Frangi-Net: A Neural Network Approach to Vessel Segmentation

In this paper, we reformulate the conventional 2-D Frangi vesselness measure into a pre-weighted neural network ("Frangi-Net"), and illustrate that the Frangi-Net is equivalent to the original Frangi filter. Furthermore, we show that, as a neural network, Frangi-Net is trainable. We evaluate the proposed method on a set of 45 high resolution fundus images. After fine-tuning, we observe both qualitative and quantitative improvements in the segmentation quality compared to the original Frangi measure, with an increase up to $17\%$ in F1 score.

==> Autorenrichtlinien 2018/bvm2018-issn.txt <==
123:123
JrId: 1
long title: AADE editors' journal
short title: AADE Ed J
ISSN: 0160-6999
ISSN (Online): 
IsoAbbr: AADE Ed J
NlmId: 7708172
123:123
JrId: 2
long title: AANA journal
short title: AANA J
ISSN: 0094-6354
ISSN (Online): 
IsoAbbr: AANA J
NlmId: 0431420
123:123
JrId: 3
long title: AARN news letter
short title: AARN News Lett
ISSN: 0001-0197
ISSN (Online): 
IsoAbbr: AARN News Lett
NlmId: 1251052
123:123
JrId: 4
long title: [Nihon shika hyoron] The Nippon dental review
short title: Nihon Shika Hyoron
ISSN: 0289-0909
ISSN (Online): 
IsoAbbr: Nihon Shika Hyoron
NlmId: 19130390R
123:123
JrId: 5
long title: Academia Peruana de Cirugia
short title: Acad Peru Cir
ISSN: 0001-3854
ISSN (Online): 
IsoAbbr: Acad Peru Cir
NlmId: 14490460R
123:123
JrId: 6
long title: Academy review of the California Academy of Periodontology, United States Section, ARPA Internationale
short title: Acad Rev Calif Acad Periodontol
ISSN: 0008-0810
ISSN (Online): 
IsoAbbr: Acad Rev Calif Acad Periodontol
NlmId: 7503275
123:123
JrId: 7
long title: Acarologia
short title: Acarologia
ISSN: 0044-586X
ISSN (Online): 
IsoAbbr: Acarologia
NlmId: 14510400R
123:123
JrId: 9
long title: Acquisitions medicales recentes
short title: Acquis Med Recent
ISSN: 0075-4463
ISSN (Online): 
IsoAbbr: Acquis Med Recent
NlmId: 0373054
123:123
JrId: 11
long title: Activitas nervosa superior
short title: Act Nerv Super (Praha)
ISSN: 0001-7604
ISSN (Online): 
IsoAbbr: Act Nerv Super (Praha)
NlmId: 0400662
123:123
JrId: 12
long title: Acta allergologica
short title: Acta Allergol
ISSN: 0001-5148
ISSN (Online): 
IsoAbbr: Acta Allergol
NlmId: 0370567
123:123
JrId: 13
long title: Acta anaesthesiologica
short title: Acta Anaesthesiol
ISSN: 0001-5156
ISSN (Online): 
IsoAbbr: Acta Anaesthesiol
NlmId: 0340732
123:123
JrId: 14
long title: Acta anaesthesiologica Belgica
short title: Acta Anaesthesiol Belg
ISSN: 0001-5164
ISSN (Online): 
IsoAbbr: Acta Anaesthesiol Belg
NlmId: 0421022
123:123
JrId: 15
long title: Acta anaesthesiologica Scandinavica
short title: Acta Anaesthesiol Scand
ISSN: 0001-5172
ISSN (Online): 1399-6576
IsoAbbr: Acta Anaesthesiol Scand
NlmId: 0370270
123:123
JrId: 16
long title: Acta anaesthesiologica Scandinavica. Supplementum
short title: Acta Anaesthesiol Scand Suppl
ISSN: 0515-2720
ISSN (Online): 
IsoAbbr: Acta Anaesthesiol Scand Suppl
NlmId: 0370271
123:123
JrId: 17
long title: Acta anatomica
short title: Acta Anat (Basel)
ISSN: 0001-5180
ISSN (Online): 
IsoAbbr: Acta Anat (Basel)
NlmId: 0370272
123:123
JrId: 18
long title: Kaibogaku zasshi. Journal of anatomy
short title: Kaibogaku Zasshi
ISSN: 0022-7722
ISSN (Online): 
IsoAbbr: Kaibogaku Zasshi
NlmId: 0413526
123:123
JrId: 19
long title: Acta biochimica et biophysica_ Academiae Scientiarum Hungaricae
short title: Acta Biochim Biophys Acad Sci Hung
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Biochim. Biophys. Acad. Sci. Hung.
NlmId: 0067725
123:123
JrId: 20
long title: Acta biochimica Polonica
short title: Acta Biochim Pol
ISSN: 0001-527X
ISSN (Online): 1734-154X
IsoAbbr: Acta Biochim. Pol.
NlmId: 14520300R
123:123
JrId: 21
long title: Across the board
short title: Across Board (NY)
ISSN: 0147-1554
ISSN (Online): 
IsoAbbr: Across Board (NY)
NlmId: 9877747
123:123
JrId: 22
long title: Acta biologica Academiae Scientiarum Hungaricae
short title: Acta Biol Acad Sci Hung
ISSN: 0001-5288
ISSN (Online): 
IsoAbbr: Acta Biol Acad Sci Hung
NlmId: 0370274
123:123
JrId: 23
long title: Academy of management review. Academy of Management
short title: Acad Manage Rev
ISSN: 0363-7425
ISSN (Online): 
IsoAbbr: Acad Manage Rev
NlmId: 9877758
123:123
JrId: 24
long title: Acta biochimica et biophysica Hungarica
short title: Acta Biochim Biophys Hung
ISSN: 0237-6261
ISSN (Online): 
IsoAbbr: Acta Biochim. Biophys. Hung.
NlmId: 8701158
123:123
JrId: 25
long title: Acta biologiae experimentalis
short title: Acta Biol Exp (Warsz)
ISSN: 0365-0820
ISSN (Online): 
IsoAbbr: Acta Biol Exp (Warsz)
NlmId: 1246764
123:123
JrId: 27
long title: Academy of Management journal. Academy of Management
short title: Acad Manage J
ISSN: 0001-4273
ISSN (Online): 
IsoAbbr: Acad Manage J
NlmId: 7703609
123:123
JrId: 28
long title: Acta Belgica. Medica physica : organe officiel de la Societe royale belge de medecine physique et de rehabilitation
short title: Acta Belg Med Phys
ISSN: 0771-5684
ISSN (Online): 
IsoAbbr: Acta Belg Med Phys
NlmId: 8307581
123:123
JrId: 29
long title: Shi yan sheng wu xue bao
short title: Shi Yan Sheng Wu Xue Bao
ISSN: 0001-5334
ISSN (Online): 
IsoAbbr: Shi Yan Sheng Wu Xue Bao
NlmId: 0413570
123:123
JrId: 30
long title: Acta biologica Hungarica
short title: Acta Biol Hung
ISSN: 0236-5383
ISSN (Online): 
IsoAbbr: Acta. Biol. Hung.
NlmId: 8404358
123:123
JrId: 31
long title: Acta biologica et medica
short title: Acta Biol Med (Gdansk)
ISSN: 0065-1087
ISSN (Online): 
IsoAbbr: Acta Biol Med (Gdansk)
NlmId: 0370275
123:123
JrId: 32
long title: Acta biologica et medica Germanica
short title: Acta Biol Med Ger
ISSN: 0001-5318
ISSN (Online): 
IsoAbbr: Acta Biol. Med. Ger.
NlmId: 0370276
123:123
JrId: 33
long title: Acta bio-medica de L'Ateneo parmense : organo della Societa di medicina e scienze naturali di Parma
short title: Acta Biomed Ateneo Parmense
ISSN: 0392-4203
ISSN (Online): 
IsoAbbr: Acta Biomed Ateneo Parmense
NlmId: 8106323
123:123
JrId: 34
long title: Acta biotheoretica
short title: Acta Biotheor
ISSN: 0001-5342
ISSN (Online): 1572-8358
IsoAbbr: Acta Biotheor.
NlmId: 0421520
123:123
JrId: 35
long title: Acta cancerologica
short title: Acta Cancerol (Lima)
ISSN: 1013-5545
ISSN (Online): 1810-8296
IsoAbbr: Acta Cancerol (Lima)
NlmId: 0370300
123:123
JrId: 36
long title: Acta cardiologica
short title: Acta Cardiol
ISSN: 0001-5385
ISSN (Online): 1784-973X
IsoAbbr: Acta Cardiol
NlmId: 0370570
123:123
JrId: 38
long title: Acta chemica Scandinavica. Series A: Physical and inorganic chemistry
short title: Acta Chem Scand A
ISSN: 0302-4377
ISSN (Online): 
IsoAbbr: Acta Chem Scand A
NlmId: 0421761
123:123
JrId: 39
long title: Acta chemica Scandinavica. Series B: Organic chemistry and biochemistry
short title: Acta Chem Scand B
ISSN: 0302-4369
ISSN (Online): 
IsoAbbr: Acta Chem. Scand., B, Org. Chem. Biochem.
NlmId: 0421265
123:123
JrId: 40
long title: Acta chirurgica Academiae Scientiarum Hungaricae
short title: Acta Chir Acad Sci Hung
ISSN: 0001-5431
ISSN (Online): 
IsoAbbr: Acta Chir Acad Sci Hung
NlmId: 2984283R
123:123
JrId: 41
long title: Acta chirurgica Hungarica
short title: Acta Chir Hung
ISSN: 0231-4614
ISSN (Online): 
IsoAbbr: Acta Chir Hung
NlmId: 8309977
123:123
JrId: 42
long title: Acta cardiologica. Supplementum
short title: Acta Cardiol Suppl
ISSN: 0373-7934
ISSN (Online): 
IsoAbbr: Acta Cardiol Suppl
NlmId: 0376316
123:123
JrId: 43
long title: Acta chirurgica Belgica
short title: Acta Chir Belg
ISSN: 0001-5458
ISSN (Online): 
IsoAbbr: Acta Chir. Belg.
NlmId: 0370571
123:123
JrId: 44
long title: Acta chirurgica Italica
short title: Acta Chir Ital
ISSN: 0001-5466
ISSN (Online): 
IsoAbbr: Acta Chir Ital
NlmId: 0370303
123:123
JrId: 45
long title: Acta chirurgica Iugoslavica
short title: Acta Chir Iugosl
ISSN: 0354-950X
ISSN (Online): 
IsoAbbr: Acta Chir Iugosl
NlmId: 0372631
123:123
JrId: 46
long title: Acta chirurgiae orthopaedicae et traumatologiae Cechoslovaca
short title: Acta Chir Orthop Traumatol Cech
ISSN: 0001-5415
ISSN (Online): 
IsoAbbr: Acta Chir Orthop Traumatol Cech
NlmId: 0407123
123:123
JrId: 47
long title: Acta chirurgiae plasticae
short title: Acta Chir Plast
ISSN: 0001-5423
ISSN (Online): 
IsoAbbr: Acta Chir Plast
NlmId: 0370301
123:123
JrId: 48
long title: Acta chirurgica Scandinavica
short title: Acta Chir Scand
ISSN: 0001-5482
ISSN (Online): 
IsoAbbr: Acta Chir Scand
NlmId: 7906530
123:123
JrId: 49
long title: Acta chirurgica Scandinavica. Supplementum
short title: Acta Chir Scand Suppl
ISSN: 0301-1860
ISSN (Online): 
IsoAbbr: Acta Chir Scand Suppl
NlmId: 0370305
123:123
JrId: 50
long title: Acta cientifica venezolana
short title: Acta Cient Venez
ISSN: 0001-5504
ISSN (Online): 
IsoAbbr: Acta Cient. Venez.
NlmId: 0070154
123:123
JrId: 51
long title: Acta clinica Belgica
short title: Acta Clin Belg
ISSN: 0001-5512
ISSN (Online): 
IsoAbbr: Acta Clin Belg
NlmId: 0370306
123:123
JrId: 52
long title: Acta clinica Belgica. Supplementum
short title: Acta Clin Belg Suppl
ISSN: 0567-7386
ISSN (Online): 
IsoAbbr: Acta Clin Belg Suppl
NlmId: 0043523
123:123
JrId: 53
long title: Acta clinica odontologica : organo de difusion academica de Sociedad Antioquena de Endodoncistas ... [et al.]
short title: Acta Clin Odontol
ISSN: 0120-9906
ISSN (Online): 
IsoAbbr: Acta Clin Odontol
NlmId: 8503035
123:123
JrId: 54
long title: Acta crystallographica
short title: Acta Crystallogr
ISSN: 0365-110X
ISSN (Online): 
IsoAbbr: Acta Crystallogr
NlmId: 0211526
123:123
JrId: 55
long title: Acta crystallographica. Section A, Crystal physics, diffraction, theoretical and general crystallography
short title: Acta Crystallogr A
ISSN: 0567-7394
ISSN (Online): 
IsoAbbr: Acta Crystallogr A
NlmId: 0211627
123:123
JrId: 57
long title: Acta cytologica
short title: Acta Cytol
ISSN: 0001-5547
ISSN (Online): 1938-2650
IsoAbbr: Acta Cytol.
NlmId: 0370307
123:123
JrId: 58
long title: Acta embryologiae et morphologiae experimentalis ("Halocynthia" Association")
short title: Acta Embryol Morphol Exp
ISSN: 0391-9706
ISSN (Online): 
IsoAbbr: Acta Embryol Morphol Exp
NlmId: 8108943
123:123
JrId: 59
long title: Acta dermatologica-Kyoto. English edition
short title: Acta Dermatol Kyoto Engl Ed
ISSN: 0376-0189
ISSN (Online): 
IsoAbbr: Acta Dermatol Kyoto Engl Ed
NlmId: 0266344
123:123
JrId: 60
long title: Acta dermato-venereologica
short title: Acta Derm Venereol
ISSN: 0001-5555
ISSN (Online): 1651-2057
IsoAbbr: Acta Derm. Venereol.
NlmId: 0370310
123:123
JrId: 61
long title: Acta dermato-venereologica. Supplementum
short title: Acta Derm Venereol Suppl (Stockh)
ISSN: 0365-8341
ISSN (Online): 
IsoAbbr: Acta Derm Venereol Suppl (Stockh)
NlmId: 0370311
123:123
JrId: 62
long title: Hifuka kiyo. Acta dermatologica
short title: Hifuka Kiyo
ISSN: 0065-1176
ISSN (Online): 
IsoAbbr: Hifuka Kiyo
NlmId: 1305010
123:123
JrId: 63
long title: Acta diabetologica latina
short title: Acta Diabetol Lat
ISSN: 0001-5563
ISSN (Online): 
IsoAbbr: Acta Diabetol Lat
NlmId: 0123567
123:123
JrId: 64
long title: Acta embryologiae experimentalis
short title: Acta Embryol Exp (Palermo)
ISSN: 0065-1184
ISSN (Online): 
IsoAbbr: Acta Embryol Exp (Palermo)
NlmId: 0236000
123:123
JrId: 65
long title: Acta embryologiae et morphologiae experimentalis
short title: Acta Embryol Morphol Exp
ISSN: 0567-7416
ISSN (Online): 
IsoAbbr: Acta Embryol Morphol Exp
NlmId: 0235532
123:123
JrId: 66
long title: Acta endocrinologica
short title: Acta Endocrinol (Copenh)
ISSN: 0001-5598
ISSN (Online): 
IsoAbbr: Acta Endocrinol.
NlmId: 0370312
123:123
JrId: 67
long title: Acta endocrinologica. Supplementum
short title: Acta Endocrinol Suppl (Copenh)
ISSN: 0300-9750
ISSN (Online): 
IsoAbbr: Acta Endocrinol Suppl (Copenh)
NlmId: 0370313
123:123
JrId: 68
long title: Acta Europaea fertilitatis
short title: Acta Eur Fertil
ISSN: 0587-2421
ISSN (Online): 
IsoAbbr: Acta Eur. Fertil.
NlmId: 1300660
123:123
JrId: 69
long title: Acta gastro-enterologica Belgica
short title: Acta Gastroenterol Belg
ISSN: 0001-5644
ISSN (Online): 
IsoAbbr: Acta Gastroenterol. Belg.
NlmId: 0414075
123:123
JrId: 70
long title: Acta gastroenterologica Latinoamericana
short title: Acta Gastroenterol Latinoam
ISSN: 0300-9033
ISSN (Online): 
IsoAbbr: Acta Gastroenterol. Latinoam.
NlmId: 0261505
123:123
JrId: 71
long title: Acta genetica et statistica medica
short title: Acta Genet Stat Med
ISSN: 0567-7440
ISSN (Online): 
IsoAbbr: Acta Genet Stat Med
NlmId: 0200600
123:123
JrId: 72
long title: Acta geneticae medicae et gemellologiae
short title: Acta Genet Med Gemellol (Roma)
ISSN: 0001-5660
ISSN (Online): 
IsoAbbr: Acta Genet Med Gemellol (Roma)
NlmId: 0370314
123:123
JrId: 73
long title: Acta gerontologica
short title: Acta Gerontol (Milano)
ISSN: 0001-5741
ISSN (Online): 
IsoAbbr: Acta Gerontol (Milano)
NlmId: 7501996
123:123
JrId: 74
long title: Acta ginecologica
short title: Acta Ginecol (Madr)
ISSN: 0001-5776
ISSN (Online): 
IsoAbbr: Acta Ginecol (Madr)
NlmId: 0370317
123:123
JrId: 75
long title: Acta gynaecologica et obstetrica Hispano-Lusitana
short title: Acta Gynaecol Obstet Hisp Lusit
ISSN: 0001-5784
ISSN (Online): 
IsoAbbr: Acta Gynaecol Obstet Hisp Lusit
NlmId: 0147664
123:123
JrId: 76
long title: Acta haematologica
short title: Acta Haematol
ISSN: 0001-5792
ISSN (Online): 1421-9662
IsoAbbr: Acta Haematol.
NlmId: 0141053
123:123
JrId: 77
long title: Nihon Ketsueki Gakkai zasshi : journal of Japan Haematological Society
short title: Nihon Ketsueki Gakkai Zasshi
ISSN: 0001-5806
ISSN (Online): 
IsoAbbr: Nippon Ketsueki Gakkai Zasshi
NlmId: 2984803R
123:123
JrId: 78
long title: Acta haematologica Polonica
short title: Acta Haematol Pol
ISSN: 0001-5814
ISSN (Online): 
IsoAbbr: Acta Haematol Pol
NlmId: 0262610
123:123
JrId: 79
long title: Acta hepato-gastroenterologica
short title: Acta Hepatogastroenterol (Stuttg)
ISSN: 0300-970X
ISSN (Online): 
IsoAbbr: Acta Hepatogastroenterol (Stuttg)
NlmId: 0340734
123:123
JrId: 80
long title: Acta historica scientiarum naturalium et medicinalium
short title: Acta Hist Sci Nat Med
ISSN: 0065-1311
ISSN (Online): 
IsoAbbr: Acta Hist Sci Nat Med
NlmId: 0416660
123:123
JrId: 81
long title: Acta histochemica
short title: Acta Histochem
ISSN: 0065-1281
ISSN (Online): 1618-0372
IsoAbbr: Acta Histochem.
NlmId: 0370320
123:123
JrId: 82
long title: Acta iberica radiologica-cancerologica
short title: Acta Iber Radiol Cancerol
ISSN: 0001-589X
ISSN (Online): 
IsoAbbr: Acta Iber Radiol Cancerol
NlmId: 0370321
123:123
JrId: 83
long title: Acta isotopica
short title: Acta Isot (Padova)
ISSN: 0001-5911
ISSN (Online): 
IsoAbbr: Acta Isot (Padova)
NlmId: 0421025
123:123
JrId: 84
long title: Acta Leidensia
short title: Acta Leiden
ISSN: 0065-1362
ISSN (Online): 
IsoAbbr: Acta Leiden.
NlmId: 0413650
123:123
JrId: 85
long title: Igaku kenkyu. Acta medica
short title: Igaku Kenkyu
ISSN: 0076-597X
ISSN (Online): 
IsoAbbr: Igaku Kenkyu
NlmId: 0421144
123:123
JrId: 86
long title: Acta medica Academiae Scientiarum Hungaricae
short title: Acta Med Acad Sci Hung
ISSN: 0001-5989
ISSN (Online): 
IsoAbbr: Acta Med Acad Sci Hung
NlmId: 0370323
123:123
JrId: 87
long title: Acta medica Austriaca
short title: Acta Med Austriaca
ISSN: 0303-8173
ISSN (Online): 1563-2571
IsoAbbr: Acta Med. Austriaca
NlmId: 7501997
123:123
JrId: 88
long title: Acta medica Austriaca. Supplement
short title: Acta Med Austriaca Suppl
ISSN: 0303-8181
ISSN (Online): 
IsoAbbr: Acta Med Austriaca Suppl
NlmId: 7502262
123:123
JrId: 89
long title: Acute care
short title: Acute Care
ISSN: 0254-0819
ISSN (Online): 
IsoAbbr: Acute Care
NlmId: 8412026
123:123
JrId: 90
long title: Acta medica et biologica
short title: Acta Med Biol (Niigata)
ISSN: 0567-7734
ISSN (Online): 
IsoAbbr: Acta Med. Biol. (Niigata)
NlmId: 0243663
123:123
JrId: 91
long title: Perspectives (Gerontological Nursing Association (Canada))
short title: Perspectives
ISSN: 0831-7445
ISSN (Online): 
IsoAbbr: Perspectives
NlmId: 8500942
123:123
JrId: 92
long title: Acta medica Italica di medicina tropicale e subtropicale e di gastroenterologia
short title: Acta Med Ital Med Trop Subtrop Gastroenterol
ISSN: 0001-6039
ISSN (Online): 
IsoAbbr: Acta Med Ital Med Trop Subtrop Gastroenterol
NlmId: 14540080R
123:123
JrId: 93
long title: Acta medica Iugoslavica
short title: Acta Med Iugosl
ISSN: 0375-8338
ISSN (Online): 
IsoAbbr: Acta Med Iugosl
NlmId: 0370324
123:123
JrId: 94
long title: Acta medicinae legalis et socialis
short title: Acta Med Leg Soc (Liege)
ISSN: 0065-1397
ISSN (Online): 
IsoAbbr: Acta Med Leg Soc (Liege)
NlmId: 7611894
123:123
JrId: 95
long title: Acta medica Nagasakiensia
short title: Acta Med Nagasaki
ISSN: 0001-6055
ISSN (Online): 
IsoAbbr: Acta Med Nagasaki
NlmId: 0372633
123:123
JrId: 96
long title: Family practice research journal
short title: Fam Pract Res J
ISSN: 0270-2304
ISSN (Online): 
IsoAbbr: Fam Pract Res J
NlmId: 8208228
123:123
JrId: 97
long title: Fetal therapy
short title: Fetal Ther
ISSN: 0257-2788
ISSN (Online): 
IsoAbbr: Fetal Ther
NlmId: 8700083
123:123
JrId: 98
long title: Gynecological endocrinology : the official journal of the International Society of Gynecological Endocrinology
short title: Gynecol Endocrinol
ISSN: 0951-3590
ISSN (Online): 1473-0766
IsoAbbr: Gynecol. Endocrinol.
NlmId: 8807913
123:123
JrId: 99
long title: International journal of developmental neuroscience : the official journal of the International Society for Developmental Neuroscience
short title: Int J Dev Neurosci
ISSN: 0736-5748
ISSN (Online): 1873-474X
IsoAbbr: Int. J. Dev. Neurosci.
NlmId: 8401784
123:123
JrId: 100
long title: The Journal of the American Board of Family Practice / American Board of Family Practice
short title: J Am Board Fam Pract
ISSN: 0893-8652
ISSN (Online): 1544-8770
IsoAbbr: J Am Board Fam Pract
NlmId: 8807505
123:123
JrId: 101
long title: Journal of biological regulators and homeostatic agents
short title: J Biol Regul Homeost Agents
ISSN: 0393-974X
ISSN (Online): 
IsoAbbr: J. Biol. Regul. Homeost. Agents
NlmId: 8809253
123:123
JrId: 102
long title: Journal of bioluminescence and chemiluminescence
short title: J Biolumin Chemilumin
ISSN: 0884-3996
ISSN (Online): 
IsoAbbr: J. Biolumin. Chemilumin.
NlmId: 8612490
123:123
JrId: 103
long title: Acta medica Okayama
short title: Acta Med Okayama
ISSN: 0386-300X
ISSN (Online): 
IsoAbbr: Acta Med. Okayama
NlmId: 0417611
123:123
JrId: 104
long title: Journal of bone and mineral research : the official journal of the American Society for Bone and Mineral Research
short title: J Bone Miner Res
ISSN: 0884-0431
ISSN (Online): 1523-4681
IsoAbbr: J. Bone Miner. Res.
NlmId: 8610640
123:123
JrId: 105
long title: Acta medica Philippina
short title: Acta Med Philipp
ISSN: 0001-6071
ISSN (Online): 
IsoAbbr: Acta Med Philipp
NlmId: 0312677
123:123
JrId: 106
long title: Acta medica Polona
short title: Acta Med Pol
ISSN: 0001-608X
ISSN (Online): 
IsoAbbr: Acta Med Pol
NlmId: 0370326
123:123
JrId: 107
long title: Acta medica portuguesa
short title: Acta Med Port
ISSN: 0870-399X
ISSN (Online): 1646-0758
IsoAbbr: Acta Med Port
NlmId: 7906803
123:123
JrId: 108
long title: Acta medica Scandinavica
short title: Acta Med Scand
ISSN: 0001-6101
ISSN (Online): 
IsoAbbr: Acta Med Scand
NlmId: 0370330
123:123
JrId: 109
long title: Acta medica Scandinavica. Supplementum
short title: Acta Med Scand Suppl
ISSN: 0365-463X
ISSN (Online): 
IsoAbbr: Acta Med. Scand. Suppl.
NlmId: 0370331
123:123
JrId: 110
long title: Acta medica veterinaria
short title: Acta Med Vet (Napoli)
ISSN: 0001-6136
ISSN (Online): 
IsoAbbr: Acta Med Vet (Napoli)
NlmId: 0000212
123:123
JrId: 111
long title: Acta microbiologica Academiae Scientiarum Hungaricae
short title: Acta Microbiol Acad Sci Hung
ISSN: 0001-6187
ISSN (Online): 
IsoAbbr: Acta Microbiol Acad Sci Hung
NlmId: 0370333
123:123
JrId: 112
long title: Acta microbiologica Bulgarica
short title: Acta Microbiol Bulg
ISSN: 0204-8809
ISSN (Online): 
IsoAbbr: Acta Microbiol Bulg
NlmId: 7901426
123:123
JrId: 113
long title: Acta microbiologica Polonica
short title: Acta Microbiol Pol
ISSN: 0137-1320
ISSN (Online): 
IsoAbbr: Acta Microbiol. Pol.
NlmId: 7610362
123:123
JrId: 114
long title: Acta microbiologica Polonica. Series A: Microbiologia generalis
short title: Acta Microbiol Pol A
ISSN: 0567-7815
ISSN (Online): 
IsoAbbr: Acta Microbiol Pol A
NlmId: 7610360
123:123
JrId: 115
long title: Acta microbiologica Polonica. Series B: Microbiologia applicata
short title: Acta Microbiol Pol B
ISSN: 0567-7823
ISSN (Online): 
IsoAbbr: Acta Microbiol Pol B
NlmId: 7610361
123:123
JrId: 116
long title: Acta morphologica Academiae Scientiarum Hungaricae
short title: Acta Morphol Acad Sci Hung
ISSN: 0001-6217
ISSN (Online): 
IsoAbbr: Acta Morphol Acad Sci Hung
NlmId: 0370334
123:123
JrId: 118
long title: Acta microbiologica, virologica et immunologica
short title: Acta Microbiol Virol Immunol (Sofiia)
ISSN: 0324-0452
ISSN (Online): 
IsoAbbr: Acta Microbiol Virol Immunol (Sofiia)
NlmId: 7600027
123:123
JrId: 119
long title: Acta morphologica Hungarica
short title: Acta Morphol Hung
ISSN: 0236-5391
ISSN (Online): 
IsoAbbr: Acta Morphol Hung
NlmId: 8307964
123:123
JrId: 120
long title: Acta morphologica Neerlando-Scandinavica
short title: Acta Morphol Neerl Scand
ISSN: 0001-6225
ISSN (Online): 
IsoAbbr: Acta Morphol Neerl Scand
NlmId: 0370335
123:123
JrId: 121
long title: Acta neurobiologiae experimentalis
short title: Acta Neurobiol Exp (Wars)
ISSN: 0065-1400
ISSN (Online): 1689-0035
IsoAbbr: Acta Neurobiol Exp (Wars)
NlmId: 1246675
123:123
JrId: 122
long title: Acta neurochirurgica
short title: Acta Neurochir (Wien)
ISSN: 0001-6268
ISSN (Online): 0942-0940
IsoAbbr: Acta Neurochir (Wien)
NlmId: 0151000
123:123
JrId: 123
long title: Acta neurochirurgica. Supplementum
short title: Acta Neurochir Suppl (Wien)
ISSN: 0065-1419
ISSN (Online): 
IsoAbbr: Acta Neurochir Suppl (Wien)
NlmId: 0140560
123:123
JrId: 124
long title: Acta neurologica
short title: Acta Neurol (Napoli)
ISSN: 0001-6276
ISSN (Online): 
IsoAbbr: Acta Neurol (Napoli)
NlmId: 0421100
123:123
JrId: 125
long title: Acta rhumatologica
short title: Acta Rhumatol
ISSN: 0250-4642
ISSN (Online): 
IsoAbbr: Acta Rhumatol
NlmId: 7908064
123:123
JrId: 126
long title: Acta leprologica
short title: Acta Leprol
ISSN: 0001-5938
ISSN (Online): 
IsoAbbr: Acta Leprol
NlmId: 0037353
123:123
JrId: 127
long title: Acta microbiologica Hungarica
short title: Acta Microbiol Hung
ISSN: 0231-4622
ISSN (Online): 
IsoAbbr: Acta Microbiol. Hung.
NlmId: 8400270
123:123
JrId: 128
long title: Acta neurologica Belgica
short title: Acta Neurol Belg
ISSN: 0300-9009
ISSN (Online): 2240-2993
IsoAbbr: Acta Neurol Belg
NlmId: 0247035
123:123
JrId: 129
long title: Acta neurologica latinoamericana
short title: Acta Neurol Latinoam
ISSN: 0001-6306
ISSN (Online): 
IsoAbbr: Acta Neurol Latinoam
NlmId: 9421556
123:123
JrId: 130
long title: Acta neurologica. Quaderni
short title: Acta Neurol Quad (Napoli)
ISSN: 0515-2976
ISSN (Online): 
IsoAbbr: Acta Neurol Quad (Napoli)
NlmId: 7506814
123:123
JrId: 131
long title: Acta neurologica Scandinavica
short title: Acta Neurol Scand
ISSN: 0001-6314
ISSN (Online): 1600-0404
IsoAbbr: Acta Neurol. Scand.
NlmId: 0370336
123:123
JrId: 132
long title: Acta neurologica Scandinavica. Supplementum
short title: Acta Neurol Scand Suppl
ISSN: 0065-1427
ISSN (Online): 1600-5449
IsoAbbr: Acta Neurol. Scand., Suppl.c
NlmId: 0370337
123:123
JrId: 133
long title: Acta neuropathologica
short title: Acta Neuropathol
ISSN: 0001-6322
ISSN (Online): 1432-0533
IsoAbbr: Acta Neuropathol.
NlmId: 0412041
123:123
JrId: 134
long title: Acta neuropathologica. Supplementum
short title: Acta Neuropathol Suppl
ISSN: 0065-1435
ISSN (Online): 
IsoAbbr: Acta Neuropathol Suppl
NlmId: 0370342
123:123
JrId: 135
long title: Acta neurovegetativa
short title: Acta Neuroveg (Wien)
ISSN: 0375-9245
ISSN (Online): 
IsoAbbr: Acta Neuroveg (Wien)
NlmId: 0162324
123:123
JrId: 136
long title: Acta obstetrica y ginecologica hispano-lusitana
short title: Acta Obstet Ginecol Hisp Lusit
ISSN: 0210-9832
ISSN (Online): 
IsoAbbr: Acta Obstet Ginecol Hisp Lusit
NlmId: 0147634
123:123
JrId: 137
long title: Acta obstetrica y ginecologica hispano-lusitana. Suplemento
short title: Acta Obstet Ginecol Hisp Lusit Suppl
ISSN: 0300-8940
ISSN (Online): 
IsoAbbr: Acta Obstet Ginecol Hisp Lusit Suppl
NlmId: 0221541
123:123
JrId: 138
long title: Acta obstetrica et gynaecologica Japonica
short title: Acta Obstet Gynaecol Jpn
ISSN: 0001-6330
ISSN (Online): 
IsoAbbr: Acta Obstet Gynaecol Jpn
NlmId: 0202673
123:123
JrId: 139
long title: Acta obstetricia et gynecologica Scandinavica
short title: Acta Obstet Gynecol Scand
ISSN: 0001-6349
ISSN (Online): 1600-0412
IsoAbbr: Acta Obstet Gynecol Scand
NlmId: 0370343
123:123
JrId: 140
long title: Acta obstetricia et gynecologica Scandinavica. Supplement
short title: Acta Obstet Gynecol Scand Suppl
ISSN: 0300-8835
ISSN (Online): 
IsoAbbr: Acta Obstet Gynecol Scand Suppl
NlmId: 0337655
123:123
JrId: 141
long title: Acta odontologica Scandinavica
short title: Acta Odontol Scand
ISSN: 0001-6357
ISSN (Online): 1502-3850
IsoAbbr: Acta Odontol. Scand.
NlmId: 0370344
123:123
JrId: 142
long title: Acta odontologica Scandinavica. Supplementum
short title: Acta Odontol Scand Suppl
ISSN: 0365-530X
ISSN (Online): 
IsoAbbr: Acta Odontol Scand Suppl
NlmId: 0370345
123:123
JrId: 143
long title: Acta odontologica venezolana
short title: Acta Odontol Venez
ISSN: 0001-6365
ISSN (Online): 
IsoAbbr: Acta Odontol Venez
NlmId: 14540210R
123:123
JrId: 144
long title: Acta oncologica
short title: Acta Oncol (Madr)
ISSN: 0001-6381
ISSN (Online): 
IsoAbbr: Acta Oncol (Madr)
NlmId: 0370346
123:123
JrId: 145
long title: Acta ophthalmologica
short title: Acta Ophthalmol (Copenh)
ISSN: 0001-639X
ISSN (Online): 
IsoAbbr: Acta Ophthalmol (Copenh)
NlmId: 0370347
123:123
JrId: 146
long title: Acta ophthalmologica. Supplementum
short title: Acta Ophthalmol Suppl
ISSN: 0065-1451
ISSN (Online): 
IsoAbbr: Acta Ophthalmol. Suppl.
NlmId: 0370350
123:123
JrId: 147
long title: Acta orthopaedica Belgica
short title: Acta Orthop Belg
ISSN: 0001-6462
ISSN (Online): 
IsoAbbr: Acta Orthop Belg
NlmId: 2985165R
123:123
JrId: 148
long title: Acta orthopaedica Scandinavica
short title: Acta Orthop Scand
ISSN: 0001-6470
ISSN (Online): 
IsoAbbr: Acta Orthop Scand
NlmId: 0370352
123:123
JrId: 149
long title: Acta orthopaedica Scandinavica. Supplementum
short title: Acta Orthop Scand Suppl
ISSN: 0300-8827
ISSN (Online): 
IsoAbbr: Acta Orthop Scand Suppl
NlmId: 0370353
123:123
JrId: 150
long title: Acta oto-laryngologica
short title: Acta Otolaryngol
ISSN: 0001-6489
ISSN (Online): 1651-2251
IsoAbbr: Acta Otolaryngol.
NlmId: 0370354
123:123
JrId: 151
long title: Acta oto-laryngologica. Supplementum
short title: Acta Otolaryngol Suppl
ISSN: 0365-5237
ISSN (Online): 
IsoAbbr: Acta Otolaryngol Suppl
NlmId: 0370355
123:123
JrId: 152
long title: Acta oto-rhino-laryngologica Belgica
short title: Acta Otorhinolaryngol Belg
ISSN: 0001-6497
ISSN (Online): 
IsoAbbr: Acta Otorhinolaryngol Belg
NlmId: 0373057
123:123
JrId: 153
long title: Acta otorhinolaryngologica Italica : organo ufficiale della Societa italiana di otorinolaringologia e chirurgia cervico-facciale
short title: Acta Otorhinolaryngol Ital
ISSN: 0392-100X
ISSN (Online): 1827-675X
IsoAbbr: Acta Otorhinolaryngol Ital
NlmId: 8213019
123:123
JrId: 154
long title: Acta oto-rino-laringologica ibero-americana
short title: Acta Otorinolaryngol Iber Am
ISSN: 0001-6500
ISSN (Online): 
IsoAbbr: Acta Otorinolaryngol Iber Am
NlmId: 7610363
123:123
JrId: 155
long title: Acta paediatrica Academiae Scientiarum Hungaricae
short title: Acta Paediatr Acad Sci Hung
ISSN: 0001-6527
ISSN (Online): 
IsoAbbr: Acta Paediatr Acad Sci Hung
NlmId: 0372634
123:123
JrId: 156
long title: Acta paediatrica Belgica
short title: Acta Paediatr Belg
ISSN: 0001-6535
ISSN (Online): 
IsoAbbr: Acta Paediatr Belg
NlmId: 0372635
123:123
JrId: 157
long title: Nihon Shonika Gakkai zasshi. Acta paediatrica Japonica
short title: Nihon Shonika Gakkai Zasshi
ISSN: 0001-6543
ISSN (Online): 
IsoAbbr: Nihon Shonika Gakkai Zasshi
NlmId: 0413547
123:123
JrId: 158
long title: Acta paediatrica Japonica_ Overseas edition
short title: Acta Paediatr Jpn
ISSN: 0374-5600
ISSN (Online): 
IsoAbbr: Acta Paediatr Jpn
NlmId: 0370357
123:123
JrId: 159
long title: Acta paediatrica Scandinavica
short title: Acta Paediatr Scand
ISSN: 0001-656X
ISSN (Online): 
IsoAbbr: Acta Paediatr Scand
NlmId: 0000211
123:123
JrId: 160
long title: Acta paediatrica Scandinavica. Supplement
short title: Acta Paediatr Scand Suppl
ISSN: 0300-8843
ISSN (Online): 
IsoAbbr: Acta Paediatr Scand Suppl
NlmId: 0173166
123:123
JrId: 161
long title: Zhonghua Minguo xiao er ke yi xue hui za zhi [Journal]. Zhonghua Minguo xiao er ke yi xue hui
short title: Zhonghua Min Guo Xiao Er Ke Yi Xue Hui Za Zhi
ISSN: 0001-6578
ISSN (Online): 
IsoAbbr: Zhonghua Min Guo Xiao Er Ke Yi Xue Hui Za Zhi
NlmId: 16210470R
123:123
JrId: 162
long title: Acta paedopsychiatrica
short title: Acta Paedopsychiatr
ISSN: 0001-6586
ISSN (Online): 
IsoAbbr: Acta Paedopsychiatr
NlmId: 0400661
123:123
JrId: 163
long title: Series paedopsychiatrica
short title: Ser Paedopsychiatr
ISSN: 0080-9012
ISSN (Online): 
IsoAbbr: Ser Paedopsychiatr
NlmId: 0036662
123:123
JrId: 164
long title: Acta pathologica japonica
short title: Acta Pathol Jpn
ISSN: 0001-6632
ISSN (Online): 
IsoAbbr: Acta Pathol. Jpn.
NlmId: 0372637
123:123
JrId: 165
long title: Acta pathologica et microbiologica Scandinavica
short title: Acta Pathol Microbiol Scand
ISSN: 0365-5555
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Scand
NlmId: 7508471
123:123
JrId: 166
long title: Acta pathologica et microbiologica Scandinavica. Section A, Pathology
short title: Acta Pathol Microbiol Scand A
ISSN: 0365-4184
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Scand A
NlmId: 7508468
123:123
JrId: 167
long title: Acta pathologica et microbiologica Scandinavica. Section B, Microbiology
short title: Acta Pathol Microbiol Scand B
ISSN: 0105-0656
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Scand B
NlmId: 7508472
123:123
JrId: 168
long title: Acta pathologica et microbiologica Scandinavica. Section C, Immunology
short title: Acta Pathol Microbiol Scand C
ISSN: 0304-1328
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Scand C
NlmId: 7508469
123:123
JrId: 169
long title: Acta pathologica et microbiologica Scandinavica. Supplement
short title: Acta Pathol Microbiol Scand Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Scand Suppl
NlmId: 8211440
123:123
JrId: 170
long title: Acta pathologica, microbiologica, et immunologica Scandinavica. Supplement
short title: Acta Pathol Microbiol Immunol Scand Suppl
ISSN: 0108-0172
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Immunol Scand Suppl
NlmId: 8211441
123:123
JrId: 171
long title: Acta pediatrica espanola
short title: Acta Pediatr Esp
ISSN: 0001-6640
ISSN (Online): 
IsoAbbr: Acta Pediatr Esp
NlmId: 0405466
123:123
JrId: 172
long title: Acta pathologica, microbiologica, et immunologica Scandinavica. Section A, Pathology
short title: Acta Pathol Microbiol Immunol Scand A
ISSN: 0108-0164
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Immunol Scand A
NlmId: 8206622
123:123
JrId: 173
long title: Acta pathologica, microbiologica, et immunologica Scandinavica. Section B, Microbiology
short title: Acta Pathol Microbiol Immunol Scand B
ISSN: 0108-0180
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Immunol Scand B
NlmId: 8206623
123:123
JrId: 174
long title: Acta pathologica, microbiologica, et immunologica Scandinavica. Section C, Immunology
short title: Acta Pathol Microbiol Immunol Scand C
ISSN: 0108-0202
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Immunol Scand C
NlmId: 8206624
123:123
JrId: 175
long title: Acta pharmaceutica Hungarica
short title: Acta Pharm Hung
ISSN: 0001-6659
ISSN (Online): 
IsoAbbr: Acta Pharm Hung
NlmId: 0414322
123:123
JrId: 176
long title: Zhongguo yao li xue bao = Acta pharmacologica Sinica
short title: Zhongguo Yao Li Xue Bao
ISSN: 0253-9756
ISSN (Online): 
IsoAbbr: Zhongguo Yao Li Xue Bao
NlmId: 8100330
123:123
JrId: 177
long title: Yao xue xue bao = Acta pharmaceutica Sinica
short title: Yao Xue Xue Bao
ISSN: 0513-4870
ISSN (Online): 
IsoAbbr: Yao Xue Xue Bao
NlmId: 21710340R
123:123
JrId: 178
long title: Acta pharmaceutica Suecica
short title: Acta Pharm Suec
ISSN: 0001-6675
ISSN (Online): 
IsoAbbr: Acta Pharm. Suec.
NlmId: 0000216
123:123
JrId: 179
long title: Acta pharmacologica et toxicologica
short title: Acta Pharmacol Toxicol (Copenh)
ISSN: 0001-6683
ISSN (Online): 
IsoAbbr: Acta Pharmacol Toxicol (Copenh)
NlmId: 0370572
123:123
JrId: 180
long title: Acta physiologica Academiae Scientiarum Hungaricae
short title: Acta Physiol Acad Sci Hung
ISSN: 0001-6756
ISSN (Online): 
IsoAbbr: Acta Physiol Acad Sci Hung
NlmId: 0371156
123:123
JrId: 181
long title: Acta physiologica Hungarica
short title: Acta Physiol Hung
ISSN: 0231-424X
ISSN (Online): 
IsoAbbr: Acta Physiol Hung
NlmId: 8309201
123:123
JrId: 182
long title: Acta physiologica latino americana
short title: Acta Physiol Lat Am
ISSN: 0001-6764
ISSN (Online): 
IsoAbbr: Acta Physiol Lat Am
NlmId: 0060610
123:123
JrId: 183
long title: Acta physiologica et pharmacologica Bulgarica
short title: Acta Physiol Pharmacol Bulg
ISSN: 0323-9950
ISSN (Online): 
IsoAbbr: Acta Physiol Pharmacol Bulg
NlmId: 7512568
123:123
JrId: 184
long title: Acta physiologica et pharmacologica latinoamericana : organo de la Asociacion Latinoamericana de Ciencias Fisiologicas y de la Asociacion Latinoamericana de Farmacologia
short title: Acta Physiol Pharmacol Latinoam
ISSN: 0326-6656
ISSN (Online): 
IsoAbbr: Acta Physiol Pharmacol Latinoam
NlmId: 8409686
123:123
JrId: 185
long title: Acta physiologica et pharmacologica Neerlandica
short title: Acta Physiol Pharmacol Neerl
ISSN: 0001-6748
ISSN (Online): 
IsoAbbr: Acta Physiol Pharmacol Neerl
NlmId: 14610130R
123:123
JrId: 186
long title: Acta physiologica Polonica
short title: Acta Physiol Pol
ISSN: 0044-6033
ISSN (Online): 
IsoAbbr: Acta Physiol Pol
NlmId: 2985166R
123:123
JrId: 187
long title: Acta physiologica Scandinavica
short title: Acta Physiol Scand
ISSN: 0001-6772
ISSN (Online): 1365-201X
IsoAbbr: Acta Physiol. Scand.
NlmId: 0370362
123:123
JrId: 188
long title: Acta physiologica Scandinavica. Supplementum
short title: Acta Physiol Scand Suppl
ISSN: 0302-2994
ISSN (Online): 
IsoAbbr: Acta Physiol Scand Suppl
NlmId: 0376307
123:123
JrId: 189
long title: Acta poloniae pharmaceutica
short title: Acta Pol Pharm
ISSN: 0001-6837
ISSN (Online): 
IsoAbbr: Acta Pol Pharm
NlmId: 2985167R
123:123
JrId: 190
long title: Acta psiquiatrica y psicologica de America latina
short title: Acta Psiquiatr Psicol Am Lat
ISSN: 0001-6896
ISSN (Online): 
IsoAbbr: Acta Psiquiatr Psicol Am Lat
NlmId: 0373060
123:123
JrId: 191
long title: Acta psychiatrica Belgica
short title: Acta Psychiatr Belg
ISSN: 0300-8967
ISSN (Online): 
IsoAbbr: Acta Psychiatr Belg
NlmId: 0247037
123:123
JrId: 192
long title: Acta psychiatrica Scandinavica
short title: Acta Psychiatr Scand
ISSN: 0001-690X
ISSN (Online): 1600-0447
IsoAbbr: Acta Psychiatr Scand
NlmId: 0370364
123:123
JrId: 193
long title: Acta psychiatrica Scandinavica. Supplementum
short title: Acta Psychiatr Scand Suppl
ISSN: 0065-1591
ISSN (Online): 1600-5473
IsoAbbr: Acta Psychiatr Scand Suppl
NlmId: 0370365
123:123
JrId: 194
long title: Acta psychologica
short title: Acta Psychol (Amst)
ISSN: 0001-6918
ISSN (Online): 1873-6297
IsoAbbr: Acta Psychol (Amst)
NlmId: 0370366
123:123
JrId: 195
long title: Acta rhumatologica Belgica
short title: Acta Rhumatol Belg
ISSN: 0378-9497
ISSN (Online): 
IsoAbbr: Acta Rhumatol Belg
NlmId: 7903226
123:123
JrId: 196
long title: Acta radiologica: diagnosis
short title: Acta Radiol Diagn (Stockh)
ISSN: 0567-8056
ISSN (Online): 
IsoAbbr: Acta Radiol Diagn (Stockh)
NlmId: 0370367
123:123
JrId: 197
long title: Acta radiologica. Supplementum
short title: Acta Radiol Suppl
ISSN: 0365-5954
ISSN (Online): 
IsoAbbr: Acta Radiol Suppl
NlmId: 0370370
123:123
JrId: 198
long title: Acta radiologica: therapy, physics, biology
short title: Acta Radiol Ther Phys Biol
ISSN: 0567-8064
ISSN (Online): 
IsoAbbr: Acta Radiol Ther Phys Biol
NlmId: 0000201
123:123
JrId: 199
long title: Acta radiologica: oncology, radiation, physics, biology
short title: Acta Radiol Oncol Radiat Phys Biol
ISSN: 0348-5196
ISSN (Online): 
IsoAbbr: Acta Radiol Oncol Radiat Phys Biol
NlmId: 7805897
123:123
JrId: 200
long title: Acta radiologica. Oncology
short title: Acta Radiol Oncol
ISSN: 0349-652X
ISSN (Online): 
IsoAbbr: Acta Radiol Oncol
NlmId: 8209606
123:123
JrId: 201
long title: Acta medica Iranica
short title: Acta Med Iran
ISSN: 0044-6025
ISSN (Online): 1735-9694
IsoAbbr: Acta Med Iran
NlmId: 14540050R
123:123
JrId: 202
long title: Acta rheumatologica Scandinavica
short title: Acta Rheumatol Scand
ISSN: 0001-6934
ISSN (Online): 
IsoAbbr: Acta Rheumatol Scand
NlmId: 0321403
123:123
JrId: 203
long title: Acta Scholae Medicinalis Universitatis in Kioto
short title: Acta Sch Med Univ Kioto
ISSN: 0001-6950
ISSN (Online): 
IsoAbbr: Acta Sch Med Univ Kioto
NlmId: 7611898
123:123
JrId: 204
long title: Acta Societatis Medicorum Upsaliensis
short title: Acta Soc Med Ups
ISSN: 0001-6985
ISSN (Online): 
IsoAbbr: Acta Soc Med Ups
NlmId: 0332127
123:123
JrId: 205
long title: Acta stomatologica internationalia : revue scientifique et bulletin officiel de l'Association stomatologique internationale
short title: Acta Stomatol Int
ISSN: 0255-4410
ISSN (Online): 
IsoAbbr: Acta Stomatol Int
NlmId: 8807267
123:123
JrId: 206
long title: Nippon Ganka Gakkai zasshi
short title: Nihon Ganka Gakkai Zasshi
ISSN: 0029-0203
ISSN (Online): 
IsoAbbr: Nippon Ganka Gakkai Zasshi
NlmId: 7505716
123:123
JrId: 207
long title: Acta socio-medica Scandinavica
short title: Acta Sociomed Scand
ISSN: 0044-6041
ISSN (Online): 
IsoAbbr: Acta Sociomed Scand
NlmId: 2985168R
123:123
JrId: 208
long title: Acta stomatologica Belgica
short title: Acta Stomatol Belg
ISSN: 0001-7000
ISSN (Online): 
IsoAbbr: Acta Stomatol Belg
NlmId: 0421026
123:123
JrId: 209
long title: Acta stomatologica Croatica
short title: Acta Stomatol Croat
ISSN: 0001-7019
ISSN (Online): 
IsoAbbr: Acta Stomatol Croat
NlmId: 0253456
123:123
JrId: 210
long title: Acta theriologica
short title: Acta Theriol (Warsz)
ISSN: 0001-7051
ISSN (Online): 2190-3743
IsoAbbr: Acta Theriol.
NlmId: 0314001
123:123
JrId: 211
long title: Acta tropica
short title: Acta Trop
ISSN: 0001-706X
ISSN (Online): 1873-6254
IsoAbbr: Acta Trop.
NlmId: 0370374
123:123
JrId: 212
long title: Acta tropica. Supplementum
short title: Acta Trop Suppl
ISSN: 0365-1541
ISSN (Online): 
IsoAbbr: Acta Trop Suppl
NlmId: 7611896
123:123
JrId: 213
long title: Acta tuberculosea et pneumologica Belgica
short title: Acta Tuberc Pneumol Belg
ISSN: 0001-7078
ISSN (Online): 
IsoAbbr: Acta Tuberc Pneumol Belg
NlmId: 0370376
123:123
JrId: 214
long title: Acta tuberculosea Japonica
short title: Acta Tuberc Jpn
ISSN: 0567-8161
ISSN (Online): 
IsoAbbr: Acta Tuberc Jpn
NlmId: 0157725
123:123
JrId: 215
long title: Acta tuberculosea et pneumologica Scandinavica
short title: Acta Tuberc Pneumol Scand
ISSN: 0365-7531
ISSN (Online): 
IsoAbbr: Acta Tuberc Pneumol Scand
NlmId: 0064362
123:123
JrId: 216
long title: Acta Universitatis Carolinae. Medica
short title: Acta Univ Carol Med (Praha)
ISSN: 0001-7116
ISSN (Online): 
IsoAbbr: Acta Univ Carol Med (Praha)
NlmId: 2985169R
123:123
JrId: 217
long title: Acta Universitatis Carolinae. Medica. Monographia
short title: Acta Univ Carol Med Monogr
ISSN: 0567-8250
ISSN (Online): 
IsoAbbr: Acta Univ Carol Med Monogr
NlmId: 0177667
123:123
JrId: 218
long title: Acta urologica Belgica
short title: Acta Urol Belg
ISSN: 0001-7183
ISSN (Online): 
IsoAbbr: Acta Urol Belg
NlmId: 0377045
123:123
JrId: 219
long title: Hinyokika kiyo. Acta urologica Japonica
short title: Hinyokika Kiyo
ISSN: 0018-1994
ISSN (Online): 
IsoAbbr: Hinyokika Kiyo
NlmId: 0421145
123:123
JrId: 220
long title: Acta veterinaria Academiae Scientiarum Hungaricae
short title: Acta Vet Acad Sci Hung
ISSN: 0001-7205
ISSN (Online): 
IsoAbbr: Acta Vet Acad Sci Hung
NlmId: 0370377
123:123
JrId: 221
long title: Acta veterinaria Hungarica
short title: Acta Vet Hung
ISSN: 0236-6290
ISSN (Online): 
IsoAbbr: Acta Vet. Hung.
NlmId: 8406376
123:123
JrId: 222
long title: Acta veterinaria Scandinavica
short title: Acta Vet Scand
ISSN: 0044-605X
ISSN (Online): 1751-0147
IsoAbbr: Acta Vet. Scand.
NlmId: 0370400
123:123
JrId: 223
long title: Acta veterinaria Scandinavica. Supplementum
short title: Acta Vet Scand Suppl
ISSN: 0065-1699
ISSN (Online): 
IsoAbbr: Acta Vet Scand Suppl
NlmId: 0061331
123:123
JrId: 224
long title: Acta virologica
short title: Acta Virol
ISSN: 0001-723X
ISSN (Online): 1336-2305
IsoAbbr: Acta Virol.
NlmId: 0370401
123:123
JrId: 225
long title: Acta vitaminologica et enzymologica
short title: Acta Vitaminol Enzymol
ISSN: 0300-8924
ISSN (Online): 
IsoAbbr: Acta Vitaminol. Enzymol.
NlmId: 0135063
123:123
JrId: 226
long title: Acta zoologica et pathologica Antverpiensia
short title: Acta Zool Pathol Antverp
ISSN: 0001-7280
ISSN (Online): 
IsoAbbr: Acta Zool Pathol Antverp
NlmId: 0100314
123:123
JrId: 228
long title: The African journal of psychiatry
short title: Afr J Psychiatry
ISSN: 0331-0175
ISSN (Online): 
IsoAbbr: Afr J Psychiatry
NlmId: 7802295
123:123
JrId: 229
long title: Actas dermo-sifiliograficas
short title: Actas Dermosifiliogr
ISSN: 0001-7310
ISSN (Online): 1578-2190
IsoAbbr: Actas Dermosifiliogr
NlmId: 0373062
123:123
JrId: 230
long title: Actas urologicas espanolas
short title: Actas Urol Esp
ISSN: 0210-4806
ISSN (Online): 1699-7980
IsoAbbr: Actas Urol Esp
NlmId: 7704993
123:123
JrId: 231
long title: Acta Universitatis Palackianae Olomucensis Facultatis Medicae
short title: Acta Univ Palacki Olomuc Fac Med
ISSN: 0301-2514
ISSN (Online): 
IsoAbbr: Acta Univ Palacki Olomuc Fac Med
NlmId: 0363112
123:123
JrId: 232
long title: Actas luso-espanolas de neurologia, psiquiatria y ciencias afines
short title: Actas Luso Esp Neurol Psiquiatr Cienc Afines
ISSN: 0300-5062
ISSN (Online): 
IsoAbbr: Actas Luso Esp Neurol Psiquiatr Cienc Afines
NlmId: 0355573
123:123
JrId: 234
long title: Actas luso-espanolas de neurologia y psiquiatria
short title: Actas Luso Esp Neurol Psiquiatr
ISSN: 0001-7329
ISSN (Online): 
IsoAbbr: Actas Luso Esp Neurol Psiquiatr
NlmId: 0355646
123:123
JrId: 235
long title: Actualites cardiologiques et angeiologiques internationales
short title: Actual Cardiol Angeiol Int (Paris)
ISSN: 0365-1045
ISSN (Online): 
IsoAbbr: Actual Cardiol Angeiol Int (Paris)
NlmId: 0143027
123:123
JrId: 236
long title: Actualites endocrinologiques
short title: Actual Endocrinol (Paris)
ISSN: 0065-1826
ISSN (Online): 
IsoAbbr: Actual Endocrinol (Paris)
NlmId: 0370405
123:123
JrId: 237
long title: Actualites hepato-gastro-enterologiques
short title: Actual Hepatogastroenterol (Paris)
ISSN: 0240-8007
ISSN (Online): 
IsoAbbr: Actual Hepatogastroenterol (Paris)
NlmId: 0264367
123:123
JrId: 238
long title: Actualites neurophysiologiques
short title: Actual Neurophysiol (Paris)
ISSN: 0567-882X
ISSN (Online): 
IsoAbbr: Actual Neurophysiol (Paris)
NlmId: 7513548
123:123
JrId: 239
long title: Actualites odonto-stomatologiques
short title: Actual Odontostomatol (Paris)
ISSN: 0001-7817
ISSN (Online): 
IsoAbbr: Actual Odontostomatol (Paris)
NlmId: 0370406
123:123
JrId: 240
long title: Actualidad pediatrica_ revista de bibliografia internacional
short title: Actual Pediatr (Granada)
ISSN: 0001-7671
ISSN (Online): 
IsoAbbr: Actual Pediatr (Granada)
NlmId: 2985171R
123:123
JrId: 241
long title: Actualites pharmacologiques
short title: Actual Pharmacol (Paris)
ISSN: 0567-8854
ISSN (Online): 
IsoAbbr: Actual Pharmacol (Paris)
NlmId: 0370407
123:123
JrId: 242
long title: Acupuncture & electro-therapeutics research
short title: Acupunct Electrother Res
ISSN: 0360-1293
ISSN (Online): 
IsoAbbr: Acupunct Electrother Res
NlmId: 7610364
123:123
JrId: 243
long title: Actualites de physiologie pathologique
short title: Actual Physiol Pathol (Paris)
ISSN: 0567-8714
ISSN (Online): 
IsoAbbr: Actual Physiol Pathol (Paris)
NlmId: 7611901
123:123
JrId: 244
long title: Addictive behaviors
short title: Addict Behav
ISSN: 0306-4603
ISSN (Online): 1873-6327
IsoAbbr: Addict Behav
NlmId: 7603486
123:123
JrId: 245
long title: Advance data
short title: Adv Data
ISSN: 0147-3956
ISSN (Online): 
IsoAbbr: Adv Data
NlmId: 7703830
123:123
JrId: 246
long title: ADM_ revista de la Asociacion Dental Mexicana
short title: ADM
ISSN: 0001-0944
ISSN (Online): 
IsoAbbr: ADM
NlmId: 0370411
123:123
JrId: 247
long title: Administration in social work
short title: Adm Soc Work
ISSN: 0364-3107
ISSN (Online): 1544-4376
IsoAbbr: Adm Soc Work
NlmId: 7800009
123:123
JrId: 248
long title: Addictive diseases
short title: Addict Dis
ISSN: 0094-0267
ISSN (Online): 
IsoAbbr: Addict Dis
NlmId: 0425064
123:123
JrId: 249
long title: Administrative science quarterly
short title: Adm Sci Q
ISSN: 0001-8392
ISSN (Online): 
IsoAbbr: Adm Sci Q
NlmId: 0240207
123:123
JrId: 250
long title: Adolescence
short title: Adolescence
ISSN: 0001-8449
ISSN (Online): 
IsoAbbr: Adolescence
NlmId: 0123667
123:123
JrId: 251
long title: Adult education
short title: Adult Educ
ISSN: 0001-8481
ISSN (Online): 
IsoAbbr: Adult Educ
NlmId: 9877760
123:123
JrId: 252
long title: Advances in anatomy, embryology, and cell biology
short title: Adv Anat Embryol Cell Biol
ISSN: 0301-5556
ISSN (Online): 
IsoAbbr: Adv Anat Embryol Cell Biol
NlmId: 0407712
123:123
JrId: 253
long title: Advances in applied microbiology
short title: Adv Appl Microbiol
ISSN: 0065-2164
ISSN (Online): 
IsoAbbr: Adv. Appl. Microbiol.
NlmId: 0370413
123:123
JrId: 254
long title: Administration in mental health
short title: Adm Ment Health
ISSN: 0090-1180
ISSN (Online): 
IsoAbbr: Adm Ment Health
NlmId: 0361564
123:123
JrId: 255
long title: Advances in biochemical psychopharmacology
short title: Adv Biochem Psychopharmacol
ISSN: 0065-2229
ISSN (Online): 
IsoAbbr: Adv. Biochem. Psychopharmacol.
NlmId: 0211233
123:123
JrId: 256
long title: Advances in biological and medical physics
short title: Adv Biol Med Phys
ISSN: 0065-2245
ISSN (Online): 
IsoAbbr: Adv Biol Med Phys
NlmId: 0370414
123:123
JrId: 257
long title: Lifelong learning, the adult years / Adult Education Association of the United States of America
short title: Lifelong Learn Adult Years
ISSN: 0148-2165
ISSN (Online): 
IsoAbbr: Lifelong Learn Adult Years
NlmId: 9877808
123:123
JrId: 258
long title: Advances in biochemical engineering/biotechnology
short title: Adv Biochem Eng Biotechnol
ISSN: 0724-6145
ISSN (Online): 1616-8542
IsoAbbr: Adv. Biochem. Eng. Biotechnol.
NlmId: 8307733
123:123
JrId: 259
long title: Advances in biology of skin
short title: Adv Biol Skin
ISSN: 0065-2253
ISSN (Online): 
IsoAbbr: Adv Biol Skin
NlmId: 0426664
123:123
JrId: 260
long title: Advances in biomedical engineering and medical physics
short title: Adv Biomed Eng Med Phys
ISSN: 0065-2261
ISSN (Online): 
IsoAbbr: Adv Biomed Eng Med Phys
NlmId: 7611904
123:123
JrId: 261
long title: Advances in biophysics
short title: Adv Biophys
ISSN: 0065-227X
ISSN (Online): 
IsoAbbr: Adv. Biophys.
NlmId: 0262476
123:123
JrId: 262
long title: Advances in cancer research
short title: Adv Cancer Res
ISSN: 0065-230X
ISSN (Online): 
IsoAbbr: Adv. Cancer Res.
NlmId: 0370416
123:123
JrId: 263
long title: Advances in carbohydrate chemistry and biochemistry
short title: Adv Carbohydr Chem Biochem
ISSN: 0065-2318
ISSN (Online): 
IsoAbbr: Adv Carbohydr Chem Biochem
NlmId: 0240537
123:123
JrId: 264
long title: Advances in cardiology
short title: Adv Cardiol
ISSN: 0065-2326
ISSN (Online): 1662-2839
IsoAbbr: Adv Cardiol
NlmId: 0270063
123:123
JrId: 265
long title: Advances in cardiopulmonary diseases
short title: Adv Cardiopulm Dis
ISSN: 0065-2334
ISSN (Online): 
IsoAbbr: Adv Cardiopulm Dis
NlmId: 14630130R
123:123
JrId: 266
long title: Advances in cell biology
short title: Adv Cell Biol
ISSN: 0065-2369
ISSN (Online): 
IsoAbbr: Adv Cell Biol
NlmId: 0235424
123:123
JrId: 267
long title: Advances in chemotherapy
short title: Adv Chemother
ISSN: 0567-9877
ISSN (Online): 
IsoAbbr: Adv Chemother
NlmId: 0236562
123:123
JrId: 268
long title: Advances in child development and behavior
short title: Adv Child Dev Behav
ISSN: 0065-2407
ISSN (Online): 
IsoAbbr: Adv Child Dev Behav
NlmId: 0370417
123:123
JrId: 269
long title: Advances in contraception : the official journal of the Society for the Advancement of Contraception
short title: Adv Contracept
ISSN: 0267-4874
ISSN (Online): 
IsoAbbr: Adv Contracept
NlmId: 8607435
123:123
JrId: 270
long title: Advances in chromatography
short title: Adv Chromatogr
ISSN: 0065-2415
ISSN (Online): 
IsoAbbr: Adv Chromatogr
NlmId: 0121020
123:123
JrId: 271
long title: Advances in clinical chemistry
short title: Adv Clin Chem
ISSN: 0065-2423
ISSN (Online): 
IsoAbbr: Adv Clin Chem
NlmId: 2985173R
123:123
JrId: 272
long title: Advances in clinical pharmacology
short title: Adv Clin Pharmacol
ISSN: 0303-2671
ISSN (Online): 
IsoAbbr: Adv Clin Pharmacol
NlmId: 0430232
123:123
JrId: 273
long title: Advances in comparative physiology and biochemistry
short title: Adv Comp Physiol Biochem
ISSN: 0065-244X
ISSN (Online): 
IsoAbbr: Adv Comp Physiol Biochem
NlmId: 0370422
123:123
JrId: 274
long title: Advances in cyclic nucleotide and protein phosphorylation research
short title: Adv Cyclic Nucleotide Protein Phosphorylation Res
ISSN: 0747-7767
ISSN (Online): 
IsoAbbr: Adv Cyclic Nucleotide Protein Phosphorylation Res
NlmId: 8404639
123:123
JrId: 275
long title: Advances in cyclic nucleotide research
short title: Adv Cyclic Nucleotide Res
ISSN: 0084-5930
ISSN (Online): 
IsoAbbr: Adv Cyclic Nucleotide Res
NlmId: 0341362
123:123
JrId: 276
long title: Advances in cytopharmacology
short title: Adv Cytopharmacol
ISSN: 0084-5949
ISSN (Online): 
IsoAbbr: Adv Cytopharmacol
NlmId: 1301733
123:123
JrId: 277
long title: Advances in drug research
short title: Adv Drug Res
ISSN: 0065-2490
ISSN (Online): 
IsoAbbr: Adv Drug Res
NlmId: 0040021
123:123
JrId: 278
long title: Advances in enzyme regulation
short title: Adv Enzyme Regul
ISSN: 0065-2571
ISSN (Online): 1873-2437
IsoAbbr: Adv. Enzyme Regul.
NlmId: 0044263
123:123
JrId: 279
long title: Advances in enzymology and related areas of molecular biology
short title: Adv Enzymol Relat Areas Mol Biol
ISSN: 0065-258X
ISSN (Online): 
IsoAbbr: Adv. Enzymol. Relat. Areas Mol. Biol.
NlmId: 0337243
123:123
JrId: 280
long title: Advances in experimental medicine and biology
short title: Adv Exp Med Biol
ISSN: 0065-2598
ISSN (Online): 
IsoAbbr: Adv. Exp. Med. Biol.
NlmId: 0121103
123:123
JrId: 281
long title: Advances in fluorine research and dental caries prevention
short title: Adv Fluorine Res
ISSN: 0567-994X
ISSN (Online): 
IsoAbbr: Adv Fluorine Res
NlmId: 14630160R
123:123
JrId: 282
long title: Advances in health economics and health services research
short title: Adv Health Econ Health Serv Res
ISSN: 0731-2199
ISSN (Online): 
IsoAbbr: Adv Health Econ Health Serv Res
NlmId: 8206631
123:123
JrId: 283
long title: Aktuelle Traumatologie
short title: Aktuelle Traumatol
ISSN: 0044-6173
ISSN (Online): 
IsoAbbr: Aktuelle Traumatol
NlmId: 0421405
123:123
JrId: 284
long title: Advances in food research
short title: Adv Food Res
ISSN: 0065-2628
ISSN (Online): 
IsoAbbr: Adv Food Res
NlmId: 0370423
123:123
JrId: 285
long title: Advances in immunity and cancer therapy
short title: Adv Immun Cancer Ther
ISSN: 0178-2134
ISSN (Online): 
IsoAbbr: Adv Immun Cancer Ther
NlmId: 8601071
123:123
JrId: 286
long title: Advances in genetics
short title: Adv Genet
ISSN: 0065-2660
ISSN (Online): 
IsoAbbr: Adv. Genet.
NlmId: 0370421
123:123
JrId: 287
long title: Advances in gerontological research
short title: Adv Gerontol Res
ISSN: 0065-2709
ISSN (Online): 
IsoAbbr: Adv Gerontol Res
NlmId: 0436264
123:123
JrId: 288
long title: Advances in nutritional research
short title: Adv Nutr Res
ISSN: 0149-9483
ISSN (Online): 
IsoAbbr: Adv Nutr Res
NlmId: 7802764
123:123
JrId: 289
long title: Advances in heterocyclic chemistry
short title: Adv Heterocycl Chem
ISSN: 0065-2725
ISSN (Online): 
IsoAbbr: Adv Heterocycl Chem
NlmId: 0370424
123:123
JrId: 290
long title: Advances in human genetics
short title: Adv Hum Genet
ISSN: 0065-275X
ISSN (Online): 
IsoAbbr: Adv. Hum. Genet.
NlmId: 1256347
123:123
JrId: 291
long title: Advances in immunology
short title: Adv Immunol
ISSN: 0065-2776
ISSN (Online): 1557-8445
IsoAbbr: Adv. Immunol.
NlmId: 0370425
123:123
JrId: 292
long title: Advances in inorganic biochemistry
short title: Adv Inorg Biochem
ISSN: 0190-0218
ISSN (Online): 
IsoAbbr: Adv. Inorg. Biochem.
NlmId: 7909203
123:123
JrId: 293
long title: Advances in internal medicine
short title: Adv Intern Med
ISSN: 0065-2822
ISSN (Online): 
IsoAbbr: Adv Intern Med
NlmId: 0370427
123:123
JrId: 294
long title: Advances in lipid research
short title: Adv Lipid Res
ISSN: 0065-2849
ISSN (Online): 
IsoAbbr: Adv. Lipid Res.
NlmId: 0000262
123:123
JrId: 295
long title: Advances in metabolic disorders
short title: Adv Metab Disord
ISSN: 0065-2903
ISSN (Online): 
IsoAbbr: Adv Metab Disord
NlmId: 0370430
123:123
JrId: 296
long title: Advances in microbial physiology
short title: Adv Microb Physiol
ISSN: 0065-2911
ISSN (Online): 
IsoAbbr: Adv. Microb. Physiol.
NlmId: 0117147
123:123
JrId: 297
long title: Advances in nephrology from the Necker Hospital
short title: Adv Nephrol Necker Hosp
ISSN: 0084-5957
ISSN (Online): 
IsoAbbr: Adv. Nephrol. Necker Hosp.
NlmId: 0311622
123:123
JrId: 298
long title: Advances in morphogenesis
short title: Adv Morphog
ISSN: 0065-2962
ISSN (Online): 
IsoAbbr: Adv Morphog
NlmId: 7611906
123:123
JrId: 299
long title: Advances in neurology
short title: Adv Neurol
ISSN: 0091-3952
ISSN (Online): 
IsoAbbr: Adv Neurol
NlmId: 0367524
123:123
JrId: 300
long title: Shinkei kenkyu no shimpo. Advances in neurological sciences
short title: Shinkei Kenkyu No Shimpo
ISSN: 0001-8724
ISSN (Online): 
IsoAbbr: Shinkei Kenkyu No Shimpo
NlmId: 0067457
123:123
JrId: 301
long title: Advances in alcohol & substance abuse
short title: Adv Alcohol Subst Abuse
ISSN: 0270-3106
ISSN (Online): 
IsoAbbr: Adv Alcohol Subst Abuse
NlmId: 8107172
123:123
JrId: 302
long title: Advances in ophthalmology = Fortschritte der Augenheilkunde = Progres en ophtalmologie
short title: Adv Ophthalmol
ISSN: 0065-3004
ISSN (Online): 
IsoAbbr: Adv Ophthalmol
NlmId: 0263212
123:123
JrId: 303
long title: Advances in oral biology
short title: Adv Oral Biol
ISSN: 0065-3020
ISSN (Online): 
IsoAbbr: Adv Oral Biol
NlmId: 0000261
123:123
JrId: 304
long title: Advances in oto-rhino-laryngology
short title: Adv Otorhinolaryngol
ISSN: 0065-3071
ISSN (Online): 1662-2847
IsoAbbr: Adv. Otorhinolaryngol.
NlmId: 0242534
123:123
JrId: 305
long title: Advances in prostaglandin and thromboxane research
short title: Adv Prostaglandin Thromboxane Res
ISSN: 0361-5952
ISSN (Online): 
IsoAbbr: Adv Prostaglandin Thromboxane Res
NlmId: 7610366
123:123
JrId: 306
long title: Advances in parasitology
short title: Adv Parasitol
ISSN: 0065-308X
ISSN (Online): 
IsoAbbr: Adv. Parasitol.
NlmId: 0370435
123:123
JrId: 307
long title: Advances in pathobiology
short title: Adv Pathobiol
ISSN: 0099-1147
ISSN (Online): 
IsoAbbr: Adv Pathobiol
NlmId: 7511090
123:123
JrId: 308
long title: Advances in pediatrics
short title: Adv Pediatr
ISSN: 0065-3101
ISSN (Online): 1878-1926
IsoAbbr: Adv Pediatr
NlmId: 0370436
123:123
JrId: 309
long title: Advances in pest control research
short title: Adv Pest Control Res
ISSN: 0568-0107
ISSN (Online): 
IsoAbbr: Adv Pest Control Res
NlmId: 14640020R
123:123
JrId: 310
long title: Advances in pharmaceutical sciences
short title: Adv Pharm Sci
ISSN: 0065-3136
ISSN (Online): 
IsoAbbr: Adv Pharm Sci
NlmId: 0040024
123:123
JrId: 312
long title: Advances in pharmacology and chemotherapy
short title: Adv Pharmacol Chemother
ISSN: 0065-3144
ISSN (Online): 
IsoAbbr: Adv Pharmacol Chemother
NlmId: 0237113
123:123
JrId: 313
long title: Adverse drug reactions and acute poisoning reviews
short title: Adverse Drug React Acute Poisoning Rev
ISSN: 0260-647X
ISSN (Online): 
IsoAbbr: Adverse Drug React Acute Poisoning Rev
NlmId: 8217118
123:123
JrId: 314
long title: Advances in protein chemistry
short title: Adv Protein Chem
ISSN: 0065-3233
ISSN (Online): 1557-8941
IsoAbbr: Adv. Protein Chem.
NlmId: 0116732
123:123
JrId: 315
long title: Advances in prostaglandin, thromboxane, and leukotriene research
short title: Adv Prostaglandin Thromboxane Leukot Res
ISSN: 0732-8141
ISSN (Online): 
IsoAbbr: Adv. Prostaglandin Thromboxane Leukot. Res.
NlmId: 8211444
123:123
JrId: 316
long title: Advances in psychobiology
short title: Adv Psychobiol
ISSN: 0065-3241
ISSN (Online): 
IsoAbbr: Adv Psychobiol
NlmId: 0337407
123:123
JrId: 317
long title: Advances in psychosomatic medicine
short title: Adv Psychosom Med
ISSN: 0065-3268
ISSN (Online): 1662-2855
IsoAbbr: Adv Psychosom Med
NlmId: 0101303
123:123
JrId: 318
long title: Advancement of science
short title: Adv Sci
ISSN: 0001-866X
ISSN (Online): 
IsoAbbr: Adv Sci
NlmId: 0370412
123:123
JrId: 319
long title: Advances in steroid biochemistry and pharmacology
short title: Adv Steroid Biochem Pharmacol
ISSN: 0065-339X
ISSN (Online): 
IsoAbbr: Adv Steroid Biochem Pharmacol
NlmId: 1251746
123:123
JrId: 320
long title: Advances in surgery
short title: Adv Surg
ISSN: 0065-3411
ISSN (Online): 
IsoAbbr: Adv Surg
NlmId: 0045335
123:123
JrId: 321
long title: Advances in reproductive physiology
short title: Adv Reprod Physiol
ISSN: 0065-3322
ISSN (Online): 
IsoAbbr: Adv Reprod Physiol
NlmId: 7513188
123:123
JrId: 322
long title: Advances in tracer methodology
short title: Adv Tracer Methodol
ISSN: 0065-3497
ISSN (Online): 
IsoAbbr: Adv Tracer Methodol
NlmId: 14640050R
123:123
JrId: 323
long title: Advances in sex hormone research
short title: Adv Sex Horm Res
ISSN: 0098-0137
ISSN (Online): 
IsoAbbr: Adv Sex Horm Res
NlmId: 7504908
123:123
JrId: 324
long title: Advances in socio-dental research
short title: Adv Sociodent Res
ISSN: 0092-9816
ISSN (Online): 
IsoAbbr: Adv Sociodent Res
NlmId: 0410245
123:123
JrId: 325
long title: Advances in tuberculosis research. Fortschritte der Tuberkuloseforschung. Progres de l'exploration de la tuberculose
short title: Adv Tuberc Res
ISSN: 0065-3500
ISSN (Online): 
IsoAbbr: Adv Tuberc Res
NlmId: 0347575
123:123
JrId: 326
long title: Advances in veterinary science and comparative medicine
short title: Adv Vet Sci Comp Med
ISSN: 0065-3519
ISSN (Online): 
IsoAbbr: Adv Vet Sci Comp Med
NlmId: 0216540
123:123
JrId: 327
long title: Advances in shock research
short title: Adv Shock Res
ISSN: 0195-878X
ISSN (Online): 
IsoAbbr: Adv Shock Res
NlmId: 7908298
123:123
JrId: 328
long title: Advances in virus research
short title: Adv Virus Res
ISSN: 0065-3527
ISSN (Online): 1557-8399
IsoAbbr: Adv. Virus Res.
NlmId: 0370441
123:123
JrId: 329
long title: Aeromedical reviews
short title: Aeromed Rev
ISSN: 0065-3683
ISSN (Online): 
IsoAbbr: Aeromed Rev
NlmId: 0373063
123:123
JrId: 330
long title: Aerospace medicine
short title: Aerosp Med
ISSN: 0001-9402
ISSN (Online): 
IsoAbbr: Aerosp Med
NlmId: 7501696
123:123
JrId: 331
long title: Arztliche Forschung
short title: Arztl Forsch
ISSN: 0001-9496
ISSN (Online): 
IsoAbbr: Arztl Forsch
NlmId: 7611907
123:123
JrId: 332
long title: Arztliche Jugendkunde
short title: Arztl Jugendkd
ISSN: 0001-9518
ISSN (Online): 
IsoAbbr: Arztl Jugendkd
NlmId: 0370444
123:123
JrId: 333
long title: Asthetische Medizin
short title: Asthet Med (Berl)
ISSN: 0400-6755
ISSN (Online): 
IsoAbbr: Asthet Med (Berl)
NlmId: 0253745
123:123
JrId: 334
long title: Aesthetic plastic surgery
short title: Aesthetic Plast Surg
ISSN: 0364-216X
ISSN (Online): 1432-5241
IsoAbbr: Aesthetic Plast Surg
NlmId: 7701756
123:123
JrId: 335
long title: The AFL-CIO American federationist. AFL-CIO
short title: AFL CIO Am Fed
ISSN: 0149-2489
ISSN (Online): 
IsoAbbr: AFL CIO Am Fed
NlmId: 9877748
123:123
JrId: 336
long title: The African journal of medical sciences
short title: Afr J Med Sci
ISSN: 0002-0028
ISSN (Online): 
IsoAbbr: Afr J Med Sci
NlmId: 7611908
123:123
JrId: 337
long title: Aging & leisure living
short title: Aging Leis Living
ISSN: 0194-455X
ISSN (Online): 
IsoAbbr: Aging Leis Living
NlmId: 7910857
123:123
JrId: 338
long title: Age and ageing
short title: Age Ageing
ISSN: 0002-0729
ISSN (Online): 1468-2834
IsoAbbr: Age Ageing
NlmId: 0375655
123:123
JrId: 339
long title: Aging
short title: Aging
ISSN: 0002-0966
ISSN (Online): 
IsoAbbr: Aging
NlmId: 0050677
123:123
JrId: 340
long title: Agents and actions
short title: Agents Actions
ISSN: 0065-4299
ISSN (Online): 
IsoAbbr: Agents Actions
NlmId: 0213341
123:123
JrId: 341
long title: Aggiornamenti clinicoterapeutici
short title: Aggiorn Clinico Ter
ISSN: 0002-0907
ISSN (Online): 
IsoAbbr: Aggiorn Clinico Ter
NlmId: 0376310
123:123
JrId: 342
long title: Agents and actions. Supplements
short title: Agents Actions Suppl
ISSN: 0379-0363
ISSN (Online): 
IsoAbbr: Agents Actions Suppl.
NlmId: 7801014
123:123
JrId: 343
long title: Die Agnes Karll-Schwester, der Krankenpfleger
short title: Agnes Karll Schwest Krankenpfleger
ISSN: 
ISSN (Online): 
IsoAbbr: Agnes Karll Schwest Krankenpfleger
NlmId: 0321470
123:123
JrId: 344
long title: Agressologie: revue internationale de physio-biologie et de pharmacologie appliquees aux effets de l'agression
short title: Agressologie
ISSN: 0002-1148
ISSN (Online): 
IsoAbbr: Agressologie
NlmId: 0121575
123:123
JrId: 345
long title: Aichi Gakuin Daigaku Shigakkai shi
short title: Aichi Gakuin Daigaku Shigakkai Shi
ISSN: 0044-6912
ISSN (Online): 
IsoAbbr: Aichi Gakuin Daigaku Shigakkai Shi
NlmId: 7501066
123:123
JrId: 346
long title: Archives of interamerican rheumatology : A.I.R
short title: Arch Interam Rheumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Interam Rheumatol
NlmId: 0253226
123:123
JrId: 347
long title: Air and water pollution
short title: Air Water Pollut
ISSN: 0568-3408
ISSN (Online): 
IsoAbbr: Air Water Pollut
NlmId: 0101051
123:123
JrId: 348
long title: Aktuelle Gerontologie
short title: Aktuelle Gerontol
ISSN: 0300-5704
ISSN (Online): 
IsoAbbr: Aktuelle Gerontol
NlmId: 0421403
123:123
JrId: 349
long title: Aktuelle Oto-Rhino-Laryngologie
short title: Aktuelle Otorhinolaryngol
ISSN: 0065-5570
ISSN (Online): 
IsoAbbr: Aktuelle Otorhinolaryngol
NlmId: 0177222
123:123
JrId: 350
long title: American journal of otolaryngology
short title: Am J Otolaryngol
ISSN: 0196-0709
ISSN (Online): 1532-818X
IsoAbbr: Am J Otolaryngol
NlmId: 8000029
123:123
JrId: 351
long title: Aktuelle Probleme in der Chirurgie
short title: Aktuelle Probl Chir
ISSN: 0065-5589
ISSN (Online): 
IsoAbbr: Aktuelle Probl Chir
NlmId: 0267464
123:123
JrId: 352
long title: Aktuelle Probleme in Chirurgie und Orthopadie
short title: Aktuelle Probl Chir Orthop
ISSN: 0378-8504
ISSN (Online): 
IsoAbbr: Aktuelle Probl Chir Orthop
NlmId: 7705398
123:123
JrId: 353
long title: Adolescent psychiatry
short title: Adolesc Psychiatry
ISSN: 0065-2008
ISSN (Online): 
IsoAbbr: Adolesc Psychiatry
NlmId: 1302147
123:123
JrId: 354
long title: Akusherstvo i ginekologiia
short title: Akush Ginekol (Mosk)
ISSN: 0002-3906
ISSN (Online): 
IsoAbbr: Akush Ginekol (Mosk)
NlmId: 0370456
123:123
JrId: 355
long title: Akusherstvo i ginekologiia
short title: Akush Ginekol (Sofiia)
ISSN: 0324-0959
ISSN (Online): 
IsoAbbr: Akush Ginekol (Sofiia)
NlmId: 0370455
123:123
JrId: 356
long title: The Alabama journal of medical sciences
short title: Ala J Med Sci
ISSN: 0002-4252
ISSN (Online): 
IsoAbbr: Ala J Med Sci
NlmId: 0376521
123:123
JrId: 357
long title: Brain & development
short title: Brain Dev
ISSN: 0387-7604
ISSN (Online): 1872-7131
IsoAbbr: Brain Dev.
NlmId: 7909235
123:123
JrId: 358
long title: The Alabama nurse
short title: Ala Nurse
ISSN: 0002-4317
ISSN (Online): 
IsoAbbr: Ala Nurse
NlmId: 14720150R
123:123
JrId: 359
long title: American College of Physicians observer
short title: Am Coll Physicians Obs
ISSN: 0279-9529
ISSN (Online): 
IsoAbbr: Am Coll Physicians Obs
NlmId: 8102266
123:123
JrId: 360
long title: Bulletin - Alameda County Dental Society
short title: Bull Alameda Cty Dent Soc
ISSN: 0098-3764
ISSN (Online): 
IsoAbbr: Bull Alameda Cty Dent Soc
NlmId: 7503327
123:123
JrId: 361
long title: The American journal of pediatric hematology/oncology
short title: Am J Pediatr Hematol Oncol
ISSN: 0192-8562
ISSN (Online): 
IsoAbbr: Am J Pediatr Hematol Oncol
NlmId: 7908071
123:123
JrId: 362
long title: Alaska medicine
short title: Alaska Med
ISSN: 0002-4538
ISSN (Online): 
IsoAbbr: Alaska Med
NlmId: 0370457
123:123
JrId: 363
long title: The American Journal of dermatopathology
short title: Am J Dermatopathol
ISSN: 0193-1091
ISSN (Online): 1533-0311
IsoAbbr: Am J Dermatopathol
NlmId: 7911005
123:123
JrId: 364
long title: The Alaska nurse
short title: Alaska Nurse
ISSN: 0002-4546
ISSN (Online): 
IsoAbbr: Alaska Nurse
NlmId: 0042336
123:123
JrId: 365
long title: Alcoholism, clinical and experimental research
short title: Alcohol Clin Exp Res
ISSN: 0145-6008
ISSN (Online): 1530-0277
IsoAbbr: Alcohol. Clin. Exp. Res.
NlmId: 7707242
123:123
JrId: 366
long title: Albrecht von Graefes Archiv fur klinische und experimentelle Ophthalmologie. Albrecht von Graefe's archive for clinical and experimental ophthalmology
short title: Albrecht Von Graefes Arch Klin Exp Ophthalmol
ISSN: 0065-6100
ISSN (Online): 
IsoAbbr: Albrecht Von Graefes Arch Klin Exp Ophthalmol
NlmId: 0044637
123:123
JrId: 367
long title: Alergia
short title: Alergia
ISSN: 0002-5151
ISSN (Online): 
IsoAbbr: Alergia
NlmId: 0140326
123:123
JrId: 368
long title: Alexandria dental journal : ADJ
short title: Alex Dent J
ISSN: 
ISSN (Online): 
IsoAbbr: Alex Dent J
NlmId: 9426498
123:123
JrId: 369
long title: L' Alimentation et la vie
short title: Aliment Vie
ISSN: 0065-6267
ISSN (Online): 
IsoAbbr: Aliment Vie
NlmId: 0064233
123:123
JrId: 370
long title: Applied radiology
short title: Appl Radiol
ISSN: 0160-9963
ISSN (Online): 
IsoAbbr: Appl Radiol
NlmId: 7708167
123:123
JrId: 371
long title: Allergie und Asthma
short title: Allerg Asthma (Leipz)
ISSN: 0375-8443
ISSN (Online): 
IsoAbbr: Allerg Asthma (Leipz)
NlmId: 0313664
123:123
JrId: 372
long title: Allergy
short title: Allergy
ISSN: 0105-4538
ISSN (Online): 1398-9995
IsoAbbr: Allergy
NlmId: 7804028
123:123
JrId: 373
long title: Allergie- und Asthmaforschung
short title: Allerg Asthmaforsch
ISSN: 0516-7132
ISSN (Online): 
IsoAbbr: Allerg Asthmaforsch
NlmId: 0370461
123:123
JrId: 374
long title: Allergie und Immunologie
short title: Allerg Immunol (Leipz)
ISSN: 0323-4398
ISSN (Online): 
IsoAbbr: Allerg Immunol (Leipz)
NlmId: 0314702
123:123
JrId: 375
long title: Allied health and behavioral sciences
short title: Allied Health Behav Sci
ISSN: 0190-0331
ISSN (Online): 
IsoAbbr: Allied Health Behav Sci
NlmId: 7806480
123:123
JrId: 376
long title: AHME journal
short title: AHME J
ISSN: 0090-7782
ISSN (Online): 
IsoAbbr: AHME J
NlmId: 0362122
123:123
JrId: 377
long title: AJR. American journal of roentgenology
short title: AJR Am J Roentgenol
ISSN: 0361-803X
ISSN (Online): 1546-3141
IsoAbbr: AJR Am J Roentgenol
NlmId: 7708173
123:123
JrId: 378
long title: AIA journal. American Institute of Architects
short title: AIA J
ISSN: 0001-1479
ISSN (Online): 
IsoAbbr: AIA J
NlmId: 9875078
123:123
JrId: 379
long title: AJNR. American journal of neuroradiology
short title: AJNR Am J Neuroradiol
ISSN: 0195-6108
ISSN (Online): 1936-959X
IsoAbbr: AJNR Am J Neuroradiol
NlmId: 8003708
123:123
JrId: 380
long title: Allergologia et immunopathologia
short title: Allergol Immunopathol (Madr)
ISSN: 0301-0546
ISSN (Online): 1578-1267
IsoAbbr: Allergol Immunopathol (Madr)
NlmId: 0370073
123:123
JrId: 381
long title: Alcohol health and research world
short title: Alcohol Health Res World
ISSN: 0090-838X
ISSN (Online): 
IsoAbbr: Alcohol Health Res World
NlmId: 0365245
123:123
JrId: 382
long title: Alabama medicine : journal of the Medical Association of the State of Alabama
short title: Ala Med
ISSN: 0738-4947
ISSN (Online): 
IsoAbbr: Ala Med
NlmId: 8310343
123:123
JrId: 383
long title: The Alma mater
short title: Alma Mater (Baltimore)
ISSN: 0065-6445
ISSN (Online): 
IsoAbbr: Alma Mater (Baltimore)
NlmId: 14730200R
123:123
JrId: 384
long title: The Alpha omegan
short title: Alpha Omegan
ISSN: 0002-6417
ISSN (Online): 
IsoAbbr: Alpha Omegan
NlmId: 14730480R
123:123
JrId: 385
long title: Altern und Entwicklung. Aging and development
short title: Altern Entwickl Aging Dev
ISSN: 0084-6252
ISSN (Online): 
IsoAbbr: Altern Entwickl Aging Dev
NlmId: 1307126
123:123
JrId: 386
long title: The Alumnae magazine
short title: Alumnae Mag
ISSN: 0002-6700
ISSN (Online): 
IsoAbbr: Alumnae Mag
NlmId: 7706527
123:123
JrId: 387
long title: Alumnae magazine (Columbia University-Presbyterian Hospital School of Nursing Alumnae Association)
short title: Alumnae Mag Columbia Univ Presbyt Hosp Sch Nurs Alumnae Assoc
ISSN: 0069-634X
ISSN (Online): 
IsoAbbr: Alumnae Mag Columbia Univ Presbyt Hosp Sch Nurs Alumnae Assoc
NlmId: 0042365
123:123
JrId: 388
long title: Alumni bulletin - School of Dentistry, Indiana University
short title: Alumni Bull Sch Dent Indiana Univ
ISSN: 0073-7119
ISSN (Online): 
IsoAbbr: Alumni Bull Sch Dent Indiana Univ
NlmId: 7604908
123:123
JrId: 389
long title: Alumni bulletin. University of Michigan. School of Dentistry
short title: Alumni Bull Univ Mich Sch Dent
ISSN: 0887-4387
ISSN (Online): 
IsoAbbr: Alumni Bull Univ Mich Sch Dent
NlmId: 21430160R
123:123
JrId: 390
long title: Alumni magazine (Columbia University-Presbyterian Hospital School of Nursing Alumni Association)
short title: Alumni Mag Columbia Univ Presbyt Hosp Sch Nurs Alumni Assoc
ISSN: 0898-4093
ISSN (Online): 
IsoAbbr: Alumni Mag Columbia Univ Presbyt Hosp Sch Nurs Alumni Assoc
NlmId: 8504267
123:123
JrId: 391
long title: The American behavioral scientist
short title: Am Behav Sci
ISSN: 0002-7642
ISSN (Online): 
IsoAbbr: Am Behav Sci
NlmId: 0055030
123:123
JrId: 392
long title: American annals of the deaf
short title: Am Ann Deaf
ISSN: 0002-726X
ISSN (Online): 
IsoAbbr: Am Ann Deaf
NlmId: 0414670
123:123
JrId: 393
long title: American archives of rehabilitation therapy
short title: Am Arch Rehabil Ther
ISSN: 0002-7324
ISSN (Online): 
IsoAbbr: Am Arch Rehabil Ther
NlmId: 0370464
123:123
JrId: 394
long title: American Association of Industrial Nurses journal
short title: Am Assoc Ind Nurses J
ISSN: 0098-6097
ISSN (Online): 
IsoAbbr: Am Assoc Ind Nurses J
NlmId: 7501070
123:123
JrId: 396
long title: American corrective therapy journal
short title: Am Correct Ther J
ISSN: 0002-8088
ISSN (Online): 
IsoAbbr: Am Correct Ther J
NlmId: 0135256
123:123
JrId: 397
long title: American family physician
short title: Am Fam Physician
ISSN: 0002-838X
ISSN (Online): 1532-0650
IsoAbbr: Am Fam Physician
NlmId: 1272646
123:123
JrId: 398
long title: American heart journal
short title: Am Heart J
ISSN: 0002-8703
ISSN (Online): 1097-6744
IsoAbbr: Am. Heart J.
NlmId: 0370465
123:123
JrId: 399
long title: American pharmacy
short title: Am Pharm
ISSN: 0160-3450
ISSN (Online): 
IsoAbbr: Am Pharm
NlmId: 7801164
123:123
JrId: 400
long title: American rehabilitation
short title: Am Rehabil
ISSN: 0362-4048
ISSN (Online): 
IsoAbbr: Am Rehabil
NlmId: 7610370
123:123
JrId: 401
long title: The American imago_ a psychoanalytic journal for the arts and sciences
short title: Am Imago
ISSN: 0065-860X
ISSN (Online): 1085-7931
IsoAbbr: Am Imago
NlmId: 0370466
123:123
JrId: 402
long title: American journal of art therapy
short title: Am J Art Ther
ISSN: 0007-4764
ISSN (Online): 
IsoAbbr: Am J Art Ther
NlmId: 0237447
123:123
JrId: 403
long title: American Industrial Hygiene Association journal
short title: Am Ind Hyg Assoc J
ISSN: 0002-8894
ISSN (Online): 
IsoAbbr: Am Ind Hyg Assoc J
NlmId: 0371160
123:123
JrId: 404
long title: American education
short title: Am Educ
ISSN: 0002-8304
ISSN (Online): 
IsoAbbr: Am Educ
NlmId: 7703832
123:123
JrId: 405
long title: Annual meeting - American Institute of Oral Biology
short title: Annu Meet Am Inst Oral Biol
ISSN: 0098-6119
ISSN (Online): 
IsoAbbr: Annu Meet Am Inst Oral Biol
NlmId: 7501078
123:123
JrId: 406
long title: The American journal of anatomy
short title: Am J Anat
ISSN: 0002-9106
ISSN (Online): 
IsoAbbr: Am. J. Anat.
NlmId: 0376312
123:123
JrId: 407
long title: American journal of botany
short title: Am J Bot
ISSN: 0002-9122
ISSN (Online): 1537-2197
IsoAbbr: Am. J. Bot.
NlmId: 0370467
123:123
JrId: 408
long title: The American journal of cardiology
short title: Am J Cardiol
ISSN: 0002-9149
ISSN (Online): 1879-1913
IsoAbbr: Am. J. Cardiol.
NlmId: 0207277
123:123
JrId: 409
long title: The American journal of Chinese medicine
short title: Am J Chin Med (Gard City N Y)
ISSN: 0090-2942
ISSN (Online): 
IsoAbbr: Am J Chin Med (Gard City N Y)
NlmId: 0354717
123:123
JrId: 410
long title: The American journal of Chinese medicine
short title: Am J Chin Med
ISSN: 0192-415X
ISSN (Online): 
IsoAbbr: Am. J. Chin. Med.
NlmId: 7901431
123:123
JrId: 411
long title: The American journal of clinical hypnosis
short title: Am J Clin Hypn
ISSN: 0002-9157
ISSN (Online): 
IsoAbbr: Am J Clin Hypn
NlmId: 0100626
123:123
JrId: 412
long title: The American journal of clinical nutrition
short title: Am J Clin Nutr
ISSN: 0002-9165
ISSN (Online): 1938-3207
IsoAbbr: Am. J. Clin. Nutr.
NlmId: 0376027
123:123
JrId: 413
long title: American journal of clinical oncology
short title: Am J Clin Oncol
ISSN: 0277-3732
ISSN (Online): 1537-453X
IsoAbbr: Am. J. Clin. Oncol.
NlmId: 8207754
123:123
JrId: 414
long title: American journal of clinical pathology
short title: Am J Clin Pathol
ISSN: 0002-9173
ISSN (Online): 1943-7722
IsoAbbr: Am. J. Clin. Pathol.
NlmId: 0370470
123:123
JrId: 415
long title: American journal of community psychology
short title: Am J Community Psychol
ISSN: 0091-0562
ISSN (Online): 1573-2770
IsoAbbr: Am J Community Psychol
NlmId: 0364535
123:123
JrId: 416
long title: American journal of orthodontics and dentofacial orthopedics : official publication of the American Association of Orthodontists, its constituent societies, and the American Board of Orthodontics
short title: Am J Orthod Dentofacial Orthop
ISSN: 0889-5406
ISSN (Online): 1097-6752
IsoAbbr: Am J Orthod Dentofacial Orthop
NlmId: 8610224
123:123
JrId: 417
long title: The American journal of digestive diseases
short title: Am J Dig Dis
ISSN: 0002-9211
ISSN (Online): 
IsoAbbr: Am J Dig Dis
NlmId: 0404011
123:123
JrId: 418
long title: American journal of economics and sociology
short title: Am J Econ Sociol
ISSN: 0002-9246
ISSN (Online): 
IsoAbbr: Am J Econ Sociol
NlmId: 14820160R
123:123
JrId: 419
long title: American journal of diseases of children (1960)
short title: Am J Dis Child
ISSN: 0002-922X
ISSN (Online): 
IsoAbbr: Am. J. Dis. Child.
NlmId: 0370471
123:123
JrId: 420
long title: The American journal of drug and alcohol abuse
short title: Am J Drug Alcohol Abuse
ISSN: 0095-2990
ISSN (Online): 1097-9891
IsoAbbr: Am J Drug Alcohol Abuse
NlmId: 7502510
123:123
JrId: 421
long title: American journal of epidemiology
short title: Am J Epidemiol
ISSN: 0002-9262
ISSN (Online): 1476-6256
IsoAbbr: Am. J. Epidemiol.
NlmId: 7910653
123:123
JrId: 422
long title: American journal of hematology
short title: Am J Hematol
ISSN: 0361-8609
ISSN (Online): 1096-8652
IsoAbbr: Am. J. Hematol.
NlmId: 7610369
123:123
JrId: 423
long title: American journal of kidney diseases : the official journal of the National Kidney Foundation
short title: Am J Kidney Dis
ISSN: 0272-6386
ISSN (Online): 1523-6838
IsoAbbr: Am. J. Kidney Dis.
NlmId: 8110075
123:123
JrId: 424
long title: American journal of health planning
short title: Am J Health Plann
ISSN: 0363-7719
ISSN (Online): 
IsoAbbr: Am J Health Plann
NlmId: 7701759
123:123
JrId: 425
long title: The American journal of forensic medicine and pathology
short title: Am J Forensic Med Pathol
ISSN: 0195-7910
ISSN (Online): 1533-404X
IsoAbbr: Am J Forensic Med Pathol
NlmId: 8108948
123:123
JrId: 426
long title: The American journal of gastroenterology
short title: Am J Gastroenterol
ISSN: 0002-9270
ISSN (Online): 1572-0241
IsoAbbr: Am. J. Gastroenterol.
NlmId: 0421030
123:123
JrId: 427
long title: American journal of hospital pharmacy
short title: Am J Hosp Pharm
ISSN: 0002-9289
ISSN (Online): 
IsoAbbr: Am J Hosp Pharm
NlmId: 0370474
123:123
JrId: 428
long title: American journal of human genetics
short title: Am J Hum Genet
ISSN: 0002-9297
ISSN (Online): 1537-6605
IsoAbbr: Am. J. Hum. Genet.
NlmId: 0370475
123:123
JrId: 429
long title: American journal of industrial medicine
short title: Am J Ind Med
ISSN: 0271-3586
ISSN (Online): 1097-0274
IsoAbbr: Am. J. Ind. Med.
NlmId: 8101110
123:123
JrId: 430
long title: American journal of law & medicine
short title: Am J Law Med
ISSN: 0098-8588
ISSN (Online): 
IsoAbbr: Am J Law Med
NlmId: 7509572
123:123
JrId: 431
long title: The American journal of medicine
short title: Am J Med
ISSN: 0002-9343
ISSN (Online): 1555-7162
IsoAbbr: Am. J. Med.
NlmId: 0267200
123:123
JrId: 432
long title: The American journal of medical electronics
short title: Am J Med Electron
ISSN: 0096-5286
ISSN (Online): 
IsoAbbr: Am J Med Electron
NlmId: 0061651
123:123
JrId: 433
long title: The American journal of the medical sciences
short title: Am J Med Sci
ISSN: 0002-9629
ISSN (Online): 1538-2990
IsoAbbr: Am. J. Med. Sci.
NlmId: 0370506
123:123
JrId: 434
long title: American journal of medical genetics
short title: Am J Med Genet
ISSN: 0148-7299
ISSN (Online): 1096-8628
IsoAbbr: Am. J. Med. Genet.
NlmId: 7708900
123:123
JrId: 435
long title: The American journal of medical technology
short title: Am J Med Technol
ISSN: 0002-9335
ISSN (Online): 
IsoAbbr: Am J Med Technol
NlmId: 0370505
123:123
JrId: 436
long title: American journal of mental deficiency
short title: Am J Ment Defic
ISSN: 0002-9351
ISSN (Online): 
IsoAbbr: Am J Ment Defic
NlmId: 0372647
123:123
JrId: 437
long title: American journal of nephrology
short title: Am J Nephrol
ISSN: 0250-8095
ISSN (Online): 1421-9670
IsoAbbr: Am. J. Nephrol.
NlmId: 8109361
123:123
JrId: 438
long title: The American journal of nursing
short title: Am J Nurs
ISSN: 0002-936X
ISSN (Online): 1538-7488
IsoAbbr: Am J Nurs
NlmId: 0372646
123:123
JrId: 439
long title: American journal of obstetrics and gynecology
short title: Am J Obstet Gynecol
ISSN: 0002-9378
ISSN (Online): 1097-6868
IsoAbbr: Am. J. Obstet. Gynecol.
NlmId: 0370476
123:123
JrId: 440
long title: The American journal of occupational therapy : official publication of the American Occupational Therapy Association
short title: Am J Occup Ther
ISSN: 0272-9490
ISSN (Online): 1943-7676
IsoAbbr: Am J Occup Ther
NlmId: 7705978
123:123
JrId: 441
long title: American journal of ophthalmology
short title: Am J Ophthalmol
ISSN: 0002-9394
ISSN (Online): 1879-1891
IsoAbbr: Am. J. Ophthalmol.
NlmId: 0370500
123:123
JrId: 442
long title: American journal of optometry and archives of American Academy of Optometry
short title: Am J Optom Arch Am Acad Optom
ISSN: 0002-9408
ISSN (Online): 
IsoAbbr: Am J Optom Arch Am Acad Optom
NlmId: 0420462
123:123
JrId: 443
long title: American journal of optometry and physiological optics
short title: Am J Optom Physiol Opt
ISSN: 0093-7002
ISSN (Online): 
IsoAbbr: Am J Optom Physiol Opt
NlmId: 0417614
123:123
JrId: 444
long title: American journal of orthodontics
short title: Am J Orthod
ISSN: 0002-9416
ISSN (Online): 
IsoAbbr: Am J Orthod
NlmId: 0370501
123:123
JrId: 445
long title: The American journal of orthopedic surgery
short title: Am J Orthop Surg
ISSN: 0065-9002
ISSN (Online): 
IsoAbbr: Am J Orthop Surg
NlmId: 7611912
123:123
JrId: 446
long title: The American journal of orthopsychiatry
short title: Am J Orthopsychiatry
ISSN: 0002-9432
ISSN (Online): 1939-0025
IsoAbbr: Am J Orthopsychiatry
NlmId: 0400640
123:123
JrId: 447
long title: The American journal of otology
short title: Am J Otol
ISSN: 0192-9763
ISSN (Online): 
IsoAbbr: Am J Otol
NlmId: 7909513
123:123
JrId: 448
long title: American journal of pharmaceutical education
short title: Am J Pharm Educ
ISSN: 0002-9459
ISSN (Online): 1553-6467
IsoAbbr: Am J Pharm Educ
NlmId: 0372650
123:123
JrId: 449
long title: The American journal of pathology
short title: Am J Pathol
ISSN: 0002-9440
ISSN (Online): 1525-2191
IsoAbbr: Am. J. Pathol.
NlmId: 0370502
123:123
JrId: 450
long title: American journal of pharmacy and the sciences supporting public health
short title: Am J Pharm Sci Support Public Health
ISSN: 0002-9467
ISSN (Online): 
IsoAbbr: Am J Pharm Sci Support Public Health
NlmId: 0416354
123:123
JrId: 451
long title: American journal of physical anthropology
short title: Am J Phys Anthropol
ISSN: 0002-9483
ISSN (Online): 1096-8644
IsoAbbr: Am. J. Phys. Anthropol.
NlmId: 0400654
123:123
JrId: 452
long title: American journal of physical medicine
short title: Am J Phys Med
ISSN: 0002-9491
ISSN (Online): 
IsoAbbr: Am J Phys Med
NlmId: 0370503
123:123
JrId: 453
long title: The American journal of physiology
short title: Am J Physiol
ISSN: 0002-9513
ISSN (Online): 
IsoAbbr: Am. J. Physiol.
NlmId: 0370511
123:123
JrId: 454
long title: American journal of practical nursing
short title: Am J Pract Nurs
ISSN: 0569-6054
ISSN (Online): 
IsoAbbr: Am J Pract Nurs
NlmId: 0001470
123:123
JrId: 455
long title: American journal of proctology
short title: Am J Proctol
ISSN: 0002-9521
ISSN (Online): 
IsoAbbr: Am J Proctol
NlmId: 0370472
123:123
JrId: 456
long title: American journal of proctology, gastroenterology & colon & rectal surgery
short title: Am J Proctol Gastroenterol Colon Rectal Surg
ISSN: 0162-6566
ISSN (Online): 
IsoAbbr: Am J Proctol Gastroenterol Colon Rectal Surg
NlmId: 7910860
123:123
JrId: 457
long title: The American journal of psychiatry
short title: Am J Psychiatry
ISSN: 0002-953X
ISSN (Online): 1535-7228
IsoAbbr: Am J Psychiatry
NlmId: 0370512
123:123
JrId: 458
long title: American journal of psychoanalysis
short title: Am J Psychoanal
ISSN: 0002-9548
ISSN (Online): 1573-6741
IsoAbbr: Am J Psychoanal
NlmId: 0372630
123:123
JrId: 459
long title: The American journal of psychology
short title: Am J Psychol
ISSN: 0002-9556
ISSN (Online): 1939-8298
IsoAbbr: Am J Psychol
NlmId: 0370513
123:123
JrId: 460
long title: American journal of psychotherapy
short title: Am J Psychother
ISSN: 0002-9564
ISSN (Online): 
IsoAbbr: Am J Psychother
NlmId: 0110672
123:123
JrId: 461
long title: American journal of public health
short title: Am J Public Health
ISSN: 0090-0036
ISSN (Online): 1541-0048
IsoAbbr: Am J Public Health
NlmId: 1254074
123:123
JrId: 463
long title: American journal of reproductive immunology and microbiology : AJRIM
short title: Am J Reprod Immunol Microbiol
ISSN: 8755-8920
ISSN (Online): 
IsoAbbr: Am J Reprod Immunol Microbiol
NlmId: 8501543
123:123
JrId: 465
long title: The American journal of roentgenology, radium therapy, and nuclear medicine
short title: Am J Roentgenol Radium Ther Nucl Med
ISSN: 0002-9580
ISSN (Online): 
IsoAbbr: Am J Roentgenol Radium Ther Nucl Med
NlmId: 7605534
123:123
JrId: 466
long title: The American journal of EEG technology
short title: Am J EEG Technol
ISSN: 0002-9238
ISSN (Online): 
IsoAbbr: Am J EEG Technol
NlmId: 0370504
123:123
JrId: 467
long title: The American journal of sports medicine
short title: Am J Sports Med
ISSN: 0363-5465
ISSN (Online): 1552-3365
IsoAbbr: Am J Sports Med
NlmId: 7609541
123:123
JrId: 468
long title: American medical news
short title: Am Med News
ISSN: 0001-1843
ISSN (Online): 
IsoAbbr: Am Med News
NlmId: 0226412
123:123
JrId: 469
long title: AJS_ American journal of sociology
short title: AJS
ISSN: 0002-9602
ISSN (Online): 1537-5390
IsoAbbr: Am. J. Sociol.
NlmId: 0234014
123:123
JrId: 470
long title: The American journal of surgical pathology
short title: Am J Surg Pathol
ISSN: 0147-5185
ISSN (Online): 1532-0979
IsoAbbr: Am. J. Surg. Pathol.
NlmId: 7707904
123:123
JrId: 471
long title: American journal of surgery
short title: Am J Surg
ISSN: 0002-9610
ISSN (Online): 1879-1883
IsoAbbr: Am. J. Surg.
NlmId: 0370473
123:123
JrId: 472
long title: American laundry digest
short title: Am Laund Dig
ISSN: 0002-9718
ISSN (Online): 
IsoAbbr: Am Laund Dig
NlmId: 9877761
123:123
JrId: 473
long title: The American journal of tropical medicine and hygiene
short title: Am J Trop Med Hyg
ISSN: 0002-9637
ISSN (Online): 1476-1645
IsoAbbr: Am. J. Trop. Med. Hyg.
NlmId: 0370507
123:123
JrId: 474
long title: American journal of veterinary research
short title: Am J Vet Res
ISSN: 0002-9645
ISSN (Online): 1943-5681
IsoAbbr: Am. J. Vet. Res.
NlmId: 0375011
123:123
JrId: 475
long title: The American nurse
short title: Am Nurse
ISSN: 0098-1486
ISSN (Online): 
IsoAbbr: Am Nurse
NlmId: 7506499
123:123
JrId: 476
long title: American Lung Association bulletin
short title: Am Lung Assoc Bull
ISSN: 0092-5659
ISSN (Online): 
IsoAbbr: Am Lung Assoc Bull
NlmId: 0404016
123:123
JrId: 477
long title: The American orthoptic journal
short title: Am Orthopt J
ISSN: 0065-955X
ISSN (Online): 1553-4448
IsoAbbr: Am Orthopt J
NlmId: 0370520
123:123
JrId: 478
long title: The American psychologist
short title: Am Psychol
ISSN: 0003-066X
ISSN (Online): 1935-990X
IsoAbbr: Am Psychol
NlmId: 0370521
123:123
JrId: 479
long title: The American review of respiratory disease
short title: Am Rev Respir Dis
ISSN: 0003-0805
ISSN (Online): 
IsoAbbr: Am. Rev. Respir. Dis.
NlmId: 0370523
123:123
JrId: 480
long title: American scientist
short title: Am Sci
ISSN: 0003-0996
ISSN (Online): 
IsoAbbr: Am. Sci.
NlmId: 0370514
123:123
JrId: 481
long title: American sociological review
short title: Am Sociol Rev
ISSN: 0003-1224
ISSN (Online): 
IsoAbbr: Am Sociol Rev
NlmId: 0370515
123:123
JrId: 482
long title: The American surgeon
short title: Am Surg
ISSN: 0003-1348
ISSN (Online): 1555-9823
IsoAbbr: Am Surg
NlmId: 0370522
123:123
JrId: 483
long title: American zoologist
short title: Am Zool
ISSN: 0003-1569
ISSN (Online): 
IsoAbbr: Am. Zool.
NlmId: 0370516
123:123
JrId: 484
long title: Anais da Academia Brasileira de Ciencias
short title: An Acad Bras Cienc
ISSN: 0001-3765
ISSN (Online): 1678-2690
IsoAbbr: An. Acad. Bras. Cienc.
NlmId: 7503280
123:123
JrId: 485
long title: Anais brasileiros de dermatologia
short title: An Bras Dermatol
ISSN: 0365-0596
ISSN (Online): 1806-4841
IsoAbbr: An Bras Dermatol
NlmId: 0067662
123:123
JrId: 486
long title: Anais brasileiros de ginecologia
short title: An Bras Ginecol
ISSN: 
ISSN (Online): 
IsoAbbr: An Bras Ginecol
NlmId: 1263440
123:123
JrId: 487
long title: Anales de cirugia
short title: An Cir (Rosario)
ISSN: 0066-1465
ISSN (Online): 
IsoAbbr: An Cir (Rosario)
NlmId: 0376524
123:123
JrId: 488
long title: Anais da Escola Nacional de Saude Publica e de Medicina Tropical
short title: An Esc Nacl Saude Publica Med Trop (Lisb)
ISSN: 0075-9767
ISSN (Online): 
IsoAbbr: An Esc Nacl Saude Publica Med Trop (Lisb)
NlmId: 7500780
123:123
JrId: 489
long title: Analytical and quantitative cytology
short title: Anal Quant Cytol
ISSN: 0190-0471
ISSN (Online): 
IsoAbbr: Anal Quant Cytol
NlmId: 7911206
123:123
JrId: 490
long title: Anales espanoles de odontoestomatologia
short title: An Esp Odontoestomatol
ISSN: 0003-2557
ISSN (Online): 
IsoAbbr: An Esp Odontoestomatol
NlmId: 0370533
123:123
JrId: 491
long title: Anales espanoles de pediatria
short title: An Esp Pediatr
ISSN: 0302-4342
ISSN (Online): 1577-2799
IsoAbbr: An. Esp. Pediatr.
NlmId: 0420463
123:123
JrId: 492
long title: Anales. Universidad Nacional Mayor de San Marcos. Facultad de Medicina
short title: An Fac Med Lima
ISSN: 
ISSN (Online): 
IsoAbbr: An Fac Med Lima
NlmId: 18330640R
123:123
JrId: 493
long title: Anales de la Facultad de Medicina, Universidad de la Republica, Montevideo, Uruguay
short title: An Fac Med Univ Repub Montev Urug
ISSN: 0365-2297
ISSN (Online): 
IsoAbbr: An Fac Med Univ Repub Montev Urug
NlmId: 7506831
123:123
JrId: 494
long title: Anales de la Facultad de Odontologia
short title: An Fac Odontol
ISSN: 0797-034X
ISSN (Online): 
IsoAbbr: An Fac Odontol
NlmId: 7506832
123:123
JrId: 495
long title: Anais da Faculdade de Odontologia da Universidade Federal de Pernambuco
short title: An Fac Odontol Univ Fed Pernambuco
ISSN: 0083-3908
ISSN (Online): 
IsoAbbr: An Fac Odontol Univ Fed Pernambuco
NlmId: 7502729
123:123
JrId: 496
long title: Anasthesie, Intensivtherapie, Notfallmedizin
short title: Anasth Intensivther Notfallmed
ISSN: 0174-1837
ISSN (Online): 
IsoAbbr: Anasth Intensivther Notfallmed
NlmId: 8005775
123:123
JrId: 498
long title: Anais do Instituto de Higiene e Medicina Tropical
short title: An Inst Hig Med Trop (Lisb)
ISSN: 0303-7762
ISSN (Online): 
IsoAbbr: An Inst Hig Med Trop (Lisb)
NlmId: 7500781
123:123
JrId: 499
long title: Anales - Instituto de Investigaciones Odontologicas, Universidad del Zulia
short title: An Inst Invest Odontol (Maracaibo)
ISSN: 
ISSN (Online): 
IsoAbbr: An Inst Invest Odontol (Maracaibo)
NlmId: 7506829
123:123
JrId: 500
long title: Anais do Instituto de Medicina Tropical
short title: An Inst Med Trop (Lisb)
ISSN: 0365-3307
ISSN (Online): 
IsoAbbr: An Inst Med Trop (Lisb)
NlmId: 7502512
123:123
JrId: 501
long title: Anales de medicina: Cirugia
short title: An Med Cir
ISSN: 0517-6816
ISSN (Online): 
IsoAbbr: An Med Cir
NlmId: 0377477
123:123
JrId: 502
long title: Anales de medicina: Especialidades
short title: An Med Espec
ISSN: 0517-6832
ISSN (Online): 
IsoAbbr: An Med Espec
NlmId: 0400163
123:123
JrId: 503
long title: Anales de medicina: Medicina
short title: An Med Med
ISSN: 0517-6824
ISSN (Online): 
IsoAbbr: An Med Med
NlmId: 0377500
123:123
JrId: 504
long title: Anais de microbiologia
short title: An Microbiol (Rio J)
ISSN: 0485-1854
ISSN (Online): 
IsoAbbr: An Microbiol (Rio J)
NlmId: 0413653
123:123
JrId: 505
long title: Anales otorrinolaringologicos ibero-americanos
short title: An Otorrinolaringol Ibero Am
ISSN: 0303-8874
ISSN (Online): 
IsoAbbr: An Otorrinolaringol Ibero Am
NlmId: 7605535
123:123
JrId: 506
long title: Anais paulistas de medicina e cirurgia
short title: An Paul Med Cir
ISSN: 0003-245X
ISSN (Online): 
IsoAbbr: An Paul Med Cir
NlmId: 0373070
123:123
JrId: 507
long title: Anales del Programa Academico de Medicina / Universidad Nacional Mayor de San Marcos de Lima
short title: An Programa Acad Med (Lima)
ISSN: 0300-9025
ISSN (Online): 
IsoAbbr: An Programa Acad Med (Lima)
NlmId: 0264671
123:123
JrId: 508
long title: Anales de la Real Academia de Farmacia
short title: An Real Acad Farm
ISSN: 0034-0618
ISSN (Online): 1697-4298
IsoAbbr: An Real Acad Farm
NlmId: 14490140R
123:123
JrId: 509
long title: Anales de la Real Academia Nacional de Medicina
short title: An R Acad Nac Med (Madr)
ISSN: 0034-0634
ISSN (Online): 
IsoAbbr: An R Acad Nac Med (Madr)
NlmId: 7505188
123:123
JrId: 510
long title: ANA clinical sessions
short title: ANA Clin Sess
ISSN: 0065-9495
ISSN (Online): 
IsoAbbr: ANA Clin Sess
NlmId: 7511412
123:123
JrId: 511
long title: American Nurses Association Publications
short title: ANA Publ
ISSN: 
ISSN (Online): 
IsoAbbr: ANA Publ
NlmId: 9870008
123:123
JrId: 512
long title: ANA clinical conferences
short title: ANA Clin Conf
ISSN: 0093-0423
ISSN (Online): 
IsoAbbr: ANA Clin Conf
NlmId: 7509335
123:123
JrId: 513
long title: Anaesthesia and intensive care
short title: Anaesth Intensive Care
ISSN: 0310-057X
ISSN (Online): 1448-0271
IsoAbbr: Anaesth Intensive Care
NlmId: 0342017
123:123
JrId: 514
long title: Anaesthesia, resuscitation, and intensive therapy
short title: Anaesth Resusc Intensive Ther
ISSN: 0301-0864
ISSN (Online): 
IsoAbbr: Anaesth Resusc Intensive Ther
NlmId: 0371112
123:123
JrId: 515
long title: Anaesthesia
short title: Anaesthesia
ISSN: 0003-2409
ISSN (Online): 1365-2044
IsoAbbr: Anaesthesia
NlmId: 0370524
123:123
JrId: 516
long title: Anasthesiologische und intensivmedizinische Praxis
short title: Anasthesiol Intensivmed Prax
ISSN: 0303-6200
ISSN (Online): 
IsoAbbr: Anasthesiol Intensivmed Prax
NlmId: 0436571
123:123
JrId: 517
long title: Der Anaesthesist
short title: Anaesthesist
ISSN: 0003-2417
ISSN (Online): 1432-055X
IsoAbbr: Anaesthesist
NlmId: 0370525
123:123
JrId: 518
long title: Analytical biochemistry
short title: Anal Biochem
ISSN: 0003-2697
ISSN (Online): 1096-0309
IsoAbbr: Anal. Biochem.
NlmId: 0370535
123:123
JrId: 519
long title: Analytical chemistry
short title: Anal Chem
ISSN: 0003-2700
ISSN (Online): 1520-6882
IsoAbbr: Anal. Chem.
NlmId: 0370536
123:123
JrId: 520
long title: Analytica chimica acta
short title: Anal Chim Acta
ISSN: 0003-2670
ISSN (Online): 1873-4324
IsoAbbr: Anal. Chim. Acta
NlmId: 0370534
123:123
JrId: 521
long title: The Analyst
short title: Analyst
ISSN: 0003-2654
ISSN (Online): 1364-5528
IsoAbbr: Analyst
NlmId: 0372652
123:123
JrId: 522
long title: Anatomischer Anzeiger
short title: Anat Anz
ISSN: 0003-2786
ISSN (Online): 
IsoAbbr: Anat Anz
NlmId: 0370541
123:123
JrId: 523
long title: Anatomia, histologia, embryologia
short title: Anat Histol Embryol
ISSN: 0340-2096
ISSN (Online): 1439-0264
IsoAbbr: Anat Histol Embryol
NlmId: 7704218
123:123
JrId: 524
long title: Anatomy and embryology
short title: Anat Embryol (Berl)
ISSN: 0340-2061
ISSN (Online): 1432-0568
IsoAbbr: Anat. Embryol.
NlmId: 7505194
123:123
JrId: 525
long title: The Anatomical record
short title: Anat Rec
ISSN: 0003-276X
ISSN (Online): 1097-0185
IsoAbbr: Anat. Rec.
NlmId: 0370540
123:123
JrId: 526
long title: The Anatomical record. Supplement : an offical publication of the American Association of Anatomists
short title: Anat Rec Suppl
ISSN: 0749-3002
ISSN (Online): 
IsoAbbr: Anat Rec Suppl
NlmId: 8402176
123:123
JrId: 527
long title: Andrologia
short title: Andrologia
ISSN: 0303-4569
ISSN (Online): 1439-0272
IsoAbbr: Andrologia
NlmId: 0423506
123:123
JrId: 528
long title: Andrologie
short title: Andrologie
ISSN: 0303-4569
ISSN (Online): 
IsoAbbr: Andrologie
NlmId: 0423126
123:123
JrId: 529
long title: ANEC
short title: ANEC
ISSN: 0044-930X
ISSN (Online): 
IsoAbbr: ANEC
NlmId: 1304656
123:123
JrId: 530
long title: Anesthesia and analgesia
short title: Anesth Analg
ISSN: 0003-2999
ISSN (Online): 1526-7598
IsoAbbr: Anesth. Analg.
NlmId: 1310650
123:123
JrId: 531
long title: Anesthesie, analgesie, reanimation
short title: Anesth Analg (Paris)
ISSN: 0003-3014
ISSN (Online): 
IsoAbbr: Anesth Analg (Paris)
NlmId: 0404017
123:123
JrId: 532
long title: Anesthesia progress
short title: Anesth Prog
ISSN: 0003-3006
ISSN (Online): 
IsoAbbr: Anesth Prog
NlmId: 0043533
123:123
JrId: 533
long title: Anesthesiology
short title: Anesthesiology
ISSN: 0003-3022
ISSN (Online): 1528-1175
IsoAbbr: Anesthesiology
NlmId: 1300217
123:123
JrId: 534
long title: Anesteziologiia i reanimatologiia
short title: Anesteziol Reanimatol
ISSN: 0201-7563
ISSN (Online): 
IsoAbbr: Anesteziol Reanimatol
NlmId: 7705399
123:123
JrId: 535
long title: Angeiologie
short title: Angeiologie
ISSN: 0003-3049
ISSN (Online): 
IsoAbbr: Angeiologie
NlmId: 0060612
123:123
JrId: 536
long title: American journal of infection control
short title: Am J Infect Control
ISSN: 0196-6553
ISSN (Online): 1527-3296
IsoAbbr: Am J Infect Control
NlmId: 8004854
123:123
JrId: 537
long title: Angewandte Chemie (International ed. in English)
short title: Angew Chem Int Ed Engl
ISSN: 1433-7851
ISSN (Online): 1521-3773
IsoAbbr: Angew. Chem. Int. Ed. Engl.
NlmId: 0370543
123:123
JrId: 538
long title: Angewandte Parasitologie
short title: Angew Parasitol
ISSN: 0003-3162
ISSN (Online): 
IsoAbbr: Angew Parasitol
NlmId: 0370544
123:123
JrId: 539
long title: Angiologia
short title: Angiologia
ISSN: 0003-3170
ISSN (Online): 
IsoAbbr: Angiologia
NlmId: 0370545
123:123
JrId: 540
long title: Angiologica
short title: Angiologica
ISSN: 0003-3189
ISSN (Online): 
IsoAbbr: Angiologica
NlmId: 0427125
123:123
JrId: 541
long title: Angiology
short title: Angiology
ISSN: 0003-3197
ISSN (Online): 1940-1574
IsoAbbr: Angiology
NlmId: 0203706
123:123
JrId: 542
long title: The Angle orthodontist
short title: Angle Orthod
ISSN: 0003-3219
ISSN (Online): 1945-7103
IsoAbbr: Angle Orthod
NlmId: 0370550
123:123
JrId: 543
long title: Anglo-German medical review. Deutsch-englische medizinische Rundschau
short title: Anglo Ger Med Rev
ISSN: 0003-3332
ISSN (Online): 
IsoAbbr: Anglo Ger Med Rev
NlmId: 7611915
123:123
JrId: 544
long title: Animal behaviour
short title: Anim Behav
ISSN: 0003-3472
ISSN (Online): 
IsoAbbr: Anim Behav
NlmId: 0376746
123:123
JrId: 545
long title: Animal blood groups and biochemical genetics
short title: Anim Blood Groups Biochem Genet
ISSN: 0003-3480
ISSN (Online): 
IsoAbbr: Anim Blood Groups Biochem Genet
NlmId: 0263344
123:123
JrId: 546
long title: Animal blood groups and biochemical genetics. Supplement
short title: Anim Blood Groups Biochem Genet Suppl
ISSN: 0300-5518
ISSN (Online): 
IsoAbbr: Anim Blood Groups Biochem Genet Suppl
NlmId: 0356270
123:123
JrId: 547
long title: Animal genetics
short title: Anim Genet
ISSN: 0268-9146
ISSN (Online): 1365-2052
IsoAbbr: Anim. Genet.
NlmId: 8605704
123:123
JrId: 548
long title: Annales Academiae Medicae Stetinensis
short title: Ann Acad Med Stetin
ISSN: 1427-440X
ISSN (Online): 
IsoAbbr: Ann Acad Med Stetin
NlmId: 7506854
123:123
JrId: 549
long title: Suomalainen Tiedeakatemia toimituksia. Sar. A.4: Biologica
short title: Ann Acad Sci Fenn Biol
ISSN: 0066-1988
ISSN (Online): 
IsoAbbr: Ann Acad Sci Fenn Biol
NlmId: 0413756
123:123
JrId: 550
long title: Annales Academiae Medicae Stetinensis. Suplement
short title: Ann Acad Med Stetin Supl
ISSN: 1427-4930
ISSN (Online): 
IsoAbbr: Ann Acad Med Stetin Supl
NlmId: 7506853
123:123
JrId: 551
long title: Annales Academiae Scientiarum Fennicae. Ser. A.5, Medica
short title: Ann Acad Sci Fenn A
ISSN: 0066-1996
ISSN (Online): 
IsoAbbr: Ann Acad Sci Fenn A
NlmId: 7604095
123:123
JrId: 552
long title: Annals of allergy
short title: Ann Allergy
ISSN: 0003-4738
ISSN (Online): 
IsoAbbr: Ann Allergy
NlmId: 0372346
123:123
JrId: 553
long title: Annales d'anatomie pathologique
short title: Ann Anat Pathol (Paris)
ISSN: 0003-3871
ISSN (Online): 
IsoAbbr: Ann Anat Pathol (Paris)
NlmId: 0370553
123:123
JrId: 554
long title: Annales de l'anesthesiologie francaise
short title: Ann Anesthesiol Fr
ISSN: 0003-4061
ISSN (Online): 
IsoAbbr: Ann Anesthesiol Fr
NlmId: 0372332
123:123
JrId: 555
long title: The Annals of applied biology
short title: Ann Appl Biol
ISSN: 0003-4746
ISSN (Online): 
IsoAbbr: Ann. Appl. Biol.
NlmId: 0064717
123:123
JrId: 556
long title: Annals of the Australian College of Dental Surgeons
short title: Ann Aust Coll Dent Surg
ISSN: 0004-8895
ISSN (Online): 
IsoAbbr: Ann Aust Coll Dent Surg
NlmId: 7513553
123:123
JrId: 557
long title: Annals of emergency medicine
short title: Ann Emerg Med
ISSN: 0196-0644
ISSN (Online): 1097-6760
IsoAbbr: Ann Emerg Med
NlmId: 8002646
123:123
JrId: 558
long title: Annales de biologie animale, biochimie, biophysique
short title: Ann Biol Anim Biochim Biophys
ISSN: 0003-388X
ISSN (Online): 
IsoAbbr: Ann Biol Anim Biochim Biophys
NlmId: 0040752
123:123
JrId: 559
long title: Annales de biologie clinique
short title: Ann Biol Clin (Paris)
ISSN: 0003-3898
ISSN (Online): 1950-6112
IsoAbbr: Ann. Biol. Clin. (Paris)
NlmId: 2984690R
123:123
JrId: 560
long title: Annales francaises d'anesthesie et de reanimation
short title: Ann Fr Anesth Reanim
ISSN: 0750-7658
ISSN (Online): 1769-6623
IsoAbbr: Ann Fr Anesth Reanim
NlmId: 8213275
123:123
JrId: 561
long title: Annals of biomedical engineering
short title: Ann Biomed Eng
ISSN: 0090-6964
ISSN (Online): 1521-6047
IsoAbbr: Ann Biomed Eng
NlmId: 0361512
123:123
JrId: 562
long title: Annales de cardiologie et d'angeiologie
short title: Ann Cardiol Angeiol (Paris)
ISSN: 0003-3928
ISSN (Online): 1768-3181
IsoAbbr: Ann Cardiol Angeiol (Paris)
NlmId: 0142167
123:123
JrId: 563
long title: Annales de chirurgie
short title: Ann Chir
ISSN: 0003-3944
ISSN (Online): 
IsoAbbr: Ann Chir
NlmId: 0140722
123:123
JrId: 564
long title: Annales chirurgiae et gynaecologiae Fenniae
short title: Ann Chir Gynaecol Fenn
ISSN: 0003-3855
ISSN (Online): 
IsoAbbr: Ann Chir Gynaecol Fenn
NlmId: 7609198
123:123
JrId: 565
long title: Annales de chirurgie infantile
short title: Ann Chir Infant
ISSN: 0003-3952
ISSN (Online): 
IsoAbbr: Ann Chir Infant
NlmId: 0376315
123:123
JrId: 566
long title: Annales chirurgiae et gynaecologiae
short title: Ann Chir Gynaecol
ISSN: 0355-9521
ISSN (Online): 
IsoAbbr: Ann Chir Gynaecol
NlmId: 7609767
123:123
JrId: 567
long title: Annales chirurgiae et gynaecologiae. Supplementum
short title: Ann Chir Gynaecol Suppl
ISSN: 0355-9874
ISSN (Online): 
IsoAbbr: Ann Chir Gynaecol Suppl
NlmId: 7702959
123:123
JrId: 568
long title: Annales chirurgiae et gynaecologiae Fenniae. Supplementum
short title: Ann Chir Gynaecol Fenn Suppl
ISSN: 0066-2038
ISSN (Online): 
IsoAbbr: Ann Chir Gynaecol Fenn Suppl
NlmId: 7702958
123:123
JrId: 569
long title: Annales de chirurgie plastique
short title: Ann Chir Plast
ISSN: 0003-3960
ISSN (Online): 
IsoAbbr: Ann Chir Plast
NlmId: 2983317R
123:123
JrId: 570
long title: Annales de chirurgie plastique et esthetique
short title: Ann Chir Plast Esthet
ISSN: 0294-1260
ISSN (Online): 1768-319X
IsoAbbr: Ann Chir Plast Esthet
NlmId: 8305839
123:123
JrId: 571
long title: Annales de chirurgie thoracique et cardio-vasculaire
short title: Ann Chir Thorac Cardiovasc
ISSN: 0066-2054
ISSN (Online): 
IsoAbbr: Ann Chir Thorac Cardiovasc
NlmId: 0140655
123:123
JrId: 572
long title: The Annals of the American Academy of Political and Social Science
short title: Ann Am Acad Pol Soc Sci
ISSN: 0002-7162
ISSN (Online): 
IsoAbbr: Ann Am Acad Pol Soc Sci
NlmId: 7505202
123:123
JrId: 573
long title: Annals of clinical biochemistry
short title: Ann Clin Biochem
ISSN: 0004-5632
ISSN (Online): 1758-1001
IsoAbbr: Ann. Clin. Biochem.
NlmId: 0324055
123:123
JrId: 574
long title: Annals of clinical and laboratory science
short title: Ann Clin Lab Sci
ISSN: 0091-7370
ISSN (Online): 1550-8080
IsoAbbr: Ann. Clin. Lab. Sci.
NlmId: 0410247
123:123
JrId: 575
long title: Annals of clinical research
short title: Ann Clin Res
ISSN: 0003-4762
ISSN (Online): 
IsoAbbr: Ann. Clin. Res.
NlmId: 0220042
123:123
JrId: 576
long title: Annals of the Academy of Medicine, Singapore
short title: Ann Acad Med Singapore
ISSN: 0304-4602
ISSN (Online): 
IsoAbbr: Ann. Acad. Med. Singap.
NlmId: 7503289
123:123
JrId: 577
long title: Annals of dentistry
short title: Ann Dent
ISSN: 0003-4770
ISSN (Online): 
IsoAbbr: Ann Dent
NlmId: 0372350
123:123
JrId: 578
long title: Annales de dermatologie et de syphiligraphie
short title: Ann Dermatol Syphiligr (Paris)
ISSN: 0003-3979
ISSN (Online): 
IsoAbbr: Ann Dermatol Syphiligr (Paris)
NlmId: 0370561
123:123
JrId: 579
long title: Annales d'endocrinologie
short title: Ann Endocrinol (Paris)
ISSN: 0003-4266
ISSN (Online): 
IsoAbbr: Ann. Endocrinol. (Paris)
NlmId: 0116744
123:123
JrId: 580
long title: Annals of the Entomological Society of America
short title: Ann Entomol Soc Am
ISSN: 0013-8746
ISSN (Online): 
IsoAbbr: Ann. Entomol. Soc. Am.
NlmId: 7503290
123:123
JrId: 581
long title: Annales de gastroenterologie et d'hepatologie
short title: Ann Gastroenterol Hepatol (Paris)
ISSN: 0066-2070
ISSN (Online): 
IsoAbbr: Ann Gastroenterol Hepatol (Paris)
NlmId: 0263111
123:123
JrId: 582
long title: Annales de genetique
short title: Ann Genet
ISSN: 0003-3995
ISSN (Online): 
IsoAbbr: Ann. Genet.
NlmId: 0370562
123:123
JrId: 583
long title: Annales d'histochimie
short title: Ann Histochim
ISSN: 0003-4355
ISSN (Online): 
IsoAbbr: Ann Histochim
NlmId: 0370554
123:123
JrId: 584
long title: Annals of human biology
short title: Ann Hum Biol
ISSN: 0301-4460
ISSN (Online): 1464-5033
IsoAbbr: Ann. Hum. Biol.
NlmId: 0404024
123:123
JrId: 585
long title: Annals of human genetics
short title: Ann Hum Genet
ISSN: 0003-4800
ISSN (Online): 1469-1809
IsoAbbr: Ann. Hum. Genet.
NlmId: 0416661
123:123
JrId: 586
long title: Annals of nutrition & metabolism
short title: Ann Nutr Metab
ISSN: 0250-6807
ISSN (Online): 1421-9697
IsoAbbr: Ann. Nutr. Metab.
NlmId: 8105511
123:123
JrId: 587
long title: Annales d'immunologie
short title: Ann Immunol (Paris)
ISSN: 0300-4910
ISSN (Online): 
IsoAbbr: Ann. Immunol. (Paris)
NlmId: 0353045
123:123
JrId: 588
long title: Annales immunologiae Hungaricae
short title: Ann Immunol Hung
ISSN: 0570-1708
ISSN (Online): 
IsoAbbr: Ann Immunol Hung
NlmId: 0373074
123:123
JrId: 589
long title: Annales de l'Institut Pasteur
short title: Ann Inst Pasteur (Paris)
ISSN: 0020-2444
ISSN (Online): 
IsoAbbr: Ann Inst Pasteur (Paris)
NlmId: 7512320
123:123
JrId: 590
long title: Annales de l'Institut Pasteur. Immunologie
short title: Ann Inst Pasteur Immunol
ISSN: 0769-2625
ISSN (Online): 
IsoAbbr: Ann. Inst. Pasteur Immunol.
NlmId: 8503043
123:123
JrId: 591
long title: Annales de l'Institut Pasteur de Lille
short title: Ann Inst Pasteur Lille
ISSN: 0073-8573
ISSN (Online): 
IsoAbbr: Ann Inst Pasteur Lille
NlmId: 7502518
123:123
JrId: 592
long title: Anticancer research
short title: Anticancer Res
ISSN: 0250-7005
ISSN (Online): 1791-7530
IsoAbbr: Anticancer Res.
NlmId: 8102988
123:123
JrId: 593
long title: Annales de l'Institut Pasteur. Microbiologie
short title: Ann Inst Pasteur Microbiol
ISSN: 0769-2609
ISSN (Online): 
IsoAbbr: Ann. Inst. Pasteur Microbiol.
NlmId: 8503044
123:123
JrId: 594
long title: Acta de odontologia pediatrica
short title: Acta Odontol Pediatr
ISSN: 0252-1032
ISSN (Online): 
IsoAbbr: Acta Odontol Pediatr
NlmId: 8112880
123:123
JrId: 595
long title: Annals of the ICRP
short title: Ann ICRP
ISSN: 0146-6453
ISSN (Online): 1872-969X
IsoAbbr: Ann ICRP
NlmId: 7708044
123:123
JrId: 596
long title: Annals of internal medicine
short title: Ann Intern Med
ISSN: 0003-4819
ISSN (Online): 1539-3704
IsoAbbr: Ann. Intern. Med.
NlmId: 0372351
123:123
JrId: 597
long title: Annali dell'Istituto "Carlo Forlanini"
short title: Ann Ist Carlo Forlanini
ISSN: 0021-2431
ISSN (Online): 
IsoAbbr: Ann Ist Carlo Forlanini
NlmId: 7502519
123:123
JrId: 598
long title: Annali dell'Istituto superiore di sanita
short title: Ann Ist Super Sanita
ISSN: 0021-2571
ISSN (Online): 
IsoAbbr: Ann. Ist. Super. Sanita
NlmId: 7502520
123:123
JrId: 599
long title: Annali italiani di chirurgia
short title: Ann Ital Chir
ISSN: 0003-469X
ISSN (Online): 2239-253X
IsoAbbr: Ann Ital Chir
NlmId: 0372343
123:123
JrId: 600
long title: Annali di laringologia, otologia, rinologia, faringologia
short title: Ann Laringol Otol Rinol Faringol
ISSN: 0066-2267
ISSN (Online): 
IsoAbbr: Ann Laringol Otol Rinol Faringol
NlmId: 0400641
123:123
JrId: 601
long title: Annales medicinae experimentalis et biologiae Fenniae
short title: Ann Med Exp Biol Fenn
ISSN: 0003-4479
ISSN (Online): 
IsoAbbr: Ann Med Exp Biol Fenn
NlmId: 0420465
123:123
JrId: 602
long title: Annales medicinae internae Fenniae
short title: Ann Med Intern Fenn
ISSN: 0365-4362
ISSN (Online): 
IsoAbbr: Ann Med Intern Fenn
NlmId: 0221122
123:123
JrId: 603
long title: Annales de medecine interne
short title: Ann Med Interne (Paris)
ISSN: 0003-410X
ISSN (Online): 
IsoAbbr: Ann Med Interne (Paris)
NlmId: 0171744
123:123
JrId: 604
long title: Annales de medecine legale, criminologie, police scientifique et toxicologie
short title: Ann Med Leg Criminol Police Sci Toxicol
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Med Leg Criminol Police Sci Toxicol
NlmId: 15010050R
123:123
JrId: 605
long title: Annales medicales de Nancy
short title: Ann Med Nancy
ISSN: 0003-4460
ISSN (Online): 
IsoAbbr: Ann Med Nancy
NlmId: 0372333
123:123
JrId: 606
long title: Annali di medicina navale
short title: Ann Med Nav (Roma)
ISSN: 0392-9418
ISSN (Online): 
IsoAbbr: Ann Med Nav (Roma)
NlmId: 0373072
123:123
JrId: 607
long title: Annales medico-psychologiques
short title: Ann Med Psychol (Paris)
ISSN: 0003-4487
ISSN (Online): 
IsoAbbr: Ann Med Psychol (Paris)
NlmId: 2984692R
123:123
JrId: 608
long title: Annales de microbiologie
short title: Ann Microbiol (Paris)
ISSN: 0300-5410
ISSN (Online): 
IsoAbbr: Ann. Microbiol. (Paris)
NlmId: 0354704
123:123
JrId: 609
long title: Annales Nestle. [Ed. francaise]
short title: Ann Nestle Fr
ISSN: 0250-9644
ISSN (Online): 
IsoAbbr: Ann Nestle Fr
NlmId: 2984694R
123:123
JrId: 610
long title: Annales de la nutrition et de l'alimentation
short title: Ann Nutr Aliment
ISSN: 0003-4037
ISSN (Online): 
IsoAbbr: Ann Nutr Aliment
NlmId: 0372653
123:123
JrId: 611
long title: Annals of the New York Academy of Sciences
short title: Ann N Y Acad Sci
ISSN: 0077-8923
ISSN (Online): 1749-6632
IsoAbbr: Ann. N. Y. Acad. Sci.
NlmId: 7506858
123:123
JrId: 612
long title: The Annals of occupational hygiene
short title: Ann Occup Hyg
ISSN: 0003-4878
ISSN (Online): 1475-3162
IsoAbbr: Ann Occup Hyg
NlmId: 0203526
123:123
JrId: 613
long title: Annales d'oculistique
short title: Ann Ocul (Paris)
ISSN: 0003-4371
ISSN (Online): 
IsoAbbr: Ann Ocul (Paris)
NlmId: 0370555
123:123
JrId: 614
long title: Annales odonto-stomatologiques
short title: Ann Odontostomatol (Lyon)
ISSN: 0066-2194
ISSN (Online): 
IsoAbbr: Ann Odontostomatol (Lyon)
NlmId: 0401032
123:123
JrId: 615
long title: Annals of ophthalmology
short title: Ann Ophthalmol
ISSN: 0003-4886
ISSN (Online): 
IsoAbbr: Ann Ophthalmol
NlmId: 0210137
123:123
JrId: 616
long title: Annali dell'Ospedale Maria Vittoria di Torino
short title: Ann Osp Maria Vittoria Torino
ISSN: 0390-5454
ISSN (Online): 
IsoAbbr: Ann Osp Maria Vittoria Torino
NlmId: 7511607
123:123
JrId: 617
long title: Annali di ostetricia, ginecologia, medicina perinatale
short title: Ann Ostet Ginecol Med Perinat
ISSN: 0300-0087
ISSN (Online): 
IsoAbbr: Ann Ostet Ginecol Med Perinat
NlmId: 0347360
123:123
JrId: 618
long title: The Annals of otology, rhinology, and laryngology
short title: Ann Otol Rhinol Laryngol
ISSN: 0003-4894
ISSN (Online): 
IsoAbbr: Ann. Otol. Rhinol. Laryngol.
NlmId: 0407300
123:123
JrId: 619
long title: The Annals of otology, rhinology & laryngology. Supplement
short title: Ann Otol Rhinol Laryngol Suppl
ISSN: 0096-8056
ISSN (Online): 
IsoAbbr: Ann Otol Rhinol Laryngol Suppl
NlmId: 1256156
123:123
JrId: 620
long title: Annales d'oto-laryngologie et de chirurgie cervico faciale : bulletin de la Societe d'oto-laryngologie des hopitaux de Paris
short title: Ann Otolaryngol Chir Cervicofac
ISSN: 0003-438X
ISSN (Online): 
IsoAbbr: Ann Otolaryngol Chir Cervicofac
NlmId: 9431026
123:123
JrId: 621
long title: Annali di ottalmologia e clinica oculistica
short title: Ann Ottalmol Clin Ocul
ISSN: 0003-4665
ISSN (Online): 
IsoAbbr: Ann Ottalmol Clin Ocul
NlmId: 9309994
123:123
JrId: 622
long title: Annales de dermatologie et de venereologie
short title: Ann Dermatol Venereol
ISSN: 0151-9638
ISSN (Online): 
IsoAbbr: Ann Dermatol Venereol
NlmId: 7702013
123:123
JrId: 623
long title: Annales paediatrici. International review of pediatrics
short title: Ann Paediatr
ISSN: 0365-4966
ISSN (Online): 
IsoAbbr: Ann Paediatr
NlmId: 2984695R
123:123
JrId: 624
long title: Annales paediatriae Fenniae
short title: Ann Paediatr Fenn
ISSN: 0570-1732
ISSN (Online): 
IsoAbbr: Ann Paediatr Fenn
NlmId: 0221123
123:123
JrId: 625
long title: Annales de parasitologie humaine et comparee
short title: Ann Parasitol Hum Comp
ISSN: 0003-4150
ISSN (Online): 
IsoAbbr: Ann Parasitol Hum Comp
NlmId: 0376525
123:123
JrId: 626
long title: Annales de pediatrie
short title: Ann Pediatr (Paris)
ISSN: 0066-2097
ISSN (Online): 
IsoAbbr: Ann Pediatr (Paris)
NlmId: 2984696R
123:123
JrId: 627
long title: Annales pharmaceutiques francaises
short title: Ann Pharm Fr
ISSN: 0003-4509
ISSN (Online): 
IsoAbbr: Ann Pharm Fr
NlmId: 2985176R
123:123
JrId: 628
long title: Annals of plastic surgery
short title: Ann Plast Surg
ISSN: 0148-7043
ISSN (Online): 1536-3708
IsoAbbr: Ann Plast Surg
NlmId: 7805336
123:123
JrId: 629
long title: Annals of physical medicine
short title: Ann Phys Med
ISSN: 0365-5547
ISSN (Online): 
IsoAbbr: Ann Phys Med
NlmId: 0256644
123:123
JrId: 630
long title: Annals of the Royal College of Surgeons of England
short title: Ann R Coll Surg Engl
ISSN: 0035-8843
ISSN (Online): 1478-7083
IsoAbbr: Ann R Coll Surg Engl
NlmId: 7506860
123:123
JrId: 631
long title: Annales de radiologie
short title: Ann Radiol (Paris)
ISSN: 0003-4185
ISSN (Online): 
IsoAbbr: Ann Radiol (Paris)
NlmId: 0372331
123:123
JrId: 632
long title: Annual Conference on Research in Medical Education. Conference on Research in Medical Education
short title: Annu Conf Res Med Educ
ISSN: 0190-7255
ISSN (Online): 
IsoAbbr: Annu Conf Res Med Educ
NlmId: 7801910
123:123
JrId: 633
long title: Annali di radiologia diagnostica
short title: Ann Radiol Diagn (Bologna)
ISSN: 0003-4673
ISSN (Online): 
IsoAbbr: Ann Radiol Diagn (Bologna)
NlmId: 0372654
123:123
JrId: 634
long title: Proceedings of the ... annual Conference on Research in Medical Education. Conference on Research in Medical Education
short title: Proc Annu Conf Res Med Educ
ISSN: 0892-2543
ISSN (Online): 
IsoAbbr: Proc Annu Conf Res Med Educ
NlmId: 8402509
123:123
JrId: 635
long title: Annual review of neuroscience
short title: Annu Rev Neurosci
ISSN: 0147-006X
ISSN (Online): 1545-4126
IsoAbbr: Annu. Rev. Neurosci.
NlmId: 7804039
123:123
JrId: 636
long title: Annales de recherches veterinaires. Annals of veterinary research
short title: Ann Rech Vet
ISSN: 0003-4193
ISSN (Online): 
IsoAbbr: Ann. Rech. Vet.
NlmId: 1267230
123:123
JrId: 637
long title: Archives d'anatomie et de cytologie pathologiques
short title: Arch Anat Cytol Pathol
ISSN: 0395-501X
ISSN (Online): 
IsoAbbr: Arch. Anat. Cytol. Pathol.
NlmId: 7609770
123:123
JrId: 638
long title: Architectural record
short title: Archit Rec
ISSN: 0003-858X
ISSN (Online): 
IsoAbbr: Archit Rec
NlmId: 9877762
123:123
JrId: 639
long title: ANNA journal / American Nephrology Nurses' Association
short title: ANNA J
ISSN: 8750-0779
ISSN (Online): 
IsoAbbr: ANNA J
NlmId: 8411466
123:123
JrId: 640
long title: Annals of the rheumatic diseases
short title: Ann Rheum Dis
ISSN: 0003-4967
ISSN (Online): 1468-2060
IsoAbbr: Ann. Rheum. Dis.
NlmId: 0372355
123:123
JrId: 641
long title: Annali della sanita pubblica
short title: Ann Sanita Pubblica
ISSN: 0021-3071
ISSN (Online): 
IsoAbbr: Ann Sanita Pubblica
NlmId: 0071152
123:123
JrId: 642
long title: Annali Sclavo_ rivista di microbiologia e di immunologia
short title: Ann Sclavo
ISSN: 0003-472X
ISSN (Online): 
IsoAbbr: Ann Sclavo
NlmId: 2985177R
123:123
JrId: 643
long title: Annales de la Societe belge de medecine tropicale
short title: Ann Soc Belg Med Trop
ISSN: 0772-4128
ISSN (Online): 
IsoAbbr: Ann Soc Belg Med Trop
NlmId: 7511864
123:123
JrId: 644
long title: Annales de la Societe royale des sciences medicales et naturelles de Bruxelles
short title: Ann Soc R Sci Med Nat Brux
ISSN: 0772-3997
ISSN (Online): 
IsoAbbr: Ann Soc R Sci Med Nat Brux
NlmId: 7506850
123:123
JrId: 645
long title: Annali di stomatologia
short title: Ann Stomatol (Roma)
ISSN: 1824-0852
ISSN (Online): 1971-1441
IsoAbbr: Ann Stomatol (Roma)
NlmId: 0404022
123:123
JrId: 646
long title: Annals of surgery
short title: Ann Surg
ISSN: 0003-4932
ISSN (Online): 1528-1140
IsoAbbr: Ann. Surg.
NlmId: 0372354
123:123
JrId: 647
long title: Annales de chirurgie de la main : organe officiel des societes de chirurgie de la main
short title: Ann Chir Main
ISSN: 0753-9053
ISSN (Online): 
IsoAbbr: Ann Chir Main
NlmId: 8411230
123:123
JrId: 648
long title: The Annals of thoracic surgery
short title: Ann Thorac Surg
ISSN: 0003-4975
ISSN (Online): 1552-6259
IsoAbbr: Ann. Thorac. Surg.
NlmId: 15030100R
123:123
JrId: 649
long title: Annals of tropical medicine and parasitology
short title: Ann Trop Med Parasitol
ISSN: 0003-4983
ISSN (Online): 1364-8594
IsoAbbr: Ann Trop Med Parasitol
NlmId: 2985178R
123:123
JrId: 650
long title: Annales Universitatis Mariae Curie-Sklodowska. Sectio D: Medicina
short title: Ann Univ Mariae Curie Sklodowska Med
ISSN: 0066-2240
ISSN (Online): 
IsoAbbr: Ann Univ Mariae Curie Sklodowska Med
NlmId: 0414101
123:123
JrId: 651
long title: Antibiotiki i khimioterapiia = Antibiotics and chemoterapy [sic] / Ministerstvo meditsinskoi i mikrobiologicheskoi promyshlennosti SSSR
short title: Antibiot Khimioter
ISSN: 0235-2990
ISSN (Online): 
IsoAbbr: Antibiot. Khimioter.
NlmId: 8803688
123:123
JrId: 652
long title: Archives of andrology
short title: Arch Androl
ISSN: 0148-5016
ISSN (Online): 1521-0375
IsoAbbr: Arch. Androl.
NlmId: 7806755
123:123
JrId: 653
long title: Archives belges = Belgisch archief
short title: Arch Belg
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Belg
NlmId: 8302753
123:123
JrId: 654
long title: Annales Universitatis Saraviensis. Medizin
short title: Ann Univ Sarav Med
ISSN: 0003-4533
ISSN (Online): 
IsoAbbr: Ann Univ Sarav Med
NlmId: 0414102
123:123
JrId: 655
long title: Annales d'urologie
short title: Ann Urol (Paris)
ISSN: 0003-4401
ISSN (Online): 
IsoAbbr: Ann Urol (Paris)
NlmId: 0212342
123:123
JrId: 656
long title: Annals of neurology
short title: Ann Neurol
ISSN: 0364-5134
ISSN (Online): 1531-8249
IsoAbbr: Ann. Neurol.
NlmId: 7707449
123:123
JrId: 657
long title: Annals of the Royal Australasian College of Dental Surgeons
short title: Ann R Australas Coll Dent Surg
ISSN: 0158-1570
ISSN (Online): 
IsoAbbr: Ann R Australas Coll Dent Surg
NlmId: 8006208
123:123
JrId: 658
long title: Annals of tropical paediatrics
short title: Ann Trop Paediatr
ISSN: 0272-4936
ISSN (Online): 1465-3281
IsoAbbr: Ann Trop Paediatr
NlmId: 8210625
123:123
JrId: 659
long title: L' Annee biologique
short title: Annee Biol
ISSN: 0003-5017
ISSN (Online): 
IsoAbbr: Annee Biol
NlmId: 0372330
123:123
JrId: 660
long title: L'Annee endocrinologique
short title: Annee Endocrinol
ISSN: 0365-1940
ISSN (Online): 
IsoAbbr: Annee Endocrinol
NlmId: 7606934
123:123
JrId: 661
long title: L'annee psychologique
short title: Annee Psychol
ISSN: 0003-5033
ISSN (Online): 
IsoAbbr: Annee Psychol
NlmId: 0372363
123:123
JrId: 662
long title: L'Annee therapeutique et clinique en ophtalmologie
short title: Annee Ther Clin Ophtalmol
ISSN: 0301-4495
ISSN (Online): 
IsoAbbr: Annee Ther Clin Ophtalmol
NlmId: 0405351
123:123
JrId: 663
long title: Proceedings, Annual Management Conference - American Dental Association
short title: Proc Annu Manage Conf Am Dent Assoc
ISSN: 0148-4699
ISSN (Online): 
IsoAbbr: Proc Annu Manage Conf Am Dent Assoc
NlmId: 7704006
123:123
JrId: 664
long title: Annual report of the Research Institute of Environmental Medicine, Nagoya University
short title: Annu Rep Res Inst Environ Med Nagoya Univ
ISSN: 0469-4759
ISSN (Online): 
IsoAbbr: Annu Rep Res Inst Environ Med Nagoya Univ
NlmId: 0412665
123:123
JrId: 665
long title: Annual review of biochemistry
short title: Annu Rev Biochem
ISSN: 0066-4154
ISSN (Online): 1545-4509
IsoAbbr: Annu. Rev. Biochem.
NlmId: 2985150R
123:123
JrId: 666
long title: Annual review of biophysics and bioengineering
short title: Annu Rev Biophys Bioeng
ISSN: 0084-6589
ISSN (Online): 
IsoAbbr: Annu. Rev. Biophys. Bioeng.
NlmId: 0332636
123:123
JrId: 667
long title: Annual review of entomology
short title: Annu Rev Entomol
ISSN: 0066-4170
ISSN (Online): 1545-4487
IsoAbbr: Annu. Rev. Entomol.
NlmId: 0372367
123:123
JrId: 668
long title: Annual review of genetics
short title: Annu Rev Genet
ISSN: 0066-4197
ISSN (Online): 1545-2948
IsoAbbr: Annu. Rev. Genet.
NlmId: 0117605
123:123
JrId: 669
long title: Annual review of medicine
short title: Annu Rev Med
ISSN: 0066-4219
ISSN (Online): 1545-326X
IsoAbbr: Annu. Rev. Med.
NlmId: 2985151R
123:123
JrId: 670
long title: Annual review of microbiology
short title: Annu Rev Microbiol
ISSN: 0066-4227
ISSN (Online): 1545-3251
IsoAbbr: Annu. Rev. Microbiol.
NlmId: 0372370
123:123
JrId: 671
long title: Annual review of nuclear science
short title: Annu Rev Nucl Sci
ISSN: 0066-4243
ISSN (Online): 
IsoAbbr: Annu Rev Nucl Sci
NlmId: 7905958
123:123
JrId: 672
long title: Annual review of pharmacology
short title: Annu Rev Pharmacol
ISSN: 0066-4251
ISSN (Online): 
IsoAbbr: Annu Rev Pharmacol
NlmId: 7607089
123:123
JrId: 673
long title: Annual review of pharmacology and toxicology
short title: Annu Rev Pharmacol Toxicol
ISSN: 0362-1642
ISSN (Online): 1545-4304
IsoAbbr: Annu. Rev. Pharmacol. Toxicol.
NlmId: 7607088
123:123
JrId: 674
long title: Annual review of physiology
short title: Annu Rev Physiol
ISSN: 0066-4278
ISSN (Online): 1545-1585
IsoAbbr: Annu. Rev. Physiol.
NlmId: 0370600
123:123
JrId: 675
long title: Annual review of rehabilitation
short title: Annu Rev Rehabil
ISSN: 0197-2251
ISSN (Online): 
IsoAbbr: Annu Rev Rehabil
NlmId: 8101117
123:123
JrId: 676
long title: ANS. Advances in nursing science
short title: ANS Adv Nurs Sci
ISSN: 0161-9268
ISSN (Online): 1550-5014
IsoAbbr: ANS Adv Nurs Sci
NlmId: 7809992
123:123
JrId: 677
long title: Annual review of psychology
short title: Annu Rev Psychol
ISSN: 0066-4308
ISSN (Online): 1545-2085
IsoAbbr: Annu Rev Psychol
NlmId: 0372374
123:123
JrId: 678
long title: Annual Symposium on Nursing Faculty Practice
short title: Annu Symp Nurs Fac Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Symp Nurs Fac Pract
NlmId: 100960803
123:123
JrId: 679
long title: ANPHI papers
short title: ANPHI Pap
ISSN: 0065-0676
ISSN (Online): 
IsoAbbr: ANPHI Pap
NlmId: 0102537
123:123
JrId: 680
long title: Anthropologischer Anzeiger_ Bericht uber die biologisch-anthropologische Literatur
short title: Anthropol Anz
ISSN: 0003-5548
ISSN (Online): 
IsoAbbr: Anthropol Anz
NlmId: 0372377
123:123
JrId: 681
long title: Antibiotics and chemotherapy
short title: Antibiot Chemother
ISSN: 0066-4758
ISSN (Online): 1662-2863
IsoAbbr: Antibiot Chemother
NlmId: 1305576
123:123
JrId: 682
long title: Quaderni di antibiotica
short title: Quad Antibiot
ISSN: 
ISSN (Online): 
IsoAbbr: Quad Antibiot
NlmId: 7807998
123:123
JrId: 683
long title: Antibiotica
short title: Antibiotica
ISSN: 0003-5629
ISSN (Online): 
IsoAbbr: Antibiotica
NlmId: 0400642
123:123
JrId: 684
long title: Antibiotiki
short title: Antibiotiki
ISSN: 0003-5637
ISSN (Online): 
IsoAbbr: Antibiotiki
NlmId: 0375020
123:123
JrId: 685
long title: Antibiotiki i meditsinskaia biotekhnologiia = Antibiotics and medical biotechnology / Ministerstvo meditsinskoi promyshlennosti SSSR
short title: Antibiot Med Biotekhnol
ISSN: 0233-7525
ISSN (Online): 
IsoAbbr: Antibiot. Med. Biotekhnol.
NlmId: 8502784
123:123
JrId: 686
long title: Antimicrobial agents and chemotherapy
short title: Antimicrob Agents Chemother
ISSN: 0066-4804
ISSN (Online): 1098-6596
IsoAbbr: Antimicrob. Agents Chemother.
NlmId: 0315061
123:123
JrId: 687
long title: Antioquia medica
short title: Antioquia Med
ISSN: 0044-8389
ISSN (Online): 
IsoAbbr: Antioquia Med
NlmId: 0413655
123:123
JrId: 688
long title: Antiviral research
short title: Antiviral Res
ISSN: 0166-3542
ISSN (Online): 1872-9096
IsoAbbr: Antiviral Res.
NlmId: 8109699
123:123
JrId: 689
long title: Antonie van Leeuwenhoek
short title: Antonie Van Leeuwenhoek
ISSN: 0003-6072
ISSN (Online): 1572-9699
IsoAbbr: Antonie Van Leeuwenhoek
NlmId: 0372625
123:123
JrId: 690
long title: Anuario Brasileiro De Odontologia
short title: Anu Bras Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: Anu Bras Odontol
NlmId: 9877853
123:123
JrId: 691
long title: AORN journal
short title: AORN J
ISSN: 0001-2092
ISSN (Online): 1878-0369
IsoAbbr: AORN J
NlmId: 0372403
123:123
JrId: 692
long title: Apex
short title: Apex
ISSN: 0003-6439
ISSN (Online): 
IsoAbbr: Apex
NlmId: 0260637
123:123
JrId: 693
long title: Apollonia
short title: Apollonia (Malmo)
ISSN: 0518-1372
ISSN (Online): 
IsoAbbr: Apollonia (Malmo)
NlmId: 9875593
123:123
JrId: 694
long title: Apollonia
short title: Apollonia (Sydney)
ISSN: 0066-5339
ISSN (Online): 
IsoAbbr: Apollonia (Sydney)
NlmId: 15120050R
123:123
JrId: 695
long title: APIC
short title: APIC
ISSN: 0161-8717
ISSN (Online): 
IsoAbbr: APIC
NlmId: 7804271
123:123
JrId: 696
long title: Appetite
short title: Appetite
ISSN: 0195-6663
ISSN (Online): 1095-8304
IsoAbbr: Appetite
NlmId: 8006808
123:123
JrId: 697
long title: Applied microbiology
short title: Appl Microbiol
ISSN: 0003-6919
ISSN (Online): 
IsoAbbr: Appl Microbiol
NlmId: 7605802
123:123
JrId: 698
long title: Applied and environmental microbiology
short title: Appl Environ Microbiol
ISSN: 0099-2240
ISSN (Online): 1098-5336
IsoAbbr: Appl. Environ. Microbiol.
NlmId: 7605801
123:123
JrId: 699
long title: Administrative radiology : AR
short title: Adm Radiol
ISSN: 0738-6974
ISSN (Online): 
IsoAbbr: Adm Radiol
NlmId: 8712333
123:123
JrId: 700
long title: Applied biochemistry and biotechnology
short title: Appl Biochem Biotechnol
ISSN: 0273-2289
ISSN (Online): 1559-0291
IsoAbbr: Appl. Biochem. Biotechnol.
NlmId: 8208561
123:123
JrId: 701
long title: Applied neurophysiology
short title: Appl Neurophysiol
ISSN: 0302-2773
ISSN (Online): 
IsoAbbr: Appl Neurophysiol
NlmId: 7600656
123:123
JrId: 702
long title: Applied research in mental retardation
short title: Appl Res Ment Retard
ISSN: 0270-3092
ISSN (Online): 
IsoAbbr: Appl Res Ment Retard
NlmId: 8101119
123:123
JrId: 703
long title: Applied therapeutics
short title: Appl Ther
ISSN: 0570-4944
ISSN (Online): 
IsoAbbr: Appl Ther
NlmId: 1310652
123:123
JrId: 704
long title: Aptechnoe delo
short title: Aptechn Delo
ISSN: 
ISSN (Online): 
IsoAbbr: Aptechn Delo
NlmId: 0136645
123:123
JrId: 705
long title: Arbeiten aus dem Paul-Ehrlich-Institut, dem Georg-Speyer-Haus und dem Ferdinand-Blum-Institut zu Frankfurt a.M
short title: Arb Paul Ehrlich Inst Georg Speyer Haus Ferdinand Blum Inst Frankf A M
ISSN: 0066-5665
ISSN (Online): 
IsoAbbr: Arb Paul Ehrlich Inst Georg Speyer Haus Ferdinand Blum Inst Frankf A M
NlmId: 7505218
123:123
JrId: 706
long title: Applied nursing research : ANR
short title: Appl Nurs Res
ISSN: 0897-1897
ISSN (Online): 1532-8201
IsoAbbr: Appl Nurs Res
NlmId: 8901557
123:123
JrId: 707
long title: Archives d'anatomie, d'histologie et d'embryologie normales et experimentales
short title: Arch Anat Histol Embryol
ISSN: 0249-5554
ISSN (Online): 
IsoAbbr: Arch Anat Histol Embryol
NlmId: 0372423
123:123
JrId: 708
long title: Archives d'anatomie microscopique et de morphologie experimentale
short title: Arch Anat Microsc Morphol Exp
ISSN: 0003-9594
ISSN (Online): 
IsoAbbr: Arch Anat Microsc Morphol Exp
NlmId: 0406007
123:123
JrId: 709
long title: Archives d'anatomie pathologique
short title: Arch Anat Pathol (Paris)
ISSN: 0003-9608
ISSN (Online): 
IsoAbbr: Arch Anat Pathol (Paris)
NlmId: 7609771
123:123
JrId: 710
long title: Archivos argentinos de dermatologia
short title: Arch Argent Dermatol
ISSN: 0066-6750
ISSN (Online): 
IsoAbbr: Arch Argent Dermatol
NlmId: 0372456
123:123
JrId: 711
long title: Archivos argentinos de pediatria
short title: Arch Argent Pediatr
ISSN: 0325-0075
ISSN (Online): 1668-3501
IsoAbbr: Arch Argent Pediatr
NlmId: 0372460
123:123
JrId: 712
long title: Fortschritte auf dem Gebiete der Rontgenstrahlen und der Nuklearmedizin. Erganzungsband
short title: Fortschr Geb Rontgenstrahlen Nuklearmed Erganzungsbd
ISSN: 0178-4609
ISSN (Online): 
IsoAbbr: Fortschr Geb Rontgenstrahlen Nuklearmed Erganzungsbd
NlmId: 0372776
123:123
JrId: 713
long title: Archives belges de dermatologie
short title: Arch Belg Dermatol
ISSN: 0301-8636
ISSN (Online): 
IsoAbbr: Arch Belg Dermatol
NlmId: 0412667
123:123
JrId: 714
long title: Archives belges de dermatologie et de syphiligraphie
short title: Arch Belg Dermatol Syphiligr
ISSN: 0003-956X
ISSN (Online): 
IsoAbbr: Arch Belg Dermatol Syphiligr
NlmId: 0412670
123:123
JrId: 715
long title: Archives belges de medecine sociale, hygiene, medecine du travail et medecine legale. Belgisch archief van sociale geneeskunde, hygiene, arbeidsgeneeskunde en gerechtelijke geneeskunde
short title: Arch Belg Med Soc
ISSN: 0003-9578
ISSN (Online): 
IsoAbbr: Arch Belg Med Soc
NlmId: 0372420
123:123
JrId: 716
long title: Archives of biochemistry and biophysics
short title: Arch Biochem Biophys
ISSN: 0003-9861
ISSN (Online): 1096-0384
IsoAbbr: Arch. Biochem. Biophys.
NlmId: 0372430
123:123
JrId: 717
long title: Archives de biologie
short title: Arch Biol (Liege)
ISSN: 0003-9624
ISSN (Online): 
IsoAbbr: Arch Biol (Liege)
NlmId: 0400643
123:123
JrId: 718
long title: Gan to kagaku ryoho. Cancer & chemotherapy
short title: Gan To Kagaku Ryoho
ISSN: 0385-0684
ISSN (Online): 
IsoAbbr: Gan To Kagaku Ryoho
NlmId: 7810034
123:123
JrId: 719
long title: Archivos de biologia y medicina experimentales
short title: Arch Biol Med Exp (Santiago)
ISSN: 0004-0533
ISSN (Online): 
IsoAbbr: Arch. Biol. Med. Exp.
NlmId: 0321546
123:123
JrId: 720
long title: Archivum chirurgicum Neerlandicum
short title: Arch Chir Neerl
ISSN: 0004-0657
ISSN (Online): 
IsoAbbr: Arch Chir Neerl
NlmId: 8004861
123:123
JrId: 721
long title: Archivio di chirurgia toracica e cardiovascolare
short title: Arch Chir Torac Cardiovasc
ISSN: 0391-7029
ISSN (Online): 
IsoAbbr: Arch Chir Torac Cardiovasc
NlmId: 0135774
123:123
JrId: 722
long title: Archivos del Colegio Medico de El Salvador
short title: Arch Col Med El Salv
ISSN: 0010-0641
ISSN (Online): 
IsoAbbr: Arch Col Med El Salv
NlmId: 7503299
123:123
JrId: 723
long title: Archivio "de Vecchi" per l'anatomia patologica e la medicina clinica
short title: Arch De Vecchi Anat Patol
ISSN: 0004-0061
ISSN (Online): 
IsoAbbr: Arch De Vecchi Anat Patol
NlmId: 0372455
123:123
JrId: 724
long title: ARN journal : the official journal of the Association of Rehabilitation Nurses
short title: ARN J
ISSN: 0362-3505
ISSN (Online): 
IsoAbbr: ARN J
NlmId: 7609209
123:123
JrId: 725
long title: Archives of dermatology
short title: Arch Dermatol
ISSN: 0003-987X
ISSN (Online): 1538-3652
IsoAbbr: Arch Dermatol
NlmId: 0372433
123:123
JrId: 726
long title: Archiv fur dermatologische Forschung
short title: Arch Dermatol Forsch
ISSN: 0003-9187
ISSN (Online): 
IsoAbbr: Arch Dermatol Forsch
NlmId: 7512588
123:123
JrId: 727
long title: Archives of dermatological research
short title: Arch Dermatol Res
ISSN: 0340-3696
ISSN (Online): 1432-069X
IsoAbbr: Arch. Dermatol. Res.
NlmId: 8000462
123:123
JrId: 728
long title: Archives of disease in childhood
short title: Arch Dis Child
ISSN: 0003-9888
ISSN (Online): 1468-2044
IsoAbbr: Arch. Dis. Child.
NlmId: 0372434
123:123
JrId: 729
long title: Archivio "E. Maragliano" di patologia e clinica
short title: Arch Maragliano Patol Clin
ISSN: 0004-0193
ISSN (Online): 
IsoAbbr: Arch Maragliano Patol Clin
NlmId: 2985161R
123:123
JrId: 730
long title: Archivos de enfermedades del corazon y vasos
short title: Arch Enferm Coraz Vasos
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Enferm Coraz Vasos
NlmId: 2984703R
123:123
JrId: 731
long title: Archives of environmental contamination and toxicology
short title: Arch Environ Contam Toxicol
ISSN: 0090-4341
ISSN (Online): 1432-0703
IsoAbbr: Arch. Environ. Contam. Toxicol.
NlmId: 0357245
123:123
JrId: 732
long title: Archives of environmental health
short title: Arch Environ Health
ISSN: 0003-9896
ISSN (Online): 
IsoAbbr: Arch. Environ. Health
NlmId: 0212627
123:123
JrId: 733
long title: Archives of gynecology
short title: Arch Gynecol
ISSN: 0170-9925
ISSN (Online): 
IsoAbbr: Arch. Gynecol.
NlmId: 7901051
123:123
JrId: 734
long title: Archives of psychiatric nursing
short title: Arch Psychiatr Nurs
ISSN: 0883-9417
ISSN (Online): 1532-8228
IsoAbbr: Arch Psychiatr Nurs
NlmId: 8708534
123:123
JrId: 735
long title: Archives of gynecology and obstetrics
short title: Arch Gynecol Obstet
ISSN: 0932-0067
ISSN (Online): 1432-0711
IsoAbbr: Arch. Gynecol. Obstet.
NlmId: 8710213
123:123
JrId: 736
long title: Archivo espanol de morfologia
short title: Arch Esp Morfol
ISSN: 0004-0436
ISSN (Online): 
IsoAbbr: Arch Esp Morfol
NlmId: 15220270R
123:123
JrId: 737
long title: Archivos de farmacologia y toxicologia
short title: Arch Farmacol Toxicol
ISSN: 0304-8616
ISSN (Online): 
IsoAbbr: Arch Farmacol Toxicol
NlmId: 7601472
123:123
JrId: 738
long title: Archivos espanoles de urologia
short title: Arch Esp Urol
ISSN: 0004-0614
ISSN (Online): 1576-8260
IsoAbbr: Arch. Esp. Urol.
NlmId: 0064757
123:123
JrId: 739
long title: Archiv fur experimentelle Veterinarmedizin
short title: Arch Exp Veterinarmed
ISSN: 0003-9055
ISSN (Online): 
IsoAbbr: Arch Exp Veterinarmed
NlmId: 0372410
123:123
JrId: 740
long title: Archivio di fisiologia
short title: Arch Fisiol
ISSN: 0004-0096
ISSN (Online): 
IsoAbbr: Arch Fisiol
NlmId: 0372447
123:123
JrId: 741
long title: Archives francaises des maladies de l'appareil digestif
short title: Arch Fr Mal App Dig
ISSN: 0003-9772
ISSN (Online): 
IsoAbbr: Arch Fr Mal App Dig
NlmId: 0044500
123:123
JrId: 742
long title: Archives francaises de pediatrie
short title: Arch Fr Pediatr
ISSN: 0003-9764
ISSN (Online): 
IsoAbbr: Arch. Fr. Pediatr.
NlmId: 0372421
123:123
JrId: 743
long title: Archivos de la Fundacion Roux-Ocefa
short title: Arch Fund Roux Ocefa
ISSN: 0016-271X
ISSN (Online): 
IsoAbbr: Arch Fund Roux Ocefa
NlmId: 7502529
123:123
JrId: 744
long title: Archives of general psychiatry
short title: Arch Gen Psychiatry
ISSN: 0003-990X
ISSN (Online): 1538-3636
IsoAbbr: Arch. Gen. Psychiatry
NlmId: 0372435
123:123
JrId: 745
long title: Archiv fur Genetik
short title: Arch Genet (Zur)
ISSN: 0300-984X
ISSN (Online): 
IsoAbbr: Arch Genet (Zur)
NlmId: 0333473
123:123
JrId: 746
long title: Archiv fur die gesamte Psychologie
short title: Arch Gesamte Psychol
ISSN: 0724-7842
ISSN (Online): 
IsoAbbr: Arch Gesamte Psychol
NlmId: 1305110
123:123
JrId: 747
long title: Archiv fur die gesamte Virusforschung
short title: Arch Gesamte Virusforsch
ISSN: 0003-9012
ISSN (Online): 
IsoAbbr: Arch Gesamte Virusforsch
NlmId: 7506868
123:123
JrId: 748
long title: Archiv fur Geschwulstforschung
short title: Arch Geschwulstforsch
ISSN: 0003-911X
ISSN (Online): 
IsoAbbr: Arch. Geschwulstforsch.
NlmId: 0372411
123:123
JrId: 749
long title: Archiv fur Gynakologie
short title: Arch Gynakol
ISSN: 0003-9128
ISSN (Online): 
IsoAbbr: Arch Gynakol
NlmId: 0372655
123:123
JrId: 750
long title: Archiwum historii medycyny
short title: Arch Hist Med (Warsz)
ISSN: 0004-0762
ISSN (Online): 
IsoAbbr: Arch Hist Med (Warsz)
NlmId: 0123544
123:123
JrId: 751
long title: Archivos de histologia normal y patologica
short title: Arch Histol Norm Patol
ISSN: 0518-3677
ISSN (Online): 
IsoAbbr: Arch Histol Norm Patol
NlmId: 0104067
123:123
JrId: 752
long title: Archiwum historii i filozofii medycyny / Polskii Towarzystwo Historii Medycyny i Farmacji
short title: Arch Hist Filoz Med
ISSN: 0860-1844
ISSN (Online): 
IsoAbbr: Arch Hist Filoz Med
NlmId: 8609303
123:123
JrId: 753
long title: Archivum histologicum Japonicum = Nihon soshikigaku kiroku
short title: Arch Histol Jpn
ISSN: 0004-0681
ISSN (Online): 
IsoAbbr: Arch Histol Jpn
NlmId: 0146564
123:123
JrId: 754
long title: Archiv fur Hygiene und Bakteriologie
short title: Arch Hyg Bakteriol
ISSN: 0003-9144
ISSN (Online): 
IsoAbbr: Arch Hyg Bakteriol
NlmId: 0331541
123:123
JrId: 755
long title: Archivum immunologiae et therapiae experimentalis
short title: Arch Immunol Ther Exp (Warsz)
ISSN: 0004-069X
ISSN (Online): 1661-4917
IsoAbbr: Arch. Immunol. Ther. Exp. (Warsz.)
NlmId: 0114365
123:123
JrId: 756
long title: Archivos de biologia andina
short title: Arch Biol Andina
ISSN: 0250-5037
ISSN (Online): 
IsoAbbr: Arch Biol Andina
NlmId: 8004626
123:123
JrId: 757
long title: Archivos del Instituto de Biologia Andina
short title: Arch Inst Biol Andina
ISSN: 0020-3750
ISSN (Online): 
IsoAbbr: Arch Inst Biol Andina
NlmId: 7505226
123:123
JrId: 758
long title: Archives of pathology & laboratory medicine
short title: Arch Pathol Lab Med
ISSN: 0003-9985
ISSN (Online): 1543-2165
IsoAbbr: Arch. Pathol. Lab. Med.
NlmId: 7607091
123:123
JrId: 759
long title: Archivos del Instituto de Cardiologia de Mexico
short title: Arch Inst Cardiol Mex
ISSN: 0020-3785
ISSN (Online): 
IsoAbbr: Arch Inst Cardiol Mex
NlmId: 0400463
123:123
JrId: 760
long title: Archivos del Instituto de Farmacologia Experimental (Medicina)
short title: Arch Inst Farmacol Exp (Madr)
ISSN: 0024-9629
ISSN (Online): 
IsoAbbr: Arch Inst Farmacol Exp (Madr)
NlmId: 0412062
123:123
JrId: 761
long title: Archives of gerontology and geriatrics
short title: Arch Gerontol Geriatr
ISSN: 0167-4943
ISSN (Online): 1872-6976
IsoAbbr: Arch Gerontol Geriatr
NlmId: 8214379
123:123
JrId: 762
long title: Archives de l'Institut Pasteur d'Algerie Institut Pasteur d'Algerie
short title: Arch Inst Pasteur Alger
ISSN: 0020-2460
ISSN (Online): 
IsoAbbr: Arch Inst Pasteur Alger
NlmId: 0373031
123:123
JrId: 763
long title: Archives de l'Institut Pasteur de Madagascar
short title: Arch Inst Pasteur Madagascar
ISSN: 0020-2495
ISSN (Online): 
IsoAbbr: Arch Inst Pasteur Madagascar
NlmId: 7502526
123:123
JrId: 764
long title: Archives de l'Institut Pasteur de Tunis
short title: Arch Inst Pasteur Tunis
ISSN: 0020-2509
ISSN (Online): 
IsoAbbr: Arch Inst Pasteur Tunis
NlmId: 7502527
123:123
JrId: 765
long title: Archives internationales de pharmacodynamie et de therapie
short title: Arch Int Pharmacodyn Ther
ISSN: 0003-9780
ISSN (Online): 
IsoAbbr: Arch Int Pharmacodyn Ther
NlmId: 0405353
123:123
JrId: 766
long title: Archives internationales de physiologie et de biochimie
short title: Arch Int Physiol Biochim
ISSN: 0003-9799
ISSN (Online): 
IsoAbbr: Arch. Int. Physiol. Biochim.
NlmId: 0405355
123:123
JrId: 767
long title: Archives of internal medicine
short title: Arch Intern Med
ISSN: 0003-9926
ISSN (Online): 1538-3679
IsoAbbr: Arch. Intern. Med.
NlmId: 0372440
123:123
JrId: 768
long title: Archivos de investigacion medica
short title: Arch Invest Med (Mex)
ISSN: 0066-6769
ISSN (Online): 
IsoAbbr: Arch Invest Med (Mex)
NlmId: 0262036
123:123
JrId: 769
long title: Archivio italiano di anatomia e di embriologia. Italian journal of anatomy and embryology
short title: Arch Ital Anat Embriol
ISSN: 0004-0223
ISSN (Online): 
IsoAbbr: Arch Ital Anat Embriol
NlmId: 2985162R
123:123
JrId: 770
long title: Archivio italiano di anatomia e istologia patologica
short title: Arch Ital Anat Istol Patol
ISSN: 0004-0231
ISSN (Online): 
IsoAbbr: Arch Ital Anat Istol Patol
NlmId: 0372443
123:123
JrId: 771
long title: Archives italiennes de biologie
short title: Arch Ital Biol
ISSN: 0003-9829
ISSN (Online): 
IsoAbbr: Arch Ital Biol
NlmId: 0372441
123:123
JrId: 772
long title: Archivio italiano di chirurgia
short title: Arch Ital Chir
ISSN: 0004-024X
ISSN (Online): 
IsoAbbr: Arch Ital Chir
NlmId: 0372444
123:123
JrId: 773
long title: Archivio italiano di dermatologia, venereologia, e sessuologia
short title: Arch Ital Dermatol Venereol Sessuol
ISSN: 0300-8991
ISSN (Online): 
IsoAbbr: Arch Ital Dermatol Venereol Sessuol
NlmId: 0372445
123:123
JrId: 774
long title: Archivii italiani di laringologia
short title: Arch Ital Laringol
ISSN: 0365-3234
ISSN (Online): 
IsoAbbr: Arch Ital Laringol
NlmId: 0401163
123:123
JrId: 775
long title: Archivio italiano delle malattie dell'apparato digerente
short title: Arch Ital Mal Appar Dig
ISSN: 0004-0215
ISSN (Online): 
IsoAbbr: Arch Ital Mal Appar Dig
NlmId: 2985163R
123:123
JrId: 776
long title: Archivio italiano di otologia, rinologia, laringologia, e patologia cervico-facciale
short title: Arch Ital Otol Rinol Laringol Patol Cervicofacc
ISSN: 0301-3685
ISSN (Online): 
IsoAbbr: Arch Ital Otol Rinol Laringol Patol Cervicofacc
NlmId: 0377771
123:123
JrId: 777
long title: Archivio italiano di patologia e clinica dei tumori
short title: Arch Ital Patol Clin Tumori
ISSN: 0004-0266
ISSN (Online): 
IsoAbbr: Arch Ital Patol Clin Tumori
NlmId: 0205312
123:123
JrId: 778
long title: Archivio italiano di pediatria e puericoltura
short title: Arch Ital Pediatr Pueric
ISSN: 0004-0274
ISSN (Online): 
IsoAbbr: Arch Ital Pediatr Pueric
NlmId: 0372446
123:123
JrId: 779
long title: Archivio italiano di scienze farmacologiche
short title: Arch Ital Sci Farmacol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Ital Sci Farmacol
NlmId: 15220230R
123:123
JrId: 780
long title: Archivio italiano di scienze mediche tropicali e di parassitologia
short title: Arch Ital Sci Med Trop Parassitol
ISSN: 0004-0282
ISSN (Online): 
IsoAbbr: Arch Ital Sci Med Trop Parassitol
NlmId: 7611922
123:123
JrId: 781
long title: Archivio italiano di urologia e nefrologia
short title: Arch Ital Urol Nefrol
ISSN: 0004-0290
ISSN (Online): 
IsoAbbr: Arch Ital Urol Nefrol
NlmId: 0162114
123:123
JrId: 782
long title: Nihon geka hokan. Archiv fur japanische Chirurgie
short title: Nihon Geka Hokan
ISSN: 0003-9152
ISSN (Online): 
IsoAbbr: Nihon Geka Hokan
NlmId: 0421143
123:123
JrId: 783
long title: Archiv der Julius Klaus-Stiftung fur Vererbungsforschung, Sozialanthropologie und Rassenhygiene
short title: Arch Julius Klaus Stift Vererbungsforsch Sozialanthropol Rassenhyg
ISSN: 0003-8881
ISSN (Online): 
IsoAbbr: Arch Julius Klaus Stift Vererbungsforsch Sozialanthropol Rassenhyg
NlmId: 7502525
123:123
JrId: 784
long title: Archiv fur Kinderheilkunde
short title: Arch Kinderheilkd
ISSN: 0003-9179
ISSN (Online): 
IsoAbbr: Arch Kinderheilkd
NlmId: 0326076
123:123
JrId: 785
long title: Archiv fur klinische und experimentelle Dermatologie
short title: Arch Klin Exp Dermatol
ISSN: 0300-8614
ISSN (Online): 
IsoAbbr: Arch Klin Exp Dermatol
NlmId: 1256765
123:123
JrId: 786
long title: Archiv fur klinische und experimentelle Ohren- Nasen- und Kehlkopfheilkunde
short title: Arch Klin Exp Ohren Nasen Kehlkopfheilkd
ISSN: 0003-9195
ISSN (Online): 
IsoAbbr: Arch Klin Exp Ohren Nasen Kehlkopfheilkd
NlmId: 0414103
123:123
JrId: 787
long title: Archiv fur klinische Medizin
short title: Arch Klin Med
ISSN: 0365-3773
ISSN (Online): 
IsoAbbr: Arch Klin Med
NlmId: 0246646
123:123
JrId: 788
long title: Archiv fur Kreislaufforschung
short title: Arch Kreislaufforsch
ISSN: 0003-9217
ISSN (Online): 
IsoAbbr: Arch Kreislaufforsch
NlmId: 0360076
123:123
JrId: 789
long title: Archiv fur Kriminologie
short title: Arch Kriminol
ISSN: 0003-9225
ISSN (Online): 
IsoAbbr: Arch Kriminol
NlmId: 0002256
123:123
JrId: 790
long title: Archivos latinoamericanos de nutricion
short title: Arch Latinoam Nutr
ISSN: 0004-0622
ISSN (Online): 
IsoAbbr: Arch Latinoam Nutr
NlmId: 0067507
123:123
JrId: 791
long title: Archives des maladies de l'appareil digestif et des maladies de la nutrition
short title: Arch Mal Appar Dig Mal Nutr
ISSN: 0365-4117
ISSN (Online): 
IsoAbbr: Arch Mal Appar Dig Mal Nutr
NlmId: 0061476
123:123
JrId: 792
long title: Archives des maladies du coeur et des vaisseaux
short title: Arch Mal Coeur Vaiss
ISSN: 0003-9683
ISSN (Online): 
IsoAbbr: Arch Mal Coeur Vaiss
NlmId: 0406011
123:123
JrId: 793
long title: Archives des maladies professionnelles de medecine du travail et de securite sociale
short title: Arch Mal Prof
ISSN: 0003-9691
ISSN (Online): 
IsoAbbr: Arch Mal Prof
NlmId: 2985157R
123:123
JrId: 794
long title: Archives de medecine generale et tropicale
short title: Arch Med Gen Trop
ISSN: 0365-4656
ISSN (Online): 
IsoAbbr: Arch Med Gen Trop
NlmId: 0051452
123:123
JrId: 795
long title: Archivio di medicina interna
short title: Arch Med Interna
ISSN: 0004-010X
ISSN (Online): 
IsoAbbr: Arch Med Interna
NlmId: 0421741
123:123
JrId: 796
long title: Archivos medicos panamenos
short title: Arch Med Panamenos
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Med Panamenos
NlmId: 0245567
123:123
JrId: 797
long title: Archives mediterraneennes de medecine
short title: Arch Mediterr Med
ISSN: 0003-9845
ISSN (Online): 
IsoAbbr: Arch Mediterr Med
NlmId: 0414104
123:123
JrId: 798
long title: Archives of microbiology
short title: Arch Microbiol
ISSN: 0302-8933
ISSN (Online): 1432-072X
IsoAbbr: Arch. Microbiol.
NlmId: 0410427
123:123
JrId: 799
long title: Archiv fur Mikrobiologie
short title: Arch Mikrobiol
ISSN: 0003-9276
ISSN (Online): 
IsoAbbr: Arch Mikrobiol
NlmId: 0411220
123:123
JrId: 800
long title: Archivio Monaldi per le malattie del torace
short title: Arch Monaldi Mal Torace
ISSN: 1120-0391
ISSN (Online): 
IsoAbbr: Arch Monaldi Mal Torace
NlmId: 8902999
123:123
JrId: 801
long title: Archivio Monaldi per la tisiologia e le malattie dell'apparato respiratorio
short title: Arch Monaldi
ISSN: 0004-0185
ISSN (Online): 
IsoAbbr: Arch Monaldi
NlmId: 1263173
123:123
JrId: 802
long title: Archivos de neurobiologia
short title: Arch Neurobiol (Madr)
ISSN: 0004-0576
ISSN (Online): 
IsoAbbr: Arch Neurobiol (Madr)
NlmId: 2984704R
123:123
JrId: 803
long title: Archivos de odonto estomatologia
short title: Arch Odonto Estomatol
ISSN: 0213-4144
ISSN (Online): 
IsoAbbr: Arch Odonto Estomatol
NlmId: 8703422
123:123
JrId: 804
long title: Archives of neurology
short title: Arch Neurol
ISSN: 0003-9942
ISSN (Online): 1538-3687
IsoAbbr: Arch. Neurol.
NlmId: 0372436
123:123
JrId: 805
long title: Archivos de oftalmologia de Buenos Aires
short title: Arch Oftalmol B Aires
ISSN: 0066-6777
ISSN (Online): 
IsoAbbr: Arch Oftalmol B Aires
NlmId: 0372462
123:123
JrId: 806
long title: Archiv fur Ohren-, Nasen- und Kehlkopfheilkunde, vereinigt mit Zeitschrift fur Hals-, Nasen- und Ohrenheilkunde
short title: Arch Ohren Nasen Kehlkopfheilkd
ISSN: 0365-5245
ISSN (Online): 
IsoAbbr: Arch Ohren Nasen Kehlkopfheilkd
NlmId: 0063661
123:123
JrId: 807
long title: Archives d'ophtalmologie
short title: Arch Ophtalmol (Paris)
ISSN: 0399-4236
ISSN (Online): 
IsoAbbr: Arch Ophtalmol (Paris)
NlmId: 7701763
123:123
JrId: 808
long title: Archives of ophthalmology
short title: Arch Ophthalmol
ISSN: 0003-9950
ISSN (Online): 1538-3601
IsoAbbr: Arch. Ophthalmol.
NlmId: 7706534
123:123
JrId: 809
long title: Archives of oral biology
short title: Arch Oral Biol
ISSN: 0003-9969
ISSN (Online): 1879-1506
IsoAbbr: Arch. Oral Biol.
NlmId: 0116711
123:123
JrId: 810
long title: Archiv fur orthopadische und Unfall-Chirurgie
short title: Arch Orthop Unfallchir
ISSN: 0003-9330
ISSN (Online): 
IsoAbbr: Arch Orthop Unfallchir
NlmId: 0002266
123:123
JrId: 812
long title: Archivio di ortopedia
short title: Arch Ortop
ISSN: 0004-0118
ISSN (Online): 
IsoAbbr: Arch Ortop
NlmId: 7508491
123:123
JrId: 813
long title: ASDA news (American Student Dental Association : 1981)
short title: ASDA News
ISSN: 0277-3627
ISSN (Online): 
IsoAbbr: ASDA News
NlmId: 9879740
123:123
JrId: 814
long title: Asian journal of infectious diseases
short title: Asian J Infect Dis
ISSN: 0129-4024
ISSN (Online): 
IsoAbbr: Asian J Infect Dis
NlmId: 7802571
123:123
JrId: 815
long title: Archivio di ostetricia e ginecologia
short title: Arch Ostet Ginecol
ISSN: 0004-0126
ISSN (Online): 
IsoAbbr: Arch Ostet Ginecol
NlmId: 0404251
123:123
JrId: 816
long title: ASA newsletter
short title: ASA Newsl
ISSN: 0270-5877
ISSN (Online): 
IsoAbbr: ASA Newsl
NlmId: 0140166
123:123
JrId: 817
long title: ASNA reporter
short title: ASNA Rep
ISSN: 
ISSN (Online): 
IsoAbbr: ASNA Rep
NlmId: 9880184
123:123
JrId: 818
long title: Archives of otolaryngology (Chicago, Ill. : 1960)
short title: Arch Otolaryngol
ISSN: 0003-9977
ISSN (Online): 
IsoAbbr: Arch Otolaryngol
NlmId: 0376526
123:123
JrId: 819
long title: Archives of oto-rhino-laryngology
short title: Arch Otorhinolaryngol
ISSN: 0302-9530
ISSN (Online): 
IsoAbbr: Arch Otorhinolaryngol
NlmId: 0414105
123:123
JrId: 820
long title: Archives of oto-rhino-laryngology. Supplement = Archiv fur Ohren-, Nasen- und Kehlkopfheilkunde. Supplement
short title: Arch Otorhinolaryngol Suppl
ISSN: 0724-7907
ISSN (Online): 
IsoAbbr: Arch Otorhinolaryngol Suppl
NlmId: 8308479
123:123
JrId: 821
long title: Archives of pathology
short title: Arch Pathol
ISSN: 0363-0153
ISSN (Online): 
IsoAbbr: Arch Pathol
NlmId: 7605251
123:123
JrId: 822
long title: Archivio di patologia e clinica medica
short title: Arch Patol Clin Med
ISSN: 0004-0142
ISSN (Online): 
IsoAbbr: Arch Patol Clin Med
NlmId: 0372450
123:123
JrId: 824
long title: Ars curandi em odontologia
short title: Ars Curandi Odontol
ISSN: 0100-2147
ISSN (Online): 
IsoAbbr: Ars Curandi Odontol
NlmId: 7907865
123:123
JrId: 825
long title: Arukoru kenkyu to yakubutsu izon = Japanese journal of alcohol studies & drug dependence
short title: Arukoru Kenkyuto Yakubutsu Ison
ISSN: 0389-4118
ISSN (Online): 
IsoAbbr: Arukoru Kenkyuto Yakubutsu Ison
NlmId: 8213278
123:123
JrId: 827
long title: Archivos de pediatria del Uruguay
short title: Arch Pediatr Urug
ISSN: 0004-0584
ISSN (Online): 
IsoAbbr: Arch Pediatr Urug
NlmId: 0372463
123:123
JrId: 828
long title: Association management
short title: Assoc Manage
ISSN: 0004-5578
ISSN (Online): 
IsoAbbr: Assoc Manage
NlmId: 9877763
123:123
JrId: 829
long title: Arteriosclerosis (Dallas, Tex.)
short title: Arteriosclerosis
ISSN: 0276-5047
ISSN (Online): 
IsoAbbr: Arteriosclerosis
NlmId: 8401388
123:123
JrId: 831
long title: Archiv der Pharmazie
short title: Arch Pharm (Weinheim)
ISSN: 0365-6233
ISSN (Online): 1521-4184
IsoAbbr: Arch. Pharm. (Weinheim)
NlmId: 0330167
123:123
JrId: 832
long title: Archives of orthopaedic and traumatic surgery. Archiv fur orthopadische und Unfall-Chirurgie
short title: Arch Orthop Trauma Surg
ISSN: 0344-8444
ISSN (Online): 
IsoAbbr: Arch Orthop Trauma Surg
NlmId: 7803037
123:123
JrId: 833
long title: Archives of physical medicine and rehabilitation
short title: Arch Phys Med Rehabil
ISSN: 0003-9993
ISSN (Online): 1532-821X
IsoAbbr: Arch Phys Med Rehabil
NlmId: 2985158R
123:123
JrId: 834
long title: Archiv fur physikalische Therapie
short title: Arch Phys Ther (Leipz)
ISSN: 0376-1630
ISSN (Online): 
IsoAbbr: Arch Phys Ther (Leipz)
NlmId: 9810655
123:123
JrId: 835
long title: Archivio di psicologia, neurologia e psichiatria
short title: Arch Psicol Neurol Psichiatr
ISSN: 0004-0150
ISSN (Online): 
IsoAbbr: Arch Psicol Neurol Psichiatr
NlmId: 2984697R
123:123
JrId: 836
long title: Archiv fur Psychiatrie und Nervenkrankheiten
short title: Arch Psychiatr Nervenkr
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Psychiatr Nervenkr
NlmId: 1270313
123:123
JrId: 837
long title: Archiv fur Psychologie
short title: Arch Psychol (Frankf)
ISSN: 0066-6475
ISSN (Online): 
IsoAbbr: Arch Psychol (Frankf)
NlmId: 1305270
123:123
JrId: 838
long title: Archivio "Putti" di chirurgia degli organi di movimento
short title: Arch Putti Chir Organi Mov
ISSN: 0066-670X
ISSN (Online): 
IsoAbbr: Arch Putti Chir Organi Mov
NlmId: 0372453
123:123
JrId: 839
long title: Archives roumaines de pathologie experimentales et de microbiologie
short title: Arch Roum Pathol Exp Microbiol
ISSN: 0004-0037
ISSN (Online): 
IsoAbbr: Arch Roum Pathol Exp Microbiol
NlmId: 0421056
123:123
JrId: 840
long title: Archivio di scienze biologiche
short title: Arch Sci Biol (Bologna)
ISSN: 0004-0169
ISSN (Online): 
IsoAbbr: Arch Sci Biol (Bologna)
NlmId: 0400644
123:123
JrId: 841
long title: Archivio per le scienze mediche
short title: Arch Sci Med (Torino)
ISSN: 0004-0312
ISSN (Online): 
IsoAbbr: Arch Sci Med (Torino)
NlmId: 0372451
123:123
JrId: 842
long title: Archives des sciences physiologiques
short title: Arch Sci Physiol (Paris)
ISSN: 0003-9713
ISSN (Online): 
IsoAbbr: Arch Sci Physiol (Paris)
NlmId: 7600478
123:123
JrId: 843
long title: Archives of sexual behavior
short title: Arch Sex Behav
ISSN: 0004-0002
ISSN (Online): 1573-2800
IsoAbbr: Arch Sex Behav
NlmId: 1273516
123:123
JrId: 844
long title: Archivio stomatologico
short title: Arch Stomatol (Napoli)
ISSN: 0004-0320
ISSN (Online): 
IsoAbbr: Arch Stomatol (Napoli)
NlmId: 0372454
123:123
JrId: 845
long title: Archives of surgery (Chicago, Ill. : 1960)
short title: Arch Surg
ISSN: 0004-0010
ISSN (Online): 1538-3644
IsoAbbr: Arch Surg
NlmId: 9716528
123:123
JrId: 846
long title: Archiv fur Tierernahrung
short title: Arch Tierernahr
ISSN: 0003-942X
ISSN (Online): 
IsoAbbr: Arch Tierernahr
NlmId: 0217641
123:123
JrId: 847
long title: Archivio di tisiologia e delle malattie dell'apparato respiratorio
short title: Arch Tisiol Mal Appar Respir
ISSN: 0365-7426
ISSN (Online): 
IsoAbbr: Arch Tisiol Mal Appar Respir
NlmId: 1263557
123:123
JrId: 848
long title: Archives of toxicology
short title: Arch Toxicol
ISSN: 0340-5761
ISSN (Online): 1432-0738
IsoAbbr: Arch. Toxicol.
NlmId: 0417615
123:123
JrId: 849
long title: Archives of toxicology. Supplement. = Archiv fur Toxikologie. Supplement
short title: Arch Toxicol Suppl
ISSN: 0171-9750
ISSN (Online): 
IsoAbbr: Arch. Toxicol. Suppl.
NlmId: 7802567
123:123
JrId: 850
long title: Archiv fur Toxikologie
short title: Arch Toxikol
ISSN: 0003-9446
ISSN (Online): 
IsoAbbr: Arch Toxikol
NlmId: 0434110
123:123
JrId: 851
long title: Archivio veterinario italiano
short title: Arch Vet Ital
ISSN: 0004-0479
ISSN (Online): 
IsoAbbr: Arch Vet Ital
NlmId: 0040527
123:123
JrId: 852
long title: Archives of virology
short title: Arch Virol
ISSN: 0304-8608
ISSN (Online): 1432-8798
IsoAbbr: Arch. Virol.
NlmId: 7506870
123:123
JrId: 853
long title: Arerugi = [Allergy]
short title: Arerugi
ISSN: 0021-4884
ISSN (Online): 1347-7935
IsoAbbr: Arerugi
NlmId: 0241212
123:123
JrId: 854
long title: L' Arcispedale S. Anna di Ferrara
short title: Arcisp S Anna Ferrara
ISSN: 0004-0819
ISSN (Online): 
IsoAbbr: Arcisp S Anna Ferrara
NlmId: 0373110
123:123
JrId: 855
long title: Arhiv za higijenu rada i toksikologiju
short title: Arh Hig Rada Toksikol
ISSN: 0004-1254
ISSN (Online): 
IsoAbbr: Arh Hig Rada Toksikol
NlmId: 0373100
123:123
JrId: 856
long title: The Arizona dental journal
short title: Ariz Dent J
ISSN: 0004-1459
ISSN (Online): 
IsoAbbr: Ariz Dent J
NlmId: 0372657
123:123
JrId: 857
long title: Arizona medicine
short title: Ariz Med
ISSN: 0004-1556
ISSN (Online): 
IsoAbbr: Ariz Med
NlmId: 0372465
123:123
JrId: 858
long title: The Arizona nurse
short title: Ariz Nurse
ISSN: 0004-1599
ISSN (Online): 
IsoAbbr: Ariz Nurse
NlmId: 15240450R
123:123
JrId: 859
long title: The Ark-light newsletter
short title: Ark Light Newsl
ISSN: 0004-1696
ISSN (Online): 
IsoAbbr: Ark Light Newsl
NlmId: 0102754
123:123
JrId: 860
long title: The Arkansas dental journal
short title: Ark Dent J
ISSN: 0004-1769
ISSN (Online): 
IsoAbbr: Ark Dent J
NlmId: 15310090R
123:123
JrId: 861
long title: AN. Arkansas nurse
short title: AN Ark Nurse
ISSN: 0094-0488
ISSN (Online): 
IsoAbbr: AN Ark Nurse
NlmId: 0423664
123:123
JrId: 862
long title: Artery
short title: Artery
ISSN: 0098-6127
ISSN (Online): 
IsoAbbr: Artery
NlmId: 7508494
123:123
JrId: 863
long title: Arkhiv anatomii, gistologii i embriologii
short title: Arkh Anat Gistol Embriol
ISSN: 0004-1947
ISSN (Online): 
IsoAbbr: Arkh Anat Gistol Embriol
NlmId: 0370603
123:123
JrId: 864
long title: Arkhiv patologii
short title: Arkh Patol
ISSN: 0004-1955
ISSN (Online): 
IsoAbbr: Arkh. Patol.
NlmId: 0370604
123:123
JrId: 865
long title: Arquivos brasileiros de cardiologia
short title: Arq Bras Cardiol
ISSN: 0066-782X
ISSN (Online): 1678-4170
IsoAbbr: Arq. Bras. Cardiol.
NlmId: 0421031
123:123
JrId: 866
long title: Arquivos brasileiros de endocrinologia e metabologia
short title: Arq Bras Endocrinol Metabol
ISSN: 0004-2730
ISSN (Online): 1677-9487
IsoAbbr: Arq Bras Endocrinol Metabol
NlmId: 0403437
123:123
JrId: 867
long title: Arquivos do Centro de Estudos do curso de odontologia
short title: Arq Cent Estud Curso Odontol
ISSN: 0102-5902
ISSN (Online): 
IsoAbbr: Arq Cent Estud Curso Odontol
NlmId: 7506874
123:123
JrId: 868
long title: Arquivos brasileiros de medicina
short title: Arq Bras Med
ISSN: 0365-0723
ISSN (Online): 
IsoAbbr: Arq Bras Med
NlmId: 15310420R
123:123
JrId: 869
long title: Arquivos brasileiros de oftalmologia
short title: Arq Bras Oftalmol
ISSN: 0004-2749
ISSN (Online): 1678-2925
IsoAbbr: Arq Bras Oftalmol
NlmId: 0400645
123:123
JrId: 870
long title: Arquivos do Centro de Estudos da Faculdade de Odontologia da U. F. M. G
short title: Arq Cent Estud Fac Odontol UFMG (Belo Horiz)
ISSN: 0004-2838
ISSN (Online): 
IsoAbbr: Arq Cent Estud Fac Odontol UFMG (Belo Horiz)
NlmId: 7506873
123:123
JrId: 871
long title: Arquivos de cirurgia clinica e experimental
short title: Arq Cir Clin Exp
ISSN: 0066-7846
ISSN (Online): 
IsoAbbr: Arq Cir Clin Exp
NlmId: 0413656
123:123
JrId: 872
long title: Arquivos da Faculdade de Higiene e Saude Publica da Universidade de Sao Paulo
short title: Arq Fac Hig Saude Publica Univ Sao Paulo
ISSN: 0365-2203
ISSN (Online): 
IsoAbbr: Arq Fac Hig Saude Publica Univ Sao Paulo
NlmId: 7505230
123:123
JrId: 873
long title: Arquivos de gastroenterologia
short title: Arq Gastroenterol
ISSN: 0004-2803
ISSN (Online): 1678-4219
IsoAbbr: Arq Gastroenterol
NlmId: 15310600R
123:123
JrId: 874
long title: Arquivos de higiene e saude publica
short title: Arq Hig Saude Publica
ISSN: 0004-2811
ISSN (Online): 
IsoAbbr: Arq Hig Saude Publica
NlmId: 7512592
123:123
JrId: 875
long title: Australian College of Midwives Incorporated journal
short title: Aust Coll Midwives Inc J
ISSN: 1031-170X
ISSN (Online): 
IsoAbbr: Aust Coll Midwives Inc J
NlmId: 8903009
123:123
JrId: 876
long title: Arquivos do Instituto Biologico
short title: Arq Inst Biol (Sao Paulo)
ISSN: 0020-3653
ISSN (Online): 
IsoAbbr: Arq. Inst. Biol. (Sao Paulo)
NlmId: 7505232
123:123
JrId: 877
long title: Arquivos de neuro-psiquiatria
short title: Arq Neuropsiquiatr
ISSN: 0004-282X
ISSN (Online): 1678-4227
IsoAbbr: Arq Neuropsiquiatr
NlmId: 0125444
123:123
JrId: 878
long title: Arquivo de patologia
short title: Arq Patol
ISSN: 0004-2714
ISSN (Online): 
IsoAbbr: Arq Patol
NlmId: 0376530
123:123
JrId: 879
long title: Arquivo_ Orgao Da Sociedade Brasileira De Implantologia Bucal
short title: Arquivo
ISSN: 
ISSN (Online): 
IsoAbbr: Arquivo
NlmId: 9875597
123:123
JrId: 880
long title: Artificial organs
short title: Artif Organs
ISSN: 0160-564X
ISSN (Online): 1525-1594
IsoAbbr: Artif Organs
NlmId: 7802778
123:123
JrId: 881
long title: Arthritis and rheumatism
short title: Arthritis Rheum
ISSN: 0004-3591
ISSN (Online): 1529-0131
IsoAbbr: Arthritis Rheum.
NlmId: 0370605
123:123
JrId: 882
long title: Artificial limbs
short title: Artif Limbs
ISSN: 0004-3729
ISSN (Online): 
IsoAbbr: Artif Limbs
NlmId: 0370606
123:123
JrId: 883
long title: The Articulator
short title: Articulator (Syd)
ISSN: 
ISSN (Online): 
IsoAbbr: Articulator (Syd)
NlmId: 15320210R
123:123
JrId: 884
long title: Arzneimittel-Forschung
short title: Arzneimittelforschung
ISSN: 0004-4172
ISSN (Online): 1616-7066
IsoAbbr: Arzneimittelforschung
NlmId: 0372660
123:123
JrId: 885
long title: ASHA
short title: ASHA
ISSN: 0001-2475
ISSN (Online): 
IsoAbbr: ASHA
NlmId: 0370563
123:123
JrId: 886
long title: ASHA monographs
short title: ASHA Monogr
ISSN: 0066-071X
ISSN (Online): 
IsoAbbr: ASHA Monogr
NlmId: 14470400R
123:123
JrId: 887
long title: Aspen Emphysema Conference
short title: Aspen Emphysema Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Aspen Emphysema Conf
NlmId: 100960810
123:123
JrId: 888
long title: Atomic energy review
short title: At Energy Rev
ISSN: 0004-7112
ISSN (Online): 
IsoAbbr: At Energy Rev
NlmId: 0376323
123:123
JrId: 889
long title: L' Ateneo parmense. Sezione I: Acta bio-medica
short title: Ateneo Parmense 1
ISSN: 0390-7953
ISSN (Online): 
IsoAbbr: Ateneo Parmense 1
NlmId: 0064375
123:123
JrId: 890
long title: Atherosclerosis
short title: Atherosclerosis
ISSN: 0021-9150
ISSN (Online): 1879-1484
IsoAbbr: Atherosclerosis
NlmId: 0242543
123:123
JrId: 891
long title: Atlas de radiologie clinique de la Presse medicale
short title: Atlas Radiol Clin Presse Med
ISSN: 0067-0278
ISSN (Online): 
IsoAbbr: Atlas Radiol Clin Presse Med
NlmId: 0200733
123:123
JrId: 892
long title: Atmospheric environment
short title: Atmos Environ
ISSN: 0004-6981
ISSN (Online): 
IsoAbbr: Atmos. Environ.
NlmId: 0100776
123:123
JrId: 893
long title: Atti della Accademia dei fisiocritici in Siena. Sezione medico-fisica
short title: Atti Accad Fisiocrit Siena Med Fis
ISSN: 0065-0722
ISSN (Online): 
IsoAbbr: Atti Accad Fisiocrit Siena Med Fis
NlmId: 7506880
123:123
JrId: 894
long title: Atti della Accademia medica lombarda
short title: Atti Accad Med Lomb
ISSN: 0001-4427
ISSN (Online): 
IsoAbbr: Atti Accad Med Lomb
NlmId: 7503302
123:123
JrId: 895
long title: Atti della R. Accademia dei fisiocritici in Siena
short title: Atti Accad Fisiocrit Siena
ISSN: 
ISSN (Online): 
IsoAbbr: Atti Accad Fisiocrit Siena
NlmId: 7508347
123:123
JrId: 896
long title: Atti e memorie della Accademia di storia dell'arte sanitaria
short title: Atti Mem Accad Stor Arte Sanit
ISSN: 0365-4109
ISSN (Online): 
IsoAbbr: Atti Mem Accad Stor Arte Sanit
NlmId: 7503303
123:123
JrId: 898
long title: Association & society manager
short title: Assoc Soc Manager
ISSN: 0004-5292
ISSN (Online): 
IsoAbbr: Assoc Soc Manager
NlmId: 9877810
123:123
JrId: 900
long title: Atti della Societa italiana di cardiologia
short title: Atti Soc Ital Cardiol
ISSN: 0081-069X
ISSN (Online): 
IsoAbbr: Atti Soc Ital Cardiol
NlmId: 7506884
123:123
JrId: 902
long title: The Articulator
short title: Articulator (Columb)
ISSN: 0272-9067
ISSN (Online): 
IsoAbbr: Articulator (Columb)
NlmId: 8009441
123:123
JrId: 903
long title: Attualita di ostetricia e ginecologia
short title: Attual Ostet Ginecol
ISSN: 0004-7317
ISSN (Online): 
IsoAbbr: Attual Ostet Ginecol
NlmId: 0117270
123:123
JrId: 905
long title: Asia-Oceania journal of obstetrics and gynaecology / AOFOG
short title: Asia Oceania J Obstet Gynaecol
ISSN: 0389-2328
ISSN (Online): 
IsoAbbr: Asia Oceania J Obstet Gynaecol
NlmId: 8102781
123:123
JrId: 906
long title: AUAA journal : official journal of the American Urological Association Allied
short title: AUAA J
ISSN: 0882-9594
ISSN (Online): 
IsoAbbr: AUAA J
NlmId: 8402038
123:123
JrId: 909
long title: Audiology : official organ of the International Society of Audiology
short title: Audiology
ISSN: 0020-6091
ISSN (Online): 
IsoAbbr: Audiology
NlmId: 1273752
123:123
JrId: 912
long title: Australian clinical review / Australian Medical Association [and] the Australian Council on Hospital Standards
short title: Aust Clin Rev
ISSN: 0726-3139
ISSN (Online): 
IsoAbbr: Aust Clin Rev
NlmId: 8300517
123:123
JrId: 913
long title: Australian dental journal
short title: Aust Dent J
ISSN: 0045-0421
ISSN (Online): 1834-7819
IsoAbbr: Aust Dent J
NlmId: 0370612
123:123
JrId: 914
long title: Australian family physician
short title: Aust Fam Physician
ISSN: 0300-8495
ISSN (Online): 
IsoAbbr: Aust Fam Physician
NlmId: 0326701
123:123
JrId: 916
long title: Assertive Nurse
short title: Assertive Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Assertive Nurse
NlmId: 9878686
123:123
JrId: 919
long title: Australian journal of biological sciences
short title: Aust J Biol Sci
ISSN: 0004-9417
ISSN (Online): 
IsoAbbr: Aust. J. Biol. Sci.
NlmId: 0370613
123:123
JrId: 922
long title: The Australian journal of experimental biology and medical science
short title: Aust J Exp Biol Med Sci
ISSN: 0004-945X
ISSN (Online): 
IsoAbbr: Aust J Exp Biol Med Sci
NlmId: 0416662
123:123
JrId: 925
long title: Auris, nasus, larynx
short title: Auris Nasus Larynx
ISSN: 0385-8146
ISSN (Online): 1879-1476
IsoAbbr: Auris Nasus Larynx
NlmId: 7708170
123:123
JrId: 926
long title: Australian journal of ophthalmology
short title: Aust J Ophthalmol
ISSN: 0310-1177
ISSN (Online): 
IsoAbbr: Aust J Ophthalmol
NlmId: 0365543
123:123
JrId: 927
long title: Australian health review : a publication of the Australian Hospital Association
short title: Aust Health Rev
ISSN: 0156-5788
ISSN (Online): 1449-8944
IsoAbbr: Aust Health Rev
NlmId: 8214381
123:123
JrId: 928
long title: Australian hospital
short title: Aust Hosp
ISSN: 0314-0024
ISSN (Online): 
IsoAbbr: Aust Hosp
NlmId: 7704769
123:123
JrId: 929
long title: The Australian nurses' journal
short title: Aust Nurses J
ISSN: 0045-0758
ISSN (Online): 
IsoAbbr: Aust Nurses J
NlmId: 0370074
123:123
JrId: 930
long title: Australasian physical & engineering sciences in medicine / supported by the Australasian College of Physical Scientists in Medicine and the Australasian Association of Physical Sciences in Medicine
short title: Australas Phys Eng Sci Med
ISSN: 0158-9938
ISSN (Online): 
IsoAbbr: Australas Phys Eng Sci Med
NlmId: 8208130
123:123
JrId: 931
long title: Australian and New Zealand journal of medicine
short title: Aust N Z J Med
ISSN: 0004-8291
ISSN (Online): 
IsoAbbr: Aust N Z J Med
NlmId: 1264322
123:123
JrId: 932
long title: The Australian & New Zealand journal of obstetrics & gynaecology
short title: Aust N Z J Obstet Gynaecol
ISSN: 0004-8666
ISSN (Online): 1479-828X
IsoAbbr: Aust N Z J Obstet Gynaecol
NlmId: 0001027
123:123
JrId: 934
long title: The Australian and New Zealand journal of psychiatry
short title: Aust N Z J Psychiatry
ISSN: 0004-8674
ISSN (Online): 1440-1614
IsoAbbr: Aust N Z J Psychiatry
NlmId: 0111052
123:123
JrId: 935
long title: L'Auxiliaire
short title: Auxiliaire
ISSN: 0703-9484
ISSN (Online): 
IsoAbbr: Auxiliaire
NlmId: 7802177
123:123
JrId: 936
long title: The Australian and New Zealand journal of surgery
short title: Aust N Z J Surg
ISSN: 0004-8682
ISSN (Online): 
IsoAbbr: Aust N Z J Surg
NlmId: 0373115
123:123
JrId: 937
long title: Australian paediatric journal
short title: Aust Paediatr J
ISSN: 0004-993X
ISSN (Online): 
IsoAbbr: Aust Paediatr J
NlmId: 15420340R
123:123
JrId: 938
long title: Australian veterinary journal
short title: Aust Vet J
ISSN: 0005-0423
ISSN (Online): 1751-0813
IsoAbbr: Aust. Vet. J.
NlmId: 0370616
123:123
JrId: 939
long title: Australian orthodontic journal
short title: Aust Orthod J
ISSN: 0587-3908
ISSN (Online): 
IsoAbbr: Aust Orthod J
NlmId: 1260462
123:123
JrId: 940
long title: Australasian annals of medicine
short title: Australas Ann Med
ISSN: 0571-9283
ISSN (Online): 
IsoAbbr: Australas Ann Med
NlmId: 1264321
123:123
JrId: 941
long title: The Australasian journal of dermatology
short title: Australas J Dermatol
ISSN: 0004-8380
ISSN (Online): 1440-0960
IsoAbbr: Australas. J. Dermatol.
NlmId: 0135232
123:123
JrId: 942
long title: The Australasian nurses journal
short title: Australas Nurses J
ISSN: 0301-018X
ISSN (Online): 
IsoAbbr: Australas Nurses J
NlmId: 0367666
123:123
JrId: 944
long title: Australasian radiology
short title: Australas Radiol
ISSN: 0004-8461
ISSN (Online): 1440-1673
IsoAbbr: Australas Radiol
NlmId: 0047441
123:123
JrId: 945
long title: Avian diseases
short title: Avian Dis
ISSN: 0005-2086
ISSN (Online): 
IsoAbbr: Avian Dis.
NlmId: 0370617
123:123
JrId: 946
long title: Aviation, space, and environmental medicine
short title: Aviat Space Environ Med
ISSN: 0095-6562
ISSN (Online): 
IsoAbbr: Aviat Space Environ Med
NlmId: 7501714
123:123
JrId: 947
long title: Bacteriological reviews
short title: Bacteriol Rev
ISSN: 0005-3678
ISSN (Online): 
IsoAbbr: Bacteriol Rev
NlmId: 0370620
123:123
JrId: 948
long title: Bailliere's clinical endocrinology and metabolism
short title: Baillieres Clin Endocrinol Metab
ISSN: 0950-351X
ISSN (Online): 
IsoAbbr: Baillieres Clin. Endocrinol. Metab.
NlmId: 8704785
123:123
JrId: 949
long title: Bacteriologia, virusologia, parazitologia, epidemiologia
short title: Bacteriol Virusol Parazitol Epidemiol (Bucur)
ISSN: 0301-7338
ISSN (Online): 
IsoAbbr: Bacteriol Virusol Parazitol Epidemiol (Bucur)
NlmId: 7501477
123:123
JrId: 950
long title: Bangladesh Medical Research Council bulletin
short title: Bangladesh Med Res Counc Bull
ISSN: 0377-9238
ISSN (Online): 
IsoAbbr: Bangladesh Med Res Counc Bull
NlmId: 7607686
123:123
JrId: 951
long title: Barbados nursing journal
short title: Barbados Nurs J
ISSN: 
ISSN (Online): 
IsoAbbr: Barbados Nurs J
NlmId: 0251043
123:123
JrId: 952
long title: Barron's national business and financial weekly
short title: Barrons
ISSN: 0005-6073
ISSN (Online): 
IsoAbbr: Barrons
NlmId: 9877850
123:123
JrId: 953
long title: Basic life sciences
short title: Basic Life Sci
ISSN: 0090-5542
ISSN (Online): 
IsoAbbr: Basic Life Sci.
NlmId: 0360077
123:123
JrId: 954
long title: Basic research in cardiology
short title: Basic Res Cardiol
ISSN: 0300-8428
ISSN (Online): 1435-1803
IsoAbbr: Basic Res. Cardiol.
NlmId: 0360342
123:123
JrId: 955
long title: BZB. Bayerisches Zahnarzteblatt
short title: BZB Bayer Zahnarztebl
ISSN: 0005-3473
ISSN (Online): 
IsoAbbr: BZB Bayer Zahnarztebl
NlmId: 0242772
123:123
JrId: 956
long title: Basal facts
short title: Basal Facts
ISSN: 0147-9679
ISSN (Online): 
IsoAbbr: Basal Facts
NlmId: 7705821
123:123
JrId: 957
long title: The Baylor dental journal
short title: Baylor Dent J
ISSN: 0005-7258
ISSN (Online): 
IsoAbbr: Baylor Dent J
NlmId: 0375023
123:123
JrId: 958
long title: Behavioral and neural biology
short title: Behav Neural Biol
ISSN: 0163-1047
ISSN (Online): 
IsoAbbr: Behav. Neural Biol.
NlmId: 7905471
123:123
JrId: 959
long title: Behring Institute Mitteilungen
short title: Behring Inst Mitt
ISSN: 0301-0457
ISSN (Online): 
IsoAbbr: Behring Inst. Mitt.
NlmId: 0367532
123:123
JrId: 960
long title: Bedside nurse
short title: Bedside Nurse
ISSN: 0005-7665
ISSN (Online): 
IsoAbbr: Bedside Nurse
NlmId: 0366113
123:123
JrId: 961
long title: Behavioral biology
short title: Behav Biol
ISSN: 0091-6773
ISSN (Online): 
IsoAbbr: Behav Biol
NlmId: 0326100
123:123
JrId: 962
long title: Begg journal of orthodontic theory and treatment
short title: Begg J Orthod Theory Treat
ISSN: 0067-4869
ISSN (Online): 
IsoAbbr: Begg J Orthod Theory Treat
NlmId: 15440530R
123:123
JrId: 963
long title: Behavioral neuropsychiatry
short title: Behav Neuropsychiatry
ISSN: 0005-7932
ISSN (Online): 
IsoAbbr: Behav Neuropsychiatry
NlmId: 0247440
123:123
JrId: 964
long title: Behavior genetics
short title: Behav Genet
ISSN: 0001-8244
ISSN (Online): 1573-3297
IsoAbbr: Behav. Genet.
NlmId: 0251711
123:123
JrId: 965
long title: Behaviour research and therapy
short title: Behav Res Ther
ISSN: 0005-7967
ISSN (Online): 1873-622X
IsoAbbr: Behav Res Ther
NlmId: 0372477
123:123
JrId: 966
long title: Behavioral science
short title: Behav Sci
ISSN: 0005-7940
ISSN (Online): 
IsoAbbr: Behav Sci
NlmId: 2984722R
123:123
JrId: 967
long title: Basic and applied histochemistry
short title: Basic Appl Histochem
ISSN: 0391-7258
ISSN (Online): 
IsoAbbr: Basic Appl Histochem
NlmId: 7910664
123:123
JrId: 968
long title: Behaviour
short title: Behaviour
ISSN: 0005-7959
ISSN (Online): 
IsoAbbr: Behaviour
NlmId: 15440560R
123:123
JrId: 969
long title: Behavior modification
short title: Behav Modif
ISSN: 0145-4455
ISSN (Online): 1552-4167
IsoAbbr: Behav Modif
NlmId: 7803043
123:123
JrId: 970
long title: Beitrage zur gerichtlichen Medizin
short title: Beitr Gerichtl Med
ISSN: 0067-5016
ISSN (Online): 
IsoAbbr: Beitr. Gerichtl. Med.
NlmId: 0400646
123:123
JrId: 971
long title: Beitrage zu Infusionstherapie und klinische Ernahrung
short title: Beitr Infusionther Klin Ernahr
ISSN: 0378-8679
ISSN (Online): 
IsoAbbr: Beitr Infusionther Klin Ernahr
NlmId: 7905962
123:123
JrId: 972
long title: Beitrage zur Hygiene und Epidemiologie
short title: Beitr Hyg Epidemiol
ISSN: 0067-5083
ISSN (Online): 
IsoAbbr: Beitr Hyg Epidemiol
NlmId: 0372500
123:123
JrId: 973
long title: Beitrage zur Klinik und Erforschung der Tuberkulose und der Lungenkrankheiten
short title: Beitr Klin Erforsch Tuberk Lungenkr
ISSN: 0300-9696
ISSN (Online): 
IsoAbbr: Beitr Klin Erforsch Tuberk Lungenkr
NlmId: 1247056
123:123
JrId: 974
long title: Beitrage zur klinischen Neurologie und Psychiatrie
short title: Beitr Klin Neurol Psychiatr
ISSN: 0138-5097
ISSN (Online): 
IsoAbbr: Beitr Klin Neurol Psychiatr
NlmId: 8309595
123:123
JrId: 975
long title: Beitrage zur Krebsforschung
short title: Beitr Krebsforsch
ISSN: 0067-5113
ISSN (Online): 
IsoAbbr: Beitr Krebsforsch
NlmId: 0372501
123:123
JrId: 976
long title: Beitrage zur Neurochirurgie
short title: Beitr Neurochir
ISSN: 0067-5156
ISSN (Online): 
IsoAbbr: Beitr Neurochir
NlmId: 0372502
123:123
JrId: 977
long title: Beitrage zur Orthopadie und Traumatologie
short title: Beitr Orthop Traumatol
ISSN: 0005-8149
ISSN (Online): 
IsoAbbr: Beitr Orthop Traumatol
NlmId: 0372503
123:123
JrId: 978
long title: Beitrage zur Pathologie
short title: Beitr Pathol
ISSN: 0005-8165
ISSN (Online): 
IsoAbbr: Beitr Pathol
NlmId: 0264676
123:123
JrId: 979
long title: Beitrage zur pathologischen Anatomie und zur allgemeinen Pathologie
short title: Beitr Pathol Anat
ISSN: 0366-2446
ISSN (Online): 
IsoAbbr: Beitr Pathol Anat
NlmId: 0264677
123:123
JrId: 980
long title: Beitrage zur Rheumatologie
short title: Beitr Rheumatol
ISSN: 0067-5199
ISSN (Online): 
IsoAbbr: Beitr Rheumatol
NlmId: 0372504
123:123
JrId: 981
long title: Beitrage zur Sexualforschung
short title: Beitr Sexualforsch
ISSN: 0067-5210
ISSN (Online): 
IsoAbbr: Beitr Sexualforsch
NlmId: 0064523
123:123
JrId: 982
long title: Beitrage zur Silikose-Forschung (Pneumokoniose)
short title: Beitr Silikoseforsch Pneumokoniose
ISSN: 0067-5229
ISSN (Online): 
IsoAbbr: Beitr Silikoseforsch Pneumokoniose
NlmId: 0255314
123:123
JrId: 983
long title: Beitrage zur tropischen Landwirtschaft und Veterinarmedizin
short title: Beitr Trop Landwirtsch Veterinarmed
ISSN: 0301-567X
ISSN (Online): 
IsoAbbr: Beitr Trop Landwirtsch Veterinarmed
NlmId: 0410253
123:123
JrId: 984
long title: Belgisch tijdschrift voor geneeskunde
short title: Belg Tijdschr Geneesk
ISSN: 0366-368X
ISSN (Online): 
IsoAbbr: Belg Tijdschr Geneesk
NlmId: 15510370R
123:123
JrId: 985
long title: Berichte Aus Der Bonner Universitatsklinik Und Poliklinik Fur Mund-, Zahn- Und Kieferkrankheiten
short title: Ber Bonn Univ Poliklin Mund Zahn Kieferkr
ISSN: 
ISSN (Online): 
IsoAbbr: Ber Bonn Univ Poliklin Mund Zahn Kieferkr
NlmId: 9875604
123:123
JrId: 986
long title: Bericht uber die Zusammenkunft. Deutsche Ophthalmologische Gesellschaft
short title: Ber Zusammenkunft Dtsch Ophthalmol Ges
ISSN: 0070-427X
ISSN (Online): 
IsoAbbr: Ber Zusammenkunft Dtsch Ophthalmol Ges
NlmId: 7505238
123:123
JrId: 987
long title: Berita jururawat
short title: Berita Jururawat
ISSN: 0067-5814
ISSN (Online): 
IsoAbbr: Berita Jururawat
NlmId: 0412063
123:123
JrId: 988
long title: Berliner und Munchener tierarztliche Wochenschrift
short title: Berl Munch Tierarztl Wochenschr
ISSN: 0005-9366
ISSN (Online): 
IsoAbbr: Berl. Munch. Tierarztl. Wochenschr.
NlmId: 0003163
123:123
JrId: 989
long title: Berufs-Dermatosen
short title: Berufsdermatosen
ISSN: 0005-9498
ISSN (Online): 
IsoAbbr: Berufsdermatosen
NlmId: 0372506
123:123
JrId: 990
long title: Bibliotheca anatomica
short title: Bibl Anat
ISSN: 0067-7833
ISSN (Online): 
IsoAbbr: Bibl Anat
NlmId: 0372510
123:123
JrId: 991
long title: Bibliotheca cardiologica
short title: Bibl Cardiol
ISSN: 0067-7906
ISSN (Online): 
IsoAbbr: Bibl Cardiol
NlmId: 0372511
123:123
JrId: 992
long title: Bibliotheca gastroenterologica
short title: Bibl Gastroenterol
ISSN: 0067-7949
ISSN (Online): 
IsoAbbr: Bibl Gastroenterol
NlmId: 7511109
123:123
JrId: 993
long title: Bibliotheca gynaecologica
short title: Bibl Gynaecol
ISSN: 0301-3197
ISSN (Online): 
IsoAbbr: Bibl Gynaecol
NlmId: 1257334
123:123
JrId: 994
long title: Bibliotheca haematologica
short title: Bibl Haematol
ISSN: 0067-7957
ISSN (Online): 
IsoAbbr: Bibl Haematol
NlmId: 0372513
123:123
JrId: 995
long title: Bibliotek for laeger
short title: Bibl Laeger
ISSN: 0006-1786
ISSN (Online): 
IsoAbbr: Bibl Laeger
NlmId: 15530210R
123:123
JrId: 996
long title: Bibliotheca microbiologica
short title: Bibl Microbiol
ISSN: 0067-8058
ISSN (Online): 
IsoAbbr: Bibl Microbiol
NlmId: 0401637
123:123
JrId: 997
long title: Bibliotheca nutritio et dieta
short title: Bibl Nutr Dieta
ISSN: 0067-8198
ISSN (Online): 
IsoAbbr: Bibl Nutr Dieta
NlmId: 0413657
123:123
JrId: 998
long title: Bibliotheca ophthalmologica : supplementa ad ophthalmologica
short title: Bibl Ophthalmol
ISSN: 0067-8090
ISSN (Online): 
IsoAbbr: Bibl Ophthalmol
NlmId: 0400647
123:123
JrId: 999
long title: Fortschritte der Hals-Nasen-Ohrenheilkunde
short title: Fortschr Hals Nasen Ohrenheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Fortschr Hals Nasen Ohrenheilkd
NlmId: 0242561
123:123
JrId: 1000
long title: Bibliotheca paediatrica
short title: Bibl Paediatr
ISSN: 0301-357X
ISSN (Online): 
IsoAbbr: Bibl Paediatr
NlmId: 1264603
123:123
JrId: 1001
long title: Bibliotheca psychiatrica
short title: Bibl Psychiatr
ISSN: 0067-8147
ISSN (Online): 
IsoAbbr: Bibl Psychiatr
NlmId: 0255452
123:123
JrId: 1002
long title: Bibliotheca psychiatrica et neurologica
short title: Bibl Psychiatr Neurol
ISSN: 0366-256X
ISSN (Online): 
IsoAbbr: Bibl Psychiatr Neurol
NlmId: 0256714
123:123
JrId: 1003
long title: Bibliotheca radiologica
short title: Bibl Radiol
ISSN: 0067-8155
ISSN (Online): 
IsoAbbr: Bibl Radiol
NlmId: 0372515
123:123
JrId: 1004
long title: Bibliotheca tuberculosea
short title: Bibl Tuberc
ISSN: 0300-1121
ISSN (Online): 
IsoAbbr: Bibl Tuberc
NlmId: 0347361
123:123
JrId: 1005
long title: Biken journal
short title: Biken J
ISSN: 0006-2324
ISSN (Online): 
IsoAbbr: Biken J
NlmId: 0373117
123:123
JrId: 1006
long title: Bilten za hematologiju i transfuziju
short title: Bilt Hematol Transfuz
ISSN: 0350-2023
ISSN (Online): 
IsoAbbr: Bilt Hematol Transfuz
NlmId: 7601504
123:123
JrId: 1007
long title: Bilten Mednarodne Federacije Zobotehnikov = Bulletin Of The International Federation Of Dental Technicians. Bulletin De La Federation Internationale Prothesistes Dentaires. Bulletin Der Internationalen Foderation Der Zahntechniker
short title: Bilt Mednar Fed Zob Teh
ISSN: 
ISSN (Online): 
IsoAbbr: Bilt Mednar Fed Zob Teh
NlmId: 9883867
123:123
JrId: 1008
long title: Biochemical and biophysical research communications
short title: Biochem Biophys Res Commun
ISSN: 0006-291X
ISSN (Online): 1090-2104
IsoAbbr: Biochem. Biophys. Res. Commun.
NlmId: 0372516
123:123
JrId: 1009
long title: Biochemistry international
short title: Biochem Int
ISSN: 0158-5231
ISSN (Online): 
IsoAbbr: Biochem. Int.
NlmId: 8100311
123:123
JrId: 1010
long title: Biochemical genetics
short title: Biochem Genet
ISSN: 0006-2928
ISSN (Online): 1573-4927
IsoAbbr: Biochem. Genet.
NlmId: 0126611
123:123
JrId: 1011
long title: The Biochemical journal
short title: Biochem J
ISSN: 0264-6021
ISSN (Online): 1470-8728
IsoAbbr: Biochem. J.
NlmId: 2984726R
123:123
JrId: 1012
long title: Biochemical medicine
short title: Biochem Med
ISSN: 0006-2944
ISSN (Online): 1557-7996
IsoAbbr: Biochem Med
NlmId: 0151424
123:123
JrId: 1013
long title: Biomedica biochimica acta
short title: Biomed Biochim Acta
ISSN: 0232-766X
ISSN (Online): 
IsoAbbr: Biomed. Biochim. Acta
NlmId: 8304435
123:123
JrId: 1014
long title: BioEssays : news and reviews in molecular, cellular and developmental biology
short title: Bioessays
ISSN: 0265-9247
ISSN (Online): 1521-1878
IsoAbbr: Bioessays
NlmId: 8510851
123:123
JrId: 1015
long title: Biochemical pharmacology
short title: Biochem Pharmacol
ISSN: 0006-2952
ISSN (Online): 1873-2968
IsoAbbr: Biochem. Pharmacol.
NlmId: 0101032
123:123
JrId: 1016
long title: Bioelectromagnetics
short title: Bioelectromagnetics
ISSN: 0197-8462
ISSN (Online): 1521-186X
IsoAbbr: Bioelectromagnetics
NlmId: 8008281
123:123
JrId: 1017
long title: Bioorganicheskaia khimiia
short title: Bioorg Khim
ISSN: 0132-3423
ISSN (Online): 
IsoAbbr: Bioorg. Khim.
NlmId: 7804941
123:123
JrId: 1018
long title: Biosensors
short title: Biosensors
ISSN: 0265-928X
ISSN (Online): 
IsoAbbr: Biosensors
NlmId: 8601088
123:123
JrId: 1019
long title: Biochemical Society symposium
short title: Biochem Soc Symp
ISSN: 0067-8694
ISSN (Online): 1744-1439
IsoAbbr: Biochem. Soc. Symp.
NlmId: 7506896
123:123
JrId: 1020
long title: Biochemische Zeitschrift
short title: Biochem Z
ISSN: 0366-0753
ISSN (Online): 
IsoAbbr: Biochem Z
NlmId: 15540070R
123:123
JrId: 1021
long title: Biological mass spectrometry
short title: Biol Mass Spectrom
ISSN: 1052-9306
ISSN (Online): 1096-9888
IsoAbbr: Biol. Mass Spectrom.
NlmId: 9102982
123:123
JrId: 1022
long title: European archives of psychiatry and clinical neuroscience
short title: Eur Arch Psychiatry Clin Neurosci
ISSN: 0940-1334
ISSN (Online): 1433-8491
IsoAbbr: Eur Arch Psychiatry Clin Neurosci
NlmId: 9103030
123:123
JrId: 1023
long title: Harvard dental bulletin
short title: Harv Dent Bull
ISSN: 1062-029X
ISSN (Online): 
IsoAbbr: Harv Dent Bull
NlmId: 9103776
123:123
JrId: 1024
long title: Aktuelle Radiologie
short title: Aktuelle Radiol
ISSN: 0939-267X
ISSN (Online): 
IsoAbbr: Aktuelle Radiol
NlmId: 9102962
123:123
JrId: 1025
long title: Journal of experimental animal science
short title: J Exp Anim Sci
ISSN: 0939-8600
ISSN (Online): 
IsoAbbr: J. Exp. Anim. Sci.
NlmId: 9103426
123:123
JrId: 1026
long title: Journal of psychiatry & neuroscience : JPN
short title: J Psychiatry Neurosci
ISSN: 1180-4882
ISSN (Online): 1488-2434
IsoAbbr: J Psychiatry Neurosci
NlmId: 9107859
123:123
JrId: 1027
long title: Gesnerus. Supplement
short title: Gesnerus Suppl
ISSN: 1017-3293
ISSN (Online): 
IsoAbbr: Gesnerus Suppl
NlmId: 9101438
123:123
JrId: 1028
long title: Biochemistry
short title: Biochemistry
ISSN: 0006-2960
ISSN (Online): 1520-4995
IsoAbbr: Biochemistry
NlmId: 0370623
123:123
JrId: 1029
long title: The NAHAM management journal
short title: NAHAM Manage J
ISSN: 1057-3526
ISSN (Online): 
IsoAbbr: NAHAM Manage J
NlmId: 9102192
123:123
JrId: 1030
long title: The Journal of adolescent health : official publication of the Society for Adolescent Medicine
short title: J Adolesc Health
ISSN: 1054-139X
ISSN (Online): 1879-1972
IsoAbbr: J Adolesc Health
NlmId: 9102136
123:123
JrId: 1031
long title: Canadian journal of nursing administration
short title: Can J Nurs Adm
ISSN: 0838-2948
ISSN (Online): 
IsoAbbr: Can J Nurs Adm
NlmId: 9100845
123:123
JrId: 1032
long title: Tennessee nurse / Tennessee Nurses Association
short title: Tenn Nurse
ISSN: 1055-3134
ISSN (Online): 
IsoAbbr: Tenn Nurse
NlmId: 9102869
123:123
JrId: 1033
long title: Acta neurologica et psychiatrica Belgica
short title: Acta Neurol Psychiatr Belg
ISSN: 0001-6284
ISSN (Online): 
IsoAbbr: Acta Neurol Psychiatr Belg
NlmId: 0247036
123:123
JrId: 1034
long title: The Journal of heart and lung transplantation : the official publication of the International Society for Heart Transplantation
short title: J Heart Lung Transplant
ISSN: 1053-2498
ISSN (Online): 1557-3117
IsoAbbr: J. Heart Lung Transplant.
NlmId: 9102703
123:123
JrId: 1035
long title: The Cleft palate-craniofacial journal : official publication of the American Cleft Palate-Craniofacial Association
short title: Cleft Palate Craniofac J
ISSN: 1055-6656
ISSN (Online): 1545-1569
IsoAbbr: Cleft Palate Craniofac. J.
NlmId: 9102566
123:123
JrId: 1036
long title: Health systems review
short title: Health Syst Rev
ISSN: 1055-7466
ISSN (Online): 
IsoAbbr: Health Syst Rev
NlmId: 9103399
123:123
JrId: 1037
long title: Biochimica et biophysica acta
short title: Biochim Biophys Acta
ISSN: 0006-3002
ISSN (Online): 
IsoAbbr: Biochim. Biophys. Acta
NlmId: 0217513
123:123
JrId: 1038
long title: Journal of addictive diseases
short title: J Addict Dis
ISSN: 1055-0887
ISSN (Online): 1545-0848
IsoAbbr: J Addict Dis
NlmId: 9107051
123:123
JrId: 1039
long title: Revue roumaine de physiologie (Bucharest, Romania : 1990)
short title: Rev Roum Physiol
ISSN: 0035-399X
ISSN (Online): 
IsoAbbr: Rev Roum Physiol
NlmId: 9103575
123:123
JrId: 1040
long title: Enfermedades infecciosas y microbiologia clinica
short title: Enferm Infecc Microbiol Clin
ISSN: 0213-005X
ISSN (Online): 1578-1852
IsoAbbr: Enferm. Infecc. Microbiol. Clin.
NlmId: 9104081
123:123
JrId: 1041
long title: Human gene therapy
short title: Hum Gene Ther
ISSN: 1043-0342
ISSN (Online): 1557-7422
IsoAbbr: Hum. Gene Ther.
NlmId: 9008950
123:123
JrId: 1042
long title: Immunology series
short title: Immunol Ser
ISSN: 0092-6019
ISSN (Online): 
IsoAbbr: Immunol. Ser.
NlmId: 0404721
123:123
JrId: 1043
long title: Biochimie
short title: Biochimie
ISSN: 0300-9084
ISSN (Online): 1638-6183
IsoAbbr: Biochimie
NlmId: 1264604
123:123
JrId: 1044
long title: Biofeedback and self-regulation
short title: Biofeedback Self Regul
ISSN: 0363-3586
ISSN (Online): 
IsoAbbr: Biofeedback Self Regul
NlmId: 7605548
123:123
JrId: 1045
long title: International journal of STD & AIDS
short title: Int J STD AIDS
ISSN: 0956-4624
ISSN (Online): 1758-1052
IsoAbbr: Int J STD AIDS
NlmId: 9007917
123:123
JrId: 1046
long title: Investigacion clinica
short title: Invest Clin
ISSN: 0535-5133
ISSN (Online): 
IsoAbbr: Invest Clin
NlmId: 0421531
123:123
JrId: 1047
long title: Journal of digital imaging : the official journal of the Society for Computer Applications in Radiology
short title: J Digit Imaging
ISSN: 0897-1889
ISSN (Online): 1618-727X
IsoAbbr: J Digit Imaging
NlmId: 9100529
123:123
JrId: 1048
long title: Nurse anesthesia
short title: Nurse Anesth
ISSN: 0897-7437
ISSN (Online): 
IsoAbbr: Nurse Anesth
NlmId: 9009407
123:123
JrId: 1049
long title: Arthritis care and research : the official journal of the Arthritis Health Professions Association
short title: Arthritis Care Res
ISSN: 0893-7524
ISSN (Online): 1529-0123
IsoAbbr: Arthritis Care Res
NlmId: 8809082
123:123
JrId: 1050
long title: Biodynamica
short title: Biodynamica
ISSN: 0006-3010
ISSN (Online): 
IsoAbbr: Biodynamica
NlmId: 0372520
123:123
JrId: 1051
long title: Gastroenterology nursing : the official journal of the Society of Gastroenterology Nurses and Associates
short title: Gastroenterol Nurs
ISSN: 1042-895X
ISSN (Online): 1538-9766
IsoAbbr: Gastroenterol Nurs
NlmId: 8915377
123:123
JrId: 1052
long title: Rivista italiana di odontoiatria infantile : organo ufficiale della Societa italiana di odontoiatria infantile
short title: Riv Ital Odontoiatr Infant
ISSN: 1120-8716
ISSN (Online): 
IsoAbbr: Riv Ital Odontoiatr Infant
NlmId: 9111498
123:123
JrId: 1053
long title: Virginia medical quarterly : VMQ
short title: Va Med Q
ISSN: 1052-4231
ISSN (Online): 
IsoAbbr: Va Med Q
NlmId: 9104333
123:123
JrId: 1054
long title: Arkansas dentistry
short title: Ark Dent
ISSN: 1056-4764
ISSN (Online): 
IsoAbbr: Ark Dent
NlmId: 9104816
123:123
JrId: 1055
long title: Journal of nuclear biology and medicine (Turin, Italy : 1991)
short title: J Nucl Biol Med
ISSN: 0368-3249
ISSN (Online): 
IsoAbbr: J Nucl Biol Med
NlmId: 9110209
123:123
JrId: 1056
long title: AIDS care
short title: AIDS Care
ISSN: 0954-0121
ISSN (Online): 1360-0451
IsoAbbr: AIDS Care
NlmId: 8915313
123:123
JrId: 1057
long title: Advances in peritoneal dialysis. Conference on Peritoneal Dialysis
short title: Adv Perit Dial
ISSN: 1197-8554
ISSN (Online): 
IsoAbbr: Adv Perit Dial
NlmId: 9104803
123:123
JrId: 1058
long title: Aging (Milan, Italy)
short title: Aging (Milano)
ISSN: 0394-9532
ISSN (Online): 
IsoAbbr: Aging (Milano)
NlmId: 9102503
123:123
JrId: 1059
long title: Applied and theoretical electrophoresis : the official journal of the International Electrophoresis Society
short title: Appl Theor Electrophor
ISSN: 0954-6642
ISSN (Online): 
IsoAbbr: Appl. Theor. Electrophor.
NlmId: 8915308
123:123
JrId: 1060
long title: Biofizika
short title: Biofizika
ISSN: 0006-3029
ISSN (Online): 
IsoAbbr: Biofizika
NlmId: 0372666
123:123
JrId: 1061
long title: Bioconjugate chemistry
short title: Bioconjug Chem
ISSN: 1043-1802
ISSN (Online): 1520-4812
IsoAbbr: Bioconjug. Chem.
NlmId: 9010319
123:123
JrId: 1062
long title: Cell regulation
short title: Cell Regul
ISSN: 1044-2030
ISSN (Online): 
IsoAbbr: Cell Regul.
NlmId: 9005331
123:123
JrId: 1063
long title: Current opinion in oncology
short title: Curr Opin Oncol
ISSN: 1040-8746
ISSN (Online): 1531-703X
IsoAbbr: Curr Opin Oncol
NlmId: 9007265
123:123
JrId: 1064
long title: Critical reviews in oncogenesis
short title: Crit Rev Oncog
ISSN: 0893-9675
ISSN (Online): 
IsoAbbr: Crit Rev Oncog
NlmId: 8914610
123:123
JrId: 1065
long title: Bioinorganic chemistry
short title: Bioinorg Chem
ISSN: 0006-3061
ISSN (Online): 
IsoAbbr: Bioinorg Chem
NlmId: 1305411
123:123
JrId: 1066
long title: The European journal of surgery = Acta chirurgica
short title: Eur J Surg
ISSN: 1102-4151
ISSN (Online): 
IsoAbbr: Eur J Surg
NlmId: 9105264
123:123
JrId: 1067
long title: European journal of basic and applied histochemistry
short title: Eur J Basic Appl Histochem
ISSN: 1121-4201
ISSN (Online): 
IsoAbbr: Eur J Basic Appl Histochem
NlmId: 9109553
123:123
JrId: 1068
long title: Journal of general orthodontics
short title: J Gen Orthod
ISSN: 1048-1990
ISSN (Online): 
IsoAbbr: J Gen Orthod
NlmId: 9100530
123:123
JrId: 1069
long title: American Indian and Alaska native mental health research : journal of the National Center
short title: Am Indian Alsk Native Ment Health Res
ISSN: 0893-5394
ISSN (Online): 
IsoAbbr: Am Indian Alsk Native Ment Health Res
NlmId: 8909511
123:123
JrId: 1070
long title: Nursing BC / Registered Nurses Association of British Columbia
short title: Nurs BC
ISSN: 1185-3638
ISSN (Online): 
IsoAbbr: Nurs BC
NlmId: 9105915
123:123
JrId: 1071
long title: The Journal of veterinary medical science / the Japanese Society of Veterinary Science
short title: J Vet Med Sci
ISSN: 0916-7250
ISSN (Online): 1347-7439
IsoAbbr: J. Vet. Med. Sci.
NlmId: 9105360
123:123
JrId: 1072
long title: Biokhimiia (Moscow, Russia)
short title: Biokhimiia
ISSN: 0320-9725
ISSN (Online): 
IsoAbbr: Biokhimiia
NlmId: 0372667
123:123
JrId: 1073
long title: Biotechnic & histochemistry : official publication of the Biological Stain Commission
short title: Biotech Histochem
ISSN: 1052-0295
ISSN (Online): 1473-7760
IsoAbbr: Biotech Histochem
NlmId: 9107378
123:123
JrId: 1074
long title: Journal of neural transplantation & plasticity
short title: J Neural Transplant Plast
ISSN: 0792-8483
ISSN (Online): 
IsoAbbr: J Neural Transplant Plast
NlmId: 9104161
123:123
JrId: 1075
long title: Journal of neural transplantation
short title: J Neural Transplant
ISSN: 1352-237X
ISSN (Online): 
IsoAbbr: J Neural Transplant
NlmId: 9104162
123:123
JrId: 1076
long title: Journal of pharmaceutical and biomedical analysis
short title: J Pharm Biomed Anal
ISSN: 0731-7085
ISSN (Online): 1873-264X
IsoAbbr: J Pharm Biomed Anal
NlmId: 8309336
123:123
JrId: 1077
long title: Journal of veterinary diagnostic investigation : official publication of the American Association of Veterinary Laboratory Diagnosticians, Inc
short title: J Vet Diagn Invest
ISSN: 1040-6387
ISSN (Online): 1943-4936
IsoAbbr: J. Vet. Diagn. Invest.
NlmId: 9011490
123:123
JrId: 1078
long title: Nutricion hospitalaria : organo oficial de la Sociedad Espanola de Nutricion Parenteral y Enteral
short title: Nutr Hosp
ISSN: 0212-1611
ISSN (Online): 1699-5198
IsoAbbr: Nutr Hosp
NlmId: 9100365
123:123
JrId: 1079
long title: Biology bulletin of the Academy of Sciences of the USSR
short title: Biol Bull Acad Sci USSR
ISSN: 0098-2164
ISSN (Online): 
IsoAbbr: Biol Bull Acad Sci USSR
NlmId: 7513560
123:123
JrId: 1080
long title: The Biological bulletin
short title: Biol Bull
ISSN: 0006-3185
ISSN (Online): 1939-8697
IsoAbbr: Biol. Bull.
NlmId: 2984727R
123:123
JrId: 1081
long title: Biological cybernetics
short title: Biol Cybern
ISSN: 0340-1200
ISSN (Online): 1432-0770
IsoAbbr: Biol Cybern
NlmId: 7502533
123:123
JrId: 1082
long title: Peritoneal dialysis international : journal of the International Society for Peritoneal Dialysis
short title: Perit Dial Int
ISSN: 0896-8608
ISSN (Online): 1718-4304
IsoAbbr: Perit Dial Int
NlmId: 8904033
123:123
JrId: 1083
long title: Polish journal of occupational medicine
short title: Pol J Occup Med
ISSN: 0860-6536
ISSN (Online): 
IsoAbbr: Pol J Occup Med
NlmId: 9012925
123:123
JrId: 1084
long title: Biologie et gastro-enterologie
short title: Biol Gastroenterol (Paris)
ISSN: 0006-3258
ISSN (Online): 
IsoAbbr: Biol Gastroenterol (Paris)
NlmId: 0146364
123:123
JrId: 1085
long title: Seminars in thoracic and cardiovascular surgery
short title: Semin Thorac Cardiovasc Surg
ISSN: 1043-0679
ISSN (Online): 1532-9488
IsoAbbr: Semin. Thorac. Cardiovasc. Surg.
NlmId: 8917640
123:123
JrId: 1086
long title: Heartbeat (San Francisco, Calif.)
short title: Heartbeat
ISSN: 1057-0438
ISSN (Online): 
IsoAbbr: Heartbeat
NlmId: 9104930
123:123
JrId: 1087
long title: Biologica Latina
short title: Biol Lat
ISSN: 0006-3150
ISSN (Online): 
IsoAbbr: Biol Lat
NlmId: 0372521
123:123
JrId: 1088
long title: Annals of hematology
short title: Ann Hematol
ISSN: 0939-5555
ISSN (Online): 1432-0584
IsoAbbr: Ann. Hematol.
NlmId: 9107334
123:123
JrId: 1089
long title: Vital and health statistics. Series 21, Data on natality, marriage, and divorce
short title: Vital Health Stat 21
ISSN: 1057-7629
ISSN (Online): 
IsoAbbr: Vital Health Stat 21
NlmId: 9105104
123:123
JrId: 1090
long title: Epidemiology (Cambridge, Mass.)
short title: Epidemiology
ISSN: 1044-3983
ISSN (Online): 1531-5487
IsoAbbr: Epidemiology
NlmId: 9009644
123:123
JrId: 1091
long title: Minerva gastroenterologica e dietologica
short title: Minerva Gastroenterol Dietol
ISSN: 1121-421X
ISSN (Online): 1827-1642
IsoAbbr: Minerva Gastroenterol Dietol
NlmId: 9109791
123:123
JrId: 1092
long title: The Implant Society : [periodical]
short title: Implant Soc
ISSN: 1059-3489
ISSN (Online): 
IsoAbbr: Implant Soc
NlmId: 9109589
123:123
JrId: 1093
long title: Australian journal of public health
short title: Aust J Public Health
ISSN: 1035-7319
ISSN (Online): 
IsoAbbr: Aust J Public Health
NlmId: 9105166
123:123
JrId: 1094
long title: Journal of ET nursing : official publication, International Association for Enterostomal Therapy
short title: J ET Nurs
ISSN: 1055-3045
ISSN (Online): 
IsoAbbr: J ET Nurs
NlmId: 9109128
123:123
JrId: 1095
long title: Homeostasis in health and disease : international journal devoted to integrative brain functions and homeostatic systems
short title: Homeost Health Dis
ISSN: 0960-7560
ISSN (Online): 
IsoAbbr: Homeost Health Dis
NlmId: 9206066
123:123
JrId: 1096
long title: Indian journal of dental research : official publication of Indian Society for Dental Research
short title: Indian J Dent Res
ISSN: 0970-9290
ISSN (Online): 1998-3603
IsoAbbr: Indian J Dent Res
NlmId: 9202990
123:123
JrId: 1097
long title: Sante mentale au Quebec
short title: Sante Ment Que
ISSN: 0383-6320
ISSN (Online): 
IsoAbbr: Sante Ment Que
NlmId: 9424773
123:123
JrId: 1098
long title: Biologie medicale
short title: Biol Med (Paris)
ISSN: 0006-3266
ISSN (Online): 
IsoAbbr: Biol Med (Paris)
NlmId: 0347257
123:123
JrId: 1099
long title: Roczniki Akademii Medycznej w Bialymstoku (1995)
short title: Rocz Akad Med Bialymst
ISSN: 
ISSN (Online): 
IsoAbbr: Rocz. Akad. Med. Bialymst.
NlmId: 9515551
123:123
JrId: 1101
long title: Deutsche Zahn-, Mund-, und Kieferheilkunde mit Zentralblatt
short title: Dtsch Zahn Mund Kieferheilkd Zentralbl
ISSN: 0940-855X
ISSN (Online): 
IsoAbbr: Dtsch Zahn Mund Kieferheilkd Zentralbl
NlmId: 9109513
123:123
JrId: 1102
long title: Neurologia croatica : glasilo Udruzenja neurologa Jugoslavije = official journal of Yugoslav Neurological Association
short title: Neurol Croat
ISSN: 0353-8842
ISSN (Online): 
IsoAbbr: Neurol Croat
NlmId: 9109632
123:123
JrId: 1103
long title: Cell proliferation
short title: Cell Prolif
ISSN: 0960-7722
ISSN (Online): 1365-2184
IsoAbbr: Cell Prolif.
NlmId: 9105195
123:123
JrId: 1104
long title: Nauchnye doklady vysshei shkoly. Biologicheskie nauki
short title: Nauchnye Doki Vyss Shkoly Biol Nauki
ISSN: 0470-4606
ISSN (Online): 
IsoAbbr: Nauchnye Doki Vyss Shkoly Biol Nauki
NlmId: 0020417
123:123
JrId: 1105
long title: European journal of clinical chemistry and clinical biochemistry : journal of the Forum of European Clinical Chemistry Societies
short title: Eur J Clin Chem Clin Biochem
ISSN: 0939-4974
ISSN (Online): 
IsoAbbr: Eur J Clin Chem Clin Biochem
NlmId: 9105775
123:123
JrId: 1106
long title: Biological structures and morphogenesis
short title: Biol Struct Morphog
ISSN: 0989-8972
ISSN (Online): 
IsoAbbr: Biol Struct Morphog
NlmId: 8807439
123:123
JrId: 1107
long title: Lymphokine and cytokine research
short title: Lymphokine Cytokine Res
ISSN: 1056-5477
ISSN (Online): 
IsoAbbr: Lymphokine Cytokine Res.
NlmId: 9107882
123:123
JrId: 1108
long title: National medical-legal journal
short title: Natl Med Leg J
ISSN: 1052-309X
ISSN (Online): 
IsoAbbr: Natl Med Leg J
NlmId: 9106697
123:123
JrId: 1109
long title: The Journal of craniofacial surgery
short title: J Craniofac Surg
ISSN: 1049-2275
ISSN (Online): 1536-3732
IsoAbbr: J Craniofac Surg
NlmId: 9010410
123:123
JrId: 1110
long title: Biologia neonatorum. Neo-natal studies
short title: Biol Neonat
ISSN: 0523-6525
ISSN (Online): 
IsoAbbr: Biol Neonat
NlmId: 0067712
123:123
JrId: 1111
long title: Factor odontologico
short title: Factor Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: Factor Odontol
NlmId: 9108447
123:123
JrId: 1112
long title: The Bulletin of the Kanagawa Dental College : BKDC / KDS
short title: Bull Kanagawa Dent Coll
ISSN: 0385-1443
ISSN (Online): 
IsoAbbr: Bull Kanagawa Dent Coll
NlmId: 8511124
123:123
JrId: 1113
long title: Turk ortodonti dergisi : Ortodonti Derneg'nin resmi yayin organidir = Turkish journal of orthodontics
short title: Turk Ortodonti Derg
ISSN: 1300-3550
ISSN (Online): 
IsoAbbr: Turk Ortodonti Derg
NlmId: 9114702
123:123
JrId: 1114
long title: Biology of the neonate
short title: Biol Neonate
ISSN: 0006-3126
ISSN (Online): 1421-9727
IsoAbbr: Biol. Neonate
NlmId: 0247551
123:123
JrId: 1115
long title: Consensus statement / NIH Consensus Development Conference. National Institutes of Health Consensus Development Conference
short title: Consens Statement
ISSN: 1062-0362
ISSN (Online): 
IsoAbbr: Consens Statement
NlmId: 9108119
123:123
JrId: 1116
long title: Nihon Ago Kansetsu Gakkai Zasshi
short title: Nihon Ago Kansetsu Gakkai Zasshi
ISSN: 0915-3004
ISSN (Online): 
IsoAbbr: Nihon Ago Kansetsu Gakkai Zasshi
NlmId: 9885488
123:123
JrId: 1117
long title: Biological psychiatry
short title: Biol Psychiatry
ISSN: 0006-3223
ISSN (Online): 1873-2402
IsoAbbr: Biol. Psychiatry
NlmId: 0213264
123:123
JrId: 1118
long title: Comptes rendus hebdomadaires des seances de l'Academie des sciences
short title: C R Hebd Seances Acad Sci
ISSN: 0001-4036
ISSN (Online): 
IsoAbbr: C. R. Hebd. Seances Acad. Sci.
NlmId: 7501108
123:123
JrId: 1119
long title: Biological psychology
short title: Biol Psychol
ISSN: 0301-0511
ISSN (Online): 1873-6246
IsoAbbr: Biol Psychol
NlmId: 0375566
123:123
JrId: 1120
long title: Biological research in pregnancy and perinatology
short title: Biol Res Pregnancy Perinatol
ISSN: 0724-438X
ISSN (Online): 
IsoAbbr: Biol Res Pregnancy Perinatol
NlmId: 8302758
123:123
JrId: 1121
long title: Biology of reproduction
short title: Biol Reprod
ISSN: 0006-3363
ISSN (Online): 1529-7268
IsoAbbr: Biol. Reprod.
NlmId: 0207224
123:123
JrId: 1122
long title: Biological reviews of the Cambridge Philosophical Society
short title: Biol Rev Camb Philos Soc
ISSN: 1464-7931
ISSN (Online): 1469-185X
IsoAbbr: Biol Rev Camb Philos Soc
NlmId: 0414576
123:123
JrId: 1123
long title: Critical reviews in oral biology and medicine : an official publication of the American Association of Oral Biologists
short title: Crit Rev Oral Biol Med
ISSN: 1045-4411
ISSN (Online): 1544-1113
IsoAbbr: Crit. Rev. Oral Biol. Med.
NlmId: 9009999
123:123
JrId: 1124
long title: Biomaterials, artificial cells, and immobilization biotechnology : official journal of the International Society for Artificial Cells and Immobilization Biotechnology
short title: Biomater Artif Cells Immobilization Biotechnol
ISSN: 1055-7172
ISSN (Online): 
IsoAbbr: Biomater Artif Cells Immobilization Biotechnol
NlmId: 9111988
123:123
JrId: 1125
long title: Pflege
short title: Pflege
ISSN: 1012-5302
ISSN (Online): 
IsoAbbr: Pflege
NlmId: 8907069
123:123
JrId: 1126
long title: Journal of vascular research
short title: J Vasc Res
ISSN: 1018-1172
ISSN (Online): 1423-0135
IsoAbbr: J. Vasc. Res.
NlmId: 9206092
123:123
JrId: 1127
long title: Stomatologie (Bucharest, Romania)
short title: Stomatologie
ISSN: 1220-1898
ISSN (Online): 
IsoAbbr: Stomatologie
NlmId: 9111525
123:123
JrId: 1128
long title: Pediatrie (Bucharest, Romania)
short title: Pediatrie (Bucur)
ISSN: 
ISSN (Online): 
IsoAbbr: Pediatrie (Bucur)
NlmId: 9109803
123:123
JrId: 1129
long title: Anasthesiologie, Intensivmedizin, Notfallmedizin, Schmerztherapie : AINS
short title: Anasthesiol Intensivmed Notfallmed Schmerzther
ISSN: 0939-2661
ISSN (Online): 1439-1074
IsoAbbr: Anasthesiol Intensivmed Notfallmed Schmerzther
NlmId: 9109478
123:123
JrId: 1130
long title: Journal of health care for the poor and underserved
short title: J Health Care Poor Underserved
ISSN: 1049-2089
ISSN (Online): 1548-6869
IsoAbbr: J Health Care Poor Underserved
NlmId: 9103800
123:123
JrId: 1131
long title: Kennedy Institute of Ethics journal
short title: Kennedy Inst Ethics J
ISSN: 1054-6863
ISSN (Online): 1086-3249
IsoAbbr: Kennedy Inst Ethics J
NlmId: 9109135
123:123
JrId: 1132
long title: Journal (Academy of Hospital Administration (India))
short title: J Acad Hosp Adm
ISSN: 0970-9452
ISSN (Online): 
IsoAbbr: J Acad Hosp Adm
NlmId: 9109129
123:123
JrId: 1133
long title: Biologia
short title: Biologia (Bratisl)
ISSN: 0006-3088
ISSN (Online): 
IsoAbbr: Biologia
NlmId: 0370624
123:123
JrId: 1134
long title: Journal of health & social policy
short title: J Health Soc Policy
ISSN: 0897-7186
ISSN (Online): 
IsoAbbr: J Health Soc Policy
NlmId: 9000937
123:123
JrId: 1135
long title: Clinical infectious diseases : an official publication of the Infectious Diseases Society of America
short title: Clin Infect Dis
ISSN: 1058-4838
ISSN (Online): 1537-6591
IsoAbbr: Clin. Infect. Dis.
NlmId: 9203213
123:123
JrId: 1136
long title: Compendium (Newtown, Pa.). Supplement
short title: Compend Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Compend Suppl
NlmId: 9110139
123:123
JrId: 1137
long title: Adverse drug reactions and toxicological reviews
short title: Adverse Drug React Toxicol Rev
ISSN: 0964-198X
ISSN (Online): 
IsoAbbr: Adverse Drug React Toxicol Rev
NlmId: 9109474
123:123
JrId: 1138
long title: Biomaterials
short title: Biomaterials
ISSN: 0142-9612
ISSN (Online): 1878-5905
IsoAbbr: Biomaterials
NlmId: 8100316
123:123
JrId: 1139
long title: Nihon Densenbyo Gakkai zasshi
short title: Nihon Densenbyo Gakkai Zasshi
ISSN: 0021-4817
ISSN (Online): 
IsoAbbr: Nihon Densenbyo Gakkai Zasshi
NlmId: 7505709
123:123
JrId: 1140
long title: Benefits quarterly
short title: Benefits Q
ISSN: 8756-1263
ISSN (Online): 
IsoAbbr: Benefits Q
NlmId: 9112812
123:123
JrId: 1141
long title: NFPA journal : the official magazine of the National Fire Protection Association
short title: NFPA J
ISSN: 1054-8793
ISSN (Online): 
IsoAbbr: NFPA J
NlmId: 9885590
123:123
JrId: 1142
long title: Clinical oral implants research
short title: Clin Oral Implants Res
ISSN: 0905-7161
ISSN (Online): 1600-0501
IsoAbbr: Clin Oral Implants Res
NlmId: 9105713
123:123
JrId: 1143
long title: Biologica (Santiago, Chile)
short title: Biologica (Santiago)
ISSN: 0300-9866
ISSN (Online): 
IsoAbbr: Biologica (Santiago)
NlmId: 0376537
123:123
JrId: 1144
long title: Biomaterials, medical devices, and artificial organs
short title: Biomater Med Devices Artif Organs
ISSN: 0090-5488
ISSN (Online): 
IsoAbbr: Biomater Med Devices Artif Organs
NlmId: 0356630
123:123
JrId: 1145
long title: Biomedical communications
short title: Biomed Commun
ISSN: 0092-8607
ISSN (Online): 
IsoAbbr: Biomed Commun
NlmId: 0353474
123:123
JrId: 1146
long title: Biomedical engineering
short title: Biomed Eng
ISSN: 0006-2898
ISSN (Online): 
IsoAbbr: Biomed Eng
NlmId: 0076362
123:123
JrId: 1147
long title: Current opinion in obstetrics & gynecology
short title: Curr Opin Obstet Gynecol
ISSN: 1040-872X
ISSN (Online): 1473-656X
IsoAbbr: Curr. Opin. Obstet. Gynecol.
NlmId: 9007264
123:123
JrId: 1148
long title: Biomedical engineering
short title: Biomed Eng (NY)
ISSN: 0006-3398
ISSN (Online): 1573-8256
IsoAbbr: Biomed Eng (NY)
NlmId: 0140672
123:123
JrId: 1149
long title: Cytokine
short title: Cytokine
ISSN: 1043-4666
ISSN (Online): 1096-0023
IsoAbbr: Cytokine
NlmId: 9005353
123:123
JrId: 1150
long title: Cytopathology : official journal of the British Society for Clinical Cytology
short title: Cytopathology
ISSN: 0956-5507
ISSN (Online): 1365-2303
IsoAbbr: Cytopathology
NlmId: 9010345
123:123
JrId: 1151
long title: Bio-Medical instrumentation
short title: Biomed Instrum
ISSN: 
ISSN (Online): 
IsoAbbr: Biomed Instrum
NlmId: 0003354
123:123
JrId: 1152
long title: Electron microscopy reviews
short title: Electron Microsc Rev
ISSN: 0892-0354
ISSN (Online): 
IsoAbbr: Electron Microsc. Rev.
NlmId: 8809169
123:123
JrId: 1153
long title: European cytokine network
short title: Eur Cytokine Netw
ISSN: 1148-5493
ISSN (Online): 1952-4005
IsoAbbr: Eur. Cytokine Netw.
NlmId: 9100879
123:123
JrId: 1154
long title: Health reports / Statistics Canada, Canadian Centre for Health Information = Rapports sur la sante / Statistique Canada, Centre canadien d'information sur la sante
short title: Health Rep
ISSN: 0840-6529
ISSN (Online): 1209-1367
IsoAbbr: Health Rep
NlmId: 9012854
123:123
JrId: 1155
long title: Biomedical mass spectrometry
short title: Biomed Mass Spectrom
ISSN: 0306-042X
ISSN (Online): 
IsoAbbr: Biomed. Mass Spectrom.
NlmId: 0430246
123:123
JrId: 1156
long title: Biomedicine & pharmacotherapy = Biomedecine & pharmacotherapie
short title: Biomed Pharmacother
ISSN: 0753-3322
ISSN (Online): 1950-6007
IsoAbbr: Biomed. Pharmacother.
NlmId: 8213295
123:123
JrId: 1157
long title: Best's review. Life-health insurance edition
short title: Bests Rev Life Health Insur Ed
ISSN: 0005-9706
ISSN (Online): 
IsoAbbr: Bests Rev Life Health Insur Ed
NlmId: 1263174
123:123
JrId: 1158
long title: Drug design and discovery
short title: Drug Des Discov
ISSN: 1055-9612
ISSN (Online): 
IsoAbbr: Drug Des Discov
NlmId: 9200627
123:123
JrId: 1159
long title: Das Osterreichische Zahntechniker Handwerk : offizielles Organ der Bundesinnung der Zahntechniker
short title: Osterr Zahntech Handw
ISSN: 
ISSN (Online): 
IsoAbbr: Osterr Zahntech Handw
NlmId: 9204423
123:123
JrId: 1160
long title: Alimentary pharmacology & therapeutics
short title: Aliment Pharmacol Ther
ISSN: 0269-2813
ISSN (Online): 1365-2036
IsoAbbr: Aliment. Pharmacol. Ther.
NlmId: 8707234
123:123
JrId: 1161
long title: Anales de medicina interna (Madrid, Spain : 1984)
short title: An Med Interna
ISSN: 0212-7199
ISSN (Online): 
IsoAbbr: An Med Interna
NlmId: 9112183
123:123
JrId: 1162
long title: Atencion primaria / Sociedad Espanola de Medicina de Familia y Comunitaria
short title: Aten Primaria
ISSN: 0212-6567
ISSN (Online): 1578-1275
IsoAbbr: Aten Primaria
NlmId: 9111075
123:123
JrId: 1163
long title: Autoimmunity
short title: Autoimmunity
ISSN: 0891-6934
ISSN (Online): 1607-842X
IsoAbbr: Autoimmunity
NlmId: 8900070
123:123
JrId: 1164
long title: Biomedical science
short title: Biomed Sci
ISSN: 0955-9701
ISSN (Online): 
IsoAbbr: Biomed. Sci.
NlmId: 9010320
123:123
JrId: 1165
long title: Blood coagulation & fibrinolysis : an international journal in haemostasis and thrombosis
short title: Blood Coagul Fibrinolysis
ISSN: 0957-5235
ISSN (Online): 1473-5733
IsoAbbr: Blood Coagul. Fibrinolysis
NlmId: 9102551
123:123
JrId: 1166
long title: Biomedical sciences instrumentation
short title: Biomed Sci Instrum
ISSN: 0067-8856
ISSN (Online): 
IsoAbbr: Biomed Sci Instrum
NlmId: 0140524
123:123
JrId: 1167
long title: Biomedizinische Technik. Biomedical engineering
short title: Biomed Tech (Berl)
ISSN: 0013-5585
ISSN (Online): 1862-278X
IsoAbbr: Biomed Tech (Berl)
NlmId: 1262533
123:123
JrId: 1168
long title: Biometrische Zeitschrift
short title: Biom Z
ISSN: 0006-3452
ISSN (Online): 
IsoAbbr: Biom Z
NlmId: 0372670
123:123
JrId: 1169
long title: Biomembranes
short title: Biomembranes
ISSN: 0067-8864
ISSN (Online): 
IsoAbbr: Biomembranes
NlmId: 2984282R
123:123
JrId: 1170
long title: Biometrics
short title: Biometrics
ISSN: 0006-341X
ISSN (Online): 1541-0420
IsoAbbr: Biometrics
NlmId: 0370625
123:123
JrId: 1171
long title: Biomedicine / [publiee pour l'A.A.I.C.I.G.]
short title: Biomedicine
ISSN: 0300-0893
ISSN (Online): 
IsoAbbr: Biomedicine
NlmId: 0361342
123:123
JrId: 1172
long title: Biometrika
short title: Biometrika
ISSN: 0006-3444
ISSN (Online): 1464-3510
IsoAbbr: Biometrika
NlmId: 0413661
123:123
JrId: 1173
long title: Cancer causes & control : CCC
short title: Cancer Causes Control
ISSN: 0957-5243
ISSN (Online): 1573-7225
IsoAbbr: Cancer Causes Control
NlmId: 9100846
123:123
JrId: 1174
long title: Biophysical journal
short title: Biophys J
ISSN: 0006-3495
ISSN (Online): 1542-0086
IsoAbbr: Biophys. J.
NlmId: 0370626
123:123
JrId: 1175
long title: Biophysical chemistry
short title: Biophys Chem
ISSN: 0301-4622
ISSN (Online): 1873-4200
IsoAbbr: Biophys. Chem.
NlmId: 0403171
123:123
JrId: 1176
long title: Cardioscience
short title: Cardioscience
ISSN: 1015-5007
ISSN (Online): 
IsoAbbr: Cardioscience
NlmId: 9014943
123:123
JrId: 1177
long title: Biophysics of structure and mechanism
short title: Biophys Struct Mech
ISSN: 0340-1057
ISSN (Online): 
IsoAbbr: Biophys. Struct. Mech.
NlmId: 7502020
123:123
JrId: 1178
long title: Biophysik
short title: Biophysik
ISSN: 0006-3517
ISSN (Online): 
IsoAbbr: Biophysik
NlmId: 0413060
123:123
JrId: 1179
long title: Chemical research in toxicology
short title: Chem Res Toxicol
ISSN: 0893-228X
ISSN (Online): 1520-5010
IsoAbbr: Chem. Res. Toxicol.
NlmId: 8807448
123:123
JrId: 1180
long title: Chinese journal of biotechnology
short title: Chin J Biotechnol
ISSN: 1042-749X
ISSN (Online): 
IsoAbbr: Chin. J. Biotechnol.
NlmId: 9100855
123:123
JrId: 1181
long title: Biopolymers
short title: Biopolymers
ISSN: 0006-3525
ISSN (Online): 1097-0282
IsoAbbr: Biopolymers
NlmId: 0372525
123:123
JrId: 1182
long title: Seminars in cell biology
short title: Semin Cell Biol
ISSN: 1043-4682
ISSN (Online): 
IsoAbbr: Semin. Cell Biol.
NlmId: 9007587
123:123
JrId: 1183
long title: Seminars in immunology
short title: Semin Immunol
ISSN: 1044-5323
ISSN (Online): 1096-3618
IsoAbbr: Semin. Immunol.
NlmId: 9009458
123:123
JrId: 1184
long title: Targeted diagnosis and therapy
short title: Targeted Diagn Ther
ISSN: 1046-1906
ISSN (Online): 
IsoAbbr: Targeted Diagn. Ther.
NlmId: 8913519
123:123
JrId: 1185
long title: Federation of operative dentistry
short title: Fed Oper Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Fed Oper Dent
NlmId: 9885646
123:123
JrId: 1186
long title: Biorheology
short title: Biorheology
ISSN: 0006-355X
ISSN (Online): 1878-5034
IsoAbbr: Biorheology
NlmId: 0372526
123:123
JrId: 1187
long title: Human antibodies and hybridomas
short title: Hum Antibodies Hybridomas
ISSN: 0956-960X
ISSN (Online): 
IsoAbbr: Hum. Antibodies Hybridomas
NlmId: 9014461
123:123
JrId: 1188
long title: International psychogeriatrics / IPA
short title: Int Psychogeriatr
ISSN: 1041-6102
ISSN (Online): 1741-203X
IsoAbbr: Int Psychogeriatr
NlmId: 9007918
123:123
JrId: 1189
long title: Biopharmaceutics & drug disposition
short title: Biopharm Drug Dispos
ISSN: 0142-2782
ISSN (Online): 1099-081X
IsoAbbr: Biopharm Drug Dispos
NlmId: 7911226
123:123
JrId: 1190
long title: Bioscience reports
short title: Biosci Rep
ISSN: 0144-8463
ISSN (Online): 1573-4935
IsoAbbr: Biosci. Rep.
NlmId: 8102797
123:123
JrId: 1191
long title: Bio Systems
short title: Biosystems
ISSN: 0303-2647
ISSN (Online): 1872-8324
IsoAbbr: BioSystems
NlmId: 0430773
123:123
JrId: 1192
long title: In vivo (Athens, Greece)
short title: In Vivo
ISSN: 0258-851X
ISSN (Online): 1791-7549
IsoAbbr: In Vivo
NlmId: 8806809
123:123
JrId: 1193
long title: Ion channels
short title: Ion Channels
ISSN: 1059-7514
ISSN (Online): 
IsoAbbr: Ion Channels
NlmId: 9004840
123:123
JrId: 1194
long title: Journal of the American Society of Nephrology : JASN
short title: J Am Soc Nephrol
ISSN: 1046-6673
ISSN (Online): 1533-3450
IsoAbbr: J. Am. Soc. Nephrol.
NlmId: 9013836
123:123
JrId: 1195
long title: Journal of cardiothoracic and vascular anesthesia
short title: J Cardiothorac Vasc Anesth
ISSN: 1053-0770
ISSN (Online): 1532-8422
IsoAbbr: J. Cardiothorac. Vasc. Anesth.
NlmId: 9110208
123:123
JrId: 1196
long title: Journal of gastroenterology and hepatology
short title: J Gastroenterol Hepatol
ISSN: 0815-9319
ISSN (Online): 1440-1746
IsoAbbr: J. Gastroenterol. Hepatol.
NlmId: 8607909
123:123
JrId: 1197
long title: Journal of lipid mediators
short title: J Lipid Mediat
ISSN: 0921-8319
ISSN (Online): 
IsoAbbr: J Lipid Mediat
NlmId: 8913460
123:123
JrId: 1198
long title: Journal of the Society for Health Systems
short title: J Soc Health Syst
ISSN: 1043-1721
ISSN (Online): 
IsoAbbr: J Soc Health Syst
NlmId: 9112311
123:123
JrId: 1199
long title: Neuroreport
short title: Neuroreport
ISSN: 0959-4965
ISSN (Online): 1473-558X
IsoAbbr: Neuroreport
NlmId: 9100935
123:123
JrId: 1200
long title: Biotechnology and bioengineering
short title: Biotechnol Bioeng
ISSN: 0006-3592
ISSN (Online): 1097-0290
IsoAbbr: Biotechnol. Bioeng.
NlmId: 7502021
123:123
JrId: 1201
long title: Plant molecular biology
short title: Plant Mol Biol
ISSN: 0167-4412
ISSN (Online): 1573-5028
IsoAbbr: Plant Mol. Biol.
NlmId: 9106343
123:123
JrId: 1202
long title: Biotechnology and bioengineering symposium
short title: Biotechnol Bioeng Symp
ISSN: 0572-6565
ISSN (Online): 
IsoAbbr: Biotechnol Bioeng Symp
NlmId: 1302775
123:123
JrId: 1203
long title: Progress in AIDS pathology
short title: Prog AIDS Pathol
ISSN: 1042-363X
ISSN (Online): 
IsoAbbr: Prog AIDS Pathol
NlmId: 8916539
123:123
JrId: 1204
long title: Progress in clinical parasitology
short title: Prog Clin Parasitol
ISSN: 1062-0338
ISSN (Online): 
IsoAbbr: Prog Clin Parasitol
NlmId: 9004907
123:123
JrId: 1205
long title: Progress in growth factor research
short title: Prog Growth Factor Res
ISSN: 0955-2235
ISSN (Online): 
IsoAbbr: Prog. Growth Factor Res.
NlmId: 8912757
123:123
JrId: 1206
long title: Biotelemetry
short title: Biotelemetry
ISSN: 0301-5912
ISSN (Online): 
IsoAbbr: Biotelemetry
NlmId: 0430774
123:123
JrId: 1207
long title: Biotelemetry and patient monitoring
short title: Biotelem Patient Monit
ISSN: 0378-309X
ISSN (Online): 
IsoAbbr: Biotelem Patient Monit
NlmId: 7805924
123:123
JrId: 1208
long title: Birth defects original article series
short title: Birth Defects Orig Artic Ser
ISSN: 0547-6844
ISSN (Online): 
IsoAbbr: Birth Defects Orig. Artic. Ser.
NlmId: 0003403
123:123
JrId: 1209
long title: Quality assurance in health care : the official journal of the International Society for Quality Assurance in Health Care / ISQA
short title: Qual Assur Health Care
ISSN: 1040-6166
ISSN (Online): 
IsoAbbr: Qual Assur Health Care
NlmId: 9001007
123:123
JrId: 1210
long title: Revista de gastroenterologia del Peru : organo oficial de la Sociedad de Gastroenterologia del Peru
short title: Rev Gastroenterol Peru
ISSN: 1022-5129
ISSN (Online): 1609-722X
IsoAbbr: Rev Gastroenterol Peru
NlmId: 9108294
123:123
JrId: 1211
long title: Seminars in cancer biology
short title: Semin Cancer Biol
ISSN: 1044-579X
ISSN (Online): 1096-3650
IsoAbbr: Semin. Cancer Biol.
NlmId: 9010218
123:123
JrId: 1212
long title: Biuletyn Instytutu Medycyny Morskiej w Gdansku
short title: Biul Inst Med Morsk Gdansk
ISSN: 0020-4463
ISSN (Online): 
IsoAbbr: Biul Inst Med Morsk Gdansk
NlmId: 7603013
123:123
JrId: 1213
long title: Endocrine regulations
short title: Endocr Regul
ISSN: 1210-0668
ISSN (Online): 1336-0329
IsoAbbr: Endocr Regul
NlmId: 9112018
123:123
JrId: 1214
long title: Biulleten' eksperimental'noi biologii i meditsiny
short title: Biull Eksp Biol Med
ISSN: 0365-9615
ISSN (Online): 
IsoAbbr: Biull Eksp Biol Med
NlmId: 0370627
123:123
JrId: 1215
long title: Dentalhygienistnews
short title: Dentalhygienistnews
ISSN: 1082-9016
ISSN (Online): 
IsoAbbr: Dentalhygienistnews
NlmId: 9816286
123:123
JrId: 1216
long title: Physiologia bohemoslovenica
short title: Physiol Bohemoslov
ISSN: 
ISSN (Online): 
IsoAbbr: Physiol Bohemoslov
NlmId: 0175320
123:123
JrId: 1217
long title: Romanian journal of morphology and embryology = Revue roumaine de morphologie et embryologie
short title: Rom J Morphol Embryol
ISSN: 1220-0522
ISSN (Online): 
IsoAbbr: Rom J Morphol Embryol
NlmId: 9112454
123:123
JrId: 1218
long title: Occupational medicine (Oxford, England)
short title: Occup Med (Lond)
ISSN: 0962-7480
ISSN (Online): 1471-8405
IsoAbbr: Occup Med (Lond)
NlmId: 9205857
123:123
JrId: 1219
long title: Journal of cardiothoracic anesthesia
short title: J Cardiothorac Anesth
ISSN: 0888-6296
ISSN (Online): 
IsoAbbr: J Cardiothorac Anesth
NlmId: 8709732
123:123
JrId: 1220
long title: Parodontologie (Berlin, Germany)
short title: Parodontol
ISSN: 0937-1532
ISSN (Online): 
IsoAbbr: Parodontol
NlmId: 9112403
123:123
JrId: 1221
long title: International journal of hematology
short title: Int J Hematol
ISSN: 0925-5710
ISSN (Online): 1865-3774
IsoAbbr: Int. J. Hematol.
NlmId: 9111627
123:123
JrId: 1222
long title: Archives internationales de physiologie, de biochimie et de biophysique
short title: Arch Int Physiol Biochim Biophys
ISSN: 0778-3124
ISSN (Online): 
IsoAbbr: Arch Int Physiol Biochim Biophys
NlmId: 9111069
123:123
JrId: 1223
long title: The Journal of American health policy
short title: J Am Health Policy
ISSN: 1055-324X
ISSN (Online): 
IsoAbbr: J Am Health Policy
NlmId: 9110832
123:123
JrId: 1224
long title: Healthcare Alabama / Alabama Hospital Association
short title: Healthc Ala
ISSN: 1062-0257
ISSN (Online): 
IsoAbbr: Healthc Ala
NlmId: 9200409
123:123
JrId: 1225
long title: The Journal of the Association of Nurses in AIDS Care : JANAC
short title: J Assoc Nurses AIDS Care
ISSN: 1055-3290
ISSN (Online): 1552-6917
IsoAbbr: J Assoc Nurses AIDS Care
NlmId: 9111870
123:123
JrId: 1228
long title: Blatter fur Zahnheilkunde. Bulletin dentaire
short title: Bl Zahnheilkd
ISSN: 0084-7917
ISSN (Online): 
IsoAbbr: Bl Zahnheilkd
NlmId: 0373120
123:123
JrId: 1229
long title: Acta diabetologica
short title: Acta Diabetol
ISSN: 0940-5429
ISSN (Online): 1432-5233
IsoAbbr: Acta Diabetol
NlmId: 9200299
123:123
JrId: 1230
long title: International journal of clinical & laboratory research
short title: Int J Clin Lab Res
ISSN: 0940-5437
ISSN (Online): 
IsoAbbr: Int. J. Clin. Lab. Res.
NlmId: 9206491
123:123
JrId: 1231
long title: Journal of nursing care quality
short title: J Nurs Care Qual
ISSN: 1057-3631
ISSN (Online): 1550-5065
IsoAbbr: J Nurs Care Qual
NlmId: 9200672
123:123
JrId: 1232
long title: The Canadian journal of infection control : the official journal of the Community & Hospital Infection Control Association-Canada = Revue canadienne de prevention des infections / Association pour la prevention des infections a l'hopita...
short title: Can J Infect Control
ISSN: 1183-5702
ISSN (Online): 
IsoAbbr: Can J Infect Control
NlmId: 9114581
123:123
JrId: 1233
long title: Australasian biotechnology
short title: Australas Biotechnol
ISSN: 1036-7128
ISSN (Online): 
IsoAbbr: Australas Biotechnol
NlmId: 9113681
123:123
JrId: 1234
long title: Current opinion in dentistry
short title: Curr Opin Dent
ISSN: 1046-0764
ISSN (Online): 
IsoAbbr: Curr Opin Dent
NlmId: 9106559
123:123
JrId: 1235
long title: Journal of Marmara University Dental Faculty
short title: J Marmara Univ Dent Fac
ISSN: 1018-5992
ISSN (Online): 
IsoAbbr: J Marmara Univ Dent Fac
NlmId: 9114162
123:123
JrId: 1236
long title: The ABNF journal : official journal of the Association of Black Nursing Faculty in Higher Education, Inc
short title: ABNF J
ISSN: 1046-7041
ISSN (Online): 
IsoAbbr: ABNF J
NlmId: 9112807
123:123
JrId: 1237
long title: Confederation of Australian Critical Care Nurses journal
short title: Confed Aust Crit Care Nurses J
ISSN: 1033-3355
ISSN (Online): 
IsoAbbr: Confed Aust Crit Care Nurses J
NlmId: 9011101
123:123
JrId: 1238
long title: Practical periodontics and aesthetic dentistry : PPAD
short title: Pract Periodontics Aesthet Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Pract Periodontics Aesthet Dent
NlmId: 9002247
123:123
JrId: 1239
long title: Tubercle and lung disease : the official journal of the International Union against Tuberculosis and Lung Disease
short title: Tuber Lung Dis
ISSN: 0962-8479
ISSN (Online): 
IsoAbbr: Tuber. Lung Dis.
NlmId: 9212467
123:123
JrId: 1240
long title: AOHA : a publication of the American Osteopathic Hospital Association
short title: AOHA
ISSN: 1058-6385
ISSN (Online): 
IsoAbbr: AOHA
NlmId: 9112809
123:123
JrId: 1241
long title: Chinese medical sciences journal = Chung-kuo i hsueh k'o hsueh tsa chih / Chinese Academy of Medical Sciences
short title: Chin Med Sci J
ISSN: 1001-9294
ISSN (Online): 
IsoAbbr: Chin. Med. Sci. J.
NlmId: 9112559
123:123
JrId: 1242
long title: Sairaanhoitaja (Helsinki, Finland : 1991)
short title: Sairaanhoitaja
ISSN: 0785-7527
ISSN (Online): 
IsoAbbr: Sairaanhoitaja
NlmId: 9114981
123:123
JrId: 1243
long title: Blood
short title: Blood
ISSN: 0006-4971
ISSN (Online): 1528-0020
IsoAbbr: Blood
NlmId: 7603509
123:123
JrId: 1244
long title: Blood cells
short title: Blood Cells
ISSN: 0340-4684
ISSN (Online): 
IsoAbbr: Blood Cells
NlmId: 7513567
123:123
JrId: 1245
long title: Disability and rehabilitation
short title: Disabil Rehabil
ISSN: 0963-8288
ISSN (Online): 1464-5165
IsoAbbr: Disabil Rehabil
NlmId: 9207179
123:123
JrId: 1248
long title: Blood vessels
short title: Blood Vessels
ISSN: 0303-6847
ISSN (Online): 
IsoAbbr: Blood Vessels
NlmId: 0427130
123:123
JrId: 1249
long title: Blue Cross Association research series
short title: Blue Cross Assoc Res Ser
ISSN: 0095-6740
ISSN (Online): 
IsoAbbr: Blue Cross Assoc Res Ser
NlmId: 7501729
123:123
JrId: 1250
long title: Progresso odontoiatrico
short title: Prog Odontoiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Odontoiatr
NlmId: 9204318
123:123
JrId: 1251
long title: The Japanese journal of human genetics
short title: Jpn J Hum Genet
ISSN: 0916-8478
ISSN (Online): 
IsoAbbr: Jpn. J. Hum. Genet.
NlmId: 9213239
123:123
JrId: 1252
long title: Dental implantology update
short title: Dent Implantol Update
ISSN: 1062-0346
ISSN (Online): 
IsoAbbr: Dent Implantol Update
NlmId: 9114597
123:123
JrId: 1253
long title: Blut
short title: Blut
ISSN: 0006-5242
ISSN (Online): 
IsoAbbr: Blut
NlmId: 0173401
123:123
JrId: 1254
long title: Breast cancer research and treatment
short title: Breast Cancer Res Treat
ISSN: 0167-6806
ISSN (Online): 1573-7217
IsoAbbr: Breast Cancer Res. Treat.
NlmId: 8111104
123:123
JrId: 1255
long title: EDS magazine : official journal of the E.E.C. Dental Students Committee
short title: EDS Mag
ISSN: 0937-7654
ISSN (Online): 
IsoAbbr: EDS Mag
NlmId: 9206422
123:123
JrId: 1256
long title: Development (Cambridge, England). Supplement
short title: Dev Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Dev. Suppl.
NlmId: 9113706
123:123
JrId: 1257
long title: Nihon Rinsho Shishubyo Danwakai kaishi
short title: Nihon Rinsho Shishubyo Danwakai Kaishi
ISSN: 
ISSN (Online): 
IsoAbbr: Nihon Rinsho Shishubyo Danwakai Kaishi
NlmId: 9114963
123:123
JrId: 1258
long title: Current opinion in biotechnology
short title: Curr Opin Biotechnol
ISSN: 0958-1669
ISSN (Online): 1879-0429
IsoAbbr: Curr. Opin. Biotechnol.
NlmId: 9100492
123:123
JrId: 1259
long title: Journal of laparoendoscopic surgery
short title: J Laparoendosc Surg
ISSN: 1052-3901
ISSN (Online): 
IsoAbbr: J Laparoendosc Surg
NlmId: 9109598
123:123
JrId: 1260
long title: Hospital cost management and accounting
short title: Hosp Cost Manag Account
ISSN: 1045-1765
ISSN (Online): 
IsoAbbr: Hosp Cost Manag Account
NlmId: 9201993
123:123
JrId: 1261
long title: Cranio clinics international
short title: Cranio Clin Int
ISSN: 1050-009X
ISSN (Online): 
IsoAbbr: Cranio Clin Int
NlmId: 9203232
123:123
JrId: 1262
long title: Cell biology reviews : CBR
short title: Cell Biol Rev
ISSN: 1131-7108
ISSN (Online): 
IsoAbbr: Cell Biol Rev
NlmId: 9114929
123:123
JrId: 1263
long title: Journal (Association for Healthcare Philanthropy (U.S.))
short title: J Assoc Healthc Philanthr
ISSN: 1061-7655
ISSN (Online): 
IsoAbbr: J Assoc Healthc Philanthr
NlmId: 9202815
123:123
JrId: 1264
long title: Journal (American Association for Medical Transcription)
short title: J Am Assoc Med Transcr
ISSN: 0745-2624
ISSN (Online): 
IsoAbbr: J Am Assoc Med Transcr
NlmId: 8400760
123:123
JrId: 1265
long title: Journal of physiology and pharmacology : an official journal of the Polish Physiological Society
short title: J Physiol Pharmacol
ISSN: 0867-5910
ISSN (Online): 1899-1505
IsoAbbr: J. Physiol. Pharmacol.
NlmId: 9114501
123:123
JrId: 1266
long title: The European journal of surgery. Supplement. : = Acta chirurgica. Supplement
short title: Eur J Surg Suppl
ISSN: 1102-416X
ISSN (Online): 
IsoAbbr: Eur J Surg Suppl
NlmId: 9114489
123:123
JrId: 1267
long title: Anti-cancer drugs
short title: Anticancer Drugs
ISSN: 0959-4973
ISSN (Online): 1473-5741
IsoAbbr: Anticancer Drugs
NlmId: 9100823
123:123
JrId: 1268
long title: Archives of insect biochemistry and physiology
short title: Arch Insect Biochem Physiol
ISSN: 0739-4462
ISSN (Online): 1520-6327
IsoAbbr: Arch. Insect Biochem. Physiol.
NlmId: 8501752
123:123
JrId: 1269
long title: DNA sequence : the journal of DNA sequencing and mapping
short title: DNA Seq
ISSN: 1042-5179
ISSN (Online): 1029-2365
IsoAbbr: DNA Seq.
NlmId: 9107800
123:123
JrId: 1270
long title: The Italian journal of gastroenterology
short title: Ital J Gastroenterol
ISSN: 0392-0623
ISSN (Online): 
IsoAbbr: Ital J Gastroenterol
NlmId: 8000544
123:123
JrId: 1271
long title: [Nihon koshu eisei zasshi] Japanese journal of public health
short title: Nihon Koshu Eisei Zasshi
ISSN: 0546-1766
ISSN (Online): 
IsoAbbr: Nihon Koshu Eisei Zasshi
NlmId: 19130150R
123:123
JrId: 1272
long title: Journal of the American Academy of Audiology
short title: J Am Acad Audiol
ISSN: 1050-0545
ISSN (Online): 
IsoAbbr: J Am Acad Audiol
NlmId: 9114646
123:123
JrId: 1273
long title: Journal of biological rhythms
short title: J Biol Rhythms
ISSN: 0748-7304
ISSN (Online): 1552-4531
IsoAbbr: J. Biol. Rhythms
NlmId: 8700115
123:123
JrId: 1274
long title: The Journal of clinical ethics
short title: J Clin Ethics
ISSN: 1046-7890
ISSN (Online): 
IsoAbbr: J Clin Ethics
NlmId: 9114645
123:123
JrId: 1275
long title: Medical and veterinary entomology
short title: Med Vet Entomol
ISSN: 0269-283X
ISSN (Online): 1365-2915
IsoAbbr: Med. Vet. Entomol.
NlmId: 8708682
123:123
JrId: 1276
long title: Molecular plant-microbe interactions : MPMI
short title: Mol Plant Microbe Interact
ISSN: 0894-0282
ISSN (Online): 
IsoAbbr: Mol. Plant Microbe Interact.
NlmId: 9107902
123:123
JrId: 1277
long title: Rapid communications in mass spectrometry : RCM
short title: Rapid Commun Mass Spectrom
ISSN: 0951-4198
ISSN (Online): 1097-0231
IsoAbbr: Rapid Commun. Mass Spectrom.
NlmId: 8802365
123:123
JrId: 1278
long title: Revue scientifique et technique (International Office of Epizootics)
short title: Rev Sci Tech
ISSN: 0253-1933
ISSN (Online): 1608-0637
IsoAbbr: Rev. - Off. Int. Epizoot.
NlmId: 8712301
123:123
JrId: 1279
long title: BMQ_ the Boston medical quarterly
short title: BMQ
ISSN: 0524-1162
ISSN (Online): 
IsoAbbr: BMQ
NlmId: 0120774
123:123
JrId: 1280
long title: Shika Kiso Igakkai zasshi = Japanese journal of oral biology
short title: Shika Kiso Igakkai Zasshi
ISSN: 0385-0137
ISSN (Online): 
IsoAbbr: Shika Kiso Igakkai Zasshi
NlmId: 7506047
123:123
JrId: 1281
long title: Developmental dynamics : an official publication of the American Association of Anatomists
short title: Dev Dyn
ISSN: 1058-8388
ISSN (Online): 1097-0177
IsoAbbr: Dev. Dyn.
NlmId: 9201927
123:123
JrId: 1282
long title: Journal of diabetes and its complications
short title: J Diabetes Complications
ISSN: 1056-8727
ISSN (Online): 1873-460X
IsoAbbr: J. Diabetes Complicat.
NlmId: 9204583
123:123
JrId: 1283
long title: Journal of pharmacological and toxicological methods
short title: J Pharmacol Toxicol Methods
ISSN: 1056-8719
ISSN (Online): 1873-488X
IsoAbbr: J Pharmacol Toxicol Methods
NlmId: 9206091
123:123
JrId: 1284
long title: AAOHN journal : official journal of the American Association of Occupational Health Nurses
short title: AAOHN J
ISSN: 0891-0162
ISSN (Online): 1938-2448
IsoAbbr: AAOHN J
NlmId: 8608669
123:123
JrId: 1285
long title: Alpha Omega France
short title: Alpha Omega Fr
ISSN: 0222-0458
ISSN (Online): 
IsoAbbr: Alpha Omega Fr
NlmId: 9885200
123:123
JrId: 1286
long title: The American journal of emergency medicine
short title: Am J Emerg Med
ISSN: 0735-6757
ISSN (Online): 1532-8171
IsoAbbr: Am J Emerg Med
NlmId: 8309942
123:123
JrId: 1287
long title: American journal of perinatology
short title: Am J Perinatol
ISSN: 0735-1631
ISSN (Online): 1098-8785
IsoAbbr: Am J Perinatol
NlmId: 8405212
123:123
JrId: 1288
long title: The Annals of physiological anthropology = Seiri Jinruigaku Kenkyukai kaishi
short title: Ann Physiol Anthropol
ISSN: 0287-8429
ISSN (Online): 
IsoAbbr: Ann Physiol Anthropol
NlmId: 8506625
123:123
JrId: 1289
long title: Pediatric neurology
short title: Pediatr Neurol
ISSN: 0887-8994
ISSN (Online): 1873-5150
IsoAbbr: Pediatr. Neurol.
NlmId: 8508183
123:123
JrId: 1290
long title: Folia medica Neerlandica. Additamenta
short title: Additamenta Folia Med Neerl
ISSN: 
ISSN (Online): 
IsoAbbr: Additamenta Folia Med Neerl
NlmId: 0067036
123:123
JrId: 1291
long title: Alcohol and alcoholism (Oxford, Oxfordshire)
short title: Alcohol Alcohol
ISSN: 0735-0414
ISSN (Online): 1464-3502
IsoAbbr: Alcohol Alcohol.
NlmId: 8310684
123:123
JrId: 1292
long title: Alcohol and drug research
short title: Alcohol Drug Res
ISSN: 0883-1386
ISSN (Online): 
IsoAbbr: Alcohol Drug Res
NlmId: 8601074
123:123
JrId: 1293
long title: Alcohol and alcoholism (Oxford, Oxfordshire). Supplement
short title: Alcohol Alcohol Suppl
ISSN: 1358-6173
ISSN (Online): 
IsoAbbr: Alcohol Alcohol Suppl
NlmId: 8804836
123:123
JrId: 1294
long title: Acta anatomica. Supplementum
short title: Acta Anat Suppl (Basel)
ISSN: 0365-0332
ISSN (Online): 
IsoAbbr: Acta Anat Suppl (Basel)
NlmId: 0370273
123:123
JrId: 1295
long title: Advances and technical standards in neurosurgery
short title: Adv Tech Stand Neurosurg
ISSN: 0095-4829
ISSN (Online): 
IsoAbbr: Adv Tech Stand Neurosurg
NlmId: 7501064
123:123
JrId: 1296
long title: AIDS research
short title: AIDS Res
ISSN: 0737-6006
ISSN (Online): 
IsoAbbr: AIDS Res
NlmId: 8310361
123:123
JrId: 1297
long title: Boletin de la Asociacion Argentina de Odontologia para Ninos
short title: Bol Asoc Argent Odontol Ninos
ISSN: 0518-9160
ISSN (Online): 
IsoAbbr: Bol Asoc Argent Odontol Ninos
NlmId: 7505278
123:123
JrId: 1298
long title: AANNT journal / the American Association of Nephrology Nurses and Technicians
short title: AANNT J
ISSN: 0744-1479
ISSN (Online): 
IsoAbbr: AANNT J
NlmId: 8207766
123:123
JrId: 1300
long title: Annales de pathologie
short title: Ann Pathol
ISSN: 0242-6498
ISSN (Online): 
IsoAbbr: Ann Pathol
NlmId: 8106337
123:123
JrId: 1301
long title: Cytometry. Supplement : the journal of the Society for Analytical Cytology
short title: Cytometry Suppl
ISSN: 1046-7386
ISSN (Online): 
IsoAbbr: Cytometry Suppl.
NlmId: 8914279
123:123
JrId: 1302
long title: The South Carolina nurse / South Carolina Nurses' Association
short title: S C Nurse
ISSN: 1046-7394
ISSN (Online): 
IsoAbbr: S C Nurse
NlmId: 8913099
123:123
JrId: 1303
long title: Molecular and chemical neuropathology / sponsored by the International Society for Neurochemistry and the World Federation of Neurology and research groups on neurochemistry and cerebrospinal fluid
short title: Mol Chem Neuropathol
ISSN: 1044-7393
ISSN (Online): 
IsoAbbr: Mol. Chem. Neuropathol.
NlmId: 8910358
123:123
JrId: 1304
long title: Boletin de la Asociacion Medica de Puerto Rico
short title: Bol Asoc Med P R
ISSN: 0004-4849
ISSN (Online): 
IsoAbbr: Bol Asoc Med P R
NlmId: 7505267
123:123
JrId: 1305
long title: New Zealand health & hospital
short title: N Z Health Hospital
ISSN: 0114-3727
ISSN (Online): 
IsoAbbr: N Z Health Hospital
NlmId: 8911454
123:123
JrId: 1306
long title: Laryngo- rhino- otologie
short title: Laryngorhinootologie
ISSN: 0935-8943
ISSN (Online): 1438-8685
IsoAbbr: Laryngorhinootologie
NlmId: 8912371
123:123
JrId: 1307
long title: QRC advisor
short title: QRC Advis
ISSN: 0747-7384
ISSN (Online): 
IsoAbbr: QRC Advis
NlmId: 8914468
123:123
JrId: 1308
long title: Noseleutike
short title: Noseleutike
ISSN: 1105-6843
ISSN (Online): 
IsoAbbr: Noseleutike
NlmId: 8912007
123:123
JrId: 1309
long title: Annual review of public health
short title: Annu Rev Public Health
ISSN: 0163-7525
ISSN (Online): 1545-2093
IsoAbbr: Annu Rev Public Health
NlmId: 8006431
123:123
JrId: 1310
long title: Asian Pacific journal of allergy and immunology / launched by the Allergy and Immunology Society of Thailand
short title: Asian Pac J Allergy Immunol
ISSN: 0125-877X
ISSN (Online): 
IsoAbbr: Asian Pac. J. Allergy Immunol.
NlmId: 8402034
123:123
JrId: 1311
long title: Boletin. Asociacion Venezolana de Enfermeras Profesionales
short title: Bol Asoc Venez Enferm Prof
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Asoc Venez Enferm Prof
NlmId: 0063742
123:123
JrId: 1312
long title: Birth (Berkeley, Calif.)
short title: Birth
ISSN: 0730-7659
ISSN (Online): 1523-536X
IsoAbbr: Birth
NlmId: 8302042
123:123
JrId: 1313
long title: Kentucky hospitals magazine
short title: Ky Hosp Mag
ISSN: 1062-0354
ISSN (Online): 
IsoAbbr: Ky Hosp Mag
NlmId: 9206095
123:123
JrId: 1314
long title: Avances en odontoestomatologia
short title: Av Odontoestomatol
ISSN: 0213-1285
ISSN (Online): 
IsoAbbr: Av Odontoestomatol
NlmId: 8612453
123:123
JrId: 1315
long title: Proceedings of the Institution of Mechanical Engineers. Part H, Journal of engineering in medicine
short title: Proc Inst Mech Eng H
ISSN: 0954-4119
ISSN (Online): 2041-3033
IsoAbbr: Proc Inst Mech Eng H
NlmId: 8908934
123:123
JrId: 1316
long title: Journal of internal medicine. Supplement
short title: J Intern Med Suppl
ISSN: 0955-7873
ISSN (Online): 
IsoAbbr: J Intern Med Suppl
NlmId: 8912975
123:123
JrId: 1317
long title: Revue francaise de transfusion et d'hemobiologie : bulletin de la Societe nationale de transfusion sanguine
short title: Rev Fr Transfus Hemobiol
ISSN: 1140-4639
ISSN (Online): 
IsoAbbr: Rev. Fr. Transfus. Hemobiol.
NlmId: 8908966
123:123
JrId: 1319
long title: Annual review of biophysics and biophysical chemistry
short title: Annu Rev Biophys Biophys Chem
ISSN: 0883-9182
ISSN (Online): 
IsoAbbr: Annu Rev Biophys Biophys Chem
NlmId: 8505748
123:123
JrId: 1320
long title: Revista europea de odonto-estomatologia
short title: Rev Eur Odontoestomatol
ISSN: 0214-8668
ISSN (Online): 
IsoAbbr: Rev Eur Odontoestomatol
NlmId: 8909773
123:123
JrId: 1321
long title: Arctic medical research
short title: Arctic Med Res
ISSN: 0782-226X
ISSN (Online): 
IsoAbbr: Arctic Med Res
NlmId: 8602204
123:123
JrId: 1322
long title: Health services management research : an official journal of the Association of University Programs in Health Administration / HSMC, AUPHA
short title: Health Serv Manage Res
ISSN: 0951-4848
ISSN (Online): 1758-1044
IsoAbbr: Health Serv Manage Res
NlmId: 8811549
123:123
JrId: 1323
long title: Arthroscopy : the journal of arthroscopic & related surgery : official publication of the Arthroscopy Association of North America and the International Arthroscopy Association
short title: Arthroscopy
ISSN: 0749-8063
ISSN (Online): 1526-3231
IsoAbbr: Arthroscopy
NlmId: 8506498
123:123
JrId: 1324
long title: HMO practice / HMO Group
short title: HMO Pract
ISSN: 0891-6624
ISSN (Online): 
IsoAbbr: HMO Pract
NlmId: 8710832
123:123
JrId: 1325
long title: Clinical laboratory management review : official publication of the Clinical Laboratory Management Association / CLMA
short title: Clin Lab Manage Rev
ISSN: 0888-7950
ISSN (Online): 
IsoAbbr: Clin Lab Manage Rev
NlmId: 8805785
123:123
JrId: 1326
long title: Chief information officer journal
short title: Chief Inf Off J
ISSN: 0899-0182
ISSN (Online): 
IsoAbbr: Chief Inf Off J
NlmId: 9884216
123:123
JrId: 1327
long title: DRG monitor
short title: DRG Monit
ISSN: 0741-6512
ISSN (Online): 
IsoAbbr: DRG Monit
NlmId: 8606687
123:123
JrId: 1328
long title: Choices in respiratory management
short title: Choices Respir Manage
ISSN: 1044-0690
ISSN (Online): 
IsoAbbr: Choices Respir Manage
NlmId: 8910181
123:123
JrId: 1329
long title: Boletin chileno de parasitologia
short title: Bol Chil Parasitol
ISSN: 0365-9402
ISSN (Online): 0717-6325
IsoAbbr: Bol Chil Parasitol
NlmId: 2984728R
123:123
JrId: 1330
long title: Zentralblatt fur Hygiene und Umweltmedizin = International journal of hygiene and environmental medicine
short title: Zentralbl Hyg Umweltmed
ISSN: 0934-8859
ISSN (Online): 
IsoAbbr: Zentralbl Hyg Umweltmed
NlmId: 8912563
123:123
JrId: 1331
long title: International journal of medical microbiology : IJMM
short title: Int J Med Microbiol
ISSN: 1438-4221
ISSN (Online): 1618-0607
IsoAbbr: Int. J. Med. Microbiol.
NlmId: 100898849
123:123
JrId: 1332
long title: The International journal of prosthodontics
short title: Int J Prosthodont
ISSN: 0893-2174
ISSN (Online): 1942-4426
IsoAbbr: Int J Prosthodont
NlmId: 8900938
123:123
JrId: 1333
long title: Ostomy/wound management
short title: Ostomy Wound Manage
ISSN: 0889-5899
ISSN (Online): 1943-2720
IsoAbbr: Ostomy Wound Manage
NlmId: 8912029
123:123
JrId: 1334
long title: Anti-cancer drug design
short title: Anticancer Drug Des
ISSN: 0266-9536
ISSN (Online): 
IsoAbbr: Anticancer Drug Des.
NlmId: 8603523
123:123
JrId: 1335
long title: Boletim Da Equipe De Odontologia Sanitaria
short title: Bol Equipe Odontol Sanit
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Equipe Odontol Sanit
NlmId: 9877837
123:123
JrId: 1336
long title: Advancing clinical care : official journal of NOAADN
short title: Adv Clin Care
ISSN: 1042-9565
ISSN (Online): 
IsoAbbr: Adv Clin Care
NlmId: 8912856
123:123
JrId: 1337
long title: Applied cardiology
short title: Appl Cardiol
ISSN: 8750-0426
ISSN (Online): 
IsoAbbr: Appl Cardiol
NlmId: 8411017
123:123
JrId: 1339
long title: Boletin - Colegio de Profesionales de la Enfermeria de Puerto Rico
short title: Bol Col Prof Enferm P R
ISSN: 0145-6245
ISSN (Online): 
IsoAbbr: Bol Col Prof Enferm P R
NlmId: 7700173
123:123
JrId: 1341
long title: Archives of emergency medicine
short title: Arch Emerg Med
ISSN: 0264-4924
ISSN (Online): 
IsoAbbr: Arch Emerg Med
NlmId: 8500828
123:123
JrId: 1342
long title: Boletim de dentistica operatoria
short title: Bol Dent Oper
ISSN: 0365-9550
ISSN (Online): 
IsoAbbr: Bol Dent Oper
NlmId: 9430141
123:123
JrId: 1344
long title: The European respiratory journal. Supplement
short title: Eur Respir J Suppl
ISSN: 0904-1850
ISSN (Online): 
IsoAbbr: Eur Respir J Suppl
NlmId: 8910681
123:123
JrId: 1345
long title: Zeitschrift fur Naturforschung. C, Journal of biosciences
short title: Z Naturforsch C
ISSN: 0939-5075
ISSN (Online): 1865-7125
IsoAbbr: Z. Naturforsch., C, J. Biosci.
NlmId: 8912155
123:123
JrId: 1346
long title: Academic medicine : journal of the Association of American Medical Colleges
short title: Acad Med
ISSN: 1040-2446
ISSN (Online): 1938-808X
IsoAbbr: Acad Med
NlmId: 8904605
123:123
JrId: 1348
long title: Analytical and quantitative cytology and histology / the International Academy of Cytology [and] American Society of Cytology
short title: Anal Quant Cytol Histol
ISSN: 0884-6812
ISSN (Online): 
IsoAbbr: Anal. Quant. Cytol. Histol.
NlmId: 8506819
123:123
JrId: 1349
long title: Accident_ analysis and prevention
short title: Accid Anal Prev
ISSN: 0001-4575
ISSN (Online): 1879-2057
IsoAbbr: Accid Anal Prev
NlmId: 1254476
123:123
JrId: 1350
long title: Acta odontologica latinoamericana : AOL
short title: Acta Odontol Latinoam
ISSN: 0326-4815
ISSN (Online): 1852-4834
IsoAbbr: Acta Odontol Latinoam
NlmId: 8610218
123:123
JrId: 1351
long title: Anaesthesiologie und Reanimation
short title: Anaesthesiol Reanim
ISSN: 0323-4983
ISSN (Online): 
IsoAbbr: Anaesthesiol Reanim
NlmId: 7611455
123:123
JrId: 1352
long title: Boletin dental uruguayo
short title: Bol Dent Urug
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Dent Urug
NlmId: 15640220R
123:123
JrId: 1353
long title: Boletim da Divisao Nacional de Dermatologia Sanitaria
short title: Bol Div Nac Dermatol Sanit
ISSN: 0100-297X
ISSN (Online): 
IsoAbbr: Bol Div Nac Dermatol Sanit
NlmId: 7610401
123:123
JrId: 1354
long title: AOHA today
short title: AOHA Today
ISSN: 1044-1980
ISSN (Online): 
IsoAbbr: AOHA Today
NlmId: 8911799
123:123
JrId: 1355
long title: Archives of gerontology and geriatrics. Supplement
short title: Arch Gerontol Geriatr Suppl
ISSN: 0924-7947
ISSN (Online): 
IsoAbbr: Arch Gerontol Geriatr Suppl
NlmId: 8911786
123:123
JrId: 1356
long title: Farmaco (Societa chimica italiana : 1989)
short title: Farmaco
ISSN: 0014-827X
ISSN (Online): 
IsoAbbr: Farmaco
NlmId: 8912641
123:123
JrId: 1357
long title: Viral immunology
short title: Viral Immunol
ISSN: 0882-8245
ISSN (Online): 1557-8976
IsoAbbr: Viral Immunol.
NlmId: 8801552
123:123
JrId: 1358
long title: World health forum
short title: World Health Forum
ISSN: 0251-2432
ISSN (Online): 
IsoAbbr: World Health Forum
NlmId: 8010746
123:123
JrId: 1359
long title: Boletin. Santa Fe, Argentine Republic (Province) Direccion General de Odontologia
short title: Bol Dir Gen Odontol (Santa Fe)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Dir Gen Odontol (Santa Fe)
NlmId: 22920690R
123:123
JrId: 1360
long title: Journal of geriatric psychiatry and neurology
short title: J Geriatr Psychiatry Neurol
ISSN: 0891-9887
ISSN (Online): 
IsoAbbr: J Geriatr Psychiatry Neurol
NlmId: 8805645
123:123
JrId: 1361
long title: The Hawaii nurse : the official monthly newsletter of the Hawaii Nurses' Association
short title: Hawaii Nurse
ISSN: 1047-4749
ISSN (Online): 
IsoAbbr: Hawaii Nurse
NlmId: 8914865
123:123
JrId: 1362
long title: WHO regional publications. European series
short title: WHO Reg Publ Eur Ser
ISSN: 0378-2255
ISSN (Online): 
IsoAbbr: WHO Reg Publ Eur Ser
NlmId: 7612236
123:123
JrId: 1363
long title: Drug design and delivery
short title: Drug Des Deliv
ISSN: 0884-2884
ISSN (Online): 
IsoAbbr: Drug Des. Deliv.
NlmId: 8712388
123:123
JrId: 1364
long title: Boletin de estudios medicos y biologicos
short title: Bol Estud Med Biol
ISSN: 0067-9666
ISSN (Online): 
IsoAbbr: Bol Estud Med Biol
NlmId: 0136501
123:123
JrId: 1365
long title: Journal of surgical oncology. Supplement
short title: J Surg Oncol Suppl
ISSN: 1046-7416
ISSN (Online): 
IsoAbbr: J Surg Oncol Suppl
NlmId: 8912976
123:123
JrId: 1366
long title: Advances in dental research
short title: Adv Dent Res
ISSN: 0895-9374
ISSN (Online): 1544-0737
IsoAbbr: Adv. Dent. Res.
NlmId: 8802131
123:123
JrId: 1368
long title: Baylor nursing educator
short title: Baylor Nurs Educ
ISSN: 0270-7799
ISSN (Online): 
IsoAbbr: Baylor Nurs Educ
NlmId: 8005335
123:123
JrId: 1369
long title: Biotechnology & genetic engineering reviews
short title: Biotechnol Genet Eng Rev
ISSN: 0264-8725
ISSN (Online): 
IsoAbbr: Biotechnol. Genet. Eng. Rev.
NlmId: 8510274
123:123
JrId: 1370
long title: Boletim da Faculdade de Farmacia e Odontologia de Ribeirao Preto
short title: Bol Fac Farm Odontol Ribeirao Preto
ISSN: 0080-2913
ISSN (Online): 
IsoAbbr: Bol Fac Farm Odontol Ribeirao Preto
NlmId: 7509341
123:123
JrId: 1371
long title: African dental journal : official publication of the Federation of African Dental Associations = Journal dentaire africain / FADA
short title: Afr Dent J
ISSN: 0794-7348
ISSN (Online): 
IsoAbbr: Afr Dent J
NlmId: 8813229
123:123
JrId: 1372
long title: Boletim - Faculdade de Odontologia de Piracicaba
short title: Bol Fac Odontol Piracicaba
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Fac Odontol Piracicaba
NlmId: 7506906
123:123
JrId: 1373
long title: Journal of autoimmunity
short title: J Autoimmun
ISSN: 0896-8411
ISSN (Online): 1095-9157
IsoAbbr: J. Autoimmun.
NlmId: 8812164
123:123
JrId: 1374
long title: Boletin de informacion - Ilustre Colegio Oficial de Odontologos y Estomatologos 2. a Region (Cataluna)
short title: Bol Inf Col Odontol Estomatol (Barc)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Inf Col Odontol Estomatol (Barc)
NlmId: 7604122
123:123
JrId: 1375
long title: ADA news
short title: ADA News
ISSN: 0001-0855
ISSN (Online): 
IsoAbbr: ADA News
NlmId: 0253044
123:123
JrId: 1376
long title: Neuropsychopharmacology : official publication of the American College of Neuropsychopharmacology
short title: Neuropsychopharmacology
ISSN: 0893-133X
ISSN (Online): 1740-634X
IsoAbbr: Neuropsychopharmacology
NlmId: 8904907
123:123
JrId: 1377
long title: ADM (Asociacion Dental Mexicana : 1986)
short title: ADM
ISSN: 0001-0944
ISSN (Online): 
IsoAbbr: ADM
NlmId: 8712346
123:123
JrId: 1378
long title: Carlsberg research communications
short title: Carlsberg Res Commun
ISSN: 0105-1938
ISSN (Online): 
IsoAbbr: Carlsberg Res. Commun.
NlmId: 7703861
123:123
JrId: 1379
long title: Annual review of physical chemistry
short title: Annu Rev Phys Chem
ISSN: 0066-426X
ISSN (Online): 1545-1593
IsoAbbr: Annu Rev Phys Chem
NlmId: 15040080R
123:123
JrId: 1380
long title: Advances in clinical rehabilitation
short title: Adv Clin Rehabil
ISSN: 0892-8878
ISSN (Online): 
IsoAbbr: Adv Clin Rehabil
NlmId: 8809051
123:123
JrId: 1381
long title: Oxford surveys on eukaryotic genes
short title: Oxf Surv Eukaryot Genes
ISSN: 0265-0738
ISSN (Online): 
IsoAbbr: Oxf. Surv. Eukaryot. Genes
NlmId: 8813988
123:123
JrId: 1382
long title: Transplant international : official journal of the European Society for Organ Transplantation
short title: Transpl Int
ISSN: 0934-0874
ISSN (Online): 1432-2277
IsoAbbr: Transpl. Int.
NlmId: 8908516
123:123
JrId: 1383
long title: Genetic epidemiology. Supplement
short title: Genet Epidemiol Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Genet Epidemiol Suppl
NlmId: 8914640
123:123
JrId: 1384
long title: Bulletin de l'Academie nationale de chirurgie dentaire (1983)
short title: Bull Acad Natl Chir Dent
ISSN: 0339-9710
ISSN (Online): 
IsoAbbr: Bull Acad Natl Chir Dent
NlmId: 8913643
123:123
JrId: 1385
long title: Journal of human lactation : official journal of International Lactation Consultant Association
short title: J Hum Lact
ISSN: 0890-3344
ISSN (Online): 1552-5732
IsoAbbr: J Hum Lact
NlmId: 8709498
123:123
JrId: 1386
long title: Dimensions in oncology nursing : journal of the Division of Nursing
short title: Dimens Oncol Nurs
ISSN: 0885-6192
ISSN (Online): 
IsoAbbr: Dimens Oncol Nurs
NlmId: 8607500
123:123
JrId: 1387
long title: Boletin de informacion dental
short title: Bol Inf Dent (Madr)
ISSN: 0006-6311
ISSN (Online): 
IsoAbbr: Bol Inf Dent (Madr)
NlmId: 17610060R
123:123
JrId: 1388
long title: Epilepsy research. Supplement
short title: Epilepsy Res Suppl
ISSN: 0922-9833
ISSN (Online): 
IsoAbbr: Epilepsy Res. Suppl.
NlmId: 8913231
123:123
JrId: 1389
long title: Journal of neural transmission. Parkinson's disease and dementia section
short title: J Neural Transm Park Dis Dement Sect
ISSN: 0936-3076
ISSN (Online): 
IsoAbbr: J Neural Transm Park Dis Dement Sect
NlmId: 8914371
123:123
JrId: 1390
long title: Immunology today
short title: Immunol Today
ISSN: 0167-5699
ISSN (Online): 
IsoAbbr: Immunol. Today
NlmId: 8008346
123:123
JrId: 1391
long title: BioFactors (Oxford, England)
short title: Biofactors
ISSN: 0951-6433
ISSN (Online): 1872-8081
IsoAbbr: Biofactors
NlmId: 8807441
123:123
JrId: 1392
long title: The Journal of molecular and cellular immunology : JMCI
short title: J Mol Cell Immunol
ISSN: 0724-6803
ISSN (Online): 
IsoAbbr: J. Mol. Cell. Immunol.
NlmId: 8405005
123:123
JrId: 1393
long title: Journal - Southern California State Dental Association
short title: J South Calif State Dent Assoc
ISSN: 0098-7115
ISSN (Online): 
IsoAbbr: J South Calif State Dent Assoc
NlmId: 7503047
123:123
JrId: 1394
long title: Journal of molecular endocrinology
short title: J Mol Endocrinol
ISSN: 0952-5041
ISSN (Online): 1479-6813
IsoAbbr: J. Mol. Endocrinol.
NlmId: 8902617
123:123
JrId: 1395
long title: Allergie et immunologie
short title: Allerg Immunol (Paris)
ISSN: 0397-9148
ISSN (Online): 
IsoAbbr: Allerg Immunol (Paris)
NlmId: 0245775
123:123
JrId: 1396
long title: Journal of protein chemistry
short title: J Protein Chem
ISSN: 0277-8033
ISSN (Online): 
IsoAbbr: J. Protein Chem.
NlmId: 8217321
123:123
JrId: 1397
long title: Medical dosimetry : official journal of the American Association of Medical Dosimetrists
short title: Med Dosim
ISSN: 0958-3947
ISSN (Online): 1873-4022
IsoAbbr: Med Dosim
NlmId: 8908862
123:123
JrId: 1398
long title: Boletin del Instituto de Estudios Medicos y Biologicos, Universidad Nacional Autonoma de Mexico
short title: Bol Inst Estud Med Biol Univ Nac Auton Mex
ISSN: 0366-1695
ISSN (Online): 
IsoAbbr: Bol Inst Estud Med Biol Univ Nac Auton Mex
NlmId: 7506943
123:123
JrId: 1399
long title: Molecular carcinogenesis
short title: Mol Carcinog
ISSN: 0899-1987
ISSN (Online): 1098-2744
IsoAbbr: Mol. Carcinog.
NlmId: 8811105
123:123
JrId: 1400
long title: Science in China. Series B, Chemistry, life sciences & earth sciences
short title: Sci China B
ISSN: 1001-652X
ISSN (Online): 
IsoAbbr: Sci. China, Ser. B, Chem. Life Sci. Earth Sci.
NlmId: 8913082
123:123
JrId: 1401
long title: Reproduction, nutrition, development
short title: Reprod Nutr Dev
ISSN: 0926-5287
ISSN (Online): 1297-9708
IsoAbbr: Reprod. Nutr. Dev.
NlmId: 8913069
123:123
JrId: 1402
long title: Arbeiten aus dem Paul-Ehrlich-Institut (Bundesamt fur Sera und Impfstoffe) zu Frankfurt a.M
short title: Arb Paul Ehrlich Inst Bundesamt Sera Impfstoffe Frankf A M
ISSN: 0936-8671
ISSN (Online): 
IsoAbbr: Arb Paul Ehrlich Inst Bundesamt Sera Impfstoffe Frankf A M
NlmId: 8912864
123:123
JrId: 1403
long title: American journal of reproductive immunology (New York, N.Y. : 1989)
short title: Am J Reprod Immunol
ISSN: 1046-7408
ISSN (Online): 1600-0897
IsoAbbr: Am. J. Reprod. Immunol.
NlmId: 8912860
123:123
JrId: 1404
long title: Critical reviews in food science and nutrition
short title: Crit Rev Food Sci Nutr
ISSN: 1040-8398
ISSN (Online): 1549-7852
IsoAbbr: Crit Rev Food Sci Nutr
NlmId: 8914818
123:123
JrId: 1405
long title: Critical reviews in immunology
short title: Crit Rev Immunol
ISSN: 1040-8401
ISSN (Online): 
IsoAbbr: Crit. Rev. Immunol.
NlmId: 8914819
123:123
JrId: 1406
long title: Critical reviews in diagnostic imaging
short title: Crit Rev Diagn Imaging
ISSN: 1040-8371
ISSN (Online): 
IsoAbbr: Crit Rev Diagn Imaging
NlmId: 8914817
123:123
JrId: 1407
long title: Magnesium and trace elements
short title: Magnes Trace Elem
ISSN: 1015-3845
ISSN (Online): 
IsoAbbr: Magnes Trace Elem
NlmId: 9005667
123:123
JrId: 1408
long title: Boletim do Instituto de Puericultura e Pediatria Martagao Gesteira
short title: Bol Inst Pueric Martagao Gesteira
ISSN: 0080-3170
ISSN (Online): 
IsoAbbr: Bol Inst Pueric Martagao Gesteira
NlmId: 0262272
123:123
JrId: 1409
long title: Fetal diagnosis and therapy
short title: Fetal Diagn Ther
ISSN: 1015-3837
ISSN (Online): 1421-9964
IsoAbbr: Fetal. Diagn. Ther.
NlmId: 9107463
123:123
JrId: 1410
long title: Pathobiology : journal of immunopathology, molecular and cellular biology
short title: Pathobiology
ISSN: 1015-2008
ISSN (Online): 1423-0291
IsoAbbr: Pathobiology
NlmId: 9007504
123:123
JrId: 1411
long title: Chemical immunology
short title: Chem Immunol
ISSN: 1015-0145
ISSN (Online): 
IsoAbbr: Chem. Immunol.
NlmId: 9001090
123:123
JrId: 1412
long title: DNA and cell biology
short title: DNA Cell Biol
ISSN: 1044-5498
ISSN (Online): 1557-7430
IsoAbbr: DNA Cell Biol.
NlmId: 9004522
123:123
JrId: 1413
long title: Canadian journal of cardiovascular nursing = Journal canadien en soins infirmiers cardio-vasculaires
short title: Can J Cardiovasc Nurs
ISSN: 0843-6096
ISSN (Online): 
IsoAbbr: Can J Cardiovasc Nurs
NlmId: 8913645
123:123
JrId: 1414
long title: Burns : journal of the International Society for Burn Injuries
short title: Burns
ISSN: 0305-4179
ISSN (Online): 1879-1409
IsoAbbr: Burns
NlmId: 8913178
123:123
JrId: 1415
long title: Archives for dermatological research. Archiv fur dermatologische Forschung
short title: Arch Dermatol Res
ISSN: 0340-3696
ISSN (Online): 
IsoAbbr: Arch Dermatol Res
NlmId: 7512589
123:123
JrId: 1416
long title: Health policy week : HPW
short title: Health Policy Week
ISSN: 0732-7439
ISSN (Online): 
IsoAbbr: Health Policy Week
NlmId: 8917069
123:123
JrId: 1417
long title: Gastroenterologisches Journal : Organ der Gesellschaft fur Gastroenterologie der DDR
short title: Gastroenterol J
ISSN: 0863-1743
ISSN (Online): 
IsoAbbr: Gastroenterol J
NlmId: 8913769
123:123
JrId: 1420
long title: Employment relations today
short title: Employ Relat Today
ISSN: 0745-7790
ISSN (Online): 
IsoAbbr: Employ Relat Today
NlmId: 9884311
123:123
JrId: 1421
long title: Boletim de materiais dentarios
short title: Bol Mat Dent
ISSN: 0045-2378
ISSN (Online): 
IsoAbbr: Bol Mat Dent
NlmId: 1265350
123:123
JrId: 1422
long title: Zhongguo Zhong yao za zhi = Zhongguo zhongyao zazhi = China journal of Chinese materia medica
short title: Zhongguo Zhong Yao Za Zhi
ISSN: 1001-5302
ISSN (Online): 
IsoAbbr: Zhongguo Zhong Yao Za Zhi
NlmId: 8913656
123:123
JrId: 1423
long title: Critical reviews in microbiology
short title: Crit Rev Microbiol
ISSN: 1040-841X
ISSN (Online): 1549-7828
IsoAbbr: Crit. Rev. Microbiol.
NlmId: 8914274
123:123
JrId: 1424
long title: American family physician/GP
short title: Am Fam Physician GP
ISSN: 0572-3612
ISSN (Online): 
IsoAbbr: Am Fam Physician GP
NlmId: 1273362
123:123
JrId: 1425
long title: Radiography today
short title: Radiogr Today
ISSN: 0954-8211
ISSN (Online): 
IsoAbbr: Radiogr Today
NlmId: 9002036
123:123
JrId: 1426
long title: Critical reviews in toxicology
short title: Crit Rev Toxicol
ISSN: 1040-8444
ISSN (Online): 1547-6898
IsoAbbr: Crit. Rev. Toxicol.
NlmId: 8914275
123:123
JrId: 1427
long title: Journal of aging and health
short title: J Aging Health
ISSN: 0898-2643
ISSN (Online): 1552-6887
IsoAbbr: J Aging Health
NlmId: 8912686
123:123
JrId: 1428
long title: Journal of applied gerontology : the official journal of the Southern Gerontological Society
short title: J Appl Gerontol
ISSN: 0733-4648
ISSN (Online): 1552-4523
IsoAbbr: J Appl Gerontol
NlmId: 8606502
123:123
JrId: 1429
long title: Odontoestomatologia
short title: Odontoestomatologia
ISSN: 0797-0374
ISSN (Online): 
IsoAbbr: Odontoestomatologia
NlmId: 9003024
123:123
JrId: 1430
long title: Decubitus
short title: Decubitus
ISSN: 0898-1655
ISSN (Online): 
IsoAbbr: Decubitus
NlmId: 8901610
123:123
JrId: 1431
long title: Esencia Odontologica
short title: Esencia Odontol
ISSN: 0716-9817
ISSN (Online): 
IsoAbbr: Esencia Odontol
NlmId: 9884322
123:123
JrId: 1432
long title: Critical reviews in clinical laboratory sciences
short title: Crit Rev Clin Lab Sci
ISSN: 1040-8363
ISSN (Online): 1549-781X
IsoAbbr: Crit Rev Clin Lab Sci
NlmId: 8914816
123:123
JrId: 1433
long title: Boletin medico del Hospital Infantil de Mexico
short title: Bol Med Hosp Infant Mex
ISSN: 0539-6115
ISSN (Online): 1665-1146
IsoAbbr: Bol Med Hosp Infant Mex
NlmId: 0414106
123:123
JrId: 1434
long title: The Journal of pharmacy technology : jPT : official publication of the Association of Pharmacy Technicians
short title: J Pharm Technol
ISSN: 8755-1225
ISSN (Online): 
IsoAbbr: J Pharm Technol
NlmId: 8504643
123:123
JrId: 1435
long title: Boletin odontologico
short title: Bol Odontol (B Aires)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Odontol (B Aires)
NlmId: 0121300
123:123
JrId: 1436
long title: Behavioural brain research
short title: Behav Brain Res
ISSN: 0166-4328
ISSN (Online): 1872-7549
IsoAbbr: Behav. Brain Res.
NlmId: 8004872
123:123
JrId: 1437
long title: Behavioral neuroscience
short title: Behav Neurosci
ISSN: 0735-7044
ISSN (Online): 1939-0084
IsoAbbr: Behav. Neurosci.
NlmId: 8302411
123:123
JrId: 1438
long title: Boletin de odontologia
short title: Bol Odontol (Bogota)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Odontol (Bogota)
NlmId: 15640070R
123:123
JrId: 1439
long title: Acta anthropogenetica
short title: Acta Anthropogenet
ISSN: 0258-0357
ISSN (Online): 
IsoAbbr: Acta Anthropogenet
NlmId: 7801158
123:123
JrId: 1440
long title: Advances in biotechnological processes
short title: Adv Biotechnol Processes
ISSN: 0736-2293
ISSN (Online): 
IsoAbbr: Adv. Biotechnol. Processes
NlmId: 8305187
123:123
JrId: 1441
long title: Aged care & services review
short title: Aged Care Serv Rev
ISSN: 0161-1151
ISSN (Online): 
IsoAbbr: Aged Care Serv Rev
NlmId: 7808411
123:123
JrId: 1442
long title: Alcohol (Fayetteville, N.Y.)
short title: Alcohol
ISSN: 0741-8329
ISSN (Online): 1873-6823
IsoAbbr: Alcohol
NlmId: 8502311
123:123
JrId: 1443
long title: Update in pediatric dentistry
short title: Update Pediatr Dent
ISSN: 0897-876X
ISSN (Online): 
IsoAbbr: Update Pediatr Dent
NlmId: 8915897
123:123
JrId: 1444
long title: Boletin odontologico mexicano
short title: Bol Odontol Mex
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Odontol Mex
NlmId: 15640450R
123:123
JrId: 1445
long title: The Journal of clinical dentistry
short title: J Clin Dent
ISSN: 0895-8831
ISSN (Online): 
IsoAbbr: J Clin Dent
NlmId: 8904411
123:123
JrId: 1446
long title: Bilten Udruzenja ortodonata Jugoslavije = Bulletin of Orthodontic Society of Yugoslavia
short title: Bilt Udruz Ortodonata Jugosl
ISSN: 0350-1043
ISSN (Online): 
IsoAbbr: Bilt Udruz Ortodonata Jugosl
NlmId: 9005846
123:123
JrId: 1447
long title: Ou Daigaku shigakushi
short title: Ou Daigaku Shigakushi
ISSN: 0916-2313
ISSN (Online): 
IsoAbbr: Ou Daigaku Shigakushi
NlmId: 8915132
123:123
JrId: 1448
long title: Boletin de la Oficina Sanitaria Panamericana. Pan American Sanitary Bureau
short title: Bol Oficina Sanit Panam
ISSN: 0030-0632
ISSN (Online): 
IsoAbbr: Bol Oficina Sanit Panam
NlmId: 0414762
123:123
JrId: 1449
long title: TVZ : het vakblad voor de verpleging
short title: TVZ
ISSN: 0303-6456
ISSN (Online): 
IsoAbbr: TVZ
NlmId: 8915593
123:123
JrId: 1450
long title: Acta pharmaceutica Nordica
short title: Acta Pharm Nord
ISSN: 1100-1801
ISSN (Online): 
IsoAbbr: Acta Pharm Nord
NlmId: 8915967
123:123
JrId: 1451
long title: Revista do Centro de Ciencias Biomedicas da Universidade Federal de Uberlandia
short title: Rev Centro Cienc Biomed Univ Fed Uberlandia
ISSN: 0102-5996
ISSN (Online): 
IsoAbbr: Rev Centro Cienc Biomed Univ Fed Uberlandia
NlmId: 9011328
123:123
JrId: 1452
long title: Seminars in dental hygiene
short title: Semin Dent Hyg
ISSN: 1042-718X
ISSN (Online): 
IsoAbbr: Semin Dent Hyg
NlmId: 9012406
123:123
JrId: 1453
long title: Boletin de protesis
short title: Bol Protes
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Protes
NlmId: 0121301
123:123
JrId: 1454
long title: Critical reviews in oncology/hematology
short title: Crit Rev Oncol Hematol
ISSN: 1040-8428
ISSN (Online): 1879-0461
IsoAbbr: Crit. Rev. Oncol. Hematol.
NlmId: 8916049
123:123
JrId: 1455
long title: Healthcare bottom line
short title: Healthc Bottom Line
ISSN: 1062-032X
ISSN (Online): 
IsoAbbr: Healthc Bottom Line
NlmId: 9001373
123:123
JrId: 1457
long title: Bulletin of the Osaka Medical College
short title: Bull Osaka Med Coll
ISSN: 0916-2844
ISSN (Online): 
IsoAbbr: Bull Osaka Med Coll
NlmId: 8917028
123:123
JrId: 1458
long title: Boletim. Sao Paulo, Brazil (City) Sanatorio Sao Lucas
short title: Bol Sanat Sao Lucas
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Sanat Sao Lucas
NlmId: 20610320R
123:123
JrId: 1459
long title: New Jersey healthCare
short title: N J Healthc
ISSN: 1047-4765
ISSN (Online): 
IsoAbbr: N J Healthc
NlmId: 8916654
123:123
JrId: 1460
long title: Current clinical topics in infectious diseases
short title: Curr Clin Top Infect Dis
ISSN: 0195-3842
ISSN (Online): 
IsoAbbr: Curr Clin Top Infect Dis
NlmId: 7908990
123:123
JrId: 1461
long title: Current opinion in immunology
short title: Curr Opin Immunol
ISSN: 0952-7915
ISSN (Online): 1879-0372
IsoAbbr: Curr. Opin. Immunol.
NlmId: 8900118
123:123
JrId: 1462
long title: Journal of biomolecular structure & dynamics
short title: J Biomol Struct Dyn
ISSN: 0739-1102
ISSN (Online): 1538-0254
IsoAbbr: J. Biomol. Struct. Dyn.
NlmId: 8404176
123:123
JrId: 1463
long title: Journal of chemical neuroanatomy
short title: J Chem Neuroanat
ISSN: 0891-0618
ISSN (Online): 1873-6300
IsoAbbr: J. Chem. Neuroanat.
NlmId: 8902615
123:123
JrId: 1464
long title: Journal of Korean medical science
short title: J Korean Med Sci
ISSN: 1011-8934
ISSN (Online): 1598-6357
IsoAbbr: J. Korean Med. Sci.
NlmId: 8703518
123:123
JrId: 1465
long title: Molecular biotherapy
short title: Mol Biother
ISSN: 0952-8172
ISSN (Online): 
IsoAbbr: Mol. Biother.
NlmId: 8904897
123:123
JrId: 1466
long title: Molecular neurobiology
short title: Mol Neurobiol
ISSN: 0893-7648
ISSN (Online): 1559-1182
IsoAbbr: Mol. Neurobiol.
NlmId: 8900963
123:123
JrId: 1467
long title: Psychology and aging
short title: Psychol Aging
ISSN: 0882-7974
ISSN (Online): 1939-1498
IsoAbbr: Psychol Aging
NlmId: 8904079
123:123
JrId: 1468
long title: Research report (Health Effects Institute)
short title: Res Rep Health Eff Inst
ISSN: 1041-5505
ISSN (Online): 
IsoAbbr: Res Rep Health Eff Inst
NlmId: 8812230
123:123
JrId: 1469
long title: Developmental biology (New York, N.Y. : 1985)
short title: Dev Biol (N Y 1985)
ISSN: 
ISSN (Online): 
IsoAbbr: Dev. Biol. (NY)
NlmId: 8611888
123:123
JrId: 1470
long title: HEC forum : an interdisciplinary journal on hospitals' ethical and legal issues
short title: HEC Forum
ISSN: 0956-2737
ISSN (Online): 1572-8498
IsoAbbr: HEC Forum
NlmId: 8917455
123:123
JrId: 1471
long title: Attualita dentale
short title: Attual Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Attual Dent
NlmId: 8708541
123:123
JrId: 1472
long title: Biological chemistry Hoppe-Seyler
short title: Biol Chem Hoppe Seyler
ISSN: 0177-3593
ISSN (Online): 
IsoAbbr: Biol. Chem. Hoppe-Seyler
NlmId: 8503054
123:123
JrId: 1473
long title: QA review : quality assurance news and views
short title: QA Rev
ISSN: 1047-4773
ISSN (Online): 
IsoAbbr: QA Rev
NlmId: 8916543
123:123
JrId: 1474
long title: Part B news
short title: Part B News
ISSN: 0893-8121
ISSN (Online): 
IsoAbbr: Part B News
NlmId: 9007503
123:123
JrId: 1475
long title: Biotechnology and applied biochemistry
short title: Biotechnol Appl Biochem
ISSN: 0885-4513
ISSN (Online): 1470-8744
IsoAbbr: Biotechnol. Appl. Biochem.
NlmId: 8609465
123:123
JrId: 1476
long title: Journal of veterinary dentistry
short title: J Vet Dent
ISSN: 0898-7564
ISSN (Online): 
IsoAbbr: J Vet Dent
NlmId: 9426426
123:123
JrId: 1477
long title: Journal of Pierre Fauchard Academy (Pierre Fauchard Academy. India Section)
short title: J Pierre Fauchard Acad
ISSN: 0970-2199
ISSN (Online): 
IsoAbbr: J Pierre Fauchard Acad
NlmId: 8712416
123:123
JrId: 1478
long title: Jahresbericht (Schweizerische Akademie der Medizinischen Wissenschaften : 1988)
short title: Jahresber Schweiz Akad Med Wiss
ISSN: 1016-1562
ISSN (Online): 
IsoAbbr: Jahresber Schweiz Akad Med Wiss
NlmId: 8916516
123:123
JrId: 1479
long title: Supplement to International journal of gynecology and obstetrics
short title: Suppl Int J Gynecol Obstet
ISSN: 0924-8447
ISSN (Online): 
IsoAbbr: Suppl Int J Gynecol Obstet
NlmId: 8917888
123:123
JrId: 1480
long title: Acta hepato-splenologica
short title: Acta Hepatosplenol
ISSN: 0001-5822
ISSN (Online): 
IsoAbbr: Acta Hepatosplenol
NlmId: 0340735
123:123
JrId: 1481
long title: Drug safety : an international journal of medical toxicology and drug experience
short title: Drug Saf
ISSN: 0114-5916
ISSN (Online): 
IsoAbbr: Drug Saf
NlmId: 9002928
123:123
JrId: 1482
long title: Oncologia
short title: Oncologia
ISSN: 0369-7606
ISSN (Online): 
IsoAbbr: Oncologia
NlmId: 0134456
123:123
JrId: 1483
long title: Biulleten' Vsesoiuznogo kardiologicheskogo nauchnogo tsentra AMN SSSR
short title: Biull Vsesoiuznogo Kardiol Nauchn Tsentra AMN SSSR
ISSN: 0201-7369
ISSN (Online): 
IsoAbbr: Biull Vsesoiuznogo Kardiol Nauchn Tsentra AMN SSSR
NlmId: 8003723
123:123
JrId: 1484
long title: Boletim Do Servico De Odontologia Sanitaria Da Secretaria Da Saude Do Rio Grande Do Sul
short title: Bol Serv Odontol Sanit (Porto Alegre)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Serv Odontol Sanit (Porto Alegre)
NlmId: 9875598
123:123
JrId: 1485
long title: Biomedical and environmental sciences : BES
short title: Biomed Environ Sci
ISSN: 0895-3988
ISSN (Online): 
IsoAbbr: Biomed. Environ. Sci.
NlmId: 8909524
123:123
JrId: 1486
long title: British journal of neurosurgery
short title: Br J Neurosurg
ISSN: 0268-8697
ISSN (Online): 1360-046X
IsoAbbr: Br J Neurosurg
NlmId: 8800054
123:123
JrId: 1487
long title: Medicine & health
short title: Med Health
ISSN: 1047-8884
ISSN (Online): 
IsoAbbr: Med Health
NlmId: 9001428
123:123
JrId: 1488
long title: Journal of pediatric oncology nursing : official journal of the Association of Pediatric Oncology Nurses
short title: J Pediatr Oncol Nurs
ISSN: 1043-4542
ISSN (Online): 1532-8457
IsoAbbr: J Pediatr Oncol Nurs
NlmId: 8917825
123:123
JrId: 1489
long title: Acta crystallographica. Section C, Crystal structure communications
short title: Acta Crystallogr C
ISSN: 0108-2701
ISSN (Online): 1600-5759
IsoAbbr: Acta Crystallogr C
NlmId: 8305826
123:123
JrId: 1490
long title: Acta crystallographica. Section B, Structural science
short title: Acta Crystallogr B
ISSN: 0108-7681
ISSN (Online): 1600-5740
IsoAbbr: Acta Crystallogr., B
NlmId: 8403252
123:123
JrId: 1491
long title: Acta crystallographica. Section A, Foundations of crystallography
short title: Acta Crystallogr A
ISSN: 0108-7673
ISSN (Online): 1600-5724
IsoAbbr: Acta Crystallogr., A, Found. Crystallogr.
NlmId: 8305825
123:123
JrId: 1492
long title: Advances in colloid and interface science
short title: Adv Colloid Interface Sci
ISSN: 0001-8686
ISSN (Online): 1873-3727
IsoAbbr: Adv Colloid Interface Sci
NlmId: 8706645
123:123
JrId: 1493
long title: AIDS (London, England)
short title: AIDS
ISSN: 0269-9370
ISSN (Online): 1473-5571
IsoAbbr: AIDS
NlmId: 8710219
123:123
JrId: 1494
long title: Microbiologia (Madrid, Spain)
short title: Microbiologia
ISSN: 0213-4101
ISSN (Online): 
IsoAbbr: Microbiologia
NlmId: 8904895
123:123
JrId: 1495
long title: SPVN : journal of the Society for Peripheral Vascular Nursing
short title: SPVN
ISSN: 
ISSN (Online): 
IsoAbbr: SPVN
NlmId: 9004141
123:123
JrId: 1496
long title: Nursing the elderly : in hospital, homes and the community
short title: Nurs Elder
ISSN: 0956-8115
ISSN (Online): 
IsoAbbr: Nurs Elder
NlmId: 9002004
123:123
JrId: 1497
long title: Advances in pediatric infectious diseases
short title: Adv Pediatr Infect Dis
ISSN: 0884-9404
ISSN (Online): 
IsoAbbr: Adv Pediatr Infect Dis
NlmId: 8803391
123:123
JrId: 1498
long title: The Journal of the Greater Houston Dental Society
short title: J Gt Houst Dent Soc
ISSN: 1062-0265
ISSN (Online): 
IsoAbbr: J Gt Houst Dent Soc
NlmId: 8917480
123:123
JrId: 1499
long title: The Journal of medical humanities
short title: J Med Humanit
ISSN: 1041-3545
ISSN (Online): 1573-3645
IsoAbbr: J Med Humanit
NlmId: 8917478
123:123
JrId: 1500
long title: Archivio italiano di otologia, rinologia, laringologia e patologia cervico-facciale. Supplemento
short title: Arch Ital Otol Rinol Laringol Patol Cervicofacc Suppl
ISSN: 0373-7594
ISSN (Online): 
IsoAbbr: Arch Ital Otol Rinol Laringol Patol Cervicofacc Suppl
NlmId: 0205027
123:123
JrId: 1501
long title: Annales de l'Institut Pasteur. Immunology
short title: Ann Inst Pasteur Immunol
ISSN: 0769-2625
ISSN (Online): 
IsoAbbr: Ann. Inst. Pasteur Immunol.
NlmId: 8701983
123:123
JrId: 1502
long title: Boletin de la Sociedad Dental de Guatemala
short title: Bol Soc Dent Guatem
ISSN: 0081-0614
ISSN (Online): 
IsoAbbr: Bol Soc Dent Guatem
NlmId: 7506932
123:123
JrId: 1503
long title: Pathologie et biologie
short title: Pathol Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Pathol Biol
NlmId: 0266544
123:123
JrId: 1504
long title: Advances in ophthalmic plastic and reconstructive surgery
short title: Adv Ophthalmic Plast Reconstr Surg
ISSN: 0276-3508
ISSN (Online): 
IsoAbbr: Adv Ophthalmic Plast Reconstr Surg
NlmId: 8213022
123:123
JrId: 1505
long title: Archivio italiano di urologia
short title: Arch Ital Urol
ISSN: 0365-351X
ISSN (Online): 
IsoAbbr: Arch Ital Urol
NlmId: 0162115
123:123
JrId: 1506
long title: Genetic counseling (Geneva, Switzerland)
short title: Genet Couns
ISSN: 1015-8146
ISSN (Online): 
IsoAbbr: Genet. Couns.
NlmId: 9015261
123:123
JrId: 1507
long title: Odontostomatologia E Implantoprotesi
short title: Odontostomatol Implantoprotesi
ISSN: 
ISSN (Online): 
IsoAbbr: Odontostomatol Implantoprotesi
NlmId: 9883669
123:123
JrId: 1508
long title: Boletin De La Sociedad Estomatologica Argentina
short title: Bol Soc Estomatol Argent
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Soc Estomatol Argent
NlmId: 9875599
123:123
JrId: 1509
long title: Journal of transcultural nursing : official journal of the Transcultural Nursing Society / Transcultural Nursing Society
short title: J Transcult Nurs
ISSN: 1043-6596
ISSN (Online): 1552-7832
IsoAbbr: J Transcult Nurs
NlmId: 9001407
123:123
JrId: 1510
long title: Journal of neural transmission. General section
short title: J Neural Transm Gen Sect
ISSN: 0300-9564
ISSN (Online): 
IsoAbbr: J. Neural Transm. Gen. Sect.
NlmId: 9002201
123:123
JrId: 1511
long title: Advances in food and nutrition research
short title: Adv Food Nutr Res
ISSN: 1043-4526
ISSN (Online): 
IsoAbbr: Adv. Food Nutr. Res.
NlmId: 9001271
123:123
JrId: 1512
long title: Blood purification
short title: Blood Purif
ISSN: 0253-5068
ISSN (Online): 1421-9735
IsoAbbr: Blood Purif.
NlmId: 8402040
123:123
JrId: 1513
long title: Blutalkohol
short title: Blutalkohol
ISSN: 0006-5250
ISSN (Online): 
IsoAbbr: Blutalkohol
NlmId: 0372531
123:123
JrId: 1514
long title: Boletines y trabajos - Sociedad de Cirugia de Buenos Aires
short title: Bol Trab Soc Cir B Aires
ISSN: 0370-8896
ISSN (Online): 
IsoAbbr: Bol Trab Soc Cir B Aires
NlmId: 7505263
123:123
JrId: 1515
long title: The Australian journal of advanced nursing : a quarterly publication of the Royal Australian Nursing Federation
short title: Aust J Adv Nurs
ISSN: 0813-0531
ISSN (Online): 1447-4328
IsoAbbr: Aust J Adv Nurs
NlmId: 8409358
123:123
JrId: 1516
long title: American journal of dentistry
short title: Am J Dent
ISSN: 0894-8275
ISSN (Online): 
IsoAbbr: Am J Dent
NlmId: 8806701
123:123
JrId: 1517
long title: News Notes / Ohio Dental Journal
short title: News Notes Ohio Dent J
ISSN: 1040-4945
ISSN (Online): 
IsoAbbr: News Notes Ohio Dent J
NlmId: 9875297
123:123
JrId: 1518
long title: Israel journal of dental sciences
short title: Isr J Dent Sci
ISSN: 0792-5999
ISSN (Online): 
IsoAbbr: Isr J Dent Sci
NlmId: 8811620
123:123
JrId: 1519
long title: The American journal of hospice care
short title: Am J Hosp Care
ISSN: 0749-1565
ISSN (Online): 
IsoAbbr: Am J Hosp Care
NlmId: 8502312
123:123
JrId: 1520
long title: American journal of hypertension
short title: Am J Hypertens
ISSN: 0895-7061
ISSN (Online): 1941-7225
IsoAbbr: Am. J. Hypertens.
NlmId: 8803676
123:123
JrId: 1521
long title: Dental office
short title: Dent Off
ISSN: 0744-012X
ISSN (Online): 
IsoAbbr: Dent Off
NlmId: 9001328
123:123
JrId: 1522
long title: American journal of medical genetics. Supplement
short title: Am J Med Genet Suppl
ISSN: 1040-3787
ISSN (Online): 
IsoAbbr: Am J Med Genet Suppl
NlmId: 8706133
123:123
JrId: 1523
long title: American journal of physical medicine & rehabilitation / Association of Academic Physiatrists
short title: Am J Phys Med Rehabil
ISSN: 0894-9115
ISSN (Online): 1537-7385
IsoAbbr: Am J Phys Med Rehabil
NlmId: 8803677
123:123
JrId: 1524
long title: American journal of public health and the nation's health
short title: Am J Public Health Nations Health
ISSN: 0002-9572
ISSN (Online): 
IsoAbbr: Am J Public Health Nations Health
NlmId: 1254075
123:123
JrId: 1525
long title: Dentistry today
short title: Dent Today
ISSN: 8750-2186
ISSN (Online): 
IsoAbbr: Dent Today
NlmId: 9005357
123:123
JrId: 1526
long title: AMDI bollettino
short title: AMDI Boll
ISSN: 0001-1908
ISSN (Online): 
IsoAbbr: AMDI Boll
NlmId: 7513559
123:123
JrId: 1527
long title: Part A news : independent news to legally maximize Medicare part A dollars
short title: Part A News
ISSN: 
ISSN (Online): 
IsoAbbr: Part A News
NlmId: 9005471
123:123
JrId: 1528
long title: Future dentistry
short title: Future Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Future Dent
NlmId: 9100051
123:123
JrId: 1529
long title: Critical care nursing clinics of North America
short title: Crit Care Nurs Clin North Am
ISSN: 0899-5885
ISSN (Online): 1558-3481
IsoAbbr: Crit Care Nurs Clin North Am
NlmId: 8912620
123:123
JrId: 1530
long title: Revista del Ateneo Argentino de Odontologia : R.A.A.O
short title: Rev Ateneo Argent Odontol
ISSN: 0326-3827
ISSN (Online): 
IsoAbbr: Rev Ateneo Argent Odontol
NlmId: 9440712
123:123
JrId: 1531
long title: Focus on Ohio dentistry
short title: Focus Ohio Dent
ISSN: 1042-2528
ISSN (Online): 
IsoAbbr: Focus Ohio Dent
NlmId: 9100050
123:123
JrId: 1532
long title: Bollettino chimico farmaceutico
short title: Boll Chim Farm
ISSN: 0006-6648
ISSN (Online): 
IsoAbbr: Boll Chim Farm
NlmId: 0372534
123:123
JrId: 1533
long title: The Rand journal of economics
short title: Rand J Econ
ISSN: 0741-6261
ISSN (Online): 
IsoAbbr: Rand J Econ
NlmId: 9884570
123:123
JrId: 1534
long title: National Medical Care Utilization and Expenditure Survey (Series). Series C, Analytical report
short title: Natl Med Care Util Expend Surv C
ISSN: 0895-2671
ISSN (Online): 
IsoAbbr: Natl Med Care Util Expend Surv C
NlmId: 8710854
123:123
JrId: 1535
long title: Revista da Faculdade de Odontologia de Lins
short title: Rev Faculdade Odontol Lins
ISSN: 0104-7582
ISSN (Online): 
IsoAbbr: Rev Faculdade Odontol Lins
NlmId: 9014560
123:123
JrId: 1536
long title: Boleettino d'informazioni della Consociazione nazionale infermiere professionali e assistenti sanitarie visitatrici
short title: Boll Inf Consoc Naz (Rome)
ISSN: 
ISSN (Online): 
IsoAbbr: Boll Inf Consoc Naz (Rome)
NlmId: 7505245
123:123
JrId: 1537
long title: Biosensors & bioelectronics
short title: Biosens Bioelectron
ISSN: 0956-5663
ISSN (Online): 1873-4235
IsoAbbr: Biosens Bioelectron
NlmId: 9001289
123:123
JrId: 1538
long title: Faulkner & Gray's medicine & health
short title: Faulkner Grays Med Health
ISSN: 1047-8892
ISSN (Online): 
IsoAbbr: Faulkner Grays Med Health
NlmId: 9001350
123:123
JrId: 1539
long title: Bollettino dell'Istituto sieroterapico milanese
short title: Boll Ist Sieroter Milan
ISSN: 0021-2547
ISSN (Online): 
IsoAbbr: Boll Ist Sieroter Milan
NlmId: 17720040R
123:123
JrId: 1540
long title: The Journal of air medical transport
short title: J Air Med Transp
ISSN: 1046-9095
ISSN (Online): 
IsoAbbr: J Air Med Transp
NlmId: 9002199
123:123
JrId: 1541
long title: Journal of cardiography. Supplement
short title: J Cardiogr Suppl
ISSN: 0386-2887
ISSN (Online): 
IsoAbbr: J Cardiogr Suppl
NlmId: 9002200
123:123
JrId: 1542
long title: Journal of cardiology. Supplement
short title: J Cardiol Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: J Cardiol Suppl
NlmId: 9001403
123:123
JrId: 1543
long title: ENTechnology
short title: Entechnology
ISSN: 0145-5613
ISSN (Online): 
IsoAbbr: Entechnology
NlmId: 8605425
123:123
JrId: 1544
long title: FNIB info
short title: FNIB Info
ISSN: 0774-935X
ISSN (Online): 
IsoAbbr: FNIB Info
NlmId: 9002951
123:123
JrId: 1545
long title: The British journal of psychiatry. Supplement
short title: Br J Psychiatry Suppl
ISSN: 0960-5371
ISSN (Online): 
IsoAbbr: Br J Psychiatry Suppl
NlmId: 9001294
123:123
JrId: 1546
long title: Bollettino delle malattie dell'orecchio, della gola, del naso
short title: Boll Mal Orecch Gola Naso
ISSN: 0392-7024
ISSN (Online): 
IsoAbbr: Boll Mal Orecch Gola Naso
NlmId: 8204413
123:123
JrId: 1547
long title: Dental journal of Malaysia
short title: Dent J Malays
ISSN: 0126-8023
ISSN (Online): 
IsoAbbr: Dent J Malays
NlmId: 7606465
123:123
JrId: 1548
long title: Letters in applied microbiology
short title: Lett Appl Microbiol
ISSN: 0266-8254
ISSN (Online): 1472-765X
IsoAbbr: Lett. Appl. Microbiol.
NlmId: 8510094
123:123
JrId: 1549
long title: Bio/technology (Nature Publishing Company)
short title: Biotechnology (N Y)
ISSN: 0733-222X
ISSN (Online): 
IsoAbbr: Biotechnology (N.Y.)
NlmId: 8309273
123:123
JrId: 1550
long title: Enzyme and microbial technology
short title: Enzyme Microb Technol
ISSN: 0141-0229
ISSN (Online): 1879-0909
IsoAbbr: Enzyme Microb. Technol.
NlmId: 8003761
123:123
JrId: 1551
long title: Bollettino metallografico. Metallurgical bulletin
short title: Boll Metallogr
ISSN: 0006-6826
ISSN (Online): 
IsoAbbr: Boll Metallogr
NlmId: 15710160R
123:123
JrId: 1552
long title: Journal of biotechnology
short title: J Biotechnol
ISSN: 0168-1656
ISSN (Online): 1873-4863
IsoAbbr: J. Biotechnol.
NlmId: 8411927
123:123
JrId: 1553
long title: Journal of chemical technology and biotechnology (Oxford, Oxfordshire : 1986)
short title: J Chem Technol Biotechnol
ISSN: 0268-2575
ISSN (Online): 
IsoAbbr: J Chem Technol Biotechnol
NlmId: 8711102
123:123
JrId: 1554
long title: American biotechnology laboratory
short title: Am Biotechnol Lab
ISSN: 0749-3223
ISSN (Online): 
IsoAbbr: Am. Biotechnol. Lab.
NlmId: 8804377
123:123
JrId: 1555
long title: Phytochemistry
short title: Phytochemistry
ISSN: 0031-9422
ISSN (Online): 1873-3700
IsoAbbr: Phytochemistry
NlmId: 0151434
123:123
JrId: 1556
long title: Bollettino d'oculistica
short title: Boll Ocul
ISSN: 0006-677X
ISSN (Online): 
IsoAbbr: Boll Ocul
NlmId: 0372535
123:123
JrId: 1557
long title: Journal of industrial microbiology
short title: J Ind Microbiol
ISSN: 0169-4146
ISSN (Online): 
IsoAbbr: J. Ind. Microbiol.
NlmId: 8610887
123:123
JrId: 1558
long title: Biotechnology progress
short title: Biotechnol Prog
ISSN: 8756-7938
ISSN (Online): 1520-6033
IsoAbbr: Biotechnol. Prog.
NlmId: 8506292
123:123
JrId: 1559
long title: Bioprocess technology
short title: Bioprocess Technol
ISSN: 0888-7470
ISSN (Online): 
IsoAbbr: Bioprocess Technol
NlmId: 8601086
123:123
JrId: 1560
long title: Trends in biotechnology
short title: Trends Biotechnol
ISSN: 0167-7799
ISSN (Online): 1879-3096
IsoAbbr: Trends Biotechnol.
NlmId: 8310903
123:123
JrId: 1561
long title: SAAS bulletin, biochemistry and biotechnology
short title: SAAS Bull Biochem Biotechnol
ISSN: 1052-6781
ISSN (Online): 
IsoAbbr: SAAS Bull. Biochem. Biotechnol.
NlmId: 8917120
123:123
JrId: 1562
long title: The Alumni magazine
short title: Alumni Mag
ISSN: 0149-2608
ISSN (Online): 
IsoAbbr: Alumni Mag
NlmId: 7705977
123:123
JrId: 1563
long title: Annual review of gerontology & geriatrics
short title: Annu Rev Gerontol Geriatr
ISSN: 0198-8794
ISSN (Online): 
IsoAbbr: Annu Rev Gerontol Geriatr
NlmId: 8100572
123:123
JrId: 1564
long title: Annual review of immunology
short title: Annu Rev Immunol
ISSN: 0732-0582
ISSN (Online): 1545-3278
IsoAbbr: Annu. Rev. Immunol.
NlmId: 8309206
123:123
JrId: 1565
long title: Research communications - Institute for Fermentation, Osaka
short title: Res Commun Inst Ferment
ISSN: 0073-8751
ISSN (Online): 
IsoAbbr: Res Commun Inst Ferment
NlmId: 7502667
123:123
JrId: 1566
long title: Archives of otolaryngology--head & neck surgery
short title: Arch Otolaryngol Head Neck Surg
ISSN: 0886-4470
ISSN (Online): 1538-361X
IsoAbbr: Arch. Otolaryngol. Head Neck Surg.
NlmId: 8603209
123:123
JrId: 1567
long title: Biochemistry and cell biology = Biochimie et biologie cellulaire
short title: Biochem Cell Biol
ISSN: 0829-8211
ISSN (Online): 1208-6002
IsoAbbr: Biochem. Cell Biol.
NlmId: 8606068
123:123
JrId: 1568
long title: Bollettino della Societa italiana di biologia sperimentale
short title: Boll Soc Ital Biol Sper
ISSN: 0037-8771
ISSN (Online): 
IsoAbbr: Boll. Soc. Ital. Biol. Sper.
NlmId: 7506962
123:123
JrId: 1572
long title: Alzheimer disease and associated disorders
short title: Alzheimer Dis Assoc Disord
ISSN: 0893-0341
ISSN (Online): 1546-4156
IsoAbbr: Alzheimer Dis Assoc Disord
NlmId: 8704771
123:123
JrId: 1573
long title: Tandlaegernes nye tidsskrift
short title: Tandlaegernes Tidsskr
ISSN: 0901-9898
ISSN (Online): 
IsoAbbr: Tandlaegernes Tidsskr
NlmId: 9005525
123:123
JrId: 1575
long title: The Admitting management journal
short title: Admit Manage J
ISSN: 
ISSN (Online): 
IsoAbbr: Admit Manage J
NlmId: 8812074
123:123
JrId: 1576
long title: Bollettino della Societa italiana di cardiologia
short title: Boll Soc Ital Cardiol
ISSN: 0037-878X
ISSN (Online): 
IsoAbbr: Boll Soc Ital Cardiol
NlmId: 7506963
123:123
JrId: 1577
long title: Brain and cognition
short title: Brain Cogn
ISSN: 0278-2626
ISSN (Online): 1090-2147
IsoAbbr: Brain Cogn
NlmId: 8218014
123:123
JrId: 1578
long title: Agricultural and biological chemistry
short title: Agric Biol Chem
ISSN: 0002-1369
ISSN (Online): 1881-1280
IsoAbbr: Agric. Biol. Chem.
NlmId: 0370452
123:123
JrId: 1579
long title: Ambulatory care
short title: Ambul Care
ISSN: 0894-3672
ISSN (Online): 
IsoAbbr: Ambul Care
NlmId: 8704157
123:123
JrId: 1580
long title: Applied microbiology and biotechnology
short title: Appl Microbiol Biotechnol
ISSN: 0175-7598
ISSN (Online): 1432-0614
IsoAbbr: Appl. Microbiol. Biotechnol.
NlmId: 8406612
123:123
JrId: 1581
long title: Annals of medicine
short title: Ann Med
ISSN: 0785-3890
ISSN (Online): 1365-2060
IsoAbbr: Ann. Med.
NlmId: 8906388
123:123
JrId: 1582
long title: American journal of mental retardation : AJMR
short title: Am J Ment Retard
ISSN: 0895-8017
ISSN (Online): 
IsoAbbr: Am J Ment Retard
NlmId: 8800463
123:123
JrId: 1583
long title: Australian journal of biotechnology
short title: Aust J Biotechnol
ISSN: 0819-3355
ISSN (Online): 
IsoAbbr: Aust J Biotechnol
NlmId: 8811037
123:123
JrId: 1584
long title: Journal of the Air & Waste Management Association
short title: J Air Waste Manage Assoc
ISSN: 1047-3289
ISSN (Online): 
IsoAbbr: J Air Waste Manage Assoc
NlmId: 9002202
123:123
JrId: 1585
long title: American journal of health promotion : AJHP
short title: Am J Health Promot
ISSN: 0890-1171
ISSN (Online): 
IsoAbbr: Am J Health Promot
NlmId: 8701680
123:123
JrId: 1586
long title: Health systems management
short title: Health Syst Manage
ISSN: 0361-0195
ISSN (Online): 
IsoAbbr: Health Syst Manage
NlmId: 7603078
123:123
JrId: 1587
long title: The American journal of cardiovascular pathology
short title: Am J Cardiovasc Pathol
ISSN: 0887-8005
ISSN (Online): 
IsoAbbr: Am J Cardiovasc Pathol
NlmId: 8702438
123:123
JrId: 1588
long title: The American journal of orthopedics
short title: Am J Orthop
ISSN: 0065-9002
ISSN (Online): 
IsoAbbr: Am J Orthop
NlmId: 0134543
123:123
JrId: 1589
long title: National Medical Care Utilization and Expenditure Survey (Series). Series B, Descriptive report
short title: Natl Med Care Util Expend Surv B
ISSN: 0895-2728
ISSN (Online): 
IsoAbbr: Natl Med Care Util Expend Surv B
NlmId: 8710665
123:123
JrId: 1590
long title: AMRO
short title: AMRO
ISSN: 
ISSN (Online): 
IsoAbbr: AMRO
NlmId: 8909516
123:123
JrId: 1591
long title: APMIS : acta pathologica, microbiologica, et immunologica Scandinavica
short title: APMIS
ISSN: 0903-4641
ISSN (Online): 1600-0463
IsoAbbr: APMIS
NlmId: 8803400
123:123
JrId: 1592
long title: Biologicals : journal of the International Association of Biological Standardization
short title: Biologicals
ISSN: 1045-1056
ISSN (Online): 1095-8320
IsoAbbr: Biologicals
NlmId: 9004494
123:123
JrId: 1593
long title: Immunodeficiency reviews
short title: Immunodefic Rev
ISSN: 0893-5300
ISSN (Online): 
IsoAbbr: Immunodefic Rev
NlmId: 9001383
123:123
JrId: 1594
long title: CES odontologia / Instituto de Ciencias de la Salud
short title: CES Odontol
ISSN: 0120-971X
ISSN (Online): 
IsoAbbr: CES Odontol
NlmId: 9209765
123:123
JrId: 1595
long title: BioTechniques
short title: Biotechniques
ISSN: 0736-6205
ISSN (Online): 1940-9818
IsoAbbr: BioTechniques
NlmId: 8306785
123:123
JrId: 1596
long title: Bollettino - Societa medico chirurgica Cremona
short title: Boll Soc Med Chir Cremona
ISSN: 0037-8852
ISSN (Online): 
IsoAbbr: Boll Soc Med Chir Cremona
NlmId: 7505295
123:123
JrId: 1597
long title: Soproden
short title: Soproden
ISSN: 0213-831X
ISSN (Online): 
IsoAbbr: Soproden
NlmId: 9108831
123:123
JrId: 1598
long title: Genetic engineering (Academic Press)
short title: Genet Eng
ISSN: 0887-8307
ISSN (Online): 
IsoAbbr: Genet Eng
NlmId: 8302443
123:123
JrId: 1599
long title: Molecular reproduction and development
short title: Mol Reprod Dev
ISSN: 1040-452X
ISSN (Online): 1098-2795
IsoAbbr: Mol. Reprod. Dev.
NlmId: 8903333
123:123
JrId: 1600
long title: Neuron
short title: Neuron
ISSN: 0896-6273
ISSN (Online): 1097-4199
IsoAbbr: Neuron
NlmId: 8809320
123:123
JrId: 1601
long title: Journal of clinical anesthesia
short title: J Clin Anesth
ISSN: 0952-8180
ISSN (Online): 1873-4529
IsoAbbr: J Clin Anesth
NlmId: 8812166
123:123
JrId: 1602
long title: Asepsis
short title: Asepsis
ISSN: 1062-0281
ISSN (Online): 
IsoAbbr: Asepsis
NlmId: 9008247
123:123
JrId: 1603
long title: European archives of oto-rhino-laryngology : official journal of the European Federation of Oto-Rhino-Laryngological Societies (EUFOS) : affiliated with the German Society for Oto-Rhino-Laryngology - Head and Neck Surgery
short title: Eur Arch Otorhinolaryngol
ISSN: 0937-4477
ISSN (Online): 1434-4726
IsoAbbr: Eur Arch Otorhinolaryngol
NlmId: 9002937
123:123
JrId: 1604
long title: Anatomia clinica
short title: Anat Clin
ISSN: 0343-6098
ISSN (Online): 
IsoAbbr: Anat Clin
NlmId: 7808897
123:123
JrId: 1605
long title: Annali di igiene : medicina preventiva e di comunita
short title: Ann Ig
ISSN: 1120-9135
ISSN (Online): 
IsoAbbr: Ann Ig
NlmId: 9002865
123:123
JrId: 1608
long title: The International journal of oral implantology : implantologist
short title: Int J Oral Implantol
ISSN: 1048-1842
ISSN (Online): 
IsoAbbr: Int J Oral Implantol
NlmId: 9002981
123:123
JrId: 1609
long title: The Prostate. Supplement
short title: Prostate Suppl
ISSN: 1050-5881
ISSN (Online): 
IsoAbbr: Prostate Suppl
NlmId: 9003050
123:123
JrId: 1610
long title: Ankara Universitesi Dis Hekimligi Fakultesi dergisi = The Journal of the Dental Faculty of Ankara University
short title: Ankara Univ Hekim Fak Derg
ISSN: 1016-8710
ISSN (Online): 
IsoAbbr: Ankara Univ Hekim Fak Derg
NlmId: 9004485
123:123
JrId: 1611
long title: WDA journal
short title: WDA J
ISSN: 1046-9338
ISSN (Online): 
IsoAbbr: WDA J
NlmId: 9003417
123:123
JrId: 1612
long title: Anales de medicina (Lima, Peru)
short title: An Med (Lima)
ISSN: 0300-0052
ISSN (Online): 
IsoAbbr: An Med (Lima)
NlmId: 0347357
123:123
JrId: 1613
long title: Northwestern dental research
short title: Northwest Dent Res
ISSN: 1062-0311
ISSN (Online): 
IsoAbbr: Northwest Dent Res
NlmId: 9100938
123:123
JrId: 1614
long title: Experimental physiology
short title: Exp Physiol
ISSN: 0958-0670
ISSN (Online): 1469-445X
IsoAbbr: Exp. Physiol.
NlmId: 9002940
123:123
JrId: 1615
long title: Revista. Circulo Odontologico de Rosario
short title: Rev Circul Ondontol Ros
ISSN: 0009-7357
ISSN (Online): 
IsoAbbr: Rev Circul Ondontol Ros
NlmId: 16220390R
123:123
JrId: 1616
long title: Australian and New Zealand journal of ophthalmology
short title: Aust N Z J Ophthalmol
ISSN: 0814-9763
ISSN (Online): 1440-1606
IsoAbbr: Aust N Z J Ophthalmol
NlmId: 8505423
123:123
JrId: 1617
long title: Journal of molecular recognition : JMR
short title: J Mol Recognit
ISSN: 0952-3499
ISSN (Online): 1099-1352
IsoAbbr: J. Mol. Recognit.
NlmId: 9004580
123:123
JrId: 1618
long title: Revista de la Sociedad Odontologica de La Plata
short title: Rev Soc Odontol La Plata
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Odontol La Plata
NlmId: 9506154
123:123
JrId: 1619
long title: FEMS microbiology immunology
short title: FEMS Microbiol Immunol
ISSN: 0920-8534
ISSN (Online): 
IsoAbbr: FEMS Microbiol Immunol
NlmId: 8901230
123:123
JrId: 1620
long title: FEMS microbiology reviews
short title: FEMS Microbiol Rev
ISSN: 0168-6445
ISSN (Online): 1574-6976
IsoAbbr: FEMS Microbiol. Rev.
NlmId: 8902526
123:123
JrId: 1621
long title: Yi chuan xue bao = Acta genetica Sinica
short title: Yi Chuan Xue Bao
ISSN: 0379-4172
ISSN (Online): 
IsoAbbr: Yi Chuan Xue Bao
NlmId: 7900784
123:123
JrId: 1622
long title: Health technology assessment reports
short title: Health Technol Assess Rep
ISSN: 8755-9765
ISSN (Online): 
IsoAbbr: Health Technol Assess Rep
NlmId: 8607675
123:123
JrId: 1623
long title: Healthcare informatics : the business magazine for information and communication systems
short title: Healthc Inform
ISSN: 1050-9135
ISSN (Online): 
IsoAbbr: Healthc Inform
NlmId: 9004557
123:123
JrId: 1624
long title: Skin pharmacology : the official journal of the Skin Pharmacology Society
short title: Skin Pharmacol
ISSN: 1011-0283
ISSN (Online): 
IsoAbbr: Skin Pharmacol.
NlmId: 8810069
123:123
JrId: 1625
long title: American journal of respiratory cell and molecular biology
short title: Am J Respir Cell Mol Biol
ISSN: 1044-1549
ISSN (Online): 1535-4989
IsoAbbr: Am. J. Respir. Cell Mol. Biol.
NlmId: 8917225
123:123
JrId: 1626
long title: Progress in veterinary microbiology and immunology
short title: Prog Vet Microbiol Immunol
ISSN: 0255-3686
ISSN (Online): 
IsoAbbr: Prog. Vet. Microbiol. Immunol.
NlmId: 8410145
123:123
JrId: 1627
long title: Topics in magnetic resonance imaging : TMRI
short title: Top Magn Reson Imaging
ISSN: 0899-3459
ISSN (Online): 1536-1004
IsoAbbr: Top Magn Reson Imaging
NlmId: 8913523
123:123
JrId: 1628
long title: Current opinion in cell biology
short title: Curr Opin Cell Biol
ISSN: 0955-0674
ISSN (Online): 1879-0410
IsoAbbr: Curr. Opin. Cell Biol.
NlmId: 8913428
123:123
JrId: 1629
long title: Journal of the American Society of Echocardiography : official publication of the American Society of Echocardiography
short title: J Am Soc Echocardiogr
ISSN: 0894-7317
ISSN (Online): 1097-6795
IsoAbbr: J Am Soc Echocardiogr
NlmId: 8801388
123:123
JrId: 1630
long title: Neurofibromatosis
short title: Neurofibromatosis
ISSN: 1010-5662
ISSN (Online): 
IsoAbbr: Neurofibromatosis
NlmId: 8807525
123:123
JrId: 1631
long title: Biochemistry and experimental biology
short title: Biochem Exp Biol
ISSN: 0366-0060
ISSN (Online): 
IsoAbbr: Biochem Exp Biol
NlmId: 0416171
123:123
JrId: 1632
long title: Growth factors (Chur, Switzerland)
short title: Growth Factors
ISSN: 0897-7194
ISSN (Online): 1029-2292
IsoAbbr: Growth Factors
NlmId: 9000468
123:123
JrId: 1633
long title: European journal of cardio-thoracic surgery : official journal of the European Association for Cardio-thoracic Surgery
short title: Eur J Cardiothorac Surg
ISSN: 1010-7940
ISSN (Online): 1873-734X
IsoAbbr: Eur J Cardiothorac Surg
NlmId: 8804069
123:123
JrId: 1634
long title: Experimental and clinical immunogenetics
short title: Exp Clin Immunogenet
ISSN: 0254-9670
ISSN (Online): 
IsoAbbr: Exp. Clin. Immunogenet.
NlmId: 8411714
123:123
JrId: 1635
long title: Eicosanoids
short title: Eicosanoids
ISSN: 0934-9820
ISSN (Online): 
IsoAbbr: Eicosanoids
NlmId: 8906009
123:123
JrId: 1636
long title: Neurologia (Barcelona, Spain)
short title: Neurologia
ISSN: 0213-4853
ISSN (Online): 1578-1968
IsoAbbr: Neurologia
NlmId: 9005460
123:123
JrId: 1637
long title: Acta oncologica (Stockholm, Sweden)
short title: Acta Oncol
ISSN: 0284-186X
ISSN (Online): 1651-226X
IsoAbbr: Acta Oncol
NlmId: 8709065
123:123
JrId: 1638
long title: Idengaku zasshi
short title: Jpn J Genet
ISSN: 0021-504X
ISSN (Online): 1880-5787
IsoAbbr: Jpn. J. Genet.
NlmId: 9301272
123:123
JrId: 1639
long title: Revista portuguesa de cardiologia : orgao oficial da Sociedade Portuguesa de Cardiologia = Portuguese journal of cardiology : an official journal of the Portuguese Society of Cardiology
short title: Rev Port Cardiol
ISSN: 0870-2551
ISSN (Online): 
IsoAbbr: Rev Port Cardiol
NlmId: 8710716
123:123
JrId: 1640
long title: Hoitotiede
short title: Hoitotiede
ISSN: 0786-5686
ISSN (Online): 
IsoAbbr: Hoitotiede
NlmId: 9104138
123:123
JrId: 1641
long title: Journal of public health medicine
short title: J Public Health Med
ISSN: 0957-4832
ISSN (Online): 1464-3782
IsoAbbr: J Public Health Med
NlmId: 9011205
123:123
JrId: 1642
long title: Genetic analysis, techniques and applications
short title: Genet Anal Tech Appl
ISSN: 1050-3862
ISSN (Online): 
IsoAbbr: Genet. Anal. Tech. Appl.
NlmId: 9004550
123:123
JrId: 1643
long title: Journal of esthetic dentistry
short title: J Esthet Dent
ISSN: 1040-1466
ISSN (Online): 
IsoAbbr: J Esthet Dent
NlmId: 9010411
123:123
JrId: 1644
long title: Oral-prophylaxe / Herausgeber, Verein fur Zahnhygiene e.V
short title: Oralprophylaxe
ISSN: 0724-4991
ISSN (Online): 
IsoAbbr: Oralprophylaxe
NlmId: 8402927
123:123
JrId: 1645
long title: Rogerian nursing science news : newsletter of the Society of Rogerian Scholars
short title: Rogerian Nurs Sci News
ISSN: 1050-9089
ISSN (Online): 
IsoAbbr: Rogerian Nurs Sci News
NlmId: 9005735
123:123
JrId: 1646
long title: Health estate journal : journal of the Institute of Hospital Engineering
short title: Health Estate J
ISSN: 0957-7742
ISSN (Online): 
IsoAbbr: Health Estate J
NlmId: 9004555
123:123
JrId: 1647
long title: L'Ateneo parmense. Acta bio-medica : organo della Societa di medicina e scienze naturali di Parma
short title: Ateneo Parmense Acta Biomed
ISSN: 
ISSN (Online): 
IsoAbbr: Ateneo Parmense Acta Biomed
NlmId: 8106465
123:123
JrId: 1648
long title: Australian Prosthodontic Society bulletin
short title: Aust Prosthodont Soc Bull
ISSN: 0816-4460
ISSN (Online): 
IsoAbbr: Aust Prosthodont Soc Bull
NlmId: 8609734
123:123
JrId: 1649
long title: Bordeaux chirurgical
short title: Bord Chir
ISSN: 0006-7660
ISSN (Online): 
IsoAbbr: Bord Chir
NlmId: 1260056
123:123
JrId: 1650
long title: Archiv der Pharmazie und Berichte der Deutschen Pharmazeutischen Gesellschaft
short title: Arch Pharm Ber Dtsch Pharm Ges
ISSN: 0376-0367
ISSN (Online): 
IsoAbbr: Arch Pharm Ber Dtsch Pharm Ges
NlmId: 0340675
123:123
JrId: 1651
long title: American journal of physiologic imaging
short title: Am J Physiol Imaging
ISSN: 0885-8276
ISSN (Online): 
IsoAbbr: Am J Physiol Imaging
NlmId: 8610225
123:123
JrId: 1652
long title: Acta paediatrica Hungarica
short title: Acta Paediatr Hung
ISSN: 0001-6527
ISSN (Online): 
IsoAbbr: Acta Paediatr Hung
NlmId: 8307729
123:123
JrId: 1653
long title: Acta pathologica et microbiologica Scandinavica. Section B: Microbiology and immunology
short title: Acta Pathol Microbiol Scand B Microbiol Immunol
ISSN: 0365-5571
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Scand B Microbiol Immunol
NlmId: 7508470
123:123
JrId: 1654
long title: Australian prosthodontic journal / Australian Prosthodontic Society
short title: Aust Prosthodont J
ISSN: 0819-0887
ISSN (Online): 
IsoAbbr: Aust Prosthodont J
NlmId: 8803700
123:123
JrId: 1655
long title: Bordeaux medical
short title: Bord Med
ISSN: 0021-7867
ISSN (Online): 
IsoAbbr: Bord Med
NlmId: 0134233
123:123
JrId: 1656
long title: American journal of preventive medicine
short title: Am J Prev Med
ISSN: 0749-3797
ISSN (Online): 1873-2607
IsoAbbr: Am J Prev Med
NlmId: 8704773
123:123
JrId: 1657
long title: Annales de l'Institut Pasteur. Microbiology
short title: Ann Inst Pasteur Microbiol
ISSN: 0769-2609
ISSN (Online): 
IsoAbbr: Ann. Inst. Pasteur Microbiol.
NlmId: 8701984
123:123
JrId: 1658
long title: Applied pathology
short title: Appl Pathol
ISSN: 0252-1172
ISSN (Online): 
IsoAbbr: Appl Pathol
NlmId: 8308921
123:123
JrId: 1659
long title: Seminars in ultrasound, CT, and MR
short title: Semin Ultrasound CT MR
ISSN: 0887-2171
ISSN (Online): 1558-5034
IsoAbbr: Semin. Ultrasound CT MR
NlmId: 8504689
123:123
JrId: 1660
long title: Biochemical medicine and metabolic biology
short title: Biochem Med Metab Biol
ISSN: 0885-4505
ISSN (Online): 1557-7651
IsoAbbr: Biochem. Med. Metab. Biol.
NlmId: 8605718
123:123
JrId: 1661
long title: Borden's review of nutrition research
short title: Bordens Rev Nutr Res
ISSN: 0006-7679
ISSN (Online): 
IsoAbbr: Bordens Rev Nutr Res
NlmId: 7513569
123:123
JrId: 1662
long title: Acta otorrinolaringologica espanola
short title: Acta Otorrinolaringol Esp
ISSN: 0001-6519
ISSN (Online): 1988-3013
IsoAbbr: Acta Otorrinolaringol Esp
NlmId: 14540260R
123:123
JrId: 1663
long title: Annales de l'Institut Pasteur. Virology
short title: Ann Inst Pasteur Virol
ISSN: 0769-2617
ISSN (Online): 
IsoAbbr: Ann. Inst. Pasteur Virol.
NlmId: 8702442
123:123
JrId: 1664
long title: No to hattatsu. Brain and development
short title: No To Hattatsu
ISSN: 0029-0831
ISSN (Online): 1884-7668
IsoAbbr: No To Hattatsu
NlmId: 0215224
123:123
JrId: 1665
long title: Zhonghua er bi yan hou ke za zhi
short title: Zhonghua Er Bi Yan Hou Ke Za Zhi
ISSN: 0412-3948
ISSN (Online): 
IsoAbbr: Zhonghua Er Bi Yan Hou Ke Za Zhi
NlmId: 16210350R
123:123
JrId: 1666
long title: Clinics in diagnostic ultrasound
short title: Clin Diagn Ultrasound
ISSN: 0193-743X
ISSN (Online): 
IsoAbbr: Clin Diagn Ultrasound
NlmId: 7904770
123:123
JrId: 1667
long title: APMIS. Supplementum
short title: APMIS Suppl
ISSN: 0903-465X
ISSN (Online): 1600-5503
IsoAbbr: APMIS Suppl.
NlmId: 8812090
123:123
JrId: 1668
long title: Official publication. Dental Hygienists' Association of the State of New York
short title: Off Publ Dent Hyg Assoc State N Y
ISSN: 0011-8621
ISSN (Online): 
IsoAbbr: Off Publ Dent Hyg Assoc State N Y
NlmId: 16520390R
123:123
JrId: 1669
long title: California hospitals
short title: Calif Hosp
ISSN: 0896-2766
ISSN (Online): 
IsoAbbr: Calif Hosp
NlmId: 9015215
123:123
JrId: 1670
long title: Journal of experimental pathology (Oxford, England)
short title: J Exp Pathol (Oxford)
ISSN: 0958-4625
ISSN (Online): 
IsoAbbr: J Exp Pathol (Oxford)
NlmId: 9004579
123:123
JrId: 1671
long title: Rhinology. Supplement
short title: Rhinol Suppl
ISSN: 1013-0047
ISSN (Online): 
IsoAbbr: Rhinol. Suppl.
NlmId: 9004674
123:123
JrId: 1672
long title: NIH guide for grants and contracts / U.S. Department of Health, Education, and Welfare
short title: NIH Guide Grants Contracts
ISSN: 1050-9364
ISSN (Online): 
IsoAbbr: NIH Guide Grants Contracts
NlmId: 9004625
123:123
JrId: 1673
long title: Human & experimental toxicology
short title: Hum Exp Toxicol
ISSN: 0960-3271
ISSN (Online): 1477-0903
IsoAbbr: Hum Exp Toxicol
NlmId: 9004560
123:123
JrId: 1674
long title: Grudnaia i serdechno-sosudistaia khirurgiia / Ministerstvo zdravookhraneniia SSSR [i] Vsesoiuznoe nauchnoe obshchestvo khirurgov
short title: Grud Serdechnososudistaia Khir
ISSN: 0236-2791
ISSN (Online): 
IsoAbbr: Grud Serdechnososudistaia Khir
NlmId: 9004552
123:123
JrId: 1675
long title: Journal of dentistry for children
short title: J Dent Child
ISSN: 0022-0353
ISSN (Online): 
IsoAbbr: J Dent Child
NlmId: 0150034
123:123
JrId: 1676
long title: The Journal of experimental zoology. Supplement : published under auspices of the American Society of Zoologists and the Division of Comparative Physiology and Biochemistry / the Wistar Institute of Anatomy and Biology
short title: J Exp Zool Suppl
ISSN: 1059-8324
ISSN (Online): 
IsoAbbr: J Exp Zool Suppl
NlmId: 9005420
123:123
JrId: 1677
long title: Bulletin Of The Contra Costa Dental Society
short title: Bull Contra Costa Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Contra Costa Dent Soc
NlmId: 9884678
123:123
JrId: 1678
long title: Journal / Contra Costa Dental Society
short title: J Contra Costa Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Contra Costa Dent Soc
NlmId: 9883807
123:123
JrId: 1679
long title: Minerva ortognatodontica
short title: Minerva Ortognatod
ISSN: 0394-168X
ISSN (Online): 1827-1693
IsoAbbr: Minerva Ortognatod
NlmId: 8809304
123:123
JrId: 1680
long title: Dentessence
short title: Dentessence
ISSN: 0957-378X
ISSN (Online): 
IsoAbbr: Dentessence
NlmId: 9012823
123:123
JrId: 1681
long title: No to shinkei = Brain and nerve
short title: No To Shinkei
ISSN: 0006-8969
ISSN (Online): 
IsoAbbr: No To Shinkei
NlmId: 0413550
123:123
JrId: 1682
long title: Advances in second messenger and phosphoprotein research
short title: Adv Second Messenger Phosphoprotein Res
ISSN: 1040-7952
ISSN (Online): 
IsoAbbr: Adv. Second Messenger Phosphoprotein Res.
NlmId: 8807408
123:123
JrId: 1683
long title: Tannlaeknabladid : blad tannlaeknafelags Islands = Icelandic dental journal
short title: Tannlaeknabladid
ISSN: 1018-7138
ISSN (Online): 
IsoAbbr: Tannlaeknabladid
NlmId: 9100592
123:123
JrId: 1684
long title: Annual review of cell biology
short title: Annu Rev Cell Biol
ISSN: 0743-4634
ISSN (Online): 
IsoAbbr: Annu. Rev. Cell Biol.
NlmId: 8602195
123:123
JrId: 1685
long title: Architecture (Washington, D.C.)
short title: Architecture
ISSN: 0746-0554
ISSN (Online): 
IsoAbbr: Architecture
NlmId: 9880305
123:123
JrId: 1687
long title: Avances en periodoncia
short title: Av Periodoncia
ISSN: 1130-1457
ISSN (Online): 
IsoAbbr: Av Periodoncia
NlmId: 9114922
123:123
JrId: 1688
long title: HRMagazine : on human resource management
short title: HRMAGAZINE
ISSN: 1047-3149
ISSN (Online): 
IsoAbbr: HRMAGAZINE
NlmId: 9011800
123:123
JrId: 1689
long title: The British journal of general practice : the journal of the Royal College of General Practitioners
short title: Br J Gen Pract
ISSN: 0960-1643
ISSN (Online): 1478-5242
IsoAbbr: Br J Gen Pract
NlmId: 9005323
123:123
JrId: 1690
long title: Lasers in surgery and medicine. Supplement
short title: Lasers Surg Med Suppl
ISSN: 1050-9267
ISSN (Online): 
IsoAbbr: Lasers Surg Med Suppl
NlmId: 9005665
123:123
JrId: 1691
long title: Annual review of nutrition
short title: Annu Rev Nutr
ISSN: 0199-9885
ISSN (Online): 1545-4312
IsoAbbr: Annu. Rev. Nutr.
NlmId: 8209988
123:123
JrId: 1692
long title: Archives of histology and cytology
short title: Arch Histol Cytol
ISSN: 0914-9465
ISSN (Online): 1349-1717
IsoAbbr: Arch. Histol. Cytol.
NlmId: 8806082
123:123
JrId: 1693
long title: Journal of paediatrics and child health
short title: J Paediatr Child Health
ISSN: 1034-4810
ISSN (Online): 1440-1754
IsoAbbr: J Paediatr Child Health
NlmId: 9005421
123:123
JrId: 1694
long title: Bulletin du cancer. Radiotherapie : journal de la Societe francaise du cancer : organe de la societe francaise de radiotherapie oncologique
short title: Bull Cancer Radiother
ISSN: 0924-4212
ISSN (Online): 
IsoAbbr: Bull Cancer Radiother
NlmId: 9005324
123:123
JrId: 1695
long title: Annual review of nursing research
short title: Annu Rev Nurs Res
ISSN: 0739-6686
ISSN (Online): 
IsoAbbr: Annu Rev Nurs Res
NlmId: 8406387
123:123
JrId: 1696
long title: AIDS research and human retroviruses
short title: AIDS Res Hum Retroviruses
ISSN: 0889-2229
ISSN (Online): 1931-8405
IsoAbbr: AIDS Res. Hum. Retroviruses
NlmId: 8709376
123:123
JrId: 1697
long title: European journal of cancer (Oxford, England : 1990)
short title: Eur J Cancer
ISSN: 0959-8049
ISSN (Online): 1879-0852
IsoAbbr: Eur. J. Cancer
NlmId: 9005373
123:123
JrId: 1698
long title: Revista espanola de enfermedades digestivas : organo oficial de la Sociedad Espanola de Patologia Digestiva
short title: Rev Esp Enferm Dig
ISSN: 1130-0108
ISSN (Online): 
IsoAbbr: Rev Esp Enferm Dig
NlmId: 9007566
123:123
JrId: 1699
long title: Today's FDA : official monthly journal of the Florida Dental Association
short title: Todays FDA
ISSN: 1048-5317
ISSN (Online): 
IsoAbbr: Todays FDA
NlmId: 9012957
123:123
JrId: 1700
long title: Nursing diagnosis : ND : the official journal of the North American Nursing Diagnosis Association
short title: Nurs Diagn
ISSN: 1046-7459
ISSN (Online): 
IsoAbbr: Nurs Diagn
NlmId: 9101481
123:123
JrId: 1701
long title: ASAIO transactions / American Society for Artificial Internal Organs
short title: ASAIO Trans
ISSN: 0889-7190
ISSN (Online): 
IsoAbbr: ASAIO Trans
NlmId: 8611947
123:123
JrId: 1702
long title: Annali Sclavo. Collana monografica
short title: Ann Sclavo Collana Monogr
ISSN: 0003-472X
ISSN (Online): 
IsoAbbr: Ann Sclavo Collana Monogr
NlmId: 8701688
123:123
JrId: 1703
long title: Journal of the American Academy of Nurse Practitioners
short title: J Am Acad Nurse Pract
ISSN: 1041-2972
ISSN (Online): 1745-7599
IsoAbbr: J Am Acad Nurse Pract
NlmId: 8916634
123:123
JrId: 1705
long title: Asia-Pacific journal of public health / Asia-Pacific Academic Consortium for Public Health
short title: Asia Pac J Public Health
ISSN: 1010-5395
ISSN (Online): 1941-2479
IsoAbbr: Asia Pac J Public Health
NlmId: 8708538
123:123
JrId: 1706
long title: Revista de actualidad odontoestomatologica espanola : boletin de informacion, del Ilustre Consejo General de Colegios de Odontologos y Estomatologos de Espana
short title: Rev Actual Odontoestomatol Esp
ISSN: 0212-9701
ISSN (Online): 
IsoAbbr: Rev Actual Odontoestomatol Esp
NlmId: 9007565
123:123
JrId: 1707
long title: Health libraries review
short title: Health Libr Rev
ISSN: 0265-6647
ISSN (Online): 1365-2532
IsoAbbr: Health Libr Rev
NlmId: 8607228
123:123
JrId: 1708
long title: Australian Society Of Prosthodontists Bulletin
short title: Aust Soc Prosthodontists Bull
ISSN: 0816-8261
ISSN (Online): 
IsoAbbr: Aust Soc Prosthodontists Bull
NlmId: 9880197
123:123
JrId: 1710
long title: Bone
short title: Bone
ISSN: 8756-3282
ISSN (Online): 1873-2763
IsoAbbr: Bone
NlmId: 8504048
123:123
JrId: 1711
long title: Acta socio-medica Scandinavica. Supplement
short title: Acta Sociomed Scand Suppl
ISSN: 0301-7664
ISSN (Online): 
IsoAbbr: Acta Sociomed Scand Suppl
NlmId: 0414076
123:123
JrId: 1712
long title: British dental journal
short title: Br Dent J
ISSN: 0007-0610
ISSN (Online): 1476-5373
IsoAbbr: Br Dent J
NlmId: 7513219
123:123
JrId: 1713
long title: Archives of orthopaedic and trauma surgery
short title: Arch Orthop Trauma Surg
ISSN: 0936-8051
ISSN (Online): 1434-3916
IsoAbbr: Arch Orthop Trauma Surg
NlmId: 9011043
123:123
JrId: 1714
long title: Cytotechnology
short title: Cytotechnology
ISSN: 0920-9069
ISSN (Online): 1573-0778
IsoAbbr: Cytotechnology
NlmId: 8807027
123:123
JrId: 1715
long title: Genetic engineering
short title: Genet Eng (N Y)
ISSN: 0196-3716
ISSN (Online): 
IsoAbbr: Genet. Eng. (N.Y.)
NlmId: 7907340
123:123
JrId: 1716
long title: Series on nursing administration
short title: Ser Nurs Adm
ISSN: 0895-4364
ISSN (Online): 
IsoAbbr: Ser Nurs Adm
NlmId: 8805715
123:123
JrId: 1717
long title: West of England medical journal
short title: West Engl Med J
ISSN: 0960-6440
ISSN (Online): 
IsoAbbr: West Engl Med J
NlmId: 9010984
123:123
JrId: 1718
long title: Annales de chirurgie de la main et du membre superieur : organe officiel des societes de chirurgie de la main = Annals of hand and upper limb surgery
short title: Ann Chir Main Memb Super
ISSN: 1153-2424
ISSN (Online): 
IsoAbbr: Ann Chir Main Memb Super
NlmId: 9011039
123:123
JrId: 1719
long title: Acta radiologica (Stockholm, Sweden : 1987)
short title: Acta Radiol
ISSN: 0284-1851
ISSN (Online): 1600-0455
IsoAbbr: Acta Radiol
NlmId: 8706123
123:123
JrId: 1720
long title: The British dental surgery assistant
short title: Br Dent Surg Assist
ISSN: 0007-0629
ISSN (Online): 
IsoAbbr: Br Dent Surg Assist
NlmId: 0373122
123:123
JrId: 1721
long title: The American journal of hospice & palliative care
short title: Am J Hosp Palliat Care
ISSN: 1049-9091
ISSN (Online): 1938-2715
IsoAbbr: Am J Hosp Palliat Care
NlmId: 9008229
123:123
JrId: 1722
long title: Zeitschrift fur Unfallchirurgie und Versicherungsmedizin : offizielles Organ der Schweizerischen Gesellschaft fur Unfallmedizin und Berufskrankheiten = Revue de traumatologie et d'assicurologie : organe officiel de la Societe suisse de ...
short title: Z Unfallchir Versicherungsmed
ISSN: 1017-1584
ISSN (Online): 
IsoAbbr: Z Unfallchir Versicherungsmed
NlmId: 9009507
123:123
JrId: 1723
long title: Fag tidsskriftet sykepleien
short title: Fag Tidsskr Sykepleien
ISSN: 0802-9768
ISSN (Online): 
IsoAbbr: Fag Tidsskr Sykepleien
NlmId: 9008896
123:123
JrId: 1724
long title: Journalen sykepleien
short title: J Sykepleien
ISSN: 0802-9776
ISSN (Online): 
IsoAbbr: J Sykepleien
NlmId: 9008978
123:123
JrId: 1725
long title: Hospital hazardous materials management
short title: Hosp Hazard Mater Manage
ISSN: 0895-7169
ISSN (Online): 
IsoAbbr: Hosp Hazard Mater Manage
NlmId: 9008949
123:123
JrId: 1726
long title: Aspen's advisor for nurse executives
short title: Aspens Advis Nurse Exec
ISSN: 0883-9743
ISSN (Online): 
IsoAbbr: Aspens Advis Nurse Exec
NlmId: 8607450
123:123
JrId: 1727
long title: Acta chemica Scandinavica (Copenhagen, Denmark : 1989)
short title: Acta Chem Scand
ISSN: 0904-213X
ISSN (Online): 
IsoAbbr: Acta Chem. Scand.
NlmId: 9012772
123:123
JrId: 1728
long title: Revista da Faculdade de Odontologia da FZL
short title: Rev Faculdade Odontol FZL
ISSN: 0103-4391
ISSN (Online): 
IsoAbbr: Rev Faculdade Odontol FZL
NlmId: 9010532
123:123
JrId: 1729
long title: Journal of the National Cancer Institute. Monographs
short title: J Natl Cancer Inst Monogr
ISSN: 1052-6773
ISSN (Online): 1745-6614
IsoAbbr: J. Natl. Cancer Inst. Monographs
NlmId: 9011255
123:123
JrId: 1730
long title: British heart journal
short title: Br Heart J
ISSN: 0007-0769
ISSN (Online): 
IsoAbbr: Br Heart J
NlmId: 0370634
123:123
JrId: 1731
long title: Revista de la Facultad de Odontologia Universidad de Antioquia
short title: Rev Fac Odontol Univ Antioq
ISSN: 0121-246X
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Univ Antioq
NlmId: 9884874
123:123
JrId: 1732
long title: AACN clinical issues in critical care nursing
short title: AACN Clin Issues Crit Care Nurs
ISSN: 1046-7467
ISSN (Online): 
IsoAbbr: AACN Clin Issues Crit Care Nurs
NlmId: 9009969
123:123
JrId: 1733
long title: Microbiological sciences
short title: Microbiol Sci
ISSN: 0265-1351
ISSN (Online): 
IsoAbbr: Microbiol. Sci.
NlmId: 8510101
123:123
JrId: 1734
long title: Annals of nuclear medicine
short title: Ann Nucl Med
ISSN: 0914-7187
ISSN (Online): 1864-6433
IsoAbbr: Ann Nucl Med
NlmId: 8913398
123:123
JrId: 1735
long title: Biological trace element research
short title: Biol Trace Elem Res
ISSN: 0163-4984
ISSN (Online): 1559-0720
IsoAbbr: Biol Trace Elem Res
NlmId: 7911509
123:123
JrId: 1736
long title: Biology of metals
short title: Biol Met
ISSN: 0933-5854
ISSN (Online): 
IsoAbbr: Biol Met
NlmId: 8915662
123:123
JrId: 1737
long title: Biotherapy (Dordrecht, Netherlands)
short title: Biotherapy
ISSN: 0921-299X
ISSN (Online): 
IsoAbbr: Biotherapy
NlmId: 8903031
123:123
JrId: 1738
long title: Brain topography
short title: Brain Topogr
ISSN: 0896-0267
ISSN (Online): 1573-6792
IsoAbbr: Brain Topogr
NlmId: 8903034
123:123
JrId: 1739
long title: Cancer cells (Cold Spring Harbor, N.Y. : 1989)
short title: Cancer Cells
ISSN: 1042-2196
ISSN (Online): 
IsoAbbr: Cancer Cells
NlmId: 9000382
123:123
JrId: 1740
long title: Cancer chemotherapy and biological response modifiers
short title: Cancer Chemother Biol Response Modif
ISSN: 0921-4410
ISSN (Online): 
IsoAbbr: Cancer Chemother Biol Response Modif
NlmId: 8812385
123:123
JrId: 1741
long title: Cancer communications
short title: Cancer Commun
ISSN: 0955-3541
ISSN (Online): 
IsoAbbr: Cancer Commun.
NlmId: 8916730
123:123
JrId: 1742
long title: The British journal of addiction to alcohol and other drugs
short title: Br J Addict Alcohol Other Drugs
ISSN: 0007-0890
ISSN (Online): 
IsoAbbr: Br J Addict Alcohol Other Drugs
NlmId: 0372671
123:123
JrId: 1743
long title: British journal of clinical pharmacology
short title: Br J Clin Pharmacol
ISSN: 0306-5251
ISSN (Online): 1365-2125
IsoAbbr: Br J Clin Pharmacol
NlmId: 7503323
123:123
JrId: 1744
long title: Dermatology nursing / Dermatology Nurses' Association
short title: Dermatol Nurs
ISSN: 1060-3441
ISSN (Online): 
IsoAbbr: Dermatol Nurs
NlmId: 9011113
123:123
JrId: 1745
long title: Circulo Odontologico De San Martin Y Tres De Febrero
short title: Circ Odontol San Martin Tres Febr
ISSN: 
ISSN (Online): 
IsoAbbr: Circ Odontol San Martin Tres Febr
NlmId: 9884920
123:123
JrId: 1746
long title: Journal of structural biology
short title: J Struct Biol
ISSN: 1047-8477
ISSN (Online): 1095-8657
IsoAbbr: J. Struct. Biol.
NlmId: 9011206
123:123
JrId: 1750
long title: Orthodontike epitheorese : epiotemoniko periodiko tes Orthodontikes Etaireias tes Ellados / OEE
short title: Orthod Epitheorese
ISSN: 1105-204X
ISSN (Online): 
IsoAbbr: Orthod. Epitheor.
NlmId: 9108787
123:123
JrId: 1751
long title: NAACOG's clinical issues in perinatal and women's health nursing
short title: NAACOGS Clin Issu Perinat Womens Health Nurs
ISSN: 1046-7475
ISSN (Online): 
IsoAbbr: NAACOGS Clin Issu Perinat Womens Health Nurs
NlmId: 9010476
123:123
JrId: 1752
long title: Le Journal CANNT = CANNT journal : the journal of the Canadian Association of Nephrology Nurses and Technicians
short title: J CANNT
ISSN: 1483-698X
ISSN (Online): 
IsoAbbr: J CANNT
NlmId: 9013563
123:123
JrId: 1753
long title: Geographia medica. Supplement = Geographia medica. Sonderband
short title: Geogr Med Suppl
ISSN: 0866-4323
ISSN (Online): 
IsoAbbr: Geogr Med Suppl
NlmId: 9011764
123:123
JrId: 1754
long title: British journal of anaesthesia
short title: Br J Anaesth
ISSN: 0007-0912
ISSN (Online): 1471-6771
IsoAbbr: Br J Anaesth
NlmId: 0372541
123:123
JrId: 1756
long title: BJR supplement / BIR
short title: BJR Suppl
ISSN: 0961-2653
ISSN (Online): 
IsoAbbr: BJR Suppl
NlmId: 9011426
123:123
JrId: 1757
long title: AD nurse
short title: AD Nurse
ISSN: 0887-2198
ISSN (Online): 
IsoAbbr: AD Nurse
NlmId: 8704179
123:123
JrId: 1759
long title: European journal of morphology
short title: Eur J Morphol
ISSN: 0924-3860
ISSN (Online): 1744-4241
IsoAbbr: Eur J Morphol
NlmId: 9011462
123:123
JrId: 1760
long title: Nursing standard (Royal College of Nursing (Great Britain) : 1987). Special supplement
short title: Nurs Stand Spec Suppl
ISSN: 0963-522X
ISSN (Online): 
IsoAbbr: Nurs Stand Spec Suppl
NlmId: 9012905
123:123
JrId: 1761
long title: Advances in dermatology
short title: Adv Dermatol
ISSN: 0882-0880
ISSN (Online): 1878-0431
IsoAbbr: Adv Dermatol
NlmId: 8606032
123:123
JrId: 1762
long title: AIDS education and prevention : official publication of the International Society for AIDS Education
short title: AIDS Educ Prev
ISSN: 0899-9546
ISSN (Online): 1943-2755
IsoAbbr: AIDS Educ Prev
NlmId: 9002873
123:123
JrId: 1763
long title: Annali italiani di medicina interna : organo ufficiale della Societa italiana di medicina interna
short title: Ann Ital Med Int
ISSN: 0393-9340
ISSN (Online): 
IsoAbbr: Ann. Ital. Med. Int.
NlmId: 8806705
123:123
JrId: 1764
long title: The International journal of developmental biology
short title: Int J Dev Biol
ISSN: 0214-6282
ISSN (Online): 1696-3547
IsoAbbr: Int. J. Dev. Biol.
NlmId: 8917470
123:123
JrId: 1765
long title: British journal of cancer
short title: Br J Cancer
ISSN: 0007-0920
ISSN (Online): 1532-1827
IsoAbbr: Br. J. Cancer
NlmId: 0370635
123:123
JrId: 1766
long title: The British journal of cancer. Supplement
short title: Br J Cancer Suppl
ISSN: 0306-9443
ISSN (Online): 
IsoAbbr: Br. J. Cancer Suppl.
NlmId: 7506975
123:123
JrId: 1767
long title: Magnetic resonance quarterly
short title: Magn Reson Q
ISSN: 0899-9422
ISSN (Online): 
IsoAbbr: Magn Reson Q
NlmId: 8910769
123:123
JrId: 1768
long title: Cancer treatment and research
short title: Cancer Treat Res
ISSN: 0927-3042
ISSN (Online): 
IsoAbbr: Cancer Treat. Res.
NlmId: 8008541
123:123
JrId: 1769
long title: Cellular signalling
short title: Cell Signal
ISSN: 0898-6568
ISSN (Online): 1873-3913
IsoAbbr: Cell. Signal.
NlmId: 8904683
123:123
JrId: 1770
long title: Cerebrovascular and brain metabolism reviews
short title: Cerebrovasc Brain Metab Rev
ISSN: 1040-8827
ISSN (Online): 
IsoAbbr: Cerebrovasc Brain Metab Rev
NlmId: 8910172
123:123
JrId: 1771
long title: Chirality
short title: Chirality
ISSN: 0899-0042
ISSN (Online): 1520-636X
IsoAbbr: Chirality
NlmId: 8914261
123:123
JrId: 1772
long title: Cirugia pediatrica : organo oficial de la Sociedad Espanola de Cirugia Pediatrica
short title: Cir Pediatr
ISSN: 0214-1221
ISSN (Online): 
IsoAbbr: Cir Pediatr
NlmId: 8900492
123:123
JrId: 1773
long title: Current opinion in radiology
short title: Curr Opin Radiol
ISSN: 1040-869X
ISSN (Online): 
IsoAbbr: Curr Opin Radiol
NlmId: 9000037
123:123
JrId: 1774
long title: Current opinion in rheumatology
short title: Curr Opin Rheumatol
ISSN: 1040-8711
ISSN (Online): 1531-6963
IsoAbbr: Curr Opin Rheumatol
NlmId: 9000851
123:123
JrId: 1775
long title: Epidemiological bulletin
short title: Epidemiol Bull
ISSN: 0256-1859
ISSN (Online): 
IsoAbbr: Epidemiol Bull
NlmId: 8011598
123:123
JrId: 1776
long title: Il Giornale di chirurgia
short title: G Chir
ISSN: 0391-9005
ISSN (Online): 
IsoAbbr: G Chir
NlmId: 9011768
123:123
JrId: 1777
long title: International journal of food microbiology
short title: Int J Food Microbiol
ISSN: 0168-1605
ISSN (Online): 1879-3460
IsoAbbr: Int. J. Food Microbiol.
NlmId: 8412849
123:123
JrId: 1778
long title: The British journal of clinical practice
short title: Br J Clin Pract
ISSN: 0007-0947
ISSN (Online): 
IsoAbbr: Br J Clin Pract
NlmId: 0372546
123:123
JrId: 1779
long title: British journal of clinical practice. Supplement
short title: Br J Clin Pract Suppl
ISSN: 0262-8767
ISSN (Online): 
IsoAbbr: Br J Clin Pract Suppl
NlmId: 8007786
123:123
JrId: 1780
long title: Journal of molecular neuroscience : MN
short title: J Mol Neurosci
ISSN: 0895-8696
ISSN (Online): 1559-1166
IsoAbbr: J. Mol. Neurosci.
NlmId: 9002991
123:123
JrId: 1781
long title: Magnesium research : official organ of the International Society for the Development of Research on Magnesium
short title: Magnes Res
ISSN: 0953-1424
ISSN (Online): 1952-4021
IsoAbbr: Magnes Res
NlmId: 8900948
123:123
JrId: 1782
long title: NMR in biomedicine
short title: NMR Biomed
ISSN: 0952-3480
ISSN (Online): 1099-1492
IsoAbbr: NMR Biomed
NlmId: 8915233
123:123
JrId: 1783
long title: Oncology (Williston Park, N.Y.)
short title: Oncology (Williston Park)
ISSN: 0890-9091
ISSN (Online): 
IsoAbbr: Oncology (Williston Park, N.Y.)
NlmId: 8712059
123:123
JrId: 1784
long title: Pediatric hematology and oncology
short title: Pediatr Hematol Oncol
ISSN: 0888-0018
ISSN (Online): 1521-0669
IsoAbbr: Pediatr Hematol Oncol
NlmId: 8700164
123:123
JrId: 1785
long title: Pediatric nephrology (Berlin, Germany)
short title: Pediatr Nephrol
ISSN: 0931-041X
ISSN (Online): 1432-198X
IsoAbbr: Pediatr. Nephrol.
NlmId: 8708728
123:123
JrId: 1786
long title: Annals of vascular surgery
short title: Ann Vasc Surg
ISSN: 0890-5096
ISSN (Online): 1615-5947
IsoAbbr: Ann Vasc Surg
NlmId: 8703941
123:123
JrId: 1787
long title: Regional immunology
short title: Reg Immunol
ISSN: 0896-0623
ISSN (Online): 
IsoAbbr: Reg Immunol
NlmId: 9001013
123:123
JrId: 1788
long title: Revista quirurgica espanola : RQE
short title: Rev Quir Esp
ISSN: 0210-2196
ISSN (Online): 
IsoAbbr: Rev Quir Esp
NlmId: 8205912
123:123
JrId: 1789
long title: Seminars in dermatology
short title: Semin Dermatol
ISSN: 0278-145X
ISSN (Online): 
IsoAbbr: Semin Dermatol
NlmId: 8211646
123:123
JrId: 1790
long title: Vital and health statistics. Series 5, Comparative international vital and health statistics reports
short title: Vital Health Stat 5
ISSN: 0892-8959
ISSN (Online): 
IsoAbbr: Vital Health Stat 5
NlmId: 8406579
123:123
JrId: 1791
long title: Releve epidemiologique hebdomadaire / Section d'hygiene du Secretariat de la Societe des Nations = Weekly epidemiological record / Health Section of the Secretariat of the League of Nations
short title: Wkly Epidemiol Rec
ISSN: 0049-8114
ISSN (Online): 
IsoAbbr: Wkly. Epidemiol. Rec.
NlmId: 0240017
123:123
JrId: 1792
long title: Journal of cancer education : the official journal of the American Association for Cancer Education
short title: J Cancer Educ
ISSN: 0885-8195
ISSN (Online): 1543-0154
IsoAbbr: J Cancer Educ
NlmId: 8610343
123:123
JrId: 1793
long title: The British journal of dermatology
short title: Br J Dermatol
ISSN: 0007-0963
ISSN (Online): 1365-2133
IsoAbbr: Br. J. Dermatol.
NlmId: 0004041
123:123
JrId: 1794
long title: Healthcare hazardous materials management : HHMM
short title: Healthc Hazard Mater Manage
ISSN: 1050-575X
ISSN (Online): 
IsoAbbr: Healthc Hazard Mater Manage
NlmId: 9014236
123:123
JrId: 1795
long title: International journal of experimental pathology
short title: Int J Exp Pathol
ISSN: 0959-9673
ISSN (Online): 1365-2613
IsoAbbr: Int J Exp Pathol
NlmId: 9014042
123:123
JrId: 1796
long title: International journal of protein research
short title: Int J Protein Res
ISSN: 0020-7551
ISSN (Online): 
IsoAbbr: Int. J. Protein Res.
NlmId: 0330421
123:123
JrId: 1797
long title: Operative dentistry. Supplement
short title: Oper Dent Suppl
ISSN: 0163-3473
ISSN (Online): 
IsoAbbr: Oper Dent Suppl
NlmId: 7805058
123:123
JrId: 1798
long title: Journal of vascular nursing : official publication of the Society for Peripheral Vascular Nursing
short title: J Vasc Nurs
ISSN: 1062-0303
ISSN (Online): 1532-6578
IsoAbbr: J Vasc Nurs
NlmId: 9014475
123:123
JrId: 1799
long title: Endodoncia (Madrid, Spain)
short title: Endodoncia
ISSN: 1130-9903
ISSN (Online): 
IsoAbbr: Endodoncia
NlmId: 9103345
123:123
JrId: 1800
long title: Magnetic resonance annual
short title: Magn Reson Annu
ISSN: 8756-9787
ISSN (Online): 
IsoAbbr: Magn Reson Annu
NlmId: 8409187
123:123
JrId: 1801
long title: Tierarztliche Praxis. Supplement
short title: Tierarztl Prax Suppl
ISSN: 0930-6447
ISSN (Online): 
IsoAbbr: Tierarztl Prax Suppl
NlmId: 9012743
123:123
JrId: 1802
long title: The Academic nurse : the journal of the Columbia University School of Nursing
short title: Acad Nurse
ISSN: 1062-0249
ISSN (Online): 
IsoAbbr: Acad Nurse
NlmId: 9114562
123:123
JrId: 1803
long title: British journal of diseases of the chest
short title: Br J Dis Chest
ISSN: 0007-0971
ISSN (Online): 
IsoAbbr: Br J Dis Chest
NlmId: 7511123
123:123
JrId: 1804
long title: Nursing standard (Royal College of Nursing (Great Britain) : 1987)
short title: Nurs Stand
ISSN: 0029-6570
ISSN (Online): 
IsoAbbr: Nurs Stand
NlmId: 9012906
123:123
JrId: 1805
long title: The British journal of disorders of communication
short title: Br J Disord Commun
ISSN: 0007-098X
ISSN (Online): 
IsoAbbr: Br J Disord Commun
NlmId: 0052704
123:123
JrId: 1806
long title: Nurse managers' bookshelf
short title: Nurse Managers Bookshelf
ISSN: 
ISSN (Online): 
IsoAbbr: Nurse Managers Bookshelf
NlmId: 9009036
123:123
JrId: 1807
long title: The British journal of educational psychology
short title: Br J Educ Psychol
ISSN: 0007-0998
ISSN (Online): 2044-8279
IsoAbbr: Br J Educ Psychol
NlmId: 0370636
123:123
JrId: 1808
long title: International journal of systematic bacteriology
short title: Int J Syst Bacteriol
ISSN: 0020-7713
ISSN (Online): 
IsoAbbr: Int. J. Syst. Bacteriol.
NlmId: 0042143
123:123
JrId: 1809
long title: Photodermatology, photoimmunology & photomedicine
short title: Photodermatol Photoimmunol Photomed
ISSN: 0905-4383
ISSN (Online): 1600-0781
IsoAbbr: Photodermatol Photoimmunol Photomed
NlmId: 9013641
123:123
JrId: 1810
long title: Kinderkrankenschwester : Organ der Sektion Kinderkrankenpflege / Deutsche Gesellschaft fur Sozialpadiatrie und Deutsche Gesellschaft fur Kinderheilkunde
short title: Kinderkrankenschwester
ISSN: 0723-2276
ISSN (Online): 
IsoAbbr: Kinderkrankenschwester
NlmId: 8305989
123:123
JrId: 1811
long title: Advances in health economics and health services research. Supplement
short title: Adv Health Econ Health Serv Res Suppl
ISSN: 1054-1888
ISSN (Online): 
IsoAbbr: Adv Health Econ Health Serv Res Suppl
NlmId: 9013413
123:123
JrId: 1812
long title: Sante Quebec : revue de la Corporation professionnelle des infirmieres et infirmiers auxiliaires du Quebec
short title: Sante Que
ISSN: 1180-3983
ISSN (Online): 
IsoAbbr: Sante Que
NlmId: 9014566
123:123
JrId: 1813
long title: Pediatric pulmonology. Supplement
short title: Pediatr Pulmonol Suppl
ISSN: 1054-187X
ISSN (Online): 
IsoAbbr: Pediatr Pulmonol Suppl
NlmId: 9014095
123:123
JrId: 1814
long title: British journal of experimental pathology
short title: Br J Exp Pathol
ISSN: 0007-1021
ISSN (Online): 
IsoAbbr: Br J Exp Pathol
NlmId: 0372543
123:123
JrId: 1815
long title: Romanian journal of neurology and psychiatry = Revue roumaine de neurologie et psychiatrie
short title: Rom J Neurol Psychiatry
ISSN: 1017-5644
ISSN (Online): 
IsoAbbr: Rom J Neurol Psychiatry
NlmId: 9014562
123:123
JrId: 1816
long title: Administrative management
short title: Adm Manage
ISSN: 0001-8376
ISSN (Online): 
IsoAbbr: Adm Manage
NlmId: 9875709
123:123
JrId: 1817
long title: Integrative physiological and behavioral science : the official journal of the Pavlovian Society
short title: Integr Physiol Behav Sci
ISSN: 1053-881X
ISSN (Online): 
IsoAbbr: Integr Physiol Behav Sci
NlmId: 9105843
123:123
JrId: 1818
long title: International journal of legal medicine
short title: Int J Legal Med
ISSN: 0937-9827
ISSN (Online): 1437-1596
IsoAbbr: Int. J. Legal Med.
NlmId: 9101456
123:123
JrId: 1819
long title: The Journal of steroid biochemistry and molecular biology
short title: J Steroid Biochem Mol Biol
ISSN: 0960-0760
ISSN (Online): 1879-1220
IsoAbbr: J. Steroid Biochem. Mol. Biol.
NlmId: 9015483
123:123
JrId: 1820
long title: The Journal of clinical pediatric dentistry
short title: J Clin Pediatr Dent
ISSN: 1053-4628
ISSN (Online): 1557-5268
IsoAbbr: J Clin Pediatr Dent
NlmId: 9100079
123:123
JrId: 1821
long title: Hospital patient relations report
short title: Hosp Patient Relat Rep
ISSN: 1048-4477
ISSN (Online): 
IsoAbbr: Hosp Patient Relat Rep
NlmId: 9013820
123:123
JrId: 1822
long title: British journal of haematology
short title: Br J Haematol
ISSN: 0007-1048
ISSN (Online): 1365-2141
IsoAbbr: Br. J. Haematol.
NlmId: 0372544
123:123
JrId: 1823
long title: Hospital revenue report
short title: Hosp Revenue Rep
ISSN: 1052-8733
ISSN (Online): 
IsoAbbr: Hosp Revenue Rep
NlmId: 9014460
123:123
JrId: 1824
long title: Pediatric neurosurgery
short title: Pediatr Neurosurg
ISSN: 1016-2291
ISSN (Online): 1423-0305
IsoAbbr: Pediatr Neurosurg
NlmId: 9114967
123:123
JrId: 1825
long title: Mechanisms of development
short title: Mech Dev
ISSN: 0925-4773
ISSN (Online): 1872-6356
IsoAbbr: Mech. Dev.
NlmId: 9101218
123:123
JrId: 1826
long title: Advances in pharmacology (San Diego, Calif.)
short title: Adv Pharmacol
ISSN: 1054-3589
ISSN (Online): 1557-8925
IsoAbbr: Adv. Pharmacol.
NlmId: 9015397
123:123
JrId: 1827
long title: Odontologia practica
short title: Odontol Pract
ISSN: 0905-2070
ISSN (Online): 
IsoAbbr: Odontol Pract
NlmId: 9107588
123:123
JrId: 1828
long title: Revue roumaine de virologie (Bucharest, Romania : 1990)
short title: Rev Roum Virol
ISSN: 1018-0532
ISSN (Online): 
IsoAbbr: Rev Roum Virol
NlmId: 9100120
123:123
JrId: 1829
long title: Axone (Dartmouth, N.S.)
short title: Axone
ISSN: 0834-7824
ISSN (Online): 
IsoAbbr: Axone
NlmId: 8804393
123:123
JrId: 1830
long title: British journal of industrial medicine
short title: Br J Ind Med
ISSN: 0007-1072
ISSN (Online): 
IsoAbbr: Br J Ind Med
NlmId: 0370637
123:123
JrId: 1831
long title: Advertising age
short title: Advert Age
ISSN: 0001-8899
ISSN (Online): 
IsoAbbr: Advert Age
NlmId: 9877308
123:123
JrId: 1832
long title: The British journal of mathematical and statistical psychology
short title: Br J Math Stat Psychol
ISSN: 0007-1102
ISSN (Online): 2044-8317
IsoAbbr: Br J Math Stat Psychol
NlmId: 0004047
123:123
JrId: 1833
long title: Refractive & corneal surgery
short title: Refract Corneal Surg
ISSN: 1042-962X
ISSN (Online): 
IsoAbbr: Refract Corneal Surg
NlmId: 8908429
123:123
JrId: 1834
long title: Human cell
short title: Hum Cell
ISSN: 0914-7470
ISSN (Online): 1749-0774
IsoAbbr: Hum. Cell
NlmId: 8912329
123:123
JrId: 1835
long title: Ophthalmic plastic and reconstructive surgery
short title: Ophthal Plast Reconstr Surg
ISSN: 0740-9303
ISSN (Online): 1537-2677
IsoAbbr: Ophthal Plast Reconstr Surg
NlmId: 8508431
123:123
JrId: 1836
long title: British journal of medical education
short title: Br J Med Educ
ISSN: 0007-1110
ISSN (Online): 
IsoAbbr: Br J Med Educ
NlmId: 7610405
123:123
JrId: 1837
long title: International immunology
short title: Int Immunol
ISSN: 0953-8178
ISSN (Online): 1460-2377
IsoAbbr: Int. Immunol.
NlmId: 8916182
123:123
JrId: 1838
long title: International journal of biological macromolecules
short title: Int J Biol Macromol
ISSN: 0141-8130
ISSN (Online): 1879-0003
IsoAbbr: Int. J. Biol. Macromol.
NlmId: 7909578
123:123
JrId: 1839
long title: Journal of biomaterials science. Polymer edition
short title: J Biomater Sci Polym Ed
ISSN: 0920-5063
ISSN (Online): 1568-5624
IsoAbbr: J Biomater Sci Polym Ed
NlmId: 9007393
123:123
JrId: 1840
long title: British journal of medical hypnotism : official organ of the British Society of Medical Hypnotists
short title: Br J Med Hypn
ISSN: 
ISSN (Online): 
IsoAbbr: Br J Med Hypn
NlmId: 9421498
123:123
JrId: 1841
long title: Journal of dermatological science
short title: J Dermatol Sci
ISSN: 0923-1811
ISSN (Online): 1873-569X
IsoAbbr: J. Dermatol. Sci.
NlmId: 9011485
123:123
JrId: 1842
long title: Realites cliniques : revue europeenne d'odontologie
short title: Real Clin
ISSN: 0999-5021
ISSN (Online): 
IsoAbbr: Real Clin
NlmId: 9100122
123:123
JrId: 1843
long title: Journal de physiologie. Supplement
short title: J Physiol Suppl (Paris)
ISSN: 0449-1939
ISSN (Online): 
IsoAbbr: J Physiol Suppl (Paris)
NlmId: 0427151
123:123
JrId: 1844
long title: AIDS clinical review
short title: AIDS Clin Rev
ISSN: 1045-2877
ISSN (Online): 
IsoAbbr: AIDS Clin Rev
NlmId: 8914235
123:123
JrId: 1845
long title: Analytical cellular pathology : the journal of the European Society for Analytical Cellular Pathology
short title: Anal Cell Pathol
ISSN: 0921-8912
ISSN (Online): 1878-3651
IsoAbbr: Anal Cell Pathol
NlmId: 8911016
123:123
JrId: 1846
long title: Annals of oncology : official journal of the European Society for Medical Oncology / ESMO
short title: Ann Oncol
ISSN: 0923-7534
ISSN (Online): 1569-8041
IsoAbbr: Ann. Oncol.
NlmId: 9007735
123:123
JrId: 1847
long title: Cardiovascular drugs and therapy / sponsored by the International Society of Cardiovascular Pharmacotherapy
short title: Cardiovasc Drugs Ther
ISSN: 0920-3206
ISSN (Online): 1573-7241
IsoAbbr: Cardiovasc Drugs Ther
NlmId: 8712220
123:123
JrId: 1848
long title: Cell growth & differentiation : the molecular biology journal of the American Association for Cancer Research
short title: Cell Growth Differ
ISSN: 1044-9523
ISSN (Online): 
IsoAbbr: Cell Growth Differ.
NlmId: 9100024
123:123
JrId: 1849
long title: Clinical oncology (Royal College of Radiologists (Great Britain))
short title: Clin Oncol (R Coll Radiol)
ISSN: 0936-6555
ISSN (Online): 1433-2981
IsoAbbr: Clin Oncol (R Coll Radiol)
NlmId: 9002902
123:123
JrId: 1850
long title: Clinical transplants
short title: Clin Transpl
ISSN: 0890-9016
ISSN (Online): 
IsoAbbr: Clin Transpl
NlmId: 8812419
123:123
JrId: 1851
long title: Frontiers of medical and biological engineering : the international journal of the Japan Society of Medical Electronics and Biological Engineering
short title: Front Med Biol Eng
ISSN: 0921-3775
ISSN (Online): 
IsoAbbr: Front Med Biol Eng
NlmId: 9011464
123:123
JrId: 1852
long title: Gene geography : a computerized bulletin on human gene frequencies
short title: Gene Geogr
ISSN: 0394-249X
ISSN (Online): 
IsoAbbr: Gene Geogr
NlmId: 9100053
123:123
JrId: 1853
long title: The British journal of medical psychology
short title: Br J Med Psychol
ISSN: 0007-1129
ISSN (Online): 
IsoAbbr: Br J Med Psychol
NlmId: 0370640
123:123
JrId: 1854
long title: HPB surgery : a world journal of hepatic, pancreatic and biliary surgery
short title: HPB Surg
ISSN: 0894-8569
ISSN (Online): 1607-8462
IsoAbbr: HPB Surg
NlmId: 9002972
123:123
JrId: 1855
long title: West African journal of medicine
short title: West Afr J Med
ISSN: 0189-160X
ISSN (Online): 
IsoAbbr: West Afr J Med
NlmId: 8301891
123:123
JrId: 1856
long title: Business week
short title: Bus Week
ISSN: 0007-7135
ISSN (Online): 
IsoAbbr: Bus Week
NlmId: 9876909
123:123
JrId: 1857
long title: Visual neuroscience
short title: Vis Neurosci
ISSN: 0952-5238
ISSN (Online): 1469-8714
IsoAbbr: Vis. Neurosci.
NlmId: 8809466
123:123
JrId: 1858
long title: Violence and victims
short title: Violence Vict
ISSN: 0886-6708
ISSN (Online): 
IsoAbbr: Violence Vict
NlmId: 8916436
123:123
JrId: 1859
long title: Thyroidology / A.P.R.I.M
short title: Thyroidology
ISSN: 
ISSN (Online): 
IsoAbbr: Thyroidology
NlmId: 9100266
123:123
JrId: 1860
long title: Genes, chromosomes & cancer
short title: Genes Chromosomes Cancer
ISSN: 1045-2257
ISSN (Online): 1098-2264
IsoAbbr: Genes Chromosomes Cancer
NlmId: 9007329
123:123
JrId: 1861
long title: Spatial vision
short title: Spat Vis
ISSN: 0169-1015
ISSN (Online): 
IsoAbbr: Spat Vis
NlmId: 8602662
123:123
JrId: 1862
long title: Schizophrenia research
short title: Schizophr Res
ISSN: 0920-9964
ISSN (Online): 1573-2509
IsoAbbr: Schizophr. Res.
NlmId: 8804207
123:123
JrId: 1863
long title: Reviews of oculomotor research
short title: Rev Oculomot Res
ISSN: 0168-8375
ISSN (Online): 
IsoAbbr: Rev Oculomot Res
NlmId: 8506449
123:123
JrId: 1864
long title: Regional anesthesia
short title: Reg Anesth
ISSN: 0146-521X
ISSN (Online): 
IsoAbbr: Reg Anesth
NlmId: 7707549
123:123
JrId: 1865
long title: Journal of immunotherapy : official journal of the Society for Biological Therapy
short title: J Immunother (1991)
ISSN: 1053-8550
ISSN (Online): 
IsoAbbr: J. Immunother.
NlmId: 9102704
123:123
JrId: 1866
long title: Arteriosclerosis and thrombosis : a journal of vascular biology / American Heart Association
short title: Arterioscler Thromb
ISSN: 1049-8834
ISSN (Online): 
IsoAbbr: Arterioscler. Thromb.
NlmId: 9101388
123:123
JrId: 1867
long title: International journal of paediatric dentistry / the British Paedodontic Society [and] the International Association of Dentistry for Children
short title: Int J Paediatr Dent
ISSN: 0960-7439
ISSN (Online): 1365-263X
IsoAbbr: Int J Paediatr Dent
NlmId: 9107511
123:123
JrId: 1868
long title: Zentralblatt fur Pathologie
short title: Zentralbl Pathol
ISSN: 0863-4106
ISSN (Online): 
IsoAbbr: Zentralbl. Pathol.
NlmId: 9105594
123:123
JrId: 1869
long title: The British journal of nutrition
short title: Br J Nutr
ISSN: 0007-1145
ISSN (Online): 1475-2662
IsoAbbr: Br. J. Nutr.
NlmId: 0372547
123:123
JrId: 1870
long title: European journal of immunogenetics : official journal of the British Society for Histocompatibility and Immunogenetics
short title: Eur J Immunogenet
ISSN: 0960-7420
ISSN (Online): 1365-2370
IsoAbbr: Eur. J. Immunogenet.
NlmId: 9106962
123:123
JrId: 1871
long title: Physiological research / Academia Scientiarum Bohemoslovaca
short title: Physiol Res
ISSN: 0862-8408
ISSN (Online): 1802-9973
IsoAbbr: Physiol Res
NlmId: 9112413
123:123
JrId: 1872
long title: Oftalmologia (Bucharest, Romania : 1990)
short title: Oftalmologia
ISSN: 1220-0875
ISSN (Online): 
IsoAbbr: Oftalmologia
NlmId: 9111247
123:123
JrId: 1873
long title: Journal of basic and clinical physiology and pharmacology
short title: J Basic Clin Physiol Pharmacol
ISSN: 0792-6855
ISSN (Online): 
IsoAbbr: J Basic Clin Physiol Pharmacol
NlmId: 9101750
123:123
JrId: 1874
long title: Journal of investigative surgery : the official journal of the Academy of Surgical Research
short title: J Invest Surg
ISSN: 0894-1939
ISSN (Online): 1521-0553
IsoAbbr: J Invest Surg
NlmId: 8809255
123:123
JrId: 1875
long title: Journal of molecular graphics
short title: J Mol Graph
ISSN: 0263-7855
ISSN (Online): 
IsoAbbr: J Mol Graph
NlmId: 9014762
123:123
JrId: 1876
long title: British journal of obstetrics and gynaecology
short title: Br J Obstet Gynaecol
ISSN: 0306-5456
ISSN (Online): 
IsoAbbr: Br J Obstet Gynaecol
NlmId: 7503752
123:123
JrId: 1877
long title: Kisaengch'unghak chapchi. The Korean journal of parasitology
short title: Kisaengchunghak Chapchi
ISSN: 
ISSN (Online): 
IsoAbbr: Kisaengchunghak Chapchi
NlmId: 0366132
123:123
JrId: 1878
long title: Lens and eye toxicity research
short title: Lens Eye Toxic Res
ISSN: 1042-6922
ISSN (Online): 
IsoAbbr: Lens Eye Toxic Res
NlmId: 8916639
123:123
JrId: 1879
long title: Bulletin of the American Society for Information Science / ASIS
short title: Bull Am Soc Inf Sci
ISSN: 0095-4403
ISSN (Online): 
IsoAbbr: Bull Am Soc Inf Sci
NlmId: 9875688
123:123
JrId: 1880
long title: The New biologist
short title: New Biol
ISSN: 1043-4674
ISSN (Online): 
IsoAbbr: New Biol.
NlmId: 9000976
123:123
JrId: 1881
long title: The Korean journal of internal medicine
short title: Korean J Intern Med
ISSN: 1226-3303
ISSN (Online): 2005-6648
IsoAbbr: Korean J. Intern. Med.
NlmId: 8712418
123:123
JrId: 1882
long title: The British journal of ophthalmology
short title: Br J Ophthalmol
ISSN: 0007-1161
ISSN (Online): 1468-2079
IsoAbbr: Br J Ophthalmol
NlmId: 0421041
123:123
JrId: 1883
long title: Deutsche Stomatologie (Berlin, Germany : 1990)
short title: Dtsch Stomatol
ISSN: 0863-4904
ISSN (Online): 
IsoAbbr: Dtsch Stomatol
NlmId: 9100497
123:123
JrId: 1884
long title: Revista ADM (Asociacion Dental Mexicana : 1988)
short title: Rev ADM
ISSN: 0001-0944
ISSN (Online): 
IsoAbbr: Rev ADM
NlmId: 9212425
123:123
JrId: 1885
long title: European journal of pediatric surgery : official journal of Austrian Association of Pediatric Surgery ... [et al] = Zeitschrift fur Kinderchirurgie
short title: Eur J Pediatr Surg
ISSN: 0939-7248
ISSN (Online): 1439-359X
IsoAbbr: Eur J Pediatr Surg
NlmId: 9105263
123:123
JrId: 1886
long title: Revista de igiena, medicina muncii, medicina sociala, bacteriologie, virusologie, parazitologie, epidemiologie, pneumoftiziologie. Pneumoftiziologie / Uniunea Societatilor de Stiinte Medicale din Romania
short title: Rev Ig Med Muncii Med Soc Bacteriol Virusol Parazitol Epidemiol Pneumoftiziol Pneumoftiziol
ISSN: 0377-5011
ISSN (Online): 
IsoAbbr: Rev Ig Med Muncii Med Soc Bacteriol Virusol Parazitol Epidemiol Pneumoftiziol Pneumoftiziol
NlmId: 9101878
123:123
JrId: 1887
long title: Aichi-Gakuin dental science
short title: Aichi Gakuin Dent Sci
ISSN: 0916-2062
ISSN (Online): 
IsoAbbr: Aichi Gakuin Dent Sci
NlmId: 9206301
123:123
JrId: 1888
long title: The British journal of oral & maxillofacial surgery
short title: Br J Oral Maxillofac Surg
ISSN: 0266-4356
ISSN (Online): 1532-1940
IsoAbbr: Br J Oral Maxillofac Surg
NlmId: 8405235
123:123
JrId: 1889
long title: The British journal of oral surgery
short title: Br J Oral Surg
ISSN: 0007-117X
ISSN (Online): 
IsoAbbr: Br J Oral Surg
NlmId: 0400651
123:123
JrId: 1890
long title: The American economic review
short title: Am Econ Rev
ISSN: 0002-8282
ISSN (Online): 
IsoAbbr: Am Econ Rev
NlmId: 14810500R
123:123
JrId: 1891
long title: British journal of orthodontics
short title: Br J Orthod
ISSN: 0301-228X
ISSN (Online): 
IsoAbbr: Br J Orthod
NlmId: 0376035
123:123
JrId: 1892
long title: Hospital ethics / American Hospital Association
short title: Hosp Ethics
ISSN: 8756-8519
ISSN (Online): 
IsoAbbr: Hosp Ethics
NlmId: 8602397
123:123
JrId: 1893
long title: Perspectives in healthcare risk management / American Society for Healthcare Risk Management of the American Hospital Association
short title: Perspect Healthc Risk Manage
ISSN: 0899-1073
ISSN (Online): 
IsoAbbr: Perspect Healthc Risk Manage
NlmId: 8905393
123:123
JrId: 1894
long title: Healthcare trends & transition
short title: Healthc Trends Transit
ISSN: 1047-7276
ISSN (Online): 
IsoAbbr: Healthc Trends Transit
NlmId: 9425861
123:123
JrId: 1895
long title: British journal of pharmacology
short title: Br J Pharmacol
ISSN: 0007-1188
ISSN (Online): 1476-5381
IsoAbbr: Br. J. Pharmacol.
NlmId: 7502536
123:123
JrId: 1896
long title: The British journal of physiological optics
short title: Br J Physiol Opt
ISSN: 0007-1218
ISSN (Online): 
IsoAbbr: Br J Physiol Opt
NlmId: 0377224
123:123
JrId: 1897
long title: British journal of plastic surgery
short title: Br J Plast Surg
ISSN: 0007-1226
ISSN (Online): 
IsoAbbr: Br J Plast Surg
NlmId: 2984714R
123:123
JrId: 1898
long title: British journal of preventive & social medicine
short title: Br J Prev Soc Med
ISSN: 0007-1242
ISSN (Online): 
IsoAbbr: Br J Prev Soc Med
NlmId: 0372672
123:123
JrId: 1899
long title: The British journal of psychiatry : the journal of mental science
short title: Br J Psychiatry
ISSN: 0007-1250
ISSN (Online): 1472-1465
IsoAbbr: Br J Psychiatry
NlmId: 0342367
123:123
JrId: 1900
long title: British journal of psychology (London, England : 1953)
short title: Br J Psychol
ISSN: 0007-1269
ISSN (Online): 
IsoAbbr: Br J Psychol
NlmId: 0373124
123:123
JrId: 1901
long title: British journal of rheumatology
short title: Br J Rheumatol
ISSN: 0263-7103
ISSN (Online): 
IsoAbbr: Br. J. Rheumatol.
NlmId: 8302415
123:123
JrId: 1902
long title: The British journal of social psychology / the British Psychological Society
short title: Br J Soc Psychol
ISSN: 0144-6665
ISSN (Online): 2044-8309
IsoAbbr: Br J Soc Psychol
NlmId: 8105534
123:123
JrId: 1903
long title: The British journal of radiology
short title: Br J Radiol
ISSN: 0007-1285
ISSN (Online): 1748-880X
IsoAbbr: Br J Radiol
NlmId: 0373125
123:123
JrId: 1904
long title: The British journal of social and clinical psychology
short title: Br J Soc Clin Psychol
ISSN: 0007-1293
ISSN (Online): 
IsoAbbr: Br J Soc Clin Psychol
NlmId: 0372552
123:123
JrId: 1905
long title: The British journal of sociology
short title: Br J Sociol
ISSN: 0007-1315
ISSN (Online): 1468-4446
IsoAbbr: Br J Sociol
NlmId: 0373126
123:123
JrId: 1906
long title: British journal of sports medicine
short title: Br J Sports Med
ISSN: 0306-3674
ISSN (Online): 1473-0480
IsoAbbr: Br J Sports Med
NlmId: 0432520
123:123
JrId: 1907
long title: The British journal of surgery
short title: Br J Surg
ISSN: 0007-1323
ISSN (Online): 1365-2168
IsoAbbr: Br J Surg
NlmId: 0372553
123:123
JrId: 1908
long title: British journal of urology
short title: Br J Urol
ISSN: 0007-1331
ISSN (Online): 
IsoAbbr: Br J Urol
NlmId: 15740090R
123:123
JrId: 1909
long title: British journal of radiology. Supplement
short title: Br J Radiol Suppl
ISSN: 0306-8854
ISSN (Online): 
IsoAbbr: Br J Radiol Suppl
NlmId: 0400650
123:123
JrId: 1910
long title: The British journal of venereal diseases
short title: Br J Vener Dis
ISSN: 0007-134X
ISSN (Online): 
IsoAbbr: Br J Vener Dis
NlmId: 0421042
123:123
JrId: 1911
long title: British medical bulletin
short title: Br Med Bull
ISSN: 0007-1420
ISSN (Online): 1471-8391
IsoAbbr: Br. Med. Bull.
NlmId: 0376542
123:123
JrId: 1912
long title: British medical journal
short title: Br Med J
ISSN: 0007-1447
ISSN (Online): 
IsoAbbr: Br Med J
NlmId: 0372673
123:123
JrId: 1913
long title: British medical journal (Clinical research ed.)
short title: Br Med J (Clin Res Ed)
ISSN: 0267-0623
ISSN (Online): 
IsoAbbr: Br Med J (Clin Res Ed)
NlmId: 8302911
123:123
JrId: 1914
long title: British poultry science
short title: Br Poult Sci
ISSN: 0007-1668
ISSN (Online): 1466-1799
IsoAbbr: Br. Poult. Sci.
NlmId: 15740290R
123:123
JrId: 1915
long title: Federal register
short title: Fed Regist
ISSN: 0097-6326
ISSN (Online): 
IsoAbbr: Fed Regist
NlmId: 7808722
123:123
JrId: 1916
long title: The British veterinary journal
short title: Br Vet J
ISSN: 0007-1935
ISSN (Online): 
IsoAbbr: Br. Vet. J.
NlmId: 0372554
123:123
JrId: 1917
long title: Brain : a journal of neurology
short title: Brain
ISSN: 0006-8950
ISSN (Online): 1460-2156
IsoAbbr: Brain
NlmId: 0372537
123:123
JrId: 1918
long title: Brain, behavior and evolution
short title: Brain Behav Evol
ISSN: 0006-8977
ISSN (Online): 1421-9743
IsoAbbr: Brain Behav. Evol.
NlmId: 0151620
123:123
JrId: 1919
long title: Brain and language
short title: Brain Lang
ISSN: 0093-934X
ISSN (Online): 1090-2155
IsoAbbr: Brain Lang
NlmId: 7506220
123:123
JrId: 1920
long title: Brain research
short title: Brain Res
ISSN: 0006-8993
ISSN (Online): 1872-6240
IsoAbbr: Brain Res.
NlmId: 0045503
123:123
JrId: 1921
long title: Brain research bulletin
short title: Brain Res Bull
ISSN: 0361-9230
ISSN (Online): 1873-2747
IsoAbbr: Brain Res. Bull.
NlmId: 7605818
123:123
JrId: 1922
long title: Bratislavske lekarske listy
short title: Bratisl Lek Listy
ISSN: 0006-9248
ISSN (Online): 
IsoAbbr: Bratisl Lek Listy
NlmId: 0065324
123:123
JrId: 1923
long title: Bristol medico-chirurgical journal (1963)
short title: Bristol Med Chir J
ISSN: 0308-6356
ISSN (Online): 
IsoAbbr: Bristol Med Chir J
NlmId: 0400663
123:123
JrId: 1924
long title: Les Bronches
short title: Bronches
ISSN: 0007-2222
ISSN (Online): 
IsoAbbr: Bronches
NlmId: 7700862
123:123
JrId: 1925
long title: Broncho-pneumologie
short title: Bronchopneumologie
ISSN: 0395-3904
ISSN (Online): 
IsoAbbr: Bronchopneumologie
NlmId: 7613317
123:123
JrId: 1926
long title: Brookhaven symposia in biology
short title: Brookhaven Symp Biol
ISSN: 0068-2799
ISSN (Online): 
IsoAbbr: Brookhaven Symp. Biol.
NlmId: 2984279R
123:123
JrId: 1927
long title: Bruns' Beitrage fur klinische Chirurgie
short title: Bruns Beitr Klin Chir
ISSN: 0007-2680
ISSN (Online): 
IsoAbbr: Bruns Beitr Klin Chir
NlmId: 7611943
123:123
JrId: 1928
long title: Bruxelles medical
short title: Brux Med
ISSN: 0068-3027
ISSN (Online): 
IsoAbbr: Brux Med
NlmId: 0372561
123:123
JrId: 1929
long title: BSCS pamphlets
short title: BSCS Pam
ISSN: 
ISSN (Online): 
IsoAbbr: BSCS Pam
NlmId: 15430430R
123:123
JrId: 1930
long title: National journal
short title: Natl J (Wash)
ISSN: 0360-4217
ISSN (Online): 
IsoAbbr: Natl J (Wash)
NlmId: 9876352
123:123
JrId: 1931
long title: B.T.T.A. review
short title: BTTA Rev
ISSN: 0300-9602
ISSN (Online): 
IsoAbbr: BTTA Rev
NlmId: 1273753
123:123
JrId: 1932
long title: Bucherei des Augenarztes
short title: Buch Augenarzt
ISSN: 0068-3361
ISSN (Online): 
IsoAbbr: Buch Augenarzt
NlmId: 0372556
123:123
JrId: 1933
long title: Building operating management
short title: Build Oper Manage
ISSN: 0007-3490
ISSN (Online): 
IsoAbbr: Build Oper Manage
NlmId: 9877755
123:123
JrId: 1934
long title: Bulletin de l'Academie dentaire
short title: Bull Acad Dent (Paris)
ISSN: 0339-9729
ISSN (Online): 
IsoAbbr: Bull Acad Dent (Paris)
NlmId: 7503381
123:123
JrId: 1935
long title: Building systems design
short title: Build Syst Des
ISSN: 0002-2284
ISSN (Online): 
IsoAbbr: Build Syst Des
NlmId: 9877812
123:123
JrId: 1936
long title: Bulletin of Academy of Dentistry for the Handicapped
short title: Bull Acad Dent Handicap
ISSN: 0567-6657
ISSN (Online): 
IsoAbbr: Bull Acad Dent Handicap
NlmId: 7503460
123:123
JrId: 1937
long title: Wall Street journal (Midwest ed.)
short title: Wall St J Midwest Ed
ISSN: 0163-089X
ISSN (Online): 
IsoAbbr: Wall St J Midwest Ed
NlmId: 9877745
123:123
JrId: 1938
long title: The Bulletin of the Academy of General Dentistry
short title: Bull Acad Gen Dent
ISSN: 0098-3810
ISSN (Online): 
IsoAbbr: Bull Acad Gen Dent
NlmId: 7503419
123:123
JrId: 1939
long title: Bulletin de l'Academie nationale de medecine
short title: Bull Acad Natl Med
ISSN: 0001-4079
ISSN (Online): 
IsoAbbr: Bull. Acad. Natl. Med.
NlmId: 7503383
123:123
JrId: 1940
long title: Business horizons
short title: Bus Horiz
ISSN: 0007-6813
ISSN (Online): 
IsoAbbr: Bus Horiz
NlmId: 9878134
123:123
JrId: 1942
long title: Burns, including thermal injury
short title: Burns Incl Therm Inj
ISSN: 0305-4179
ISSN (Online): 
IsoAbbr: Burns Incl Therm Inj
NlmId: 7512054
123:123
JrId: 1943
long title: Bulletin de l'Academie polonaise des sciences. Serie des sciences biologiques
short title: Bull Acad Pol Sci Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Acad Pol Sci Biol
NlmId: 7505346
123:123
JrId: 1944
long title: Bulletin de l'Academie de chirurgie dentaire
short title: Bull Acad Chir Dent (Paris)
ISSN: 0339-9710
ISSN (Online): 
IsoAbbr: Bull Acad Chir Dent (Paris)
NlmId: 7705554
123:123
JrId: 1945
long title: Business insurance
short title: Bus Insur
ISSN: 0007-6864
ISSN (Online): 
IsoAbbr: Bus Insur
NlmId: 9877801
123:123
JrId: 1946
long title: Bulletin de l'Academie royale de medecine de Belgique
short title: Bull Acad R Med Belg
ISSN: 0001-4168
ISSN (Online): 
IsoAbbr: Bull Acad R Med Belg
NlmId: 7608461
123:123
JrId: 1948
long title: Acta vitaminologica
short title: Acta Vitaminol
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Vitaminol
NlmId: 0134541
123:123
JrId: 1949
long title: Advances in veterinary science
short title: Adv Vet Sci
ISSN: 0096-7653
ISSN (Online): 
IsoAbbr: Adv Vet Sci
NlmId: 0216704
123:123
JrId: 1950
long title: Advances in food research. Supplement
short title: Adv Food Res Suppl
ISSN: 0065-2636
ISSN (Online): 
IsoAbbr: Adv Food Res Suppl
NlmId: 0221542
123:123
JrId: 1951
long title: Annals of clinical laboratory science
short title: Ann Clin Lab Sci
ISSN: 0095-8905
ISSN (Online): 
IsoAbbr: Ann Clin Lab Sci
NlmId: 0410250
123:123
JrId: 1952
long title: Bulletin de l'Academie veterinaire de France
short title: Bull Acad Vet Fr
ISSN: 0001-4192
ISSN (Online): 
IsoAbbr: Bull Acad Vet Fr
NlmId: 7503384
123:123
JrId: 1953
long title: Bulletin - American Protestant Hospital Association
short title: Bull Am Protestant Hosp Assoc
ISSN: 0003-0635
ISSN (Online): 
IsoAbbr: Bull Am Protestant Hosp Assoc
NlmId: 7505304
123:123
JrId: 1954
long title: Langenbecks Archiv fur Chirurgie. Supplement II, Verhandlungen der Deutschen Gesellschaft fur Chirurgie. Deutsche Gesellschaft fur Chirurgie. Kongress
short title: Langenbecks Arch Chir Suppl II Verh Dtsch Ges Chir
ISSN: 0173-0541
ISSN (Online): 
IsoAbbr: Langenbecks Arch Chir Suppl II Verh Dtsch Ges Chir
NlmId: 9200455
123:123
JrId: 1955
long title: Biomaterials, artificial cells, and artificial organs
short title: Biomater Artif Cells Artif Organs
ISSN: 0890-5533
ISSN (Online): 
IsoAbbr: Biomater Artif Cells Artif Organs
NlmId: 8802605
123:123
JrId: 1956
long title: Langenbecks Archiv fur Chirurgie. Supplement. Kongressband. Deutsche Gesellschaft fur Chirurgie. Kongress
short title: Langenbecks Arch Chir Suppl Kongressbd
ISSN: 0942-2854
ISSN (Online): 
IsoAbbr: Langenbecks Arch Chir Suppl Kongressbd
NlmId: 9200456
123:123
JrId: 1957
long title: Microscopy research and technique
short title: Microsc Res Tech
ISSN: 1059-910X
ISSN (Online): 1097-0029
IsoAbbr: Microsc. Res. Tech.
NlmId: 9203012
123:123
JrId: 1958
long title: Functional and developmental morphology
short title: Funct Dev Morphol
ISSN: 0862-8416
ISSN (Online): 
IsoAbbr: Funct Dev Morphol
NlmId: 9200392
123:123
JrId: 1959
long title: Acta physiologica, pharmacologica et therapeutica latinoamericana : organo de la Asociacion Latinoamericana de Ciencias Fisiologicas y [de] la Asociacion Latinoamericana de Farmacologia
short title: Acta Physiol Pharmacol Ther Latinoam
ISSN: 0327-6309
ISSN (Online): 
IsoAbbr: Acta Physiol Pharmacol Ther Latinoam
NlmId: 9200300
123:123
JrId: 1960
long title: European journal of histochemistry : EJH
short title: Eur J Histochem
ISSN: 1121-760X
ISSN (Online): 2038-8306
IsoAbbr: Eur J Histochem
NlmId: 9207930
123:123
JrId: 1961
long title: Brookings bulletin (Washington, D.C. : 1962)
short title: Brookings Bull
ISSN: 0007-229X
ISSN (Online): 
IsoAbbr: Brookings Bull
NlmId: 9876873
123:123
JrId: 1962
long title: Sairaanhoitajalehti
short title: Sairaanhoitajalehti
ISSN: 
ISSN (Online): 
IsoAbbr: Sairaanhoitajalehti
NlmId: 0102640
123:123
JrId: 1963
long title: Bulletin of the Akron Dental Society
short title: Bull Akron Dent Soc
ISSN: 0002-3701
ISSN (Online): 
IsoAbbr: Bull Akron Dent Soc
NlmId: 7503422
123:123
JrId: 1964
long title: Giornale italiano di endodonzia
short title: G Ital Endod
ISSN: 1121-4171
ISSN (Online): 
IsoAbbr: G Ital Endod
NlmId: 9201293
123:123
JrId: 1965
long title: Roumanian archives of microbiology and immunology
short title: Roum Arch Microbiol Immunol
ISSN: 1222-3891
ISSN (Online): 
IsoAbbr: Roum Arch Microbiol Immunol
NlmId: 9204717
123:123
JrId: 1966
long title: The Bulletin of the American Academy of Psychiatry and the Law
short title: Bull Am Acad Psychiatry Law
ISSN: 0091-634X
ISSN (Online): 
IsoAbbr: Bull Am Acad Psychiatry Law
NlmId: 7503424
123:123
JrId: 1967
long title: Scandinavian journal of plastic and reconstructive surgery and hand surgery. Supplementum
short title: Scand J Plast Reconstr Surg Hand Surg Suppl
ISSN: 1101-3923
ISSN (Online): 
IsoAbbr: Scand J Plast Reconstr Surg Hand Surg Suppl
NlmId: 9204339
123:123
JrId: 1968
long title: The Bulletin - American Association of Dental Editors
short title: Bull Am Assoc Dent Ed
ISSN: 0569-2555
ISSN (Online): 
IsoAbbr: Bull Am Assoc Dent Ed
NlmId: 7609222
123:123
JrId: 1969
long title: Molecular biology of the cell
short title: Mol Biol Cell
ISSN: 1059-1524
ISSN (Online): 1939-4586
IsoAbbr: Mol. Biol. Cell
NlmId: 9201390
123:123
JrId: 1970
long title: Bioethics quarterly
short title: Bioethics Q
ISSN: 0163-9803
ISSN (Online): 
IsoAbbr: Bioethics Q
NlmId: 8008852
123:123
JrId: 1971
long title: Bulletin - American Association of Hospital Dentists
short title: Bull Am Assoc Hosp Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Am Assoc Hosp Dent
NlmId: 7505302
123:123
JrId: 1972
long title: Bulletin of the American College of Nurse-Midwives
short title: Bull Am Coll Nurse Midwives
ISSN: 0002-8002
ISSN (Online): 
IsoAbbr: Bull Am Coll Nurse Midwives
NlmId: 7503427
123:123
JrId: 1973
long title: Bulletin of the American College of Nurse-Midwifery
short title: Bull Am Coll Nurse Midwifery
ISSN: 0098-3721
ISSN (Online): 
IsoAbbr: Bull Am Coll Nurse Midwifery
NlmId: 7503426
123:123
JrId: 1974
long title: Executive housekeeper
short title: Exec Housekeeper
ISSN: 0014-455X
ISSN (Online): 
IsoAbbr: Exec Housekeeper
NlmId: 9876029
123:123
JrId: 1976
long title: Clinical laser monthly
short title: Clin Laser Mon
ISSN: 0746-469X
ISSN (Online): 
IsoAbbr: Clin Laser Mon
NlmId: 9314884
123:123
JrId: 1977
long title: Clinical materials
short title: Clin Mater
ISSN: 0267-6605
ISSN (Online): 1878-6979
IsoAbbr: Clin Mater
NlmId: 8707278
123:123
JrId: 1978
long title: Current opinion in ophthalmology
short title: Curr Opin Ophthalmol
ISSN: 1040-8738
ISSN (Online): 1531-7021
IsoAbbr: Curr Opin Ophthalmol
NlmId: 9011108
123:123
JrId: 1979
long title: Clinical transplantation
short title: Clin Transplant
ISSN: 0902-0063
ISSN (Online): 1399-0012
IsoAbbr: Clin Transplant
NlmId: 8710240
123:123
JrId: 1980
long title: Clinical trials journal
short title: Clin Trials J
ISSN: 0009-9325
ISSN (Online): 
IsoAbbr: Clin Trials J
NlmId: 0066472
123:123
JrId: 1981
long title: Contemporary orthopaedics
short title: Contemp Orthop
ISSN: 0194-8458
ISSN (Online): 
IsoAbbr: Contemp Orthop
NlmId: 8219527
123:123
JrId: 1982
long title: Applied cardiopulmonary pathophysiology : ACP
short title: Appl Cardiopulm Pathophysiol
ISSN: 0920-5268
ISSN (Online): 
IsoAbbr: Appl Cardiopulm Pathophysiol
NlmId: 8801258
123:123
JrId: 1983
long title: Diagnostic imaging
short title: Diagn Imaging (San Franc)
ISSN: 0194-2514
ISSN (Online): 
IsoAbbr: Diagn Imaging (San Franc)
NlmId: 8007815
123:123
JrId: 1984
long title: Bulletin de l'Association des anatomistes
short title: Bull Assoc Anat (Nancy)
ISSN: 0376-6160
ISSN (Online): 
IsoAbbr: Bull Assoc Anat (Nancy)
NlmId: 7503386
123:123
JrId: 1985
long title: Journal of AHIMA / American Health Information Management Association
short title: J AHIMA
ISSN: 1060-5487
ISSN (Online): 
IsoAbbr: J AHIMA
NlmId: 9202024
123:123
JrId: 1986
long title: Rhode Island medicine
short title: R I Med
ISSN: 1061-222X
ISSN (Online): 
IsoAbbr: R I Med
NlmId: 9203052
123:123
JrId: 1987
long title: Nation's business
short title: Nations Bus
ISSN: 0028-047X
ISSN (Online): 
IsoAbbr: Nations Bus
NlmId: 9876356
123:123
JrId: 1988
long title: Bailliere's clinical gastroenterology
short title: Baillieres Clin Gastroenterol
ISSN: 0950-3528
ISSN (Online): 
IsoAbbr: Baillieres Clin. Gastroenterol.
NlmId: 8704786
123:123
JrId: 1989
long title: ASAIO journal (American Society for Artificial Internal Organs : 1992)
short title: ASAIO J
ISSN: 1058-2916
ISSN (Online): 1538-943X
IsoAbbr: ASAIO J.
NlmId: 9204109
123:123
JrId: 1990
long title: Brain, behavior, and immunity
short title: Brain Behav Immun
ISSN: 0889-1591
ISSN (Online): 1090-2139
IsoAbbr: Brain Behav. Immun.
NlmId: 8800478
123:123
JrId: 1991
long title: Bulletin de l'Association francaise pour l'etude du cancer
short title: Bull Assoc Fr Etud Cancer
ISSN: 0004-5497
ISSN (Online): 
IsoAbbr: Bull Assoc Fr Etud Cancer
NlmId: 7503389
123:123
JrId: 1992
long title: Oncology research
short title: Oncol Res
ISSN: 0965-0407
ISSN (Online): 
IsoAbbr: Oncol. Res.
NlmId: 9208097
123:123
JrId: 1993
long title: Journal for healthcare quality : official publication of the National Association for Healthcare Quality
short title: J Healthc Qual
ISSN: 1062-2551
ISSN (Online): 1945-1474
IsoAbbr: J Healthc Qual
NlmId: 9202994
123:123
JrId: 1994
long title: Management and compliance series / American Society for Hospital Engineering of the American Hospital Association
short title: Manag Compliance Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Manag Compliance Ser
NlmId: 9104196
123:123
JrId: 1995
long title: Nonprofit management & leadership
short title: Nonprofit Manag Leadersh
ISSN: 1048-6682
ISSN (Online): 
IsoAbbr: Nonprofit Manag Leadersh
NlmId: 9885985
123:123
JrId: 1996
long title: Archives d'ophtalmologie et revue generale d'ophtalmologie
short title: Arch Ophtalmol Rev Gen Ophtalmol
ISSN: 0003-973X
ISSN (Online): 
IsoAbbr: Arch Ophtalmol Rev Gen Ophtalmol
NlmId: 7611921
123:123
JrId: 1997
long title: Dermatology (Basel, Switzerland)
short title: Dermatology
ISSN: 1018-8665
ISSN (Online): 1421-9832
IsoAbbr: Dermatology (Basel)
NlmId: 9203244
123:123
JrId: 1998
long title: Bulletin / Atlantic-Cape May County Dental Society
short title: Bull Atl Cape May Cty Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Atl Cape May Cty Dent Soc
NlmId: 9884052
123:123
JrId: 1999
long title: The Annals of pharmacotherapy
short title: Ann Pharmacother
ISSN: 1060-0280
ISSN (Online): 1542-6270
IsoAbbr: Ann Pharmacother
NlmId: 9203131
123:123
JrId: 2000
long title: Journal of smooth muscle research = Nihon Heikatsukin Gakkai kikanshi
short title: J Smooth Muscle Res
ISSN: 0916-8737
ISSN (Online): 1884-8796
IsoAbbr: J Smooth Muscle Res
NlmId: 9211664
123:123
JrId: 2001
long title: AAPPO journal : the journal of the American Association of Preferred Provider Organizations
short title: AAPPO J
ISSN: 1054-5913
ISSN (Online): 
IsoAbbr: AAPPO J
NlmId: 9206330
123:123
JrId: 2002
long title: Journal of laser applications
short title: J Laser Appl
ISSN: 1042-346X
ISSN (Online): 1938-1387
IsoAbbr: J Laser Appl
NlmId: 9208015
123:123
JrId: 2003
long title: The Journal of lithotripsy & stone disease
short title: J Lithotr Stone Dis
ISSN: 1040-2152
ISSN (Online): 
IsoAbbr: J Lithotr Stone Dis
NlmId: 8912687
123:123
JrId: 2004
long title: Journal of long-term effects of medical implants
short title: J Long Term Eff Med Implants
ISSN: 1050-6934
ISSN (Online): 1940-4379
IsoAbbr: J Long Term Eff Med Implants
NlmId: 9110830
123:123
JrId: 2005
long title: Journal of neuroimaging : official journal of the American Society of Neuroimaging
short title: J Neuroimaging
ISSN: 1051-2284
ISSN (Online): 1552-6569
IsoAbbr: J Neuroimaging
NlmId: 9102705
123:123
JrId: 2006
long title: Journal of the International Federation of Clinical Chemistry / IFCC
short title: J Int Fed Clin Chem
ISSN: 1051-2292
ISSN (Online): 
IsoAbbr: J Int Fed Clin Chem
NlmId: 9318491
123:123
JrId: 2007
long title: Medical device technology
short title: Med Device Technol
ISSN: 1048-6690
ISSN (Online): 
IsoAbbr: Med Device Technol
NlmId: 9215490
123:123
JrId: 2008
long title: Continuing care
short title: Contin Care
ISSN: 1057-428X
ISSN (Online): 
IsoAbbr: Contin Care
NlmId: 8807456
123:123
JrId: 2010
long title: Contamination control
short title: Contam Control
ISSN: 0010-7395
ISSN (Online): 
IsoAbbr: Contam Control
NlmId: 0352463
123:123
JrId: 2011
long title: Advances in therapy
short title: Adv Ther
ISSN: 0741-238X
ISSN (Online): 1865-8652
IsoAbbr: Adv Ther
NlmId: 8611864
123:123
JrId: 2012
long title: American clinical laboratory
short title: Am Clin Lab
ISSN: 1041-3235
ISSN (Online): 
IsoAbbr: Am Clin Lab
NlmId: 8903666
123:123
JrId: 2013
long title: Bulletin - Cincinnati Dental Society
short title: Bull Cincinnati Dent Soc
ISSN: 0190-0439
ISSN (Online): 
IsoAbbr: Bull Cincinnati Dent Soc
NlmId: 7806775
123:123
JrId: 2014
long title: Anesthesiology review
short title: Anesthesiol Rev
ISSN: 0093-4437
ISSN (Online): 
IsoAbbr: Anesthesiol Rev
NlmId: 0414774
123:123
JrId: 2015
long title: Assistive technology : the official journal of RESNA
short title: Assist Technol
ISSN: 1040-0435
ISSN (Online): 
IsoAbbr: Assist Technol
NlmId: 8917250
123:123
JrId: 2016
long title: The Bulletin of the Bergen County Dental Society
short title: Bull Bergen Cty Dent Soc
ISSN: 0067-5776
ISSN (Online): 
IsoAbbr: Bull Bergen Cty Dent Soc
NlmId: 7503432
123:123
JrId: 2017
long title: Bailliere's clinical haematology
short title: Baillieres Clin Haematol
ISSN: 0950-3536
ISSN (Online): 
IsoAbbr: Baillieres Clin. Haematol.
NlmId: 8800474
123:123
JrId: 2018
long title: The Bulletin of the American College of Physicians
short title: Bull Am Coll Physicians
ISSN: 0002-8010
ISSN (Online): 
IsoAbbr: Bull Am Coll Physicians
NlmId: 7503428
123:123
JrId: 2019
long title: Biomedical science and technology
short title: Biomed Sci Technol
ISSN: 1051-2020
ISSN (Online): 
IsoAbbr: Biomed Sci Technol
NlmId: 9104836
123:123
JrId: 2020
long title: Clinical intensive care : international journal of critical & coronary care medicine
short title: Clin Intensive Care
ISSN: 0956-3075
ISSN (Online): 1473-7752
IsoAbbr: Clin Intensive Care
NlmId: 9101410
123:123
JrId: 2021
long title: Clinical laboratory science : journal of the American Society for Medical Technology
short title: Clin Lab Sci
ISSN: 0894-959X
ISSN (Online): 1945-3574
IsoAbbr: Clin Lab Sci
NlmId: 8806547
123:123
JrId: 2022
long title: Echocardiography (Mount Kisco, N.Y.)
short title: Echocardiography
ISSN: 0742-2822
ISSN (Online): 1540-8175
IsoAbbr: Echocardiography
NlmId: 8511187
123:123
JrId: 2025
long title: Intensive care world
short title: Intensive Care World
ISSN: 0266-7037
ISSN (Online): 
IsoAbbr: Intensive Care World
NlmId: 8600423
123:123
JrId: 2026
long title: Journal of aerosol medicine : the official journal of the International Society for Aerosols in Medicine
short title: J Aerosol Med
ISSN: 0894-2684
ISSN (Online): 1557-9026
IsoAbbr: J Aerosol Med
NlmId: 8809251
123:123
JrId: 2027
long title: Journal of applied biomaterials : an official journal of the Society for Biomaterials
short title: J Appl Biomater
ISSN: 1045-4861
ISSN (Online): 
IsoAbbr: J Appl Biomater
NlmId: 9011484
123:123
JrId: 2028
long title: Journal of clinical laser medicine & surgery
short title: J Clin Laser Med Surg
ISSN: 1044-5471
ISSN (Online): 
IsoAbbr: J Clin Laser Med Surg
NlmId: 9006547
123:123
JrId: 2029
long title: The Journal of extra-corporeal technology
short title: J Extra Corpor Technol
ISSN: 0022-1058
ISSN (Online): 
IsoAbbr: J Extra Corpor Technol
NlmId: 0267637
123:123
JrId: 2030
long title: Bulletin biologique de la France et de la Belgique
short title: Bull Biol Fr Belg
ISSN: 0007-4187
ISSN (Online): 
IsoAbbr: Bull Biol Fr Belg
NlmId: 0421527
123:123
JrId: 2031
long title: Journal of gynecologic surgery
short title: J Gynecol Surg
ISSN: 1042-4067
ISSN (Online): 
IsoAbbr: J Gynecol Surg
NlmId: 9000936
123:123
JrId: 2032
long title: Canadian journal of comparative medicine and veterinary science
short title: Can J Comp Med Vet Sci
ISSN: 0316-5957
ISSN (Online): 
IsoAbbr: Can J Comp Med Vet Sci
NlmId: 0151757
123:123
JrId: 2033
long title: The Journal of invasive cardiology
short title: J Invasive Cardiol
ISSN: 1042-3931
ISSN (Online): 1557-2501
IsoAbbr: J Invasive Cardiol
NlmId: 8917477
123:123
JrId: 2034
long title: Monatsschrift fur Unfallheilkunde, Versicherungs-, Versorgungs- und Verkehrsmedizin
short title: Monatsschr Unfallheilkd Versicher Versorg Verkehrsmed
ISSN: 0026-9336
ISSN (Online): 
IsoAbbr: Monatsschr Unfallheilkd Versicher Versorg Verkehrsmed
NlmId: 7505682
123:123
JrId: 2035
long title: Nouvelle revue francaise d'hematologie
short title: Nouv Rev Fr Hematol
ISSN: 0029-4810
ISSN (Online): 
IsoAbbr: Nouv Rev Fr Hematol
NlmId: 0401074
123:123
JrId: 2036
long title: European journal of disorders of communication : the journal of the College of Speech and Language Therapists, London
short title: Eur J Disord Commun
ISSN: 0963-7273
ISSN (Online): 
IsoAbbr: Eur J Disord Commun
NlmId: 9208302
123:123
JrId: 2037
long title: Acta paediatrica (Oslo, Norway : 1992). Supplement
short title: Acta Paediatr Suppl
ISSN: 0803-5326
ISSN (Online): 
IsoAbbr: Acta Paediatr Suppl
NlmId: 9315043
123:123
JrId: 2038
long title: Internal medicine (Tokyo, Japan)
short title: Intern Med
ISSN: 0918-2918
ISSN (Online): 1349-7235
IsoAbbr: Intern. Med.
NlmId: 9204241
123:123
JrId: 2039
long title: Zentralblatt fur Bakteriologie : international journal of medical microbiology
short title: Zentralbl Bakteriol
ISSN: 0934-8840
ISSN (Online): 
IsoAbbr: Zentralbl. Bakteriol.
NlmId: 9203851
123:123
JrId: 2040
long title: Naunyn-Schmiedebergs Archiv fur experimentelle Pathologie und Pharmakologie
short title: Naunyn Schmiedebergs Arch Exp Pathol Pharmakol
ISSN: 
ISSN (Online): 
IsoAbbr: Naunyn Schmiedebergs Arch Exp Pathol Pharmakol
NlmId: 0054224
123:123
JrId: 2041
long title: Naunyn-Schmiedebergs Archiv fur Pharmakologie und experimentelle Pathologie
short title: Naunyn Schmiedebergs Arch Pharmakol Exp Pathol
ISSN: 0365-5423
ISSN (Online): 
IsoAbbr: Naunyn Schmiedebergs Arch Pharmakol Exp Pathol
NlmId: 0214725
123:123
JrId: 2042
long title: Current opinion in cardiology
short title: Curr Opin Cardiol
ISSN: 0268-4705
ISSN (Online): 1531-7080
IsoAbbr: Curr. Opin. Cardiol.
NlmId: 8608087
123:123
JrId: 2043
long title: Neonatal intensive care : the journal of perinatology-neonatology
short title: Neonatal Intensive Care
ISSN: 1062-2454
ISSN (Online): 
IsoAbbr: Neonatal Intensive Care
NlmId: 9007473
123:123
JrId: 2044
long title: Bulletin of the American College of Surgeons
short title: Bull Am Coll Surg
ISSN: 0002-8045
ISSN (Online): 
IsoAbbr: Bull Am Coll Surg
NlmId: 7507024
123:123
JrId: 2045
long title: Perfusion
short title: Perfusion
ISSN: 0267-6591
ISSN (Online): 1477-111X
IsoAbbr: Perfusion
NlmId: 8700166
123:123
JrId: 2046
long title: Bulletin of animal health and production in Africa. Bulletin des sante et production animales en Afrique
short title: Bull Anim Health Prod Afr
ISSN: 0378-9721
ISSN (Online): 
IsoAbbr: Bull Anim Health Prod Afr
NlmId: 7900540
123:123
JrId: 2047
long title: Prehospital and disaster medicine
short title: Prehosp Disaster Med
ISSN: 1049-023X
ISSN (Online): 1945-1938
IsoAbbr: Prehosp Disaster Med
NlmId: 8918173
123:123
JrId: 2048
long title: Seminars in arthroplasty
short title: Semin Arthroplasty
ISSN: 1045-4527
ISSN (Online): 
IsoAbbr: Semin Arthroplasty
NlmId: 9100390
123:123
JrId: 2049
long title: Seminars in ophthalmology
short title: Semin Ophthalmol
ISSN: 0882-0538
ISSN (Online): 1744-5205
IsoAbbr: Semin Ophthalmol
NlmId: 8610759
123:123
JrId: 2050
long title: Current opinion in neurology and neurosurgery
short title: Curr Opin Neurol Neurosurg
ISSN: 0951-7383
ISSN (Online): 
IsoAbbr: Curr Opin Neurol Neurosurg
NlmId: 8809879
123:123
JrId: 2051
long title: Transfusion science
short title: Transfus Sci
ISSN: 0955-3886
ISSN (Online): 
IsoAbbr: Transfus Sci
NlmId: 9001514
123:123
JrId: 2052
long title: Bulletin. Bronx County Dental Society
short title: Bull Bronx Cty Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Bronx Cty Dent Soc
NlmId: 15740380R
123:123
JrId: 2053
long title: Indian journal of biochemistry
short title: Indian J Biochem
ISSN: 0019-5081
ISSN (Online): 
IsoAbbr: Indian J Biochem
NlmId: 1306642
123:123
JrId: 2054
long title: The Medical journal of Malaya
short title: Med J Malaya
ISSN: 0025-7303
ISSN (Online): 
IsoAbbr: Med J Malaya
NlmId: 0361546
123:123
JrId: 2055
long title: Bioscience, biotechnology, and biochemistry
short title: Biosci Biotechnol Biochem
ISSN: 0916-8451
ISSN (Online): 1347-6947
IsoAbbr: Biosci. Biotechnol. Biochem.
NlmId: 9205717
123:123
JrId: 2056
long title: Bulletin of the Calcutta School of Tropical Medicine
short title: Bull Calcutta Sch Trop Med
ISSN: 0068-5372
ISSN (Online): 
IsoAbbr: Bull Calcutta Sch Trop Med
NlmId: 7503435
123:123
JrId: 2057
long title: Laboratory animal care
short title: Lab Anim Care
ISSN: 0094-5331
ISSN (Online): 
IsoAbbr: Lab Anim Care
NlmId: 0015266
123:123
JrId: 2058
long title: The Nebraska state medical journal
short title: Nebr State Med J
ISSN: 0028-1956
ISSN (Online): 
IsoAbbr: Nebr State Med J
NlmId: 0326157
123:123
JrId: 2059
long title: Odontologisk revy. Supplement
short title: Odontol Revy Suppl
ISSN: 0472-5131
ISSN (Online): 
IsoAbbr: Odontol Revy Suppl
NlmId: 0401011
123:123
JrId: 2060
long title: Bulletin du cancer
short title: Bull Cancer
ISSN: 0007-4551
ISSN (Online): 1769-6917
IsoAbbr: Bull Cancer
NlmId: 0072416
123:123
JrId: 2061
long title: Osteoporosis international : a journal established as result of cooperation between the European Foundation for Osteoporosis and the National Osteoporosis Foundation of the USA
short title: Osteoporos Int
ISSN: 0937-941X
ISSN (Online): 1433-2965
IsoAbbr: Osteoporos Int
NlmId: 9100105
123:123
JrId: 2062
long title: Peptide research
short title: Pept Res
ISSN: 1040-5704
ISSN (Online): 
IsoAbbr: Pept. Res.
NlmId: 8913494
123:123
JrId: 2063
long title: Problems in veterinary medicine
short title: Probl Vet Med
ISSN: 1041-0228
ISSN (Online): 
IsoAbbr: Probl Vet Med
NlmId: 8912755
123:123
JrId: 2064
long title: Pulmonary pharmacology
short title: Pulm Pharmacol
ISSN: 0952-0600
ISSN (Online): 
IsoAbbr: Pulm Pharmacol
NlmId: 9007551
123:123
JrId: 2065
long title: Reproductive toxicology (Elmsford, N.Y.)
short title: Reprod Toxicol
ISSN: 0890-6238
ISSN (Online): 1873-1708
IsoAbbr: Reprod. Toxicol.
NlmId: 8803591
123:123
JrId: 2066
long title: Transfusion medicine reviews
short title: Transfus Med Rev
ISSN: 0887-7963
ISSN (Online): 1532-9496
IsoAbbr: Transfus Med Rev
NlmId: 8709027
123:123
JrId: 2067
long title: Zeitschrift fur Krebsforschung
short title: Z Krebsforsch
ISSN: 0301-1585
ISSN (Online): 
IsoAbbr: Z Krebsforsch
NlmId: 1302230
123:123
JrId: 2069
long title: Zeitschrift fur praktische Anasthesie und Wiederbelebung
short title: Z Prakt Anasth
ISSN: 0044-3387
ISSN (Online): 
IsoAbbr: Z Prakt Anasth
NlmId: 0332052
123:123
JrId: 2070
long title: Naunyn-Schmiedebergs Archiv fur Pharmakologie
short title: Naunyn Schmiedebergs Arch Pharmakol
ISSN: 
ISSN (Online): 
IsoAbbr: Naunyn Schmiedebergs Arch Pharmakol
NlmId: 0326263
123:123
JrId: 2071
long title: The British journal of theatre nursing : NATNews : the official journal of the National Association of Theatre Nurses
short title: Br J Theatre Nurs
ISSN: 1353-0224
ISSN (Online): 
IsoAbbr: Br J Theatre Nurs
NlmId: 9204117
123:123
JrId: 2072
long title: Modern healthcare. [Short-term care ed.]
short title: Mod Healthc (Short Term Care)
ISSN: 0093-7061
ISSN (Online): 
IsoAbbr: Mod Healthc (Short Term Care)
NlmId: 0417653
123:123
JrId: 2073
long title: The Clinical journal of pain
short title: Clin J Pain
ISSN: 0749-8047
ISSN (Online): 1536-5409
IsoAbbr: Clin J Pain
NlmId: 8507389
123:123
JrId: 2074
long title: Behavioral medicine (Washington, D.C.)
short title: Behav Med
ISSN: 0896-4289
ISSN (Online): 
IsoAbbr: Behav Med
NlmId: 8804264
123:123
JrId: 2075
long title: Beitrage zur Silikose-Forschung
short title: Beitr Silikoseforsch
ISSN: 0376-0243
ISSN (Online): 
IsoAbbr: Beitr Silikoseforsch
NlmId: 0256173
123:123
JrId: 2076
long title: Critical reviews in eukaryotic gene expression
short title: Crit Rev Eukaryot Gene Expr
ISSN: 1045-4403
ISSN (Online): 
IsoAbbr: Crit. Rev. Eukaryot. Gene Expr.
NlmId: 9007261
123:123
JrId: 2077
long title: Drugs & aging
short title: Drugs Aging
ISSN: 1170-229X
ISSN (Online): 
IsoAbbr: Drugs Aging
NlmId: 9102074
123:123
JrId: 2078
long title: Glycobiology
short title: Glycobiology
ISSN: 0959-6658
ISSN (Online): 1460-2423
IsoAbbr: Glycobiology
NlmId: 9104124
123:123
JrId: 2079
long title: Histology and histopathology
short title: Histol Histopathol
ISSN: 0213-3911
ISSN (Online): 1699-5848
IsoAbbr: Histol. Histopathol.
NlmId: 8609357
123:123
JrId: 2080
long title: Journal of cardiac surgery
short title: J Card Surg
ISSN: 0886-0440
ISSN (Online): 1540-8191
IsoAbbr: J Card Surg
NlmId: 8908809
123:123
JrId: 2081
long title: Journal of magnetic resonance imaging : JMRI
short title: J Magn Reson Imaging
ISSN: 1053-1807
ISSN (Online): 1522-2586
IsoAbbr: J Magn Reson Imaging
NlmId: 9105850
123:123
JrId: 2082
long title: Journal of spinal disorders
short title: J Spinal Disord
ISSN: 0895-0385
ISSN (Online): 
IsoAbbr: J Spinal Disord
NlmId: 8904842
123:123
JrId: 2083
long title: Journal of vascular and interventional radiology : JVIR
short title: J Vasc Interv Radiol
ISSN: 1051-0443
ISSN (Online): 1535-7732
IsoAbbr: J Vasc Interv Radiol
NlmId: 9203369
123:123
JrId: 2084
long title: Mammalian genome : official journal of the International Mammalian Genome Society
short title: Mamm Genome
ISSN: 0938-8990
ISSN (Online): 1432-1777
IsoAbbr: Mamm. Genome
NlmId: 9100916
123:123
JrId: 2085
long title: Mathematical biosciences
short title: Math Biosci
ISSN: 0025-5564
ISSN (Online): 1879-3134
IsoAbbr: Math Biosci
NlmId: 0103146
123:123
JrId: 2086
long title: Nutrition (Burbank, Los Angeles County, Calif.)
short title: Nutrition
ISSN: 0899-9007
ISSN (Online): 1873-1244
IsoAbbr: Nutrition
NlmId: 8802712
123:123
JrId: 2087
long title: Optometry clinics : the official publication of the Prentice Society
short title: Optom Clin
ISSN: 1050-6918
ISSN (Online): 
IsoAbbr: Optom Clin
NlmId: 9106715
123:123
JrId: 2088
long title: Bulletin of the Chemical Society of Japan
short title: Bull Chem Soc Jpn
ISSN: 0009-2673
ISSN (Online): 1348-0634
IsoAbbr: Bull. Chem. Soc. Jpn.
NlmId: 7505371
123:123
JrId: 2089
long title: Bulletin of the Chest Disease Research Institute, Kyoto University
short title: Bull Chest Dis Res Inst Kyoto Univ
ISSN: 0009-3378
ISSN (Online): 
IsoAbbr: Bull Chest Dis Res Inst Kyoto Univ
NlmId: 7505372
123:123
JrId: 2090
long title: The Bulletin of the Cincinnati Dental Society
short title: Bull Cincinnati Dent Soc
ISSN: 0069-4096
ISSN (Online): 
IsoAbbr: Bull Cincinnati Dent Soc
NlmId: 7502027
123:123
JrId: 2091
long title: Bulletin of clinical neurosciences
short title: Bull Clin Neurosci
ISSN: 0736-3583
ISSN (Online): 
IsoAbbr: Bull Clin Neurosci
NlmId: 8411675
123:123
JrId: 2092
long title: The Bulletin of the Cleveland Dental Society
short title: Bull Cleve Dent Soc
ISSN: 0009-8795
ISSN (Online): 
IsoAbbr: Bull Cleve Dent Soc
NlmId: 7503437
123:123
JrId: 2093
long title: Bulletin. Columbus Dental Society
short title: Columbus Dent Soc Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Columbus Dent Soc Bull
NlmId: 9875021
123:123
JrId: 2094
long title: Bulletin of the Eleventh District Dental Society
short title: Bull Eleventh Dist Dent Soc
ISSN: 0013-6166
ISSN (Online): 
IsoAbbr: Bull Eleventh Dist Dent Soc
NlmId: 7507027
123:123
JrId: 2095
long title: Bulletin. Dayton (Ohio) Dental Society
short title: Bull Dayton Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Dayton Dent Soc
NlmId: 16510460R
123:123
JrId: 2096
long title: Bulletin of endemic diseases
short title: Bull Endem Dis (Baghdad)
ISSN: 0007-4845
ISSN (Online): 
IsoAbbr: Bull Endem Dis (Baghdad)
NlmId: 0401037
123:123
JrId: 2097
long title: The Journal of stone disease
short title: J Stone Dis
ISSN: 1059-9509
ISSN (Online): 
IsoAbbr: J Stone Dis
NlmId: 9204584
123:123
JrId: 2098
long title: Rossiiskii meditsinskii zhurnal : organ Ministerstva zdravookhraneniia RSFSR
short title: Ross Med Zh
ISSN: 0869-2106
ISSN (Online): 
IsoAbbr: Ross Med Zh
NlmId: 9209559
123:123
JrId: 2099
long title: Beginnings (American Holistic Nurses' Association)
short title: Beginnings
ISSN: 1071-2984
ISSN (Online): 
IsoAbbr: Beginnings
NlmId: 9303087
123:123
JrId: 2100
long title: Journal of the American Medical Women's Association
short title: J Am Med Womens Assoc
ISSN: 0091-7427
ISSN (Online): 
IsoAbbr: J Am Med Womens Assoc
NlmId: 9810653
123:123
JrId: 2101
long title: Bulletin of the Dental Guidance Council for Cerebral Palsy
short title: Bull Dent Guid Counc Cereb Palsy
ISSN: 0011-8591
ISSN (Online): 
IsoAbbr: Bull Dent Guid Counc Cereb Palsy
NlmId: 7703860
123:123
JrId: 2102
long title: Gesundheitswesen (Bundesverband der Arzte des Offentlichen Gesundheitsdienstes (Germany))
short title: Gesundheitswesen
ISSN: 0941-3790
ISSN (Online): 1439-4421
IsoAbbr: Gesundheitswesen
NlmId: 9204210
123:123
JrId: 2104
long title: Psychotherapie und medizinische Psychologie
short title: Psychother Med Psychol (Stuttg)
ISSN: 0302-8984
ISSN (Online): 
IsoAbbr: Psychother Med Psychol (Stuttg)
NlmId: 7510345
123:123
JrId: 2105
long title: Revista espanola de anestesiologia
short title: Rev Esp Anestesiol
ISSN: 0210-3591
ISSN (Online): 
IsoAbbr: Rev Esp Anestesiol
NlmId: 0135226
123:123
JrId: 2106
long title: Zeitschrift fur Immunitatsforschung, Allergie und klinische Immunologie
short title: Z Immunitatsforsch Allerg Klin Immunol
ISSN: 0044-2879
ISSN (Online): 
IsoAbbr: Z Immunitatsforsch Allerg Klin Immunol
NlmId: 1270213
123:123
JrId: 2107
long title: Bulletin of entomological research
short title: Bull Entomol Res
ISSN: 0007-4853
ISSN (Online): 1475-2670
IsoAbbr: Bull. Entomol. Res.
NlmId: 2984715R
123:123
JrId: 2108
long title: Physician assistant. Health practitioner
short title: Physician Assist Health Pract
ISSN: 0197-713X
ISSN (Online): 
IsoAbbr: Physician Assist Health Pract
NlmId: 8000597
123:123
JrId: 2110
long title: Bulletin of environmental contamination and toxicology
short title: Bull Environ Contam Toxicol
ISSN: 0007-4861
ISSN (Online): 1432-0800
IsoAbbr: Bull Environ Contam Toxicol
NlmId: 0046021
123:123
JrId: 2111
long title: Bacteriologia, virusologia, parazitologia, epidemiologia (Bucharest, Romania : 1990)
short title: Bacteriol Virusol Parazitol Epidemiol
ISSN: 1220-3696
ISSN (Online): 
IsoAbbr: Bacteriol Virusol Parazitol Epidemiol
NlmId: 9204448
123:123
JrId: 2112
long title: Der Offentliche Gesundheitsdienst
short title: Offentl Gesundheitsdienst
ISSN: 
ISSN (Online): 
IsoAbbr: Offentl Gesundheitsdienst
NlmId: 19320430R
123:123
JrId: 2113
long title: Bulletin of epizootic diseases of Africa. Bulletin des epizooties en Afrique
short title: Bull Epizoot Dis Afr
ISSN: 0007-487X
ISSN (Online): 
IsoAbbr: Bull Epizoot Dis Afr
NlmId: 0004333
123:123
JrId: 2114
long title: Journal francais d'oto-rhino-laryngologie, audio-phonologie et chirurgie maxillo-faciale
short title: J Fr Otorhinolaryngol Audiophonol Chir Maxillofac
ISSN: 0021-8332
ISSN (Online): 
IsoAbbr: J Fr Otorhinolaryngol Audiophonol Chir Maxillofac
NlmId: 0320134
123:123
JrId: 2115
long title: Journal francais d'oto-rhino-laryngologie et chirurgie maxillo-faciale
short title: J Fr Otorhinolaryngol Chir Maxillofac
ISSN: 
ISSN (Online): 
IsoAbbr: J Fr Otorhinolaryngol Chir Maxillofac
NlmId: 0120644
123:123
JrId: 2116
long title: The Bulletin - Essex County Dental Society
short title: Bull Essex Cty Dent Soc
ISSN: 0014-0929
ISSN (Online): 
IsoAbbr: Bull Essex Cty Dent Soc
NlmId: 7608460
123:123
JrId: 2117
long title: JFORL. Journal francais d'oto-rhino-laryngologie_ audiophonologie et chirurgie maxillo-faciale
short title: JFORL J Fr Otorhinolaryngol Audiophonol Chir Maxillofac
ISSN: 
ISSN (Online): 
IsoAbbr: JFORL J Fr Otorhinolaryngol Audiophonol Chir Maxillofac
NlmId: 0320133
123:123
JrId: 2118
long title: Surgery today
short title: Surg Today
ISSN: 0941-1291
ISSN (Online): 1436-2813
IsoAbbr: Surg. Today
NlmId: 9204360
123:123
JrId: 2119
long title: EXS
short title: EXS
ISSN: 1023-294X
ISSN (Online): 
IsoAbbr: EXS
NlmId: 9204529
123:123
JrId: 2120
long title: Newsletter (International Academy of Periodontology)
short title: Newsl Int Acad Periodontol
ISSN: 0963-5742
ISSN (Online): 
IsoAbbr: Newsl Int Acad Periodontol
NlmId: 9211941
123:123
JrId: 2121
long title: Trends in health care, law & ethics
short title: Trends Health Care Law Ethics
ISSN: 1062-5364
ISSN (Online): 
IsoAbbr: Trends Health Care Law Ethics
NlmId: 9206683
123:123
JrId: 2122
long title: Intensive & critical care nursing : the official journal of the British Association of Critical Care Nurses
short title: Intensive Crit Care Nurs
ISSN: 0964-3397
ISSN (Online): 1532-4036
IsoAbbr: Intensive Crit Care Nurs
NlmId: 9211274
123:123
JrId: 2123
long title: Bulletin of experimental biology and medicine
short title: Bull Exp Biol Med
ISSN: 0007-4888
ISSN (Online): 1573-8221
IsoAbbr: Bull. Exp. Biol. Med.
NlmId: 0372557
123:123
JrId: 2124
long title: Giornale di endodonzia
short title: G Endodonzia
ISSN: 
ISSN (Online): 
IsoAbbr: G Endodonzia
NlmId: 9201292
123:123
JrId: 2125
long title: Journal of intellectual disability research : JIDR
short title: J Intellect Disabil Res
ISSN: 0964-2633
ISSN (Online): 1365-2788
IsoAbbr: J Intellect Disabil Res
NlmId: 9206090
123:123
JrId: 2126
long title: Acta paediatrica (Oslo, Norway : 1992)
short title: Acta Paediatr
ISSN: 0803-5253
ISSN (Online): 1651-2227
IsoAbbr: Acta Paediatr.
NlmId: 9205968
123:123
JrId: 2127
long title: Natural immunity
short title: Nat Immun
ISSN: 1018-8916
ISSN (Online): 
IsoAbbr: Nat. Immun.
NlmId: 9206126
123:123
JrId: 2128
long title: Journal of the Association for Academic Minority Physicians : the official publication of the Association for Academic Minority Physicians
short title: J Assoc Acad Minor Phys
ISSN: 1048-9886
ISSN (Online): 
IsoAbbr: J Assoc Acad Minor Phys
NlmId: 9113765
123:123
JrId: 2129
long title: Biodegradation
short title: Biodegradation
ISSN: 0923-9820
ISSN (Online): 1572-9729
IsoAbbr: Biodegradation
NlmId: 9100834
123:123
JrId: 2130
long title: Bulletin de la Federation des societes de gynecologie et dobstetrique de langue francaise
short title: Bull Fed Soc Gynecol Obstet Lang Fr
ISSN: 0046-3515
ISSN (Online): 
IsoAbbr: Bull Fed Soc Gynecol Obstet Lang Fr
NlmId: 7503396
123:123
JrId: 2131
long title: Bioseparation
short title: Bioseparation
ISSN: 0923-179X
ISSN (Online): 
IsoAbbr: Bioseparation
NlmId: 9011423
123:123
JrId: 2132
long title: Journal of assisted reproduction and genetics
short title: J Assist Reprod Genet
ISSN: 1058-0468
ISSN (Online): 1573-7330
IsoAbbr: J. Assist. Reprod. Genet.
NlmId: 9206495
123:123
JrId: 2133
long title: Journal of leukocyte biology. Supplement
short title: J Leukoc Biol Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: J Leukoc Biol Suppl
NlmId: 9207303
123:123
JrId: 2134
long title: Proceedings / the ... Annual Symposium on Computer Application [sic] in Medical Care. Symposium on Computer Applications in Medical Care
short title: Proc Annu Symp Comput Appl Med Care
ISSN: 0195-4210
ISSN (Online): 
IsoAbbr: Proc Annu Symp Comput Appl Med Care
NlmId: 8113685
123:123
JrId: 2135
long title: Bulletin (American Association for the History of Nursing)
short title: Bull Am Assoc Hist Nurs
ISSN: 0898-6622
ISSN (Online): 
IsoAbbr: Bull Am Assoc Hist Nurs
NlmId: 8711207
123:123
JrId: 2136
long title: The Bulletin of the Fifth District Dental Society
short title: Bull Fifth Dist Dent Soc (Fresno)
ISSN: 0071-9544
ISSN (Online): 
IsoAbbr: Bull Fifth Dist Dent Soc (Fresno)
NlmId: 7507028
123:123
JrId: 2137
long title: The Journal of school nursing : the official publication of the National Association of School Nurses
short title: J Sch Nurs
ISSN: 1059-8405
ISSN (Online): 1546-8364
IsoAbbr: J Sch Nurs
NlmId: 9206498
123:123
JrId: 2138
long title: Der Ophthalmologe : Zeitschrift der Deutschen Ophthalmologischen Gesellschaft
short title: Ophthalmologe
ISSN: 0941-293X
ISSN (Online): 1433-0423
IsoAbbr: Ophthalmologe
NlmId: 9206148
123:123
JrId: 2139
long title: Bulletin Of The Fifth District Dental Society Of The State Of New York
short title: Bull Fifth Dist Dent Soc State N Y
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Fifth Dist Dent Soc State N Y
NlmId: 9878283
123:123
JrId: 2140
long title: Bulletin europeen de physiopathologie respiratoire
short title: Bull Eur Physiopathol Respir
ISSN: 0395-3890
ISSN (Online): 
IsoAbbr: Bull Eur Physiopathol Respir
NlmId: 7605263
123:123
JrId: 2141
long title: Diamond (Philadelphia, Pa.)
short title: Diamond
ISSN: 
ISSN (Online): 
IsoAbbr: Diamond
NlmId: 9807632
123:123
JrId: 2142
long title: Australian critical care : official journal of the Confederation of Australian Critical Care Nurses
short title: Aust Crit Care
ISSN: 1036-7314
ISSN (Online): 
IsoAbbr: Aust Crit Care
NlmId: 9207852
123:123
JrId: 2143
long title: Acta medica Croatica : casopis Hravatske akademije medicinskih znanosti
short title: Acta Med Croatica
ISSN: 1330-0164
ISSN (Online): 
IsoAbbr: Acta Med Croatica
NlmId: 9208249
123:123
JrId: 2144
long title: Annual review of biophysics and biomolecular structure
short title: Annu Rev Biophys Biomol Struct
ISSN: 1056-8700
ISSN (Online): 1545-4266
IsoAbbr: Annu Rev Biophys Biomol Struct
NlmId: 9211097
123:123
JrId: 2145
long title: Praktische Kieferorthopadie
short title: Prakt Kieferorthop
ISSN: 0931-6965
ISSN (Online): 
IsoAbbr: Prakt Kieferorthop
NlmId: 8806628
123:123
JrId: 2146
long title: Professional care of mother and child
short title: Prof Care Mother Child
ISSN: 0964-4156
ISSN (Online): 
IsoAbbr: Prof Care Mother Child
NlmId: 9301173
123:123
JrId: 2147
long title: Contemporary nurse
short title: Contemp Nurse
ISSN: 1037-6178
ISSN (Online): 
IsoAbbr: Contemp Nurse
NlmId: 9211867
123:123
JrId: 2148
long title: Clinic odontologia : la revue de l'omnipraticien
short title: Clin Odontol
ISSN: 0998-3392
ISSN (Online): 
IsoAbbr: Clin Odontol
NlmId: 9208273
123:123
JrId: 2149
long title: The Clinical investigator
short title: Clin Investig
ISSN: 0941-0198
ISSN (Online): 
IsoAbbr: Clin Investig
NlmId: 9207154
123:123
JrId: 2150
long title: Canadian journal of community mental health = Revue canadienne de sante mentale communautaire
short title: Can J Commun Ment Health
ISSN: 0713-3936
ISSN (Online): 
IsoAbbr: Can J Commun Ment Health
NlmId: 8406631
123:123
JrId: 2151
long title: Medical design and material
short title: Med Des Mater
ISSN: 1051-984X
ISSN (Online): 
IsoAbbr: Med Des Mater
NlmId: 9886071
123:123
JrId: 2152
long title: Rehab management
short title: Rehab Manag
ISSN: 0899-6237
ISSN (Online): 
IsoAbbr: Rehab Manag
NlmId: 9216135
123:123
JrId: 2154
long title: American journal of cardiac imaging
short title: Am J Card Imaging
ISSN: 0887-7971
ISSN (Online): 
IsoAbbr: Am J Card Imaging
NlmId: 8706659
123:123
JrId: 2156
long title: Contemporary internal medicine
short title: Contemp Intern Med
ISSN: 1042-9646
ISSN (Online): 
IsoAbbr: Contemp Intern Med
NlmId: 9007257
123:123
JrId: 2157
long title: Contemporary pediatrics
short title: Contemp Pediatr
ISSN: 8750-0507
ISSN (Online): 
IsoAbbr: Contemp Pediatr
NlmId: 8702030
123:123
JrId: 2158
long title: Contemporary urology
short title: Contemp Urol
ISSN: 1042-2250
ISSN (Online): 
IsoAbbr: Contemp Urol
NlmId: 8912618
123:123
JrId: 2159
long title: The Journal of critical illness
short title: J Crit Illn
ISSN: 1040-0257
ISSN (Online): 
IsoAbbr: J Crit Illn
NlmId: 8608118
123:123
JrId: 2160
long title: Journal of insurance medicine (New York, N.Y.)
short title: J Insur Med
ISSN: 0743-6661
ISSN (Online): 
IsoAbbr: J Insur Med
NlmId: 8401468
123:123
JrId: 2161
long title: Journal of intensive care medicine
short title: J Intensive Care Med
ISSN: 0885-0666
ISSN (Online): 1525-1489
IsoAbbr: J Intensive Care Med
NlmId: 8610344
123:123
JrId: 2162
long title: Journal of interventional cardiology
short title: J Interv Cardiol
ISSN: 0896-4327
ISSN (Online): 1540-8183
IsoAbbr: J Interv Cardiol
NlmId: 8907826
123:123
JrId: 2163
long title: Journal of neurosurgical anesthesiology
short title: J Neurosurg Anesthesiol
ISSN: 0898-4921
ISSN (Online): 1537-1921
IsoAbbr: J Neurosurg Anesthesiol
NlmId: 8910749
123:123
JrId: 2164
long title: Bulletin de Groupement europeen pour la recher che scientifique en stomatologie & odontologie
short title: Bull Group Eur Rech Sci Stomatol Odontol
ISSN: 0303-7479
ISSN (Online): 
IsoAbbr: Bull Group Eur Rech Sci Stomatol Odontol
NlmId: 0431176
123:123
JrId: 2165
long title: LMT : Lab management today
short title: LMT
ISSN: 1058-7845
ISSN (Online): 
IsoAbbr: LMT
NlmId: 9211328
123:123
JrId: 2167
long title: Healthcare information management : journal of the Healthcare Information and Management Systems Society of the American Hospital Association
short title: Healthc Inf Manage
ISSN: 1066-906X
ISSN (Online): 
IsoAbbr: Healthc Inf Manage
NlmId: 8806584
123:123
JrId: 2168
long title: Brazilian dental journal
short title: Braz Dent J
ISSN: 0103-6440
ISSN (Online): 1806-4760
IsoAbbr: Braz Dent J
NlmId: 9214652
123:123
JrId: 2169
long title: Antisense research and development
short title: Antisense Res Dev
ISSN: 1050-5261
ISSN (Online): 
IsoAbbr: Antisense Res. Dev.
NlmId: 9110698
123:123
JrId: 2170
long title: Bulletin du Groupement international pour la recherche scientifique en stomatologie
short title: Bull Group Int Rech Sci Stomatol
ISSN: 0533-3288
ISSN (Online): 
IsoAbbr: Bull Group Int Rech Sci Stomatol
NlmId: 0431177
123:123
JrId: 2171
long title: Cerebral cortex (New York, N.Y. : 1991)
short title: Cereb Cortex
ISSN: 1047-3211
ISSN (Online): 1460-2199
IsoAbbr: Cereb. Cortex
NlmId: 9110718
123:123
JrId: 2172
long title: Emergency nurse : the journal of the RCN Accident and Emergency Nursing Association
short title: Emerg Nurse
ISSN: 1354-5752
ISSN (Online): 
IsoAbbr: Emerg Nurse
NlmId: 9208913
123:123
JrId: 2173
long title: Archives of medical research
short title: Arch Med Res
ISSN: 0188-4409
ISSN (Online): 1873-5487
IsoAbbr: Arch. Med. Res.
NlmId: 9312706
123:123
JrId: 2174
long title: Biometals : an international journal on the role of metal ions in biology, biochemistry, and medicine
short title: Biometals
ISSN: 0966-0844
ISSN (Online): 1572-8773
IsoAbbr: Biometals
NlmId: 9208478
123:123
JrId: 2176
long title: Zhongguo Zhong xi yi jie he za zhi Zhongguo Zhongxiyi jiehe zazhi = Chinese journal of integrated traditional and Western medicine / Zhongguo Zhong xi yi jie he xue hui, Zhongguo Zhong yi yan jiu yuan zhu ban
short title: Zhongguo Zhong Xi Yi Jie He Za Zhi
ISSN: 1003-5370
ISSN (Online): 
IsoAbbr: Zhongguo Zhong Xi Yi Jie He Za Zhi
NlmId: 9211576
123:123
JrId: 2177
long title: British journal of nursing (Mark Allen Publishing)
short title: Br J Nurs
ISSN: 0966-0461
ISSN (Online): 
IsoAbbr: Br J Nurs
NlmId: 9212059
123:123
JrId: 2178
long title: Periodontal clinical investigations : official publication of the Northeastern Society of Periodontists
short title: Periodontal Clin Investig
ISSN: 1065-2418
ISSN (Online): 
IsoAbbr: Periodontal Clin Investig
NlmId: 9209040
123:123
JrId: 2179
long title: Bulletin du Groupement international pour la recherche scientifique en stomatologie & odontologie
short title: Bull Group Int Rech Sci Stomatol Odontol
ISSN: 0250-4693
ISSN (Online): 1647-1377
IsoAbbr: Bull Group Int Rech Sci Stomatol Odontol
NlmId: 7801698
123:123
JrId: 2180
long title: Bulletin of the history of dentistry
short title: Bull Hist Dent
ISSN: 0007-5132
ISSN (Online): 
IsoAbbr: Bull Hist Dent
NlmId: 15840040R
123:123
JrId: 2181
long title: Bildgebung = Imaging
short title: Bildgebung
ISSN: 1012-5655
ISSN (Online): 
IsoAbbr: Bildgebung
NlmId: 8904648
123:123
JrId: 2182
long title: Biomedical chromatography : BMC
short title: Biomed Chromatogr
ISSN: 0269-3879
ISSN (Online): 1099-0801
IsoAbbr: Biomed. Chromatogr.
NlmId: 8610241
123:123
JrId: 2183
long title: Bulletin of the history of medicine
short title: Bull Hist Med
ISSN: 0007-5140
ISSN (Online): 1086-3176
IsoAbbr: Bull Hist Med
NlmId: 0141233
123:123
JrId: 2184
long title: Biomedical & environmental mass spectrometry
short title: Biomed Environ Mass Spectrom
ISSN: 0887-6134
ISSN (Online): 
IsoAbbr: Biomed. Environ. Mass Spectrom.
NlmId: 8603224
123:123
JrId: 2185
long title: Population reports (Washington, D.C.). Series D, Male sterilization
short title: Popul Rep D
ISSN: 0891-0049
ISSN (Online): 
IsoAbbr: Popul Rep D
NlmId: 9215009
123:123
JrId: 2186
long title: Experimental and toxicologic pathology : official journal of the Gesellschaft fur Toxikologische Pathologie
short title: Exp Toxicol Pathol
ISSN: 0940-2993
ISSN (Online): 1618-1433
IsoAbbr: Exp. Toxicol. Pathol.
NlmId: 9208920
123:123
JrId: 2187
long title: Biorheology. Supplement : the official journal of the International Society of Biorheology
short title: Biorheology Suppl
ISSN: 0891-978X
ISSN (Online): 
IsoAbbr: Biorheology Suppl
NlmId: 8503530
123:123
JrId: 2188
long title: Biotechnology (Reading, Mass.)
short title: Biotechnology
ISSN: 0740-7378
ISSN (Online): 
IsoAbbr: Biotechnology
NlmId: 8300602
123:123
JrId: 2189
long title: Journal of periodontal research. Supplement
short title: J Periodontal Res Suppl
ISSN: 0075-4331
ISSN (Online): 
IsoAbbr: J Periodontal Res Suppl
NlmId: 0101604
123:123
JrId: 2190
long title: Infusionstherapie und Transfusionsmedizin
short title: Infusionsther Transfusionsmed
ISSN: 1019-8466
ISSN (Online): 1424-5493
IsoAbbr: Infusionsther Transfusionsmed
NlmId: 9209406
123:123
JrId: 2192
long title: Nursing praxis in New Zealand inc
short title: Nurs Prax N Z
ISSN: 0112-7438
ISSN (Online): 
IsoAbbr: Nurs Prax N Z
NlmId: 9212162
123:123
JrId: 2193
long title: MNA accent / Minnesota Nurses Association
short title: MNA Accent
ISSN: 0026-5586
ISSN (Online): 
IsoAbbr: MNA Accent
NlmId: 9210216
123:123
JrId: 2194
long title: Concern (Regina, Sask.)
short title: Concern
ISSN: 0836-7310
ISSN (Online): 
IsoAbbr: Concern
NlmId: 9214659
123:123
JrId: 2195
long title: Topics in health information management
short title: Top Health Inf Manage
ISSN: 1065-0989
ISSN (Online): 
IsoAbbr: Top Health Inf Manage
NlmId: 9212861
123:123
JrId: 2196
long title: International archives of allergy and immunology
short title: Int Arch Allergy Immunol
ISSN: 1018-2438
ISSN (Online): 1423-0097
IsoAbbr: Int. Arch. Allergy Immunol.
NlmId: 9211652
123:123
JrId: 2197
long title: The Office
short title: Office
ISSN: 0030-0128
ISSN (Online): 
IsoAbbr: Office
NlmId: 9876429
123:123
JrId: 2198
long title: Clinical autonomic research : official journal of the Clinical Autonomic Research Society
short title: Clin Auton Res
ISSN: 0959-9851
ISSN (Online): 1619-1560
IsoAbbr: Clin. Auton. Res.
NlmId: 9106549
123:123
JrId: 2199
long title: Current opinion in genetics & development
short title: Curr Opin Genet Dev
ISSN: 0959-437X
ISSN (Online): 1879-0380
IsoAbbr: Curr. Opin. Genet. Dev.
NlmId: 9111375
123:123
JrId: 2200
long title: British journal of addiction
short title: Br J Addict
ISSN: 0952-0481
ISSN (Online): 
IsoAbbr: Br J Addict
NlmId: 8804404
123:123
JrId: 2201
long title: Current opinion in neurobiology
short title: Curr Opin Neurobiol
ISSN: 0959-4388
ISSN (Online): 1873-6882
IsoAbbr: Curr. Opin. Neurobiol.
NlmId: 9111376
123:123
JrId: 2202
long title: Developmental immunology
short title: Dev Immunol
ISSN: 1044-6672
ISSN (Online): 
IsoAbbr: Dev. Immunol.
NlmId: 9200624
123:123
JrId: 2203
long title: European journal of ophthalmology
short title: Eur J Ophthalmol
ISSN: 1120-6721
ISSN (Online): 1724-6016
IsoAbbr: Eur J Ophthalmol
NlmId: 9110772
123:123
JrId: 2204
long title: European neuropsychopharmacology : the journal of the European College of Neuropsychopharmacology
short title: Eur Neuropsychopharmacol
ISSN: 0924-977X
ISSN (Online): 1873-7862
IsoAbbr: Eur Neuropsychopharmacol
NlmId: 9111390
123:123
JrId: 2205
long title: Gene expression
short title: Gene Expr
ISSN: 1052-2166
ISSN (Online): 
IsoAbbr: Gene Expr.
NlmId: 9200651
123:123
JrId: 2206
long title: Glycoconjugate journal
short title: Glycoconj J
ISSN: 0282-0080
ISSN (Online): 1573-4986
IsoAbbr: Glycoconj. J.
NlmId: 8603310
123:123
JrId: 2207
long title: Bulletin of the Hospital for Joint Diseases
short title: Bull Hosp Joint Dis
ISSN: 0018-5647
ISSN (Online): 
IsoAbbr: Bull Hosp Joint Dis
NlmId: 7505376
123:123
JrId: 2208
long title: Bulletin of the Hospital for Joint Diseases Orthopaedic Institute
short title: Bull Hosp Jt Dis Orthop Inst
ISSN: 0883-9344
ISSN (Online): 
IsoAbbr: Bull Hosp Jt Dis Orthop Inst
NlmId: 8207779
123:123
JrId: 2209
long title: Journal of biomolecular NMR
short title: J Biomol NMR
ISSN: 0925-2738
ISSN (Online): 1573-5001
IsoAbbr: J. Biomol. NMR
NlmId: 9110829
123:123
JrId: 2210
long title: Journal of exposure analysis and environmental epidemiology
short title: J Expo Anal Environ Epidemiol
ISSN: 1053-4245
ISSN (Online): 1476-5519
IsoAbbr: J Expo Anal Environ Epidemiol
NlmId: 9111438
123:123
JrId: 2211
long title: The Journal of neuropsychiatry and clinical neurosciences
short title: J Neuropsychiatry Clin Neurosci
ISSN: 0895-0172
ISSN (Online): 1545-7222
IsoAbbr: J Neuropsychiatry Clin Neurosci
NlmId: 8911344
123:123
JrId: 2212
long title: Journal of substance abuse
short title: J Subst Abuse
ISSN: 0899-3289
ISSN (Online): 
IsoAbbr: J Subst Abuse
NlmId: 9001404
123:123
JrId: 2213
long title: Journal of trace elements and electrolytes in health and disease
short title: J Trace Elem Electrolytes Health Dis
ISSN: 0931-2838
ISSN (Online): 
IsoAbbr: J Trace Elem Electrolytes Health Dis
NlmId: 8807101
123:123
JrId: 2214
long title: Melanoma research
short title: Melanoma Res
ISSN: 0960-8931
ISSN (Online): 1473-5636
IsoAbbr: Melanoma Res.
NlmId: 9109623
123:123
JrId: 2215
long title: Neuromuscular disorders : NMD
short title: Neuromuscul Disord
ISSN: 0960-8966
ISSN (Online): 1873-2364
IsoAbbr: Neuromuscul. Disord.
NlmId: 9111470
123:123
JrId: 2216
long title: Neurosurgery clinics of North America
short title: Neurosurg Clin N Am
ISSN: 1042-3680
ISSN (Online): 1558-1349
IsoAbbr: Neurosurg. Clin. N. Am.
NlmId: 9008004
123:123
JrId: 2217
long title: The Plant cell
short title: Plant Cell
ISSN: 1040-4651
ISSN (Online): 1532-298X
IsoAbbr: Plant Cell
NlmId: 9208688
123:123
JrId: 2218
long title: Protein expression and purification
short title: Protein Expr Purif
ISSN: 1046-5928
ISSN (Online): 1096-0279
IsoAbbr: Protein Expr. Purif.
NlmId: 9101496
123:123
JrId: 2219
long title: Thyroid : official journal of the American Thyroid Association
short title: Thyroid
ISSN: 1050-7256
ISSN (Online): 1557-9077
IsoAbbr: Thyroid
NlmId: 9104317
123:123
JrId: 2220
long title: Social problems
short title: Soc Probl
ISSN: 0037-7791
ISSN (Online): 
IsoAbbr: Soc Probl
NlmId: 20810170R
123:123
JrId: 2221
long title: Women's health issues : official publication of the Jacobs Institute of Women's Health
short title: Womens Health Issues
ISSN: 1049-3867
ISSN (Online): 1878-4321
IsoAbbr: Womens Health Issues
NlmId: 9101000
123:123
JrId: 2222
long title: Bulletin. Hudson County Dental Society, Jersey City
short title: Bull Hudson Cty Dent Soc
ISSN: 0018-7011
ISSN (Online): 
IsoAbbr: Bull Hudson Cty Dent Soc
NlmId: 17440150R
123:123
JrId: 2224
long title: Leadership in health services = Leadership dans les services de sante
short title: Leadersh Health Serv
ISSN: 1188-3669
ISSN (Online): 
IsoAbbr: Leadersh Health Serv
NlmId: 9211318
123:123
JrId: 2225
long title: European archives of oto-rhino-laryngology. Supplement
short title: Eur Arch Otorhinolaryngol Suppl
ISSN: 0942-8992
ISSN (Online): 
IsoAbbr: Eur Arch Otorhinolaryngol Suppl
NlmId: 9212295
123:123
JrId: 2226
long title: Gynakologisch-geburtshilfliche Rundschau
short title: Gynakol Geburtshilfliche Rundsch
ISSN: 1018-8843
ISSN (Online): 1423-0011
IsoAbbr: Gynakol Geburtshilfliche Rundsch
NlmId: 9212667
123:123
JrId: 2227
long title: Pneumoftiziologia : revista Societatii Romane de Pneumoftiziologie / [Societatea Romana de Pneumoftiziologie]
short title: Pneumoftiziologia
ISSN: 0377-5011
ISSN (Online): 
IsoAbbr: Pneumoftiziologia
NlmId: 9212780
123:123
JrId: 2228
long title: Bulletin de la Societe de pathologie exotique (1990)
short title: Bull Soc Pathol Exot
ISSN: 0037-9085
ISSN (Online): 
IsoAbbr: Bull Soc Pathol Exot
NlmId: 9212564
123:123
JrId: 2229
long title: Bulletin of hygiene
short title: Bull Hyg (Lond)
ISSN: 0366-4236
ISSN (Online): 
IsoAbbr: Bull Hyg (Lond)
NlmId: 0142257
123:123
JrId: 2230
long title: The bulletin of the Illinois Dental Hygienist's Association. Illinois Dental Hygienists' Association
short title: Bull Ill Dent Hyg Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Ill Dent Hyg Assoc
NlmId: 9884600
123:123
JrId: 2231
long title: Clinical trials and meta-analysis
short title: Clin Trials Metaanal
ISSN: 0927-5401
ISSN (Online): 
IsoAbbr: Clin Trials Metaanal
NlmId: 9212070
123:123
JrId: 2232
long title: Bulletin des infirmieres catholiques du Canada
short title: Bull Infirm Cathol Can
ISSN: 0007-4470
ISSN (Online): 
IsoAbbr: Bull Infirm Cathol Can
NlmId: 1276072
123:123
JrId: 2233
long title: Sei Roka Kango Daigaku kiyo
short title: Seiroka Kango Daigaku Kiyo
ISSN: 0289-2863
ISSN (Online): 
IsoAbbr: Seiroka Kango Daigaku Kiyo
NlmId: 9213446
123:123
JrId: 2234
long title: Journal of AOAC International
short title: J AOAC Int
ISSN: 1060-3271
ISSN (Online): 
IsoAbbr: J AOAC Int
NlmId: 9215446
123:123
JrId: 2235
long title: Faraday discussions
short title: Faraday Discuss
ISSN: 1359-6640
ISSN (Online): 
IsoAbbr: Faraday Discuss.
NlmId: 9212301
123:123
JrId: 2236
long title: Bulletin of the Institute of Maritime and Tropical Medicine in Gdynia
short title: Bull Inst Marit Trop Med Gdynia
ISSN: 0324-8542
ISSN (Online): 
IsoAbbr: Bull Inst Marit Trop Med Gdynia
NlmId: 7603275
123:123
JrId: 2237
long title: The Dental assistant journal : journal of the American Dental Assistants Association
short title: Dent Assist J
ISSN: 1072-754X
ISSN (Online): 
IsoAbbr: Dent Assist J
NlmId: 9212282
123:123
JrId: 2239
long title: American journal of medical quality : the official journal of the American College of Medical Quality
short title: Am J Med Qual
ISSN: 1062-8606
ISSN (Online): 1555-824X
IsoAbbr: Am J Med Qual
NlmId: 9300756
123:123
JrId: 2241
long title: The Birth gazette
short title: Birth Gaz
ISSN: 0890-3255
ISSN (Online): 
IsoAbbr: Birth Gaz
NlmId: 9306676
123:123
JrId: 2242
long title: Polish journal of occupational medicine and environmental health
short title: Pol J Occup Med Environ Health
ISSN: 0867-8383
ISSN (Online): 
IsoAbbr: Pol J Occup Med Environ Health
NlmId: 9215008
123:123
JrId: 2243
long title: Vestnik Rossiiskoi akademii meditsinskikh nauk / Rossiiskaia akademiia meditsinskikh nauk
short title: Vestn Ross Akad Med Nauk
ISSN: 0869-6047
ISSN (Online): 
IsoAbbr: Vestn. Akad. Med. Nauk SSSR
NlmId: 9215641
123:123
JrId: 2244
long title: Population reports (Washington, D.C.). Series C,, Female sterilization
short title: Popul Rep C
ISSN: 0891-0030
ISSN (Online): 
IsoAbbr: Popul Rep C
NlmId: 9213379
123:123
JrId: 2246
long title: Health matrix (Cleveland, Ohio : 1991)
short title: Health Matrix Clevel
ISSN: 0748-383X
ISSN (Online): 
IsoAbbr: Health Matrix Clevel
NlmId: 9311154
123:123
JrId: 2247
long title: Australian dental practice
short title: Aust Dent Pract
ISSN: 1320-2340
ISSN (Online): 
IsoAbbr: Aust Dent Pract
NlmId: 9204105
123:123
JrId: 2248
long title: Dental world (London, England)
short title: Dent World
ISSN: 0965-9986
ISSN (Online): 
IsoAbbr: Dent World
NlmId: 9214345
123:123
JrId: 2249
long title: Children
short title: Children
ISSN: 0009-4064
ISSN (Online): 
IsoAbbr: Children
NlmId: 0320036
123:123
JrId: 2250
long title: Archives of virology. Supplementum
short title: Arch Virol Suppl
ISSN: 0939-1983
ISSN (Online): 
IsoAbbr: Arch. Virol. Suppl.
NlmId: 9214275
123:123
JrId: 2251
long title: Strategies for healthcare excellence : organizational productivity, quality and effectiveness
short title: Strateg Healthc Excell
ISSN: 1058-7829
ISSN (Online): 
IsoAbbr: Strateg Healthc Excell
NlmId: 9216695
123:123
JrId: 2252
long title: Contract design
short title: Contract Des
ISSN: 1053-5632
ISSN (Online): 
IsoAbbr: Contract Des
NlmId: 9892140
123:123
JrId: 2253
long title: ASHA. Supplement
short title: ASHA Suppl
ISSN: 1072-8929
ISSN (Online): 
IsoAbbr: ASHA Suppl
NlmId: 9214642
123:123
JrId: 2254
long title: Texas Heart Institute journal / from the Texas Heart Institute of St. Luke's Episcopal Hospital, Texas Children's Hospital
short title: Tex Heart Inst J
ISSN: 0730-2347
ISSN (Online): 1526-6702
IsoAbbr: Tex Heart Inst J
NlmId: 8214622
123:123
JrId: 2255
long title: Canadian family physician Medecin de famille canadien
short title: Can Fam Physician
ISSN: 0008-350X
ISSN (Online): 1715-5258
IsoAbbr: Can Fam Physician
NlmId: 0120300
123:123
JrId: 2256
long title: Journal of the Formosan Medical Association = Taiwan yi zhi
short title: J Formos Med Assoc
ISSN: 0929-6646
ISSN (Online): 
IsoAbbr: J. Formos. Med. Assoc.
NlmId: 9214933
123:123
JrId: 2257
long title: Blood reviews
short title: Blood Rev
ISSN: 0268-960X
ISSN (Online): 1532-1681
IsoAbbr: Blood Rev.
NlmId: 8708558
123:123
JrId: 2258
long title: Bulletin of the Institute for Medical Research, University of Madrid
short title: Bull Inst Med Res Univ Madr
ISSN: 0020-3955
ISSN (Online): 
IsoAbbr: Bull Inst Med Res Univ Madr
NlmId: 7505378
123:123
JrId: 2259
long title: Bulletin of the International Union against Tuberculosis and Lung Disease
short title: Bull Int Union Tuberc Lung Dis
ISSN: 1011-789X
ISSN (Online): 
IsoAbbr: Bull. Int. Union Tuberc. Lung Dis.
NlmId: 8709829
123:123
JrId: 2260
long title: Brain research. Cognitive brain research
short title: Brain Res Cogn Brain Res
ISSN: 0926-6410
ISSN (Online): 
IsoAbbr: Brain Res Cogn Brain Res
NlmId: 9214304
123:123
JrId: 2261
long title: Bulletin de l'Institut national de la sante et de la recherche medicale
short title: Bull Inst Natl Sante Rech Med
ISSN: 0553-2469
ISSN (Online): 
IsoAbbr: Bull Inst Natl Sante Rech Med
NlmId: 0022726
123:123
JrId: 2262
long title: Acta ophthalmologica. Supplement
short title: Acta Ophthalmol Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Ophthalmol Suppl
NlmId: 9216417
123:123
JrId: 2263
long title: Diskussionsforum medizinische Ethik
short title: Diskussionsforum Med Ethik
ISSN: 
ISSN (Online): 
IsoAbbr: Diskussionsforum Med Ethik
NlmId: 9216477
123:123
JrId: 2264
long title: Addiction (Abingdon, England)
short title: Addiction
ISSN: 0965-2140
ISSN (Online): 1360-0443
IsoAbbr: Addiction
NlmId: 9304118
123:123
JrId: 2265
long title: Journal of healthcare risk management : the journal of the American Society for Healthcare Risk Management
short title: J Healthc Risk Manag
ISSN: 1074-4797
ISSN (Online): 2040-0861
IsoAbbr: J Healthc Risk Manag
NlmId: 9305245
123:123
JrId: 2266
long title: Bulletin of the International Union against Tuberculosis
short title: Bull Int Union Tuberc
ISSN: 0074-9249
ISSN (Online): 
IsoAbbr: Bull Int Union Tuberc
NlmId: 7505385
123:123
JrId: 2267
long title: British journal of biomedical science
short title: Br J Biomed Sci
ISSN: 0967-4845
ISSN (Online): 
IsoAbbr: Br. J. Biomed. Sci.
NlmId: 9309208
123:123
JrId: 2268
long title: Reflections / Sigma Theta Tau
short title: Reflections
ISSN: 0885-8144
ISSN (Online): 
IsoAbbr: Reflections
NlmId: 9302919
123:123
JrId: 2269
long title: Nurse practitioner forum
short title: Nurse Pract Forum
ISSN: 1045-5485
ISSN (Online): 
IsoAbbr: Nurse Pract Forum
NlmId: 9100939
123:123
JrId: 2270
long title: The Bulletin of the Michigan Dental Hygienists' Association
short title: Bull Mich Dent Hyg Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Mich Dent Hyg Assoc
NlmId: 7505393
123:123
JrId: 2271
long title: Anesthesia & pain control in dentistry
short title: Anesth Pain Control Dent
ISSN: 1055-7601
ISSN (Online): 
IsoAbbr: Anesth Pain Control Dent
NlmId: 9207842
123:123
JrId: 2272
long title: The Quarterly review of economics and finance : journal of the Midwest Economics Association
short title: Q Rev Econ Finance
ISSN: 1062-9769
ISSN (Online): 
IsoAbbr: Q Rev Econ Finance
NlmId: 9886817
123:123
JrId: 2273
long title: Bone and mineral
short title: Bone Miner
ISSN: 0169-6009
ISSN (Online): 
IsoAbbr: Bone Miner
NlmId: 8610542
123:123
JrId: 2274
long title: BMJ (Clinical research ed.)
short title: BMJ
ISSN: 0959-8138
ISSN (Online): 1756-1833
IsoAbbr: BMJ
NlmId: 8900488
123:123
JrId: 2275
long title: Bulletin (Hospital for Joint Diseases (New York, N.Y.))
short title: Bull Hosp Jt Dis
ISSN: 0018-5647
ISSN (Online): 
IsoAbbr: Bull Hosp Jt Dis
NlmId: 9215948
123:123
JrId: 2277
long title: Eksperimental'naia i klinicheskaia farmakologiia
short title: Eksp Klin Farmakol
ISSN: 0869-2092
ISSN (Online): 
IsoAbbr: Eksp Klin Farmakol
NlmId: 9215981
123:123
JrId: 2278
long title: Undersea & hyperbaric medicine : journal of the Undersea and Hyperbaric Medical Society, Inc
short title: Undersea Hyperb Med
ISSN: 1066-2936
ISSN (Online): 
IsoAbbr: Undersea Hyperb Med
NlmId: 9312954
123:123
JrId: 2279
long title: Josai Shika Daigaku kiyo. The Bulletin of the Josai Dental University
short title: Josai Shika Daigaku Kiyo
ISSN: 0301-2662
ISSN (Online): 
IsoAbbr: Josai Shika Daigaku Kiyo
NlmId: 0377752
123:123
JrId: 2280
long title: Abdominal imaging
short title: Abdom Imaging
ISSN: 0942-8925
ISSN (Online): 1432-0509
IsoAbbr: Abdom Imaging
NlmId: 9303672
123:123
JrId: 2281
long title: European journal of cancer. Part B, Oral oncology
short title: Eur J Cancer B Oral Oncol
ISSN: 0964-1955
ISSN (Online): 
IsoAbbr: Eur. J. Cancer, B, Oral Oncol.
NlmId: 9214373
123:123
JrId: 2282
long title: Current microbiology
short title: Curr Microbiol
ISSN: 0343-8651
ISSN (Online): 1432-0991
IsoAbbr: Curr. Microbiol.
NlmId: 7808448
123:123
JrId: 2283
long title: Zoological science
short title: Zoolog Sci
ISSN: 0289-0003
ISSN (Online): 
IsoAbbr: Zool. Sci.
NlmId: 8702287
123:123
JrId: 2284
long title: CRNA : the clinical forum for nurse anesthetists
short title: CRNA
ISSN: 1048-2687
ISSN (Online): 
IsoAbbr: CRNA
NlmId: 9109511
123:123
JrId: 2285
long title: Journal of case management
short title: J Case Manag
ISSN: 1061-3706
ISSN (Online): 
IsoAbbr: J Case Manag
NlmId: 9301156
123:123
JrId: 2286
long title: Stem cells (Dayton, Ohio)
short title: Stem Cells
ISSN: 1066-5099
ISSN (Online): 1549-4918
IsoAbbr: Stem Cells
NlmId: 9304532
123:123
JrId: 2287
long title: Spectrum (Lexington, Ky.)
short title: Spectrum
ISSN: 1067-8530
ISSN (Online): 
IsoAbbr: Spectrum
NlmId: 9886962
123:123
JrId: 2288
long title: Kobe Ika Daigaku kiyo
short title: Kobe Ika Daigaku Kiyo
ISSN: 
ISSN (Online): 
IsoAbbr: Kobe Ika Daigaku Kiyo
NlmId: 7502599
123:123
JrId: 2289
long title: Physiological measurement
short title: Physiol Meas
ISSN: 0967-3334
ISSN (Online): 1361-6579
IsoAbbr: Physiol Meas
NlmId: 9306921
123:123
JrId: 2290
long title: Nursing staff development insider
short title: Nurs Staff Dev Insid
ISSN: 1057-8323
ISSN (Online): 
IsoAbbr: Nurs Staff Dev Insid
NlmId: 9214493
123:123
JrId: 2291
long title: Doklady Akademii nauk / [Rossiiskaia akademii nauk]
short title: Dokl Akad Nauk
ISSN: 0869-5652
ISSN (Online): 
IsoAbbr: Dokl. Akad. Nauk.
NlmId: 9301140
123:123
JrId: 2292
long title: Cellular and molecular biology (Noisy-le-Grand, France)
short title: Cell Mol Biol (Noisy-le-grand)
ISSN: 0145-5680
ISSN (Online): 1165-158X
IsoAbbr: Cell. Mol. Biol. (Noisy-le-grand)
NlmId: 9216789
123:123
JrId: 2293
long title: Bulletin of the Los Angeles Dental Society
short title: Bull Los Angeles Dent Soc
ISSN: 0076-0951
ISSN (Online): 
IsoAbbr: Bull Los Angeles Dent Soc
NlmId: 7509358
123:123
JrId: 2294
long title: Izvestiia Akademii nauk. Seriia biologicheskaia / Rossiiskaia akademiia nauk
short title: Izv Akad Nauk Ser Biol
ISSN: 1026-3470
ISSN (Online): 
IsoAbbr: Izv. Akad. Nauk. Ser. Biol.
NlmId: 9300152
123:123
JrId: 2296
long title: Planta
short title: Planta
ISSN: 0032-0935
ISSN (Online): 1432-2048
IsoAbbr: Planta
NlmId: 1250576
123:123
JrId: 2297
long title: Bio-medical materials and engineering
short title: Biomed Mater Eng
ISSN: 0959-2989
ISSN (Online): 1878-3619
IsoAbbr: Biomed Mater Eng
NlmId: 9104021
123:123
JrId: 2298
long title: Biotechnology therapeutics
short title: Biotechnol Ther
ISSN: 0898-2848
ISSN (Online): 
IsoAbbr: Biotechnol Ther
NlmId: 8918082
123:123
JrId: 2299
long title: Cancer epidemiology, biomarkers & prevention : a publication of the American Association for Cancer Research, cosponsored by the American Society of Preventive Oncology
short title: Cancer Epidemiol Biomarkers Prev
ISSN: 1055-9965
ISSN (Online): 1538-7755
IsoAbbr: Cancer Epidemiol. Biomarkers Prev.
NlmId: 9200608
123:123
JrId: 2300
long title: Bulletin of the Los Angeles neurological societies
short title: Bull Los Angeles Neurol Soc
ISSN: 0024-659X
ISSN (Online): 
IsoAbbr: Bull Los Angeles Neurol Soc
NlmId: 0064572
123:123
JrId: 2301
long title: Cytokines
short title: Cytokines
ISSN: 1013-9982
ISSN (Online): 
IsoAbbr: Cytokines
NlmId: 8912908
123:123
JrId: 2302
long title: Ethnicity & disease
short title: Ethn Dis
ISSN: 1049-510X
ISSN (Online): 
IsoAbbr: Ethn Dis
NlmId: 9109034
123:123
JrId: 2303
long title: European journal of cancer prevention : the official journal of the European Cancer Prevention Organisation (ECP)
short title: Eur J Cancer Prev
ISSN: 0959-8278
ISSN (Online): 1473-5709
IsoAbbr: Eur. J. Cancer Prev.
NlmId: 9300837
123:123
JrId: 2304
long title: German journal of ophthalmology
short title: Ger J Ophthalmol
ISSN: 0941-2921
ISSN (Online): 
IsoAbbr: Ger J Ophthalmol
NlmId: 9206441
123:123
JrId: 2305
long title: Growth regulation
short title: Growth Regul
ISSN: 0956-523X
ISSN (Online): 
IsoAbbr: Growth Regul.
NlmId: 9106990
123:123
JrId: 2306
long title: Leukemia & lymphoma
short title: Leuk Lymphoma
ISSN: 1042-8194
ISSN (Online): 1029-2403
IsoAbbr: Leuk. Lymphoma
NlmId: 9007422
123:123
JrId: 2307
long title: Molecular genetic medicine
short title: Mol Genet Med
ISSN: 1057-2805
ISSN (Online): 
IsoAbbr: Mol. Genet. Med.
NlmId: 9114827
123:123
JrId: 2308
long title: Bulletin of the Massachusetts Nurses Association
short title: Bull Mass Nurses Assoc
ISSN: 0025-4843
ISSN (Online): 
IsoAbbr: Bull Mass Nurses Assoc
NlmId: 7803470
123:123
JrId: 2309
long title: The National medical journal of India
short title: Natl Med J India
ISSN: 0970-258X
ISSN (Online): 
IsoAbbr: Natl Med J India
NlmId: 8809315
123:123
JrId: 2310
long title: Neurochemistry international
short title: Neurochem Int
ISSN: 0197-0186
ISSN (Online): 1872-9754
IsoAbbr: Neurochem. Int.
NlmId: 8006959
123:123
JrId: 2311
long title: PCR methods and applications
short title: PCR Methods Appl
ISSN: 1054-9803
ISSN (Online): 
IsoAbbr: PCR Methods Appl.
NlmId: 9201445
123:123
JrId: 2312
long title: Protein science : a publication of the Protein Society
short title: Protein Sci
ISSN: 0961-8368
ISSN (Online): 1469-896X
IsoAbbr: Protein Sci.
NlmId: 9211750
123:123
JrId: 2313
long title: Receptor
short title: Receptor
ISSN: 1052-8040
ISSN (Online): 
IsoAbbr: Receptor
NlmId: 9109671
123:123
JrId: 2314
long title: Nursing quality connection
short title: Nurs Qual Connect
ISSN: 1055-6818
ISSN (Online): 
IsoAbbr: Nurs Qual Connect
NlmId: 9209917
123:123
JrId: 2315
long title: Clinical nursing research
short title: Clin Nurs Res
ISSN: 1054-7738
ISSN (Online): 1552-3799
IsoAbbr: Clin Nurs Res
NlmId: 9208508
123:123
JrId: 2316
long title: Vigilando
short title: Vigilando
ISSN: 
ISSN (Online): 
IsoAbbr: Vigilando
NlmId: 9307041
123:123
JrId: 2317
long title: Journal of orofacial pain
short title: J Orofac Pain
ISSN: 1064-6655
ISSN (Online): 
IsoAbbr: J Orofac Pain
NlmId: 9418507
123:123
JrId: 2318
long title: Canada communicable disease report = Releve des maladies transmissibles au Canada
short title: Can Commun Dis Rep
ISSN: 1188-4169
ISSN (Online): 1481-8531
IsoAbbr: Can. Commun. Dis. Rep.
NlmId: 9303729
123:123
JrId: 2319
long title: Central European journal of public health
short title: Cent Eur J Public Health
ISSN: 1210-7778
ISSN (Online): 
IsoAbbr: Cent. Eur. J. Public Health
NlmId: 9417324
123:123
JrId: 2320
long title: Pharmacy world & science : PWS
short title: Pharm World Sci
ISSN: 0928-1231
ISSN (Online): 1573-739X
IsoAbbr: Pharm World Sci
NlmId: 9307352
123:123
JrId: 2323
long title: Biology of the cell / under the auspices of the European Cell Biology Organization
short title: Biol Cell
ISSN: 0248-4900
ISSN (Online): 1768-322X
IsoAbbr: Biol. Cell
NlmId: 8108529
123:123
JrId: 2324
long title: Biochemistry and molecular biology international
short title: Biochem Mol Biol Int
ISSN: 1039-9712
ISSN (Online): 
IsoAbbr: Biochem. Mol. Biol. Int.
NlmId: 9306673
123:123
JrId: 2325
long title: Bulletin of mathematical biology
short title: Bull Math Biol
ISSN: 0092-8240
ISSN (Online): 1522-9602
IsoAbbr: Bull. Math. Biol.
NlmId: 0401404
123:123
JrId: 2326
long title: Brazilian journal of medical and biological research = Revista brasileira de pesquisas medicas e biologicas / Sociedade Brasileira de Biofisica ... [et al.]
short title: Braz J Med Biol Res
ISSN: 0100-879X
ISSN (Online): 1414-431X
IsoAbbr: Braz. J. Med. Biol. Res.
NlmId: 8112917
123:123
JrId: 2327
long title: The Bulletin of mathematical biophysics
short title: Bull Math Biophys
ISSN: 0007-4985
ISSN (Online): 
IsoAbbr: Bull Math Biophys
NlmId: 0402113
123:123
JrId: 2328
long title: British journal of audiology
short title: Br J Audiol
ISSN: 0300-5364
ISSN (Online): 
IsoAbbr: Br J Audiol
NlmId: 0357321
123:123
JrId: 2329
long title: Journal of health care interior design : proceedings from the ... Annual National Symposium on Health Care Interior Design. National Symposium on Health Care Interior Design (U.S.)
short title: J Health Care Inter Des
ISSN: 1068-1132
ISSN (Online): 
IsoAbbr: J Health Care Inter Des
NlmId: 9318047
123:123
JrId: 2330
long title: British journal of audiology. Supplement
short title: Br J Audiol Suppl
ISSN: 0143-764X
ISSN (Online): 
IsoAbbr: Br J Audiol Suppl
NlmId: 7801697
123:123
JrId: 2331
long title: The British journal of clinical psychology / the British Psychological Society
short title: Br J Clin Psychol
ISSN: 0144-6657
ISSN (Online): 
IsoAbbr: Br J Clin Psychol
NlmId: 8105533
123:123
JrId: 2332
long title: Journal of healthcare design : proceedings from the ... Symposium on Healthcare Design. Symposium on Healthcare Design
short title: J Healthc Des
ISSN: 1068-1124
ISSN (Online): 
IsoAbbr: J Healthc Des
NlmId: 9318490
123:123
JrId: 2333
long title: Pneumonologia i alergologia polska
short title: Pneumonol Alergol Pol
ISSN: 0867-7077
ISSN (Online): 
IsoAbbr: Pneumonol Alergol Pol
NlmId: 9302892
123:123
JrId: 2334
long title: Bone marrow transplantation
short title: Bone Marrow Transplant
ISSN: 0268-3369
ISSN (Online): 1476-5365
IsoAbbr: Bone Marrow Transplant.
NlmId: 8702459
123:123
JrId: 2335
long title: Nuclear medicine and biology
short title: Nucl Med Biol
ISSN: 0969-8051
ISSN (Online): 1872-9614
IsoAbbr: Nucl. Med. Biol.
NlmId: 9304420
123:123
JrId: 2336
long title: Health care reform week
short title: Health Care Reform Week
ISSN: 1067-2214
ISSN (Online): 
IsoAbbr: Health Care Reform Week
NlmId: 9304299
123:123
JrId: 2337
long title: Romanian journal of internal medicine = Revue roumaine de medecine interne
short title: Rom J Intern Med
ISSN: 1220-4749
ISSN (Online): 
IsoAbbr: Rom J Intern Med
NlmId: 9304507
123:123
JrId: 2338
long title: Canadian journal of applied physiology = Revue canadienne de physiologie appliquee
short title: Can J Appl Physiol
ISSN: 1066-7814
ISSN (Online): 1543-2718
IsoAbbr: Can J Appl Physiol
NlmId: 9306274
123:123
JrId: 2339
long title: Bulletin of the Medical Library Association
short title: Bull Med Libr Assoc
ISSN: 0025-7338
ISSN (Online): 
IsoAbbr: Bull Med Libr Assoc
NlmId: 0421037
123:123
JrId: 2340
long title: Bulletin et memoires de l'Academie royale de medecine de Belgique
short title: Bull Mem Acad R Med Belg
ISSN: 0377-8231
ISSN (Online): 
IsoAbbr: Bull. Mem. Acad. R. Med. Belg.
NlmId: 7608462
123:123
JrId: 2341
long title: AWHONN voice / Association of Women's Health, Obstetric, and Neonatal Nurses (AWHONN)
short title: AWHONN Voice
ISSN: 1066-2944
ISSN (Online): 
IsoAbbr: AWHONN Voice
NlmId: 9306666
123:123
JrId: 2342
long title: Bulletin et memoires de la Societe des chirurgiens de Paris
short title: Bull Mem Soc Chir Paris
ISSN: 0037-9220
ISSN (Online): 
IsoAbbr: Bull Mem Soc Chir Paris
NlmId: 7507020
123:123
JrId: 2343
long title: Clinical and experimental hypertension (New York, N.Y. : 1993)
short title: Clin Exp Hypertens
ISSN: 1064-1963
ISSN (Online): 1525-6006
IsoAbbr: Clin. Exp. Hypertens.
NlmId: 9305929
123:123
JrId: 2344
long title: FEMS immunology and medical microbiology
short title: FEMS Immunol Med Microbiol
ISSN: 0928-8244
ISSN (Online): 1574-695X
IsoAbbr: FEMS Immunol. Med. Microbiol.
NlmId: 9315554
123:123
JrId: 2347
long title: Bulletins et memoires de la Societe francaise d'ophtalmologie
short title: Bull Mem Soc Fr Ophtalmol
ISSN: 0081-1092
ISSN (Online): 
IsoAbbr: Bull Mem Soc Fr Ophtalmol
NlmId: 7503471
123:123
JrId: 2348
long title: Aviakosmicheskaia i ekologicheskaia meditsina = Aerospace and environmental medicine
short title: Aviakosm Ekolog Med
ISSN: 0233-528X
ISSN (Online): 
IsoAbbr: Aviakosm Ekolog Med
NlmId: 9305904
123:123
JrId: 2349
long title: MainLines : the newsletter for the Midwest Alliance in Nursing
short title: Mainlines
ISSN: 0278-9450
ISSN (Online): 
IsoAbbr: Mainlines
NlmId: 9310753
123:123
JrId: 2350
long title: Midwest Alliance in Nursing journal / MAIN
short title: Midwest Alliance Nurs J
ISSN: 1048-499X
ISSN (Online): 
IsoAbbr: Midwest Alliance Nurs J
NlmId: 9306096
123:123
JrId: 2351
long title: Bulletins et memoires de la Societe medicale des hopitaux de Paris
short title: Bull Mem Soc Med Hop Paris
ISSN: 0366-1334
ISSN (Online): 
IsoAbbr: Bull Mem Soc Med Hop Paris
NlmId: 7503472
123:123
JrId: 2352
long title: Elderly care
short title: Elder Care
ISSN: 1369-1856
ISSN (Online): 
IsoAbbr: Elder Care
NlmId: 9310629
123:123
JrId: 2353
long title: The Johns Hopkins Nurses' alumni magazine
short title: Johns Hopkins Nurses Alumni Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Johns Hopkins Nurses Alumni Mag
NlmId: 9318900
123:123
JrId: 2354
long title: Phillip Journal
short title: Phillip J
ISSN: 0945-1412
ISSN (Online): 
IsoAbbr: Phillip J
NlmId: 9306483
123:123
JrId: 2355
long title: Bulletin of the Menninger Clinic
short title: Bull Menninger Clin
ISSN: 0025-9284
ISSN (Online): 1943-2828
IsoAbbr: Bull Menninger Clin
NlmId: 7507032
123:123
JrId: 2357
long title: Bulletin mensuel - Societe de medecine militaire francaise
short title: Bull Mens Soc Med Mil Fr
ISSN: 0996-1852
ISSN (Online): 
IsoAbbr: Bull Mens Soc Med Mil Fr
NlmId: 7507021
123:123
JrId: 2360
long title: The Bulletin of the Michigan Dental Hygienists' Association
short title: Bull Mich Dent Hyg Assoc
ISSN: 0746-5564
ISSN (Online): 
IsoAbbr: Bull Mich Dent Hyg Assoc
NlmId: 1303036
123:123
JrId: 2361
long title: Materials management in health care
short title: Mater Manag Health Care
ISSN: 1059-4531
ISSN (Online): 
IsoAbbr: Mater Manag Health Care
NlmId: 9304859
123:123
JrId: 2362
long title: Cell biology international
short title: Cell Biol Int
ISSN: 1065-6995
ISSN (Online): 1095-8355
IsoAbbr: Cell Biol. Int.
NlmId: 9307129
123:123
JrId: 2363
long title: Implant dentistry
short title: Implant Dent
ISSN: 1056-6163
ISSN (Online): 1538-2982
IsoAbbr: Implant Dent
NlmId: 9206481
123:123
JrId: 2364
long title: Occasional paper (Royal College of General Practitioners)
short title: Occas Pap R Coll Gen Pract
ISSN: 1352-2450
ISSN (Online): 
IsoAbbr: Occas Pap R Coll Gen Pract
NlmId: 9305692
123:123
JrId: 2365
long title: The European journal of prosthodontics and restorative dentistry
short title: Eur J Prosthodont Restor Dent
ISSN: 0965-7452
ISSN (Online): 
IsoAbbr: Eur J Prosthodont Restor Dent
NlmId: 9314899
123:123
JrId: 2366
long title: Bulletin / Midtown Dental Society
short title: Bull Midtown Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Midtown Dent Soc
NlmId: 9884675
123:123
JrId: 2367
long title: Biological & pharmaceutical bulletin
short title: Biol Pharm Bull
ISSN: 0918-6158
ISSN (Online): 1347-5215
IsoAbbr: Biol. Pharm. Bull.
NlmId: 9311984
123:123
JrId: 2368
long title: Monaldi archives for chest disease = Archivio Monaldi per le malattie del torace / Fondazione clinica del lavoro, IRCCS [and] Istituto di clinica tisiologica e malattie apparato respiratorio, Universita di Napoli, Secondo ateneo
short title: Monaldi Arch Chest Dis
ISSN: 1122-0643
ISSN (Online): 
IsoAbbr: Monaldi Arch Chest Dis
NlmId: 9307314
123:123
JrId: 2369
long title: Neurobiology (Budapest, Hungary)
short title: Neurobiology (Bp)
ISSN: 1216-8068
ISSN (Online): 
IsoAbbr: Neurobiology (Bp)
NlmId: 9312159
123:123
JrId: 2370
long title: Bulletin / Monmouth-Ocean County Dental Society
short title: Bull Monmouth Ocean Cty Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Monmouth Ocean Cty Dent Soc
NlmId: 9810652
123:123
JrId: 2371
long title: Bulletin. Montgomery-Bucks Dental Society
short title: Bull Montg Bucks Dent Soc
ISSN: 0027-0156
ISSN (Online): 
IsoAbbr: Bull Montg Bucks Dent Soc
NlmId: 18820360R
123:123
JrId: 2372
long title: Bulletin on narcotics
short title: Bull Narc
ISSN: 0007-523X
ISSN (Online): 
IsoAbbr: Bull Narc
NlmId: 2984719R
123:123
JrId: 2373
long title: Eisei Shikenjo hokoku. Bulletin of National Institute of Hygienic Sciences
short title: Eisei Shikenjo Hokoku
ISSN: 0077-4715
ISSN (Online): 
IsoAbbr: Eisei Shikenjo Hokoku
NlmId: 0421152
123:123
JrId: 2374
long title: Nursing history review : official journal of the American Association for the History of Nursing
short title: Nurs Hist Rev
ISSN: 1062-8061
ISSN (Online): 
IsoAbbr: Nurs Hist Rev
NlmId: 9303945
123:123
JrId: 2375
long title: Bulletin (National Medical and Dental Association (U.S))
short title: Bull Natl Med Dent Assoc Natl Advocates Soc
ISSN: 0027-9676
ISSN (Online): 
IsoAbbr: Bull Natl Med Dent Assoc Natl Advocates Soc
NlmId: 7505325
123:123
JrId: 2376
long title: Qualitative health research
short title: Qual Health Res
ISSN: 1049-7323
ISSN (Online): 
IsoAbbr: Qual Health Res
NlmId: 9202144
123:123
JrId: 2377
long title: Bulletin of the Newark Dental Club
short title: Bull Newark Dent Club
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Newark Dent Club
NlmId: 7505401
123:123
JrId: 2378
long title: Bulletin. Ninth District Dental Society of the State of New York
short title: Bull Ninth Dist Dent Soc
ISSN: 0070-3710
ISSN (Online): 
IsoAbbr: Bull Ninth Dist Dent Soc
NlmId: 19120480R
123:123
JrId: 2379
long title: Applied radiation and isotopes : including data, instrumentation and methods for use in agriculture, industry and medicine
short title: Appl Radiat Isot
ISSN: 0969-8043
ISSN (Online): 1872-9800
IsoAbbr: Appl Radiat Isot
NlmId: 9306253
123:123
JrId: 2380
long title: Bulletin Of The New Jersey College Of Medicine And Dentistry
short title: Bull N J Coll Med Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Bull N J Coll Med Dent
NlmId: 9883885
123:123
JrId: 2381
long title: Journal of physiology, Paris
short title: J Physiol Paris
ISSN: 0928-4257
ISSN (Online): 1769-7115
IsoAbbr: J. Physiol. Paris
NlmId: 9309351
123:123
JrId: 2382
long title: Supervisory management
short title: Superv Manage
ISSN: 0039-5919
ISSN (Online): 
IsoAbbr: Superv Manage
NlmId: 9877490
123:123
JrId: 2383
long title: Bulletin - New Jersey Society of Dentistry for Children
short title: Bull N J Soc Dent Child
ISSN: 0548-5819
ISSN (Online): 
IsoAbbr: Bull N J Soc Dent Child
NlmId: 7505331
123:123
JrId: 2384
long title: Bulletin - Northern District Dental Society
short title: Bull North Dist Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull North Dist Dent Soc
NlmId: 7505334
123:123
JrId: 2385
long title: Quality of life research : an international journal of quality of life aspects of treatment, care and rehabilitation
short title: Qual Life Res
ISSN: 0962-9343
ISSN (Online): 1573-2649
IsoAbbr: Qual Life Res
NlmId: 9210257
123:123
JrId: 2386
long title: Time
short title: Time
ISSN: 0040-781X
ISSN (Online): 
IsoAbbr: Time
NlmId: 9877130
123:123
JrId: 2387
long title: Bulletin of the New York Academy of Medicine
short title: Bull N Y Acad Med
ISSN: 0028-7091
ISSN (Online): 
IsoAbbr: Bull N Y Acad Med
NlmId: 7505398
123:123
JrId: 2388
long title: Health education research
short title: Health Educ Res
ISSN: 0268-1153
ISSN (Online): 1465-3648
IsoAbbr: Health Educ Res
NlmId: 8608459
123:123
JrId: 2389
long title: The Journal of foot and ankle surgery : official publication of the American College of Foot and Ankle Surgeons
short title: J Foot Ankle Surg
ISSN: 1067-2516
ISSN (Online): 1542-2224
IsoAbbr: J Foot Ankle Surg
NlmId: 9308427
123:123
JrId: 2390
long title: Bulletin Of The New York State Dental Society Of Anesthesiology
short title: Bull N Y State Dent Soc Anesthesiol
ISSN: 0028-758X
ISSN (Online): 
IsoAbbr: Bull N Y State Dent Soc Anesthesiol
NlmId: 9883655
123:123
JrId: 2391
long title: The Journal of eukaryotic microbiology
short title: J Eukaryot Microbiol
ISSN: 1066-5234
ISSN (Online): 1550-7408
IsoAbbr: J. Eukaryot. Microbiol.
NlmId: 9306405
123:123
JrId: 2392
long title: Revue du rhumatisme (Ed. francaise : 1993)
short title: Rev Rhum Ed Fr
ISSN: 1169-8330
ISSN (Online): 1768-3130
IsoAbbr: Rev Rhum Ed Fr
NlmId: 9315664
123:123
JrId: 2393
long title: Bulletin of the New York State Society of Dentistry for Children
short title: Bull N Y State Soc Dent Child
ISSN: 0028-7741
ISSN (Online): 
IsoAbbr: Bull N Y State Soc Dent Child
NlmId: 7505400
123:123
JrId: 2394
long title: AWHONN's clinical issues in perinatal and women's health nursing
short title: AWHONNS Clin Issues Perinat Womens Health Nurs
ISSN: 1066-3614
ISSN (Online): 
IsoAbbr: AWHONNS Clin. Issues Perinat. Womens Health Nurs.
NlmId: 9311009
123:123
JrId: 2395
long title: Seminars in perioperative nursing
short title: Semin Perioper Nurs
ISSN: 1056-8670
ISSN (Online): 
IsoAbbr: Semin Perioper Nurs
NlmId: 9206988
123:123
JrId: 2396
long title: Canadian journal of experimental psychology = Revue canadienne de psychologie experimentale
short title: Can J Exp Psychol
ISSN: 1196-1961
ISSN (Online): 1878-7290
IsoAbbr: Can J Exp Psychol
NlmId: 9315513
123:123
JrId: 2397
long title: Veterinary research
short title: Vet Res
ISSN: 0928-4249
ISSN (Online): 1297-9716
IsoAbbr: Vet. Res.
NlmId: 9309551
123:123
JrId: 2398
long title: The Quality letter for healthcare leaders
short title: Qual Lett Healthc Lead
ISSN: 1047-5311
ISSN (Online): 
IsoAbbr: Qual Lett Healthc Lead
NlmId: 9309472
123:123
JrId: 2399
long title: Clinical practice guideline. Quick reference guide for clinicians
short title: Clin Pract Guidel Quick Ref Guide Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Pract Guidel Quick Ref Guide Clin
NlmId: 9214656
123:123
JrId: 2400
long title: Archivio italiano di urologia, andrologia : organo ufficiale [di] Societa italiana di ecografia urologica e nefrologica / Associazione ricerche in urologia
short title: Arch Ital Urol Androl
ISSN: 1124-3562
ISSN (Online): 
IsoAbbr: Arch Ital Urol Androl
NlmId: 9308247
123:123
JrId: 2401
long title: Bulletin - Office international des epizooties
short title: Bull Off Int Epizoot
ISSN: 0300-9823
ISSN (Online): 
IsoAbbr: Bull Off Int Epizoot
NlmId: 7503361
123:123
JrId: 2402
long title: Revista da Associacao Medica Brasileira (1992)
short title: Rev Assoc Med Bras
ISSN: 0104-4230
ISSN (Online): 
IsoAbbr: Rev Assoc Med Bras
NlmId: 9308586
123:123
JrId: 2403
long title: NIH consensus statement
short title: NIH Consens Statement
ISSN: 1080-1707
ISSN (Online): 
IsoAbbr: NIH Consens Statement
NlmId: 9308532
123:123
JrId: 2404
long title: Fiziologicheskii zhurnal imeni I.M. Sechenova / Rossiiskaia akademiia nauk
short title: Fiziol Zh Im I M Sechenova
ISSN: 1027-3646
ISSN (Online): 
IsoAbbr: Fiziol Zh Im I M Sechenova
NlmId: 9308360
123:123
JrId: 2405
long title: Brain injury : [BI]
short title: Brain Inj
ISSN: 0269-9052
ISSN (Online): 1362-301X
IsoAbbr: Brain Inj
NlmId: 8710358
123:123
JrId: 2406
long title: Clinics in communication disorders
short title: Clin Commun Disord
ISSN: 1054-8505
ISSN (Online): 
IsoAbbr: Clin Commun Disord
NlmId: 9113696
123:123
JrId: 2407
long title: Human molecular genetics
short title: Hum Mol Genet
ISSN: 0964-6906
ISSN (Online): 1460-2083
IsoAbbr: Hum. Mol. Genet.
NlmId: 9208958
123:123
JrId: 2408
long title: Human mutation
short title: Hum Mutat
ISSN: 1059-7794
ISSN (Online): 1098-1004
IsoAbbr: Hum. Mutat.
NlmId: 9215429
123:123
JrId: 2409
long title: Insect biochemistry and molecular biology
short title: Insect Biochem Mol Biol
ISSN: 0965-1748
ISSN (Online): 1879-0240
IsoAbbr: Insect Biochem. Mol. Biol.
NlmId: 9207282
123:123
JrId: 2410
long title: The International journal of eating disorders
short title: Int J Eat Disord
ISSN: 0276-3478
ISSN (Online): 1098-108X
IsoAbbr: Int J Eat Disord
NlmId: 8111226
123:123
JrId: 2411
long title: International journal of sport nutrition
short title: Int J Sport Nutr
ISSN: 1050-1606
ISSN (Online): 
IsoAbbr: Int J Sport Nutr
NlmId: 9307702
123:123
JrId: 2412
long title: Investigative urology (Berlin, Germany)
short title: Investig Urol (Berl)
ISSN: 
ISSN (Online): 
IsoAbbr: Investig Urol (Berl)
NlmId: 9104156
123:123
JrId: 2413
long title: Journal of biopharmaceutical statistics
short title: J Biopharm Stat
ISSN: 1054-3406
ISSN (Online): 1520-5711
IsoAbbr: J Biopharm Stat
NlmId: 9200436
123:123
JrId: 2414
long title: Journal of endourology / Endourological Society
short title: J Endourol
ISSN: 0892-7790
ISSN (Online): 1557-900X
IsoAbbr: J. Endourol.
NlmId: 8807503
123:123
JrId: 2415
long title: Bulletin of the Ophthalmological Society of Egypt
short title: Bull Ophthalmol Soc Egypt
ISSN: 0078-5342
ISSN (Online): 
IsoAbbr: Bull Ophthalmol Soc Egypt
NlmId: 7507035
123:123
JrId: 2416
long title: Journal of neuroendocrinology
short title: J Neuroendocrinol
ISSN: 0953-8194
ISSN (Online): 1365-2826
IsoAbbr: J. Neuroendocrinol.
NlmId: 8913461
123:123
JrId: 2417
long title: The Journal of orthopaedic and sports physical therapy
short title: J Orthop Sports Phys Ther
ISSN: 0190-6011
ISSN (Online): 1938-1344
IsoAbbr: J Orthop Sports Phys Ther
NlmId: 7908150
123:123
JrId: 2419
long title: Nature genetics
short title: Nat Genet
ISSN: 1061-4036
ISSN (Online): 1546-1718
IsoAbbr: Nat. Genet.
NlmId: 9216904
123:123
JrId: 2420
long title: Neuropsychology review
short title: Neuropsychol Rev
ISSN: 1040-7308
ISSN (Online): 1573-6660
IsoAbbr: Neuropsychol Rev
NlmId: 9009029
123:123
JrId: 2421
long title: Neurourology and urodynamics
short title: Neurourol Urodyn
ISSN: 0733-2467
ISSN (Online): 1520-6777
IsoAbbr: Neurourol. Urodyn.
NlmId: 8303326
123:123
JrId: 2422
long title: The Brookings review
short title: Brookings Rev
ISSN: 0745-1253
ISSN (Online): 
IsoAbbr: Brookings Rev
NlmId: 9879923
123:123
JrId: 2423
long title: Brain research. Brain research reviews
short title: Brain Res Brain Res Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Brain Res. Brain Res. Rev.
NlmId: 8908638
123:123
JrId: 2424
long title: Pharmacogenetics
short title: Pharmacogenetics
ISSN: 0960-314X
ISSN (Online): 
IsoAbbr: Pharmacogenetics
NlmId: 9211735
123:123
JrId: 2425
long title: The Plant journal : for cell and molecular biology
short title: Plant J
ISSN: 0960-7412
ISSN (Online): 1365-313X
IsoAbbr: Plant J.
NlmId: 9207397
123:123
JrId: 2426
long title: Progres en urologie : journal de l'Association francaise d'urologie et de la Societe francaise d'urologie
short title: Prog Urol
ISSN: 1166-7087
ISSN (Online): 
IsoAbbr: Prog. Urol.
NlmId: 9307844
123:123
JrId: 2427
long title: Studies in human ecology
short title: Stud Hum Ecol
ISSN: 0324-8666
ISSN (Online): 
IsoAbbr: Stud Hum Ecol
NlmId: 7514136
123:123
JrId: 2428
long title: Transgenic research
short title: Transgenic Res
ISSN: 0962-8819
ISSN (Online): 1573-9368
IsoAbbr: Transgenic Res.
NlmId: 9209120
123:123
JrId: 2429
long title: World journal of urology
short title: World J Urol
ISSN: 0724-4983
ISSN (Online): 1433-8726
IsoAbbr: World J Urol
NlmId: 8307716
123:123
JrId: 2430
long title: Christian Medical Dental Society journal
short title: Christ Med Dent Soc J
ISSN: 
ISSN (Online): 
IsoAbbr: Christ Med Dent Soc J
NlmId: 9002893
123:123
JrId: 2431
long title: Bulletin of the Osaka Medical School
short title: Bull Osaka Med Sch
ISSN: 0030-6142
ISSN (Online): 
IsoAbbr: Bull Osaka Med Sch
NlmId: 0406665
123:123
JrId: 2432
long title: Nurse author & editor
short title: Nurse Author Ed
ISSN: 1054-2353
ISSN (Online): 1750-4910
IsoAbbr: Nurse Author Ed
NlmId: 9312545
123:123
JrId: 2433
long title: Midwifery today and childbirth education
short title: Midwifery Today Childbirth Educ
ISSN: 1522-2888
ISSN (Online): 
IsoAbbr: Midwifery Today Childbirth Educ
NlmId: 9303318
123:123
JrId: 2434
long title: Air medical journal
short title: Air Med J
ISSN: 1067-991X
ISSN (Online): 1532-6497
IsoAbbr: Air Med. J.
NlmId: 9312325
123:123
JrId: 2435
long title: The Journal of cardiovascular management : the official journal of the American College of Cardiovascular Administrators
short title: J Cardiovasc Manag
ISSN: 1053-5330
ISSN (Online): 
IsoAbbr: J Cardiovasc Manag
NlmId: 9111437
123:123
JrId: 2436
long title: Bulletin of the Osaka Medical School. Supplement
short title: Bull Osaka Med Sch Suppl
ISSN: 0078-6667
ISSN (Online): 
IsoAbbr: Bull Osaka Med Sch Suppl
NlmId: 0405502
123:123
JrId: 2437
long title: Recruitment & retention report
short title: Recruit Retent Rep
ISSN: 1044-0666
ISSN (Online): 
IsoAbbr: Recruit Retent Rep
NlmId: 9312216
123:123
JrId: 2438
long title: Bulletin - Pacific Coast Society of Orthodontists
short title: Bull Pac Coast Soc Orthod
ISSN: 0030-8617
ISSN (Online): 
IsoAbbr: Bull Pac Coast Soc Orthod
NlmId: 7503362
123:123
JrId: 2439
long title: Infirmiers
short title: Infirmiers
ISSN: 0180-2224
ISSN (Online): 
IsoAbbr: Infirmiers
NlmId: 7804334
123:123
JrId: 2441
long title: Biological research
short title: Biol Res
ISSN: 0716-9760
ISSN (Online): 0717-6287
IsoAbbr: Biol. Res.
NlmId: 9308271
123:123
JrId: 2442
long title: Bulletin of the Pan American Health Organization
short title: Bull Pan Am Health Organ
ISSN: 0085-4638
ISSN (Online): 
IsoAbbr: Bull Pan Am Health Organ
NlmId: 7505403
123:123
JrId: 2444
long title: Romanian journal of endocrinology / sponsore [sic] by the Academy of Medical Sciences
short title: Rom J Endocrinol
ISSN: 1221-356X
ISSN (Online): 
IsoAbbr: Rom J Endocrinol
NlmId: 9309485
123:123
JrId: 2445
long title: Sykepleien. Fag
short title: Sykepl Fag
ISSN: 0804-1342
ISSN (Online): 
IsoAbbr: Sykepl Fag
NlmId: 9313367
123:123
JrId: 2446
long title: Applied parasitology
short title: Appl Parasitol
ISSN: 0943-0938
ISSN (Online): 
IsoAbbr: Appl. Parasitol.
NlmId: 9308726
123:123
JrId: 2447
long title: Bulletin of the Parenteral Drug Association
short title: Bull Parenter Drug Assoc
ISSN: 0048-2986
ISSN (Online): 
IsoAbbr: Bull Parenter Drug Assoc
NlmId: 7505404
123:123
JrId: 2448
long title: Paper series (United Hospital Fund of New York)
short title: Pap Ser United Hosp Fund N Y
ISSN: 0898-3135
ISSN (Online): 
IsoAbbr: Pap Ser United Hosp Fund N Y
NlmId: 8610109
123:123
JrId: 2449
long title: International journal of fertility and menopausal studies
short title: Int J Fertil Menopausal Stud
ISSN: 1069-3130
ISSN (Online): 
IsoAbbr: Int J Fertil Menopausal Stud
NlmId: 9309760
123:123
JrId: 2450
long title: Cellular & molecular biology research
short title: Cell Mol Biol Res
ISSN: 0968-8773
ISSN (Online): 
IsoAbbr: Cell. Mol. Biol. Res.
NlmId: 9316986
123:123
JrId: 2451
long title: Cancer practice
short title: Cancer Pract
ISSN: 1065-4704
ISSN (Online): 1523-5394
IsoAbbr: Cancer Pract
NlmId: 9312355
123:123
JrId: 2454
long title: Bulletin of the Passaic County Dental Society
short title: Bull Passaic Cty Dent Soc
ISSN: 0079-0125
ISSN (Online): 
IsoAbbr: Bull Passaic Cty Dent Soc
NlmId: 7507037
123:123
JrId: 2455
long title: Immunodeficiency
short title: Immunodeficiency
ISSN: 1067-795X
ISSN (Online): 
IsoAbbr: Immunodeficiency
NlmId: 9418574
123:123
JrId: 2456
long title: Hospitals & health networks / AHA
short title: Hosp Health Netw
ISSN: 1068-8838
ISSN (Online): 
IsoAbbr: Hosp Health Netw
NlmId: 9312077
123:123
JrId: 2457
long title: Sonderband ... der Zeitschrift Strahlentherapie und Onkologie
short title: Sonderb Z Strahlenther Onkol
ISSN: 
ISSN (Online): 
IsoAbbr: Sonderb Z Strahlenther Onkol
NlmId: 9312251
123:123
JrId: 2458
long title: Bulletin of Pharmaceutical Research Institute
short title: Bull Pharm Res Inst
ISSN: 0473-4696
ISSN (Online): 
IsoAbbr: Bull Pharm Res Inst
NlmId: 7502538
123:123
JrId: 2460
long title: Semina
short title: Semina
ISSN: 0101-3742
ISSN (Online): 
IsoAbbr: Semina
NlmId: 9884653
123:123
JrId: 2461
long title: Health transition review : the cultural, social, and behavioural determinants of health
short title: Health Transit Rev
ISSN: 1036-4005
ISSN (Online): 
IsoAbbr: Health Transit Rev
NlmId: 9114114
123:123
JrId: 2462
long title: Endocrine journal
short title: Endocr J
ISSN: 0918-8959
ISSN (Online): 1348-4540
IsoAbbr: Endocr. J.
NlmId: 9313485
123:123
JrId: 2463
long title: Archivum veterinarium Polonicum / Polish Academy of Sciences, Committee of Veterinary Sciences
short title: Arch Vet Pol
ISSN: 1230-5359
ISSN (Online): 
IsoAbbr: Arch Vet Pol
NlmId: 9313674
123:123
JrId: 2464
long title: Polish journal of pharmacology
short title: Pol J Pharmacol
ISSN: 1230-6002
ISSN (Online): 
IsoAbbr: Pol J Pharmacol
NlmId: 9313882
123:123
JrId: 2465
long title: Magyar traumatologia, ortopedia, kezsebeszet, plasztikai sebeszet
short title: Magy Traumatol Ortop Kezseb Plasztikai Seb
ISSN: 
ISSN (Online): 
IsoAbbr: Magy Traumatol Ortop Kezseb Plasztikai Seb
NlmId: 9313834
123:123
JrId: 2466
long title: Nursing New Zealand (Wellington, N.Z. : 1995)
short title: Nurs N Z
ISSN: 1173-2032
ISSN (Online): 
IsoAbbr: Nurs N Z
NlmId: 9507374
123:123
JrId: 2467
long title: The journal of economic perspectives : a journal of the American Economic Association
short title: J Econ Perspect
ISSN: 0895-3309
ISSN (Online): 
IsoAbbr: J Econ Perspect
NlmId: 9885204
123:123
JrId: 2468
long title: The Bulletin of the Philadelphia County Dental Society
short title: Bull Phila Cty Dent Soc
ISSN: 0031-7268
ISSN (Online): 
IsoAbbr: Bull Phila Cty Dent Soc
NlmId: 7505406
123:123
JrId: 2469
long title: Matrix (Stuttgart, Germany). Supplement
short title: Matrix Suppl
ISSN: 0940-1199
ISSN (Online): 
IsoAbbr: Matrix Suppl
NlmId: 9312140
123:123
JrId: 2470
long title: Bulletin de physio-pathologie respiratoire
short title: Bull Physiopathol Respir (Nancy)
ISSN: 0007-439X
ISSN (Online): 
IsoAbbr: Bull Physiopathol Respir (Nancy)
NlmId: 7611945
123:123
JrId: 2472
long title: Biomedical instrumentation & technology / Association for the Advancement of Medical Instrumentation
short title: Biomed Instrum Technol
ISSN: 0899-8205
ISSN (Online): 
IsoAbbr: Biomed Instrum Technol
NlmId: 8905560
123:123
JrId: 2474
long title: Bulletin Of The Plainfield Dental Society
short title: Bull Plainfield Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Plainfield Dent Soc
NlmId: 9883481
123:123
JrId: 2475
long title: Folia phoniatrica et logopaedica : official organ of the International Association of Logopedics and Phoniatrics (IALP)
short title: Folia Phoniatr Logop
ISSN: 1021-7762
ISSN (Online): 1421-9972
IsoAbbr: Folia Phoniatr Logop
NlmId: 9422792
123:123
JrId: 2476
long title: Medsurg nursing : official journal of the Academy of Medical-Surgical Nurses
short title: Medsurg Nurs
ISSN: 1092-0811
ISSN (Online): 
IsoAbbr: Medsurg Nurs
NlmId: 9300545
123:123
JrId: 2477
long title: Cancer biotherapy
short title: Cancer Biother
ISSN: 1062-8401
ISSN (Online): 
IsoAbbr: Cancer Biother.
NlmId: 9314021
123:123
JrId: 2479
long title: Minimally invasive surgical nursing
short title: Minim Invasive Surg Nurs
ISSN: 1068-5685
ISSN (Online): 
IsoAbbr: Minim Invasive Surg Nurs
NlmId: 9317135
123:123
JrId: 2480
long title: Molecular membrane biology
short title: Mol Membr Biol
ISSN: 0968-7688
ISSN (Online): 1464-5203
IsoAbbr: Mol. Membr. Biol.
NlmId: 9430797
123:123
JrId: 2482
long title: Polish medical science and history bulletin
short title: Pol Med Sci Hist Bull
ISSN: 0091-3340
ISSN (Online): 
IsoAbbr: Pol Med Sci Hist Bull
NlmId: 0367052
123:123
JrId: 2484
long title: International journal of obesity and related metabolic disorders : journal of the International Association for the Study of Obesity
short title: Int J Obes Relat Metab Disord
ISSN: 0307-0565
ISSN (Online): 
IsoAbbr: Int. J. Obes. Relat. Metab. Disord.
NlmId: 9313169
123:123
JrId: 2485
long title: The Journal of pediatric endocrinology
short title: J Pediatr Endocrinol
ISSN: 0334-018X
ISSN (Online): 
IsoAbbr: J Pediatr Endocrinol
NlmId: 8510464
123:123
JrId: 2486
long title: Journal of psychosomatic obstetrics and gynaecology
short title: J Psychosom Obstet Gynaecol
ISSN: 0167-482X
ISSN (Online): 1743-8942
IsoAbbr: J Psychosom Obstet Gynaecol
NlmId: 8308648
123:123
JrId: 2487
long title: Journal of voice : official journal of the Voice Foundation
short title: J Voice
ISSN: 0892-1997
ISSN (Online): 1557-8658
IsoAbbr: J Voice
NlmId: 8712262
123:123
JrId: 2488
long title: Methods in molecular biology (Clifton, N.J.)
short title: Methods Mol Biol
ISSN: 1064-3745
ISSN (Online): 1940-6029
IsoAbbr: Methods Mol. Biol.
NlmId: 9214969
123:123
JrId: 2489
long title: Molecular marine biology and biotechnology
short title: Mol Mar Biol Biotechnol
ISSN: 1053-6426
ISSN (Online): 
IsoAbbr: Mol. Marine Biol. Biotechnol.
NlmId: 9205135
123:123
JrId: 2490
long title: Noshuyo byori = Brain tumor pathology
short title: Noshuyo Byori
ISSN: 0914-8108
ISSN (Online): 
IsoAbbr: Noshuyo Byori
NlmId: 9315330
123:123
JrId: 2491
long title: Pediatric allergy and immunology : official publication of the European Society of Pediatric Allergy and Immunology
short title: Pediatr Allergy Immunol
ISSN: 0905-6157
ISSN (Online): 1399-3038
IsoAbbr: Pediatr Allergy Immunol
NlmId: 9106718
123:123
JrId: 2492
long title: Transfusion medicine (Oxford, England)
short title: Transfus Med
ISSN: 0958-7578
ISSN (Online): 1365-3148
IsoAbbr: Transfus Med
NlmId: 9301182
123:123
JrId: 2495
long title: Contraception, fertilite, sexualite (1992)
short title: Contracept Fertil Sex
ISSN: 1165-1083
ISSN (Online): 
IsoAbbr: Contracept Fertil Sex
NlmId: 9314045
123:123
JrId: 2497
long title: Bulletin of prosthetics research
short title: Bull Prosthet Res
ISSN: 0007-506X
ISSN (Online): 
IsoAbbr: Bull Prosthet Res
NlmId: 0370646
123:123
JrId: 2498
long title: Biocell : official journal of the Sociedades Latinoamericanas de Microscopia Electronica ... et. al
short title: Biocell
ISSN: 0327-9545
ISSN (Online): 1667-5746
IsoAbbr: Biocell
NlmId: 9438655
123:123
JrId: 2499
long title: Business and health
short title: Bus Health
ISSN: 0739-9413
ISSN (Online): 
IsoAbbr: Bus Health
NlmId: 8409368
123:123
JrId: 2500
long title: American journal of critical care : an official publication, American Association of Critical-Care Nurses
short title: Am J Crit Care
ISSN: 1062-3264
ISSN (Online): 1937-710X
IsoAbbr: Am. J. Crit. Care
NlmId: 9211547
123:123
JrId: 2501
long title: Communicable disease report. CDR supplement
short title: Commun Dis Rep CDR Suppl
ISSN: 0264-1607
ISSN (Online): 
IsoAbbr: Commun. Dis. Rep. CDR Suppl.
NlmId: 9314041
123:123
JrId: 2502
long title: Annals of clinical psychiatry : official journal of the American Academy of Clinical Psychiatrists
short title: Ann Clin Psychiatry
ISSN: 1040-1237
ISSN (Online): 1547-3325
IsoAbbr: Ann Clin Psychiatry
NlmId: 8911021
123:123
JrId: 2503
long title: Artificial intelligence in medicine
short title: Artif Intell Med
ISSN: 0933-3657
ISSN (Online): 1873-2860
IsoAbbr: Artif Intell Med
NlmId: 8915031
123:123
JrId: 2504
long title: Biological signals
short title: Biol Signals
ISSN: 1016-0922
ISSN (Online): 
IsoAbbr: Biol. Signals
NlmId: 9210083
123:123
JrId: 2505
long title: Communicable disease report. CDR review
short title: Commun Dis Rep CDR Rev
ISSN: 1350-9349
ISSN (Online): 
IsoAbbr: Commun Dis Rep CDR Rev
NlmId: 9312372
123:123
JrId: 2506
long title: Communicable disease report. CDR weekly
short title: Commun Dis Rep CDR Wkly
ISSN: 1350-9357
ISSN (Online): 
IsoAbbr: Commun Dis Rep CDR Wkly
NlmId: 9312012
123:123
JrId: 2507
long title: Current opinion in pediatrics
short title: Curr Opin Pediatr
ISSN: 1040-8703
ISSN (Online): 1531-698X
IsoAbbr: Curr. Opin. Pediatr.
NlmId: 9000850
123:123
JrId: 2508
long title: Dementia (Basel, Switzerland)
short title: Dementia
ISSN: 1013-7424
ISSN (Online): 
IsoAbbr: Dementia
NlmId: 9010348
123:123
JrId: 2509
long title: Epithelial cell biology
short title: Epithelial Cell Biol
ISSN: 0940-9912
ISSN (Online): 
IsoAbbr: Epithelial Cell Biol
NlmId: 9206038
123:123
JrId: 2510
long title: Hippocampus
short title: Hippocampus
ISSN: 1050-9631
ISSN (Online): 1098-1063
IsoAbbr: Hippocampus
NlmId: 9108167
123:123
JrId: 2511
long title: International journal of impotence research
short title: Int J Impot Res
ISSN: 0955-9930
ISSN (Online): 1476-5489
IsoAbbr: Int. J. Impot. Res.
NlmId: 9007383
123:123
JrId: 2512
long title: Journal of critical care
short title: J Crit Care
ISSN: 0883-9441
ISSN (Online): 1557-8615
IsoAbbr: J Crit Care
NlmId: 8610642
123:123
JrId: 2513
long title: Journal of hand therapy : official journal of the American Society of Hand Therapists
short title: J Hand Ther
ISSN: 0894-1130
ISSN (Online): 1545-004X
IsoAbbr: J Hand Ther
NlmId: 8806591
123:123
JrId: 2514
long title: Quality management in health care
short title: Qual Manag Health Care
ISSN: 1063-8628
ISSN (Online): 1550-5154
IsoAbbr: Qual Manag Health Care
NlmId: 9306156
123:123
JrId: 2516
long title: Journal of wound, ostomy, and continence nursing : official publication of The Wound, Ostomy and Continence Nurses Society / WOCN
short title: J Wound Ostomy Continence Nurs
ISSN: 1071-5754
ISSN (Online): 1528-3976
IsoAbbr: J Wound Ostomy Continence Nurs
NlmId: 9435679
123:123
JrId: 2517
long title: The Joint Commission journal on quality improvement
short title: Jt Comm J Qual Improv
ISSN: 1070-3241
ISSN (Online): 
IsoAbbr: Jt Comm J Qual Improv
NlmId: 9315239
123:123
JrId: 2518
long title: Bulletin on the rheumatic diseases
short title: Bull Rheum Dis
ISSN: 0007-5248
ISSN (Online): 
IsoAbbr: Bull Rheum Dis
NlmId: 0127416
123:123
JrId: 2519
long title: Journal of prosthodontics : official journal of the American College of Prosthodontists
short title: J Prosthodont
ISSN: 1059-941X
ISSN (Online): 1532-849X
IsoAbbr: J Prosthodont
NlmId: 9301275
123:123
JrId: 2520
long title: L'Infirmiere du Quebec : revue officielle de l'Ordre des infirmieres et infirmiers du Quebec
short title: Infirm Que
ISSN: 1195-2695
ISSN (Online): 
IsoAbbr: Infirm Que
NlmId: 9430795
123:123
JrId: 2521
long title: Newsweek
short title: Newsweek
ISSN: 0028-9604
ISSN (Online): 
IsoAbbr: Newsweek
NlmId: 9877127
123:123
JrId: 2522
long title: The Journal of law, medicine & ethics : a journal of the American Society of Law, Medicine & Ethics
short title: J Law Med Ethics
ISSN: 1073-1105
ISSN (Online): 1748-720X
IsoAbbr: J Law Med Ethics
NlmId: 9315583
123:123
JrId: 2524
long title: Progress in experimental personality & psychopathology research
short title: Prog Exp Pers Psychopathol Res
ISSN: 1056-7151
ISSN (Online): 
IsoAbbr: Prog Exp Pers Psychopathol Res
NlmId: 9317694
123:123
JrId: 2525
long title: Nursing dynamics
short title: Nurs Dyn
ISSN: 
ISSN (Online): 
IsoAbbr: Nurs Dyn
NlmId: 9309428
123:123
JrId: 2530
long title: American Indian and Alaska native mental health research (Monographic series)
short title: Am Indian Alsk Native Ment Health Res Monogr Ser
ISSN: 1046-7750
ISSN (Online): 
IsoAbbr: Am Indian Alsk Native Ment Health Res Monogr Ser
NlmId: 9314637
123:123
JrId: 2531
long title: Integrated healthcare report
short title: Integr Healthc Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Integr Healthc Rep
NlmId: 9318485
123:123
JrId: 2532
long title: Bulletin - San Diego County Dental Society
short title: Bull San Diego Cty Dent Soc
ISSN: 0036-4010
ISSN (Online): 
IsoAbbr: Bull San Diego Cty Dent Soc
NlmId: 7506992
123:123
JrId: 2533
long title: Behavioral sciences & the law
short title: Behav Sci Law
ISSN: 0735-3936
ISSN (Online): 1099-0798
IsoAbbr: Behav Sci Law
NlmId: 8404861
123:123
JrId: 2534
long title: Nihon Kango Kagakkai shi = Journal of Japan Academy of Nursing Science
short title: Nihon Kango Kagakkaishi
ISSN: 0287-5330
ISSN (Online): 
IsoAbbr: Nihon Kango Kagakkaishi
NlmId: 9315623
123:123
JrId: 2535
long title: Australian medical record journal / Medical Record Association of Australia
short title: Aust Med Rec J
ISSN: 0817-3907
ISSN (Online): 
IsoAbbr: Aust Med Rec J
NlmId: 8807862
123:123
JrId: 2536
long title: Health economics
short title: Health Econ
ISSN: 1057-9230
ISSN (Online): 1099-1050
IsoAbbr: Health Econ
NlmId: 9306780
123:123
JrId: 2537
long title: San Fernando Valley Dental Society bulletin
short title: San Fernando Val Dent Soc Bull
ISSN: 0581-4944
ISSN (Online): 
IsoAbbr: San Fernando Val Dent Soc Bull
NlmId: 7900363
123:123
JrId: 2538
long title: Healthcare human resources
short title: Healthc Hum Resour
ISSN: 1060-9253
ISSN (Online): 
IsoAbbr: Healthc Hum Resour
NlmId: 9212326
123:123
JrId: 2539
long title: International journal of health care quality assurance
short title: Int J Health Care Qual Assur
ISSN: 0952-6862
ISSN (Online): 
IsoAbbr: Int J Health Care Qual Assur
NlmId: 8916799
123:123
JrId: 2540
long title: Journal of health care benefits
short title: J Health Care Benefits
ISSN: 1057-5073
ISSN (Online): 
IsoAbbr: J Health Care Benefits
NlmId: 9204247
123:123
JrId: 2541
long title: Journal of management in medicine
short title: J Manag Med
ISSN: 0268-9235
ISSN (Online): 
IsoAbbr: J Manag Med
NlmId: 8705942
123:123
JrId: 2542
long title: Managed care quarterly
short title: Manag Care Q
ISSN: 1064-5454
ISSN (Online): 
IsoAbbr: Manag Care Q
NlmId: 9308935
123:123
JrId: 2543
long title: Medical interface
short title: Med Interface
ISSN: 0896-4831
ISSN (Online): 
IsoAbbr: Med Interface
NlmId: 8916855
123:123
JrId: 2544
long title: Quality in health care : QHC
short title: Qual Health Care
ISSN: 0963-8172
ISSN (Online): 
IsoAbbr: Qual Health Care
NlmId: 9209948
123:123
JrId: 2545
long title: Bulletin - San Mateo County Dental Society
short title: Bull San Mateo Cty Dent Soc
ISSN: 0080-598X
ISSN (Online): 
IsoAbbr: Bull San Mateo Cty Dent Soc
NlmId: 7503368
123:123
JrId: 2546
long title: EBRI issue brief / Employee Benefit Research Institute
short title: EBRI Issue Brief
ISSN: 0887-137X
ISSN (Online): 
IsoAbbr: EBRI Issue Brief
NlmId: 9418660
123:123
JrId: 2547
long title: Revista alergia : organo oficial de la Sociedad Mexicana de Alergia e Inmunlogia
short title: Rev Alerg
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Alerg
NlmId: 9317222
123:123
JrId: 2548
long title: Free radical research
short title: Free Radic Res
ISSN: 1071-5762
ISSN (Online): 1029-2470
IsoAbbr: Free Radic. Res.
NlmId: 9423872
123:123
JrId: 2549
long title: Archivio italiano di otologia, rinologia e laringologia. Supplemento
short title: Arch Ital Otol Rinol Laringol Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Ital Otol Rinol Laringol Suppl
NlmId: 0205025
123:123
JrId: 2550
long title: Archivio italiano di otologia, rinologia e laringologia
short title: Arch Ital Otol Rinol Laringol
ISSN: 0004-0258
ISSN (Online): 
IsoAbbr: Arch Ital Otol Rinol Laringol
NlmId: 0205024
123:123
JrId: 2551
long title: Morfologiia (Saint Petersburg, Russia)
short title: Morfologiia
ISSN: 1026-3543
ISSN (Online): 
IsoAbbr: Morfologiia
NlmId: 9317610
123:123
JrId: 2552
long title: Enzyme & protein
short title: Enzyme Protein
ISSN: 1019-6773
ISSN (Online): 
IsoAbbr: Enzyme Protein
NlmId: 9422761
123:123
JrId: 2553
long title: Occupational and environmental medicine
short title: Occup Environ Med
ISSN: 1351-0711
ISSN (Online): 1470-7926
IsoAbbr: Occup Environ Med
NlmId: 9422759
123:123
JrId: 2554
long title: Archives of pediatrics & adolescent medicine
short title: Arch Pediatr Adolesc Med
ISSN: 1072-4710
ISSN (Online): 1538-3628
IsoAbbr: Arch Pediatr Adolesc Med
NlmId: 9422751
123:123
JrId: 2556
long title: Archives de pediatrie : organe officiel de la Societe francaise de pediatrie
short title: Arch Pediatr
ISSN: 0929-693X
ISSN (Online): 1769-664X
IsoAbbr: Arch Pediatr
NlmId: 9421356
123:123
JrId: 2557
long title: Transactions of the American Academy of Insurance Medicine : Annual Meeting. American Academy of Insurance Medicine. Meeting
short title: Trans Am Acad Insur Med
ISSN: 1064-4709
ISSN (Online): 
IsoAbbr: Trans Am Acad Insur Med
NlmId: 9316679
123:123
JrId: 2558
long title: Fortschritte auf dem Gebiete der Rontgenstrahlen und der neuen bildgebenden Verfahren. Erganzungsband
short title: Fortschr Geb Rontgenstrahlen Neuen Bildgeb Verfahr Erganzungsbd
ISSN: 
ISSN (Online): 
IsoAbbr: Fortschr Geb Rontgenstrahlen Neuen Bildgeb Verfahr Erganzungsbd
NlmId: 9316522
123:123
JrId: 2559
long title: Virchows Archiv. B, Cell pathology including molecular pathology
short title: Virchows Arch B Cell Pathol Incl Mol Pathol
ISSN: 0340-6075
ISSN (Online): 
IsoAbbr: Virchows Arch., B, Cell Pathol.
NlmId: 9316922
123:123
JrId: 2560
long title: Journal of gastroenterology
short title: J Gastroenterol
ISSN: 0944-1174
ISSN (Online): 1435-5922
IsoAbbr: J. Gastroenterol.
NlmId: 9430794
123:123
JrId: 2561
long title: Current opinion in cosmetic dentistry
short title: Curr Opin Cosmet Dent
ISSN: 1065-6278
ISSN (Online): 
IsoAbbr: Curr Opin Cosmet Dent
NlmId: 9438826
123:123
JrId: 2562
long title: Current opinion in periodontology
short title: Curr Opin Periodontol
ISSN: 1065-626X
ISSN (Online): 
IsoAbbr: Curr Opin Periodontol
NlmId: 9438825
123:123
JrId: 2563
long title: Periodontology 2000
short title: Periodontol 2000
ISSN: 0906-6713
ISSN (Online): 1600-0757
IsoAbbr: Periodontol. 2000
NlmId: 9313276
123:123
JrId: 2565
long title: CDR (London, England : Review)
short title: CDR (Lond Engl Rev)
ISSN: 0144-1108
ISSN (Online): 
IsoAbbr: CDR (Lond Engl Rev)
NlmId: 9316754
123:123
JrId: 2566
long title: Bulletin der Schweizerischen Akademie der Medizinischen Wissenschaften
short title: Bull Schweiz Akad Med Wiss
ISSN: 0036-7494
ISSN (Online): 
IsoAbbr: Bull Schweiz Akad Med Wiss
NlmId: 7503414
123:123
JrId: 2567
long title: CDR (London, England : Weekly)
short title: CDR (Lond Engl Wkly)
ISSN: 0144-3186
ISSN (Online): 
IsoAbbr: CDR (Lond Engl Wkly)
NlmId: 9316755
123:123
JrId: 2568
long title: Radiatsionnaia biologiia, radioecologiia / Rossiiskaia akademiia nauk
short title: Radiats Biol Radioecol
ISSN: 0869-8031
ISSN (Online): 
IsoAbbr: Radiats Biol Radioecol
NlmId: 9317212
123:123
JrId: 2569
long title: Transfusion clinique et biologique : journal de la Societe francaise de transfusion sanguine
short title: Transfus Clin Biol
ISSN: 1246-7820
ISSN (Online): 1953-8022
IsoAbbr: Transfus Clin Biol
NlmId: 9423846
123:123
JrId: 2570
long title: Social work research
short title: Soc Work Res
ISSN: 1070-5309
ISSN (Online): 1545-6838
IsoAbbr: Soc Work Res
NlmId: 9434315
123:123
JrId: 2571
long title: Mikrobiolohichnyi zhurnal (Kiev, Ukraine : 1993)
short title: Mikrobiol Z
ISSN: 1028-0987
ISSN (Online): 
IsoAbbr: Mikrobiol. Z.
NlmId: 9318954
123:123
JrId: 2572
long title: Current opinion in neurology
short title: Curr Opin Neurol
ISSN: 1350-7540
ISSN (Online): 1473-6551
IsoAbbr: Curr. Opin. Neurol.
NlmId: 9319162
123:123
JrId: 2573
long title: Journal of health care interior design : proceedings from the ... Symposium on Health Care Interior Design. Symposium on Health Care Interior Design
short title: J Health Care Inter Des
ISSN: 1068-1132
ISSN (Online): 
IsoAbbr: J Health Care Inter Des
NlmId: 9318489
123:123
JrId: 2574
long title: Archives of family medicine
short title: Arch Fam Med
ISSN: 1063-3987
ISSN (Online): 
IsoAbbr: Arch Fam Med
NlmId: 9300357
123:123
JrId: 2575
long title: Advances in space biology and medicine
short title: Adv Space Biol Med
ISSN: 1569-2574
ISSN (Online): 
IsoAbbr: Adv. Space Biol. Med.
NlmId: 9316462
123:123
JrId: 2576
long title: Annals of epidemiology
short title: Ann Epidemiol
ISSN: 1047-2797
ISSN (Online): 1873-2585
IsoAbbr: Ann Epidemiol
NlmId: 9100013
123:123
JrId: 2577
long title: Blood pressure. Supplement
short title: Blood Press Suppl
ISSN: 0803-8023
ISSN (Online): 
IsoAbbr: Blood Press Suppl
NlmId: 9300787
123:123
JrId: 2578
long title: Bullettino delle scienze mediche
short title: Bull Sci Med (Bologna)
ISSN: 0007-5787
ISSN (Online): 
IsoAbbr: Bull Sci Med (Bologna)
NlmId: 0372676
123:123
JrId: 2579
long title: Journal of neuro-ophthalmology : the official journal of the North American Neuro-Ophthalmology Society
short title: J Neuroophthalmol
ISSN: 1070-8022
ISSN (Online): 1536-5166
IsoAbbr: J Neuroophthalmol
NlmId: 9431308
123:123
JrId: 2580
long title: Artificial cells, blood substitutes, and immobilization biotechnology
short title: Artif Cells Blood Substit Immobil Biotechnol
ISSN: 1073-1199
ISSN (Online): 1532-4184
IsoAbbr: Artif Cells Blood Substit Immobil Biotechnol
NlmId: 9431307
123:123
JrId: 2581
long title: Foot & ankle international / American Orthopaedic Foot and Ankle Society [and] Swiss Foot and Ankle Society
short title: Foot Ankle Int
ISSN: 1071-1007
ISSN (Online): 1944-7876
IsoAbbr: Foot Ankle Int
NlmId: 9433869
123:123
JrId: 2582
long title: Journal of chromatography. A
short title: J Chromatogr A
ISSN: 0021-9673
ISSN (Online): 1873-3778
IsoAbbr: J Chromatogr A
NlmId: 9318488
123:123
JrId: 2583
long title: Seishin Igaku Kenkyujo gyosekishu = Bulletin of the Seishin-Igaku Institute
short title: Seishin Igaku Kenkyusho Gyosekishu
ISSN: 0080-8547
ISSN (Online): 
IsoAbbr: Seishin Igaku Kenkyusho Gyosekishu
NlmId: 0413746
123:123
JrId: 2584
long title: Journal of chromatography. B, Biomedical applications
short title: J Chromatogr B Biomed Appl
ISSN: 1572-6495
ISSN (Online): 
IsoAbbr: J. Chromatogr. B, Biomed. Appl.
NlmId: 9421796
123:123
JrId: 2586
long title: Australian nursing journal (July 1993)
short title: Aust Nurs J
ISSN: 1320-3185
ISSN (Online): 
IsoAbbr: Aust Nurs J
NlmId: 9317904
123:123
JrId: 2587
long title: Pathology international
short title: Pathol Int
ISSN: 1320-5463
ISSN (Online): 1440-1827
IsoAbbr: Pathol. Int.
NlmId: 9431380
123:123
JrId: 2589
long title: The Journal of dental symposia
short title: J Dent Symp
ISSN: 
ISSN (Online): 
IsoAbbr: J Dent Symp
NlmId: 9416048
123:123
JrId: 2590
long title: European journal of endocrinology / European Federation of Endocrine Societies
short title: Eur J Endocrinol
ISSN: 0804-4643
ISSN (Online): 1479-683X
IsoAbbr: Eur. J. Endocrinol.
NlmId: 9423848
123:123
JrId: 2591
long title: Microbiology (Reading, England)
short title: Microbiology
ISSN: 1350-0872
ISSN (Online): 1465-2080
IsoAbbr: Microbiology (Reading, Engl.)
NlmId: 9430468
123:123
JrId: 2592
long title: Revista latino-americana de enfermagem
short title: Rev Lat Am Enfermagem
ISSN: 0104-1169
ISSN (Online): 
IsoAbbr: Rev Lat Am Enfermagem
NlmId: 9420934
123:123
JrId: 2593
long title: Perspectives in respiratory nursing : a publication of the Respiratory Nursing Society
short title: Perspect Respir Nurs
ISSN: 1075-5756
ISSN (Online): 
IsoAbbr: Perspect Respir Nurs
NlmId: 9421080
123:123
JrId: 2594
long title: Nursing spectrum (D.C./Baltimore metro ed.)
short title: Nurs Spectr (Wash D C)
ISSN: 1098-9153
ISSN (Online): 
IsoAbbr: Nurs Spectr (Wash D C)
NlmId: 9421079
123:123
JrId: 2595
long title: Surgical laparoscopy & endoscopy
short title: Surg Laparosc Endosc
ISSN: 1051-7200
ISSN (Online): 
IsoAbbr: Surg Laparosc Endosc
NlmId: 9107230
123:123
JrId: 2596
long title: Advances in cardiac surgery
short title: Adv Card Surg
ISSN: 0889-5074
ISSN (Online): 
IsoAbbr: Adv Card Surg
NlmId: 9007186
123:123
JrId: 2597
long title: International journal of neural systems
short title: Int J Neural Syst
ISSN: 0129-0657
ISSN (Online): 
IsoAbbr: Int J Neural Syst
NlmId: 9100527
123:123
JrId: 2598
long title: Diagnostic molecular pathology : the American journal of surgical pathology, part B
short title: Diagn Mol Pathol
ISSN: 1052-9551
ISSN (Online): 1533-4066
IsoAbbr: Diagn. Mol. Pathol.
NlmId: 9204924
123:123
JrId: 2599
long title: Journal of cardiovascular electrophysiology
short title: J Cardiovasc Electrophysiol
ISSN: 1045-3873
ISSN (Online): 1540-8167
IsoAbbr: J. Cardiovasc. Electrophysiol.
NlmId: 9010756
123:123
JrId: 2600
long title: Journal of refractive and corneal surgery
short title: J Refract Corneal Surg
ISSN: 1081-0803
ISSN (Online): 
IsoAbbr: J Refract Corneal Surg
NlmId: 9431306
123:123
JrId: 2601
long title: Blood pressure
short title: Blood Press
ISSN: 0803-7051
ISSN (Online): 1651-1999
IsoAbbr: Blood Press.
NlmId: 9301454
123:123
JrId: 2602
long title: Brain pathology (Zurich, Switzerland)
short title: Brain Pathol
ISSN: 1015-6305
ISSN (Online): 1750-3639
IsoAbbr: Brain Pathol.
NlmId: 9216781
123:123
JrId: 2603
long title: Cambridge quarterly of healthcare ethics : CQ : the international journal of healthcare ethics committees
short title: Camb Q Healthc Ethics
ISSN: 0963-1801
ISSN (Online): 1469-2147
IsoAbbr: Camb Q Healthc Ethics
NlmId: 9208482
123:123
JrId: 2604
long title: Clinical dysmorphology
short title: Clin Dysmorphol
ISSN: 0962-8827
ISSN (Online): 1473-5717
IsoAbbr: Clin. Dysmorphol.
NlmId: 9207893
123:123
JrId: 2605
long title: The European journal of medicine
short title: Eur J Med
ISSN: 1165-0478
ISSN (Online): 
IsoAbbr: Eur J Med
NlmId: 9209793
123:123
JrId: 2606
long title: Supplement ... to the European journal of neuroscience
short title: Suppl Eur J Neurosci
ISSN: 1359-5962
ISSN (Online): 
IsoAbbr: Suppl Eur J Neurosci
NlmId: 9214590
123:123
JrId: 2607
long title: The European journal of neuroscience
short title: Eur J Neurosci
ISSN: 0953-816X
ISSN (Online): 1460-9568
IsoAbbr: Eur. J. Neurosci.
NlmId: 8918110
123:123
JrId: 2608
long title: Insect molecular biology
short title: Insect Mol Biol
ISSN: 0962-1075
ISSN (Online): 1365-2583
IsoAbbr: Insect Mol. Biol.
NlmId: 9303579
123:123
JrId: 2609
long title: The Journal of heart valve disease
short title: J Heart Valve Dis
ISSN: 0966-8519
ISSN (Online): 
IsoAbbr: J. Heart Valve Dis.
NlmId: 9312096
123:123
JrId: 2610
long title: Journal of investigational allergology & clinical immunology : official organ of the International Association of Asthmology (INTERASMA) and Sociedad Latinoamericana de Alergia e Inmunologia
short title: J Investig Allergol Clin Immunol
ISSN: 1018-9068
ISSN (Online): 
IsoAbbr: J Investig Allergol Clin Immunol
NlmId: 9107858
123:123
JrId: 2611
long title: Journal of vestibular research : equilibrium & orientation
short title: J Vestib Res
ISSN: 0957-4271
ISSN (Online): 1878-6464
IsoAbbr: J Vestib Res
NlmId: 9104163
123:123
JrId: 2612
long title: Microbial releases : viruses, bacteria, fungi
short title: Microb Releases
ISSN: 0940-9653
ISSN (Online): 
IsoAbbr: Microb. Releases
NlmId: 9301294
123:123
JrId: 2613
long title: Molecular and cell biology of human diseases series
short title: Mol Cell Biol Hum Dis Ser
ISSN: 1470-0573
ISSN (Online): 
IsoAbbr: Mol. Cell Biol. Hum. Dis. Ser.
NlmId: 9217079
123:123
JrId: 2614
long title: Molecular ecology
short title: Mol Ecol
ISSN: 0962-1083
ISSN (Online): 1365-294X
IsoAbbr: Mol. Ecol.
NlmId: 9214478
123:123
JrId: 2615
long title: Bulletin de la Societe belge d'ophtalmologie
short title: Bull Soc Belge Ophtalmol
ISSN: 0081-0746
ISSN (Online): 
IsoAbbr: Bull Soc Belge Ophtalmol
NlmId: 7505353
123:123
JrId: 2616
long title: Molecular phylogenetics and evolution
short title: Mol Phylogenet Evol
ISSN: 1055-7903
ISSN (Online): 1095-9513
IsoAbbr: Mol. Phylogenet. Evol.
NlmId: 9304400
123:123
JrId: 2617
long title: Palliative medicine
short title: Palliat Med
ISSN: 0269-2163
ISSN (Online): 1477-030X
IsoAbbr: Palliat Med
NlmId: 8704926
123:123
JrId: 2618
long title: Pharmaceutical biotechnology
short title: Pharm Biotechnol
ISSN: 1078-0467
ISSN (Online): 
IsoAbbr: Pharm Biotechnol
NlmId: 9310302
123:123
JrId: 2619
long title: Progress in molecular and subcellular biology
short title: Prog Mol Subcell Biol
ISSN: 0079-6484
ISSN (Online): 
IsoAbbr: Prog. Mol. Subcell. Biol.
NlmId: 0233223
123:123
JrId: 2620
long title: Reviews in the neurosciences
short title: Rev Neurosci
ISSN: 0334-1763
ISSN (Online): 
IsoAbbr: Rev Neurosci
NlmId: 8711016
123:123
JrId: 2621
long title: Scanning
short title: Scanning
ISSN: 0161-0457
ISSN (Online): 1932-8745
IsoAbbr: Scanning
NlmId: 7903371
123:123
JrId: 2622
long title: Surgical oncology
short title: Surg Oncol
ISSN: 0960-7404
ISSN (Online): 1879-3320
IsoAbbr: Surg Oncol
NlmId: 9208188
123:123
JrId: 2623
long title: Coronary artery disease
short title: Coron Artery Dis
ISSN: 0954-6928
ISSN (Online): 1473-5830
IsoAbbr: Coron. Artery Dis.
NlmId: 9011445
123:123
JrId: 2624
long title: Seminars in vascular surgery
short title: Semin Vasc Surg
ISSN: 0895-7967
ISSN (Online): 1558-4518
IsoAbbr: Semin Vasc Surg
NlmId: 8809602
123:123
JrId: 2625
long title: Statistical methods in medical research
short title: Stat Methods Med Res
ISSN: 0962-2802
ISSN (Online): 1477-0334
IsoAbbr: Stat Methods Med Res
NlmId: 9212457
123:123
JrId: 2626
long title: Saturday review
short title: Saturday Rev
ISSN: 0361-1655
ISSN (Online): 
IsoAbbr: Saturday Rev
NlmId: 9877080
123:123
JrId: 2627
long title: Bulletin de la Societe de chimie biologique
short title: Bull Soc Chim Biol (Paris)
ISSN: 0037-9042
ISSN (Online): 
IsoAbbr: Bull. Soc. Chim. Biol.
NlmId: 7503398
123:123
JrId: 2628
long title: British journal of hospital medicine
short title: Br J Hosp Med
ISSN: 0007-1064
ISSN (Online): 
IsoAbbr: Br J Hosp Med
NlmId: 0171545
123:123
JrId: 2629
long title: Beitrage zur Infusionstherapie = Contributions to infusion therapy
short title: Beitr Infusionsther
ISSN: 1011-6974
ISSN (Online): 
IsoAbbr: Beitr Infusionsther
NlmId: 8812367
123:123
JrId: 2630
long title: Bulletin de la Societe chimique de France
short title: Bull Soc Chim Fr
ISSN: 0037-8968
ISSN (Online): 
IsoAbbr: Bull Soc Chim Fr
NlmId: 7505355
123:123
JrId: 2631
long title: Chirurgie pediatrique
short title: Chir Pediatr
ISSN: 0180-5738
ISSN (Online): 
IsoAbbr: Chir Pediatr
NlmId: 7804068
123:123
JrId: 2632
long title: Compensation and benefits review
short title: Compens Benefits Rev
ISSN: 0886-3687
ISSN (Online): 
IsoAbbr: Compens Benefits Rev
NlmId: 9881799
123:123
JrId: 2633
long title: Bulletin de la Societe francaise de dermatologie et de syphiligraphie
short title: Bull Soc Fr Dermatol Syphiligr
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Fr Dermatol Syphiligr
NlmId: 7503407
123:123
JrId: 2634
long title: Curationis
short title: Curationis
ISSN: 0379-8577
ISSN (Online): 2223-6279
IsoAbbr: Curationis
NlmId: 7901092
123:123
JrId: 2635
long title: Bulletin de la Societe internationale de chirurgie
short title: Bull Soc Int Chir
ISSN: 0037-945X
ISSN (Online): 
IsoAbbr: Bull Soc Int Chir
NlmId: 7505358
123:123
JrId: 2636
long title: Bulletin de la Societe medicale d'Afrique noire de langue francaise
short title: Bull Soc Med Afr Noire Lang Fr
ISSN: 0049-1101
ISSN (Online): 
IsoAbbr: Bull Soc Med Afr Noire Lang Fr
NlmId: 7503409
123:123
JrId: 2637
long title: Ce Focus
short title: CE Focus
ISSN: 
ISSN (Online): 
IsoAbbr: CE Focus
NlmId: 9878456
123:123
JrId: 2638
long title: Bulletin des societes d'ophtalmologie de France
short title: Bull Soc Ophtalmol Fr
ISSN: 0081-1270
ISSN (Online): 
IsoAbbr: Bull Soc Ophtalmol Fr
NlmId: 0372675
123:123
JrId: 2639
long title: Bulletin de la Societe de pathologie exotique et de ses filiales
short title: Bull Soc Pathol Exot Filiales
ISSN: 0037-9085
ISSN (Online): 
IsoAbbr: Bull Soc Pathol Exot Filiales
NlmId: 7503399
123:123
JrId: 2640
long title: Bulletin de la Societe royale belge de gynecologie et d'obstetrique
short title: Bull Soc R Belge Gynecol Obstet
ISSN: 0037-9522
ISSN (Online): 
IsoAbbr: Bull Soc R Belge Gynecol Obstet
NlmId: 7503410
123:123
JrId: 2641
long title: Bulletin de la Societe des sciences medicales du Grand-Duche de Luxembourg
short title: Bull Soc Sci Med Grand Duche Luxemb
ISSN: 0037-9247
ISSN (Online): 
IsoAbbr: Bull Soc Sci Med Grand Duche Luxemb
NlmId: 7503402
123:123
JrId: 2642
long title: Kyoto Daigaku kokukagaku kiyo. Bulletin of stomatology, Kyoto University
short title: Kyoto Daigaku Kokukagaku Kiyo
ISSN: 0023-6039
ISSN (Online): 
IsoAbbr: Kyoto Daigaku Kokukagaku Kiyo
NlmId: 0152332
123:123
JrId: 2643
long title: Bulletin of the Suffolk County Dental Society
short title: Bull Suffolk Cty Dent Soc
ISSN: 0039-4688
ISSN (Online): 
IsoAbbr: Bull Suffolk Cty Dent Soc
NlmId: 9884599
123:123
JrId: 2644
long title: Bulletin - Tennessee Nurses Association
short title: Bull Tenn Nurses Assoc
ISSN: 0040-3342
ISSN (Online): 
IsoAbbr: Bull Tenn Nurses Assoc
NlmId: 7507004
123:123
JrId: 2645
long title: Bulletin - Texas Nurses Association
short title: Bull Tex Nurses Assoc
ISSN: 0040-4500
ISSN (Online): 
IsoAbbr: Bull Tex Nurses Assoc
NlmId: 0436151
123:123
JrId: 2646
long title: Bulletin of the Tenth District Dental Society of the State of New York
short title: Bull Tenth Dist Dent Soc (Rockville Centre)
ISSN: 1080-8345
ISSN (Online): 
IsoAbbr: Bull Tenth Dist Dent Soc (Rockville Centre)
NlmId: 9875600
123:123
JrId: 2647
long title: The Bulletin of Tokyo Dental College
short title: Bull Tokyo Dent Coll
ISSN: 0040-8891
ISSN (Online): 
IsoAbbr: Bull. Tokyo Dent. Coll.
NlmId: 7505414
123:123
JrId: 2648
long title: The Bulletin of Tokyo Medical and Dental University
short title: Bull Tokyo Med Dent Univ
ISSN: 0040-8921
ISSN (Online): 
IsoAbbr: Bull. Tokyo Med. Dent. Univ.
NlmId: 0405503
123:123
JrId: 2649
long title: The Bulletin of the Toledo Dental Society
short title: Bull Toledo Dent Soc
ISSN: 0040-9073
ISSN (Online): 
IsoAbbr: Bull Toledo Dent Soc
NlmId: 7507045
123:123
JrId: 2650
long title: The bulletin of the Tri-County Dental Society
short title: Bull Tri Cty Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Tri Cty Dent Soc
NlmId: 9875644
123:123
JrId: 2651
long title: Bulletin. Union County (N. J.) Dental Society
short title: Bull Union Cty Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Union Cty Dent Soc
NlmId: 21410130R
123:123
JrId: 2652
long title: Bulletin of the Valley Dental Society
short title: Bull Val Dent Soc
ISSN: 0504-9822
ISSN (Online): 
IsoAbbr: Bull Val Dent Soc
NlmId: 7507048
123:123
JrId: 2653
long title: Bulletin of the World Health Organization
short title: Bull World Health Organ
ISSN: 0042-9686
ISSN (Online): 1564-0604
IsoAbbr: Bull. World Health Organ.
NlmId: 7507052
123:123
JrId: 2654
long title: Current concepts in hospital pharmacy management
short title: Curr Concepts Hosp Pharm Manage
ISSN: 0164-7857
ISSN (Online): 
IsoAbbr: Curr Concepts Hosp Pharm Manage
NlmId: 8101581
123:123
JrId: 2655
long title: Canadian journal of anaesthesia = Journal canadien d'anesthesie
short title: Can J Anaesth
ISSN: 0832-610X
ISSN (Online): 1496-8975
IsoAbbr: Can J Anaesth
NlmId: 8701709
123:123
JrId: 2656
long title: Cancer clinical trials
short title: Cancer Clin Trials
ISSN: 0190-1206
ISSN (Online): 
IsoAbbr: Cancer Clin Trials
NlmId: 7905482
123:123
JrId: 2657
long title: Canada's mental health
short title: Can Ment Health
ISSN: 0008-2791
ISSN (Online): 
IsoAbbr: Can Ment Health
NlmId: 0070157
123:123
JrId: 2658
long title: The Bur
short title: Bur
ISSN: 0007-6007
ISSN (Online): 
IsoAbbr: Bur
NlmId: 15920110R
123:123
JrId: 2659
long title: Comptes rendus hebdomadaires des seances de l'Academie des sciences. Serie D: Sciences naturelles
short title: C R Acad Sci Hebd Seances Acad Sci D
ISSN: 0567-655X
ISSN (Online): 
IsoAbbr: C.R. Hebd. Seances Acad. Sci., Ser. D, Sci. Nat.
NlmId: 7501107
123:123
JrId: 2660
long title: Comptes rendus des seances de l'Academie des sciences. Serie D, Sciences naturelles
short title: C R Seances Acad Sci D
ISSN: 0567-655X
ISSN (Online): 
IsoAbbr: C. R. Acad. Sci., D, Sci. Nat.
NlmId: 8108552
123:123
JrId: 2661
long title: Canadian journal of applied sport sciences. Journal canadien des sciences appliquees au sport
short title: Can J Appl Sport Sci
ISSN: 0700-3978
ISSN (Online): 
IsoAbbr: Can J Appl Sport Sci
NlmId: 7801184
123:123
JrId: 2662
long title: Cancer metastasis reviews
short title: Cancer Metastasis Rev
ISSN: 0167-7659
ISSN (Online): 1573-7233
IsoAbbr: Cancer Metastasis Rev.
NlmId: 8605731
123:123
JrId: 2663
long title: Comptes rendus de l'Association des anatomistes
short title: C R Assoc Anat
ISSN: 0066-8915
ISSN (Online): 
IsoAbbr: C R Assoc Anat
NlmId: 7503492
123:123
JrId: 2664
long title: Cancer chemotherapy and pharmacology
short title: Cancer Chemother Pharmacol
ISSN: 0344-5704
ISSN (Online): 1432-0843
IsoAbbr: Cancer Chemother. Pharmacol.
NlmId: 7806519
123:123
JrId: 2665
long title: Carcinogenesis
short title: Carcinogenesis
ISSN: 0143-3334
ISSN (Online): 1460-2180
IsoAbbr: Carcinogenesis
NlmId: 8008055
123:123
JrId: 2666
long title: Caring : National Association for Home Care magazine
short title: Caring
ISSN: 0738-467X
ISSN (Online): 
IsoAbbr: Caring
NlmId: 8301759
123:123
JrId: 2667
long title: Cell biochemistry and function
short title: Cell Biochem Funct
ISSN: 0263-6484
ISSN (Online): 1099-0844
IsoAbbr: Cell Biochem. Funct.
NlmId: 8305874
123:123
JrId: 2668
long title: Child: care, health and development
short title: Child Care Health Dev
ISSN: 0305-1862
ISSN (Online): 1365-2214
IsoAbbr: Child Care Health Dev
NlmId: 7602632
123:123
JrId: 2669
long title: Circulatory shock
short title: Circ Shock
ISSN: 0092-6213
ISSN (Online): 
IsoAbbr: Circ. Shock
NlmId: 0414112
123:123
JrId: 2670
long title: Circulatory shock. Supplement
short title: Circ Shock Suppl
ISSN: 0193-7545
ISSN (Online): 
IsoAbbr: Circ Shock Suppl
NlmId: 7905492
123:123
JrId: 2671
long title: Comptes rendus de l'Academie des sciences. Serie III, Sciences de la vie
short title: C R Acad Sci III
ISSN: 0764-4469
ISSN (Online): 
IsoAbbr: C. R. Acad. Sci. III, Sci. Vie
NlmId: 8503078
123:123
JrId: 2672
long title: Comptes rendus des seances de la Societe de biologie et de ses filiales
short title: C R Seances Soc Biol Fil
ISSN: 0037-9026
ISSN (Online): 
IsoAbbr: C. R. Seances Soc. Biol. Fil.
NlmId: 7505439
123:123
JrId: 2673
long title: Comptes rendus des seances de l'Academie des sciences. Serie III, Sciences de la vie
short title: C R Seances Acad Sci III
ISSN: 0249-6313
ISSN (Online): 
IsoAbbr: C R Seances Acad Sci III
NlmId: 8108553
123:123
JrId: 2674
long title: Computer applications in the biosciences : CABIOS
short title: Comput Appl Biosci
ISSN: 0266-7061
ISSN (Online): 
IsoAbbr: Comput. Appl. Biosci.
NlmId: 8511758
123:123
JrId: 2675
long title: Caduceus (Springfield, Ill.)
short title: Caduceus
ISSN: 0882-6447
ISSN (Online): 
IsoAbbr: Caduceus
NlmId: 8705827
123:123
JrId: 2676
long title: Cancer investigation
short title: Cancer Invest
ISSN: 0735-7907
ISSN (Online): 1532-4192
IsoAbbr: Cancer Invest.
NlmId: 8307154
123:123
JrId: 2677
long title: Canadian Association of Radiologists journal = Journal l'Association canadienne des radiologistes
short title: Can Assoc Radiol J
ISSN: 0846-5371
ISSN (Online): 1488-2361
IsoAbbr: Can Assoc Radiol J
NlmId: 8812910
123:123
JrId: 2678
long title: Cardiology management
short title: Cardiol Manage
ISSN: 0892-9327
ISSN (Online): 
IsoAbbr: Cardiol Manage
NlmId: 8704505
123:123
JrId: 2679
long title: Child abuse & neglect
short title: Child Abuse Negl
ISSN: 0145-2134
ISSN (Online): 1873-7757
IsoAbbr: Child Abuse Negl
NlmId: 7801702
123:123
JrId: 2680
long title: CAP today / College of American Pathologists
short title: CAP Today
ISSN: 0891-1525
ISSN (Online): 
IsoAbbr: CAP Today
NlmId: 8704824
123:123
JrId: 2681
long title: Caritas
short title: Caritas
ISSN: 
ISSN (Online): 
IsoAbbr: Caritas
NlmId: 9880341
123:123
JrId: 2682
long title: Comptes-rendus des travaux du Laboratoire Carlsberg
short title: C R Trav Lab Carlsberg
ISSN: 0075-7497
ISSN (Online): 
IsoAbbr: C R Trav Lab Carlsberg
NlmId: 0421140
123:123
JrId: 2683
long title: CA: a cancer journal for clinicians
short title: CA Cancer J Clin
ISSN: 0007-9235
ISSN (Online): 1542-4863
IsoAbbr: CA Cancer J Clin
NlmId: 0370647
123:123
JrId: 2684
long title: Canadian bulletin of cardiovascular nursing
short title: Can Bull Cardiovasc Nurs
ISSN: 0831-4462
ISSN (Online): 
IsoAbbr: Can Bull Cardiovasc Nurs
NlmId: 8812097
123:123
JrId: 2685
long title: Caementum
short title: Caementum
ISSN: 
ISSN (Online): 
IsoAbbr: Caementum
NlmId: 9875601
123:123
JrId: 2686
long title: Cell biology and toxicology
short title: Cell Biol Toxicol
ISSN: 0742-2091
ISSN (Online): 1573-6822
IsoAbbr: Cell Biol. Toxicol.
NlmId: 8506639
123:123
JrId: 2687
long title: Cahiers d'anesthesiologie
short title: Cah Anesthesiol
ISSN: 0007-9685
ISSN (Online): 
IsoAbbr: Cah Anesthesiol
NlmId: 0370650
123:123
JrId: 2688
long title: Les Cahiers du College de medecine des hopitaux de Paris
short title: Cah Coll Med Hop Paris
ISSN: 0375-877X
ISSN (Online): 
IsoAbbr: Cah Coll Med Hop Paris
NlmId: 7503474
123:123
JrId: 2689
long title: Critical care clinics
short title: Crit Care Clin
ISSN: 0749-0704
ISSN (Online): 1557-8232
IsoAbbr: Crit Care Clin
NlmId: 8507720
123:123
JrId: 2690
long title: Critical care nursing quarterly
short title: Crit Care Nurs Q
ISSN: 0887-9303
ISSN (Online): 1550-5111
IsoAbbr: Crit Care Nurs Q
NlmId: 8704517
123:123
JrId: 2691
long title: Les Cahiers de medecine
short title: Cah Med
ISSN: 0010-0978
ISSN (Online): 
IsoAbbr: Cah Med
NlmId: 0242654
123:123
JrId: 2692
long title: Cancer chemotherapy reports. Part 3
short title: Cancer Chemother Rep 3
ISSN: 0069-0139
ISSN (Online): 
IsoAbbr: Cancer Chemother Rep 3
NlmId: 7609154
123:123
JrId: 2693
long title: Cancer detection and prevention. Supplement : official publication of the International Society for Preventive Oncology, Inc
short title: Cancer Detect Prev Suppl
ISSN: 1043-6995
ISSN (Online): 
IsoAbbr: Cancer Detect Prev Suppl
NlmId: 8808253
123:123
JrId: 2694
long title: Cell differentiation and development : the official journal of the International Society of Developmental Biologists
short title: Cell Differ Dev
ISSN: 0922-3371
ISSN (Online): 
IsoAbbr: Cell Differ. Dev.
NlmId: 8811335
123:123
JrId: 2695
long title: Zhonghua yi xue za zhi
short title: Zhonghua Yi Xue Za Zhi
ISSN: 0376-2491
ISSN (Online): 
IsoAbbr: Zhonghua Yi Xue Za Zhi
NlmId: 7511141
123:123
JrId: 2696
long title: Community dental health
short title: Community Dent Health
ISSN: 0265-539X
ISSN (Online): 
IsoAbbr: Community Dent Health
NlmId: 8411261
123:123
JrId: 2697
long title: The Cincinnati Dental Society bulletin
short title: Cincinnati Dent Soc Bull
ISSN: 0095-7909
ISSN (Online): 
IsoAbbr: Cincinnati Dent Soc Bull
NlmId: 7502036
123:123
JrId: 2698
long title: Les cahiers du nursing
short title: Cah Nurs
ISSN: 0008-0179
ISSN (Online): 
IsoAbbr: Cah Nurs
NlmId: 0417622
123:123
JrId: 2699
long title: Catering & health
short title: Cater Health
ISSN: 0267-3851
ISSN (Online): 
IsoAbbr: Cater Health
NlmId: 8811334
123:123
JrId: 2700
long title: Cahiers d'odonto-stomatologie
short title: Cah Odontostomatol Touraine
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Odontostomatol Touraine
NlmId: 1276416
123:123
JrId: 2701
long title: Clinical and experimental allergy : journal of the British Society for Allergy and Clinical Immunology
short title: Clin Exp Allergy
ISSN: 0954-7894
ISSN (Online): 1365-2222
IsoAbbr: Clin. Exp. Allergy
NlmId: 8906443
123:123
JrId: 2702
long title: Les Cahiers de prothese
short title: Cah Prothese
ISSN: 0397-1643
ISSN (Online): 
IsoAbbr: Cah Prothese
NlmId: 7613319
123:123
JrId: 2703
long title: Cahiers de sociologie et de demographie medicales
short title: Cah Sociol Demogr Med
ISSN: 0007-9995
ISSN (Online): 
IsoAbbr: Cah Sociol Demogr Med
NlmId: 0004455
123:123
JrId: 2704
long title: The Veterinary clinics of North America. Equine practice
short title: Vet Clin North Am Equine Pract
ISSN: 0749-0739
ISSN (Online): 1558-4224
IsoAbbr: Vet. Clin. North Am. Equine Pract.
NlmId: 8511904
123:123
JrId: 2705
long title: CAL [magazine] Certified Akers Laboratories
short title: CAL
ISSN: 0007-778X
ISSN (Online): 
IsoAbbr: CAL
NlmId: 15930010R
123:123
JrId: 2706
long title: Calcified tissue research
short title: Calcif Tissue Res
ISSN: 0008-0594
ISSN (Online): 
IsoAbbr: Calcif Tissue Res
NlmId: 0114414
123:123
JrId: 2707
long title: California management review
short title: Calif Manage Rev
ISSN: 0008-1256
ISSN (Online): 
IsoAbbr: Calif Manage Rev
NlmId: 9877019
123:123
JrId: 2708
long title: The Veterinary clinics of North America. Food animal practice
short title: Vet Clin North Am Food Anim Pract
ISSN: 0749-0720
ISSN (Online): 1558-4240
IsoAbbr: Vet. Clin. North Am. Food Anim. Pract.
NlmId: 8511905
123:123
JrId: 2709
long title: California medicine
short title: Calif Med
ISSN: 0008-1264
ISSN (Online): 
IsoAbbr: Calif Med
NlmId: 0410260
123:123
JrId: 2710
long title: California nurse
short title: Calif Nurse
ISSN: 0008-1310
ISSN (Online): 
IsoAbbr: Calif Nurse
NlmId: 0246655
123:123
JrId: 2711
long title: Canadian doctor
short title: Can Doct
ISSN: 0008-3429
ISSN (Online): 
IsoAbbr: Can Doct
NlmId: 0373137
123:123
JrId: 2712
long title: Canadian Anaesthetists' Society journal
short title: Can Anaesth Soc J
ISSN: 0008-2856
ISSN (Online): 
IsoAbbr: Can Anaesth Soc J
NlmId: 0371163
123:123
JrId: 2713
long title: Calcified tissue international
short title: Calcif Tissue Int
ISSN: 0171-967X
ISSN (Online): 1432-0827
IsoAbbr: Calcif. Tissue Int.
NlmId: 7905481
123:123
JrId: 2714
long title: Proceedings. Canadian Cancer Conference
short title: Proc Can Cancer Conf
ISSN: 0068-8436
ISSN (Online): 
IsoAbbr: Proc Can Cancer Conf
NlmId: 23710060R
123:123
JrId: 2715
long title: CANA
short title: CANA
ISSN: 0196-2752
ISSN (Online): 
IsoAbbr: CANA
NlmId: 7909277
123:123
JrId: 2716
long title: Canadian critical care nursing journal
short title: Can Crit Care Nurs J
ISSN: 0826-6778
ISSN (Online): 
IsoAbbr: Can Crit Care Nurs J
NlmId: 8607463
123:123
JrId: 2717
long title: The Canadian dental hygienist
short title: Can Dent Hyg
ISSN: 0008-3380
ISSN (Online): 
IsoAbbr: Can Dent Hyg
NlmId: 0332642
123:123
JrId: 2718
long title: Canadian Forces Dental Services quarterly
short title: Can Forces Dent Serv Q
ISSN: 0045-4850
ISSN (Online): 
IsoAbbr: Can Forces Dent Serv Q
NlmId: 1245652
123:123
JrId: 2719
long title: Canadian hospital
short title: Can Hosp
ISSN: 0008-3798
ISSN (Online): 
IsoAbbr: Can Hosp
NlmId: 0417624
123:123
JrId: 2720
long title: Journal (Canadian Dental Association)
short title: J Can Dent Assoc
ISSN: 0709-8936
ISSN (Online): 1488-2159
IsoAbbr: J Can Dent Assoc
NlmId: 7907605
123:123
JrId: 2721
long title: Changgeng yi xue za zhi / Changgeng ji nian yi yuan = Chang Gung medical journal / Chang Gung Memorial Hospital
short title: Changgeng Yi Xue Za Zhi
ISSN: 
ISSN (Online): 
IsoAbbr: Changgeng Yi Xue Za Zhi
NlmId: 9809559
123:123
JrId: 2722
long title: Zhonghua zheng xing shao shang wai ke za zhi = Zhonghua zheng xing shao shang waikf [i.e. waike] zazhi = Chinese journal of plastic surgery and burns / [Chung-hua cheng hsing shao shang wai k'o tsa chih pien chi wei yuan hui pien chi]
short title: Zhonghua Zheng Xing Shao Shang Wai Ke Za Zhi
ISSN: 1000-7806
ISSN (Online): 
IsoAbbr: Zhonghua Zheng Xing Shao Shang Wai Ke Za Zhi
NlmId: 8510296
123:123
JrId: 2723
long title: Canadian journal of biochemistry
short title: Can J Biochem
ISSN: 0008-4018
ISSN (Online): 
IsoAbbr: Can. J. Biochem.
NlmId: 0421034
123:123
JrId: 2724
long title: Canadian journal of biochemistry and cell biology = Revue canadienne de biochimie et biologie cellulaire
short title: Can J Biochem Cell Biol
ISSN: 0714-7511
ISSN (Online): 
IsoAbbr: Can. J. Biochem. Cell Biol.
NlmId: 8302763
123:123
JrId: 2725
long title: The Canadian journal of cardiology
short title: Can J Cardiol
ISSN: 0828-282X
ISSN (Online): 1916-7075
IsoAbbr: Can J Cardiol
NlmId: 8510280
123:123
JrId: 2726
long title: Zhonghua yi xue za zhi = Chinese medical journal_ Free China ed
short title: Zhonghua Yi Xue Za Zhi (Taipei)
ISSN: 0578-1337
ISSN (Online): 
IsoAbbr: Zhonghua Yi Xue Za Zhi (Taipei)
NlmId: 0005327
123:123
JrId: 2727
long title: Canadian Forces Dental Services Bulletin
short title: Can Forces Dent Serv Bull
ISSN: 0715-6774
ISSN (Online): 
IsoAbbr: Can Forces Dent Serv Bull
NlmId: 9878928
123:123
JrId: 2728
long title: Zhonghua ya yi xue hui za zhi / Zhonghua ya yi xue hui = Chinese dental journal / Dental Association, Republic of China
short title: Zhonghua Ya Yi Xue Hui Za Zhi
ISSN: 1010-3287
ISSN (Online): 
IsoAbbr: Zhonghua Ya Yi Xue Hui Za Zhi
NlmId: 8804030
123:123
JrId: 2729
long title: Ceskoslovenska hygiena
short title: Cesk Hyg
ISSN: 0009-0573
ISSN (Online): 
IsoAbbr: Cesk Hyg
NlmId: 0204003
123:123
JrId: 2730
long title: Canadian journal of comparative medicine. Revue canadienne de medecine comparee
short title: Can J Comp Med
ISSN: 0008-4050
ISSN (Online): 
IsoAbbr: Can. J. Comp. Med.
NlmId: 0151747
123:123
JrId: 2731
long title: Canadian journal of genetics and cytology. Journal canadien de genetique et de cytologie
short title: Can J Genet Cytol
ISSN: 0008-4093
ISSN (Online): 
IsoAbbr: Can. J. Genet. Cytol.
NlmId: 0372706
123:123
JrId: 2732
long title: Clinical imaging
short title: Clin Imaging
ISSN: 0899-7071
ISSN (Online): 1873-4499
IsoAbbr: Clin Imaging
NlmId: 8911831
123:123
JrId: 2733
long title: Computers in nursing
short title: Comput Nurs
ISSN: 0736-8593
ISSN (Online): 
IsoAbbr: Comput Nurs
NlmId: 8507717
123:123
JrId: 2734
long title: Canadian journal of medical technology
short title: Can J Med Technol
ISSN: 0008-4158
ISSN (Online): 
IsoAbbr: Can J Med Technol
NlmId: 0373141
123:123
JrId: 2736
long title: Canadian journal of occupational therapy. Revue canadienne d'ergotherapie
short title: Can J Occup Ther
ISSN: 0008-4174
ISSN (Online): 
IsoAbbr: Can J Occup Ther
NlmId: 0406021
123:123
JrId: 2737
long title: Canadian operating room nursing journal
short title: Can Oper Room Nurs J
ISSN: 0712-6778
ISSN (Online): 
IsoAbbr: Can Oper Room Nurs J
NlmId: 8406632
123:123
JrId: 2738
long title: Canadian journal of microbiology
short title: Can J Microbiol
ISSN: 0008-4166
ISSN (Online): 1480-3275
IsoAbbr: Can. J. Microbiol.
NlmId: 0372707
123:123
JrId: 2739
long title: The Canadian journal of neurological sciences. Le journal canadien des sciences neurologiques
short title: Can J Neurol Sci
ISSN: 0317-1671
ISSN (Online): 
IsoAbbr: Can J Neurol Sci
NlmId: 0415227
123:123
JrId: 2740
long title: Canadian journal of ophthalmology. Journal canadien d'ophtalmologie
short title: Can J Ophthalmol
ISSN: 0008-4182
ISSN (Online): 
IsoAbbr: Can. J. Ophthalmol.
NlmId: 0045312
123:123
JrId: 2741
long title: Canadian journal of otolaryngology. Journal canadien d'otolaryngologie
short title: Can J Otolaryngol
ISSN: 0045-5083
ISSN (Online): 
IsoAbbr: Can J Otolaryngol
NlmId: 7610409
123:123
JrId: 2742
long title: Canadian journal of physiology and pharmacology
short title: Can J Physiol Pharmacol
ISSN: 0008-4212
ISSN (Online): 1205-7541
IsoAbbr: Can. J. Physiol. Pharmacol.
NlmId: 0372712
123:123
JrId: 2743
long title: The Canadian journal of nursing research = Revue canadienne de recherche en sciences infirmieres
short title: Can J Nurs Res
ISSN: 0844-5621
ISSN (Online): 
IsoAbbr: Can J Nurs Res
NlmId: 8910581
123:123
JrId: 2744
long title: The Canadian journal of community dentistry = La Revue canadienne de la dentisterie communautaire
short title: Can J Community Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Can J Community Dent
NlmId: 8806537
123:123
JrId: 2745
long title: The Canadian journal of psychiatric nursing
short title: Can J Psychiatr Nurs
ISSN: 0008-4247
ISSN (Online): 
IsoAbbr: Can J Psychiatr Nurs
NlmId: 0074422
123:123
JrId: 2746
long title: The Canadian journal of medical radiation technology / CAMRT
short title: Can J Med Radiat Technol
ISSN: 0820-5930
ISSN (Online): 
IsoAbbr: Can J Med Radiat Technol
NlmId: 8710791
123:123
JrId: 2747
long title: Canadian journal of psychology
short title: Can J Psychol
ISSN: 0008-4255
ISSN (Online): 
IsoAbbr: Can J Psychol
NlmId: 0372713
123:123
JrId: 2748
long title: Canadian journal of public health. Revue canadienne de sante publique
short title: Can J Public Health
ISSN: 0008-4263
ISSN (Online): 
IsoAbbr: Can J Public Health
NlmId: 0372714
123:123
JrId: 2749
long title: Canadian public administration : Administration publique du Canada
short title: Can Public Adm
ISSN: 0008-4840
ISSN (Online): 1754-7121
IsoAbbr: Can Public Adm
NlmId: 9875219
123:123
JrId: 2750
long title: The Canadian journal of radiography, radiotherapy, nuclear medicine
short title: Can J Radiogr Radiother Nucl Med
ISSN: 0319-4434
ISSN (Online): 
IsoAbbr: Can J Radiogr Radiother Nucl Med
NlmId: 7607694
123:123
JrId: 2751
long title: Canadian journal of sport sciences = Journal canadien des sciences du sport
short title: Can J Sport Sci
ISSN: 0833-1235
ISSN (Online): 
IsoAbbr: Can J Sport Sci
NlmId: 8707670
123:123
JrId: 2752
long title: Canadian journal of surgery. Journal canadien de chirurgie
short title: Can J Surg
ISSN: 0008-428X
ISSN (Online): 1488-2310
IsoAbbr: Can J Surg
NlmId: 0372715
123:123
JrId: 2753
long title: Canadian journal of veterinary research = Revue canadienne de recherche veterinaire
short title: Can J Vet Res
ISSN: 0830-9000
ISSN (Online): 
IsoAbbr: Can. J. Vet. Res.
NlmId: 8607793
123:123
JrId: 2754
long title: Canadian journal of zoology
short title: Can J Zool
ISSN: 0008-4301
ISSN (Online): 1480-3283
IsoAbbr: Can. J. Zool.
NlmId: 0372716
123:123
JrId: 2755
long title: Canadian Medical Association journal
short title: Can Med Assoc J
ISSN: 0008-4409
ISSN (Online): 
IsoAbbr: Can Med Assoc J
NlmId: 0414110
123:123
JrId: 2756
long title: Cancer biochemistry biophysics
short title: Cancer Biochem Biophys
ISSN: 0305-7232
ISSN (Online): 
IsoAbbr: Cancer Biochem. Biophys.
NlmId: 7506524
123:123
JrId: 2757
long title: The Canadian nurse
short title: Can Nurse
ISSN: 0008-4581
ISSN (Online): 
IsoAbbr: Can Nurse
NlmId: 0405504
123:123
JrId: 2758
long title: Clinical reviews in allergy
short title: Clin Rev Allergy
ISSN: 0731-8235
ISSN (Online): 
IsoAbbr: Clin Rev Allergy
NlmId: 8308524
123:123
JrId: 2759
long title: Contemporary longterm care
short title: Contemp Longterm Care
ISSN: 8750-9652
ISSN (Online): 
IsoAbbr: Contemp Longterm Care
NlmId: 8508328
123:123
JrId: 2760
long title: Clinics in dermatology
short title: Clin Dermatol
ISSN: 0738-081X
ISSN (Online): 1879-1131
IsoAbbr: Clin. Dermatol.
NlmId: 8406412
123:123
JrId: 2761
long title: Clinical reproduction and fertility
short title: Clin Reprod Fertil
ISSN: 0725-556X
ISSN (Online): 
IsoAbbr: Clin Reprod Fertil
NlmId: 8218028
123:123
JrId: 2762
long title: Clinical gerontologist
short title: Clin Gerontol
ISSN: 0731-7115
ISSN (Online): 
IsoAbbr: Clin Gerontol
NlmId: 8300869
123:123
JrId: 2763
long title: Clinical nurse specialist CNS
short title: Clin Nurse Spec
ISSN: 0887-6274
ISSN (Online): 1538-9782
IsoAbbr: Clin Nurse Spec
NlmId: 8709115
123:123
JrId: 2764
long title: Canadian Psychiatric Association journal
short title: Can Psychiatr Assoc J
ISSN: 0008-4824
ISSN (Online): 
IsoAbbr: Can Psychiatr Assoc J
NlmId: 0414266
123:123
JrId: 2765
long title: Clinics in geriatric medicine
short title: Clin Geriatr Med
ISSN: 0749-0690
ISSN (Online): 1557-8623
IsoAbbr: Clin. Geriatr. Med.
NlmId: 8603766
123:123
JrId: 2766
long title: Clinics in podiatric medicine and surgery
short title: Clin Podiatr Med Surg
ISSN: 0891-8422
ISSN (Online): 1558-2302
IsoAbbr: Clin Podiatr Med Surg
NlmId: 8604974
123:123
JrId: 2767
long title: CPJ : Canadian pharmaceutical journal = RPC : la revue pharmaceutique canadienne
short title: CPJ
ISSN: 0828-6914
ISSN (Online): 
IsoAbbr: CPJ
NlmId: 0372710
123:123
JrId: 2768
long title: Canadian journal of psychiatry. Revue canadienne de psychiatrie
short title: Can J Psychiatry
ISSN: 0706-7437
ISSN (Online): 1497-0015
IsoAbbr: Can J Psychiatry
NlmId: 7904187
123:123
JrId: 2769
long title: The Canadian veterinary journal. La revue veterinaire canadienne
short title: Can Vet J
ISSN: 0008-5286
ISSN (Online): 
IsoAbbr: Can. Vet. J.
NlmId: 0004653
123:123
JrId: 2770
long title: Cancer drug delivery
short title: Cancer Drug Deliv
ISSN: 0732-9482
ISSN (Online): 
IsoAbbr: Cancer Drug Deliv
NlmId: 8409965
123:123
JrId: 2771
long title: Cancer
short title: Cancer
ISSN: 0008-543X
ISSN (Online): 1097-0142
IsoAbbr: Cancer
NlmId: 0374236
123:123
JrId: 2772
long title: Computerized medical imaging and graphics : the official journal of the Computerized Medical Imaging Society
short title: Comput Med Imaging Graph
ISSN: 0895-6111
ISSN (Online): 1879-0771
IsoAbbr: Comput Med Imaging Graph
NlmId: 8806104
123:123
JrId: 2773
long title: Chinese medical journal
short title: Chin Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Chin Med J
NlmId: 0005256
123:123
JrId: 2774
long title: Cell and muscle motility
short title: Cell Muscle Motil
ISSN: 0730-9554
ISSN (Online): 
IsoAbbr: Cell Muscle Motil.
NlmId: 8107192
123:123
JrId: 2775
long title: Cancer chemotherapy reports. Part 1
short title: Cancer Chemother Rep
ISSN: 0069-0112
ISSN (Online): 
IsoAbbr: Cancer Chemother Rep
NlmId: 7607105
123:123
JrId: 2776
long title: Clinical microbiology reviews
short title: Clin Microbiol Rev
ISSN: 0893-8512
ISSN (Online): 1098-6618
IsoAbbr: Clin. Microbiol. Rev.
NlmId: 8807282
123:123
JrId: 2777
long title: Journal of submicroscopic cytology and pathology
short title: J Submicrosc Cytol Pathol
ISSN: 1122-9497
ISSN (Online): 
IsoAbbr: J. Submicrosc. Cytol. Pathol.
NlmId: 8804312
123:123
JrId: 2778
long title: Cancer genetics and cytogenetics
short title: Cancer Genet Cytogenet
ISSN: 0165-4608
ISSN (Online): 1873-4456
IsoAbbr: Cancer Genet. Cytogenet.
NlmId: 7909240
123:123
JrId: 2779
long title: Cancer chemotherapy reports. Part 2
short title: Cancer Chemother Rep 2
ISSN: 0069-0120
ISSN (Online): 
IsoAbbr: Cancer Chemother Rep 2
NlmId: 7607106
123:123
JrId: 2780
long title: Cancer letters
short title: Cancer Lett
ISSN: 0304-3835
ISSN (Online): 1872-7980
IsoAbbr: Cancer Lett.
NlmId: 7600053
123:123
JrId: 2781
long title: Cancer immunology, immunotherapy : CII
short title: Cancer Immunol Immunother
ISSN: 0340-7004
ISSN (Online): 1432-0851
IsoAbbr: Cancer Immunol. Immunother.
NlmId: 8605732
123:123
JrId: 2782
long title: Capital nursing
short title: Cap Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: Cap Nurs
NlmId: 9881858
123:123
JrId: 2784
long title: Cancer nursing
short title: Cancer Nurs
ISSN: 0162-220X
ISSN (Online): 1538-9804
IsoAbbr: Cancer Nurs
NlmId: 7805358
123:123
JrId: 2786
long title: Cancer research
short title: Cancer Res
ISSN: 0008-5472
ISSN (Online): 1538-7445
IsoAbbr: Cancer Res.
NlmId: 2984705R
123:123
JrId: 2787
long title: Cancer surveys
short title: Cancer Surv
ISSN: 0261-2429
ISSN (Online): 
IsoAbbr: Cancer Surv.
NlmId: 8218015
123:123
JrId: 2788
long title: Christian nurse international
short title: Christ Nurse Int
ISSN: 1010-7355
ISSN (Online): 
IsoAbbr: Christ Nurse Int
NlmId: 9882984
123:123
JrId: 2789
long title: Clinical neuropharmacology
short title: Clin Neuropharmacol
ISSN: 0362-5664
ISSN (Online): 1537-162X
IsoAbbr: Clin Neuropharmacol
NlmId: 7607910
123:123
JrId: 2790
long title: Cancer treatment reports
short title: Cancer Treat Rep
ISSN: 0361-5960
ISSN (Online): 
IsoAbbr: Cancer Treat Rep
NlmId: 7607107
123:123
JrId: 2791
long title: Cancer treatment reviews
short title: Cancer Treat Rev
ISSN: 0305-7372
ISSN (Online): 1532-1967
IsoAbbr: Cancer Treat. Rev.
NlmId: 7502030
123:123
JrId: 2792
long title: Child nephrology and urology
short title: Child Nephrol Urol
ISSN: 1012-6694
ISSN (Online): 
IsoAbbr: Child Nephrol Urol
NlmId: 8910177
123:123
JrId: 2793
long title: Il Cancro
short title: Cancro
ISSN: 0008-5480
ISSN (Online): 
IsoAbbr: Cancro
NlmId: 0421125
123:123
JrId: 2794
long title: Carcinogenesis_ a comprehensive survey
short title: Carcinog Compr Surv
ISSN: 0147-4006
ISSN (Online): 
IsoAbbr: Carcinog Compr Surv
NlmId: 7704086
123:123
JrId: 2795
long title: Child's nervous system : ChNS : official journal of the International Society for Pediatric Neurosurgery
short title: Childs Nerv Syst
ISSN: 0256-7040
ISSN (Online): 1433-0350
IsoAbbr: Childs Nerv Syst
NlmId: 8503227
123:123
JrId: 2796
long title: Carbohydrate research
short title: Carbohydr Res
ISSN: 0008-6215
ISSN (Online): 1873-426X
IsoAbbr: Carbohydr. Res.
NlmId: 0043535
123:123
JrId: 2797
long title: Cancer detection and prevention
short title: Cancer Detect Prev
ISSN: 0361-090X
ISSN (Online): 1525-1500
IsoAbbr: Cancer Detect. Prev.
NlmId: 7704778
123:123
JrId: 2798
long title: Cardiologia pratica
short title: Cardiol Prat
ISSN: 0008-6339
ISSN (Online): 
IsoAbbr: Cardiol Prat
NlmId: 0400652
123:123
JrId: 2799
long title: Comprehensive gerontology. Section C, Interdisciplinary topics
short title: Compr Gerontol C
ISSN: 0902-0098
ISSN (Online): 
IsoAbbr: Compr Gerontol C
NlmId: 8809131
123:123
JrId: 2800
long title: Comprehensive gerontology. Section B, Behavioural, social, and applied sciences
short title: Compr Gerontol B
ISSN: 0902-008X
ISSN (Online): 
IsoAbbr: Compr Gerontol B
NlmId: 8712368
123:123
JrId: 2801
long title: Corporate commentary
short title: Corp Comment
ISSN: 0749-4335
ISSN (Online): 
IsoAbbr: Corp Comment
NlmId: 8501367
123:123
JrId: 2802
long title: Cardiologia (Rome, Italy)
short title: Cardiologia
ISSN: 0393-1978
ISSN (Online): 
IsoAbbr: Cardiologia
NlmId: 8506637
123:123
JrId: 2803
long title: Comprehensive gerontology. Section A, Clinical and laboratory sciences
short title: Compr Gerontol A
ISSN: 0902-0071
ISSN (Online): 
IsoAbbr: Compr Gerontol A
NlmId: 8710568
123:123
JrId: 2804
long title: Cardiology
short title: Cardiology
ISSN: 0008-6312
ISSN (Online): 1421-9751
IsoAbbr: Cardiology
NlmId: 1266406
123:123
JrId: 2806
long title: Cardiology clinics
short title: Cardiol Clin
ISSN: 0733-8651
ISSN (Online): 1558-2264
IsoAbbr: Cardiol Clin
NlmId: 8300331
123:123
JrId: 2807
long title: Cardiovascular clinics
short title: Cardiovasc Clin
ISSN: 0069-0384
ISSN (Online): 
IsoAbbr: Cardiovasc Clin
NlmId: 0213744
123:123
JrId: 2808
long title: Cardiovascular and interventional radiology
short title: Cardiovasc Intervent Radiol
ISSN: 0174-1551
ISSN (Online): 1432-086X
IsoAbbr: Cardiovasc Intervent Radiol
NlmId: 8003538
123:123
JrId: 2809
long title: Colorado nurse (1985)
short title: Colo Nurse
ISSN: 8750-846X
ISSN (Online): 
IsoAbbr: Colo Nurse
NlmId: 8502809
123:123
JrId: 2810
long title: Cardio-vascular nursing
short title: Cardiovasc Nurs
ISSN: 0008-6355
ISSN (Online): 
IsoAbbr: Cardiovasc Nurs
NlmId: 0004704
123:123
JrId: 2811
long title: Compendium (Newtown, Pa.)
short title: Compendium
ISSN: 0894-1009
ISSN (Online): 
IsoAbbr: Compendium
NlmId: 8702480
123:123
JrId: 2812
long title: Cardiovascular research
short title: Cardiovasc Res
ISSN: 0008-6363
ISSN (Online): 1755-3245
IsoAbbr: Cardiovasc. Res.
NlmId: 0077427
123:123
JrId: 2813
long title: Concepts in immunopathology
short title: Concepts Immunopathol
ISSN: 0255-7983
ISSN (Online): 
IsoAbbr: Concepts Immunopathol
NlmId: 8412469
123:123
JrId: 2814
long title: Computertomographie
short title: Computertomographie
ISSN: 0720-0501
ISSN (Online): 
IsoAbbr: Computertomographie
NlmId: 8305245
123:123
JrId: 2816
long title: Cardiovascular Research Center bulletin
short title: Cardiovasc Res Cent Bull
ISSN: 0008-6371
ISSN (Online): 
IsoAbbr: Cardiovasc Res Cent Bull
NlmId: 0415230
123:123
JrId: 2817
long title: Cardiovascular radiology
short title: Cardiovasc Radiol
ISSN: 0342-7196
ISSN (Online): 
IsoAbbr: Cardiovasc Radiol
NlmId: 7807044
123:123
JrId: 2818
long title: COO [reports]. U.S. Atomic Energy Commission
short title: COO Rep
ISSN: 
ISSN (Online): 
IsoAbbr: COO Rep
NlmId: 21830370R
123:123
JrId: 2820
long title: Catholic hospital
short title: Cathol Hosp
ISSN: 0008-8099
ISSN (Online): 
IsoAbbr: Cathol Hosp
NlmId: 7502750
123:123
JrId: 2821
long title: Caridad, ciencia y arte
short title: Caridad Cienc Arte
ISSN: 0069-0546
ISSN (Online): 
IsoAbbr: Caridad Cienc Arte
NlmId: 0035654
123:123
JrId: 2822
long title: Clinical therapeutics
short title: Clin Ther
ISSN: 0149-2918
ISSN (Online): 1879-114X
IsoAbbr: Clin Ther
NlmId: 7706726
123:123
JrId: 2823
long title: Care giver : journal of the College of Chaplains
short title: Care Giver
ISSN: 1077-8586
ISSN (Online): 
IsoAbbr: Care Giver
NlmId: 9881936
123:123
JrId: 2824
long title: Caries research
short title: Caries Res
ISSN: 0008-6568
ISSN (Online): 1421-976X
IsoAbbr: Caries Res.
NlmId: 0103374
123:123
JrId: 2825
long title: Cellular and molecular biology
short title: Cell Mol Biol
ISSN: 0145-5680
ISSN (Online): 
IsoAbbr: Cell. Mol. Biol.
NlmId: 7801029
123:123
JrId: 2826
long title: CCQ. Critical care quarterly
short title: CCQ
ISSN: 0160-2551
ISSN (Online): 
IsoAbbr: CCQ
NlmId: 7900428
123:123
JrId: 2827
long title: Cellular and molecular neurobiology
short title: Cell Mol Neurobiol
ISSN: 0272-4340
ISSN (Online): 1573-6830
IsoAbbr: Cell. Mol. Neurobiol.
NlmId: 8200709
123:123
JrId: 2828
long title: Casopis lekaru ceskych
short title: Cas Lek Cesk
ISSN: 0008-7335
ISSN (Online): 
IsoAbbr: Cas. Lek. Cesk.
NlmId: 0004743
123:123
JrId: 2829
long title: The Catholic nurse
short title: Cathol Nurse (Wallsend)
ISSN: 0008-8269
ISSN (Online): 
IsoAbbr: Cathol Nurse (Wallsend)
NlmId: 16040540R
123:123
JrId: 2830
long title: Cell
short title: Cell
ISSN: 0092-8674
ISSN (Online): 1097-4172
IsoAbbr: Cell
NlmId: 0413066
123:123
JrId: 2831
long title: The Catholic nurse
short title: Cathol Nurse
ISSN: 0576-9485
ISSN (Online): 
IsoAbbr: Cathol Nurse
NlmId: 0231743
123:123
JrId: 2832
long title: Cell differentiation
short title: Cell Differ
ISSN: 0045-6039
ISSN (Online): 
IsoAbbr: Cell Differ.
NlmId: 0342640
123:123
JrId: 2833
long title: CDS review
short title: CDS Rev
ISSN: 0091-1666
ISSN (Online): 
IsoAbbr: CDS Rev
NlmId: 0351400
123:123
JrId: 2834
long title: CDT digest
short title: CDT Dig
ISSN: 
ISSN (Online): 
IsoAbbr: CDT Dig
NlmId: 1254500
123:123
JrId: 2835
long title: Cellular immunology
short title: Cell Immunol
ISSN: 0008-8749
ISSN (Online): 1090-2163
IsoAbbr: Cell. Immunol.
NlmId: 1246405
123:123
JrId: 2836
long title: Cell and tissue kinetics
short title: Cell Tissue Kinet
ISSN: 0008-8730
ISSN (Online): 
IsoAbbr: Cell Tissue Kinet
NlmId: 0174107
123:123
JrId: 2837
long title: La Cellule
short title: Cellule
ISSN: 0008-8757
ISSN (Online): 
IsoAbbr: Cellule
NlmId: 16110080R
123:123
JrId: 2838
long title: Cell biophysics
short title: Cell Biophys
ISSN: 0163-4992
ISSN (Online): 
IsoAbbr: Cell Biophys.
NlmId: 8002185
123:123
JrId: 2839
long title: Cell and tissue research
short title: Cell Tissue Res
ISSN: 0302-766X
ISSN (Online): 1432-0878
IsoAbbr: Cell Tissue Res.
NlmId: 0417625
123:123
JrId: 2840
long title: Cell calcium
short title: Cell Calcium
ISSN: 0143-4160
ISSN (Online): 1532-1991
IsoAbbr: Cell Calcium
NlmId: 8006226
123:123
JrId: 2841
long title: Cell motility
short title: Cell Motil
ISSN: 0271-6585
ISSN (Online): 
IsoAbbr: Cell Motil.
NlmId: 8207421
123:123
JrId: 2842
long title: Zhonghua liu xing bing xue za zhi = Zhonghua liuxingbingxue zazhi
short title: Zhonghua Liu Xing Bing Xue Za Zhi
ISSN: 0254-6450
ISSN (Online): 
IsoAbbr: Zhonghua Liu Xing Bing Xue Za Zhi
NlmId: 8208604
123:123
JrId: 2843
long title: The Central African journal of medicine
short title: Cent Afr J Med
ISSN: 0008-9176
ISSN (Online): 
IsoAbbr: Cent Afr J Med
NlmId: 0372566
123:123
JrId: 2844
long title: Cephalalgia : an international journal of headache
short title: Cephalalgia
ISSN: 0333-1024
ISSN (Online): 1468-2982
IsoAbbr: Cephalalgia
NlmId: 8200710
123:123
JrId: 2845
long title: Catheterization and cardiovascular diagnosis
short title: Cathet Cardiovasc Diagn
ISSN: 0098-6569
ISSN (Online): 
IsoAbbr: Cathet Cardiovasc Diagn
NlmId: 7508512
123:123
JrId: 2846
long title: CDA journal California Dental Association
short title: CDA J
ISSN: 0091-4231
ISSN (Online): 
IsoAbbr: CDA J
NlmId: 0367730
123:123
JrId: 2847
long title: Critical reviews in biotechnology
short title: Crit Rev Biotechnol
ISSN: 0738-8551
ISSN (Online): 1549-7801
IsoAbbr: Crit. Rev. Biotechnol.
NlmId: 8505177
123:123
JrId: 2848
long title: Cell biology international reports
short title: Cell Biol Int Rep
ISSN: 0309-1651
ISSN (Online): 
IsoAbbr: Cell Biol. Int. Rep.
NlmId: 7708050
123:123
JrId: 2849
long title: Cell motility and the cytoskeleton
short title: Cell Motil Cytoskeleton
ISSN: 0886-1544
ISSN (Online): 1097-0169
IsoAbbr: Cell Motil. Cytoskeleton
NlmId: 8605339
123:123
JrId: 2850
long title: Centaurus_ international magazine of the history of science and medicine
short title: Centaurus
ISSN: 0008-8994
ISSN (Online): 
IsoAbbr: Centaurus
NlmId: 0372565
123:123
JrId: 2851
long title: Certified dental technician
short title: Certif Dent Tech
ISSN: 
ISSN (Online): 
IsoAbbr: Certif Dent Tech
NlmId: 0033473
123:123
JrId: 2852
long title: The Cerebral palsy journal
short title: Cereb Palsy J
ISSN: 
ISSN (Online): 
IsoAbbr: Cereb Palsy J
NlmId: 0101157
123:123
JrId: 2853
long title: Critical reviews in therapeutic drug carrier systems
short title: Crit Rev Ther Drug Carrier Syst
ISSN: 0743-4863
ISSN (Online): 2162-660X
IsoAbbr: Crit Rev Ther Drug Carrier Syst
NlmId: 8511159
123:123
JrId: 2854
long title: National Nosocomial Infections Study report
short title: Natl Nosocomial Infect Study Rep
ISSN: 0147-443X
ISSN (Online): 
IsoAbbr: Natl Nosocomial Infect Study Rep
NlmId: 8008548
123:123
JrId: 2855
long title: Cerebral palsy review
short title: Cereb Palsy Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Cereb Palsy Rev
NlmId: 2984709R
123:123
JrId: 2856
long title: Centro de Estudios de Recursos Odontologicos para el Nino : CERON
short title: Cent Estud Recur Odontol Nino
ISSN: 1012-8980
ISSN (Online): 
IsoAbbr: Cent Estud Recur Odontol Nino
NlmId: 8409968
123:123
JrId: 2857
long title: Critical reviews in medical informatics
short title: Crit Rev Med Inform
ISSN: 0882-0503
ISSN (Online): 
IsoAbbr: Crit Rev Med Inform
NlmId: 8712374
123:123
JrId: 2858
long title: Cranio : the journal of craniomandibular practice
short title: Cranio
ISSN: 0886-9634
ISSN (Online): 
IsoAbbr: Cranio
NlmId: 8609491
123:123
JrId: 2859
long title: Continuum
short title: Continuum (N Y)
ISSN: 0195-6043
ISSN (Online): 
IsoAbbr: Continuum (N Y)
NlmId: 9878929
123:123
JrId: 2860
long title: Critical reviews in neurobiology
short title: Crit Rev Neurobiol
ISSN: 0892-0915
ISSN (Online): 
IsoAbbr: Crit Rev Neurobiol
NlmId: 8710803
123:123
JrId: 2861
long title: College review (Denver, Colo.)
short title: Coll Rev
ISSN: 0742-8057
ISSN (Online): 
IsoAbbr: Coll Rev
NlmId: 8500687
123:123
JrId: 2862
long title: Bailliere's clinical rheumatology
short title: Baillieres Clin Rheumatol
ISSN: 0950-3579
ISSN (Online): 
IsoAbbr: Baillieres Clin Rheumatol
NlmId: 8805770
123:123
JrId: 2863
long title: Ceskoslovenska dermatologie
short title: Cesk Dermatol
ISSN: 0009-0514
ISSN (Online): 
IsoAbbr: Cesk Dermatol
NlmId: 0067753
123:123
JrId: 2864
long title: Consulting-specifying engineer
short title: Consult Specif Eng
ISSN: 0892-5046
ISSN (Online): 
IsoAbbr: Consult Specif Eng
NlmId: 9882546
123:123
JrId: 2865
long title: Cell structure and function
short title: Cell Struct Funct
ISSN: 0386-7196
ISSN (Online): 1347-3700
IsoAbbr: Cell Struct. Funct.
NlmId: 7608465
123:123
JrId: 2866
long title: Ceskoslovenska epidemiologie, mikrobiologie, imunologie
short title: Cesk Epidemiol Mikrobiol Imunol
ISSN: 0009-0522
ISSN (Online): 
IsoAbbr: Cesk Epidemiol Mikrobiol Imunol
NlmId: 2984708R
123:123
JrId: 2867
long title: Clinics in sports medicine
short title: Clin Sports Med
ISSN: 0278-5919
ISSN (Online): 1556-228X
IsoAbbr: Clin Sports Med
NlmId: 8112473
123:123
JrId: 2868
long title: Central nervous system trauma : journal of the American Paralysis Association
short title: Cent Nerv Syst Trauma
ISSN: 0737-5999
ISSN (Online): 
IsoAbbr: Cent Nerv Syst Trauma
NlmId: 8501356
123:123
JrId: 2869
long title: Consultant
short title: Consultant
ISSN: 0010-7069
ISSN (Online): 
IsoAbbr: Consultant
NlmId: 7501110
123:123
JrId: 2870
long title: Ceskoslovenska farmacie
short title: Cesk Farm
ISSN: 0009-0530
ISSN (Online): 
IsoAbbr: Cesk Farm
NlmId: 0372720
123:123
JrId: 2871
long title: Ceskoslovenska fysiologie / Ustredni ustav biologicky
short title: Cesk Fysiol
ISSN: 1210-6313
ISSN (Online): 
IsoAbbr: Cesk Fysiol
NlmId: 2984710R
123:123
JrId: 2872
long title: Connecticut dental student journal / the University of Connecticut Health Center, School of Dental Medicine
short title: Conn Dent Stud J
ISSN: 0898-7394
ISSN (Online): 
IsoAbbr: Conn Dent Stud J
NlmId: 8711638
123:123
JrId: 2873
long title: Ceskoslovenska gastroenterologie a vyziva
short title: Cesk Gastroenterol Vyz
ISSN: 0009-0565
ISSN (Online): 
IsoAbbr: Cesk Gastroenterol Vyz
NlmId: 0402356
123:123
JrId: 2874
long title: Current topics in medical mycology
short title: Curr Top Med Mycol
ISSN: 0177-4204
ISSN (Online): 
IsoAbbr: Curr Top Med Mycol
NlmId: 8510329
123:123
JrId: 2875
long title: Ceskoslovenska gynekologie
short title: Cesk Gynekol
ISSN: 0374-6852
ISSN (Online): 
IsoAbbr: Cesk Gynekol
NlmId: 0042671
123:123
JrId: 2877
long title: Current genetics
short title: Curr Genet
ISSN: 0172-8083
ISSN (Online): 1432-0983
IsoAbbr: Curr. Genet.
NlmId: 8004904
123:123
JrId: 2878
long title: Ceskoslovenska neurologie
short title: Cesk Neurol
ISSN: 0009-0581
ISSN (Online): 
IsoAbbr: Cesk Neurol
NlmId: 0366653
123:123
JrId: 2879
long title: Ceskoslovenska neurologie a neurochirurgie
short title: Cesk Neurol Neurochir
ISSN: 0301-0597
ISSN (Online): 
IsoAbbr: Cesk Neurol Neurochir
NlmId: 0366524
123:123
JrId: 2880
long title: Ceskoslovenska oftalmologie
short title: Cesk Oftalmol
ISSN: 0009-059X
ISSN (Online): 
IsoAbbr: Cesk Oftalmol
NlmId: 0005023
123:123
JrId: 2881
long title: Ceskoslovenska otolaryngologie
short title: Cesk Otolaryngol
ISSN: 0009-0603
ISSN (Online): 
IsoAbbr: Cesk Otolaryngol
NlmId: 2984711R
123:123
JrId: 2882
long title: Ceskoslovenska patologie
short title: Cesk Patol
ISSN: 1210-7875
ISSN (Online): 
IsoAbbr: Cesk Patol
NlmId: 0050734
123:123
JrId: 2883
long title: Ceskoslovenska pediatrie
short title: Cesk Pediatr
ISSN: 0069-2328
ISSN (Online): 
IsoAbbr: Cesk Pediatr
NlmId: 0403576
123:123
JrId: 2884
long title: Canada diseases weekly report = Rapport hebdomadaire des maladies au Canada
short title: Can Dis Wkly Rep
ISSN: 0382-232X
ISSN (Online): 
IsoAbbr: Can Dis Wkly Rep
NlmId: 8903726
123:123
JrId: 2885
long title: Ceskoslovenska psychiatrie
short title: Cesk Psychiatr
ISSN: 0069-2336
ISSN (Online): 
IsoAbbr: Cesk Psychiatr
NlmId: 0372721
123:123
JrId: 2886
long title: Ceskoslovenska radiologie
short title: Cesk Radiol
ISSN: 0069-2344
ISSN (Online): 
IsoAbbr: Cesk Radiol
NlmId: 0373147
123:123
JrId: 2887
long title: Changing times
short title: Changing Times
ISSN: 0009-143X
ISSN (Online): 
IsoAbbr: Changing Times
NlmId: 9877765
123:123
JrId: 2888
long title: Ceskoslovenska stomatologie
short title: Cesk Stomatol
ISSN: 0009-0654
ISSN (Online): 
IsoAbbr: Cesk Stomatol
NlmId: 0414240
123:123
JrId: 2889
long title: Ceskoslovenske zdravotnictvi
short title: Cesk Zdrav
ISSN: 0009-0689
ISSN (Online): 
IsoAbbr: Cesk Zdrav
NlmId: 0416604
123:123
JrId: 2890
long title: Ceylon Dental Journal
short title: Ceylon Dent J
ISSN: 
ISSN (Online): 
IsoAbbr: Ceylon Dent J
NlmId: 9880291
123:123
JrId: 2891
long title: The Ceylon medical journal
short title: Ceylon Med J
ISSN: 0009-0875
ISSN (Online): 
IsoAbbr: Ceylon Med J
NlmId: 1264702
123:123
JrId: 2892
long title: Chart
short title: Chart
ISSN: 0069-2778
ISSN (Online): 
IsoAbbr: Chart
NlmId: 7502539
123:123
JrId: 2893
long title: C.H.A.C. review
short title: CHAC Rev
ISSN: 0226-5923
ISSN (Online): 
IsoAbbr: CHAC Rev
NlmId: 8006835
123:123
JrId: 2894
long title: Zhonghua jie he he hu xi za zhi = Zhonghua jiehe he huxi zazhi = Chinese journal of tuberculosis and respiratory diseases
short title: Zhonghua Jie He He Hu Xi Za Zhi
ISSN: 1001-0939
ISSN (Online): 
IsoAbbr: Zhonghua Jie He He Hu Xi Za Zhi
NlmId: 8712226
123:123
JrId: 2895
long title: Community nursing
short title: Community Nurs
ISSN: 0898-4891
ISSN (Online): 
IsoAbbr: Community Nurs
NlmId: 8506876
123:123
JrId: 2896
long title: Chemioterapia : international journal of the Mediterranean Society of Chemotherapy
short title: Chemioterapia
ISSN: 0392-906X
ISSN (Online): 
IsoAbbr: Chemioterapia
NlmId: 8401667
123:123
JrId: 2897
long title: Chemische Berichte
short title: Chem Ber
ISSN: 0009-2940
ISSN (Online): 
IsoAbbr: Chem. Ber.
NlmId: 0372723
123:123
JrId: 2898
long title: Chronobiology international
short title: Chronobiol Int
ISSN: 0742-0528
ISSN (Online): 1525-6073
IsoAbbr: Chronobiol. Int.
NlmId: 8501362
123:123
JrId: 2899
long title: Chemico-biological interactions
short title: Chem Biol Interact
ISSN: 0009-2797
ISSN (Online): 1872-7786
IsoAbbr: Chem. Biol. Interact.
NlmId: 0227276
123:123
JrId: 2900
long title: Chemistry in Britain
short title: Chem Br
ISSN: 0009-3106
ISSN (Online): 
IsoAbbr: Chem Br
NlmId: 0005130
123:123
JrId: 2901
long title: Chemistry & industry
short title: Chem Ind
ISSN: 0009-3068
ISSN (Online): 2047-6329
IsoAbbr: Chem. Ind.
NlmId: 0373151
123:123
JrId: 2902
long title: Change
short title: Change
ISSN: 0009-1383
ISSN (Online): 1939-9146
IsoAbbr: Change
NlmId: 7703631
123:123
JrId: 2903
long title: Chemical dependencies
short title: Chem Depend
ISSN: 0276-5608
ISSN (Online): 
IsoAbbr: Chem Depend
NlmId: 8101573
123:123
JrId: 2904
long title: Chemical & pharmaceutical bulletin
short title: Chem Pharm Bull (Tokyo)
ISSN: 0009-2363
ISSN (Online): 1347-5223
IsoAbbr: Chem. Pharm. Bull.
NlmId: 0377775
123:123
JrId: 2905
long title: Zhonghua bing li xue za zhi Chinese journal of pathology
short title: Zhonghua Bing Li Xue Za Zhi
ISSN: 0529-5807
ISSN (Online): 
IsoAbbr: Zhonghua Bing Li Xue Za Zhi
NlmId: 0005331
123:123
JrId: 2906
long title: Zhonghua hu li za zhi = Chinese journal of nursing
short title: Zhonghua Hu Li Za Zhi
ISSN: 0254-1769
ISSN (Online): 
IsoAbbr: Zhonghua Hu Li Za Zhi
NlmId: 8201928
123:123
JrId: 2907
long title: Zhongguo yi xue ke xue yuan xue bao. Acta Academiae Medicinae Sinicae
short title: Zhongguo Yi Xue Ke Xue Yuan Xue Bao
ISSN: 1000-503X
ISSN (Online): 
IsoAbbr: Zhongguo Yi Xue Ke Xue Yuan Xue Bao
NlmId: 8006230
123:123
JrId: 2908
long title: Zhong yao tong bao (Beijing, China : 1981)
short title: Zhong Yao Tong Bao
ISSN: 0254-0029
ISSN (Online): 
IsoAbbr: Zhong Yao Tong Bao
NlmId: 8303080
123:123
JrId: 2909
long title: Zhong xi yi jie he za zhi = Chinese journal of modern developments in traditional medicine / Zhongguo Zhong xi yi jie he yan jiu hui (chou), Zhong yi yan jiu yuan, zhu ban
short title: Zhong Xi Yi Jie He Za Zhi
ISSN: 0254-9034
ISSN (Online): 
IsoAbbr: Zhong Xi Yi Jie He Za Zhi
NlmId: 8207427
123:123
JrId: 2910
long title: Chemistry and physics of lipids
short title: Chem Phys Lipids
ISSN: 0009-3084
ISSN (Online): 1873-2941
IsoAbbr: Chem. Phys. Lipids
NlmId: 0067206
123:123
JrId: 2911
long title: Children's health care : journal of the Association for the Care of Children's Health
short title: Child Health Care
ISSN: 0273-9615
ISSN (Online): 1532-6888
IsoAbbr: Child Health Care
NlmId: 8101257
123:123
JrId: 2912
long title: Chirurgia italiana
short title: Chir Ital
ISSN: 0009-4773
ISSN (Online): 
IsoAbbr: Chir Ital
NlmId: 0151753
123:123
JrId: 2913
long title: Chemical reviews
short title: Chem Rev
ISSN: 0009-2665
ISSN (Online): 1520-6890
IsoAbbr: Chem. Rev.
NlmId: 2985134R
123:123
JrId: 2914
long title: Chemotherapy
short title: Chemotherapy
ISSN: 0009-3157
ISSN (Online): 1421-9794
IsoAbbr: Chemotherapy
NlmId: 0144731
123:123
JrId: 2915
long title: Chest
short title: Chest
ISSN: 0012-3692
ISSN (Online): 1931-3543
IsoAbbr: Chest
NlmId: 0231335
123:123
JrId: 2916
long title: The Chicago Medical School quarterly
short title: Chic Med Sch Q
ISSN: 0009-3629
ISSN (Online): 
IsoAbbr: Chic Med Sch Q
NlmId: 7505427
123:123
JrId: 2917
long title: Child development
short title: Child Dev
ISSN: 0009-3920
ISSN (Online): 1467-8624
IsoAbbr: Child Dev
NlmId: 0372725
123:123
JrId: 2918
long title: Child psychiatry and human development
short title: Child Psychiatry Hum Dev
ISSN: 0009-398X
ISSN (Online): 1573-3327
IsoAbbr: Child Psychiatry Hum Dev
NlmId: 1275332
123:123
JrId: 2919
long title: Children today
short title: Child Today
ISSN: 0361-4336
ISSN (Online): 
IsoAbbr: Child Today
NlmId: 0320227
123:123
JrId: 2920
long title: The Canadian journal of hospital pharmacy
short title: Can J Hosp Pharm
ISSN: 0008-4123
ISSN (Online): 
IsoAbbr: Can J Hosp Pharm
NlmId: 0215645
123:123
JrId: 2921
long title: Child welfare
short title: Child Welfare
ISSN: 0009-4021
ISSN (Online): 
IsoAbbr: Child Welfare
NlmId: 0372735
123:123
JrId: 2922
long title: Child's brain
short title: Childs Brain
ISSN: 0302-2803
ISSN (Online): 
IsoAbbr: Childs Brain
NlmId: 7505428
123:123
JrId: 2923
long title: Chirurgisches Forum fur experimentelle und klinische Forschung
short title: Chir Forum Exp Klin Forsch
ISSN: 0303-6227
ISSN (Online): 
IsoAbbr: Chir Forum Exp Klin Forsch
NlmId: 0435763
123:123
JrId: 2924
long title: Zhonghua Minguo wei sheng wu xue za zhi = Chinese journal of microbiology
short title: Zhonghua Min Guo Wei Sheng Wu Xue Za Zhi
ISSN: 0009-4587
ISSN (Online): 
IsoAbbr: Zhonghua Min Guo Wei Sheng Wu Xue Za Zhi
NlmId: 0204022
123:123
JrId: 2925
long title: Zhonghua Minguo wei sheng wu ji mian yi xue za zhi = Chinese journal of microbiology and immunology
short title: Zhonghua Min Guo Wei Sheng Wu Ji Mian Yi Xue Za Zhi
ISSN: 0253-2662
ISSN (Online): 
IsoAbbr: Zhonghua Min Guo Wei Sheng Wu Ji Mian Yi Xue Za Zhi
NlmId: 8008067
123:123
JrId: 2926
long title: The Chinese journal of physiology
short title: Chin J Physiol
ISSN: 0304-4920
ISSN (Online): 
IsoAbbr: Chin J Physiol
NlmId: 7804502
123:123
JrId: 2927
long title: Chinese medical journal
short title: Chin Med J (Engl)
ISSN: 0366-6999
ISSN (Online): 
IsoAbbr: Chin. Med. J.
NlmId: 7513795
123:123
JrId: 2928
long title: China's medicine
short title: Chinas Med
ISSN: 
ISSN (Online): 
IsoAbbr: Chinas Med
NlmId: 0116405
123:123
JrId: 2929
long title: Le Chirurgien-dentiste de France
short title: Chir Dent Fr
ISSN: 0009-4838
ISSN (Online): 
IsoAbbr: Chir Dent Fr
NlmId: 0151751
123:123
JrId: 2930
long title: Chirurgia maxillofacialis & plastica
short title: Chir Maxillofac Plast
ISSN: 0009-4781
ISSN (Online): 
IsoAbbr: Chir Maxillofac Plast
NlmId: 0373156
123:123
JrId: 2931
long title: Chirurgia narzadow ruchu i ortopedia polska
short title: Chir Narzadow Ruchu Ortop Pol
ISSN: 
ISSN (Online): 
IsoAbbr: Chir Narzadow Ruchu Ortop Pol
NlmId: 2985137R
123:123
JrId: 2932
long title: La Chirurgia degli organi di movimento
short title: Chir Organi Mov
ISSN: 0009-4749
ISSN (Online): 1973-2538
IsoAbbr: Chir Organi Mov
NlmId: 0372573
123:123
JrId: 2933
long title: Chirurgia e patologia sperimentale
short title: Chir Patol Sper
ISSN: 0009-4757
ISSN (Online): 
IsoAbbr: Chir Patol Sper
NlmId: 0372731
123:123
JrId: 2934
long title: Dent, contemporary dentistry
short title: Dent
ISSN: 1015-0013
ISSN (Online): 
IsoAbbr: Dent
NlmId: 8800660
123:123
JrId: 2935
long title: Dentist (Waco, Tex.)
short title: Dentist
ISSN: 0887-5669
ISSN (Online): 
IsoAbbr: Dentist
NlmId: 8510873
123:123
JrId: 2936
long title: Der Chirurg_ Zeitschrift fur alle Gebiete der operativen Medizen
short title: Chirurg
ISSN: 0009-4722
ISSN (Online): 1433-0385
IsoAbbr: Chirurg
NlmId: 16140410R
123:123
JrId: 2937
long title: Chirurgia (Bucharest, Romania : 1990)
short title: Chirurgia (Bucur)
ISSN: 1221-9118
ISSN (Online): 
IsoAbbr: Chirurgia (Bucur)
NlmId: 9213031
123:123
JrId: 2938
long title: Zhonghua fu chan ke za zhi
short title: Zhonghua Fu Chan Ke Za Zhi
ISSN: 0529-567X
ISSN (Online): 
IsoAbbr: Zhonghua Fu Chan Ke Za Zhi
NlmId: 16210370R
123:123
JrId: 2939
long title: Chirurgie_ memoires de l'Academie de chirurgie
short title: Chirurgie
ISSN: 0001-4001
ISSN (Online): 
IsoAbbr: Chirurgie
NlmId: 0236600
123:123
JrId: 2940
long title: Christian nurse
short title: Christ Nurse (Mysore)
ISSN: 0009-5540
ISSN (Online): 
IsoAbbr: Christ Nurse (Mysore)
NlmId: 0047107
123:123
JrId: 2941
long title: Chromatographic reviews
short title: Chromatogr Rev
ISSN: 0009-5907
ISSN (Online): 
IsoAbbr: Chromatogr Rev
NlmId: 0427031
123:123
JrId: 2942
long title: Zhonghua yu fang yi xue za zhi [Chinese journal of preventive medicine]
short title: Zhonghua Yu Fang Yi Xue Za Zhi
ISSN: 0253-9624
ISSN (Online): 
IsoAbbr: Zhonghua Yu Fang Yi Xue Za Zhi
NlmId: 7904962
123:123
JrId: 2943
long title: Chromosoma
short title: Chromosoma
ISSN: 0009-5915
ISSN (Online): 1432-0886
IsoAbbr: Chromosoma
NlmId: 2985138R
123:123
JrId: 2944
long title: Zhonghua fang she xue za zhi Chinese journal of radiology
short title: Zhonghua Fang She Xue Za Zhi
ISSN: 1005-1201
ISSN (Online): 
IsoAbbr: Zhonghua Fang She Xue Za Zhi
NlmId: 16210360R
123:123
JrId: 2945
long title: The Chronicle
short title: Chronicle
ISSN: 0030-2201
ISSN (Online): 
IsoAbbr: Chronicle
NlmId: 7505430
123:123
JrId: 2946
long title: Chronobiologia
short title: Chronobiologia
ISSN: 0390-0037
ISSN (Online): 
IsoAbbr: Chronobiologia
NlmId: 0434557
123:123
JrId: 2947
long title: Zhonghua kou qiang ke za zhi [Chinese journal of stomatology]
short title: Zhonghua Kou Qiang Ke Za Zhi
ISSN: 0412-4014
ISSN (Online): 
IsoAbbr: Zhonghua Kou Qiang Ke Za Zhi
NlmId: 16210440R
123:123
JrId: 2948
long title: Zhonghua kou qiang yi xue za zhi = Zhonghua kouqiang yixue zazhi = Chinese journal of stomatology
short title: Zhonghua Kou Qiang Yi Xue Za Zhi
ISSN: 1002-0098
ISSN (Online): 
IsoAbbr: Zhonghua Kou Qiang Yi Xue Za Zhi
NlmId: 8711066
123:123
JrId: 2949
long title: Ciba Foundation study group
short title: Ciba Found Study Group
ISSN: 0069-4037
ISSN (Online): 
IsoAbbr: Ciba Found Study Group
NlmId: 0373160
123:123
JrId: 2950
long title: Zhonghua nei ke za zhi [Chinese journal of internal medicine]
short title: Zhonghua Nei Ke Za Zhi
ISSN: 0578-1426
ISSN (Online): 
IsoAbbr: Zhonghua Nei Ke Za Zhi
NlmId: 16210490R
123:123
JrId: 2951
long title: Ciba Foundation symposium
short title: Ciba Found Symp
ISSN: 0300-5208
ISSN (Online): 
IsoAbbr: Ciba Found. Symp.
NlmId: 0356636
123:123
JrId: 2952
long title: Zhonghua shen jing jing shen ke za zhi = Chinese journal of neurology and psychiatry
short title: Zhonghua Shen Jing Jing Shen Ke Za Zhi
ISSN: 0412-4057
ISSN (Online): 
IsoAbbr: Zhonghua Shen Jing Jing Shen Ke Za Zhi
NlmId: 16210510R
123:123
JrId: 2953
long title: C.I.C.I.A.M.S. nouvelles
short title: CICIAMS Nouv
ISSN: 
ISSN (Online): 
IsoAbbr: CICIAMS Nouv
NlmId: 0205132
123:123
JrId: 2954
long title: Zhonghua wai ke za zhi [Chinese journal of surgery]
short title: Zhonghua Wai Ke Za Zhi
ISSN: 0529-5815
ISSN (Online): 
IsoAbbr: Zhonghua Wai Ke Za Zhi
NlmId: 0153611
123:123
JrId: 2955
long title: Dentalpractice
short title: Dentalpractice
ISSN: 0199-736X
ISSN (Online): 
IsoAbbr: Dentalpractice
NlmId: 9879018
123:123
JrId: 2956
long title: Czechoslovak medicine
short title: Czech Med
ISSN: 0139-9179
ISSN (Online): 
IsoAbbr: Czech Med
NlmId: 7805372
123:123
JrId: 2957
long title: Cytometry
short title: Cytometry
ISSN: 0196-4763
ISSN (Online): 1097-0320
IsoAbbr: Cytometry
NlmId: 8102328
123:123
JrId: 2958
long title: CVP
short title: CVP
ISSN: 0091-4738
ISSN (Online): 
IsoAbbr: CVP
NlmId: 0375425
123:123
JrId: 2959
long title: Community and junior college journal
short title: Community Jr Coll J
ISSN: 0190-3160
ISSN (Online): 
IsoAbbr: Community Jr Coll J
NlmId: 9877754
123:123
JrId: 2960
long title: Dental School quarterly / the University of Texas Health Science Center at San Antonio
short title: Dent Sch Q
ISSN: 0896-1247
ISSN (Online): 
IsoAbbr: Dent Sch Q
NlmId: 8709415
123:123
JrId: 2961
long title: Cross-reference
short title: Crossreference
ISSN: 0045-9100
ISSN (Online): 
IsoAbbr: Crossreference
NlmId: 1300264
123:123
JrId: 2962
long title: Computers in healthcare
short title: Comput Healthc
ISSN: 0745-1075
ISSN (Online): 
IsoAbbr: Comput Healthc
NlmId: 8303437
123:123
JrId: 2963
long title: Cirugia Bucal
short title: Cir Bucal
ISSN: 0578-3194
ISSN (Online): 
IsoAbbr: Cir Bucal
NlmId: 9879224
123:123
JrId: 2966
long title: Cirugia y cirujanos
short title: Cir Cir
ISSN: 0009-7411
ISSN (Online): 
IsoAbbr: Cir Cir
NlmId: 0372736
123:123
JrId: 2967
long title: [Zhonghua yan ke za zhi] Chinese journal of ophthalmology
short title: Zhonghua Yan Ke Za Zhi
ISSN: 0412-4081
ISSN (Online): 
IsoAbbr: Zhonghua Yan Ke Za Zhi
NlmId: 16210540R
123:123
JrId: 2968
long title: Cirugia, ginecologia y urologia
short title: Cir Ginecol Urol
ISSN: 0412-5878
ISSN (Online): 
IsoAbbr: Cir Ginecol Urol
NlmId: 1252763
123:123
JrId: 2970
long title: Columbia law review
short title: Columbia Law Rev
ISSN: 0010-1958
ISSN (Online): 
IsoAbbr: Columbia Law Rev
NlmId: 7703640
123:123
JrId: 2971
long title: Zhonghua jie he he hu xi xi ji bing za zhi = Chinese journal of tuberculosis and respiratory diseases
short title: Zhonghua Jie He He Hu Xi Xi Ji Bing Za Zhi
ISSN: 0253-2689
ISSN (Online): 
IsoAbbr: Zhonghua Jie He He Hu Xi Xi Ji Bing Za Zhi
NlmId: 7904961
123:123
JrId: 2972
long title: Boletin - Circulo Argentino de Odontologia
short title: Bol Circ Argent Odontol
ISSN: 0069-4207
ISSN (Online): 
IsoAbbr: Bol Circ Argent Odontol
NlmId: 7505270
123:123
JrId: 2973
long title: Diagnostic and clinical immunology
short title: Diagn Clin Immunol
ISSN: 0895-0458
ISSN (Online): 
IsoAbbr: Diagn Clin Immunol
NlmId: 8705862
123:123
JrId: 2974
long title: Circulation research
short title: Circ Res
ISSN: 0009-7330
ISSN (Online): 1524-4571
IsoAbbr: Circ. Res.
NlmId: 0047103
123:123
JrId: 2975
long title: Ji sheng chong xue yu ji sheng chong bing za zhi = Journal of parasitology & parasitic diseases
short title: Ji Sheng Chong Xue Yu Ji Sheng Chong Bing Za Zhi
ISSN: 1000-1808
ISSN (Online): 
IsoAbbr: Ji Sheng Chong Xue Yu Ji Sheng Chong Bing Za Zhi
NlmId: 8404889
123:123
JrId: 2976
long title: Zhongguo ji sheng chong xue yu ji sheng chong bing za zhi = Chinese journal of parasitology & parasitic diseases
short title: Zhongguo Ji Sheng Chong Xue Yu Ji Sheng Chong Bing Za Zhi
ISSN: 1000-7423
ISSN (Online): 
IsoAbbr: Zhongguo Ji Sheng Chong Xue Yu Ji Sheng Chong Bing Za Zhi
NlmId: 8709992
123:123
JrId: 2977
long title: Case studies in health administration
short title: Case Stud Health Adm
ISSN: 0193-9394
ISSN (Online): 
IsoAbbr: Case Stud Health Adm
NlmId: 7707775
123:123
JrId: 2978
long title: Dental assisting
short title: Dent Assist (Waco Tx)
ISSN: 0744-012X
ISSN (Online): 
IsoAbbr: Dent Assist (Waco Tx)
NlmId: 8211482
123:123
JrId: 2979
long title: Circulation
short title: Circulation
ISSN: 0009-7322
ISSN (Online): 1524-4539
IsoAbbr: Circulation
NlmId: 0147763
123:123
JrId: 2980
long title: The CLAO journal : official publication of the Contact Lens Association of Ophthalmologists, Inc
short title: CLAO J
ISSN: 0733-8902
ISSN (Online): 
IsoAbbr: CLAO J
NlmId: 8302065
123:123
JrId: 2981
long title: Clinical and experimental obstetrics & gynecology
short title: Clin Exp Obstet Gynecol
ISSN: 0390-6663
ISSN (Online): 
IsoAbbr: Clin Exp Obstet Gynecol
NlmId: 7802110
123:123
JrId: 2982
long title: The Cleft palate journal
short title: Cleft Palate J
ISSN: 0009-8701
ISSN (Online): 
IsoAbbr: Cleft Palate J
NlmId: 0372737
123:123
JrId: 2983
long title: Cleveland Clinic quarterly
short title: Cleve Clin Q
ISSN: 0009-8787
ISSN (Online): 
IsoAbbr: Cleve Clin Q
NlmId: 0373162
123:123
JrId: 2984
long title: Zhen ci yan jiu = Acupuncture research / [Zhongguo yi xue ke xue yuan Yi xue qing bao yan jiu suo bian ji]
short title: Zhen Ci Yan Jiu
ISSN: 1000-0607
ISSN (Online): 
IsoAbbr: Zhen Ci Yan Jiu
NlmId: 8507710
123:123
JrId: 2985
long title: Cincinnati Dental Society bulletin (1979)
short title: Cincinnati Dent Soc Bull
ISSN: 0894-0975
ISSN (Online): 
IsoAbbr: Cincinnati Dent Soc Bull
NlmId: 8702474
123:123
JrId: 2986
long title: Cleveland Clinic journal of medicine
short title: Cleve Clin J Med
ISSN: 0891-1150
ISSN (Online): 1939-2869
IsoAbbr: Cleve Clin J Med
NlmId: 8703441
123:123
JrId: 2987
long title: Clinical allergy
short title: Clin Allergy
ISSN: 0009-9090
ISSN (Online): 
IsoAbbr: Clin. Allergy
NlmId: 0311172
123:123
JrId: 2988
long title: Brain research. Developmental brain research
short title: Brain Res Dev Brain Res
ISSN: 0165-3806
ISSN (Online): 
IsoAbbr: Brain Res. Dev. Brain Res.
NlmId: 8908639
123:123
JrId: 2989
long title: Clinical anesthesia
short title: Clin Anesth
ISSN: 0009-9112
ISSN (Online): 
IsoAbbr: Clin Anesth
NlmId: 0317206
123:123
JrId: 2990
long title: Clinical biochemistry
short title: Clin Biochem
ISSN: 0009-9120
ISSN (Online): 1873-2933
IsoAbbr: Clin. Biochem.
NlmId: 0133660
123:123
JrId: 2991
long title: Clinical bulletin
short title: Clin Bull
ISSN: 0047-6706
ISSN (Online): 
IsoAbbr: Clin Bull
NlmId: 1257734
123:123
JrId: 2992
long title: Clinical chemistry
short title: Clin Chem
ISSN: 0009-9147
ISSN (Online): 1530-8561
IsoAbbr: Clin. Chem.
NlmId: 9421549
123:123
JrId: 2993
long title: Clinica chimica acta_ international journal of clinical chemistry
short title: Clin Chim Acta
ISSN: 0009-8981
ISSN (Online): 1873-3492
IsoAbbr: Clin. Chim. Acta
NlmId: 1302422
123:123
JrId: 2994
long title: Clinical EEG (electroencephalography)
short title: Clin Electroencephalogr
ISSN: 0009-9155
ISSN (Online): 
IsoAbbr: Clin Electroencephalogr
NlmId: 0236454
123:123
JrId: 2995
long title: Clinical endocrinology
short title: Clin Endocrinol (Oxf)
ISSN: 0300-0664
ISSN (Online): 1365-2265
IsoAbbr: Clin. Endocrinol. (Oxf)
NlmId: 0346653
123:123
JrId: 2996
long title: Clinical and experimental hypertension. Part A, Theory and practice
short title: Clin Exp Hypertens A
ISSN: 0730-0077
ISSN (Online): 
IsoAbbr: Clin Exp Hypertens A
NlmId: 8207790
123:123
JrId: 2997
long title: Clinical and experimental hypertension. Part B, Hypertension in pregnancy
short title: Clin Exp Hypertens B
ISSN: 0730-0085
ISSN (Online): 
IsoAbbr: Clin Exp Hypertens B
NlmId: 8207433
123:123
JrId: 2998
long title: Horumon to rinsho. Clinical endocrinology
short title: Horumon To Rinsho
ISSN: 0045-7167
ISSN (Online): 
IsoAbbr: Horumon To Rinsho
NlmId: 0420561
123:123
JrId: 2999
long title: Clinical otolaryngology and allied sciences
short title: Clin Otolaryngol Allied Sci
ISSN: 0307-7772
ISSN (Online): 1365-2273
IsoAbbr: Clin Otolaryngol Allied Sci
NlmId: 7701793
123:123
JrId: 3000
long title: Clinics in endocrinology and metabolism
short title: Clin Endocrinol Metab
ISSN: 0300-595X
ISSN (Online): 
IsoAbbr: Clin Endocrinol Metab
NlmId: 0357424
123:123
JrId: 3001
long title: Clinica europea
short title: Clin Eur
ISSN: 0009-9007
ISSN (Online): 
IsoAbbr: Clin Eur
NlmId: 0151752
123:123
JrId: 3002
long title: Clinical and experimental immunology
short title: Clin Exp Immunol
ISSN: 0009-9104
ISSN (Online): 1365-2249
IsoAbbr: Clin. Exp. Immunol.
NlmId: 0057202
123:123
JrId: 3003
long title: Clinical and experimental pharmacology & physiology
short title: Clin Exp Pharmacol Physiol
ISSN: 0305-1870
ISSN (Online): 1440-1681
IsoAbbr: Clin. Exp. Pharmacol. Physiol.
NlmId: 0425076
123:123
JrId: 3004
long title: Clinical and experimental pharmacology & physiology. Supplement
short title: Clin Exp Pharmacol Physiol Suppl
ISSN: 0143-9294
ISSN (Online): 
IsoAbbr: Clin Exp Pharmacol Physiol Suppl
NlmId: 7611484
123:123
JrId: 3005
long title: Clinics in gastroenterology
short title: Clin Gastroenterol
ISSN: 0300-5089
ISSN (Online): 
IsoAbbr: Clin Gastroenterol
NlmId: 0365261
123:123
JrId: 3006
long title: Clinics in podiatry
short title: Clin Podiatry
ISSN: 0742-0668
ISSN (Online): 
IsoAbbr: Clin Podiatry
NlmId: 8501789
123:123
JrId: 3007
long title: Clinical engineering
short title: Clin Eng
ISSN: 0149-290X
ISSN (Online): 
IsoAbbr: Clin Eng
NlmId: 7706553
123:123
JrId: 3008
long title: Clinical engineering news
short title: Clin Eng News
ISSN: 0094-7245
ISSN (Online): 
IsoAbbr: Clin Eng News
NlmId: 0432523
123:123
JrId: 3009
long title: Digestive diseases (Basel, Switzerland)
short title: Dig Dis
ISSN: 0257-2753
ISSN (Online): 1421-9875
IsoAbbr: Dig Dis
NlmId: 8701186
123:123
JrId: 3010
long title: Clinical genetics
short title: Clin Genet
ISSN: 0009-9163
ISSN (Online): 1399-0004
IsoAbbr: Clin. Genet.
NlmId: 0253664
123:123
JrId: 3011
long title: Clinical and experimental dermatology
short title: Clin Exp Dermatol
ISSN: 0307-6938
ISSN (Online): 1365-2230
IsoAbbr: Clin. Exp. Dermatol.
NlmId: 7606847
123:123
JrId: 3012
long title: Clinical and experimental dialysis and apheresis
short title: Clin Exp Dial Apheresis
ISSN: 0276-5497
ISSN (Online): 
IsoAbbr: Clin Exp Dial Apheresis
NlmId: 8201411
123:123
JrId: 3013
long title: Clinical and experimental neurology
short title: Clin Exp Neurol
ISSN: 0196-6383
ISSN (Online): 
IsoAbbr: Clin Exp Neurol
NlmId: 7909724
123:123
JrId: 3015
long title: Clinics in haematology
short title: Clin Haematol
ISSN: 0308-2261
ISSN (Online): 
IsoAbbr: Clin Haematol
NlmId: 0331547
123:123
JrId: 3016
long title: Clinical cardiology
short title: Clin Cardiol
ISSN: 0160-9289
ISSN (Online): 1932-8737
IsoAbbr: Clin Cardiol
NlmId: 7903272
123:123
JrId: 3017
long title: Clinical immunology and immunopathology
short title: Clin Immunol Immunopathol
ISSN: 0090-1229
ISSN (Online): 
IsoAbbr: Clin. Immunol. Immunopathol.
NlmId: 0356637
123:123
JrId: 3018
long title: Developmental genetics
short title: Dev Genet
ISSN: 0192-253X
ISSN (Online): 
IsoAbbr: Dev. Genet.
NlmId: 7909963
123:123
JrId: 3019
long title: Clinica y laboratorio
short title: Clin Lab (Zaragoza)
ISSN: 0366-6751
ISSN (Online): 
IsoAbbr: Clin Lab (Zaragoza)
NlmId: 16230410R
123:123
JrId: 3020
long title: Dentist news
short title: Dent News
ISSN: 0770-884X
ISSN (Online): 
IsoAbbr: Dent News
NlmId: 8804896
123:123
JrId: 3021
long title: Refu'at ha-shinayim (Tel Aviv, Israel : 1983)
short title: Refuat Hashinayim
ISSN: 0334-1402
ISSN (Online): 
IsoAbbr: Refuat Hashinayim
NlmId: 8500286
123:123
JrId: 3022
long title: Deans Notes
short title: Deans Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Deans Notes
NlmId: 9880408
123:123
JrId: 3023
long title: Dental Therapeutics Newsletter
short title: Dent Ther Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Ther Newsl
NlmId: 9880902
123:123
JrId: 3024
long title: Dental practice
short title: Dent Pract
ISSN: 0011-8710
ISSN (Online): 
IsoAbbr: Dent Pract
NlmId: 7803067
123:123
JrId: 3025
long title: Dermatologic clinics
short title: Dermatol Clin
ISSN: 0733-8635
ISSN (Online): 1558-0520
IsoAbbr: Dermatol Clin
NlmId: 8300886
123:123
JrId: 3026
long title: Deutsche Zeitschrift fur Mund-, Kiefer- und Gesichts-Chirurgie
short title: Dtsch Z Mund Kiefer Gesichtschir
ISSN: 0343-3137
ISSN (Online): 
IsoAbbr: Dtsch Z Mund Kiefer Gesichtschir
NlmId: 8700280
123:123
JrId: 3027
long title: Bulletin on training, trends, techniques, topics
short title: Bull Train
ISSN: 0272-8486
ISSN (Online): 
IsoAbbr: Bull Train
NlmId: 9877737
123:123
JrId: 3028
long title: Clinical nephrology
short title: Clin Nephrol
ISSN: 0301-0430
ISSN (Online): 
IsoAbbr: Clin. Nephrol.
NlmId: 0364441
123:123
JrId: 3029
long title: Rinsho shinkeigaku = Clinical neurology
short title: Rinsho Shinkeigaku
ISSN: 0009-918X
ISSN (Online): 1882-0654
IsoAbbr: Rinsho Shinkeigaku
NlmId: 0417466
123:123
JrId: 3030
long title: Purchasing administration
short title: Purch Adm
ISSN: 0192-4311
ISSN (Online): 
IsoAbbr: Purch Adm
NlmId: 9877739
123:123
JrId: 3031
long title: Clinical neurology and neurosurgery
short title: Clin Neurol Neurosurg
ISSN: 0303-8467
ISSN (Online): 1872-6968
IsoAbbr: Clin Neurol Neurosurg
NlmId: 7502039
123:123
JrId: 3032
long title: Clinical engineering information service
short title: Clin Eng Inf Serv
ISSN: 0277-0393
ISSN (Online): 
IsoAbbr: Clin Eng Inf Serv
NlmId: 8507387
123:123
JrId: 3033
long title: Clinical nuclear medicine
short title: Clin Nucl Med
ISSN: 0363-9762
ISSN (Online): 1536-0229
IsoAbbr: Clin Nucl Med
NlmId: 7611109
123:123
JrId: 3034
long title: Clinical neurosurgery
short title: Clin Neurosurg
ISSN: 0069-4827
ISSN (Online): 
IsoAbbr: Clin Neurosurg
NlmId: 2985141R
123:123
JrId: 3035
long title: Training and development journal
short title: Train Dev J
ISSN: 0041-0861
ISSN (Online): 
IsoAbbr: Train Dev J
NlmId: 9877738
123:123
JrId: 3036
long title: Clinical and experimental rheumatology
short title: Clin Exp Rheumatol
ISSN: 0392-856X
ISSN (Online): 
IsoAbbr: Clin. Exp. Rheumatol.
NlmId: 8308521
123:123
JrId: 3037
long title: Clinical & experimental metastasis
short title: Clin Exp Metastasis
ISSN: 0262-0898
ISSN (Online): 1573-7276
IsoAbbr: Clin. Exp. Metastasis
NlmId: 8409970
123:123
JrId: 3038
long title: Clinical notes on respiratory diseases
short title: Clin Notes Respir Dis
ISSN: 0009-9198
ISSN (Online): 
IsoAbbr: Clin Notes Respir Dis
NlmId: 0400665
123:123
JrId: 3039
long title: Clinical immunology reviews
short title: Clin Immunol Rev
ISSN: 0277-9366
ISSN (Online): 
IsoAbbr: Clin Immunol Rev
NlmId: 8202349
123:123
JrId: 3040
long title: Clinical and investigative medicine. Medecine clinique et experimentale
short title: Clin Invest Med
ISSN: 0147-958X
ISSN (Online): 1488-2353
IsoAbbr: Clin Invest Med
NlmId: 7804071
123:123
JrId: 3041
long title: Clinical obstetrics and gynecology
short title: Clin Obstet Gynecol
ISSN: 0009-9201
ISSN (Online): 1532-5520
IsoAbbr: Clin Obstet Gynecol
NlmId: 0070014
123:123
JrId: 3042
long title: Clinical neuropathology
short title: Clin Neuropathol
ISSN: 0722-5091
ISSN (Online): 
IsoAbbr: Clin. Neuropathol.
NlmId: 8214420
123:123
JrId: 3043
long title: Occupational outlook quarterly / United States Department of Labor, Bureau of Labor Statistics in cooperation with Veterans Administration
short title: OCCUP Outlook Q
ISSN: 0199-4786
ISSN (Online): 
IsoAbbr: OCCUP Outlook Q
NlmId: 9875077
123:123
JrId: 3044
long title: Bailliere's clinical obstetrics and gynaecology
short title: Baillieres Clin Obstet Gynaecol
ISSN: 0950-3552
ISSN (Online): 
IsoAbbr: Baillieres Clin Obstet Gynaecol
NlmId: 8710782
123:123
JrId: 3045
long title: Clinical oncology
short title: Clin Oncol
ISSN: 0305-7399
ISSN (Online): 
IsoAbbr: Clin Oncol
NlmId: 7511426
123:123
JrId: 3046
long title: Clinical orthopaedics and related research
short title: Clin Orthop Relat Res
ISSN: 0009-921X
ISSN (Online): 1528-1132
IsoAbbr: Clin. Orthop. Relat. Res.
NlmId: 0075674
123:123
JrId: 3047
long title: La Clinica ortopedica
short title: Clin Ortop
ISSN: 0009-9023
ISSN (Online): 
IsoAbbr: Clin Ortop
NlmId: 0372601
123:123
JrId: 3048
long title: Clinical pharmacokinetics
short title: Clin Pharmacokinet
ISSN: 0312-5963
ISSN (Online): 
IsoAbbr: Clin Pharmacokinet
NlmId: 7606849
123:123
JrId: 3049
long title: Clinics in obstetrics and gynaecology
short title: Clin Obstet Gynaecol
ISSN: 0306-3356
ISSN (Online): 
IsoAbbr: Clin Obstet Gynaecol
NlmId: 7509601
123:123
JrId: 3050
long title: La Clinica ostetrica e ginecologica
short title: Clin Ostet Ginecol
ISSN: 0009-9031
ISSN (Online): 
IsoAbbr: Clin Ostet Ginecol
NlmId: 0434562
123:123
JrId: 3051
long title: La Clinica otorinolaringoiatrica
short title: Clin Otorinolaringoiatr
ISSN: 0009-904X
ISSN (Online): 
IsoAbbr: Clin Otorinolaringoiatr
NlmId: 0372602
123:123
JrId: 3052
long title: La Clinica pediatrica
short title: Clin Pediatr (Bologna)
ISSN: 0009-9058
ISSN (Online): 
IsoAbbr: Clin Pediatr (Bologna)
NlmId: 0372603
123:123
JrId: 3053
long title: Clinical preventive dentistry
short title: Clin Prev Dent
ISSN: 0163-9633
ISSN (Online): 
IsoAbbr: Clin Prev Dent
NlmId: 8004895
123:123
JrId: 3054
long title: Clinical pediatrics
short title: Clin Pediatr (Phila)
ISSN: 0009-9228
ISSN (Online): 1938-2707
IsoAbbr: Clin Pediatr (Phila)
NlmId: 0372606
123:123
JrId: 3055
long title: Clinics in perinatology
short title: Clin Perinatol
ISSN: 0095-5108
ISSN (Online): 1557-9840
IsoAbbr: Clin Perinatol
NlmId: 7501306
123:123
JrId: 3056
long title: Dental historian : Lindsay Club newsletter
short title: Dent Hist
ISSN: 0958-6687
ISSN (Online): 
IsoAbbr: Dent Hist
NlmId: 8803742
123:123
JrId: 3057
long title: Dental hygienist (San Francisco, Calif.)
short title: Dent Hyg (San Franc)
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Hyg (San Franc)
NlmId: 9883653
123:123
JrId: 3058
long title: Clinical pharmacology and therapeutics
short title: Clin Pharmacol Ther
ISSN: 0009-9236
ISSN (Online): 1532-6535
IsoAbbr: Clin. Pharmacol. Ther.
NlmId: 0372741
123:123
JrId: 3059
long title: Clinical physiology and biochemistry
short title: Clin Physiol Biochem
ISSN: 0252-1164
ISSN (Online): 
IsoAbbr: Clin Physiol Biochem
NlmId: 8305885
123:123
JrId: 3060
long title: Clinics in plastic surgery
short title: Clin Plast Surg
ISSN: 0094-1298
ISSN (Online): 1558-0504
IsoAbbr: Clin Plast Surg
NlmId: 0424767
123:123
JrId: 3061
long title: Clinical proceedings - Children's Hospital of the District of Columbia
short title: Clin Proc Child Hosp Dist Columbia
ISSN: 0009-4129
ISSN (Online): 
IsoAbbr: Clin Proc Child Hosp Dist Columbia
NlmId: 7503483
123:123
JrId: 3062
long title: Colorado medicine
short title: Colo Med
ISSN: 0199-7343
ISSN (Online): 
IsoAbbr: Colo Med
NlmId: 8003550
123:123
JrId: 3063
long title: Clinical rheumatology
short title: Clin Rheumatol
ISSN: 0770-3198
ISSN (Online): 1434-9949
IsoAbbr: Clin. Rheumatol.
NlmId: 8211469
123:123
JrId: 3064
long title: Diabetes research (Edinburgh, Scotland)
short title: Diabetes Res
ISSN: 0265-5985
ISSN (Online): 
IsoAbbr: Diabetes Res.
NlmId: 8502339
123:123
JrId: 3065
long title: Diagnostic imaging in clinical medicine
short title: Diagn Imaging Clin Med
ISSN: 0254-881X
ISSN (Online): 
IsoAbbr: Diagn Imaging Clin Med
NlmId: 8400594
123:123
JrId: 3066
long title: Diagnostic immunology
short title: Diagn Immunol
ISSN: 0735-3111
ISSN (Online): 
IsoAbbr: Diagn Immunol
NlmId: 8308082
123:123
JrId: 3067
long title: Digitale Bilddiagnostik
short title: Digitale Bilddiagn
ISSN: 0724-7591
ISSN (Online): 
IsoAbbr: Digitale Bilddiagn
NlmId: 8405849
123:123
JrId: 3068
long title: Disease markers
short title: Dis Markers
ISSN: 0278-0240
ISSN (Online): 1875-8630
IsoAbbr: Dis. Markers
NlmId: 8604127
123:123
JrId: 3069
long title: Clinical radiology
short title: Clin Radiol
ISSN: 0009-9260
ISSN (Online): 1365-229X
IsoAbbr: Clin Radiol
NlmId: 1306016
123:123
JrId: 3070
long title: Clinical research
short title: Clin Res
ISSN: 0009-9279
ISSN (Online): 
IsoAbbr: Clin Res
NlmId: 7806789
123:123
JrId: 3071
long title: Clinical science (London, England : 1979)
short title: Clin Sci (Lond)
ISSN: 0143-5221
ISSN (Online): 1470-8736
IsoAbbr: Clin. Sci.
NlmId: 7905731
123:123
JrId: 3072
long title: Clinical science
short title: Clin Sci
ISSN: 0009-9287
ISSN (Online): 
IsoAbbr: Clin Sci
NlmId: 0367732
123:123
JrId: 3073
long title: Clinical science and molecular medicine
short title: Clin Sci Mol Med
ISSN: 0301-0538
ISSN (Online): 
IsoAbbr: Clin Sci Mol Med
NlmId: 0367540
123:123
JrId: 3074
long title: Clinical science and molecular medicine. Supplement
short title: Clin Sci Mol Med Suppl
ISSN: 0144-4107
ISSN (Online): 
IsoAbbr: Clin Sci Mol Med Suppl
NlmId: 7907311
123:123
JrId: 3075
long title: Dental journal of Zambia : official publication of the Zambia Dental Association
short title: Dent J Zamb
ISSN: 1010-7339
ISSN (Online): 
IsoAbbr: Dent J Zamb
NlmId: 8909577
123:123
JrId: 3076
long title: Clinical symposia (Summit, N.J. : 1957)
short title: Clin Symp
ISSN: 0009-9295
ISSN (Online): 
IsoAbbr: Clin Symp
NlmId: 0103677
123:123
JrId: 3077
long title: Clinical physics and physiological measurement : an official journal of the Hospital Physicists' Association, Deutsche Gesellschaft fur Medizinische Physik and the European Federation of Organisations for Medical Physics
short title: Clin Phys Physiol Meas
ISSN: 0143-0815
ISSN (Online): 
IsoAbbr: Clin Phys Physiol Meas
NlmId: 8209031
123:123
JrId: 3078
long title: Clinical pharmacy
short title: Clin Pharm
ISSN: 0278-2677
ISSN (Online): 
IsoAbbr: Clin Pharm
NlmId: 8207437
123:123
JrId: 3079
long title: Clinical and laboratory haematology
short title: Clin Lab Haematol
ISSN: 0141-9854
ISSN (Online): 1365-2257
IsoAbbr: Clin Lab Haematol
NlmId: 7907061
123:123
JrId: 3080
long title: Clinical physiology (Oxford, England)
short title: Clin Physiol
ISSN: 0144-5979
ISSN (Online): 1365-2281
IsoAbbr: Clin Physiol
NlmId: 8309768
123:123
JrId: 3081
long title: La Clinica terapeutica
short title: Clin Ter
ISSN: 0009-9074
ISSN (Online): 1972-6007
IsoAbbr: Clin Ter
NlmId: 0372604
123:123
JrId: 3082
long title: Clinical toxicology
short title: Clin Toxicol
ISSN: 0009-9309
ISSN (Online): 
IsoAbbr: Clin. Toxicol.
NlmId: 0205535
123:123
JrId: 3083
long title: Clinics in rheumatic diseases
short title: Clin Rheum Dis
ISSN: 0307-742X
ISSN (Online): 
IsoAbbr: Clin Rheum Dis
NlmId: 7604943
123:123
JrId: 3084
long title: Dentistry (Loma Linda, Calif.)
short title: Dentistry (Loma Linda)
ISSN: 1057-3534
ISSN (Online): 
IsoAbbr: Dentistry (Loma Linda)
NlmId: 9102062
123:123
JrId: 3085
long title: Clinica (Bologna, Italy)
short title: Clinica
ISSN: 0366-6778
ISSN (Online): 
IsoAbbr: Clinica
NlmId: 0372600
123:123
JrId: 3086
long title: Clinics in chest medicine
short title: Clin Chest Med
ISSN: 0272-5231
ISSN (Online): 1557-8216
IsoAbbr: Clin. Chest Med.
NlmId: 7907612
123:123
JrId: 3087
long title: Clinics in laboratory medicine
short title: Clin Lab Med
ISSN: 0272-2712
ISSN (Online): 1557-9832
IsoAbbr: Clin. Lab. Med.
NlmId: 8100174
123:123
JrId: 3088
long title: Hospital trustee
short title: Hosp Trustee
ISSN: 0704-0407
ISSN (Online): 
IsoAbbr: Hosp Trustee
NlmId: 7810267
123:123
JrId: 3089
long title: Collagen and related research
short title: Coll Relat Res
ISSN: 0174-173X
ISSN (Online): 
IsoAbbr: Coll. Relat. Res.
NlmId: 8102998
123:123
JrId: 3090
long title: Clinique (Paris, France)
short title: Clinique (Paris)
ISSN: 0009-935X
ISSN (Online): 
IsoAbbr: Clinique (Paris)
NlmId: 9427241
123:123
JrId: 3091
long title: Infection control rounds
short title: Infect Control Rounds
ISSN: 0272-1619
ISSN (Online): 
IsoAbbr: Infect Control Rounds
NlmId: 8007156
123:123
JrId: 3092
long title: Clio medica (Amsterdam, Netherlands)
short title: Clio Med
ISSN: 0045-7183
ISSN (Online): 
IsoAbbr: Clio Med
NlmId: 0057664
123:123
JrId: 3093
long title: Cognitive psychology
short title: Cogn Psychol
ISSN: 0010-0285
ISSN (Online): 1095-5623
IsoAbbr: Cogn Psychol
NlmId: 0241111
123:123
JrId: 3094
long title: CNA bulletin
short title: CNA Bull
ISSN: 
ISSN (Online): 
IsoAbbr: CNA Bull
NlmId: 1250251
123:123
JrId: 3095
long title: Diabetic medicine : a journal of the British Diabetic Association
short title: Diabet Med
ISSN: 0742-3071
ISSN (Online): 1464-5491
IsoAbbr: Diabet. Med.
NlmId: 8500858
123:123
JrId: 3096
long title: Coeur et medecine interne
short title: Coeur Med Interne
ISSN: 0010-0234
ISSN (Online): 
IsoAbbr: Coeur Med Interne
NlmId: 0373165
123:123
JrId: 3097
long title: Cognition
short title: Cognition
ISSN: 0010-0277
ISSN (Online): 1873-7838
IsoAbbr: Cognition
NlmId: 0367541
123:123
JrId: 3098
long title: Diagnostic microbiology and infectious disease
short title: Diagn Microbiol Infect Dis
ISSN: 0732-8893
ISSN (Online): 1879-0070
IsoAbbr: Diagn. Microbiol. Infect. Dis.
NlmId: 8305899
123:123
JrId: 3099
long title: Dental materials journal
short title: Dent Mater J
ISSN: 0287-4547
ISSN (Online): 1881-1361
IsoAbbr: Dent Mater J
NlmId: 8309299
123:123
JrId: 3100
long title: Cold Spring Harbor symposia on quantitative biology
short title: Cold Spring Harb Symp Quant Biol
ISSN: 0091-7451
ISSN (Online): 1943-4456
IsoAbbr: Cold Spring Harb. Symp. Quant. Biol.
NlmId: 1256107
123:123
JrId: 3101
long title: Comprehensive therapy
short title: Compr Ther
ISSN: 0098-8243
ISSN (Online): 
IsoAbbr: Compr Ther
NlmId: 7605837
123:123
JrId: 3102
long title: Comparative medicine East and West
short title: Comp Med East West
ISSN: 0147-2917
ISSN (Online): 
IsoAbbr: Comp Med East West
NlmId: 7801707
123:123
JrId: 3103
long title: Communique Newsletter
short title: Commun Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Commun Newsl
NlmId: 9878931
123:123
JrId: 3104
long title: Collected works on cardio-pulmonary disease
short title: Coll Works Cardiopulm Dis
ISSN: 0069-5319
ISSN (Online): 
IsoAbbr: Coll Works Cardiopulm Dis
NlmId: 0413664
123:123
JrId: 3105
long title: Times / Tennessee Hospital Association
short title: Times
ISSN: 
ISSN (Online): 
IsoAbbr: Times
NlmId: 9877740
123:123
JrId: 3106
long title: Colorado nurse
short title: Colo Nurse
ISSN: 0010-1680
ISSN (Online): 
IsoAbbr: Colo Nurse
NlmId: 16320400R
123:123
JrId: 3107
long title: Communique (Milwaukee, Wis.)
short title: Communique
ISSN: 0887-4557
ISSN (Online): 
IsoAbbr: Communique
NlmId: 9879661
123:123
JrId: 3108
long title: Communications in behavioral biology. Part A: [Original articles]
short title: Commun Behav Biol
ISSN: 0010-3608
ISSN (Online): 
IsoAbbr: Commun Behav Biol
NlmId: 0326114
123:123
JrId: 3109
long title: Community dentistry and oral epidemiology
short title: Community Dent Oral Epidemiol
ISSN: 0301-5661
ISSN (Online): 1600-0528
IsoAbbr: Community Dent Oral Epidemiol
NlmId: 0410263
123:123
JrId: 3110
long title: Community health
short title: Community Health (Bristol)
ISSN: 0010-3837
ISSN (Online): 
IsoAbbr: Community Health (Bristol)
NlmId: 0226630
123:123
JrId: 3111
long title: Community mental health journal
short title: Community Ment Health J
ISSN: 0010-3853
ISSN (Online): 1573-2789
IsoAbbr: Community Ment Health J
NlmId: 0005735
123:123
JrId: 3112
long title: Community medicine
short title: Community Med
ISSN: 0142-2456
ISSN (Online): 
IsoAbbr: Community Med
NlmId: 7907617
123:123
JrId: 3113
long title: Comparative biochemistry and physiology
short title: Comp Biochem Physiol
ISSN: 0010-406X
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol.
NlmId: 7502545
123:123
JrId: 3114
long title: Commitment
short title: Commitment
ISSN: 0145-8698
ISSN (Online): 
IsoAbbr: Commitment
NlmId: 7700182
123:123
JrId: 3116
long title: Comparative immunology, microbiology and infectious diseases
short title: Comp Immunol Microbiol Infect Dis
ISSN: 0147-9571
ISSN (Online): 1878-1667
IsoAbbr: Comp. Immunol. Microbiol. Infect. Dis.
NlmId: 7808924
123:123
JrId: 3117
long title: Community health studies
short title: Community Health Stud
ISSN: 0314-9021
ISSN (Online): 
IsoAbbr: Community Health Stud
NlmId: 7808693
123:123
JrId: 3118
long title: Comparative biochemistry and physiology. A, Comparative physiology
short title: Comp Biochem Physiol A Comp Physiol
ISSN: 0300-9629
ISSN (Online): 
IsoAbbr: Comp Biochem Physiol A Comp Physiol
NlmId: 1276312
123:123
JrId: 3119
long title: Journal of comparative psychology (Washington, D.C. : 1983)
short title: J Comp Psychol
ISSN: 0735-7036
ISSN (Online): 1939-2087
IsoAbbr: J Comp Psychol
NlmId: 8309850
123:123
JrId: 3120
long title: Community mental health review
short title: Community Ment Health Rev
ISSN: 0363-1605
ISSN (Online): 
IsoAbbr: Community Ment Health Rev
NlmId: 7609235
123:123
JrId: 3121
long title: Communicating nursing research
short title: Commun Nurs Res
ISSN: 0160-1652
ISSN (Online): 
IsoAbbr: Commun Nurs Res
NlmId: 7707277
123:123
JrId: 3122
long title: Communications in psychopharmacology
short title: Commun Psychopharmacol
ISSN: 0145-5699
ISSN (Online): 
IsoAbbr: Commun Psychopharmacol
NlmId: 7706729
123:123
JrId: 3123
long title: Comparative biochemistry and physiology. B, Comparative biochemistry
short title: Comp Biochem Physiol B
ISSN: 0305-0491
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol., B
NlmId: 2984730R
123:123
JrId: 3124
long title: Comparative biochemistry and physiology. C: Comparative pharmacology
short title: Comp Biochem Physiol C
ISSN: 0306-4492
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol. C, Comp. Pharmacol.
NlmId: 7503763
123:123
JrId: 3125
long title: Comparative biochemistry and physiology. C, Comparative pharmacology and toxicology
short title: Comp Biochem Physiol C
ISSN: 0742-8413
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol. C, Comp. Pharmacol. Toxicol.
NlmId: 8310013
123:123
JrId: 3126
long title: Comparative and general pharmacology
short title: Comp Gen Pharmacol
ISSN: 0010-4035
ISSN (Online): 
IsoAbbr: Comp Gen Pharmacol
NlmId: 7600504
123:123
JrId: 3127
long title: Domestic animal endocrinology
short title: Domest Anim Endocrinol
ISSN: 0739-7240
ISSN (Online): 1879-0054
IsoAbbr: Domest. Anim. Endocrinol.
NlmId: 8505191
123:123
JrId: 3128
long title: Sogo kango. Comprehensive nursing, quarterly
short title: Sogo Kango
ISSN: 0038-0660
ISSN (Online): 
IsoAbbr: Sogo Kango
NlmId: 0313161
123:123
JrId: 3129
long title: Comprehensive psychiatry
short title: Compr Psychiatry
ISSN: 0010-440X
ISSN (Online): 1532-8384
IsoAbbr: Compr Psychiatry
NlmId: 0372612
123:123
JrId: 3130
long title: Compensation review
short title: Compens Rev
ISSN: 0010-4248
ISSN (Online): 
IsoAbbr: Compens Rev
NlmId: 9877814
123:123
JrId: 3131
long title: Complement (Basel, Switzerland)
short title: Complement
ISSN: 0253-5076
ISSN (Online): 
IsoAbbr: Complement
NlmId: 8409977
123:123
JrId: 3132
long title: Computers in biology and medicine
short title: Comput Biol Med
ISSN: 0010-4825
ISSN (Online): 1879-0534
IsoAbbr: Comput. Biol. Med.
NlmId: 1250250
123:123
JrId: 3133
long title: Computers and biomedical research, an international journal
short title: Comput Biomed Res
ISSN: 0010-4809
ISSN (Online): 1090-2368
IsoAbbr: Comput. Biomed. Res.
NlmId: 0100331
123:123
JrId: 3134
long title: Computer methods and programs in biomedicine
short title: Comput Methods Programs Biomed
ISSN: 0169-2607
ISSN (Online): 1872-7565
IsoAbbr: Comput Methods Programs Biomed
NlmId: 8506513
123:123
JrId: 3135
long title: Computer programs in biomedicine
short title: Comput Programs Biomed
ISSN: 0010-468X
ISSN (Online): 
IsoAbbr: Comput Programs Biomed
NlmId: 0237013
123:123
JrId: 3136
long title: Computerized radiology : official journal of the Computerized Tomography Society
short title: Comput Radiol
ISSN: 0730-4862
ISSN (Online): 
IsoAbbr: Comput Radiol
NlmId: 8208620
123:123
JrId: 3137
long title: Computerized tomography
short title: Comput Tomogr
ISSN: 0363-8235
ISSN (Online): 
IsoAbbr: Comput Tomogr
NlmId: 7703872
123:123
JrId: 3138
long title: Computers in hospitals
short title: Comput Hosp
ISSN: 0274-631X
ISSN (Online): 
IsoAbbr: Comput Hosp
NlmId: 9879292
123:123
JrId: 3139
long title: Concours medical
short title: Concours Med
ISSN: 0010-5309
ISSN (Online): 
IsoAbbr: Concours Med
NlmId: 2984731R
123:123
JrId: 3140
long title: Complement and inflammation
short title: Complement Inflamm
ISSN: 1012-8204
ISSN (Online): 
IsoAbbr: Complement Inflamm
NlmId: 8903074
123:123
JrId: 3141
long title: Conditional reflex
short title: Cond Reflex
ISSN: 0010-5392
ISSN (Online): 
IsoAbbr: Cond Reflex
NlmId: 0412676
123:123
JrId: 3142
long title: Conector
short title: Conector
ISSN: 0325-2426
ISSN (Online): 
IsoAbbr: Conector
NlmId: 7610427
123:123
JrId: 3143
long title: Contemporary administrator
short title: Contemp Adm
ISSN: 0191-9873
ISSN (Online): 
IsoAbbr: Contemp Adm
NlmId: 9878791
123:123
JrId: 3144
long title: Contact dermatitis
short title: Contact Dermatitis
ISSN: 0105-1873
ISSN (Online): 1600-0536
IsoAbbr: Contact Derm.
NlmId: 7604950
123:123
JrId: 3145
long title: Confinia neurologica
short title: Confin Neurol
ISSN: 0010-5678
ISSN (Online): 
IsoAbbr: Confin Neurol
NlmId: 7600680
123:123
JrId: 3146
long title: The Compendium of continuing education in dentistry
short title: Compend Contin Educ Dent
ISSN: 0734-0338
ISSN (Online): 
IsoAbbr: Compend Contin Educ Dent
NlmId: 8110106
123:123
JrId: 3147
long title: DP [reports]. U.S. Atomic Energy Commission
short title: DP Rep
ISSN: 
ISSN (Online): 
IsoAbbr: DP Rep
NlmId: 21830380R
123:123
JrId: 3148
long title: Community outlook
short title: Community Outlook
ISSN: 0262-8759
ISSN (Online): 
IsoAbbr: Community Outlook
NlmId: 7900730
123:123
JrId: 3149
long title: Confinia psychiatrica. Borderland of psychiatry. Grenzgebiete der Psychiatrie. Les Confins de la psychiatrie
short title: Confin Psychiatr
ISSN: 0010-5686
ISSN (Online): 
IsoAbbr: Confin Psychiatr
NlmId: 0207314
123:123
JrId: 3150
long title: Consensus development conference summaries / National Institutes of Health
short title: Consens Dev Conf Summ Natl Inst Health
ISSN: 0737-4674
ISSN (Online): 
IsoAbbr: Consens Dev Conf Summ Natl Inst Health
NlmId: 8106383
123:123
JrId: 3151
long title: Consumer health perspectives
short title: Consum Health Perspect
ISSN: 0191-3921
ISSN (Online): 
IsoAbbr: Consum Health Perspect
NlmId: 7901088
123:123
JrId: 3153
long title: Worklife
short title: Worklife
ISSN: 0361-7718
ISSN (Online): 
IsoAbbr: Worklife
NlmId: 9877742
123:123
JrId: 3154
long title: Congres international de stomatologie
short title: Congr Int Stomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Congr Int Stomatol
NlmId: 100960817
123:123
JrId: 3155
long title: Contemporary pharmacy practice
short title: Contemp Pharm Pract
ISSN: 0162-3761
ISSN (Online): 
IsoAbbr: Contemp Pharm Pract
NlmId: 7905177
123:123
JrId: 3156
long title: Connecticut medicine
short title: Conn Med
ISSN: 0010-6178
ISSN (Online): 
IsoAbbr: Conn Med
NlmId: 0372745
123:123
JrId: 3157
long title: Connecticut nursing news (Meriden, Conn. : 1980)
short title: Conn Nurs News
ISSN: 0278-4092
ISSN (Online): 
IsoAbbr: Conn Nurs News
NlmId: 9878914
123:123
JrId: 3158
long title: Connective tissue research
short title: Connect Tissue Res
ISSN: 0300-8207
ISSN (Online): 1607-8438
IsoAbbr: Connect. Tissue Res.
NlmId: 0365263
123:123
JrId: 3159
long title: Contact point
short title: Contact Point
ISSN: 0010-7301
ISSN (Online): 
IsoAbbr: Contact Point
NlmId: 0417430
123:123
JrId: 3160
long title: Contemporary topics in immunobiology
short title: Contemp Top Immunobiol
ISSN: 0093-4054
ISSN (Online): 
IsoAbbr: Contemp Top Immunobiol
NlmId: 0314145
123:123
JrId: 3162
long title: Contemporary neurology series
short title: Contemp Neurol Ser
ISSN: 0069-9446
ISSN (Online): 
IsoAbbr: Contemp Neurol Ser
NlmId: 0071075
123:123
JrId: 3163
long title: Contraception
short title: Contraception
ISSN: 0010-7824
ISSN (Online): 1879-0518
IsoAbbr: Contraception
NlmId: 0234361
123:123
JrId: 3164
long title: Contemporary topics in molecular immunology
short title: Contemp Top Mol Immunol
ISSN: 0090-8800
ISSN (Online): 
IsoAbbr: Contemp Top Mol Immunol
NlmId: 0363025
123:123
JrId: 3165
long title: Contact and intraocular lens medical journal
short title: Contact Intraocul Lens Med J
ISSN: 0360-1358
ISSN (Online): 
IsoAbbr: Contact Intraocul Lens Med J
NlmId: 7509610
123:123
JrId: 3166
long title: Contributions to sensory physiology
short title: Contrib Sens Physiol
ISSN: 0069-9705
ISSN (Online): 
IsoAbbr: Contrib Sens Physiol
NlmId: 0006021
123:123
JrId: 3167
long title: Contributions to microbiology and immunology
short title: Contrib Microbiol Immunol
ISSN: 0301-3081
ISSN (Online): 
IsoAbbr: Contrib. Microbiol. Immunol.
NlmId: 0401476
123:123
JrId: 3168
long title: Contributions to gynecology and obstetrics
short title: Contrib Gynecol Obstet
ISSN: 0304-4246
ISSN (Online): 
IsoAbbr: Contrib Gynecol Obstet
NlmId: 7702984
123:123
JrId: 3169
long title: Contributions to primatology
short title: Contrib Primatol
ISSN: 0301-4231
ISSN (Online): 
IsoAbbr: Contrib Primatol
NlmId: 0420475
123:123
JrId: 3170
long title: Contemporary surgery
short title: Contemp Surg
ISSN: 0045-8341
ISSN (Online): 
IsoAbbr: Contemp Surg
NlmId: 0321423
123:123
JrId: 3171
long title: Contributions to nephrology
short title: Contrib Nephrol
ISSN: 0302-5144
ISSN (Online): 1662-2782
IsoAbbr: Contrib Nephrol
NlmId: 7513582
123:123
JrId: 3172
long title: Dimensions/NBS
short title: Dimensions (Wash)
ISSN: 0093-0458
ISSN (Online): 
IsoAbbr: Dimensions (Wash)
NlmId: 0411412
123:123
JrId: 3173
long title: El Cooperador dental_ cooperativismo, informacion y ciencia odontologica
short title: Coop Dent (B Aires)
ISSN: 0069-9799
ISSN (Online): 
IsoAbbr: Coop Dent (B Aires)
NlmId: 16420030R
123:123
JrId: 3174
long title: Contemporary anesthesia practice
short title: Contemp Anesth Pract
ISSN: 0191-247X
ISSN (Online): 
IsoAbbr: Contemp Anesth Pract
NlmId: 7900421
123:123
JrId: 3175
long title: Cor et vasa
short title: Cor Vasa
ISSN: 0010-8650
ISSN (Online): 
IsoAbbr: Cor Vasa
NlmId: 0372614
123:123
JrId: 3176
long title: Contract healthcare
short title: Contract Healthc
ISSN: 0891-5059
ISSN (Online): 
IsoAbbr: Contract Healthc
NlmId: 9883667
123:123
JrId: 3177
long title: Contemporary issues in clinical biochemistry
short title: Contemp Issues Clin Biochem
ISSN: 0265-6701
ISSN (Online): 
IsoAbbr: Contemp Issues Clin Biochem
NlmId: 8508326
123:123
JrId: 3178
long title: Diabetes research and clinical practice. Supplement
short title: Diabetes Res Clin Pract Suppl
ISSN: 1572-1671
ISSN (Online): 
IsoAbbr: Diabetes Res Clin Pract Suppl
NlmId: 8609985
123:123
JrId: 3179
long title: Consumer reports
short title: Consum Rep
ISSN: 0010-7174
ISSN (Online): 
IsoAbbr: Consum Rep
NlmId: 0215776
123:123
JrId: 3180
long title: Contemporary administrator for long-term care
short title: Contemp Adm Long Term Care
ISSN: 0745-2837
ISSN (Online): 
IsoAbbr: Contemp Adm Long Term Care
NlmId: 9880785
123:123
JrId: 3181
long title: The Cornell veterinarian
short title: Cornell Vet
ISSN: 0010-8901
ISSN (Online): 
IsoAbbr: Cornell Vet
NlmId: 0074245
123:123
JrId: 3182
long title: Drug metabolism and drug interactions
short title: Drug Metabol Drug Interact
ISSN: 0792-5077
ISSN (Online): 
IsoAbbr: Drug Metabol Drug Interact
NlmId: 8904736
123:123
JrId: 3183
long title: Le Corps medical
short title: Corps Med (Ettelbruck)
ISSN: 0376-7582
ISSN (Online): 
IsoAbbr: Corps Med (Ettelbruck)
NlmId: 7600506
123:123
JrId: 3184
long title: Cornell law review
short title: Cornell Law Rev
ISSN: 0010-8847
ISSN (Online): 
IsoAbbr: Cornell Law Rev
NlmId: 7703647
123:123
JrId: 3185
long title: Controlled clinical trials
short title: Control Clin Trials
ISSN: 0197-2456
ISSN (Online): 
IsoAbbr: Control Clin Trials
NlmId: 8006242
123:123
JrId: 3186
long title: Cornea
short title: Cornea
ISSN: 0277-3740
ISSN (Online): 1536-4798
IsoAbbr: Cornea
NlmId: 8216186
123:123
JrId: 3187
long title: Cortex_ a journal devoted to the study of the nervous system and behavior
short title: Cortex
ISSN: 0010-9452
ISSN (Online): 1973-8102
IsoAbbr: Cortex
NlmId: 0100725
123:123
JrId: 3188
long title: Cost containment
short title: Cost Containment
ISSN: 0198-9782
ISSN (Online): 
IsoAbbr: Cost Containment
NlmId: 8002944
123:123
JrId: 3190
long title: CRC critical reviews in biochemistry
short title: CRC Crit Rev Biochem
ISSN: 0045-6411
ISSN (Online): 
IsoAbbr: CRC Crit. Rev. Biochem.
NlmId: 0330403
123:123
JrId: 3191
long title: Cosmetologica
short title: Cosmetologica
ISSN: 0070-055X
ISSN (Online): 
IsoAbbr: Cosmetologica
NlmId: 0247470
123:123
JrId: 3192
long title: CRC critical reviews in bioengineering
short title: CRC Crit Rev Bioeng
ISSN: 0045-642X
ISSN (Online): 
IsoAbbr: CRC Crit Rev Bioeng
NlmId: 1307350
123:123
JrId: 3193
long title: Critical reviews in biomedical engineering
short title: Crit Rev Biomed Eng
ISSN: 0278-940X
ISSN (Online): 1943-619X
IsoAbbr: Crit Rev Biomed Eng
NlmId: 8208627
123:123
JrId: 3194
long title: CRC critical reviews in clinical laboratory sciences
short title: CRC Crit Rev Clin Lab Sci
ISSN: 0590-8191
ISSN (Online): 
IsoAbbr: CRC Crit Rev Clin Lab Sci
NlmId: 1247734
123:123
JrId: 3195
long title: CRC critical reviews in clinical radiology and nuclear medicine
short title: CRC Crit Rev Clin Radiol Nucl Med
ISSN: 0091-6536
ISSN (Online): 
IsoAbbr: CRC Crit Rev Clin Radiol Nucl Med
NlmId: 0372257
123:123
JrId: 3196
long title: CRC critical reviews in microbiology
short title: CRC Crit Rev Microbiol
ISSN: 0045-6454
ISSN (Online): 
IsoAbbr: CRC Crit Rev Microbiol
NlmId: 1301620
123:123
JrId: 3197
long title: CRC critical reviews in radiological sciences
short title: CRC Crit Rev Radiol Sci
ISSN: 0007-9014
ISSN (Online): 
IsoAbbr: CRC Crit Rev Radiol Sci
NlmId: 0372260
123:123
JrId: 3198
long title: Cryobiology
short title: Cryobiology
ISSN: 0011-2240
ISSN (Online): 1090-2392
IsoAbbr: Cryobiology
NlmId: 0006252
123:123
JrId: 3199
long title: CRC critical reviews in food science and nutrition
short title: CRC Crit Rev Food Sci Nutr
ISSN: 0099-0248
ISSN (Online): 
IsoAbbr: CRC Crit Rev Food Sci Nutr
NlmId: 7513255
123:123
JrId: 3200
long title: Culture, medicine and psychiatry
short title: Cult Med Psychiatry
ISSN: 0165-005X
ISSN (Online): 1573-076X
IsoAbbr: Cult Med Psychiatry
NlmId: 7707467
123:123
JrId: 3201
long title: CRC critical reviews in toxicology
short title: CRC Crit Rev Toxicol
ISSN: 0045-6446
ISSN (Online): 
IsoAbbr: CRC Crit Rev Toxicol
NlmId: 1305020
123:123
JrId: 3202
long title: Critical care nurse
short title: Crit Care Nurse
ISSN: 0279-5442
ISSN (Online): 1940-8250
IsoAbbr: Crit Care Nurse
NlmId: 8207799
123:123
JrId: 3203
long title: Crisis
short title: Crisis
ISSN: 0227-5910
ISSN (Online): 
IsoAbbr: Crisis
NlmId: 8218602
123:123
JrId: 3204
long title: Critical care update
short title: Crit Care Update
ISSN: 0162-7252
ISSN (Online): 
IsoAbbr: Crit Care Update
NlmId: 7802334
123:123
JrId: 3205
long title: CRC Critical reviews in immunology
short title: CRC Crit Rev Immunol
ISSN: 0197-3355
ISSN (Online): 
IsoAbbr: CRC Crit Rev Immunol
NlmId: 8106390
123:123
JrId: 3206
long title: Critical care medicine
short title: Crit Care Med
ISSN: 0090-3493
ISSN (Online): 1530-0293
IsoAbbr: Crit. Care Med.
NlmId: 0355501
123:123
JrId: 3207
long title: Cross-reference on human resources management
short title: Crossref Hum Resour Manage
ISSN: 0190-0447
ISSN (Online): 
IsoAbbr: Crossref Hum Resour Manage
NlmId: 7805961
123:123
JrId: 3208
long title: Critical reviews in biochemistry and molecular biology
short title: Crit Rev Biochem Mol Biol
ISSN: 1040-9238
ISSN (Online): 1549-7798
IsoAbbr: Crit. Rev. Biochem. Mol. Biol.
NlmId: 8903774
123:123
JrId: 3209
long title: Cuore e circolazione
short title: Cuore Circ
ISSN: 0300-8894
ISSN (Online): 
IsoAbbr: Cuore Circ
NlmId: 1270323
123:123
JrId: 3210
long title: CRC critical reviews in diagnostic imaging
short title: CRC Crit Rev Diagn Imaging
ISSN: 0147-6750
ISSN (Online): 
IsoAbbr: CRC Crit Rev Diagn Imaging
NlmId: 7705846
123:123
JrId: 3211
long title: CRC critical reviews in clinical neurobiology
short title: CRC Crit Rev Clin Neurobiol
ISSN: 0742-941X
ISSN (Online): 
IsoAbbr: CRC Crit Rev Clin Neurobiol
NlmId: 8506657
123:123
JrId: 3212
long title: The Journal of computed tomography
short title: J Comput Tomogr
ISSN: 0149-936X
ISSN (Online): 
IsoAbbr: J Comput Tomogr
NlmId: 7805373
123:123
JrId: 3213
long title: Current concepts in nutrition
short title: Curr Concepts Nutr
ISSN: 0090-0443
ISSN (Online): 
IsoAbbr: Curr Concepts Nutr
NlmId: 0347207
123:123
JrId: 3214
long title: Current problems in cancer
short title: Curr Probl Cancer
ISSN: 0147-0272
ISSN (Online): 1535-6345
IsoAbbr: Curr Probl Cancer
NlmId: 7702986
123:123
JrId: 3215
long title: Current developments in psychopharmacology
short title: Curr Dev Psychopharmacol
ISSN: 0097-8361
ISSN (Online): 
IsoAbbr: Curr Dev Psychopharmacol
NlmId: 7513831
123:123
JrId: 3216
long title: Current eye research
short title: Curr Eye Res
ISSN: 0271-3683
ISSN (Online): 1460-2202
IsoAbbr: Curr. Eye Res.
NlmId: 8104312
123:123
JrId: 3217
long title: Current medicine and drugs
short title: Curr Med Drugs
ISSN: 0590-4048
ISSN (Online): 
IsoAbbr: Curr Med Drugs
NlmId: 1260300
123:123
JrId: 3218
long title: Current medical research and opinion
short title: Curr Med Res Opin
ISSN: 0300-7995
ISSN (Online): 1473-4877
IsoAbbr: Curr Med Res Opin
NlmId: 0351014
123:123
JrId: 3219
long title: Scha Journal
short title: SCHA J
ISSN: 
ISSN (Online): 
IsoAbbr: SCHA J
NlmId: 9875076
123:123
JrId: 3220
long title: Currents in modern biology
short title: Curr Mod Biol
ISSN: 0011-4014
ISSN (Online): 
IsoAbbr: Curr Mod Biol
NlmId: 0430261
123:123
JrId: 3221
long title: Current practice in orthopaedic surgery
short title: Curr Pract Orthop Surg
ISSN: 0070-203X
ISSN (Online): 
IsoAbbr: Curr Pract Orthop Surg
NlmId: 16440080R
123:123
JrId: 3222
long title: Current problems in clinical biochemistry
short title: Curr Probl Clin Biochem
ISSN: 0300-1725
ISSN (Online): 
IsoAbbr: Curr Probl Clin Biochem
NlmId: 0353507
123:123
JrId: 3223
long title: Current problems in dermatology
short title: Curr Probl Dermatol
ISSN: 1421-5721
ISSN (Online): 1662-2944
IsoAbbr: Curr. Probl. Dermatol.
NlmId: 0147371
123:123
JrId: 3224
long title: Current problems in cardiology
short title: Curr Probl Cardiol
ISSN: 0146-2806
ISSN (Online): 1535-6280
IsoAbbr: Curr Probl Cardiol
NlmId: 7701802
123:123
JrId: 3225
long title: Current practice in obstetric and gynecologic nursing
short title: Curr Pract Obstet Gynecol Nurs
ISSN: 0361-9249
ISSN (Online): 
IsoAbbr: Curr Pract Obstet Gynecol Nurs
NlmId: 7606119
123:123
JrId: 3226
long title: Current problems in pediatrics
short title: Curr Probl Pediatr
ISSN: 0045-9380
ISSN (Online): 
IsoAbbr: Curr Probl Pediatr
NlmId: 1272515
123:123
JrId: 3227
long title: Current problems in diagnostic radiology
short title: Curr Probl Diagn Radiol
ISSN: 0363-0188
ISSN (Online): 1535-6302
IsoAbbr: Curr Probl Diagn Radiol
NlmId: 7607123
123:123
JrId: 3228
long title: Current practice in gerontological nursing
short title: Curr Pract Gerontol Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Pract Gerontol Nurs
NlmId: 9878284
123:123
JrId: 3229
long title: Current problems in surgery
short title: Curr Probl Surg
ISSN: 0011-3840
ISSN (Online): 1535-6337
IsoAbbr: Curr Probl Surg
NlmId: 0372617
123:123
JrId: 3230
long title: Current psychiatric therapies
short title: Curr Psychiatr Ther
ISSN: 0070-2080
ISSN (Online): 
IsoAbbr: Curr Psychiatr Ther
NlmId: 0142101
123:123
JrId: 3231
long title: Current therapeutic research, clinical and experimental
short title: Curr Ther Res Clin Exp
ISSN: 0011-393X
ISSN (Online): 
IsoAbbr: Curr Ther Res Clin Exp
NlmId: 0372621
123:123
JrId: 3232
long title: Current topics in comparative pathobiology
short title: Curr Top Comp Pathobiol
ISSN: 0090-8584
ISSN (Online): 
IsoAbbr: Curr Top Comp Pathobiol
NlmId: 0435531
123:123
JrId: 3233
long title: Current topics in cellular regulation
short title: Curr Top Cell Regul
ISSN: 0070-2137
ISSN (Online): 
IsoAbbr: Curr. Top. Cell. Regul.
NlmId: 2984740R
123:123
JrId: 3234
long title: Current topics in developmental biology
short title: Curr Top Dev Biol
ISSN: 0070-2153
ISSN (Online): 1557-8933
IsoAbbr: Curr. Top. Dev. Biol.
NlmId: 0163114
123:123
JrId: 3235
long title: Current topics in experimental endocrinology
short title: Curr Top Exp Endocrinol
ISSN: 0091-7397
ISSN (Online): 
IsoAbbr: Curr Top Exp Endocrinol
NlmId: 0334341
123:123
JrId: 3236
long title: Current surgery
short title: Curr Surg
ISSN: 0149-7944
ISSN (Online): 
IsoAbbr: Curr Surg
NlmId: 7802123
123:123
JrId: 3237
long title: Current topics in microbiology and immunology
short title: Curr Top Microbiol Immunol
ISSN: 0070-217X
ISSN (Online): 
IsoAbbr: Curr. Top. Microbiol. Immunol.
NlmId: 0110513
123:123
JrId: 3238
long title: Current topics in eye research
short title: Curr Top Eye Res
ISSN: 0190-2970
ISSN (Online): 
IsoAbbr: Curr Top Eye Res
NlmId: 7904214
123:123
JrId: 3239
long title: Current studies in hematology and blood transfusion
short title: Curr Stud Hematol Blood Transfus
ISSN: 0258-0330
ISSN (Online): 
IsoAbbr: Curr Stud Hematol Blood Transfus
NlmId: 8600673
123:123
JrId: 3240
long title: Current topics in molecular endocrinology
short title: Curr Top Mol Endocrinol
ISSN: 0094-6761
ISSN (Online): 
IsoAbbr: Curr Top Mol Endocrinol
NlmId: 7500587
123:123
JrId: 3241
long title: Current practice in pediatric nursing
short title: Curr Pract Pediatr Nurs
ISSN: 0361-9257
ISSN (Online): 
IsoAbbr: Curr Pract Pediatr Nurs
NlmId: 7606120
123:123
JrId: 3242
long title: Current topics in hematology
short title: Curr Top Hematol
ISSN: 0190-1486
ISSN (Online): 
IsoAbbr: Curr Top Hematol
NlmId: 7901811
123:123
JrId: 3243
long title: Current topics in pathology. Ergebnisse der Pathologie
short title: Curr Top Pathol
ISSN: 0070-2188
ISSN (Online): 
IsoAbbr: Curr Top Pathol
NlmId: 0244762
123:123
JrId: 3244
long title: Current topics in radiation research quarterly
short title: Curr Top Radiat Res Q
ISSN: 0011-3964
ISSN (Online): 
IsoAbbr: Curr Top Radiat Res Q
NlmId: 1276745
123:123
JrId: 3245
long title: Cutis_ cutaneous medicine for the practitioner
short title: Cutis
ISSN: 0011-4162
ISSN (Online): 
IsoAbbr: Cutis
NlmId: 0006440
123:123
JrId: 3246
long title: Cytobios
short title: Cytobios
ISSN: 0011-4529
ISSN (Online): 
IsoAbbr: Cytobios
NlmId: 0207227
123:123
JrId: 3247
long title: Current population reports. Series P-28, Special censuses
short title: Curr Popul Rep Spec Censuses
ISSN: 0270-6660
ISSN (Online): 
IsoAbbr: Curr Popul Rep Spec Censuses
NlmId: 8004908
123:123
JrId: 3248
long title: Cytogenetics and cell genetics
short title: Cytogenet Cell Genet
ISSN: 0301-0171
ISSN (Online): 
IsoAbbr: Cytogenet. Cell Genet.
NlmId: 0367735
123:123
JrId: 3249
long title: Cytogenetics
short title: Cytogenetics
ISSN: 0011-4537
ISSN (Online): 
IsoAbbr: Cytogenetics
NlmId: 0367734
123:123
JrId: 3250
long title: Currents in alcoholism
short title: Curr Alcohol
ISSN: 0161-8504
ISSN (Online): 
IsoAbbr: Curr Alcohol
NlmId: 7801711
123:123
JrId: 3251
long title: Cytologia
short title: Cytologia (Tokyo)
ISSN: 0011-4545
ISSN (Online): 1348-7019
IsoAbbr: Cytologia (Tokyo)
NlmId: 2984741R
123:123
JrId: 3252
long title: Czasopismo stomatologiczne
short title: Czas Stomatol
ISSN: 0011-4553
ISSN (Online): 
IsoAbbr: Czas Stomatol
NlmId: 2984742R
123:123
JrId: 3253
long title: Dalhousie dental journal
short title: Dalhousie Dent J
ISSN: 0418-3010
ISSN (Online): 
IsoAbbr: Dalhousie Dent J
NlmId: 9881875
123:123
JrId: 3255
long title: Danish medical bulletin
short title: Dan Med Bull
ISSN: 0907-8916
ISSN (Online): 1603-9629
IsoAbbr: Dan Med Bull
NlmId: 0066040
123:123
JrId: 3256
long title: Dansk tidsskrift for farmaci
short title: Dan Tidsskr Farm
ISSN: 0011-6513
ISSN (Online): 
IsoAbbr: Dan Tidsskr Farm
NlmId: 0373174
123:123
JrId: 3257
long title: Dysphagia
short title: Dysphagia
ISSN: 0179-051X
ISSN (Online): 1432-0460
IsoAbbr: Dysphagia
NlmId: 8610856
123:123
JrId: 3258
long title: Dapim refuiim. Folia medica
short title: Dapim Refuiim
ISSN: 0366-9637
ISSN (Online): 
IsoAbbr: Dapim Refuiim
NlmId: 0071461
123:123
JrId: 3259
long title: DE_ the journal of dental engeering
short title: DE J Dent Eng
ISSN: 0385-0129
ISSN (Online): 
IsoAbbr: DE J Dent Eng
NlmId: 1264223
123:123
JrId: 3260
long title: DDZ_ das deutsche Zahnarzteblatt
short title: DDZ
ISSN: 0011-4839
ISSN (Online): 
IsoAbbr: DDZ
NlmId: 2984743R
123:123
JrId: 3261
long title: Forbes
short title: Forbes
ISSN: 0015-6914
ISSN (Online): 
IsoAbbr: Forbes
NlmId: 9877777
123:123
JrId: 3262
long title: Delaware medical journal
short title: Del Med J
ISSN: 0011-7781
ISSN (Online): 
IsoAbbr: Del Med J
NlmId: 0370077
123:123
JrId: 3263
long title: Indian journal of malariology
short title: Indian J Malariol
ISSN: 0367-8326
ISSN (Online): 
IsoAbbr: Indian J Malariol
NlmId: 17540010R
123:123
JrId: 3264
long title: Delaware nurse
short title: Del Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Del Nurse
NlmId: 0110777
123:123
JrId: 3265
long title: Fund raising management
short title: Fund Raising Manage
ISSN: 0016-268X
ISSN (Online): 
IsoAbbr: Fund Raising Manage
NlmId: 9877778
123:123
JrId: 3266
long title: Demography
short title: Demography
ISSN: 0070-3370
ISSN (Online): 1533-7790
IsoAbbr: Demography
NlmId: 0226703
123:123
JrId: 3267
long title: Dens
short title: Dens (Curitiba)
ISSN: 0100-2775
ISSN (Online): 
IsoAbbr: Dens (Curitiba)
NlmId: 7604963
123:123
JrId: 3268
long title: Dens
short title: Dens
ISSN: 0304-1476
ISSN (Online): 
IsoAbbr: Dens
NlmId: 7508531
123:123
JrId: 3269
long title: "Dens sapiens"
short title: Dens Sapiens
ISSN: 0011-8443
ISSN (Online): 
IsoAbbr: Dens Sapiens
NlmId: 16520190R
123:123
JrId: 3270
long title: Dental abstracts_ a selection of world dental literature
short title: Dent Abstr
ISSN: 0011-8486
ISSN (Online): 
IsoAbbr: Dent Abstr
NlmId: 60110120R
123:123
JrId: 3271
long title: Dental Angles
short title: Dent Angles
ISSN: 0070-363X
ISSN (Online): 
IsoAbbr: Dent Angles
NlmId: 9875607
123:123
JrId: 3272
long title: Dental anaesthesia and sedation
short title: Dent Anaesth Sedat
ISSN: 0311-0699
ISSN (Online): 
IsoAbbr: Dent Anaesth Sedat
NlmId: 7806536
123:123
JrId: 3273
long title: Evaluation
short title: Evaluation
ISSN: 0090-4449
ISSN (Online): 
IsoAbbr: Evaluation
NlmId: 0415527
123:123
JrId: 3274
long title: The Dental assistant
short title: Dent Assist
ISSN: 0011-8508
ISSN (Online): 
IsoAbbr: Dent Assist
NlmId: 16520250R
123:123
JrId: 3275
long title: Dental concepts
short title: Dent Concepts
ISSN: 0011-8540
ISSN (Online): 
IsoAbbr: Dent Concepts
NlmId: 0413403
123:123
JrId: 3276
long title: Dental Cadmos
short title: Dent Cadmos
ISSN: 0011-8524
ISSN (Online): 
IsoAbbr: Dent Cadmos
NlmId: 0370660
123:123
JrId: 3277
long title: Dental dimensions
short title: Dent Dimens
ISSN: 0191-2542
ISSN (Online): 
IsoAbbr: Dent Dimens
NlmId: 7900430
123:123
JrId: 3278
long title: Dental clinics of North America
short title: Dent Clin North Am
ISSN: 0011-8532
ISSN (Online): 1558-0512
IsoAbbr: Dent. Clin. North Am.
NlmId: 0217440
123:123
JrId: 3279
long title: Dental Dienst_ Fachzeitschrift fur den Dental-Markt_ technisches Fachblatt fur Prothetik
short title: Dent Dienst
ISSN: 0011-8559
ISSN (Online): 
IsoAbbr: Dent Dienst
NlmId: 16520290R
123:123
JrId: 3280
long title: Dental delineator
short title: Dent Delin
ISSN: 0070-3648
ISSN (Online): 
IsoAbbr: Dent Delin
NlmId: 16520280R
123:123
JrId: 3281
long title: Dental digest
short title: Dent Dig
ISSN: 0011-8567
ISSN (Online): 
IsoAbbr: Dent Dig
NlmId: 0342643
123:123
JrId: 3282
long title: Dental echo
short title: Dent Echo (Heidelb)
ISSN: 0011-8575
ISSN (Online): 
IsoAbbr: Dent Echo (Heidelb)
NlmId: 0372754
123:123
JrId: 3283
long title: The NCSDHA dental hygienist
short title: NCSDHA Dent Hyg
ISSN: 0275-486X
ISSN (Online): 
IsoAbbr: NCSDHA Dent Hyg
NlmId: 8012076
123:123
JrId: 3284
long title: Dental health
short title: Dent Health (London)
ISSN: 0011-8605
ISSN (Online): 
IsoAbbr: Dent Health (London)
NlmId: 16520340R
123:123
JrId: 3285
long title: Dento-maxillo-facial radiology. Supplement
short title: Dentomaxillofac Radiol Suppl
ISSN: 0349-490X
ISSN (Online): 
IsoAbbr: Dentomaxillofac Radiol Suppl
NlmId: 8300885
123:123
JrId: 3286
long title: The Dental journal of Malaysia & Singapore
short title: Dent J Malaysia Singapore
ISSN: 0011-8648
ISSN (Online): 
IsoAbbr: Dent J Malaysia Singapore
NlmId: 7513696
123:123
JrId: 3287
long title: Das Dental-Labor. Le Laboratoire dentaire. The Dental laboratory
short title: Dent Labor (Munch)
ISSN: 0011-8656
ISSN (Online): 
IsoAbbr: Dent Labor (Munch)
NlmId: 16520470R
123:123
JrId: 3288
long title: The Dental magazine and oral topics
short title: Dent Mag Oral Top
ISSN: 0308-2245
ISSN (Online): 
IsoAbbr: Dent Mag Oral Top
NlmId: 7513257
123:123
JrId: 3289
long title: Dental management
short title: Dent Manage
ISSN: 0011-8680
ISSN (Online): 
IsoAbbr: Dent Manage
NlmId: 0253341
123:123
JrId: 3290
long title: Dental Mirror
short title: Dent Mirror (Quezon City)
ISSN: 0011-8699
ISSN (Online): 
IsoAbbr: Dent Mirror (Quezon City)
NlmId: 9875602
123:123
JrId: 3291
long title: Dental news
short title: Dent News (Lond)
ISSN: 
ISSN (Online): 
IsoAbbr: Dent News (Lond)
NlmId: 9883851
123:123
JrId: 3292
long title: The Dental practitioner and dental record
short title: Dent Pract Dent Rec
ISSN: 0011-8729
ISSN (Online): 
IsoAbbr: Dent Pract Dent Rec
NlmId: 0354411
123:123
JrId: 3293
long title: Dentistry in Japan
short title: Dent Jpn (Tokyo)
ISSN: 0070-3737
ISSN (Online): 
IsoAbbr: Dent Jpn (Tokyo)
NlmId: 0226633
123:123
JrId: 3294
long title: Dental practice_ views, trends and news of dentistry
short title: Dent Pract (Cincinnati)
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Pract (Cincinnati)
NlmId: 16530060R
123:123
JrId: 3295
long title: Dental Mirror
short title: Dent Mirror (Atlanta)
ISSN: 0029-3075
ISSN (Online): 
IsoAbbr: Dent Mirror (Atlanta)
NlmId: 9881872
123:123
JrId: 3296
long title: DP. Dental practice
short title: Dent Pract (Ewell)
ISSN: 0419-8859
ISSN (Online): 
IsoAbbr: Dent Pract (Ewell)
NlmId: 0265037
123:123
JrId: 3297
long title: Dental images
short title: Dent Images
ISSN: 0070-3664
ISSN (Online): 
IsoAbbr: Dent Images
NlmId: 0253667
123:123
JrId: 3298
long title: The Dental outlook
short title: Dent Outlook
ISSN: 0418-694X
ISSN (Online): 
IsoAbbr: Dent Outlook
NlmId: 7613841
123:123
JrId: 3299
long title: Dental laboratory review
short title: Dent Lab Rev
ISSN: 0011-8672
ISSN (Online): 
IsoAbbr: Dent Lab Rev
NlmId: 16520500R
123:123
JrId: 3300
long title: Dental hygiene
short title: Dent Hyg (Chic)
ISSN: 0091-3979
ISSN (Online): 
IsoAbbr: Dent Hyg (Chic)
NlmId: 0367545
123:123
JrId: 3301
long title: Dental laboratorie bladet
short title: Dent Lab Bl
ISSN: 0070-3672
ISSN (Online): 
IsoAbbr: Dent Lab Bl
NlmId: 16520480R
123:123
JrId: 3302
long title: Dental press
short title: Dent Press
ISSN: 0391-5883
ISSN (Online): 
IsoAbbr: Dent Press
NlmId: 7804084
123:123
JrId: 3303
long title: Dental radiography and photography
short title: Dent Radiogr Photogr
ISSN: 0045-9941
ISSN (Online): 
IsoAbbr: Dent Radiogr Photogr
NlmId: 0373177
123:123
JrId: 3304
long title: Dental student
short title: Dent Stud
ISSN: 0011-877X
ISSN (Online): 
IsoAbbr: Dent Stud
NlmId: 0242232
123:123
JrId: 3305
long title: Dental survey
short title: Dent Surv
ISSN: 0011-8788
ISSN (Online): 
IsoAbbr: Dent Surv
NlmId: 2984744R
123:123
JrId: 3306
long title: Dental Team
short title: Dent Team
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Team
NlmId: 9883876
123:123
JrId: 3307
long title: The Dental technician
short title: Dent Tech
ISSN: 0011-8796
ISSN (Online): 
IsoAbbr: Dent Tech
NlmId: 0376545
123:123
JrId: 3308
long title: Dentago
short title: Dentago
ISSN: 0415-4134
ISSN (Online): 
IsoAbbr: Dentago
NlmId: 16520210R
123:123
JrId: 3309
long title: Dentoral
short title: Dentoral (Istanbul)
ISSN: 
ISSN (Online): 
IsoAbbr: Dentoral (Istanbul)
NlmId: 9875603
123:123
JrId: 3310
long title: Dentoscope
short title: Dentoscope
ISSN: 0045-9968
ISSN (Online): 
IsoAbbr: Dentoscope
NlmId: 0147414
123:123
JrId: 3311
long title: Dento maxillo facial radiology
short title: Dentomaxillofac Radiol
ISSN: 0250-832X
ISSN (Online): 1476-542X
IsoAbbr: Dentomaxillofac Radiol
NlmId: 7609576
123:123
JrId: 3312
long title: Dermatologia internationalis
short title: Dermatol Int
ISSN: 0096-1108
ISSN (Online): 
IsoAbbr: Dermatol Int
NlmId: 0243670
123:123
JrId: 3313
long title: Dentisuto = Dentist
short title: Dentisuto
ISSN: 0387-8465
ISSN (Online): 
IsoAbbr: Dentisuto
NlmId: 7903695
123:123
JrId: 3314
long title: Dermatologische Monatschrift
short title: Dermatol Monatsschr
ISSN: 0011-9083
ISSN (Online): 
IsoAbbr: Dermatol Monatsschr
NlmId: 0232053
123:123
JrId: 3315
long title: Dental dialogue (Bombay, India)
short title: Dent Dialogue
ISSN: 0970-4167
ISSN (Online): 
IsoAbbr: Dent Dialogue
NlmId: 8604122
123:123
JrId: 3316
long title: Dental economics - oral hygiene
short title: Dent Econ
ISSN: 0011-8583
ISSN (Online): 
IsoAbbr: Dent Econ
NlmId: 0135416
123:123
JrId: 3317
long title: Dermatologische Wochenschrift
short title: Dermatol Wochenschr
ISSN: 0366-8940
ISSN (Online): 
IsoAbbr: Dermatol Wochenschr
NlmId: 0232054
123:123
JrId: 3318
long title: Dermatologica
short title: Dermatologica
ISSN: 0011-9075
ISSN (Online): 
IsoAbbr: Dermatologica
NlmId: 0211607
123:123
JrId: 3319
long title: Dental update
short title: Dent Update
ISSN: 0305-5000
ISSN (Online): 
IsoAbbr: Dent Update
NlmId: 7805969
123:123
JrId: 3320
long title: Developmental and comparative immunology
short title: Dev Comp Immunol
ISSN: 0145-305X
ISSN (Online): 1879-0089
IsoAbbr: Dev. Comp. Immunol.
NlmId: 7708205
123:123
JrId: 3321
long title: Developments in ophthalmology
short title: Dev Ophthalmol
ISSN: 0250-3751
ISSN (Online): 1662-2790
IsoAbbr: Dev Ophthalmol
NlmId: 8010321
123:123
JrId: 3322
long title: Desmos
short title: Desmos
ISSN: 0011-9474
ISSN (Online): 
IsoAbbr: Desmos
NlmId: 16530440R
123:123
JrId: 3323
long title: Detroit dental bulletin
short title: Detroit Dent Bull
ISSN: 0011-9601
ISSN (Online): 
IsoAbbr: Detroit Dent Bull
NlmId: 16530480R
123:123
JrId: 3324
long title: Acta veterinaria
short title: Acta Vet (Beogr)
ISSN: 0567-8315
ISSN (Online): 
IsoAbbr: Acta Vet (Beogr)
NlmId: 14620020R
123:123
JrId: 3325
long title: Advances in behavioral biology
short title: Adv Behav Biol
ISSN: 0099-6246
ISSN (Online): 
IsoAbbr: Adv Behav Biol
NlmId: 1304163
123:123
JrId: 3326
long title: Advances in the biosciences
short title: Adv Biosci
ISSN: 0065-3446
ISSN (Online): 
IsoAbbr: Adv Biosci
NlmId: 0225721
123:123
JrId: 3327
long title: Australian journal of zoology
short title: Aust J Zool
ISSN: 0004-959X
ISSN (Online): 
IsoAbbr: Aust. J. Zool.
NlmId: 0001061
123:123
JrId: 3328
long title: Biochemical Society transactions
short title: Biochem Soc Trans
ISSN: 0300-5127
ISSN (Online): 1470-8752
IsoAbbr: Biochem. Soc. Trans.
NlmId: 7506897
123:123
JrId: 3329
long title: Bioscience
short title: Bioscience
ISSN: 0006-3568
ISSN (Online): 1525-3244
IsoAbbr: Bioscience
NlmId: 0231737
123:123
JrId: 3330
long title: Contraception, fertilite, sexualite
short title: Contracept Fertil Sex (Paris)
ISSN: 0301-861X
ISSN (Online): 
IsoAbbr: Contracept Fertil Sex (Paris)
NlmId: 0411244
123:123
JrId: 3331
long title: Current science
short title: Curr Sci
ISSN: 0011-3891
ISSN (Online): 
IsoAbbr: Curr. Sci.
NlmId: 0372620
123:123
JrId: 3332
long title: Cytobiologie
short title: Cytobiologie
ISSN: 0070-2463
ISSN (Online): 
IsoAbbr: Cytobiologie
NlmId: 0235440
123:123
JrId: 3333
long title: Diabetes & metabolism
short title: Diabetes Metab
ISSN: 1262-3636
ISSN (Online): 1878-1780
IsoAbbr: Diabetes Metab.
NlmId: 9607599
123:123
JrId: 3334
long title: Engineering in medicine
short title: Eng Med
ISSN: 0046-2039
ISSN (Online): 
IsoAbbr: Eng Med
NlmId: 0322070
123:123
JrId: 3335
long title: European journal of obstetrics, gynecology, and reproductive biology
short title: Eur J Obstet Gynecol Reprod Biol
ISSN: 0301-2115
ISSN (Online): 1872-7654
IsoAbbr: Eur. J. Obstet. Gynecol. Reprod. Biol.
NlmId: 0375672
123:123
JrId: 3336
long title: Frontiers in neuroendocrinology
short title: Front Neuroendocrinol
ISSN: 0091-3022
ISSN (Online): 1095-6808
IsoAbbr: Front Neuroendocrinol
NlmId: 7513292
123:123
JrId: 3337
long title: Experimental cell biology
short title: Exp Cell Biol
ISSN: 0304-3568
ISSN (Online): 
IsoAbbr: Exp. Cell Biol.
NlmId: 7701827
123:123
JrId: 3338
long title: Gynecologie
short title: Gynecologie
ISSN: 0301-2204
ISSN (Online): 
IsoAbbr: Gynecologie
NlmId: 0376762
123:123
JrId: 3339
long title: The Indian journal of animal sciences
short title: Indian J Anim Sci
ISSN: 0367-8318
ISSN (Online): 
IsoAbbr: Indian J Anim Sci
NlmId: 0221656
123:123
JrId: 3340
long title: Indian journal of chemistry
short title: Indian J Chem
ISSN: 0019-5103
ISSN (Online): 
IsoAbbr: Indian J Chem
NlmId: 7613423
123:123
JrId: 3341
long title: The International journal of biochemistry
short title: Int J Biochem
ISSN: 0020-711X
ISSN (Online): 
IsoAbbr: Int. J. Biochem.
NlmId: 0250365
123:123
JrId: 3342
long title: International journal of gynaecology and obstetrics: the official organ of the International Federation of Gynaecology and Obstetrics
short title: Int J Gynaecol Obstet
ISSN: 0020-7292
ISSN (Online): 1879-3479
IsoAbbr: Int J Gynaecol Obstet
NlmId: 0210174
123:123
JrId: 3343
long title: IPPF medical bulletin
short title: IPPF Med Bull
ISSN: 0019-0357
ISSN (Online): 
IsoAbbr: IPPF Med Bull
NlmId: 0166245
123:123
JrId: 3344
long title: Iugoslavica physiologica et pharmacologica acta
short title: Iugosl Physiol Pharmacol Acta
ISSN: 0021-3225
ISSN (Online): 
IsoAbbr: Iugosl Physiol Pharmacol Acta
NlmId: 0133265
123:123
JrId: 3345
long title: Jikeikai medical journal
short title: Jikeikai Med J
ISSN: 0021-6968
ISSN (Online): 
IsoAbbr: Jikeikai Med J
NlmId: 2985186R
123:123
JrId: 3346
long title: Journal of the Anatomical Society of India
short title: J Anat Soc India
ISSN: 0003-2778
ISSN (Online): 
IsoAbbr: J Anat Soc India
NlmId: 7505583
123:123
JrId: 3347
long title: IRCS journal of international research communications
short title: ICRS J Int Res Commun
ISSN: 0300-5569
ISSN (Online): 
IsoAbbr: ICRS J Int Res Commun
NlmId: 7505550
123:123
JrId: 3348
long title: Journal de microscopie
short title: J Microsc (Paris)
ISSN: 0021-7921
ISSN (Online): 
IsoAbbr: J Microsc (Paris)
NlmId: 7512145
123:123
JrId: 3349
long title: Journal of obstetrics and gynaecology of India
short title: J Obstet Gynaecol India
ISSN: 0971-9202
ISSN (Online): 0975-6434
IsoAbbr: J Obstet Gynaecol India
NlmId: 0374763
123:123
JrId: 3350
long title: Journal of zoology
short title: J Zool
ISSN: 0022-5460
ISSN (Online): 
IsoAbbr: J. Zool.
NlmId: 0142477
123:123
JrId: 3351
long title: Mammalia
short title: Mammalia
ISSN: 0025-1461
ISSN (Online): 
IsoAbbr: Mammalia
NlmId: 7508250
123:123
JrId: 3352
long title: Medical gynaecology, andrology, and sociology
short title: Med Gynaecol Androl Sociol
ISSN: 0300-5828
ISSN (Online): 
IsoAbbr: Med Gynaecol Androl Sociol
NlmId: 0362525
123:123
JrId: 3353
long title: Medycyna weterynaryjna
short title: Med Weter
ISSN: 0025-8628
ISSN (Online): 
IsoAbbr: Med. Weter.
NlmId: 0413416
123:123
JrId: 3354
long title: Nobel Symposium
short title: Nobel Symp
ISSN: 0346-8313
ISSN (Online): 
IsoAbbr: Nobel Symp
NlmId: 100960872
123:123
JrId: 3355
long title: Obstetrica si ginecologia
short title: Obstet Ginecol (Bucur)
ISSN: 0029-781X
ISSN (Online): 
IsoAbbr: Obstet Ginecol (Bucur)
NlmId: 7513657
123:123
JrId: 3356
long title: Opuscula medica
short title: Opusc Med
ISSN: 0030-414X
ISSN (Online): 
IsoAbbr: Opusc Med
NlmId: 2985034R
123:123
JrId: 3357
long title: People
short title: People
ISSN: 0301-5645
ISSN (Online): 
IsoAbbr: People
NlmId: 0411340
123:123
JrId: 3358
long title: Population reports. Series A: Oral contraceptives
short title: Popul Rep A
ISSN: 0097-9074
ISSN (Online): 
IsoAbbr: Popul Rep A
NlmId: 7501604
123:123
JrId: 3359
long title: Population reports. Series B: Intrauterine devices
short title: Popul Rep B
ISSN: 0092-9344
ISSN (Online): 
IsoAbbr: Popul Rep B
NlmId: 0410014
123:123
JrId: 3360
long title: Population reports. Series E, Law and policy
short title: Popul Rep E
ISSN: 0097-9082
ISSN (Online): 
IsoAbbr: Popul Rep E
NlmId: 7501605
123:123
JrId: 3361
long title: Population reports. Series F: Pregnancy termination
short title: Popul Rep F
ISSN: 0091-9284
ISSN (Online): 
IsoAbbr: Popul Rep F
NlmId: 0376215
123:123
JrId: 3362
long title: Population reports. Series G, Prostaglandins
short title: Popul Rep G
ISSN: 0091-9276
ISSN (Online): 
IsoAbbr: Popul Rep G
NlmId: 0376216
123:123
JrId: 3363
long title: Population reports. Series H: Barrier methods
short title: Popul Rep H
ISSN: 0093-4496
ISSN (Online): 
IsoAbbr: Popul Rep H
NlmId: 0415051
123:123
JrId: 3364
long title: Population reports. Series I: Periodic abstinence
short title: Popul Rep I
ISSN: 0097-9090
ISSN (Online): 
IsoAbbr: Popul Rep I
NlmId: 7501606
123:123
JrId: 3365
long title: Population reports. Series J: Family planning programs
short title: Popul Rep J
ISSN: 0091-925X
ISSN (Online): 
IsoAbbr: Popul Rep J
NlmId: 0377050
123:123
JrId: 3366
long title: Revue roumaine d'endocrinologie
short title: Rev Roum Endocrinol
ISSN: 0035-4015
ISSN (Online): 
IsoAbbr: Rev Roum Endocrinol
NlmId: 7502193
123:123
JrId: 3367
long title: Scripta medica
short title: Scr Med (Brno)
ISSN: 1211-3395
ISSN (Online): 
IsoAbbr: Scr Med (Brno)
NlmId: 2984844R
123:123
JrId: 3368
long title: Population reports. Series K: Injectables and implants
short title: Popul Rep K
ISSN: 0097-9104
ISSN (Online): 
IsoAbbr: Popul Rep K
NlmId: 7505819
123:123
JrId: 3369
long title: Tierarztliche Umschau
short title: Tierarztl Umsch
ISSN: 0049-3864
ISSN (Online): 
IsoAbbr: Tierarztl Umsch
NlmId: 0404413
123:123
JrId: 3370
long title: Veterinarstvi
short title: Veterinarstvi
ISSN: 0506-8231
ISSN (Online): 
IsoAbbr: Veterinarstvi
NlmId: 0102017
123:123
JrId: 3371
long title: Veterinary medical review
short title: Vet Med Rev
ISSN: 0506-8274
ISSN (Online): 
IsoAbbr: Vet Med Rev
NlmId: 0060752
123:123
JrId: 3372
long title: Zuchthygiene
short title: Zuchthygiene
ISSN: 0044-5371
ISSN (Online): 
IsoAbbr: Zuchthygiene
NlmId: 0056272
123:123
JrId: 3373
long title: Animal learning & behavior
short title: Anim Learn Behav
ISSN: 0090-4996
ISSN (Online): 
IsoAbbr: Anim Learn Behav
NlmId: 0357415
123:123
JrId: 3374
long title: Annales de genetique et de selection animale
short title: Ann Genet Sel Anim
ISSN: 0003-4002
ISSN (Online): 
IsoAbbr: Ann. Genet. Sel. Anim.
NlmId: 0257341
123:123
JrId: 3375
long title: Nihon Funin Gakkai zasshi
short title: Nihon Funin Gakkai Zasshi
ISSN: 0029-0629
ISSN (Online): 
IsoAbbr: Nihon Funin Gakkai Zasshi
NlmId: 7505712
123:123
JrId: 3376
long title: The Journal of international medical research
short title: J Int Med Res
ISSN: 0300-0605
ISSN (Online): 1473-2300
IsoAbbr: J. Int. Med. Res.
NlmId: 0346411
123:123
JrId: 3377
long title: Obstetricia y ginecologia latino-americanas
short title: Obstet Ginecol Lat Am
ISSN: 0029-7836
ISSN (Online): 
IsoAbbr: Obstet Ginecol Lat Am
NlmId: 19310500R
123:123
JrId: 3378
long title: The Pakistan journal of surgery, gynaecology, and obstetrics
short title: Pak J Surg Gynaecol Obstet
ISSN: 0030-9907
ISSN (Online): 
IsoAbbr: Pak J Surg Gynaecol Obstet
NlmId: 0401120
123:123
JrId: 3379
long title: Patologia e clinica ostetrica e ginecologica
short title: Patol Clin Ostet Ginecol
ISSN: 0304-0313
ISSN (Online): 
IsoAbbr: Patol Clin Ostet Ginecol
NlmId: 0434617
123:123
JrId: 3380
long title: Reproduccion
short title: Reproduccion
ISSN: 0303-5220
ISSN (Online): 
IsoAbbr: Reproduccion
NlmId: 0427161
123:123
JrId: 3381
long title: Theriogenology
short title: Theriogenology
ISSN: 0093-691X
ISSN (Online): 1879-3231
IsoAbbr: Theriogenology
NlmId: 0421510
123:123
JrId: 3382
long title: Molecular and cellular endocrinology
short title: Mol Cell Endocrinol
ISSN: 0303-7207
ISSN (Online): 1872-8057
IsoAbbr: Mol. Cell. Endocrinol.
NlmId: 7500844
123:123
JrId: 3383
long title: Advances in planned parenthood
short title: Adv Plan Parent
ISSN: 0065-3179
ISSN (Online): 
IsoAbbr: Adv Plan Parent
NlmId: 7513751
123:123
JrId: 3384
long title: Journal de microscopie et de biologie cellulaire
short title: J Microsc Biol Cell
ISSN: 0395-9260
ISSN (Online): 
IsoAbbr: J Microsc Biol Cell
NlmId: 7512144
123:123
JrId: 3385
long title: British journal of sexual medicine
short title: Br J Sex Med
ISSN: 0301-5572
ISSN (Online): 2045-7847
IsoAbbr: Br J Sex Med
NlmId: 0411230
123:123
JrId: 3386
long title: Family planning
short title: Fam Plann
ISSN: 0014-7338
ISSN (Online): 
IsoAbbr: Fam Plann
NlmId: 7703901
123:123
JrId: 3387
long title: Population reports. Series C: Sterilization [Female]
short title: Popul Rep C
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Rep C
NlmId: 0376213
123:123
JrId: 3388
long title: Population reports (Washington, D.C.). Series D, Sterilization
short title: Popul Rep D
ISSN: 0093-4488
ISSN (Online): 
IsoAbbr: Popul Rep D
NlmId: 0415050
123:123
JrId: 3389
long title: Developmental biology
short title: Dev Biol
ISSN: 0012-1606
ISSN (Online): 1095-564X
IsoAbbr: Dev. Biol.
NlmId: 0372762
123:123
JrId: 3390
long title: Developments in biological standardization
short title: Dev Biol Stand
ISSN: 0301-5149
ISSN (Online): 
IsoAbbr: Dev. Biol. Stand.
NlmId: 0427140
123:123
JrId: 3391
long title: Development, growth & differentiation
short title: Dev Growth Differ
ISSN: 0012-1592
ISSN (Online): 1440-169X
IsoAbbr: Dev. Growth Differ.
NlmId: 0356504
123:123
JrId: 3392
long title: Developmental medicine and child neurology
short title: Dev Med Child Neurol
ISSN: 0012-1622
ISSN (Online): 1469-8749
IsoAbbr: Dev Med Child Neurol
NlmId: 0006761
123:123
JrId: 3393
long title: Dental materials : official publication of the Academy of Dental Materials
short title: Dent Mater
ISSN: 0109-5641
ISSN (Online): 1879-0097
IsoAbbr: Dent Mater
NlmId: 8508040
123:123
JrId: 3394
long title: Developmental medicine and child neurology. Supplement
short title: Dev Med Child Neurol Suppl
ISSN: 0419-0238
ISSN (Online): 1758-9428
IsoAbbr: Dev Med Child Neurol Suppl
NlmId: 0006762
123:123
JrId: 3395
long title: Developmental psychobiology
short title: Dev Psychobiol
ISSN: 0012-1630
ISSN (Online): 1098-2302
IsoAbbr: Dev Psychobiol
NlmId: 0164074
123:123
JrId: 3396
long title: Le Diabete
short title: Diabete
ISSN: 0012-1770
ISSN (Online): 
IsoAbbr: Diabete
NlmId: 2984746R
123:123
JrId: 3397
long title: Diabetes
short title: Diabetes
ISSN: 0012-1797
ISSN (Online): 1939-327X
IsoAbbr: Diabetes
NlmId: 0372763
123:123
JrId: 3398
long title: Drug information journal
short title: Drug Inf J
ISSN: 0092-8615
ISSN (Online): 
IsoAbbr: Drug Inf J
NlmId: 0351461
123:123
JrId: 3399
long title: Diabetologia
short title: Diabetologia
ISSN: 0012-186X
ISSN (Online): 1432-0428
IsoAbbr: Diabetologia
NlmId: 0006777
123:123
JrId: 3400
long title: The Dialog / Fairleigh Dickinson University School of Dentistry
short title: Dialog Fairleigh Dickinson Univ Sch Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Dialog Fairleigh Dickinson Univ Sch Dent
NlmId: 9875957
123:123
JrId: 3401
long title: Diastema
short title: Diastema
ISSN: 0419-0955
ISSN (Online): 
IsoAbbr: Diastema
NlmId: 7801718
123:123
JrId: 3402
long title: Differentiation_ research in biological diversity
short title: Differentiation
ISSN: 0301-4681
ISSN (Online): 1432-0436
IsoAbbr: Differentiation
NlmId: 0401650
123:123
JrId: 3403
long title: Digestion
short title: Digestion
ISSN: 0012-2823
ISSN (Online): 1421-9867
IsoAbbr: Digestion
NlmId: 0150472
123:123
JrId: 3404
long title: Ear and hearing
short title: Ear Hear
ISSN: 0196-0202
ISSN (Online): 1538-4667
IsoAbbr: Ear Hear
NlmId: 8005585
123:123
JrId: 3405
long title: Dimensions in health service
short title: Dimens Health Serv
ISSN: 0317-7645
ISSN (Online): 
IsoAbbr: Dimens Health Serv
NlmId: 0411256
123:123
JrId: 3406
long title: Diseases of the chest
short title: Dis Chest
ISSN: 0096-0217
ISSN (Online): 
IsoAbbr: Dis Chest
NlmId: 0231342
123:123
JrId: 3407
long title: Dental Discourse
short title: Dent Discourse
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Discourse
NlmId: 9877839
123:123
JrId: 3408
long title: Dental practice management
short title: Dent Pract Manage
ISSN: 0827-1305
ISSN (Online): 
IsoAbbr: Dent Pract Manage
NlmId: 8604123
123:123
JrId: 3409
long title: Dental teamwork
short title: Dent Teamwork
ISSN: 0895-318X
ISSN (Online): 
IsoAbbr: Dent Teamwork
NlmId: 8810189
123:123
JrId: 3410
long title: Experimental & applied acarology
short title: Exp Appl Acarol
ISSN: 0168-8162
ISSN (Online): 1572-9702
IsoAbbr: Exp. Appl. Acarol.
NlmId: 8507436
123:123
JrId: 3411
long title: Diseases of the colon and rectum
short title: Dis Colon Rectum
ISSN: 0012-3706
ISSN (Online): 1530-0358
IsoAbbr: Dis. Colon Rectum
NlmId: 0372764
123:123
JrId: 3412
long title: Dentistry (American Student Dental Association)
short title: Dentistry
ISSN: 0277-3635
ISSN (Online): 
IsoAbbr: Dentistry
NlmId: 8302067
123:123
JrId: 3413
long title: Digestive diseases and sciences
short title: Dig Dis Sci
ISSN: 0163-2116
ISSN (Online): 1573-2568
IsoAbbr: Dig. Dis. Sci.
NlmId: 7902782
123:123
JrId: 3414
long title: Daedalus
short title: Daedalus
ISSN: 0011-5266
ISSN (Online): 
IsoAbbr: Daedalus
NlmId: 0037276
123:123
JrId: 3415
long title: Developmental pharmacology and therapeutics
short title: Dev Pharmacol Ther
ISSN: 0379-8305
ISSN (Online): 
IsoAbbr: Dev Pharmacol Ther
NlmId: 8003947
123:123
JrId: 3416
long title: Diabetes care
short title: Diabetes Care
ISSN: 0149-5992
ISSN (Online): 1935-5548
IsoAbbr: Diabetes Care
NlmId: 7805975
123:123
JrId: 3417
long title: Diagnostic cytopathology
short title: Diagn Cytopathol
ISSN: 8755-1039
ISSN (Online): 1097-0339
IsoAbbr: Diagn. Cytopathol.
NlmId: 8506895
123:123
JrId: 3418
long title: Diagnostic imaging
short title: Diagn Imaging
ISSN: 0378-9837
ISSN (Online): 
IsoAbbr: Diagn Imaging
NlmId: 7908105
123:123
JrId: 3419
long title: Diagnostic histopathology / published in association with the Pathological Society of Great Britain and Ireland
short title: Diagn Histopathol
ISSN: 0272-7749
ISSN (Online): 
IsoAbbr: Diagn Histopathol
NlmId: 8103005
123:123
JrId: 3420
long title: Diseases of the nervous system
short title: Dis Nerv Syst
ISSN: 0012-3714
ISSN (Online): 
IsoAbbr: Dis Nerv Syst
NlmId: 0370666
123:123
JrId: 3421
long title: Dakar medical
short title: Dakar Med
ISSN: 0049-1101
ISSN (Online): 
IsoAbbr: Dakar Med
NlmId: 7907630
123:123
JrId: 3422
long title: Deans List
short title: Deans List
ISSN: 
ISSN (Online): 
IsoAbbr: Deans List
NlmId: 9879285
123:123
JrId: 3423
long title: Dimensions of critical care nursing : DCCN
short title: Dimens Crit Care Nurs
ISSN: 0730-4625
ISSN (Online): 1538-8646
IsoAbbr: Dimens Crit Care Nurs
NlmId: 8211489
123:123
JrId: 3424
long title: Discussions of the Faraday Society
short title: Discuss Faraday Soc
ISSN: 0014-7664
ISSN (Online): 
IsoAbbr: Discuss Faraday Soc
NlmId: 7507090
123:123
JrId: 3425
long title: Contract (New York, N.Y. : 1960)
short title: Contract
ISSN: 0010-7832
ISSN (Online): 
IsoAbbr: Contract
NlmId: 9877767
123:123
JrId: 3426
long title: Diabetes/metabolism reviews
short title: Diabetes Metab Rev
ISSN: 0742-4221
ISSN (Online): 
IsoAbbr: Diabetes Metab Rev
NlmId: 8601109
123:123
JrId: 3427
long title: District nursing
short title: Dist Nurs
ISSN: 0012-4044
ISSN (Online): 
IsoAbbr: Dist Nurs
NlmId: 0366533
123:123
JrId: 3428
long title: The Cornell hotel and restaurant administration quarterly
short title: Cornell Hotel Restaur Adm Q
ISSN: 0010-8804
ISSN (Online): 
IsoAbbr: Cornell Hotel Restaur Adm Q
NlmId: 9877768
123:123
JrId: 3429
long title: Divulgacion cultural odontologica
short title: Divulg Cult Odontol
ISSN: 0070-6752
ISSN (Online): 
IsoAbbr: Divulg Cult Odontol
NlmId: 0007110
123:123
JrId: 3430
long title: Disease-a-month : DM
short title: Dis Mon
ISSN: 0011-5029
ISSN (Online): 1557-8194
IsoAbbr: Dis Mon
NlmId: 0370657
123:123
JrId: 3431
long title: DNA (Mary Ann Liebert, Inc.)
short title: DNA
ISSN: 0198-0238
ISSN (Online): 
IsoAbbr: DNA
NlmId: 8302432
123:123
JrId: 3432
long title: Directors & boards
short title: Dir Boards
ISSN: 0364-9156
ISSN (Online): 
IsoAbbr: Dir Boards
NlmId: 9877851
123:123
JrId: 3433
long title: Documenta ophthalmologica. Advances in ophthalmology
short title: Doc Ophthalmol
ISSN: 0012-4486
ISSN (Online): 1573-2622
IsoAbbr: Doc Ophthalmol
NlmId: 0370667
123:123
JrId: 3434
long title: The Diabetes educator
short title: Diabetes Educ
ISSN: 0145-7217
ISSN (Online): 1554-6063
IsoAbbr: Diabetes Educ
NlmId: 7701401
123:123
JrId: 3435
long title: Zhonghua zhong liu za zhi [Chinese journal of oncology]
short title: Zhonghua Zhong Liu Za Zhi
ISSN: 0253-3766
ISSN (Online): 
IsoAbbr: Zhonghua Zhong Liu Za Zhi
NlmId: 7910681
123:123
JrId: 3436
long title: Diabetes research and clinical practice
short title: Diabetes Res Clin Pract
ISSN: 0168-8227
ISSN (Online): 1872-8227
IsoAbbr: Diabetes Res. Clin. Pract.
NlmId: 8508335
123:123
JrId: 3437
long title: Diagnostic gynecology and obstetrics
short title: Diagn Gynecol Obstet
ISSN: 0196-9617
ISSN (Online): 
IsoAbbr: Diagn Gynecol Obstet
NlmId: 8005367
123:123
JrId: 3438
long title: Doklady Akademii nauk SSSR
short title: Dokl Akad Nauk SSSR
ISSN: 0002-3264
ISSN (Online): 
IsoAbbr: Dokl. Akad. Nauk SSSR
NlmId: 7505465
123:123
JrId: 3439
long title: Discharge planning update
short title: Disch Plann Update
ISSN: 0276-4652
ISSN (Online): 
IsoAbbr: Disch Plann Update
NlmId: 8211490
123:123
JrId: 3440
long title: Drugs under experimental and clinical research
short title: Drugs Exp Clin Res
ISSN: 0378-6501
ISSN (Online): 
IsoAbbr: Drugs Exp Clin Res
NlmId: 7802135
123:123
JrId: 3441
long title: Zhonghua xin xue guan bing za zhi
short title: Zhonghua Xin Xue Guan Bing Za Zhi
ISSN: 0253-3758
ISSN (Online): 
IsoAbbr: Zhonghua Xin Xue Guan Bing Za Zhi
NlmId: 7910682
123:123
JrId: 3442
long title: Dental-revue (Solothurn, Switzerland)
short title: Dent Rev
ISSN: 0255-6928
ISSN (Online): 
IsoAbbr: Dent Rev
NlmId: 8605753
123:123
JrId: 3443
long title: Comptes rendus de l'Academie Bulgare des sciences : sciences mathematiques et naturelles
short title: C R Acad Bulg Sci
ISSN: 0366-8681
ISSN (Online): 
IsoAbbr: C R Acad Bulg Sci
NlmId: 7509180
123:123
JrId: 3444
long title: Drug metabolism and disposition: the biological fate of chemicals
short title: Drug Metab Dispos
ISSN: 0090-9556
ISSN (Online): 1521-009X
IsoAbbr: Drug Metab. Dispos.
NlmId: 9421550
123:123
JrId: 3445
long title: Drug and alcohol dependence
short title: Drug Alcohol Depend
ISSN: 0376-8716
ISSN (Online): 1879-0046
IsoAbbr: Drug Alcohol Depend
NlmId: 7513587
123:123
JrId: 3446
long title: Drug metabolism reviews
short title: Drug Metab Rev
ISSN: 0360-2532
ISSN (Online): 1097-9883
IsoAbbr: Drug Metab. Rev.
NlmId: 0322067
123:123
JrId: 3447
long title: Drug intelligence & clinical pharmacy
short title: Drug Intell Clin Pharm
ISSN: 0012-6578
ISSN (Online): 
IsoAbbr: Drug Intell Clin Pharm
NlmId: 0212457
123:123
JrId: 3448
long title: Drug and therapeutics bulletin
short title: Drug Ther Bull
ISSN: 0012-6543
ISSN (Online): 1755-5248
IsoAbbr: Drug Ther Bull
NlmId: 0112037
123:123
JrId: 3449
long title: Dermatosen in Beruf und Umwelt. Occupation and environment
short title: Derm Beruf Umwelt
ISSN: 0343-2432
ISSN (Online): 
IsoAbbr: Derm Beruf Umwelt
NlmId: 7802820
123:123
JrId: 3450
long title: Drug therapeutics
short title: Drug Ther
ISSN: 0163-1705
ISSN (Online): 
IsoAbbr: Drug Ther
NlmId: 7908371
123:123
JrId: 3451
long title: Drug-nutrient interactions
short title: Drug Nutr Interact
ISSN: 0272-3530
ISSN (Online): 
IsoAbbr: Drug Nutr Interact
NlmId: 8307198
123:123
JrId: 3452
long title: Drug and chemical toxicology
short title: Drug Chem Toxicol
ISSN: 0148-0545
ISSN (Online): 1525-6014
IsoAbbr: Drug Chem Toxicol
NlmId: 7801723
123:123
JrId: 3453
long title: Drugs
short title: Drugs
ISSN: 0012-6667
ISSN (Online): 
IsoAbbr: Drugs
NlmId: 7600076
123:123
JrId: 3455
long title: Developmental neuroscience
short title: Dev Neurosci
ISSN: 0378-5866
ISSN (Online): 1421-9859
IsoAbbr: Dev. Neurosci.
NlmId: 7809375
123:123
JrId: 3456
long title: Deutsche Apotheker-Zeitung
short title: Dtsch Apoth Ztg
ISSN: 0011-9857
ISSN (Online): 
IsoAbbr: Dtsch Apoth Ztg
NlmId: 0372624
123:123
JrId: 3457
long title: Deutsches Archiv fur klinische Medizin
short title: Dtsch Arch Klin Med
ISSN: 0366-8576
ISSN (Online): 
IsoAbbr: Dtsch Arch Klin Med
NlmId: 0060760
123:123
JrId: 3458
long title: Death education
short title: Death Educ
ISSN: 0145-7624
ISSN (Online): 
IsoAbbr: Death Educ
NlmId: 7706740
123:123
JrId: 3459
long title: Das Deutsche Gesundheitswesen
short title: Dtsch Gesundheitsw
ISSN: 0012-0219
ISSN (Online): 
IsoAbbr: Dtsch Gesundheitsw
NlmId: 0433572
123:123
JrId: 3460
long title: Deutsche Krankenpflegezeitschrift
short title: Dtsch Krankenpflegez
ISSN: 0012-074X
ISSN (Online): 
IsoAbbr: Dtsch Krankenpflegez
NlmId: 0323406
123:123
JrId: 3461
long title: Deutsches medizinisches Journal
short title: Dtsch Med J
ISSN: 0012-1320
ISSN (Online): 
IsoAbbr: Dtsch Med J
NlmId: 0420573
123:123
JrId: 3462
long title: Deutsche medizinische Wochenschrift (1946)
short title: Dtsch Med Wochenschr
ISSN: 0012-0472
ISSN (Online): 1439-4413
IsoAbbr: Dtsch. Med. Wochenschr.
NlmId: 0006723
123:123
JrId: 3463
long title: Deutsche Schwesternzeitung
short title: Dtsch Schwesternztg
ISSN: 
ISSN (Online): 
IsoAbbr: Dtsch Schwesternztg
NlmId: 0322442
123:123
JrId: 3464
long title: Deutsche Stomatologie
short title: Dtsch Stomatol
ISSN: 0012-0790
ISSN (Online): 
IsoAbbr: Dtsch Stomatol
NlmId: 0421425
123:123
JrId: 3465
long title: Deutsche tierarztliche Wochenschrift
short title: Dtsch Tierarztl Wochenschr
ISSN: 0012-0847
ISSN (Online): 
IsoAbbr: Dtsch Tierarztl Wochenschr
NlmId: 0033620
123:123
JrId: 3466
long title: DTW. Deutsche tierarztliche Wochenschrift
short title: Dtsch Tierarztl Wochenschr
ISSN: 0341-6593
ISSN (Online): 
IsoAbbr: DTW. Dtsch. Tierarztl. Wochenschr.
NlmId: 7706565
123:123
JrId: 3467
long title: Deutsche Zeitschrift fur die gesamte gerichtliche Medizin
short title: Dtsch Z Gesamte Gerichtl Med
ISSN: 0367-0031
ISSN (Online): 
IsoAbbr: Dtsch Z Gesamte Gerichtl Med
NlmId: 0247674
123:123
JrId: 3468
long title: Development (Cambridge, England)
short title: Development
ISSN: 0950-1991
ISSN (Online): 1477-9129
IsoAbbr: Development
NlmId: 8701744
123:123
JrId: 3469
long title: Developments in toxicology and environmental science
short title: Dev Toxicol Environ Sci
ISSN: 0165-2214
ISSN (Online): 
IsoAbbr: Dev Toxicol Environ Sci
NlmId: 7706742
123:123
JrId: 3470
long title: Deutsche Zeitschrift fur Nervenheilkunde
short title: Dtsch Z Nervenheilkd
ISSN: 0367-004X
ISSN (Online): 
IsoAbbr: Dtsch Z Nervenheilkd
NlmId: 0266603
123:123
JrId: 3471
long title: Deutsche Zeitschrift fur Verdauungs- und Stoffwechselkrankheiten
short title: Dtsch Z Verdau Stoffwechselkr
ISSN: 0012-1053
ISSN (Online): 
IsoAbbr: Dtsch Z Verdau Stoffwechselkr
NlmId: 0372760
123:123
JrId: 3472
long title: Deutsche Zahn-, Mund-, und Kieferheilkunde mit Zentralblatt fur die gesamte Zahn-, Mund-, und Kieferheilkunde
short title: Dtsch Zahn Mund Kieferheilkd Zentralbl Gesamte
ISSN: 0012-1010
ISSN (Online): 
IsoAbbr: Dtsch Zahn Mund Kieferheilkd Zentralbl Gesamte
NlmId: 0434571
123:123
JrId: 3473
long title: Educational administration quarterly : EAQ
short title: Educ Adm Q
ISSN: 0013-161X
ISSN (Online): 
IsoAbbr: Educ Adm Q
NlmId: 9878136
123:123
JrId: 3474
long title: Deutsche zahnarztliche Zeitschrift
short title: Dtsch Zahnarztl Z
ISSN: 0012-1029
ISSN (Online): 
IsoAbbr: Dtsch Zahnarztl Z
NlmId: 2984745R
123:123
JrId: 3475
long title: Ebony
short title: Ebony
ISSN: 0012-9011
ISSN (Online): 
IsoAbbr: Ebony
NlmId: 9877770
123:123
JrId: 3476
long title: Educational directions for dental auxiliaries
short title: Educ Dir Dent Aux
ISSN: 0363-3888
ISSN (Online): 
IsoAbbr: Educ Dir Dent Aux
NlmId: 7608320
123:123
JrId: 3477
long title: Deutsches Zentralblatt fur Krankenpflege
short title: Dtsch Zentralbl Krankenpfl
ISSN: 0417-3678
ISSN (Online): 
IsoAbbr: Dtsch Zentralbl Krankenpfl
NlmId: 19730430R
123:123
JrId: 3478
long title: Duke law journal
short title: Duke Law J
ISSN: 0012-7086
ISSN (Online): 
IsoAbbr: Duke Law J
NlmId: 9877769
123:123
JrId: 3480
long title: Duodecim_ laaketieteellinen aikakauskirja
short title: Duodecim
ISSN: 0012-7183
ISSN (Online): 
IsoAbbr: Duodecim
NlmId: 0373207
123:123
JrId: 3481
long title: Educational directions in dental hygiene
short title: Educ Dir Dent Hyg
ISSN: 
ISSN (Online): 
IsoAbbr: Educ Dir Dent Hyg
NlmId: 8601514
123:123
JrId: 3482
long title: Ear, nose, & throat journal
short title: Ear Nose Throat J
ISSN: 0145-5613
ISSN (Online): 1942-7522
IsoAbbr: Ear Nose Throat J
NlmId: 7701817
123:123
JrId: 3483
long title: East African medical journal
short title: East Afr Med J
ISSN: 0012-835X
ISSN (Online): 
IsoAbbr: East Afr Med J
NlmId: 0372766
123:123
JrId: 3484
long title: Early human development
short title: Early Hum Dev
ISSN: 0378-3782
ISSN (Online): 1872-6232
IsoAbbr: Early Hum. Dev.
NlmId: 7708381
123:123
JrId: 3485
long title: Lekarske prace
short title: Lek Pr
ISSN: 
ISSN (Online): 
IsoAbbr: Lek Pr
NlmId: 0260743
123:123
JrId: 3486
long title: Ecotoxicology and environmental safety
short title: Ecotoxicol Environ Saf
ISSN: 0147-6513
ISSN (Online): 1090-2414
IsoAbbr: Ecotoxicol. Environ. Saf.
NlmId: 7805381
123:123
JrId: 3487
long title: Edinburgh Dental Hospital gazette
short title: Edinb Dent Hosp Gaz
ISSN: 0013-0907
ISSN (Online): 
IsoAbbr: Edinb Dent Hosp Gaz
NlmId: 7506567
123:123
JrId: 3488
long title: Educacion dental
short title: Educ Dent (Ica)
ISSN: 0013-1083
ISSN (Online): 
IsoAbbr: Educ Dent (Ica)
NlmId: 0122442
123:123
JrId: 3489
long title: Educacion medica y salud
short title: Educ Med Salud
ISSN: 0013-1091
ISSN (Online): 
IsoAbbr: Educ Med Salud
NlmId: 0070163
123:123
JrId: 3491
long title: Egyptian dental journal
short title: Egypt Dent J
ISSN: 0070-9484
ISSN (Online): 
IsoAbbr: Egypt Dent J
NlmId: 0373212
123:123
JrId: 3492
long title: Egyptian journal of bilharziasis
short title: Egypt J Bilharz
ISSN: 0301-8849
ISSN (Online): 
IsoAbbr: Egypt J Bilharz
NlmId: 0415526
123:123
JrId: 3493
long title: Bulletin of the 8th District Dental Society
short title: Bull Eighth Dist Dent Soc
ISSN: 0190-0277
ISSN (Online): 
IsoAbbr: Bull Eighth Dist Dent Soc
NlmId: 7806517
123:123
JrId: 3494
long title: Ekologiia
short title: Ekologiia
ISSN: 0367-0597
ISSN (Online): 
IsoAbbr: Ekologiia
NlmId: 7611750
123:123
JrId: 3495
long title: Educational & industrial television
short title: Educ Ind Telev
ISSN: 0046-1466
ISSN (Online): 
IsoAbbr: Educ Ind Telev
NlmId: 0345573
123:123
JrId: 3496
long title: Eksperimental'naia khirurgiia i anesteziologiia
short title: Eksp Khir Anesteziol
ISSN: 0013-3329
ISSN (Online): 
IsoAbbr: Eksp Khir Anesteziol
NlmId: 0373214
123:123
JrId: 3497
long title: Employee benefit plan review
short title: Employee Benefit Plan Rev
ISSN: 0013-6808
ISSN (Online): 
IsoAbbr: Employee Benefit Plan Rev
NlmId: 7703663
123:123
JrId: 3498
long title: Employee relations law journal
short title: Employee Relat Law J
ISSN: 0098-8898
ISSN (Online): 
IsoAbbr: Employee Relat Law J
NlmId: 9877772
123:123
JrId: 3499
long title: Eksperimentalna meditsina i morfologiia
short title: Eksp Med Morfol
ISSN: 0367-0643
ISSN (Online): 
IsoAbbr: Eksp Med Morfol
NlmId: 0007506
123:123
JrId: 3500
long title: Eksperimental'naia onkologiia
short title: Eksp Onkol
ISSN: 0204-3564
ISSN (Online): 
IsoAbbr: Eksp. Onkol.
NlmId: 8406659
123:123
JrId: 3501
long title: EEG-EMG Zeitschrift fur Elektroenzephalographie, Elektromyographie und verwandte Gebiete
short title: EEG EMG Z Elektroenzephalogr Elektromyogr Verwandte Geb
ISSN: 0012-7590
ISSN (Online): 
IsoAbbr: EEG EMG Z Elektroenzephalogr Elektromyogr Verwandte Geb
NlmId: 0264413
123:123
JrId: 3502
long title: Electrodiagnostic-Therapie
short title: Electrodiagn Ther
ISSN: 0424-8120
ISSN (Online): 
IsoAbbr: Electrodiagn Ther
NlmId: 0033671
123:123
JrId: 3503
long title: Economic inquiry
short title: Econ Inq
ISSN: 0095-2583
ISSN (Online): 
IsoAbbr: Econ Inq
NlmId: 9877753
123:123
JrId: 3504
long title: Ecology of disease
short title: Ecol Dis
ISSN: 0278-4300
ISSN (Online): 
IsoAbbr: Ecol Dis
NlmId: 8214784
123:123
JrId: 3505
long title: Electroencephalography and clinical neurophysiology
short title: Electroencephalogr Clin Neurophysiol
ISSN: 0013-4694
ISSN (Online): 
IsoAbbr: Electroencephalogr Clin Neurophysiol
NlmId: 0375035
123:123
JrId: 3506
long title: Electroencephalography and clinical neurophysiology. Supplement
short title: Electroencephalogr Clin Neurophysiol Suppl
ISSN: 0424-8155
ISSN (Online): 
IsoAbbr: Electroencephalogr Clin Neurophysiol Suppl
NlmId: 0375036
123:123
JrId: 3507
long title: Electromyography and clinical neurophysiology
short title: Electromyogr Clin Neurophysiol
ISSN: 0301-150X
ISSN (Online): 
IsoAbbr: Electromyogr Clin Neurophysiol
NlmId: 0327533
123:123
JrId: 3508
long title: The Egyptian journal of psychiatry : official journal of the Egyptian Psychiatric Association
short title: Egypt J Psychiatry
ISSN: 0254-136X
ISSN (Online): 
IsoAbbr: Egypt J Psychiatry
NlmId: 8101154
123:123
JrId: 3509
long title: Electromyography
short title: Electromyography
ISSN: 0013-4732
ISSN (Online): 
IsoAbbr: Electromyography
NlmId: 0330363
123:123
JrId: 3510
long title: Dicle Universitesi Tip Fakultesi dergisi = The journal of the Faculty of Medicine, University of Dicle
short title: Dicle Univ Tip Fakul Derg
ISSN: 
ISSN (Online): 
IsoAbbr: Dicle Univ Tip Fakul Derg
NlmId: 9306723
123:123
JrId: 3511
long title: Elektro Medizin_ Biomedizin und Technik
short title: Elektromed Biomed Tech
ISSN: 
ISSN (Online): 
IsoAbbr: Elektromed Biomed Tech
NlmId: 1264714
123:123
JrId: 3512
long title: Emergency planning digest
short title: Emerg Plann Dig
ISSN: 0317-3518
ISSN (Online): 
IsoAbbr: Emerg Plann Dig
NlmId: 9878434
123:123
JrId: 3513
long title: Emergency health services quarterly
short title: Emerg Health Serv Q
ISSN: 0163-9358
ISSN (Online): 
IsoAbbr: Emerg Health Serv Q
NlmId: 8102105
123:123
JrId: 3514
long title: Embryologia
short title: Embryologia (Nagoya)
ISSN: 0367-0228
ISSN (Online): 
IsoAbbr: Embryologia (Nagoya)
NlmId: 0225165
123:123
JrId: 3515
long title: ENLB. Emergency nurse legal bulletin
short title: ENLB Emerg Nurse Leg Bull
ISSN: 0098-1516
ISSN (Online): 
IsoAbbr: ENLB Emerg Nurse Leg Bull
NlmId: 7506581
123:123
JrId: 3516
long title: Emergency medical services
short title: Emerg Med Serv
ISSN: 0094-6575
ISSN (Online): 
IsoAbbr: Emerg Med Serv
NlmId: 0431735
123:123
JrId: 3517
long title: L'Encephale
short title: Encephale
ISSN: 0013-7006
ISSN (Online): 
IsoAbbr: Encephale
NlmId: 7505643
123:123
JrId: 3518
long title: Employee benefits journal
short title: Empl Benefits J
ISSN: 0361-4050
ISSN (Online): 
IsoAbbr: Empl Benefits J
NlmId: 7703664
123:123
JrId: 3519
long title: Emergency department news : EDN
short title: Emerg Dep News
ISSN: 0195-3281
ISSN (Online): 
IsoAbbr: Emerg Dep News
NlmId: 8100351
123:123
JrId: 3520
long title: Endeavour
short title: Endeavour
ISSN: 0160-9327
ISSN (Online): 1873-1929
IsoAbbr: Endeavour
NlmId: 0375037
123:123
JrId: 3521
long title: Endocrine research communications
short title: Endocr Res Commun
ISSN: 0093-6391
ISSN (Online): 
IsoAbbr: Endocr Res Commun
NlmId: 0426337
123:123
JrId: 3522
long title: Endocrinologia experimentalis
short title: Endocrinol Exp
ISSN: 0013-7200
ISSN (Online): 
IsoAbbr: Endocrinol. Exp.
NlmId: 0125712
123:123
JrId: 3523
long title: Endocrinologia japonica
short title: Endocrinol Jpn
ISSN: 0013-7219
ISSN (Online): 2185-6370
IsoAbbr: Endocrinol. Jpn.
NlmId: 0376546
123:123
JrId: 3525
long title: Emergency medicine
short title: Emerg Med
ISSN: 0013-6654
ISSN (Online): 
IsoAbbr: Emerg Med
NlmId: 0214330
123:123
JrId: 3526
long title: Emergency medicine clinics of North America
short title: Emerg Med Clin North Am
ISSN: 0733-8627
ISSN (Online): 1558-0539
IsoAbbr: Emerg. Med. Clin. North Am.
NlmId: 8219565
123:123
JrId: 3527
long title: Emphasis, nursing / Los Angeles County, Harbor-UCLA Medical Center, Nursing Department
short title: Emphasis Nurs
ISSN: 0886-7143
ISSN (Online): 
IsoAbbr: Emphasis Nurs
NlmId: 8509371
123:123
JrId: 3528
long title: Endocrinologia e scienza della costituzione
short title: Endocrinol Sci Cost
ISSN: 0013-7197
ISSN (Online): 
IsoAbbr: Endocrinol Sci Cost
NlmId: 0071535
123:123
JrId: 3529
long title: The EMT journal
short title: EMT J
ISSN: 
ISSN (Online): 
IsoAbbr: EMT J
NlmId: 7705464
123:123
JrId: 3530
long title: Endocrinology
short title: Endocrinology
ISSN: 0013-7227
ISSN (Online): 1945-7170
IsoAbbr: Endocrinology
NlmId: 0375040
123:123
JrId: 3531
long title: Endodoncia
short title: Endodoncia (Mex)
ISSN: 0071-0261
ISSN (Online): 
IsoAbbr: Endodoncia (Mex)
NlmId: 0125466
123:123
JrId: 3532
long title: Effective health care
short title: Eff Health Care
ISSN: 0167-871X
ISSN (Online): 
IsoAbbr: Eff Health Care
NlmId: 8309796
123:123
JrId: 3533
long title: Endodontics & dental traumatology
short title: Endod Dent Traumatol
ISSN: 0109-2502
ISSN (Online): 
IsoAbbr: Endod Dent Traumatol
NlmId: 8508054
123:123
JrId: 3534
long title: Endokrinologie
short title: Endokrinologie
ISSN: 0013-7251
ISSN (Online): 
IsoAbbr: Endokrinologie
NlmId: 0370675
123:123
JrId: 3535
long title: Endokrynologia Polska
short title: Endokrynol Pol
ISSN: 0423-104X
ISSN (Online): 
IsoAbbr: Endokrynol Pol
NlmId: 0370674
123:123
JrId: 3536
long title: Endoscopy
short title: Endoscopy
ISSN: 0013-726X
ISSN (Online): 1438-8812
IsoAbbr: Endoscopy
NlmId: 0215166
123:123
JrId: 3537
long title: Revista del Colegio Nacional de Enfermeras
short title: Rev Col Nac Enferm
ISSN: 0045-7329
ISSN (Online): 
IsoAbbr: Rev Col Nac Enferm
NlmId: 7505980
123:123
JrId: 3538
long title: Emergency health services review
short title: Emerg Health Serv Rev
ISSN: 0738-6192
ISSN (Online): 
IsoAbbr: Emerg Health Serv Rev
NlmId: 8404925
123:123
JrId: 3539
long title: Enfermeria
short title: Enfermeria
ISSN: 0378-6285
ISSN (Online): 
IsoAbbr: Enfermeria
NlmId: 7701824
123:123
JrId: 3540
long title: European biophysics journal : EBJ
short title: Eur Biophys J
ISSN: 0175-7571
ISSN (Online): 1432-1017
IsoAbbr: Eur. Biophys. J.
NlmId: 8409413
123:123
JrId: 3541
long title: Executive housekeeping today / the official magazine of the National Executive Housekeepers Association
short title: Exec Housekeep Today
ISSN: 0738-6583
ISSN (Online): 
IsoAbbr: Exec Housekeep Today
NlmId: 8915365
123:123
JrId: 3542
long title: The Endodontic report
short title: Endod Rep
ISSN: 0899-8973
ISSN (Online): 
IsoAbbr: Endod Rep
NlmId: 8804061
123:123
JrId: 3543
long title: Environmental biology and medicine
short title: Environ Biol Med
ISSN: 0046-2233
ISSN (Online): 
IsoAbbr: Environ Biol Med
NlmId: 0372224
123:123
JrId: 3544
long title: Entomological news
short title: Entomol News
ISSN: 0013-872X
ISSN (Online): 
IsoAbbr: Entomol. News
NlmId: 0007616
123:123
JrId: 3545
long title: Environmental letters
short title: Environ Lett
ISSN: 0013-9300
ISSN (Online): 
IsoAbbr: Environ Lett
NlmId: 7610448
123:123
JrId: 3546
long title: Environmental health perspectives
short title: Environ Health Perspect
ISSN: 0091-6765
ISSN (Online): 1552-9924
IsoAbbr: Environ. Health Perspect.
NlmId: 0330411
123:123
JrId: 3547
long title: Environmental health series. RH, Radiological health
short title: Environ Health Ser Radiol Health
ISSN: 0071-0911
ISSN (Online): 
IsoAbbr: Environ Health Ser Radiol Health
NlmId: 0216004
123:123
JrId: 3548
long title: Environmental research
short title: Environ Res
ISSN: 0013-9351
ISSN (Online): 1096-0953
IsoAbbr: Environ. Res.
NlmId: 0147621
123:123
JrId: 3549
long title: Enzymologia biologica et clinica
short title: Enzymol Biol Clin (Basel)
ISSN: 0425-1423
ISSN (Online): 
IsoAbbr: Enzymol Biol Clin (Basel)
NlmId: 1262560
123:123
JrId: 3550
long title: Environmental physiology & biochemistry
short title: Environ Physiol Biochem
ISSN: 0300-5429
ISSN (Online): 
IsoAbbr: Environ Physiol Biochem
NlmId: 7610449
123:123
JrId: 3551
long title: Environmental quality and safety
short title: Environ Qual Saf
ISSN: 0300-824X
ISSN (Online): 
IsoAbbr: Environ Qual Saf
NlmId: 0332077
123:123
JrId: 3552
long title: Enzyme
short title: Enzyme
ISSN: 0013-9432
ISSN (Online): 
IsoAbbr: Enzyme
NlmId: 1262265
123:123
JrId: 3553
long title: Environmental quality and safety. Supplement
short title: Environ Qual Saf Suppl
ISSN: 0340-4714
ISSN (Online): 
IsoAbbr: Environ Qual Saf Suppl
NlmId: 7512713
123:123
JrId: 3554
long title: University of Toronto dental journal
short title: Univ Tor Dent J
ISSN: 0843-5812
ISSN (Online): 
IsoAbbr: Univ Tor Dent J
NlmId: 8808558
123:123
JrId: 3555
long title: Enzymologia
short title: Enzymologia
ISSN: 0013-9424
ISSN (Online): 
IsoAbbr: Enzymologia
NlmId: 0427141
123:123
JrId: 3556
long title: Employee health & fitness
short title: Empl Health Fit
ISSN: 0199-6304
ISSN (Online): 
IsoAbbr: Empl Health Fit
NlmId: 9878622
123:123
JrId: 3557
long title: Endocrine research
short title: Endocr Res
ISSN: 0743-5800
ISSN (Online): 1532-4206
IsoAbbr: Endocr. Res.
NlmId: 8408548
123:123
JrId: 3558
long title: Endocrine reviews
short title: Endocr Rev
ISSN: 0163-769X
ISSN (Online): 1945-7189
IsoAbbr: Endocr. Rev.
NlmId: 8006258
123:123
JrId: 3559
long title: Epatologia
short title: Epatologia
ISSN: 0013-9475
ISSN (Online): 
IsoAbbr: Epatologia
NlmId: 0401042
123:123
JrId: 3560
long title: Experimental lung research
short title: Exp Lung Res
ISSN: 0190-2148
ISSN (Online): 1521-0499
IsoAbbr: Exp. Lung Res.
NlmId: 8004944
123:123
JrId: 3561
long title: Epheta_ revista de enfermeria y accion social
short title: Epheta
ISSN: 0071-0970
ISSN (Online): 
IsoAbbr: Epheta
NlmId: 0057376
123:123
JrId: 3562
long title: Enfoque
short title: Enfoque
ISSN: 0101-3408
ISSN (Online): 
IsoAbbr: Enfoque
NlmId: 9879302
123:123
JrId: 3563
long title: Epidemiology and community health
short title: Epidemiol Community Health
ISSN: 0142-467X
ISSN (Online): 
IsoAbbr: Epidemiol Community Health
NlmId: 7907645
123:123
JrId: 3564
long title: E-ITV
short title: EITV
ISSN: 0743-7773
ISSN (Online): 
IsoAbbr: EITV
NlmId: 8309795
123:123
JrId: 3565
long title: Epilepsia
short title: Epilepsia
ISSN: 0013-9580
ISSN (Online): 1528-1167
IsoAbbr: Epilepsia
NlmId: 2983306R
123:123
JrId: 3566
long title: Environmental mutagenesis
short title: Environ Mutagen
ISSN: 0192-2521
ISSN (Online): 
IsoAbbr: Environ Mutagen
NlmId: 7909737
123:123
JrId: 3567
long title: Epione
short title: Epione
ISSN: 
ISSN (Online): 
IsoAbbr: Epione
NlmId: 0102642
123:123
JrId: 3568
long title: Equine veterinary journal
short title: Equine Vet J
ISSN: 0425-1644
ISSN (Online): 2042-3306
IsoAbbr: Equine Vet. J.
NlmId: 0173320
123:123
JrId: 3569
long title: European journal of anaesthesiology. Supplement
short title: Eur J Anaesthesiol Suppl
ISSN: 0952-1941
ISSN (Online): 
IsoAbbr: Eur J Anaesthesiol Suppl
NlmId: 8804068
123:123
JrId: 3570
long title: European journal of clinical nutrition
short title: Eur J Clin Nutr
ISSN: 0954-3007
ISSN (Online): 1476-5640
IsoAbbr: Eur J Clin Nutr
NlmId: 8804070
123:123
JrId: 3571
long title: European journal of toxicology and hygiene of environment
short title: Eur J Toxicol Hyg Environ
ISSN: 0398-8023
ISSN (Online): 
IsoAbbr: Eur J Toxicol Hyg Environ
NlmId: 7501126
123:123
JrId: 3572
long title: Ergebnisse der allgemeinen Pathologie und pathologischen Anatomie
short title: Ergeb Allg Pathol Pathol Anat
ISSN: 
ISSN (Online): 
IsoAbbr: Ergeb Allg Pathol Pathol Anat
NlmId: 0244770
123:123
JrId: 3573
long title: Health psychology : official journal of the Division of Health Psychology, American Psychological Association
short title: Health Psychol
ISSN: 0278-6133
ISSN (Online): 1930-7810
IsoAbbr: Health Psychol
NlmId: 8211523
123:123
JrId: 3574
long title: Health trends
short title: Health Trends
ISSN: 0017-9132
ISSN (Online): 
IsoAbbr: Health Trends
NlmId: 0233525
123:123
JrId: 3575
long title: Ergebnisse der Anatomie und Entwicklungsgeschichte
short title: Ergeb Anat Entwicklungsgesch
ISSN: 0071-1098
ISSN (Online): 
IsoAbbr: Ergeb Anat Entwicklungsgesch
NlmId: 0404053
123:123
JrId: 3576
long title: 1199 news. National Union of Hospital and Health Care Employees. District 1199
short title: 1199 News
ISSN: 0012-6535
ISSN (Online): 
IsoAbbr: 1199 News
NlmId: 9875136
123:123
JrId: 3577
long title: Ergebnisse der Chirurgie und Orthopadie
short title: Ergeb Chir Orthop
ISSN: 0300-8681
ISSN (Online): 
IsoAbbr: Ergeb Chir Orthop
NlmId: 7611997
123:123
JrId: 3578
long title: Ergebnisse der inneren Medizin und Kinderheilkunde
short title: Ergeb Inn Med Kinderheilkd
ISSN: 0071-111X
ISSN (Online): 
IsoAbbr: Ergeb Inn Med Kinderheilkd
NlmId: 0370703
123:123
JrId: 3579
long title: Electrophoresis
short title: Electrophoresis
ISSN: 0173-0835
ISSN (Online): 1522-2683
IsoAbbr: Electrophoresis
NlmId: 8204476
123:123
JrId: 3580
long title: Ergebnisse der Mikrobiologie, Immunitatsforschung und experimentellen Therapie
short title: Ergeb Mikrobiol Immunitatsforsch Exp Ther
ISSN: 0367-1003
ISSN (Online): 
IsoAbbr: Ergeb Mikrobiol Immunitatsforsch Exp Ther
NlmId: 0111273
123:123
JrId: 3581
long title: Ergebnisse der Physiologie, biologischen Chemie und experimentellen Pharmakologie
short title: Ergeb Physiol
ISSN: 0080-2042
ISSN (Online): 
IsoAbbr: Ergeb Physiol
NlmId: 0434572
123:123
JrId: 3582
long title: Ergonomics
short title: Ergonomics
ISSN: 0014-0139
ISSN (Online): 1366-5847
IsoAbbr: Ergonomics
NlmId: 0373220
123:123
JrId: 3583
long title: European journal of clinical microbiology & infectious diseases : official publication of the European Society of Clinical Microbiology
short title: Eur J Clin Microbiol Infect Dis
ISSN: 0934-9723
ISSN (Online): 1435-4373
IsoAbbr: Eur. J. Clin. Microbiol. Infect. Dis.
NlmId: 8804297
123:123
JrId: 3584
long title: European journal of radiology
short title: Eur J Radiol
ISSN: 0720-048X
ISSN (Online): 1872-7727
IsoAbbr: Eur J Radiol
NlmId: 8106411
123:123
JrId: 3585
long title: European journal of cell biology
short title: Eur J Cell Biol
ISSN: 0171-9335
ISSN (Online): 1618-1298
IsoAbbr: Eur. J. Cell Biol.
NlmId: 7906240
123:123
JrId: 3586
long title: European heart journal
short title: Eur Heart J
ISSN: 0195-668X
ISSN (Online): 1522-9645
IsoAbbr: Eur. Heart J.
NlmId: 8006263
123:123
JrId: 3587
long title: Epilepsy research
short title: Epilepsy Res
ISSN: 0920-1211
ISSN (Online): 1872-6844
IsoAbbr: Epilepsy Res.
NlmId: 8703089
123:123
JrId: 3588
long title: The EMBO journal
short title: EMBO J
ISSN: 0261-4189
ISSN (Online): 1460-2075
IsoAbbr: EMBO J.
NlmId: 8208664
123:123
JrId: 3589
long title: Endocrinology and metabolism clinics of North America
short title: Endocrinol Metab Clin North Am
ISSN: 0889-8529
ISSN (Online): 1558-4410
IsoAbbr: Endocrinol. Metab. Clin. North Am.
NlmId: 8800104
123:123
JrId: 3590
long title: Emergency
short title: Emergency
ISSN: 0162-5942
ISSN (Online): 
IsoAbbr: Emergency
NlmId: 7910894
123:123
JrId: 3591
long title: Essays in biochemistry
short title: Essays Biochem
ISSN: 0071-1365
ISSN (Online): 1744-1358
IsoAbbr: Essays Biochem.
NlmId: 0043306
123:123
JrId: 3592
long title: Essays in fundamental immunology
short title: Essays Fundam Immunol
ISSN: 0301-4703
ISSN (Online): 
IsoAbbr: Essays Fundam Immunol
NlmId: 0402264
123:123
JrId: 3593
long title: Essays in neurochemistry and neuropharmacology
short title: Essays Neurochem Neuropharmacol
ISSN: 0147-0205
ISSN (Online): 
IsoAbbr: Essays Neurochem Neuropharmacol
NlmId: 7703003
123:123
JrId: 3594
long title: Estomatologia e cultura
short title: Estomatol Cult
ISSN: 0014-1364
ISSN (Online): 
IsoAbbr: Estomatol Cult
NlmId: 1275101
123:123
JrId: 3595
long title: Estodont/press
short title: Estodont Press
ISSN: 
ISSN (Online): 
IsoAbbr: Estodont Press
NlmId: 8409411
123:123
JrId: 3596
long title: Environmental and molecular mutagenesis
short title: Environ Mol Mutagen
ISSN: 0893-6692
ISSN (Online): 1098-2280
IsoAbbr: Environ. Mol. Mutagen.
NlmId: 8800109
123:123
JrId: 3597
long title: Estomatologia
short title: Estomatologia
ISSN: 0014-1356
ISSN (Online): 
IsoAbbr: Estomatologia
NlmId: 0033754
123:123
JrId: 3598
long title: ET journal
short title: ET J
ISSN: 0195-9883
ISSN (Online): 
IsoAbbr: ET J
NlmId: 7906030
123:123
JrId: 3599
long title: Ethics in science & medicine
short title: Ethics Sci Med
ISSN: 0306-4581
ISSN (Online): 
IsoAbbr: Ethics Sci Med
NlmId: 7510822
123:123
JrId: 3600
long title: Ethiopian medical journal
short title: Ethiop Med J
ISSN: 0014-1755
ISSN (Online): 
IsoAbbr: Ethiop. Med. J.
NlmId: 0373223
123:123
JrId: 3601
long title: European journal of anaesthesiology
short title: Eur J Anaesthesiol
ISSN: 0265-0215
ISSN (Online): 1365-2346
IsoAbbr: Eur J Anaesthesiol
NlmId: 8411711
123:123
JrId: 3602
long title: Eugenics quarterly
short title: Eugen Q
ISSN: 0097-2762
ISSN (Online): 
IsoAbbr: Eugen Q
NlmId: 0205544
123:123
JrId: 3603
long title: Eugenics Society symposia
short title: Eugen Soc Symp
ISSN: 0071-223X
ISSN (Online): 
IsoAbbr: Eugen Soc Symp
NlmId: 7507110
123:123
JrId: 3604
long title: The Eugenics review
short title: Eugen Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Eugen Rev
NlmId: 0215413
123:123
JrId: 3605
long title: European journal of applied physiology and occupational physiology
short title: Eur J Appl Physiol Occup Physiol
ISSN: 0301-5548
ISSN (Online): 
IsoAbbr: Eur J Appl Physiol Occup Physiol
NlmId: 0410266
123:123
JrId: 3606
long title: European journal of clinical microbiology
short title: Eur J Clin Microbiol
ISSN: 0722-2211
ISSN (Online): 
IsoAbbr: Eur. J. Clin. Microbiol.
NlmId: 8219582
123:123
JrId: 3607
long title: European journal of biochemistry / FEBS
short title: Eur J Biochem
ISSN: 0014-2956
ISSN (Online): 1432-1033
IsoAbbr: Eur. J. Biochem.
NlmId: 0107600
123:123
JrId: 3608
long title: Experimental aging research
short title: Exp Aging Res
ISSN: 0361-073X
ISSN (Online): 1096-4657
IsoAbbr: Exp Aging Res
NlmId: 7603335
123:123
JrId: 3610
long title: European journal of cardiology
short title: Eur J Cardiol
ISSN: 0301-4711
ISSN (Online): 
IsoAbbr: Eur J Cardiol
NlmId: 0404054
123:123
JrId: 3611
long title: European journal of clinical investigation
short title: Eur J Clin Invest
ISSN: 0014-2972
ISSN (Online): 1365-2362
IsoAbbr: Eur. J. Clin. Invest.
NlmId: 0245331
123:123
JrId: 3612
long title: European journal of clinical pharmacology
short title: Eur J Clin Pharmacol
ISSN: 0031-6970
ISSN (Online): 1432-1041
IsoAbbr: Eur. J. Clin. Pharmacol.
NlmId: 1256165
123:123
JrId: 3613
long title: European journal of immunology
short title: Eur J Immunol
ISSN: 0014-2980
ISSN (Online): 1521-4141
IsoAbbr: Eur. J. Immunol.
NlmId: 1273201
123:123
JrId: 3614
long title: European journal of pharmacology
short title: Eur J Pharmacol
ISSN: 0014-2999
ISSN (Online): 1879-0712
IsoAbbr: Eur. J. Pharmacol.
NlmId: 1254354
123:123
JrId: 3615
long title: European journal of toxicology
short title: Eur J Toxicol
ISSN: 0021-8219
ISSN (Online): 
IsoAbbr: Eur J Toxicol
NlmId: 0422351
123:123
JrId: 3616
long title: Europa medica. [Edicion espanola]
short title: Eur Med (Paris)
ISSN: 0375-8869
ISSN (Online): 
IsoAbbr: Eur Med (Paris)
NlmId: 0106040
123:123
JrId: 3617
long title: European journal of toxicology and environmental hygiene. Journal europeen de toxicologie
short title: Eur J Toxicol Environ Hyg
ISSN: 0397-4693
ISSN (Online): 
IsoAbbr: Eur J Toxicol Environ Hyg
NlmId: 7501125
123:123
JrId: 3618
long title: European journal of gynaecological oncology
short title: Eur J Gynaecol Oncol
ISSN: 0392-2936
ISSN (Online): 
IsoAbbr: Eur. J. Gynaecol. Oncol.
NlmId: 8100357
123:123
JrId: 3619
long title: European journal of intensive care medicine
short title: Eur J Intensive Care Med
ISSN: 0340-0964
ISSN (Online): 
IsoAbbr: Eur J Intensive Care Med
NlmId: 7504969
123:123
JrId: 3620
long title: European journal of nuclear medicine
short title: Eur J Nucl Med
ISSN: 0340-6997
ISSN (Online): 
IsoAbbr: Eur J Nucl Med
NlmId: 7606882
123:123
JrId: 3621
long title: European journal of pediatrics
short title: Eur J Pediatr
ISSN: 0340-6199
ISSN (Online): 1432-1076
IsoAbbr: Eur. J. Pediatr.
NlmId: 7603873
123:123
JrId: 3622
long title: European journal of drug metabolism and pharmacokinetics
short title: Eur J Drug Metab Pharmacokinet
ISSN: 0378-7966
ISSN (Online): 2107-0180
IsoAbbr: Eur J Drug Metab Pharmacokinet
NlmId: 7608491
123:123
JrId: 3623
long title: European neurology
short title: Eur Neurol
ISSN: 0014-3022
ISSN (Online): 1421-9913
IsoAbbr: Eur. Neurol.
NlmId: 0150760
123:123
JrId: 3624
long title: European journal of rheumatology and inflammation
short title: Eur J Rheumatol Inflamm
ISSN: 0140-1610
ISSN (Online): 
IsoAbbr: Eur J Rheumatol Inflamm
NlmId: 7805765
123:123
JrId: 3625
long title: European journal of cell biology. Supplement
short title: Eur J Cell Biol Suppl
ISSN: 0724-5130
ISSN (Online): 
IsoAbbr: Eur J Cell Biol Suppl
NlmId: 8303754
123:123
JrId: 3626
long title: European archives of psychiatry and neurological sciences
short title: Eur Arch Psychiatry Neurol Sci
ISSN: 0175-758X
ISSN (Online): 
IsoAbbr: Eur Arch Psychiatry Neurol Sci
NlmId: 8411522
123:123
JrId: 3627
long title: Report of the congress. European Orthodontic Society
short title: Rep Congr Eur Orthod Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Congr Eur Orthod Soc
NlmId: 0261425
123:123
JrId: 3628
long title: Evaluation & the health professions
short title: Eval Health Prof
ISSN: 0163-2787
ISSN (Online): 1552-3918
IsoAbbr: Eval Health Prof
NlmId: 7805992
123:123
JrId: 3629
long title: European surgical research. Europaische chirurgische Forschung. Recherches chirurgicales europeennes
short title: Eur Surg Res
ISSN: 0014-312X
ISSN (Online): 1421-9921
IsoAbbr: Eur Surg Res
NlmId: 0174752
123:123
JrId: 3630
long title: European urology
short title: Eur Urol
ISSN: 0302-2838
ISSN (Online): 1873-7560
IsoAbbr: Eur. Urol.
NlmId: 7512719
123:123
JrId: 3631
long title: L' Evolution psychiatrique
short title: Evol Psychiatr (Paris)
ISSN: 0014-3855
ISSN (Online): 
IsoAbbr: Evol Psychiatr (Paris)
NlmId: 0370706
123:123
JrId: 3632
long title: European journal of cancer & clinical oncology
short title: Eur J Cancer Clin Oncol
ISSN: 0277-5379
ISSN (Online): 
IsoAbbr: Eur J Cancer Clin Oncol
NlmId: 8112045
123:123
JrId: 3633
long title: Exceptional children
short title: Except Child
ISSN: 0014-4029
ISSN (Online): 
IsoAbbr: Except Child
NlmId: 0375042
123:123
JrId: 3634
long title: Eno Fo
short title: ENO FO
ISSN: 
ISSN (Online): 
IsoAbbr: ENO FO
NlmId: 9878155
123:123
JrId: 3635
long title: Exercise and sport sciences reviews
short title: Exerc Sport Sci Rev
ISSN: 0091-6331
ISSN (Online): 1538-3008
IsoAbbr: Exerc Sport Sci Rev
NlmId: 0375434
123:123
JrId: 3636
long title: Evaluation and program planning
short title: Eval Program Plann
ISSN: 0149-7189
ISSN (Online): 1873-7870
IsoAbbr: Eval Program Plann
NlmId: 7801727
123:123
JrId: 3637
long title: Jikken dobutsu. Experimental animals
short title: Jikken Dobutsu
ISSN: 0007-5124
ISSN (Online): 
IsoAbbr: Jikken Dobutsu
NlmId: 1256412
123:123
JrId: 3638
long title: Experimental biology and medicine
short title: Exp Biol Med
ISSN: 0071-3384
ISSN (Online): 
IsoAbbr: Exp. Biol. Med.
NlmId: 0114060
123:123
JrId: 3639
long title: European journal of orthodontics
short title: Eur J Orthod
ISSN: 0141-5387
ISSN (Online): 1460-2210
IsoAbbr: Eur J Orthod
NlmId: 7909010
123:123
JrId: 3640
long title: Dental journal
short title: Dent J
ISSN: 0382-8514
ISSN (Online): 
IsoAbbr: Dent J
NlmId: 0411252
123:123
JrId: 3641
long title: Experimental brain research. Experimentelle Hirnforschung. Experimentation cerebrale
short title: Exp Brain Res
ISSN: 0014-4819
ISSN (Online): 1432-1106
IsoAbbr: Exp Brain Res
NlmId: 0043312
123:123
JrId: 3642
long title: Experimental and clinical endocrinology
short title: Exp Clin Endocrinol
ISSN: 0232-7384
ISSN (Online): 
IsoAbbr: Exp. Clin. Endocrinol.
NlmId: 8302802
123:123
JrId: 3643
long title: Experimental cell research
short title: Exp Cell Res
ISSN: 0014-4827
ISSN (Online): 1090-2422
IsoAbbr: Exp. Cell Res.
NlmId: 0373226
123:123
JrId: 3645
long title: Experimental embryology and teratology
short title: Exp Embryol Teratol
ISSN: 0306-2090
ISSN (Online): 
IsoAbbr: Exp Embryol Teratol
NlmId: 7513591
123:123
JrId: 3646
long title: Epidemiology and infection
short title: Epidemiol Infect
ISSN: 0950-2688
ISSN (Online): 1469-4409
IsoAbbr: Epidemiol. Infect.
NlmId: 8703737
123:123
JrId: 3647
long title: Experimental eye research
short title: Exp Eye Res
ISSN: 0014-4835
ISSN (Online): 1096-0007
IsoAbbr: Exp. Eye Res.
NlmId: 0370707
123:123
JrId: 3648
long title: Epidemiologic reviews
short title: Epidemiol Rev
ISSN: 0193-936X
ISSN (Online): 1478-6729
IsoAbbr: Epidemiol Rev
NlmId: 7910703
123:123
JrId: 3649
long title: Epidemiologia e prevenzione
short title: Epidemiol Prev
ISSN: 1120-9763
ISSN (Online): 
IsoAbbr: Epidemiol Prev
NlmId: 8902507
123:123
JrId: 3650
long title: Experimental gerontology
short title: Exp Gerontol
ISSN: 0531-5565
ISSN (Online): 1873-6815
IsoAbbr: Exp. Gerontol.
NlmId: 0047061
123:123
JrId: 3651
long title: Experimental hematology
short title: Exp Hematol
ISSN: 0301-472X
ISSN (Online): 1873-2399
IsoAbbr: Exp. Hematol.
NlmId: 0402313
123:123
JrId: 3652
long title: European journal of respiratory diseases
short title: Eur J Respir Dis
ISSN: 0106-4339
ISSN (Online): 
IsoAbbr: Eur J Respir Dis
NlmId: 8006891
123:123
JrId: 3653
long title: Experimentelle Medizin, Pathologie und Klinik
short title: Exp Med Pathol Klin
ISSN: 0071-3430
ISSN (Online): 
IsoAbbr: Exp Med Pathol Klin
NlmId: 0034007
123:123
JrId: 3654
long title: European journal of respiratory diseases. Supplement
short title: Eur J Respir Dis Suppl
ISSN: 0106-4347
ISSN (Online): 
IsoAbbr: Eur J Respir Dis Suppl
NlmId: 8010618
123:123
JrId: 3655
long title: Experimental medicine and surgery
short title: Exp Med Surg
ISSN: 0014-4878
ISSN (Online): 
IsoAbbr: Exp Med Surg
NlmId: 0435437
123:123
JrId: 3656
long title: Experientia. Supplementum
short title: Experientia Suppl
ISSN: 0071-335X
ISSN (Online): 
IsoAbbr: Experientia Suppl.
NlmId: 0320043
123:123
JrId: 3657
long title: Experimental biology
short title: Exp Biol
ISSN: 0176-8638
ISSN (Online): 
IsoAbbr: Exp Biol
NlmId: 8503247
123:123
JrId: 3658
long title: Experimental and molecular pathology
short title: Exp Mol Pathol
ISSN: 0014-4800
ISSN (Online): 1096-0945
IsoAbbr: Exp. Mol. Pathol.
NlmId: 0370711
123:123
JrId: 3660
long title: Experimental neurology
short title: Exp Neurol
ISSN: 0014-4886
ISSN (Online): 1090-2430
IsoAbbr: Exp. Neurol.
NlmId: 0370712
123:123
JrId: 3662
long title: Experimental parasitology
short title: Exp Parasitol
ISSN: 0014-4894
ISSN (Online): 1090-2449
IsoAbbr: Exp. Parasitol.
NlmId: 0370713
123:123
JrId: 3663
long title: Experimental pathology
short title: Exp Pathol
ISSN: 0232-1513
ISSN (Online): 
IsoAbbr: Exp Pathol
NlmId: 8108218
123:123
JrId: 3664
long title: Experimental pathology. Supplement = Experimentelle Pathologie. Supplement
short title: Exp Pathol Suppl
ISSN: 0323-6102
ISSN (Online): 
IsoAbbr: Exp Pathol Suppl
NlmId: 8300901
123:123
JrId: 3665
long title: Experimentelle Pathologie
short title: Exp Pathol (Jena)
ISSN: 0014-4908
ISSN (Online): 
IsoAbbr: Exp Pathol (Jena)
NlmId: 0113124
123:123
JrId: 3666
long title: Experientia
short title: Experientia
ISSN: 0014-4754
ISSN (Online): 
IsoAbbr: Experientia
NlmId: 0376547
123:123
JrId: 3667
long title: Explorer
short title: Explorer (Hayward)
ISSN: 
ISSN (Online): 
IsoAbbr: Explorer (Hayward)
NlmId: 9875621
123:123
JrId: 3668
long title: The Explorer : the journal of the School of Dentistry of the University of Missouri at Kansas City. University of Missouri at Kansas City. School of Dentistry
short title: Explorer (Kansas City)
ISSN: 
ISSN (Online): 
IsoAbbr: Explorer (Kansas City)
NlmId: 9875622
123:123
JrId: 3669
long title: Family health
short title: Fam Health
ISSN: 0014-7249
ISSN (Online): 
IsoAbbr: Fam Health
NlmId: 7610780
123:123
JrId: 3670
long title: Fukuoka Shika Daigaku Gakkai zasshi
short title: Fukuoka Shika Daigaku Gakkai Zasshi
ISSN: 0385-0064
ISSN (Online): 
IsoAbbr: Fukuoka Shika Daigaku Gakkai Zasshi
NlmId: 8219599
123:123
JrId: 3671
long title: Exposes annuels de biochimie medicale
short title: Expos Annu Biochim Med
ISSN: 0300-9076
ISSN (Online): 
IsoAbbr: Expos Annu Biochim Med
NlmId: 0071567
123:123
JrId: 3672
long title: European journal of epidemiology
short title: Eur J Epidemiol
ISSN: 0393-2990
ISSN (Online): 1573-7284
IsoAbbr: Eur. J. Epidemiol.
NlmId: 8508062
123:123
JrId: 3673
long title: European journal of haematology
short title: Eur J Haematol
ISSN: 0902-4441
ISSN (Online): 1600-0609
IsoAbbr: Eur. J. Haematol.
NlmId: 8703985
123:123
JrId: 3674
long title: European journal of haematology. Supplementum
short title: Eur J Haematol Suppl
ISSN: 0902-4506
ISSN (Online): 
IsoAbbr: Eur J Haematol Suppl
NlmId: 8703474
123:123
JrId: 3675
long title: Eye, ear, nose & throat monthly
short title: Eye Ear Nose Throat Mon
ISSN: 0014-5491
ISSN (Online): 
IsoAbbr: Eye Ear Nose Throat Mon
NlmId: 0370714
123:123
JrId: 3676
long title: Family planning perspectives
short title: Fam Plann Perspect
ISSN: 0014-7354
ISSN (Online): 
IsoAbbr: Fam Plann Perspect
NlmId: 0241370
123:123
JrId: 3677
long title: FAO nutritional studies
short title: FAO Nutr Stud
ISSN: 0071-7088
ISSN (Online): 
IsoAbbr: FAO Nutr Stud
NlmId: 0373230
123:123
JrId: 3678
long title: FAO nutrition meetings report series
short title: FAO Nutr Meet Rep Ser
ISSN: 0071-707X
ISSN (Online): 
IsoAbbr: FAO Nutr Meet Rep Ser
NlmId: 0373227
123:123
JrId: 3679
long title: FAO food and nutrition paper
short title: FAO Food Nutr Pap
ISSN: 0254-4725
ISSN (Online): 
IsoAbbr: FAO Food Nutr Pap
NlmId: 8110156
123:123
JrId: 3680
long title: Facial orthopedics and temporomandibular arthrology
short title: Facial Orthop Temporomandibular Arthrol
ISSN: 0749-0399
ISSN (Online): 
IsoAbbr: Facial Orthop Temporomandibular Arthrol
NlmId: 8510890
123:123
JrId: 3681
long title: FAO food and nutrition series
short title: FAO Food Nutr Ser
ISSN: 1014-3181
ISSN (Online): 
IsoAbbr: FAO Food Nutr Ser
NlmId: 7804985
123:123
JrId: 3682
long title: The European respiratory journal : official journal of the European Society for Clinical Respiratory Physiology
short title: Eur Respir J
ISSN: 0903-1936
ISSN (Online): 1399-3003
IsoAbbr: Eur. Respir. J.
NlmId: 8803460
123:123
JrId: 3683
long title: Family process
short title: Fam Process
ISSN: 0014-7370
ISSN (Online): 1545-5300
IsoAbbr: Fam Process
NlmId: 0400666
123:123
JrId: 3684
long title: Yan ke xue bao = Eye science / "Yan ke xue bao" bian ji bu
short title: Yan Ke Xue Bao
ISSN: 1000-4432
ISSN (Online): 
IsoAbbr: Yan Ke Xue Bao
NlmId: 8605666
123:123
JrId: 3685
long title: Family & community health
short title: Fam Community Health
ISSN: 0160-6379
ISSN (Online): 1550-5057
IsoAbbr: Fam Community Health
NlmId: 7809641
123:123
JrId: 3686
long title: Faraday discussions of the Chemical Society
short title: Faraday Discuss Chem Soc
ISSN: 0301-5696
ISSN (Online): 
IsoAbbr: Faraday Discuss Chem Soc
NlmId: 7507112
123:123
JrId: 3687
long title: Farmatsevtychnyi zhurnal
short title: Farm Zh
ISSN: 0014-8342
ISSN (Online): 
IsoAbbr: Farm Zh
NlmId: 0374603
123:123
JrId: 3688
long title: Il Farmaco_ edizione pratica
short title: Farmaco Prat
ISSN: 0014-827X
ISSN (Online): 
IsoAbbr: Farmaco Prat
NlmId: 0376330
123:123
JrId: 3689
long title: Il Farmaco_ edizione scientifica
short title: Farmaco Sci
ISSN: 0430-0920
ISSN (Online): 
IsoAbbr: Farmaco Sci
NlmId: 0370716
123:123
JrId: 3690
long title: Group practice journal
short title: Group Pract J
ISSN: 0199-5103
ISSN (Online): 
IsoAbbr: Group Pract J
NlmId: 8004962
123:123
JrId: 3691
long title: Farmacognosia_ anales del Instituto Jose Celestino Mutis
short title: Farmacognosia
ISSN: 
ISSN (Online): 
IsoAbbr: Farmacognosia
NlmId: 16920340R
123:123
JrId: 3692
long title: Farmakologiia i toksikologiia
short title: Farmakol Toksikol
ISSN: 0014-8318
ISSN (Online): 
IsoAbbr: Farmakol Toksikol
NlmId: 16920420R
123:123
JrId: 3693
long title: Farmatsiia
short title: Farmatsiia
ISSN: 0367-3014
ISSN (Online): 
IsoAbbr: Farmatsiia
NlmId: 0136541
123:123
JrId: 3694
long title: Fasett
short title: Fasett
ISSN: 0802-6939
ISSN (Online): 
IsoAbbr: Fasett
NlmId: 8502354
123:123
JrId: 3695
long title: Fauchard
short title: Fauchard
ISSN: 0533-0319
ISSN (Online): 
IsoAbbr: Fauchard
NlmId: 9875646
123:123
JrId: 3696
long title: FEBS letters
short title: FEBS Lett
ISSN: 0014-5793
ISSN (Online): 1873-3468
IsoAbbr: FEBS Lett.
NlmId: 0155157
123:123
JrId: 3697
long title: Review - Federation of American Hospitals
short title: Rev Fed Am Hosp
ISSN: 0148-9496
ISSN (Online): 
IsoAbbr: Rev Fed Am Hosp
NlmId: 7613945
123:123
JrId: 3698
long title: EURO reports and studies
short title: EURO Rep Stud
ISSN: 0250-8710
ISSN (Online): 
IsoAbbr: EURO Rep Stud
NlmId: 8000103
123:123
JrId: 3699
long title: European journal of surgical oncology : the journal of the European Society of Surgical Oncology and the British Association of Surgical Oncology
short title: Eur J Surg Oncol
ISSN: 0748-7983
ISSN (Online): 1532-2157
IsoAbbr: Eur J Surg Oncol
NlmId: 8504356
123:123
JrId: 3700
long title: European journal of vascular surgery
short title: Eur J Vasc Surg
ISSN: 0950-821X
ISSN (Online): 
IsoAbbr: Eur J Vasc Surg
NlmId: 8709440
123:123
JrId: 3701
long title: Federation proceedings
short title: Fed Proc
ISSN: 0014-9446
ISSN (Online): 
IsoAbbr: Fed. Proc.
NlmId: 0372771
123:123
JrId: 3702
long title: Federation proceedings. Translation supplement_ selected translations from medical-related science
short title: Fed Proc Transl Suppl
ISSN: 0430-2494
ISSN (Online): 
IsoAbbr: Fed Proc Transl Suppl
NlmId: 16920890R
123:123
JrId: 3703
long title: Il Fegato
short title: Fegato
ISSN: 0014-9659
ISSN (Online): 
IsoAbbr: Fegato
NlmId: 2984756R
123:123
JrId: 3704
long title: Fel'dsher i akusherka
short title: Feldsher Akush
ISSN: 0014-9772
ISSN (Online): 
IsoAbbr: Feldsher Akush
NlmId: 16930040R
123:123
JrId: 3705
long title: Fertility and sterility
short title: Fertil Steril
ISSN: 0015-0282
ISSN (Online): 1556-5653
IsoAbbr: Fertil. Steril.
NlmId: 0372772
123:123
JrId: 3706
long title: Finska lakaresallskapets handlingar
short title: Fin Lakaresallsk Handl
ISSN: 0015-2501
ISSN (Online): 
IsoAbbr: Fin Lakaresallsk Handl
NlmId: 0371572
123:123
JrId: 3707
long title: Fiziologia normala si patologica
short title: Fiziol Norm Patol
ISSN: 0015-3281
ISSN (Online): 
IsoAbbr: Fiziol Norm Patol
NlmId: 7612005
123:123
JrId: 3708
long title: Fiziologicheskii zhurnal
short title: Fiziol Zh
ISSN: 0201-8489
ISSN (Online): 
IsoAbbr: Fiziol Zh
NlmId: 7806822
123:123
JrId: 3709
long title: Fiziolohichnyi zhurnal
short title: Fiziol Zh
ISSN: 0015-3311
ISSN (Online): 
IsoAbbr: Fiziol Zh
NlmId: 7806823
123:123
JrId: 3710
long title: Fiziologicheskii zhurnal SSSR imeni I. M. Sechenova
short title: Fiziol Zh SSSR Im I M Sechenova
ISSN: 0015-329X
ISSN (Online): 
IsoAbbr: Fiziol Zh SSSR Im I M Sechenova
NlmId: 0427673
123:123
JrId: 3711
long title: Florida dental journal
short title: Fla Dent J
ISSN: 0015-3990
ISSN (Online): 
IsoAbbr: Fla Dent J
NlmId: 7512730
123:123
JrId: 3712
long title: The Florida nurse
short title: Fla Nurse
ISSN: 0015-4199
ISSN (Online): 
IsoAbbr: Fla Nurse
NlmId: 16930510R
123:123
JrId: 3713
long title: F.N.I.B._ organe de la Federation nationale des infirmier(e)s belges
short title: FNIB
ISSN: 0301-0813
ISSN (Online): 
IsoAbbr: FNIB
NlmId: 0366610
123:123
JrId: 3715
long title: Fo. Facultad De Odontologia
short title: FO
ISSN: 
ISSN (Online): 
IsoAbbr: FO
NlmId: 9878156
123:123
JrId: 3716
long title: Fogorvosi szemle
short title: Fogorv Sz
ISSN: 0015-5314
ISSN (Online): 
IsoAbbr: Fogorv Sz
NlmId: 0374613
123:123
JrId: 3717
long title: Focus On Aacn
short title: Focus AACN
ISSN: 
ISSN (Online): 
IsoAbbr: Focus AACN
NlmId: 9879072
123:123
JrId: 3718
long title: Focus on critical care / American Association of Critical-Care Nurses
short title: Focus Crit Care
ISSN: 0736-3605
ISSN (Online): 
IsoAbbr: Focus Crit Care
NlmId: 8302805
123:123
JrId: 3719
long title: Folha medica
short title: Folha Med
ISSN: 0015-5454
ISSN (Online): 
IsoAbbr: Folha Med
NlmId: 0370720
123:123
JrId: 3720
long title: Folia allergologica
short title: Folia Allergol (Roma)
ISSN: 0015-5470
ISSN (Online): 
IsoAbbr: Folia Allergol (Roma)
NlmId: 7502074
123:123
JrId: 3721
long title: Foundation news
short title: Found News
ISSN: 0015-8976
ISSN (Online): 
IsoAbbr: Found News
NlmId: 0253250
123:123
JrId: 3722
long title: Fire technology
short title: Fire Technol
ISSN: 0015-2684
ISSN (Online): 
IsoAbbr: Fire Technol
NlmId: 9877775
123:123
JrId: 3723
long title: Frontiers of hormone research
short title: Front Horm Res
ISSN: 0301-3073
ISSN (Online): 1662-3762
IsoAbbr: Front Horm Res
NlmId: 0320246
123:123
JrId: 3724
long title: Folia biologica
short title: Folia Biol (Krakow)
ISSN: 0015-5497
ISSN (Online): 
IsoAbbr: Folia Biol. (Krakow)
NlmId: 2984758R
123:123
JrId: 3725
long title: Eye (London, England)
short title: Eye (Lond)
ISSN: 0950-222X
ISSN (Online): 1476-5454
IsoAbbr: Eye (Lond)
NlmId: 8703986
123:123
JrId: 3726
long title: Folia biologica
short title: Folia Biol (Praha)
ISSN: 0015-5500
ISSN (Online): 
IsoAbbr: Folia Biol. (Praha)
NlmId: 0234640
123:123
JrId: 3727
long title: Folia cardiologica
short title: Folia Cardiol
ISSN: 0390-5756
ISSN (Online): 
IsoAbbr: Folia Cardiol
NlmId: 1270452
123:123
JrId: 3728
long title: Fire journal (Boston, Mass.)
short title: Fire J
ISSN: 0015-2617
ISSN (Online): 
IsoAbbr: Fire J
NlmId: 9877774
123:123
JrId: 3729
long title: Frontiers in aging series
short title: Front Aging Ser
ISSN: 0271-955X
ISSN (Online): 
IsoAbbr: Front Aging Ser
NlmId: 8006903
123:123
JrId: 3730
long title: Frontiers of biology
short title: Front Biol
ISSN: 0071-965X
ISSN (Online): 
IsoAbbr: Front Biol
NlmId: 0065035
123:123
JrId: 3731
long title: Folia clinica internacional
short title: Folia Clin Int (Barc)
ISSN: 0015-5527
ISSN (Online): 
IsoAbbr: Folia Clin Int (Barc)
NlmId: 2984759R
123:123
JrId: 3732
long title: Folia endocrinologica
short title: Folia Endocrinol
ISSN: 0015-5535
ISSN (Online): 
IsoAbbr: Folia Endocrinol
NlmId: 0417431
123:123
JrId: 3733
long title: Folia histochemica et cytobiologica / Polish Academy of Sciences, Polish Histochemical and Cytochemical Society
short title: Folia Histochem Cytobiol
ISSN: 0239-8508
ISSN (Online): 1897-5631
IsoAbbr: Folia Histochem. Cytobiol.
NlmId: 8502651
123:123
JrId: 3734
long title: Nihon Naibunpi Gakkai zasshi
short title: Nihon Naibunpi Gakkai Zasshi
ISSN: 0029-0661
ISSN (Online): 
IsoAbbr: Nihon Naibunpi Gakkai Zasshi
NlmId: 0413717
123:123
JrId: 3735
long title: Food management
short title: Food Manage
ISSN: 0091-018X
ISSN (Online): 
IsoAbbr: Food Manage
NlmId: 9877776
123:123
JrId: 3736
long title: Food additives and contaminants
short title: Food Addit Contam
ISSN: 0265-203X
ISSN (Online): 1464-5122
IsoAbbr: Food Addit Contam
NlmId: 8500474
123:123
JrId: 3737
long title: Food and nutrition
short title: Food Nutr (Roma)
ISSN: 0304-8942
ISSN (Online): 
IsoAbbr: Food Nutr (Roma)
NlmId: 7512731
123:123
JrId: 3738
long title: Folia haematologica_ internationales Magazin fur Blutforschung
short title: Folia Haematol (Frankf)
ISSN: 0015-556X
ISSN (Online): 
IsoAbbr: Folia Haematol (Frankf)
NlmId: 0140243
123:123
JrId: 3739
long title: Folia haematologica (Leipzig, Germany : 1928)
short title: Folia Haematol Int Mag Klin Morphol Blutforsch
ISSN: 0323-4347
ISSN (Online): 
IsoAbbr: Folia Haematol. Int. Mag. Klin. Morphol. Blutforsch.
NlmId: 0374615
123:123
JrId: 3740
long title: Folia hereditaria et pathologica
short title: Folia Hered Pathol (Milano)
ISSN: 0015-5578
ISSN (Online): 
IsoAbbr: Folia Hered Pathol (Milano)
NlmId: 0417432
123:123
JrId: 3741
long title: Folia histochemica et cytochemica
short title: Folia Histochem Cytochem (Krakow)
ISSN: 0015-5586
ISSN (Online): 
IsoAbbr: Folia Histochem Cytochem (Krakow)
NlmId: 2984760R
123:123
JrId: 3742
long title: Folia medica. Folia medica (Naples, Italy)
short title: Folia Med (Napoli)
ISSN: 0015-5608
ISSN (Online): 
IsoAbbr: Folia Med (Napoli)
NlmId: 2983161R
123:123
JrId: 3743
long title: Folia medica
short title: Folia Med (Plovdiv)
ISSN: 0204-8043
ISSN (Online): 
IsoAbbr: Folia Med (Plovdiv)
NlmId: 2984761R
123:123
JrId: 3744
long title: Folia medica Cracoviensia
short title: Folia Med Cracov
ISSN: 0015-5616
ISSN (Online): 
IsoAbbr: Folia Med Cracov
NlmId: 0374617
123:123
JrId: 3745
long title: Folia medica Neerlandica
short title: Folia Med Neerl
ISSN: 0015-5624
ISSN (Online): 
IsoAbbr: Folia Med Neerl
NlmId: 0354741
123:123
JrId: 3746
long title: Folia microbiologica
short title: Folia Microbiol (Praha)
ISSN: 0015-5632
ISSN (Online): 1874-9356
IsoAbbr: Folia Microbiol. (Praha)
NlmId: 0376757
123:123
JrId: 3747
long title: Folia morphologica
short title: Folia Morphol (Praha)
ISSN: 0015-5640
ISSN (Online): 
IsoAbbr: Folia Morphol (Praha)
NlmId: 0010076
123:123
JrId: 3748
long title: Folia morphologica
short title: Folia Morphol (Warsz)
ISSN: 0015-5659
ISSN (Online): 
IsoAbbr: Folia Morphol. (Warsz)
NlmId: 0374620
123:123
JrId: 3749
long title: Nihon ganka kiyo
short title: Nihon Ganka Kiyo
ISSN: 0015-5667
ISSN (Online): 
IsoAbbr: Nihon Ganka Kiyo
NlmId: 0413714
123:123
JrId: 3750
long title: Folia parasitologica
short title: Folia Parasitol (Praha)
ISSN: 0015-5683
ISSN (Online): 
IsoAbbr: Folia Parasitol.
NlmId: 0065750
123:123
JrId: 3751
long title: Nihon yakurigaku zasshi. Folia pharmacologica Japonica
short title: Nihon Yakurigaku Zasshi
ISSN: 0015-5691
ISSN (Online): 1347-8397
IsoAbbr: Nippon Yakurigaku Zasshi
NlmId: 0420550
123:123
JrId: 3752
long title: Folia phoniatrica
short title: Folia Phoniatr (Basel)
ISSN: 0015-5705
ISSN (Online): 
IsoAbbr: Folia Phoniatr (Basel)
NlmId: 0424467
123:123
JrId: 3753
long title: Folia primatologica_ international journal of primatology
short title: Folia Primatol (Basel)
ISSN: 0015-5713
ISSN (Online): 1421-9980
IsoAbbr: Folia Primatol.
NlmId: 0370723
123:123
JrId: 3754
long title: Folia psychiatrica et neurologica japonica
short title: Folia Psychiatr Neurol Jpn
ISSN: 0015-5721
ISSN (Online): 
IsoAbbr: Folia Psychiatr Neurol Jpn
NlmId: 0372774
123:123
JrId: 3755
long title: Folia veterinaria Latina
short title: Folia Vet Lat
ISSN: 0301-0724
ISSN (Online): 
IsoAbbr: Folia Vet Lat
NlmId: 0374246
123:123
JrId: 3756
long title: Food and chemical toxicology : an international journal published for the British Industrial Biological Research Association
short title: Food Chem Toxicol
ISSN: 0278-6915
ISSN (Online): 1873-6351
IsoAbbr: Food Chem. Toxicol.
NlmId: 8207483
123:123
JrId: 3757
long title: Food and cosmetics toxicology
short title: Food Cosmet Toxicol
ISSN: 0015-6264
ISSN (Online): 
IsoAbbr: Food Cosmet Toxicol
NlmId: 0374623
123:123
JrId: 3758
long title: Foot & ankle
short title: Foot Ankle
ISSN: 0198-0211
ISSN (Online): 
IsoAbbr: Foot Ankle
NlmId: 8010104
123:123
JrId: 3759
long title: Forensic science
short title: Forensic Sci
ISSN: 0300-9432
ISSN (Online): 
IsoAbbr: Forensic Sci
NlmId: 0330706
123:123
JrId: 3760
long title: Forensic science international
short title: Forensic Sci Int
ISSN: 0379-0738
ISSN (Online): 1872-6283
IsoAbbr: Forensic Sci. Int.
NlmId: 7902034
123:123
JrId: 3761
long title: The Fortnightly review of the Chicago Dental Society
short title: Fortn Rev Chic Dent Soc
ISSN: 0009-353X
ISSN (Online): 
IsoAbbr: Fortn Rev Chic Dent Soc
NlmId: 7503518
123:123
JrId: 3762
long title: Fortschritte der Andrologie
short title: Fortschr Androl
ISSN: 0301-5726
ISSN (Online): 
IsoAbbr: Fortschr Androl
NlmId: 0410273
123:123
JrId: 3763
long title: Fortschritte der Arzneimittelforschung. Progress in drug research. Progres des recherches pharmaceutiques
short title: Fortschr Arzneimittelforsch
ISSN: 0071-786X
ISSN (Online): 
IsoAbbr: Fortschr Arzneimittelforsch
NlmId: 1303005
123:123
JrId: 3764
long title: Fortschritte der Chemie organischer Naturstoffe. Progress in the chemistry of organic natural products. Progres dans la chimie des substances organiques naturelles
short title: Fortschr Chem Org Naturst
ISSN: 0071-7886
ISSN (Online): 
IsoAbbr: Fortschr Chem Org Naturst
NlmId: 0370724
123:123
JrId: 3765
long title: Fortschritte auf dem Gebiete der Rontgenstrahlen und der Nuklearmedizin
short title: Fortschr Geb Rontgenstr Nuklearmed
ISSN: 0015-8151
ISSN (Online): 
IsoAbbr: Fortschr Geb Rontgenstr Nuklearmed
NlmId: 7507118
123:123
JrId: 3766
long title: Fortschritte der Geburtshilfe und Gynakologie
short title: Fortschr Geburtshilfe Gynakol
ISSN: 0065-2997
ISSN (Online): 
IsoAbbr: Fortschr Geburtshilfe Gynakol
NlmId: 7609286
123:123
JrId: 3767
long title: Fortschritte der Immunitatsforschung
short title: Fortschr Immunitatsforsch
ISSN: 0071-7908
ISSN (Online): 
IsoAbbr: Fortschr Immunitatsforsch
NlmId: 17010520R
123:123
JrId: 3768
long title: Fortschritte der Kiefer- und Gesichts-Chirurgie
short title: Fortschr Kiefer Gesichtschir
ISSN: 0071-7916
ISSN (Online): 
IsoAbbr: Fortschr Kiefer Gesichtschir
NlmId: 0066413
123:123
JrId: 3769
long title: Fortschritte der Kieferorthopadie
short title: Fortschr Kieferorthop
ISSN: 0015-816X
ISSN (Online): 
IsoAbbr: Fortschr Kieferorthop
NlmId: 2984762R
123:123
JrId: 3770
long title: Fortschritte der Ophthalmologie : Zeitschrift der Deutschen Ophthalmologischen Gesellschaft
short title: Fortschr Ophthalmol
ISSN: 0723-8045
ISSN (Online): 
IsoAbbr: Fortschr Ophthalmol
NlmId: 8302807
123:123
JrId: 3771
long title: Fortschritte der Medizin
short title: Fortschr Med
ISSN: 0015-8178
ISSN (Online): 
IsoAbbr: Fortschr. Med.
NlmId: 2984763R
123:123
JrId: 3772
long title: Fortschritte der Neurologie-Psychiatrie
short title: Fortschr Neurol Psychiatr
ISSN: 0720-4299
ISSN (Online): 1439-3522
IsoAbbr: Fortschr Neurol Psychiatr
NlmId: 8103137
123:123
JrId: 3773
long title: Fortschritte der Neurologie, Psychiatrie, und ihrer Grenzgebiete
short title: Fortschr Neurol Psychiatr Grenzgeb
ISSN: 0015-8194
ISSN (Online): 
IsoAbbr: Fortschr Neurol Psychiatr Grenzgeb
NlmId: 0370726
123:123
JrId: 3774
long title: Fortschritte in der Tierphysiologie und Tierernahrung
short title: Fortschr Tierphysiol Tierernahr
ISSN: 0301-570X
ISSN (Online): 
IsoAbbr: Fortschr Tierphysiol Tierernahr
NlmId: 0414664
123:123
JrId: 3775
long title: Fortschritte der Verhaltensforschung
short title: Fortschr Verhaltensforsch
ISSN: 0301-2808
ISSN (Online): 
IsoAbbr: Fortschr Verhaltensforsch
NlmId: 0436651
123:123
JrId: 3776
long title: Fortschritte der Zoologie
short title: Fortschr Zool
ISSN: 0071-7991
ISSN (Online): 
IsoAbbr: Fortschr Zool
NlmId: 0374625
123:123
JrId: 3777
long title: Forum (Washington, D.C. : 1977)
short title: Forum (Wash)
ISSN: 0160-7154
ISSN (Online): 
IsoAbbr: Forum (Wash)
NlmId: 7801061
123:123
JrId: 3778
long title: Forum on medicine
short title: Forum Med
ISSN: 0161-7478
ISSN (Online): 
IsoAbbr: Forum Med
NlmId: 7805999
123:123
JrId: 3779
long title: Fra Sundhedsstyrelsen
short title: Fra Sundhedsstyr
ISSN: 0015-9263
ISSN (Online): 
IsoAbbr: Fra Sundhedsstyr
NlmId: 1310313
123:123
JrId: 3780
long title: Fortune
short title: Fortune
ISSN: 0015-8259
ISSN (Online): 
IsoAbbr: Fortune
NlmId: 01920610R
123:123
JrId: 3781
long title: Il Fracastoro
short title: Fracastoro
ISSN: 0015-9271
ISSN (Online): 
IsoAbbr: Fracastoro
NlmId: 0401045
123:123
JrId: 3782
long title: Frankfurter Zeitschrift fur Pathologie
short title: Frankf Z Pathol
ISSN: 0367-3480
ISSN (Online): 
IsoAbbr: Frankf Z Pathol
NlmId: 0151576
123:123
JrId: 3783
long title: The Frater of Psi Omega
short title: Frater Psi Omega
ISSN: 0071-9285
ISSN (Online): 
IsoAbbr: Frater Psi Omega
NlmId: 17020320R
123:123
JrId: 3784
long title: Der Freie Zahnarzt
short title: Freie Zahnarzt
ISSN: 0340-1766
ISSN (Online): 
IsoAbbr: Freie Zahnarzt
NlmId: 7506270
123:123
JrId: 3785
long title: Health care systems
short title: Health Care Syst
ISSN: 0149-2888
ISSN (Online): 
IsoAbbr: Health Care Syst
NlmId: 7704274
123:123
JrId: 3786
long title: Il Friuli medico
short title: Friuli Med
ISSN: 0016-1535
ISSN (Online): 
IsoAbbr: Friuli Med
NlmId: 0421045
123:123
JrId: 3787
long title: Herz
short title: Herz
ISSN: 0340-9937
ISSN (Online): 1615-6692
IsoAbbr: Herz
NlmId: 7801231
123:123
JrId: 3788
long title: Frontiers of gastrointestinal research
short title: Front Gastrointest Res
ISSN: 0302-0665
ISSN (Online): 1662-3754
IsoAbbr: Front Gastrointest Res
NlmId: 7510219
123:123
JrId: 3789
long title: Frontier Nursing Service quarterly bulletin
short title: Front Nurs Serv Q Bull
ISSN: 0016-2116
ISSN (Online): 
IsoAbbr: Front Nurs Serv Q Bull
NlmId: 7502563
123:123
JrId: 3790
long title: Frontiers of oral physiology
short title: Front Oral Physiol
ISSN: 0301-536X
ISSN (Online): 
IsoAbbr: Front Oral Physiol
NlmId: 0425735
123:123
JrId: 3791
long title: Ftiziologia
short title: Ftiziologia
ISSN: 0016-2329
ISSN (Online): 
IsoAbbr: Ftiziologia
NlmId: 7503784
123:123
JrId: 3792
long title: Fukuoka igaku zasshi = Hukuoka acta medica
short title: Fukuoka Igaku Zasshi
ISSN: 0016-254X
ISSN (Online): 
IsoAbbr: Fukuoka Igaku Zasshi
NlmId: 9423321
123:123
JrId: 3793
long title: Fundamental & clinical pharmacology
short title: Fundam Clin Pharmacol
ISSN: 0767-3981
ISSN (Online): 1472-8206
IsoAbbr: Fundam Clin Pharmacol
NlmId: 8710411
123:123
JrId: 3794
long title: Fukushima journal of medical science
short title: Fukushima J Med Sci
ISSN: 0016-2590
ISSN (Online): 2185-4610
IsoAbbr: Fukushima J Med Sci
NlmId: 0374626
123:123
JrId: 3795
long title: Healing Light
short title: Heal Light
ISSN: 
ISSN (Online): 
IsoAbbr: Heal Light
NlmId: 9879426
123:123
JrId: 3796
long title: Heating, piping, and air conditioning
short title: Heat Piping Air Cond
ISSN: 0017-940X
ISSN (Online): 
IsoAbbr: Heat Piping Air Cond
NlmId: 9877468
123:123
JrId: 3797
long title: Fysiatricky a reumatologicky vestnik
short title: Fysiatr Revmatol Vestn
ISSN: 0072-0038
ISSN (Online): 
IsoAbbr: Fysiatr Revmatol Vestn
NlmId: 0047421
123:123
JrId: 3798
long title: Health care dimensions
short title: Health Care Dimen
ISSN: 0093-0628
ISSN (Online): 
IsoAbbr: Health Care Dimen
NlmId: 7501325
123:123
JrId: 3799
long title: HealthMarketing
short title: Healthmarketing
ISSN: 0745-4538
ISSN (Online): 
IsoAbbr: Healthmarketing
NlmId: 8403803
123:123
JrId: 3800
long title: Health perspectives
short title: Health Perspect
ISSN: 0097-0069
ISSN (Online): 
IsoAbbr: Health Perspect
NlmId: 7503531
123:123
JrId: 3801
long title: Health policy and planning
short title: Health Policy Plan
ISSN: 0268-1080
ISSN (Online): 1460-2237
IsoAbbr: Health Policy Plan
NlmId: 8610614
123:123
JrId: 3802
long title: Giornale di batteriologia, virologia, ed immunologia ed annali dell'Ospedale Maria Vittoria di Torino
short title: G Batteriol Virol Immunol
ISSN: 0017-0267
ISSN (Online): 
IsoAbbr: G Batteriol Virol Immunol
NlmId: 0365561
123:123
JrId: 3803
long title: Giornale di batteriologia, virologia ed immunologia ed annali dell'Ospedale Maria Vittoria di Torino. Parte 2: Sezione clinica
short title: G Batteriol Virol Immunol Clin
ISSN: 0301-1445
ISSN (Online): 
IsoAbbr: G Batteriol Virol Immunol Clin
NlmId: 7510849
123:123
JrId: 3805
long title: Fundamental and applied toxicology : official journal of the Society of Toxicology
short title: Fundam Appl Toxicol
ISSN: 0272-0590
ISSN (Online): 
IsoAbbr: Fundam Appl Toxicol
NlmId: 8200838
123:123
JrId: 3806
long title: Giornale di batteriologia, virologia ed immunologia ed annali dell'Ospedale Maria Vittoria di Torino. Parte 1: Sezione microbiologica
short title: G Batteriol Virol Immunol Microbiol
ISSN: 0301-1453
ISSN (Online): 
IsoAbbr: G Batteriol Virol Immunol Microbiol
NlmId: 7510848
123:123
JrId: 3807
long title: Gerodontics
short title: Gerodontics
ISSN: 0109-565X
ISSN (Online): 
IsoAbbr: Gerodontics
NlmId: 8508083
123:123
JrId: 3808
long title: Giornale di batteriologia, virologia ed immunologia
short title: G Batteriol Virol Immunol
ISSN: 0390-5462
ISSN (Online): 
IsoAbbr: G Batteriol Virol Immunol
NlmId: 7510850
123:123
JrId: 3809
long title: FDA drug bulletin
short title: FDA Drug Bull
ISSN: 0361-4344
ISSN (Online): 
IsoAbbr: FDA Drug Bull
NlmId: 1302430
123:123
JrId: 3810
long title: Family medicine
short title: Fam Med
ISSN: 0742-3225
ISSN (Online): 1938-3800
IsoAbbr: Fam Med
NlmId: 8306464
123:123
JrId: 3811
long title: Family practice
short title: Fam Pract
ISSN: 0263-2136
ISSN (Online): 1460-2229
IsoAbbr: Fam Pract
NlmId: 8500875
123:123
JrId: 3812
long title: Fiziologiia cheloveka
short title: Fiziol Cheloveka
ISSN: 0131-1646
ISSN (Online): 
IsoAbbr: Fiziol Cheloveka
NlmId: 7603567
123:123
JrId: 3813
long title: GHAA journal
short title: GHAA J
ISSN: 0888-4250
ISSN (Online): 
IsoAbbr: GHAA J
NlmId: 8703123
123:123
JrId: 3814
long title: Giornale di clinica medica
short title: G Clin Med
ISSN: 0017-0275
ISSN (Online): 
IsoAbbr: G Clin Med
NlmId: 0413411
123:123
JrId: 3815
long title: FASEB journal : official publication of the Federation of American Societies for Experimental Biology
short title: FASEB J
ISSN: 0892-6638
ISSN (Online): 1530-6860
IsoAbbr: FASEB J.
NlmId: 8804484
123:123
JrId: 3816
long title: Giornale di fisica sanitaria e protezione contro le radiazioni. The journal of health physics and radiation protection
short title: G Fis Sanit Prot Radiaz
ISSN: 0026-4768
ISSN (Online): 
IsoAbbr: G Fis Sanit Prot Radiaz
NlmId: 0376760
123:123
JrId: 3817
long title: Giornale di gerontologia
short title: G Gerontol
ISSN: 0017-0305
ISSN (Online): 2035-021X
IsoAbbr: G Gerontol
NlmId: 0375343
123:123
JrId: 3818
long title: Giornale di gerontologia. Supplemento
short title: G Gerontol Suppl
ISSN: 0434-0280
ISSN (Online): 
IsoAbbr: G Gerontol Suppl
NlmId: 0375344
123:123
JrId: 3819
long title: Giornale di igiene e medicina preventiva
short title: G Ig Med Prev
ISSN: 0017-0313
ISSN (Online): 
IsoAbbr: G Ig Med Prev
NlmId: 0413666
123:123
JrId: 3820
long title: Giornale italiano di cardiologia
short title: G Ital Cardiol
ISSN: 0046-5968
ISSN (Online): 
IsoAbbr: G Ital Cardiol
NlmId: 1270331
123:123
JrId: 3821
long title: Giornale italiano di chemioterapia
short title: G Ital Chemioter
ISSN: 0017-0445
ISSN (Online): 
IsoAbbr: G Ital Chemioter
NlmId: 17140055R
123:123
JrId: 3822
long title: Giornale italiano di chirurgia
short title: G Ital Chir
ISSN: 0017-0453
ISSN (Online): 
IsoAbbr: G Ital Chir
NlmId: 2985107R
123:123
JrId: 3823
long title: Giornale italiano di medicina del lavoro
short title: G Ital Med Lav
ISSN: 0391-9889
ISSN (Online): 
IsoAbbr: G Ital Med Lav
NlmId: 8000112
123:123
JrId: 3824
long title: Giornale italiano di dermatolotia. Minerva dermatologica
short title: G Ital Dermatol Minerva Dermatol
ISSN: 0300-1318
ISSN (Online): 
IsoAbbr: G Ital Dermatol Minerva Dermatol
NlmId: 0353523
123:123
JrId: 3825
long title: Giornale italiano delle malattie del torace
short title: G Ital Mal Torace
ISSN: 0017-0437
ISSN (Online): 
IsoAbbr: G Ital Mal Torace
NlmId: 0050772
123:123
JrId: 3826
long title: Giornale italiano di oftalmologia
short title: G Ital Oftalmol
ISSN: 0367-455X
ISSN (Online): 
IsoAbbr: G Ital Oftalmol
NlmId: 17140060R
123:123
JrId: 3827
long title: Giornale italiano della tubercolosi e delle malattie del torace
short title: G Ital Tuberc Mal Torace
ISSN: 0367-4622
ISSN (Online): 
IsoAbbr: G Ital Tuberc Mal Torace
NlmId: 0051104
123:123
JrId: 3828
long title: Giornale di malattie infettive e parassitarie
short title: G Mal Infett Parassit
ISSN: 0017-0321
ISSN (Online): 
IsoAbbr: G Mal Infett Parassit
NlmId: 0421044
123:123
JrId: 3829
long title: Giornale di medicina militare
short title: G Med Mil
ISSN: 0017-0364
ISSN (Online): 
IsoAbbr: G Med Mil
NlmId: 0417723
123:123
JrId: 3830
long title: Giornale di pneumologia
short title: G Pneumol
ISSN: 0431-8889
ISSN (Online): 
IsoAbbr: G Pneumol
NlmId: 7511682
123:123
JrId: 3831
long title: Giornale di psichiatria e di neuropatologia
short title: G Psichiatr Neuropatol
ISSN: 0017-0399
ISSN (Online): 
IsoAbbr: G Psichiatr Neuropatol
NlmId: 0404427
123:123
JrId: 3832
long title: Giornale veneto di scienze mediche
short title: G Veneto Sci Med
ISSN: 0367-5475
ISSN (Online): 
IsoAbbr: G Veneto Sci Med
NlmId: 0177054
123:123
JrId: 3833
long title: Georgia nursing
short title: Ga Nurse
ISSN: 0016-8335
ISSN (Online): 
IsoAbbr: Ga Nurse
NlmId: 0047220
123:123
JrId: 3834
long title: Gaceta medica de Caracas
short title: Gac Med Caracas
ISSN: 0367-4762
ISSN (Online): 
IsoAbbr: Gac Med Caracas
NlmId: 0374627
123:123
JrId: 3835
long title: Gaceta medica de Mexico
short title: Gac Med Mex
ISSN: 0016-3813
ISSN (Online): 
IsoAbbr: Gac Med Mex
NlmId: 0010333
123:123
JrId: 3836
long title: Gann = Gan
short title: Gann
ISSN: 0016-450X
ISSN (Online): 
IsoAbbr: Gann
NlmId: 8214471
123:123
JrId: 3837
long title: Gastroenterologische Fortbildungskurse fur die Praxis
short title: Gastroenterol Fortbildungskurse Prax
ISSN: 0302-9255
ISSN (Online): 
IsoAbbr: Gastroenterol Fortbildungskurse Prax
NlmId: 0410443
123:123
JrId: 3838
long title: Gastroenterologia
short title: Gastroenterologia
ISSN: 0301-164X
ISSN (Online): 
IsoAbbr: Gastroenterologia
NlmId: 0151054
123:123
JrId: 3839
long title: Gastroenterologie clinique et biologique
short title: Gastroenterol Clin Biol
ISSN: 0399-8320
ISSN (Online): 
IsoAbbr: Gastroenterol. Clin. Biol.
NlmId: 7704825
123:123
JrId: 3840
long title: Gastrointestinal radiology
short title: Gastrointest Radiol
ISSN: 0364-2356
ISSN (Online): 
IsoAbbr: Gastrointest Radiol
NlmId: 7611134
123:123
JrId: 3841
long title: Gastroenterology
short title: Gastroenterology
ISSN: 0016-5085
ISSN (Online): 1528-0012
IsoAbbr: Gastroenterology
NlmId: 0374630
123:123
JrId: 3842
long title: Gastrointestinal endoscopy
short title: Gastrointest Endosc
ISSN: 0016-5107
ISSN (Online): 1097-6779
IsoAbbr: Gastrointest. Endosc.
NlmId: 0010505
123:123
JrId: 3843
long title: The Gazette of the Egyptian Paediatric Association
short title: Gaz Egypt Paediatr Assoc
ISSN: 1110-6638
ISSN (Online): 
IsoAbbr: Gaz Egypt Paediatr Assoc
NlmId: 7509401
123:123
JrId: 3844
long title: Frontiers of health services management
short title: Front Health Serv Manage
ISSN: 0748-8157
ISSN (Online): 
IsoAbbr: Front Health Serv Manage
NlmId: 8501389
123:123
JrId: 3845
long title: Gazette medicale de France
short title: Gaz Med Fr
ISSN: 0016-5557
ISSN (Online): 
IsoAbbr: Gaz Med Fr
NlmId: 0034270
123:123
JrId: 3846
long title: Gastroenterologia Japonica
short title: Gastroenterol Jpn
ISSN: 0435-1339
ISSN (Online): 
IsoAbbr: Gastroenterol. Jpn.
NlmId: 0152744
123:123
JrId: 3847
long title: Gazzetta internazionale di medicina e chirurgia
short title: Gazz Int Med Chir
ISSN: 0016-5662
ISSN (Online): 
IsoAbbr: Gazz Int Med Chir
NlmId: 0373000
123:123
JrId: 3849
long title: Gazzetta medica italiana
short title: Gazz Med Ital
ISSN: 0393-3660
ISSN (Online): 
IsoAbbr: Gazz Med Ital
NlmId: 0370730
123:123
JrId: 3850
long title: Gazzetta sanitaria
short title: Gazz Sanit
ISSN: 0016-5697
ISSN (Online): 
IsoAbbr: Gazz Sanit
NlmId: 0370731
123:123
JrId: 3851
long title: Geburtshilfe und Frauenheilkunde
short title: Geburtshilfe Frauenheilkd
ISSN: 0016-5751
ISSN (Online): 
IsoAbbr: Geburtshilfe Frauenheilkd
NlmId: 0370732
123:123
JrId: 3852
long title: Gematologiia i transfuziologiia
short title: Gematol Transfuziol
ISSN: 0234-5730
ISSN (Online): 
IsoAbbr: Gematol Transfuziol
NlmId: 8301796
123:123
JrId: 3853
long title: Gegenbaurs morphologisches Jahrbuch
short title: Gegenbaurs Morphol Jahrb
ISSN: 0016-5840
ISSN (Online): 
IsoAbbr: Gegenbaurs Morphol Jahrb
NlmId: 0370733
123:123
JrId: 3854
long title: The Gem State RN news letter
short title: Gem State RN News Lett
ISSN: 0072-0569
ISSN (Online): 
IsoAbbr: Gem State RN News Lett
NlmId: 7902818
123:123
JrId: 3855
long title: General dentistry
short title: Gen Dent
ISSN: 0363-6771
ISSN (Online): 
IsoAbbr: Gen Dent
NlmId: 7610466
123:123
JrId: 3856
long title: G.E.N
short title: G E N
ISSN: 0016-3503
ISSN (Online): 
IsoAbbr: G E N
NlmId: 0374633
123:123
JrId: 3857
long title: General and comparative endocrinology
short title: Gen Comp Endocrinol
ISSN: 0016-6480
ISSN (Online): 1095-6840
IsoAbbr: Gen. Comp. Endocrinol.
NlmId: 0370735
123:123
JrId: 3858
long title: Flash-Informations
short title: Flash Inf
ISSN: 0771-8187
ISSN (Online): 
IsoAbbr: Flash Inf
NlmId: 9880024
123:123
JrId: 3859
long title: General pharmacology
short title: Gen Pharmacol
ISSN: 0306-3623
ISSN (Online): 
IsoAbbr: Gen. Pharmacol.
NlmId: 7602417
123:123
JrId: 3860
long title: Geneeskundige bladen uit kliniek en laboratorium voor de praktijk
short title: Geneeskd Bl
ISSN: 0016-6456
ISSN (Online): 
IsoAbbr: Geneeskd Bl
NlmId: 0370734
123:123
JrId: 3861
long title: General physiology and biophysics
short title: Gen Physiol Biophys
ISSN: 0231-5882
ISSN (Online): 
IsoAbbr: Gen. Physiol. Biophys.
NlmId: 8400604
123:123
JrId: 3862
long title: FEMS microbiology letters
short title: FEMS Microbiol Lett
ISSN: 0378-1097
ISSN (Online): 1574-6968
IsoAbbr: FEMS Microbiol. Lett.
NlmId: 7705721
123:123
JrId: 3863
long title: Geneeskundige gids
short title: Geneeskd Gids
ISSN: 0016-6464
ISSN (Online): 
IsoAbbr: Geneeskd Gids
NlmId: 0225640
123:123
JrId: 3864
long title: Genetic epidemiology
short title: Genet Epidemiol
ISSN: 0741-0395
ISSN (Online): 1098-2272
IsoAbbr: Genet. Epidemiol.
NlmId: 8411723
123:123
JrId: 3865
long title: Genetic psychology monographs
short title: Genet Psychol Monogr
ISSN: 0016-6677
ISSN (Online): 
IsoAbbr: Genet Psychol Monogr
NlmId: 0370737
123:123
JrId: 3866
long title: Genetic, social, and general psychology monographs
short title: Genet Soc Gen Psychol Monogr
ISSN: 8756-7547
ISSN (Online): 
IsoAbbr: Genet Soc Gen Psychol Monogr
NlmId: 8508368
123:123
JrId: 3867
long title: Genetical research
short title: Genet Res
ISSN: 
ISSN (Online): 
IsoAbbr: Genet. Res.
NlmId: 0370741
123:123
JrId: 3868
long title: Genes & development
short title: Genes Dev
ISSN: 0890-9369
ISSN (Online): 1549-5477
IsoAbbr: Genes Dev.
NlmId: 8711660
123:123
JrId: 3869
long title: Genetica
short title: Genetica
ISSN: 0016-6707
ISSN (Online): 1573-6857
IsoAbbr: Genetica
NlmId: 0370740
123:123
JrId: 3870
long title: Geographia medica
short title: Geogr Med
ISSN: 0300-807X
ISSN (Online): 
IsoAbbr: Geogr Med
NlmId: 0356650
123:123
JrId: 3871
long title: Genetics
short title: Genetics
ISSN: 0016-6731
ISSN (Online): 1943-2631
IsoAbbr: Genetics
NlmId: 0374636
123:123
JrId: 3872
long title: General hospital psychiatry
short title: Gen Hosp Psychiatry
ISSN: 0163-8343
ISSN (Online): 1873-7714
IsoAbbr: Gen Hosp Psychiatry
NlmId: 7905527
123:123
JrId: 3873
long title: Genetika
short title: Genetika
ISSN: 0016-6758
ISSN (Online): 
IsoAbbr: Genetika
NlmId: 0047354
123:123
JrId: 3874
long title: Genome / National Research Council Canada = Genome / Conseil national de recherches Canada
short title: Genome
ISSN: 0831-2796
ISSN (Online): 1480-3321
IsoAbbr: Genome
NlmId: 8704544
123:123
JrId: 3875
long title: Georgetown dental journal
short title: Georgetown Dent J
ISSN: 0016-8084
ISSN (Online): 
IsoAbbr: Georgetown Dent J
NlmId: 17120070R
123:123
JrId: 3876
long title: Mirror / Georgetown University School of Dentistry
short title: Georgetown Univ Sch Dent Mirror
ISSN: 0730-0808
ISSN (Online): 
IsoAbbr: Georgetown Univ Sch Dent Mirror
NlmId: 9879908
123:123
JrId: 3877
long title: German medicine
short title: Ger Med
ISSN: 0046-5844
ISSN (Online): 
IsoAbbr: Ger Med
NlmId: 1274101
123:123
JrId: 3878
long title: German medical monthly
short title: Ger Med Mon
ISSN: 0016-8785
ISSN (Online): 
IsoAbbr: Ger Med Mon
NlmId: 1274100
123:123
JrId: 3879
long title: Allergy proceedings : the official journal of regional and state allergy societies
short title: Allergy Proc
ISSN: 1046-9354
ISSN (Online): 
IsoAbbr: Allergy Proc
NlmId: 8902396
123:123
JrId: 3880
long title: Geriatric nursing
short title: Geriatr Nurs (Minneap)
ISSN: 0435-5733
ISSN (Online): 
IsoAbbr: Geriatr Nurs (Minneap)
NlmId: 0046433
123:123
JrId: 3881
long title: Geriatric nursing and home care
short title: Geriatr Nurs Home Care
ISSN: 0269-9079
ISSN (Online): 
IsoAbbr: Geriatr Nurs Home Care
NlmId: 8701774
123:123
JrId: 3882
long title: Geriatrics
short title: Geriatrics
ISSN: 0016-867X
ISSN (Online): 1936-5764
IsoAbbr: Geriatrics
NlmId: 2985102R
123:123
JrId: 3883
long title: Geron
short title: Geron
ISSN: 0072-4157
ISSN (Online): 
IsoAbbr: Geron
NlmId: 0374637
123:123
JrId: 3884
long title: FDA consumer
short title: FDA Consum
ISSN: 0362-1332
ISSN (Online): 
IsoAbbr: FDA Consum
NlmId: 0344327
123:123
JrId: 3885
long title: Gerontologia clinica
short title: Gerontol Clin (Basel)
ISSN: 0016-8998
ISSN (Online): 
IsoAbbr: Gerontol Clin (Basel)
NlmId: 7601653
123:123
JrId: 3886
long title: Gene
short title: Gene
ISSN: 0378-1119
ISSN (Online): 1879-0038
IsoAbbr: Gene
NlmId: 7706761
123:123
JrId: 3887
long title: Gerontologia
short title: Gerontologia
ISSN: 0016-898X
ISSN (Online): 
IsoAbbr: Gerontologia
NlmId: 7601654
123:123
JrId: 3888
long title: The Gerontologist
short title: Gerontologist
ISSN: 0016-9013
ISSN (Online): 1758-5341
IsoAbbr: Gerontologist
NlmId: 0375327
123:123
JrId: 3889
long title: Gerontology
short title: Gerontology
ISSN: 0304-324X
ISSN (Online): 1423-0003
IsoAbbr: Gerontology
NlmId: 7601655
123:123
JrId: 3890
long title: Gerontology & geriatrics education
short title: Gerontol Geriatr Educ
ISSN: 0270-1960
ISSN (Online): 1545-3847
IsoAbbr: Gerontol Geriatr Educ
NlmId: 8101294
123:123
JrId: 3891
long title: Gesnerus
short title: Gesnerus
ISSN: 0016-9161
ISSN (Online): 
IsoAbbr: Gesnerus
NlmId: 1257130
123:123
JrId: 3892
long title: Gesundheits-Ingenieur
short title: Gesund Ing
ISSN: 0016-9277
ISSN (Online): 
IsoAbbr: Gesund Ing
NlmId: 0370743
123:123
JrId: 3893
long title: Frontiers of radiation therapy and oncology
short title: Front Radiat Ther Oncol
ISSN: 0071-9676
ISSN (Online): 1662-3789
IsoAbbr: Front Radiat Ther Oncol
NlmId: 0125544
123:123
JrId: 3894
long title: The Ghanaian nurse
short title: Ghana Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Ghana Nurse
NlmId: 0235326
123:123
JrId: 3895
long title: Graefe's archive for clinical and experimental ophthalmology = Albrecht von Graefes Archiv fur klinische und experimentelle Ophthalmologie
short title: Graefes Arch Clin Exp Ophthalmol
ISSN: 0721-832X
ISSN (Online): 1435-702X
IsoAbbr: Graefes Arch. Clin. Exp. Ophthalmol.
NlmId: 8205248
123:123
JrId: 3896
long title: Facial plastic surgery : FPS
short title: Facial Plast Surg
ISSN: 0736-6825
ISSN (Online): 1098-8793
IsoAbbr: Facial Plast Surg
NlmId: 8405303
123:123
JrId: 3897
long title: Gigiena i sanitariia
short title: Gig Sanit
ISSN: 0016-9900
ISSN (Online): 
IsoAbbr: Gig Sanit
NlmId: 0412700
123:123
JrId: 3898
long title: Gigiena truda i professional'nye zabolevaniia
short title: Gig Tr Prof Zabol
ISSN: 0016-9919
ISSN (Online): 
IsoAbbr: Gig Tr Prof Zabol
NlmId: 2985104R
123:123
JrId: 3899
long title: Ginecologia y obstetricia de Mexico
short title: Ginecol Obstet Mex
ISSN: 0300-9041
ISSN (Online): 
IsoAbbr: Ginecol Obstet Mex
NlmId: 0376552
123:123
JrId: 3900
long title: Ginekologia polska
short title: Ginekol Pol
ISSN: 0017-0011
ISSN (Online): 
IsoAbbr: Ginekol. Pol.
NlmId: 0374641
123:123
JrId: 3901
long title: Giornale di anestesia stomatologica = Journal of dental anaesthesia / Associazione italiana per il progresso dell'anestesia in odontostomatologia
short title: G Anest Stomatol
ISSN: 0391-5670
ISSN (Online): 
IsoAbbr: G Anest Stomatol
NlmId: 8604142
123:123
JrId: 3902
long title: Free radical biology & medicine
short title: Free Radic Biol Med
ISSN: 0891-5849
ISSN (Online): 1873-4596
IsoAbbr: Free Radic. Biol. Med.
NlmId: 8709159
123:123
JrId: 3903
long title: The Journal of tropical pediatrics and African child health
short title: J Trop Pediatr Afr Child Health
ISSN: 0368-4512
ISSN (Online): 
IsoAbbr: J Trop Pediatr Afr Child Health
NlmId: 0166276
123:123
JrId: 3904
long title: Free radical research communications
short title: Free Radic Res Commun
ISSN: 8755-0199
ISSN (Online): 
IsoAbbr: Free Radic. Res. Commun.
NlmId: 8709453
123:123
JrId: 3905
long title: Glas. Srpska akademija nauka i umetnosti. Odeljenje medicinskih nauka
short title: Glas Srp Akad Nauka Med
ISSN: 0371-4039
ISSN (Online): 
IsoAbbr: Glas Srp Akad Nauka Med
NlmId: 0027437
123:123
JrId: 3906
long title: Glasgow dental journal
short title: Glasg Dent J
ISSN: 0046-600X
ISSN (Online): 
IsoAbbr: Glasg Dent J
NlmId: 0434574
123:123
JrId: 3907
long title: GMDA bulletin
short title: GMDA Bull
ISSN: 0884-6898
ISSN (Online): 
IsoAbbr: GMDA Bull
NlmId: 9879573
123:123
JrId: 3908
long title: Godisen zbornik na Medicinskiot fakultet vo Skopje
short title: God Zb Med Fak Skopje
ISSN: 0065-1214
ISSN (Online): 
IsoAbbr: God Zb Med Fak Skopje
NlmId: 0414607
123:123
JrId: 3909
long title: Arsbok. Goteborgs tandlakare-sallskap
short title: Arsb Goteb Tandlak Sallsk
ISSN: 0072-4831
ISSN (Online): 
IsoAbbr: Arsb Goteb Tandlak Sallsk
NlmId: 17140250R
123:123
JrId: 3910
long title: GP
short title: GP
ISSN: 0016-3600
ISSN (Online): 
IsoAbbr: GP
NlmId: 0230511
123:123
JrId: 3911
long title: Proceedings of the Health Policy Forum. Health Policy Forum
short title: Proc Health Policy Forum
ISSN: 0195-976X
ISSN (Online): 
IsoAbbr: Proc Health Policy Forum
NlmId: 7909110
123:123
JrId: 3912
long title: The Greater Milwaukee dental bulletin
short title: Greater Milw Dent Bull
ISSN: 0017-3754
ISSN (Online): 
IsoAbbr: Greater Milw Dent Bull
NlmId: 17210340R
123:123
JrId: 3913
long title: The Greater St. Louis Dental Society bulletin
short title: Greater St Louis Dent Soc Bull
ISSN: 0072-7369
ISSN (Online): 
IsoAbbr: Greater St Louis Dent Soc Bull
NlmId: 7513598
123:123
JrId: 3914
long title: Report (Group for the Advancement of Psychiatry)
short title: Rep Group Adv Psychiatry
ISSN: 0072-775X
ISSN (Online): 
IsoAbbr: Rep Group Adv Psychiatry
NlmId: 7507434
123:123
JrId: 3915
long title: The Group health journal
short title: Group Health J
ISSN: 0196-6332
ISSN (Online): 
IsoAbbr: Group Health J
NlmId: 8009788
123:123
JrId: 3916
long title: Group practice
short title: Group Pract
ISSN: 0017-4726
ISSN (Online): 
IsoAbbr: Group Pract
NlmId: 0432550
123:123
JrId: 3917
long title: Growth
short title: Growth
ISSN: 0017-4793
ISSN (Online): 
IsoAbbr: Growth
NlmId: 0205044
123:123
JrId: 3918
long title: Grudnaia khirurgiia (Moscow, Russia)
short title: Grudn Khir
ISSN: 0017-4866
ISSN (Online): 
IsoAbbr: Grudn Khir
NlmId: 8708014
123:123
JrId: 3919
long title: Functional neurology
short title: Funct Neurol
ISSN: 0393-5264
ISSN (Online): 
IsoAbbr: Funct. Neurol.
NlmId: 8707746
123:123
JrId: 3920
long title: The Functional orthodontist
short title: Funct Orthod
ISSN: 8756-3150
ISSN (Online): 
IsoAbbr: Funct Orthod
NlmId: 8502864
123:123
JrId: 3921
long title: Gruzlica i choroby pluc_ tuberculosis et pneumonologia
short title: Gruzlica
ISSN: 0017-4955
ISSN (Online): 
IsoAbbr: Gruzlica
NlmId: 0167652
123:123
JrId: 3922
long title: The Gunma journal of medical sciences
short title: Gunma J Med Sci
ISSN: 0017-565X
ISSN (Online): 
IsoAbbr: Gunma J Med Sci
NlmId: 0234221
123:123
JrId: 3923
long title: Gut
short title: Gut
ISSN: 0017-5749
ISSN (Online): 1468-3288
IsoAbbr: Gut
NlmId: 2985108R
123:123
JrId: 3924
long title: Geriatric nursing (New York, N.Y.)
short title: Geriatr Nurs
ISSN: 0197-4572
ISSN (Online): 1528-3984
IsoAbbr: Geriatr Nurs
NlmId: 8309633
123:123
JrId: 3925
long title: Guy's Hospital reports
short title: Guys Hosp Rep
ISSN: 0017-5889
ISSN (Online): 
IsoAbbr: Guys Hosp Rep
NlmId: 7612021
123:123
JrId: 3926
long title: Gynaecologia. International monthly review of obstetrics and gynecology. Revue internationale mensuelle d'obstetrique et de gynecologie. Monatsschrift fur Geburtshilfe und Gynakologie
short title: Gynaecologia
ISSN: 0367-5513
ISSN (Online): 
IsoAbbr: Gynaecologia
NlmId: 0245617
123:123
JrId: 3927
long title: Gynakologische Rundschau
short title: Gynakol Rundsch
ISSN: 0017-6001
ISSN (Online): 
IsoAbbr: Gynakol Rundsch
NlmId: 0011363
123:123
JrId: 3928
long title: Der Gynakologe
short title: Gynakologe
ISSN: 0017-5994
ISSN (Online): 
IsoAbbr: Gynakologe
NlmId: 0410275
123:123
JrId: 3929
long title: Gynecologic investigation
short title: Gynecol Invest
ISSN: 0017-5986
ISSN (Online): 
IsoAbbr: Gynecol Invest
NlmId: 0245073
123:123
JrId: 3930
long title: Health values
short title: Health Values
ISSN: 0147-0353
ISSN (Online): 
IsoAbbr: Health Values
NlmId: 7801228
123:123
JrId: 3931
long title: Gynecologie et obstetrique
short title: Gynecol Obstet (Paris)
ISSN: 0017-601X
ISSN (Online): 
IsoAbbr: Gynecol Obstet (Paris)
NlmId: 17220330R
123:123
JrId: 3932
long title: Gynecologic oncology
short title: Gynecol Oncol
ISSN: 0090-8258
ISSN (Online): 1095-6859
IsoAbbr: Gynecol. Oncol.
NlmId: 0365304
123:123
JrId: 3933
long title: Gerontologie
short title: Gerontologie
ISSN: 0168-8774
ISSN (Online): 
IsoAbbr: Gerontologie
NlmId: 8005608
123:123
JrId: 3934
long title: Godisnjak Vojnomedicinske akademije = Annual of the Military Medical Academy
short title: God Vojnomed Akad
ISSN: 0352-664X
ISSN (Online): 
IsoAbbr: God Vojnomed Akad
NlmId: 8606929
123:123
JrId: 3935
long title: Gynecologie pratique
short title: Gynecol Prat
ISSN: 0017-6028
ISSN (Online): 
IsoAbbr: Gynecol Prat
NlmId: 0376763
123:123
JrId: 3936
long title: Hamatologie und Bluttransfusion
short title: Hamatol Bluttransfus
ISSN: 0440-0607
ISSN (Online): 
IsoAbbr: Hamatol. Bluttransfus.
NlmId: 7804332
123:123
JrId: 3937
long title: Government relations note
short title: Gov Relat Note
ISSN: 
ISSN (Online): 
IsoAbbr: Gov Relat Note
NlmId: 7808490
123:123
JrId: 3938
long title: Haematologica Latina
short title: Haematol Lat
ISSN: 0017-6575
ISSN (Online): 
IsoAbbr: Haematol Lat
NlmId: 0373001
123:123
JrId: 3939
long title: Haematologia
short title: Haematologia (Budap)
ISSN: 0017-6559
ISSN (Online): 
IsoAbbr: Haematologia (Budap)
NlmId: 0130266
123:123
JrId: 3940
long title: Handchirurgie, Mikrochirurgie, plastische Chirurgie : Organ der Deutschsprachigen Arbeitsgemeinschaft fur Handchirurgie : Organ der Deutschsprachigen Arbeitsgemeinschaft fur Mikrochirurgie der Peripheren Nerven und Gefasse : Organ der V...
short title: Handchir Mikrochir Plast Chir
ISSN: 0722-1819
ISSN (Online): 1439-3980
IsoAbbr: Handchir Mikrochir Plast Chir
NlmId: 8302815
123:123
JrId: 3941
long title: Gynecologic and obstetric investigation
short title: Gynecol Obstet Invest
ISSN: 0378-7346
ISSN (Online): 1423-002X
IsoAbbr: Gynecol. Obstet. Invest.
NlmId: 7900587
123:123
JrId: 3942
long title: Haematologica
short title: Haematologica
ISSN: 0390-6078
ISSN (Online): 1592-8721
IsoAbbr: Haematologica
NlmId: 0417435
123:123
JrId: 3943
long title: Health technology
short title: Health Technol
ISSN: 0891-1924
ISSN (Online): 
IsoAbbr: Health Technol
NlmId: 8705905
123:123
JrId: 3944
long title: International digest of health legislation
short title: Int Dig Health Legis
ISSN: 0020-6563
ISSN (Online): 
IsoAbbr: Int Dig Health Legis
NlmId: 2985068R
123:123
JrId: 3945
long title: Haemostasis
short title: Haemostasis
ISSN: 0301-0147
ISSN (Online): 
IsoAbbr: Haemostasis
NlmId: 0371574
123:123
JrId: 3946
long title: Tohoku Shika Daigaku Gakkai shi
short title: Tohoku Shika Daigaku Gakkai Shi
ISSN: 0385-0161
ISSN (Online): 
IsoAbbr: Tohoku Shika Daigaku Gakkai Shi
NlmId: 8709317
123:123
JrId: 3947
long title: The Hand
short title: Hand
ISSN: 0072-968X
ISSN (Online): 
IsoAbbr: Hand
NlmId: 0231601
123:123
JrId: 3948
long title: Social work research & abstracts
short title: Soc Work Res Abstr
ISSN: 0148-0847
ISSN (Online): 
IsoAbbr: Soc Work Res Abstr
NlmId: 7802723
123:123
JrId: 3949
long title: Handchirurgie
short title: Handchirurgie
ISSN: 0046-6794
ISSN (Online): 
IsoAbbr: Handchirurgie
NlmId: 1252612
123:123
JrId: 3951
long title: NEHW health watch
short title: NEHW Health Watch
ISSN: 8756-0356
ISSN (Online): 
IsoAbbr: NEHW Health Watch
NlmId: 8812669
123:123
JrId: 3952
long title: Harbor dental log
short title: Harb Dent Log
ISSN: 
ISSN (Online): 
IsoAbbr: Harb Dent Log
NlmId: 0316647
123:123
JrId: 3953
long title: Health & social work
short title: Health Soc Work
ISSN: 0360-7283
ISSN (Online): 
IsoAbbr: Health Soc Work
NlmId: 7611528
123:123
JrId: 3954
long title: Harvard law review
short title: Harv Law Rev
ISSN: 0017-811X
ISSN (Online): 
IsoAbbr: Harv Law Rev
NlmId: 7703681
123:123
JrId: 3955
long title: Federation bulletin / Federation of State Medical Boards of the United States
short title: Fed Bull
ISSN: 0014-9306
ISSN (Online): 
IsoAbbr: Fed Bull
NlmId: 0375044
123:123
JrId: 3956
long title: Harefuah
short title: Harefuah
ISSN: 0017-7768
ISSN (Online): 
IsoAbbr: Harefuah
NlmId: 0034351
123:123
JrId: 3957
long title: HBI report
short title: HBI Rep
ISSN: 
ISSN (Online): 
IsoAbbr: HBI Rep
NlmId: 9892143
123:123
JrId: 3958
long title: Harvard dental alumni bulletin
short title: Harv Dent Alumni Bull
ISSN: 0046-6891
ISSN (Online): 
IsoAbbr: Harv Dent Alumni Bull
NlmId: 17240080R
123:123
JrId: 3959
long title: Harvey lectures
short title: Harvey Lect
ISSN: 0073-0874
ISSN (Online): 
IsoAbbr: Harvey Lect.
NlmId: 0404252
123:123
JrId: 3960
long title: The Hastings Center report
short title: Hastings Cent Rep
ISSN: 0093-0334
ISSN (Online): 
IsoAbbr: Hastings Cent Rep
NlmId: 0410447
123:123
JrId: 3961
long title: Studies - Hastings Center
short title: Stud Hastings Cent
ISSN: 0093-3252
ISSN (Online): 
IsoAbbr: Stud Hastings Cent
NlmId: 0425113
123:123
JrId: 3962
long title: Health care management review
short title: Health Care Manage Rev
ISSN: 0361-6274
ISSN (Online): 1550-5030
IsoAbbr: Health Care Manage Rev
NlmId: 7611530
123:123
JrId: 3963
long title: Health care week
short title: Health Care Week
ISSN: 0162-2307
ISSN (Online): 
IsoAbbr: Health Care Week
NlmId: 7801750
123:123
JrId: 3964
long title: Der Hautarzt_ Zeitschrift fur Dermatologie, Venerologie, und verwandte Gebiete
short title: Hautarzt
ISSN: 0017-8470
ISSN (Online): 1432-1173
IsoAbbr: Hautarzt
NlmId: 0372755
123:123
JrId: 3965
long title: Hawaii medical journal
short title: Hawaii Med J
ISSN: 0017-8594
ISSN (Online): 
IsoAbbr: Hawaii Med J
NlmId: 2984209R
123:123
JrId: 3966
long title: Headache
short title: Headache
ISSN: 0017-8748
ISSN (Online): 1526-4610
IsoAbbr: Headache
NlmId: 2985091R
123:123
JrId: 3967
long title: Head & neck
short title: Head Neck
ISSN: 1043-3074
ISSN (Online): 1097-0347
IsoAbbr: Head Neck
NlmId: 8902541
123:123
JrId: 3968
long title: Health affairs
short title: Health Aff
ISSN: 0092-8577
ISSN (Online): 
IsoAbbr: Health Aff
NlmId: 0351302
123:123
JrId: 3969
long title: Health bulletin
short title: Health Bull (Edinb)
ISSN: 0374-8014
ISSN (Online): 
IsoAbbr: Health Bull (Edinb)
NlmId: 0012330
123:123
JrId: 3970
long title: Health education journal
short title: Health Educ J
ISSN: 0017-8969
ISSN (Online): 
IsoAbbr: Health Educ J
NlmId: 0374646
123:123
JrId: 3971
long title: Health education reports
short title: Health Educ Rep
ISSN: 0193-5232
ISSN (Online): 
IsoAbbr: Health Educ Rep
NlmId: 7904999
123:123
JrId: 3972
long title: Healthcare protection management
short title: Healthc Prot Manage
ISSN: 
ISSN (Online): 
IsoAbbr: Healthc Prot Manage
NlmId: 9878882
123:123
JrId: 3973
long title: Health care in Canada
short title: Health Care Can
ISSN: 0706-0726
ISSN (Online): 
IsoAbbr: Health Care Can
NlmId: 7900777
123:123
JrId: 3974
long title: Health devices
short title: Health Devices
ISSN: 0046-7022
ISSN (Online): 
IsoAbbr: Health Devices
NlmId: 1262063
123:123
JrId: 3975
long title: Health education
short title: Health Educ
ISSN: 0097-0050
ISSN (Online): 
IsoAbbr: Health Educ
NlmId: 7512764
123:123
JrId: 3976
long title: Health education monographs
short title: Health Educ Monogr
ISSN: 0073-1455
ISSN (Online): 
IsoAbbr: Health Educ Monogr
NlmId: 0431135
123:123
JrId: 3977
long title: Health care financing trends
short title: Health Care Financ Trends
ISSN: 0882-8946
ISSN (Online): 
IsoAbbr: Health Care Financ Trends
NlmId: 8005827
123:123
JrId: 3978
long title: Health PAC bulletin
short title: Health PAC Bull
ISSN: 0017-9051
ISSN (Online): 
IsoAbbr: Health PAC Bull
NlmId: 1255014
123:123
JrId: 3979
long title: HealthTexas / Texas Hospital Association
short title: Healthtexas
ISSN: 1048-4167
ISSN (Online): 
IsoAbbr: Healthtexas
NlmId: 8903882
123:123
JrId: 3980
long title: Health laboratory science
short title: Health Lab Sci
ISSN: 0017-9035
ISSN (Online): 
IsoAbbr: Health Lab Sci
NlmId: 0374650
123:123
JrId: 3981
long title: Health manpower literature
short title: Health Manpow Lit
ISSN: 0160-0222
ISSN (Online): 
IsoAbbr: Health Manpow Lit
NlmId: 9877997
123:123
JrId: 3982
long title: The Health of the people
short title: Health People
ISSN: 0301-0384
ISSN (Online): 
IsoAbbr: Health People
NlmId: 0366537
123:123
JrId: 3983
long title: Health and population_ perspectives and issues
short title: Health Popul Perspect Issues
ISSN: 0253-6803
ISSN (Online): 
IsoAbbr: Health Popul Perspect Issues
NlmId: 7909318
123:123
JrId: 3984
long title: Health physics
short title: Health Phys
ISSN: 0017-9078
ISSN (Online): 1538-5159
IsoAbbr: Health Phys
NlmId: 2985093R
123:123
JrId: 3985
long title: Health policy and education
short title: Health Policy Educ
ISSN: 0165-2281
ISSN (Online): 
IsoAbbr: Health Policy Educ
NlmId: 7909999
123:123
JrId: 3986
long title: Health services reports
short title: Health Serv Rep
ISSN: 0090-2918
ISSN (Online): 
IsoAbbr: Health Serv Rep
NlmId: 0430452
123:123
JrId: 3987
long title: Health Law Project library bulletin
short title: Health Law Proj Libr Bull
ISSN: 0163-3996
ISSN (Online): 
IsoAbbr: Health Law Proj Libr Bull
NlmId: 8002731
123:123
JrId: 3988
long title: Health services research
short title: Health Serv Res
ISSN: 0017-9124
ISSN (Online): 1475-6773
IsoAbbr: Health Serv Res
NlmId: 0053006
123:123
JrId: 3989
long title: Grantsmanship Center News
short title: Grantsmanship Cent News
ISSN: 0364-3115
ISSN (Online): 
IsoAbbr: Grantsmanship Cent News
NlmId: 9877044
123:123
JrId: 3990
long title: Health education quarterly
short title: Health Educ Q
ISSN: 0195-8402
ISSN (Online): 
IsoAbbr: Health Educ Q
NlmId: 8108606
123:123
JrId: 3991
long title: Health visitor
short title: Health Visit
ISSN: 0017-9140
ISSN (Online): 
IsoAbbr: Health Visit
NlmId: 17320470R
123:123
JrId: 3992
long title: Head & neck surgery
short title: Head Neck Surg
ISSN: 0148-6403
ISSN (Online): 
IsoAbbr: Head Neck Surg
NlmId: 7909027
123:123
JrId: 3993
long title: Heart & lung : the journal of critical care
short title: Heart Lung
ISSN: 0147-9563
ISSN (Online): 1527-3288
IsoAbbr: Heart Lung
NlmId: 0330057
123:123
JrId: 3994
long title: Health care planning & marketing : HCP&M
short title: Health Care Plann Mark
ISSN: 0271-1222
ISSN (Online): 
IsoAbbr: Health Care Plann Mark
NlmId: 8200863
123:123
JrId: 3995
long title: Health policy quarterly
short title: Health Policy Q
ISSN: 0163-5107
ISSN (Online): 
IsoAbbr: Health Policy Q
NlmId: 8109813
123:123
JrId: 3996
long title: Hefte zur Unfallheilkunde
short title: Hefte Unfallheilkd
ISSN: 0085-1469
ISSN (Online): 
IsoAbbr: Hefte Unfallheilkd
NlmId: 7504994
123:123
JrId: 3997
long title: Home healthcare nurse
short title: Home Healthc Nurse
ISSN: 0884-741X
ISSN (Online): 1539-0713
IsoAbbr: Home Healthc Nurse
NlmId: 8403379
123:123
JrId: 3998
long title: Hospital purchasing news : HPN
short title: HPN Hosp Purch News
ISSN: 0279-4799
ISSN (Online): 
IsoAbbr: HPN Hosp Purch News
NlmId: 9426503
123:123
JrId: 3999
long title: Industrial engineering (American Institute of Industrial Engineers)
short title: Ind Eng
ISSN: 0019-8234
ISSN (Online): 
IsoAbbr: Ind Eng
NlmId: 9877779
123:123
JrId: 4000
long title: International journal of radiation applications and instrumentation. Part A, Applied radiation and isotopes
short title: Int J Rad Appl Instrum A
ISSN: 0883-2889
ISSN (Online): 
IsoAbbr: Int J Rad Appl Instrum A
NlmId: 8611097
123:123
JrId: 4001
long title: International journal of radiation applications and instrumentation. Part B, Nuclear medicine and biology
short title: Int J Rad Appl Instrum B
ISSN: 0883-2897
ISSN (Online): 
IsoAbbr: Int J Rad Appl Instrum B
NlmId: 8611098
123:123
JrId: 4002
long title: Issues in health care (Philadelphia, Pa.)
short title: Issues Health Care
ISSN: 0885-0054
ISSN (Online): 
IsoAbbr: Issues Health Care
NlmId: 9879293
123:123
JrId: 4003
long title: Hellenis adelphe
short title: Hell Adelphe
ISSN: 0301-5157
ISSN (Online): 
IsoAbbr: Hell Adelphe
NlmId: 0377562
123:123
JrId: 4004
long title: Industrial & labor relations review
short title: Ind Labor Relat Rev
ISSN: 0019-7939
ISSN (Online): 
IsoAbbr: Ind Labor Relat Rev
NlmId: 9875079
123:123
JrId: 4005
long title: Health (Family Media, Inc.)
short title: Health (N Y)
ISSN: 0279-3547
ISSN (Online): 
IsoAbbr: Health (N Y)
NlmId: 8302449
123:123
JrId: 4006
long title: The Health service journal
short title: Health Serv J
ISSN: 0952-2271
ISSN (Online): 
IsoAbbr: Health Serv J
NlmId: 8605800
123:123
JrId: 4007
long title: Hellenika stomatologika chronika. Hellenic stomatological annals
short title: Hell Stomatol Chron
ISSN: 1011-4181
ISSN (Online): 
IsoAbbr: Hell Stomatol Chron
NlmId: 0322305
123:123
JrId: 4008
long title: Helvetica chimica acta
short title: Helv Chim Acta
ISSN: 0018-019X
ISSN (Online): 
IsoAbbr: Helv. Chim. Acta
NlmId: 2985094R
123:123
JrId: 4009
long title: Helvetica chirurgica acta
short title: Helv Chir Acta
ISSN: 0018-0181
ISSN (Online): 
IsoAbbr: Helv Chir Acta
NlmId: 2985095R
123:123
JrId: 4010
long title: Helvetica chirurgica acta. Supplementum
short title: Helv Chir Acta Suppl
ISSN: 0377-9440
ISSN (Online): 
IsoAbbr: Helv Chir Acta Suppl
NlmId: 2985096R
123:123
JrId: 4011
long title: Helvetica medica acta
short title: Helv Med Acta
ISSN: 0018-0203
ISSN (Online): 
IsoAbbr: Helv Med Acta
NlmId: 0401174
123:123
JrId: 4012
long title: Helvetica medica acta. Supplementum
short title: Helv Med Acta Suppl
ISSN: 0367-5971
ISSN (Online): 
IsoAbbr: Helv Med Acta Suppl
NlmId: 7706034
123:123
JrId: 4013
long title: Helvetica odontologica acta
short title: Helv Odontol Acta
ISSN: 0018-0211
ISSN (Online): 
IsoAbbr: Helv Odontol Acta
NlmId: 7610480
123:123
JrId: 4014
long title: Health management forum
short title: Health Manage Forum
ISSN: 0712-5046
ISSN (Online): 
IsoAbbr: Health Manage Forum
NlmId: 8113011
123:123
JrId: 4015
long title: Hemoglobin
short title: Hemoglobin
ISSN: 0363-0269
ISSN (Online): 1532-432X
IsoAbbr: Hemoglobin
NlmId: 7705865
123:123
JrId: 4016
long title: Helvetica paediatrica acta
short title: Helv Paediatr Acta
ISSN: 0018-022X
ISSN (Online): 
IsoAbbr: Helv Paediatr Acta
NlmId: 0373005
123:123
JrId: 4017
long title: Helvetica physiologica et pharmacologica acta
short title: Helv Physiol Pharmacol Acta
ISSN: 0367-6242
ISSN (Online): 
IsoAbbr: Helv Physiol Pharmacol Acta
NlmId: 17330350R
123:123
JrId: 4018
long title: The Henry E. Sigerist supplements to the Bulletin of the history of medicine
short title: Henry E Sigerist Suppl Bull Hist Med
ISSN: 0194-1100
ISSN (Online): 
IsoAbbr: Henry E Sigerist Suppl Bull Hist Med
NlmId: 7905538
123:123
JrId: 4019
long title: Hemostase
short title: Hemostase
ISSN: 
ISSN (Online): 
IsoAbbr: Hemostase
NlmId: 0156010
123:123
JrId: 4020
long title: Henry Ford Hospital medical journal
short title: Henry Ford Hosp Med J
ISSN: 0018-0416
ISSN (Online): 
IsoAbbr: Henry Ford Hosp. Med. J.
NlmId: 0122304
123:123
JrId: 4021
long title: Helvetica paediatrica acta. Supplementum
short title: Helv Paediatr Acta Suppl
ISSN: 0073-1811
ISSN (Online): 
IsoAbbr: Helv Paediatr Acta Suppl
NlmId: 0373006
123:123
JrId: 4022
long title: Hereditas
short title: Hereditas
ISSN: 0018-0661
ISSN (Online): 1601-5223
IsoAbbr: Hereditas
NlmId: 0374654
123:123
JrId: 4023
long title: Heredity
short title: Heredity (Edinb)
ISSN: 0018-067X
ISSN (Online): 1365-2540
IsoAbbr: Heredity (Edinb)
NlmId: 0373007
123:123
JrId: 4024
long title: Higijena_ casopis za higijenu, mikrobiologiju, epidemiologiju i sanitarnu tehniku
short title: Hig Cas Hig Mikrobiol Epidemiol Sanit Teh
ISSN: 0367-584X
ISSN (Online): 
IsoAbbr: Hig Cas Hig Mikrobiol Epidemiol Sanit Teh
NlmId: 17340330R
123:123
JrId: 4025
long title: The Hip
short title: Hip
ISSN: 0095-7216
ISSN (Online): 
IsoAbbr: Hip
NlmId: 7511195
123:123
JrId: 4026
long title: Hindustan antibiotics bulletin
short title: Hindustan Antibiot Bull
ISSN: 0018-1935
ISSN (Online): 
IsoAbbr: Hindustan Antibiot Bull
NlmId: 2985097R
123:123
JrId: 4027
long title: Hippokrates
short title: Hippokrates
ISSN: 0018-2001
ISSN (Online): 
IsoAbbr: Hippokrates
NlmId: 0413670
123:123
JrId: 4028
long title: Hiroshima journal of medical sciences
short title: Hiroshima J Med Sci
ISSN: 0018-2052
ISSN (Online): 
IsoAbbr: Hiroshima J. Med. Sci.
NlmId: 0421060
123:123
JrId: 4029
long title: The Journal of the American Osteopathic Association
short title: J Am Osteopath Assoc
ISSN: 0098-6151
ISSN (Online): 1945-1997
IsoAbbr: J Am Osteopath Assoc
NlmId: 7503065
123:123
JrId: 4030
long title: Hospital risk management
short title: Hosp Risk Manage
ISSN: 0199-6312
ISSN (Online): 
IsoAbbr: Hosp Risk Manage
NlmId: 8100790
123:123
JrId: 4031
long title: Institutions
short title: Institutions
ISSN: 
ISSN (Online): 
IsoAbbr: Institutions
NlmId: 9878212
123:123
JrId: 4032
long title: The Hospital medical staff
short title: Hosp Med Staff
ISSN: 0090-0710
ISSN (Online): 
IsoAbbr: Hosp Med Staff
NlmId: 0350747
123:123
JrId: 4033
long title: Issues in comprehensive pediatric nursing
short title: Issues Compr Pediatr Nurs
ISSN: 0146-0862
ISSN (Online): 1521-043X
IsoAbbr: Issues Compr Pediatr Nurs
NlmId: 7702326
123:123
JrId: 4034
long title: Hispalis medica_ revista sevillana de medicina y cirugia
short title: Hisp Med
ISSN: 0018-2125
ISSN (Online): 
IsoAbbr: Hisp Med
NlmId: 0373011
123:123
JrId: 4035
long title: Hospital formulary
short title: Hosp Formul
ISSN: 0098-6909
ISSN (Online): 
IsoAbbr: Hosp Formul
NlmId: 7508609
123:123
JrId: 4036
long title: International journal of radiation oncology, biology, physics
short title: Int J Radiat Oncol Biol Phys
ISSN: 0360-3016
ISSN (Online): 1879-355X
IsoAbbr: Int. J. Radiat. Oncol. Biol. Phys.
NlmId: 7603616
123:123
JrId: 4037
long title: Hospital pharmacy
short title: Hosp Pharm
ISSN: 0018-5787
ISSN (Online): 
IsoAbbr: Hosp Pharm
NlmId: 0043175
123:123
JrId: 4038
long title: Institutions/volume feeding
short title: Inst Vol Feed
ISSN: 0094-6745
ISSN (Online): 
IsoAbbr: Inst Vol Feed
NlmId: 9877756
123:123
JrId: 4039
long title: The Histochemical journal
short title: Histochem J
ISSN: 0018-2214
ISSN (Online): 
IsoAbbr: Histochem. J.
NlmId: 0163161
123:123
JrId: 4040
long title: Histochemie. Histochemistry. Histochimie
short title: Histochemie
ISSN: 0018-2222
ISSN (Online): 
IsoAbbr: Histochemie
NlmId: 0411277
123:123
JrId: 4041
long title: Human nutrition. Applied nutrition
short title: Hum Nutr Appl Nutr
ISSN: 0263-8495
ISSN (Online): 
IsoAbbr: Hum Nutr Appl Nutr
NlmId: 8207515
123:123
JrId: 4042
long title: Human nutrition. Clinical nutrition
short title: Hum Nutr Clin Nutr
ISSN: 0263-8290
ISSN (Online): 
IsoAbbr: Hum Nutr Clin Nutr
NlmId: 8207516
123:123
JrId: 4043
long title: Histochemistry
short title: Histochemistry
ISSN: 0301-5564
ISSN (Online): 
IsoAbbr: Histochemistry
NlmId: 0411300
123:123
JrId: 4044
long title: Industrial health
short title: Ind Health
ISSN: 0019-8366
ISSN (Online): 1880-8026
IsoAbbr: Ind Health
NlmId: 2985065R
123:123
JrId: 4045
long title: Investigative & cell pathology
short title: Invest Cell Pathol
ISSN: 0146-7611
ISSN (Online): 
IsoAbbr: Invest Cell Pathol
NlmId: 7805425
123:123
JrId: 4046
long title: Hospital financial management
short title: Hosp Financ Manage
ISSN: 0018-5639
ISSN (Online): 
IsoAbbr: Hosp Financ Manage
NlmId: 0227500
123:123
JrId: 4047
long title: HNO
short title: HNO
ISSN: 0017-6192
ISSN (Online): 1433-0458
IsoAbbr: HNO
NlmId: 2985099R
123:123
JrId: 4048
long title: Hospital supervisor's bulletin
short title: Hosp Superv Bull
ISSN: 0018-585X
ISSN (Online): 
IsoAbbr: Hosp Superv Bull
NlmId: 0236624
123:123
JrId: 4049
long title: Hospital & health services administration
short title: Hosp Health Serv Adm
ISSN: 8750-3735
ISSN (Online): 
IsoAbbr: Hosp Health Serv Adm
NlmId: 7611540
123:123
JrId: 4050
long title: Hospital supervision
short title: Hosp Superv
ISSN: 0018-5841
ISSN (Online): 
IsoAbbr: Hosp Superv
NlmId: 9876115
123:123
JrId: 4051
long title: How to: Evaluate health programs
short title: How Eval Health Programs
ISSN: 0191-3727
ISSN (Online): 
IsoAbbr: How Eval Health Programs
NlmId: 7901130
123:123
JrId: 4052
long title: Human immunology
short title: Hum Immunol
ISSN: 0198-8859
ISSN (Online): 1879-1166
IsoAbbr: Hum. Immunol.
NlmId: 8010936
123:123
JrId: 4053
long title: Human neurobiology
short title: Hum Neurobiol
ISSN: 0721-9075
ISSN (Online): 
IsoAbbr: Hum Neurobiol
NlmId: 8211530
123:123
JrId: 4054
long title: Hospital gift shop management
short title: Hosp Gift Shop Manage
ISSN: 0738-7946
ISSN (Online): 
IsoAbbr: Hosp Gift Shop Manage
NlmId: 9880319
123:123
JrId: 4055
long title: Hoja tisiologica
short title: Hoja Tisiol
ISSN: 0018-3326
ISSN (Online): 
IsoAbbr: Hoja Tisiol
NlmId: 0011672
123:123
JrId: 4056
long title: Hepato-gastroenterology
short title: Hepatogastroenterology
ISSN: 0172-6390
ISSN (Online): 
IsoAbbr: Hepatogastroenterology
NlmId: 8007849
123:123
JrId: 4057
long title: Holistic Assertive Nurse
short title: Holistic Assertive Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Holistic Assertive Nurse
NlmId: 9879074
123:123
JrId: 4058
long title: [Hokkaido igaku zasshi] The Hokkaido journal of medical science
short title: Hokkaido Igaku Zasshi
ISSN: 0367-6102
ISSN (Online): 
IsoAbbr: Hokkaido Igaku Zasshi
NlmId: 17410290R
123:123
JrId: 4059
long title: Xianggang hu li za zhi. The Hong Kong nursing journal
short title: Xianggang Hu Li Za Zhi
ISSN: 0073-3253
ISSN (Online): 
IsoAbbr: Xianggang Hu Li Za Zhi
NlmId: 0061242
123:123
JrId: 4060
long title: Health planning & manpower report
short title: Health Plann Manpow Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Health Plann Manpow Rep
NlmId: 7806574
123:123
JrId: 4061
long title: The Health care supervisor
short title: Health Care Superv
ISSN: 0731-3381
ISSN (Online): 
IsoAbbr: Health Care Superv
NlmId: 8301065
123:123
JrId: 4062
long title: Health care strategic management
short title: Health Care Strateg Manage
ISSN: 0742-1478
ISSN (Online): 
IsoAbbr: Health Care Strateg Manage
NlmId: 8405900
123:123
JrId: 4063
long title: Health cost management
short title: Health Cost Manage
ISSN: 0740-2406
ISSN (Online): 
IsoAbbr: Health Cost Manage
NlmId: 8604149
123:123
JrId: 4064
long title: Health affairs (Project Hope)
short title: Health Aff (Millwood)
ISSN: 0278-2715
ISSN (Online): 1544-5208
IsoAbbr: Health Aff (Millwood)
NlmId: 8303128
123:123
JrId: 4065
long title: Health & medicine : journal of the Health and Medicine Policy Research Group
short title: Health Med
ISSN: 0741-2339
ISSN (Online): 
IsoAbbr: Health Med
NlmId: 8307267
123:123
JrId: 4066
long title: Health care marketer & target market
short title: Health Care Mark Target Market
ISSN: 0884-6596
ISSN (Online): 
IsoAbbr: Health Care Mark Target Market
NlmId: 8612805
123:123
JrId: 4067
long title: Health care marketer
short title: Health Care Mark
ISSN: 0896-1204
ISSN (Online): 
IsoAbbr: Health Care Mark
NlmId: 8707757
123:123
JrId: 4068
long title: Gamete research
short title: Gamete Res
ISSN: 0148-7280
ISSN (Online): 
IsoAbbr: Gamete Res
NlmId: 7806559
123:123
JrId: 4069
long title: Health services manager
short title: Health Serv Manager
ISSN: 0363-020X
ISSN (Online): 
IsoAbbr: Health Serv Manager
NlmId: 7607516
123:123
JrId: 4070
long title: Health and social service journal
short title: Health Soc Serv J
ISSN: 0300-8347
ISSN (Online): 
IsoAbbr: Health Soc Serv J
NlmId: 0361025
123:123
JrId: 4071
long title: Death studies
short title: Death Stud
ISSN: 0748-1187
ISSN (Online): 1091-7683
IsoAbbr: Death Stud
NlmId: 8506890
123:123
JrId: 4072
long title: Gene analysis techniques
short title: Gene Anal Tech
ISSN: 0735-0651
ISSN (Online): 
IsoAbbr: Gene Anal. Tech.
NlmId: 8408118
123:123
JrId: 4073
long title: Health care law newsletter / Weissburg and Aronson, Inc
short title: Health Care Law Newsl
ISSN: 0893-6099
ISSN (Online): 
IsoAbbr: Health Care Law Newsl
NlmId: 8701070
123:123
JrId: 4074
long title: Hematological oncology
short title: Hematol Oncol
ISSN: 0278-0232
ISSN (Online): 1099-1069
IsoAbbr: Hematol Oncol
NlmId: 8307268
123:123
JrId: 4075
long title: Hoppe-Seyler's Zeitschrift fur physiologische Chemie
short title: Hoppe Seylers Z Physiol Chem
ISSN: 0018-4888
ISSN (Online): 
IsoAbbr: Hoppe-Seyler's Z. Physiol. Chem.
NlmId: 2985060R
123:123
JrId: 4076
long title: Histopathology
short title: Histopathology
ISSN: 0309-0167
ISSN (Online): 1365-2559
IsoAbbr: Histopathology
NlmId: 7704136
123:123
JrId: 4077
long title: Horizons in biochemistry and biophysics
short title: Horiz Biochem Biophys
ISSN: 0096-2708
ISSN (Online): 
IsoAbbr: Horiz Biochem Biophys
NlmId: 7502793
123:123
JrId: 4078
long title: Hospital purchasing management
short title: Hosp Purch Manage
ISSN: 0163-1322
ISSN (Online): 
IsoAbbr: Hosp Purch Manage
NlmId: 7804118
123:123
JrId: 4079
long title: Hormones and behavior
short title: Horm Behav
ISSN: 0018-506X
ISSN (Online): 1095-6867
IsoAbbr: Horm Behav
NlmId: 0217764
123:123
JrId: 4080
long title: Health care newsletter / National Safety Council
short title: Health Care Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Health Care Newsl
NlmId: 9877954
123:123
JrId: 4081
long title: Journal of healthcare protection management : publication of the International Association for Hospital Security
short title: J Healthc Prot Manage
ISSN: 0891-7930
ISSN (Online): 
IsoAbbr: J Healthc Prot Manage
NlmId: 8506548
123:123
JrId: 4082
long title: Health care education
short title: Health Care Educ
ISSN: 0160-7006
ISSN (Online): 
IsoAbbr: Health Care Educ
NlmId: 7801070
123:123
JrId: 4083
long title: Health law in Canada
short title: Health Law Can
ISSN: 0226-8841
ISSN (Online): 
IsoAbbr: Health Law Can
NlmId: 8101300
123:123
JrId: 4084
long title: Healthcare financial management : journal of the Healthcare Financial Management Association
short title: Healthc Financ Manage
ISSN: 0735-0732
ISSN (Online): 
IsoAbbr: Healthc Financ Manage
NlmId: 8215859
123:123
JrId: 4085
long title: Hormone and metabolic research = Hormon- und Stoffwechselforschung = Hormones et metabolisme
short title: Horm Metab Res
ISSN: 0018-5043
ISSN (Online): 1439-4286
IsoAbbr: Horm. Metab. Res.
NlmId: 0177722
123:123
JrId: 4086
long title: Harvard business review
short title: Harv Bus Rev
ISSN: 0017-8012
ISSN (Online): 
IsoAbbr: Harv Bus Rev
NlmId: 9875796
123:123
JrId: 4087
long title: The Hillside journal of clinical psychiatry
short title: Hillside J Clin Psychiatry
ISSN: 0193-5216
ISSN (Online): 
IsoAbbr: Hillside J Clin Psychiatry
NlmId: 7905001
123:123
JrId: 4088
long title: Healthcare computing & communications
short title: Healthc Comput Commun
ISSN: 8750-149X
ISSN (Online): 
IsoAbbr: Healthc Comput Commun
NlmId: 8503108
123:123
JrId: 4089
long title: Hormone research
short title: Horm Res
ISSN: 0301-0163
ISSN (Online): 1423-0046
IsoAbbr: Horm. Res.
NlmId: 0366126
123:123
JrId: 4090
long title: Hormone and metabolic research. Supplement series
short title: Horm Metab Res Suppl
ISSN: 0170-5903
ISSN (Online): 
IsoAbbr: Horm. Metab. Res. Suppl.
NlmId: 0330417
123:123
JrId: 4091
long title: Health manpower report
short title: Health Manpow Rep
ISSN: 0161-6781
ISSN (Online): 
IsoAbbr: Health Manpow Rep
NlmId: 7801226
123:123
JrId: 4092
long title: Health services manpower review
short title: Health Serv Manpow Rev
ISSN: 0306-0233
ISSN (Online): 
IsoAbbr: Health Serv Manpow Rev
NlmId: 8103581
123:123
JrId: 4093
long title: Hepatology (Baltimore, Md.)
short title: Hepatology
ISSN: 0270-9139
ISSN (Online): 1527-3350
IsoAbbr: Hepatology
NlmId: 8302946
123:123
JrId: 4094
long title: Hormones
short title: Hormones
ISSN: 0018-5051
ISSN (Online): 
IsoAbbr: Hormones
NlmId: 0366127
123:123
JrId: 4095
long title: The Hospital and health services review
short title: Hosp Health Serv Rev
ISSN: 0308-0234
ISSN (Online): 
IsoAbbr: Hosp Health Serv Rev
NlmId: 0332235
123:123
JrId: 4096
long title: Hospital employee health
short title: Hosp Employee Health
ISSN: 0744-6470
ISSN (Online): 
IsoAbbr: Hosp Employee Health
NlmId: 8510434
123:123
JrId: 4097
long title: Hospital administration in Canada
short title: Hosp Adm Can
ISSN: 0018-554X
ISSN (Online): 
IsoAbbr: Hosp Adm Can
NlmId: 0373014
123:123
JrId: 4098
long title: Hospital management quarterly : HMQ
short title: Hosp Manage Q
ISSN: 0891-9941
ISSN (Online): 
IsoAbbr: Hosp Manage Q
NlmId: 8502526
123:123
JrId: 4099
long title: Home health journal
short title: Home Health J
ISSN: 0734-7588
ISSN (Online): 
IsoAbbr: Home Health J
NlmId: 8612812
123:123
JrId: 4100
long title: The Hospice journal
short title: Hosp J
ISSN: 0742-969X
ISSN (Online): 
IsoAbbr: Hosp J
NlmId: 8505218
123:123
JrId: 4101
long title: Hospital administration currents
short title: Hosp Admin Curr
ISSN: 0046-7952
ISSN (Online): 
IsoAbbr: Hosp Admin Curr
NlmId: 0262165
123:123
JrId: 4102
long title: Hospital & community psychiatry
short title: Hosp Community Psychiatry
ISSN: 0022-1597
ISSN (Online): 
IsoAbbr: Hosp Community Psychiatry
NlmId: 0040250
123:123
JrId: 4103
long title: Hospital administration
short title: Hosp Adm (New Delhi)
ISSN: 0018-5531
ISSN (Online): 
IsoAbbr: Hosp Adm (New Delhi)
NlmId: 0037362
123:123
JrId: 4104
long title: Hospital admitting monthly
short title: Hosp Admitting Mon
ISSN: 0745-1466
ISSN (Online): 
IsoAbbr: Hosp. Admitting Mon.
NlmId: 8302821
123:123
JrId: 4105
long title: Hospital equipment & supplies
short title: Hosp Equip Supplies
ISSN: 0018-5620
ISSN (Online): 
IsoAbbr: Hosp Equip Supplies
NlmId: 0152562
123:123
JrId: 4106
long title: Hospital security and safety management
short title: Hosp Secur Saf Manage
ISSN: 0745-1148
ISSN (Online): 
IsoAbbr: Hosp Secur Saf Manage
NlmId: 8708292
123:123
JrId: 4107
long title: Hospital management
short title: Hosp Manage
ISSN: 0018-5744
ISSN (Online): 
IsoAbbr: Hosp Manage
NlmId: 0373016
123:123
JrId: 4108
long title: Hospital libraries
short title: Hosp Libr
ISSN: 0145-8930
ISSN (Online): 
IsoAbbr: Hosp Libr
NlmId: 7700322
123:123
JrId: 4109
long title: Hospital peer review
short title: Hosp Peer Rev
ISSN: 0149-2632
ISSN (Online): 
IsoAbbr: Hosp Peer Rev
NlmId: 7706036
123:123
JrId: 4110
long title: Hospital progress
short title: Hosp Prog
ISSN: 0018-5817
ISSN (Online): 
IsoAbbr: Hosp Prog
NlmId: 0374656
123:123
JrId: 4111
long title: Hospital practice
short title: Hosp Pract
ISSN: 0018-5809
ISSN (Online): 
IsoAbbr: Hosp Pract
NlmId: 0074404
123:123
JrId: 4112
long title: Hospital materiel management quarterly
short title: Hosp Mater Manage Q
ISSN: 0192-2262
ISSN (Online): 
IsoAbbr: Hosp Mater Manage Q
NlmId: 7909330
123:123
JrId: 4113
long title: Hospital physician
short title: Hosp Physician
ISSN: 0888-2428
ISSN (Online): 
IsoAbbr: Hosp Physician
NlmId: 7600530
123:123
JrId: 4114
long title: Hospital topics
short title: Hosp Top
ISSN: 0018-5868
ISSN (Online): 
IsoAbbr: Hosp Top
NlmId: 0411772
123:123
JrId: 4115
long title: Hospital development
short title: Hosp Dev
ISSN: 0300-5720
ISSN (Online): 
IsoAbbr: Hosp Dev
NlmId: 0361026
123:123
JrId: 4116
long title: Hospital (Rio de Janeiro, Brazil)
short title: Hospital (Rio J)
ISSN: 0018-5469
ISSN (Online): 
IsoAbbr: Hospital (Rio J)
NlmId: 9427238
123:123
JrId: 4117
long title: Hospital bond review
short title: Hosp Bond Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Bond Rev
NlmId: 9892141
123:123
JrId: 4118
long title: Hospital forum
short title: Hosp Forum
ISSN: 0018-5663
ISSN (Online): 
IsoAbbr: Hosp Forum
NlmId: 0376561
123:123
JrId: 4119
long title: Hospital food & nutrition focus
short title: Hosp Food Nutr Focus
ISSN: 0747-7376
ISSN (Online): 
IsoAbbr: Hosp Food Nutr Focus
NlmId: 8703500
123:123
JrId: 4120
long title: Hospitals
short title: Hospitals
ISSN: 0018-5973
ISSN (Online): 
IsoAbbr: Hospitals
NlmId: 0374657
123:123
JrId: 4121
long title: Hospital infection control
short title: Hosp Infect Control
ISSN: 0098-180X
ISSN (Online): 
IsoAbbr: Hosp Infect Control
NlmId: 7507137
123:123
JrId: 4122
long title: The Hospital manager / American Hospital Association
short title: Hosp Manager
ISSN: 0740-9982
ISSN (Online): 
IsoAbbr: Hosp Manager
NlmId: 8400614
123:123
JrId: 4123
long title: HSMHA health reports
short title: HSMHA Health Rep
ISSN: 0083-1204
ISSN (Online): 
IsoAbbr: HSMHA Health Rep
NlmId: 0323220
123:123
JrId: 4124
long title: Hospital engineering
short title: Hosp Eng
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Eng
NlmId: 7805786
123:123
JrId: 4125
long title: Human biology
short title: Hum Biol
ISSN: 0018-7143
ISSN (Online): 1534-6617
IsoAbbr: Hum. Biol.
NlmId: 0116717
123:123
JrId: 4126
long title: Home health review
short title: Home Health Rev
ISSN: 0193-2683
ISSN (Online): 
IsoAbbr: Home Health Rev
NlmId: 7909326
123:123
JrId: 4127
long title: Human biology in Oceania
short title: Hum Biol Oceania
ISSN: 0046-8142
ISSN (Online): 
IsoAbbr: Hum Biol Oceania
NlmId: 0347221
123:123
JrId: 4128
long title: Human development
short title: Hum Dev
ISSN: 0018-716X
ISSN (Online): 1423-0054
IsoAbbr: Hum Dev
NlmId: 0012445
123:123
JrId: 4129
long title: IARC monographs on the evaluation of carcinogenic risk of chemicals to man
short title: IARC Monogr Eval Carcinog Risk Chem Man
ISSN: 0301-3944
ISSN (Online): 
IsoAbbr: IARC Monogr Eval Carcinog Risk Chem Man
NlmId: 0402626
123:123
JrId: 4130
long title: IARC monographs on the evaluation of the carcinogenic risk of chemicals to humans
short title: IARC Monogr Eval Carcinog Risk Chem Hum
ISSN: 0250-9555
ISSN (Online): 
IsoAbbr: IARC Monogr Eval Carcinog Risk Chem Hum
NlmId: 7902489
123:123
JrId: 4131
long title: Human factors
short title: Hum Factors
ISSN: 0018-7208
ISSN (Online): 1547-8181
IsoAbbr: Hum Factors
NlmId: 0374660
123:123
JrId: 4132
long title: Human physiology
short title: Hum Physiol
ISSN: 0362-1197
ISSN (Online): 
IsoAbbr: Hum Physiol
NlmId: 7605014
123:123
JrId: 4133
long title: Human heredity
short title: Hum Hered
ISSN: 0001-5652
ISSN (Online): 1423-0062
IsoAbbr: Hum. Hered.
NlmId: 0200525
123:123
JrId: 4134
long title: Hospital management communications
short title: Hosp Manage Commun
ISSN: 0274-5429
ISSN (Online): 
IsoAbbr: Hosp Manage Commun
NlmId: 8202040
123:123
JrId: 4135
long title: Hua xi yi ke da xue xue bao = Journal of West China University of Medical Sciences = Huaxi yike daxue xuebao / [bian ji zhe, Hua xi yi ke da xue xue bao bian wei hui]
short title: Hua Xi Yi Ke Da Xue Xue Bao
ISSN: 0257-7712
ISSN (Online): 
IsoAbbr: Hua Xi Yi Ke Da Xue Xue Bao
NlmId: 8609552
123:123
JrId: 4136
long title: Human pathology
short title: Hum Pathol
ISSN: 0046-8177
ISSN (Online): 1532-8392
IsoAbbr: Hum. Pathol.
NlmId: 9421547
123:123
JrId: 4137
long title: Human genetics
short title: Hum Genet
ISSN: 0340-6717
ISSN (Online): 1432-1203
IsoAbbr: Hum. Genet.
NlmId: 7613873
123:123
JrId: 4138
long title: Humangenetik
short title: Humangenetik
ISSN: 0018-7348
ISSN (Online): 
IsoAbbr: Humangenetik
NlmId: 7607154
123:123
JrId: 4139
long title: Gene amplification and analysis
short title: Gene Amplif Anal
ISSN: 0275-2778
ISSN (Online): 
IsoAbbr: Gene Amplif Anal
NlmId: 8101596
123:123
JrId: 4140
long title: Health practitioner. Physician assistant
short title: Health Pract Physician Assist
ISSN: 0192-7310
ISSN (Online): 
IsoAbbr: Health Pract Physician Assist
NlmId: 7904275
123:123
JrId: 4141
long title: Genitourinary medicine
short title: Genitourin Med
ISSN: 0266-4348
ISSN (Online): 
IsoAbbr: Genitourin Med
NlmId: 8503853
123:123
JrId: 4142
long title: Genomics
short title: Genomics
ISSN: 0888-7543
ISSN (Online): 1089-8646
IsoAbbr: Genomics
NlmId: 8800135
123:123
JrId: 4143
long title: Gerontion
short title: Gerontion
ISSN: 0829-8297
ISSN (Online): 
IsoAbbr: Gerontion
NlmId: 8608449
123:123
JrId: 4144
long title: L'Hygiene mentale
short title: Hyg Ment
ISSN: 0073-4241
ISSN (Online): 
IsoAbbr: Hyg Ment
NlmId: 0374661
123:123
JrId: 4145
long title: Hospital administration
short title: Hosp Adm (Chic)
ISSN: 0018-5523
ISSN (Online): 
IsoAbbr: Hosp Adm (Chic)
NlmId: 9427237
123:123
JrId: 4146
long title: Hygie
short title: Hygie
ISSN: 0751-7149
ISSN (Online): 
IsoAbbr: Hygie
NlmId: 8304186
123:123
JrId: 4147
long title: Geriatric nursing (London, England)
short title: Geriatr Nurs (Lond)
ISSN: 0950-0448
ISSN (Online): 
IsoAbbr: Geriatr Nurs (Lond)
NlmId: 8510067
123:123
JrId: 4148
long title: Gerodontology
short title: Gerodontology
ISSN: 0734-0664
ISSN (Online): 1741-2358
IsoAbbr: Gerodontology
NlmId: 8215850
123:123
JrId: 4149
long title: Human organization
short title: Hum Organ
ISSN: 0018-7259
ISSN (Online): 
IsoAbbr: Hum Organ
NlmId: 0412703
123:123
JrId: 4150
long title: Human resource management
short title: Hum Resour Manage
ISSN: 0090-4848
ISSN (Online): 
IsoAbbr: Hum Resour Manage
NlmId: 9877746
123:123
JrId: 4151
long title: Human toxicology
short title: Hum Toxicol
ISSN: 0144-5952
ISSN (Online): 
IsoAbbr: Hum Toxicol
NlmId: 8206759
123:123
JrId: 4152
long title: Hybridoma
short title: Hybridoma
ISSN: 0272-457X
ISSN (Online): 
IsoAbbr: Hybridoma
NlmId: 8202424
123:123
JrId: 4155
long title: I.D.A.A. communique
short title: IDAA Commun
ISSN: 0360-7224
ISSN (Online): 
IsoAbbr: IDAA Commun
NlmId: 7601701
123:123
JrId: 4156
long title: Concern in care of the aging
short title: Concern Care Aging
ISSN: 0190-9754
ISSN (Online): 
IsoAbbr: Concern Care Aging
NlmId: 7810233
123:123
JrId: 4157
long title: IEEE transactions on bio-medical engineering
short title: IEEE Trans Biomed Eng
ISSN: 0018-9294
ISSN (Online): 1558-2531
IsoAbbr: IEEE Trans Biomed Eng
NlmId: 0012737
123:123
JrId: 4158
long title: Icd Scientific And Educational Journal
short title: ICD Sci Educ J
ISSN: 
ISSN (Online): 
IsoAbbr: ICD Sci Educ J
NlmId: 9877655
123:123
JrId: 4159
long title: Image--the journal of nursing scholarship
short title: Image J Nurs Sch
ISSN: 0743-5150
ISSN (Online): 
IsoAbbr: Image J Nurs Sch
NlmId: 8400753
123:123
JrId: 4160
long title: L'igiene moderna
short title: Ig Mod
ISSN: 0019-1655
ISSN (Online): 
IsoAbbr: Ig Mod
NlmId: 9427236
123:123
JrId: 4161
long title: Immunological reviews
short title: Immunol Rev
ISSN: 0105-2896
ISSN (Online): 1600-065X
IsoAbbr: Immunol. Rev.
NlmId: 7702118
123:123
JrId: 4162
long title: Impact of science on society
short title: Impact Sci Soc
ISSN: 0019-2872
ISSN (Online): 
IsoAbbr: Impact Sci Soc
NlmId: 17530130R
123:123
JrId: 4163
long title: Implantologist
short title: Implantologist
ISSN: 0190-2024
ISSN (Online): 
IsoAbbr: Implantologist
NlmId: 7806013
123:123
JrId: 4164
long title: Important advances in oncology
short title: Important Adv Oncol
ISSN: 0883-5896
ISSN (Online): 
IsoAbbr: Important Adv. Oncol.
NlmId: 8505229
123:123
JrId: 4165
long title: IADS newsletter
short title: IADS Newsl
ISSN: 0301-5831
ISSN (Online): 
IsoAbbr: IADS Newsl
NlmId: 0351477
123:123
JrId: 4166
long title: IEEE transactions on systems, man, and cybernetics
short title: IEEE Trans Syst Man Cybern
ISSN: 0018-9472
ISSN (Online): 
IsoAbbr: IEEE Trans Syst Man Cybern
NlmId: 1274320
123:123
JrId: 4167
long title: Illinois dental journal
short title: Ill Dent J
ISSN: 0019-1973
ISSN (Online): 
IsoAbbr: Ill Dent J
NlmId: 0374667
123:123
JrId: 4168
long title: Innovations
short title: Innovations
ISSN: 0095-4519
ISSN (Online): 
IsoAbbr: Innovations
NlmId: 7503029
123:123
JrId: 4170
long title: Image
short title: Image (IN)
ISSN: 0363-2792
ISSN (Online): 
IsoAbbr: Image (IN)
NlmId: 0435746
123:123
JrId: 4171
long title: Images_ Marquette University dental reflections
short title: Images Marquette Univ Dent Reflections
ISSN: 
ISSN (Online): 
IsoAbbr: Images Marquette Univ Dent Reflections
NlmId: 0253702
123:123
JrId: 4172
long title: Immunitat und Infektion
short title: Immun Infekt
ISSN: 0340-1162
ISSN (Online): 
IsoAbbr: Immun. Infekt.
NlmId: 7505519
123:123
JrId: 4173
long title: Immunochemistry
short title: Immunochemistry
ISSN: 0019-2791
ISSN (Online): 
IsoAbbr: Immunochemistry
NlmId: 0010301
123:123
JrId: 4174
long title: Immunobiology
short title: Immunobiology
ISSN: 0171-2985
ISSN (Online): 1878-3279
IsoAbbr: Immunobiology
NlmId: 8002742
123:123
JrId: 4175
long title: Immunological communications
short title: Immunol Commun
ISSN: 0090-0877
ISSN (Online): 
IsoAbbr: Immunol. Commun.
NlmId: 0353016
123:123
JrId: 4176
long title: Grants magazine
short title: Grants Mag
ISSN: 0160-9734
ISSN (Online): 
IsoAbbr: Grants Mag
NlmId: 7807279
123:123
JrId: 4177
long title: Health care security and safety management
short title: Health Care Secur Saf Manage
ISSN: 0279-3466
ISSN (Online): 
IsoAbbr: Health Care Secur Saf Manage
NlmId: 8708284
123:123
JrId: 4178
long title: Immunology
short title: Immunology
ISSN: 0019-2805
ISSN (Online): 1365-2567
IsoAbbr: Immunology
NlmId: 0374672
123:123
JrId: 4179
long title: Immunology and cell biology
short title: Immunol Cell Biol
ISSN: 0818-9641
ISSN (Online): 1440-1711
IsoAbbr: Immunol. Cell Biol.
NlmId: 8706300
123:123
JrId: 4180
long title: Imprint
short title: Imprint
ISSN: 0019-3062
ISSN (Online): 
IsoAbbr: Imprint
NlmId: 0163356
123:123
JrId: 4181
long title: In vitro
short title: In Vitro
ISSN: 0073-5655
ISSN (Online): 
IsoAbbr: In Vitro
NlmId: 0063733
123:123
JrId: 4182
long title: Industrial medicine & surgery
short title: Ind Med Surg
ISSN: 0019-8536
ISSN (Online): 
IsoAbbr: Ind Med Surg
NlmId: 0414125
123:123
JrId: 4183
long title: Indent_ Journal Of International Dentistry_ English Edition
short title: Indent Engl
ISSN: 
ISSN (Online): 
IsoAbbr: Indent Engl
NlmId: 9875623
123:123
JrId: 4184
long title: Special report series - Indian Council of Medical Research
short title: Spec Rep Ser Indian Counc Med Res
ISSN: 0073-6325
ISSN (Online): 
IsoAbbr: Spec Rep Ser Indian Counc Med Res
NlmId: 7506056
123:123
JrId: 4185
long title: In vitro. Monograph
short title: In Vitro Monogr
ISSN: 0363-521X
ISSN (Online): 
IsoAbbr: In Vitro Monogr
NlmId: 7607749
123:123
JrId: 4186
long title: Hawaii nurses pipeline
short title: Hawaii Nurses Pipeline
ISSN: 0146-2784
ISSN (Online): 
IsoAbbr: Hawaii Nurses Pipeline
NlmId: 7701836
123:123
JrId: 4188
long title: Indian heart journal
short title: Indian Heart J
ISSN: 0019-4832
ISSN (Online): 
IsoAbbr: Indian Heart J
NlmId: 0374675
123:123
JrId: 4189
long title: Indian heart journal: teaching series
short title: Indian Heart J Teach Ser
ISSN: 0378-6315
ISSN (Online): 
IsoAbbr: Indian Heart J Teach Ser
NlmId: 7703235
123:123
JrId: 4190
long title: Health & medical care services review
short title: Health Med Care Serv Rev
ISSN: 0160-7618
ISSN (Online): 
IsoAbbr: Health Med Care Serv Rev
NlmId: 7806285
123:123
JrId: 4191
long title: Health marketing quarterly
short title: Health Mark Q
ISSN: 0735-9683
ISSN (Online): 1545-0864
IsoAbbr: Health Mark Q
NlmId: 8306485
123:123
JrId: 4192
long title: Higashi Nihon shigaku zasshi
short title: Higashi Nihon Shigaku Zasshi
ISSN: 0910-9722
ISSN (Online): 
IsoAbbr: Higashi Nihon Shigaku Zasshi
NlmId: 8703497
123:123
JrId: 4193
long title: Indian journal of biochemistry & biophysics
short title: Indian J Biochem Biophys
ISSN: 0301-1208
ISSN (Online): 0975-0959
IsoAbbr: Indian J. Biochem. Biophys.
NlmId: 0310774
123:123
JrId: 4194
long title: Health care financing review
short title: Health Care Financ Rev
ISSN: 0195-8631
ISSN (Online): 1554-9887
IsoAbbr: Health Care Financ Rev
NlmId: 7909994
123:123
JrId: 4195
long title: Indian journal of cancer
short title: Indian J Cancer
ISSN: 0019-509X
ISSN (Online): 1998-4774
IsoAbbr: Indian J Cancer
NlmId: 0112040
123:123
JrId: 4196
long title: The Indian journal of chest diseases
short title: Indian J Chest Dis
ISSN: 0019-5111
ISSN (Online): 
IsoAbbr: Indian J Chest Dis
NlmId: 7612045
123:123
JrId: 4197
long title: The Indian journal of chest diseases & allied sciences
short title: Indian J Chest Dis Allied Sci
ISSN: 0377-9343
ISSN (Online): 
IsoAbbr: Indian J Chest Dis Allied Sci
NlmId: 7612044
123:123
JrId: 4198
long title: Immunogenetics
short title: Immunogenetics
ISSN: 0093-7711
ISSN (Online): 1432-1211
IsoAbbr: Immunogenetics
NlmId: 0420404
123:123
JrId: 4199
long title: Immunological investigations
short title: Immunol Invest
ISSN: 0882-0139
ISSN (Online): 1532-4311
IsoAbbr: Immunol. Invest.
NlmId: 8504629
123:123
JrId: 4200
long title: Giornale italiano di dermatologia e venereologia : organo ufficiale, Societa italiana di dermatologia e sifilografia
short title: G Ital Dermatol Venereol
ISSN: 0392-0488
ISSN (Online): 1827-1820
IsoAbbr: G Ital Dermatol Venereol
NlmId: 8102852
123:123
JrId: 4201
long title: Health law vigil
short title: Health Law Vigil
ISSN: 0270-3343
ISSN (Online): 
IsoAbbr: Health Law Vigil
NlmId: 8004176
123:123
JrId: 4203
long title: Immunology letters
short title: Immunol Lett
ISSN: 0165-2478
ISSN (Online): 1879-0542
IsoAbbr: Immunol. Lett.
NlmId: 7910006
123:123
JrId: 4204
long title: Immunology. Supplement
short title: Immunol Suppl
ISSN: 0953-4954
ISSN (Online): 
IsoAbbr: Immunol Suppl
NlmId: 8807494
123:123
JrId: 4205
long title: Indian journal of dermatology
short title: Indian J Dermatol
ISSN: 0019-5154
ISSN (Online): 1998-3611
IsoAbbr: Indian J Dermatol
NlmId: 0370750
123:123
JrId: 4206
long title: Giornale italiano di oncologia
short title: G Ital Oncol
ISSN: 0392-128X
ISSN (Online): 
IsoAbbr: G Ital Oncol
NlmId: 8508370
123:123
JrId: 4207
long title: Indian journal of experimental biology
short title: Indian J Exp Biol
ISSN: 0019-5189
ISSN (Online): 0975-1009
IsoAbbr: Indian J. Exp. Biol.
NlmId: 0233411
123:123
JrId: 4208
long title: Home health care services quarterly
short title: Home Health Care Serv Q
ISSN: 0162-1424
ISSN (Online): 1545-0856
IsoAbbr: Home Health Care Serv Q
NlmId: 8000128
123:123
JrId: 4209
long title: Indian journal of gastroenterology : official journal of the Indian Society of Gastroenterology
short title: Indian J Gastroenterol
ISSN: 0254-8860
ISSN (Online): 0975-0711
IsoAbbr: Indian J Gastroenterol
NlmId: 8409436
123:123
JrId: 4210
long title: The Indian journal of medical research
short title: Indian J Med Res
ISSN: 0971-5916
ISSN (Online): 
IsoAbbr: Indian J. Med. Res.
NlmId: 0374701
123:123
JrId: 4211
long title: Indian journal of medical sciences
short title: Indian J Med Sci
ISSN: 0019-5359
ISSN (Online): 1998-3654
IsoAbbr: Indian J Med Sci
NlmId: 0373023
123:123
JrId: 4212
long title: The International journal of oral & maxillofacial implants
short title: Int J Oral Maxillofac Implants
ISSN: 0882-2786
ISSN (Online): 1942-4434
IsoAbbr: Int J Oral Maxillofac Implants
NlmId: 8611905
123:123
JrId: 4213
long title: Journal (American Medical Record Association)
short title: J Am Med Rec Assoc
ISSN: 0273-9976
ISSN (Online): 
IsoAbbr: J Am Med Rec Assoc
NlmId: 8406720
123:123
JrId: 4214
long title: Journal of the American Medical Record Association
short title: J Am Med Rec Assoc
ISSN: 0273-9976
ISSN (Online): 
IsoAbbr: J Am Med Rec Assoc
NlmId: 8215880
123:123
JrId: 4215
long title: Indian journal of ophthalmology
short title: Indian J Ophthalmol
ISSN: 0301-4738
ISSN (Online): 1998-3689
IsoAbbr: Indian J Ophthalmol
NlmId: 0405376
123:123
JrId: 4216
long title: Indicator (Minnesota Mining and Manfuacturing Company)
short title: Indicator
ISSN: 0898-5308
ISSN (Online): 
IsoAbbr: Indicator
NlmId: 8507466
123:123
JrId: 4217
long title: Hypertension
short title: Hypertension
ISSN: 0194-911X
ISSN (Online): 1524-4563
IsoAbbr: Hypertension
NlmId: 7906255
123:123
JrId: 4218
long title: Indian journal of pathology & bacteriology
short title: Indian J Pathol Bacteriol
ISSN: 0019-5448
ISSN (Online): 
IsoAbbr: Indian J Pathol Bacteriol
NlmId: 7605903
123:123
JrId: 4219
long title: Indian journal of pathology & microbiology
short title: Indian J Pathol Microbiol
ISSN: 0377-4929
ISSN (Online): 0974-5130
IsoAbbr: Indian J Pathol Microbiol
NlmId: 7605904
123:123
JrId: 4220
long title: Health care
short title: Health Care (Don Mills)
ISSN: 0226-5788
ISSN (Online): 
IsoAbbr: Health Care (Don Mills)
NlmId: 8000123
123:123
JrId: 4221
long title: Indian journal of pediatrics
short title: Indian J Pediatr
ISSN: 0019-5456
ISSN (Online): 0973-7693
IsoAbbr: Indian J Pediatr
NlmId: 0417442
123:123
JrId: 4222
long title: IARC scientific publications
short title: IARC Sci Publ
ISSN: 0300-5038
ISSN (Online): 
IsoAbbr: IARC Sci. Publ.
NlmId: 8009542
123:123
JrId: 4223
long title: Canadian journal of otolaryngology. Journal canadien d'otolaryngologie. Supplement
short title: Can J Otolaryngol Suppl
ISSN: 0707-7289
ISSN (Online): 
IsoAbbr: Can J Otolaryngol Suppl
NlmId: 7708917
123:123
JrId: 4224
long title: Indian journal of physiology and pharmacology
short title: Indian J Physiol Pharmacol
ISSN: 0019-5499
ISSN (Online): 
IsoAbbr: Indian J. Physiol. Pharmacol.
NlmId: 0374707
123:123
JrId: 4225
long title: Health communications and informatics
short title: Health Commun Informatics
ISSN: 0378-9845
ISSN (Online): 
IsoAbbr: Health Commun Informatics
NlmId: 7904272
123:123
JrId: 4226
long title: Glia
short title: Glia
ISSN: 0894-1491
ISSN (Online): 1098-1136
IsoAbbr: Glia
NlmId: 8806785
123:123
JrId: 4227
long title: Indian journal of public health
short title: Indian J Public Health
ISSN: 0019-557X
ISSN (Online): 
IsoAbbr: Indian J Public Health
NlmId: 0400673
123:123
JrId: 4228
long title: Indian medical journal
short title: Indian Med J
ISSN: 0019-5871
ISSN (Online): 
IsoAbbr: Indian Med J
NlmId: 9705769
123:123
JrId: 4229
long title: Inflammation
short title: Inflammation
ISSN: 0360-3997
ISSN (Online): 1573-2576
IsoAbbr: Inflammation
NlmId: 7600105
123:123
JrId: 4230
long title: Indian pediatrics
short title: Indian Pediatr
ISSN: 0019-6061
ISSN (Online): 0974-7559
IsoAbbr: Indian Pediatr
NlmId: 2985062R
123:123
JrId: 4231
long title: The Indian practitioner
short title: Indian Pract
ISSN: 0019-6169
ISSN (Online): 
IsoAbbr: Indian Pract
NlmId: 0370753
123:123
JrId: 4232
long title: Hansenologia internationalis
short title: Hansenol Int
ISSN: 0100-3283
ISSN (Online): 1982-5161
IsoAbbr: Hansenol Int
NlmId: 7704131
123:123
JrId: 4233
long title: The Indian veterinary journal
short title: Indian Vet J
ISSN: 0019-6479
ISSN (Online): 
IsoAbbr: Indian Vet. J.
NlmId: 0374710
123:123
JrId: 4234
long title: The Indiana nurse
short title: Indiana Nurse
ISSN: 0019-6681
ISSN (Online): 
IsoAbbr: Indiana Nurse
NlmId: 17540290R
123:123
JrId: 4235
long title: Impressions
short title: Impressions (Orange)
ISSN: 
ISSN (Online): 
IsoAbbr: Impressions (Orange)
NlmId: 9878816
123:123
JrId: 4236
long title: L' Information dentaire
short title: Inf Dent
ISSN: 0020-0018
ISSN (Online): 
IsoAbbr: Inf Dent
NlmId: 0370756
123:123
JrId: 4238
long title: Infection control digest
short title: Infect Control Dig
ISSN: 0275-0236
ISSN (Online): 
IsoAbbr: Infect Control Dig
NlmId: 8011626
123:123
JrId: 4239
long title: Infection control & urological care
short title: Infect Control Urol Care
ISSN: 0740-3615
ISSN (Online): 
IsoAbbr: Infect Control Urol Care
NlmId: 7903304
123:123
JrId: 4240
long title: Gastroenterology clinics of North America
short title: Gastroenterol Clin North Am
ISSN: 0889-8553
ISSN (Online): 1558-1942
IsoAbbr: Gastroenterol. Clin. North Am.
NlmId: 8706257
123:123
JrId: 4241
long title: Informatore Odonto-Stomatologico
short title: Inf Odontostomatol
ISSN: 0020-0751
ISSN (Online): 
IsoAbbr: Inf Odontostomatol
NlmId: 9875610
123:123
JrId: 4242
long title: Informationen aus Orthodontie und Kieferorthopadie : mit Beitragen aus der internationalen Literatur
short title: Inf Orthod Kieferorthop
ISSN: 0020-0336
ISSN (Online): 
IsoAbbr: Inf Orthod Kieferorthop
NlmId: 1300712
123:123
JrId: 4243
long title: L'Information psychiatrique
short title: Inf Psychiatr
ISSN: 0020-0204
ISSN (Online): 
IsoAbbr: Inf Psychiatr
NlmId: 9705768
123:123
JrId: 4244
long title: Inforum (Adelaide, S. Aust.)
short title: Inforum
ISSN: 0812-9304
ISSN (Online): 
IsoAbbr: Inforum
NlmId: 8807312
123:123
JrId: 4245
long title: Infection and immunity
short title: Infect Immun
ISSN: 0019-9567
ISSN (Online): 1098-5522
IsoAbbr: Infect. Immun.
NlmId: 0246127
123:123
JrId: 4246
long title: Infection
short title: Infection
ISSN: 0300-8126
ISSN (Online): 1439-0973
IsoAbbr: Infection
NlmId: 0365307
123:123
JrId: 4247
long title: L' Infirmiere canadienne
short title: Infirm Can
ISSN: 0019-9605
ISSN (Online): 
IsoAbbr: Infirm Can
NlmId: 0042116
123:123
JrId: 4248
long title: L'Infirmiere francaise
short title: Infirm Fr
ISSN: 0019-9613
ISSN (Online): 
IsoAbbr: Infirm Fr
NlmId: 0400674
123:123
JrId: 4249
long title: L' Infirmiere haitienne
short title: Infirm Haiti
ISSN: 
ISSN (Online): 
IsoAbbr: Infirm Haiti
NlmId: 0174016
123:123
JrId: 4250
long title: Infusionstherapie und klinische Ernahrung
short title: Infusionsther Klin Ernahr
ISSN: 0378-0791
ISSN (Online): 
IsoAbbr: Infusionsther Klin Ernahr
NlmId: 7613112
123:123
JrId: 4251
long title: Inhaled particles
short title: Inhaled Part
ISSN: 0301-1577
ISSN (Online): 
IsoAbbr: Inhaled Part
NlmId: 0320346
123:123
JrId: 4253
long title: L' Infirmiere
short title: Infirmiere
ISSN: 0019-9591
ISSN (Online): 
IsoAbbr: Infirmiere
NlmId: 0366542
123:123
JrId: 4254
long title: L'Infirmiere auxiliaire : revue de la Corporation professionnelle des infirmieres et infirmiers auxiliaires du Quebec
short title: Infirm Aux
ISSN: 0822-8558
ISSN (Online): 
IsoAbbr: Infirm Aux
NlmId: 8410629
123:123
JrId: 4255
long title: Injury
short title: Injury
ISSN: 0020-1383
ISSN (Online): 1879-0267
IsoAbbr: Injury
NlmId: 0226040
123:123
JrId: 4256
long title: Infusionstherapie und klinische Ernahrung. Sonderheft
short title: Infusionsther Klin Ernahr Sonderh
ISSN: 0379-4938
ISSN (Online): 
IsoAbbr: Infusionsther Klin Ernahr Sonderh
NlmId: 7705430
123:123
JrId: 4257
long title: Inquiry : a journal of medical care organization, provision and financing
short title: Inquiry
ISSN: 0046-9580
ISSN (Online): 
IsoAbbr: Inquiry
NlmId: 0171671
123:123
JrId: 4258
long title: Interiors (New York, N.Y. : 1978)
short title: Interiors
ISSN: 0164-8470
ISSN (Online): 
IsoAbbr: Interiors
NlmId: 9878226
123:123
JrId: 4259
long title: International endodontic journal
short title: Int Endod J
ISSN: 0143-2885
ISSN (Online): 1365-2591
IsoAbbr: Int Endod J
NlmId: 8004996
123:123
JrId: 4260
long title: International anesthesiology clinics
short title: Int Anesthesiol Clin
ISSN: 0020-5907
ISSN (Online): 1537-1913
IsoAbbr: Int Anesthesiol Clin
NlmId: 0370760
123:123
JrId: 4261
long title: International archives of allergy and applied immunology
short title: Int Arch Allergy Appl Immunol
ISSN: 0020-5915
ISSN (Online): 
IsoAbbr: Int. Arch. Allergy Appl. Immunol.
NlmId: 0404561
123:123
JrId: 4262
long title: Infusionstherapie (Basel, Switzerland)
short title: Infusionstherapie
ISSN: 1011-6966
ISSN (Online): 
IsoAbbr: Infusionstherapie
NlmId: 9001943
123:123
JrId: 4263
long title: Interferon
short title: Interferon
ISSN: 0276-1076
ISSN (Online): 
IsoAbbr: Interferon
NlmId: 8003803
123:123
JrId: 4264
long title: International advances in surgical oncology
short title: Int Adv Surg Oncol
ISSN: 0190-1575
ISSN (Online): 
IsoAbbr: Int Adv Surg Oncol
NlmId: 7806861
123:123
JrId: 4265
long title: In practice
short title: In Pract
ISSN: 0263-841X
ISSN (Online): 
IsoAbbr: In Pract
NlmId: 8106445
123:123
JrId: 4266
long title: Internationales Archiv fur Arbeitsmedizin
short title: Int Arch Arbeitsmed
ISSN: 0020-5923
ISSN (Online): 
IsoAbbr: Int Arch Arbeitsmed
NlmId: 7512135
123:123
JrId: 4267
long title: Intensivmedizinische Praxis
short title: Intensivmed Prax
ISSN: 0173-2315
ISSN (Online): 
IsoAbbr: Intensivmed Prax
NlmId: 8009540
123:123
JrId: 4268
long title: International archives of occupational and environmental health
short title: Int Arch Occup Environ Health
ISSN: 0340-0131
ISSN (Online): 1432-1246
IsoAbbr: Int Arch Occup Environ Health
NlmId: 7512134
123:123
JrId: 4269
long title: Industry and health care
short title: Ind Health Care
ISSN: 0887-1086
ISSN (Online): 
IsoAbbr: Ind Health Care
NlmId: 7902844
123:123
JrId: 4270
long title: International dental journal
short title: Int Dent J
ISSN: 0020-6539
ISSN (Online): 
IsoAbbr: Int Dent J
NlmId: 0374714
123:123
JrId: 4271
long title: International journal of clinical pharmacology, therapy, and toxicology
short title: Int J Clin Pharmacol Ther Toxicol
ISSN: 0174-4879
ISSN (Online): 
IsoAbbr: Int J Clin Pharmacol Ther Toxicol
NlmId: 8003415
123:123
JrId: 4272
long title: Newsletter - American Academy of Health Administration. American Academy of Health Administration
short title: Newsl Am Acad Health Adm
ISSN: 0196-450X
ISSN (Online): 
IsoAbbr: Newsl Am Acad Health Adm
NlmId: 7906915
123:123
JrId: 4273
long title: The International journal of the addictions
short title: Int J Addict
ISSN: 0020-773X
ISSN (Online): 
IsoAbbr: Int J Addict
NlmId: 0123640
123:123
JrId: 4274
long title: International family planning digest
short title: Int Fam Plann Dig
ISSN: 0362-4056
ISSN (Online): 
IsoAbbr: Int Fam Plann Dig
NlmId: 7610494
123:123
JrId: 4275
long title: International journal of aging & human development
short title: Int J Aging Hum Dev
ISSN: 0091-4150
ISSN (Online): 
IsoAbbr: Int J Aging Hum Dev
NlmId: 0370033
123:123
JrId: 4276
long title: International journal of andrology
short title: Int J Androl
ISSN: 0105-6263
ISSN (Online): 1365-2605
IsoAbbr: Int. J. Androl.
NlmId: 8000141
123:123
JrId: 4277
long title: The International journal of applied radiation and isotopes
short title: Int J Appl Radiat Isot
ISSN: 0020-708X
ISSN (Online): 
IsoAbbr: Int J Appl Radiat Isot
NlmId: 0374715
123:123
JrId: 4278
long title: The International journal of artificial organs
short title: Int J Artif Organs
ISSN: 0391-3988
ISSN (Online): 1724-6040
IsoAbbr: Int J Artif Organs
NlmId: 7802649
123:123
JrId: 4279
long title: International journal of biological research in pregnancy
short title: Int J Biol Res Pregnancy
ISSN: 0173-8593
ISSN (Online): 
IsoAbbr: Int J Biol Res Pregnancy
NlmId: 8011123
123:123
JrId: 4280
long title: International journal of bio-medical computing
short title: Int J Biomed Comput
ISSN: 0020-7101
ISSN (Online): 
IsoAbbr: Int. J. Biomed. Comput.
NlmId: 0252005
123:123
JrId: 4282
long title: International journal of biometeorology
short title: Int J Biometeorol
ISSN: 0020-7128
ISSN (Online): 1432-1254
IsoAbbr: Int J Biometeorol
NlmId: 0374716
123:123
JrId: 4283
long title: IARC monographs on the evaluation of the carcinogenic risk of chemicals to humans. Supplement
short title: IARC Monogr Eval Carcinog Risk Chem Hum Suppl
ISSN: 1014-4307
ISSN (Online): 
IsoAbbr: IARC Monogr Eval Carcinog Risk Chem Hum Suppl
NlmId: 8002508
123:123
JrId: 4284
long title: International journal of cancer. Journal international du cancer
short title: Int J Cancer
ISSN: 0020-7136
ISSN (Online): 1097-0215
IsoAbbr: Int. J. Cancer
NlmId: 0042124
123:123
JrId: 4285
long title: International journal of chronobiology
short title: Int J Chronobiol
ISSN: 0300-9998
ISSN (Online): 
IsoAbbr: Int J Chronobiol
NlmId: 0367714
123:123
JrId: 4286
long title: International journal of cardiology
short title: Int J Cardiol
ISSN: 0167-5273
ISSN (Online): 1874-1754
IsoAbbr: Int. J. Cardiol.
NlmId: 8200291
123:123
JrId: 4287
long title: The International journal of clinical and experimental hypnosis
short title: Int J Clin Exp Hypn
ISSN: 0020-7144
ISSN (Online): 1744-5183
IsoAbbr: Int J Clin Exp Hypn
NlmId: 0376166
123:123
JrId: 4288
long title: AMHC forum
short title: AMHC Forum
ISSN: 0883-0401
ISSN (Online): 
IsoAbbr: AMHC Forum
NlmId: 8411239
123:123
JrId: 4289
long title: International journal of clinical pharmacology, therapy and toxicology
short title: Int J Clin Pharmacol
ISSN: 0300-9718
ISSN (Online): 
IsoAbbr: Int J Clin Pharmacol
NlmId: 7505528
123:123
JrId: 4290
long title: International journal of clinical pharmacology and biopharmacy
short title: Int J Clin Pharmacol Biopharm
ISSN: 0340-0026
ISSN (Online): 
IsoAbbr: Int J Clin Pharmacol Biopharm
NlmId: 7505527
123:123
JrId: 4291
long title: International journal of dermatology
short title: Int J Dermatol
ISSN: 0011-9059
ISSN (Online): 1365-4632
IsoAbbr: Int. J. Dermatol.
NlmId: 0243704
123:123
JrId: 4292
long title: International journal of environmental analytical chemistry
short title: Int J Environ Anal Chem
ISSN: 0306-7319
ISSN (Online): 1029-0397
IsoAbbr: Int J Environ Anal Chem
NlmId: 0331757
123:123
JrId: 4293
long title: International journal of equilibrium research
short title: Int J Equilib Res
ISSN: 0303-7223
ISSN (Online): 
IsoAbbr: Int J Equilib Res
NlmId: 7501152
123:123
JrId: 4294
long title: International journal of epidemiology
short title: Int J Epidemiol
ISSN: 0300-5771
ISSN (Online): 1464-3685
IsoAbbr: Int J Epidemiol
NlmId: 7802871
123:123
JrId: 4295
long title: International journal of fertility
short title: Int J Fertil
ISSN: 0020-725X
ISSN (Online): 
IsoAbbr: Int. J. Fertil.
NlmId: 0374717
123:123
JrId: 4296
long title: International journal of gynecological pathology : official journal of the International Society of Gynecological Pathologists
short title: Int J Gynecol Pathol
ISSN: 0277-1691
ISSN (Online): 1538-7151
IsoAbbr: Int. J. Gynecol. Pathol.
NlmId: 8214845
123:123
JrId: 4297
long title: International journal of obesity
short title: Int J Obes
ISSN: 0307-0565
ISSN (Online): 
IsoAbbr: Int J Obes
NlmId: 7703240
123:123
JrId: 4298
long title: International journal of clinical pharmacology research
short title: Int J Clin Pharmacol Res
ISSN: 0251-1649
ISSN (Online): 
IsoAbbr: Int J Clin Pharmacol Res
NlmId: 8110183
123:123
JrId: 4299
long title: The International journal of forensic dentistry
short title: Int J Forensic Dent
ISSN: 0306-9419
ISSN (Online): 
IsoAbbr: Int J Forensic Dent
NlmId: 7507151
123:123
JrId: 4300
long title: International orthopaedics
short title: Int Orthop
ISSN: 0341-2695
ISSN (Online): 1432-5195
IsoAbbr: Int Orthop
NlmId: 7705431
123:123
JrId: 4301
long title: International journal of group psychotherapy
short title: Int J Group Psychother
ISSN: 0020-7284
ISSN (Online): 1943-2836
IsoAbbr: Int J Group Psychother
NlmId: 0374720
123:123
JrId: 4302
long title: International journal of immunopharmacology
short title: Int J Immunopharmacol
ISSN: 0192-0561
ISSN (Online): 
IsoAbbr: Int. J. Immunopharmacol.
NlmId: 7904799
123:123
JrId: 4303
long title: International journal of health services : planning, administration, evaluation
short title: Int J Health Serv
ISSN: 0020-7314
ISSN (Online): 
IsoAbbr: Int J Health Serv
NlmId: 1305035
123:123
JrId: 4304
long title: International journal of sports medicine
short title: Int J Sports Med
ISSN: 0172-4622
ISSN (Online): 1439-3964
IsoAbbr: Int J Sports Med
NlmId: 8008349
123:123
JrId: 4305
long title: International journal of rehabilitation research. Internationale Zeitschrift fur Rehabilitationsforschung. Revue internationale de recherches de readaptation
short title: Int J Rehabil Res
ISSN: 0342-5282
ISSN (Online): 1473-5660
IsoAbbr: Int J Rehabil Res
NlmId: 7805421
123:123
JrId: 4306
long title: International journal of cancer. Supplement = Journal international du cancer. Supplement
short title: Int J Cancer Suppl
ISSN: 0898-6924
ISSN (Online): 
IsoAbbr: Int. J. Cancer Suppl.
NlmId: 8710267
123:123
JrId: 4307
long title: Growth, development, and aging : GDA
short title: Growth Dev Aging
ISSN: 1041-1232
ISSN (Online): 
IsoAbbr: Growth Dev Aging
NlmId: 8809704
123:123
JrId: 4308
long title: International journal of law and psychiatry
short title: Int J Law Psychiatry
ISSN: 0160-2527
ISSN (Online): 1873-6386
IsoAbbr: Int J Law Psychiatry
NlmId: 7806862
123:123
JrId: 4309
long title: International journal of Leprosy
short title: Int J Lepr
ISSN: 0020-7349
ISSN (Online): 
IsoAbbr: Int J Lepr
NlmId: 2985070R
123:123
JrId: 4310
long title: International journal of neurology
short title: Int J Neurol
ISSN: 0020-7446
ISSN (Online): 
IsoAbbr: Int. J. Neurol.
NlmId: 0374722
123:123
JrId: 4311
long title: International journal of pediatric otorhinolaryngology
short title: Int J Pediatr Otorhinolaryngol
ISSN: 0165-5876
ISSN (Online): 1872-8464
IsoAbbr: Int. J. Pediatr. Otorhinolaryngol.
NlmId: 8003603
123:123
JrId: 4312
long title: The International journal of neuroscience
short title: Int J Neurosci
ISSN: 0020-7454
ISSN (Online): 1563-5279
IsoAbbr: Int. J. Neurosci.
NlmId: 0270707
123:123
JrId: 4313
long title: International journal of nuclear medicine and biology
short title: Int J Nucl Med Biol
ISSN: 0047-0740
ISSN (Online): 
IsoAbbr: Int J Nucl Med Biol
NlmId: 0360047
123:123
JrId: 4314
long title: International journal of neuropharmacology
short title: Int J Neuropharmacol
ISSN: 0375-9458
ISSN (Online): 
IsoAbbr: Int J Neuropharmacol
NlmId: 9421557
123:123
JrId: 4315
long title: International journal of neuropsychiatry
short title: Int J Neuropsychiatry
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Neuropsychiatry
NlmId: 0243214
123:123
JrId: 4316
long title: International journal of nursing studies
short title: Int J Nurs Stud
ISSN: 0020-7489
ISSN (Online): 1873-491X
IsoAbbr: Int J Nurs Stud
NlmId: 0400675
123:123
JrId: 4317
long title: International journal of orthodontics
short title: Int J Orthod
ISSN: 0020-7500
ISSN (Online): 
IsoAbbr: Int J Orthod
NlmId: 0055653
123:123
JrId: 4318
long title: International journal of oral surgery
short title: Int J Oral Surg
ISSN: 0300-9785
ISSN (Online): 
IsoAbbr: Int J Oral Surg
NlmId: 0334641
123:123
JrId: 4319
long title: International journal for parasitology
short title: Int J Parasitol
ISSN: 0020-7519
ISSN (Online): 1879-0135
IsoAbbr: Int. J. Parasitol.
NlmId: 0314024
123:123
JrId: 4320
long title: The International journal of occupational health & safety
short title: Int J Occup Health Saf
ISSN: 0093-2205
ISSN (Online): 
IsoAbbr: Int J Occup Health Saf
NlmId: 7910014
123:123
JrId: 4321
long title: International journal of peptide and protein research
short title: Int J Pept Protein Res
ISSN: 0367-8377
ISSN (Online): 
IsoAbbr: Int. J. Pept. Protein Res.
NlmId: 0330420
123:123
JrId: 4322
long title: The International journal of oral myology
short title: Int J Oral Myol
ISSN: 0360-4004
ISSN (Online): 
IsoAbbr: Int J Oral Myol
NlmId: 7600106
123:123
JrId: 4323
long title: International ophthalmology
short title: Int Ophthalmol
ISSN: 0165-5701
ISSN (Online): 1573-2630
IsoAbbr: Int Ophthalmol
NlmId: 7904294
123:123
JrId: 4324
long title: International journal of psychiatry
short title: Int J Psychiatry
ISSN: 0020-756X
ISSN (Online): 
IsoAbbr: Int J Psychiatry
NlmId: 0243036
123:123
JrId: 4325
long title: The International journal of pediatric nephrology
short title: Int J Pediatr Nephrol
ISSN: 0391-6510
ISSN (Online): 
IsoAbbr: Int J Pediatr Nephrol
NlmId: 8007162
123:123
JrId: 4326
long title: The International journal of orofacial myology : official publication of the International Association of Orofacial Myology
short title: Int J Orofacial Myology
ISSN: 0735-0120
ISSN (Online): 
IsoAbbr: Int J Orofacial Myology
NlmId: 8207532
123:123
JrId: 4327
long title: International journal of psychiatry in medicine
short title: Int J Psychiatry Med
ISSN: 0091-2174
ISSN (Online): 1541-3527
IsoAbbr: Int J Psychiatry Med
NlmId: 0365646
123:123
JrId: 4328
long title: The International journal of psycho-analysis
short title: Int J Psychoanal
ISSN: 0020-7578
ISSN (Online): 1745-8315
IsoAbbr: Int J Psychoanal
NlmId: 2985179R
123:123
JrId: 4329
long title: Giornale di stomatologia e di ortognatodonzia
short title: G Stomatol Ortognatodonzia
ISSN: 1122-1038
ISSN (Online): 
IsoAbbr: G Stomatol Ortognatodonzia
NlmId: 8702086
123:123
JrId: 4330
long title: International journal of psychoanalytic psychotherapy
short title: Int J Psychoanal Psychother
ISSN: 0091-0600
ISSN (Online): 
IsoAbbr: Int J Psychoanal Psychother
NlmId: 0364543
123:123
JrId: 4331
long title: International journal of radiation biology and related studies in physics, chemistry, and medicine
short title: Int J Radiat Biol Relat Stud Phys Chem Med
ISSN: 0020-7616
ISSN (Online): 
IsoAbbr: Int. J. Radiat. Biol. Relat. Stud. Phys. Chem. Med.
NlmId: 0374725
123:123
JrId: 4332
long title: International rehabilitation medicine
short title: Int Rehabil Med
ISSN: 0379-0797
ISSN (Online): 
IsoAbbr: Int Rehabil Med
NlmId: 7911315
123:123
JrId: 4333
long title: International journal of microcirculation, clinical and experimental / sponsored by the European Society for Microcirculation
short title: Int J Microcirc Clin Exp
ISSN: 0167-6865
ISSN (Online): 
IsoAbbr: Int J Microcirc Clin Exp
NlmId: 8400122
123:123
JrId: 4334
long title: Gaceta sanitaria / S.E.S.P.A.S
short title: Gac Sanit
ISSN: 0213-9111
ISSN (Online): 1578-1283
IsoAbbr: Gac Sanit
NlmId: 8901623
123:123
JrId: 4335
long title: The International journal of social psychiatry
short title: Int J Soc Psychiatry
ISSN: 0020-7640
ISSN (Online): 1741-2854
IsoAbbr: Int J Soc Psychiatry
NlmId: 0374726
123:123
JrId: 4336
long title: International rescuer
short title: Int Rescuer
ISSN: 0020-8515
ISSN (Online): 
IsoAbbr: Int Rescuer
NlmId: 0056013
123:123
JrId: 4337
long title: The International journal of periodontics & restorative dentistry
short title: Int J Periodontics Restorative Dent
ISSN: 0198-7569
ISSN (Online): 
IsoAbbr: Int J Periodontics Restorative Dent
NlmId: 8200894
123:123
JrId: 4338
long title: International journal of partial hospitalization
short title: Int J Partial Hosp
ISSN: 0272-4308
ISSN (Online): 
IsoAbbr: Int J Partial Hosp
NlmId: 8208732
123:123
JrId: 4339
long title: International journal of psychosomatics : official publication of the International Psychosomatics Institute
short title: Int J Psychosom
ISSN: 0884-8297
ISSN (Online): 
IsoAbbr: Int J Psychosom
NlmId: 8409613
123:123
JrId: 4340
long title: International journal for vitamin and nutrition research. Internationale Zeitschrift fur Vitamin- und Ernahrungsforschung. Journal international de vitaminologie et de nutrition
short title: Int J Vitam Nutr Res
ISSN: 0300-9831
ISSN (Online): 
IsoAbbr: Int J Vitam Nutr Res
NlmId: 1273304
123:123
JrId: 4341
long title: International journal of tissue reactions
short title: Int J Tissue React
ISSN: 0250-0868
ISSN (Online): 
IsoAbbr: Int J Tissue React
NlmId: 8302116
123:123
JrId: 4342
long title: International journal of technology assessment in health care
short title: Int J Technol Assess Health Care
ISSN: 0266-4623
ISSN (Online): 1471-6348
IsoAbbr: Int J Technol Assess Health Care
NlmId: 8508113
123:123
JrId: 4343
long title: International journal of zoonoses
short title: Int J Zoonoses
ISSN: 0377-0168
ISSN (Online): 
IsoAbbr: Int J Zoonoses
NlmId: 7505008
123:123
JrId: 4344
long title: Infection control : IC
short title: Infect Control
ISSN: 0195-9417
ISSN (Online): 
IsoAbbr: Infect Control
NlmId: 8008357
123:123
JrId: 4345
long title: International nursing review
short title: Int Nurs Rev
ISSN: 0020-8132
ISSN (Online): 1466-7657
IsoAbbr: Int Nurs Rev
NlmId: 7808754
123:123
JrId: 4346
long title: International ophthalmology clinics
short title: Int Ophthalmol Clin
ISSN: 0020-8167
ISSN (Online): 1536-9617
IsoAbbr: Int Ophthalmol Clin
NlmId: 0374731
123:123
JrId: 4347
long title: International review of physiology
short title: Int Rev Physiol
ISSN: 0363-3918
ISSN (Online): 
IsoAbbr: Int Rev Physiol
NlmId: 7608349
123:123
JrId: 4348
long title: International psychiatry clinics
short title: Int Psychiatry Clin
ISSN: 0020-8426
ISSN (Online): 
IsoAbbr: Int Psychiatry Clin
NlmId: 0401660
123:123
JrId: 4349
long title: International pharmacopsychiatry
short title: Int Pharmacopsychiatry
ISSN: 0020-8272
ISSN (Online): 
IsoAbbr: Int Pharmacopsychiatry
NlmId: 0135645
123:123
JrId: 4350
long title: International review of connective tissue research
short title: Int Rev Connect Tissue Res
ISSN: 0074-767X
ISSN (Online): 
IsoAbbr: Int Rev Connect Tissue Res
NlmId: 0374736
123:123
JrId: 4351
long title: International review of cytology
short title: Int Rev Cytol
ISSN: 0074-7696
ISSN (Online): 
IsoAbbr: Int. Rev. Cytol.
NlmId: 2985180R
123:123
JrId: 4352
long title: International review of cytology. Supplement
short title: Int Rev Cytol Suppl
ISSN: 0074-770X
ISSN (Online): 
IsoAbbr: Int Rev Cytol Suppl
NlmId: 0177061
123:123
JrId: 4353
long title: International review of experimental pathology
short title: Int Rev Exp Pathol
ISSN: 0074-7718
ISSN (Online): 
IsoAbbr: Int Rev Exp Pathol
NlmId: 0374737
123:123
JrId: 4354
long title: International review of neurobiology
short title: Int Rev Neurobiol
ISSN: 0074-7742
ISSN (Online): 
IsoAbbr: Int. Rev. Neurobiol.
NlmId: 0374740
123:123
JrId: 4356
long title: International review of tropical medicine
short title: Int Rev Trop Med
ISSN: 0074-7777
ISSN (Online): 
IsoAbbr: Int Rev Trop Med
NlmId: 7511476
123:123
JrId: 4357
long title: International surgery
short title: Int Surg
ISSN: 0020-8868
ISSN (Online): 
IsoAbbr: Int Surg
NlmId: 0043524
123:123
JrId: 4358
long title: International urology and nephrology
short title: Int Urol Nephrol
ISSN: 0301-1623
ISSN (Online): 1573-2584
IsoAbbr: Int Urol Nephrol
NlmId: 0262521
123:123
JrId: 4359
long title: AHA hospital technology series
short title: AHA Hosp Technol Ser
ISSN: 0735-4681
ISSN (Online): 
IsoAbbr: AHA Hosp Technol Ser
NlmId: 9880754
123:123
JrId: 4360
long title: International Symposium On Fluoridation And Preventive Dentistry
short title: Int Symp Fluorid Prev Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Int Symp Fluorid Prev Dent
NlmId: 9881598
123:123
JrId: 4361
long title: Internationale Zeitschrift fur angewandte Physiologie, einschliesslich Arbeitsphysiologie
short title: Int Z Angew Physiol
ISSN: 0020-9376
ISSN (Online): 
IsoAbbr: Int Z Angew Physiol
NlmId: 0410302
123:123
JrId: 4362
long title: Internationale Zeitschrift fur klinische Pharmakologie, Therapie, und Toxikologie. International journal of clinical pharmacology, therapy, and toxicology
short title: Int Z Klin Pharmakol Ther Toxikol
ISSN: 0020-9392
ISSN (Online): 
IsoAbbr: Int Z Klin Pharmakol Ther Toxikol
NlmId: 0340713
123:123
JrId: 4363
long title: Internationale Zeitschrift fur Vitamin- und Ernahrungsforschung. Beiheft
short title: Int Z Vitam Ernahrungsforsch Beih
ISSN: 0300-9831
ISSN (Online): 
IsoAbbr: Int Z Vitam Ernahrungsforsch Beih
NlmId: 0332153
123:123
JrId: 4364
long title: Internationale Zeitschrift fur Vitaminforschung. International journal of vitamin research. Journal international de vitaminologie
short title: Int Z Vitaminforsch
ISSN: 0020-9406
ISSN (Online): 
IsoAbbr: Int Z Vitaminforsch
NlmId: 1274010
123:123
JrId: 4365
long title: Invasion & metastasis
short title: Invasion Metastasis
ISSN: 0251-1789
ISSN (Online): 
IsoAbbr: Invasion Metastasis
NlmId: 8202435
123:123
JrId: 4366
long title: Internistische Praxis
short title: Internist Prax
ISSN: 0020-9570
ISSN (Online): 
IsoAbbr: Internist Prax
NlmId: 0165250
123:123
JrId: 4367
long title: Der Internist
short title: Internist (Berl)
ISSN: 0020-9554
ISSN (Online): 1432-1289
IsoAbbr: Internist (Berl)
NlmId: 0264620
123:123
JrId: 4368
long title: The Internist
short title: Internist
ISSN: 0020-9546
ISSN (Online): 
IsoAbbr: Internist
NlmId: 1251744
123:123
JrId: 4369
long title: Intervirology
short title: Intervirology
ISSN: 0300-5526
ISSN (Online): 1423-0100
IsoAbbr: Intervirology
NlmId: 0364265
123:123
JrId: 4370
long title: Investigative ophthalmology
short title: Invest Ophthalmol
ISSN: 0020-9988
ISSN (Online): 
IsoAbbr: Invest Ophthalmol
NlmId: 0374730
123:123
JrId: 4371
long title: Investigative ophthalmology & visual science
short title: Invest Ophthalmol Vis Sci
ISSN: 0146-0404
ISSN (Online): 1552-5783
IsoAbbr: Invest. Ophthalmol. Vis. Sci.
NlmId: 7703701
123:123
JrId: 4372
long title: Investigational new drugs
short title: Invest New Drugs
ISSN: 0167-6997
ISSN (Online): 1573-0646
IsoAbbr: Invest New Drugs
NlmId: 8309330
123:123
JrId: 4373
long title: Investigative radiology
short title: Invest Radiol
ISSN: 0020-9996
ISSN (Online): 1536-0210
IsoAbbr: Invest Radiol
NlmId: 0045377
123:123
JrId: 4374
long title: The Investor-owned hospital review
short title: Investor Owned Hosp Rev
ISSN: 0093-7312
ISSN (Online): 
IsoAbbr: Investor Owned Hosp Rev
NlmId: 7613884
123:123
JrId: 4375
long title: Investigative urology
short title: Invest Urol
ISSN: 0021-0005
ISSN (Online): 
IsoAbbr: Invest Urol
NlmId: 0374747
123:123
JrId: 4376
long title: Ion exchange and membranes
short title: Ion Exch Membr
ISSN: 0091-0619
ISSN (Online): 
IsoAbbr: Ion Exch Membr
NlmId: 0364544
123:123
JrId: 4377
long title: Iowa Dental Bulletin
short title: Iowa Dent Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Iowa Dent Bull
NlmId: 9877968
123:123
JrId: 4378
long title: The Iowa dental journal / Iowa State Dental Society
short title: Iowa Dent J
ISSN: 0021-0498
ISSN (Online): 
IsoAbbr: Iowa Dent J
NlmId: 9301639
123:123
JrId: 4379
long title: Iowa medicine : journal of the Iowa Medical Society
short title: Iowa Med
ISSN: 0746-8709
ISSN (Online): 
IsoAbbr: Iowa Med
NlmId: 8403404
123:123
JrId: 4380
long title: Iowa State University veterinarian
short title: Iowa State Univ Vet
ISSN: 0099-5851
ISSN (Online): 
IsoAbbr: Iowa State Univ Vet
NlmId: 17710170R
123:123
JrId: 4381
long title: Irish journal of medical science
short title: Ir J Med Sci
ISSN: 0021-1265
ISSN (Online): 1863-4362
IsoAbbr: Ir J Med Sci
NlmId: 7806864
123:123
JrId: 4382
long title: Irish medical journal
short title: Ir Med J
ISSN: 0332-3102
ISSN (Online): 
IsoAbbr: Ir Med J
NlmId: 0430275
123:123
JrId: 4383
long title: Irish nursing and hospital world
short title: Ir Nurs Hosp World
ISSN: 0790-7702
ISSN (Online): 
IsoAbbr: Ir Nurs Hosp World
NlmId: 0323465
123:123
JrId: 4384
long title: The Irish nursing news
short title: Ir Nurs News
ISSN: 0021-1354
ISSN (Online): 
IsoAbbr: Ir Nurs News
NlmId: 17710360R
123:123
JrId: 4385
long title: Irish nurses' journal
short title: Ir Nurses J
ISSN: 0021-1346
ISSN (Online): 
IsoAbbr: Ir Nurses J
NlmId: 0323464
123:123
JrId: 4386
long title: Iraqi Dental Journal
short title: Iraqi Dent J
ISSN: 
ISSN (Online): 
IsoAbbr: Iraqi Dent J
NlmId: 9883855
123:123
JrId: 4387
long title: Iryo
short title: Iryo
ISSN: 0021-1699
ISSN (Online): 
IsoAbbr: Iryo
NlmId: 0413672
123:123
JrId: 4388
long title: IRCS journal of medical science
short title: IRCS J Med Sci
ISSN: 0305-6481
ISSN (Online): 
IsoAbbr: IRCS J Med Sci
NlmId: 7505551
123:123
JrId: 4389
long title: ISA transactions
short title: ISA Trans
ISSN: 0019-0578
ISSN (Online): 1879-2022
IsoAbbr: ISA Trans
NlmId: 0374750
123:123
JrId: 4390
long title: Isis_ an international review devoted to the history of science and its cultural influences
short title: Isis
ISSN: 0021-1753
ISSN (Online): 1545-6994
IsoAbbr: Isis
NlmId: 2985182R
123:123
JrId: 4391
long title: Isozymes
short title: Isozymes Curr Top Biol Med Res
ISSN: 0160-3787
ISSN (Online): 
IsoAbbr: Isozymes Curr. Top. Biol. Med. Res.
NlmId: 7706779
123:123
JrId: 4392
long title: Human genetics. Supplement
short title: Hum Genet Suppl
ISSN: 0172-7699
ISSN (Online): 
IsoAbbr: Hum Genet Suppl
NlmId: 7809212
123:123
JrId: 4393
long title: The Israel annals of psychiatry and related disciplines
short title: Isr Ann Psychiatr Relat Discip
ISSN: 0021-1958
ISSN (Online): 
IsoAbbr: Isr Ann Psychiatr Relat Discip
NlmId: 0374751
123:123
JrId: 4394
long title: Israel journal of medical sciences
short title: Isr J Med Sci
ISSN: 0021-2180
ISSN (Online): 
IsoAbbr: Isr. J. Med. Sci.
NlmId: 0013105
123:123
JrId: 4395
long title: Refu'at ha-peh veha-shinayim (Tel Aviv, Israel : 1969)
short title: Refuat Hapeh Vehashinayim
ISSN: 0034-3161
ISSN (Online): 
IsoAbbr: Refuat Hapeh Vehashinayim
NlmId: 0227721
123:123
JrId: 4396
long title: Israel journal of zoology
short title: Isr J Zool
ISSN: 0021-2210
ISSN (Online): 
IsoAbbr: Isr. J. Zool.
NlmId: 0404433
123:123
JrId: 4397
long title: Immunopharmacology
short title: Immunopharmacology
ISSN: 0162-3109
ISSN (Online): 
IsoAbbr: Immunopharmacology
NlmId: 7902474
123:123
JrId: 4398
long title: Issues (National Council of State Boards of Nursing (U.S.))
short title: Issues
ISSN: 0885-0046
ISSN (Online): 
IsoAbbr: Issues
NlmId: 8505238
123:123
JrId: 4399
long title: Issues in mental health nursing
short title: Issues Ment Health Nurs
ISSN: 0161-2840
ISSN (Online): 1096-4673
IsoAbbr: Issues Ment Health Nurs
NlmId: 7907126
123:123
JrId: 4400
long title: The Israel journal of psychiatry and related sciences
short title: Isr J Psychiatry Relat Sci
ISSN: 0333-7308
ISSN (Online): 
IsoAbbr: Isr J Psychiatry Relat Sci
NlmId: 8108287
123:123
JrId: 4401
long title: Issledovaniia po genetike
short title: Issled Genet
ISSN: 0578-9508
ISSN (Online): 
IsoAbbr: Issled Genet
NlmId: 17710500R
123:123
JrId: 4402
long title: Issues in law & medicine
short title: Issues Law Med
ISSN: 8756-8160
ISSN (Online): 
IsoAbbr: Issues Law Med
NlmId: 8511295
123:123
JrId: 4403
long title: Istanbul Universitesi Dishekimligi Fakultesi dergisi = The journal of the Dental Faculty of Istanbul
short title: Istanbul Univ Dishekim Fak Derg
ISSN: 0257-8212
ISSN (Online): 
IsoAbbr: Istanbul Univ Dishekim Fak Derg
NlmId: 9425140
123:123
JrId: 4404
long title: Italian general review of dermatology
short title: Ital Gen Rev Dermatol
ISSN: 0021-292X
ISSN (Online): 
IsoAbbr: Ital Gen Rev Dermatol
NlmId: 0163320
123:123
JrId: 4405
long title: The Italian journal of biochemistry
short title: Ital J Biochem
ISSN: 0021-2938
ISSN (Online): 
IsoAbbr: Ital. J. Biochem.
NlmId: 0376564
123:123
JrId: 4406
long title: Italian journal of neurological sciences
short title: Ital J Neurol Sci
ISSN: 0392-0461
ISSN (Online): 
IsoAbbr: Ital J Neurol Sci
NlmId: 8006502
123:123
JrId: 4407
long title: The Italian journal of surgical sciences / sponsored by Societa italiana di chirurgia
short title: Ital J Surg Sci
ISSN: 0392-3525
ISSN (Online): 
IsoAbbr: Ital J Surg Sci
NlmId: 8213451
123:123
JrId: 4408
long title: Italian journal of orthopaedics and traumatology
short title: Ital J Orthop Traumatol
ISSN: 0390-5489
ISSN (Online): 
IsoAbbr: Ital J Orthop Traumatol
NlmId: 7511480
123:123
JrId: 4409
long title: Italian journal of orthopaedics and traumatology. Supplementum
short title: Ital J Orthop Traumatol Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Ital J Orthop Traumatol Suppl
NlmId: 7801241
123:123
JrId: 4410
long title: Izvestiia Akademii nauk SSSR. Seriia biologicheskaia
short title: Izv Akad Nauk SSSR Biol
ISSN: 0002-3329
ISSN (Online): 
IsoAbbr: Izv Akad Nauk SSSR Biol
NlmId: 7505543
123:123
JrId: 4411
long title: Izvestiia na Instituta po fiziologiia
short title: Izv Inst Fiziol (Sofiia)
ISSN: 0068-3922
ISSN (Online): 
IsoAbbr: Izv Inst Fiziol (Sofiia)
NlmId: 7503809
123:123
JrId: 4412
long title: Izvestiia na Mikrobiologicheskiia institut
short title: Izv Mikrobiol Inst (Sofiia)
ISSN: 0068-3957
ISSN (Online): 
IsoAbbr: Izv Mikrobiol Inst (Sofiia)
NlmId: 7600108
123:123
JrId: 4413
long title: Intensive care medicine
short title: Intensive Care Med
ISSN: 0342-4642
ISSN (Online): 1432-1238
IsoAbbr: Intensive Care Med
NlmId: 7704851
123:123
JrId: 4415
long title: Journal of abnormal child psychology
short title: J Abnorm Child Psychol
ISSN: 0091-0627
ISSN (Online): 1573-2835
IsoAbbr: J Abnorm Child Psychol
NlmId: 0364547
123:123
JrId: 4416
long title: Issues in health care of women
short title: Issues Health Care Women
ISSN: 0161-5246
ISSN (Online): 
IsoAbbr: Issues Health Care Women
NlmId: 7908143
123:123
JrId: 4417
long title: Journal of abnormal psychology
short title: J Abnorm Psychol
ISSN: 0021-843X
ISSN (Online): 1939-1846
IsoAbbr: J Abnorm Psychol
NlmId: 0034461
123:123
JrId: 4418
long title: Journal - Academy of General Dentistry
short title: J Acad Gen Dent
ISSN: 0001-4265
ISSN (Online): 
IsoAbbr: J Acad Gen Dent
NlmId: 7610507
123:123
JrId: 4419
long title: The Journal of the Acoustical Society of America
short title: J Acoust Soc Am
ISSN: 0001-4966
ISSN (Online): 1520-8524
IsoAbbr: J. Acoust. Soc. Am.
NlmId: 7503051
123:123
JrId: 4420
long title: Journal of advanced nursing
short title: J Adv Nurs
ISSN: 0309-2402
ISSN (Online): 1365-2648
IsoAbbr: J Adv Nurs
NlmId: 7609811
123:123
JrId: 4421
long title: Journal of agricultural and food chemistry
short title: J Agric Food Chem
ISSN: 0021-8561
ISSN (Online): 1520-5118
IsoAbbr: J. Agric. Food Chem.
NlmId: 0374755
123:123
JrId: 4422
long title: Journal of professional nursing : official journal of the American Association of Colleges of Nursing
short title: J Prof Nurs
ISSN: 8755-7223
ISSN (Online): 1532-8481
IsoAbbr: J Prof Nurs
NlmId: 8511298
123:123
JrId: 4423
long title: Journal of the Air Pollution Control Association
short title: J Air Pollut Control Assoc
ISSN: 0002-2470
ISSN (Online): 
IsoAbbr: J Air Pollut Control Assoc
NlmId: 7505567
123:123
JrId: 4424
long title: Journal of affective disorders
short title: J Affect Disord
ISSN: 0165-0327
ISSN (Online): 1573-2517
IsoAbbr: J Affect Disord
NlmId: 7906073
123:123
JrId: 4425
long title: Journal - Alabama Dental Association
short title: J Ala Dent Assoc
ISSN: 0002-4198
ISSN (Online): 
IsoAbbr: J Ala Dent Assoc
NlmId: 7505557
123:123
JrId: 4426
long title: The Journal of the All India Dental Association
short title: J All India Dent Assoc
ISSN: 0377-0516
ISSN (Online): 
IsoAbbr: J All India Dent Assoc
NlmId: 7503054
123:123
JrId: 4427
long title: The Journal of ambulatory care management
short title: J Ambul Care Manage
ISSN: 0148-9917
ISSN (Online): 1550-3267
IsoAbbr: J Ambul Care Manage
NlmId: 7802876
123:123
JrId: 4428
long title: Journal of the All-India Ophthalmological Society
short title: J All India Ophthalmol Soc
ISSN: 0044-7307
ISSN (Online): 
IsoAbbr: J All India Ophthalmol Soc
NlmId: 7503055
123:123
JrId: 4429
long title: Journal of the American College of Cardiology
short title: J Am Coll Cardiol
ISSN: 0735-1097
ISSN (Online): 1558-3597
IsoAbbr: J. Am. Coll. Cardiol.
NlmId: 8301365
123:123
JrId: 4430
long title: Journal of the American College of Nutrition
short title: J Am Coll Nutr
ISSN: 0731-5724
ISSN (Online): 1541-1087
IsoAbbr: J Am Coll Nutr
NlmId: 8215879
123:123
JrId: 4431
long title: The Journal of allergy and clinical immunology
short title: J Allergy Clin Immunol
ISSN: 0091-6749
ISSN (Online): 1097-6825
IsoAbbr: J. Allergy Clin. Immunol.
NlmId: 1275002
123:123
JrId: 4432
long title: Journal of the American Academy of Child Psychiatry
short title: J Am Acad Child Psychiatry
ISSN: 0002-7138
ISSN (Online): 
IsoAbbr: J Am Acad Child Psychiatry
NlmId: 7505568
123:123
JrId: 4433
long title: The Journal of the American Academy of Gold Foil Operators
short title: J Am Acad Gold Foil Oper
ISSN: 0002-7146
ISSN (Online): 
IsoAbbr: J Am Acad Gold Foil Oper
NlmId: 7605632
123:123
JrId: 4434
long title: The Journal of the American Association of Nurse Anesthetists
short title: J Am Assoc Nurse Anesth
ISSN: 0002-7448
ISSN (Online): 
IsoAbbr: J Am Assoc Nurse Anesth
NlmId: 0431453
123:123
JrId: 4435
long title: Journal of the American Chemical Society
short title: J Am Chem Soc
ISSN: 0002-7863
ISSN (Online): 1520-5126
IsoAbbr: J. Am. Chem. Soc.
NlmId: 7503056
123:123
JrId: 4436
long title: The Journal of the American College of Dentists
short title: J Am Coll Dent
ISSN: 0002-7979
ISSN (Online): 
IsoAbbr: J Am Coll Dent
NlmId: 7503057
123:123
JrId: 4437
long title: Journal of the American College Health Association
short title: J Am Coll Health Assoc
ISSN: 0002-7944
ISSN (Online): 
IsoAbbr: J Am Coll Health Assoc
NlmId: 7503059
123:123
JrId: 4438
long title: Journal of American college health : J of ACH
short title: J Am Coll Health
ISSN: 0744-8481
ISSN (Online): 1940-3208
IsoAbbr: J Am Coll Health
NlmId: 8214119
123:123
JrId: 4439
long title: Journal of the American Dental Association (1939)
short title: J Am Dent Assoc
ISSN: 0002-8177
ISSN (Online): 1943-4723
IsoAbbr: J Am Dent Assoc
NlmId: 7503060
123:123
JrId: 4440
long title: The Journal of the American Dental Hygienists' Association
short title: J Am Dent Hyg Assoc
ISSN: 0002-8185
ISSN (Online): 
IsoAbbr: J Am Dent Hyg Assoc
NlmId: 7505571
123:123
JrId: 4441
long title: Journal of the American Dental Society of Anesthesiology
short title: J Am Dent Soc Anesthesiol
ISSN: 
ISSN (Online): 
IsoAbbr: J Am Dent Soc Anesthesiol
NlmId: 7505572
123:123
JrId: 4442
long title: Journal of the American Dietetic Association
short title: J Am Diet Assoc
ISSN: 0002-8223
ISSN (Online): 1878-3570
IsoAbbr: J Am Diet Assoc
NlmId: 7503061
123:123
JrId: 4443
long title: Journal of the American Geriatrics Society
short title: J Am Geriatr Soc
ISSN: 0002-8614
ISSN (Online): 1532-5415
IsoAbbr: J Am Geriatr Soc
NlmId: 7503062
123:123
JrId: 4444
long title: Journal - American Health Care Association
short title: J Am Health Care Assoc
ISSN: 0360-4969
ISSN (Online): 
IsoAbbr: J Am Health Care Assoc
NlmId: 7600544
123:123
JrId: 4445
long title: Journal of the American Institute of Homeopathy
short title: J Am Inst Homeopath
ISSN: 0002-8967
ISSN (Online): 
IsoAbbr: J Am Inst Homeopath
NlmId: 7507175
123:123
JrId: 4446
long title: Journal of the American Institute of Planners
short title: J Am Inst Plann
ISSN: 0002-8991
ISSN (Online): 
IsoAbbr: J Am Inst Plann
NlmId: 9877929
123:123
JrId: 4447
long title: Journal of the American Medical Women's Association (1972)
short title: J Am Med Womens Assoc
ISSN: 0098-8421
ISSN (Online): 1551-8221
IsoAbbr: J Am Med Womens Assoc
NlmId: 7503064
123:123
JrId: 4448
long title: Journal of the American Oil Chemists' Society
short title: J Am Oil Chem Soc
ISSN: 0003-021X
ISSN (Online): 1558-9331
IsoAbbr: J Am Oil Chem Soc
NlmId: 7505574
123:123
JrId: 4449
long title: Journal of the American Optometric Association
short title: J Am Optom Assoc
ISSN: 0003-0244
ISSN (Online): 
IsoAbbr: J Am Optom Assoc
NlmId: 7505575
123:123
JrId: 4450
long title: Journal of the American Pharmaceutical Association
short title: J Am Pharm Assoc
ISSN: 0003-0465
ISSN (Online): 
IsoAbbr: J Am Pharm Assoc
NlmId: 7505576
123:123
JrId: 4451
long title: Journal of the American Planning Association. American Planning Association
short title: J Am Plann Assoc
ISSN: 0194-4363
ISSN (Online): 
IsoAbbr: J Am Plann Assoc
NlmId: 9878432
123:123
JrId: 4452
long title: Journal of applied toxicology : JAT
short title: J Appl Toxicol
ISSN: 0260-437X
ISSN (Online): 1099-1263
IsoAbbr: J Appl Toxicol
NlmId: 8109495
123:123
JrId: 4453
long title: Journal of biochemical and biophysical methods
short title: J Biochem Biophys Methods
ISSN: 0165-022X
ISSN (Online): 0165-022X
IsoAbbr: J. Biochem. Biophys. Methods
NlmId: 7907378
123:123
JrId: 4454
long title: Journal - Association for Hospital Medical Education
short title: J Assoc Hosp Med Educ
ISSN: 0148-4869
ISSN (Online): 
IsoAbbr: J Assoc Hosp Med Educ
NlmId: 7705084
123:123
JrId: 4455
long title: Journal of economics and business
short title: J Econ Bus
ISSN: 0148-6195
ISSN (Online): 
IsoAbbr: J Econ Bus
NlmId: 9878121
123:123
JrId: 4456
long title: Journal of the autonomic nervous system
short title: J Auton Nerv Syst
ISSN: 0165-1838
ISSN (Online): 
IsoAbbr: J. Auton. Nerv. Syst.
NlmId: 8003419
123:123
JrId: 4457
long title: The Journal of the American Association of Nephrology Nurses & Technicians
short title: J Am Assoc Nephrol Nurses Tech
ISSN: 0360-7615
ISSN (Online): 
IsoAbbr: J Am Assoc Nephrol Nurses Tech
NlmId: 7601746
123:123
JrId: 4458
long title: The Journal of audiovisual media in medicine
short title: J Audiov Media Med
ISSN: 0140-511X
ISSN (Online): 1465-3494
IsoAbbr: J Audiov Media Med
NlmId: 7803121
123:123
JrId: 4459
long title: Journal of the American Podiatry Association
short title: J Am Podiatry Assoc
ISSN: 0003-0538
ISSN (Online): 
IsoAbbr: J Am Podiatry Assoc
NlmId: 7505577
123:123
JrId: 4460
long title: Journal of the American Psychoanalytic Association
short title: J Am Psychoanal Assoc
ISSN: 0003-0651
ISSN (Online): 1941-2460
IsoAbbr: J Am Psychoanal Assoc
NlmId: 7505579
123:123
JrId: 4461
long title: Journal - American Intra-Ocular Implant Society
short title: J Am Intraocul Implant Soc
ISSN: 0146-2776
ISSN (Online): 
IsoAbbr: J Am Intraocul Implant Soc
NlmId: 7701858
123:123
JrId: 4462
long title: The Journal for hospital admitting management : official publication of the National Association of Hospital Admitting Managers / NAHAM
short title: J Hosp Admit Manage
ISSN: 0894-1068
ISSN (Online): 
IsoAbbr: J Hosp Admit Manage
NlmId: 8704017
123:123
JrId: 4463
long title: Journal of American insurance
short title: J Am Insur
ISSN: 0021-874X
ISSN (Online): 
IsoAbbr: J Am Insur
NlmId: 0254060
123:123
JrId: 4464
long title: The Journal of the American Society for Geriatric Dentistry
short title: J Am Soc Geriatr Dent
ISSN: 0003-1054
ISSN (Online): 
IsoAbbr: J Am Soc Geriatr Dent
NlmId: 7503066
123:123
JrId: 4465
long title: Journal of allied health
short title: J Allied Health
ISSN: 0090-7421
ISSN (Online): 1945-404X
IsoAbbr: J Allied Health
NlmId: 0361603
123:123
JrId: 4466
long title: Journal (Anglo-Continental Dental Society)
short title: J Anglocont Dent Soc
ISSN: 0003-3324
ISSN (Online): 
IsoAbbr: J Anglocont Dent Soc
NlmId: 8301204
123:123
JrId: 4467
long title: Journal of the American Audiology Society
short title: J Am Audiol Soc
ISSN: 0360-9294
ISSN (Online): 
IsoAbbr: J Am Audiol Soc
NlmId: 7602679
123:123
JrId: 4468
long title: The Journal of the American Society for Preventive Dentistry
short title: J Am Soc Prev Dent
ISSN: 0093-4518
ISSN (Online): 
IsoAbbr: J Am Soc Prev Dent
NlmId: 0415031
123:123
JrId: 4469
long title: The Journal of the American Academy of Psychoanalysis
short title: J Am Acad Psychoanal
ISSN: 0090-3604
ISSN (Online): 
IsoAbbr: J Am Acad Psychoanal
NlmId: 7505570
123:123
JrId: 4470
long title: Journal of the American Auditory Society
short title: J Am Aud Soc
ISSN: 0164-5080
ISSN (Online): 
IsoAbbr: J Am Aud Soc
NlmId: 7907691
123:123
JrId: 4471
long title: Journal of the American Society for Information Science. American Society for Information Science
short title: J Am Soc Inf Sci
ISSN: 0002-8231
ISSN (Online): 
IsoAbbr: J Am Soc Inf Sci
NlmId: 0232761
123:123
JrId: 4472
long title: The Journal of the American Society of Psychosomatic Dentistry and Medicine
short title: J Am Soc Psychosom Dent Med
ISSN: 0003-1194
ISSN (Online): 
IsoAbbr: J Am Soc Psychosom Dent Med
NlmId: 7505581
123:123
JrId: 4473
long title: International journal of psychophysiology : official journal of the International Organization of Psychophysiology
short title: Int J Psychophysiol
ISSN: 0167-8760
ISSN (Online): 1872-7697
IsoAbbr: Int J Psychophysiol
NlmId: 8406214
123:123
JrId: 4474
long title: IMJ. Illinois medical journal
short title: IMJ Ill Med J
ISSN: 0019-2120
ISSN (Online): 
IsoAbbr: IMJ Ill Med J
NlmId: 7703940
123:123
JrId: 4475
long title: Jordemodern
short title: Jordemodern
ISSN: 0021-7468
ISSN (Online): 
IsoAbbr: Jordemodern
NlmId: 17810330R
123:123
JrId: 4476
long title: Journal of applied physiology: respiratory, environmental and exercise physiology
short title: J Appl Physiol
ISSN: 0161-7567
ISSN (Online): 
IsoAbbr: J Appl Physiol
NlmId: 7801242
123:123
JrId: 4477
long title: Journal of adolescent health care : official publication of the Society for Adolescent Medicine
short title: J Adolesc Health Care
ISSN: 0197-0070
ISSN (Online): 
IsoAbbr: J Adolesc Health Care
NlmId: 8100395
123:123
JrId: 4478
long title: Journal of the American Society for the Study of Orthodontics. American Society for the Study of Orthodontics
short title: J Am Soc Study Orthod
ISSN: 0003-1089
ISSN (Online): 
IsoAbbr: J Am Soc Study Orthod
NlmId: 9875580
123:123
JrId: 4479
long title: JCAH perspectives. Joint Commission on Accreditation of Hospitals
short title: JCAH Perspect
ISSN: 0277-8327
ISSN (Online): 
IsoAbbr: JCAH Perspect
NlmId: 8208742
123:123
JrId: 4480
long title: Journal (American Academy of Gnathologic Orthopedics)
short title: J Am Acad Gnathol Orthop
ISSN: 0886-1064
ISSN (Online): 
IsoAbbr: J Am Acad Gnathol Orthop
NlmId: 8709880
123:123
JrId: 4481
long title: Journal of the American Venereal Disease Association
short title: J Am Vener Dis Assoc
ISSN: 0095-148X
ISSN (Online): 
IsoAbbr: J Am Vener Dis Assoc
NlmId: 7500328
123:123
JrId: 4482
long title: Journal of the American Veterinary Medical Association
short title: J Am Vet Med Assoc
ISSN: 0003-1488
ISSN (Online): 1943-569X
IsoAbbr: J. Am. Vet. Med. Assoc.
NlmId: 7503067
123:123
JrId: 4483
long title: The Journal of analytical psychology
short title: J Anal Psychol
ISSN: 0021-8774
ISSN (Online): 1468-5922
IsoAbbr: J Anal Psychol
NlmId: 0376573
123:123
JrId: 4484
long title: Journal of andrology
short title: J Androl
ISSN: 0196-3635
ISSN (Online): 1939-4640
IsoAbbr: J. Androl.
NlmId: 8106453
123:123
JrId: 4485
long title: Japanese journal of cancer research : Gann
short title: Jpn J Cancer Res
ISSN: 0910-5050
ISSN (Online): 
IsoAbbr: Jpn. J. Cancer Res.
NlmId: 8509412
123:123
JrId: 4486
long title: Journal of anatomy
short title: J Anat
ISSN: 0021-8782
ISSN (Online): 1469-7580
IsoAbbr: J. Anat.
NlmId: 0137162
123:123
JrId: 4487
long title: Journal of animal science
short title: J Anim Sci
ISSN: 0021-8812
ISSN (Online): 1525-3163
IsoAbbr: J. Anim. Sci.
NlmId: 8003002
123:123
JrId: 4488
long title: Hospital capital finance American Hospital Association, Division of Hospital Planning and Capital Finance
short title: Hosp Cap Finance
ISSN: 0742-5708
ISSN (Online): 
IsoAbbr: Hosp Cap Finance
NlmId: 8410882
123:123
JrId: 4489
long title: Home care economics
short title: Home Care Econ
ISSN: 0891-9364
ISSN (Online): 
IsoAbbr: Home Care Econ
NlmId: 8707765
123:123
JrId: 4490
long title: The Journal of antibiotics
short title: J Antibiot (Tokyo)
ISSN: 0021-8820
ISSN (Online): 
IsoAbbr: J. Antibiot.
NlmId: 0151115
123:123
JrId: 4491
long title: The Healthcare Forum journal
short title: Healthc Forum J
ISSN: 0899-9287
ISSN (Online): 
IsoAbbr: Healthc Forum J
NlmId: 8801357
123:123
JrId: 4492
long title: Hearing research
short title: Hear Res
ISSN: 0378-5955
ISSN (Online): 1878-5891
IsoAbbr: Hear. Res.
NlmId: 7900445
123:123
JrId: 4493
long title: Health care for women international
short title: Health Care Women Int
ISSN: 0739-9332
ISSN (Online): 1096-4665
IsoAbbr: Health Care Women Int
NlmId: 8411543
123:123
JrId: 4494
long title: The Journal of antibiotics. Ser. B
short title: J Antibiot B
ISSN: 0447-8991
ISSN (Online): 
IsoAbbr: J Antibiot B
NlmId: 0154411
123:123
JrId: 4495
long title: The Journal of antimicrobial chemotherapy
short title: J Antimicrob Chemother
ISSN: 0305-7453
ISSN (Online): 1460-2091
IsoAbbr: J. Antimicrob. Chemother.
NlmId: 7513617
123:123
JrId: 4496
long title: The Journal of applied behavioral science
short title: J Appl Behav Sci
ISSN: 0021-8863
ISSN (Online): 
IsoAbbr: J Appl Behav Sci
NlmId: 0060433
123:123
JrId: 4497
long title: Journal Of Apdsa_ Asian Pacific Dental Student Association
short title: J APDSA (Tokyo)
ISSN: 0571-2912
ISSN (Online): 
IsoAbbr: J APDSA (Tokyo)
NlmId: 9875625
123:123
JrId: 4498
long title: Hawaii dental journal
short title: Hawaii Dent J
ISSN: 0891-9933
ISSN (Online): 
IsoAbbr: Hawaii Dent J
NlmId: 8502148
123:123
JrId: 4499
long title: Healthcare forum
short title: Healthc Forum
ISSN: 0885-257X
ISSN (Online): 
IsoAbbr: Healthc Forum
NlmId: 8511257
123:123
JrId: 4500
long title: The Journal of applied bacteriology
short title: J Appl Bacteriol
ISSN: 0021-8847
ISSN (Online): 
IsoAbbr: J. Appl. Bacteriol.
NlmId: 7503050
123:123
JrId: 4501
long title: Journal of applied behavior analysis
short title: J Appl Behav Anal
ISSN: 0021-8855
ISSN (Online): 1938-3703
IsoAbbr: J Appl Behav Anal
NlmId: 0174763
123:123
JrId: 4502
long title: Nihon Rai Gakkai zasshi
short title: Nihon Rai Gakkai Zasshi
ISSN: 0386-3980
ISSN (Online): 
IsoAbbr: Nihon Rai Gakkai Zasshi
NlmId: 7901165
123:123
JrId: 4503
long title: The Journal of applied nutrition
short title: J Appl Nutr
ISSN: 0021-8960
ISSN (Online): 
IsoAbbr: J Appl Nutr
NlmId: 0404726
123:123
JrId: 4504
long title: Journal of applied biochemistry
short title: J Appl Biochem
ISSN: 0161-7354
ISSN (Online): 
IsoAbbr: J. Appl. Biochem.
NlmId: 7908148
123:123
JrId: 4505
long title: HealthSpan
short title: Healthspan
ISSN: 0883-0452
ISSN (Online): 
IsoAbbr: Healthspan
NlmId: 8507456
123:123
JrId: 4506
long title: Healthcare executive currents
short title: Healthc Exec Curr
ISSN: 0898-1647
ISSN (Online): 
IsoAbbr: Healthc Exec Curr
NlmId: 9004556
123:123
JrId: 4507
long title: Journal of applied physiology
short title: J Appl Physiol
ISSN: 0021-8987
ISSN (Online): 
IsoAbbr: J Appl Physiol
NlmId: 0376576
123:123
JrId: 4508
long title: Journal of applied physiology (Bethesda, Md. : 1985)
short title: J Appl Physiol
ISSN: 8750-7587
ISSN (Online): 1522-1601
IsoAbbr: J. Appl. Physiol.
NlmId: 8502536
123:123
JrId: 4509
long title: Hematologic pathology
short title: Hematol Pathol
ISSN: 0886-0238
ISSN (Online): 
IsoAbbr: Hematol Pathol
NlmId: 8707764
123:123
JrId: 4510
long title: Healthcare executive
short title: Healthc Exec
ISSN: 0883-5381
ISSN (Online): 
IsoAbbr: Healthc Exec
NlmId: 8612808
123:123
JrId: 4511
long title: Health matrix
short title: Health Matrix
ISSN: 0748-383X
ISSN (Online): 
IsoAbbr: Health Matrix
NlmId: 8405332
123:123
JrId: 4512
long title: The Journal of applied psychology
short title: J Appl Psychol
ISSN: 0021-9010
ISSN (Online): 1939-1854
IsoAbbr: J Appl Psychol
NlmId: 0222526
123:123
JrId: 4513
long title: Hematology/oncology clinics of North America
short title: Hematol Oncol Clin North Am
ISSN: 0889-8588
ISSN (Online): 1558-1977
IsoAbbr: Hematol. Oncol. Clin. North Am.
NlmId: 8709473
123:123
JrId: 4514
long title: Health policy (Amsterdam, Netherlands)
short title: Health Policy
ISSN: 0168-8510
ISSN (Online): 1872-6054
IsoAbbr: Health Policy
NlmId: 8409431
123:123
JrId: 4515
long title: In vitro cellular & developmental biology : journal of the Tissue Culture Association
short title: In Vitro Cell Dev Biol
ISSN: 0883-8364
ISSN (Online): 
IsoAbbr: In Vitro Cell. Dev. Biol.
NlmId: 8506951
123:123
JrId: 4516
long title: Heart and vessels
short title: Heart Vessels
ISSN: 0910-8327
ISSN (Online): 1615-2573
IsoAbbr: Heart Vessels
NlmId: 8511258
123:123
JrId: 4517
long title: International disability studies
short title: Int Disabil Stud
ISSN: 0259-9147
ISSN (Online): 
IsoAbbr: Int Disabil Stud
NlmId: 8710422
123:123
JrId: 4518
long title: Heart and vessels. Supplement
short title: Heart Vessels Suppl
ISSN: 0935-736X
ISSN (Online): 
IsoAbbr: Heart Vessels Suppl
NlmId: 8810802
123:123
JrId: 4519
long title: The Journal of the Arkansas Medical Society
short title: J Ark Med Soc
ISSN: 0004-1858
ISSN (Online): 
IsoAbbr: J Ark Med Soc
NlmId: 7503069
123:123
JrId: 4520
long title: JAAMI_ journal of the Association for the Advancement of Medical Instrumentation
short title: J Assoc Adv Med Instrum
ISSN: 0004-5446
ISSN (Online): 
IsoAbbr: J Assoc Adv Med Instrum
NlmId: 1275534
123:123
JrId: 4521
long title: Journal of the Association for the Care of Children in Hospitals
short title: J Assoc Care Child Hosp
ISSN: 0145-3351
ISSN (Online): 
IsoAbbr: J Assoc Care Child Hosp
NlmId: 7613888
123:123
JrId: 4522
long title: The Journal of asthma : official journal of the Association for the Care of Asthma
short title: J Asthma
ISSN: 0277-0903
ISSN (Online): 1532-4303
IsoAbbr: J Asthma
NlmId: 8106454
123:123
JrId: 4523
long title: Healthcare management forum / Canadian College of Health Service Executives = Forum gestion des soins de sante / College canadien des directeurs de services de sante
short title: Healthc Manage Forum
ISSN: 0840-4704
ISSN (Online): 
IsoAbbr: Healthc Manage Forum
NlmId: 8805307
123:123
JrId: 4524
long title: Journal - Association of Official Analytical Chemists
short title: J Assoc Off Anal Chem
ISSN: 0004-5756
ISSN (Online): 
IsoAbbr: J Assoc Off Anal Chem
NlmId: 7505559
123:123
JrId: 4525
long title: Health facilities management
short title: Health Facil Manage
ISSN: 0899-6210
ISSN (Online): 
IsoAbbr: Health Facil Manage
NlmId: 8906517
123:123
JrId: 4526
long title: Journal of the Association for Physical and Mental Rehabilitation
short title: J Assoc Phys Ment Rehabil
ISSN: 0098-8448
ISSN (Online): 
IsoAbbr: J Assoc Phys Ment Rehabil
NlmId: 7503071
123:123
JrId: 4527
long title: Journal of biological photography
short title: J Biol Photogr
ISSN: 0274-497X
ISSN (Online): 
IsoAbbr: J Biol Photogr
NlmId: 8006504
123:123
JrId: 4528
long title: International journal of instructional media
short title: Int J Instr Media
ISSN: 0092-1815
ISSN (Online): 
IsoAbbr: Int J Instr Media
NlmId: 9877780
123:123
JrId: 4529
long title: Journal of the American Academy of Child and Adolescent Psychiatry
short title: J Am Acad Child Adolesc Psychiatry
ISSN: 0890-8567
ISSN (Online): 1527-5418
IsoAbbr: J Am Acad Child Adolesc Psychiatry
NlmId: 8704565
123:123
JrId: 4530
long title: The Journal of the Association of Physicians of India
short title: J Assoc Physicians India
ISSN: 0004-5772
ISSN (Online): 
IsoAbbr: J Assoc Physicians India
NlmId: 7505585
123:123
JrId: 4531
long title: The Journal of asthma research
short title: J Asthma Res
ISSN: 0021-9134
ISSN (Online): 
IsoAbbr: J Asthma Res
NlmId: 0376577
123:123
JrId: 4532
long title: Journal of atherosclerosis research
short title: J Atheroscler Res
ISSN: 0368-1319
ISSN (Online): 
IsoAbbr: J Atheroscler Res
NlmId: 0242574
123:123
JrId: 4533
long title: The Journal of auditory research
short title: J Aud Res
ISSN: 0021-9177
ISSN (Online): 
IsoAbbr: J Aud Res
NlmId: 0014024
123:123
JrId: 4534
long title: Journal Of The Australian Institute Of Surgical And Dental Technicians (Melbourne)
short title: J Aust Inst Surg Dent Tech
ISSN: 0313-8356
ISSN (Online): 
IsoAbbr: J Aust Inst Surg Dent Tech
NlmId: 9883613
123:123
JrId: 4535
long title: Hospital guest relations report
short title: Hosp Guest Relations Rep
ISSN: 0899-8957
ISSN (Online): 
IsoAbbr: Hosp Guest Relations Rep
NlmId: 8802247
123:123
JrId: 4536
long title: Journal of autism and childhood schizophrenia
short title: J Autism Child Schizophr
ISSN: 0021-9185
ISSN (Online): 
IsoAbbr: J Autism Child Schizophr
NlmId: 1264240
123:123
JrId: 4537
long title: Journal of autism and developmental disorders
short title: J Autism Dev Disord
ISSN: 0162-3257
ISSN (Online): 1573-3432
IsoAbbr: J Autism Dev Disord
NlmId: 7904301
123:123
JrId: 4538
long title: Journal Das Auxiliares Odontologicas
short title: J Aux Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: J Aux Odontol
NlmId: 9875624
123:123
JrId: 4539
long title: Interior design (New York, N.Y.)
short title: Inter Des
ISSN: 0020-5508
ISSN (Online): 
IsoAbbr: Inter Des
NlmId: 9877782
123:123
JrId: 4540
long title: Journal of bacteriology
short title: J Bacteriol
ISSN: 0021-9193
ISSN (Online): 1098-5530
IsoAbbr: J. Bacteriol.
NlmId: 2985120R
123:123
JrId: 4541
long title: Journal belge de medecine physique et de rehabilitation. Belgisch tijdschrift voor fysische geneeskunde en rehabilitatie
short title: J Belge Med Phys Rehabil
ISSN: 0250-4766
ISSN (Online): 
IsoAbbr: J Belge Med Phys Rehabil
NlmId: 7903309
123:123
JrId: 4542
long title: Journal of the Baltimore College of Dental Surgery
short title: J Baltimore Coll Dent Surg
ISSN: 0067-3072
ISSN (Online): 
IsoAbbr: J Baltimore Coll Dent Surg
NlmId: 7505588
123:123
JrId: 4543
long title: Princess Takamatsu symposia
short title: Princess Takamatsu Symp
ISSN: 
ISSN (Online): 
IsoAbbr: Int. Symp. Princess Takamatsu Cancer Res. Fund
NlmId: 9301172
123:123
JrId: 4545
long title: Journal belge de medecine physique. Belgisch tijdschrift voor fysische geneeskunde
short title: J Belge Med Phys
ISSN: 0378-9500
ISSN (Online): 
IsoAbbr: J Belge Med Phys
NlmId: 7903136
123:123
JrId: 4546
long title: Journal belge de radiologie
short title: J Belge Radiol
ISSN: 0021-7646
ISSN (Online): 
IsoAbbr: J Belge Radiol
NlmId: 0420407
123:123
JrId: 4547
long title: Journal belge de rhumatologie et de medecine physique. Belgisch tijdschrift voor reumatologie en fysische geneeskunde
short title: J Belge Rhumatol Med Phys
ISSN: 0021-7654
ISSN (Online): 
IsoAbbr: J Belge Rhumatol Med Phys
NlmId: 0071414
123:123
JrId: 4548
long title: The journal of the Bergen County Dental Society. Bergen County Dental Society
short title: J Bergen Cty Dent Soc
ISSN: 0092-9832
ISSN (Online): 
IsoAbbr: J Bergen Cty Dent Soc
NlmId: 7507180
123:123
JrId: 4549
long title: The Journal of clinical psychiatry
short title: J Clin Psychiatry
ISSN: 0160-6689
ISSN (Online): 1555-2101
IsoAbbr: J Clin Psychiatry
NlmId: 7801243
123:123
JrId: 4550
long title: Journal of clinical apheresis
short title: J Clin Apher
ISSN: 0733-2459
ISSN (Online): 1098-1101
IsoAbbr: J Clin Apher
NlmId: 8216305
123:123
JrId: 4551
long title: Contract interiors
short title: Contract Inter
ISSN: 0148-012X
ISSN (Online): 
IsoAbbr: Contract Inter
NlmId: 9877842
123:123
JrId: 4552
long title: Journal of biochemistry
short title: J Biochem
ISSN: 0021-924X
ISSN (Online): 1756-2651
IsoAbbr: J. Biochem.
NlmId: 0376600
123:123
JrId: 4553
long title: The Journal of biocommunication
short title: J Biocommun
ISSN: 0094-2499
ISSN (Online): 1936-4563
IsoAbbr: J Biocommun
NlmId: 0425742
123:123
JrId: 4554
long title: Journal of bioenergetics
short title: J Bioenerg
ISSN: 0449-5705
ISSN (Online): 
IsoAbbr: J Bioenerg
NlmId: 1301714
123:123
JrId: 4555
long title: Journal of bioenergetics and biomembranes
short title: J Bioenerg Biomembr
ISSN: 0145-479X
ISSN (Online): 1573-6881
IsoAbbr: J. Bioenerg. Biomembr.
NlmId: 7701859
123:123
JrId: 4556
long title: Journal de biologie buccale
short title: J Biol Buccale
ISSN: 0301-3952
ISSN (Online): 
IsoAbbr: J Biol Buccale
NlmId: 0400336
123:123
JrId: 4557
long title: Journal of bioengineering
short title: J Bioeng
ISSN: 0145-3068
ISSN (Online): 
IsoAbbr: J Bioeng
NlmId: 7801772
123:123
JrId: 4558
long title: Health industry today
short title: Health Ind Today
ISSN: 0745-4678
ISSN (Online): 
IsoAbbr: Health Ind Today
NlmId: 8400108
123:123
JrId: 4559
long title: The Journal of biological chemistry
short title: J Biol Chem
ISSN: 0021-9258
ISSN (Online): 1083-351X
IsoAbbr: J. Biol. Chem.
NlmId: 2985121R
123:123
JrId: 4560
long title: Journal of the Biological Photographic Association
short title: J Biol Photogr Assoc
ISSN: 0006-3215
ISSN (Online): 
IsoAbbr: J Biol Photogr Assoc
NlmId: 7503073
123:123
JrId: 4562
long title: Journal of biological standardization
short title: J Biol Stand
ISSN: 0092-1157
ISSN (Online): 
IsoAbbr: J Biol Stand
NlmId: 0400335
123:123
JrId: 4563
long title: Journal of biomechanics
short title: J Biomech
ISSN: 0021-9290
ISSN (Online): 1873-2380
IsoAbbr: J Biomech
NlmId: 0157375
123:123
JrId: 4564
long title: Journal of autonomic pharmacology
short title: J Auton Pharmacol
ISSN: 0144-1795
ISSN (Online): 1365-2680
IsoAbbr: J Auton Pharmacol
NlmId: 8106455
123:123
JrId: 4565
long title: Journal de biomateriaux dentaires : [publication du College francais de biomateriaux dentaires]
short title: J Biomater Dent
ISSN: 0295-6195
ISSN (Online): 
IsoAbbr: J Biomater Dent
NlmId: 8612237
123:123
JrId: 4566
long title: Journal of biomedical materials research
short title: J Biomed Mater Res
ISSN: 0021-9304
ISSN (Online): 1097-4636
IsoAbbr: J. Biomed. Mater. Res.
NlmId: 0112726
123:123
JrId: 4567
long title: Journal of biosocial science
short title: J Biosoc Sci
ISSN: 0021-9320
ISSN (Online): 1469-7599
IsoAbbr: J Biosoc Sci
NlmId: 0177346
123:123
JrId: 4568
long title: Journal of biosocial science. Supplement
short title: J Biosoc Sci Suppl
ISSN: 0300-9645
ISSN (Online): 
IsoAbbr: J Biosoc Sci Suppl
NlmId: 0235416
123:123
JrId: 4569
long title: The Journal of bone and joint surgery. American volume
short title: J Bone Joint Surg Am
ISSN: 0021-9355
ISSN (Online): 1535-1386
IsoAbbr: J Bone Joint Surg Am
NlmId: 0014030
123:123
JrId: 4570
long title: The Journal of bone and joint surgery. British volume
short title: J Bone Joint Surg Br
ISSN: 0301-620X
ISSN (Online): 
IsoAbbr: J Bone Joint Surg Br
NlmId: 0375355
123:123
JrId: 4571
long title: Journal of the British Endodontic Society
short title: J Br Endod Soc
ISSN: 0007-0653
ISSN (Online): 
IsoAbbr: J Br Endod Soc
NlmId: 7507181
123:123
JrId: 4572
long title: Jornal brasileiro de doencas toracicas
short title: J Bras Doencas Torac
ISSN: 0047-2069
ISSN (Online): 
IsoAbbr: J Bras Doencas Torac
NlmId: 0071033
123:123
JrId: 4573
long title: The Journal of business strategy
short title: J Bus Strategy
ISSN: 0275-6668
ISSN (Online): 
IsoAbbr: J Bus Strategy
NlmId: 9879872
123:123
JrId: 4574
long title: Journal of cancer research and clinical oncology
short title: J Cancer Res Clin Oncol
ISSN: 0171-5216
ISSN (Online): 1432-1335
IsoAbbr: J. Cancer Res. Clin. Oncol.
NlmId: 7902060
123:123
JrId: 4575
long title: Jornal brasileiro de psiquiatria
short title: J Bras Psiquiatr
ISSN: 0047-2085
ISSN (Online): 
IsoAbbr: J Bras Psiquiatr
NlmId: 0413673
123:123
JrId: 4576
long title: The Journal of burn care & rehabilitation
short title: J Burn Care Rehabil
ISSN: 0273-8481
ISSN (Online): 
IsoAbbr: J Burn Care Rehabil
NlmId: 8110188
123:123
JrId: 4577
long title: Hospital law newsletter
short title: Hosp Law Newsl
ISSN: 0738-0984
ISSN (Online): 
IsoAbbr: Hosp Law Newsl
NlmId: 8911901
123:123
JrId: 4578
long title: Journal - California Dental Association
short title: J Calif Dent Assoc
ISSN: 0008-0977
ISSN (Online): 
IsoAbbr: J Calif Dent Assoc
NlmId: 7507164
123:123
JrId: 4579
long title: Journal of the Canadian Association of Radiologists
short title: J Can Assoc Radiol
ISSN: 0008-2902
ISSN (Online): 
IsoAbbr: J Can Assoc Radiol
NlmId: 7505589
123:123
JrId: 4580
long title: Journal of the Canadian Dental Association
short title: J Can Dent Assoc (Tor)
ISSN: 0008-3372
ISSN (Online): 
IsoAbbr: J Can Dent Assoc (Tor)
NlmId: 7505590
123:123
JrId: 4581
long title: Journal of the Canadian Dietetic Association
short title: J Can Diet Assoc
ISSN: 0008-3399
ISSN (Online): 
IsoAbbr: J Can Diet Assoc
NlmId: 0415554
123:123
JrId: 4582
long title: The Journal of cardiovascular surgery
short title: J Cardiovasc Surg (Torino)
ISSN: 0021-9509
ISSN (Online): 
IsoAbbr: J Cardiovasc Surg (Torino)
NlmId: 0066127
123:123
JrId: 4583
long title: Health manpower management
short title: Health Manpow Manage
ISSN: 0955-2065
ISSN (Online): 
IsoAbbr: Health Manpow Manage
NlmId: 8911894
123:123
JrId: 4584
long title: Health management quarterly : HMQ
short title: Health Manage Q
ISSN: 
ISSN (Online): 
IsoAbbr: Health Manage Q
NlmId: 8502875
123:123
JrId: 4585
long title: The Journal of cell biology
short title: J Cell Biol
ISSN: 0021-9525
ISSN (Online): 1540-8140
IsoAbbr: J. Cell Biol.
NlmId: 0375356
123:123
JrId: 4586
long title: Journal of cellular physiology
short title: J Cell Physiol
ISSN: 0021-9541
ISSN (Online): 1097-4652
IsoAbbr: J. Cell. Physiol.
NlmId: 0050222
123:123
JrId: 4587
long title: Journal of cellular physiology. Supplement
short title: J Cell Physiol Suppl
ISSN: 0737-1462
ISSN (Online): 
IsoAbbr: J Cell Physiol Suppl
NlmId: 8300145
123:123
JrId: 4588
long title: Hand clinics
short title: Hand Clin
ISSN: 0749-0712
ISSN (Online): 1558-1969
IsoAbbr: Hand Clin
NlmId: 8510415
123:123
JrId: 4589
long title: Hospital entrepreneurs' newsletter
short title: Hosp Entrep Newsl
ISSN: 8756-7253
ISSN (Online): 
IsoAbbr: Hosp Entrep Newsl
NlmId: 8712401
123:123
JrId: 4590
long title: Journal of cellular biochemistry
short title: J Cell Biochem
ISSN: 0730-2312
ISSN (Online): 1097-4644
IsoAbbr: J. Cell. Biochem.
NlmId: 8205768
123:123
JrId: 4591
long title: Journal of cell science. Supplement
short title: J Cell Sci Suppl
ISSN: 0269-3518
ISSN (Online): 
IsoAbbr: J. Cell Sci. Suppl.
NlmId: 8502898
123:123
JrId: 4592
long title: Journal of cell science
short title: J Cell Sci
ISSN: 0021-9533
ISSN (Online): 1477-9137
IsoAbbr: J. Cell. Sci.
NlmId: 0052457
123:123
JrId: 4593
long title: Journal of cerebral blood flow and metabolism : official journal of the International Society of Cerebral Blood Flow and Metabolism
short title: J Cereb Blood Flow Metab
ISSN: 0271-678X
ISSN (Online): 1559-7016
IsoAbbr: J. Cereb. Blood Flow Metab.
NlmId: 8112566
123:123
JrId: 4594
long title: Journal of chemical documentation
short title: J Chem Doc
ISSN: 0021-9576
ISSN (Online): 
IsoAbbr: J Chem Doc
NlmId: 7505011
123:123
JrId: 4595
long title: The Journal of diabetic complications
short title: J Diabet Complications
ISSN: 0891-6632
ISSN (Online): 
IsoAbbr: J Diabet Complications
NlmId: 8708656
123:123
JrId: 4596
long title: Holistic nursing practice
short title: Holist Nurs Pract
ISSN: 0887-9311
ISSN (Online): 1550-5138
IsoAbbr: Holist Nurs Pract
NlmId: 8702105
123:123
JrId: 4597
long title: Journal of chemical education
short title: J Chem Educ
ISSN: 0021-9584
ISSN (Online): 
IsoAbbr: J Chem Educ
NlmId: 2985122R
123:123
JrId: 4598
long title: Journal of chemical information and computer sciences
short title: J Chem Inf Comput Sci
ISSN: 0095-2338
ISSN (Online): 
IsoAbbr: J Chem Inf Comput Sci
NlmId: 7505012
123:123
JrId: 4599
long title: The Journal of chemical physics
short title: J Chem Phys
ISSN: 0021-9606
ISSN (Online): 1089-7690
IsoAbbr: J Chem Phys
NlmId: 0375360
123:123
JrId: 4600
long title: Journal of the Chemical Society. Perkin transactions 1
short title: J Chem Soc Perkin 1
ISSN: 0300-922X
ISSN (Online): 
IsoAbbr: J. Chem. Soc. Perkin Trans. I
NlmId: 7505598
123:123
JrId: 4601
long title: Hospital aviation
short title: Hosp Aviat
ISSN: 0740-8315
ISSN (Online): 
IsoAbbr: Hosp Aviat
NlmId: 8906078
123:123
JrId: 4602
long title: Hospital material[dollar sign] management
short title: Hosp Mater Manage
ISSN: 0888-3068
ISSN (Online): 
IsoAbbr: Hosp Mater Manage
NlmId: 8702109
123:123
JrId: 4603
long title: Journal of child language
short title: J Child Lang
ISSN: 0305-0009
ISSN (Online): 1469-7602
IsoAbbr: J Child Lang
NlmId: 0425743
123:123
JrId: 4604
long title: Journal of child psychology and psychiatry, and allied disciplines
short title: J Child Psychol Psychiatry
ISSN: 0021-9630
ISSN (Online): 1469-7610
IsoAbbr: J Child Psychol Psychiatry
NlmId: 0375361
123:123
JrId: 4605
long title: Book supplement to the Journal of child psychology and psychiatry
short title: Book Suppl J Child Psychol Psychiatr
ISSN: 0164-1735
ISSN (Online): 
IsoAbbr: Book Suppl J Child Psychol Psychiatr
NlmId: 7806054
123:123
JrId: 4606
long title: Health planning & manpower reports
short title: Health Plann Manpow Rep
ISSN: 0362-3165
ISSN (Online): 
IsoAbbr: Health Plann Manpow Rep
NlmId: 7610479
123:123
JrId: 4607
long title: Hospital practice (Hospital ed.)
short title: Hosp Pract (Hosp Ed)
ISSN: 8755-4542
ISSN (Online): 
IsoAbbr: Hosp Pract (Hosp Ed)
NlmId: 9880471
123:123
JrId: 4608
long title: Journal of clinical pharmacy and therapeutics
short title: J Clin Pharm Ther
ISSN: 0269-4727
ISSN (Online): 1365-2710
IsoAbbr: J Clin Pharm Ther
NlmId: 8704308
123:123
JrId: 4609
long title: Journal de chirurgie
short title: J Chir (Paris)
ISSN: 0021-7697
ISSN (Online): 1773-0422
IsoAbbr: J Chir (Paris)
NlmId: 0374754
123:123
JrId: 4610
long title: The Journal of forensic odonto-stomatology
short title: J Forensic Odontostomatol
ISSN: 0258-414X
ISSN (Online): 2219-6749
IsoAbbr: J Forensic Odontostomatol
NlmId: 8501421
123:123
JrId: 4611
long title: Health promotion (Oxford, England)
short title: Health Promot
ISSN: 0268-1099
ISSN (Online): 
IsoAbbr: Health Promot
NlmId: 8700098
123:123
JrId: 4612
long title: Hospital practice (Office ed.)
short title: Hosp Pract (Off Ed)
ISSN: 8750-2836
ISSN (Online): 
IsoAbbr: Hosp. Pract. (Off. Ed.)
NlmId: 8404149
123:123
JrId: 4613
long title: Health progress (Saint Louis, Mo.)
short title: Health Prog
ISSN: 0882-1577
ISSN (Online): 
IsoAbbr: Health Prog
NlmId: 8500263
123:123
JrId: 4614
long title: To Helleniko periodiko gia stomatike & gnathoprosopike cheirourgike / episemo organo tes Hetaireias Stomatognathoprosopikes Cheirourgikes = The Greek journal of oral & maxillofacial surgery
short title: Hell Period Stomat Gnathopathoprosopike Cheir
ISSN: 1105-1124
ISSN (Online): 
IsoAbbr: Hell Period Stomat Gnathopathoprosopike Cheir
NlmId: 9001934
123:123
JrId: 4615
long title: Journal of clinical engineering
short title: J Clin Eng
ISSN: 0363-8855
ISSN (Online): 
IsoAbbr: J Clin Eng
NlmId: 7703941
123:123
JrId: 4616
long title: Journal of chromatography
short title: J Chromatogr
ISSN: 0021-9673
ISSN (Online): 
IsoAbbr: J. Chromatogr.
NlmId: 0427043
123:123
JrId: 4617
long title: Journal of chromatography. Supplementary volume
short title: J Chromatogr Suppl
ISSN: 0376-737X
ISSN (Online): 
IsoAbbr: J Chromatogr Suppl
NlmId: 7610816
123:123
JrId: 4618
long title: Journal of chromatographic science
short title: J Chromatogr Sci
ISSN: 0021-9665
ISSN (Online): 1945-239X
IsoAbbr: J Chromatogr Sci
NlmId: 0173225
123:123
JrId: 4619
long title: Journal of nursing quality assurance
short title: J Nurs Qual Assur
ISSN: 0889-4647
ISSN (Online): 
IsoAbbr: J Nurs Qual Assur
NlmId: 8703781
123:123
JrId: 4620
long title: Journal of quality assurance : a publication of the National Association of Quality Assurance Professionals
short title: J Qual Assur
ISSN: 1062-0273
ISSN (Online): 
IsoAbbr: J Qual Assur
NlmId: 8809256
123:123
JrId: 4621
long title: Journal of virological methods
short title: J Virol Methods
ISSN: 0166-0934
ISSN (Online): 1879-0984
IsoAbbr: J. Virol. Methods
NlmId: 8005839
123:123
JrId: 4622
long title: Journal of chronic diseases
short title: J Chronic Dis
ISSN: 0021-9681
ISSN (Online): 
IsoAbbr: J Chronic Dis
NlmId: 2985123R
123:123
JrId: 4623
long title: Journal of clinical computing
short title: J Clin Comput
ISSN: 0090-1091
ISSN (Online): 
IsoAbbr: J Clin Comput
NlmId: 0351310
123:123
JrId: 4624
long title: The Journal of clinical endocrinology and metabolism
short title: J Clin Endocrinol Metab
ISSN: 0021-972X
ISSN (Online): 1945-7197
IsoAbbr: J. Clin. Endocrinol. Metab.
NlmId: 0375362
123:123
JrId: 4625
long title: Journal of clinical immunology
short title: J Clin Immunol
ISSN: 0271-9142
ISSN (Online): 1573-2592
IsoAbbr: J. Clin. Immunol.
NlmId: 8102137
123:123
JrId: 4626
long title: Nihon Ika Daigaku zasshi
short title: Nihon Ika Daigaku Zasshi
ISSN: 0048-0444
ISSN (Online): 
IsoAbbr: Nippon Ika Daigaku Zasshi
NlmId: 7505726
123:123
JrId: 4627
long title: Journal of craniofacial genetics and developmental biology
short title: J Craniofac Genet Dev Biol
ISSN: 0270-4145
ISSN (Online): 
IsoAbbr: J. Craniofac. Genet. Dev. Biol.
NlmId: 8109845
123:123
JrId: 4628
long title: Journal of clinical and experimental neuropsychology
short title: J Clin Exp Neuropsychol
ISSN: 1380-3395
ISSN (Online): 1744-411X
IsoAbbr: J Clin Exp Neuropsychol
NlmId: 8502170
123:123
JrId: 4629
long title: Human reproduction (Oxford, England)
short title: Hum Reprod
ISSN: 0268-1161
ISSN (Online): 1460-2350
IsoAbbr: Hum. Reprod.
NlmId: 8701199
123:123
JrId: 4630
long title: Journal of public health policy
short title: J Public Health Policy
ISSN: 0197-5897
ISSN (Online): 1745-655X
IsoAbbr: J Public Health Policy
NlmId: 8006508
123:123
JrId: 4631
long title: Majallat Niqabat Attiba' al-Asnan al-Urduniyah
short title: Majallat Niqabat Attiba Alasnnan Alurduniyah
ISSN: 
ISSN (Online): 
IsoAbbr: Majallat Niqabat Attiba Alasnnan Alurduniyah
NlmId: 7507213
123:123
JrId: 4632
long title: The Journal of clinical investigation
short title: J Clin Invest
ISSN: 0021-9738
ISSN (Online): 1558-8238
IsoAbbr: J. Clin. Invest.
NlmId: 7802877
123:123
JrId: 4633
long title: Journal of immunoassay
short title: J Immunoassay
ISSN: 0197-1522
ISSN (Online): 
IsoAbbr: J Immunoassay
NlmId: 8007167
123:123
JrId: 4634
long title: Journal of clinical microbiology
short title: J Clin Microbiol
ISSN: 0095-1137
ISSN (Online): 1098-660X
IsoAbbr: J. Clin. Microbiol.
NlmId: 7505564
123:123
JrId: 4635
long title: Journal of muscle research and cell motility
short title: J Muscle Res Cell Motil
ISSN: 0142-4319
ISSN (Online): 1573-2657
IsoAbbr: J. Muscle Res. Cell. Motil.
NlmId: 8006298
123:123
JrId: 4636
long title: Journal of neuroimmunology
short title: J Neuroimmunol
ISSN: 0165-5728
ISSN (Online): 1872-8421
IsoAbbr: J. Neuroimmunol.
NlmId: 8109498
123:123
JrId: 4637
long title: Journal of clinical neurophysiology : official publication of the American Electroencephalographic Society
short title: J Clin Neurophysiol
ISSN: 0736-0258
ISSN (Online): 1537-1603
IsoAbbr: J Clin Neurophysiol
NlmId: 8506708
123:123
JrId: 4638
long title: Hospital strategy report
short title: Hosp Strategy Rep
ISSN: 1040-6263
ISSN (Online): 
IsoAbbr: Hosp Strategy Rep
NlmId: 8903894
123:123
JrId: 4639
long title: Journal of clinical orthodontics : JCO
short title: J Clin Orthod
ISSN: 0022-3875
ISSN (Online): 
IsoAbbr: J Clin Orthod
NlmId: 0243471
123:123
JrId: 4640
long title: Journal of pediatric orthopedics
short title: J Pediatr Orthop
ISSN: 0271-6798
ISSN (Online): 1539-2570
IsoAbbr: J Pediatr Orthop
NlmId: 8109053
123:123
JrId: 4641
long title: Journal of collective negotiations in the public sector
short title: J Collect Negotiations Public Sect
ISSN: 0047-2301
ISSN (Online): 
IsoAbbr: J Collect Negotiations Public Sect
NlmId: 9877813
123:123
JrId: 4642
long title: Journal of clinical pathology
short title: J Clin Pathol
ISSN: 0021-9746
ISSN (Online): 1472-4146
IsoAbbr: J. Clin. Pathol.
NlmId: 0376601
123:123
JrId: 4643
long title: Journal of clinical pathology. Supplement (Royal College of Pathologists)
short title: J Clin Pathol Suppl (R Coll Pathol)
ISSN: 0144-0330
ISSN (Online): 
IsoAbbr: J Clin Pathol Suppl (R Coll Pathol)
NlmId: 8300543
123:123
JrId: 4644
long title: Journal of clinical pathology. Supplement (Association of Clinical Pathologists)
short title: J Clin Pathol Suppl (Assoc Clin Pathol)
ISSN: 0144-0349
ISSN (Online): 
IsoAbbr: J Clin Pathol Suppl (Assoc Clin Pathol)
NlmId: 0217241
123:123
JrId: 4645
long title: Journal of clinical periodontology
short title: J Clin Periodontol
ISSN: 0303-6979
ISSN (Online): 1600-051X
IsoAbbr: J. Clin. Periodontol.
NlmId: 0425123
123:123
JrId: 4646
long title: Journal of clinical pharmacology
short title: J Clin Pharmacol
ISSN: 0091-2700
ISSN (Online): 1552-4604
IsoAbbr: J Clin Pharmacol
NlmId: 0366372
123:123
JrId: 4647
long title: The Journal of clinical pharmacology and new drugs
short title: J Clin Pharmacol New Drugs
ISSN: 0021-9754
ISSN (Online): 
IsoAbbr: J Clin Pharmacol New Drugs
NlmId: 0366131
123:123
JrId: 4648
long title: Journal of cranio-maxillo-facial surgery : official publication of the European Association for Cranio-Maxillo-Facial Surgery
short title: J Craniomaxillofac Surg
ISSN: 1010-5182
ISSN (Online): 1878-4119
IsoAbbr: J Craniomaxillofac Surg
NlmId: 8704309
123:123
JrId: 4649
long title: Journal of developmental and behavioral pediatrics : JDBP
short title: J Dev Behav Pediatr
ISSN: 0196-206X
ISSN (Online): 1536-7312
IsoAbbr: J Dev Behav Pediatr
NlmId: 8006933
123:123
JrId: 4650
long title: Journal of craniomandibular disorders : facial & oral pain
short title: J Craniomandib Disord
ISSN: 0890-2739
ISSN (Online): 
IsoAbbr: J Craniomandib Disord
NlmId: 8709733
123:123
JrId: 4651
long title: Journal of clinical psychology
short title: J Clin Psychol
ISSN: 0021-9762
ISSN (Online): 1097-4679
IsoAbbr: J Clin Psychol
NlmId: 0217132
123:123
JrId: 4652
long title: Journal of behavior therapy and experimental psychiatry
short title: J Behav Ther Exp Psychiatry
ISSN: 0005-7916
ISSN (Online): 1873-7943
IsoAbbr: J Behav Ther Exp Psychiatry
NlmId: 0245075
123:123
JrId: 4653
long title: Journal of clinical stomatology conferences
short title: J Clin Stomatol Conf
ISSN: 
ISSN (Online): 
IsoAbbr: J Clin Stomatol Conf
NlmId: 17840200R
123:123
JrId: 4654
long title: Hospital technology series
short title: Hosp Technol Ser
ISSN: 0888-711X
ISSN (Online): 
IsoAbbr: Hosp Technol Ser
NlmId: 8500896
123:123
JrId: 4655
long title: Journal of clinical and hospital pharmacy
short title: J Clin Hosp Pharm
ISSN: 0143-3180
ISSN (Online): 
IsoAbbr: J Clin Hosp Pharm
NlmId: 8006505
123:123
JrId: 4656
long title: Journal of clinical neuro-ophthalmology
short title: J Clin Neuroophthalmol
ISSN: 0272-846X
ISSN (Online): 
IsoAbbr: J Clin Neuroophthalmol
NlmId: 8109051
123:123
JrId: 4657
long title: Journal of clinical ultrasound : JCU
short title: J Clin Ultrasound
ISSN: 0091-2751
ISSN (Online): 1097-0096
IsoAbbr: J Clin Ultrasound
NlmId: 0401663
123:123
JrId: 4658
long title: Journal of clinical neuropsychology
short title: J Clin Neuropsychol
ISSN: 0165-0475
ISSN (Online): 
IsoAbbr: J Clin Neuropsychol
NlmId: 8002260
123:123
JrId: 4659
long title: The Journal of the College of General Practitioners
short title: J Coll Gen Pract
ISSN: 0307-4749
ISSN (Online): 
IsoAbbr: J Coll Gen Pract
NlmId: 7503074
123:123
JrId: 4660
long title: Journal of clinical psychopharmacology
short title: J Clin Psychopharmacol
ISSN: 0271-0749
ISSN (Online): 1533-712X
IsoAbbr: J Clin Psychopharmacol
NlmId: 8109496
123:123
JrId: 4661
long title: Journal of the College of Radiologists of Australasia
short title: J Coll Radiol Australas
ISSN: 0374-8545
ISSN (Online): 
IsoAbbr: J Coll Radiol Australas
NlmId: 7507190
123:123
JrId: 4662
long title: Journal of colloid and interface science
short title: J Colloid Interface Sci
ISSN: 0021-9797
ISSN (Online): 1095-7103
IsoAbbr: J Colloid Interface Sci
NlmId: 0043125
123:123
JrId: 4663
long title: Journal of the Colorado Dental Association
short title: J Colo Dent Assoc
ISSN: 0010-1559
ISSN (Online): 
IsoAbbr: J Colo Dent Assoc
NlmId: 7507191
123:123
JrId: 4664
long title: The Journal of communication
short title: J Commun
ISSN: 0021-9916
ISSN (Online): 1460-2466
IsoAbbr: J Commun
NlmId: 0222527
123:123
JrId: 4665
long title: Journal of communication disorders
short title: J Commun Disord
ISSN: 0021-9924
ISSN (Online): 1873-7994
IsoAbbr: J Commun Disord
NlmId: 0260316
123:123
JrId: 4666
long title: Journal of community health
short title: J Community Health
ISSN: 0094-5145
ISSN (Online): 1573-3610
IsoAbbr: J Community Health
NlmId: 7600747
123:123
JrId: 4667
long title: Journal of community psychology
short title: J Community Psychol
ISSN: 0090-4392
ISSN (Online): 
IsoAbbr: J Community Psychol
NlmId: 0367033
123:123
JrId: 4668
long title: The Journal of comparative neurology
short title: J Comp Neurol
ISSN: 0021-9967
ISSN (Online): 1096-9861
IsoAbbr: J. Comp. Neurol.
NlmId: 0406041
123:123
JrId: 4669
long title: Journal of comparative pathology
short title: J Comp Pathol
ISSN: 0021-9975
ISSN (Online): 1532-3129
IsoAbbr: J. Comp. Pathol.
NlmId: 0102444
123:123
JrId: 4670
long title: The Journal of compliance in health care : JCHC
short title: J Compliance Health Care
ISSN: 0887-6509
ISSN (Online): 
IsoAbbr: J Compliance Health Care
NlmId: 8610641
123:123
JrId: 4671
long title: Journal of the American Academy of Dermatology
short title: J Am Acad Dermatol
ISSN: 0190-9622
ISSN (Online): 1097-6787
IsoAbbr: J. Am. Acad. Dermatol.
NlmId: 7907132
123:123
JrId: 4672
long title: Journal of comparative and physiological psychology
short title: J Comp Physiol Psychol
ISSN: 0021-9940
ISSN (Online): 
IsoAbbr: J Comp Physiol Psychol
NlmId: 0414612
123:123
JrId: 4673
long title: Journal of comparative physiology. B, Biochemical, systemic, and environmental physiology
short title: J Comp Physiol B
ISSN: 0174-1578
ISSN (Online): 1432-136X
IsoAbbr: J. Comp. Physiol. B, Biochem. Syst. Environ. Physiol.
NlmId: 8413200
123:123
JrId: 4674
long title: Journal of computer assisted tomography
short title: J Comput Assist Tomogr
ISSN: 0363-8715
ISSN (Online): 1532-3145
IsoAbbr: J Comput Assist Tomogr
NlmId: 7703942
123:123
JrId: 4675
long title: Journal - Connecticut State Dental Association
short title: J Conn State Dent Assoc
ISSN: 0010-6232
ISSN (Online): 
IsoAbbr: J Conn State Dent Assoc
NlmId: 7507166
123:123
JrId: 4676
long title: Journal of consulting and clinical psychology
short title: J Consult Clin Psychol
ISSN: 0022-006X
ISSN (Online): 1939-2117
IsoAbbr: J Consult Clin Psychol
NlmId: 0136553
123:123
JrId: 4677
long title: Journal of consulting psychology
short title: J Consult Psychol
ISSN: 0095-8891
ISSN (Online): 
IsoAbbr: J Consult Psychol
NlmId: 0136646
123:123
JrId: 4679
long title: Journal of continuing education in nursing
short title: J Contin Educ Nurs
ISSN: 0022-0124
ISSN (Online): 
IsoAbbr: J Contin Educ Nurs
NlmId: 0262321
123:123
JrId: 4680
long title: Journal of cutaneous pathology
short title: J Cutan Pathol
ISSN: 0303-6987
ISSN (Online): 1600-0560
IsoAbbr: J. Cutan. Pathol.
NlmId: 0425124
123:123
JrId: 4681
long title: Journal of cyclic nucleotide research
short title: J Cyclic Nucleotide Res
ISSN: 0095-1544
ISSN (Online): 
IsoAbbr: J Cyclic Nucleotide Res
NlmId: 7511483
123:123
JrId: 4682
long title: Journal of cyclic nucleotide and protein phosphorylation research
short title: J Cyclic Nucleotide Protein Phosphor Res
ISSN: 0746-3898
ISSN (Online): 
IsoAbbr: J Cyclic Nucleotide Protein Phosphor Res
NlmId: 8309334
123:123
JrId: 4683
long title: The Journal of dairy research
short title: J Dairy Res
ISSN: 0022-0299
ISSN (Online): 1469-7629
IsoAbbr: J. Dairy Res.
NlmId: 2985125R
123:123
JrId: 4684
long title: Journal of adolescence
short title: J Adolesc
ISSN: 0140-1971
ISSN (Online): 1095-9254
IsoAbbr: J Adolesc
NlmId: 7808986
123:123
JrId: 4685
long title: Journal of dairy science
short title: J Dairy Sci
ISSN: 0022-0302
ISSN (Online): 1525-3198
IsoAbbr: J. Dairy Sci.
NlmId: 2985126R
123:123
JrId: 4686
long title: District of Columbia Dental Society journal. District of Columbia Dental Society
short title: J Dist Columbia Dent Soc
ISSN: 0012-4060
ISSN (Online): 
IsoAbbr: J Dist Columbia Dent Soc
NlmId: 7507168
123:123
JrId: 4687
long title: Journal of dentistry
short title: J Dent
ISSN: 0300-5712
ISSN (Online): 1879-176X
IsoAbbr: J Dent
NlmId: 0354422
123:123
JrId: 4688
long title: Health services management
short title: Health Serv Manage
ISSN: 0953-8534
ISSN (Online): 
IsoAbbr: Health Serv Manage
NlmId: 8809216
123:123
JrId: 4689
long title: The Journal of the Dental Association of South Africa = Die Tydskrif van die Tandheelkundige Vereniging van Suid-Afrika
short title: J Dent Assoc S Afr
ISSN: 0011-8516
ISSN (Online): 
IsoAbbr: J. Dent. Assoc. S. Afr.
NlmId: 7505600
123:123
JrId: 4690
long title: The Journal of the Dental Association of Thailand
short title: J Dent Assoc Thai
ISSN: 0045-9917
ISSN (Online): 
IsoAbbr: J Dent Assoc Thai
NlmId: 7505601
123:123
JrId: 4691
long title: Journal of dentistry for the handicapped
short title: J Dent Handicap
ISSN: 0163-8629
ISSN (Online): 
IsoAbbr: J Dent Handicap
NlmId: 7807106
123:123
JrId: 4692
long title: The Journal of the dental auxiliaries, Malaya, Malaysia
short title: J Dent Aux
ISSN: 0449-5144
ISSN (Online): 
IsoAbbr: J Dent Aux
NlmId: 0322313
123:123
JrId: 4693
long title: ASDC journal of dentistry for children
short title: ASDC J Dent Child
ISSN: 1945-1954
ISSN (Online): 
IsoAbbr: ASDC J Dent Child
NlmId: 0146172
123:123
JrId: 4694
long title: Journal of dental education
short title: J Dent Educ
ISSN: 0022-0337
ISSN (Online): 1930-7837
IsoAbbr: J Dent Educ
NlmId: 8000150
123:123
JrId: 4695
long title: The Journal of dermatologic surgery
short title: J Dermatol Surg
ISSN: 0097-9716
ISSN (Online): 
IsoAbbr: J Dermatol Surg
NlmId: 7505013
123:123
JrId: 4696
long title: Koku Eisei Gakkai zasshi
short title: Koku Eisei Gakkai Zasshi
ISSN: 0023-2831
ISSN (Online): 
IsoAbbr: Koku Eisei Gakkai Zasshi
NlmId: 7502602
123:123
JrId: 4697
long title: The Journal of dental medicine
short title: J Dent Med
ISSN: 0096-0241
ISSN (Online): 
IsoAbbr: J Dent Med
NlmId: 17910020R
123:123
JrId: 4698
long title: Le Journal dentaire du Quebec
short title: J Dent Que
ISSN: 0021-7999
ISSN (Online): 
IsoAbbr: J Dent Que
NlmId: 0063015
123:123
JrId: 4699
long title: Journal of dialysis
short title: J Dial
ISSN: 0362-8558
ISSN (Online): 
IsoAbbr: J Dial
NlmId: 7612051
123:123
JrId: 4700
long title: Journal of dental research
short title: J Dent Res
ISSN: 0022-0345
ISSN (Online): 1544-0591
IsoAbbr: J. Dent. Res.
NlmId: 0354343
123:123
JrId: 4701
long title: Journal of the Dental School, National University of Iran
short title: J Dent Sch Natl Univ Iran
ISSN: 
ISSN (Online): 
IsoAbbr: J Dent Sch Natl Univ Iran
NlmId: 9875626
123:123
JrId: 4702
long title: The Journal of dermatology
short title: J Dermatol
ISSN: 0385-2407
ISSN (Online): 1346-8138
IsoAbbr: J. Dermatol.
NlmId: 7600545
123:123
JrId: 4703
long title: The Journal of dermatologic surgery and oncology
short title: J Dermatol Surg Oncol
ISSN: 0148-0812
ISSN (Online): 
IsoAbbr: J Dermatol Surg Oncol
NlmId: 7707501
123:123
JrId: 4704
long title: Journal of economic entomology
short title: J Econ Entomol
ISSN: 0022-0493
ISSN (Online): 
IsoAbbr: J. Econ. Entomol.
NlmId: 2985127R
123:123
JrId: 4705
long title: Journal of educational psychology
short title: J Educ Psychol
ISSN: 0022-0663
ISSN (Online): 
IsoAbbr: J Educ Psychol
NlmId: 0135751
123:123
JrId: 4706
long title: The Journal of the Egyptian Medical Association
short title: J Egypt Med Assoc
ISSN: 0013-2411
ISSN (Online): 
IsoAbbr: J Egypt Med Assoc
NlmId: 0417734
123:123
JrId: 4707
long title: Journal of enterostomal therapy
short title: J Enterostomal Ther
ISSN: 0270-1170
ISSN (Online): 
IsoAbbr: J Enterostomal Ther
NlmId: 8003806
123:123
JrId: 4708
long title: Journal of epidemiology and community health
short title: J Epidemiol Community Health
ISSN: 0141-7681
ISSN (Online): 
IsoAbbr: J Epidemiol Community Health
NlmId: 7806055
123:123
JrId: 4709
long title: The Journal of the Egyptian Public Health Association
short title: J Egypt Public Health Assoc
ISSN: 0013-2446
ISSN (Online): 2090-262X
IsoAbbr: J Egypt Public Health Assoc
NlmId: 7505602
123:123
JrId: 4710
long title: Journal of electrocardiology
short title: J Electrocardiol
ISSN: 0022-0736
ISSN (Online): 1532-8430
IsoAbbr: J Electrocardiol
NlmId: 0153605
123:123
JrId: 4711
long title: Journal of electron microscopy
short title: J Electron Microsc (Tokyo)
ISSN: 0022-0744
ISSN (Online): 1477-9986
IsoAbbr: J Electron Microsc (Tokyo)
NlmId: 7611157
123:123
JrId: 4712
long title: Journal of embryology and experimental morphology
short title: J Embryol Exp Morphol
ISSN: 0022-0752
ISSN (Online): 
IsoAbbr: J Embryol Exp Morphol
NlmId: 7906439
123:123
JrId: 4713
long title: The Journal of endocrinology
short title: J Endocrinol
ISSN: 0022-0795
ISSN (Online): 1479-6805
IsoAbbr: J. Endocrinol.
NlmId: 0375363
123:123
JrId: 4714
long title: Journal of endodontics
short title: J Endod
ISSN: 0099-2399
ISSN (Online): 1878-3554
IsoAbbr: J Endod
NlmId: 7511484
123:123
JrId: 4715
long title: Journal of environmental pathology and toxicology
short title: J Environ Pathol Toxicol
ISSN: 0146-4779
ISSN (Online): 
IsoAbbr: J Environ Pathol Toxicol
NlmId: 7801245
123:123
JrId: 4716
long title: Journal of engineering psychology
short title: J Eng Psychol
ISSN: 
ISSN (Online): 
IsoAbbr: J Eng Psychol
NlmId: 7708242
123:123
JrId: 4717
long title: Journal of epidemiology and community health
short title: J Epidemiol Community Health
ISSN: 0143-005X
ISSN (Online): 1470-2738
IsoAbbr: J Epidemiol Community Health
NlmId: 7909766
123:123
JrId: 4718
long title: Journal of existentialism
short title: J Existent
ISSN: 0449-2498
ISSN (Online): 
IsoAbbr: J Existent
NlmId: 0014050
123:123
JrId: 4719
long title: Journal of the experimental analysis of behavior
short title: J Exp Anal Behav
ISSN: 0022-5002
ISSN (Online): 1938-3711
IsoAbbr: J Exp Anal Behav
NlmId: 0203727
123:123
JrId: 4720
long title: The Journal of experimental biology
short title: J Exp Biol
ISSN: 0022-0949
ISSN (Online): 1477-9145
IsoAbbr: J. Exp. Biol.
NlmId: 0243705
123:123
JrId: 4721
long title: Journal of internal medicine
short title: J Intern Med
ISSN: 0954-6820
ISSN (Online): 1365-2796
IsoAbbr: J. Intern. Med.
NlmId: 8904841
123:123
JrId: 4722
long title: Journal of microsurgery
short title: J Microsurg
ISSN: 0191-3239
ISSN (Online): 
IsoAbbr: J Microsurg
NlmId: 8005001
123:123
JrId: 4723
long title: Journal of experimental child psychology
short title: J Exp Child Psychol
ISSN: 0022-0965
ISSN (Online): 1096-0457
IsoAbbr: J Exp Child Psychol
NlmId: 2985128R
123:123
JrId: 4724
long title: The Journal of experimental medicine
short title: J Exp Med
ISSN: 0022-1007
ISSN (Online): 1540-9538
IsoAbbr: J. Exp. Med.
NlmId: 2985109R
123:123
JrId: 4725
long title: Journal of experimental medical sciences
short title: J Exp Med Sci
ISSN: 0022-099X
ISSN (Online): 
IsoAbbr: J Exp Med Sci
NlmId: 0374761
123:123
JrId: 4726
long title: Journal of experimental psychology
short title: J Exp Psychol
ISSN: 0022-1015
ISSN (Online): 
IsoAbbr: J Exp Psychol
NlmId: 7502586
123:123
JrId: 4727
long title: Journal of experimental psychology. Animal behavior processes
short title: J Exp Psychol Anim Behav Process
ISSN: 0097-7403
ISSN (Online): 1939-2184
IsoAbbr: J Exp Psychol Anim Behav Process
NlmId: 7504289
123:123
JrId: 4728
long title: Journal of clinical chemistry and clinical biochemistry. Zeitschrift fur klinische Chemie und klinische Biochemie
short title: J Clin Chem Clin Biochem
ISSN: 0340-076X
ISSN (Online): 
IsoAbbr: J. Clin. Chem. Clin. Biochem.
NlmId: 7701860
123:123
JrId: 4729
long title: Journal of experimental psychology. General
short title: J Exp Psychol Gen
ISSN: 0096-3445
ISSN (Online): 1939-2222
IsoAbbr: J Exp Psychol Gen
NlmId: 7502587
123:123
JrId: 4730
long title: Journal of experimental psychology. Learning, memory, and cognition
short title: J Exp Psychol Learn Mem Cogn
ISSN: 0278-7393
ISSN (Online): 1939-1285
IsoAbbr: J Exp Psychol Learn Mem Cogn
NlmId: 8207540
123:123
JrId: 4731
long title: Journal of experimental psychology. Human learning and memory
short title: J Exp Psychol Hum Learn
ISSN: 0096-1515
ISSN (Online): 
IsoAbbr: J Exp Psychol Hum Learn
NlmId: 7502588
123:123
JrId: 4732
long title: Journal of experimental psychology. Human perception and performance
short title: J Exp Psychol Hum Percept Perform
ISSN: 0096-1523
ISSN (Online): 1939-1277
IsoAbbr: J Exp Psychol Hum Percept Perform
NlmId: 7502589
123:123
JrId: 4733
long title: The Journal of experimental zoology
short title: J Exp Zool
ISSN: 0022-104X
ISSN (Online): 1097-010X
IsoAbbr: J. Exp. Zool.
NlmId: 0375365
123:123
JrId: 4734
long title: The Journal of family practice
short title: J Fam Pract
ISSN: 0094-3509
ISSN (Online): 1533-7294
IsoAbbr: J Fam Pract
NlmId: 7502590
123:123
JrId: 4735
long title: The Journal of the Florida Medical Association
short title: J Fla Med Assoc
ISSN: 0015-4148
ISSN (Online): 
IsoAbbr: J Fla Med Assoc
NlmId: 7505604
123:123
JrId: 4736
long title: The Journal of the Florida State Dental Society
short title: J Fla State Dent Soc
ISSN: 0360-1676
ISSN (Online): 
IsoAbbr: J Fla State Dent Soc
NlmId: 7512802
123:123
JrId: 4737
long title: Journal of forensic medicine
short title: J Forensic Med
ISSN: 0022-1171
ISSN (Online): 
IsoAbbr: J Forensic Med
NlmId: 0330423
123:123
JrId: 4738
long title: Journal of forensic sciences
short title: J Forensic Sci
ISSN: 0022-1198
ISSN (Online): 1556-4029
IsoAbbr: J. Forensic Sci.
NlmId: 0375370
123:123
JrId: 4739
long title: Journal - Forensic Science Society
short title: J Forensic Sci Soc
ISSN: 0015-7368
ISSN (Online): 
IsoAbbr: J Forensic Sci Soc
NlmId: 7505560
123:123
JrId: 4740
long title: Taiwan yi xue hui za zhi. Journal of the Formosan Medical Association
short title: Taiwan Yi Xue Hui Za Zhi
ISSN: 0371-7682
ISSN (Online): 
IsoAbbr: Taiwan Yi Xue Hui Za Zhi
NlmId: 0413761
123:123
JrId: 4741
long title: Journal francais de medecine et chirurgie thoraciques
short title: J Fr Med Chir Thorac
ISSN: 0021-8324
ISSN (Online): 
IsoAbbr: J Fr Med Chir Thorac
NlmId: 0376571
123:123
JrId: 4742
long title: Journal francais d'oto-rhino-laryngologie_ audiophonologie, chirurgie maxillo-faciale
short title: J Fr Otorhinolaryngol Audiophonol Chir Maxillofac
ISSN: 0398-9771
ISSN (Online): 
IsoAbbr: J Fr Otorhinolaryngol Audiophonol Chir Maxillofac
NlmId: 7703703
123:123
JrId: 4743
long title: Journal of the Georgia Dental Association
short title: J Ga Dent Assoc
ISSN: 0016-819X
ISSN (Online): 
IsoAbbr: J Ga Dent Assoc
NlmId: 7505605
123:123
JrId: 4744
long title: Journal of general microbiology
short title: J Gen Microbiol
ISSN: 0022-1287
ISSN (Online): 
IsoAbbr: J. Gen. Microbiol.
NlmId: 0375371
123:123
JrId: 4745
long title: The Journal of general physiology
short title: J Gen Physiol
ISSN: 0022-1295
ISSN (Online): 1540-7748
IsoAbbr: J. Gen. Physiol.
NlmId: 2985110R
123:123
JrId: 4746
long title: The Journal of general psychology
short title: J Gen Psychol
ISSN: 0022-1309
ISSN (Online): 1940-0888
IsoAbbr: J Gen Psychol
NlmId: 2985111R
123:123
JrId: 4747
long title: The Journal of general virology
short title: J Gen Virol
ISSN: 0022-1317
ISSN (Online): 1465-2099
IsoAbbr: J. Gen. Virol.
NlmId: 0077340
123:123
JrId: 4748
long title: Journal de genetique humaine
short title: J Genet Hum
ISSN: 0021-7743
ISSN (Online): 
IsoAbbr: J Genet Hum
NlmId: 2983308R
123:123
JrId: 4749
long title: Journal of healthcare materiel management
short title: J Healthc Mater Manage
ISSN: 0889-2482
ISSN (Online): 
IsoAbbr: J Healthc Mater Manage
NlmId: 8601287
123:123
JrId: 4750
long title: Journal of medical virology
short title: J Med Virol
ISSN: 0146-6615
ISSN (Online): 1096-9071
IsoAbbr: J. Med. Virol.
NlmId: 7705876
123:123
JrId: 4751
long title: The Journal of genetic psychology
short title: J Genet Psychol
ISSN: 0022-1325
ISSN (Online): 1940-0896
IsoAbbr: J Genet Psychol
NlmId: 2985112R
123:123
JrId: 4752
long title: Journal of health care marketing
short title: J Health Care Mark
ISSN: 0737-3252
ISSN (Online): 
IsoAbbr: J Health Care Mark
NlmId: 9875249
123:123
JrId: 4753
long title: Journal of the Charles H. Tweed International Foundation
short title: J Charles H. Tweed Int Found
ISSN: 0885-3517
ISSN (Online): 
IsoAbbr: J Charles H. Tweed Int Found
NlmId: 9880032
123:123
JrId: 4754
long title: Journal of child neurology
short title: J Child Neurol
ISSN: 0883-0738
ISSN (Online): 1708-8283
IsoAbbr: J. Child Neurol.
NlmId: 8606714
123:123
JrId: 4755
long title: Journal of geriatric psychiatry
short title: J Geriatr Psychiatry
ISSN: 0022-1414
ISSN (Online): 
IsoAbbr: J Geriatr Psychiatry
NlmId: 0255141
123:123
JrId: 4756
long title: Journal of developmental physiology
short title: J Dev Physiol
ISSN: 0141-9846
ISSN (Online): 
IsoAbbr: J. Dev. Physiol.
NlmId: 7910737
123:123
JrId: 4757
long title: The Journal of hand surgery
short title: J Hand Surg Am
ISSN: 0363-5023
ISSN (Online): 1531-6564
IsoAbbr: J Hand Surg Am
NlmId: 7609631
123:123
JrId: 4758
long title: Journal of bioethics
short title: J Bioeth
ISSN: 0278-9523
ISSN (Online): 
IsoAbbr: J Bioeth
NlmId: 8410621
123:123
JrId: 4759
long title: Journal of craniofacial genetics and developmental biology. Supplement
short title: J Craniofac Genet Dev Biol Suppl
ISSN: 0890-6661
ISSN (Online): 
IsoAbbr: J Craniofac Genet Dev Biol Suppl
NlmId: 8508398
123:123
JrId: 4760
long title: Journal of environmental health
short title: J Environ Health
ISSN: 0022-0892
ISSN (Online): 
IsoAbbr: J Environ Health
NlmId: 0405525
123:123
JrId: 4761
long title: Journal francais d'ophtalmologie
short title: J Fr Ophtalmol
ISSN: 0181-5512
ISSN (Online): 1773-0597
IsoAbbr: J Fr Ophtalmol
NlmId: 7804128
123:123
JrId: 4762
long title: Journal of environmental science and health. Part. B, Pesticides, food contaminants, and agricultural wastes
short title: J Environ Sci Health B
ISSN: 0360-1234
ISSN (Online): 1532-4109
IsoAbbr: J Environ Sci Health B
NlmId: 7607167
123:123
JrId: 4763
long title: The Journal of foot surgery
short title: J Foot Surg
ISSN: 0449-2544
ISSN (Online): 
IsoAbbr: J Foot Surg
NlmId: 0132575
123:123
JrId: 4764
long title: Immunopharmacology and immunotoxicology
short title: Immunopharmacol Immunotoxicol
ISSN: 0892-3973
ISSN (Online): 1532-2513
IsoAbbr: Immunopharmacol Immunotoxicol
NlmId: 8800150
123:123
JrId: 4765
long title: Journal of free radicals in biology & medicine
short title: J Free Radic Biol Med
ISSN: 0748-5514
ISSN (Online): 
IsoAbbr: J Free Radic Biol Med
NlmId: 8508399
123:123
JrId: 4766
long title: Journal of endocrinological investigation
short title: J Endocrinol Invest
ISSN: 0391-4097
ISSN (Online): 1720-8386
IsoAbbr: J. Endocrinol. Invest.
NlmId: 7806594
123:123
JrId: 4767
long title: Journal of environmental science and health. Part C: Environmental health sciences
short title: J Environ Sci Health C
ISSN: 0360-1242
ISSN (Online): 
IsoAbbr: J Environ Sci Health C
NlmId: 7804129
123:123
JrId: 4768
long title: Journal of gerontology
short title: J Gerontol
ISSN: 0022-1422
ISSN (Online): 
IsoAbbr: J Gerontol
NlmId: 0374762
123:123
JrId: 4769
long title: Journal of the Dental Guidance Council on the Handicapped
short title: J Dent Guid Counc Handicap
ISSN: 0147-3972
ISSN (Online): 
IsoAbbr: J Dent Guid Counc Handicap
NlmId: 7703947
123:123
JrId: 4770
long title: Journal of gerontological nursing
short title: J Gerontol Nurs
ISSN: 0098-9134
ISSN (Online): 
IsoAbbr: J Gerontol Nurs
NlmId: 7510258
123:123
JrId: 4771
long title: Gifu Shika Gakkai zasshi = The Journal of Gifu Dental Society
short title: Gifu Shika Gakkai Zasshi
ISSN: 0385-0072
ISSN (Online): 
IsoAbbr: Gifu Shika Gakkai Zasshi
NlmId: 8109799
123:123
JrId: 4772
long title: Journal de gynecologie, obstetrique et biologie de la reproduction
short title: J Gynecol Obstet Biol Reprod (Paris)
ISSN: 0368-2315
ISSN (Online): 
IsoAbbr: J Gynecol Obstet Biol Reprod (Paris)
NlmId: 0322206
123:123
JrId: 4773
long title: Journal of the Hawaii Dental Association
short title: J Hawaii Dent Assoc
ISSN: 0017-8616
ISSN (Online): 
IsoAbbr: J Hawaii Dent Assoc
NlmId: 7507197
123:123
JrId: 4774
long title: Journal of the Hawaii State Dental Association
short title: J Hawaii State Dent Assoc
ISSN: 0092-5578
ISSN (Online): 
IsoAbbr: J Hawaii State Dent Assoc
NlmId: 7507198
123:123
JrId: 4775
long title: Journal of holistic nursing : official journal of the American Holistic Nurses' Association
short title: J Holist Nurs
ISSN: 0898-0101
ISSN (Online): 1552-5724
IsoAbbr: J Holist Nurs
NlmId: 8506709
123:123
JrId: 4776
long title: Journal of diarrhoeal diseases research
short title: J Diarrhoeal Dis Res
ISSN: 0253-8768
ISSN (Online): 
IsoAbbr: J Diarrhoeal Dis Res
NlmId: 8402695
123:123
JrId: 4777
long title: Journal of health and human behavior
short title: J Health Hum Behav
ISSN: 
ISSN (Online): 
IsoAbbr: J Health Hum Behav
NlmId: 2985114R
123:123
JrId: 4778
long title: Journal of health politics, policy and law
short title: J Health Polit Policy Law
ISSN: 0361-6878
ISSN (Online): 1527-1927
IsoAbbr: J Health Polit Policy Law
NlmId: 7609331
123:123
JrId: 4779
long title: Journal of clinical gastroenterology
short title: J Clin Gastroenterol
ISSN: 0192-0790
ISSN (Online): 1539-2031
IsoAbbr: J. Clin. Gastroenterol.
NlmId: 7910017
123:123
JrId: 4780
long title: Journal of health and social behavior
short title: J Health Soc Behav
ISSN: 0022-1465
ISSN (Online): 2150-6000
IsoAbbr: J Health Soc Behav
NlmId: 0103130
123:123
JrId: 4781
long title: The Journal of communicable diseases
short title: J Commun Dis
ISSN: 0019-5138
ISSN (Online): 
IsoAbbr: J Commun Dis
NlmId: 0261652
123:123
JrId: 4782
long title: The Journal of emergency medicine
short title: J Emerg Med
ISSN: 0736-4679
ISSN (Online): 
IsoAbbr: J Emerg Med
NlmId: 8412174
123:123
JrId: 4783
long title: The Journal of health administration education
short title: J Health Adm Educ
ISSN: 0735-6722
ISSN (Online): 2158-8236
IsoAbbr: J Health Adm Educ
NlmId: 8403840
123:123
JrId: 4784
long title: Journal of health and hospital law : a publication of the American Academy of Hospital Attorneys of the American Hospital Association
short title: J Health Hosp Law
ISSN: 1046-4360
ISSN (Online): 
IsoAbbr: J Health Hosp Law
NlmId: 8807932
123:123
JrId: 4785
long title: Journal of helminthology
short title: J Helminthol
ISSN: 0022-149X
ISSN (Online): 1475-2697
IsoAbbr: J. Helminthol.
NlmId: 2985115R
123:123
JrId: 4786
long title: Journal of hepatology
short title: J Hepatol
ISSN: 0168-8278
ISSN (Online): 1600-0641
IsoAbbr: J. Hepatol.
NlmId: 8503886
123:123
JrId: 4788
long title: The Journal of heredity
short title: J Hered
ISSN: 0022-1503
ISSN (Online): 1465-7333
IsoAbbr: J. Hered.
NlmId: 0375373
123:123
JrId: 4789
long title: Industry and health care (Ballinger Publishing Co.)
short title: Ind Health Care (Cambridge Ma)
ISSN: 0887-1086
ISSN (Online): 
IsoAbbr: Ind Health Care (Cambridge Ma)
NlmId: 100960888
123:123
JrId: 4790
long title: Infection control Canada
short title: Infect Control Can
ISSN: 0833-076X
ISSN (Online): 
IsoAbbr: Infect Control Can
NlmId: 8703508
123:123
JrId: 4791
long title: Infection control and hospital epidemiology : the official journal of the Society of Hospital Epidemiologists of America
short title: Infect Control Hosp Epidemiol
ISSN: 0899-823X
ISSN (Online): 1559-6834
IsoAbbr: Infect Control Hosp Epidemiol
NlmId: 8804099
123:123
JrId: 4792
long title: Intensive care nursing
short title: Intensive Care Nurs
ISSN: 0266-612X
ISSN (Online): 
IsoAbbr: Intensive Care Nurs
NlmId: 8507471
123:123
JrId: 4793
long title: International clinical psychopharmacology
short title: Int Clin Psychopharmacol
ISSN: 0268-1315
ISSN (Online): 1473-5857
IsoAbbr: Int Clin Psychopharmacol
NlmId: 8609061
123:123
JrId: 4794
long title: Journal fur Hirnforschung
short title: J Hirnforsch
ISSN: 0021-8359
ISSN (Online): 
IsoAbbr: J Hirnforsch
NlmId: 0421521
123:123
JrId: 4795
long title: Journal of homosexuality
short title: J Homosex
ISSN: 0091-8369
ISSN (Online): 1540-3602
IsoAbbr: J Homosex
NlmId: 7502386
123:123
JrId: 4796
long title: The Journal of hospital infection
short title: J Hosp Infect
ISSN: 0195-6701
ISSN (Online): 1532-2939
IsoAbbr: J. Hosp. Infect.
NlmId: 8007166
123:123
JrId: 4797
long title: Indiana medicine : the journal of the Indiana State Medical Association
short title: Indiana Med
ISSN: 0746-8288
ISSN (Online): 
IsoAbbr: Indiana Med
NlmId: 8401780
123:123
JrId: 4798
long title: Hiroshima Daigaku shigaku zasshi. The Journal of Hiroshima University Dental Society
short title: Hiroshima Daigaku Shigaku Zasshi
ISSN: 0046-7472
ISSN (Online): 
IsoAbbr: Hiroshima Daigaku Shigaku Zasshi
NlmId: 0224555
123:123
JrId: 4799
long title: Infectious disease clinics of North America
short title: Infect Dis Clin North Am
ISSN: 0891-5520
ISSN (Online): 1557-9824
IsoAbbr: Infect. Dis. Clin. North Am.
NlmId: 8804508
123:123
JrId: 4800
long title: The Journal of contemporary health law and policy
short title: J Contemp Health Law Policy
ISSN: 0882-1046
ISSN (Online): 
IsoAbbr: J Contemp Health Law Policy
NlmId: 8510462
123:123
JrId: 4801
long title: Journal of the history of the behavioral sciences
short title: J Hist Behav Sci
ISSN: 0022-5061
ISSN (Online): 1520-6696
IsoAbbr: J Hist Behav Sci
NlmId: 18020010R
123:123
JrId: 4802
long title: Journal of the history of medicine and allied sciences
short title: J Hist Med Allied Sci
ISSN: 0022-5045
ISSN (Online): 1468-4373
IsoAbbr: J Hist Med Allied Sci
NlmId: 0413415
123:123
JrId: 4803
long title: The journal of histochemistry and cytochemistry : official journal of the Histochemistry Society
short title: J Histochem Cytochem
ISSN: 0022-1554
ISSN (Online): 1551-5044
IsoAbbr: J. Histochem. Cytochem.
NlmId: 9815334
123:123
JrId: 4804
long title: Hokkaido Shika Ishikai shi
short title: Hokkaido Shika Ishikai Shi
ISSN: 0073-2915
ISSN (Online): 
IsoAbbr: Hokkaido Shika Ishikai Shi
NlmId: 7502572
123:123
JrId: 4805
long title: Journal of hospital dental practice
short title: J Hosp Dent Pract
ISSN: 0022-1600
ISSN (Online): 
IsoAbbr: J Hosp Dent Pract
NlmId: 1265125
123:123
JrId: 4806
long title: Journal. Houston District Dental Society
short title: J Houston Dist Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Houston Dist Dent Soc
NlmId: 17430410R
123:123
JrId: 4807
long title: Journal of human nutrition
short title: J Hum Nutr
ISSN: 0308-4329
ISSN (Online): 
IsoAbbr: J Hum Nutr
NlmId: 7702659
123:123
JrId: 4808
long title: The Journal of human resources
short title: J Hum Resour
ISSN: 0022-166X
ISSN (Online): 
IsoAbbr: J Hum Resour
NlmId: 0235700
123:123
JrId: 4809
long title: Journal of human ergology
short title: J Hum Ergol (Tokyo)
ISSN: 0300-8134
ISSN (Online): 1884-3964
IsoAbbr: J Hum Ergol (Tokyo)
NlmId: 0364267
123:123
JrId: 4810
long title: Journal of human stress
short title: J Human Stress
ISSN: 0097-840X
ISSN (Online): 
IsoAbbr: J Human Stress
NlmId: 7602457
123:123
JrId: 4811
long title: The Journal of hygiene
short title: J Hyg (Lond)
ISSN: 0022-1724
ISSN (Online): 
IsoAbbr: J Hyg (Lond)
NlmId: 0375374
123:123
JrId: 4812
long title: The International journal of health planning and management
short title: Int J Health Plann Manage
ISSN: 0749-6753
ISSN (Online): 1099-1751
IsoAbbr: Int J Health Plann Manage
NlmId: 8605825
123:123
JrId: 4813
long title: Journal of hygiene, epidemiology, microbiology, and immunology
short title: J Hyg Epidemiol Microbiol Immunol
ISSN: 0022-1732
ISSN (Online): 
IsoAbbr: J Hyg Epidemiol Microbiol Immunol
NlmId: 2985116R
123:123
JrId: 4814
long title: Journal of hypertension
short title: J Hypertens
ISSN: 0263-6352
ISSN (Online): 1473-5598
IsoAbbr: J. Hypertens.
NlmId: 8306882
123:123
JrId: 4815
long title: Journal of immunogenetics
short title: J Immunogenet
ISSN: 0305-1811
ISSN (Online): 
IsoAbbr: J. Immunogenet.
NlmId: 0425125
123:123
JrId: 4816
long title: Journal of immunology (Baltimore, Md. : 1950)
short title: J Immunol
ISSN: 0022-1767
ISSN (Online): 1550-6606
IsoAbbr: J. Immunol.
NlmId: 2985117R
123:123
JrId: 4817
long title: Instructional course lectures
short title: Instr Course Lect
ISSN: 0065-6895
ISSN (Online): 
IsoAbbr: Instr Course Lect
NlmId: 7507149
123:123
JrId: 4818
long title: Journal of immunological methods
short title: J Immunol Methods
ISSN: 0022-1759
ISSN (Online): 1872-7905
IsoAbbr: J. Immunol. Methods
NlmId: 1305440
123:123
JrId: 4819
long title: Journal of immunopharmacology
short title: J Immunopharmacol
ISSN: 0163-0571
ISSN (Online): 
IsoAbbr: J Immunopharmacol
NlmId: 7901853
123:123
JrId: 4820
long title: Journal of the Indian Academy of Dentistry
short title: J Indian Acad Dent
ISSN: 0019-4255
ISSN (Online): 
IsoAbbr: J Indian Acad Dent
NlmId: 7505606
123:123
JrId: 4821
long title: Journal of the Indian Dental Association
short title: J Indian Dent Assoc
ISSN: 0019-4611
ISSN (Online): 
IsoAbbr: J Indian Dent Assoc
NlmId: 7507202
123:123
JrId: 4822
long title: Journal of the Indian Medical Association
short title: J Indian Med Assoc
ISSN: 0019-5847
ISSN (Online): 
IsoAbbr: J Indian Med Assoc
NlmId: 7505608
123:123
JrId: 4823
long title: Journal of the Indian medical profession
short title: J Indian Med Prof
ISSN: 0019-588X
ISSN (Online): 
IsoAbbr: J Indian Med Prof
NlmId: 0376341
123:123
JrId: 4824
long title: The Journal of the Indiana Dental Association
short title: J Indiana Dent Assoc
ISSN: 0019-6568
ISSN (Online): 
IsoAbbr: J Indiana Dent Assoc
NlmId: 7507203
123:123
JrId: 4825
long title: The Journal of infection
short title: J Infect
ISSN: 0163-4453
ISSN (Online): 1532-2742
IsoAbbr: J. Infect.
NlmId: 7908424
123:123
JrId: 4826
long title: The Journal of the Indiana State Dental Association
short title: J Indiana State Dent Assoc
ISSN: 0092-6116
ISSN (Online): 
IsoAbbr: J Indiana State Dent Assoc
NlmId: 7505609
123:123
JrId: 4827
long title: The Journal of the Indiana State Medical Association
short title: J Indiana State Med Assoc
ISSN: 0019-6770
ISSN (Online): 
IsoAbbr: J Indiana State Med Assoc
NlmId: 7505610
123:123
JrId: 4828
long title: Journal. Indianapolis District Dental Society
short title: J Indianap Dist Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Indianap Dist Dent Soc
NlmId: 17540400R
123:123
JrId: 4829
long title: Journal of individual psychology
short title: J Individ Psychol
ISSN: 0022-1805
ISSN (Online): 
IsoAbbr: J Individ Psychol
NlmId: 0400026
123:123
JrId: 4830
long title: The Journal of infectious diseases
short title: J Infect Dis
ISSN: 0022-1899
ISSN (Online): 1537-6613
IsoAbbr: J. Infect. Dis.
NlmId: 0413675
123:123
JrId: 4831
long title: Journal of cardiography
short title: J Cardiogr
ISSN: 0386-2887
ISSN (Online): 
IsoAbbr: J Cardiogr
NlmId: 7801085
123:123
JrId: 4832
long title: The Journal of cranio-mandibular practice
short title: J Craniomandibular Pract
ISSN: 0734-5410
ISSN (Online): 
IsoAbbr: J Craniomandibular Pract
NlmId: 8301363
123:123
JrId: 4833
long title: Journal of insect physiology
short title: J Insect Physiol
ISSN: 0022-1910
ISSN (Online): 1879-1611
IsoAbbr: J. Insect Physiol.
NlmId: 2985080R
123:123
JrId: 4834
long title: Journal d'urologie
short title: J Urol (Paris)
ISSN: 0248-0018
ISSN (Online): 
IsoAbbr: J Urol (Paris)
NlmId: 8006503
123:123
JrId: 4835
long title: Journal of the International Association of Dentistry for Children
short title: J Int Assoc Dent Child
ISSN: 0309-6858
ISSN (Online): 
IsoAbbr: J Int Assoc Dent Child
NlmId: 7613434
123:123
JrId: 4836
long title: Journal Of The International College Of Dentists_ Japan Section
short title: J Int Coll Dent (Jpn)
ISSN: 0912-1471
ISSN (Online): 
IsoAbbr: J Int Coll Dent (Jpn)
NlmId: 9875608
123:123
JrId: 4837
long title: The Journal of the International College of Surgeons
short title: J Int Coll Surg
ISSN: 0096-557X
ISSN (Online): 
IsoAbbr: J Int Coll Surg
NlmId: 7507208
123:123
JrId: 4838
long title: Journal of invertebrate pathology
short title: J Invertebr Pathol
ISSN: 0022-2011
ISSN (Online): 1096-0805
IsoAbbr: J. Invertebr. Pathol.
NlmId: 0014067
123:123
JrId: 4839
long title: The Journal of investigative dermatology
short title: J Invest Dermatol
ISSN: 0022-202X
ISSN (Online): 1523-1747
IsoAbbr: J. Invest. Dermatol.
NlmId: 0426720
123:123
JrId: 4840
long title: Journal of the Iowa Medical Society
short title: J Iowa Med Soc
ISSN: 0021-0587
ISSN (Online): 
IsoAbbr: J Iowa Med Soc
NlmId: 7507210
123:123
JrId: 4841
long title: Journal of the Irish Dental Association
short title: J Ir Dent Assoc
ISSN: 0021-1133
ISSN (Online): 
IsoAbbr: J Ir Dent Assoc
NlmId: 7507211
123:123
JrId: 4842
long title: The Journal of neuroscience nursing : journal of the American Association of Neuroscience Nurses
short title: J Neurosci Nurs
ISSN: 0888-0395
ISSN (Online): 1945-2810
IsoAbbr: J Neurosci Nurs
NlmId: 8603596
123:123
JrId: 4843
long title: Journal of the Irish Medical Association
short title: J Ir Med Assoc
ISSN: 0021-129X
ISSN (Online): 
IsoAbbr: J Ir Med Assoc
NlmId: 0430304
123:123
JrId: 4844
long title: International journal of cell cloning
short title: Int J Cell Cloning
ISSN: 0737-1454
ISSN (Online): 
IsoAbbr: Int. J. Cell Cloning
NlmId: 8308172
123:123
JrId: 4845
long title: International journal of cardiac imaging
short title: Int J Card Imaging
ISSN: 0167-9899
ISSN (Online): 
IsoAbbr: Int J Card Imaging
NlmId: 8600426
123:123
JrId: 4846
long title: Journal of the Egyptian Society of Parasitology
short title: J Egypt Soc Parasitol
ISSN: 0253-5890
ISSN (Online): 
IsoAbbr: J Egypt Soc Parasitol
NlmId: 8102141
123:123
JrId: 4847
long title: Majallah-i Jamiah-i Dandanpizishki-i Iran = The journal of the Iranian Dental Association
short title: Majallah Jamia Dandan Pazshki
ISSN: 
ISSN (Online): 
IsoAbbr: Majallah Jamia Dandan Pazshki
NlmId: 9440736
123:123
JrId: 4848
long title: Journal of interferon research
short title: J Interferon Res
ISSN: 0197-8357
ISSN (Online): 
IsoAbbr: J. Interferon Res.
NlmId: 8100396
123:123
JrId: 4849
long title: Journal of pain and symptom management
short title: J Pain Symptom Manage
ISSN: 0885-3924
ISSN (Online): 1873-6513
IsoAbbr: J Pain Symptom Manage
NlmId: 8605836
123:123
JrId: 4850
long title: Journal of ultrastructure and molecular structure research
short title: J Ultrastruct Mol Struct Res
ISSN: 0889-1605
ISSN (Online): 
IsoAbbr: J. Ultrastruct. Mol. Struct. Res.
NlmId: 8612238
123:123
JrId: 4851
long title: Indian journal of leprosy
short title: Indian J Lepr
ISSN: 0254-9395
ISSN (Online): 
IsoAbbr: Indian J Lepr
NlmId: 8409173
123:123
JrId: 4852
long title: The International journal of biological markers
short title: Int J Biol Markers
ISSN: 0393-6155
ISSN (Online): 1724-6008
IsoAbbr: Int. J. Biol. Markers
NlmId: 8712411
123:123
JrId: 4853
long title: International journal of oral and maxillofacial surgery
short title: Int J Oral Maxillofac Surg
ISSN: 0901-5027
ISSN (Online): 1399-0020
IsoAbbr: Int J Oral Maxillofac Surg
NlmId: 8605826
123:123
JrId: 4854
long title: International journal of pancreatology : official journal of the International Association of Pancreatology
short title: Int J Pancreatol
ISSN: 0169-4197
ISSN (Online): 
IsoAbbr: Int. J. Pancreatol.
NlmId: 8703511
123:123
JrId: 4855
long title: Kansenshogaku zasshi. The Journal of the Japanese Association for Infectious Diseases
short title: Kansenshogaku Zasshi
ISSN: 0387-5911
ISSN (Online): 
IsoAbbr: Kansenshogaku Zasshi
NlmId: 0236671
123:123
JrId: 4856
long title: International journal for vitamin and nutrition research. Supplement = Internationale Zeitschrift fur Vitamin- und Ernahrungsforschung. Supplement
short title: Int J Vitam Nutr Res Suppl
ISSN: 0373-0883
ISSN (Online): 
IsoAbbr: Int J Vitam Nutr Res Suppl
NlmId: 9211653
123:123
JrId: 4857
long title: International journal of hyperthermia : the official journal of European Society for Hyperthermic Oncology, North American Hyperthermia Group
short title: Int J Hyperthermia
ISSN: 0265-6736
ISSN (Online): 1464-5157
IsoAbbr: Int J Hyperthermia
NlmId: 8508395
123:123
JrId: 4858
long title: [Zasshi] [Journal]. Nihon Kyobu Geka Gakkai
short title: Nihon Kyobu Geka Gakkai Zasshi
ISSN: 0369-4739
ISSN (Online): 
IsoAbbr: Nihon Kyobu Geka Gakkai Zasshi
NlmId: 19130180R
123:123
JrId: 4859
long title: Seikagaku. The Journal of Japanese Biochemical Society
short title: Seikagaku
ISSN: 0037-1017
ISSN (Online): 
IsoAbbr: Seikagaku
NlmId: 0413564
123:123
JrId: 4860
long title: IMA journal of mathematics applied in medicine and biology
short title: IMA J Math Appl Med Biol
ISSN: 0265-0746
ISSN (Online): 
IsoAbbr: IMA J Math Appl Med Biol
NlmId: 8704892
123:123
JrId: 4861
long title: Kaiin dayori. [Membership news]. Nippon Kontakuto Renzu Gakkai
short title: Kaiin Dayori Nihon Kontakuto Renzu Gakkai
ISSN: 0374-9851
ISSN (Online): 
IsoAbbr: Kaiin Dayori Nihon Kontakuto Renzu Gakkai
NlmId: 0057120
123:123
JrId: 4862
long title: Immunologic research
short title: Immunol Res
ISSN: 0257-277X
ISSN (Online): 1559-0755
IsoAbbr: Immunol. Res.
NlmId: 8611087
123:123
JrId: 4863
long title: IMS, Industrial medicine and surgery
short title: IMS Ind Med Surg
ISSN: 0019-8536
ISSN (Online): 
IsoAbbr: IMS Ind Med Surg
NlmId: 0414123
123:123
JrId: 4864
long title: Immunobiology. Supplement
short title: Immunobiol Suppl
ISSN: 0722-6365
ISSN (Online): 
IsoAbbr: Immunobiol Suppl
NlmId: 8804308
123:123
JrId: 4865
long title: Nihon Shika Ishikai zasshi
short title: Nihon Shika Ishikai Zasshi
ISSN: 0047-1763
ISSN (Online): 
IsoAbbr: Nihon Shika Ishikai Zasshi
NlmId: 7505756
123:123
JrId: 4866
long title: Nihon Ishikai zasshi. Journal of the Japan Medical Association
short title: Nihon Ishikai Zasshi
ISSN: 0021-4493
ISSN (Online): 
IsoAbbr: Nihon Ishikai Zasshi
NlmId: 0413545
123:123
JrId: 4867
long title: International angiology : a journal of the International Union of Angiology
short title: Int Angiol
ISSN: 0392-9590
ISSN (Online): 1827-1839
IsoAbbr: Int Angiol
NlmId: 8402693
123:123
JrId: 4868
long title: Inform (Silver Spring, Md.)
short title: Inform
ISSN: 0892-3876
ISSN (Online): 
IsoAbbr: Inform
NlmId: 9882762
123:123
JrId: 4869
long title: The International journal of adult orthodontics and orthognathic surgery
short title: Int J Adult Orthodon Orthognath Surg
ISSN: 0742-1931
ISSN (Online): 
IsoAbbr: Int J Adult Orthodon Orthognath Surg
NlmId: 8610335
123:123
JrId: 4870
long title: Information management (PTN Publishing Corporation)
short title: Inf Manage
ISSN: 0739-9049
ISSN (Online): 
IsoAbbr: Inf Manage
NlmId: 9875395
123:123
JrId: 4871
long title: Nihon Sanka Fujinka Gakkai zasshi
short title: Nihon Sanka Fujinka Gakkai Zasshi
ISSN: 0300-9165
ISSN (Online): 
IsoAbbr: Nippon Sanka Fujinka Gakkai Zasshi
NlmId: 7505749
123:123
JrId: 4872
long title: Insight (American Society of Ophthalmic Registered Nurses)
short title: Insight
ISSN: 1060-135X
ISSN (Online): 
IsoAbbr: Insight
NlmId: 9111431
123:123
JrId: 4873
long title: Intercom
short title: Intercom (Des Moines)
ISSN: 0273-9127
ISSN (Online): 
IsoAbbr: Intercom (Des Moines)
NlmId: 9880227
123:123
JrId: 4874
long title: International journal of leprosy and other mycobacterial diseases : official organ of the International Leprosy Association
short title: Int J Lepr Other Mycobact Dis
ISSN: 0148-916X
ISSN (Online): 1544-581X
IsoAbbr: Int. J. Lepr. Other Mycobact. Dis.
NlmId: 8505819
123:123
JrId: 4875
long title: Journal of the Japanese Obstetrical & Gynecological Society
short title: J Jpn Obstet Gynecol Soc
ISSN: 0388-0486
ISSN (Online): 
IsoAbbr: J Jpn Obstet Gynecol Soc
NlmId: 7507212
123:123
JrId: 4876
long title: Nihon Shishubyo Gakkai kaishi
short title: Nihon Shishubyo Gakkai Kaishi
ISSN: 0385-0110
ISSN (Online): 1880-408X
IsoAbbr: Nihon Shishubyo Gakkai Kaishi
NlmId: 7505760
123:123
JrId: 4877
long title: Nihon Kyosei Shika Gakkai zasshi = The journal of Japan Orthodontic Society
short title: Nihon Kyosei Shika Gakkai Zasshi
ISSN: 0021-454X
ISSN (Online): 
IsoAbbr: Nihon Kyosei Shika Gakkai Zasshi
NlmId: 0055371
123:123
JrId: 4878
long title: Nihon Seikeigeka Gakkai zasshi
short title: Nihon Seikeigeka Gakkai Zasshi
ISSN: 0021-5325
ISSN (Online): 
IsoAbbr: Nippon Seikeigeka Gakkai Zasshi
NlmId: 0413716
123:123
JrId: 4879
long title: Nihon Shika Zairyo Kikai Gakkai zasshi. The Journal of the Japan Research Society of Dental Materials & Appliances
short title: Nihon Shika Zairyo Kikai Gakkai Zasshi
ISSN: 
ISSN (Online): 
IsoAbbr: Nihon Shika Zairyo Kikai Gakkai Zasshi
NlmId: 7505757
123:123
JrId: 4880
long title: Nihon Gan Chiryo Gakkai shi
short title: Nihon Gan Chiryo Gakkai Shi
ISSN: 0021-4671
ISSN (Online): 
IsoAbbr: Nihon Gan Chiryo Gakkai Shi
NlmId: 7505713
123:123
JrId: 4881
long title: Nihon Daicho Komonbyo Gakkai zasshi
short title: Nihon Daicho Komonbyo Gakkai Zasshi
ISSN: 0047-1801
ISSN (Online): 1882-9619
IsoAbbr: Nihon Daicho Komonbyo Gakkai Zasshi
NlmId: 7501193
123:123
JrId: 4882
long title: Shika rikogaku zasshi. Journal of the Japan Society for Dental Apparatus and Materials
short title: Shika Rikogaku Zasshi
ISSN: 0583-0273
ISSN (Online): 
IsoAbbr: Shika Rikogaku Zasshi
NlmId: 0136676
123:123
JrId: 4883
long title: Nihon Naika Gakkai zasshi. The Journal of the Japanese Society of Internal Medicine
short title: Nihon Naika Gakkai Zasshi
ISSN: 0021-5384
ISSN (Online): 1883-2083
IsoAbbr: Nippon Naika Gakkai Zasshi
NlmId: 19130210R
123:123
JrId: 4884
long title: Kokubyo Gakkai zasshi. The Journal of the Stomatological Society, Japan
short title: Kokubyo Gakkai Zasshi
ISSN: 0300-9149
ISSN (Online): 1884-5185
IsoAbbr: Kokubyo Gakkai Zasshi
NlmId: 0413677
123:123
JrId: 4885
long title: International journal of radiation biology
short title: Int J Radiat Biol
ISSN: 0955-3002
ISSN (Online): 1362-3095
IsoAbbr: Int. J. Radiat. Biol.
NlmId: 8809243
123:123
JrId: 4886
long title: JEMS : a journal of emergency medical services
short title: JEMS
ISSN: 0197-2510
ISSN (Online): 
IsoAbbr: JEMS
NlmId: 8102138
123:123
JrId: 4887
long title: Journal of hand surgery (Edinburgh, Scotland)
short title: J Hand Surg Br
ISSN: 0266-7681
ISSN (Online): 1532-2211
IsoAbbr: J Hand Surg Br
NlmId: 8403839
123:123
JrId: 4888
long title: Journal of in vitro fertilization and embryo transfer : IVF
short title: J In Vitro Fert Embryo Transf
ISSN: 0740-7769
ISSN (Online): 
IsoAbbr: J In Vitro Fert Embryo Transf
NlmId: 8412594
123:123
JrId: 4889
long title: Journal of ocular pharmacology
short title: J Ocul Pharmacol
ISSN: 8756-3320
ISSN (Online): 
IsoAbbr: J Ocul Pharmacol
NlmId: 8511297
123:123
JrId: 4890
long title: International reviews of immunology
short title: Int Rev Immunol
ISSN: 0883-0185
ISSN (Online): 1563-5244
IsoAbbr: Int. Rev. Immunol.
NlmId: 8712260
123:123
JrId: 4891
long title: IARC monographs on the evaluation of carcinogenic risks to humans. Supplement / World Health Organization, International Agency for Research on Cancer
short title: IARC Monogr Eval Carcinog Risks Hum Suppl
ISSN: 1014-711X
ISSN (Online): 
IsoAbbr: IARC Monogr Eval Carcinog Risks Hum Suppl
NlmId: 8907341
123:123
JrId: 4892
long title: The Journal of the Kansas Medical Society
short title: J Kans Med Soc
ISSN: 0022-8699
ISSN (Online): 
IsoAbbr: J Kans Med Soc
NlmId: 7505612
123:123
JrId: 4893
long title: Issues in science and technology
short title: Issues Sci Technol
ISSN: 0748-5492
ISSN (Online): 
IsoAbbr: Issues Sci Technol
NlmId: 8502534
123:123
JrId: 4894
long title: The Journal of the Kansas State Dental Association
short title: J Kans State Dent Assoc
ISSN: 0022-8796
ISSN (Online): 
IsoAbbr: J Kans State Dent Assoc
NlmId: 7505613
123:123
JrId: 4895
long title: International journal of clinical monitoring and computing
short title: Int J Clin Monit Comput
ISSN: 0167-9945
ISSN (Online): 
IsoAbbr: Int J Clin Monit Comput
NlmId: 8601284
123:123
JrId: 4896
long title: International journal of colorectal disease
short title: Int J Colorectal Dis
ISSN: 0179-1958
ISSN (Online): 1432-1262
IsoAbbr: Int J Colorectal Dis
NlmId: 8607899
123:123
JrId: 4897
long title: Ch'ikwa Kijae Hakhoe chi. The Journal of the Korea Research Society for Dental Materials
short title: Chilwa Kijae Hakhoe Chi
ISSN: 0302-5772
ISSN (Online): 
IsoAbbr: Chilwa Kijae Hakhoe Chi
NlmId: 0411425
123:123
JrId: 4898
long title: Taehan Ch'ikkwa Uisa Hyophoe chi
short title: Taehan Chikkwa Uisa Hyophoe Chi
ISSN: 0376-4672
ISSN (Online): 
IsoAbbr: Taehan Chikkwa Uisa Hyophoe Chi
NlmId: 7604341
123:123
JrId: 4899
long title: Journal Of The Korean Research Society For Dental Hypnosis
short title: J Korean Res Soc Dent Hypn
ISSN: 
ISSN (Online): 
IsoAbbr: J Korean Res Soc Dent Hypn
NlmId: 9875594
123:123
JrId: 4900
long title: Kumamoto Igakkai zasshi. The Journal of the Kumamoto Medical Society
short title: Kumamoto Igakkai Zasshi
ISSN: 0300-919X
ISSN (Online): 
IsoAbbr: Kumamoto Igakkai Zasshi
NlmId: 0413701
123:123
JrId: 4901
long title: Journal of the Kentucky Dental Association
short title: J Ky Dent Assoc
ISSN: 0023-0162
ISSN (Online): 
IsoAbbr: J Ky Dent Assoc
NlmId: 7505614
123:123
JrId: 4902
long title: The Journal of the Kentucky Medical Association
short title: J Ky Med Assoc
ISSN: 0023-0294
ISSN (Online): 2155-661X
IsoAbbr: J Ky Med Assoc
NlmId: 7505615
123:123
JrId: 4903
long title: The Journal of laryngology and otology. Supplement
short title: J Laryngol Otol Suppl
ISSN: 0144-2945
ISSN (Online): 
IsoAbbr: J Laryngol Otol Suppl
NlmId: 7809663
123:123
JrId: 4904
long title: Journal of the Louisiana Dental Association
short title: J La Dent Assoc
ISSN: 0024-6786
ISSN (Online): 
IsoAbbr: J La Dent Assoc
NlmId: 7503078
123:123
JrId: 4905
long title: The Journal of the Louisiana State Medical Society : official organ of the Louisiana State Medical Society
short title: J La State Med Soc
ISSN: 0024-6921
ISSN (Online): 
IsoAbbr: J La State Med Soc
NlmId: 7505618
123:123
JrId: 4906
long title: The Journal of laboratory and clinical medicine
short title: J Lab Clin Med
ISSN: 0022-2143
ISSN (Online): 1532-6543
IsoAbbr: J. Lab. Clin. Med.
NlmId: 0375375
123:123
JrId: 4907
long title: The Journal-lancet
short title: J Lancet
ISSN: 0096-0233
ISSN (Online): 
IsoAbbr: J Lancet
NlmId: 17830080R
123:123
JrId: 4908
long title: The Journal of laryngology and otology
short title: J Laryngol Otol
ISSN: 0022-2151
ISSN (Online): 1748-5460
IsoAbbr: J Laryngol Otol
NlmId: 8706896
123:123
JrId: 4909
long title: Journal of learning disabilities
short title: J Learn Disabil
ISSN: 0022-2194
ISSN (Online): 1538-4780
IsoAbbr: J Learn Disabil
NlmId: 0157312
123:123
JrId: 4910
long title: The Journal of legal medicine
short title: J Leg Med (N Y)
ISSN: 0093-1748
ISSN (Online): 
IsoAbbr: J Leg Med (N Y)
NlmId: 0367344
123:123
JrId: 4911
long title: The Journal of legal medicine
short title: J Leg Med
ISSN: 0194-7648
ISSN (Online): 1521-057X
IsoAbbr: J Leg Med
NlmId: 8000151
123:123
JrId: 4912
long title: Journal of leukocyte biology
short title: J Leukoc Biol
ISSN: 0741-5400
ISSN (Online): 1938-3673
IsoAbbr: J. Leukoc. Biol.
NlmId: 8405628
123:123
JrId: 4913
long title: The Journal of long term care administration
short title: J Long Term Care Adm
ISSN: 0093-4445
ISSN (Online): 
IsoAbbr: J Long Term Care Adm
NlmId: 0415026
123:123
JrId: 4914
long title: Journal of lipid research
short title: J Lipid Res
ISSN: 0022-2275
ISSN (Online): 
IsoAbbr: J. Lipid Res.
NlmId: 0376606
123:123
JrId: 4915
long title: Journal for Medicaid management
short title: J Medicaid Manage
ISSN: 0147-6726
ISSN (Online): 
IsoAbbr: J Medicaid Manage
NlmId: 7800045
123:123
JrId: 4916
long title: Journal Of The Macomb Dental Society
short title: J Macomb Dent Soc
ISSN: 0744-9682
ISSN (Online): 
IsoAbbr: J Macomb Dent Soc
NlmId: 9878331
123:123
JrId: 4917
long title: The Journal of the Maine Medical Association
short title: J Maine Med Assoc
ISSN: 0025-0694
ISSN (Online): 
IsoAbbr: J Maine Med Assoc
NlmId: 7505619
123:123
JrId: 4918
long title: Journal of mammalogy
short title: J Mammal
ISSN: 0022-2372
ISSN (Online): 
IsoAbbr: J. Mammal.
NlmId: 2985081R
123:123
JrId: 4919
long title: Journal of the Massachusetts Dental Society
short title: J Mass Dent Soc
ISSN: 0025-4800
ISSN (Online): 
IsoAbbr: J Mass Dent Soc
NlmId: 7503082
123:123
JrId: 4920
long title: Journal of manipulative and physiological therapeutics
short title: J Manipulative Physiol Ther
ISSN: 0161-4754
ISSN (Online): 1532-6586
IsoAbbr: J Manipulative Physiol Ther
NlmId: 7807107
123:123
JrId: 4921
long title: Journal of maxillofacial orthopedics
short title: J Maxillofac Orthop
ISSN: 0022-2534
ISSN (Online): 
IsoAbbr: J Maxillofac Orthop
NlmId: 7511218
123:123
JrId: 4922
long title: Journal of maxillofacial surgery
short title: J Maxillofac Surg
ISSN: 0301-0503
ISSN (Online): 
IsoAbbr: J Maxillofac Surg
NlmId: 0370036
123:123
JrId: 4923
long title: Journal of the Maryland State Dental Association
short title: J Md State Dent Assoc
ISSN: 0025-4355
ISSN (Online): 
IsoAbbr: J Md State Dent Assoc
NlmId: 7503081
123:123
JrId: 4924
long title: Journal of mechanochemistry & cell motility
short title: J Mechanochem Cell Motil
ISSN: 0091-6552
ISSN (Online): 
IsoAbbr: J Mechanochem Cell Motil
NlmId: 0372277
123:123
JrId: 4925
long title: Jornal do medico
short title: J Med (Oporto)
ISSN: 0021-7573
ISSN (Online): 
IsoAbbr: J Med (Oporto)
NlmId: 0374753
123:123
JrId: 4926
long title: Journal of medicine
short title: J Med
ISSN: 0025-7850
ISSN (Online): 
IsoAbbr: J Med
NlmId: 7505566
123:123
JrId: 4927
long title: Journal des maladies vasculaires
short title: J Mal Vasc
ISSN: 0398-0499
ISSN (Online): 
IsoAbbr: J Mal Vasc
NlmId: 7707965
123:123
JrId: 4928
long title: Journal of mathematical biology
short title: J Math Biol
ISSN: 0303-6812
ISSN (Online): 1432-1416
IsoAbbr: J Math Biol
NlmId: 7502105
123:123
JrId: 4929
long title: Journal of the Medical Association of Georgia
short title: J Med Assoc Ga
ISSN: 0025-7028
ISSN (Online): 
IsoAbbr: J Med Assoc Ga
NlmId: 7505620
123:123
JrId: 4930
long title: The Journal of medicine and philosophy
short title: J Med Philos
ISSN: 0360-5310
ISSN (Online): 1744-5019
IsoAbbr: J Med Philos
NlmId: 7610512
123:123
JrId: 4931
long title: Journal of the Medical Association of the State of Alabama
short title: J Med Assoc State Ala
ISSN: 0025-7044
ISSN (Online): 
IsoAbbr: J Med Assoc State Ala
NlmId: 7503083
123:123
JrId: 4932
long title: Journal of medical systems
short title: J Med Syst
ISSN: 0148-5598
ISSN (Online): 
IsoAbbr: J Med Syst
NlmId: 7806056
123:123
JrId: 4933
long title: Journal of the Medical Association of Thailand = Chotmaihet thangphaet
short title: J Med Assoc Thai
ISSN: 0125-2208
ISSN (Online): 
IsoAbbr: J Med Assoc Thai
NlmId: 7507216
123:123
JrId: 4934
long title: Journal of mental health administration
short title: J Ment Health Adm
ISSN: 0092-8623
ISSN (Online): 
IsoAbbr: J Ment Health Adm
NlmId: 0351035
123:123
JrId: 4935
long title: Journal of molecular and applied genetics
short title: J Mol Appl Genet
ISSN: 0271-6801
ISSN (Online): 
IsoAbbr: J. Mol. Appl. Genet.
NlmId: 8109497
123:123
JrId: 4936
long title: Journal of music therapy
short title: J Music Ther
ISSN: 0022-2917
ISSN (Online): 
IsoAbbr: J Music Ther
NlmId: 0014162
123:123
JrId: 4937
long title: Journal de medecine de Bordeaux et du Sud-Ouest
short title: J Med Bord
ISSN: 0368-3001
ISSN (Online): 
IsoAbbr: J Med Bord
NlmId: 0161067
123:123
JrId: 4938
long title: Journal of medicinal chemistry
short title: J Med Chem
ISSN: 0022-2623
ISSN (Online): 1520-4804
IsoAbbr: J. Med. Chem.
NlmId: 9716531
123:123
JrId: 4939
long title: Journal of medical education
short title: J Med Educ
ISSN: 0022-2577
ISSN (Online): 
IsoAbbr: J Med Educ
NlmId: 0375377
123:123
JrId: 4940
long title: Journal of medical engineering & technology
short title: J Med Eng Technol
ISSN: 0309-1902
ISSN (Online): 1464-522X
IsoAbbr: J Med Eng Technol
NlmId: 7702125
123:123
JrId: 4941
long title: Journal of biochemical toxicology
short title: J Biochem Toxicol
ISSN: 0887-2082
ISSN (Online): 
IsoAbbr: J. Biochem. Toxicol.
NlmId: 8700114
123:123
JrId: 4942
long title: Journal of medical entomology
short title: J Med Entomol
ISSN: 0022-2585
ISSN (Online): 
IsoAbbr: J. Med. Entomol.
NlmId: 0375400
123:123
JrId: 4943
long title: Journal of medical entomology. Supplement
short title: J Med Entomol Suppl
ISSN: 0146-6631
ISSN (Online): 
IsoAbbr: J Med Entomol Suppl
NlmId: 7902862
123:123
JrId: 4944
long title: Journal of medical ethics
short title: J Med Ethics
ISSN: 0306-6800
ISSN (Online): 1473-4257
IsoAbbr: J Med Ethics
NlmId: 7513619
123:123
JrId: 4945
long title: Journal of medical genetics
short title: J Med Genet
ISSN: 0022-2593
ISSN (Online): 1468-6244
IsoAbbr: J. Med. Genet.
NlmId: 2985087R
123:123
JrId: 4946
long title: The Journal of medical laboratory technology
short title: J Med Lab Technol
ISSN: 0368-3109
ISSN (Online): 
IsoAbbr: J Med Lab Technol
NlmId: 1263574
123:123
JrId: 4947
long title: Le Journal medical libanais. The Lebanese medical journal
short title: J Med Liban
ISSN: 0023-9852
ISSN (Online): 
IsoAbbr: J Med Liban
NlmId: 0375352
123:123
JrId: 4948
long title: Journal de medecine de Lyon
short title: J Med Lyon
ISSN: 0021-7883
ISSN (Online): 
IsoAbbr: J Med Lyon
NlmId: 2985084R
123:123
JrId: 4949
long title: Journal of medical microbiology
short title: J Med Microbiol
ISSN: 0022-2615
ISSN (Online): 1473-5644
IsoAbbr: J. Med. Microbiol.
NlmId: 0224131
123:123
JrId: 4950
long title: Journal of clinical & laboratory immunology
short title: J Clin Lab Immunol
ISSN: 0141-2760
ISSN (Online): 
IsoAbbr: J Clin Lab Immunol
NlmId: 7808987
123:123
JrId: 4951
long title: Journal of medical primatology
short title: J Med Primatol
ISSN: 0047-2565
ISSN (Online): 1600-0684
IsoAbbr: J. Med. Primatol.
NlmId: 0320626
123:123
JrId: 4952
long title: The Journal of the Medical Society of New Jersey
short title: J Med Soc N J
ISSN: 0025-7524
ISSN (Online): 
IsoAbbr: J Med Soc N J
NlmId: 7503084
123:123
JrId: 4953
long title: The Journal of Indian Orthodontic Society
short title: J Indian Orthod Soc
ISSN: 0301-5742
ISSN (Online): 
IsoAbbr: J Indian Orthod Soc
NlmId: 7503130
123:123
JrId: 4954
long title: The Journal of membrane biology
short title: J Membr Biol
ISSN: 0022-2631
ISSN (Online): 1432-1424
IsoAbbr: J. Membr. Biol.
NlmId: 0211301
123:123
JrId: 4955
long title: Journal of mental deficiency research
short title: J Ment Defic Res
ISSN: 0022-264X
ISSN (Online): 
IsoAbbr: J Ment Defic Res
NlmId: 0375401
123:123
JrId: 4957
long title: Journal. Mercer Dental Society, Trenton
short title: J Mercer Dent Soc
ISSN: 0025-9861
ISSN (Online): 
IsoAbbr: J Mercer Dent Soc
NlmId: 18640710R
123:123
JrId: 4958
long title: The Journal of the Michigan Dental Association
short title: J Mich Dent Assoc
ISSN: 0026-2102
ISSN (Online): 
IsoAbbr: J Mich Dent Assoc
NlmId: 7505621
123:123
JrId: 4959
long title: The Journal of the Michigan State Dental Association
short title: J Mich State Dent Assoc
ISSN: 0098-7107
ISSN (Online): 
IsoAbbr: J Mich State Dent Assoc
NlmId: 7503085
123:123
JrId: 4960
long title: Journal of behavioral medicine
short title: J Behav Med
ISSN: 0160-7715
ISSN (Online): 1573-3521
IsoAbbr: J Behav Med
NlmId: 7807105
123:123
JrId: 4961
long title: Journal of microscopy
short title: J Microsc
ISSN: 0022-2720
ISSN (Online): 1365-2818
IsoAbbr: J Microsc
NlmId: 0204522
123:123
JrId: 4962
long title: The Journal of microwave power
short title: J Microw Power
ISSN: 0022-2739
ISSN (Online): 
IsoAbbr: J Microw Power
NlmId: 0332155
123:123
JrId: 4963
long title: Journal - Mississippi Dental Association
short title: J Miss Dent Assoc
ISSN: 0047-7532
ISSN (Online): 
IsoAbbr: J Miss Dent Assoc
NlmId: 7513940
123:123
JrId: 4964
long title: Journal of the Mississippi State Medical Association
short title: J Miss State Med Assoc
ISSN: 0026-6396
ISSN (Online): 
IsoAbbr: J Miss State Med Assoc
NlmId: 7505622
123:123
JrId: 4965
long title: Journal of the Missouri Dental Association
short title: J Mo Dent Assoc
ISSN: 0026-6523
ISSN (Online): 
IsoAbbr: J Mo Dent Assoc
NlmId: 7503087
123:123
JrId: 4966
long title: Journal of the Missouri Dental Association
short title: J Mo Dent Assoc
ISSN: 0273-3463
ISSN (Online): 
IsoAbbr: J Mo Dent Assoc
NlmId: 8010650
123:123
JrId: 4967
long title: Journal of molecular biology
short title: J Mol Biol
ISSN: 0022-2836
ISSN (Online): 1089-8638
IsoAbbr: J. Mol. Biol.
NlmId: 2985088R
123:123
JrId: 4968
long title: Journal of molecular and cellular cardiology
short title: J Mol Cell Cardiol
ISSN: 0022-2828
ISSN (Online): 1095-8584
IsoAbbr: J. Mol. Cell. Cardiol.
NlmId: 0262322
123:123
JrId: 4969
long title: Journal of molecular evolution
short title: J Mol Evol
ISSN: 0022-2844
ISSN (Online): 1432-1432
IsoAbbr: J. Mol. Evol.
NlmId: 0360051
123:123
JrId: 4970
long title: Journal of ophthalmic nursing & technology
short title: J Ophthalmic Nurs Technol
ISSN: 0744-7132
ISSN (Online): 
IsoAbbr: J Ophthalmic Nurs Technol
NlmId: 8219658
123:123
JrId: 4971
long title: Journal of morphology
short title: J Morphol
ISSN: 0362-2525
ISSN (Online): 1097-4687
IsoAbbr: J. Morphol.
NlmId: 0406125
123:123
JrId: 4972
long title: Journal (National Association for Hospital Development (U.S.))
short title: J Natl Assoc Hosp Dev
ISSN: 0196-4933
ISSN (Online): 
IsoAbbr: J Natl Assoc Hosp Dev
NlmId: 7511919
123:123
JrId: 4973
long title: Journal of the Mount Sinai Hospital, New York
short title: J Mt Sinai Hosp N Y
ISSN: 0099-9695
ISSN (Online): 
IsoAbbr: J Mt Sinai Hosp N Y
NlmId: 0242260
123:123
JrId: 4974
long title: Journal of social policy
short title: J Soc Policy
ISSN: 0047-2794
ISSN (Online): 
IsoAbbr: J Soc Policy
NlmId: 7806597
123:123
JrId: 4975
long title: Journal of supramolecular structure and cellular biochemistry
short title: J Supramol Struct Cell Biochem
ISSN: 0275-3723
ISSN (Online): 
IsoAbbr: J Supramol Struct Cell Biochem
NlmId: 8106911
123:123
JrId: 4976
long title: Journal of neurotrauma
short title: J Neurotrauma
ISSN: 0897-7151
ISSN (Online): 1557-9042
IsoAbbr: J. Neurotrauma
NlmId: 8811626
123:123
JrId: 4977
long title: Journal. National Analgesia Society
short title: J Natl Analg Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Natl Analg Soc
NlmId: 0330010
123:123
JrId: 4978
long title: Journal of the New Zealand Society of Periodontology
short title: J N Z Soc Periodontol
ISSN: 0111-1485
ISSN (Online): 
IsoAbbr: J N Z Soc Periodontol
NlmId: 7809869
123:123
JrId: 4979
long title: Journal of sex & marital therapy
short title: J Sex Marital Ther
ISSN: 0092-623X
ISSN (Online): 1521-0715
IsoAbbr: J Sex Marital Ther
NlmId: 7502387
123:123
JrId: 4980
long title: Journal Of The National Association Of Seventh-Day Adventist Dentists
short title: J Natl Assoc Seventh Day Advent Dent
ISSN: 
ISSN (Online): 
IsoAbbr: J Natl Assoc Seventh Day Advent Dent
NlmId: 9883819
123:123
JrId: 4981
long title: Journal of psychedelic drugs
short title: J Psychedelic Drugs
ISSN: 0022-393X
ISSN (Online): 
IsoAbbr: J Psychedelic Drugs
NlmId: 0203241
123:123
JrId: 4982
long title: Journal of the National Cancer Institute
short title: J Natl Cancer Inst
ISSN: 0027-8874
ISSN (Online): 1460-2105
IsoAbbr: J. Natl. Cancer Inst.
NlmId: 7503089
123:123
JrId: 4983
long title: The Journal of nursing care
short title: J Nurs Care
ISSN: 0162-7155
ISSN (Online): 
IsoAbbr: J Nurs Care
NlmId: 7806870
123:123
JrId: 4984
long title: Journal of the National Medical Association
short title: J Natl Med Assoc
ISSN: 0027-9684
ISSN (Online): 
IsoAbbr: J Natl Med Assoc
NlmId: 7503090
123:123
JrId: 4985
long title: Journal of neuroimmunology. Supplement
short title: J Neuroimmunol Suppl
ISSN: 0169-5088
ISSN (Online): 
IsoAbbr: J Neuroimmunol Suppl
NlmId: 8219171
123:123
JrId: 4986
long title: The Journal of the North Carolina Dental Society
short title: J N C Dent Soc
ISSN: 0029-2443
ISSN (Online): 
IsoAbbr: J N C Dent Soc
NlmId: 7505625
123:123
JrId: 4987
long title: Journal of natural products
short title: J Nat Prod
ISSN: 0163-3864
ISSN (Online): 1520-6025
IsoAbbr: J. Nat. Prod.
NlmId: 7906882
123:123
JrId: 4988
long title: The Journal of the Nebraska Dental Association
short title: J Nebr Dent Assoc
ISSN: 0028-1832
ISSN (Online): 
IsoAbbr: J Nebr Dent Assoc
NlmId: 7503091
123:123
JrId: 4989
long title: Journal - National Association of Private Psychiatric Hospitals
short title: J Natl Assoc Priv Psychiatr Hosp
ISSN: 0027-8629
ISSN (Online): 
IsoAbbr: J Natl Assoc Priv Psychiatr Hosp
NlmId: 7503039
123:123
JrId: 4990
long title: Journal of hospital supply, processing, and distribution
short title: J Hosp Supply Process Distrib
ISSN: 0738-2928
ISSN (Online): 
IsoAbbr: J Hosp Supply Process Distrib
NlmId: 8507483
123:123
JrId: 4991
long title: Journal of advanced medical-surgical nursing
short title: J Adv Med Surg Nurs
ISSN: 0897-2869
ISSN (Online): 
IsoAbbr: J Adv Med Surg Nurs
NlmId: 8901657
123:123
JrId: 4992
long title: The Journal of micrographics
short title: J Microgr
ISSN: 0022-2712
ISSN (Online): 
IsoAbbr: J Microgr
NlmId: 0240227
123:123
JrId: 4993
long title: The Journal of nervous and mental disease
short title: J Nerv Ment Dis
ISSN: 0022-3018
ISSN (Online): 1539-736X
IsoAbbr: J. Nerv. Ment. Dis.
NlmId: 0375402
123:123
JrId: 4994
long title: Journal Of The American Dental Association (Edizione Italiana)
short title: J Am Dent Assoc (Ed Ital)
ISSN: 0393-5388
ISSN (Online): 
IsoAbbr: J Am Dent Assoc (Ed Ital)
NlmId: 9881715
123:123
JrId: 4995
long title: Journal of neural transmission
short title: J Neural Transm
ISSN: 0300-9564
ISSN (Online): 
IsoAbbr: J. Neural Transm.
NlmId: 0337042
123:123
JrId: 4996
long title: Journal of neural transmission. Supplementum
short title: J Neural Transm Suppl
ISSN: 0303-6995
ISSN (Online): 
IsoAbbr: J. Neural Transm. Suppl.
NlmId: 0425126
123:123
JrId: 4997
long title: The Journal of allergy
short title: J Allergy
ISSN: 0021-8707
ISSN (Online): 
IsoAbbr: J Allergy
NlmId: 1305603
123:123
JrId: 4998
long title: Journal of neurobiology
short title: J Neurobiol
ISSN: 0022-3034
ISSN (Online): 1097-4695
IsoAbbr: J. Neurobiol.
NlmId: 0213640
123:123
JrId: 4999
long title: Journal of ambulatory care marketing
short title: J Ambul Care Mark
ISSN: 0886-9723
ISSN (Online): 
IsoAbbr: J Ambul Care Mark
NlmId: 8710130
123:123
JrId: 5000
long title: Journal of the American Mosquito Control Association
short title: J Am Mosq Control Assoc
ISSN: 8756-971X
ISSN (Online): 
IsoAbbr: J. Am. Mosq. Control Assoc.
NlmId: 8511299
123:123
JrId: 5001
long title: The Journal of the American Paraplegia Society
short title: J Am Paraplegia Soc
ISSN: 0195-2307
ISSN (Online): 
IsoAbbr: J Am Paraplegia Soc
NlmId: 8303486
123:123
JrId: 5002
long title: Journal of inorganic biochemistry
short title: J Inorg Biochem
ISSN: 0162-0134
ISSN (Online): 1873-3344
IsoAbbr: J. Inorg. Biochem.
NlmId: 7905788
123:123
JrId: 5003
long title: Journal of National Black Nurses' Association : JNBNA
short title: J Natl Black Nurses Assoc
ISSN: 0885-6028
ISSN (Online): 
IsoAbbr: J Natl Black Nurses Assoc
NlmId: 8703519
123:123
JrId: 5004
long title: Journal of neurochemistry
short title: J Neurochem
ISSN: 0022-3042
ISSN (Online): 1471-4159
IsoAbbr: J. Neurochem.
NlmId: 2985190R
123:123
JrId: 5005
long title: The Journal of arthroplasty
short title: J Arthroplasty
ISSN: 0883-5403
ISSN (Online): 1532-8406
IsoAbbr: J Arthroplasty
NlmId: 8703515
123:123
JrId: 5006
long title: Journal of neurocytology
short title: J Neurocytol
ISSN: 0300-4864
ISSN (Online): 
IsoAbbr: J. Neurocytol.
NlmId: 0364620
123:123
JrId: 5007
long title: Kroc Foundation series
short title: Kroc Found Ser
ISSN: 0361-0489
ISSN (Online): 
IsoAbbr: Kroc Found Ser
NlmId: 7611160
123:123
JrId: 5008
long title: Journal of neurology
short title: J Neurol
ISSN: 0340-5354
ISSN (Online): 1432-1459
IsoAbbr: J. Neurol.
NlmId: 0423161
123:123
JrId: 5009
long title: Journal of neurology, neurosurgery, and psychiatry
short title: J Neurol Neurosurg Psychiatry
ISSN: 0022-3050
ISSN (Online): 1468-330X
IsoAbbr: J. Neurol. Neurosurg. Psychiatr.
NlmId: 2985191R
123:123
JrId: 5010
long title: Journal of the neurological sciences
short title: J Neurol Sci
ISSN: 0022-510X
ISSN (Online): 1878-5883
IsoAbbr: J. Neurol. Sci.
NlmId: 0375403
123:123
JrId: 5011
long title: Journal of biological response modifiers
short title: J Biol Response Mod
ISSN: 0732-6580
ISSN (Online): 
IsoAbbr: J Biol Response Mod
NlmId: 8219656
123:123
JrId: 5012
long title: Journal of neuropathology and experimental neurology
short title: J Neuropathol Exp Neurol
ISSN: 0022-3069
ISSN (Online): 
IsoAbbr: J. Neuropathol. Exp. Neurol.
NlmId: 2985192R
123:123
JrId: 5013
long title: Journal of neurophysiology
short title: J Neurophysiol
ISSN: 0022-3077
ISSN (Online): 1522-1598
IsoAbbr: J. Neurophysiol.
NlmId: 0375404
123:123
JrId: 5014
long title: JAPCA
short title: JAPCA
ISSN: 0894-0630
ISSN (Online): 
IsoAbbr: JAPCA
NlmId: 8802680
123:123
JrId: 5015
long title: Journal of computer-aided molecular design
short title: J Comput Aided Mol Des
ISSN: 0920-654X
ISSN (Online): 1573-4951
IsoAbbr: J. Comput. Aided Mol. Des.
NlmId: 8710425
123:123
JrId: 5016
long title: The Journal of clinical dysmorphology
short title: J Clin Dysmorphol
ISSN: 0736-4407
ISSN (Online): 
IsoAbbr: J Clin Dysmorphol
NlmId: 8400758
123:123
JrId: 5017
long title: Journal of clinical epidemiology
short title: J Clin Epidemiol
ISSN: 0895-4356
ISSN (Online): 1878-5921
IsoAbbr: J Clin Epidemiol
NlmId: 8801383
123:123
JrId: 5018
long title: Journal of the Catholic Nurses Guild of England and Wales
short title: J Cathol Nurses Guild Engl Wales
ISSN: 
ISSN (Online): 
IsoAbbr: J Cathol Nurses Guild Engl Wales
NlmId: 9880621
123:123
JrId: 5019
long title: Journal of community health nursing
short title: J Community Health Nurs
ISSN: 0737-0016
ISSN (Online): 1532-7655
IsoAbbr: J Community Health Nurs
NlmId: 8411341
123:123
JrId: 5020
long title: Journal of clinical hypertension
short title: J Clin Hypertens
ISSN: 0748-450X
ISSN (Online): 
IsoAbbr: J Clin Hypertens
NlmId: 8510461
123:123
JrId: 5021
long title: Journal of clinical monitoring
short title: J Clin Monit
ISSN: 0748-1977
ISSN (Online): 
IsoAbbr: J Clin Monit
NlmId: 8506707
123:123
JrId: 5022
long title: The Journal of cardiovascular nursing
short title: J Cardiovasc Nurs
ISSN: 0889-4655
ISSN (Online): 1550-5049
IsoAbbr: J Cardiovasc Nurs
NlmId: 8703516
123:123
JrId: 5023
long title: Journal of clinical oncology : official journal of the American Society of Clinical Oncology
short title: J Clin Oncol
ISSN: 0732-183X
ISSN (Online): 1527-7755
IsoAbbr: J. Clin. Oncol.
NlmId: 8309333
123:123
JrId: 5024
long title: Journal of neuro-oncology
short title: J Neurooncol
ISSN: 0167-594X
ISSN (Online): 1573-7373
IsoAbbr: J. Neurooncol.
NlmId: 8309335
123:123
JrId: 5025
long title: Joint Commission perspectives. Joint Commission on Accreditation of Healthcare Organizations
short title: Jt Comm Perspect
ISSN: 1044-4017
ISSN (Online): 
IsoAbbr: Jt Comm Perspect
NlmId: 8812163
123:123
JrId: 5026
long title: Journal of chemotherapy (Florence, Italy)
short title: J Chemother
ISSN: 1120-009X
ISSN (Online): 1973-9478
IsoAbbr: J Chemother
NlmId: 8907348
123:123
JrId: 5027
long title: Journal of neuroradiology. Journal de neuroradiologie
short title: J Neuroradiol
ISSN: 0150-9861
ISSN (Online): 
IsoAbbr: J Neuroradiol
NlmId: 7705086
123:123
JrId: 5028
long title: Journal of neurosurgery
short title: J Neurosurg
ISSN: 0022-3085
ISSN (Online): 1933-0693
IsoAbbr: J. Neurosurg.
NlmId: 0253357
123:123
JrId: 5029
long title: Journal of neurosurgical nursing
short title: J Neurosurg Nurs
ISSN: 0047-2603
ISSN (Online): 
IsoAbbr: J Neurosurg Nurs
NlmId: 1300146
123:123
JrId: 5030
long title: Journal of neurosurgical sciences
short title: J Neurosurg Sci
ISSN: 0390-5616
ISSN (Online): 
IsoAbbr: J Neurosurg Sci
NlmId: 0432557
123:123
JrId: 5031
long title: Journal Of The Nigeria Association Of Dental Students
short title: J Niger Assoc Dent Stud
ISSN: 0331-8699
ISSN (Online): 
IsoAbbr: J Niger Assoc Dent Stud
NlmId: 9878250
123:123
JrId: 5032
long title: Journal of dental practice administration : JDPA : official publication of American Academy of Dental Practice Administration, Organization of Teachers of Dental Practice Administration, American Academy of Dental Group Practice
short title: J Dent Pract Adm
ISSN: 0741-8620
ISSN (Online): 
IsoAbbr: J Dent Pract Adm
NlmId: 8410046
123:123
JrId: 5033
long title: Journal of neuro-visceral relations
short title: J Neurovisc Relat
ISSN: 0075-4323
ISSN (Online): 
IsoAbbr: J Neurovisc Relat
NlmId: 0337043
123:123
JrId: 5034
long title: Journal of the California Dental Association
short title: J Calif Dent Assoc
ISSN: 1043-2256
ISSN (Online): 
IsoAbbr: J Calif Dent Assoc
NlmId: 8905668
123:123
JrId: 5035
long title: The Journal of neuroscience : the official journal of the Society for Neuroscience
short title: J Neurosci
ISSN: 0270-6474
ISSN (Online): 1529-2401
IsoAbbr: J. Neurosci.
NlmId: 8102140
123:123
JrId: 5036
long title: Journal of dental hygiene : JDH / American Dental Hygienists' Association
short title: J Dent Hyg
ISSN: 1043-254X
ISSN (Online): 1553-0205
IsoAbbr: J Dent Hyg
NlmId: 8902616
123:123
JrId: 5037
long title: Journal of the Indian Society of Pedodontics and Preventive Dentistry
short title: J Indian Soc Pedod Prev Dent
ISSN: 0970-4388
ISSN (Online): 1998-3905
IsoAbbr: J Indian Soc Pedod Prev Dent
NlmId: 8710631
123:123
JrId: 5038
long title: The Journal of new drugs
short title: J New Drugs
ISSN: 0096-0284
ISSN (Online): 
IsoAbbr: J New Drugs
NlmId: 0101352
123:123
JrId: 5039
long title: Journal (New Hampshire Dental Society)
short title: J N H Dent Soc
ISSN: 1044-4114
ISSN (Online): 
IsoAbbr: J N H Dent Soc
NlmId: 8901297
123:123
JrId: 5040
long title: The Journal of Nihon University School of Dentistry
short title: J Nihon Univ Sch Dent
ISSN: 0029-0432
ISSN (Online): 
IsoAbbr: J Nihon Univ Sch Dent
NlmId: 7509209
123:123
JrId: 5041
long title: Journal of the New Jersey Dental Association
short title: J N J Dent Assoc
ISSN: 0093-7347
ISSN (Online): 
IsoAbbr: J N J Dent Assoc
NlmId: 0420021
123:123
JrId: 5042
long title: Journal Of The New Jersey Dental Hygienists Association
short title: J N J Dent Hyg Assoc
ISSN: 0028-5641
ISSN (Online): 
IsoAbbr: J N J Dent Hyg Assoc
NlmId: 9875595
123:123
JrId: 5043
long title: The Journal of the New Jersey State Dental Society
short title: J N J State Dent Soc
ISSN: 0028-596X
ISSN (Online): 
IsoAbbr: J N J State Dent Soc
NlmId: 0420022
123:123
JrId: 5044
long title: The Journal of nuclear biology and medicine
short title: J Nucl Biol Med
ISSN: 0449-2846
ISSN (Online): 
IsoAbbr: J Nucl Biol Med
NlmId: 0103164
123:123
JrId: 5045
long title: Journal of nuclear medicine : official publication, Society of Nuclear Medicine
short title: J Nucl Med
ISSN: 0161-5505
ISSN (Online): 1535-5667
IsoAbbr: J. Nucl. Med.
NlmId: 0217410
123:123
JrId: 5046
long title: The Journal of nuclear medicine and allied sciences
short title: J Nucl Med Allied Sci
ISSN: 0392-0208
ISSN (Online): 
IsoAbbr: J. Nucl. Med. Allied Sci.
NlmId: 7708412
123:123
JrId: 5047
long title: Journal of enzyme inhibition
short title: J Enzyme Inhib
ISSN: 8755-5093
ISSN (Online): 
IsoAbbr: J. Enzym. Inhib.
NlmId: 8709734
123:123
JrId: 5048
long title: Journal of nursing staff development : JNSD
short title: J Nurs Staff Dev
ISSN: 0882-0627
ISSN (Online): 
IsoAbbr: J Nurs Staff Dev
NlmId: 8601288
123:123
JrId: 5049
long title: Hu li za zhi The journal of nursing
short title: Hu Li Za Zhi
ISSN: 0047-262X
ISSN (Online): 
IsoAbbr: Hu Li Za Zhi
NlmId: 0073267
123:123
JrId: 5050
long title: The Journal of nursing administration
short title: J Nurs Adm
ISSN: 0002-0443
ISSN (Online): 1539-0721
IsoAbbr: J Nurs Adm
NlmId: 1263116
123:123
JrId: 5052
long title: The Journal of nursing education
short title: J Nurs Educ
ISSN: 0148-4834
ISSN (Online): 
IsoAbbr: J Nurs Educ
NlmId: 7705432
123:123
JrId: 5053
long title: Journal of electron microscopy technique
short title: J Electron Microsc Tech
ISSN: 0741-0581
ISSN (Online): 
IsoAbbr: J Electron Microsc Tech
NlmId: 8502171
123:123
JrId: 5054
long title: Journal Of Nursing Ethics
short title: J Nurs Ethics
ISSN: 
ISSN (Online): 
IsoAbbr: J Nurs Ethics
NlmId: 9875515
123:123
JrId: 5055
long title: Journal of nurse-midwifery
short title: J Nurse Midwifery
ISSN: 0091-2182
ISSN (Online): 
IsoAbbr: J Nurse Midwifery
NlmId: 0365647
123:123
JrId: 5056
long title: Journal of nursing history : a publication of the Nursing Archives Associates at Boston University
short title: J Nurs Hist
ISSN: 0888-5796
ISSN (Online): 
IsoAbbr: J Nurs Hist
NlmId: 8605835
123:123
JrId: 5057
long title: The Journal of nutrition
short title: J Nutr
ISSN: 0022-3166
ISSN (Online): 1541-6100
IsoAbbr: J. Nutr.
NlmId: 0404243
123:123
JrId: 5058
long title: Journal of experimental pathology
short title: J Exp Pathol
ISSN: 0730-8485
ISSN (Online): 
IsoAbbr: J. Exp. Pathol.
NlmId: 8400623
123:123
JrId: 5059
long title: Journal of nutritional science and vitaminology
short title: J Nutr Sci Vitaminol (Tokyo)
ISSN: 0301-4800
ISSN (Online): 1881-7742
IsoAbbr: J. Nutr. Sci. Vitaminol.
NlmId: 0402640
123:123
JrId: 5060
long title: The Journal of the New York State Nurses' Association
short title: J N Y State Nurses Assoc
ISSN: 0028-7644
ISSN (Online): 
IsoAbbr: J N Y State Nurses Assoc
NlmId: 7507218
123:123
JrId: 5061
long title: Journal of perinatology : official journal of the California Perinatal Association
short title: J Perinatol
ISSN: 0743-8346
ISSN (Online): 1476-5543
IsoAbbr: J Perinatol
NlmId: 8501884
123:123
JrId: 5062
long title: Journal of the New York State School Nurse-Teachers Association
short title: J N Y State Sch Nurse Teach Assoc
ISSN: 0036-1755
ISSN (Online): 
IsoAbbr: J N Y State Sch Nurse Teach Assoc
NlmId: 7609158
123:123
JrId: 5063
long title: Journal of occupational medicine. : official publication of the Industrial Medical Association
short title: J Occup Med
ISSN: 0096-1736
ISSN (Online): 
IsoAbbr: J Occup Med
NlmId: 7502807
123:123
JrId: 5064
long title: The Journal of obstetrics and gynaecology of the British Commonwealth
short title: J Obstet Gynaecol Br Commonw
ISSN: 0022-3204
ISSN (Online): 
IsoAbbr: J Obstet Gynaecol Br Commonw
NlmId: 7512801
123:123
JrId: 5065
long title: Journal of obstetric, gynecologic, and neonatal nursing : JOGNN / NAACOG
short title: J Obstet Gynecol Neonatal Nurs
ISSN: 0884-2175
ISSN (Online): 1552-6909
IsoAbbr: J Obstet Gynecol Neonatal Nurs
NlmId: 8503123
123:123
JrId: 5066
long title: Journal of general internal medicine
short title: J Gen Intern Med
ISSN: 0884-8734
ISSN (Online): 1525-1497
IsoAbbr: J Gen Intern Med
NlmId: 8605834
123:123
JrId: 5067
long title: The Journal of gnathology
short title: J Gnathol
ISSN: 0891-8171
ISSN (Online): 
IsoAbbr: J Gnathol
NlmId: 8508120
123:123
JrId: 5068
long title: Journal - Oklahoma State Dental Association
short title: J Okla State Dent Assoc
ISSN: 0030-1868
ISSN (Online): 
IsoAbbr: J Okla State Dent Assoc
NlmId: 7503042
123:123
JrId: 5069
long title: Journal of the Optical Society of America. A, Optics and image science
short title: J Opt Soc Am A
ISSN: 0740-3232
ISSN (Online): 
IsoAbbr: J Opt Soc Am A
NlmId: 8402086
123:123
JrId: 5070
long title: Journal - Oklahoma Dental Association
short title: J Okla Dent Assoc
ISSN: 0164-9442
ISSN (Online): 
IsoAbbr: J Okla Dent Assoc
NlmId: 7905263
123:123
JrId: 5071
long title: The Journal of the Oklahoma State Medical Association
short title: J Okla State Med Assoc
ISSN: 0030-1876
ISSN (Online): 
IsoAbbr: J Okla State Med Assoc
NlmId: 7503043
123:123
JrId: 5072
long title: Journal of orthopaedic trauma
short title: J Orthop Trauma
ISSN: 0890-5339
ISSN (Online): 1531-2291
IsoAbbr: J Orthop Trauma
NlmId: 8807705
123:123
JrId: 5073
long title: Journal (Institute of Sterile Services Management)
short title: J Inst Sterile Serv Manage
ISSN: 0951-2578
ISSN (Online): 
IsoAbbr: J Inst Sterile Serv Manage
NlmId: 8915209
123:123
JrId: 5074
long title: Journal of health care technology
short title: J Health Care Technol
ISSN: 0748-075X
ISSN (Online): 
IsoAbbr: J Health Care Technol
NlmId: 8504411
123:123
JrId: 5075
long title: Journal of health economics
short title: J Health Econ
ISSN: 0167-6296
ISSN (Online): 1879-1646
IsoAbbr: J Health Econ
NlmId: 8410622
123:123
JrId: 5076
long title: Journal of hepatology. Supplement / EASL
short title: J Hepatol Suppl
ISSN: 0169-5185
ISSN (Online): 
IsoAbbr: J. Hepatol. Suppl.
NlmId: 8505239
123:123
JrId: 5077
long title: Journal of hypertension. Supplement : official journal of the International Society of Hypertension
short title: J Hypertens Suppl
ISSN: 0952-1178
ISSN (Online): 
IsoAbbr: J Hypertens Suppl
NlmId: 8501422
123:123
JrId: 5078
long title: The Journal of the Ontario Dental Association
short title: J Ont Dent Assoc
ISSN: 0030-2864
ISSN (Online): 
IsoAbbr: J Ont Dent Assoc
NlmId: 7503096
123:123
JrId: 5079
long title: The Journal of the Operating Room Research Institute : JORRI
short title: J Oper Room Res Inst
ISSN: 0276-6353
ISSN (Online): 
IsoAbbr: J Oper Room Res Inst
NlmId: 8204894
123:123
JrId: 5080
long title: Journal of hospital marketing
short title: J Hosp Mark
ISSN: 0883-7570
ISSN (Online): 
IsoAbbr: J Hosp Mark
NlmId: 8708320
123:123
JrId: 5081
long title: The Journal of the Operational Research Society
short title: J Oper Res Soc
ISSN: 0160-5682
ISSN (Online): 
IsoAbbr: J Oper Res Soc
NlmId: 7804132
123:123
JrId: 5082
long title: The Journal of continuing education in the health professions
short title: J Contin Educ Health Prof
ISSN: 0894-1912
ISSN (Online): 1554-558X
IsoAbbr: J Contin Educ Health Prof
NlmId: 8805847
123:123
JrId: 5083
long title: Johns Hopkins medical journal. Supplement
short title: Johns Hopkins Med J Suppl
ISSN: 0091-7400
ISSN (Online): 
IsoAbbr: Johns Hopkins Med. J. Suppl.
NlmId: 0334432
123:123
JrId: 5084
long title: The Journal of heart transplantation
short title: J Heart Transplant
ISSN: 0887-2570
ISSN (Online): 
IsoAbbr: J Heart Transplant
NlmId: 8604172
123:123
JrId: 5085
long title: Journal of health care chaplaincy
short title: J Health Care Chaplain
ISSN: 0885-4726
ISSN (Online): 1528-6916
IsoAbbr: J Health Care Chaplain
NlmId: 8800764
123:123
JrId: 5086
long title: Journal of the Optical Society of America
short title: J Opt Soc Am
ISSN: 0030-3941
ISSN (Online): 
IsoAbbr: J Opt Soc Am
NlmId: 7503097
123:123
JrId: 5087
long title: The Journal of oral implant and transplant surgery
short title: J Oral Implant Transplant Surg
ISSN: 
ISSN (Online): 
IsoAbbr: J Oral Implant Transplant Surg
NlmId: 0256541
123:123
JrId: 5088
long title: Journal (Indiana Dental Association)
short title: J Indiana Dent Assoc
ISSN: 0019-6568
ISSN (Online): 
IsoAbbr: J Indiana Dent Assoc
NlmId: 8502537
123:123
JrId: 5089
long title: Journal of oral medicine
short title: J Oral Med
ISSN: 0022-3247
ISSN (Online): 
IsoAbbr: J Oral Med
NlmId: 0045507
123:123
JrId: 5090
long title: Journal of oral and maxillofacial surgery : official journal of the American Association of Oral and Maxillofacial Surgeons
short title: J Oral Maxillofac Surg
ISSN: 0278-2391
ISSN (Online): 1531-5053
IsoAbbr: J. Oral Maxillofac. Surg.
NlmId: 8206428
123:123
JrId: 5091
long title: Journal of oral pathology
short title: J Oral Pathol
ISSN: 0300-9777
ISSN (Online): 
IsoAbbr: J. Oral Pathol.
NlmId: 0342050
123:123
JrId: 5092
long title: Journal of oral rehabilitation
short title: J Oral Rehabil
ISSN: 0305-182X
ISSN (Online): 1365-2842
IsoAbbr: J Oral Rehabil
NlmId: 0433604
123:123
JrId: 5093
long title: Journal of oral surgery (American Dental Association : 1965)
short title: J Oral Surg
ISSN: 0022-3255
ISSN (Online): 
IsoAbbr: J Oral Surg
NlmId: 8302454
123:123
JrId: 5094
long title: The Journal of information and image management : JIIM
short title: J Inf Image Manage
ISSN: 0745-9963
ISSN (Online): 
IsoAbbr: J Inf Image Manage
NlmId: 9880303
123:123
JrId: 5095
long title: Journal of oral therapeutics and pharmacology
short title: J Oral Ther Pharmacol
ISSN: 0449-2889
ISSN (Online): 
IsoAbbr: J Oral Ther Pharmacol
NlmId: 17930060R
123:123
JrId: 5096
long title: The Journal of the Oregon Dental Association
short title: J Oreg Dent Assoc
ISSN: 0030-4670
ISSN (Online): 
IsoAbbr: J Oreg Dent Assoc
NlmId: 7503098
123:123
JrId: 5097
long title: Journal of orthopaedic research : official publication of the Orthopaedic Research Society
short title: J Orthop Res
ISSN: 0736-0266
ISSN (Online): 1554-527X
IsoAbbr: J. Orthop. Res.
NlmId: 8404726
123:123
JrId: 5098
long title: The Journal of organic chemistry
short title: J Org Chem
ISSN: 0022-3263
ISSN (Online): 1520-6904
IsoAbbr: J. Org. Chem.
NlmId: 2985193R
123:123
JrId: 5099
long title: Journal of Osaka Dental University
short title: J Osaka Dent Univ
ISSN: 0475-2058
ISSN (Online): 
IsoAbbr: J Osaka Dent Univ
NlmId: 7507225
123:123
JrId: 5100
long title: [Shika igaku] [Dental medicine]
short title: Shika Igaku
ISSN: 0371-0246
ISSN (Online): 
IsoAbbr: Shika Igaku
NlmId: 20730300R
123:123
JrId: 5101
long title: Journal of intravenous nursing : the official publication of the Intravenous Nurses Society
short title: J Intraven Nurs
ISSN: 0896-5846
ISSN (Online): 
IsoAbbr: J Intraven Nurs
NlmId: 8804311
123:123
JrId: 5102
long title: The Journal of Osaka University Dental School
short title: J Osaka Univ Dent Sch
ISSN: 0473-4599
ISSN (Online): 
IsoAbbr: J Osaka Univ Dent Sch
NlmId: 7503132
123:123
JrId: 5103
long title: [Osaka Daigaku shigaku zasshi] The journal of Osaka University Dental Society
short title: Osaka Daigaku Shigaku Zasshi
ISSN: 0473-4629
ISSN (Online): 
IsoAbbr: Osaka Daigaku Shigaku Zasshi
NlmId: 19430280R
123:123
JrId: 5104
long title: Journal of the Oslo city hospitals
short title: J Oslo City Hosp
ISSN: 0030-6207
ISSN (Online): 
IsoAbbr: J Oslo City Hosp
NlmId: 7908151
123:123
JrId: 5105
long title: The Journal of clinical pharmacology and the journal of new drugs
short title: J Clin Pharmacol J New Drugs
ISSN: 0095-9863
ISSN (Online): 
IsoAbbr: J Clin Pharmacol J New Drugs
NlmId: 1255670
123:123
JrId: 5106
long title: Journal of marketing for professions
short title: J Mark Prof
ISSN: 
ISSN (Online): 
IsoAbbr: J Mark Prof
NlmId: 9878859
123:123
JrId: 5107
long title: The Japanese journal of tuberculosis
short title: Jpn J Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Jpn J Tuberc
NlmId: 0235076
123:123
JrId: 5108
long title: Nihon Jibiinkoka Gakkai kaiho
short title: Nihon Jibiinkoka Gakkai Kaiho
ISSN: 0030-6622
ISSN (Online): 1883-0854
IsoAbbr: Nippon Jibiinkoka Gakkai Kaiho
NlmId: 7505728
123:123
JrId: 5109
long title: Journal of the Oto-laryngological Society of Australia
short title: J Otolaryngol Soc Aust
ISSN: 0030-6614
ISSN (Online): 
IsoAbbr: J Otolaryngol Soc Aust
NlmId: 7503099
123:123
JrId: 5110
long title: Journal of paediatric dentistry
short title: J Paediatr Dent
ISSN: 0267-2073
ISSN (Online): 
IsoAbbr: J Paediatr Dent
NlmId: 8508400
123:123
JrId: 5111
long title: Journal of pastoral care
short title: J Pastoral Care
ISSN: 0022-3409
ISSN (Online): 
IsoAbbr: J Pastoral Care
NlmId: 17930120R
123:123
JrId: 5112
long title: Journal of the Kansas Dental Association
short title: J Kans Dent Assoc
ISSN: 0888-7063
ISSN (Online): 
IsoAbbr: J Kans Dent Assoc
NlmId: 8408586
123:123
JrId: 5113
long title: Journal of neurogenetics
short title: J Neurogenet
ISSN: 0167-7063
ISSN (Online): 1563-5260
IsoAbbr: J. Neurogenet.
NlmId: 8406473
123:123
JrId: 5114
long title: The Journal of parasitology
short title: J Parasitol
ISSN: 0022-3395
ISSN (Online): 1937-2345
IsoAbbr: J. Parasitol.
NlmId: 7803124
123:123
JrId: 5115
long title: Journal of parenteral science and technology : a publication of the Parenteral Drug Association
short title: J Parenter Sci Technol
ISSN: 0279-7976
ISSN (Online): 
IsoAbbr: J Parenter Sci Technol
NlmId: 8103145
123:123
JrId: 5116
long title: Journal of the Parenteral Drug Association
short title: J Parenter Drug Assoc
ISSN: 0161-1933
ISSN (Online): 
IsoAbbr: J Parenter Drug Assoc
NlmId: 7803538
123:123
JrId: 5117
long title: Journal of pediatric gastroenterology and nutrition
short title: J Pediatr Gastroenterol Nutr
ISSN: 0277-2116
ISSN (Online): 1536-4801
IsoAbbr: J. Pediatr. Gastroenterol. Nutr.
NlmId: 8211545
123:123
JrId: 5118
long title: Journal of drug education
short title: J Drug Educ
ISSN: 0047-2379
ISSN (Online): 
IsoAbbr: J Drug Educ
NlmId: 1300031
123:123
JrId: 5119
long title: Journal of pediatric psychology
short title: J Pediatr Psychol
ISSN: 0146-8693
ISSN (Online): 1465-735X
IsoAbbr: J Pediatr Psychol
NlmId: 7801773
123:123
JrId: 5120
long title: Journal of clinical laboratory analysis
short title: J Clin Lab Anal
ISSN: 0887-8013
ISSN (Online): 1098-2825
IsoAbbr: J. Clin. Lab. Anal.
NlmId: 8801384
123:123
JrId: 5121
long title: The Journal of pathology
short title: J Pathol
ISSN: 0022-3417
ISSN (Online): 1096-9896
IsoAbbr: J. Pathol.
NlmId: 0204634
123:123
JrId: 5122
long title: Journal of palliative care
short title: J Palliat Care
ISSN: 0825-8597
ISSN (Online): 
IsoAbbr: J Palliat Care
NlmId: 8610345
123:123
JrId: 5123
long title: Journal of law and ethics in dentistry
short title: J Law Ethics Dent
ISSN: 0894-8879
ISSN (Online): 
IsoAbbr: J Law Ethics Dent
NlmId: 8812167
123:123
JrId: 5124
long title: Journal of photochemistry and photobiology. B, Biology
short title: J Photochem Photobiol B
ISSN: 1011-1344
ISSN (Online): 1873-2682
IsoAbbr: J. Photochem. Photobiol. B, Biol.
NlmId: 8804966
123:123
JrId: 5125
long title: The Journal of pathology and bacteriology
short title: J Pathol Bacteriol
ISSN: 0368-3494
ISSN (Online): 
IsoAbbr: J Pathol Bacteriol
NlmId: 0204750
123:123
JrId: 5126
long title: Journal of psychoactive drugs
short title: J Psychoactive Drugs
ISSN: 0279-1072
ISSN (Online): 
IsoAbbr: J Psychoactive Drugs
NlmId: 8113536
123:123
JrId: 5127
long title: The Journal of pediatrics
short title: J Pediatr
ISSN: 0022-3476
ISSN (Online): 1097-6833
IsoAbbr: J. Pediatr.
NlmId: 0375410
123:123
JrId: 5129
long title: Journal / Maine Dental Association
short title: J Maine Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Maine Dent Assoc
NlmId: 9875005
123:123
JrId: 5130
long title: The Journal of medical humanities and bioethics
short title: J Med Humanit Bioeth
ISSN: 0882-6498
ISSN (Online): 
IsoAbbr: J Med Humanit Bioeth
NlmId: 8507484
123:123
JrId: 5131
long title: Journal of marketing for mental health
short title: J Mark Ment Health
ISSN: 0883-7589
ISSN (Online): 
IsoAbbr: J Mark Ment Health
NlmId: 8708658
123:123
JrId: 5132
long title: Journal of medical and veterinary mycology : bi-monthly publication of the International Society for Human and Animal Mycology
short title: J Med Vet Mycol
ISSN: 0268-1218
ISSN (Online): 
IsoAbbr: J. Med. Vet. Mycol.
NlmId: 8605493
123:123
JrId: 5133
long title: The Journal of microwave power and electromagnetic energy : a publication of the International Microwave Power Institute
short title: J Microw Power Electromagn Energy
ISSN: 0832-7823
ISSN (Online): 
IsoAbbr: J Microw Power Electromagn Energy
NlmId: 8706313
123:123
JrId: 5134
long title: Jornal de pediatria
short title: J Pediatr (Rio J)
ISSN: 0021-7557
ISSN (Online): 1678-4782
IsoAbbr: J Pediatr (Rio J)
NlmId: 2985188R
123:123
JrId: 5135
long title: Journal of microencapsulation
short title: J Microencapsul
ISSN: 0265-2048
ISSN (Online): 1464-5246
IsoAbbr: J Microencapsul
NlmId: 8500513
123:123
JrId: 5136
long title: Journal of pediatric ophthalmology
short title: J Pediatr Ophthalmol
ISSN: 0022-345X
ISSN (Online): 
IsoAbbr: J. Pediatr. Ophthalmol.
NlmId: 0044350
123:123
JrId: 5137
long title: Journal of pediatric ophthalmology and strabismus
short title: J Pediatr Ophthalmol Strabismus
ISSN: 0191-3913
ISSN (Online): 1938-2405
IsoAbbr: J Pediatr Ophthalmol Strabismus
NlmId: 7901143
123:123
JrId: 5138
long title: Journal of pediatric surgery
short title: J Pediatr Surg
ISSN: 0022-3468
ISSN (Online): 1531-5037
IsoAbbr: J. Pediatr. Surg.
NlmId: 0052631
123:123
JrId: 5139
long title: The Journal of pedodontics
short title: J Pedod
ISSN: 0145-5508
ISSN (Online): 
IsoAbbr: J Pedod
NlmId: 7702327
123:123
JrId: 5140
long title: Journal of pediatric health care : official publication of National Association of Pediatric Nurse Associates & Practitioners
short title: J Pediatr Health Care
ISSN: 0891-5245
ISSN (Online): 1532-656X
IsoAbbr: J Pediatr Health Care
NlmId: 8709735
123:123
JrId: 5141
long title: Journal of perinatal medicine
short title: J Perinat Med
ISSN: 0300-5577
ISSN (Online): 1619-3997
IsoAbbr: J Perinat Med
NlmId: 0361031
123:123
JrId: 5142
long title: The Journal of medical practice management : MPM
short title: J Med Pract Manage
ISSN: 8755-0229
ISSN (Online): 
IsoAbbr: J Med Pract Manage
NlmId: 8605494
123:123
JrId: 5143
long title: Journal of periodontal research
short title: J Periodontal Res
ISSN: 0022-3484
ISSN (Online): 1600-0765
IsoAbbr: J. Periodont. Res.
NlmId: 0055107
123:123
JrId: 5144
long title: Journal of periodontology
short title: J Periodontol
ISSN: 0022-3492
ISSN (Online): 1943-3670
IsoAbbr: J. Periodontol.
NlmId: 8000345
123:123
JrId: 5145
long title: Journal of personality
short title: J Pers
ISSN: 0022-3506
ISSN (Online): 1467-6494
IsoAbbr: J Pers
NlmId: 2985194R
123:123
JrId: 5146
long title: Journal of personality assessment
short title: J Pers Assess
ISSN: 0022-3891
ISSN (Online): 1532-7752
IsoAbbr: J Pers Assess
NlmId: 1260201
123:123
JrId: 5147
long title: Journal of personality and social psychology
short title: J Pers Soc Psychol
ISSN: 0022-3514
ISSN (Online): 1939-1315
IsoAbbr: J Pers Soc Psychol
NlmId: 0014171
123:123
JrId: 5148
long title: Journal de pharmacie de Belgique
short title: J Pharm Belg
ISSN: 0047-2166
ISSN (Online): 
IsoAbbr: J Pharm Belg
NlmId: 0375351
123:123
JrId: 5149
long title: Journal of pharmacobio-dynamics
short title: J Pharmacobiodyn
ISSN: 0386-846X
ISSN (Online): 1881-1353
IsoAbbr: J. Pharmacobio-dyn.
NlmId: 7901854
123:123
JrId: 5150
long title: Journal of pineal research
short title: J Pineal Res
ISSN: 0742-3098
ISSN (Online): 1600-079X
IsoAbbr: J. Pineal Res.
NlmId: 8504412
123:123
JrId: 5151
long title: Journal of nutrition for the elderly
short title: J Nutr Elder
ISSN: 0163-9366
ISSN (Online): 1540-8566
IsoAbbr: J Nutr Elder
NlmId: 8208739
123:123
JrId: 5152
long title: Journal of nephrology nursing
short title: J Nephrol Nurs
ISSN: 0748-5328
ISSN (Online): 
IsoAbbr: J Nephrol Nurs
NlmId: 8502669
123:123
JrId: 5153
long title: The Journal of pharmacy and pharmacology
short title: J Pharm Pharmacol
ISSN: 0022-3573
ISSN (Online): 2042-7158
IsoAbbr: J. Pharm. Pharmacol.
NlmId: 0376363
123:123
JrId: 5154
long title: Journal of pediatric nursing
short title: J Pediatr Nurs
ISSN: 0882-5963
ISSN (Online): 1532-8449
IsoAbbr: J Pediatr Nurs
NlmId: 8607529
123:123
JrId: 5155
long title: The Journal of the New York State School Nurse Teachers Association
short title: J N Y State Sch Nurse Teach Assoc
ISSN: 0191-3751
ISSN (Online): 
IsoAbbr: J N Y State Sch Nurse Teach Assoc
NlmId: 7901144
123:123
JrId: 5156
long title: Journal of pharmaceutical sciences
short title: J Pharm Sci
ISSN: 0022-3549
ISSN (Online): 1520-6017
IsoAbbr: J Pharm Sci
NlmId: 2985195R
123:123
JrId: 5157
long title: Journal of cardiology
short title: J Cardiol
ISSN: 0914-5087
ISSN (Online): 1876-4738
IsoAbbr: J Cardiol
NlmId: 8804703
123:123
JrId: 5158
long title: Journal of biomaterials applications
short title: J Biomater Appl
ISSN: 0885-3282
ISSN (Online): 1530-8022
IsoAbbr: J Biomater Appl
NlmId: 8813912
123:123
JrId: 5159
long title: Journal of Christian nursing : a quarterly publication of Nurses Christian Fellowship
short title: J Christ Nurs
ISSN: 0743-2550
ISSN (Online): 
IsoAbbr: J Christ Nurs
NlmId: 8411743
123:123
JrId: 5160
long title: The Jordan dental journal
short title: Jordan Dent J
ISSN: 0258-4638
ISSN (Online): 
IsoAbbr: Jordan Dent J
NlmId: 8411106
123:123
JrId: 5161
long title: The Journal of the Institute of Hospital Engineering
short title: J Inst Hosp Eng
ISSN: 0953-1211
ISSN (Online): 
IsoAbbr: J Inst Hosp Eng
NlmId: 8807313
123:123
JrId: 5162
long title: Journal of acquired immune deficiency syndromes
short title: J Acquir Immune Defic Syndr
ISSN: 0894-9255
ISSN (Online): 
IsoAbbr: J. Acquir. Immune Defic. Syndr.
NlmId: 8812597
123:123
JrId: 5163
long title: Journal of healthcare education and training : the journal of the American Society for Healthcare Education and Training / American Hospital Association
short title: J Healthc Educ Train
ISSN: 0898-2740
ISSN (Online): 
IsoAbbr: J Healthc Educ Train
NlmId: 8610643
123:123
JrId: 5164
long title: Journal of child and adolescent psychiatric and mental health nursing
short title: J Child Adolesc Psychiatr Ment Health Nurs
ISSN: 0897-9685
ISSN (Online): 
IsoAbbr: J Child Adolesc Psychiatr Ment Health Nurs
NlmId: 8812165
123:123
JrId: 5165
long title: Yakugaku zasshi : Journal of the Pharmaceutical Society of Japan
short title: Yakugaku Zasshi
ISSN: 0031-6903
ISSN (Online): 1347-5231
IsoAbbr: Yakugaku Zasshi
NlmId: 0413613
123:123
JrId: 5166
long title: Journal of the American Mosquito Control Association. Supplement
short title: J Am Mosq Control Assoc Suppl
ISSN: 1046-3607
ISSN (Online): 
IsoAbbr: J Am Mosq Control Assoc Suppl
NlmId: 8904843
123:123
JrId: 5167
long title: Journal of pharmaceutical marketing & management
short title: J Pharm Mark Manage
ISSN: 0883-7597
ISSN (Online): 
IsoAbbr: J Pharm Mark Manage
NlmId: 8709879
123:123
JrId: 5168
long title: Journal of rehabilitation research and development. Clinical supplement / Veterans Administration
short title: J Rehabil Res Dev Clin Suppl
ISSN: 0898-2732
ISSN (Online): 
IsoAbbr: J Rehabil Res Dev Clin Suppl
NlmId: 8604381
123:123
JrId: 5169
long title: Journal of colloid science
short title: J Colloid Sci
ISSN: 0095-8522
ISSN (Online): 
IsoAbbr: J Colloid Sci
NlmId: 17840210R
123:123
JrId: 5170
long title: Journal of basic microbiology
short title: J Basic Microbiol
ISSN: 0233-111X
ISSN (Online): 1521-4028
IsoAbbr: J. Basic Microbiol.
NlmId: 8503885
123:123
JrId: 5171
long title: Journal of environmental pathology, toxicology and oncology : official organ of the International Society for Environmental Toxicology and Cancer
short title: J Environ Pathol Toxicol Oncol
ISSN: 0731-8898
ISSN (Online): 2162-6537
IsoAbbr: J. Environ. Pathol. Toxicol. Oncol.
NlmId: 8501420
123:123
JrId: 5172
long title: Journal of pharmacokinetics and biopharmaceutics
short title: J Pharmacokinet Biopharm
ISSN: 0090-466X
ISSN (Online): 
IsoAbbr: J Pharmacokinet Biopharm
NlmId: 0357115
123:123
JrId: 5173
long title: The Journal of pharmacology and experimental therapeutics
short title: J Pharmacol Exp Ther
ISSN: 0022-3565
ISSN (Online): 1521-0103
IsoAbbr: J. Pharmacol. Exp. Ther.
NlmId: 0376362
123:123
JrId: 5174
long title: Journal of the American Podiatric Medical Association
short title: J Am Podiatr Med Assoc
ISSN: 8750-7315
ISSN (Online): 1930-8264
IsoAbbr: J Am Podiatr Med Assoc
NlmId: 8501423
123:123
JrId: 5175
long title: Journal of cataract and refractive surgery
short title: J Cataract Refract Surg
ISSN: 0886-3350
ISSN (Online): 1873-4502
IsoAbbr: J Cataract Refract Surg
NlmId: 8604171
123:123
JrId: 5176
long title: Journal de parodontologie
short title: J Parodontol
ISSN: 0750-1838
ISSN (Online): 
IsoAbbr: J Parodontol
NlmId: 8506963
123:123
JrId: 5177
long title: The journal of the Philadelphia County Dental Society
short title: J Phila Cty Dent Soc
ISSN: 1523-5238
ISSN (Online): 
IsoAbbr: J Phila Cty Dent Soc
NlmId: 9880286
123:123
JrId: 5178
long title: The Journal of the Philippine Dental Association
short title: J Philipp Dent Assoc
ISSN: 0031-7497
ISSN (Online): 
IsoAbbr: J Philipp Dent Assoc
NlmId: 7505626
123:123
JrId: 5179
long title: The Journal of perinatal & neonatal nursing
short title: J Perinat Neonatal Nurs
ISSN: 0893-2190
ISSN (Online): 1550-5073
IsoAbbr: J Perinat Neonatal Nurs
NlmId: 8801387
123:123
JrId: 5180
long title: Journal of the Association of Pediatric Oncology Nurses
short title: J Assoc Pediatr Oncol Nurses
ISSN: 0748-1802
ISSN (Online): 
IsoAbbr: J Assoc Pediatr Oncol Nurses
NlmId: 8410048
123:123
JrId: 5181
long title: Journal of pediatric & perinatal nutrition
short title: J Pediatr Perinat Nutr
ISSN: 8756-6206
ISSN (Online): 
IsoAbbr: J Pediatr Perinat Nutr
NlmId: 8712414
123:123
JrId: 5182
long title: Journal of professional services marketing
short title: J Prof Serv Mark
ISSN: 0748-4623
ISSN (Online): 
IsoAbbr: J Prof Serv Mark
NlmId: 9881815
123:123
JrId: 5183
long title: Journal of the Philippine Federation of Private Medical Practitioners
short title: J Philipp Fed Priv Med Pract
ISSN: 0031-7535
ISSN (Online): 
IsoAbbr: J Philipp Fed Priv Med Pract
NlmId: 7503101
123:123
JrId: 5184
long title: Journal of the Philippine Medical Association
short title: J Philipp Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Philipp Med Assoc
NlmId: 7503102
123:123
JrId: 5185
long title: The Journal of physical chemistry
short title: J Phys Chem
ISSN: 0022-3654
ISSN (Online): 
IsoAbbr: J Phys Chem
NlmId: 0406042
123:123
JrId: 5186
long title: Journal of physics E: Scientific instruments
short title: J Phys E
ISSN: 0022-3735
ISSN (Online): 
IsoAbbr: J Phys E
NlmId: 1276760
123:123
JrId: 5187
long title: The Journal of physiology
short title: J Physiol
ISSN: 0022-3751
ISSN (Online): 1469-7793
IsoAbbr: J. Physiol. (Lond.)
NlmId: 0266262
123:123
JrId: 5188
long title: Journal de physiologie
short title: J Physiol (Paris)
ISSN: 0021-7948
ISSN (Online): 
IsoAbbr: J. Physiol. (Paris)
NlmId: 9309350
123:123
JrId: 5189
long title: Journal of rehabilitation research and development
short title: J Rehabil Res Dev
ISSN: 0748-7711
ISSN (Online): 1938-1352
IsoAbbr: J Rehabil Res Dev
NlmId: 8410047
123:123
JrId: 5190
long title: Journal of rehabilitation R&D / Veterans Administration, Department of Medicine and Surgery, Rehabilitation R&D Service
short title: J Rehabil R D
ISSN: 0742-3241
ISSN (Online): 
IsoAbbr: J Rehabil R D
NlmId: 8307649
123:123
JrId: 5191
long title: Journal of oral pathology & medicine : official publication of the International Association of Oral Pathologists and the American Academy of Oral Pathology
short title: J Oral Pathol Med
ISSN: 0904-2512
ISSN (Online): 1600-0714
IsoAbbr: J. Oral Pathol. Med.
NlmId: 8911934
123:123
JrId: 5192
long title: Nihon seirigaku zasshi. Journal of the Physiological Society of Japan
short title: Nihon Seirigaku Zasshi
ISSN: 0031-9341
ISSN (Online): 
IsoAbbr: Nihon Seirigaku Zasshi
NlmId: 0417460
123:123
JrId: 5193
long title: The Journal of plastic and reconstructive surgical nursing : official organ of the American Society of Plastic and Reconstructive Surgical Nurses
short title: J Plast Reconstr Surg Nurs
ISSN: 0273-3285
ISSN (Online): 
IsoAbbr: J Plast Reconstr Surg Nurs
NlmId: 8301364
123:123
JrId: 5194
long title: Journal of policy analysis and management : [the journal of the Association for Public Policy Analysis and Management]
short title: J Policy Anal Manage
ISSN: 0276-8739
ISSN (Online): 1520-6688
IsoAbbr: J Policy Anal Manage
NlmId: 8214851
123:123
JrId: 5195
long title: Journal of polymer science. Part A-1, Polymer chemistry
short title: J Polym Sci A1
ISSN: 0449-296X
ISSN (Online): 
IsoAbbr: J Polym Sci A1
NlmId: 0050636
123:123
JrId: 5196
long title: Journal of polymer science. Part B: Polymer letters
short title: J Polym Sci B
ISSN: 0449-2986
ISSN (Online): 
IsoAbbr: J Polym Sci B
NlmId: 7610515
123:123
JrId: 5197
long title: Journal of post anesthesia nursing
short title: J Post Anesth Nurs
ISSN: 0883-9433
ISSN (Online): 
IsoAbbr: J Post Anesth Nurs
NlmId: 8609069
123:123
JrId: 5198
long title: Journal of postgraduate medicine
short title: J Postgrad Med
ISSN: 0022-3859
ISSN (Online): 
IsoAbbr: J Postgrad Med
NlmId: 2985196R
123:123
JrId: 5199
long title: The Journal of practical nursing
short title: J Pract Nurs
ISSN: 0022-3867
ISSN (Online): 
IsoAbbr: J Pract Nurs
NlmId: 0376610
123:123
JrId: 5200
long title: JPO: the journal of practical orthodontics
short title: JPO J Pract Orthod
ISSN: 8755-4852
ISSN (Online): 
IsoAbbr: JPO J Pract Orthod
NlmId: 2985200R
123:123
JrId: 5201
long title: Journal of the Seattle District Dental Society
short title: J Seattle Dist Dent Soc
ISSN: 0037-0452
ISSN (Online): 
IsoAbbr: J Seattle Dist Dent Soc
NlmId: 7507222
123:123
JrId: 5202
long title: The Journal of preventive dentistry
short title: J Prev Dent
ISSN: 0096-2732
ISSN (Online): 
IsoAbbr: J Prev Dent
NlmId: 7502591
123:123
JrId: 5203
long title: Journal of economic and social measurement
short title: J Econ Soc Meas
ISSN: 0747-9662
ISSN (Online): 
IsoAbbr: J Econ Soc Meas
NlmId: 9881985
123:123
JrId: 5204
long title: Journal of projective techniques & personality assessment
short title: J Proj Tech Pers Assess
ISSN: 0091-651X
ISSN (Online): 
IsoAbbr: J Proj Tech Pers Assess
NlmId: 1260202
123:123
JrId: 5205
long title: Second messengers and phosphoproteins
short title: Second Messengers Phosphoproteins
ISSN: 0895-7479
ISSN (Online): 
IsoAbbr: Second Messengers Phosphoproteins
NlmId: 9002049
123:123
JrId: 5206
long title: Journal of sterile services management
short title: J Sterile Serv Manage
ISSN: 0951-2578
ISSN (Online): 
IsoAbbr: J Sterile Serv Manage
NlmId: 9880290
123:123
JrId: 5207
long title: Journal d'odontologie conservatrice / CNEOC
short title: J Odontol Conserv
ISSN: 0756-1911
ISSN (Online): 
IsoAbbr: J Odontol Conserv
NlmId: 8804107
123:123
JrId: 5208
long title: The Journal of prosthetic dentistry
short title: J Prosthet Dent
ISSN: 0022-3913
ISSN (Online): 1097-6841
IsoAbbr: J Prosthet Dent
NlmId: 0376364
123:123
JrId: 5209
long title: The Journal of protozoology
short title: J Protozool
ISSN: 0022-3921
ISSN (Online): 
IsoAbbr: J. Protozool.
NlmId: 2985197R
123:123
JrId: 5210
long title: Journal of psychiatric nursing and mental health services
short title: J Psychiatr Nurs Ment Health Serv
ISSN: 0360-5973
ISSN (Online): 
IsoAbbr: J Psychiatr Nurs Ment Health Serv
NlmId: 0141401
123:123
JrId: 5211
long title: Journal de toxicologie clinique et experimentale
short title: J Toxicol Clin Exp
ISSN: 0753-2830
ISSN (Online): 
IsoAbbr: J Toxicol Clin Exp
NlmId: 8606713
123:123
JrId: 5212
long title: Journal of psychiatric research
short title: J Psychiatr Res
ISSN: 0022-3956
ISSN (Online): 1879-1379
IsoAbbr: J Psychiatr Res
NlmId: 0376331
123:123
JrId: 5213
long title: Journal of tropical pediatrics
short title: J Trop Pediatr
ISSN: 
ISSN (Online): 
IsoAbbr: J Trop Pediatr
NlmId: 0311070
123:123
JrId: 5214
long title: The Journal of psychology
short title: J Psychol
ISSN: 0022-3980
ISSN (Online): 1940-1019
IsoAbbr: J Psychol
NlmId: 0376332
123:123
JrId: 5215
long title: Journal of comparative physiology. A, Sensory, neural, and behavioral physiology
short title: J Comp Physiol A
ISSN: 0340-7594
ISSN (Online): 
IsoAbbr: J. Comp. Physiol. A
NlmId: 8413199
123:123
JrId: 5216
long title: Journal de psychologie normale et pathologique
short title: J Psychol Norm Pathol (Paris)
ISSN: 0021-7956
ISSN (Online): 
IsoAbbr: J Psychol Norm Pathol (Paris)
NlmId: 2985198R
123:123
JrId: 5217
long title: Journal of psycholinguistic research
short title: J Psycholinguist Res
ISSN: 0090-6905
ISSN (Online): 1573-6555
IsoAbbr: J Psycholinguist Res
NlmId: 0333506
123:123
JrId: 5218
long title: Journal of psychosomatic research
short title: J Psychosom Res
ISSN: 0022-3999
ISSN (Online): 1879-1360
IsoAbbr: J Psychosom Res
NlmId: 0376333
123:123
JrId: 5219
long title: Journal of psychosocial nursing and mental health services
short title: J Psychosoc Nurs Ment Health Serv
ISSN: 0279-3695
ISSN (Online): 
IsoAbbr: J Psychosoc Nurs Ment Health Serv
NlmId: 8200911
123:123
JrId: 5220
long title: Journal of public health dentistry
short title: J Public Health Dent
ISSN: 0022-4006
ISSN (Online): 1752-7325
IsoAbbr: J Public Health Dent
NlmId: 0014207
123:123
JrId: 5221
long title: Journal of the Royal Army Medical Corps
short title: J R Army Med Corps
ISSN: 0035-8665
ISSN (Online): 
IsoAbbr: J R Army Med Corps
NlmId: 7505627
123:123
JrId: 5222
long title: The Journal of the Royal College of General Practitioners. Occasional paper
short title: J R Coll Gen Pract Occas Pap
ISSN: 0309-6300
ISSN (Online): 
IsoAbbr: J R Coll Gen Pract Occas Pap
NlmId: 7805797
123:123
JrId: 5223
long title: The Journal of the Royal College of General Practitioners
short title: J R Coll Gen Pract
ISSN: 0035-8797
ISSN (Online): 
IsoAbbr: J R Coll Gen Pract
NlmId: 7503107
123:123
JrId: 5224
long title: Journal of the Royal College of Physicians of London
short title: J R Coll Physicians Lond
ISSN: 0035-8819
ISSN (Online): 
IsoAbbr: J R Coll Physicians Lond
NlmId: 7503108
123:123
JrId: 5225
long title: Journal of the Royal College of Surgeons of Edinburgh
short title: J R Coll Surg Edinb
ISSN: 0035-8835
ISSN (Online): 
IsoAbbr: J R Coll Surg Edinb
NlmId: 7503110
123:123
JrId: 5226
long title: The Royal Institute of Public Health and Hygiene journal
short title: R Inst Public Health Hyg J
ISSN: 0370-5609
ISSN (Online): 
IsoAbbr: R Inst Public Health Hyg J
NlmId: 7506003
123:123
JrId: 5227
long title: Journal of veterinary internal medicine / American College of Veterinary Internal Medicine
short title: J Vet Intern Med
ISSN: 0891-6640
ISSN (Online): 1939-1676
IsoAbbr: J. Vet. Intern. Med.
NlmId: 8708660
123:123
JrId: 5228
long title: Journal. Royal Microscopical Society (Great Britain)
short title: J R Microsc Soc
ISSN: 0368-3974
ISSN (Online): 
IsoAbbr: J R Microsc Soc
NlmId: 0204543
123:123
JrId: 5229
long title: Journal of the Royal Naval Medical Service
short title: J R Nav Med Serv
ISSN: 0035-9033
ISSN (Online): 
IsoAbbr: J R Nav Med Serv
NlmId: 7503111
123:123
JrId: 5230
long title: Journal of radiation research
short title: J Radiat Res
ISSN: 0449-3060
ISSN (Online): 1349-9157
IsoAbbr: J. Radiat. Res.
NlmId: 0376611
123:123
JrId: 5231
long title: Journal de radiologie
short title: J Radiol
ISSN: 0221-0363
ISSN (Online): 1773-0384
IsoAbbr: J Radiol
NlmId: 7906266
123:123
JrId: 5232
long title: Journal de radiologie, d'electrologie, et de medecine nucleaire
short title: J Radiol Electrol Med Nucl
ISSN: 0368-3966
ISSN (Online): 
IsoAbbr: J Radiol Electrol Med Nucl
NlmId: 7610508
123:123
JrId: 5233
long title: Journal of reconstructive microsurgery
short title: J Reconstr Microsurg
ISSN: 0743-684X
ISSN (Online): 1098-8947
IsoAbbr: J Reconstr Microsurg
NlmId: 8502670
123:123
JrId: 5234
long title: Journal of rehabilitation
short title: J Rehabil
ISSN: 0022-4154
ISSN (Online): 
IsoAbbr: J Rehabil
NlmId: 0411775
123:123
JrId: 5235
long title: The Journal of risk and insurance
short title: J Risk Insur
ISSN: 0022-4367
ISSN (Online): 
IsoAbbr: J Risk Insur
NlmId: 9877928
123:123
JrId: 5236
long title: Journal of receptor research
short title: J Recept Res
ISSN: 0197-5110
ISSN (Online): 
IsoAbbr: J. Recept. Res.
NlmId: 8008358
123:123
JrId: 5237
long title: Journal of reproduction and fertility
short title: J Reprod Fertil
ISSN: 0022-4251
ISSN (Online): 
IsoAbbr: J. Reprod. Fertil.
NlmId: 0376367
123:123
JrId: 5238
long title: Journal of reproduction & fertility. Abstract series
short title: J Reprod Fertil Abstr Ser
ISSN: 0954-0725
ISSN (Online): 
IsoAbbr: J. Reprod. Fertil. Abstr. Ser.
NlmId: 8808774
123:123
JrId: 5239
long title: Journal of reproduction and fertility. Supplement
short title: J Reprod Fertil Suppl
ISSN: 0449-3087
ISSN (Online): 
IsoAbbr: J. Reprod. Fertil. Suppl.
NlmId: 0225652
123:123
JrId: 5240
long title: Journal of reproductive immunology
short title: J Reprod Immunol
ISSN: 0165-0378
ISSN (Online): 1872-7603
IsoAbbr: J. Reprod. Immunol.
NlmId: 8001906
123:123
JrId: 5241
long title: The Journal of reproductive medicine
short title: J Reprod Med
ISSN: 0024-7758
ISSN (Online): 
IsoAbbr: J Reprod Med
NlmId: 0173343
123:123
JrId: 5242
long title: Journal of the Reticuloendothelial Society
short title: J Reticuloendothel Soc
ISSN: 0033-6890
ISSN (Online): 
IsoAbbr: J Reticuloendothel Soc
NlmId: 0206462
123:123
JrId: 5243
long title: The Journal of rheumatology
short title: J Rheumatol
ISSN: 0315-162X
ISSN (Online): 
IsoAbbr: J. Rheumatol.
NlmId: 7501984
123:123
JrId: 5244
long title: The Journal of rheumatology. Supplement
short title: J Rheumatol Suppl
ISSN: 0380-0903
ISSN (Online): 
IsoAbbr: J Rheumatol Suppl
NlmId: 7806058
123:123
JrId: 5245
long title: Journal of the Rhode Island State Dental Society
short title: J R I State Dent Soc
ISSN: 0035-4643
ISSN (Online): 
IsoAbbr: J R I State Dent Soc
NlmId: 7503103
123:123
JrId: 5246
long title: Journal of the Royal Society of Medicine
short title: J R Soc Med
ISSN: 0141-0768
ISSN (Online): 1758-1095
IsoAbbr: J R Soc Med
NlmId: 7802879
123:123
JrId: 5247
long title: Journal of the Rocky Mountain Analgesia Society
short title: J Rocky Mt Analg Soc
ISSN: 0048-8488
ISSN (Online): 
IsoAbbr: J Rocky Mt Analg Soc
NlmId: 7503104
123:123
JrId: 5248
long title: Journal of the Royal Society of Health
short title: J R Soc Health
ISSN: 0264-0325
ISSN (Online): 
IsoAbbr: J R Soc Health
NlmId: 8303144
123:123
JrId: 5249
long title: The Journal of rural health : official journal of the American Rural Health Association and the National Rural Health Care Association
short title: J Rural Health
ISSN: 0890-765X
ISSN (Online): 1748-0361
IsoAbbr: J Rural Health
NlmId: 8508122
123:123
JrId: 5250
long title: Journal of human hypertension
short title: J Hum Hypertens
ISSN: 0950-9240
ISSN (Online): 1476-5527
IsoAbbr: J Hum Hypertens
NlmId: 8811625
123:123
JrId: 5251
long title: Journal of the South African Speech and Hearing Association
short title: J S Afr Speech Hear Assoc
ISSN: 0300-9874
ISSN (Online): 
IsoAbbr: J S Afr Speech Hear Assoc
NlmId: 7505628
123:123
JrId: 5252
long title: The Journal of state government / National Conference of State Legislatures [and] the Council of State Governments
short title: J State Gov
ISSN: 1043-2248
ISSN (Online): 
IsoAbbr: J State Gov
NlmId: 9883142
123:123
JrId: 5253
long title: Journal of the South African Veterinary Association
short title: J S Afr Vet Assoc
ISSN: 1019-9128
ISSN (Online): 2224-9435
IsoAbbr: J S Afr Vet Assoc
NlmId: 7503122
123:123
JrId: 5254
long title: Journal of the South African Veterinary Medical Association
short title: J S Afr Vet Med Assoc
ISSN: 0038-2809
ISSN (Online): 
IsoAbbr: J S Afr Vet Med Assoc
NlmId: 7503123
123:123
JrId: 5255
long title: Journal of studies on alcohol. Supplement
short title: J Stud Alcohol Suppl
ISSN: 0363-468X
ISSN (Online): 1946-6005
IsoAbbr: J Stud Alcohol Suppl
NlmId: 7609332
123:123
JrId: 5256
long title: Journal. San Antonio District Dental Society
short title: J San Antonio Dent Soc
ISSN: 0036-3979
ISSN (Online): 
IsoAbbr: J San Antonio Dent Soc
NlmId: 20530710R
123:123
JrId: 5257
long title: Journal of patient account management
short title: J Patient Acc Manage
ISSN: 0890-6068
ISSN (Online): 
IsoAbbr: J Patient Acc Manage
NlmId: 9878499
123:123
JrId: 5258
long title: Journal of the South Carolina Medical Association (1975)
short title: J S C Med Assoc
ISSN: 0038-3139
ISSN (Online): 1544-4910
IsoAbbr: J S C Med Assoc
NlmId: 7503045
123:123
JrId: 5259
long title: The Journal of school health
short title: J Sch Health
ISSN: 0022-4391
ISSN (Online): 1746-1561
IsoAbbr: J Sch Health
NlmId: 0376370
123:123
JrId: 5260
long title: Journal of the science of food and agriculture
short title: J Sci Food Agric
ISSN: 0022-5142
ISSN (Online): 1097-0010
IsoAbbr: J. Sci. Food Agric.
NlmId: 0376334
123:123
JrId: 5261
long title: Journal of scientific instruments
short title: J Sci Instrum
ISSN: 0950-7671
ISSN (Online): 
IsoAbbr: J Sci Instrum
NlmId: 1276761
123:123
JrId: 5262
long title: Journal des sciences medicales de Lille
short title: J Sci Med Lille
ISSN: 0021-8111
ISSN (Online): 
IsoAbbr: J Sci Med Lille
NlmId: 0413413
123:123
JrId: 5263
long title: Journal of sex research
short title: J Sex Res
ISSN: 0022-4499
ISSN (Online): 1559-8519
IsoAbbr: J Sex Res
NlmId: 0062647
123:123
JrId: 5264
long title: Journal - Seattle-King County Dental Society
short title: J Seattle King Cty Dent Soc
ISSN: 0037-0452
ISSN (Online): 
IsoAbbr: J Seattle King Cty Dent Soc
NlmId: 7503044
123:123
JrId: 5265
long title: The Journal of the Singapore Paediatric Society
short title: J Singapore Paediatr Soc
ISSN: 0037-5683
ISSN (Online): 
IsoAbbr: J Singapore Paediatr Soc
NlmId: 7507223
123:123
JrId: 5266
long title: The Journal of small animal practice
short title: J Small Anim Pract
ISSN: 0022-4510
ISSN (Online): 1748-5827
IsoAbbr: J Small Anim Pract
NlmId: 0165053
123:123
JrId: 5267
long title: Journal of analytical toxicology
short title: J Anal Toxicol
ISSN: 0146-4760
ISSN (Online): 1945-2403
IsoAbbr: J Anal Toxicol
NlmId: 7705085
123:123
JrId: 5268
long title: Jornal da Sociedade das Ciencias Medicas de Lisboa
short title: J Soc Cienc Med Lisb
ISSN: 0304-4769
ISSN (Online): 
IsoAbbr: J Soc Cienc Med Lisb
NlmId: 7503552
123:123
JrId: 5269
long title: Journal of biomechanical engineering
short title: J Biomech Eng
ISSN: 0148-0731
ISSN (Online): 1528-8951
IsoAbbr: J Biomech Eng
NlmId: 7909584
123:123
JrId: 5270
long title: The Journal of the Society of Occupational Medicine
short title: J Soc Occup Med
ISSN: 0301-0023
ISSN (Online): 
IsoAbbr: J Soc Occup Med
NlmId: 7503120
123:123
JrId: 5271
long title: The Journal of social psychology
short title: J Soc Psychol
ISSN: 0022-4545
ISSN (Online): 1940-1183
IsoAbbr: J Soc Psychol
NlmId: 0376372
123:123
JrId: 5272
long title: Journal - Southern California Dental Association
short title: J South Calif Dent Assoc
ISSN: 0098-843X
ISSN (Online): 
IsoAbbr: J. South. Calif. Dent. Assoc.
NlmId: 7503046
123:123
JrId: 5273
long title: Journal of the Southern California Dental Hygienists' Association
short title: J South Calif State Dent Hyg Assoc
ISSN: 0038-3899
ISSN (Online): 
IsoAbbr: J South Calif State Dent Hyg Assoc
NlmId: 7503124
123:123
JrId: 5274
long title: The Journal of speech and hearing disorders
short title: J Speech Hear Disord
ISSN: 0022-4677
ISSN (Online): 
IsoAbbr: J Speech Hear Disord
NlmId: 0376335
123:123
JrId: 5275
long title: Journal of speech and hearing research
short title: J Speech Hear Res
ISSN: 0022-4685
ISSN (Online): 
IsoAbbr: J Speech Hear Res
NlmId: 0376336
123:123
JrId: 5276
long title: Journal of biomedical engineering
short title: J Biomed Eng
ISSN: 0141-5425
ISSN (Online): 
IsoAbbr: J Biomed Eng
NlmId: 7906074
123:123
JrId: 5277
long title: The Journal of sports medicine
short title: J Sports Med
ISSN: 0090-4201
ISSN (Online): 
IsoAbbr: J Sports Med
NlmId: 7609632
123:123
JrId: 5278
long title: The Journal of sports medicine and physical fitness
short title: J Sports Med Phys Fitness
ISSN: 0022-4707
ISSN (Online): 
IsoAbbr: J Sports Med Phys Fitness
NlmId: 0376337
123:123
JrId: 5279
long title: Journal of steroid biochemistry
short title: J Steroid Biochem
ISSN: 0022-4731
ISSN (Online): 
IsoAbbr: J. Steroid Biochem.
NlmId: 0260125
123:123
JrId: 5280
long title: Journal of supramolecular structure. Supplement
short title: J Supramol Struct Suppl
ISSN: 0161-3294
ISSN (Online): 
IsoAbbr: J. Supramol. Struct. Suppl.
NlmId: 7708965
123:123
JrId: 5281
long title: Journal of supramolecular structure and cellular biochemistry. Supplement
short title: J Supramol Struct Cell Biochem Suppl
ISSN: 0730-6652
ISSN (Online): 
IsoAbbr: J. Supramol. Struct. Cell. Biochem. Suppl.
NlmId: 8109846
123:123
JrId: 5282
long title: Journal of supramolecular structure
short title: J Supramol Struct
ISSN: 0091-7419
ISSN (Online): 
IsoAbbr: J. Supramol. Struct.
NlmId: 0330464
123:123
JrId: 5283
long title: Journal of studies on alcohol
short title: J Stud Alcohol
ISSN: 0096-882X
ISSN (Online): 
IsoAbbr: J. Stud. Alcohol
NlmId: 7503813
123:123
JrId: 5284
long title: Journal de stomatologie de Belgique
short title: J Stomatol Belg
ISSN: 
ISSN (Online): 
IsoAbbr: J Stomatol Belg
NlmId: 0050076
123:123
JrId: 5285
long title: Journal of cardiovascular pharmacology
short title: J Cardiovasc Pharmacol
ISSN: 0160-2446
ISSN (Online): 1533-4023
IsoAbbr: J. Cardiovasc. Pharmacol.
NlmId: 7902492
123:123
JrId: 5286
long title: Journal of surgical oncology
short title: J Surg Oncol
ISSN: 0022-4790
ISSN (Online): 1096-9098
IsoAbbr: J Surg Oncol
NlmId: 0222643
123:123
JrId: 5287
long title: The Journal of surgical research
short title: J Surg Res
ISSN: 0022-4804
ISSN (Online): 1095-8673
IsoAbbr: J. Surg. Res.
NlmId: 0376340
123:123
JrId: 5288
long title: The Journal of the Tennessee Dental Association
short title: J Tenn Dent Assoc
ISSN: 0040-3385
ISSN (Online): 
IsoAbbr: J Tenn Dent Assoc
NlmId: 7503125
123:123
JrId: 5289
long title: Journal of the Tennessee Medical Association
short title: J Tenn Med Assoc
ISSN: 0040-3318
ISSN (Online): 
IsoAbbr: J Tenn Med Assoc
NlmId: 7505629
123:123
JrId: 5290
long title: Journal - Tennessee State Dental Association
short title: J Tenn State Dent Assoc
ISSN: 0091-3987
ISSN (Online): 
IsoAbbr: J Tenn State Dent Assoc
NlmId: 7503048
123:123
JrId: 5291
long title: Journal de pharmacologie
short title: J Pharmacol
ISSN: 0021-793X
ISSN (Online): 
IsoAbbr: J Pharmacol
NlmId: 1247760
123:123
JrId: 5292
long title: The Journal of the Texas Dental Hygienists' Association. Texas Dental Hygienists' Association
short title: J Texas Dent Hyg Assoc
ISSN: 0040-4276
ISSN (Online): 
IsoAbbr: J Texas Dent Hyg Assoc
NlmId: 9875596
123:123
JrId: 5293
long title: Journal of pharmacological methods
short title: J Pharmacol Methods
ISSN: 0160-5402
ISSN (Online): 
IsoAbbr: J Pharmacol Methods
NlmId: 7806596
123:123
JrId: 5294
long title: Journal of cellular biochemistry. Supplement
short title: J Cell Biochem Suppl
ISSN: 0733-1959
ISSN (Online): 0730-6652
IsoAbbr: J. Cell. Biochem. Suppl.
NlmId: 8207539
123:123
JrId: 5295
long title: Journal of theoretical biology
short title: J Theor Biol
ISSN: 0022-5193
ISSN (Online): 1095-8541
IsoAbbr: J. Theor. Biol.
NlmId: 0376342
123:123
JrId: 5296
long title: The Journal of volunteer administration
short title: J Volunt Adm
ISSN: 0733-6535
ISSN (Online): 
IsoAbbr: J Volunt Adm
NlmId: 9879615
123:123
JrId: 5297
long title: Kentucky nurse
short title: Ky Nurse
ISSN: 0742-8367
ISSN (Online): 
IsoAbbr: Ky Nurse
NlmId: 8309653
123:123
JrId: 5298
long title: Journal of ethnopharmacology
short title: J Ethnopharmacol
ISSN: 0378-8741
ISSN (Online): 1872-7573
IsoAbbr: J Ethnopharmacol
NlmId: 7903310
123:123
JrId: 5299
long title: Jugoslavenska ginekologija i opstetricija
short title: Jugosl Ginekol Opstet
ISSN: 0017-002X
ISSN (Online): 
IsoAbbr: Jugosl Ginekol Opstet
NlmId: 7608510
123:123
JrId: 5300
long title: Jugoslavenska ginekologija i perinatologija
short title: Jugosl Ginekol Perinatol
ISSN: 0352-5562
ISSN (Online): 
IsoAbbr: Jugosl Ginekol Perinatol
NlmId: 8601606
123:123
JrId: 5301
long title: Library journal
short title: Libr J
ISSN: 0363-0277
ISSN (Online): 
IsoAbbr: Libr J
NlmId: 57630670R
123:123
JrId: 5302
long title: The Journal of thoracic and cardiovascular surgery
short title: J Thorac Cardiovasc Surg
ISSN: 0022-5223
ISSN (Online): 1097-685X
IsoAbbr: J. Thorac. Cardiovasc. Surg.
NlmId: 0376343
123:123
JrId: 5303
long title: Journal of traditional Chinese medicine = Chung i tsa chih ying wen pan / sponsored by All-China Association of Traditional Chinese Medicine, Academy of Traditional Chinese Medicine
short title: J Tradit Chin Med
ISSN: 0255-2922
ISSN (Online): 
IsoAbbr: J Tradit Chin Med
NlmId: 8211546
123:123
JrId: 5304
long title: Leukemia research
short title: Leuk Res
ISSN: 0145-2126
ISSN (Online): 1873-5835
IsoAbbr: Leuk. Res.
NlmId: 7706787
123:123
JrId: 5305
long title: Shiyo. The journal of the Tokyo Dental Association
short title: Shiyo
ISSN: 0912-4462
ISSN (Online): 
IsoAbbr: Shiyo
NlmId: 7604322
123:123
JrId: 5306
long title: Journal of neuroscience methods
short title: J Neurosci Methods
ISSN: 0165-0270
ISSN (Online): 1872-678X
IsoAbbr: J. Neurosci. Methods
NlmId: 7905558
123:123
JrId: 5307
long title: Zasshi. Tokyo Ika Daigaku
short title: Zasshi Tokyo Ika Daigaku
ISSN: 0040-8905
ISSN (Online): 
IsoAbbr: Zasshi Tokyo Ika Daigaku
NlmId: 0243625
123:123
JrId: 5308
long title: Journal of toxicology and environmental health
short title: J Toxicol Environ Health
ISSN: 0098-4108
ISSN (Online): 
IsoAbbr: J Toxicol Environ Health
NlmId: 7513622
123:123
JrId: 5309
long title: The Journal of oral implantology
short title: J Oral Implantol
ISSN: 0160-6972
ISSN (Online): 
IsoAbbr: J Oral Implantol
NlmId: 7801086
123:123
JrId: 5310
long title: Journal of neuroscience research
short title: J Neurosci Res
ISSN: 0360-4012
ISSN (Online): 1097-4547
IsoAbbr: J. Neurosci. Res.
NlmId: 7600111
123:123
JrId: 5311
long title: Journal of toxicology and environmental health. Supplement
short title: J Toxicol Environ Health Suppl
ISSN: 0161-5548
ISSN (Online): 
IsoAbbr: J Toxicol Environ Health Suppl
NlmId: 7801250
123:123
JrId: 5312
long title: The Journal of toxicological sciences
short title: J Toxicol Sci
ISSN: 0388-1350
ISSN (Online): 1880-3989
IsoAbbr: J Toxicol Sci
NlmId: 7805798
123:123
JrId: 5313
long title: The Journal of trauma
short title: J Trauma
ISSN: 0022-5282
ISSN (Online): 1529-8809
IsoAbbr: J Trauma
NlmId: 0376373
123:123
JrId: 5314
long title: Journal (Southern California Dental Assistants Association)
short title: J South Calif Dent Assistants Assoc
ISSN: 0738-7970
ISSN (Online): 
IsoAbbr: J South Calif Dent Assistants Assoc
NlmId: 9879183
123:123
JrId: 5315
long title: Journal of submicroscopic cytology
short title: J Submicrosc Cytol
ISSN: 0022-4782
ISSN (Online): 
IsoAbbr: J. Submicrosc. Cytol.
NlmId: 0235232
123:123
JrId: 5316
long title: Journal of substance abuse treatment
short title: J Subst Abuse Treat
ISSN: 0740-5472
ISSN (Online): 1873-6483
IsoAbbr: J Subst Abuse Treat
NlmId: 8500909
123:123
JrId: 5317
long title: Journal of Tongji Medical University = Tong ji yi ke da xue xue bao
short title: J Tongji Med Univ
ISSN: 0257-716X
ISSN (Online): 
IsoAbbr: J. Tongji Med. Univ.
NlmId: 8605495
123:123
JrId: 5318
long title: The Journal of the Western Society of Periodontology/Periodontal abstracts
short title: J West Soc Periodontol Periodontal Abstr
ISSN: 0148-4893
ISSN (Online): 
IsoAbbr: J West Soc Periodontol Periodontal Abstr
NlmId: 7705433
123:123
JrId: 5319
long title: Journal of toxicology. Clinical toxicology
short title: J Toxicol Clin Toxicol
ISSN: 0731-3810
ISSN (Online): 1097-9875
IsoAbbr: J. Toxicol. Clin. Toxicol.
NlmId: 8213460
123:123
JrId: 5320
long title: Gaoxiong yi xue ke xue za zhi = The Kaohsiung journal of medical sciences
short title: Gaoxiong Yi Xue Ke Xue Za Zhi
ISSN: 0257-5655
ISSN (Online): 
IsoAbbr: Gaoxiong Yi Xue Ke Xue Za Zhi
NlmId: 8603880
123:123
JrId: 5321
long title: Kanagawa shigaku. The Journal of the Kanagawa Odontological Society
short title: Kanagawa Shigaku
ISSN: 0454-8302
ISSN (Online): 
IsoAbbr: Kanagawa Shigaku
NlmId: 0164673
123:123
JrId: 5322
long title: Journal of thoracic imaging
short title: J Thorac Imaging
ISSN: 0883-5993
ISSN (Online): 1536-0237
IsoAbbr: J Thorac Imaging
NlmId: 8606160
123:123
JrId: 5323
long title: The Journal of tropical medicine and hygiene
short title: J Trop Med Hyg
ISSN: 0022-5304
ISSN (Online): 
IsoAbbr: J Trop Med Hyg
NlmId: 0406044
123:123
JrId: 5324
long title: Journal of tropical pediatrics
short title: J Trop Pediatr
ISSN: 0142-6338
ISSN (Online): 1465-3664
IsoAbbr: J. Trop. Pediatr.
NlmId: 8010948
123:123
JrId: 5325
long title: The Journal of tropical pediatrics and environmental child health
short title: J Trop Pediatr Environ Child Health
ISSN: 0300-9920
ISSN (Online): 
IsoAbbr: J Trop Pediatr Environ Child Health
NlmId: 0311071
123:123
JrId: 5326
long title: The Journal of otolaryngology
short title: J Otolaryngol
ISSN: 0381-6605
ISSN (Online): 1708-833X
IsoAbbr: J Otolaryngol
NlmId: 7610513
123:123
JrId: 5327
long title: The Journal of otolaryngology. Supplement
short title: J Otolaryngol Suppl
ISSN: 0707-7270
ISSN (Online): 
IsoAbbr: J Otolaryngol Suppl
NlmId: 7708963
123:123
JrId: 5328
long title: Journal of ultrastructure research
short title: J Ultrastruct Res
ISSN: 0022-5320
ISSN (Online): 
IsoAbbr: J. Ultrastruct. Res.
NlmId: 0376344
123:123
JrId: 5329
long title: Journal of sports sciences
short title: J Sports Sci
ISSN: 0264-0414
ISSN (Online): 1466-447X
IsoAbbr: J Sports Sci
NlmId: 8405364
123:123
JrId: 5330
long title: Journal of ultrasound in medicine : official journal of the American Institute of Ultrasound in Medicine
short title: J Ultrasound Med
ISSN: 0278-4297
ISSN (Online): 1550-9613
IsoAbbr: J Ultrasound Med
NlmId: 8211547
123:123
JrId: 5331
long title: The Journal of urology
short title: J Urol
ISSN: 0022-5347
ISSN (Online): 1527-3792
IsoAbbr: J. Urol.
NlmId: 0376374
123:123
JrId: 5332
long title: Journal d'urologie et de nephrologie
short title: J Urol Nephrol (Paris)
ISSN: 0021-8200
ISSN (Online): 
IsoAbbr: J Urol Nephrol (Paris)
NlmId: 7802652
123:123
JrId: 5333
long title: Journal of veterinary pharmacology and therapeutics
short title: J Vet Pharmacol Ther
ISSN: 0140-7783
ISSN (Online): 1365-2885
IsoAbbr: J. Vet. Pharmacol. Ther.
NlmId: 7910920
123:123
JrId: 5334
long title: Journal of virology
short title: J Virol
ISSN: 0022-538X
ISSN (Online): 1098-5514
IsoAbbr: J. Virol.
NlmId: 0113724
123:123
JrId: 5335
long title: Journal of health and human resources administration
short title: J Health Hum Resour Adm
ISSN: 0160-4198
ISSN (Online): 
IsoAbbr: J Health Hum Resour Adm
NlmId: 7900790
123:123
JrId: 5336
long title: Journal of vascular surgery
short title: J Vasc Surg
ISSN: 0741-5214
ISSN (Online): 1097-6809
IsoAbbr: J. Vasc. Surg.
NlmId: 8407742
123:123
JrId: 5337
long title: The Journal of vitaminology
short title: J Vitaminol (Kyoto)
ISSN: 0022-5398
ISSN (Online): 
IsoAbbr: J Vitaminol (Kyoto)
NlmId: 0402374
123:123
JrId: 5338
long title: Globe. International College of Dentists
short title: Globe
ISSN: 
ISSN (Online): 
IsoAbbr: Globe
NlmId: 9881896
123:123
JrId: 5339
long title: Journal - Water Pollution Control Federation
short title: J Water Pollut Control Fed
ISSN: 0043-1303
ISSN (Online): 
IsoAbbr: J Water Pollut Control Fed
NlmId: 7505562
123:123
JrId: 5340
long title: Journal of the West Australian Nurses
short title: J West Aust Nurses
ISSN: 0022-5177
ISSN (Online): 
IsoAbbr: J West Aust Nurses
NlmId: 18030020R
123:123
JrId: 5341
long title: Journal of the Association for the Care of Children's Health
short title: J Assoc Care Child Health
ISSN: 0274-8916
ISSN (Online): 
IsoAbbr: J Assoc Care Child Health
NlmId: 8101321
123:123
JrId: 5342
long title: Journal of wildlife diseases
short title: J Wildl Dis
ISSN: 0090-3558
ISSN (Online): 1943-3700
IsoAbbr: J. Wildl. Dis.
NlmId: 0244160
123:123
JrId: 5343
long title: The Journal of the Wisconsin Dental Association
short title: J Wis Dent Assoc
ISSN: 0091-4185
ISSN (Online): 
IsoAbbr: J Wis Dent Assoc
NlmId: 7503127
123:123
JrId: 5344
long title: The Journal of the Wisconsin State Dental Society
short title: J Wis State Dent Soc
ISSN: 0043-6674
ISSN (Online): 
IsoAbbr: J Wis State Dent Soc
NlmId: 7503128
123:123
JrId: 5345
long title: Jaarboek van kankeronderzoek en kankerbestrijding in Nederland. Yearbook for cancer research and fight against cancer in the Netherlands
short title: Jaarb Kankeronderz Kankerbestrijd Ned
ISSN: 0446-3471
ISSN (Online): 
IsoAbbr: Jaarb Kankeronderz Kankerbestrijd Ned
NlmId: 17730040R
123:123
JrId: 5346
long title: JAMA : the journal of the American Medical Association
short title: JAMA
ISSN: 0098-7484
ISSN (Online): 1538-3598
IsoAbbr: JAMA
NlmId: 7501160
123:123
JrId: 5347
long title: The Jamaican nurse
short title: Jamaican Nurse
ISSN: 0021-4140
ISSN (Online): 
IsoAbbr: Jamaican Nurse
NlmId: 0203020
123:123
JrId: 5348
long title: Naika hokan. Japanese archives of internal medicine
short title: Naika Hokan
ISSN: 0021-4809
ISSN (Online): 
IsoAbbr: Naika Hokan
NlmId: 0417455
123:123
JrId: 5349
long title: JPEN. Journal of parenteral and enteral nutrition
short title: JPEN J Parenter Enteral Nutr
ISSN: 0148-6071
ISSN (Online): 
IsoAbbr: JPEN J Parenter Enteral Nutr
NlmId: 7804134
123:123
JrId: 5350
long title: JPMA. The Journal of the Pakistan Medical Association
short title: J Pak Med Assoc
ISSN: 0030-9982
ISSN (Online): 
IsoAbbr: J Pak Med Assoc
NlmId: 7501162
123:123
JrId: 5351
long title: Japanese circulation journal
short title: Jpn Circ J
ISSN: 0047-1828
ISSN (Online): 1347-4839
IsoAbbr: Jpn. Circ. J.
NlmId: 7806868
123:123
JrId: 5352
long title: Japanese dental journal
short title: Jpn Dent J
ISSN: 
ISSN (Online): 
IsoAbbr: Jpn Dent J
NlmId: 0226646
123:123
JrId: 5353
long title: Japanese heart journal
short title: Jpn Heart J
ISSN: 0021-4868
ISSN (Online): 1348-673X
IsoAbbr: Jpn Heart J
NlmId: 0401175
123:123
JrId: 5354
long title: IARC monographs on the evaluation of carcinogenic risks to humans / World Health Organization, International Agency for Research on Cancer
short title: IARC Monogr Eval Carcinog Risks Hum
ISSN: 1017-1606
ISSN (Online): 
IsoAbbr: IARC Monogr Eval Carcinog Risks Hum
NlmId: 8907342
123:123
JrId: 5355
long title: Masui. The Japanese journal of anesthesiology
short title: Masui
ISSN: 0021-4892
ISSN (Online): 
IsoAbbr: Masui
NlmId: 0413707
123:123
JrId: 5356
long title: The Japanese journal of antibiotics
short title: Jpn J Antibiot
ISSN: 0368-2781
ISSN (Online): 
IsoAbbr: Jpn J Antibiot
NlmId: 0154402
123:123
JrId: 5357
long title: Nihon saikingaku zasshi. Japanese journal of bacteriology
short title: Nihon Saikingaku Zasshi
ISSN: 0021-4930
ISSN (Online): 1882-4110
IsoAbbr: Nippon Saikingaku Zasshi
NlmId: 2984804R
123:123
JrId: 5358
long title: Gan no rinsho. Japan journal of cancer clinics
short title: Gan No Rinsho
ISSN: 0021-4949
ISSN (Online): 
IsoAbbr: Gan No Rinsho
NlmId: 1257753
123:123
JrId: 5359
long title: [Rinsho ketsueki] The Japanese journal of clinical hematology
short title: Rinsho Ketsueki
ISSN: 0485-1439
ISSN (Online): 1882-0824
IsoAbbr: Rinsho Ketsueki
NlmId: 2984782R
123:123
JrId: 5360
long title: Nihon rinsho. Japanese journal of clinical medicine
short title: Nihon Rinsho
ISSN: 0047-1852
ISSN (Online): 
IsoAbbr: Nippon Rinsho
NlmId: 0420546
123:123
JrId: 5361
long title: Japanese journal of clinical oncology
short title: Jpn J Clin Oncol
ISSN: 0368-2811
ISSN (Online): 1465-3621
IsoAbbr: Jpn. J. Clin. Oncol.
NlmId: 0313225
123:123
JrId: 5362
long title: Rinsho byori. The Japanese journal of clinical pathology
short title: Rinsho Byori
ISSN: 0047-1860
ISSN (Online): 
IsoAbbr: Rinsho Byori
NlmId: 2984781R
123:123
JrId: 5363
long title: Rinsho hoshasen. Clinical radiography
short title: Rinsho Hoshasen
ISSN: 0009-9252
ISSN (Online): 
IsoAbbr: Rinsho Hoshasen
NlmId: 0413556
123:123
JrId: 5364
long title: Nihon Hifuka Gakkai zasshi. The Japanese journal of dermatology
short title: Nihon Hifuka Gakkai Zasshi
ISSN: 0021-499X
ISSN (Online): 1346-8146
IsoAbbr: Nihon Hifuka Gakkai Zasshi
NlmId: 7600571
123:123
JrId: 5365
long title: The Japanese journal of dermatology. Ser. B
short title: Jpn J Dermatol B
ISSN: 0368-282X
ISSN (Online): 
IsoAbbr: Jpn J Dermatol B
NlmId: 7600543
123:123
JrId: 5366
long title: Korean journal of ophthalmology : KJO
short title: Korean J Ophthalmol
ISSN: 1011-8942
ISSN (Online): 
IsoAbbr: Korean J Ophthalmol
NlmId: 8804513
123:123
JrId: 5367
long title: The Japanese journal of experimental medicine
short title: Jpn J Exp Med
ISSN: 0021-5031
ISSN (Online): 
IsoAbbr: Jpn. J. Exp. Med.
NlmId: 9800765
123:123
JrId: 5368
long title: Nihon Shokakibyo Gakkai zasshi = The Japanese journal of gastro-enterology
short title: Nihon Shokakibyo Gakkai Zasshi
ISSN: 0446-6586
ISSN (Online): 1349-7693
IsoAbbr: Nihon Shokakibyo Gakkai Zasshi
NlmId: 2984683R
123:123
JrId: 5369
long title: Nihon Ronen Igakkai zasshi. Japanese journal of geriatrics
short title: Nihon Ronen Igakkai Zasshi
ISSN: 0300-9173
ISSN (Online): 
IsoAbbr: Nihon Ronen Igakkai Zasshi
NlmId: 7507332
123:123
JrId: 5370
long title: Jinrui idengaku zasshi. The Japanese journal of human genetics
short title: Jinrui Idengaku Zasshi
ISSN: 0021-5074
ISSN (Online): 
IsoAbbr: Jinrui Idengaku Zasshi
NlmId: 0420105
123:123
JrId: 5371
long title: Sangyo igaku. Japanese journal of industrial health
short title: Sangyo Igaku
ISSN: 0047-1879
ISSN (Online): 
IsoAbbr: Sangyo Igaku
NlmId: 0150531
123:123
JrId: 5372
long title: Nihon eiseigaku zasshi. Japanese journal of hygiene
short title: Nihon Eiseigaku Zasshi
ISSN: 0021-5082
ISSN (Online): 1882-6482
IsoAbbr: Nihon Eiseigaku Zasshi
NlmId: 0417457
123:123
JrId: 5373
long title: Nihon hoigaku zasshi = The Japanese journal of legal medicine
short title: Nihon Hoigaku Zasshi
ISSN: 0047-1887
ISSN (Online): 
IsoAbbr: Nihon Hoigaku Zasshi
NlmId: 0413715
123:123
JrId: 5374
long title: Iyo denshi to seitai kogaku. Japanese journal of medical electronics and biological engineering
short title: Iyodenshi To Seitai Kogaku
ISSN: 0021-3292
ISSN (Online): 
IsoAbbr: Iyodenshi To Seitai Kogaku
NlmId: 17720370R
123:123
JrId: 5375
long title: Japanese journal of medical science & biology
short title: Jpn J Med Sci Biol
ISSN: 0021-5112
ISSN (Online): 1884-2828
IsoAbbr: Jpn. J. Med. Sci. Biol.
NlmId: 0243706
123:123
JrId: 5376
long title: Japanese journal of microbiology
short title: Jpn J Microbiol
ISSN: 0021-5139
ISSN (Online): 
IsoAbbr: Jpn. J. Microbiol.
NlmId: 0376565
123:123
JrId: 5377
long title: Josanpu zasshi = The Japanese journal for midwife
short title: Josanpu Zasshi
ISSN: 0047-1836
ISSN (Online): 
IsoAbbr: Josanpu Zasshi
NlmId: 17810430R
123:123
JrId: 5378
long title: Nihon Jinzo Gakkai shi
short title: Nihon Jinzo Gakkai Shi
ISSN: 0385-2385
ISSN (Online): 
IsoAbbr: Nihon Jinzo Gakkai Shi
NlmId: 7505731
123:123
JrId: 5379
long title: Kaku igaku. The Japanese journal of nuclear medicine
short title: Kaku Igaku
ISSN: 0022-7854
ISSN (Online): 
IsoAbbr: Kaku Igaku
NlmId: 2985202R
123:123
JrId: 5380
long title: Kangogaku zasshi
short title: Kangogaku Zasshi
ISSN: 0386-9830
ISSN (Online): 1345-2746
IsoAbbr: Kangogaku Zasshi
NlmId: 18110590R
123:123
JrId: 5381
long title: [Kango gijutsu] : [Nursing technique]
short title: Kango Gijutsu
ISSN: 0449-752X
ISSN (Online): 
IsoAbbr: Kango Gijutsu
NlmId: 18110565R
123:123
JrId: 5382
long title: Kango kenkyu. The Japanese journal of nursing research
short title: Kango Kenkyu
ISSN: 0022-8370
ISSN (Online): 
IsoAbbr: Kango Kenkyu
NlmId: 0133626
123:123
JrId: 5383
long title: [Kango kyoiku] Japanese journal of nurses' education
short title: Kango Kyoiku
ISSN: 0047-1895
ISSN (Online): 
IsoAbbr: Kango Kyoiku
NlmId: 18110570R
123:123
JrId: 5384
long title: Japanese journal of ophthalmology
short title: Jpn J Ophthalmol
ISSN: 0021-5155
ISSN (Online): 1613-2246
IsoAbbr: Jpn. J. Ophthalmol.
NlmId: 0044652
123:123
JrId: 5385
long title: Nihon Koku Geka Gakkai zasshi
short title: Nihon Koku Geka Gakkai Zasshi
ISSN: 0021-5163
ISSN (Online): 
IsoAbbr: Nihon Koku Geka Gakkai Zasshi
NlmId: 7505735
123:123
JrId: 5386
long title: Japanese journal of medicine
short title: Jpn J Med
ISSN: 0021-5120
ISSN (Online): 1881-123X
IsoAbbr: Jpn. J. Med.
NlmId: 0247713
123:123
JrId: 5387
long title: Japanese journal of pharmacology
short title: Jpn J Pharmacol
ISSN: 0021-5198
ISSN (Online): 1347-3506
IsoAbbr: Jpn. J. Pharmacol.
NlmId: 2983305R
123:123
JrId: 5388
long title: The Japanese journal of psychiatry and neurology
short title: Jpn J Psychiatry Neurol
ISSN: 0912-2036
ISSN (Online): 
IsoAbbr: Jpn. J. Psychiatry Neurol.
NlmId: 8610886
123:123
JrId: 5389
long title: The Japanese journal of physiology
short title: Jpn J Physiol
ISSN: 0021-521X
ISSN (Online): 1881-1396
IsoAbbr: Jpn. J. Physiol.
NlmId: 2985184R
123:123
JrId: 5390
long title: Keisei geka. Plastic & reconstructive surgery
short title: Keisei Geka
ISSN: 0021-5228
ISSN (Online): 
IsoAbbr: Keisei Geka
NlmId: 0413676
123:123
JrId: 5391
long title: Shinrigaku kenkyu : The Japanese journal of psychology
short title: Shinrigaku Kenkyu
ISSN: 0021-5236
ISSN (Online): 1884-1082
IsoAbbr: Shinrigaku Kenkyu
NlmId: 0413571
123:123
JrId: 5392
long title: [Hokenfu zasshi] The Japanese journal for public health nurse
short title: Hokenfu Zasshi
ISSN: 0047-1844
ISSN (Online): 
IsoAbbr: Hokenfu Zasshi
NlmId: 17410240R
123:123
JrId: 5393
long title: Nihon Heikatsukin Gakkai zasshi
short title: Nihon Heikatsukin Gakkai Zasshi
ISSN: 0374-3527
ISSN (Online): 1884-8788
IsoAbbr: Nihon Heikatsukin Gakkai Zasshi
NlmId: 7505718
123:123
JrId: 5394
long title: The Japanese journal of surgery
short title: Jpn J Surg
ISSN: 0047-1909
ISSN (Online): 
IsoAbbr: Jpn J Surg
NlmId: 1302176
123:123
JrId: 5395
long title: Nihon Kyobu Shikkan Gakkai zasshi
short title: Nihon Kyobu Shikkan Gakkai Zasshi
ISSN: 0301-1542
ISSN (Online): 
IsoAbbr: Nihon Kyobu Shikkan Gakkai Zasshi
NlmId: 7505737
123:123
JrId: 5396
long title: Kyobu geka. The Japanese journal of thoracic surgery
short title: Kyobu Geka
ISSN: 0021-5252
ISSN (Online): 
IsoAbbr: Kyobu Geka
NlmId: 0413533
123:123
JrId: 5397
long title: The Japanese journal of tuberculosis and chest diseases
short title: Jpn J Tuberc Chest Dis
ISSN: 0021-5279
ISSN (Online): 
IsoAbbr: Jpn J Tuberc Chest Dis
NlmId: 0235077
123:123
JrId: 5398
long title: Nihon Hinyokika Gakkai zasshi. The japanese journal of urology
short title: Nihon Hinyokika Gakkai Zasshi
ISSN: 0021-5287
ISSN (Online): 1884-7110
IsoAbbr: Nippon Hinyokika Gakkai Zasshi
NlmId: 2984841R
123:123
JrId: 5399
long title: The Japanese journal of veterinary research
short title: Jpn J Vet Res
ISSN: 0047-1917
ISSN (Online): 
IsoAbbr: Jpn. J. Vet. Res.
NlmId: 0376567
123:123
JrId: 5400
long title: Kritiek (Ravels, Belgium)
short title: Kritiek
ISSN: 0774-5346
ISSN (Online): 
IsoAbbr: Kritiek
NlmId: 8609082
123:123
JrId: 5401
long title: Nihon juigaku zasshi. The Japanese journal of veterinary science
short title: Nihon Juigaku Zasshi
ISSN: 0021-5295
ISSN (Online): 
IsoAbbr: Nippon Juigaku Zasshi
NlmId: 0057113
123:123
JrId: 5402
long title: JACEP
short title: JACEP
ISSN: 0361-1124
ISSN (Online): 
IsoAbbr: JACEP
NlmId: 0317011
123:123
JrId: 5403
long title: Journal of emergency nursing: JEN : official publication of the Emergency Department Nurses Association
short title: J Emerg Nurs
ISSN: 0099-1767
ISSN (Online): 1527-2966
IsoAbbr: J Emerg Nurs
NlmId: 7605913
123:123
JrId: 5404
long title: JFMA, the Journal of the Florida Medical Association. Florida Medical Association
short title: JFMA
ISSN: 0091-6757
ISSN (Online): 
IsoAbbr: JFMA
NlmId: 0417646
123:123
JrId: 5407
long title: JOGN nursing_ journal of obstetric, gynecologic, and neonatal nursing
short title: JOGN Nurs
ISSN: 0090-0311
ISSN (Online): 
IsoAbbr: JOGN Nurs
NlmId: 0347421
123:123
JrId: 5408
long title: The Johns Hopkins medical journal
short title: Johns Hopkins Med J
ISSN: 0021-7263
ISSN (Online): 
IsoAbbr: Johns Hopkins Med J
NlmId: 0072456
123:123
JrId: 5409
long title: Journees annuelles de diabetologie de l'Hotel-Dieu
short title: Journ Annu Diabetol Hotel Dieu
ISSN: 0075-4439
ISSN (Online): 
IsoAbbr: Journ Annu Diabetol Hotel Dieu
NlmId: 0424745
123:123
JrId: 5410
long title: Kansas medicine : the journal of the Kansas Medical Society
short title: Kans Med
ISSN: 8755-0059
ISSN (Online): 
IsoAbbr: Kans Med
NlmId: 8501226
123:123
JrId: 5411
long title: Japan-hospitals : the journal of the Japan Hospital Association
short title: Jpn Hosp
ISSN: 0910-1004
ISSN (Online): 
IsoAbbr: Jpn Hosp
NlmId: 8301814
123:123
JrId: 5412
long title: Journalism Conference And Workshop
short title: J Conf Workshop
ISSN: 
ISSN (Online): 
IsoAbbr: J Conf Workshop
NlmId: 9880680
123:123
JrId: 5413
long title: Justus Liebigs Annalen der Chemie
short title: Justus Liebigs Ann Chem
ISSN: 0075-4617
ISSN (Online): 
IsoAbbr: Justus Liebigs Ann. Chem.
NlmId: 0400657
123:123
JrId: 5414
long title: [Kango] Japanese journal of nursing
short title: Kango
ISSN: 0022-8362
ISSN (Online): 
IsoAbbr: Kango
NlmId: 18110540R
123:123
JrId: 5415
long title: Kango kyoshitsu. [Nursing classroom]
short title: Kango Kyoshitsu
ISSN: 0451-3347
ISSN (Online): 
IsoAbbr: Kango Kyoshitsu
NlmId: 1305441
123:123
JrId: 5416
long title: The Kansas nurse
short title: Kans Nurse
ISSN: 0022-8710
ISSN (Online): 
IsoAbbr: Kans Nurse
NlmId: 18110790R
123:123
JrId: 5417
long title: Kardiologia polska
short title: Kardiol Pol
ISSN: 0022-9032
ISSN (Online): 
IsoAbbr: Kardiol Pol
NlmId: 0376352
123:123
JrId: 5418
long title: Kardiologiia
short title: Kardiologiia
ISSN: 0022-9040
ISSN (Online): 
IsoAbbr: Kardiologiia
NlmId: 0376351
123:123
JrId: 5419
long title: Der Kassenzahnarzt_ Colloquium med. dent
short title: Kassenzahnarzt Colloq Med Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Kassenzahnarzt Colloq Med Dent
NlmId: 0213515
123:123
JrId: 5420
long title: Katilolehti
short title: Katilolehti
ISSN: 0022-9415
ISSN (Online): 
IsoAbbr: Katilolehti
NlmId: 0153272
123:123
JrId: 5421
long title: The Keio journal of medicine
short title: Keio J Med
ISSN: 0022-9717
ISSN (Online): 1880-1293
IsoAbbr: Keio J Med
NlmId: 0376354
123:123
JrId: 5422
long title: Kekkaku : [Tuberculosis]
short title: Kekkaku
ISSN: 0022-9776
ISSN (Online): 1884-2410
IsoAbbr: Kekkaku
NlmId: 0422132
123:123
JrId: 5423
long title: Kenya nursing journal
short title: Kenya Nurs J
ISSN: 0301-0333
ISSN (Online): 
IsoAbbr: Kenya Nurs J
NlmId: 0371210
123:123
JrId: 5424
long title: Kanho Hakhoe chi [The Journal of Nurses Academic Society]
short title: Kanho Hakhoe Chi
ISSN: 0378-004X
ISSN (Online): 
IsoAbbr: Kanho Hakhoe Chi
NlmId: 7601750
123:123
JrId: 5425
long title: Khirurgiia
short title: Khirurgiia (Mosk)
ISSN: 0023-1207
ISSN (Online): 
IsoAbbr: Khirurgiia (Mosk)
NlmId: 0412765
123:123
JrId: 5426
long title: Khirurgiia
short title: Khirurgiia (Sofiia)
ISSN: 0450-2167
ISSN (Online): 
IsoAbbr: Khirurgiia (Sofiia)
NlmId: 0376355
123:123
JrId: 5427
long title: Kentucky dental journal
short title: Ky Dent J
ISSN: 0744-396X
ISSN (Online): 
IsoAbbr: Ky Dent J
NlmId: 9879657
123:123
JrId: 5428
long title: Kidney international
short title: Kidney Int
ISSN: 0085-2538
ISSN (Online): 1523-1755
IsoAbbr: Kidney Int.
NlmId: 0323470
123:123
JrId: 5429
long title: Kidney international. Supplement
short title: Kidney Int Suppl
ISSN: 0098-6577
ISSN (Online): 
IsoAbbr: Kidney Int. Suppl.
NlmId: 7508622
123:123
JrId: 5430
long title: Kinderarztliche Praxis
short title: Kinderarztl Prax
ISSN: 0023-1495
ISSN (Online): 
IsoAbbr: Kinderarztl Prax
NlmId: 0376356
123:123
JrId: 5431
long title: The King Faisal Specialist Hospital medical journal
short title: King Faisal Spec Hosp Med J
ISSN: 0253-4770
ISSN (Online): 
IsoAbbr: King Faisal Spec Hosp Med J
NlmId: 8208745
123:123
JrId: 5432
long title: The Kitasato archives of experimental medicine
short title: Kitasato Arch Exp Med
ISSN: 0023-1924
ISSN (Online): 
IsoAbbr: Kitasato Arch. Exp. Med.
NlmId: 0376613
123:123
JrId: 5433
long title: Klinichna khirurhiia / Ministerstvo okhorony zdorov'ia Ukrainy, Naukove tovarystvo khirurhiv Ukrainy
short title: Klin Khir
ISSN: 0023-2130
ISSN (Online): 
IsoAbbr: Klin Khir
NlmId: 9516872
123:123
JrId: 5434
long title: Klinicheskaia meditsina
short title: Klin Med (Mosk)
ISSN: 0023-2149
ISSN (Online): 
IsoAbbr: Klin Med (Mosk)
NlmId: 2985204R
123:123
JrId: 5435
long title: Klinische Medizin_ osterreichische Zeitschrift fur wissenschaftliche und praktische Medizin
short title: Klin Med Osterr Z Wiss Prakt Med
ISSN: 0368-6132
ISSN (Online): 
IsoAbbr: Klin Med Osterr Z Wiss Prakt Med
NlmId: 18140020R
123:123
JrId: 5436
long title: Klinische Monatsblatter fur Augenheilkunde
short title: Klin Monbl Augenheilkd
ISSN: 0023-2165
ISSN (Online): 1439-3999
IsoAbbr: Klin Monbl Augenheilkd
NlmId: 0014133
123:123
JrId: 5437
long title: Klinika oczna
short title: Klin Oczna
ISSN: 0023-2157
ISSN (Online): 
IsoAbbr: Klin Oczna
NlmId: 0376614
123:123
JrId: 5438
long title: Klinische Anasthesiologie und Intensivtherapie
short title: Klin Anasthesiol Intensivther
ISSN: 0341-5023
ISSN (Online): 
IsoAbbr: Klin Anasthesiol Intensivther
NlmId: 7605042
123:123
JrId: 5439
long title: Klinische Padiatrie
short title: Klin Padiatr
ISSN: 0300-8630
ISSN (Online): 1439-3824
IsoAbbr: Klin Padiatr
NlmId: 0326144
123:123
JrId: 5440
long title: Klinische Wochenschrift
short title: Klin Wochenschr
ISSN: 0023-2173
ISSN (Online): 
IsoAbbr: Klin. Wochenschr.
NlmId: 2985205R
123:123
JrId: 5441
long title: The Kobe journal of medical sciences
short title: Kobe J Med Sci
ISSN: 0023-2513
ISSN (Online): 1883-0498
IsoAbbr: Kobe J Med Sci
NlmId: 0413531
123:123
JrId: 5442
long title: Krankenpflege. Soins infirmiers
short title: Krankenpfl Soins Infirm
ISSN: 0253-0465
ISSN (Online): 
IsoAbbr: Krankenpfl Soins Infirm
NlmId: 8000153
123:123
JrId: 5443
long title: Taehan kanho. The Korean nurse
short title: Taehan Kanho
ISSN: 0047-3618
ISSN (Online): 
IsoAbbr: Taehan Kanho
NlmId: 1264143
123:123
JrId: 5444
long title: Kosmicheskaia biologiia i aviakosmicheskaia meditsina
short title: Kosm Biol Aviakosm Med
ISSN: 0321-5040
ISSN (Online): 
IsoAbbr: Kosm Biol Aviakosm Med
NlmId: 0417736
123:123
JrId: 5445
long title: Kosmicheskaia biologiia i meditsina
short title: Kosm Biol Med
ISSN: 0023-4192
ISSN (Online): 
IsoAbbr: Kosm Biol Med
NlmId: 0412766
123:123
JrId: 5446
long title: The Kurume medical journal
short title: Kurume Med J
ISSN: 0023-5679
ISSN (Online): 1881-2090
IsoAbbr: Kurume Med J
NlmId: 2985210R
123:123
JrId: 5447
long title: Krankenpflege (Frankfurt am Main, Germany)
short title: Krankenpflege (Frankf)
ISSN: 0002-1008
ISSN (Online): 
IsoAbbr: Krankenpflege (Frankf)
NlmId: 0321505
123:123
JrId: 5448
long title: Die Krankenschwester
short title: Krankenschwester
ISSN: 0029-9480
ISSN (Online): 
IsoAbbr: Krankenschwester
NlmId: 0425135
123:123
JrId: 5449
long title: Der Krebsarzt
short title: Krebsarzt
ISSN: 0368-6698
ISSN (Online): 
IsoAbbr: Krebsarzt
NlmId: 0251004
123:123
JrId: 5450
long title: Krebsforschung und Krebsbekampfung
short title: Krebsforsch Krebsbekampf
ISSN: 0075-7098
ISSN (Online): 
IsoAbbr: Krebsforsch Krebsbekampf
NlmId: 7808996
123:123
JrId: 5451
long title: The Kumamoto medical journal
short title: Kumamoto Med J
ISSN: 0023-5326
ISSN (Online): 
IsoAbbr: Kumamoto Med J
NlmId: 0376615
123:123
JrId: 5452
long title: Journal of inherited metabolic disease
short title: J Inherit Metab Dis
ISSN: 0141-8955
ISSN (Online): 1573-2665
IsoAbbr: J. Inherit. Metab. Dis.
NlmId: 7910918
123:123
JrId: 5453
long title: Newsletter. Kentucky Nurses Association
short title: Newsl Ky Nurses Assoc
ISSN: 0023-0316
ISSN (Online): 
IsoAbbr: Newsl Ky Nurses Assoc
NlmId: 0045354
123:123
JrId: 5454
long title: Kybernetik
short title: Kybernetik
ISSN: 0023-5946
ISSN (Online): 
IsoAbbr: Kybernetik
NlmId: 7502604
123:123
JrId: 5455
long title: Krankenpflege Journal
short title: Krankenpfl J
ISSN: 0174-108X
ISSN (Online): 
IsoAbbr: Krankenpfl J
NlmId: 8006304
123:123
JrId: 5456
long title: KY [reports]. U.S. Atomic Energy Commission
short title: KY Rep
ISSN: 
ISSN (Online): 
IsoAbbr: KY Rep
NlmId: 21830470R
123:123
JrId: 5457
long title: Kyushu journal of medical science
short title: Kyushu J Med Sci
ISSN: 0453-0330
ISSN (Online): 
IsoAbbr: Kyushu J Med Sci
NlmId: 0234040
123:123
JrId: 5458
long title: Laboratory animals
short title: Lab Anim
ISSN: 0023-6772
ISSN (Online): 1758-1117
IsoAbbr: Lab. Anim.
NlmId: 0112725
123:123
JrId: 5459
long title: Laboratory animal science
short title: Lab Anim Sci
ISSN: 0023-6764
ISSN (Online): 
IsoAbbr: Lab. Anim. Sci.
NlmId: 1266503
123:123
JrId: 5460
long title: Laboratornoe delo
short title: Lab Delo
ISSN: 0023-6748
ISSN (Online): 
IsoAbbr: Lab Delo
NlmId: 18230140R
123:123
JrId: 5461
long title: Labor law journal
short title: Labor Law J
ISSN: 0023-6586
ISSN (Online): 
IsoAbbr: Labor Law J
NlmId: 9877924
123:123
JrId: 5462
long title: Laboratory investigation_ a journal of technical methods and pathology
short title: Lab Invest
ISSN: 0023-6837
ISSN (Online): 1530-0307
IsoAbbr: Lab. Invest.
NlmId: 0376617
123:123
JrId: 5463
long title: Law and contemporary problems
short title: Law Contemp Probl
ISSN: 0023-9186
ISSN (Online): 
IsoAbbr: Law Contemp Probl
NlmId: 9875488
123:123
JrId: 5464
long title: Leprosy in India
short title: Lepr India
ISSN: 0024-1024
ISSN (Online): 
IsoAbbr: Lepr India
NlmId: 0376624
123:123
JrId: 5465
long title: Laboratory practice
short title: Lab Pract
ISSN: 0023-6853
ISSN (Online): 
IsoAbbr: Lab Pract
NlmId: 0376620
123:123
JrId: 5466
long title: "Laboratorio_" analisis clinicos, bacteriologia, inmunologia, parasitologia, hematologia, anatomia patologica, quimica clinica
short title: Laboratorio
ISSN: 0023-6691
ISSN (Online): 
IsoAbbr: Laboratorio
NlmId: 0376616
123:123
JrId: 5467
long title: Lahey Clinic Foundation bulletin
short title: Lahey Clin Found Bull
ISSN: 0023-7299
ISSN (Online): 
IsoAbbr: Lahey Clin Found Bull
NlmId: 7502608
123:123
JrId: 5468
long title: Lakartidningen
short title: Lakartidningen
ISSN: 0023-7205
ISSN (Online): 
IsoAbbr: Lakartidningen
NlmId: 0027707
123:123
JrId: 5469
long title: The Lamp
short title: Lamp
ISSN: 0047-3936
ISSN (Online): 
IsoAbbr: Lamp
NlmId: 0015376
123:123
JrId: 5470
long title: Lancet
short title: Lancet
ISSN: 0140-6736
ISSN (Online): 1474-547X
IsoAbbr: Lancet
NlmId: 2985213R
123:123
JrId: 5471
long title: Der Landarzt
short title: Landarzt
ISSN: 0023-7728
ISSN (Online): 
IsoAbbr: Landarzt
NlmId: 0173426
123:123
JrId: 5472
long title: Language and speech
short title: Lang Speech
ISSN: 0023-8309
ISSN (Online): 
IsoAbbr: Lang Speech
NlmId: 2985214R
123:123
JrId: 5473
long title: Langenbecks Archiv fur Chirurgie
short title: Langenbecks Arch Chir
ISSN: 0023-8236
ISSN (Online): 
IsoAbbr: Langenbecks Arch Chir
NlmId: 0204167
123:123
JrId: 5474
long title: LARC medical
short title: LARC Med
ISSN: 0242-9462
ISSN (Online): 
IsoAbbr: LARC Med
NlmId: 8203246
123:123
JrId: 5475
long title: Laryngologie, Rhinologie, Otologie
short title: Laryngol Rhinol Otol (Stuttg)
ISSN: 0340-1588
ISSN (Online): 
IsoAbbr: Laryngol Rhinol Otol (Stuttg)
NlmId: 7513628
123:123
JrId: 5476
long title: The Laryngoscope
short title: Laryngoscope
ISSN: 0023-852X
ISSN (Online): 1531-4995
IsoAbbr: Laryngoscope
NlmId: 8607378
123:123
JrId: 5477
long title: Lasers in surgery and medicine
short title: Lasers Surg Med
ISSN: 0196-8092
ISSN (Online): 1096-9101
IsoAbbr: Lasers Surg Med
NlmId: 8007168
123:123
JrId: 5480
long title: Lavori dell'Istituto di anatomia e istologia patologica, Universita degli studi di Perugia
short title: Lav Ist Anat Istol Patol Univ Studi Perugia
ISSN: 0041-8943
ISSN (Online): 
IsoAbbr: Lav Ist Anat Istol Patol Univ Studi Perugia
NlmId: 7505645
123:123
JrId: 5481
long title: Lavoro umano
short title: Lav Um
ISSN: 0023-9127
ISSN (Online): 
IsoAbbr: Lav Um
NlmId: 0404434
123:123
JrId: 5482
long title: Laboratory and research methods in biology and medicine
short title: Lab Res Methods Biol Med
ISSN: 0160-8584
ISSN (Online): 
IsoAbbr: Lab Res Methods Biol Med
NlmId: 7707818
123:123
JrId: 5483
long title: Laval medical
short title: Laval Med
ISSN: 0023-9046
ISSN (Online): 
IsoAbbr: Laval Med
NlmId: 2985217R
123:123
JrId: 5484
long title: League exchange
short title: League Exch
ISSN: 0077-5134
ISSN (Online): 
IsoAbbr: League Exch
NlmId: 7507243
123:123
JrId: 5485
long title: League lines
short title: League Lines
ISSN: 
ISSN (Online): 
IsoAbbr: League Lines
NlmId: 0102673
123:123
JrId: 5486
long title: Legal medical quarterly
short title: Leg Med Q
ISSN: 0703-1211
ISSN (Online): 
IsoAbbr: Leg Med Q
NlmId: 7810301
123:123
JrId: 5487
long title: Lebensversicherungs Medizin
short title: Lebensversicher Med
ISSN: 0024-0044
ISSN (Online): 
IsoAbbr: Lebensversicher Med
NlmId: 2985219R
123:123
JrId: 5488
long title: Leber, Magen, Darm
short title: Leber Magen Darm
ISSN: 0300-8622
ISSN (Online): 
IsoAbbr: Leber Magen Darm
NlmId: 0311747
123:123
JrId: 5489
long title: Legal medicine
short title: Leg Med
ISSN: 0197-9981
ISSN (Online): 
IsoAbbr: Leg Med
NlmId: 8003226
123:123
JrId: 5490
long title: Leeds Dental Journal
short title: Leeds Dent J
ISSN: 0024-0265
ISSN (Online): 
IsoAbbr: Leeds Dent J
NlmId: 9881977
123:123
JrId: 5491
long title: Legal medicine annual
short title: Leg Med Annu
ISSN: 0075-8590
ISSN (Online): 
IsoAbbr: Leg Med Annu
NlmId: 0206765
123:123
JrId: 5492
long title: Legal aspects of medical practice
short title: Leg Aspects Med Pract
ISSN: 0190-2350
ISSN (Online): 
IsoAbbr: Leg Aspects Med Pract
NlmId: 7801257
123:123
JrId: 5493
long title: Lekarska veda v zahranici
short title: Lek Veda Zahr
ISSN: 0139-889X
ISSN (Online): 
IsoAbbr: Lek Veda Zahr
NlmId: 1306751
123:123
JrId: 5494
long title: Laundry news
short title: Laund News
ISSN: 0164-5765
ISSN (Online): 
IsoAbbr: Laund News
NlmId: 9877785
123:123
JrId: 5495
long title: Leprosy review
short title: Lepr Rev
ISSN: 0305-7518
ISSN (Online): 
IsoAbbr: Lepr Rev
NlmId: 0243711
123:123
JrId: 5496
long title: Repura. Leprosy
short title: Repura
ISSN: 0024-1008
ISSN (Online): 
IsoAbbr: Repura
NlmId: 0413731
123:123
JrId: 5497
long title: Life sciences
short title: Life Sci
ISSN: 0024-3205
ISSN (Online): 1879-0631
IsoAbbr: Life Sci.
NlmId: 0375521
123:123
JrId: 5498
long title: Life sciences. Pt. 1: Physiology and pharmacology
short title: Life Sci I
ISSN: 0300-9653
ISSN (Online): 
IsoAbbr: Life Sci I
NlmId: 0375522
123:123
JrId: 5499
long title: Life sciences. Pt. 2: Biochemistry, general and molecular biology
short title: Life Sci II
ISSN: 0300-9637
ISSN (Online): 
IsoAbbr: Life Sci. II
NlmId: 0375523
123:123
JrId: 5500
long title: Life-threatening behavior
short title: Life Threat Behav
ISSN: 0047-4592
ISSN (Online): 
IsoAbbr: Life Threat Behav
NlmId: 7610536
123:123
JrId: 5501
long title: Ligament
short title: Ligament
ISSN: 
ISSN (Online): 
IsoAbbr: Ligament
NlmId: 9880095
123:123
JrId: 5502
long title: Lijecnicki vjesnik
short title: Lijec Vjesn
ISSN: 0024-3477
ISSN (Online): 
IsoAbbr: Lijec Vjesn
NlmId: 0074253
123:123
JrId: 5503
long title: Linen supply news
short title: Linen Supply News
ISSN: 0024-3825
ISSN (Online): 
IsoAbbr: Linen Supply News
NlmId: 9877786
123:123
JrId: 5504
long title: Lille chirurgical
short title: Lille Chir
ISSN: 0024-3493
ISSN (Online): 
IsoAbbr: Lille Chir
NlmId: 0376625
123:123
JrId: 5505
long title: Lille medical : journal de la Faculte de medecine et de pharmacie de l'Universite de Lille
short title: Lille Med
ISSN: 0024-3507
ISSN (Online): 
IsoAbbr: Lille Med
NlmId: 8203780
123:123
JrId: 5506
long title: Lipids
short title: Lipids
ISSN: 0024-4201
ISSN (Online): 1558-9307
IsoAbbr: Lipids
NlmId: 0060450
123:123
JrId: 5507
long title: Liver
short title: Liver
ISSN: 0106-9543
ISSN (Online): 1600-0676
IsoAbbr: Liver
NlmId: 8200939
123:123
JrId: 5508
long title: Lloydia
short title: Lloydia
ISSN: 0024-5461
ISSN (Online): 
IsoAbbr: Lloydia
NlmId: 0376626
123:123
JrId: 5509
long title: Prace. Lodzkie Towarzystwo Naukowe. Wydzial IV, Nauk Lekarskich
short title: Pr Lodz Tow Nauk IV
ISSN: 
ISSN (Online): 
IsoAbbr: Pr Lodz Tow Nauk IV
NlmId: 18331170R
123:123
JrId: 5510
long title: Loma Linda University Dentist Magazine
short title: Loma Linda Univ Dent Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Loma Linda Univ Dent Mag
NlmId: 9883833
123:123
JrId: 5511
long title: Long range planning
short title: Long Range Plann
ISSN: 0024-6301
ISSN (Online): 
IsoAbbr: Long Range Plann
NlmId: 9878044
123:123
JrId: 5512
long title: London Clinic medical journal
short title: Lond Clin Med J
ISSN: 0024-6018
ISSN (Online): 
IsoAbbr: Lond Clin Med J
NlmId: 0413706
123:123
JrId: 5513
long title: Lotta contro la tubercolosi
short title: Lotta Tuberc
ISSN: 0024-6638
ISSN (Online): 
IsoAbbr: Lotta Tuberc
NlmId: 0333115
123:123
JrId: 5515
long title: La Lutte contre le cancer
short title: Lutte Cancer
ISSN: 0024-7642
ISSN (Online): 
IsoAbbr: Lutte Cancer
NlmId: 9003285
123:123
JrId: 5516
long title: Lymphokine research
short title: Lymphokine Res
ISSN: 0277-6766
ISSN (Online): 
IsoAbbr: Lymphokine Res.
NlmId: 8308208
123:123
JrId: 5517
long title: Lung
short title: Lung
ISSN: 0341-2040
ISSN (Online): 1432-1750
IsoAbbr: Lung
NlmId: 7701875
123:123
JrId: 5518
long title: Lymphology
short title: Lymphology
ISSN: 0024-7766
ISSN (Online): 
IsoAbbr: Lymphology
NlmId: 0155112
123:123
JrId: 5519
long title: Long-term care quarterly
short title: Long Term Care Q
ISSN: 0891-8104
ISSN (Online): 
IsoAbbr: Long Term Care Q
NlmId: 8608499
123:123
JrId: 5520
long title: Lyon chirurgical
short title: Lyon Chir
ISSN: 0024-7782
ISSN (Online): 
IsoAbbr: Lyon Chir
NlmId: 0376627
123:123
JrId: 5521
long title: Kango tenbo. The Japanese journal of nursing science
short title: Kango Tenbo
ISSN: 0385-549X
ISSN (Online): 
IsoAbbr: Kango Tenbo
NlmId: 7810064
123:123
JrId: 5522
long title: Kurinikaru sutadi = Clinical study
short title: Kurinikaru Sutadi
ISSN: 0388-5585
ISSN (Online): 
IsoAbbr: Kurinikaru Sutadi
NlmId: 8302118
123:123
JrId: 5523
long title: Law, medicine & health care : a publication of the American Society of Law & Medicine
short title: Law Med Health Care
ISSN: 0277-8459
ISSN (Online): 
IsoAbbr: Law Med Health Care
NlmId: 8205794
123:123
JrId: 5524
long title: Lyon medical
short title: Lyon Med
ISSN: 0024-7790
ISSN (Online): 
IsoAbbr: Lyon Med
NlmId: 0335015
123:123
JrId: 5525
long title: Lampada
short title: Lampada
ISSN: 0266-8769
ISSN (Online): 
IsoAbbr: Lampada
NlmId: 8511320
123:123
JrId: 5526
long title: LDA journal
short title: LDA J
ISSN: 0092-4458
ISSN (Online): 
IsoAbbr: LDA J
NlmId: 0403231
123:123
JrId: 5527
long title: Literature and medicine
short title: Lit Med
ISSN: 0278-9671
ISSN (Online): 1080-6571
IsoAbbr: Lit Med
NlmId: 8309346
123:123
JrId: 5528
long title: Life support systems : the journal of the European Society for Artificial Organs
short title: Life Support Syst
ISSN: 0261-989X
ISSN (Online): 
IsoAbbr: Life Support Syst
NlmId: 8219681
123:123
JrId: 5529
long title: Long term care and health services administration quarterly
short title: Long Term Care Health Serv Adm Q
ISSN: 0161-6773
ISSN (Online): 
IsoAbbr: Long Term Care Health Serv Adm Q
NlmId: 7801260
123:123
JrId: 5530
long title: Maandschrift voor kindergeneeskunde
short title: Maandschr Kindergeneeskd
ISSN: 0024-869X
ISSN (Online): 
IsoAbbr: Maandschr Kindergeneeskd
NlmId: 7704293
123:123
JrId: 5531
long title: Macromolecules
short title: Macromolecules
ISSN: 0024-9297
ISSN (Online): 
IsoAbbr: Macromolecules
NlmId: 0365316
123:123
JrId: 5532
long title: Magnesium
short title: Magnesium
ISSN: 0252-1156
ISSN (Online): 
IsoAbbr: Magnesium
NlmId: 8219687
123:123
JrId: 5535
long title: Magyar traumatologia, orthopaedia es helyreallito sebeszet
short title: Magy Traumatol Orthop Helyreallito Seb
ISSN: 0025-0317
ISSN (Online): 
IsoAbbr: Magy Traumatol Orthop Helyreallito Seb
NlmId: 0074071
123:123
JrId: 5536
long title: Leukemia : official journal of the Leukemia Society of America, Leukemia Research Fund, U.K
short title: Leukemia
ISSN: 0887-6924
ISSN (Online): 1476-5551
IsoAbbr: Leukemia
NlmId: 8704895
123:123
JrId: 5537
long title: Maine nurse
short title: Maine Nurse
ISSN: 0025-0767
ISSN (Online): 
IsoAbbr: Maine Nurse
NlmId: 1300152
123:123
JrId: 5538
long title: Major problems in clinical pediatrics
short title: Major Probl Clin Pediatr
ISSN: 0076-2865
ISSN (Online): 
IsoAbbr: Major Probl Clin Pediatr
NlmId: 0243601
123:123
JrId: 5539
long title: Major problems in clinical surgery
short title: Major Probl Clin Surg
ISSN: 0025-1062
ISSN (Online): 
IsoAbbr: Major Probl Clin Surg
NlmId: 1271453
123:123
JrId: 5540
long title: Major problems in internal medicine
short title: Major Probl Intern Med
ISSN: 0090-6956
ISSN (Online): 
IsoAbbr: Major Probl Intern Med
NlmId: 1262076
123:123
JrId: 5541
long title: Major problems in obstetrics and gynecology
short title: Major Probl Obstet Gynecol
ISSN: 0076-2873
ISSN (Online): 
IsoAbbr: Major Probl Obstet Gynecol
NlmId: 0261660
123:123
JrId: 5542
long title: Major problems in pathology
short title: Major Probl Pathol
ISSN: 0076-2881
ISSN (Online): 
IsoAbbr: Major Probl Pathol
NlmId: 0261661
123:123
JrId: 5543
long title: The Malaysian journal of pathology
short title: Malays J Pathol
ISSN: 0126-8635
ISSN (Online): 
IsoAbbr: Malays J Pathol
NlmId: 8101177
123:123
JrId: 5544
long title: Malattie cardiovascolari
short title: Mal Cardiovasc
ISSN: 0542-268X
ISSN (Online): 
IsoAbbr: Mal Cardiovasc
NlmId: 1270355
123:123
JrId: 5545
long title: Malacologia
short title: Malacologia
ISSN: 0076-2997
ISSN (Online): 
IsoAbbr: Malacologia
NlmId: 0400677
123:123
JrId: 5546
long title: Malaysian dental journal
short title: Malays Dent J
ISSN: 
ISSN (Online): 
IsoAbbr: Malays Dent J
NlmId: 0105614
123:123
JrId: 5547
long title: Man and medicine
short title: Man Med
ISSN: 0145-9783
ISSN (Online): 
IsoAbbr: Man Med
NlmId: 7606743
123:123
JrId: 5548
long title: The male nurses' journal
short title: Male Nurses J
ISSN: 
ISSN (Online): 
IsoAbbr: Male Nurses J
NlmId: 0073774
123:123
JrId: 5549
long title: The Manchester medical gazette
short title: Manch Med Gaz
ISSN: 0025-2018
ISSN (Online): 
IsoAbbr: Manch Med Gaz
NlmId: 9804133
123:123
JrId: 5551
long title: The Log
short title: Log
ISSN: 
ISSN (Online): 
IsoAbbr: Log
NlmId: 0316657
123:123
JrId: 5552
long title: Management review
short title: Manage Rev
ISSN: 0025-1895
ISSN (Online): 
IsoAbbr: Manage Rev
NlmId: 18420420R
123:123
JrId: 5553
long title: Maanedsskrift for praktisk laegegerning og social Medicin
short title: Manedsskr Prakt Laegegern
ISSN: 0373-2746
ISSN (Online): 
IsoAbbr: Manedsskr Prakt Laegegern
NlmId: 18410260R
123:123
JrId: 5555
long title: Manitoba medical review
short title: Manit Med Rev
ISSN: 0025-2255
ISSN (Online): 
IsoAbbr: Manit Med Rev
NlmId: 0410760
123:123
JrId: 5556
long title: Maroc medical
short title: Maroc Med
ISSN: 0025-388X
ISSN (Online): 
IsoAbbr: Maroc Med
NlmId: 0421062
123:123
JrId: 5557
long title: al-Maghrib al-tibbi. Maroc medical
short title: Maroc Med
ISSN: 0253-4053
ISSN (Online): 
IsoAbbr: Maroc Med
NlmId: 7902084
123:123
JrId: 5558
long title: Marseille chirurgical
short title: Mars Chir
ISSN: 0025-4045
ISSN (Online): 
IsoAbbr: Mars Chir
NlmId: 0414134
123:123
JrId: 5559
long title: Marseille medical
short title: Mars Med
ISSN: 0025-4053
ISSN (Online): 
IsoAbbr: Mars Med
NlmId: 2985228R
123:123
JrId: 5560
long title: Materia medica Polona. Polish journal of medicine and pharmacy
short title: Mater Med Pol
ISSN: 0025-5246
ISSN (Online): 
IsoAbbr: Mater Med Pol
NlmId: 0236526
123:123
JrId: 5561
long title: Maternal-child nursing journal
short title: Matern Child Nurs J
ISSN: 0090-0702
ISSN (Online): 
IsoAbbr: Matern Child Nurs J
NlmId: 0350761
123:123
JrId: 5562
long title: Maternidade e infancia_ arquivos medicos-sociais
short title: Matern Infanc (Sao Paulo)
ISSN: 0025-5491
ISSN (Online): 
IsoAbbr: Matern Infanc (Sao Paulo)
NlmId: 18430590R
123:123
JrId: 5563
long title: Maternite_ revue pratique d'obstetrique et de puericulture
short title: Maternite
ISSN: 0543-081X
ISSN (Online): 
IsoAbbr: Maternite
NlmId: 18430610R
123:123
JrId: 5564
long title: The Mayan
short title: Mayan
ISSN: 0543-176X
ISSN (Online): 
IsoAbbr: Mayan
NlmId: 0104141
123:123
JrId: 5565
long title: Mayo Clinic proceedings. Mayo Clinic
short title: Mayo Clin Proc
ISSN: 0025-6196
ISSN (Online): 1942-5546
IsoAbbr: Mayo Clin. Proc.
NlmId: 0405543
123:123
JrId: 5566
long title: The McGill dental review
short title: Mcgill Dent Rev
ISSN: 0024-9025
ISSN (Online): 
IsoAbbr: Mcgill Dent Rev
NlmId: 18410300R
123:123
JrId: 5568
long title: The Maryland nurse
short title: Md Nurse
ISSN: 0047-6080
ISSN (Online): 
IsoAbbr: Md Nurse
NlmId: 1246142
123:123
JrId: 5569
long title: Maryland state medical journal
short title: Md State Med J
ISSN: 0025-4363
ISSN (Online): 
IsoAbbr: Md State Med J
NlmId: 2985229R
123:123
JrId: 5570
long title: Mead Johnson Symposium on Perinatal and Developmental Medicine
short title: Mead Johnson Symp Perinat Dev Med
ISSN: 0190-0749
ISSN (Online): 
IsoAbbr: Mead Johnson Symp Perinat Dev Med
NlmId: 7806609
123:123
JrId: 5571
long title: Mechanisms of ageing and development
short title: Mech Ageing Dev
ISSN: 0047-6374
ISSN (Online): 1872-6216
IsoAbbr: Mech. Ageing Dev.
NlmId: 0347227
123:123
JrId: 5572
long title: Medical affairs
short title: Med Aff
ISSN: 0025-6951
ISSN (Online): 
IsoAbbr: Med Aff
NlmId: 0352131
123:123
JrId: 5573
long title: Dental lab management today
short title: Dent Lab Manage Today
ISSN: 8750-9539
ISSN (Online): 
IsoAbbr: Dent Lab Manage Today
NlmId: 8806559
123:123
JrId: 5574
long title: The Medical annals of the District of Columbia
short title: Med Ann Dist Columbia
ISSN: 0025-6986
ISSN (Online): 
IsoAbbr: Med Ann Dist Columbia
NlmId: 7612076
123:123
JrId: 5576
long title: Medicinski arhiv
short title: Med Arh
ISSN: 0350-199X
ISSN (Online): 1986-5961
IsoAbbr: Med Arh
NlmId: 0400722
123:123
JrId: 5577
long title: Medical art
short title: Med Art
ISSN: 0076-5902
ISSN (Online): 
IsoAbbr: Med Art
NlmId: 0425576
123:123
JrId: 5578
long title: Medical care review
short title: Med Care Rev
ISSN: 0025-7087
ISSN (Online): 
IsoAbbr: Med Care Rev
NlmId: 0073130
123:123
JrId: 5579
long title: Medical arts and sciences
short title: Med Arts Sci
ISSN: 0025-6994
ISSN (Online): 
IsoAbbr: Med Arts Sci
NlmId: 0400712
123:123
JrId: 5580
long title: Medical aspects of human sexuality
short title: Med Aspects Hum Sex
ISSN: 0025-7001
ISSN (Online): 
IsoAbbr: Med Aspects Hum Sex
NlmId: 0117251
123:123
JrId: 5581
long title: Medecine et audio vision
short title: Med Audio Vis
ISSN: 0543-2251
ISSN (Online): 
IsoAbbr: Med Audio Vis
NlmId: 0060560
123:123
JrId: 5582
long title: Long term care (Don Mills, Ont.)
short title: Long Term Care (Don Mills)
ISSN: 0831-5035
ISSN (Online): 
IsoAbbr: Long Term Care (Don Mills)
NlmId: 8503900
123:123
JrId: 5583
long title: Medical biology
short title: Med Biol
ISSN: 0302-2137
ISSN (Online): 
IsoAbbr: Med. Biol.
NlmId: 0417300
123:123
JrId: 5584
long title: Igaku to seibutsugaku. Medicine and biology
short title: Igaku To Seibutsugaku
ISSN: 0019-1604
ISSN (Online): 
IsoAbbr: Igaku To Seibutsugaku
NlmId: 0417441
123:123
JrId: 5585
long title: Medical & biological engineering
short title: Med Biol Eng
ISSN: 0025-696X
ISSN (Online): 
IsoAbbr: Med Biol Eng
NlmId: 0043417
123:123
JrId: 5586
long title: Medical & biological engineering & computing
short title: Med Biol Eng Comput
ISSN: 0140-0118
ISSN (Online): 1741-0444
IsoAbbr: Med Biol Eng Comput
NlmId: 7704869
123:123
JrId: 5587
long title: Medical & biological illustration
short title: Med Biol Illus
ISSN: 0025-6978
ISSN (Online): 
IsoAbbr: Med Biol Illus
NlmId: 0400710
123:123
JrId: 5589
long title: Medical bulletin. United States. Veterans Administration. Dept. of Medicine and Surgery
short title: Med Bull Vet Adm
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull Vet Adm
NlmId: 22110150R
123:123
JrId: 5590
long title: Medical care
short title: Med Care
ISSN: 0025-7079
ISSN (Online): 1537-1948
IsoAbbr: Med Care
NlmId: 0230027
123:123
JrId: 5591
long title: Medical oncology and tumor pharmacotherapy
short title: Med Oncol Tumor Pharmacother
ISSN: 0736-0118
ISSN (Online): 
IsoAbbr: Med Oncol Tumor Pharmacother
NlmId: 8405039
123:123
JrId: 5592
long title: Medecine & chirurgie digestives
short title: Med Chir Dig
ISSN: 0047-6412
ISSN (Online): 
IsoAbbr: Med Chir Dig
NlmId: 0331257
123:123
JrId: 5593
long title: Medicina y cirugia de guerra
short title: Med Cir Guerra
ISSN: 0212-3584
ISSN (Online): 
IsoAbbr: Med Cir Guerra
NlmId: 0404435
123:123
JrId: 5594
long title: Medicina clinica
short title: Med Clin (Barc)
ISSN: 0025-7753
ISSN (Online): 
IsoAbbr: Med Clin (Barc)
NlmId: 0376377
123:123
JrId: 5595
long title: The Medical clinics of North America
short title: Med Clin North Am
ISSN: 0025-7125
ISSN (Online): 1557-9859
IsoAbbr: Med. Clin. North Am.
NlmId: 2985236R
123:123
JrId: 5596
long title: Medical informatics = Medecine et informatique
short title: Med Inform (Lond)
ISSN: 0307-7640
ISSN (Online): 
IsoAbbr: Med Inform (Lond)
NlmId: 7612096
123:123
JrId: 5597
long title: Medicina clinica e sperimentale
short title: Med Clin Sper
ISSN: 0025-7761
ISSN (Online): 
IsoAbbr: Med Clin Sper
NlmId: 0421050
123:123
JrId: 5598
long title: Medicina contemporanea (Lisbon, Portugal)
short title: Med Contemp
ISSN: 0025-777X
ISSN (Online): 
IsoAbbr: Med Contemp
NlmId: 0400720
123:123
JrId: 5599
long title: Medicina cutanea ibero-latino-americana
short title: Med Cutan Ibero Lat Am
ISSN: 0210-5187
ISSN (Online): 
IsoAbbr: Med Cutan Ibero Lat Am
NlmId: 7601805
123:123
JrId: 5601
long title: Medycyna doswiadczalna
short title: Med Dosw
ISSN: 0025-8598
ISSN (Online): 
IsoAbbr: Med Dosw
NlmId: 0216750
123:123
JrId: 5602
long title: Medycyna doswiadczalna i mikrobiologia
short title: Med Dosw Mikrobiol
ISSN: 0025-8601
ISSN (Online): 
IsoAbbr: Med Dosw Mikrobiol
NlmId: 0210575
123:123
JrId: 5603
long title: Medical electronics & biological engineering
short title: Med Electron Biol Eng
ISSN: 0368-9271
ISSN (Online): 
IsoAbbr: Med Electron Biol Eng
NlmId: 18520120R
123:123
JrId: 5604
long title: Medicina espanola
short title: Med Esp
ISSN: 0025-7842
ISSN (Online): 
IsoAbbr: Med Esp
NlmId: 2985243R
123:123
JrId: 5605
long title: Medicina experimentalis. International journal of experimental medicine
short title: Med Exp Int J Exp Med
ISSN: 0258-2589
ISSN (Online): 
IsoAbbr: Med Exp Int J Exp Med
NlmId: 1246320
123:123
JrId: 5606
long title: Medicinal research reviews
short title: Med Res Rev
ISSN: 0198-6325
ISSN (Online): 1098-1128
IsoAbbr: Med Res Rev
NlmId: 8103150
123:123
JrId: 5607
long title: Metabolic and pediatric ophthalmology
short title: Metab Pediatr Ophthalmol
ISSN: 0191-2771
ISSN (Online): 
IsoAbbr: Metab Pediatr Ophthalmol
NlmId: 8001472
123:123
JrId: 5608
long title: Medicina fisica y rehabilitacion
short title: Med Fis Rehabil
ISSN: 0374-9045
ISSN (Online): 
IsoAbbr: Med Fis Rehabil
NlmId: 18540550R
123:123
JrId: 5609
long title: Medicinski glasnik
short title: Med Glas
ISSN: 0025-8091
ISSN (Online): 
IsoAbbr: Med Glas
NlmId: 0400723
123:123
JrId: 5610
long title: Medical/dental journal
short title: Med Dent J
ISSN: 0149-2624
ISSN (Online): 
IsoAbbr: Med Dent J
NlmId: 7706056
123:123
JrId: 5611
long title: Methods and findings in experimental and clinical pharmacology
short title: Methods Find Exp Clin Pharmacol
ISSN: 0379-0355
ISSN (Online): 2013-0155
IsoAbbr: Methods Find Exp Clin Pharmacol
NlmId: 7909595
123:123
JrId: 5612
long title: Medical history. Supplement
short title: Med Hist Suppl
ISSN: 0950-5571
ISSN (Online): 
IsoAbbr: Med Hist Suppl
NlmId: 8411123
123:123
JrId: 5613
long title: Medical history
short title: Med Hist
ISSN: 0025-7273
ISSN (Online): 
IsoAbbr: Med Hist
NlmId: 0401052
123:123
JrId: 5615
long title: Medecine et hygiene
short title: Med Hyg (Geneve)
ISSN: 0025-6749
ISSN (Online): 
IsoAbbr: Med Hyg (Geneve)
NlmId: 9427226
123:123
JrId: 5617
long title: Medical hypotheses
short title: Med Hypotheses
ISSN: 0306-9877
ISSN (Online): 1532-2777
IsoAbbr: Med. Hypotheses
NlmId: 7505668
123:123
JrId: 5618
long title: La Medecine infantile
short title: Med Infant (Paris)
ISSN: 0025-6773
ISSN (Online): 
IsoAbbr: Med Infant (Paris)
NlmId: 2985233R
123:123
JrId: 5619
long title: Medical instrumentation
short title: Med Instrum
ISSN: 0090-6689
ISSN (Online): 
IsoAbbr: Med Instrum
NlmId: 0361136
123:123
JrId: 5620
long title: Medicina interna
short title: Med Interna (Bucur)
ISSN: 0025-7869
ISSN (Online): 
IsoAbbr: Med Interna (Bucur)
NlmId: 7503144
123:123
JrId: 5621
long title: The Medical journal of Australia
short title: Med J Aust
ISSN: 0025-729X
ISSN (Online): 1326-5377
IsoAbbr: Med. J. Aust.
NlmId: 0400714
123:123
JrId: 5622
long title: Kobe Daigaku Igakubu kiyo. Medical journal of Kobe University
short title: Kobe Daigaku Igakubu Kiyo
ISSN: 0075-6431
ISSN (Online): 
IsoAbbr: Kobe Daigaku Igakubu Kiyo
NlmId: 7507234
123:123
JrId: 5623
long title: The Medical journal of Malaysia
short title: Med J Malaysia
ISSN: 0300-5283
ISSN (Online): 
IsoAbbr: Med. J. Malaysia
NlmId: 0361547
123:123
JrId: 5624
long title: Medical journal of Osaka University
short title: Med J Osaka Univ
ISSN: 0030-6169
ISSN (Online): 
IsoAbbr: Med J Osaka Univ
NlmId: 0135201
123:123
JrId: 5625
long title: Medizin und Gesellschaft
short title: Med Ges
ISSN: 0323-6153
ISSN (Online): 
IsoAbbr: Med Ges
NlmId: 7806079
123:123
JrId: 5627
long title: Medizinische Klinik (Klinik-Ausg.)
short title: Med Klin Klin
ISSN: 0722-9321
ISSN (Online): 
IsoAbbr: Med Klin Klin
NlmId: 8302967
123:123
JrId: 5628
long title: Medizinische Klinik (Praxis-Ausg.)
short title: Med Klin Prax
ISSN: 0722-933X
ISSN (Online): 
IsoAbbr: Med Klin Prax
NlmId: 8302966
123:123
JrId: 5629
long title: Das Medizinische Laboratorium
short title: Med Lab (Stuttg)
ISSN: 0025-8466
ISSN (Online): 
IsoAbbr: Med Lab (Stuttg)
NlmId: 0375264
123:123
JrId: 5630
long title: Medical laboratory technology
short title: Med Lab Technol
ISSN: 0022-2607
ISSN (Online): 
IsoAbbr: Med Lab Technol
NlmId: 7609162
123:123
JrId: 5631
long title: La Medicina del lavoro
short title: Med Lav
ISSN: 0025-7818
ISSN (Online): 
IsoAbbr: Med Lav
NlmId: 0401176
123:123
JrId: 5632
long title: Medico-legal bulletin
short title: Med Leg Bull
ISSN: 0025-8164
ISSN (Online): 
IsoAbbr: Med Leg Bull
NlmId: 0376631
123:123
JrId: 5633
long title: Medecine legale et dommage corporel
short title: Med Leg Dommage Corpor
ISSN: 0025-679X
ISSN (Online): 
IsoAbbr: Med Leg Dommage Corpor
NlmId: 7513649
123:123
JrId: 5634
long title: The Medico-legal journal
short title: Med Leg J
ISSN: 0025-8172
ISSN (Online): 2042-1834
IsoAbbr: Med Leg J
NlmId: 0412004
123:123
JrId: 5635
long title: The Medical letter on drugs and therapeutics
short title: Med Lett Drugs Ther
ISSN: 0025-732X
ISSN (Online): 1523-2859
IsoAbbr: Med Lett Drugs Ther
NlmId: 2985240R
123:123
JrId: 5636
long title: The Medical malpractice cost containment journal
short title: Med Malpract Cost Containment J
ISSN: 0194-7400
ISSN (Online): 
IsoAbbr: Med Malpract Cost Containment J
NlmId: 7910744
123:123
JrId: 5637
long title: Matrix (Stuttgart, Germany)
short title: Matrix
ISSN: 0934-8832
ISSN (Online): 
IsoAbbr: Matrix
NlmId: 8906139
123:123
JrId: 5638
long title: Medical microbiology and immunology
short title: Med Microbiol Immunol
ISSN: 0300-8584
ISSN (Online): 1432-1831
IsoAbbr: Med. Microbiol. Immunol.
NlmId: 0314524
123:123
JrId: 5639
long title: Medical newsletter
short title: Med Newsl (Lond)
ISSN: 0309-2569
ISSN (Online): 
IsoAbbr: Med Newsl (Lond)
NlmId: 7606227
123:123
JrId: 5640
long title: Medizinische Monatsschrift
short title: Med Monatsschr
ISSN: 0025-8474
ISSN (Online): 
IsoAbbr: Med Monatsschr
NlmId: 0375265
123:123
JrId: 5641
long title: Medizinische Monatsschrift fur Pharmazeuten
short title: Med Monatsschr Pharm
ISSN: 0342-9601
ISSN (Online): 
IsoAbbr: Med Monatsschr Pharm
NlmId: 7802665
123:123
JrId: 5642
long title: Medicina panamericana
short title: Med Panam
ISSN: 
ISSN (Online): 
IsoAbbr: Med Panam
NlmId: 18610080R
123:123
JrId: 5643
long title: Medicine and war
short title: Med War
ISSN: 0748-8009
ISSN (Online): 
IsoAbbr: Med War
NlmId: 8508146
123:123
JrId: 5644
long title: Medical and pediatric oncology
short title: Med Pediatr Oncol
ISSN: 0098-1532
ISSN (Online): 1096-911X
IsoAbbr: Med. Pediatr. Oncol.
NlmId: 7506654
123:123
JrId: 5645
long title: Medical and pediatric oncology. Supplement
short title: Med Pediatr Oncol Suppl
ISSN: 0740-8226
ISSN (Online): 
IsoAbbr: Med Pediatr Oncol Suppl
NlmId: 8305678
123:123
JrId: 5646
long title: Meditsinskaia parazitologiia i parazitarnye bolezni
short title: Med Parazitol (Mosk)
ISSN: 0025-8326
ISSN (Online): 
IsoAbbr: Med Parazitol (Mosk)
NlmId: 0376635
123:123
JrId: 5647
long title: Medicina et pharmacologia experimentalis. International journal of experimental medicine
short title: Med Pharmacol Exp Int J Exp Med
ISSN: 0543-3002
ISSN (Online): 
IsoAbbr: Med Pharmacol Exp Int J Exp Med
NlmId: 0152106
123:123
JrId: 5648
long title: Medical physics
short title: Med Phys
ISSN: 0094-2405
ISSN (Online): 
IsoAbbr: Med Phys
NlmId: 0425746
123:123
JrId: 5650
long title: Medicinski pregled
short title: Med Pregl
ISSN: 0025-8105
ISSN (Online): 
IsoAbbr: Med. Pregl.
NlmId: 2985249R
123:123
JrId: 5651
long title: Medical progress through technology
short title: Med Prog Technol
ISSN: 0047-6552
ISSN (Online): 
IsoAbbr: Med Prog Technol
NlmId: 0331260
123:123
JrId: 5652
long title: McGraw-Hill's medicine & health
short title: Mcgraw Hills Med Health
ISSN: 0891-737X
ISSN (Online): 
IsoAbbr: Mcgraw Hills Med Health
NlmId: 8611912
123:123
JrId: 5653
long title: Medizinische Klinik (Munich, Germany : 1983)
short title: Med Klin (Munich)
ISSN: 0723-5003
ISSN (Online): 1615-6722
IsoAbbr: Med. Klin. (Munich)
NlmId: 8303501
123:123
JrId: 5654
long title: Metabolic brain disease
short title: Metab Brain Dis
ISSN: 0885-7490
ISSN (Online): 1573-7365
IsoAbbr: Metab Brain Dis
NlmId: 8610370
123:123
JrId: 5655
long title: Microbiological reviews
short title: Microbiol Rev
ISSN: 0146-0749
ISSN (Online): 
IsoAbbr: Microbiol. Rev.
NlmId: 7806086
123:123
JrId: 5656
long title: Microcirculation, endothelium, and lymphatics
short title: Microcirc Endothelium Lymphatics
ISSN: 0740-9451
ISSN (Online): 
IsoAbbr: Microcirc Endothelium Lymphatics
NlmId: 8505251
123:123
JrId: 5657
long title: Middle East journal of anesthesiology
short title: Middle East J Anesthesiol
ISSN: 0544-0440
ISSN (Online): 
IsoAbbr: Middle East J Anesthesiol
NlmId: 8604187
123:123
JrId: 5658
long title: The Milbank quarterly
short title: Milbank Q
ISSN: 0887-378X
ISSN (Online): 1468-0009
IsoAbbr: Milbank Q
NlmId: 8607003
123:123
JrId: 5659
long title: Minerva ecologica idroclimatologica e fisiconucleare
short title: Minerva Ecol Idroclimatol Fisiconucl
ISSN: 0391-4852
ISSN (Online): 
IsoAbbr: Minerva Ecol Idroclimatol Fisiconucl
NlmId: 7802197
123:123
JrId: 5660
long title: Minerva ecologica idroclimatologica fisicosanitaria
short title: Minerva Ecol Idroclimatol Fis Sanit
ISSN: 0391-1624
ISSN (Online): 
IsoAbbr: Minerva Ecol Idroclimatol Fis Sanit
NlmId: 7703967
123:123
JrId: 5661
long title: Mineral and electrolyte metabolism
short title: Miner Electrolyte Metab
ISSN: 0378-0392
ISSN (Online): 
IsoAbbr: Miner Electrolyte Metab
NlmId: 7802196
123:123
JrId: 5663
long title: MCN. The American journal of maternal child nursing
short title: MCN Am J Matern Child Nurs
ISSN: 0361-929X
ISSN (Online): 1539-0683
IsoAbbr: MCN Am J Matern Child Nurs
NlmId: 7605941
123:123
JrId: 5664
long title: MD medical newsmagazine
short title: MD
ISSN: 0024-8010
ISSN (Online): 
IsoAbbr: MD
NlmId: 18410070R
123:123
JrId: 5665
long title: Medical laboratory sciences
short title: Med Lab Sci
ISSN: 0308-3616
ISSN (Online): 
IsoAbbr: Med Lab Sci
NlmId: 7609161
123:123
JrId: 5666
long title: Meditsinskaia promyshlennost' SSSR
short title: Med Prom SSSR
ISSN: 
ISSN (Online): 
IsoAbbr: Med Prom SSSR
NlmId: 1305622
123:123
JrId: 5667
long title: Medical group management
short title: Med Group Manage
ISSN: 0025-7257
ISSN (Online): 
IsoAbbr: Med Group Manage
NlmId: 0346073
123:123
JrId: 5668
long title: Medical decision making : an international journal of the Society for Medical Decision Making
short title: Med Decis Making
ISSN: 0272-989X
ISSN (Online): 1552-681X
IsoAbbr: Med Decis Making
NlmId: 8109073
123:123
JrId: 5669
long title: Monographs of the American Association on Mental Retardation
short title: Monogr Am Assoc Ment Retard
ISSN: 0895-8009
ISSN (Online): 
IsoAbbr: Monogr Am Assoc Ment Retard
NlmId: 8801432
123:123
JrId: 5670
long title: Magnetic resonance imaging
short title: Magn Reson Imaging
ISSN: 0730-725X
ISSN (Online): 1873-5894
IsoAbbr: Magn Reson Imaging
NlmId: 8214883
123:123
JrId: 5671
long title: Medicine and law
short title: Med Law
ISSN: 0723-1393
ISSN (Online): 
IsoAbbr: Med Law
NlmId: 8218185
123:123
JrId: 5672
long title: Molecular aspects of medicine
short title: Mol Aspects Med
ISSN: 0098-2997
ISSN (Online): 1872-9452
IsoAbbr: Mol. Aspects Med.
NlmId: 7603128
123:123
JrId: 5673
long title: Maryland medical journal (Baltimore, Md. : 1985)
short title: Md Med J
ISSN: 0886-0572
ISSN (Online): 
IsoAbbr: Md Med J
NlmId: 8506985
123:123
JrId: 5674
long title: Ma zui xue za zhi = Anaesthesiologica Sinica
short title: Ma Zui Xue Za Zhi
ISSN: 0254-1319
ISSN (Online): 
IsoAbbr: Ma Zui Xue Za Zhi
NlmId: 8200948
123:123
JrId: 5675
long title: Medical anthropology
short title: Med Anthropol
ISSN: 0145-9740
ISSN (Online): 1545-5882
IsoAbbr: Med Anthropol
NlmId: 7707343
123:123
JrId: 5676
long title: Medical radiography and photography
short title: Med Radiogr Photogr
ISSN: 0025-746X
ISSN (Online): 
IsoAbbr: Med Radiogr Photogr
NlmId: 0412772
123:123
JrId: 5677
long title: Medical electronics
short title: Med Electron
ISSN: 0149-9734
ISSN (Online): 
IsoAbbr: Med Electron
NlmId: 7801790
123:123
JrId: 5678
long title: Medical record news
short title: Med Rec News
ISSN: 0025-7486
ISSN (Online): 
IsoAbbr: Med Rec News
NlmId: 0400715
123:123
JrId: 5679
long title: McGraw-Hill's Washington report on medicine & health
short title: Mcgraw Hills Wash Rep Med Health
ISSN: 0043-0730
ISSN (Online): 
IsoAbbr: Mcgraw Hills Wash Rep Med Health
NlmId: 8611913
123:123
JrId: 5681
long title: Meditsinskaia radiologiia
short title: Med Radiol (Mosk)
ISSN: 0025-8334
ISSN (Online): 
IsoAbbr: Med Radiol (Mosk)
NlmId: 2984767R
123:123
JrId: 5682
long title: Medical economics
short title: Med Econ
ISSN: 0025-7206
ISSN (Online): 2150-7155
IsoAbbr: Med Econ
NlmId: 2985239R
123:123
JrId: 5683
long title: Brain research. Molecular brain research
short title: Brain Res Mol Brain Res
ISSN: 0169-328X
ISSN (Online): 
IsoAbbr: Brain Res. Mol. Brain Res.
NlmId: 8908640
123:123
JrId: 5684
long title: The Massachusetts nurse
short title: Mass Nurse
ISSN: 0163-0784
ISSN (Online): 
IsoAbbr: Mass Nurse
NlmId: 7803548
123:123
JrId: 5685
long title: Medical Research Council memorandum
short title: Memo Med Res Counc
ISSN: 
ISSN (Online): 
IsoAbbr: Memo Med Res Counc
NlmId: 7801273
123:123
JrId: 5686
long title: Special report series (Medical Research Council (Great Britain))
short title: Spec Rep Ser Med Res Counc (G B)
ISSN: 0072-6575
ISSN (Online): 
IsoAbbr: Spec Rep Ser Med Res Counc (G B)
NlmId: 18530300R
123:123
JrId: 5688
long title: Medical research engineering
short title: Med Res Eng
ISSN: 0025-7508
ISSN (Online): 
IsoAbbr: Med Res Eng
NlmId: 0051420
123:123
JrId: 5691
long title: M.D. computing : computers in medical practice
short title: MD Comput
ISSN: 0724-6811
ISSN (Online): 
IsoAbbr: MD Comput
NlmId: 8408946
123:123
JrId: 5694
long title: Modern dental practice
short title: Mod Dent Pract
ISSN: 0894-7953
ISSN (Online): 
IsoAbbr: Mod Dent Pract
NlmId: 8805002
123:123
JrId: 5695
long title: Meikai Daigaku shigaku zasshi = The Journal of Meikai University School of Dentistry
short title: Meikai Daigaku Shigaku Zasshi
ISSN: 0916-0701
ISSN (Online): 
IsoAbbr: Meikai Daigaku Shigaku Zasshi
NlmId: 8904891
123:123
JrId: 5696
long title: Medical toxicology
short title: Med Toxicol
ISSN: 0112-5966
ISSN (Online): 
IsoAbbr: Med Toxicol
NlmId: 8606184
123:123
JrId: 5698
long title: Monatsschrift deutscher Zahnarzte: der freie Zahnarzt
short title: Monatsschr Dtsch Zahnarzte Freie Zahnarzt
ISSN: 0047-7842
ISSN (Online): 
IsoAbbr: Monatsschr Dtsch Zahnarzte Freie Zahnarzt
NlmId: 7506349
123:123
JrId: 5699
long title: Middle East dentistry & oral health
short title: Middle East Dent Oral Health
ISSN: 0266-8874
ISSN (Online): 
IsoAbbr: Middle East Dent Oral Health
NlmId: 8605523
123:123
JrId: 5700
long title: Medicina (Florence, Italy)
short title: Medicina (Firenze)
ISSN: 0392-6516
ISSN (Online): 
IsoAbbr: Medicina (Firenze)
NlmId: 8813280
123:123
JrId: 5702
long title: Medicine, science, and the law
short title: Med Sci Law
ISSN: 0025-8024
ISSN (Online): 2042-1818
IsoAbbr: Med Sci Law
NlmId: 0400721
123:123
JrId: 5706
long title: Medical record and health care information journal
short title: Med Rec Health Care Inf J
ISSN: 0950-5539
ISSN (Online): 
IsoAbbr: Med Rec Health Care Inf J
NlmId: 8405388
123:123
JrId: 5708
long title: Metabolic ophthalmology, pediatric and systemic
short title: Metab Ophthalmol
ISSN: 0883-9522
ISSN (Online): 
IsoAbbr: Metab Ophthalmol
NlmId: 8500744
123:123
JrId: 5710
long title: Supplement ... to the journal Medical oncology and tumor pharmacotherapy
short title: Suppl J Med Oncol Tumor Pharmacother
ISSN: 
ISSN (Online): 
IsoAbbr: Suppl J Med Oncol Tumor Pharmacother
NlmId: 8906287
123:123
JrId: 5711
long title: Medicine and science in sports
short title: Med Sci Sports
ISSN: 0025-7990
ISSN (Online): 
IsoAbbr: Med Sci Sports
NlmId: 0203246
123:123
JrId: 5712
long title: Medical teacher
short title: Med Teach
ISSN: 0142-159X
ISSN (Online): 1466-187X
IsoAbbr: Med Teach
NlmId: 7909593
123:123
JrId: 5713
long title: Medicina nei secoli
short title: Med Secoli
ISSN: 0394-9001
ISSN (Online): 
IsoAbbr: Med Secoli
NlmId: 0176472
123:123
JrId: 5714
long title: Medical service
short title: Med Serv
ISSN: 0008-8102
ISSN (Online): 
IsoAbbr: Med Serv
NlmId: 0221461
123:123
JrId: 5716
long title: Medical services journal, Canada
short title: Med Serv J Can
ISSN: 0368-9204
ISSN (Online): 
IsoAbbr: Med Serv J Can
NlmId: 0236073
123:123
JrId: 5718
long title: Meditsinskaia sestra
short title: Med Sestra
ISSN: 0025-8342
ISSN (Online): 
IsoAbbr: Med Sestra
NlmId: 18620490R
123:123
JrId: 5719
long title: Medicina dello sport_ rivista di fisiopatologia dello sport
short title: Med Sport (Roma)
ISSN: 0025-7826
ISSN (Online): 
IsoAbbr: Med Sport (Roma)
NlmId: 18540470R
123:123
JrId: 5720
long title: Meditsinskaia tekhnika
short title: Med Tekh
ISSN: 0025-8075
ISSN (Online): 
IsoAbbr: Med Tekh
NlmId: 1305457
123:123
JrId: 5721
long title: Minerva psichiatrica
short title: Minerva Psichiatr
ISSN: 0374-9320
ISSN (Online): 
IsoAbbr: Minerva Psichiatr
NlmId: 7707981
123:123
JrId: 5722
long title: Medicina thoracalis
short title: Med Thorac
ISSN: 0368-9220
ISSN (Online): 
IsoAbbr: Med Thorac
NlmId: 0134451
123:123
JrId: 5723
long title: Medicine and science in sports and exercise
short title: Med Sci Sports Exerc
ISSN: 0195-9131
ISSN (Online): 1530-0315
IsoAbbr: Med Sci Sports Exerc
NlmId: 8005433
123:123
JrId: 5724
long title: Medical times
short title: Med Times
ISSN: 0025-7583
ISSN (Online): 
IsoAbbr: Med Times
NlmId: 0406055
123:123
JrId: 5725
long title: Medical marketing & media
short title: Med Mark Media
ISSN: 0025-7354
ISSN (Online): 
IsoAbbr: Med Mark Media
NlmId: 0261537
123:123
JrId: 5726
long title: Medical group management journal / MGMA
short title: Med Group Manage J
ISSN: 0899-8949
ISSN (Online): 
IsoAbbr: Med Group Manage J
NlmId: 8804124
123:123
JrId: 5728
long title: Medical trial technique quarterly
short title: Med Trial Tech Q
ISSN: 0025-7591
ISSN (Online): 
IsoAbbr: Med Trial Tech Q
NlmId: 2984464R
123:123
JrId: 5729
long title: Medical world news
short title: Med World News
ISSN: 0025-763X
ISSN (Online): 
IsoAbbr: Med World News
NlmId: 1275246
123:123
JrId: 5730
long title: La Medicina tropical
short title: Med Trop (Madr)
ISSN: 0025-7958
ISSN (Online): 
IsoAbbr: Med Trop (Madr)
NlmId: 0416617
123:123
JrId: 5731
long title: Mental health nursing : journal of the Psychiatric Nurses Association / PNA
short title: Ment Health Nurs
ISSN: 0957-0780
ISSN (Online): 
IsoAbbr: Ment Health Nurs
NlmId: 8804998
123:123
JrId: 5732
long title: Medecine tropicale : revue du Corps de sante colonial
short title: Med Trop (Mars)
ISSN: 0025-682X
ISSN (Online): 
IsoAbbr: Med Trop (Mars)
NlmId: 8710146
123:123
JrId: 5733
long title: Magnetic resonance in medicine : official journal of the Society of Magnetic Resonance in Medicine / Society of Magnetic Resonance in Medicine
short title: Magn Reson Med
ISSN: 0740-3194
ISSN (Online): 1522-2594
IsoAbbr: Magn Reson Med
NlmId: 8505245
123:123
JrId: 5734
long title: Management focus
short title: Manage Focus
ISSN: 0193-8266
ISSN (Online): 
IsoAbbr: Manage Focus
NlmId: 9877904
123:123
JrId: 5735
long title: Microbial pathogenesis
short title: Microb Pathog
ISSN: 0882-4010
ISSN (Online): 1096-1208
IsoAbbr: Microb. Pathog.
NlmId: 8606191
123:123
JrId: 5736
long title: Midwife and health visitor
short title: Midwife Health Visit
ISSN: 0026-3516
ISSN (Online): 
IsoAbbr: Midwife Health Visit
NlmId: 7504095
123:123
JrId: 5737
long title: Die Medizinische Welt
short title: Med Welt
ISSN: 0025-8512
ISSN (Online): 
IsoAbbr: Med Welt
NlmId: 0376641
123:123
JrId: 5738
long title: Management world
short title: Manage World
ISSN: 0090-3825
ISSN (Online): 
IsoAbbr: Manage World
NlmId: 9877903
123:123
JrId: 5739
long title: Microsurgery
short title: Microsurgery
ISSN: 0738-1085
ISSN (Online): 1098-2752
IsoAbbr: Microsurgery
NlmId: 8309230
123:123
JrId: 5740
long title: Monthly labor review / U.S. Department of Labor, Bureau of Labor Statistics
short title: Mon Labor Rev
ISSN: 0098-1818
ISSN (Online): 
IsoAbbr: Mon Labor Rev
NlmId: 9108232
123:123
JrId: 5741
long title: MLO: medical laboratory observer
short title: MLO Med Lab Obs
ISSN: 0580-7247
ISSN (Online): 
IsoAbbr: MLO Med Lab Obs
NlmId: 0225602
123:123
JrId: 5742
long title: Medicamundi
short title: Medicamundi
ISSN: 0025-7664
ISSN (Online): 
IsoAbbr: Medicamundi
NlmId: 18540250R
123:123
JrId: 5743
long title: Medicina
short title: Medicina (B Aires)
ISSN: 0025-7680
ISSN (Online): 1669-9106
IsoAbbr: Medicina (B Aires)
NlmId: 0204271
123:123
JrId: 5744
long title: Munchener medizinische Wochenschrift (1950)
short title: Munch Med Wochenschr
ISSN: 0027-2973
ISSN (Online): 
IsoAbbr: Munch Med Wochenschr
NlmId: 7801802
123:123
JrId: 5745
long title: Medicina
short title: Medicina (Madr)
ISSN: 0025-7710
ISSN (Online): 
IsoAbbr: Medicina (Madr)
NlmId: 0400717
123:123
JrId: 5746
long title: Medicina
short title: Medicina (Mex)
ISSN: 0025-7702
ISSN (Online): 
IsoAbbr: Medicina (Mex)
NlmId: 0417453
123:123
JrId: 5747
long title: Maryland nursing news
short title: Md Nurs News
ISSN: 
ISSN (Online): 
IsoAbbr: Md Nurs News
NlmId: 1246143
123:123
JrId: 5748
long title: Medicine
short title: Medicine (Baltimore)
ISSN: 0025-7974
ISSN (Online): 1536-5964
IsoAbbr: Medicine (Baltimore)
NlmId: 2985248R
123:123
JrId: 5749
long title: Molecular biology and evolution
short title: Mol Biol Evol
ISSN: 0737-4038
ISSN (Online): 1537-1719
IsoAbbr: Mol. Biol. Evol.
NlmId: 8501455
123:123
JrId: 5750
long title: Medicolegal news
short title: Medicoleg News
ISSN: 0097-0085
ISSN (Online): 
IsoAbbr: Medicoleg News
NlmId: 7506659
123:123
JrId: 5751
long title: Medycyna pracy
short title: Med Pr
ISSN: 0465-5893
ISSN (Online): 
IsoAbbr: Med Pr
NlmId: 0376642
123:123
JrId: 5752
long title: Molecular biology & medicine
short title: Mol Biol Med
ISSN: 0735-1313
ISSN (Online): 
IsoAbbr: Mol. Biol. Med.
NlmId: 8403879
123:123
JrId: 5753
long title: Molecular microbiology
short title: Mol Microbiol
ISSN: 0950-382X
ISSN (Online): 1365-2958
IsoAbbr: Mol. Microbiol.
NlmId: 8712028
123:123
JrId: 5755
long title: Missouri dental journal (Jefferson City, Mo.)
short title: Mo Dent J
ISSN: 0887-4646
ISSN (Online): 
IsoAbbr: Mo Dent J
NlmId: 8502925
123:123
JrId: 5759
long title: Metabolic, pediatric, and systemic ophthalmology (New York, N.Y. : 1985)
short title: Metab Pediatr Syst Ophthalmol
ISSN: 0882-889X
ISSN (Online): 
IsoAbbr: Metab Pediatr Syst Ophthalmol
NlmId: 8800197
123:123
JrId: 5760
long title: The Meharri-Dent
short title: Meharri Dent
ISSN: 0025-8725
ISSN (Online): 
IsoAbbr: Meharri Dent
NlmId: 18630360R
123:123
JrId: 5761
long title: Memoires. Academie de chirurgie (France)
short title: Mem Acad Chir (Paris)
ISSN: 0368-8291
ISSN (Online): 
IsoAbbr: Mem Acad Chir (Paris)
NlmId: 0236701
123:123
JrId: 5762
long title: Memoires de l'Academie royale de medecine de Belgique
short title: Mem Acad R Med Belg
ISSN: 0065-0595
ISSN (Online): 
IsoAbbr: Mem Acad R Med Belg
NlmId: 7608529
123:123
JrId: 5763
long title: Memory & cognition
short title: Mem Cognit
ISSN: 0090-502X
ISSN (Online): 1532-5946
IsoAbbr: Mem Cognit
NlmId: 0357443
123:123
JrId: 5764
long title: Memorias do Instituto Butantan
short title: Mem Inst Butantan
ISSN: 0073-9901
ISSN (Online): 
IsoAbbr: Mem Inst Butantan
NlmId: 7502618
123:123
JrId: 5765
long title: Medical reference services quarterly
short title: Med Ref Serv Q
ISSN: 0276-3869
ISSN (Online): 1540-9597
IsoAbbr: Med Ref Serv Q
NlmId: 8219208
123:123
JrId: 5766
long title: Medizinische Klinik (Munich, Germany : 1983). Supplement
short title: Med Klin Suppl
ISSN: 0931-2595
ISSN (Online): 
IsoAbbr: Med Klin Suppl
NlmId: 8611127
123:123
JrId: 5767
long title: Memorias do Instituto Oswaldo Cruz
short title: Mem Inst Oswaldo Cruz
ISSN: 0074-0276
ISSN (Online): 1678-8060
IsoAbbr: Mem. Inst. Oswaldo Cruz
NlmId: 7502619
123:123
JrId: 5768
long title: Membranes
short title: Membranes
ISSN: 0076-6356
ISSN (Online): 
IsoAbbr: Membranes
NlmId: 0340707
123:123
JrId: 5769
long title: The Medical staff counselor
short title: Med Staff Couns
ISSN: 0899-8981
ISSN (Online): 
IsoAbbr: Med Staff Couns
NlmId: 8804138
123:123
JrId: 5770
long title: Mental health and society
short title: Ment Health Soc
ISSN: 0302-2811
ISSN (Online): 
IsoAbbr: Ment Health Soc
NlmId: 7502128
123:123
JrId: 5771
long title: Mental health statistical note
short title: Ment Health Stat Note
ISSN: 0361-9311
ISSN (Online): 
IsoAbbr: Ment Health Stat Note
NlmId: 7605931
123:123
JrId: 5772
long title: Mental hospitals
short title: Ment Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Ment Hosp
NlmId: 14840420R
123:123
JrId: 5773
long title: Medical toxicology and adverse drug experience
short title: Med Toxicol Adverse Drug Exp
ISSN: 0112-5966
ISSN (Online): 
IsoAbbr: Med Toxicol Adverse Drug Exp
NlmId: 8709214
123:123
JrId: 5774
long title: Mental hygiene
short title: Ment Hyg
ISSN: 0025-9683
ISSN (Online): 
IsoAbbr: Ment Hyg
NlmId: 0360401
123:123
JrId: 5775
long title: Mental retardation
short title: Ment Retard
ISSN: 0047-6765
ISSN (Online): 1931-1338
IsoAbbr: Ment Retard
NlmId: 18640670R
123:123
JrId: 5776
long title: Mental retardation abstracts
short title: Ment Retard Abstr
ISSN: 0025-9691
ISSN (Online): 
IsoAbbr: Ment Retard Abstr
NlmId: 7607558
123:123
JrId: 5777
long title: Mentalis
short title: Mentalis
ISSN: 0360-7232
ISSN (Online): 
IsoAbbr: Mentalis
NlmId: 7601813
123:123
JrId: 5778
long title: Mercer Dental Society Newsletter
short title: Mercer Dent Soc Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Mercer Dent Soc Newsl
NlmId: 9877610
123:123
JrId: 5779
long title: Metabolic bone disease & related research
short title: Metab Bone Dis Relat Res
ISSN: 0221-8747
ISSN (Online): 
IsoAbbr: Metab Bone Dis Relat Res
NlmId: 7900146
123:123
JrId: 5780
long title: Metabolic, pediatric, and systemic ophthalmology
short title: Metab Pediatr Syst Ophthalmol
ISSN: 0277-9382
ISSN (Online): 
IsoAbbr: Metab Pediatr Syst Ophthalmol
NlmId: 8214904
123:123
JrId: 5781
long title: Mutagenesis
short title: Mutagenesis
ISSN: 0267-8357
ISSN (Online): 1464-3804
IsoAbbr: Mutagenesis
NlmId: 8707812
123:123
JrId: 5782
long title: Metabolism: clinical and experimental
short title: Metabolism
ISSN: 0026-0495
ISSN (Online): 1532-8600
IsoAbbr: Metab. Clin. Exp.
NlmId: 0375267
123:123
JrId: 5783
long title: Methods and achievements in experimental pathology
short title: Methods Achiev Exp Pathol
ISSN: 0076-681X
ISSN (Online): 
IsoAbbr: Methods Achiev Exp Pathol
NlmId: 0204174
123:123
JrId: 5784
long title: Methods of biochemical analysis
short title: Methods Biochem Anal
ISSN: 0076-6941
ISSN (Online): 
IsoAbbr: Methods Biochem Anal
NlmId: 0376644
123:123
JrId: 5785
long title: Methods in cell biology
short title: Methods Cell Biol
ISSN: 0091-679X
ISSN (Online): 
IsoAbbr: Methods Cell Biol.
NlmId: 0373334
123:123
JrId: 5786
long title: Membrane biochemistry
short title: Membr Biochem
ISSN: 0149-046X
ISSN (Online): 
IsoAbbr: Membr Biochem
NlmId: 7804153
123:123
JrId: 5787
long title: Methods in enzymology
short title: Methods Enzymol
ISSN: 0076-6879
ISSN (Online): 1557-7988
IsoAbbr: Meth. Enzymol.
NlmId: 0212271
123:123
JrId: 5788
long title: Methods of information in medicine
short title: Methods Inf Med
ISSN: 0026-1270
ISSN (Online): 
IsoAbbr: Methods Inf Med
NlmId: 0210453
123:123
JrId: 5789
long title: Methods of information in medicine. Supplement
short title: Methods Inf Med Suppl
ISSN: 0580-9525
ISSN (Online): 
IsoAbbr: Methods Inf Med Suppl
NlmId: 0207712
123:123
JrId: 5790
long title: Methods in medical research
short title: Methods Med Res
ISSN: 0094-9590
ISSN (Online): 
IsoAbbr: Methods Med Res
NlmId: 0436274
123:123
JrId: 5791
long title: Midwifery
short title: Midwifery
ISSN: 0266-6138
ISSN (Online): 1532-3099
IsoAbbr: Midwifery
NlmId: 8510930
123:123
JrId: 5792
long title: MH
short title: MH
ISSN: 0090-6670
ISSN (Online): 
IsoAbbr: MH
NlmId: 0365565
123:123
JrId: 5793
long title: Microscopia electronica y biologia celular : organo oficial de las Sociedades Latinoamericana de Microscopia Electronica e Iberoamericana de Biologia Celular
short title: Microsc Electron Biol Celular
ISSN: 0326-3142
ISSN (Online): 
IsoAbbr: Microsc Electron Biol Celular
NlmId: 8612496
123:123
JrId: 5794
long title: Maturitas
short title: Maturitas
ISSN: 0378-5122
ISSN (Online): 1873-4111
IsoAbbr: Maturitas
NlmId: 7807333
123:123
JrId: 5795
long title: Michigan medicine
short title: Mich Med
ISSN: 0026-2293
ISSN (Online): 
IsoAbbr: Mich Med
NlmId: 0017314
123:123
JrId: 5796
long title: Michigan law review
short title: Mich Law Rev
ISSN: 0026-2234
ISSN (Online): 
IsoAbbr: Mich Law Rev
NlmId: 7703728
123:123
JrId: 5797
long title: The Michigan nurse
short title: Mich Nurse
ISSN: 0026-2366
ISSN (Online): 
IsoAbbr: Mich Nurse
NlmId: 1260337
123:123
JrId: 5798
long title: Microbiology and immunology
short title: Microbiol Immunol
ISSN: 0385-5600
ISSN (Online): 1348-0421
IsoAbbr: Microbiol. Immunol.
NlmId: 7703966
123:123
JrId: 5799
long title: Microbiologia espanola
short title: Microbiol Esp
ISSN: 0026-2595
ISSN (Online): 
IsoAbbr: Microbiol Esp
NlmId: 0375271
123:123
JrId: 5800
long title: Microbiologia, parazitologia, epidemiologia
short title: Microbiol Parazitol Epidemiol (Bucur)
ISSN: 0026-2609
ISSN (Online): 
IsoAbbr: Microbiol Parazitol Epidemiol (Bucur)
NlmId: 0420151
123:123
JrId: 5801
long title: Microbiologica
short title: Microbiologica
ISSN: 0391-5352
ISSN (Online): 
IsoAbbr: Microbiologica
NlmId: 7902903
123:123
JrId: 5802
long title: Microbios
short title: Microbios
ISSN: 0026-2633
ISSN (Online): 
IsoAbbr: Microbios
NlmId: 0207257
123:123
JrId: 5803
long title: Microscopica acta
short title: Microsc Acta
ISSN: 0044-376X
ISSN (Online): 
IsoAbbr: Microsc Acta
NlmId: 1306037
123:123
JrId: 5804
long title: Microscopica acta. Supplement
short title: Microsc Acta Suppl
ISSN: 0342-958X
ISSN (Online): 
IsoAbbr: Microsc Acta Suppl
NlmId: 7910933
123:123
JrId: 5805
long title: Microvascular research
short title: Microvasc Res
ISSN: 0026-2862
ISSN (Online): 1095-9319
IsoAbbr: Microvasc. Res.
NlmId: 0165035
123:123
JrId: 5806
long title: Middle East journal of anaesthesiology
short title: Middle East J Anaesthesiol
ISSN: 0544-0440
ISSN (Online): 
IsoAbbr: Middle East J Anaesthesiol
NlmId: 0074405
123:123
JrId: 5807
long title: Michigan hospitals
short title: Mich Hosp
ISSN: 0026-220X
ISSN (Online): 
IsoAbbr: Mich Hosp
NlmId: 1267473
123:123
JrId: 5808
long title: Midwestern dentist
short title: Midwest Dent
ISSN: 0026-3478
ISSN (Online): 
IsoAbbr: Midwest Dent
NlmId: 18110700R
123:123
JrId: 5809
long title: Mikrobiologicheskii zhurnal
short title: Mikrobiol Zh
ISSN: 0201-8462
ISSN (Online): 
IsoAbbr: Mikrobiol. Zh.
NlmId: 7909597
123:123
JrId: 5810
long title: Midwife, health visitor & community nurse
short title: Midwife Health Visit Community Nurse
ISSN: 0306-9699
ISSN (Online): 
IsoAbbr: Midwife Health Visit Community Nurse
NlmId: 7504096
123:123
JrId: 5811
long title: Midwives chronicle
short title: Midwives Chron
ISSN: 0026-3524
ISSN (Online): 
IsoAbbr: Midwives Chron
NlmId: 18710610R
123:123
JrId: 5812
long title: Mie medical journal
short title: Mie Med J
ISSN: 0026-3532
ISSN (Online): 
IsoAbbr: Mie Med. J.
NlmId: 0376650
123:123
JrId: 5813
long title: Mikrobiolohichnyi zhurnal
short title: Mikrobiol Zh
ISSN: 0026-3664
ISSN (Online): 
IsoAbbr: Mikrobiol Zh
NlmId: 7910045
123:123
JrId: 5814
long title: Medical education
short title: Med Educ
ISSN: 0308-0110
ISSN (Online): 1365-2923
IsoAbbr: Med Educ
NlmId: 7605655
123:123
JrId: 5815
long title: Mikrobiologiia
short title: Mikrobiologiia
ISSN: 0026-3656
ISSN (Online): 
IsoAbbr: Mikrobiologiia
NlmId: 0376652
123:123
JrId: 5816
long title: Mikrobiyoloji bulteni
short title: Mikrobiyol Bul
ISSN: 0374-9096
ISSN (Online): 
IsoAbbr: Mikrobiyol Bul
NlmId: 7503830
123:123
JrId: 5817
long title: Mikrochimica acta
short title: Mikrochim Acta
ISSN: 0026-3672
ISSN (Online): 1436-5073
IsoAbbr: Mikrochim Acta
NlmId: 7808782
123:123
JrId: 5818
long title: Mikrochimica et ichnoanalytica acta
short title: Mikrochim Ichnoanal Acta
ISSN: 0369-0504
ISSN (Online): 
IsoAbbr: Mikrochim Ichnoanal Acta
NlmId: 0145623
123:123
JrId: 5819
long title: Mikroskopie
short title: Mikroskopie
ISSN: 0026-3702
ISSN (Online): 
IsoAbbr: Mikroskopie
NlmId: 0376654
123:123
JrId: 5820
long title: NJPC bulletin
short title: NJPC Bull
ISSN: 0161-5513
ISSN (Online): 
IsoAbbr: NJPC Bull
NlmId: 7801285
123:123
JrId: 5821
long title: The Milbank Memorial Fund quarterly
short title: Milbank Mem Fund Q
ISSN: 0026-3745
ISSN (Online): 
IsoAbbr: Milbank Mem Fund Q
NlmId: 0377263
123:123
JrId: 5822
long title: Neurosurgical review
short title: Neurosurg Rev
ISSN: 0344-5607
ISSN (Online): 1437-2320
IsoAbbr: Neurosurg Rev
NlmId: 7908181
123:123
JrId: 5823
long title: The Milbank Memorial Fund quarterly. Health and society
short title: Milbank Mem Fund Q Health Soc
ISSN: 0160-1997
ISSN (Online): 
IsoAbbr: Milbank Mem Fund Q Health Soc
NlmId: 0400166
123:123
JrId: 5824
long title: Military medicine
short title: Mil Med
ISSN: 0026-4075
ISSN (Online): 1930-613X
IsoAbbr: Mil Med
NlmId: 2984771R
123:123
JrId: 5825
long title: Militaerlaegen
short title: Militaerlaegen
ISSN: 0026-3834
ISSN (Online): 
IsoAbbr: Militaerlaegen
NlmId: 0017523
123:123
JrId: 5826
long title: Minerva anestesiologica
short title: Minerva Anestesiol
ISSN: 0375-9393
ISSN (Online): 1827-1596
IsoAbbr: Minerva Anestesiol
NlmId: 0375272
123:123
JrId: 5827
long title: Minerva cardioangiologica
short title: Minerva Cardioangiol
ISSN: 0026-4725
ISSN (Online): 1827-1618
IsoAbbr: Minerva Cardioangiol
NlmId: 0400725
123:123
JrId: 5828
long title: Minerva chirurgica
short title: Minerva Chir
ISSN: 0026-4733
ISSN (Online): 1827-1626
IsoAbbr: Minerva Chir
NlmId: 0400726
123:123
JrId: 5829
long title: Minerva dermatologica
short title: Minerva Dermatol
ISSN: 0026-4741
ISSN (Online): 
IsoAbbr: Minerva Dermatol
NlmId: 0216424
123:123
JrId: 5830
long title: Minerva dietologica e gastroenterologica
short title: Minerva Dietol Gastroenterol
ISSN: 0391-1993
ISSN (Online): 
IsoAbbr: Minerva Dietol Gastroenterol
NlmId: 7708555
123:123
JrId: 5831
long title: Minerva fisiconucleare
short title: Minerva Fisiconucl
ISSN: 0026-4768
ISSN (Online): 
IsoAbbr: Minerva Fisiconucl
NlmId: 0377005
123:123
JrId: 5833
long title: Minerva ginecologica
short title: Minerva Ginecol
ISSN: 0026-4784
ISSN (Online): 1827-1650
IsoAbbr: Minerva Ginecol
NlmId: 0400731
123:123
JrId: 5834
long title: The Netherlands journal of surgery
short title: Neth J Surg
ISSN: 0167-2487
ISSN (Online): 
IsoAbbr: Neth J Surg
NlmId: 8005043
123:123
JrId: 5835
long title: New directions for child development
short title: New Dir Child Dev
ISSN: 0195-2269
ISSN (Online): 
IsoAbbr: New Dir Child Dev
NlmId: 8104414
123:123
JrId: 5836
long title: Minerva medica
short title: Minerva Med
ISSN: 0026-4806
ISSN (Online): 1827-1669
IsoAbbr: Minerva Med.
NlmId: 0400732
123:123
JrId: 5837
long title: Minerva medicolegale_ archivio di antropologia criminale, psichiatria, e medicina legale
short title: Minerva Medicoleg
ISSN: 0026-4849
ISSN (Online): 1827-1677
IsoAbbr: Minerva Medicoleg
NlmId: 0400734
123:123
JrId: 5838
long title: Nursing & health care : official publication of the National League for Nursing
short title: Nurs Health Care
ISSN: 0276-5284
ISSN (Online): 
IsoAbbr: Nurs Health Care
NlmId: 8107256
123:123
JrId: 5839
long title: NIPH annals
short title: NIPH Ann
ISSN: 0332-5652
ISSN (Online): 
IsoAbbr: NIPH Ann
NlmId: 7805819
123:123
JrId: 5840
long title: NITA
short title: NITA
ISSN: 0160-3930
ISSN (Online): 
IsoAbbr: NITA
NlmId: 7909393
123:123
JrId: 5841
long title: NACDL journal
short title: NACDL J
ISSN: 0027-5735
ISSN (Online): 
IsoAbbr: NACDL J
NlmId: 0333617
123:123
JrId: 5842
long title: Minerva nefrologica
short title: Minerva Nefrol
ISSN: 0026-4873
ISSN (Online): 
IsoAbbr: Minerva Nefrol
NlmId: 0400735
123:123
JrId: 5843
long title: Nephrology, dialysis, transplantation : official publication of the European Dialysis and Transplant Association - European Renal Association
short title: Nephrol Dial Transplant
ISSN: 0931-0509
ISSN (Online): 1460-2385
IsoAbbr: Nephrol. Dial. Transplant.
NlmId: 8706402
123:123
JrId: 5844
long title: Neuroscience letters
short title: Neurosci Lett
ISSN: 0304-3940
ISSN (Online): 1872-7972
IsoAbbr: Neurosci. Lett.
NlmId: 7600130
123:123
JrId: 5845
long title: Minerva neurochirurgica
short title: Minerva Neurochir
ISSN: 0026-4881
ISSN (Online): 
IsoAbbr: Minerva Neurochir
NlmId: 0432565
123:123
JrId: 5846
long title: Neuroscience letters. Supplement
short title: Neurosci Lett Suppl
ISSN: 0167-6253
ISSN (Online): 
IsoAbbr: Neurosci Lett Suppl
NlmId: 7908180
123:123
JrId: 5847
long title: Minerva nipiologica
short title: Minerva Nipiol
ISSN: 0026-489X
ISSN (Online): 
IsoAbbr: Minerva Nipiol
NlmId: 0400736
123:123
JrId: 5848
long title: Minerva nucleare
short title: Minerva Nucl
ISSN: 0369-0288
ISSN (Online): 
IsoAbbr: Minerva Nucl
NlmId: 0103071
123:123
JrId: 5849
long title: Minerva oftalmologica
short title: Minerva Oftalmol
ISSN: 0026-4903
ISSN (Online): 1827-1685
IsoAbbr: Minerva Oftalmol
NlmId: 0400737
123:123
JrId: 5850
long title: Minerva ortopedica
short title: Minerva Ortop
ISSN: 0026-4911
ISSN (Online): 
IsoAbbr: Minerva Ortop
NlmId: 2984772R
123:123
JrId: 5851
long title: New Jersey medicine : the journal of the Medical Society of New Jersey
short title: N J Med
ISSN: 0885-842X
ISSN (Online): 
IsoAbbr: N J Med
NlmId: 8511653
123:123
JrId: 5852
long title: Nueva enfermeria
short title: Nueva Enferm
ISSN: 0210-8275
ISSN (Online): 
IsoAbbr: Nueva Enferm
NlmId: 8103157
123:123
JrId: 5853
long title: Natural product reports
short title: Nat Prod Rep
ISSN: 0265-0568
ISSN (Online): 1460-4752
IsoAbbr: Nat Prod Rep
NlmId: 8502408
123:123
JrId: 5854
long title: Minerva otorinolaringologica
short title: Minerva Otorinolaringol
ISSN: 0026-4938
ISSN (Online): 
IsoAbbr: Minerva Otorinolaringol
NlmId: 0375274
123:123
JrId: 5858
long title: Minerva pediatrica
short title: Minerva Pediatr
ISSN: 0026-4946
ISSN (Online): 1827-1715
IsoAbbr: Minerva Pediatr.
NlmId: 0400740
123:123
JrId: 5859
long title: Minerva endocrinologica
short title: Minerva Endocrinol
ISSN: 0391-1977
ISSN (Online): 1827-1634
IsoAbbr: Minerva Endocrinol.
NlmId: 8406505
123:123
JrId: 5860
long title: Minerva radiologica
short title: Minerva Radiol
ISSN: 0026-4962
ISSN (Online): 
IsoAbbr: Minerva Radiol
NlmId: 7612089
123:123
JrId: 5861
long title: Neurotoxicology and teratology
short title: Neurotoxicol Teratol
ISSN: 0892-0362
ISSN (Online): 1872-9738
IsoAbbr: Neurotoxicol Teratol
NlmId: 8709538
123:123
JrId: 5862
long title: Minerva stomatologica
short title: Minerva Stomatol
ISSN: 0026-4970
ISSN (Online): 1827-174X
IsoAbbr: Minerva Stomatol
NlmId: 0421071
123:123
JrId: 5863
long title: Minerva urologica
short title: Minerva Urol
ISSN: 0026-4989
ISSN (Online): 
IsoAbbr: Minerva Urol
NlmId: 0375275
123:123
JrId: 5864
long title: Minnesota medicine
short title: Minn Med
ISSN: 0026-556X
ISSN (Online): 
IsoAbbr: Minn Med
NlmId: 8000173
123:123
JrId: 5865
long title: Minnesota nursing accent
short title: Minn Nurs Accent
ISSN: 0026-5586
ISSN (Online): 
IsoAbbr: Minn Nurs Accent
NlmId: 0067406
123:123
JrId: 5866
long title: Middle East health
short title: Middle East Health
ISSN: 0263-1016
ISSN (Online): 
IsoAbbr: Middle East Health
NlmId: 8202450
123:123
JrId: 5867
long title: The Minneapolis district dental journal
short title: Minneap Dist Dent J
ISSN: 0026-5365
ISSN (Online): 
IsoAbbr: Minneap Dist Dent J
NlmId: 18730030R
123:123
JrId: 5868
long title: Nursing homes and senior citizen care
short title: Nurs Homes Sr Citiz Care
ISSN: 0896-6915
ISSN (Online): 
IsoAbbr: Nurs Homes Sr Citiz Care
NlmId: 8710677
123:123
JrId: 5869
long title: North Carolina dental gazette : a publication of North Carolina Dental Society
short title: N C Dent Gaz
ISSN: 
ISSN (Online): 
IsoAbbr: N C Dent Gaz
NlmId: 9879671
123:123
JrId: 5870
long title: Mississippi RN
short title: Miss RN
ISSN: 0026-6388
ISSN (Online): 
IsoAbbr: Miss RN
NlmId: 0044610
123:123
JrId: 5871
long title: Nutrition in clinical practice : official publication of the American Society for Parenteral and Enteral Nutrition
short title: Nutr Clin Pract
ISSN: 0884-5336
ISSN (Online): 1941-2452
IsoAbbr: Nutr Clin Pract
NlmId: 8606733
123:123
JrId: 5872
long title: National Dental Association journal
short title: Natl Dent Assoc J
ISSN: 1050-530X
ISSN (Online): 
IsoAbbr: Natl Dent Assoc J
NlmId: 8502932
123:123
JrId: 5873
long title: Nigerian Dental Journal
short title: Niger Dent J
ISSN: 0189-1006
ISSN (Online): 
IsoAbbr: Niger Dent J
NlmId: 9880153
123:123
JrId: 5874
long title: New directions for mental health services
short title: New Dir Ment Health Serv
ISSN: 0193-9416
ISSN (Online): 
IsoAbbr: New Dir Ment Health Serv
NlmId: 7905590
123:123
JrId: 5875
long title: Mitteilungen. Deutsche Pharmazeutische Gesellschaft
short title: Mitt Dtsch Pharm Ges Pharm Ges DDR
ISSN: 0012-0561
ISSN (Online): 
IsoAbbr: Mitt Dtsch Pharm Ges Pharm Ges DDR
NlmId: 0326216
123:123
JrId: 5876
long title: MMWR. Morbidity and mortality weekly report
short title: MMWR Morb Mortal Wkly Rep
ISSN: 0149-2195
ISSN (Online): 1545-861X
IsoAbbr: MMWR Morb. Mortal. Wkly. Rep.
NlmId: 7802429
123:123
JrId: 5877
long title: MMWR. CDC surveillance summaries : Morbidity and mortality weekly report. CDC surveillance summaries / Centers for Disease Control
short title: MMWR CDC Surveill Summ
ISSN: 
ISSN (Online): 
IsoAbbr: MMWR CDC Surveill Summ
NlmId: 8407977
123:123
JrId: 5878
long title: Neurophysiologie clinique = Clinical neurophysiology
short title: Neurophysiol Clin
ISSN: 0987-7053
ISSN (Online): 1769-7131
IsoAbbr: Neurophysiol Clin
NlmId: 8804532
123:123
JrId: 5879
long title: Nurse education today
short title: Nurse Educ Today
ISSN: 0260-6917
ISSN (Online): 1532-2793
IsoAbbr: Nurse Educ Today
NlmId: 8511379
123:123
JrId: 5880
long title: Neonatal network : NN
short title: Neonatal Netw
ISSN: 0730-0832
ISSN (Online): 1539-2880
IsoAbbr: Neonatal Netw
NlmId: 8503921
123:123
JrId: 5881
long title: New England and regional allergy proceedings
short title: N Engl Reg Allergy Proc
ISSN: 0742-2814
ISSN (Online): 
IsoAbbr: N Engl Reg Allergy Proc
NlmId: 8306562
123:123
JrId: 5882
long title: MLN bulletin
short title: MLN Bull
ISSN: 0047-7508
ISSN (Online): 
IsoAbbr: MLN Bull
NlmId: 0070743
123:123
JrId: 5883
long title: Neurologic clinics
short title: Neurol Clin
ISSN: 0733-8619
ISSN (Online): 1557-9875
IsoAbbr: Neurol Clin
NlmId: 8219232
123:123
JrId: 5884
long title: Mississippi Dental Association journal
short title: Miss Dent Assoc J
ISSN: 0098-4329
ISSN (Online): 
IsoAbbr: Miss Dent Assoc J
NlmId: 7513995
123:123
JrId: 5885
long title: Missouri medicine
short title: Mo Med
ISSN: 0026-6620
ISSN (Online): 
IsoAbbr: Mo Med
NlmId: 0400744
123:123
JrId: 5886
long title: The Missouri nurse
short title: Mo Nurse
ISSN: 0026-6655
ISSN (Online): 
IsoAbbr: Mo Nurse
NlmId: 18740120R
123:123
JrId: 5887
long title: Modern concepts of cardiovascular disease
short title: Mod Concepts Cardiovasc Dis
ISSN: 0026-7600
ISSN (Online): 
IsoAbbr: Mod Concepts Cardiovasc Dis
NlmId: 0400745
123:123
JrId: 5888
long title: Modern healthcare
short title: Mod Healthc
ISSN: 0160-7480
ISSN (Online): 
IsoAbbr: Mod Healthc
NlmId: 7801798
123:123
JrId: 5889
long title: Mobius
short title: Mobius
ISSN: 0272-3425
ISSN (Online): 
IsoAbbr: Mobius
NlmId: 8200998
123:123
JrId: 5890
long title: Modern hospital
short title: Mod Hosp
ISSN: 0026-783X
ISSN (Online): 
IsoAbbr: Mod Hosp
NlmId: 0417654
123:123
JrId: 5891
long title: Modern medicine of Asia
short title: Mod Med Asia
ISSN: 0377-1504
ISSN (Online): 
IsoAbbr: Mod Med Asia
NlmId: 7513643
123:123
JrId: 5892
long title: Molecular immunology
short title: Mol Immunol
ISSN: 0161-5890
ISSN (Online): 1872-9142
IsoAbbr: Mol. Immunol.
NlmId: 7905289
123:123
JrId: 5893
long title: Modern nursing home
short title: Mod Nurs Home
ISSN: 0026-8178
ISSN (Online): 
IsoAbbr: Mod Nurs Home
NlmId: 0420172
123:123
JrId: 5894
long title: Modern problems in paediatrics
short title: Mod Probl Paediatr
ISSN: 0303-884X
ISSN (Online): 
IsoAbbr: Mod Probl Paediatr
NlmId: 7502628
123:123
JrId: 5895
long title: Modern problems in ophthalmology
short title: Mod Probl Ophthalmol
ISSN: 0077-0078
ISSN (Online): 
IsoAbbr: Mod Probl Ophthalmol
NlmId: 1270475
123:123
JrId: 5896
long title: Modern problems of pharmacopsychiatry
short title: Mod Probl Pharmacopsychiatry
ISSN: 0077-0094
ISSN (Online): 
IsoAbbr: Mod Probl Pharmacopsychiatry
NlmId: 0425142
123:123
JrId: 5897
long title: Modern treatment
short title: Mod Treat
ISSN: 0026-8526
ISSN (Online): 
IsoAbbr: Mod Treat
NlmId: 7511504
123:123
JrId: 5898
long title: Modern trends in medical virology
short title: Mod Trends Med Virol
ISSN: 0544-6856
ISSN (Online): 
IsoAbbr: Mod Trends Med Virol
NlmId: 0076444
123:123
JrId: 5899
long title: Molecular and cellular probes
short title: Mol Cell Probes
ISSN: 0890-8508
ISSN (Online): 1096-1194
IsoAbbr: Mol. Cell. Probes
NlmId: 8709751
123:123
JrId: 5900
long title: Modern trends in neurology
short title: Mod Trends Neurol
ISSN: 0544-6872
ISSN (Online): 
IsoAbbr: Mod Trends Neurol
NlmId: 0075472
123:123
JrId: 5901
long title: Modern trends in radiotherapy
short title: Mod Trends Radiother
ISSN: 0544-6937
ISSN (Online): 
IsoAbbr: Mod Trends Radiother
NlmId: 0076450
123:123
JrId: 5902
long title: Modern trends in rheumatology
short title: Mod Trends Rheumatol
ISSN: 0544-6945
ISSN (Online): 
IsoAbbr: Mod Trends Rheumatol
NlmId: 0073315
123:123
JrId: 5903
long title: Mykosen. Supplement
short title: Mykosen Suppl
ISSN: 0344-7677
ISSN (Online): 
IsoAbbr: Mykosen Suppl
NlmId: 8702151
123:123
JrId: 5904
long title: Nihon Geka Gakkai zasshi
short title: Nihon Geka Gakkai Zasshi
ISSN: 0301-4894
ISSN (Online): 1880-1129
IsoAbbr: Nihon Geka Gakkai Zasshi
NlmId: 0405405
123:123
JrId: 5905
long title: Modern trends in immunology
short title: Mod Trends Immunol
ISSN: 0544-6848
ISSN (Online): 
IsoAbbr: Mod Trends Immunol
NlmId: 0375305
123:123
JrId: 5906
long title: Modern trends in orthopaedics
short title: Mod Trends Orthop
ISSN: 0077-0159
ISSN (Online): 
IsoAbbr: Mod Trends Orthop
NlmId: 0035777
123:123
JrId: 5907
long title: Modern trends in plastic surgery
short title: Mod Trends Plast Surg
ISSN: 0544-6929
ISSN (Online): 
IsoAbbr: Mod Trends Plast Surg
NlmId: 18750050R
123:123
JrId: 5908
long title: Modern trends in surgery
short title: Mod Trends Surg
ISSN: 0544-6953
ISSN (Online): 
IsoAbbr: Mod Trends Surg
NlmId: 0400747
123:123
JrId: 5909
long title: Modern veterinary practice
short title: Mod Vet Pract
ISSN: 0362-8140
ISSN (Online): 
IsoAbbr: Mod Vet Pract
NlmId: 7802904
123:123
JrId: 5910
long title: Molecular & general genetics : MGG
short title: Mol Gen Genet
ISSN: 0026-8925
ISSN (Online): 
IsoAbbr: Mol. Gen. Genet.
NlmId: 0125036
123:123
JrId: 5911
long title: Molecular biology
short title: Mol Biol
ISSN: 0026-8933
ISSN (Online): 1608-3245
IsoAbbr: Mol. Biol. (N.Y.)
NlmId: 0131463
123:123
JrId: 5912
long title: Molecular pharmacology
short title: Mol Pharmacol
ISSN: 0026-895X
ISSN (Online): 1521-0111
IsoAbbr: Mol. Pharmacol.
NlmId: 0035623
123:123
JrId: 5913
long title: Molecular biology, biochemistry, and biophysics
short title: Mol Biol Biochem Biophys
ISSN: 0077-0221
ISSN (Online): 
IsoAbbr: Mol Biol Biochem Biophys
NlmId: 0173540
123:123
JrId: 5914
long title: Monthly bulletin of the Ministry of Health and the Public Health Laboratory Service
short title: Mon Bull Minist Health Public Health Lab Serv
ISSN: 0368-881X
ISSN (Online): 
IsoAbbr: Mon Bull Minist Health Public Health Lab Serv
NlmId: 7502630
123:123
JrId: 5915
long title: Molecular and cellular biochemistry
short title: Mol Cell Biochem
ISSN: 0300-8177
ISSN (Online): 1573-4919
IsoAbbr: Mol. Cell. Biochem.
NlmId: 0364456
123:123
JrId: 5916
long title: Monatshefte fur Veterinarmedizin
short title: Monatsh Veterinarmed
ISSN: 0026-9263
ISSN (Online): 
IsoAbbr: Monatsh Veterinarmed
NlmId: 2984796R
123:123
JrId: 5917
long title: Molecular biology reports
short title: Mol Biol Rep
ISSN: 0301-4851
ISSN (Online): 1573-4978
IsoAbbr: Mol. Biol. Rep.
NlmId: 0403234
123:123
JrId: 5918
long title: Molekuliarnaia biologiia
short title: Mol Biol (Mosk)
ISSN: 0026-8984
ISSN (Online): 
IsoAbbr: Mol. Biol. (Mosk.)
NlmId: 0105454
123:123
JrId: 5919
long title: Molecular and cellular biology
short title: Mol Cell Biol
ISSN: 0270-7306
ISSN (Online): 1098-5549
IsoAbbr: Mol. Cell. Biol.
NlmId: 8109087
123:123
JrId: 5920
long title: Molecular endocrinology (Baltimore, Md.)
short title: Mol Endocrinol
ISSN: 0888-8809
ISSN (Online): 1944-9917
IsoAbbr: Mol. Endocrinol.
NlmId: 8801431
123:123
JrId: 5921
long title: Monatsschrift fur Kinderheilkunde
short title: Monatsschr Kinderheilkd
ISSN: 0026-9298
ISSN (Online): 
IsoAbbr: Monatsschr Kinderheilkd
NlmId: 0400751
123:123
JrId: 5922
long title: Monatsschrift fur Ohrenheilkunde und Laryngo-Rhinologie
short title: Monatsschr Ohrenheilkd Laryngorhinol
ISSN: 0026-9328
ISSN (Online): 
IsoAbbr: Monatsschr Ohrenheilkd Laryngorhinol
NlmId: 7513648
123:123
JrId: 5923
long title: Monatsschrift fur Unfallheilkunde
short title: Monatsschr Unfallheilkd
ISSN: 0340-1669
ISSN (Online): 
IsoAbbr: Monatsschr Unfallheilkd
NlmId: 7611599
123:123
JrId: 5924
long title: Le monde dentaire
short title: Monde Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Monde Dent
NlmId: 9427225
123:123
JrId: 5925
long title: Monographs in pathology
short title: Monogr Pathol
ISSN: 0077-0922
ISSN (Online): 
IsoAbbr: Monogr Pathol
NlmId: 0416716
123:123
JrId: 5926
long title: Mondo odontostomatologico
short title: Mondo Odontostomatol
ISSN: 0026-9565
ISSN (Online): 
IsoAbbr: Mondo Odontostomatol
NlmId: 0421073
123:123
JrId: 5927
long title: Monographs in allergy
short title: Monogr Allergy
ISSN: 0077-0760
ISSN (Online): 
IsoAbbr: Monogr Allergy
NlmId: 0077707
123:123
JrId: 5928
long title: Mondo ortodontico
short title: Mondo Ortod
ISSN: 0391-2000
ISSN (Online): 
IsoAbbr: Mondo Ortod
NlmId: 7703267
123:123
JrId: 5929
long title: Molecular toxicology
short title: Mol Toxicol
ISSN: 0883-9492
ISSN (Online): 
IsoAbbr: Mol Toxicol
NlmId: 8711544
123:123
JrId: 5930
long title: Monographs of the American Association on Mental Deficiency
short title: Monogr Am Assoc Ment Defic
ISSN: 0098-7123
ISSN (Online): 
IsoAbbr: Monogr Am Assoc Ment Defic
NlmId: 7509014
123:123
JrId: 5931
long title: Monographs on atherosclerosis
short title: Monogr Atheroscler
ISSN: 0077-099X
ISSN (Online): 
IsoAbbr: Monogr Atheroscler
NlmId: 0362400
123:123
JrId: 5932
long title: Monographs in clinical cytology
short title: Monogr Clin Cytol
ISSN: 0077-0809
ISSN (Online): 1662-3827
IsoAbbr: Monogr Clin Cytol
NlmId: 0370161
123:123
JrId: 5933
long title: Monographs in developmental biology
short title: Monogr Dev Biol
ISSN: 0077-0825
ISSN (Online): 
IsoAbbr: Monogr Dev Biol
NlmId: 0207715
123:123
JrId: 5934
long title: Monographs on endocrinology
short title: Monogr Endocrinol
ISSN: 0077-1015
ISSN (Online): 
IsoAbbr: Monogr Endocrinol
NlmId: 0113567
123:123
JrId: 5935
long title: Monatsschrift Kinderheilkunde : Organ der Deutschen Gesellschaft fur Kinderheilkunde
short title: Monatsschr Kinderheilkd
ISSN: 0026-9298
ISSN (Online): 
IsoAbbr: Monatsschr Kinderheilkd
NlmId: 8206462
123:123
JrId: 5936
long title: Monographien aus dem Gesamtgebiete der Neurologie und Psychiatrie
short title: Monogr Gesamtgeb Neurol Psychiatr
ISSN: 0376-0464
ISSN (Online): 
IsoAbbr: Monogr Gesamtgeb Neurol Psychiatr
NlmId: 1301562
123:123
JrId: 5937
long title: Movement disorders : official journal of the Movement Disorder Society
short title: Mov Disord
ISSN: 0885-3185
ISSN (Online): 1531-8257
IsoAbbr: Mov. Disord.
NlmId: 8610688
123:123
JrId: 5938
long title: Natural immunity and cell growth regulation
short title: Nat Immun Cell Growth Regul
ISSN: 0254-7600
ISSN (Online): 
IsoAbbr: Nat. Immun. Cell Growth Regul.
NlmId: 8407979
123:123
JrId: 5939
long title: Monographien aus dem Gesamtgebiete der Psychiatrie
short title: Monogr Gesamtgeb Psychiatr Psychiatry Ser
ISSN: 0077-0671
ISSN (Online): 
IsoAbbr: Monogr Gesamtgeb Psychiatr Psychiatry Ser
NlmId: 0251404
123:123
JrId: 5940
long title: Monographs in human genetics
short title: Monogr Hum Genet
ISSN: 0077-0876
ISSN (Online): 
IsoAbbr: Monogr Hum Genet
NlmId: 7600568
123:123
JrId: 5941
long title: Neoplastic disease at various sites
short title: Monogr Neoplast Dis Var Sites
ISSN: 0463-2036
ISSN (Online): 
IsoAbbr: Monogr Neoplast Dis Var Sites
NlmId: 0400755
123:123
JrId: 5942
long title: Monographs in oral science
short title: Monogr Oral Sci
ISSN: 0077-0892
ISSN (Online): 1662-3843
IsoAbbr: Monogr Oral Sci
NlmId: 0327545
123:123
JrId: 5943
long title: National Institutes of Health consensus development conference consensus statement
short title: Natl Inst Health Consens Dev Conf Consens Statement
ISSN: 1048-566X
ISSN (Online): 
IsoAbbr: Natl Inst Health Consens Dev Conf Consens Statement
NlmId: 8500356
123:123
JrId: 5944
long title: Monographs in neural sciences
short title: Monogr Neural Sci
ISSN: 0300-5186
ISSN (Online): 
IsoAbbr: Monogr Neural Sci
NlmId: 0357002
123:123
JrId: 5945
long title: Monographs of the Physiological Society
short title: Monogr Physiol Soc
ISSN: 0079-2020
ISSN (Online): 
IsoAbbr: Monogr Physiol Soc
NlmId: 0401222
123:123
JrId: 5946
long title: Monograph of the American Association of Mental Deficiency
short title: Monogr Am Assoc Ment Defic
ISSN: 0098-7123
ISSN (Online): 
IsoAbbr: Monogr Am Assoc Ment Defic
NlmId: 8206810
123:123
JrId: 5947
long title: Monographs in population biology
short title: Monogr Popul Biol
ISSN: 0077-0930
ISSN (Online): 
IsoAbbr: Monogr Popul Biol
NlmId: 0151324
123:123
JrId: 5948
long title: Monographs of the Society for Research in Child Development
short title: Monogr Soc Res Child Dev
ISSN: 0037-976X
ISSN (Online): 1540-5834
IsoAbbr: Monogr Soc Res Child Dev
NlmId: 7508397
123:123
JrId: 5949
long title: Monographs in paediatrics
short title: Monogr Paediatr
ISSN: 0077-0914
ISSN (Online): 
IsoAbbr: Monogr Paediatr
NlmId: 1264740
123:123
JrId: 5950
long title: National Institutes of Health consensus development conference summary
short title: Natl Inst Health Consens Dev Conf Summ
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Inst Health Consens Dev Conf Summ
NlmId: 8301658
123:123
JrId: 5951
long title: Nihon Hotetsu Shika Gakkai zasshi
short title: Nihon Hotetsu Shika Gakkai Zasshi
ISSN: 0389-5386
ISSN (Online): 1883-177X
IsoAbbr: Nihon Hotetsu Shika Gakkai Zasshi
NlmId: 7505724
123:123
JrId: 5952
long title: Monographs in the surgical sciences
short title: Monogr Surg Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Monogr Surg Sci
NlmId: 0133452
123:123
JrId: 5953
long title: Monographs in virology
short title: Monogr Virol
ISSN: 0077-0965
ISSN (Online): 
IsoAbbr: Monogr Virol
NlmId: 0124434
123:123
JrId: 5954
long title: MULTIs
short title: Multis
ISSN: 0749-1611
ISSN (Online): 
IsoAbbr: Multis
NlmId: 8405401
123:123
JrId: 5955
long title: New England journal of human services
short title: N Engl J Hum Serv
ISSN: 0277-996X
ISSN (Online): 
IsoAbbr: N Engl J Hum Serv
NlmId: 8207591
123:123
JrId: 5956
long title: Montpellier medical
short title: Montp Med
ISSN: 
ISSN (Online): 
IsoAbbr: Montp Med
NlmId: 18820540R
123:123
JrId: 5957
long title: Morphologiai es igazsagugyi orvosi szemle
short title: Morphol Igazsagugyi Orv Sz
ISSN: 0540-889X
ISSN (Online): 
IsoAbbr: Morphol Igazsagugyi Orv Sz
NlmId: 0400757
123:123
JrId: 5958
long title: Morphologia medica
short title: Morphol Med
ISSN: 0172-9187
ISSN (Online): 
IsoAbbr: Morphol Med
NlmId: 8204929
123:123
JrId: 5959
long title: Morphologie et embryologie
short title: Morphol Embryol (Bucur)
ISSN: 0377-5038
ISSN (Online): 
IsoAbbr: Morphol Embryol (Bucur)
NlmId: 7512183
123:123
JrId: 5960
long title: The Mount Sinai journal of medicine, New York
short title: Mt Sinai J Med
ISSN: 0027-2507
ISSN (Online): 1931-7581
IsoAbbr: Mt. Sinai J. Med.
NlmId: 0241032
123:123
JrId: 5962
long title: Nichidai koku kagaku = Nihon University journal of oral science
short title: Nichidai Koko Kagaku
ISSN: 0385-0145
ISSN (Online): 
IsoAbbr: Nichidai Koko Kagaku
NlmId: 9425106
123:123
JrId: 5963
long title: Munca sanitara
short title: Munca Sanit
ISSN: 0027-318X
ISSN (Online): 
IsoAbbr: Munca Sanit
NlmId: 7609371
123:123
JrId: 5964
long title: MPS. Medical products salesman
short title: MPS
ISSN: 0192-432X
ISSN (Online): 
IsoAbbr: MPS
NlmId: 7905032
123:123
JrId: 5965
long title: Medical products sales : MPS : the official journal of the American Surgical Trade Association
short title: Med Prod Sales
ISSN: 0279-4802
ISSN (Online): 
IsoAbbr: Med Prod Sales
NlmId: 8202448
123:123
JrId: 5966
long title: Molekuliarnaia genetika, mikrobiologiia i virusologiia
short title: Mol Gen Mikrobiol Virusol
ISSN: 0208-0613
ISSN (Online): 
IsoAbbr: Mol. Gen. Mikrobiol. Virusol.
NlmId: 9315607
123:123
JrId: 5967
long title: MMW, Munchener medizinische Wochenschrift
short title: MMW Munch Med Wochenschr
ISSN: 0341-3098
ISSN (Online): 
IsoAbbr: MMW Munch Med Wochenschr
NlmId: 7801805
123:123
JrId: 5968
long title: Nursing mirror and midwives journal
short title: Nurs Mirror Midwives J
ISSN: 0143-2524
ISSN (Online): 
IsoAbbr: Nurs Mirror Midwives J
NlmId: 7708428
123:123
JrId: 5969
long title: News letter. Maine State Nurses' Association
short title: News Lett Maine State Nurses Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: News Lett Maine State Nurses Assoc
NlmId: 1300154
123:123
JrId: 5970
long title: News letter. Maine State Nurses' Association
short title: News Lett Maine State Nurses Assoc
ISSN: 0464-5855
ISSN (Online): 
IsoAbbr: News Lett Maine State Nurses Assoc
NlmId: 1300155
123:123
JrId: 5971
long title: NAACOG newsletter
short title: NAACOG Newsl
ISSN: 0889-0579
ISSN (Online): 
IsoAbbr: NAACOG Newsl
NlmId: 9107925
123:123
JrId: 5972
long title: News & Views : Rhode Island Nursing Magazine
short title: News Views
ISSN: 
ISSN (Online): 
IsoAbbr: News Views
NlmId: 9878932
123:123
JrId: 5973
long title: Munnpleien
short title: Munnpleien
ISSN: 0047-8377
ISSN (Online): 
IsoAbbr: Munnpleien
NlmId: 18840110R
123:123
JrId: 5974
long title: Muscle biology
short title: Muscle Biol
ISSN: 0090-0532
ISSN (Online): 
IsoAbbr: Muscle Biol
NlmId: 0350127
123:123
JrId: 5975
long title: Muscle & nerve
short title: Muscle Nerve
ISSN: 0148-639X
ISSN (Online): 1097-4598
IsoAbbr: Muscle Nerve
NlmId: 7803146
123:123
JrId: 5976
long title: Mutation research
short title: Mutat Res
ISSN: 0027-5107
ISSN (Online): 1873-135X
IsoAbbr: Mutat. Res.
NlmId: 0400763
123:123
JrId: 5977
long title: Morbidity and mortality weekly report. Surveillance summaries : MMWR / Centers for Disease Control
short title: Morb Mortal Wkly Rep Surveill Summ
ISSN: 0892-3787
ISSN (Online): 1545-8636
IsoAbbr: Morb Mortal Wkly Rep Surveill Summ
NlmId: 8400155
123:123
JrId: 5978
long title: Mycologia
short title: Mycologia
ISSN: 0027-5514
ISSN (Online): 1557-2536
IsoAbbr: Mycologia
NlmId: 0400764
123:123
JrId: 5979
long title: Mycopathologia et mycologia applicata
short title: Mycopathol Mycol Appl
ISSN: 0027-5530
ISSN (Online): 
IsoAbbr: Mycopathol Mycol Appl
NlmId: 7505688
123:123
JrId: 5980
long title: Mycopathologia
short title: Mycopathologia
ISSN: 0301-486X
ISSN (Online): 1573-0832
IsoAbbr: Mycopathologia
NlmId: 7505689
123:123
JrId: 5981
long title: Mykosen
short title: Mykosen
ISSN: 0027-5557
ISSN (Online): 
IsoAbbr: Mykosen
NlmId: 0400765
123:123
JrId: 5982
long title: Mycoses
short title: Mycoses
ISSN: 0933-7407
ISSN (Online): 1439-0507
IsoAbbr: Mycoses
NlmId: 8805008
123:123
JrId: 5983
long title: Monographs of the American Association on Mental Deficiency (1982)
short title: Monogr Am Assoc Ment Defic
ISSN: 0098-7123
ISSN (Online): 
IsoAbbr: Monogr Am Assoc Ment Defic
NlmId: 8301655
123:123
JrId: 5984
long title: Molecular and biochemical parasitology
short title: Mol Biochem Parasitol
ISSN: 0166-6851
ISSN (Online): 1872-9428
IsoAbbr: Mol. Biochem. Parasitol.
NlmId: 8006324
123:123
JrId: 5985
long title: The New England journal of medicine
short title: N Engl J Med
ISSN: 0028-4793
ISSN (Online): 1533-4406
IsoAbbr: N. Engl. J. Med.
NlmId: 0255562
123:123
JrId: 5986
long title: NAACOG technical bulletin
short title: NAACOG Tech Bull
ISSN: 0198-9227
ISSN (Online): 
IsoAbbr: NAACOG Tech Bull
NlmId: 8002791
123:123
JrId: 5987
long title: NADL journal
short title: NADL J
ISSN: 0360-5361
ISSN (Online): 
IsoAbbr: NADL J
NlmId: 0333620
123:123
JrId: 5988
long title: Nagoya journal of medical science
short title: Nagoya J Med Sci
ISSN: 0027-7622
ISSN (Online): 2186-3326
IsoAbbr: Nagoya J Med Sci
NlmId: 0412011
123:123
JrId: 5989
long title: Organizational dynamics
short title: Organ Dyn
ISSN: 0090-2616
ISSN (Online): 
IsoAbbr: Organ Dyn
NlmId: 9877787
123:123
JrId: 5990
long title: Nagoya medical journal
short title: Nagoya Med J
ISSN: 0027-7649
ISSN (Online): 
IsoAbbr: Nagoya Med. J.
NlmId: 0413417
123:123
JrId: 5991
long title: Die Nahrung
short title: Nahrung
ISSN: 0027-769X
ISSN (Online): 1521-3803
IsoAbbr: Nahrung
NlmId: 0142530
123:123
JrId: 5992
long title: Naika. Internal medicine
short title: Naika
ISSN: 0022-1961
ISSN (Online): 
IsoAbbr: Naika
NlmId: 0413541
123:123
JrId: 5993
long title: Nanr News
short title: NANR News
ISSN: 
ISSN (Online): 
IsoAbbr: NANR News
NlmId: 9879596
123:123
JrId: 5994
long title: Narodno zdravlje
short title: Nar Zdrav
ISSN: 0027-8025
ISSN (Online): 
IsoAbbr: Nar Zdrav
NlmId: 0404440
123:123
JrId: 5995
long title: Nasu suteshon : NS = Nurses' station quarterly
short title: Nasu Suteshon
ISSN: 0387-351X
ISSN (Online): 
IsoAbbr: Nasu Suteshon
NlmId: 8608530
123:123
JrId: 5996
long title: A report of the ... National Forum on Hospital and Health Affairs / conducted by the Graduate Program in Hospital Administration of Duke University. National Forum on Hospital and Health Affairs
short title: Rep Natl Forum Hosp Health Aff
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Natl Forum Hosp Health Aff
NlmId: 100961267
123:123
JrId: 5997
long title: National Cancer Institute monograph
short title: Natl Cancer Inst Monogr
ISSN: 0083-1921
ISSN (Online): 
IsoAbbr: Natl Cancer Inst Monogr
NlmId: 0216026
123:123
JrId: 5998
long title: National Institute on Drug Abuse research monograph series
short title: Natl Inst Drug Abuse Res Monogr Ser
ISSN: 0361-8595
ISSN (Online): 
IsoAbbr: Natl Inst Drug Abuse Res Monogr Ser
NlmId: 7610559
123:123
JrId: 5999
long title: National Cancer Institute research report
short title: Natl Cancer Inst Res Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Cancer Inst Res Rep
NlmId: 7509223
123:123
JrId: 6000
long title: NIDA research monograph
short title: NIDA Res Monogr
ISSN: 1046-9516
ISSN (Online): 
IsoAbbr: NIDA Res. Monogr.
NlmId: 8811762
123:123
JrId: 6001
long title: Bulletin (National Clearinghouse for Poison Control Centers (U.S.))
short title: Bull Natl Clgh Poison Control Cent
ISSN: 0049-5484
ISSN (Online): 
IsoAbbr: Bull Natl Clgh Poison Control Cent
NlmId: 7505324
123:123
JrId: 6002
long title: Proceedings. National Conference on Methadone Treatment
short title: Proc Natl Conf Methadone Treat
ISSN: 0360-263X
ISSN (Online): 
IsoAbbr: Proc Natl Conf Methadone Treat
NlmId: 7513674
123:123
JrId: 6003
long title: Nursing RSA = Verpleging RSA
short title: Nurs RSA
ISSN: 0258-1647
ISSN (Online): 
IsoAbbr: Nurs RSA
NlmId: 8703817
123:123
JrId: 6004
long title: National Conference on Dental Public Relations
short title: Natl Conf Dent Public Relat
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Conf Dent Public Relat
NlmId: 100961269
123:123
JrId: 6005
long title: [Preconference papers]. National Dental Health Conference
short title: Preconf Papers Natl Dent Health Conf (U S)
ISSN: 
ISSN (Online): 
IsoAbbr: Preconf Papers Natl Dent Health Conf (U S)
NlmId: 0020066
123:123
JrId: 6006
long title: National Institute of Animal Health quarterly
short title: Natl Inst Anim Health Q (Tokyo)
ISSN: 0027-951X
ISSN (Online): 
IsoAbbr: Natl Inst Anim Health Q (Tokyo)
NlmId: 0413132
123:123
JrId: 6007
long title: NCI monographs : a publication of the National Cancer Institute
short title: NCI Monogr
ISSN: 0893-2751
ISSN (Online): 
IsoAbbr: NCI Monogr
NlmId: 8610384
123:123
JrId: 6008
long title: NLN convention papers
short title: NLN Conv Pap
ISSN: 
ISSN (Online): 
IsoAbbr: NLN Conv Pap
NlmId: 0172707
123:123
JrId: 6009
long title: Transactions. National Safety Council. National Safety Congress
short title: Trans Natl Saf Congr
ISSN: 0197-050X
ISSN (Online): 
IsoAbbr: Trans Natl Saf Congr
NlmId: 24710250R
123:123
JrId: 6010
long title: NATNews
short title: NATNEWS
ISSN: 0027-6049
ISSN (Online): 
IsoAbbr: NATNEWS
NlmId: 1251427
123:123
JrId: 6011
long title: Nature
short title: Nature
ISSN: 0028-0836
ISSN (Online): 1476-4687
IsoAbbr: Nature
NlmId: 0410462
123:123
JrId: 6012
long title: Nature: New biology
short title: Nat New Biol
ISSN: 0090-0028
ISSN (Online): 
IsoAbbr: Nature New Biol.
NlmId: 0410463
123:123
JrId: 6013
long title: Die Naturwissenschaften
short title: Naturwissenschaften
ISSN: 0028-1042
ISSN (Online): 1432-1904
IsoAbbr: Naturwissenschaften
NlmId: 0400767
123:123
JrId: 6014
long title: Nauchni trudove. Sofia. Nauchno-izsledovatelski stomatologichen institut
short title: Nauchni Tr Nauchnoizsled Stomatol Inst (Sofiia)
ISSN: 0548-0191
ISSN (Online): 
IsoAbbr: Nauchni Tr Nauchnoizsled Stomatol Inst (Sofiia)
NlmId: 20910490R
123:123
JrId: 6015
long title: National safety news
short title: Natl Saf News
ISSN: 0028-0100
ISSN (Online): 
IsoAbbr: Natl Saf News
NlmId: 18930380R
123:123
JrId: 6016
long title: Nauchni trudove na Visshiia meditsinski institut, Sofiia
short title: Nauchni Tr Vissh Med Inst Sofiia
ISSN: 0525-0889
ISSN (Online): 
IsoAbbr: Nauchni Tr Vissh Med Inst Sofiia
NlmId: 7902092
123:123
JrId: 6017
long title: Naunyn-Schmiedeberg's archives of pharmacology
short title: Naunyn Schmiedebergs Arch Pharmacol
ISSN: 0028-1298
ISSN (Online): 1432-1912
IsoAbbr: Naunyn Schmiedebergs Arch. Pharmacol.
NlmId: 0326264
123:123
JrId: 6018
long title: North Carolina dental journal
short title: N C Dent J
ISSN: 0091-164X
ISSN (Online): 
IsoAbbr: N C Dent J
NlmId: 0365327
123:123
JrId: 6019
long title: North Carolina medical journal
short title: N C Med J
ISSN: 0029-2559
ISSN (Online): 
IsoAbbr: N C Med J
NlmId: 2984805R
123:123
JrId: 6020
long title: The Nebraska medical journal
short title: Nebr Med J
ISSN: 0091-6730
ISSN (Online): 
IsoAbbr: Nebr Med J
NlmId: 0326156
123:123
JrId: 6021
long title: Nebraska nurse
short title: Nebr Nurse
ISSN: 0028-1921
ISSN (Online): 
IsoAbbr: Nebr Nurse
NlmId: 19010060R
123:123
JrId: 6022
long title: Nebraska Symposium on Motivation. Nebraska Symposium on Motivation
short title: Nebr Symp Motiv
ISSN: 0146-7875
ISSN (Online): 
IsoAbbr: Nebr Symp Motiv
NlmId: 0315565
123:123
JrId: 6023
long title: Nederlands militair geneeskundig tijdschrift
short title: Ned Milit Geneeskd Tijdschr
ISSN: 0028-2103
ISSN (Online): 
IsoAbbr: Ned Milit Geneeskd Tijdschr
NlmId: 0413420
123:123
JrId: 6024
long title: Nephrology news & issues
short title: Nephrol News Issues
ISSN: 0896-1263
ISSN (Online): 
IsoAbbr: Nephrol News Issues
NlmId: 8709753
123:123
JrId: 6025
long title: NursingConnections
short title: Nursingconnections
ISSN: 0895-2809
ISSN (Online): 
IsoAbbr: Nursingconnections
NlmId: 8809326
123:123
JrId: 6026
long title: Nursing economic$
short title: Nurs Econ
ISSN: 0746-1739
ISSN (Online): 
IsoAbbr: Nurs Econ
NlmId: 8404213
123:123
JrId: 6027
long title: Nederlands tandartsenblad
short title: Ned Tandartsenbl
ISSN: 0028-2111
ISSN (Online): 
IsoAbbr: Ned Tandartsenbl
NlmId: 2984801R
123:123
JrId: 6028
long title: Nederlands tijdschrift voor geneeskunde
short title: Ned Tijdschr Geneeskd
ISSN: 0028-2162
ISSN (Online): 1876-8784
IsoAbbr: Ned Tijdschr Geneeskd
NlmId: 0400770
123:123
JrId: 6029
long title: Nursing practice (Edinburgh, Scotland)
short title: Nurs Pract
ISSN: 0266-6146
ISSN (Online): 
IsoAbbr: Nurs Pract
NlmId: 8508166
123:123
JrId: 6030
long title: Nursing success today
short title: Nurs Success Today
ISSN: 0743-6726
ISSN (Online): 
IsoAbbr: Nurs Success Today
NlmId: 8410115
123:123
JrId: 6031
long title: Nursing standard : official newspaper of the Royal College of Nursing
short title: Nurs Stand
ISSN: 0029-6570
ISSN (Online): 
IsoAbbr: Nurs Stand
NlmId: 8508427
123:123
JrId: 6032
long title: Nederlands tijdschrift voor de psychologie en haar grensgebieden
short title: Ned Tijdschr Psychol
ISSN: 0028-2235
ISSN (Online): 
IsoAbbr: Ned Tijdschr Psychol
NlmId: 0375313
123:123
JrId: 6033
long title: Nederlands tijdschrift voor tandheelkunde
short title: Ned Tijdschr Tandheelkd
ISSN: 0028-2200
ISSN (Online): 
IsoAbbr: Ned Tijdschr Tandheelkd
NlmId: 0400771
123:123
JrId: 6034
long title: Nederlandsch tijdschrift voor verloskunde en gynaecologie
short title: Ned Tijdschr Verloskd Gynaecol
ISSN: 0301-2247
ISSN (Online): 
IsoAbbr: Ned Tijdschr Verloskd Gynaecol
NlmId: 0375707
123:123
JrId: 6035
long title: Neirofiziologiia = Neurophysiology
short title: Neirofiziologiia
ISSN: 0028-2561
ISSN (Online): 
IsoAbbr: Neirofiziologiia
NlmId: 0231364
123:123
JrId: 6036
long title: Navy medicine
short title: Navy Med
ISSN: 0895-8211
ISSN (Online): 
IsoAbbr: Navy Med
NlmId: 8708694
123:123
JrId: 6037
long title: Neoplasma
short title: Neoplasma
ISSN: 0028-2685
ISSN (Online): 
IsoAbbr: Neoplasma
NlmId: 0377266
123:123
JrId: 6039
long title: Nephron
short title: Nephron
ISSN: 0028-2766
ISSN (Online): 1423-0186
IsoAbbr: Nephron
NlmId: 0331777
123:123
JrId: 6040
long title: Nephrology nurse
short title: Nephrol Nurse
ISSN: 0164-4386
ISSN (Online): 
IsoAbbr: Nephrol Nurse
NlmId: 7909387
123:123
JrId: 6041
long title: Nervnaia sistema / Leningradskii ordena Lenina gosudarstvennyi universitet imeni A.A. Zhdanova, Fiziologicheskii institut imeni akad. A.A. Ukhtomskogo
short title: Nerv Sist
ISSN: 0470-6625
ISSN (Online): 
IsoAbbr: Nerv Sist
NlmId: 8209802
123:123
JrId: 6042
long title: Nevada RNformation
short title: Nev Rnformation
ISSN: 0273-4117
ISSN (Online): 
IsoAbbr: Nev Rnformation
NlmId: 9878814
123:123
JrId: 6043
long title: Der Nervenarzt
short title: Nervenarzt
ISSN: 0028-2804
ISSN (Online): 1433-0407
IsoAbbr: Nervenarzt
NlmId: 0400773
123:123
JrId: 6044
long title: The Netherlands journal of medicine
short title: Neth J Med
ISSN: 0300-2977
ISSN (Online): 1872-9061
IsoAbbr: Neth J Med
NlmId: 0356133
123:123
JrId: 6045
long title: Neue Munchner Beitrage zur Geschichte der Medizin und Naturwissenschaften. Medizinhistorische Reihe
short title: Neue Munch Beitr Gesch Med Naturwiss Medizinhist Reihe
ISSN: 0300-8371
ISSN (Online): 
IsoAbbr: Neue Munch Beitr Gesch Med Naturwiss Medizinhist Reihe
NlmId: 0332363
123:123
JrId: 6046
long title: Nephrologie
short title: Nephrologie
ISSN: 0250-4960
ISSN (Online): 
IsoAbbr: Nephrologie
NlmId: 8011169
123:123
JrId: 6047
long title: Neurobiology of aging
short title: Neurobiol Aging
ISSN: 0197-4580
ISSN (Online): 1558-1497
IsoAbbr: Neurobiol. Aging
NlmId: 8100437
123:123
JrId: 6048
long title: Neurobehavioral toxicology
short title: Neurobehav Toxicol
ISSN: 0191-3581
ISSN (Online): 
IsoAbbr: Neurobehav Toxicol
NlmId: 8001482
123:123
JrId: 6049
long title: Neurobiology
short title: Neurobiology
ISSN: 0300-8819
ISSN (Online): 
IsoAbbr: Neurobiology
NlmId: 7610562
123:123
JrId: 6050
long title: Neurochemical research
short title: Neurochem Res
ISSN: 0364-3190
ISSN (Online): 1573-6903
IsoAbbr: Neurochem. Res.
NlmId: 7613461
123:123
JrId: 6051
long title: Neurochirurgia
short title: Neurochirurgia (Stuttg)
ISSN: 0028-3819
ISSN (Online): 
IsoAbbr: Neurochirurgia (Stuttg)
NlmId: 0400774
123:123
JrId: 6052
long title: Neuro-Chirurgie
short title: Neurochirurgie
ISSN: 0028-3770
ISSN (Online): 
IsoAbbr: Neurochirurgie
NlmId: 0401057
123:123
JrId: 6053
long title: Neurobehavioral toxicology and teratology
short title: Neurobehav Toxicol Teratol
ISSN: 0275-1380
ISSN (Online): 
IsoAbbr: Neurobehav Toxicol Teratol
NlmId: 8104162
123:123
JrId: 6054
long title: Neuroepidemiology
short title: Neuroepidemiology
ISSN: 0251-5350
ISSN (Online): 1423-0208
IsoAbbr: Neuroepidemiology
NlmId: 8218700
123:123
JrId: 6055
long title: Neuropathology and applied neurobiology
short title: Neuropathol Appl Neurobiol
ISSN: 0305-1846
ISSN (Online): 1365-2990
IsoAbbr: Neuropathol. Appl. Neurobiol.
NlmId: 7609829
123:123
JrId: 6056
long title: Neurocirugia
short title: Neurocirugia
ISSN: 0047-9411
ISSN (Online): 
IsoAbbr: Neurocirugia
NlmId: 19020070R
123:123
JrId: 6057
long title: Neuroendocrinology
short title: Neuroendocrinology
ISSN: 0028-3835
ISSN (Online): 1423-0194
IsoAbbr: Neuroendocrinology
NlmId: 0035665
123:123
JrId: 6058
long title: Neurological research
short title: Neurol Res
ISSN: 0161-6412
ISSN (Online): 1743-1328
IsoAbbr: Neurol. Res.
NlmId: 7905298
123:123
JrId: 6059
long title: Neurology India
short title: Neurol India
ISSN: 0028-3886
ISSN (Online): 1998-4022
IsoAbbr: Neurol India
NlmId: 0042005
123:123
JrId: 6060
long title: Neurologia medico-chirurgica
short title: Neurol Med Chir (Tokyo)
ISSN: 0470-8105
ISSN (Online): 1349-8029
IsoAbbr: Neurol. Med. Chir. (Tokyo)
NlmId: 0400775
123:123
JrId: 6061
long title: Neurologia i neurochirurgia polska
short title: Neurol Neurochir Pol
ISSN: 0028-3843
ISSN (Online): 
IsoAbbr: Neurol. Neurochir. Pol.
NlmId: 0101265
123:123
JrId: 6062
long title: Neurologia, neurochirurgia i psychiatria polska
short title: Neurol Neurochir Psychiatr Pol
ISSN: 
ISSN (Online): 
IsoAbbr: Neurol Neurochir Psychiatr Pol
NlmId: 2984836R
123:123
JrId: 6063
long title: Neurologia, neurocirugia, psiquiatria
short title: Neurol Neurocir Psiquiatr
ISSN: 0028-3851
ISSN (Online): 
IsoAbbr: Neurol Neurocir Psiquiatr
NlmId: 0106331
123:123
JrId: 6065
long title: NYO [reports]. U.S. Atomic Energy Commission
short title: NYO Rep
ISSN: 0099-278X
ISSN (Online): 
IsoAbbr: NYO Rep
NlmId: 21830590R
123:123
JrId: 6066
long title: Neurologia, psihiatria, neurochirurgia
short title: Neurol Psihiatr Neurochir
ISSN: 0028-386X
ISSN (Online): 
IsoAbbr: Neurol Psihiatr Neurochir
NlmId: 7503838
123:123
JrId: 6067
long title: No shinkei geka. Neurological surgery
short title: No Shinkei Geka
ISSN: 0301-2603
ISSN (Online): 1882-1251
IsoAbbr: No Shinkei Geka
NlmId: 0377015
123:123
JrId: 6068
long title: Neurologija
short title: Neurologija
ISSN: 0350-9559
ISSN (Online): 
IsoAbbr: Neurologija
NlmId: 7808791
123:123
JrId: 6069
long title: Neurology
short title: Neurology
ISSN: 0028-3878
ISSN (Online): 1526-632X
IsoAbbr: Neurology
NlmId: 0401060
123:123
JrId: 6071
long title: Neuropadiatrie
short title: Neuropadiatrie
ISSN: 0028-3797
ISSN (Online): 
IsoAbbr: Neuropadiatrie
NlmId: 0260671
123:123
JrId: 6074
long title: Neuropatologia polska
short title: Neuropatol Pol
ISSN: 0028-3894
ISSN (Online): 
IsoAbbr: Neuropatol Pol
NlmId: 0020712
123:123
JrId: 6075
long title: New Zealand nursing forum
short title: N Z Nurs Forum
ISSN: 0110-7968
ISSN (Online): 
IsoAbbr: N Z Nurs Forum
NlmId: 7802207
123:123
JrId: 6076
long title: Neuropediatrics
short title: Neuropediatrics
ISSN: 0174-304X
ISSN (Online): 1439-1899
IsoAbbr: Neuropediatrics
NlmId: 8101187
123:123
JrId: 6077
long title: Neuropharmacology
short title: Neuropharmacology
ISSN: 0028-3908
ISSN (Online): 1873-7064
IsoAbbr: Neuropharmacology
NlmId: 0236217
123:123
JrId: 6078
long title: Neuropeptides
short title: Neuropeptides
ISSN: 0143-4179
ISSN (Online): 1532-2785
IsoAbbr: Neuropeptides
NlmId: 8103156
123:123
JrId: 6079
long title: Neuropsychiatrie de l'enfance et de l'adolescence
short title: Neuropsychiatr Enfance Adolesc
ISSN: 0222-9617
ISSN (Online): 
IsoAbbr: Neuropsychiatr Enfance Adolesc
NlmId: 7905300
123:123
JrId: 6080
long title: Neuropsihijatrija
short title: Neuropsihijatrija
ISSN: 0047-9438
ISSN (Online): 
IsoAbbr: Neuropsihijatrija
NlmId: 0400776
123:123
JrId: 6081
long title: Neurosurgery
short title: Neurosurgery
ISSN: 0148-396X
ISSN (Online): 1524-4040
IsoAbbr: Neurosurgery
NlmId: 7802914
123:123
JrId: 6082
long title: Neuropsychobiology
short title: Neuropsychobiology
ISSN: 0302-282X
ISSN (Online): 1423-0224
IsoAbbr: Neuropsychobiology
NlmId: 7512895
123:123
JrId: 6083
long title: Neuropsychologia
short title: Neuropsychologia
ISSN: 0028-3932
ISSN (Online): 1873-3514
IsoAbbr: Neuropsychologia
NlmId: 0020713
123:123
JrId: 6084
long title: Neuroscience and behavioral physiology
short title: Neurosci Behav Physiol
ISSN: 0097-0549
ISSN (Online): 1573-899X
IsoAbbr: Neurosci. Behav. Physiol.
NlmId: 0330471
123:123
JrId: 6085
long title: Neuroradiology
short title: Neuroradiology
ISSN: 0028-3940
ISSN (Online): 1432-1920
IsoAbbr: Neuroradiology
NlmId: 1302751
123:123
JrId: 6086
long title: Neurosciences research
short title: Neurosci Res (N Y)
ISSN: 0077-7846
ISSN (Online): 
IsoAbbr: Neurosci. Res.
NlmId: 0435453
123:123
JrId: 6087
long title: Neuroscience
short title: Neuroscience
ISSN: 0306-4522
ISSN (Online): 1873-7544
IsoAbbr: Neuroscience
NlmId: 7605074
123:123
JrId: 6088
long title: Neurosciences Research Program bulletin
short title: Neurosci Res Program Bull
ISSN: 0028-3967
ISSN (Online): 
IsoAbbr: Neurosci Res Program Bull
NlmId: 7509226
123:123
JrId: 6089
long title: Nevada Nurses Association Quarterly Newsletter
short title: Nev Nurses Assoc Q Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Nev Nurses Assoc Q Newsl
NlmId: 9875612
123:123
JrId: 6090
long title: New Istanbul contribution to clinical science
short title: New Istanbul Contrib Clin Sci
ISSN: 0028-5447
ISSN (Online): 
IsoAbbr: New Istanbul Contrib Clin Sci
NlmId: 0377267
123:123
JrId: 6091
long title: The National engineer
short title: Natl Eng
ISSN: 0027-9218
ISSN (Online): 
IsoAbbr: Natl Eng
NlmId: 9877852
123:123
JrId: 6092
long title: The New physician
short title: New Physician
ISSN: 0028-6451
ISSN (Online): 
IsoAbbr: New Physician
NlmId: 0377016
123:123
JrId: 6093
long title: The New York times magazine
short title: N Y Times Mag
ISSN: 0028-7822
ISSN (Online): 
IsoAbbr: N Y Times Mag
NlmId: 9877816
123:123
JrId: 6094
long title: New Zealand School Dental Service gazette
short title: N Z Sch Dent Serv Gaz
ISSN: 0110-327X
ISSN (Online): 
IsoAbbr: N Z Sch Dent Serv Gaz
NlmId: 7703975
123:123
JrId: 6095
long title: News Bulletin - Indian Dental Association
short title: News Bull Indian Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: News Bull Indian Dent Assoc
NlmId: 9877634
123:123
JrId: 6096
long title: News Letter_ Florence Nightingale International Nurses Association
short title: News Lett Florence Nightingale Int Nurs Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: News Lett Florence Nightingale Int Nurs Assoc
NlmId: 9875611
123:123
JrId: 6097
long title: The Newsletter of biomedical safety & standards
short title: Newsl Biomed Saf Stand
ISSN: 1080-9775
ISSN (Online): 
IsoAbbr: Newsl Biomed Saf Stand
NlmId: 0352003
123:123
JrId: 6098
long title: Newsette - Department of Health National League of Nurses, Manila, Philippines
short title: Newsette
ISSN: 0418-7199
ISSN (Online): 
IsoAbbr: Newsette
NlmId: 7507318
123:123
JrId: 6099
long title: Newsletter. International College of Dentists. India Section
short title: Newsl Int Coll Dent India Sect
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Int Coll Dent India Sect
NlmId: 1260704
123:123
JrId: 6100
long title: Newsletter. American Academy of Implant Dentistry
short title: Newsl Am Acad Implant Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Am Acad Implant Dent
NlmId: 0256711
123:123
JrId: 6101
long title: Newsletter. Wisconsin League for Nursing
short title: Newsl Wis League Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Wis League Nurs
NlmId: 0242753
123:123
JrId: 6102
long title: Niedersachsisches Zahnarzteblatt
short title: Niedersachs Zahnarztebl
ISSN: 0173-6868
ISSN (Online): 
IsoAbbr: Niedersachs Zahnarztebl
NlmId: 7907434
123:123
JrId: 6103
long title: Nicaragua Odontologica
short title: Nicar Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: Nicar Odontol
NlmId: 9875613
123:123
JrId: 6104
long title: The Nigerian nurse
short title: Niger Nurse
ISSN: 0331-4448
ISSN (Online): 
IsoAbbr: Niger Nurse
NlmId: 0225531
123:123
JrId: 6105
long title: Nihon Igaku Hoshasen Gakkai zasshi. Nippon acta radiologica
short title: Nihon Igaku Hoshasen Gakkai Zasshi
ISSN: 0048-0428
ISSN (Online): 1347-7951
IsoAbbr: Nihon Igaku Hoshasen Gakkai Zasshi
NlmId: 0413544
123:123
JrId: 6106
long title: New Jersey League for Nursing news
short title: N J League Nurs News
ISSN: 0047-9780
ISSN (Online): 
IsoAbbr: N J League Nurs News
NlmId: 7507308
123:123
JrId: 6107
long title: New Jersey nurse
short title: N J Nurse
ISSN: 0196-4895
ISSN (Online): 
IsoAbbr: N J Nurse
NlmId: 7907163
123:123
JrId: 6108
long title: Njsna Newsletter
short title: NJSNA Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: NJSNA Newsl
NlmId: 9875616
123:123
JrId: 6109
long title: Perspectives
short title: Perspectives (Montclair)
ISSN: 0191-6556
ISSN (Online): 
IsoAbbr: Perspectives (Montclair)
NlmId: 7901355
123:123
JrId: 6110
long title: NLN publications
short title: NLN Publ
ISSN: 
ISSN (Online): 
IsoAbbr: NLN Publ
NlmId: 9870012
123:123
JrId: 6111
long title: New Mexico dental journal
short title: N M Dent J
ISSN: 0028-6176
ISSN (Online): 
IsoAbbr: N M Dent J
NlmId: 7512900
123:123
JrId: 6112
long title: New Mexico nurse
short title: N M Nurse
ISSN: 0028-6273
ISSN (Online): 
IsoAbbr: N M Nurse
NlmId: 7806629
123:123
JrId: 6113
long title: Den Norske tannlaegeforenings tidende
short title: Nor Tannlaegeforen Tid
ISSN: 0029-2303
ISSN (Online): 
IsoAbbr: Nor Tannlaegeforen Tid
NlmId: 0414136
123:123
JrId: 6114
long title: Nordisk hygienisk tidskrift
short title: Nord Hyg Tidskr
ISSN: 0029-1374
ISSN (Online): 
IsoAbbr: Nord Hyg Tidskr
NlmId: 7511514
123:123
JrId: 6115
long title: Nordisk hygienisk tidskrift. Supplementum
short title: Nord Hyg Tidskr Suppl
ISSN: 0300-9122
ISSN (Online): 
IsoAbbr: Nord Hyg Tidskr Suppl
NlmId: 0246623
123:123
JrId: 6116
long title: Nordisk medicin
short title: Nord Med
ISSN: 0029-1420
ISSN (Online): 
IsoAbbr: Nord Med
NlmId: 0401001
123:123
JrId: 6117
long title: Nordisk psykiatrisk tidsskrift. Nordic journal of psychiatry
short title: Nord Psykiatr Tidsskr
ISSN: 0029-1455
ISSN (Online): 
IsoAbbr: Nord Psykiatr Tidsskr
NlmId: 0401002
123:123
JrId: 6118
long title: Nordisk veterinaermedicin
short title: Nord Vet Med
ISSN: 0029-1579
ISSN (Online): 
IsoAbbr: Nord Vet Med
NlmId: 0203744
123:123
JrId: 6119
long title: Normale und pathologische Anatomie
short title: Norm Pathol Anat (Stuttg)
ISSN: 0303-2418
ISSN (Online): 
IsoAbbr: Norm Pathol Anat (Stuttg)
NlmId: 0246434
123:123
JrId: 6120
long title: Northwest dentistry
short title: Northwest Dent
ISSN: 0029-2915
ISSN (Online): 
IsoAbbr: Northwest Dent
NlmId: 0401073
123:123
JrId: 6121
long title: Northwest medicine
short title: Northwest Med
ISSN: 0029-3385
ISSN (Online): 
IsoAbbr: Northwest Med
NlmId: 0407175
123:123
JrId: 6122
long title: Dental research and graduate study
short title: Dent Res Grad Study
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Res Grad Study
NlmId: 0376544
123:123
JrId: 6123
long title: La Nouvelle presse medicale
short title: Nouv Presse Med
ISSN: 0301-1518
ISSN (Online): 
IsoAbbr: Nouv Presse Med
NlmId: 0312552
123:123
JrId: 6124
long title: Nouvelle revue francaise d'hematologie
short title: Nouv Rev Fr Hematol
ISSN: 
ISSN (Online): 
IsoAbbr: Nouv Rev Fr Hematol
NlmId: 7909092
123:123
JrId: 6125
long title: Nouvelle revue francaise d'hematologie_ blood cells
short title: Nouv Rev Fr Hematol Blood Cells
ISSN: 
ISSN (Online): 
IsoAbbr: Nouv Rev Fr Hematol Blood Cells
NlmId: 7701899
123:123
JrId: 6126
long title: Novosti meditsinskogo priborostroeniia
short title: Nov Med Priborostr
ISSN: 0300-9106
ISSN (Online): 
IsoAbbr: Nov Med Priborostr
NlmId: 0170720
123:123
JrId: 6127
long title: Novosti meditsinskoi tekhniki
short title: Nov Med Tekh
ISSN: 0321-2165
ISSN (Online): 
IsoAbbr: Nov Med Tekh
NlmId: 7706624
123:123
JrId: 6128
long title: Nowotwory
short title: Nowotwory
ISSN: 0029-540X
ISSN (Online): 
IsoAbbr: Nowotwory
NlmId: 0401003
123:123
JrId: 6129
long title: The Nova Scotia medical bulletin
short title: N S Med Bull
ISSN: 0029-5094
ISSN (Online): 
IsoAbbr: N S Med Bull
NlmId: 0404445
123:123
JrId: 6130
long title: Bulletin - National Tuberculosis Association
short title: Bull Natl Tuberc Assoc
ISSN: 0893-1119
ISSN (Online): 
IsoAbbr: Bull Natl Tuberc Assoc
NlmId: 7505328
123:123
JrId: 6131
long title: Bulletin - National Tuberculosis and Respiratory Disease Association
short title: Bull Natl Tuberc Respir Dis Assoc
ISSN: 0028-0313
ISSN (Online): 
IsoAbbr: Bull Natl Tuberc Respir Dis Assoc
NlmId: 7505327
123:123
JrId: 6132
long title: Nuclear-Medizin
short title: Nucl Med (Stuttg)
ISSN: 
ISSN (Online): 
IsoAbbr: Nucl Med (Stuttg)
NlmId: 7607194
123:123
JrId: 6133
long title: Nucleic acids research
short title: Nucleic Acids Res
ISSN: 0305-1048
ISSN (Online): 1362-4962
IsoAbbr: Nucleic Acids Res.
NlmId: 0411011
123:123
JrId: 6134
long title: Nuklearmedizin. Nuclear medicine
short title: Nuklearmedizin
ISSN: 0029-5566
ISSN (Online): 
IsoAbbr: Nuklearmedizin
NlmId: 7609387
123:123
JrId: 6135
long title: Nucleic acids symposium series
short title: Nucleic Acids Symp Ser
ISSN: 0261-3166
ISSN (Online): 
IsoAbbr: Nucleic Acids Symp. Ser.
NlmId: 8007206
123:123
JrId: 6136
long title: Nuntius radiologicus
short title: Nunt Radiol
ISSN: 0029-6120
ISSN (Online): 
IsoAbbr: Nunt Radiol
NlmId: 0401005
123:123
JrId: 6137
long title: Nurse Educators Opportunities And Innovations
short title: Nurse Educ Oppor Innov
ISSN: 
ISSN (Online): 
IsoAbbr: Nurse Educ Oppor Innov
NlmId: 9880100
123:123
JrId: 6138
long title: Nuovi annali d'igiene e microbiologia
short title: Nuovi Ann Ig Microbiol
ISSN: 0029-6287
ISSN (Online): 
IsoAbbr: Nuovi Ann Ig Microbiol
NlmId: 0404446
123:123
JrId: 6139
long title: Nursing care
short title: Nurs Care
ISSN: 0091-2379
ISSN (Online): 
IsoAbbr: Nurs Care
NlmId: 0366141
123:123
JrId: 6140
long title: The Nursing clinics of North America
short title: Nurs Clin North Am
ISSN: 0029-6465
ISSN (Online): 1558-1357
IsoAbbr: Nurs. Clin. North Am.
NlmId: 0042033
123:123
JrId: 6141
long title: Nursing education monographs
short title: Nurs Educ Monogr
ISSN: 0078-2831
ISSN (Online): 
IsoAbbr: Nurs Educ Monogr
NlmId: 19230370R
123:123
JrId: 6142
long title: Nutrition and cancer
short title: Nutr Cancer
ISSN: 0163-5581
ISSN (Online): 1532-7914
IsoAbbr: Nutr Cancer
NlmId: 7905040
123:123
JrId: 6143
long title: Nursing forum
short title: Nurs Forum
ISSN: 0029-6473
ISSN (Online): 1744-6198
IsoAbbr: Nurs Forum
NlmId: 0401006
123:123
JrId: 6144
long title: Nursing homes
short title: Nurs Homes
ISSN: 0029-649X
ISSN (Online): 
IsoAbbr: Nurs Homes
NlmId: 19230390R
123:123
JrId: 6145
long title: The Nursing journal of India
short title: Nurs J India
ISSN: 0029-6503
ISSN (Online): 
IsoAbbr: Nurs J India
NlmId: 0376403
123:123
JrId: 6146
long title: Nursing mirror
short title: Nurs Mirror
ISSN: 0029-6511
ISSN (Online): 
IsoAbbr: Nurs Mirror
NlmId: 7708429
123:123
JrId: 6147
long title: Nursing forum
short title: Nurs Forum (Auckl)
ISSN: 0110-0890
ISSN (Online): 
IsoAbbr: Nurs Forum (Auckl)
NlmId: 7508031
123:123
JrId: 6148
long title: The Nursing journal of Singapore
short title: Nurs J Singapore
ISSN: 0067-5814
ISSN (Online): 
IsoAbbr: Nurs J Singapore
NlmId: 0411330
123:123
JrId: 6149
long title: Nursing Montreal
short title: Nurs Montreal
ISSN: 0710-6157
ISSN (Online): 
IsoAbbr: Nurs Montreal
NlmId: 7905824
123:123
JrId: 6150
long title: Nursing news
short title: Nurs News
ISSN: 0029-6538
ISSN (Online): 
IsoAbbr: Nurs News
NlmId: 0061156
123:123
JrId: 6151
long title: Nursing news
short title: Nurs News (Meriden)
ISSN: 0029-652X
ISSN (Online): 
IsoAbbr: Nurs News (Meriden)
NlmId: 16410070R
123:123
JrId: 6152
long title: Nursing outlook
short title: Nurs Outlook
ISSN: 0029-6554
ISSN (Online): 1528-3968
IsoAbbr: Nurs Outlook
NlmId: 0401075
123:123
JrId: 6153
long title: Nursing papers. Perspectives en nursing
short title: Nurs Pap
ISSN: 0318-1006
ISSN (Online): 
IsoAbbr: Nurs Pap
NlmId: 7609832
123:123
JrId: 6154
long title: Nursing research
short title: Nurs Res
ISSN: 0029-6562
ISSN (Online): 1538-9847
IsoAbbr: Nurs Res
NlmId: 0376404
123:123
JrId: 6155
long title: Nursing Research Conference
short title: Nurs Res Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Nurs Res Conf
NlmId: 0100153
123:123
JrId: 6156
long title: Nursing research report
short title: Nurs Res Rep
ISSN: 0044-7781
ISSN (Online): 
IsoAbbr: Nurs Res Rep
NlmId: 0101770
123:123
JrId: 6157
long title: Nursing science
short title: Nurs Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Nurs Sci
NlmId: 2984807R
123:123
JrId: 6158
long title: Nursing times
short title: Nurs Times
ISSN: 0954-7762
ISSN (Online): 
IsoAbbr: Nurs Times
NlmId: 0423236
123:123
JrId: 6159
long title: ha-Ahot be-Yisrael
short title: Ahot Beyisrael
ISSN: 0048-1165
ISSN (Online): 
IsoAbbr: Ahot Beyisrael
NlmId: 2985175R
123:123
JrId: 6160
long title: The Nurse practitioner
short title: Nurse Pract
ISSN: 0361-1817
ISSN (Online): 1538-8662
IsoAbbr: Nurse Pract
NlmId: 7603663
123:123
JrId: 6161
long title: Nursing
short title: Nursing (Brux)
ISSN: 0029-6457
ISSN (Online): 
IsoAbbr: Nursing (Brux)
NlmId: 19230340R
123:123
JrId: 6162
long title: Nursing
short title: Nursing
ISSN: 0360-4039
ISSN (Online): 1538-8689
IsoAbbr: Nursing
NlmId: 7600137
123:123
JrId: 6163
long title: Nutrition abstracts and reviews
short title: Nutr Abstr Rev
ISSN: 0029-6619
ISSN (Online): 
IsoAbbr: Nutr Abstr Rev
NlmId: 7803155
123:123
JrId: 6164
long title: Nursing
short title: Nursing (Lond)
ISSN: 0142-0372
ISSN (Online): 
IsoAbbr: Nursing (Lond)
NlmId: 8009575
123:123
JrId: 6165
long title: NursingLife
short title: Nurs Life
ISSN: 0279-3091
ISSN (Online): 
IsoAbbr: Nurs Life
NlmId: 8208357
123:123
JrId: 6166
long title: Neuroscience and biobehavioral reviews
short title: Neurosci Biobehav Rev
ISSN: 0149-7634
ISSN (Online): 1873-7528
IsoAbbr: Neurosci Biobehav Rev
NlmId: 7806090
123:123
JrId: 6167
long title: Neuroscience research. Supplement : the official journal of the Japan Neuroscience Society
short title: Neurosci Res Suppl
ISSN: 0921-8696
ISSN (Online): 
IsoAbbr: Neurosci. Res. Suppl.
NlmId: 8508422
123:123
JrId: 6168
long title: New era nursing image international : NENI
short title: New Era Nurs Image Int
ISSN: 0794-4373
ISSN (Online): 
IsoAbbr: New Era Nurs Image Int
NlmId: 8612860
123:123
JrId: 6169
long title: The National underwriter. Life & health insurance edition
short title: Natl Underwrit Life Health
ISSN: 0028-033X
ISSN (Online): 
IsoAbbr: Natl Underwrit Life Health
NlmId: 7909783
123:123
JrId: 6170
long title: Neurochemical pathology
short title: Neurochem Pathol
ISSN: 0734-600X
ISSN (Online): 
IsoAbbr: Neurochem Pathol
NlmId: 8310818
123:123
JrId: 6171
long title: Nursing administration quarterly
short title: Nurs Adm Q
ISSN: 0363-9568
ISSN (Online): 1550-5103
IsoAbbr: Nurs Adm Q
NlmId: 7703976
123:123
JrId: 6172
long title: Nutritio et dieta_ European review of nutrition and dietetics
short title: Nutr Dieta Eur Rev Nutr Diet
ISSN: 0550-4031
ISSN (Online): 
IsoAbbr: Nutr Dieta Eur Rev Nutr Diet
NlmId: 0250415
123:123
JrId: 6173
long title: Neurotoxicology
short title: Neurotoxicology
ISSN: 0161-813X
ISSN (Online): 1872-9711
IsoAbbr: Neurotoxicology
NlmId: 7905589
123:123
JrId: 6174
long title: Neuroscience research
short title: Neurosci Res
ISSN: 0168-0102
ISSN (Online): 1872-8111
IsoAbbr: Neurosci. Res.
NlmId: 8500749
123:123
JrId: 6175
long title: NIHAE bulletin
short title: NIHAE Bull
ISSN: 0378-6196
ISSN (Online): 
IsoAbbr: NIHAE Bull
NlmId: 7909392
123:123
JrId: 6176
long title: Nederlands tijdschrift voor gerontologie
short title: Ned Tijdschr Gerontol
ISSN: 0378-1186
ISSN (Online): 
IsoAbbr: Ned Tijdschr Gerontol
NlmId: 0246274
123:123
JrId: 6177
long title: Nutrition and metabolism
short title: Nutr Metab
ISSN: 0029-6678
ISSN (Online): 
IsoAbbr: Nutr Metab
NlmId: 0330472
123:123
JrId: 6178
long title: Nurse educator
short title: Nurse Educ
ISSN: 0363-3624
ISSN (Online): 1538-9855
IsoAbbr: Nurse Educ
NlmId: 7701902
123:123
JrId: 6179
long title: Nurses Lamp
short title: Nurses Lamp
ISSN: 0885-5854
ISSN (Online): 
IsoAbbr: Nurses Lamp
NlmId: 9875104
123:123
JrId: 6180
long title: National hospital and health care
short title: Natl Hosp Health Care
ISSN: 0312-794X
ISSN (Online): 
IsoAbbr: Natl Hosp Health Care
NlmId: 7513650
123:123
JrId: 6181
long title: Nutrition reviews
short title: Nutr Rev
ISSN: 0029-6643
ISSN (Online): 1753-4887
IsoAbbr: Nutr. Rev.
NlmId: 0376405
123:123
JrId: 6182
long title: The New York journal of dentistry
short title: N Y J Dent
ISSN: 0028-7296
ISSN (Online): 
IsoAbbr: N Y J Dent
NlmId: 0401062
123:123
JrId: 6183
long title: Nouvelles - Comite international catholique des infirmieres et assistantes medico-sociales. News - International Committee of Catholic Nurses and Medico-Social Workers
short title: Nouv Com Int Cathol Infirm Assist Med Soc
ISSN: 0926-3209
ISSN (Online): 
IsoAbbr: Nouv Com Int Cathol Infirm Assist Med Soc
NlmId: 7701468
123:123
JrId: 6184
long title: The New York state dental journal
short title: N Y State Dent J
ISSN: 0028-7571
ISSN (Online): 
IsoAbbr: N Y State Dent J
NlmId: 0414634
123:123
JrId: 6185
long title: Newsletter - Springfield Dental Society
short title: Newsl Springfield Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Springfield Dent Soc
NlmId: 9877609
123:123
JrId: 6186
long title: Nuclear medicine communications
short title: Nucl Med Commun
ISSN: 0143-3636
ISSN (Online): 1473-5628
IsoAbbr: Nucl Med Commun
NlmId: 8201017
123:123
JrId: 6187
long title: New York state journal of medicine
short title: N Y State J Med
ISSN: 0028-7628
ISSN (Online): 
IsoAbbr: N Y State J Med
NlmId: 0401064
123:123
JrId: 6188
long title: Nursing Quebec
short title: Nurs Que
ISSN: 0381-6419
ISSN (Online): 
IsoAbbr: Nurs Que
NlmId: 7908787
123:123
JrId: 6189
long title: New York state nurse
short title: N Y State Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: N Y State Nurse
NlmId: 0247735
123:123
JrId: 6190
long title: Nursing leadership
short title: Nurs Leadersh
ISSN: 0164-7865
ISSN (Online): 
IsoAbbr: Nurs Leadersh
NlmId: 7905038
123:123
JrId: 6191
long title: Nursing science quarterly
short title: Nurs Sci Q
ISSN: 0894-3184
ISSN (Online): 1552-7409
IsoAbbr: Nurs Sci Q
NlmId: 8805022
123:123
JrId: 6192
long title: Nutrition and health
short title: Nutr Health
ISSN: 0260-1060
ISSN (Online): 
IsoAbbr: Nutr Health
NlmId: 8306569
123:123
JrId: 6193
long title: New York University journal of dentistry
short title: N Y Univ J Dent
ISSN: 0028-7865
ISSN (Online): 
IsoAbbr: N Y Univ J Dent
NlmId: 19110650R
123:123
JrId: 6194
long title: Nursing focus
short title: Nurs Focus
ISSN: 0144-4069
ISSN (Online): 
IsoAbbr: Nurs Focus
NlmId: 8000188
123:123
JrId: 6195
long title: NYSSNTA journal
short title: NYSSNTA J
ISSN: 0145-3300
ISSN (Online): 
IsoAbbr: NYSSNTA J
NlmId: 7612820
123:123
JrId: 6196
long title: National Institutes of Health consensus development conference summaries
short title: Natl Inst Health Consens Dev Conf Summ
ISSN: 0195-6213
ISSN (Online): 
IsoAbbr: Natl Inst Health Consens Dev Conf Summ
NlmId: 7905296
123:123
JrId: 6197
long title: The New Zealand dental journal
short title: N Z Dent J
ISSN: 0028-8047
ISSN (Online): 
IsoAbbr: N Z Dent J
NlmId: 0401065
123:123
JrId: 6198
long title: The New Zealand medical journal
short title: N Z Med J
ISSN: 0028-8446
ISSN (Online): 1175-8716
IsoAbbr: N. Z. Med. J.
NlmId: 0401067
123:123
JrId: 6199
long title: New Zealand hospital
short title: N Z Hosp
ISSN: 0111-4042
ISSN (Online): 
IsoAbbr: N Z Hosp
NlmId: 7613464
123:123
JrId: 6200
long title: The New Zealand nursing journal. Kai tiaki
short title: N Z Nurs J
ISSN: 0028-8535
ISSN (Online): 
IsoAbbr: N Z Nurs J
NlmId: 19110850R
123:123
JrId: 6201
long title: Nursing management
short title: Nurs Manage
ISSN: 0744-6314
ISSN (Online): 1538-8670
IsoAbbr: Nurs Manage
NlmId: 8219243
123:123
JrId: 6202
long title: Bulletin - N. Z. Society of Periodontology
short title: Bull N Z Soc Periodontol
ISSN: 
ISSN (Online): 
IsoAbbr: Bull N Z Soc Periodontol
NlmId: 7505323
123:123
JrId: 6203
long title: New Zealand veterinary journal
short title: N Z Vet J
ISSN: 0048-0169
ISSN (Online): 
IsoAbbr: N Z Vet J
NlmId: 0021406
123:123
JrId: 6204
long title: Obstetrics and gynecology
short title: Obstet Gynecol
ISSN: 0029-7844
ISSN (Online): 1873-233X
IsoAbbr: Obstet Gynecol
NlmId: 0401101
123:123
JrId: 6205
long title: Occasional newsletter (Lindsay Club)
short title: Occas Newsl Lindsay Club
ISSN: 
ISSN (Online): 
IsoAbbr: Occas Newsl Lindsay Club
NlmId: 8803871
123:123
JrId: 6206
long title: Obstetrics and gynecology annual
short title: Obstet Gynecol Annu
ISSN: 0091-3332
ISSN (Online): 
IsoAbbr: Obstet Gynecol Annu
NlmId: 0322340
123:123
JrId: 6208
long title: Obstetrical & gynecological survey
short title: Obstet Gynecol Surv
ISSN: 0029-7828
ISSN (Online): 1533-9866
IsoAbbr: Obstet Gynecol Surv
NlmId: 0401007
123:123
JrId: 6209
long title: Nursing journal
short title: Nurs J (Manila)
ISSN: 
ISSN (Online): 
IsoAbbr: Nurs J (Manila)
NlmId: 7906917
123:123
JrId: 6210
long title: Nursing careers
short title: Nurs Careers
ISSN: 0273-7124
ISSN (Online): 
IsoAbbr: Nurs Careers
NlmId: 8214544
123:123
JrId: 6211
long title: Nursing educators microworld
short title: Nurs Educ Microworld
ISSN: 0893-1356
ISSN (Online): 
IsoAbbr: Nurs Educ Microworld
NlmId: 8812203
123:123
JrId: 6212
long title: Occupational Health
short title: Occup Health (Auckl)
ISSN: 
ISSN (Online): 
IsoAbbr: Occup Health (Auckl)
NlmId: 9881881
123:123
JrId: 6213
long title: Occupational health_ a journal for occupational health nurses
short title: Occup Health (Lond)
ISSN: 0029-7917
ISSN (Online): 
IsoAbbr: Occup Health (Lond)
NlmId: 0021263
123:123
JrId: 6214
long title: Occupational health nursing
short title: Occup Health Nurs
ISSN: 0029-7933
ISSN (Online): 
IsoAbbr: Occup Health Nurs
NlmId: 0200443
123:123
JrId: 6215
long title: The Occupational health nurse
short title: Occup Health Nurse (Auckl)
ISSN: 
ISSN (Online): 
IsoAbbr: Occup Health Nurse (Auckl)
NlmId: 0254561
123:123
JrId: 6216
long title: Occupational health & safety (Waco, Tex.)
short title: Occup Health Saf
ISSN: 0362-4064
ISSN (Online): 
IsoAbbr: Occup Health Saf
NlmId: 7610574
123:123
JrId: 6217
long title: Acta Academiae Medicinae Wuhan = Wu-han i hsueh yuan hsueh pao
short title: Acta Acad Med Wuhan
ISSN: 0253-3316
ISSN (Online): 
IsoAbbr: Acta Acad Med Wuhan
NlmId: 8300028
123:123
JrId: 6218
long title: Occupational health review
short title: Occup Health Rev
ISSN: 0029-7941
ISSN (Online): 
IsoAbbr: Occup Health Rev
NlmId: 0401102
123:123
JrId: 6219
long title: Odont
short title: Odont
ISSN: 0105-189X
ISSN (Online): 
IsoAbbr: Odont
NlmId: 7605677
123:123
JrId: 6220
long title: Odontes
short title: Odontes
ISSN: 0472-5069
ISSN (Online): 
IsoAbbr: Odontes
NlmId: 19320020R
123:123
JrId: 6222
long title: Odontiatrike
short title: Odontiatriki
ISSN: 0377-1970
ISSN (Online): 
IsoAbbr: Odontiatriki
NlmId: 0437224
123:123
JrId: 6223
long title: Rivista di odontoiatria degli Amici di Brugg
short title: Riv Odontoiatr Amici Brugg
ISSN: 0393-4780
ISSN (Online): 
IsoAbbr: Riv Odontoiatr Amici Brugg
NlmId: 8502436
123:123
JrId: 6224
long title: Odontologia bonaerense. / FOPBA, Federacion Odontologica de la Pcia. de Bs. As
short title: Ondontol Bonaer
ISSN: 0326-8454
ISSN (Online): 
IsoAbbr: Ondontol Bonaer
NlmId: 9317168
123:123
JrId: 6225
long title: Odontoiatria pratica
short title: Odontoiatr Prat
ISSN: 0390-6000
ISSN (Online): 
IsoAbbr: Odontoiatr Prat
NlmId: 7610578
123:123
JrId: 6226
long title: Odontoiatria_ revista ibero-americana de medicina de la boca
short title: Odontoiatr Rev Iberoam Med Boca
ISSN: 0029-8395
ISSN (Online): 
IsoAbbr: Odontoiatr Rev Iberoam Med Boca
NlmId: 19320110R
123:123
JrId: 6227
long title: Odontologia
short title: Odontol Mexico
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol Mexico
NlmId: 9816310
123:123
JrId: 6228
long title: Odontologia Atual
short title: Odontol Atual
ISSN: 0473-7865
ISSN (Online): 
IsoAbbr: Odontol Atual
NlmId: 9875642
123:123
JrId: 6229
long title: Odontologia dinamica
short title: Odontol Din
ISSN: 0078-334X
ISSN (Online): 
IsoAbbr: Odontol Din
NlmId: 0155161
123:123
JrId: 6230
long title: Rivista di odontostomatologia e implantoprotesi
short title: Riv Odontostomatol Implantoprotesi
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Odontostomatol Implantoprotesi
NlmId: 8411976
123:123
JrId: 6231
long title: Odontologia capixaba
short title: Odontol Capixaba
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol Capixaba
NlmId: 19320170R
123:123
JrId: 6232
long title: Odontologie Conservatrice
short title: Odontol Conserv
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol Conserv
NlmId: 9870007
123:123
JrId: 6233
long title: Odontological bulletin
short title: Odontol Bull
ISSN: 0029-8433
ISSN (Online): 
IsoAbbr: Odontol Bull
NlmId: 19320300R
123:123
JrId: 6234
long title: Odontologia chilena
short title: Odontol Chil
ISSN: 0029-8417
ISSN (Online): 
IsoAbbr: Odontol Chil
NlmId: 0313241
123:123
JrId: 6235
long title: Odontologiska foreningens tidskrift
short title: Odontol Foren Tidskr
ISSN: 0029-8468
ISSN (Online): 
IsoAbbr: Odontol Foren Tidskr
NlmId: 0404450
123:123
JrId: 6236
long title: Odontologia Jalisciense
short title: Odontol Jalisc
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol Jalisc
NlmId: 9883848
123:123
JrId: 6237
long title: Odontologia Peruana
short title: Odontol Peru
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol Peru
NlmId: 9877854
123:123
JrId: 6238
long title: Odontologisk revy
short title: Odontol Revy
ISSN: 0029-8441
ISSN (Online): 
IsoAbbr: Odontol Revy
NlmId: 0404451
123:123
JrId: 6239
long title: Your Oklahoma Dental Association journal
short title: Your Okla Dent Assoc J
ISSN: 0149-2594
ISSN (Online): 
IsoAbbr: Your Okla Dent Assoc J
NlmId: 7706679
123:123
JrId: 6240
long title: Arsbok. Odontologiska samfundet i Finland
short title: Arsb Odontol Samf Finl
ISSN: 0078-3358
ISSN (Online): 
IsoAbbr: Arsb Odontol Samf Finl
NlmId: 19320330R
123:123
JrId: 6241
long title: Odontologisk tidskrift
short title: Odontol Tidskr
ISSN: 0472-514X
ISSN (Online): 
IsoAbbr: Odontol Tidskr
NlmId: 0270517
123:123
JrId: 6243
long title: Odontologia uruguaya
short title: Odontol Urug
ISSN: 0029-8425
ISSN (Online): 
IsoAbbr: Odontol Urug
NlmId: 0401103
123:123
JrId: 6244
long title: El Odontologo
short title: Odontologo
ISSN: 0472-5158
ISSN (Online): 
IsoAbbr: Odontologo
NlmId: 7605087
123:123
JrId: 6245
long title: Odontologia
short title: Odontologia (Lima)
ISSN: 0471-0215
ISSN (Online): 
IsoAbbr: Odontologia (Lima)
NlmId: 2984091R
123:123
JrId: 6246
long title: Shigaku = Odontology_ journal of Nihon Dental College
short title: Shigaku
ISSN: 0029-8484
ISSN (Online): 
IsoAbbr: Shigaku
NlmId: 1275704
123:123
JrId: 6247
long title: Odontoprotesi
short title: Odontoprotesi
ISSN: 0029-8492
ISSN (Online): 
IsoAbbr: Odontoprotesi
NlmId: 19320390R
123:123
JrId: 6248
long title: OHMS digest
short title: OHMS Dig
ISSN: 
ISSN (Online): 
IsoAbbr: OHMS Dig
NlmId: 9875494
123:123
JrId: 6249
long title: Odontostomatologike proodos
short title: Odontostomatol Proodos
ISSN: 0029-8506
ISSN (Online): 
IsoAbbr: Odontostomatol Proodos
NlmId: 0401104
123:123
JrId: 6250
long title: Das Offentliche Gesundheitswesen
short title: Offentl Gesundheitswes
ISSN: 0029-8573
ISSN (Online): 
IsoAbbr: Offentl Gesundheitswes
NlmId: 0107170
123:123
JrId: 6251
long title: Oftalmologicheskii zhurnal
short title: Oftalmol Zh
ISSN: 0030-0675
ISSN (Online): 
IsoAbbr: Oftalmol Zh
NlmId: 0401105
123:123
JrId: 6252
long title: Obstetrics and gynecology clinics of North America
short title: Obstet Gynecol Clin North Am
ISSN: 0889-8545
ISSN (Online): 1558-0474
IsoAbbr: Obstet. Gynecol. Clin. North Am.
NlmId: 8709551
123:123
JrId: 6253
long title: The Ohio dental journal
short title: Ohio Dent J
ISSN: 0030-087X
ISSN (Online): 
IsoAbbr: Ohio Dent J
NlmId: 0365664
123:123
JrId: 6254
long title: Osterreichische Zahnprothetik
short title: Osterr Zahnprothet
ISSN: 0250-4839
ISSN (Online): 
IsoAbbr: Osterr Zahnprothet
NlmId: 7901350
123:123
JrId: 6255
long title: Ohio nurses review
short title: Ohio Nurses Rev
ISSN: 0030-0993
ISSN (Online): 
IsoAbbr: Ohio Nurses Rev
NlmId: 19330290R
123:123
JrId: 6256
long title: OH. Osteopathic hospitals
short title: OH
ISSN: 0161-0007
ISSN (Online): 
IsoAbbr: OH
NlmId: 7800066
123:123
JrId: 6257
long title: The Ohio State medical journal
short title: Ohio State Med J
ISSN: 0030-1124
ISSN (Online): 
IsoAbbr: Ohio State Med J
NlmId: 0401013
123:123
JrId: 6258
long title: Okajimas folia anatomica Japonica
short title: Okajimas Folia Anat Jpn
ISSN: 0030-154X
ISSN (Online): 1881-1736
IsoAbbr: Okajimas Folia Anat Jpn
NlmId: 0401014
123:123
JrId: 6259
long title: The Oklahoma nurse
short title: Okla Nurse
ISSN: 0030-1787
ISSN (Online): 
IsoAbbr: Okla Nurse
NlmId: 19330740R
123:123
JrId: 6260
long title: Omnia medica et therapeutica
short title: Omnia Med Ther
ISSN: 0030-2260
ISSN (Online): 
IsoAbbr: Omnia Med Ther
NlmId: 0212414
123:123
JrId: 6261
long title: Ohio medicine : journal of the Ohio State Medical Association
short title: Ohio Med
ISSN: 0892-2454
ISSN (Online): 
IsoAbbr: Ohio Med
NlmId: 8703563
123:123
JrId: 6262
long title: ONA journal
short title: ONA J
ISSN: 0098-4337
ISSN (Online): 
IsoAbbr: ONA J
NlmId: 7508036
123:123
JrId: 6263
long title: One on one
short title: One One
ISSN: 0270-6628
ISSN (Online): 
IsoAbbr: One One
NlmId: 8005054
123:123
JrId: 6264
long title: Onkologie
short title: Onkologie
ISSN: 0378-584X
ISSN (Online): 1423-0240
IsoAbbr: Onkologie
NlmId: 7808556
123:123
JrId: 6265
long title: Oncology
short title: Oncology
ISSN: 0030-2414
ISSN (Online): 1423-0232
IsoAbbr: Oncology
NlmId: 0135054
123:123
JrId: 6266
long title: Ophthalmology
short title: Ophthalmology
ISSN: 0161-6420
ISSN (Online): 1549-4713
IsoAbbr: Ophthalmology
NlmId: 7802443
123:123
JrId: 6267
long title: The Onderstepoort journal of veterinary research
short title: Onderstepoort J Vet Res
ISSN: 0030-2465
ISSN (Online): 2219-0635
IsoAbbr: Onderstepoort J. Vet. Res.
NlmId: 0401107
123:123
JrId: 6268
long title: OR manager
short title: OR Manager
ISSN: 8756-8047
ISSN (Online): 
IsoAbbr: OR Manager
NlmId: 8700332
123:123
JrId: 6269
long title: Ontario dentist
short title: Ont Dent
ISSN: 0300-5275
ISSN (Online): 
IsoAbbr: Ont Dent
NlmId: 0360775
123:123
JrId: 6270
long title: Ontogenez
short title: Ontogenez
ISSN: 0475-1450
ISSN (Online): 
IsoAbbr: Ontogenez
NlmId: 0341527
123:123
JrId: 6271
long title: Ophthalmic surgery
short title: Ophthalmic Surg
ISSN: 0022-023X
ISSN (Online): 
IsoAbbr: Ophthalmic Surg
NlmId: 0241035
123:123
JrId: 6272
long title: Ophthalmic seminars
short title: Ophthalmic Semin
ISSN: 0361-249X
ISSN (Online): 
IsoAbbr: Ophthalmic Semin
NlmId: 7607784
123:123
JrId: 6273
long title: Ophthalmic research
short title: Ophthalmic Res
ISSN: 0030-3747
ISSN (Online): 1423-0259
IsoAbbr: Ophthalmic Res.
NlmId: 0267442
123:123
JrId: 6274
long title: Ophthalmologica. Journal international d'ophtalmologie. International journal of ophthalmology. Zeitschrift fur Augenheilkunde
short title: Ophthalmologica
ISSN: 0030-3755
ISSN (Online): 1423-0267
IsoAbbr: Ophthalmologica
NlmId: 0054655
123:123
JrId: 6275
long title: Ganka. Ophthalmology
short title: Ganka
ISSN: 0016-4488
ISSN (Online): 
IsoAbbr: Ganka
NlmId: 2984765R
123:123
JrId: 6276
long title: Ophthalmic paediatrics and genetics
short title: Ophthalmic Paediatr Genet
ISSN: 0167-6784
ISSN (Online): 
IsoAbbr: Ophthalmic Paediatr Genet
NlmId: 8206832
123:123
JrId: 6277
long title: Optometry and vision science : official publication of the American Academy of Optometry
short title: Optom Vis Sci
ISSN: 1040-5488
ISSN (Online): 1538-9235
IsoAbbr: Optom Vis Sci
NlmId: 8904931
123:123
JrId: 6278
long title: Optica acta
short title: Opt Acta (Lond)
ISSN: 0030-3909
ISSN (Online): 
IsoAbbr: Opt Acta (Lond)
NlmId: 0401203
123:123
JrId: 6279
long title: OR tech
short title: OR Tech
ISSN: 0275-4622
ISSN (Online): 
IsoAbbr: OR Tech
NlmId: 7802445
123:123
JrId: 6280
long title: Oral health
short title: Oral Health
ISSN: 0030-4204
ISSN (Online): 
IsoAbbr: Oral Health
NlmId: 7511948
123:123
JrId: 6281
long title: Oral hygiene
short title: Oral Hyg
ISSN: 1076-0644
ISSN (Online): 
IsoAbbr: Oral Hyg
NlmId: 0135425
123:123
JrId: 6282
long title: Oral implantology
short title: Oral Implantol
ISSN: 0048-2064
ISSN (Online): 
IsoAbbr: Oral Implantol
NlmId: 0256003
123:123
JrId: 6283
long title: Oral sciences reviews
short title: Oral Sci Rev
ISSN: 0300-4759
ISSN (Online): 
IsoAbbr: Oral Sci Rev
NlmId: 0361042
123:123
JrId: 6284
long title: Oral surgery, oral medicine, and oral pathology
short title: Oral Surg Oral Med Oral Pathol
ISSN: 0030-4220
ISSN (Online): 
IsoAbbr: Oral Surg. Oral Med. Oral Pathol.
NlmId: 0376406
123:123
JrId: 6285
long title: Orange County Dental Society Bulletin
short title: Orange Cty Dent Soc Bull
ISSN: 0471-7406
ISSN (Online): 
IsoAbbr: Orange Cty Dent Soc Bull
NlmId: 9877927
123:123
JrId: 6286
long title: Bulletin officiel du Conseil national de l'Ordre / Ordre national des chirurgiens-dentistes
short title: Ordre Natl Chir Dent Cons Natl Bull Off
ISSN: 0755-2378
ISSN (Online): 
IsoAbbr: Ordre Natl Chir Dent Cons Natl Bull Off
NlmId: 19420280R
123:123
JrId: 6287
long title: The Oregon nurse
short title: Oreg Nurse
ISSN: 0030-4751
ISSN (Online): 
IsoAbbr: Oreg Nurse
NlmId: 1276216
123:123
JrId: 6288
long title: Oregon state dental journal
short title: Oreg State Dent J
ISSN: 
ISSN (Online): 
IsoAbbr: Oreg State Dent J
NlmId: 0157227
123:123
JrId: 6289
long title: Organizational behavior and human performance
short title: Organ Behav Hum Perform
ISSN: 0030-5073
ISSN (Online): 
IsoAbbr: Organ Behav Hum Perform
NlmId: 0312747
123:123
JrId: 6290
long title: Origins of life
short title: Orig Life
ISSN: 0302-1688
ISSN (Online): 
IsoAbbr: Orig. Life
NlmId: 0420542
123:123
JrId: 6291
long title: Origins of life and evolution of the biosphere : the journal of the International Society for the Study of the Origin of Life
short title: Orig Life Evol Biosph
ISSN: 0169-6149
ISSN (Online): 1573-0875
IsoAbbr: Orig Life Evol Biosph
NlmId: 8610391
123:123
JrId: 6292
long title: Orizzonti della ortopedia odierna e della riabilitazione
short title: Orizz Ortop Odie Riabil
ISSN: 0030-5626
ISSN (Online): 
IsoAbbr: Orizz Ortop Odie Riabil
NlmId: 0401023
123:123
JrId: 6293
long title: Operations research
short title: Oper Res
ISSN: 0030-364X
ISSN (Online): 1526-5463
IsoAbbr: Oper Res
NlmId: 19410300R
123:123
JrId: 6294
long title: ORL_ journal for oto-rhino-laryngology and its related specialties
short title: ORL J Otorhinolaryngol Relat Spec
ISSN: 0301-1569
ISSN (Online): 1423-0275
IsoAbbr: ORL J. Otorhinolaryngol. Relat. Spec.
NlmId: 0334721
123:123
JrId: 6295
long title: L' Orthodontie francaise
short title: Orthod Fr
ISSN: 0078-6608
ISSN (Online): 
IsoAbbr: Orthod Fr
NlmId: 0200547
123:123
JrId: 6296
long title: The Orthodontist
short title: Orthodontist
ISSN: 0048-2250
ISSN (Online): 
IsoAbbr: Orthodontist
NlmId: 0375457
123:123
JrId: 6297
long title: The Orthopedic clinics of North America
short title: Orthop Clin North Am
ISSN: 0030-5898
ISSN (Online): 1558-1373
IsoAbbr: Orthop. Clin. North Am.
NlmId: 0254463
123:123
JrId: 6298
long title: Seikeigeka. Orthopedic surgery
short title: Seikei Geka
ISSN: 0030-5901
ISSN (Online): 
IsoAbbr: Seikei Geka
NlmId: 0413745
123:123
JrId: 6299
long title: QRB. Quality review bulletin
short title: QRB Qual Rev Bull
ISSN: 0097-5990
ISSN (Online): 
IsoAbbr: QRB Qual Rev Bull
NlmId: 7504127
123:123
JrId: 6300
long title: Ortodoncia
short title: Ortodoncia
ISSN: 0030-5936
ISSN (Online): 
IsoAbbr: Ortodoncia
NlmId: 0376410
123:123
JrId: 6301
long title: Ortodontia
short title: Ortodontia
ISSN: 0030-5944
ISSN (Online): 
IsoAbbr: Ortodontia
NlmId: 0270147
123:123
JrId: 6302
long title: Ortopedia maxilar
short title: Ortop Maxilar
ISSN: 0473-436X
ISSN (Online): 
IsoAbbr: Ortop Maxilar
NlmId: 8010181
123:123
JrId: 6303
long title: Ortopediia travmatologiia i protezirovanie
short title: Ortop Travmatol Protez
ISSN: 0030-5987
ISSN (Online): 
IsoAbbr: Ortop Travmatol Protez
NlmId: 0376411
123:123
JrId: 6304
long title: Orvosi hetilap
short title: Orv Hetil
ISSN: 0030-6002
ISSN (Online): 1788-6120
IsoAbbr: Orv Hetil
NlmId: 0376412
123:123
JrId: 6305
long title: Osaka city medical journal
short title: Osaka City Med J
ISSN: 0030-6096
ISSN (Online): 
IsoAbbr: Osaka City Med J
NlmId: 0376413
123:123
JrId: 6306
long title: Ospedali d'Italia - chirurgia
short title: Osp Ital Chir
ISSN: 0030-6266
ISSN (Online): 
IsoAbbr: Osp Ital Chir
NlmId: 0376414
123:123
JrId: 6307
long title: Odontologia Clinica
short title: Odontol Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol Clin
NlmId: 9883953
123:123
JrId: 6308
long title: L' Ospedale maggiore
short title: Osp Maggiore
ISSN: 0369-7843
ISSN (Online): 
IsoAbbr: Osp Maggiore
NlmId: 0022210
123:123
JrId: 6309
long title: L'Ospedale psichiatrico
short title: Osp Psichiatr
ISSN: 0048-2285
ISSN (Online): 
IsoAbbr: Osp Psichiatr
NlmId: 0312304
123:123
JrId: 6310
long title: Oesterreichische Dentisten Zeitschrift
short title: Osterr Dent Z
ISSN: 0029-9006
ISSN (Online): 
IsoAbbr: Osterr Dent Z
NlmId: 0404452
123:123
JrId: 6311
long title: Osterreichische Hebammenzeitung
short title: Osterr Hebammenztg
ISSN: 0048-1432
ISSN (Online): 
IsoAbbr: Osterr Hebammenztg
NlmId: 19320540R
123:123
JrId: 6312
long title: Osterreichische Krankenpflegezeitschrift
short title: Osterr Krankenpflegez
ISSN: 0303-4461
ISSN (Online): 
IsoAbbr: Osterr Krankenpflegez
NlmId: 0423177
123:123
JrId: 6313
long title: Osterreichische Schwesternzeitung
short title: Osterr Schwesternztg
ISSN: 0029-9480
ISSN (Online): 
IsoAbbr: Osterr Schwesternztg
NlmId: 0423200
123:123
JrId: 6314
long title: Der Orthopade
short title: Orthopade
ISSN: 0085-4530
ISSN (Online): 1433-0431
IsoAbbr: Orthopade
NlmId: 0331266
123:123
JrId: 6315
long title: Osterreichische Zeitschrift fur Erforschung und Bekampfung der Krebskrankheit
short title: Osterr Z Erforsch Bekampf Krebskr
ISSN: 0300-8703
ISSN (Online): 
IsoAbbr: Osterr Z Erforsch Bekampf Krebskr
NlmId: 7513401
123:123
JrId: 6317
long title: Osterreichische Zeitschrift fur Stomatologie
short title: Osterr Z Stomatol
ISSN: 0029-9642
ISSN (Online): 
IsoAbbr: Osterr Z Stomatol
NlmId: 1272426
123:123
JrId: 6318
long title: Das Osterreichische Zahntechniker Handwerk
short title: Osterr Zahntech Handwerk
ISSN: 
ISSN (Online): 
IsoAbbr: Osterr Zahntech Handwerk
NlmId: 9875447
123:123
JrId: 6319
long title: Osterreichische Zahnarzts-Zeitung_ Mitteilungen der Bundesfachgruppe fur Zahnheilkunde der Osterreichischen Arztekammer
short title: Osterr Zahnarzteztg
ISSN: 0029-9596
ISSN (Online): 
IsoAbbr: Osterr Zahnarzteztg
NlmId: 19320630R
123:123
JrId: 6320
long title: Otolaryngologic clinics of North America
short title: Otolaryngol Clin North Am
ISSN: 0030-6665
ISSN (Online): 1557-8259
IsoAbbr: Otolaryngol. Clin. North Am.
NlmId: 0144042
123:123
JrId: 6321
long title: Otolaryngology
short title: Otolaryngology
ISSN: 0161-6439
ISSN (Online): 
IsoAbbr: Otolaryngology
NlmId: 7906928
123:123
JrId: 6322
long title: Otolaryngologia polska. The Polish otolaryngology
short title: Otolaryngol Pol
ISSN: 0030-6657
ISSN (Online): 
IsoAbbr: Otolaryngol Pol
NlmId: 0404453
123:123
JrId: 6323
long title: Otolaryngology and head and neck surgery
short title: Otolaryngol Head Neck Surg (1979)
ISSN: 
ISSN (Online): 
IsoAbbr: Otolaryngol. Head Neck Surg.
NlmId: 7909794
123:123
JrId: 6324
long title: Otolaryngology--head and neck surgery : official journal of American Academy of Otolaryngology-Head and Neck Surgery
short title: Otolaryngol Head Neck Surg
ISSN: 0194-5998
ISSN (Online): 1097-6817
IsoAbbr: Otolaryngol Head Neck Surg
NlmId: 8508176
123:123
JrId: 6325
long title: Oncogene
short title: Oncogene
ISSN: 0950-9232
ISSN (Online): 1476-5594
IsoAbbr: Oncogene
NlmId: 8711562
123:123
JrId: 6326
long title: Oncogene research
short title: Oncogene Res
ISSN: 0890-6467
ISSN (Online): 
IsoAbbr: Oncogene Res.
NlmId: 8801457
123:123
JrId: 6327
long title: Jibi inkoka Otolaryngology
short title: Jibiinkoka
ISSN: 0386-9679
ISSN (Online): 
IsoAbbr: Jibiinkoka
NlmId: 0417444
123:123
JrId: 6328
long title: Ophthalmic & physiological optics : the journal of the British College of Ophthalmic Opticians (Optometrists)
short title: Ophthalmic Physiol Opt
ISSN: 0275-5408
ISSN (Online): 1475-1313
IsoAbbr: Ophthalmic Physiol Opt
NlmId: 8208839
123:123
JrId: 6329
long title: L'Oto-rino-laringologia italiana
short title: Otorinolaringol Ital
ISSN: 0030-6630
ISSN (Online): 
IsoAbbr: Otorinolaringol Ital
NlmId: 0401024
123:123
JrId: 6330
long title: ONS news / Oncology Nursing Society
short title: ONS News
ISSN: 0890-5215
ISSN (Online): 
IsoAbbr: ONS News
NlmId: 8906187
123:123
JrId: 6332
long title: Osteopathic hospital leadership
short title: Osteopath Hosp Leadersh
ISSN: 8750-9202
ISSN (Online): 
IsoAbbr: Osteopath Hosp Leadersh
NlmId: 8507547
123:123
JrId: 6333
long title: Oto-rino-laringologie
short title: Otorinolaringologie
ISSN: 0030-6649
ISSN (Online): 
IsoAbbr: Otorinolaringologie
NlmId: 7506370
123:123
JrId: 6334
long title: Outlook and bulletin. Southern Dental Society of New Jersey
short title: Outlook Bull South Dent Soc N J
ISSN: 0049-1594
ISSN (Online): 
IsoAbbr: Outlook Bull South Dent Soc N J
NlmId: 20920510R
123:123
JrId: 6335
long title: Oxford reviews of reproductive biology
short title: Oxf Rev Reprod Biol
ISSN: 0260-0854
ISSN (Online): 
IsoAbbr: Oxf Rev Reprod Biol
NlmId: 8005460
123:123
JrId: 6336
long title: Pennsylvania dental journal
short title: Pa Dent J (Harrisb)
ISSN: 0031-4439
ISSN (Online): 
IsoAbbr: Pa Dent J (Harrisb)
NlmId: 0404456
123:123
JrId: 6337
long title: Pennsylvania medicine
short title: Pa Med
ISSN: 0031-4595
ISSN (Online): 
IsoAbbr: Pa Med
NlmId: 0045606
123:123
JrId: 6338
long title: The Pennsylvania nurse
short title: Pa Nurse
ISSN: 0031-4617
ISSN (Online): 
IsoAbbr: Pa Nurse
NlmId: 19540010R
123:123
JrId: 6339
long title: Pacific medicine and surgery
short title: Pac Med Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Pac Med Surg
NlmId: 0232664
123:123
JrId: 6340
long title: Padiatrie und Grenzgebiete
short title: Padiatr Grenzgeb
ISSN: 0030-932X
ISSN (Online): 
IsoAbbr: Padiatr Grenzgeb
NlmId: 0401115
123:123
JrId: 6341
long title: Paediatrica Indonesiana
short title: Paediatr Indones
ISSN: 0030-9311
ISSN (Online): 
IsoAbbr: Paediatr Indones
NlmId: 0376416
123:123
JrId: 6342
long title: Paediatrician
short title: Paediatrician
ISSN: 0300-1245
ISSN (Online): 
IsoAbbr: Paediatrician
NlmId: 0352330
123:123
JrId: 6343
long title: Padiatrie und Padologie
short title: Padiatr Padol
ISSN: 0030-9338
ISSN (Online): 1613-7558
IsoAbbr: Padiatr Padol
NlmId: 0022370
123:123
JrId: 6344
long title: Padiatrie und Padologie. Supplementum
short title: Padiatr Padol Suppl
ISSN: 0300-9556
ISSN (Online): 
IsoAbbr: Padiatr Padol Suppl
NlmId: 0334010
123:123
JrId: 6345
long title: Paediatria Universitatis Tokyo
short title: Paediatr Univ Tokyo
ISSN: 0030-9303
ISSN (Online): 
IsoAbbr: Paediatr Univ Tokyo
NlmId: 0243721
123:123
JrId: 6346
long title: Pahlavi medical journal
short title: Pahlavi Med J
ISSN: 0030-9427
ISSN (Online): 
IsoAbbr: Pahlavi Med J
NlmId: 1251605
123:123
JrId: 6347
long title: Pain
short title: Pain
ISSN: 0304-3959
ISSN (Online): 1872-6623
IsoAbbr: Pain
NlmId: 7508686
123:123
JrId: 6348
long title: Pain. Supplement
short title: Pain Suppl
ISSN: 0167-6482
ISSN (Online): 
IsoAbbr: Pain Suppl
NlmId: 8109110
123:123
JrId: 6349
long title: Ophtalmologie : organe de la Societe francaise d'ophtalmologie
short title: Ophtalmologie
ISSN: 0989-3105
ISSN (Online): 
IsoAbbr: Ophtalmologie
NlmId: 8900549
123:123
JrId: 6350
long title: The Pakistan dental review
short title: Pak Dent Rev
ISSN: 0030-9710
ISSN (Online): 
IsoAbbr: Pak Dent Rev
NlmId: 0401117
123:123
JrId: 6351
long title: Odontologia de postgrado
short title: Odontol Postgrado
ISSN: 0797-0234
ISSN (Online): 
IsoAbbr: Odontol Postgrado
NlmId: 8813591
123:123
JrId: 6352
long title: The Pakistan nursing and health review
short title: Pak Nurs Health Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Pak Nurs Health Rev
NlmId: 19510520R
123:123
JrId: 6353
long title: Panminerva medica
short title: Panminerva Med
ISSN: 0031-0808
ISSN (Online): 1827-1898
IsoAbbr: Panminerva Med
NlmId: 0421110
123:123
JrId: 6354
long title: Papers / National Conference for Professional Nurses and Physicians
short title: Pap Natl Conf Prof Nurses Physicians
ISSN: 
ISSN (Online): 
IsoAbbr: Pap Natl Conf Prof Nurses Physicians
NlmId: 100961135
123:123
JrId: 6355
long title: Paraplegia
short title: Paraplegia
ISSN: 0031-1758
ISSN (Online): 
IsoAbbr: Paraplegia
NlmId: 2985038R
123:123
JrId: 6356
long title: Parasite immunology
short title: Parasite Immunol
ISSN: 0141-9838
ISSN (Online): 1365-3024
IsoAbbr: Parasite Immunol.
NlmId: 7910948
123:123
JrId: 6357
long title: Parasitology
short title: Parasitology
ISSN: 0031-1820
ISSN (Online): 1469-8161
IsoAbbr: Parasitology
NlmId: 0401121
123:123
JrId: 6358
long title: Parassitologia
short title: Parassitologia
ISSN: 0048-2951
ISSN (Online): 
IsoAbbr: Parassitologia
NlmId: 0413724
123:123
JrId: 6359
long title: Parodontologia e stomatologia (nuova) : organo ufficiale dell'ARPA italiana, della Societa italiana Jonoforesi stomatologica e della Accademia ligustica di stomatologia
short title: Parodontol Stomatol (Nuova)
ISSN: 0301-1429
ISSN (Online): 
IsoAbbr: Parodontol Stomatol (Nuova)
NlmId: 8703825
123:123
JrId: 6360
long title: Oral microbiology and immunology
short title: Oral Microbiol Immunol
ISSN: 0902-0055
ISSN (Online): 1399-302X
IsoAbbr: Oral Microbiol. Immunol.
NlmId: 8707451
123:123
JrId: 6361
long title: Parazitologiia
short title: Parazitologiia
ISSN: 0031-1847
ISSN (Online): 
IsoAbbr: Parazitologia
NlmId: 0101672
123:123
JrId: 6362
long title: Parking
short title: Parking
ISSN: 0031-2193
ISSN (Online): 
IsoAbbr: Parking
NlmId: 9892142
123:123
JrId: 6363
long title: Parodontologie and academy review
short title: Parodontol Acad Rev
ISSN: 0369-8092
ISSN (Online): 
IsoAbbr: Parodontol Acad Rev
NlmId: 0104661
123:123
JrId: 6364
long title: Parodontologie
short title: Parodontologie
ISSN: 0031-2339
ISSN (Online): 
IsoAbbr: Parodontologie
NlmId: 0204370
123:123
JrId: 6365
long title: ORNL-NSIC [reports]. U.S. Atomic Energy Commission
short title: ORNL-NSIC Rep
ISSN: 
ISSN (Online): 
IsoAbbr: ORNL-NSIC Rep
NlmId: 0201746
123:123
JrId: 6366
long title: Orthopaedic nursing / National Association of Orthopaedic Nurses
short title: Orthop Nurs
ISSN: 0744-6020
ISSN (Online): 1542-538X
IsoAbbr: Orthop Nurs
NlmId: 8409486
123:123
JrId: 6367
long title: Paroi arterielle
short title: Paroi Arterielle
ISSN: 0398-7655
ISSN (Online): 
IsoAbbr: Paroi Arterielle
NlmId: 7606268
123:123
JrId: 6368
long title: ORNL-TM [reports]. U.S. Atomic Energy Commission
short title: ORNL-TM Rep
ISSN: 0149-5526
ISSN (Online): 
IsoAbbr: ORNL-TM Rep
NlmId: 21830630R
123:123
JrId: 6369
long title: Orthopaedic review
short title: Orthop Rev
ISSN: 0094-6591
ISSN (Online): 
IsoAbbr: Orthop Rev
NlmId: 0431766
123:123
JrId: 6370
long title: Orthodontic review
short title: Orthod Rev
ISSN: 0895-5034
ISSN (Online): 
IsoAbbr: Orthod Rev
NlmId: 8904020
123:123
JrId: 6371
long title: Pathobiology annual
short title: Pathobiol Annu
ISSN: 0362-3025
ISSN (Online): 
IsoAbbr: Pathobiol Annu
NlmId: 1305471
123:123
JrId: 6372
long title: Paramedics international
short title: Paramed Int
ISSN: 0191-6351
ISSN (Online): 
IsoAbbr: Paramed Int
NlmId: 7802924
123:123
JrId: 6373
long title: ORNL. U.S. Atomic Energy Commission
short title: ORNL
ISSN: 0735-9861
ISSN (Online): 
IsoAbbr: ORNL
NlmId: 7513664
123:123
JrId: 6374
long title: Pathology annual
short title: Pathol Annu
ISSN: 0079-0184
ISSN (Online): 
IsoAbbr: Pathol Annu
NlmId: 0050610
123:123
JrId: 6375
long title: PAS reporter
short title: PAS Rep
ISSN: 0078-7353
ISSN (Online): 
IsoAbbr: PAS Rep
NlmId: 0234403
123:123
JrId: 6376
long title: Pathologie-biologie
short title: Pathol Biol (Paris)
ISSN: 0369-8114
ISSN (Online): 1768-3114
IsoAbbr: Pathol. Biol.
NlmId: 0265365
123:123
JrId: 6377
long title: Pathologia Europaea
short title: Pathol Eur
ISSN: 0031-2967
ISSN (Online): 
IsoAbbr: Pathol Eur
NlmId: 0062702
123:123
JrId: 6378
long title: Pathologia et microbiologia
short title: Pathol Microbiol (Basel)
ISSN: 0031-2959
ISSN (Online): 
IsoAbbr: Pathol Microbiol (Basel)
NlmId: 0401122
123:123
JrId: 6379
long title: Pathologia veterinaria
short title: Pathol Vet
ISSN: 0031-2975
ISSN (Online): 
IsoAbbr: Pathol Vet
NlmId: 0311355
123:123
JrId: 6380
long title: Pathologica
short title: Pathologica
ISSN: 0031-2983
ISSN (Online): 1591-951X
IsoAbbr: Pathologica
NlmId: 0401123
123:123
JrId: 6381
long title: Pathology
short title: Pathology
ISSN: 0031-3025
ISSN (Online): 1465-3931
IsoAbbr: Pathology
NlmId: 0175411
123:123
JrId: 6382
long title: The New dentist : the official journal of the American Student Dental Association
short title: New Dent
ISSN: 0161-8431
ISSN (Online): 
IsoAbbr: New Dent
NlmId: 8109096
123:123
JrId: 6383
long title: Patient accounts
short title: Patient Acc
ISSN: 0195-7775
ISSN (Online): 
IsoAbbr: Patient Acc
NlmId: 8203286
123:123
JrId: 6384
long title: Patologicheskaia fiziologiia i eksperimental'naia terapiia
short title: Patol Fiziol Eksp Ter
ISSN: 0031-2991
ISSN (Online): 
IsoAbbr: Patol Fiziol Eksp Ter
NlmId: 0376421
123:123
JrId: 6385
long title: Patologia polska
short title: Patol Pol
ISSN: 0031-3114
ISSN (Online): 
IsoAbbr: Patol Pol
NlmId: 0404244
123:123
JrId: 6386
long title: The Pavlovian journal of biological science
short title: Pavlov J Biol Sci
ISSN: 0093-2213
ISSN (Online): 
IsoAbbr: Pavlov J Biol Sci
NlmId: 0414243
123:123
JrId: 6387
long title: Practical dental monographs
short title: Pract Dent Monogr
ISSN: 
ISSN (Online): 
IsoAbbr: Pract Dent Monogr
NlmId: 0232533
123:123
JrId: 6388
long title: PDM: Physicians' drug manual
short title: PDM
ISSN: 0031-9058
ISSN (Online): 
IsoAbbr: PDM
NlmId: 0217255
123:123
JrId: 6389
long title: Acta hospitalia
short title: Acta Hosp
ISSN: 0044-6009
ISSN (Online): 
IsoAbbr: Acta Hosp
NlmId: 0401031
123:123
JrId: 6390
long title: Pediatriia akusherstvo i ginekologiia
short title: Pediatr Akus Ginekol
ISSN: 0031-4048
ISSN (Online): 
IsoAbbr: Pediatr Akus Ginekol
NlmId: 2985041R
123:123
JrId: 6391
long title: Pediatric annals
short title: Pediatr Ann
ISSN: 0090-4481
ISSN (Online): 
IsoAbbr: Pediatr Ann
NlmId: 0356657
123:123
JrId: 6392
long title: Pediatric clinics of North America
short title: Pediatr Clin North Am
ISSN: 0031-3955
ISSN (Online): 1557-8240
IsoAbbr: Pediatr. Clin. North Am.
NlmId: 0401126
123:123
JrId: 6393
long title: Pediatric nursing
short title: Pediatr Nurs
ISSN: 0097-9805
ISSN (Online): 
IsoAbbr: Pediatr Nurs
NlmId: 7505804
123:123
JrId: 6394
long title: Pediatria panamericana
short title: Pediatr Panam
ISSN: 0325-1462
ISSN (Online): 
IsoAbbr: Pediatr Panam
NlmId: 7511521
123:123
JrId: 6395
long title: Pediatria polska
short title: Pediatr Pol
ISSN: 0031-3939
ISSN (Online): 
IsoAbbr: Pediatr Pol
NlmId: 2985039R
123:123
JrId: 6396
long title: Pediatria pratica
short title: Pediatr Prat
ISSN: 0031-3947
ISSN (Online): 
IsoAbbr: Pediatr Prat
NlmId: 0401125
123:123
JrId: 6397
long title: Pediatric pharmacology (New York, N.Y.)
short title: Pediatr Pharmacol (New York)
ISSN: 0270-322X
ISSN (Online): 
IsoAbbr: Pediatr Pharmacol (New York)
NlmId: 8400778
123:123
JrId: 6398
long title: Pediatric pulmonology
short title: Pediatr Pulmonol
ISSN: 8755-6863
ISSN (Online): 1099-0496
IsoAbbr: Pediatr. Pulmonol.
NlmId: 8510590
123:123
JrId: 6399
long title: Pediatric radiology
short title: Pediatr Radiol
ISSN: 0301-0449
ISSN (Online): 1432-1998
IsoAbbr: Pediatr Radiol
NlmId: 0365332
123:123
JrId: 6400
long title: Pediatric research
short title: Pediatr Res
ISSN: 0031-3998
ISSN (Online): 1530-0447
IsoAbbr: Pediatr. Res.
NlmId: 0100714
123:123
JrId: 6401
long title: Pediatria
short title: Pediatria (Bucur)
ISSN: 0031-3904
ISSN (Online): 
IsoAbbr: Pediatria (Bucur)
NlmId: 7502431
123:123
JrId: 6402
long title: La Pediatria
short title: Pediatria (Napoli)
ISSN: 0031-3890
ISSN (Online): 
IsoAbbr: Pediatria (Napoli)
NlmId: 0401207
123:123
JrId: 6403
long title: Pediatria
short title: Pediatria (Santiago)
ISSN: 0375-9563
ISSN (Online): 
IsoAbbr: Pediatria (Santiago)
NlmId: 0420103
123:123
JrId: 6404
long title: The Pediatric infectious disease journal
short title: Pediatr Infect Dis J
ISSN: 0891-3668
ISSN (Online): 1532-0987
IsoAbbr: Pediatr. Infect. Dis. J.
NlmId: 8701858
123:123
JrId: 6405
long title: Pediatrics
short title: Pediatrics
ISSN: 0031-4005
ISSN (Online): 1098-4275
IsoAbbr: Pediatrics
NlmId: 0376422
123:123
JrId: 6406
long title: Acta medica Hungarica
short title: Acta Med Hung
ISSN: 0236-5286
ISSN (Online): 
IsoAbbr: Acta Med Hung
NlmId: 8400269
123:123
JrId: 6407
long title: Pediatrie
short title: Pediatrie
ISSN: 0031-4021
ISSN (Online): 
IsoAbbr: Pediatrie
NlmId: 0401127
123:123
JrId: 6408
long title: Pediatriia
short title: Pediatriia
ISSN: 0031-403X
ISSN (Online): 1990-2182
IsoAbbr: Pediatriia
NlmId: 0405563
123:123
JrId: 6409
long title: Pedodontie Francaise
short title: Pedod Fr
ISSN: 0996-3278
ISSN (Online): 
IsoAbbr: Pedod Fr
NlmId: 9875620
123:123
JrId: 6410
long title: Pelican news
short title: Pelican News
ISSN: 0031-4161
ISSN (Online): 
IsoAbbr: Pelican News
NlmId: 19530550R
123:123
JrId: 6411
long title: The Penn dental journal
short title: Penn Dent J (Phila)
ISSN: 0031-4331
ISSN (Online): 
IsoAbbr: Penn Dent J (Phila)
NlmId: 0417461
123:123
JrId: 6412
long title: Perceptual and motor skills
short title: Percept Mot Skills
ISSN: 0031-5125
ISSN (Online): 
IsoAbbr: Percept Mot Skills
NlmId: 0401131
123:123
JrId: 6413
long title: Perception
short title: Perception
ISSN: 0301-0066
ISSN (Online): 1468-4233
IsoAbbr: Perception
NlmId: 0372307
123:123
JrId: 6414
long title: Periodontal abstracts
short title: Periodontal Abstr
ISSN: 0048-3389
ISSN (Online): 
IsoAbbr: Periodontal Abstr
NlmId: 0113632
123:123
JrId: 6415
long title: Perception & psychophysics
short title: Percept Psychophys
ISSN: 0031-5117
ISSN (Online): 1532-5962
IsoAbbr: Percept Psychophys
NlmId: 0200445
123:123
JrId: 6416
long title: Periodontics
short title: Periodontics
ISSN: 0553-6685
ISSN (Online): 
IsoAbbr: Periodontics
NlmId: 0173712
123:123
JrId: 6417
long title: Perspectivas
short title: Perspectivas
ISSN: 0379-8208
ISSN (Online): 
IsoAbbr: Perspectivas
NlmId: 7708436
123:123
JrId: 6418
long title: Perspectives on medicaid management
short title: Perspect Medicaid Manage
ISSN: 
ISSN (Online): 
IsoAbbr: Perspect Medicaid Manage
NlmId: 9878669
123:123
JrId: 6419
long title: Perspectives on Medicaid and Medicare management
short title: Perspect Medicaid Medicare Manage
ISSN: 0273-0413
ISSN (Online): 
IsoAbbr: Perspect Medicaid Medicare Manage
NlmId: 8001253
123:123
JrId: 6420
long title: Perspectives in biology and medicine
short title: Perspect Biol Med
ISSN: 0031-5982
ISSN (Online): 1529-8795
IsoAbbr: Perspect. Biol. Med.
NlmId: 0401132
123:123
JrId: 6421
long title: Perspectives in nephrology and hypertension
short title: Perspect Nephrol Hypertens
ISSN: 0092-2900
ISSN (Online): 
IsoAbbr: Perspect Nephrol Hypertens
NlmId: 0402144
123:123
JrId: 6422
long title: Perspectives in pediatric pathology
short title: Perspect Pediatr Pathol
ISSN: 0091-2921
ISSN (Online): 
IsoAbbr: Perspect Pediatr Pathol
NlmId: 0366560
123:123
JrId: 6423
long title: Perspectives in psychiatric care
short title: Perspect Psychiatr Care
ISSN: 0031-5990
ISSN (Online): 1744-6163
IsoAbbr: Perspect Psychiatr Care
NlmId: 0401133
123:123
JrId: 6424
long title: Pesticides monitoring journal
short title: Pestic Monit J
ISSN: 0031-6156
ISSN (Online): 
IsoAbbr: Pestic Monit J
NlmId: 0110540
123:123
JrId: 6425
long title: Pharmaceutisch weekblad. Scientific edition
short title: Pharm Weekbl Sci
ISSN: 0167-6555
ISSN (Online): 
IsoAbbr: Pharm Weekbl Sci
NlmId: 7907992
123:123
JrId: 6426
long title: Pflugers Archiv : European journal of physiology
short title: Pflugers Arch
ISSN: 0031-6768
ISSN (Online): 1432-2013
IsoAbbr: Pflugers Arch.
NlmId: 0154720
123:123
JrId: 6427
long title: The Physiology teacher
short title: Physiol Teach
ISSN: 0048-4075
ISSN (Online): 
IsoAbbr: Physiol Teach
NlmId: 0361045
123:123
JrId: 6428
long title: Prosthetics and orthotics international
short title: Prosthet Orthot Int
ISSN: 0309-3646
ISSN (Online): 1746-1553
IsoAbbr: Prosthet Orthot Int
NlmId: 7707720
123:123
JrId: 6429
long title: Pflugers Archiv fur die gesamte Physiologie des Menschen und der Tiere
short title: Pflugers Arch Gesamte Physiol Menschen Tiere
ISSN: 0365-267X
ISSN (Online): 
IsoAbbr: Pflugers Arch Gesamte Physiol Menschen Tiere
NlmId: 0154722
123:123
JrId: 6430
long title: Prostaglandins, leukotrienes, and medicine
short title: Prostaglandins Leukot Med
ISSN: 0262-1746
ISSN (Online): 
IsoAbbr: Prostaglandins Leukot Med
NlmId: 8206868
123:123
JrId: 6431
long title: Prostaglandins, leukotrienes, and essential fatty acids
short title: Prostaglandins Leukot Essent Fatty Acids
ISSN: 0952-3278
ISSN (Online): 1532-2823
IsoAbbr: Prostaglandins Leukot. Essent. Fatty Acids
NlmId: 8802730
123:123
JrId: 6432
long title: Pharmaceutica acta Helvetiae
short title: Pharm Acta Helv
ISSN: 0031-6865
ISSN (Online): 
IsoAbbr: Pharm Acta Helv
NlmId: 0401134
123:123
JrId: 6433
long title: Pharmazeutische Praxis
short title: Pharm Prax
ISSN: 0048-3656
ISSN (Online): 
IsoAbbr: Pharm Prax
NlmId: 0401136
123:123
JrId: 6434
long title: Pharmazie in unserer Zeit
short title: Pharm Unserer Zeit
ISSN: 0048-3664
ISSN (Online): 1615-1003
IsoAbbr: Pharm Unserer Zeit
NlmId: 0337763
123:123
JrId: 6435
long title: Pharmaceutisch weekblad
short title: Pharm Weekbl
ISSN: 0031-6911
ISSN (Online): 
IsoAbbr: Pharm Weekbl
NlmId: 0401211
123:123
JrId: 6436
long title: Pharmatherapeutica
short title: Pharmatherapeutica
ISSN: 0308-051X
ISSN (Online): 
IsoAbbr: Pharmatherapeutica
NlmId: 7606274
123:123
JrId: 6437
long title: Pharmazeutische Zentralhalle fur Deutschland
short title: Pharm Zentralhalle Dtschl
ISSN: 
ISSN (Online): 
IsoAbbr: Pharm Zentralhalle Dtschl
NlmId: 0320011
123:123
JrId: 6438
long title: Pharmacology, biochemistry, and behavior
short title: Pharmacol Biochem Behav
ISSN: 0091-3057
ISSN (Online): 1873-5177
IsoAbbr: Pharmacol. Biochem. Behav.
NlmId: 0367050
123:123
JrId: 6439
long title: Pharmacology for physicians
short title: Pharmacol Physicians
ISSN: 0097-0115
ISSN (Online): 
IsoAbbr: Pharmacol Physicians
NlmId: 1247035
123:123
JrId: 6440
long title: Pharmacological research communications
short title: Pharmacol Res Commun
ISSN: 0031-6989
ISSN (Online): 
IsoAbbr: Pharmacol Res Commun
NlmId: 0236354
123:123
JrId: 6441
long title: Pharmacological reviews
short title: Pharmacol Rev
ISSN: 0031-6997
ISSN (Online): 1521-0081
IsoAbbr: Pharmacol. Rev.
NlmId: 0421737
123:123
JrId: 6442
long title: Pharmacology & therapeutics. Part B: General & systematic pharmacology
short title: Pharmacol Ther B
ISSN: 0306-039X
ISSN (Online): 
IsoAbbr: Pharmacol Ther B
NlmId: 7508692
123:123
JrId: 6443
long title: Pharmacology and therapeutics in dentistry
short title: Pharmacol Ther Dent
ISSN: 0001-4389
ISSN (Online): 
IsoAbbr: Pharmacol Ther Dent
NlmId: 1252372
123:123
JrId: 6444
long title: Pharmacology
short title: Pharmacology
ISSN: 0031-7012
ISSN (Online): 1423-0313
IsoAbbr: Pharmacology
NlmId: 0152016
123:123
JrId: 6445
long title: Pharmacology & therapeutics
short title: Pharmacol Ther
ISSN: 0163-7258
ISSN (Online): 1879-016X
IsoAbbr: Pharmacol. Ther.
NlmId: 7905840
123:123
JrId: 6446
long title: Pharmakopsychiatrie, Neuro-Psychopharmakologie
short title: Pharmakopsychiatr Neuropsychopharmakol
ISSN: 0031-7098
ISSN (Online): 
IsoAbbr: Pharmakopsychiatr Neuropsychopharmakol
NlmId: 0146540
123:123
JrId: 6447
long title: Pharmakotherapia
short title: Pharmakotherapia
ISSN: 0553-9439
ISSN (Online): 
IsoAbbr: Pharmakotherapia
NlmId: 0022452
123:123
JrId: 6448
long title: Pharmacopsychiatria
short title: Pharmacopsychiatria
ISSN: 0720-4280
ISSN (Online): 
IsoAbbr: Pharmacopsychiatria
NlmId: 8103699
123:123
JrId: 6449
long title: The Pharos of Alpha Omega Alpha-Honor Medical Society. Alpha Omega Alpha
short title: Pharos Alpha Omega Alpha Honor Med Soc
ISSN: 0031-7179
ISSN (Online): 
IsoAbbr: Pharos Alpha Omega Alpha Honor Med Soc
NlmId: 19610620R
123:123
JrId: 6450
long title: Pharmacopsychiatry
short title: Pharmacopsychiatry
ISSN: 0176-3679
ISSN (Online): 1439-0795
IsoAbbr: Pharmacopsychiatry
NlmId: 8402938
123:123
JrId: 6451
long title: Die Pharmazie
short title: Pharmazie
ISSN: 0031-7144
ISSN (Online): 
IsoAbbr: Pharmazie
NlmId: 9800766
123:123
JrId: 6452
long title: The Philippine journal of nursing
short title: Philipp J Nurs
ISSN: 0048-3818
ISSN (Online): 
IsoAbbr: Philipp J Nurs
NlmId: 19620310R
123:123
JrId: 6453
long title: Philippine journal of surgery and surgical specialties
short title: Philipp J Surg Surg Spec
ISSN: 0370-0267
ISSN (Online): 
IsoAbbr: Philipp J Surg Surg Spec
NlmId: 0200355
123:123
JrId: 6454
long title: Phlebologie
short title: Phlebologie
ISSN: 0031-8280
ISSN (Online): 
IsoAbbr: Phlebologie
NlmId: 0376212
123:123
JrId: 6455
long title: Phonetica
short title: Phonetica
ISSN: 0031-8388
ISSN (Online): 1423-0321
IsoAbbr: Phonetica
NlmId: 0376424
123:123
JrId: 6456
long title: Physician assistant
short title: Physician Assist
ISSN: 0147-3999
ISSN (Online): 
IsoAbbr: Physician Assist
NlmId: 7703992
123:123
JrId: 6457
long title: Photochemistry and photobiology
short title: Photochem Photobiol
ISSN: 0031-8655
ISSN (Online): 1751-1097
IsoAbbr: Photochem. Photobiol.
NlmId: 0376425
123:123
JrId: 6458
long title: Photophysiology
short title: Photophysiology
ISSN: 0090-6999
ISSN (Online): 
IsoAbbr: Photophysiology
NlmId: 0317543
123:123
JrId: 6459
long title: Physics in medicine and biology
short title: Phys Med Biol
ISSN: 0031-9155
ISSN (Online): 1361-6560
IsoAbbr: Phys Med Biol
NlmId: 0401220
123:123
JrId: 6460
long title: Physician assistant (American Academy of Physician Assistants)
short title: Physician Assist
ISSN: 8750-7544
ISSN (Online): 
IsoAbbr: Physician Assist
NlmId: 8403486
123:123
JrId: 6461
long title: Physical therapy
short title: Phys Ther
ISSN: 0031-9023
ISSN (Online): 1538-6724
IsoAbbr: Phys Ther
NlmId: 0022623
123:123
JrId: 6462
long title: Physiology & behavior
short title: Physiol Behav
ISSN: 0031-9384
ISSN (Online): 1873-507X
IsoAbbr: Physiol. Behav.
NlmId: 0151504
123:123
JrId: 6463
long title: Physiologia Bohemoslovaca
short title: Physiol Bohemoslov
ISSN: 0369-9463
ISSN (Online): 
IsoAbbr: Physiol Bohemoslov
NlmId: 0175317
123:123
JrId: 6464
long title: Physician's management
short title: Physicians Manage
ISSN: 0031-9066
ISSN (Online): 
IsoAbbr: Physicians Manage
NlmId: 19630040R
123:123
JrId: 6465
long title: Physiological chemistry and physics
short title: Physiol Chem Phys
ISSN: 0031-9325
ISSN (Online): 
IsoAbbr: Physiol. Chem. Phys.
NlmId: 0202364
123:123
JrId: 6466
long title: Physiological chemistry and physics and medical NMR
short title: Physiol Chem Phys Med NMR
ISSN: 0748-6642
ISSN (Online): 
IsoAbbr: Physiol Chem Phys Med NMR
NlmId: 8502230
123:123
JrId: 6467
long title: Physiology & pharmacology for physicians
short title: Physiol Pharmacol Physicians
ISSN: 0554-1417
ISSN (Online): 
IsoAbbr: Physiol Pharmacol Physicians
NlmId: 0045406
123:123
JrId: 6468
long title: Pharmacy management combined with the American journal of pharmacy : PM
short title: Pharm Manage Comb Am J Pharm
ISSN: 0163-464X
ISSN (Online): 
IsoAbbr: Pharm Manage Comb Am J Pharm
NlmId: 7902571
123:123
JrId: 6469
long title: Physiological reviews
short title: Physiol Rev
ISSN: 0031-9333
ISSN (Online): 1522-1210
IsoAbbr: Physiol. Rev.
NlmId: 0231714
123:123
JrId: 6470
long title: Physiologie
short title: Physiologie
ISSN: 1011-6206
ISSN (Online): 
IsoAbbr: Physiologie
NlmId: 7510964
123:123
JrId: 6471
long title: The Physiologist
short title: Physiologist
ISSN: 0031-9376
ISSN (Online): 
IsoAbbr: Physiologist
NlmId: 0401143
123:123
JrId: 6472
long title: Physiotherapy
short title: Physiotherapy
ISSN: 0031-9406
ISSN (Online): 1873-1465
IsoAbbr: Physiotherapy
NlmId: 0401223
123:123
JrId: 6473
long title: Phytopathology
short title: Phytopathology
ISSN: 0031-949X
ISSN (Online): 1943-7684
IsoAbbr: Phytopathology
NlmId: 9427222
123:123
JrId: 6474
long title: Pielegniarka i polozna
short title: Pieleg Polozna
ISSN: 0048-4148
ISSN (Online): 
IsoAbbr: Pieleg Polozna
NlmId: 19630310R
123:123
JrId: 6475
long title: Plastic surgical nursing : official journal of the American Society of Plastic and Reconstructive Surgical Nurses
short title: Plast Surg Nurs
ISSN: 0741-5206
ISSN (Online): 1550-1841
IsoAbbr: Plast Surg Nurs
NlmId: 8403490
123:123
JrId: 6476
long title: Plasmid
short title: Plasmid
ISSN: 0147-619X
ISSN (Online): 1095-9890
IsoAbbr: Plasmid
NlmId: 7802221
123:123
JrId: 6477
long title: Prostaglandins and medicine
short title: Prostaglandins Med
ISSN: 0161-4630
ISSN (Online): 
IsoAbbr: Prostaglandins Med
NlmId: 7810330
123:123
JrId: 6478
long title: Plant physiology
short title: Plant Physiol
ISSN: 0032-0889
ISSN (Online): 1532-2548
IsoAbbr: Plant Physiol.
NlmId: 0401224
123:123
JrId: 6479
long title: Primary care
short title: Prim Care
ISSN: 0095-4543
ISSN (Online): 1558-299X
IsoAbbr: Prim. Care
NlmId: 0430463
123:123
JrId: 6480
long title: Planta medica
short title: Planta Med
ISSN: 0032-0943
ISSN (Online): 1439-0221
IsoAbbr: Planta Med.
NlmId: 0066751
123:123
JrId: 6481
long title: Policy analysis
short title: Policy Anal
ISSN: 0098-2067
ISSN (Online): 
IsoAbbr: Policy Anal
NlmId: 7703761
123:123
JrId: 6482
long title: Plastic and reconstructive surgery
short title: Plast Reconstr Surg
ISSN: 0032-1052
ISSN (Online): 1529-4242
IsoAbbr: Plast. Reconstr. Surg.
NlmId: 1306050
123:123
JrId: 6483
long title: Plucne bolesti : casopis Udruzenja pneumoftiziologa Jugoslavije = the journal of Yugoslav Association of Phthisiology and Pneumology
short title: Plucne Bolesti
ISSN: 0352-5503
ISSN (Online): 
IsoAbbr: Plucne Bolesti
NlmId: 8413310
123:123
JrId: 6484
long title: Plucne bolesti i tuberkuloza
short title: Plucne Bolesti Tuberk
ISSN: 0370-0380
ISSN (Online): 
IsoAbbr: Plucne Bolesti Tuberk
NlmId: 0226072
123:123
JrId: 6485
long title: Plugger (Waterloo, Ia.)
short title: Plugger
ISSN: 
ISSN (Online): 
IsoAbbr: Plugger
NlmId: 9875619
123:123
JrId: 6486
long title: Pride Institute journal of long term home health care
short title: Pride Inst J Long Term Home Health Care
ISSN: 0743-5088
ISSN (Online): 
IsoAbbr: Pride Inst J Long Term Home Health Care
NlmId: 8310856
123:123
JrId: 6487
long title: Paediatric and perinatal epidemiology
short title: Paediatr Perinat Epidemiol
ISSN: 0269-5022
ISSN (Online): 1365-3016
IsoAbbr: Paediatr Perinat Epidemiol
NlmId: 8709766
123:123
JrId: 6488
long title: Perspectives on accreditation
short title: Perspect Accredit
ISSN: 0099-2402
ISSN (Online): 
IsoAbbr: Perspect Accredit
NlmId: 7511523
123:123
JrId: 6489
long title: Pediatric cardiology
short title: Pediatr Cardiol
ISSN: 0172-0643
ISSN (Online): 1432-1971
IsoAbbr: Pediatr Cardiol
NlmId: 8003849
123:123
JrId: 6490
long title: Pediatric infectious disease
short title: Pediatr Infect Dis
ISSN: 0277-9730
ISSN (Online): 
IsoAbbr: Pediatr Infect Dis
NlmId: 8209468
123:123
JrId: 6491
long title: Peptides
short title: Peptides
ISSN: 0196-9781
ISSN (Online): 1873-5169
IsoAbbr: Peptides
NlmId: 8008690
123:123
JrId: 6492
long title: Prevention in human services
short title: Prev Hum Serv
ISSN: 0270-3114
ISSN (Online): 
IsoAbbr: Prev Hum Serv
NlmId: 8209843
123:123
JrId: 6493
long title: The Personnel administrator
short title: Pers Adm
ISSN: 0031-5729
ISSN (Online): 
IsoAbbr: Pers Adm
NlmId: 9877815
123:123
JrId: 6494
long title: Operational research quarterly
short title: Oper Res Q
ISSN: 0030-3623
ISSN (Online): 
IsoAbbr: Oper Res Q
NlmId: 0352506
123:123
JrId: 6495
long title: Pacing and clinical electrophysiology : PACE
short title: Pacing Clin Electrophysiol
ISSN: 0147-8389
ISSN (Online): 1540-8159
IsoAbbr: Pacing Clin Electrophysiol
NlmId: 7803944
123:123
JrId: 6496
long title: The P. A. journal
short title: PA J
ISSN: 0091-4614
ISSN (Online): 
IsoAbbr: PA J
NlmId: 0371225
123:123
JrId: 6497
long title: Oncology nursing forum
short title: Oncol Nurs Forum
ISSN: 0190-535X
ISSN (Online): 1538-0688
IsoAbbr: Oncol Nurs Forum
NlmId: 7809033
123:123
JrId: 6498
long title: Operative dentistry
short title: Oper Dent
ISSN: 0361-7734
ISSN (Online): 
IsoAbbr: Oper Dent
NlmId: 7605679
123:123
JrId: 6499
long title: Pneumonologia polska
short title: Pneumonol Pol
ISSN: 0376-4761
ISSN (Online): 
IsoAbbr: Pneumonol Pol
NlmId: 7605692
123:123
JrId: 6500
long title: Pathologist
short title: Pathologist
ISSN: 0031-3017
ISSN (Online): 
IsoAbbr: Pathologist
NlmId: 0200552
123:123
JrId: 6501
long title: Pneumonologie. Pneumonology
short title: Pneumonologie
ISSN: 0033-4073
ISSN (Online): 
IsoAbbr: Pneumonologie
NlmId: 1250075
123:123
JrId: 6502
long title: Patient education newsletter
short title: Patient Educ Newsl
ISSN: 0278-8209
ISSN (Online): 
IsoAbbr: Patient Educ Newsl
NlmId: 9879873
123:123
JrId: 6503
long title: Oncodevelopmental biology and medicine : the journal of the International Society for Oncodevelopmental Biology and Medicine
short title: Oncodev Biol Med
ISSN: 0167-1618
ISSN (Online): 
IsoAbbr: Oncodev. Biol. Med.
NlmId: 8100446
123:123
JrId: 6504
long title: Patient care
short title: Patient Care
ISSN: 0031-305X
ISSN (Online): 1939-1897
IsoAbbr: Patient Care
NlmId: 0246161
123:123
JrId: 6505
long title: Patient counselling and health education
short title: Patient Couns Health Educ
ISSN: 0190-2040
ISSN (Online): 
IsoAbbr: Patient Couns Health Educ
NlmId: 7806110
123:123
JrId: 6507
long title: Pediatric dentistry
short title: Pediatr Dent
ISSN: 0164-1263
ISSN (Online): 1942-5473
IsoAbbr: Pediatr Dent
NlmId: 7909102
123:123
JrId: 6508
long title: Orthopedic nursing / National Association of Orthopedic Nurses
short title: Orthop Nurs
ISSN: 0744-6020
ISSN (Online): 
IsoAbbr: Orthop Nurs
NlmId: 8205859
123:123
JrId: 6509
long title: Personnel
short title: Personnel
ISSN: 0031-5702
ISSN (Online): 
IsoAbbr: Personnel
NlmId: 19540490R
123:123
JrId: 6510
long title: La Pediatria medica e chirurgica : Medical and surgical pediatrics
short title: Pediatr Med Chir
ISSN: 0391-5387
ISSN (Online): 
IsoAbbr: Pediatr Med Chir
NlmId: 8100625
123:123
JrId: 6511
long title: Pharmacotherapy
short title: Pharmacotherapy
ISSN: 0277-0008
ISSN (Online): 1875-9114
IsoAbbr: Pharmacotherapy
NlmId: 8111305
123:123
JrId: 6512
long title: Omvardaren
short title: Omvardaren
ISSN: 0280-4123
ISSN (Online): 
IsoAbbr: Omvardaren
NlmId: 8410691
123:123
JrId: 6513
long title: Paedovita
short title: Paedovita
ISSN: 0737-5131
ISSN (Online): 
IsoAbbr: Paedovita
NlmId: 8501477
123:123
JrId: 6514
long title: Pediatric emergency care
short title: Pediatr Emerg Care
ISSN: 0749-5161
ISSN (Online): 1535-1815
IsoAbbr: Pediatr Emerg Care
NlmId: 8507560
123:123
JrId: 6515
long title: Polskie Archiwum Medycyny Wewnetrznej
short title: Pol Arch Med Wewn
ISSN: 0032-3772
ISSN (Online): 1897-9483
IsoAbbr: Pol. Arch. Med. Wewn.
NlmId: 0401225
123:123
JrId: 6516
long title: The Personnel journal
short title: Pers J
ISSN: 0031-5745
ISSN (Online): 
IsoAbbr: Pers J
NlmId: 19540510R
123:123
JrId: 6517
long title: Polskie archiwum weterynaryjne
short title: Pol Arch Weter
ISSN: 0079-3647
ISSN (Online): 
IsoAbbr: Pol Arch Weter
NlmId: 0023271
123:123
JrId: 6519
long title: Polish journal of pharmacology and pharmacy
short title: Pol J Pharmacol Pharm
ISSN: 0301-0244
ISSN (Online): 
IsoAbbr: Pol J Pharmacol Pharm
NlmId: 0366561
123:123
JrId: 6520
long title: Polish medical journal
short title: Pol Med J
ISSN: 0032-2938
ISSN (Online): 
IsoAbbr: Pol Med J
NlmId: 0376721
123:123
JrId: 6521
long title: Orale Implantologie
short title: Orale Implantol
ISSN: 0172-1496
ISSN (Online): 
IsoAbbr: Orale Implantol
NlmId: 7901173
123:123
JrId: 6522
long title: Polish medical sciences and history bulletin
short title: Pol Med Sci Hist Bull
ISSN: 0301-0236
ISSN (Online): 
IsoAbbr: Pol Med Sci Hist Bull
NlmId: 0414140
123:123
JrId: 6523
long title: The Prostate
short title: Prostate
ISSN: 0270-4137
ISSN (Online): 1097-0045
IsoAbbr: Prostate
NlmId: 8101368
123:123
JrId: 6524
long title: Progressive architecture
short title: Prog Arch
ISSN: 0033-0752
ISSN (Online): 
IsoAbbr: Prog Arch
NlmId: 9877788
123:123
JrId: 6525
long title: Polski przeglad chirurgiczny
short title: Pol Przegl Chir
ISSN: 0032-373X
ISSN (Online): 
IsoAbbr: Pol Przegl Chir
NlmId: 0376426
123:123
JrId: 6526
long title: Nursing law & ethics,
short title: Nurs Law Ethics
ISSN: 0270-6636
ISSN (Online): 
IsoAbbr: Nurs Law Ethics
NlmId: 8005047
123:123
JrId: 6527
long title: Photo-dermatology
short title: Photodermatol
ISSN: 0108-9684
ISSN (Online): 
IsoAbbr: Photodermatol
NlmId: 8407997
123:123
JrId: 6528
long title: Polski przeglad radiologii / Polskie Lekarskie Towarzystwo Radiologiczne
short title: Pol Przegl Radiol
ISSN: 0860-1089
ISSN (Online): 
IsoAbbr: Pol Przegl Radiol
NlmId: 8409860
123:123
JrId: 6529
long title: Polski przeglad radiologii i medycyny nuklearnej
short title: Pol Przegl Radiol Med Nukl
ISSN: 0137-7183
ISSN (Online): 
IsoAbbr: Pol Przegl Radiol Med Nukl
NlmId: 0401226
123:123
JrId: 6530
long title: Progress in behavior modification
short title: Prog Behav Modif
ISSN: 0099-037X
ISSN (Online): 
IsoAbbr: Prog Behav Modif
NlmId: 7511775
123:123
JrId: 6531
long title: The Psychiatric clinics of North America
short title: Psychiatr Clin North Am
ISSN: 0193-953X
ISSN (Online): 1558-3147
IsoAbbr: Psychiatr. Clin. North Am.
NlmId: 7708110
123:123
JrId: 6532
long title: Pharmacy times
short title: Pharm Times
ISSN: 0003-0627
ISSN (Online): 
IsoAbbr: Pharm Times
NlmId: 0216507
123:123
JrId: 6533
long title: Physician executive
short title: Physician Exec
ISSN: 0898-2759
ISSN (Online): 
IsoAbbr: Physician Exec
NlmId: 8610398
123:123
JrId: 6534
long title: Proceedings of the British Society of Dental and Maxillofacial Radiology
short title: Proc Br Soc Dent Maxillofac Radiol
ISSN: 0957-7173
ISSN (Online): 
IsoAbbr: Proc Br Soc Dent Maxillofac Radiol
NlmId: 9517999
123:123
JrId: 6535
long title: Polski tygodnik lekarski (Warsaw, Poland : 1960)
short title: Pol Tyg Lek
ISSN: 0032-3756
ISSN (Online): 
IsoAbbr: Pol Tyg Lek
NlmId: 9705468
123:123
JrId: 6536
long title: Pathology, research and practice
short title: Pathol Res Pract
ISSN: 0344-0338
ISSN (Online): 1618-0631
IsoAbbr: Pathol. Res. Pract.
NlmId: 7806109
123:123
JrId: 6537
long title: Il Policlinico. Sezione chirurgica
short title: Policlinico Chir
ISSN: 0032-2636
ISSN (Online): 
IsoAbbr: Policlinico Chir
NlmId: 0404461
123:123
JrId: 6538
long title: Odontologia (Paris, France)
short title: Odontologia
ISSN: 0244-9331
ISSN (Online): 
IsoAbbr: Odontologia
NlmId: 8708715
123:123
JrId: 6539
long title: Odonto-stomatologie tropicale = Tropical dental journal
short title: Odontostomatol Trop
ISSN: 0251-172X
ISSN (Online): 
IsoAbbr: Odontostomatol Trop
NlmId: 8103679
123:123
JrId: 6540
long title: Organizational behavior and human decision processes
short title: Organ Behav Hum Decis Process
ISSN: 0749-5978
ISSN (Online): 
IsoAbbr: Organ Behav Hum Decis Process
NlmId: 8504453
123:123
JrId: 6541
long title: Orthopedics
short title: Orthopedics
ISSN: 0147-7447
ISSN (Online): 1938-2367
IsoAbbr: Orthopedics
NlmId: 7806107
123:123
JrId: 6542
long title: Il Policlinico. Sezione medica
short title: Policlinico Med
ISSN: 0048-4717
ISSN (Online): 
IsoAbbr: Policlinico Med
NlmId: 0401144
123:123
JrId: 6543
long title: Physiotherapy Canada. Physiotherapie Canada
short title: Physiother Can
ISSN: 0300-0508
ISSN (Online): 1708-8313
IsoAbbr: Physiother Can
NlmId: 0346574
123:123
JrId: 6544
long title: The PCR reporter
short title: PCR Rep
ISSN: 0830-9604
ISSN (Online): 
IsoAbbr: PCR Rep
NlmId: 8602600
123:123
JrId: 6545
long title: Il Policlinico. Sezione pratica
short title: Policlinico Prat
ISSN: 0032-2644
ISSN (Online): 
IsoAbbr: Policlinico Prat
NlmId: 0410122
123:123
JrId: 6546
long title: Population reports. Special topic monographs
short title: Popul Rep Spec Top Monogr
ISSN: 0161-679X
ISSN (Online): 
IsoAbbr: Popul Rep Spec Top Monogr
NlmId: 7708440
123:123
JrId: 6547
long title: Polimery w medycynie
short title: Polim Med
ISSN: 0370-0747
ISSN (Online): 
IsoAbbr: Polim Med
NlmId: 7509477
123:123
JrId: 6548
long title: Population reports. Series L, Issues in world health
short title: Popul Rep L
ISSN: 0197-5838
ISSN (Online): 
IsoAbbr: Popul Rep L
NlmId: 7903810
123:123
JrId: 6549
long title: Postepy biochemii
short title: Postepy Biochem
ISSN: 0032-5422
ISSN (Online): 
IsoAbbr: Postepy Biochem.
NlmId: 0023525
123:123
JrId: 6550
long title: Prevenzione & assistenza dentale
short title: Prev Assist Dent
ISSN: 0393-9960
ISSN (Online): 
IsoAbbr: Prev Assist Dent
NlmId: 8603623
123:123
JrId: 6551
long title: Patient education and counseling
short title: Patient Educ Couns
ISSN: 0738-3991
ISSN (Online): 1873-5134
IsoAbbr: Patient Educ Couns
NlmId: 8406280
123:123
JrId: 6552
long title: Pediatric dermatology
short title: Pediatr Dermatol
ISSN: 0736-8046
ISSN (Online): 1525-1470
IsoAbbr: Pediatr Dermatol
NlmId: 8406799
123:123
JrId: 6553
long title: Pediatric pathology / affiliated with the International Paediatric Pathology Association
short title: Pediatr Pathol
ISSN: 0277-0938
ISSN (Online): 
IsoAbbr: Pediatr Pathol
NlmId: 8303527
123:123
JrId: 6554
long title: Pediatric neuroscience
short title: Pediatr Neurosci
ISSN: 0255-7975
ISSN (Online): 
IsoAbbr: Pediatr Neurosci
NlmId: 8601677
123:123
JrId: 6555
long title: Pediatrics in review / American Academy of Pediatrics
short title: Pediatr Rev
ISSN: 0191-9601
ISSN (Online): 1526-3347
IsoAbbr: Pediatr Rev
NlmId: 8103046
123:123
JrId: 6556
long title: Pediatrician
short title: Pediatrician
ISSN: 0300-1245
ISSN (Online): 
IsoAbbr: Pediatrician
NlmId: 8511837
123:123
JrId: 6557
long title: Postepy higieny i medycyny doswiadczalnej
short title: Postepy Hig Med Dosw
ISSN: 0032-5449
ISSN (Online): 
IsoAbbr: Postepy Hig Med Dosw
NlmId: 0421052
123:123
JrId: 6558
long title: Postgraduate medicine
short title: Postgrad Med
ISSN: 0032-5481
ISSN (Online): 1941-9260
IsoAbbr: Postgrad Med
NlmId: 0401147
123:123
JrId: 6559
long title: Postgraduate medical journal
short title: Postgrad Med J
ISSN: 0032-5473
ISSN (Online): 1469-0756
IsoAbbr: Postgrad Med J
NlmId: 0234135
123:123
JrId: 6560
long title: Poultry science
short title: Poult Sci
ISSN: 0032-5791
ISSN (Online): 1525-3171
IsoAbbr: Poult. Sci.
NlmId: 0401150
123:123
JrId: 6561
long title: Le Poumon et le coeur
short title: Poumon Coeur
ISSN: 0032-5821
ISSN (Online): 
IsoAbbr: Poumon Coeur
NlmId: 0404462
123:123
JrId: 6562
long title: Puerto Rico y su enfermera
short title: P R Enferm
ISSN: 0145-6652
ISSN (Online): 
IsoAbbr: P R Enferm
NlmId: 7700256
123:123
JrId: 6563
long title: Pracovni lekarstvi
short title: Prac Lek
ISSN: 0032-6291
ISSN (Online): 
IsoAbbr: Prac Lek
NlmId: 0404463
123:123
JrId: 6564
long title: Pain and headache
short title: Pain Headache
ISSN: 0255-3910
ISSN (Online): 
IsoAbbr: Pain Headache
NlmId: 8410364
123:123
JrId: 6565
long title: Pharmacological research : the official journal of the Italian Pharmacological Society
short title: Pharmacol Res
ISSN: 1043-6618
ISSN (Online): 1096-1186
IsoAbbr: Pharmacol. Res.
NlmId: 8907422
123:123
JrId: 6566
long title: Practica oto-rhino-laryngologica
short title: Pract Otorhinolaryngol (Basel)
ISSN: 0032-6305
ISSN (Online): 
IsoAbbr: Pract Otorhinolaryngol (Basel)
NlmId: 0340156
123:123
JrId: 6567
long title: Practice digest
short title: Pract Dig
ISSN: 0161-0287
ISSN (Online): 
IsoAbbr: Pract Dig
NlmId: 7808568
123:123
JrId: 6568
long title: Hotetsu rinsho. Practice in prosthodontics
short title: Hotetsu Rinsho
ISSN: 0018-6341
ISSN (Online): 
IsoAbbr: Hotetsu Rinsho
NlmId: 1254114
123:123
JrId: 6569
long title: Profiles in healthcare marketing
short title: Profiles Healthc Mark
ISSN: 1040-7480
ISSN (Online): 
IsoAbbr: Profiles Healthc Mark
NlmId: 8804347
123:123
JrId: 6570
long title: Public health nursing (Boston, Mass.)
short title: Public Health Nurs
ISSN: 0737-1209
ISSN (Online): 1525-1446
IsoAbbr: Public Health Nurs
NlmId: 8501498
123:123
JrId: 6571
long title: The Practitioner
short title: Practitioner
ISSN: 0032-6518
ISSN (Online): 
IsoAbbr: Practitioner
NlmId: 0404245
123:123
JrId: 6572
long title: Public health reports
short title: Public Health Rep
ISSN: 0094-6214
ISSN (Online): 
IsoAbbr: Public Health Rep
NlmId: 0433021
123:123
JrId: 6573
long title: Pharmaceutical research
short title: Pharm Res
ISSN: 0724-8741
ISSN (Online): 1573-904X
IsoAbbr: Pharm. Res.
NlmId: 8406521
123:123
JrId: 6574
long title: Pharmacology & toxicology
short title: Pharmacol Toxicol
ISSN: 0901-9928
ISSN (Online): 1600-0773
IsoAbbr: Pharmacol. Toxicol.
NlmId: 8702180
123:123
JrId: 6575
long title: The Prairie rose
short title: Prairie Rose
ISSN: 0032-6666
ISSN (Online): 
IsoAbbr: Prairie Rose
NlmId: 19730190R
123:123
JrId: 6576
long title: Practica odontologica
short title: Pract Odontol
ISSN: 0185-5905
ISSN (Online): 
IsoAbbr: Pract Odontol
NlmId: 8700949
123:123
JrId: 6577
long title: Praktische Anasthesie, Wiederbelebung und Intensivtherapie
short title: Prakt Anaesth
ISSN: 0302-7600
ISSN (Online): 
IsoAbbr: Prakt Anaesth
NlmId: 0417656
123:123
JrId: 6578
long title: Pigment cell research / sponsored by the European Society for Pigment Cell Research and the International Pigment Cell Society
short title: Pigment Cell Res
ISSN: 0893-5785
ISSN (Online): 1600-0749
IsoAbbr: Pigment Cell Res.
NlmId: 8800247
123:123
JrId: 6579
long title: Pathology and immunopathology research
short title: Pathol Immunopathol Res
ISSN: 0257-2761
ISSN (Online): 
IsoAbbr: Pathol Immunopathol Res
NlmId: 8708069
123:123
JrId: 6580
long title: Prakticke zubni lekarstvi
short title: Prakt Zubn Lek
ISSN: 0032-6720
ISSN (Online): 
IsoAbbr: Prakt Zubn Lek
NlmId: 19730200R
123:123
JrId: 6581
long title: Praxis der Kinderpsychologie und Kinderpsychiatrie. Beiheft
short title: Prax Kinderpsychol Kinderpsychiatr Beih
ISSN: 0085-5073
ISSN (Online): 
IsoAbbr: Prax Kinderpsychol Kinderpsychiatr Beih
NlmId: 0200651
123:123
JrId: 6582
long title: Praxis der Kinderpsychologie und Kinderpsychiatrie
short title: Prax Kinderpsychol Kinderpsychiatr
ISSN: 0032-7034
ISSN (Online): 
IsoAbbr: Prax Kinderpsychol Kinderpsychiatr
NlmId: 0404246
123:123
JrId: 6583
long title: Prenatal diagnosis
short title: Prenat Diagn
ISSN: 0197-3851
ISSN (Online): 1097-0223
IsoAbbr: Prenat. Diagn.
NlmId: 8106540
123:123
JrId: 6584
long title: Praxis der Pneumologie vereinigt mit Der Tuberkulosearzt
short title: Prax Pneumol
ISSN: 0032-7069
ISSN (Online): 
IsoAbbr: Prax Pneumol
NlmId: 7705926
123:123
JrId: 6585
long title: Praxis und Klinik der Pneumologie
short title: Prax Klin Pneumol
ISSN: 0342-7498
ISSN (Online): 
IsoAbbr: Prax Klin Pneumol
NlmId: 7705449
123:123
JrId: 6586
long title: Praxis
short title: Praxis
ISSN: 0369-8394
ISSN (Online): 
IsoAbbr: Praxis
NlmId: 0401230
123:123
JrId: 6587
long title: Prensa medica argentina
short title: Prensa Med Argent
ISSN: 0032-745X
ISSN (Online): 
IsoAbbr: Prensa Med Argent
NlmId: 0204056
123:123
JrId: 6588
long title: La Prensa medica mexicana
short title: Prensa Med Mex
ISSN: 0032-7468
ISSN (Online): 
IsoAbbr: Prensa Med Mex
NlmId: 0413433
123:123
JrId: 6589
long title: Preparative biochemistry
short title: Prep Biochem
ISSN: 0032-7484
ISSN (Online): 
IsoAbbr: Prep. Biochem.
NlmId: 1276634
123:123
JrId: 6590
long title: Plant foods for human nutrition (Dordrecht, Netherlands)
short title: Plant Foods Hum Nutr
ISSN: 0921-9668
ISSN (Online): 1573-9104
IsoAbbr: Plant Foods Hum Nutr
NlmId: 8803554
123:123
JrId: 6591
long title: Der Pathologe
short title: Pathologe
ISSN: 0172-8113
ISSN (Online): 1432-1963
IsoAbbr: Pathologe
NlmId: 8006541
123:123
JrId: 6593
long title: La Presse thermale et climatique
short title: Presse Therm Clim
ISSN: 0032-7875
ISSN (Online): 
IsoAbbr: Presse Therm Clim
NlmId: 0401151
123:123
JrId: 6594
long title: Prevenzione stomatologica
short title: Prev Stomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Prev Stomatol
NlmId: 7603982
123:123
JrId: 6595
long title: Preventive medicine
short title: Prev Med
ISSN: 0091-7435
ISSN (Online): 1096-0260
IsoAbbr: Prev Med
NlmId: 0322116
123:123
JrId: 6596
long title: Prikladnaia biokhimiia i mikrobiologiia
short title: Prikl Biokhim Mikrobiol
ISSN: 0555-1099
ISSN (Online): 
IsoAbbr: Prikl. Biokhim. Mikrobiol.
NlmId: 0023416
123:123
JrId: 6597
long title: Primates in medicine
short title: Primates Med
ISSN: 0079-5119
ISSN (Online): 
IsoAbbr: Primates Med
NlmId: 0127433
123:123
JrId: 6598
long title: Probe
short title: Probe (Adelaide)
ISSN: 
ISSN (Online): 
IsoAbbr: Probe (Adelaide)
NlmId: 2984823R
123:123
JrId: 6599
long title: The Probe
short title: Probe (Lond)
ISSN: 0032-9185
ISSN (Online): 
IsoAbbr: Probe (Lond)
NlmId: 19740410R
123:123
JrId: 6600
long title: Placenta
short title: Placenta
ISSN: 0143-4004
ISSN (Online): 1532-3102
IsoAbbr: Placenta
NlmId: 8006349
123:123
JrId: 6601
long title: Problemes actuels d'endocrinologie et de nutrition
short title: Probl Actuels Endocrinol Nutr
ISSN: 0079-5666
ISSN (Online): 
IsoAbbr: Probl Actuels Endocrinol Nutr
NlmId: 0063734
123:123
JrId: 6602
long title: Presse medicale (Paris, France : 1983)
short title: Presse Med
ISSN: 0755-4982
ISSN (Online): 
IsoAbbr: Presse Med
NlmId: 8302490
123:123
JrId: 6603
long title: Problemes actuels d'oto-rhino-laryngologie
short title: Probl Actuels Otorhinolaryngol
ISSN: 0079-5674
ISSN (Online): 
IsoAbbr: Probl Actuels Otorhinolaryngol
NlmId: 0404464
123:123
JrId: 6604
long title: Pneumologie (Stuttgart, Germany)
short title: Pneumologie
ISSN: 0934-8387
ISSN (Online): 1438-8790
IsoAbbr: Pneumologie
NlmId: 8906641
123:123
JrId: 6605
long title: Problemy endokrinologii
short title: Probl Endokrinol (Mosk)
ISSN: 0375-9660
ISSN (Online): 
IsoAbbr: Probl Endokrinol (Mosk)
NlmId: 0140673
123:123
JrId: 6606
long title: Placenta. Supplement
short title: Placenta Suppl
ISSN: 0265-7023
ISSN (Online): 
IsoAbbr: Placenta Suppl
NlmId: 8306308
123:123
JrId: 6607
long title: Perioperative nursing quarterly
short title: Perioper Nurs Q
ISSN: 8755-9935
ISSN (Online): 
IsoAbbr: Perioper Nurs Q
NlmId: 8505284
123:123
JrId: 6608
long title: Problemy endokrinologii i gormonoterapii
short title: Probl Endokrinol Gormonoter
ISSN: 0032-9509
ISSN (Online): 
IsoAbbr: Probl Endokrinol Gormonoter
NlmId: 0140721
123:123
JrId: 6609
long title: Probe (Ottawa, Ont.)
short title: Probe
ISSN: 0834-1494
ISSN (Online): 
IsoAbbr: Probe
NlmId: 8703585
123:123
JrId: 6610
long title: Policy statement / Royal College of General Practitioners. Royal College of General Practitioners
short title: Policy Statement R Coll Gen Pract
ISSN: 0957-0357
ISSN (Online): 
IsoAbbr: Policy Statement R Coll Gen Pract
NlmId: 8604205
123:123
JrId: 6611
long title: Problemy gematologii i perelivaniia krovi
short title: Probl Gematol Pereliv Krovi
ISSN: 0552-2080
ISSN (Online): 
IsoAbbr: Probl Gematol Pereliv Krovi
NlmId: 0401232
123:123
JrId: 6612
long title: Problemi na khigienata
short title: Probl Khig
ISSN: 0323-9179
ISSN (Online): 
IsoAbbr: Probl Khig
NlmId: 7703299
123:123
JrId: 6613
long title: Problemy kosmicheskoi biologii
short title: Probl Kosm Biol
ISSN: 0555-2788
ISSN (Online): 
IsoAbbr: Probl Kosm Biol
NlmId: 0151523
123:123
JrId: 6614
long title: Problemy medycyny wieku rozwojowego
short title: Probl Med Wieku Rozwoj
ISSN: 0303-2264
ISSN (Online): 
IsoAbbr: Probl Med Wieku Rozwoj
NlmId: 0420627
123:123
JrId: 6615
long title: Problemy Severa
short title: Probl Sev
ISSN: 0555-2982
ISSN (Online): 
IsoAbbr: Probl Sev
NlmId: 0401154
123:123
JrId: 6616
long title: Problemy tuberkuleza
short title: Probl Tuberk
ISSN: 0032-9533
ISSN (Online): 
IsoAbbr: Probl Tuberk
NlmId: 0414141
123:123
JrId: 6617
long title: Proceedings of the annual meeting of the American Psychopathological Association
short title: Proc Annu Meet Am Psychopathol Assoc
ISSN: 0091-7389
ISSN (Online): 
IsoAbbr: Proc Annu Meet Am Psychopathol Assoc
NlmId: 7505842
123:123
JrId: 6618
long title: Proceedings of the European Dialysis and Transplant Association - European Renal Association. European Dialysis and Transplant Association - European Renal Association. Congress
short title: Proc Eur Dial Transplant Assoc Eur Ren Assoc
ISSN: 0308-9401
ISSN (Online): 
IsoAbbr: Proc Eur Dial Transplant Assoc Eur Ren Assoc
NlmId: 8503947
123:123
JrId: 6619
long title: Protein engineering
short title: Protein Eng
ISSN: 0269-2139
ISSN (Online): 1460-213X
IsoAbbr: Protein Eng.
NlmId: 8801484
123:123
JrId: 6620
long title: Parasitology research
short title: Parasitol Res
ISSN: 0932-0113
ISSN (Online): 1432-1955
IsoAbbr: Parasitol. Res.
NlmId: 8703571
123:123
JrId: 6621
long title: Proceedings. Clinical Spinal Cord Injury Conference
short title: Proc Annu Clin Spinal Cord Inj Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Annu Clin Spinal Cord Inj Conf
NlmId: 1265166
123:123
JrId: 6622
long title: Proceedings of the annual symposium of the Eugenics Society
short title: Proc Annu Symp Eugen Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Annu Symp Eugen Soc
NlmId: 100961271
123:123
JrId: 6624
long title: Progress in cardiovascular nursing
short title: Prog Cardiovasc Nurs
ISSN: 0889-7204
ISSN (Online): 1751-7117
IsoAbbr: Prog Cardiovasc Nurs
NlmId: 8704064
123:123
JrId: 6625
long title: Provider (Washington, D.C.)
short title: Provider
ISSN: 0888-0352
ISSN (Online): 
IsoAbbr: Provider
NlmId: 8608563
123:123
JrId: 6626
long title: Pro re nata PRN : the official publication of the Utah Nurses' Association
short title: Pro Re Nata
ISSN: 1044-4025
ISSN (Online): 
IsoAbbr: Pro Re Nata
NlmId: 8812220
123:123
JrId: 6627
long title: Pancreas
short title: Pancreas
ISSN: 0885-3177
ISSN (Online): 1536-4828
IsoAbbr: Pancreas
NlmId: 8608542
123:123
JrId: 6629
long title: Proceedings of the Australian Association of Neurologists
short title: Proc Aust Assoc Neurol
ISSN: 0084-7224
ISSN (Online): 
IsoAbbr: Proc Aust Assoc Neurol
NlmId: 7505855
123:123
JrId: 6630
long title: Proceedings of the British Paedodontic Society
short title: Proc Br Paedod Soc
ISSN: 0308-4922
ISSN (Online): 
IsoAbbr: Proc Br Paedod Soc
NlmId: 7600160
123:123
JrId: 6631
long title: Protein sequences & data analysis
short title: Protein Seq Data Anal
ISSN: 0931-9506
ISSN (Online): 
IsoAbbr: Protein Seq. Data Anal.
NlmId: 8800894
123:123
JrId: 6632
long title: Psychiatric developments
short title: Psychiatr Dev
ISSN: 0262-9283
ISSN (Online): 
IsoAbbr: Psychiatr Dev
NlmId: 8305469
123:123
JrId: 6633
long title: The Proceedings of the Cardiff Medical Society
short title: Proc Cardiff Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Cardiff Med Soc
NlmId: 7505858
123:123
JrId: 6634
long title: Psychopharmacology. Supplementum
short title: Psychopharmacology Suppl
ISSN: 0179-8456
ISSN (Online): 
IsoAbbr: Psychopharmacology Suppl
NlmId: 8403197
123:123
JrId: 6635
long title: Psychopharmacology series
short title: Psychopharmacol Ser
ISSN: 0931-6795
ISSN (Online): 
IsoAbbr: Psychopharmacol Ser
NlmId: 8701884
123:123
JrId: 6636
long title: Proceedings of the Chinese Academy of Medical Sciences and the Peking Union Medical College = Chung-kuo i hsueh k'o hsueh yuan, Chung-kuo hsieh ho i k'o ta hsueh hsueh pao
short title: Proc Chin Acad Med Sci Peking Union Med Coll
ISSN: 0258-8757
ISSN (Online): 
IsoAbbr: Proc Chin Acad Med Sci Peking Union Med Coll
NlmId: 8712086
123:123
JrId: 6637
long title: Proceedings of the Clinical Dialysis and Transplant Forum
short title: Proc Clin Dial Transplant Forum
ISSN: 0094-6044
ISSN (Online): 
IsoAbbr: Proc Clin Dial Transplant Forum
NlmId: 0432324
123:123
JrId: 6638
long title: Proceedings of the European Dialysis and Transplant Association. European Dialysis and Transplant Association
short title: Proc Eur Dial Transplant Assoc
ISSN: 0071-2736
ISSN (Online): 
IsoAbbr: Proc Eur Dial Transplant Assoc
NlmId: 0355210
123:123
JrId: 6639
long title: Proceedings of the Finnish Dental Society. Suomen Hammaslaakariseuran toimituksia
short title: Proc Finn Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Finn Dent Soc
NlmId: 0366632
123:123
JrId: 6640
long title: Proceedings of the Foundation for Orthodontic Research
short title: Proc Found Orthod Res
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Found Orthod Res
NlmId: 7507378
123:123
JrId: 6641
long title: The Proceedings of the Institute of Medicine of Chicago
short title: Proc Inst Med Chic
ISSN: 0091-746X
ISSN (Online): 
IsoAbbr: Proc Inst Med Chic
NlmId: 7505869
123:123
JrId: 6642
long title: Proceedings Of The International Academy Of Oral Pathology
short title: Proc Int Acad Oral Pathol
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Acad Oral Pathol
NlmId: 9870009
123:123
JrId: 6643
long title: Inter-University Faculty Work Conference
short title: Interuniv Fac Work Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Interuniv Fac Work Conf
NlmId: 100961282
123:123
JrId: 6644
long title: Modern pathology : an official journal of the United States and Canadian Academy of Pathology, Inc
short title: Mod Pathol
ISSN: 0893-3952
ISSN (Online): 1530-0285
IsoAbbr: Mod. Pathol.
NlmId: 8806605
123:123
JrId: 6645
long title: Proceedings of the Koninklijke Nederlandse Akademie van Wetenschappen. Series C. Biological and medical sciences
short title: Proc K Ned Akad Wet C
ISSN: 0023-3374
ISSN (Online): 
IsoAbbr: Proc K Ned Akad Wet C
NlmId: 7505873
123:123
JrId: 6646
long title: Proteins
short title: Proteins
ISSN: 0887-3585
ISSN (Online): 1097-0134
IsoAbbr: Proteins
NlmId: 8700181
123:123
JrId: 6647
long title: Proceedings, annual meeting of the Medical Section of the American Life Convention
short title: Proc Annu Meet Med Sect Am Life Conv
ISSN: 0065-9126
ISSN (Online): 
IsoAbbr: Proc Annu Meet Med Sect Am Life Conv
NlmId: 0432130
123:123
JrId: 6648
long title: Proceedings, the annual meeting of the Medical Section of the American Council of Life Insurance
short title: Proc Annu Meet Med Sect Am Counc Life Insur
ISSN: 0148-4931
ISSN (Online): 
IsoAbbr: Proc Annu Meet Med Sect Am Counc Life Insur
NlmId: 7704005
123:123
JrId: 6649
long title: Proceedings, the annual meeting of the Medical Section of the American Life Insurance Association
short title: Proc Annu Meet Med Sect Am Life Insur Assoc
ISSN: 0361-1752
ISSN (Online): 
IsoAbbr: Proc Annu Meet Med Sect Am Life Insur Assoc
NlmId: 0432131
123:123
JrId: 6650
long title: The proceedings of the European Prosthodontic Association ... Annual Meeting. European Prosthodontic Association. Meeting
short title: Proc Eur Prosthodontic Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Eur Prosthodontic Assoc
NlmId: 9879984
123:123
JrId: 6651
long title: Proceedings of the Mine Medical Officers' Association
short title: Proc Mine Med Off Assoc
ISSN: 0026-4490
ISSN (Online): 
IsoAbbr: Proc Mine Med Off Assoc
NlmId: 7707378
123:123
JrId: 6652
long title: Proceedings of the Mine Medical Officers' Association of S. A
short title: Proc Mine Med Off Assoc SA
ISSN: 0026-4490
ISSN (Online): 
IsoAbbr: Proc Mine Med Off Assoc SA
NlmId: 7707377
123:123
JrId: 6653
long title: Proceedings of the National Academy of Sciences of the United States of America
short title: Proc Natl Acad Sci U S A
ISSN: 0027-8424
ISSN (Online): 1091-6490
IsoAbbr: Proc. Natl. Acad. Sci. U.S.A.
NlmId: 7505876
123:123
JrId: 6654
long title: Proceedings. National Cancer Conference
short title: Proc Natl Cancer Conf
ISSN: 0077-3670
ISSN (Online): 
IsoAbbr: Proc Natl Cancer Conf
NlmId: 7612873
123:123
JrId: 6655
long title: Proceedings. Nursing Theory Conference (University of Kansas)
short title: Proc Nurs Theory Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Nurs Theory Conf
NlmId: 1255777
123:123
JrId: 6656
long title: The Proceedings of the Nutrition Society
short title: Proc Nutr Soc
ISSN: 0029-6651
ISSN (Online): 
IsoAbbr: Proc Nutr Soc
NlmId: 7505881
123:123
JrId: 6657
long title: Proceedings and papers of the annual conference of the California Mosquito Control Association, inc
short title: Proc Pap Annu Conf Calif Mosq Control Assoc
ISSN: 0091-6501
ISSN (Online): 
IsoAbbr: Proc Pap Annu Conf Calif Mosq Control Assoc
NlmId: 7505833
123:123
JrId: 6658
long title: Proceedings of the Royal Irish Academy. Section B: Biological, geological, and chemical science
short title: Proc R Ir Acad B
ISSN: 0035-8983
ISSN (Online): 
IsoAbbr: Proc R Ir Acad B
NlmId: 7505887
123:123
JrId: 6659
long title: Proceedings of the Royal Society of Edinburgh. Section B: Biology
short title: Proc R Soc Edinb Biol
ISSN: 0080-455X
ISSN (Online): 
IsoAbbr: Proc R Soc Edinb Biol
NlmId: 7602713
123:123
JrId: 6660
long title: Proceedings of the Royal Society of London. Series B, Containing papers of a Biological character. Royal Society (Great Britain)
short title: Proc R Soc Lond B Biol Sci
ISSN: 0080-4649
ISSN (Online): 
IsoAbbr: Proc. R. Soc. Lond., B, Biol. Sci.
NlmId: 7505889
123:123
JrId: 6661
long title: Proceedings - Royal Society of Edinburgh. Section B: Natural environment
short title: Proc R Soc Edinb Nat Environ
ISSN: 0308-2113
ISSN (Online): 
IsoAbbr: Proc R Soc Edinb Nat Environ
NlmId: 7602711
123:123
JrId: 6663
long title: Proceedings of the Royal Society of Medicine
short title: Proc R Soc Med
ISSN: 0035-9157
ISSN (Online): 
IsoAbbr: Proc. R. Soc. Med.
NlmId: 7505890
123:123
JrId: 6664
long title: Proceedings of the Rudolf Virchow Medical Society in the City of New York
short title: Proc Rudolf Virchow Med Soc City N Y
ISSN: 0080-4797
ISSN (Online): 
IsoAbbr: Proc Rudolf Virchow Med Soc City N Y
NlmId: 7505891
123:123
JrId: 6665
long title: Proceedings of the Society for Experimental Biology and Medicine. Society for Experimental Biology and Medicine (New York, N.Y.)
short title: Proc Soc Exp Biol Med
ISSN: 0037-9727
ISSN (Online): 1525-1373
IsoAbbr: Proc. Soc. Exp. Biol. Med.
NlmId: 7505892
123:123
JrId: 6666
long title: Proceedings, annual meeting of the United States Animal Health Association
short title: Proc Annu Meet U S Anim Health Assoc
ISSN: 0082-8750
ISSN (Online): 
IsoAbbr: Proc Annu Meet U S Anim Health Assoc
NlmId: 7505825
123:123
JrId: 6667
long title: Proceedings. Veterans Administration Spinal Cord Injury Conference
short title: Proc Veterans Adm Spinal Cord Inj Conf
ISSN: 0083-3568
ISSN (Online): 
IsoAbbr: Proc Veterans Adm Spinal Cord Inj Conf
NlmId: 1265262
123:123
JrId: 6668
long title: Proceedings of the Virchow-Pirquet Medical Society
short title: Proc Virchow Pirquet Med Soc
ISSN: 0885-7857
ISSN (Online): 
IsoAbbr: Proc Virchow Pirquet Med Soc
NlmId: 7905619
123:123
JrId: 6669
long title: Proceedings of the Western Pharmacology Society
short title: Proc West Pharmacol Soc
ISSN: 0083-8969
ISSN (Online): 
IsoAbbr: Proc. West. Pharmacol. Soc.
NlmId: 7505899
123:123
JrId: 6670
long title: Proceedings of the Weekly Seminar in Neurology
short title: Proc Wkly Semin Neurol
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Wkly Semin Neurol
NlmId: 7505898
123:123
JrId: 6671
long title: Progress in clinical and biological research
short title: Prog Clin Biol Res
ISSN: 0361-7742
ISSN (Online): 
IsoAbbr: Prog. Clin. Biol. Res.
NlmId: 7605701
123:123
JrId: 6672
long title: Progress in lipid research
short title: Prog Lipid Res
ISSN: 0163-7827
ISSN (Online): 1873-2194
IsoAbbr: Prog. Lipid Res.
NlmId: 7900832
123:123
JrId: 6673
long title: Produits & problemes pharmaceutiques
short title: Prod Probl Pharm
ISSN: 0032-9959
ISSN (Online): 
IsoAbbr: Prod Probl Pharm
NlmId: 0376436
123:123
JrId: 6674
long title: Professional flashes
short title: Prof Flashes
ISSN: 0033-0108
ISSN (Online): 
IsoAbbr: Prof Flashes
NlmId: 19830090R
123:123
JrId: 6675
long title: Professioni infermieristiche
short title: Prof Inferm
ISSN: 0033-0205
ISSN (Online): 
IsoAbbr: Prof Inferm
NlmId: 0244135
123:123
JrId: 6676
long title: Profiles in hospital marketing
short title: Profiles Hosp Mark
ISSN: 0275-9632
ISSN (Online): 
IsoAbbr: Profiles Hosp Mark
NlmId: 8509475
123:123
JrId: 6677
long title: Professional nursing home
short title: Prof Nurs Home
ISSN: 0555-3393
ISSN (Online): 
IsoAbbr: Prof Nurs Home
NlmId: 0243343
123:123
JrId: 6678
long title: Professional sanitation management
short title: Prof Sanit Manage
ISSN: 0033-0191
ISSN (Online): 
IsoAbbr: Prof Sanit Manage
NlmId: 9877641
123:123
JrId: 6679
long title: Profile of medical practice / Center for Health Services Research and Development, American Medical Association
short title: Profile Med Pract
ISSN: 0194-2921
ISSN (Online): 
IsoAbbr: Profile Med Pract
NlmId: 8204644
123:123
JrId: 6680
long title: Progress in allergy
short title: Prog Allergy
ISSN: 0079-6034
ISSN (Online): 
IsoAbbr: Prog Allergy
NlmId: 0376440
123:123
JrId: 6681
long title: Progress in atomic medicine
short title: Prog At Med
ISSN: 0085-5189
ISSN (Online): 
IsoAbbr: Prog At Med
NlmId: 7514072
123:123
JrId: 6682
long title: Promoting health
short title: Promot Health
ISSN: 0272-9709
ISSN (Online): 
IsoAbbr: Promot Health
NlmId: 8009595
123:123
JrId: 6683
long title: Progress in biochemical pharmacology
short title: Prog Biochem Pharmacol
ISSN: 0079-6085
ISSN (Online): 
IsoAbbr: Prog Biochem Pharmacol
NlmId: 0036761
123:123
JrId: 6684
long title: Professional safety
short title: Prof Saf
ISSN: 0099-0027
ISSN (Online): 
IsoAbbr: Prof Saf
NlmId: 9878792
123:123
JrId: 6685
long title: Professional nurse (London, England)
short title: Prof Nurse
ISSN: 0266-8130
ISSN (Online): 
IsoAbbr: Prof Nurse
NlmId: 8612884
123:123
JrId: 6686
long title: Progress in biocybernetics
short title: Prog Biocybern
ISSN: 0079-6093
ISSN (Online): 
IsoAbbr: Prog Biocybern
NlmId: 0116424
123:123
JrId: 6687
long title: Progress in biometeorology. Division A: Progress in human biometeorology
short title: Prog Biometeorol
ISSN: 0301-1011
ISSN (Online): 
IsoAbbr: Prog Biometeorol
NlmId: 0374370
123:123
JrId: 6688
long title: Progress in biophysics and molecular biology
short title: Prog Biophys Mol Biol
ISSN: 0079-6107
ISSN (Online): 1873-1732
IsoAbbr: Prog. Biophys. Mol. Biol.
NlmId: 0401233
123:123
JrId: 6689
long title: Progress in food & nutrition science
short title: Prog Food Nutr Sci
ISSN: 0306-0632
ISSN (Online): 
IsoAbbr: Prog Food Nutr Sci
NlmId: 7508713
123:123
JrId: 6690
long title: Phillip Journal fur restaurative Zahnmedizin
short title: Phillip J Restaur Zahnmed
ISSN: 0174-5980
ISSN (Online): 
IsoAbbr: Phillip J Restaur Zahnmed
NlmId: 8609626
123:123
JrId: 6691
long title: Progress in brain research
short title: Prog Brain Res
ISSN: 0079-6123
ISSN (Online): 1875-7855
IsoAbbr: Prog. Brain Res.
NlmId: 0376441
123:123
JrId: 6692
long title: Progress in cardiovascular diseases
short title: Prog Cardiovasc Dis
ISSN: 0033-0620
ISSN (Online): 1532-8643
IsoAbbr: Prog Cardiovasc Dis
NlmId: 0376442
123:123
JrId: 6693
long title: Progress in the chemistry of fats and other lipids
short title: Prog Chem Fats Other Lipids
ISSN: 0079-6832
ISSN (Online): 
IsoAbbr: Prog Chem Fats Other Lipids
NlmId: 7900833
123:123
JrId: 6694
long title: Progress in chemical toxicology
short title: Prog Chem Toxicol
ISSN: 0079-6158
ISSN (Online): 
IsoAbbr: Prog Chem Toxicol
NlmId: 0376443
123:123
JrId: 6695
long title: Progress in clinical pathology
short title: Prog Clin Pathol
ISSN: 0079-6174
ISSN (Online): 
IsoAbbr: Prog Clin Pathol
NlmId: 0047556
123:123
JrId: 6696
long title: Progress in clinical immunology
short title: Prog Clin Immunol
ISSN: 0090-3310
ISSN (Online): 
IsoAbbr: Prog Clin Immunol
NlmId: 0344745
123:123
JrId: 6697
long title: Progress in clinical cancer
short title: Prog Clin Cancer
ISSN: 0079-6166
ISSN (Online): 
IsoAbbr: Prog Clin Cancer
NlmId: 19830360R
123:123
JrId: 6698
long title: Progress in drug research. Fortschritte der Arzneimittelforschung. Progres des recherches pharmaceutiques
short title: Prog Drug Res
ISSN: 0071-786X
ISSN (Online): 
IsoAbbr: Prog Drug Res
NlmId: 1304021
123:123
JrId: 6699
long title: Progress in experimental personality research
short title: Prog Exp Pers Res
ISSN: 0079-6255
ISSN (Online): 
IsoAbbr: Prog Exp Pers Res
NlmId: 0023623
123:123
JrId: 6700
long title: Progress in experimental tumor research
short title: Prog Exp Tumor Res
ISSN: 0079-6263
ISSN (Online): 1662-3916
IsoAbbr: Prog Exp Tumor Res
NlmId: 0376446
123:123
JrId: 6701
long title: Progress in hematology
short title: Prog Hematol
ISSN: 0079-6301
ISSN (Online): 
IsoAbbr: Prog Hematol
NlmId: 0204655
123:123
JrId: 6702
long title: Progress in hemostasis and thrombosis
short title: Prog Hemost Thromb
ISSN: 0362-6350
ISSN (Online): 
IsoAbbr: Prog Hemost Thromb
NlmId: 0335011
123:123
JrId: 6703
long title: Progress in histochemistry and cytochemistry
short title: Prog Histochem Cytochem
ISSN: 0079-6336
ISSN (Online): 1873-2186
IsoAbbr: Prog Histochem Cytochem
NlmId: 0253725
123:123
JrId: 6704
long title: Progress in immunobiological standardization
short title: Prog Immunobiol Stand
ISSN: 0079-6344
ISSN (Online): 
IsoAbbr: Prog Immunobiol Stand
NlmId: 0427362
123:123
JrId: 6705
long title: Progress in industrial microbiology
short title: Prog Ind Microbiol
ISSN: 0079-6352
ISSN (Online): 
IsoAbbr: Prog Ind Microbiol
NlmId: 7513447
123:123
JrId: 6706
long title: Progress in liver diseases
short title: Prog Liver Dis
ISSN: 1060-913X
ISSN (Online): 
IsoAbbr: Prog Liver Dis
NlmId: 0376447
123:123
JrId: 6707
long title: Il Progresso medico
short title: Prog Med (Napoli)
ISSN: 0370-1514
ISSN (Online): 
IsoAbbr: Prog Med (Napoli)
NlmId: 2984827R
123:123
JrId: 6708
long title: Le Progres medical
short title: Prog Med (Paris)
ISSN: 0033-0450
ISSN (Online): 
IsoAbbr: Prog Med (Paris)
NlmId: 2984825R
123:123
JrId: 6709
long title: Progress in medicinal chemistry
short title: Prog Med Chem
ISSN: 0079-6468
ISSN (Online): 
IsoAbbr: Prog Med Chem
NlmId: 0376452
123:123
JrId: 6710
long title: Progress in medical genetics
short title: Prog Med Genet
ISSN: 0079-6441
ISSN (Online): 
IsoAbbr: Prog Med Genet
NlmId: 0376450
123:123
JrId: 6711
long title: Progress in medical virology. Fortschritte der medizinischen Virusforschung. Progres en virologie medicale
short title: Prog Med Virol
ISSN: 0079-645X
ISSN (Online): 
IsoAbbr: Prog. Med. Virol.
NlmId: 0376451
123:123
JrId: 6712
long title: Progress in neurobiology
short title: Prog Neurobiol
ISSN: 0301-0082
ISSN (Online): 1873-5118
IsoAbbr: Prog. Neurobiol.
NlmId: 0370121
123:123
JrId: 6713
long title: Progress in neurology and psychiatry
short title: Prog Neurol Psychiatry
ISSN: 0079-6506
ISSN (Online): 
IsoAbbr: Prog Neurol Psychiatry
NlmId: 7513448
123:123
JrId: 6714
long title: Progress in neuro-psychopharmacology & biological psychiatry
short title: Prog Neuropsychopharmacol Biol Psychiatry
ISSN: 0278-5846
ISSN (Online): 1878-4216
IsoAbbr: Prog. Neuropsychopharmacol. Biol. Psychiatry
NlmId: 8211617
123:123
JrId: 6715
long title: Progress in nuclear medicine
short title: Prog Nucl Med
ISSN: 0091-7559
ISSN (Online): 
IsoAbbr: Prog Nucl Med
NlmId: 0322202
123:123
JrId: 6716
long title: Progress in nucleic acid research and molecular biology
short title: Prog Nucleic Acid Res Mol Biol
ISSN: 0079-6603
ISSN (Online): 
IsoAbbr: Prog. Nucleic Acid Res. Mol. Biol.
NlmId: 0102753
123:123
JrId: 6717
long title: The Progressive nurse
short title: Progress Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Progress Nurse
NlmId: 0023627
123:123
JrId: 6718
long title: Le Progres odonto-stomatologique
short title: Prog Odontostomatol
ISSN: 0048-5470
ISSN (Online): 
IsoAbbr: Prog Odontostomatol
NlmId: 1270512
123:123
JrId: 6719
long title: Progress in pediatric surgery
short title: Prog Pediatr Surg
ISSN: 0079-6654
ISSN (Online): 
IsoAbbr: Prog Pediatr Surg
NlmId: 9814248
123:123
JrId: 6720
long title: Progress in physical therapy
short title: Prog Phys Ther
ISSN: 0048-5519
ISSN (Online): 
IsoAbbr: Prog Phys Ther
NlmId: 0321450
123:123
JrId: 6721
long title: Progress in surgery
short title: Prog Surg
ISSN: 0079-6824
ISSN (Online): 
IsoAbbr: Prog Surg
NlmId: 7701488
123:123
JrId: 6722
long title: Progresos de terapeutica clinica
short title: Prog Ter Clin
ISSN: 0033-0523
ISSN (Online): 
IsoAbbr: Prog Ter Clin
NlmId: 19830250R
123:123
JrId: 6723
long title: La Promotion dentaire
short title: Promot Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Promot Dent
NlmId: 0311556
123:123
JrId: 6724
long title: La Prophylaxie sanitaire et morale
short title: Prophyl Sanit Morale
ISSN: 0337-0208
ISSN (Online): 
IsoAbbr: Prophyl Sanit Morale
NlmId: 7506701
123:123
JrId: 6725
long title: Prostaglandins
short title: Prostaglandins
ISSN: 0090-6980
ISSN (Online): 
IsoAbbr: Prostaglandins
NlmId: 0320271
123:123
JrId: 6726
long title: Tanpakushitsu kakusan koso. Protein, nucleic acid, enzyme
short title: Tanpakushitsu Kakusan Koso
ISSN: 0039-9450
ISSN (Online): 
IsoAbbr: Tanpakushitsu Kakusan Koso
NlmId: 0413762
123:123
JrId: 6727
long title: El Protesista dental
short title: Protes Dent
ISSN: 0325-8807
ISSN (Online): 
IsoAbbr: Protes Dent
NlmId: 19840460R
123:123
JrId: 6728
long title: Protetyka stomatologiczna
short title: Protet Stomatol
ISSN: 0033-1783
ISSN (Online): 
IsoAbbr: Protet Stomatol
NlmId: 0045533
123:123
JrId: 6729
long title: Protoplasma
short title: Protoplasma
ISSN: 0033-183X
ISSN (Online): 1615-6102
IsoAbbr: Protoplasma
NlmId: 9806853
123:123
JrId: 6730
long title: Przeglad dermatologiczny
short title: Przegl Dermatol
ISSN: 0033-2526
ISSN (Online): 
IsoAbbr: Przegl Dermatol
NlmId: 19840710R
123:123
JrId: 6731
long title: Przeglad epidemiologiczny
short title: Przegl Epidemiol
ISSN: 0033-2100
ISSN (Online): 
IsoAbbr: Przegl Epidemiol
NlmId: 0413725
123:123
JrId: 6732
long title: Public sector, health care risk management
short title: Public Sector Health Care Risk Manage
ISSN: 0270-8973
ISSN (Online): 
IsoAbbr: Public Sector Health Care Risk Manage
NlmId: 8101373
123:123
JrId: 6733
long title: The Quarterly review of economics and business
short title: Q Rev Econ Bus
ISSN: 0033-5797
ISSN (Online): 
IsoAbbr: Q Rev Econ Bus
NlmId: 9877921
123:123
JrId: 6734
long title: The Queensland nurse
short title: Qld Nurse
ISSN: 0815-936X
ISSN (Online): 
IsoAbbr: Qld Nurse
NlmId: 8406538
123:123
JrId: 6735
long title: Quintessence International. Edition Francaise
short title: Quintessence Int Fr
ISSN: 0338-2214
ISSN (Online): 
IsoAbbr: Quintessence Int Fr
NlmId: 9878064
123:123
JrId: 6736
long title: Przeglad lekarski
short title: Przegl Lek
ISSN: 0033-2240
ISSN (Online): 
IsoAbbr: Prz. Lek.
NlmId: 19840720R
123:123
JrId: 6737
long title: Quarterly Dental Review
short title: Q Dent Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Q Dent Rev
NlmId: 9877838
123:123
JrId: 6738
long title: The Quarterly journal of experimental psychology. A, Human experimental psychology
short title: Q J Exp Psychol A
ISSN: 0272-4987
ISSN (Online): 1464-0740
IsoAbbr: Q J Exp Psychol A
NlmId: 8107269
123:123
JrId: 6739
long title: Quintessence of dental technology
short title: Quintessence Dent Technol
ISSN: 0362-0913
ISSN (Online): 
IsoAbbr: Quintessence Dent Technol
NlmId: 7706832
123:123
JrId: 6740
long title: Psihoterapija
short title: Psihoterapija
ISSN: 0350-3186
ISSN (Online): 
IsoAbbr: Psihoterapija
NlmId: 7603405
123:123
JrId: 6741
long title: Public health reviews
short title: Public Health Rev
ISSN: 0301-0422
ISSN (Online): 
IsoAbbr: Public Health Rev
NlmId: 0370123
123:123
JrId: 6742
long title: Psyche
short title: Psyche (Stuttg)
ISSN: 0033-2623
ISSN (Online): 
IsoAbbr: Psyche (Stuttg)
NlmId: 0421055
123:123
JrId: 6743
long title: Psychiatria clinica
short title: Psychiatr Clin (Basel)
ISSN: 0033-264X
ISSN (Online): 
IsoAbbr: Psychiatr Clin (Basel)
NlmId: 0150761
123:123
JrId: 6744
long title: Psychiatric communications
short title: Psychiatr Commun
ISSN: 0033-2682
ISSN (Online): 
IsoAbbr: Psychiatr Commun
NlmId: 0401235
123:123
JrId: 6745
long title: The Psychiatric hospital
short title: Psychiatr Hosp
ISSN: 0885-7717
ISSN (Online): 
IsoAbbr: Psychiatr Hosp
NlmId: 8404268
123:123
JrId: 6746
long title: Psychiatric medicine
short title: Psychiatr Med
ISSN: 0732-0868
ISSN (Online): 
IsoAbbr: Psychiatr Med
NlmId: 8301688
123:123
JrId: 6747
long title: Psychopharmacology communications
short title: Psychopharmacol Commun
ISSN: 0098-616X
ISSN (Online): 
IsoAbbr: Psychopharmacol Commun
NlmId: 7508718
123:123
JrId: 6748
long title: La Psychiatrie de l'enfant
short title: Psychiatr Enfant
ISSN: 0079-726X
ISSN (Online): 
IsoAbbr: Psychiatr Enfant
NlmId: 0376466
123:123
JrId: 6749
long title: Psychiatria et neurologia
short title: Psychiatr Neurol (Basel)
ISSN: 0370-1956
ISSN (Online): 
IsoAbbr: Psychiatr Neurol (Basel)
NlmId: 0150763
123:123
JrId: 6750
long title: Program notes (Association of University Programs.)
short title: Program Notes Assoc Univ Programs Health Adm
ISSN: 0098-1559
ISSN (Online): 
IsoAbbr: Program Notes Assoc Univ Programs Health Adm
NlmId: 7512982
123:123
JrId: 6751
long title: Seishin shinkeigaku zasshi = Psychiatria et neurologia Japonica
short title: Seishin Shinkeigaku Zasshi
ISSN: 0033-2658
ISSN (Online): 
IsoAbbr: Seishin Shinkeigaku Zasshi
NlmId: 9801787
123:123
JrId: 6752
long title: Progress in neuro-psychopharmacology
short title: Prog Neuropsychopharmacol
ISSN: 0364-7722
ISSN (Online): 
IsoAbbr: Prog Neuropsychopharmacol
NlmId: 7708294
123:123
JrId: 6753
long title: Psychiatrie, Neurologie und medizinische Psychologie. Beihefte
short title: Psychiatr Neurol Med Psychol Beih
ISSN: 0555-5469
ISSN (Online): 
IsoAbbr: Psychiatr Neurol Med Psychol Beih
NlmId: 0125315
123:123
JrId: 6754
long title: Quality assurance and utilization review : official journal of the American College of Utilization Review Physicians
short title: Qual Assur Util Rev
ISSN: 0885-713X
ISSN (Online): 
IsoAbbr: Qual Assur Util Rev
NlmId: 8703596
123:123
JrId: 6755
long title: Psychiatrie, Neurologie, und medizinische Psychologie
short title: Psychiatr Neurol Med Psychol (Leipz)
ISSN: 0033-2739
ISSN (Online): 
IsoAbbr: Psychiatr Neurol Med Psychol (Leipz)
NlmId: 0376467
123:123
JrId: 6756
long title: Psychiatria, neurologia, neurochirurgia
short title: Psychiatr Neurol Neurochir
ISSN: 0033-2666
ISSN (Online): 
IsoAbbr: Psychiatr Neurol Neurochir
NlmId: 7502170
123:123
JrId: 6757
long title: PRN forum
short title: PRN Forum
ISSN: 0743-345X
ISSN (Online): 
IsoAbbr: PRN Forum
NlmId: 8508457
123:123
JrId: 6758
long title: Proceedings of the National Science Council, Republic of China. Part B, Life sciences
short title: Proc Natl Sci Counc Repub China B
ISSN: 0255-6596
ISSN (Online): 
IsoAbbr: Proc. Natl. Sci. Counc. Repub. China B
NlmId: 8502426
123:123
JrId: 6759
long title: Psychiatria polska
short title: Psychiatr Pol
ISSN: 0033-2674
ISSN (Online): 
IsoAbbr: Psychiatr. Pol.
NlmId: 0103314
123:123
JrId: 6760
long title: Psychiatric journal of the University of Ottawa : Revue de psychiatrie de l'Universite d'Ottawa
short title: Psychiatr J Univ Ott
ISSN: 0702-8466
ISSN (Online): 
IsoAbbr: Psychiatr J Univ Ott
NlmId: 7703518
123:123
JrId: 6761
long title: The Psychiatric quarterly
short title: Psychiatr Q
ISSN: 0033-2720
ISSN (Online): 1573-6709
IsoAbbr: Psychiatr Q
NlmId: 0376465
123:123
JrId: 6762
long title: Psychiatric news
short title: Psychiatr News
ISSN: 0033-2704
ISSN (Online): 1559-1255
IsoAbbr: Psychiatr News
NlmId: 0226533
123:123
JrId: 6763
long title: The Psychiatric quarterly. Supplement
short title: Psychiatr Q Suppl
ISSN: 0887-3984
ISSN (Online): 
IsoAbbr: Psychiatr Q Suppl
NlmId: 0311421
123:123
JrId: 6764
long title: Psychiatry research
short title: Psychiatry Res
ISSN: 0165-1781
ISSN (Online): 1872-7123
IsoAbbr: Psychiatry Res
NlmId: 7911385
123:123
JrId: 6765
long title: Psychiatric research reports
short title: Psychiatr Res Rep Am Psychiatr Assoc
ISSN: 0555-5434
ISSN (Online): 
IsoAbbr: Psychiatr Res Rep Am Psychiatr Assoc
NlmId: 7706096
123:123
JrId: 6766
long title: Psychiatrische Praxis
short title: Psychiatr Prax
ISSN: 0303-4259
ISSN (Online): 1439-0876
IsoAbbr: Psychiatr Prax
NlmId: 0423204
123:123
JrId: 6767
long title: Population reports. Series M. Special topics
short title: Popul Rep M
ISSN: 0733-9135
ISSN (Online): 
IsoAbbr: Popul Rep M
NlmId: 8204224
123:123
JrId: 6768
long title: Psychiatry
short title: Psychiatry
ISSN: 0033-2747
ISSN (Online): 1943-281X
IsoAbbr: Psychiatry
NlmId: 0376470
123:123
JrId: 6769
long title: Psychiatry digest
short title: Psychiatry Dig
ISSN: 0033-2771
ISSN (Online): 
IsoAbbr: Psychiatry Dig
NlmId: 7805834
123:123
JrId: 6770
long title: Psychiatry in medicine
short title: Psychiatry Med
ISSN: 0033-278X
ISSN (Online): 
IsoAbbr: Psychiatry Med
NlmId: 0365601
123:123
JrId: 6771
long title: The Psychoanalytic quarterly
short title: Psychoanal Q
ISSN: 0033-2828
ISSN (Online): 
IsoAbbr: Psychoanal Q
NlmId: 0226661
123:123
JrId: 6772
long title: Psychoanalytic review
short title: Psychoanal Rev
ISSN: 0033-2836
ISSN (Online): 1943-3301
IsoAbbr: Psychoanal Rev
NlmId: 0401156
123:123
JrId: 6773
long title: The Psychoanalytic study of the child
short title: Psychoanal Study Child
ISSN: 0079-7308
ISSN (Online): 
IsoAbbr: Psychoanal Study Child
NlmId: 0376472
123:123
JrId: 6774
long title: Psychological bulletin
short title: Psychol Bull
ISSN: 0033-2909
ISSN (Online): 1939-1455
IsoAbbr: Psychol Bull
NlmId: 0376473
123:123
JrId: 6775
long title: Psychologische Forschung
short title: Psychol Forsch
ISSN: 0033-3026
ISSN (Online): 
IsoAbbr: Psychol Forsch
NlmId: 0435063
123:123
JrId: 6776
long title: Psychological issues
short title: Psychol Issues
ISSN: 0048-5748
ISSN (Online): 
IsoAbbr: Psychol Issues
NlmId: 0376474
123:123
JrId: 6777
long title: Psychological medicine
short title: Psychol Med
ISSN: 0033-2917
ISSN (Online): 1469-8978
IsoAbbr: Psychol Med
NlmId: 1254142
123:123
JrId: 6778
long title: Psychological medicine. Monograph supplement
short title: Psychol Med Monogr Suppl
ISSN: 0264-1801
ISSN (Online): 
IsoAbbr: Psychol Med Monogr Suppl
NlmId: 8301104
123:123
JrId: 6779
long title: Psychological monographs
short title: Psychol Monogr
ISSN: 0096-9753
ISSN (Online): 
IsoAbbr: Psychol Monogr
NlmId: 19920010R
123:123
JrId: 6780
long title: Psychologische Praxis_ Schriftenreihe fur Erziehung und Jugendpflege
short title: Psychol Prax
ISSN: 0079-7413
ISSN (Online): 
IsoAbbr: Psychol Prax
NlmId: 19920080R
123:123
JrId: 6781
long title: Psychological reports
short title: Psychol Rep
ISSN: 0033-2941
ISSN (Online): 
IsoAbbr: Psychol Rep
NlmId: 0376475
123:123
JrId: 6782
long title: Psychological research
short title: Psychol Res
ISSN: 0340-0727
ISSN (Online): 1430-2772
IsoAbbr: Psychol Res
NlmId: 0435062
123:123
JrId: 6783
long title: Psychological review
short title: Psychol Rev
ISSN: 0033-295X
ISSN (Online): 1939-1471
IsoAbbr: Psychol Rev
NlmId: 0376476
123:123
JrId: 6784
long title: Psychometrika
short title: Psychometrika
ISSN: 0033-3123
ISSN (Online): 
IsoAbbr: Psychometrika
NlmId: 0376503
123:123
JrId: 6785
long title: Psychopharmacology bulletin
short title: Psychopharmacol Bull
ISSN: 0048-5764
ISSN (Online): 
IsoAbbr: Psychopharmacol Bull
NlmId: 0101123
123:123
JrId: 6786
long title: Psychopathology
short title: Psychopathology
ISSN: 0254-4962
ISSN (Online): 1423-033X
IsoAbbr: Psychopathology
NlmId: 8401537
123:123
JrId: 6787
long title: Psychoneuroendocrinology
short title: Psychoneuroendocrinology
ISSN: 0306-4530
ISSN (Online): 1873-3360
IsoAbbr: Psychoneuroendocrinology
NlmId: 7612148
123:123
JrId: 6788
long title: Psychopharmacologia
short title: Psychopharmacologia
ISSN: 0033-3158
ISSN (Online): 
IsoAbbr: Psychopharmacologia
NlmId: 7609417
123:123
JrId: 6789
long title: Psychopharmacologie
short title: Psychopharmacologie
ISSN: 
ISSN (Online): 
IsoAbbr: Psychopharmacologie
NlmId: 0235727
123:123
JrId: 6790
long title: Psychopharmacology
short title: Psychopharmacology (Berl)
ISSN: 0033-3158
ISSN (Online): 1432-2072
IsoAbbr: Psychopharmacology (Berl.)
NlmId: 7608025
123:123
JrId: 6791
long title: Periodontal case reports : a publication of the Northeastern Society of Periodontists
short title: Periodontal Case Rep
ISSN: 0277-4216
ISSN (Online): 
IsoAbbr: Periodontal Case Rep
NlmId: 8101999
123:123
JrId: 6792
long title: Psychophysiology
short title: Psychophysiology
ISSN: 0048-5772
ISSN (Online): 1540-5958
IsoAbbr: Psychophysiology
NlmId: 0142657
123:123
JrId: 6793
long title: Psychosomatic medicine
short title: Psychosom Med
ISSN: 0033-3174
ISSN (Online): 1534-7796
IsoAbbr: Psychosom Med
NlmId: 0376505
123:123
JrId: 6794
long title: Psychosomatics
short title: Psychosomatics
ISSN: 0033-3182
ISSN (Online): 1545-7206
IsoAbbr: Psychosomatics
NlmId: 0376506
123:123
JrId: 6795
long title: The Public relations journal
short title: Public Relat J
ISSN: 0033-3670
ISSN (Online): 
IsoAbbr: Public Relat J
NlmId: 9877791
123:123
JrId: 6796
long title: Psychotherapie, medizinische Psychologie
short title: Psychother Med Psychol (Stuttg)
ISSN: 0302-8984
ISSN (Online): 
IsoAbbr: Psychother Med Psychol (Stuttg)
NlmId: 7509753
123:123
JrId: 6797
long title: History and philosophy of the life sciences
short title: Hist Philos Life Sci
ISSN: 0391-9714
ISSN (Online): 
IsoAbbr: Hist Philos Life Sci
NlmId: 8003052
123:123
JrId: 6798
long title: Psychotherapy and psychosomatics
short title: Psychother Psychosom
ISSN: 0033-3190
ISSN (Online): 1423-0348
IsoAbbr: Psychother Psychosom
NlmId: 0024046
123:123
JrId: 6799
long title: Psychotherapie, Psychosomatik, medizinische Psychologie
short title: Psychother Psychosom Med Psychol
ISSN: 0937-2032
ISSN (Online): 
IsoAbbr: Psychother Psychosom Med Psychol
NlmId: 8002823
123:123
JrId: 6800
long title: Public health
short title: Public Health
ISSN: 0033-3506
ISSN (Online): 1476-5616
IsoAbbr: Public Health
NlmId: 0376507
123:123
JrId: 6801
long title: The Public interest
short title: Public Interest
ISSN: 0033-3557
ISSN (Online): 
IsoAbbr: Public Interest
NlmId: 9877790
123:123
JrId: 6802
long title: Public policy
short title: Public Policy
ISSN: 0033-3646
ISSN (Online): 
IsoAbbr: Public Policy
NlmId: 7703771
123:123
JrId: 6803
long title: Public opinion quarterly
short title: Public Opin Q
ISSN: 0033-362X
ISSN (Online): 1537-5331
IsoAbbr: Public Opin Q
NlmId: 19930130R
123:123
JrId: 6804
long title: Public administration review
short title: Public Adm Rev
ISSN: 0033-3352
ISSN (Online): 
IsoAbbr: Public Adm Rev
NlmId: 0045715
123:123
JrId: 6805
long title: Public health monograph
short title: Public Health Monogr
ISSN: 0079-7596
ISSN (Online): 
IsoAbbr: Public Health Monogr
NlmId: 7507399
123:123
JrId: 6806
long title: Public affairs report : bulletin of the Bureau of Public Administration
short title: Public Aff Rep
ISSN: 0033-3417
ISSN (Online): 
IsoAbbr: Public Aff Rep
NlmId: 9877789
123:123
JrId: 6807
long title: Public health reports (Washington, D.C. : 1974)
short title: Public Health Rep
ISSN: 0033-3549
ISSN (Online): 1468-2877
IsoAbbr: Public Health Rep
NlmId: 9716844
123:123
JrId: 6808
long title: Publication - Group for the Advancement of Psychiatry
short title: Publ Group Adv Psychiatry
ISSN: 0149-2640
ISSN (Online): 
IsoAbbr: Publ Group Adv Psychiatry
NlmId: 7705149
123:123
JrId: 6809
long title: Public welfare
short title: Public Welf
ISSN: 0033-3816
ISSN (Online): 
IsoAbbr: Public Welf
NlmId: 0024064
123:123
JrId: 6810
long title: The Pulse of the Montana State Nurses' Association
short title: Pulse
ISSN: 0033-4189
ISSN (Online): 
IsoAbbr: Pulse
NlmId: 18820110R
123:123
JrId: 6811
long title: Puerto Rico health sciences journal
short title: P R Health Sci J
ISSN: 0738-0658
ISSN (Online): 
IsoAbbr: P R Health Sci J
NlmId: 8303541
123:123
JrId: 6812
long title: Pure and applied chemistry. Chimie pure et appliquee
short title: Pure Appl Chem
ISSN: 0033-4545
ISSN (Online): 
IsoAbbr: Pure Appl. Chem.
NlmId: 0376514
123:123
JrId: 6813
long title: Quarterly journal of experimental physiology and cognate medical sciences
short title: Q J Exp Physiol Cogn Med Sci
ISSN: 0033-5541
ISSN (Online): 
IsoAbbr: Q J Exp Physiol Cogn Med Sci
NlmId: 0404466
123:123
JrId: 6814
long title: Quarterly journal of experimental physiology (Cambridge, England)
short title: Q J Exp Physiol
ISSN: 0144-8757
ISSN (Online): 
IsoAbbr: Q J Exp Physiol
NlmId: 8206873
123:123
JrId: 6815
long title: The Quarterly journal of experimental psychology
short title: Q J Exp Psychol
ISSN: 0033-555X
ISSN (Online): 
IsoAbbr: Q J Exp Psychol
NlmId: 0401241
123:123
JrId: 6816
long title: The Quarterly journal of medicine
short title: Q J Med
ISSN: 0033-5622
ISSN (Online): 
IsoAbbr: Q. J. Med.
NlmId: 0401027
123:123
JrId: 6817
long title: The Quarterly journal of microscopical science
short title: Q J Microsc Sci
ISSN: 0370-2952
ISSN (Online): 
IsoAbbr: Q J Microsc Sci
NlmId: 0061353
123:123
JrId: 6818
long title: Quarterly journal of studies on alcohol
short title: Q J Stud Alcohol
ISSN: 0033-5649
ISSN (Online): 
IsoAbbr: Q J Stud Alcohol
NlmId: 7503879
123:123
JrId: 6819
long title: Queen's nursing journal
short title: Queens Nurs J
ISSN: 0301-0821
ISSN (Online): 
IsoAbbr: Queens Nurs J
NlmId: 0370124
123:123
JrId: 6820
long title: Quintessencia
short title: Quintessencia
ISSN: 0101-9465
ISSN (Online): 
IsoAbbr: Quintessencia
NlmId: 8301856
123:123
JrId: 6821
long title: Quarterly medical review
short title: Q Med Rev
ISSN: 0481-2158
ISSN (Online): 
IsoAbbr: Q Med Rev
NlmId: 0401242
123:123
JrId: 6822
long title: Quintessencia de protese de laboratorio
short title: Quintessencia Protese Lab
ISSN: 0100-8870
ISSN (Online): 
IsoAbbr: Quintessencia Protese Lab
NlmId: 8301855
123:123
JrId: 6823
long title: The Quarterly of the National Dental Association, Inc
short title: Q Natl Dent Assoc
ISSN: 0163-5565
ISSN (Online): 
IsoAbbr: Q Natl Dent Assoc
NlmId: 7507414
123:123
JrId: 6824
long title: The Quarterly review of biology
short title: Q Rev Biol
ISSN: 0033-5770
ISSN (Online): 1539-7718
IsoAbbr: Q Rev Biol
NlmId: 0376515
123:123
JrId: 6825
long title: Quarterly reviews of biophysics
short title: Q Rev Biophys
ISSN: 0033-5835
ISSN (Online): 1469-8994
IsoAbbr: Q. Rev. Biophys.
NlmId: 0144032
123:123
JrId: 6826
long title: The Quarterly review
short title: Q Rev DC Nurses Assoc
ISSN: 0012-4079
ISSN (Online): 
IsoAbbr: Q Rev DC Nurses Assoc
NlmId: 19940260R
123:123
JrId: 6827
long title: Quaderni di clinica ostetrica e ginecologica
short title: Quad Clin Ostet Ginecol
ISSN: 0033-491X
ISSN (Online): 
IsoAbbr: Quad Clin Ostet Ginecol
NlmId: 0401026
123:123
JrId: 6828
long title: Quaderni di radiologia
short title: Quad Radiol
ISSN: 0048-6086
ISSN (Online): 
IsoAbbr: Quad Radiol
NlmId: 0401237
123:123
JrId: 6829
long title: Queensland nurses journal
short title: Qld Nurses J
ISSN: 
ISSN (Online): 
IsoAbbr: Qld Nurses J
NlmId: 0245020
123:123
JrId: 6830
long title: Quintessence international (Berlin, Germany : 1985)
short title: Quintessence Int
ISSN: 0033-6572
ISSN (Online): 1936-7163
IsoAbbr: Quintessence Int
NlmId: 0342677
123:123
JrId: 6831
long title: Die Quintessenz
short title: Quintessenz
ISSN: 0033-6580
ISSN (Online): 
IsoAbbr: Quintessenz
NlmId: 0217057
123:123
JrId: 6832
long title: Quintessenz Journal
short title: Quintessenz J
ISSN: 0033-6599
ISSN (Online): 
IsoAbbr: Quintessenz J
NlmId: 7801840
123:123
JrId: 6833
long title: Quaderni di criminologia clinica
short title: Quad Criminol Clin
ISSN: 0033-4928
ISSN (Online): 
IsoAbbr: Quad Criminol Clin
NlmId: 0420141
123:123
JrId: 6835
long title: Quaderni Sclavo di diagnostica clinica e di laboratorio
short title: Quad Sclavo Diagn
ISSN: 0033-4979
ISSN (Online): 
IsoAbbr: Quad Sclavo Diagn
NlmId: 0040616
123:123
JrId: 6836
long title: La Quintessenza
short title: Quintessenza
ISSN: 0390-6841
ISSN (Online): 
IsoAbbr: Quintessenza
NlmId: 7701936
123:123
JrId: 6837
long title: The Royal Canadian Dental Corps quarterly
short title: R Can Dent Corps Q
ISSN: 0557-3890
ISSN (Online): 
IsoAbbr: R Can Dent Corps Q
NlmId: 0271141
123:123
JrId: 6838
long title: Die Quintessenz der Zahntechnik
short title: Quintessenz Zahntech
ISSN: 0340-4641
ISSN (Online): 
IsoAbbr: Quintessenz Zahntech
NlmId: 7600588
123:123
JrId: 6839
long title: Royal Society of Health journal
short title: R Soc Health J
ISSN: 0035-9130
ISSN (Online): 
IsoAbbr: R Soc Health J
NlmId: 2983212R
123:123
JrId: 6840
long title: Radovi Medicinskog faculteta u Zagrebu
short title: Rad Med Fak Zagrebu
ISSN: 0033-8575
ISSN (Online): 
IsoAbbr: Rad Med Fak Zagrebu
NlmId: 21720420R
123:123
JrId: 6842
long title: Radiation data and reports
short title: Radiat Data Rep
ISSN: 0091-6722
ISSN (Online): 
IsoAbbr: Radiat Data Rep
NlmId: 0317250
123:123
JrId: 6843
long title: Radiation and environmental biophysics
short title: Radiat Environ Biophys
ISSN: 0301-634X
ISSN (Online): 1432-2099
IsoAbbr: Radiat Environ Biophys
NlmId: 0415677
123:123
JrId: 6844
long title: Radiation research
short title: Radiat Res
ISSN: 0033-7587
ISSN (Online): 1938-5404
IsoAbbr: Radiat. Res.
NlmId: 0401245
123:123
JrId: 6845
long title: Radiation research. Supplement
short title: Radiat Res Suppl
ISSN: 0485-8611
ISSN (Online): 
IsoAbbr: Radiat Res Suppl
NlmId: 0401246
123:123
JrId: 6846
long title: Radiobiologia, radioterapia, e fisica medica
short title: Radiobiol Radioter Fis Med
ISSN: 0033-8176
ISSN (Online): 
IsoAbbr: Radiobiol Radioter Fis Med
NlmId: 0401250
123:123
JrId: 6847
long title: Radiobiologia, radiotherapia
short title: Radiobiol Radiother (Berl)
ISSN: 0033-8184
ISSN (Online): 
IsoAbbr: Radiobiol Radiother (Berl)
NlmId: 0401247
123:123
JrId: 6848
long title: Radiobiologiia
short title: Radiobiologiia
ISSN: 0033-8192
ISSN (Online): 
IsoAbbr: Radiobiologiia
NlmId: 0401251
123:123
JrId: 6849
long title: Radiography
short title: Radiography
ISSN: 0033-8281
ISSN (Online): 
IsoAbbr: Radiography
NlmId: 0401252
123:123
JrId: 6851
long title: Radiologia Austriaca
short title: Radiol Austriaca
ISSN: 
ISSN (Online): 
IsoAbbr: Radiol Austriaca
NlmId: 20010320R
123:123
JrId: 6852
long title: Radiologia clinica
short title: Radiol Clin (Basel)
ISSN: 0376-6748
ISSN (Online): 
IsoAbbr: Radiol Clin (Basel)
NlmId: 7513002
123:123
JrId: 6853
long title: Radiologia clinica et biologica
short title: Radiol Clin Biol
ISSN: 0033-8346
ISSN (Online): 
IsoAbbr: Radiol Clin Biol
NlmId: 7513001
123:123
JrId: 6854
long title: Radiologic clinics of North America
short title: Radiol Clin North Am
ISSN: 0033-8389
ISSN (Online): 1557-8275
IsoAbbr: Radiol. Clin. North Am.
NlmId: 0123703
123:123
JrId: 6855
long title: Radiologia diagnostica
short title: Radiol Diagn (Berl)
ISSN: 0033-8354
ISSN (Online): 
IsoAbbr: Radiol Diagn (Berl)
NlmId: 0401253
123:123
JrId: 6856
long title: Radiological health data and reports
short title: Radiol Health Data Rep
ISSN: 0033-8400
ISSN (Online): 
IsoAbbr: Radiol Health Data Rep
NlmId: 0320551
123:123
JrId: 6857
long title: Radiologic technology
short title: Radiol Technol
ISSN: 0033-8397
ISSN (Online): 1943-5657
IsoAbbr: Radiol Technol
NlmId: 0401256
123:123
JrId: 6858
long title: Der Radiologe
short title: Radiologe
ISSN: 0033-832X
ISSN (Online): 1432-2102
IsoAbbr: Radiologe
NlmId: 0401257
123:123
JrId: 6859
long title: Radiology
short title: Radiology
ISSN: 0033-8419
ISSN (Online): 1527-1315
IsoAbbr: Radiology
NlmId: 0401260
123:123
JrId: 6860
long title: Radiology management
short title: Radiol Manage
ISSN: 0198-7097
ISSN (Online): 
IsoAbbr: Radiol Manage
NlmId: 8001971
123:123
JrId: 6861
long title: RANF review
short title: RANF Rev
ISSN: 
ISSN (Online): 
IsoAbbr: RANF Rev
NlmId: 0245021
123:123
JrId: 6862
long title: Rassegna clinico-scientifica
short title: Rass Clin Sci
ISSN: 0370-4165
ISSN (Online): 
IsoAbbr: Rass Clin Sci
NlmId: 0422562
123:123
JrId: 6863
long title: La Rassegna di clinica, terapia e scienze affini
short title: Rass Clin Ter
ISSN: 0370-4181
ISSN (Online): 
IsoAbbr: Rass Clin Ter
NlmId: 0152670
123:123
JrId: 6864
long title: Rassegna di dermatologia e di sifilografia
short title: Rass Dermatol Sifilogr
ISSN: 0033-9490
ISSN (Online): 
IsoAbbr: Rass Dermatol Sifilogr
NlmId: 0401261
123:123
JrId: 6865
long title: Acta histochemica. Supplementband
short title: Acta Histochem Suppl
ISSN: 0567-7556
ISSN (Online): 
IsoAbbr: Acta Histochem. Suppl.
NlmId: 0061372
123:123
JrId: 6866
long title: Quintessenz-Impulse : magazin fur Kommunikation & Praxismanagement
short title: Quintessenz Impulse
ISSN: 0931-8259
ISSN (Online): 
IsoAbbr: Quintessenz Impulse
NlmId: 9427051
123:123
JrId: 6867
long title: Rassegna di fisiopatologia clinica e terapeutica
short title: Rass Fisiopatol Clin Ter
ISSN: 0033-9520
ISSN (Online): 
IsoAbbr: Rass Fisiopatol Clin Ter
NlmId: 0401262
123:123
JrId: 6868
long title: Rassegna internazionale di clinica e terapia
short title: Rass Int Clin Ter
ISSN: 0033-9695
ISSN (Online): 
IsoAbbr: Rass Int Clin Ter
NlmId: 0401266
123:123
JrId: 6869
long title: Rassegna internazionale di stomatologia pratica
short title: Rass Int Stomatol Prat
ISSN: 0033-9717
ISSN (Online): 
IsoAbbr: Rass Int Stomatol Prat
NlmId: 7908508
123:123
JrId: 6870
long title: Research in health economics
short title: Res Health Econ
ISSN: 0197-0690
ISSN (Online): 
IsoAbbr: Res Health Econ
NlmId: 7911404
123:123
JrId: 6871
long title: Rassegna medica sarda
short title: Rass Med Sarda
ISSN: 0033-9776
ISSN (Online): 
IsoAbbr: Rass Med Sarda
NlmId: 0413553
123:123
JrId: 6872
long title: Rassegna di neurologia vegetativa
short title: Rass Neurol Veg
ISSN: 0048-6752
ISSN (Online): 
IsoAbbr: Rass Neurol Veg
NlmId: 0401264
123:123
JrId: 6873
long title: Rassegna di neuropsichiatria e scienze affini
short title: Rass Neuropsichiatr
ISSN: 0048-6760
ISSN (Online): 
IsoAbbr: Rass Neuropsichiatr
NlmId: 0401265
123:123
JrId: 6874
long title: Rassegna odontotecnica
short title: Rass Odontotec
ISSN: 0048-6787
ISSN (Online): 
IsoAbbr: Rass Odontotec
NlmId: 20020590R
123:123
JrId: 6875
long title: The Regan report on nursing law
short title: Regan Rep Nurs Law
ISSN: 0034-3196
ISSN (Online): 
IsoAbbr: Regan Rep Nurs Law
NlmId: 0352140
123:123
JrId: 6876
long title: Rassegna di studi psichiatrici
short title: Rass Studi Psichiatr
ISSN: 0033-9636
ISSN (Online): 
IsoAbbr: Rass Studi Psichiatr
NlmId: 2985048R
123:123
JrId: 6877
long title: Rassegna trimestrale di odontoiatria
short title: Rass Trimest Odontoiatr
ISSN: 0033-9911
ISSN (Online): 
IsoAbbr: Rass Trimest Odontoiatr
NlmId: 20020625R
123:123
JrId: 6878
long title: Rational drug therapy
short title: Ration Drug Ther
ISSN: 0031-7020
ISSN (Online): 
IsoAbbr: Ration Drug Ther
NlmId: 1247445
123:123
JrId: 6879
long title: Reanimation et organes artificiels. Wiederbelebung und kunstliche Organe. Reanimation and artificial organs
short title: Reanim Organes Artif
ISSN: 0079-9904
ISSN (Online): 
IsoAbbr: Reanim Organes Artif
NlmId: 0401267
123:123
JrId: 6880
long title: Respiratory care
short title: Respir Care
ISSN: 0020-1324
ISSN (Online): 
IsoAbbr: Respir Care
NlmId: 7510357
123:123
JrId: 6881
long title: The Reader's digest
short title: Read Dig
ISSN: 0034-0375
ISSN (Online): 
IsoAbbr: Read Dig
NlmId: 9877792
123:123
JrId: 6882
long title: Record of chemical progress
short title: Rec Chem Prog
ISSN: 0034-1584
ISSN (Online): 
IsoAbbr: Rec Chem Prog
NlmId: 7514094
123:123
JrId: 6883
long title: Revista Argentina de microbiologia
short title: Rev Argent Microbiol
ISSN: 0325-7541
ISSN (Online): 
IsoAbbr: Rev. Argent. Microbiol.
NlmId: 8002834
123:123
JrId: 6884
long title: Rivista italiana degli odontotecnici
short title: Riv Ital Odontotec
ISSN: 0391-5611
ISSN (Online): 
IsoAbbr: Riv Ital Odontotec
NlmId: 7806140
123:123
JrId: 6885
long title: Recent advances in biological psychiatry
short title: Recent Adv Biol Psychiatry
ISSN: 0376-2122
ISSN (Online): 
IsoAbbr: Recent Adv Biol Psychiatry
NlmId: 0213316
123:123
JrId: 6886
long title: Recent advances in studies on cardiac structure and metabolism
short title: Recent Adv Stud Cardiac Struct Metab
ISSN: 0363-5872
ISSN (Online): 
IsoAbbr: Recent Adv Stud Cardiac Struct Metab
NlmId: 0325677
123:123
JrId: 6887
long title: Recent progress in hormone research
short title: Recent Prog Horm Res
ISSN: 0079-9963
ISSN (Online): 
IsoAbbr: Recent Prog. Horm. Res.
NlmId: 0404471
123:123
JrId: 6888
long title: Recenti progressi in medicina
short title: Recenti Prog Med
ISSN: 0034-1193
ISSN (Online): 
IsoAbbr: Recenti Prog Med
NlmId: 0401271
123:123
JrId: 6889
long title: Recent results in cancer research. Fortschritte der Krebsforschung. Progres dans les recherches sur le cancer
short title: Recent Results Cancer Res
ISSN: 0080-0015
ISSN (Online): 
IsoAbbr: Recent Results Cancer Res.
NlmId: 0044671
123:123
JrId: 6890
long title: Reconstruction surgery and traumatology
short title: Reconstr Surg Traumatol
ISSN: 0080-0260
ISSN (Online): 
IsoAbbr: Reconstr Surg Traumatol
NlmId: 0136516
123:123
JrId: 6891
long title: Rehabilitation nursing : the official journal of the Association of Rehabilitation Nurses
short title: Rehabil Nurs
ISSN: 0278-4807
ISSN (Online): 
IsoAbbr: Rehabil Nurs
NlmId: 8104825
123:123
JrId: 6892
long title: Refu'at ha-shinayim (Tel Aviv, Israel : 1944)
short title: Refuat Hashinayim
ISSN: 
ISSN (Online): 
IsoAbbr: Refuat Hashinayim
NlmId: 0227735
123:123
JrId: 6893
long title: Rehabilitation literature
short title: Rehabil Lit
ISSN: 0034-3579
ISSN (Online): 
IsoAbbr: Rehabil Lit
NlmId: 0401274
123:123
JrId: 6894
long title: Renal physiology
short title: Ren Physiol
ISSN: 0378-5858
ISSN (Online): 
IsoAbbr: Ren Physiol
NlmId: 7901911
123:123
JrId: 6895
long title: Renal physiology and biochemistry
short title: Ren Physiol Biochem
ISSN: 1011-6524
ISSN (Online): 
IsoAbbr: Ren. Physiol. Biochem.
NlmId: 8906670
123:123
JrId: 6896
long title: Rehabilitation record
short title: Rehabil Rec
ISSN: 0034-3587
ISSN (Online): 
IsoAbbr: Rehabil Rec
NlmId: 2985050R
123:123
JrId: 6897
long title: Rehabilitation: Sozialmedizin, physikalische Medizin, Praventivmedizin_ internationale Zeitschrift mit Zentralblatt
short title: Rehabilitation (Bonn)
ISSN: 0048-7147
ISSN (Online): 
IsoAbbr: Rehabilitation (Bonn)
NlmId: 1302716
123:123
JrId: 6898
long title: Die Rehabilitation
short title: Rehabilitation (Stuttg)
ISSN: 0034-3536
ISSN (Online): 1439-1309
IsoAbbr: Rehabilitation (Stuttg)
NlmId: 0401273
123:123
JrId: 6899
long title: Rein et foie, maladies de la nutrition_ actualites
short title: Rein Foie
ISSN: 0085-5464
ISSN (Online): 
IsoAbbr: Rein Foie
NlmId: 0401276
123:123
JrId: 6900
long title: Reports on health and social subjects
short title: Rep Health Soc Subj (Lond)
ISSN: 0300-8045
ISSN (Online): 
IsoAbbr: Rep Health Soc Subj (Lond)
NlmId: 0351235
123:123
JrId: 6901
long title: Iyo Kizai Kenkyujo hokoku. Reports of the Institute for Medical and Dental Engineering, Tokyo Medical and Dental University
short title: Tokyo Ika Shika Daigaku Iyo Kizai Kenkyusho Hokoku
ISSN: 0082-4739
ISSN (Online): 
IsoAbbr: Tokyo Ika Shika Daigaku Iyo Kizai Kenkyusho Hokoku
NlmId: 0165447
123:123
JrId: 6902
long title: Reproduction, nutrition, development
short title: Reprod Nutr Dev
ISSN: 0181-1916
ISSN (Online): 
IsoAbbr: Reprod Nutr Dev
NlmId: 8005903
123:123
JrId: 6903
long title: Reports on population/family planning
short title: Rep Popul Fam Plann
ISSN: 0079-3892
ISSN (Online): 
IsoAbbr: Rep Popul Fam Plann
NlmId: 0342340
123:123
JrId: 6904
long title: Reports on public health and medical subjects
short title: Rep Public Health Med Subj (Lond)
ISSN: 0072-6117
ISSN (Online): 
IsoAbbr: Rep Public Health Med Subj (Lond)
NlmId: 7507439
123:123
JrId: 6905
long title: Reports on rheumatic diseases
short title: Rep Rheum Dis
ISSN: 0048-7279
ISSN (Online): 
IsoAbbr: Rep Rheum Dis
NlmId: 0401277
123:123
JrId: 6906
long title: Research and clinical studies in headache
short title: Res Clin Stud Headache
ISSN: 0080-1453
ISSN (Online): 
IsoAbbr: Res Clin Stud Headache
NlmId: 0114314
123:123
JrId: 6907
long title: Research communications in chemical pathology and pharmacology
short title: Res Commun Chem Pathol Pharmacol
ISSN: 0034-5164
ISSN (Online): 
IsoAbbr: Res. Commun. Chem. Pathol. Pharmacol.
NlmId: 0244734
123:123
JrId: 6908
long title: Advances in myocardiology
short title: Adv Myocardiol
ISSN: 0270-4056
ISSN (Online): 
IsoAbbr: Adv Myocardiol
NlmId: 8000285
123:123
JrId: 6909
long title: Research in experimental medicine. Zeitschrift fur die gesamte experimentelle Medizin einschliesslich experimenteller Chirurgie
short title: Res Exp Med (Berl)
ISSN: 0300-9130
ISSN (Online): 
IsoAbbr: Res Exp Med (Berl)
NlmId: 0324736
123:123
JrId: 6910
long title: Research and statistics note - Social Security Administration, Office of Research and Statistics
short title: Res Stat Note
ISSN: 0566-0327
ISSN (Online): 
IsoAbbr: Res Stat Note
NlmId: 0174412
123:123
JrId: 6911
long title: Research on aging
short title: Res Aging
ISSN: 0164-0275
ISSN (Online): 
IsoAbbr: Res Aging
NlmId: 7908221
123:123
JrId: 6912
long title: Research progress in organic, biological and medicinal chemistry
short title: Res Prog Org Biol Med Chem
ISSN: 0486-5111
ISSN (Online): 
IsoAbbr: Res Prog Org Biol Med Chem
NlmId: 0043605
123:123
JrId: 6913
long title: Research in immunology
short title: Res Immunol
ISSN: 0923-2494
ISSN (Online): 
IsoAbbr: Res. Immunol.
NlmId: 8907467
123:123
JrId: 6914
long title: Research in microbiology
short title: Res Microbiol
ISSN: 0923-2508
ISSN (Online): 1769-7123
IsoAbbr: Res. Microbiol.
NlmId: 8907468
123:123
JrId: 6915
long title: Research publications - Association for Research in Nervous and Mental Disease
short title: Res Publ Assoc Res Nerv Ment Dis
ISSN: 0091-7443
ISSN (Online): 
IsoAbbr: Res Publ Assoc Res Nerv Ment Dis
NlmId: 7505942
123:123
JrId: 6916
long title: Research quarterly
short title: Res Q
ISSN: 0034-5377
ISSN (Online): 
IsoAbbr: Res Q
NlmId: 0401301
123:123
JrId: 6917
long title: Research quarterly for exercise and sport
short title: Res Q Exerc Sport
ISSN: 0270-1367
ISSN (Online): 
IsoAbbr: Res Q Exerc Sport
NlmId: 8006373
123:123
JrId: 6918
long title: Research in reproduction
short title: Res Reprod
ISSN: 0034-5253
ISSN (Online): 
IsoAbbr: Res Reprod
NlmId: 0210606
123:123
JrId: 6919
long title: Research and statistics note - Health Care Financing Administration, Office of Policy, Planning, and Research
short title: Res Stat Note Health Care Financ Adm Off Policy Plan Res
ISSN: 0196-1241
ISSN (Online): 
IsoAbbr: Res Stat Note Health Care Financ Adm Off Policy Plan Res
NlmId: 7903582
123:123
JrId: 6920
long title: Research in veterinary science
short title: Res Vet Sci
ISSN: 0034-5288
ISSN (Online): 1532-2661
IsoAbbr: Res. Vet. Sci.
NlmId: 0401300
123:123
JrId: 6921
long title: Research in virology
short title: Res Virol
ISSN: 0923-2516
ISSN (Online): 
IsoAbbr: Res. Virol.
NlmId: 8907469
123:123
JrId: 6922
long title: Resenha clinico-cientifica
short title: Resen Clin Cient
ISSN: 0048-735X
ISSN (Online): 
IsoAbbr: Resen Clin Cient
NlmId: 0404474
123:123
JrId: 6923
long title: Residue reviews
short title: Residue Rev
ISSN: 0080-181X
ISSN (Online): 
IsoAbbr: Residue Rev
NlmId: 1310631
123:123
JrId: 6924
long title: Resources for biomedical research and education
short title: Resour Biomed Res Educ
ISSN: 0090-4686
ISSN (Online): 
IsoAbbr: Resour Biomed Res Educ
NlmId: 0211320
123:123
JrId: 6925
long title: Kokyu to junkan. Respiration & circulation
short title: Kokyu To Junkan
ISSN: 0452-3458
ISSN (Online): 
IsoAbbr: Kokyu To Junkan
NlmId: 0413532
123:123
JrId: 6926
long title: Respiration physiology
short title: Respir Physiol
ISSN: 0034-5687
ISSN (Online): 
IsoAbbr: Respir Physiol
NlmId: 0047142
123:123
JrId: 6927
long title: Respiration_ international review of thoracic diseases
short title: Respiration
ISSN: 0025-7931
ISSN (Online): 1423-0356
IsoAbbr: Respiration
NlmId: 0137356
123:123
JrId: 6928
long title: Respiratory therapy
short title: Respir Ther
ISSN: 0048-7392
ISSN (Online): 
IsoAbbr: Respir Ther
NlmId: 0314172
123:123
JrId: 6929
long title: Restaurants & institutions
short title: Restaurants Inst
ISSN: 0273-5520
ISSN (Online): 
IsoAbbr: Restaurants Inst
NlmId: 9879056
123:123
JrId: 6930
long title: Results and problems in cell differentiation
short title: Results Probl Cell Differ
ISSN: 0080-1844
ISSN (Online): 1861-0412
IsoAbbr: Results Probl Cell Differ
NlmId: 0173555
123:123
JrId: 6931
long title: Resume
short title: Resume
ISSN: 
ISSN (Online): 
IsoAbbr: Resume
NlmId: 9877319
123:123
JrId: 6932
long title: Resuscitation
short title: Resuscitation
ISSN: 0300-9572
ISSN (Online): 1873-1570
IsoAbbr: Resuscitation
NlmId: 0332173
123:123
JrId: 6933
long title: Retina (Philadelphia, Pa.)
short title: Retina
ISSN: 0275-004X
ISSN (Online): 1539-2864
IsoAbbr: Retina (Philadelphia, Pa.)
NlmId: 8309919
123:123
JrId: 6934
long title: Reumatismo
short title: Reumatismo
ISSN: 0048-7449
ISSN (Online): 
IsoAbbr: Reumatismo
NlmId: 0401302
123:123
JrId: 6935
long title: Reumatizam
short title: Reumatizam
ISSN: 0374-1338
ISSN (Online): 
IsoAbbr: Reumatizam
NlmId: 0216650
123:123
JrId: 6936
long title: Reumatologia
short title: Reumatologia
ISSN: 0034-6233
ISSN (Online): 
IsoAbbr: Reumatologia
NlmId: 20130190R
123:123
JrId: 6937
long title: Revista da Associacao Paulista de Cirurgioes Dentistas Regional de Aracatuba
short title: Rev Assoc Paul Cir Dent Reg Aracatuba
ISSN: 0004-5276
ISSN (Online): 
IsoAbbr: Rev Assoc Paul Cir Dent Reg Aracatuba
NlmId: 8208428
123:123
JrId: 6938
long title: Revista de la Agrupacion Odontologica de la Capital Federal
short title: Rev Agrup Odontol Cap Fed
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Agrup Odontol Cap Fed
NlmId: 8706017
123:123
JrId: 6939
long title: ALAFO_ revista de la Asociacion Latinoamericana de Facultades de Odontologia
short title: ALAFO
ISSN: 0258-7459
ISSN (Online): 
IsoAbbr: ALAFO
NlmId: 0203272
123:123
JrId: 6940
long title: Review of allergy
short title: Rev Allergy
ISSN: 0034-6411
ISSN (Online): 
IsoAbbr: Rev Allergy
NlmId: 0043154
123:123
JrId: 6941
long title: The Quarterly journal of experimental psychology. B, Comparative and physiological psychology
short title: Q J Exp Psychol B
ISSN: 0272-4995
ISSN (Online): 1464-1321
IsoAbbr: Q J Exp Psychol B
NlmId: 8107270
123:123
JrId: 6942
long title: Rassegna penitenziaria e criminologica
short title: Rass Penititenziaria Crim
ISSN: 0392-7156
ISSN (Online): 
IsoAbbr: Rass Penititenziaria Crim
NlmId: 8219818
123:123
JrId: 6943
long title: Radiation medicine
short title: Radiat Med
ISSN: 0288-2043
ISSN (Online): 1862-5274
IsoAbbr: Radiat Med
NlmId: 8412264
123:123
JrId: 6944
long title: Radiotherapy and oncology : journal of the European Society for Therapeutic Radiology and Oncology
short title: Radiother Oncol
ISSN: 0167-8140
ISSN (Online): 1879-0887
IsoAbbr: Radiother Oncol
NlmId: 8407192
123:123
JrId: 6945
long title: RDH
short title: RDH
ISSN: 0279-7720
ISSN (Online): 
IsoAbbr: RDH
NlmId: 8201125
123:123
JrId: 6946
long title: Regulatory peptides. Supplement
short title: Regul Pept Suppl
ISSN: 0169-5134
ISSN (Online): 
IsoAbbr: Regul Pept Suppl
NlmId: 8308791
123:123
JrId: 6947
long title: Reproduction, fertility, and development
short title: Reprod Fertil Dev
ISSN: 1031-3613
ISSN (Online): 
IsoAbbr: Reprod. Fertil. Dev.
NlmId: 8907465
123:123
JrId: 6948
long title: Revista da Associacao Medica Brasileira
short title: Rev Assoc Med Bras
ISSN: 0004-5241
ISSN (Online): 
IsoAbbr: Rev Assoc Med Bras
NlmId: 7505951
123:123
JrId: 6949
long title: Recent advances in nursing
short title: Recent Adv Nurs
ISSN: 0144-6592
ISSN (Online): 
IsoAbbr: Recent Adv Nurs
NlmId: 8011213
123:123
JrId: 6950
long title: Revista argentina de cirugia
short title: Rev Argent Cir
ISSN: 0048-7600
ISSN (Online): 
IsoAbbr: Rev Argent Cir
NlmId: 0401313
123:123
JrId: 6951
long title: Research in nursing & health
short title: Res Nurs Health
ISSN: 0160-6891
ISSN (Online): 1098-240X
IsoAbbr: Res Nurs Health
NlmId: 7806136
123:123
JrId: 6952
long title: Recombinant DNA technical bulletin
short title: Recomb DNA Tech Bull
ISSN: 0196-0229
ISSN (Online): 
IsoAbbr: Recomb DNA Tech Bull
NlmId: 7807151
123:123
JrId: 6953
long title: Rays
short title: Rays
ISSN: 0390-7740
ISSN (Online): 
IsoAbbr: Rays
NlmId: 7707724
123:123
JrId: 6954
long title: Recent advances in clinical nuclear medicine
short title: Recent Adv Clin Nucl Med
ISSN: 0308-2458
ISSN (Online): 
IsoAbbr: Recent Adv Clin Nucl Med
NlmId: 7513008
123:123
JrId: 6955
long title: Registered nurse (Toronto, Ont.)
short title: Regist Nurse
ISSN: 0840-8831
ISSN (Online): 
IsoAbbr: Regist Nurse
NlmId: 8907459
123:123
JrId: 6956
long title: Resident and staff physician
short title: Resid Staff Physician
ISSN: 0034-5555
ISSN (Online): 
IsoAbbr: Resid Staff Physician
NlmId: 0210223
123:123
JrId: 6957
long title: Revista argentina de endocrinologia y metabolismo
short title: Rev Argent Endocrinol Metab
ISSN: 0080-2077
ISSN (Online): 
IsoAbbr: Rev Argent Endocrinol Metab
NlmId: 0421740
123:123
JrId: 6958
long title: Report - Commission on Accreditation of Rehabilitation Facilities
short title: Rep Comm Accredit Rehabil Facil
ISSN: 0045-7590
ISSN (Online): 
IsoAbbr: Rep Comm Accredit Rehabil Facil
NlmId: 7704349
123:123
JrId: 6959
long title: Revista Argentina De Implantologia Estomatologica
short title: Rev Argent Implantol Estomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Argent Implantol Estomatol
NlmId: 9875628
123:123
JrId: 6960
long title: Regulatory peptides
short title: Regul Pept
ISSN: 0167-0115
ISSN (Online): 1873-1686
IsoAbbr: Regul. Pept.
NlmId: 8100479
123:123
JrId: 6961
long title: Record
short title: Record (Washington)
ISSN: 0160-0036
ISSN (Online): 
IsoAbbr: Record (Washington)
NlmId: 7708448
123:123
JrId: 6962
long title: Radioisotopes
short title: Radioisotopes
ISSN: 0033-8303
ISSN (Online): 
IsoAbbr: Radioisotopes
NlmId: 20010290R
123:123
JrId: 6963
long title: Recruit & retain : a monthly publication for professionals concerned with nurse recruitment and retention
short title: Recruit Retain
ISSN: 0278-2766
ISSN (Online): 
IsoAbbr: Recruit Retain
NlmId: 9879301
123:123
JrId: 6964
long title: Regulation
short title: Regulation
ISSN: 0147-0590
ISSN (Online): 
IsoAbbr: Regulation
NlmId: 7807387
123:123
JrId: 6965
long title: Regulatory toxicology and pharmacology : RTP
short title: Regul Toxicol Pharmacol
ISSN: 0273-2300
ISSN (Online): 1096-0295
IsoAbbr: Regul. Toxicol. Pharmacol.
NlmId: 8214983
123:123
JrId: 6966
long title: Report (Group for the Advancement of Psychiatry : 1984)
short title: Rep Group Adv Psychiatry
ISSN: 0888-3394
ISSN (Online): 
IsoAbbr: Rep Group Adv Psychiatry
NlmId: 8500115
123:123
JrId: 6967
long title: Revista medica de Panama
short title: Rev Med Panama
ISSN: 0379-1629
ISSN (Online): 
IsoAbbr: Rev Med Panama
NlmId: 7706654
123:123
JrId: 6968
long title: Revista del Museo de la Facultad de Odontologia de Buenos Aires
short title: Rev Museo Fac Odontol B Aires
ISSN: 0327-2745
ISSN (Online): 
IsoAbbr: Rev Museo Fac Odontol B Aires
NlmId: 8712299
123:123
JrId: 6969
long title: Reviews in clinical & basic pharmacology
short title: Rev Clin Basic Pharm
ISSN: 0334-1534
ISSN (Online): 
IsoAbbr: Rev Clin Basic Pharm
NlmId: 8700959
123:123
JrId: 6970
long title: La Radiologia medica
short title: Radiol Med
ISSN: 0033-8362
ISSN (Online): 1826-6983
IsoAbbr: Radiol Med
NlmId: 0177625
123:123
JrId: 6971
long title: Revista argentina de urologia y nefrologia
short title: Rev Argent Urol Nefrol
ISSN: 0048-7627
ISSN (Online): 
IsoAbbr: Rev Argent Urol Nefrol
NlmId: 0055467
123:123
JrId: 6972
long title: Regional-Anaesthesie
short title: Reg Anaesth
ISSN: 0171-1946
ISSN (Online): 
IsoAbbr: Reg Anaesth
NlmId: 8309693
123:123
JrId: 6973
long title: Revista de la Asociacion Argentina de Microbiologia
short title: Rev Asoc Argent Microbiol
ISSN: 0325-1713
ISSN (Online): 
IsoAbbr: Rev Asoc Argent Microbiol
NlmId: 7604007
123:123
JrId: 6974
long title: Reporter (Wilmington, Del.)
short title: Rep Del Nurses Assoc
ISSN: 0418-5412
ISSN (Online): 
IsoAbbr: Rep Del Nurses Assoc
NlmId: 7507435
123:123
JrId: 6975
long title: Reviews in pure & applied pharmacological sciences
short title: Rev Pure Appl Pharmacol Sci
ISSN: 0197-2839
ISSN (Online): 
IsoAbbr: Rev Pure Appl Pharmacol Sci
NlmId: 8109975
123:123
JrId: 6976
long title: Quarterly reviews on drug metabolism and drug interactions
short title: Q Rev Drug Metab Drug Interact
ISSN: 0334-2190
ISSN (Online): 
IsoAbbr: Q Rev Drug Metab Drug Interact
NlmId: 8106225
123:123
JrId: 6977
long title: Renal failure
short title: Ren Fail
ISSN: 0886-022X
ISSN (Online): 1525-6049
IsoAbbr: Ren Fail
NlmId: 8701128
123:123
JrId: 6978
long title: Revista de la Asociacion Medica Argentina
short title: Rev Asoc Med Argent
ISSN: 0004-4830
ISSN (Online): 
IsoAbbr: Rev Asoc Med Argent
NlmId: 7505961
123:123
JrId: 6979
long title: Revista chilena de odontoestomatologia
short title: Rev Chil Odontoestomatol
ISSN: 0716-4351
ISSN (Online): 
IsoAbbr: Rev Chil Odontoestomatol
NlmId: 8912771
123:123
JrId: 6980
long title: Revista de la Asociacion Mexicana de Enfermeras
short title: Rev Asoc Mex Enferm
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Asoc Mex Enferm
NlmId: 7505959
123:123
JrId: 6981
long title: Revista de la Asociacion Odontologica Argentina
short title: Rev Asoc Odontol Argent
ISSN: 0004-4881
ISSN (Online): 
IsoAbbr: Rev Asoc Odontol Argent
NlmId: 7505963
123:123
JrId: 6982
long title: Revista de la Asociacion Odontologica de Costa Rica
short title: Rev Asoc Odontol Costa Rica
ISSN: 0066-8575
ISSN (Online): 
IsoAbbr: Rev Asoc Odontol Costa Rica
NlmId: 7505962
123:123
JrId: 6983
long title: Recent developments in alcoholism : an official publication of the American Medical Society on Alcoholism, the Research Society on Alcoholism, and the National Council on Alcoholism
short title: Recent Dev Alcohol
ISSN: 0738-422X
ISSN (Online): 
IsoAbbr: Recent Dev Alcohol
NlmId: 8301996
123:123
JrId: 6984
long title: Rheumatic diseases clinics of North America
short title: Rheum Dis Clin North Am
ISSN: 0889-857X
ISSN (Online): 1558-3163
IsoAbbr: Rheum. Dis. Clin. North Am.
NlmId: 8708093
123:123
JrId: 6985
long title: AMB : revista da Associacao Medica Brasileira
short title: AMB Rev Assoc Med Bras
ISSN: 0102-843X
ISSN (Online): 
IsoAbbr: AMB Rev Assoc Med Bras
NlmId: 0165700
123:123
JrId: 6986
long title: Revista da Faculdade de Farmacia e Odontologia de Ribeirao Preto
short title: Rev Fac Farm Odontol Ribeiro Preto
ISSN: 0100-0160
ISSN (Online): 
IsoAbbr: Rev Fac Farm Odontol Ribeiro Preto
NlmId: 7512232
123:123
JrId: 6987
long title: Radiographics : a review publication of the Radiological Society of North America, Inc
short title: Radiographics
ISSN: 0271-5333
ISSN (Online): 1527-1323
IsoAbbr: Radiographics
NlmId: 8302501
123:123
JrId: 6988
long title: Revista de odontologia da Universidade de Sao Paulo / USP
short title: Rev Odontol Univ Sao Paulo
ISSN: 0103-0663
ISSN (Online): 
IsoAbbr: Rev Odontol Univ Sao Paulo
NlmId: 8900837
123:123
JrId: 6989
long title: Revista da Associacao Paulista de Cirurgioes Dentistas
short title: Rev Assoc Paul Cir Dent
ISSN: 0004-5276
ISSN (Online): 
IsoAbbr: Rev Assoc Paul Cir Dent
NlmId: 7609858
123:123
JrId: 6990
long title: Reviews of environmental contamination and toxicology
short title: Rev Environ Contam Toxicol
ISSN: 0179-5953
ISSN (Online): 
IsoAbbr: Rev Environ Contam Toxicol
NlmId: 8703602
123:123
JrId: 6991
long title: Restorative dentistry
short title: Restorative Dent
ISSN: 0266-9315
ISSN (Online): 
IsoAbbr: Restorative Dent
NlmId: 8502980
123:123
JrId: 6992
long title: Revista espanola de endodoncia / AEDE
short title: Rev Esp Endodoncia
ISSN: 0212-4688
ISSN (Online): 
IsoAbbr: Rev Esp Endodoncia
NlmId: 8409527
123:123
JrId: 6993
long title: Revista de la Facultad de Odontologia (Santiago, Chile)
short title: Rev Fac Odontol Univ Chile
ISSN: 0716-8500
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Univ Chile
NlmId: 9302483
123:123
JrId: 6994
long title: Revista Del Ateneo De La Catedra De Tecnica De Operatoria Dental
short title: Rev Ateneo Catedra Tec Oper Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Ateneo Catedra Tec Oper Dent
NlmId: 9875629
123:123
JrId: 6995
long title: Revisiones sobre biologia celular : RBC
short title: Revis Biol Celular
ISSN: 0213-7119
ISSN (Online): 
IsoAbbr: Revis. Biol. Celular
NlmId: 8712458
123:123
JrId: 6996
long title: Respiratory management
short title: Respir Manage
ISSN: 0892-9289
ISSN (Online): 
IsoAbbr: Respir Manage
NlmId: 8703867
123:123
JrId: 6997
long title: Revue de l'atherosclerose et des arteriopathies peripheriques
short title: Rev Atheroscler (Paris)
ISSN: 0556-7459
ISSN (Online): 
IsoAbbr: Rev Atheroscler (Paris)
NlmId: 0323634
123:123
JrId: 6998
long title: Revista da Faculdade de Odontologia de Ribeirao Preto
short title: Rev Fac Odontol Ribeiro Preto
ISSN: 0102-129X
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Ribeiro Preto
NlmId: 8509491
123:123
JrId: 6999
long title: Revista da Sociedade Brasileira de Medicina Tropical
short title: Rev Soc Bras Med Trop
ISSN: 0037-8682
ISSN (Online): 1678-9849
IsoAbbr: Rev. Soc. Bras. Med. Trop.
NlmId: 7507456
123:123
JrId: 7000
long title: Revista gaucha de enfermagem / EENFUFRGS
short title: Rev Gaucha Enferm
ISSN: 0102-6933
ISSN (Online): 
IsoAbbr: Rev Gaucha Enferm
NlmId: 8504882
123:123
JrId: 7001
long title: Revue belge de medecine dentaire. Belgisch tijdschrift voor tandheelkunde
short title: Rev Belge Med Dent
ISSN: 0775-3195
ISSN (Online): 
IsoAbbr: Rev Belge Med Dent
NlmId: 2984374R
123:123
JrId: 7002
long title: Revista de actualidad estomatologica espanola / Ilustre Consejo General de Colegios de Odontologos y Estomatologos de Espana
short title: Rev Actual Estomatol Esp
ISSN: 0212-9701
ISSN (Online): 
IsoAbbr: Rev Actual Estomatol Esp
NlmId: 8408031
123:123
JrId: 7003
long title: Revue belge de pathologie et de medecine experimentale
short title: Rev Belg Pathol Med Exp
ISSN: 0370-3770
ISSN (Online): 
IsoAbbr: Rev Belg Pathol Med Exp
NlmId: 20320140R
123:123
JrId: 7004
long title: Revue francaise d'endodontie : publication officielle de la Societe francaise d'endodontie
short title: Rev Fr Endod
ISSN: 0294-1813
ISSN (Online): 
IsoAbbr: Rev Fr Endod
NlmId: 8709006
123:123
JrId: 7005
long title: RN (For managers)
short title: RN (For Managers)
ISSN: 0885-8667
ISSN (Online): 
IsoAbbr: RN (For Managers)
NlmId: 8309700
123:123
JrId: 7006
long title: Revista de la Facultad de Odontologia
short title: Rev Fac Odontol Univ Nac (Cordoba)
ISSN: 0325-1071
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Univ Nac (Cordoba)
NlmId: 7806948
123:123
JrId: 7007
long title: Revue francaise des prothesistes dentaires
short title: Rev Fr Prothes Dent
ISSN: 0242-1828
ISSN (Online): 
IsoAbbr: Rev Fr Prothes Dent
NlmId: 8006567
123:123
JrId: 7008
long title: Revista de biologia oral
short title: Rev Biol Oral
ISSN: 0486-6622
ISSN (Online): 
IsoAbbr: Rev Biol Oral
NlmId: 7803590
123:123
JrId: 7009
long title: Revista de biologia tropical
short title: Rev Biol Trop
ISSN: 0034-7744
ISSN (Online): 2215-2075
IsoAbbr: Rev. Biol. Trop.
NlmId: 0404267
123:123
JrId: 7010
long title: Revista brasileira de anestesiologia
short title: Rev Bras Anestesiol
ISSN: 0034-7094
ISSN (Online): 1806-907X
IsoAbbr: Rev Bras Anestesiol
NlmId: 0401316
123:123
JrId: 7011
long title: Revista brasileira de biologia
short title: Rev Bras Biol
ISSN: 0034-7108
ISSN (Online): 
IsoAbbr: Rev Bras Biol
NlmId: 2985055R
123:123
JrId: 7012
long title: Revista brasileira de cirurgia
short title: Rev Bras Cir
ISSN: 0034-7124
ISSN (Online): 
IsoAbbr: Rev Bras Cir
NlmId: 2985056R
123:123
JrId: 7013
long title: Revista brasileira de enfermagem
short title: Rev Bras Enferm
ISSN: 0034-7167
ISSN (Online): 
IsoAbbr: Rev Bras Enferm
NlmId: 7910105
123:123
JrId: 7014
long title: Revista brasileira de gastroenterologia
short title: Rev Bras Gastroenterol
ISSN: 0034-7221
ISSN (Online): 
IsoAbbr: Rev Bras Gastroenterol
NlmId: 0421116
123:123
JrId: 7015
long title: The Rhodesia nurse
short title: Rhod Nurse
ISSN: 0250-4898
ISSN (Online): 
IsoAbbr: Rhod Nurse
NlmId: 7905060
123:123
JrId: 7016
long title: Revista brasileira de leprologia
short title: Rev Bras Leprol
ISSN: 0034-7248
ISSN (Online): 
IsoAbbr: Rev Bras Leprol
NlmId: 0401323
123:123
JrId: 7017
long title: Revista brasileira de malariologia e doencas tropicais. Publicacoes avulsas
short title: Rev Bras Malariol Doencas Trop
ISSN: 0034-7256
ISSN (Online): 
IsoAbbr: Rev Bras Malariol Doencas Trop
NlmId: 20140150R
123:123
JrId: 7018
long title: Risk analysis : an official publication of the Society for Risk Analysis
short title: Risk Anal
ISSN: 0272-4332
ISSN (Online): 1539-6924
IsoAbbr: Risk Anal.
NlmId: 8109978
123:123
JrId: 7019
long title: Research in developmental disabilities
short title: Res Dev Disabil
ISSN: 0891-4222
ISSN (Online): 1873-3379
IsoAbbr: Res Dev Disabil
NlmId: 8709782
123:123
JrId: 7020
long title: R.I. medical journal
short title: R I Med J
ISSN: 0360-067X
ISSN (Online): 
IsoAbbr: R I Med J
NlmId: 7605977
123:123
JrId: 7021
long title: Rhode Island medical journal
short title: R I Med J
ISSN: 0035-4627
ISSN (Online): 
IsoAbbr: R I Med J
NlmId: 7512464
123:123
JrId: 7022
long title: Revue de l'infirmiere et de l'assistante sociale
short title: Rev Infirm Assist Soc
ISSN: 0397-7900
ISSN (Online): 
IsoAbbr: Rev Infirm Assist Soc
NlmId: 1267176
123:123
JrId: 7023
long title: Rivista europea per le scienze mediche e farmacologiche = European review for medical and pharmacological sciences = Revue europeenne pour les sciences medicales et pharmacologiques
short title: Riv Eur Sci Med Farmacol
ISSN: 0392-291X
ISSN (Online): 
IsoAbbr: Riv Eur Sci Med Farmacol
NlmId: 8100897
123:123
JrId: 7024
long title: Revista brasileira de medicina
short title: Rev Bras Med
ISSN: 0034-7264
ISSN (Online): 
IsoAbbr: Rev Bras Med
NlmId: 0401324
123:123
JrId: 7025
long title: Revista brasileira de odontologia
short title: Rev Bras Odontol
ISSN: 0034-7272
ISSN (Online): 
IsoAbbr: Rev Bras Odontol
NlmId: 0404254
123:123
JrId: 7026
long title: Revista brasileira de oftalmologia
short title: Rev Bras Oftalmol
ISSN: 0034-7280
ISSN (Online): 
IsoAbbr: Rev Bras Oftalmol
NlmId: 0136421
123:123
JrId: 7027
long title: Revista brasileira de pesquisas medicas e biologicas
short title: Rev Bras Pesqui Med Biol
ISSN: 0034-7310
ISSN (Online): 
IsoAbbr: Rev Bras Pesqui Med Biol
NlmId: 0140423
123:123
JrId: 7028
long title: Revue canadienne de biologie / editee par l'Universite de Montreal
short title: Rev Can Biol
ISSN: 0035-0915
ISSN (Online): 
IsoAbbr: Rev Can Biol
NlmId: 8214595
123:123
JrId: 7029
long title: Revue canadienne de biologie experimentale
short title: Rev Can Biol Exp
ISSN: 0714-6140
ISSN (Online): 
IsoAbbr: Rev Can Biol Exp
NlmId: 8213593
123:123
JrId: 7030
long title: Revista Centro America odontologica
short title: Rev Cent Am Odontol
ISSN: 0377-4694
ISSN (Online): 
IsoAbbr: Rev Cent Am Odontol
NlmId: 7601970
123:123
JrId: 7031
long title: Revista latinoamericana de microbiologia y parasitologia
short title: Rev Latinoam Microbiol Parasitol (Mex)
ISSN: 0370-5986
ISSN (Online): 
IsoAbbr: Rev Latinoam Microbiol Parasitol (Mex)
NlmId: 0242626
123:123
JrId: 7032
long title: Revista chilena de obstetricia y ginecologia
short title: Rev Chil Obstet Ginecol
ISSN: 0048-766X
ISSN (Online): 0717-7526
IsoAbbr: Rev Chil Obstet Ginecol
NlmId: 0404260
123:123
JrId: 7033
long title: Revista chilena de pediatria
short title: Rev Chil Pediatr
ISSN: 0370-4106
ISSN (Online): 
IsoAbbr: Rev Chil Pediatr
NlmId: 0404261
123:123
JrId: 7034
long title: Revista de chirurgie, oncologie, radiologie, o.r.l., oftalmologie, stomatologie. Chirurgie
short title: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Chir
ISSN: 0377-5003
ISSN (Online): 
IsoAbbr: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Chir
NlmId: 7508736
123:123
JrId: 7035
long title: Respiratory medicine
short title: Respir Med
ISSN: 0954-6111
ISSN (Online): 1532-3064
IsoAbbr: Respir Med
NlmId: 8908438
123:123
JrId: 7036
long title: Revista de chirurgie, oncologie, radiologie, o. r. l., oftalmologie, stomatologie. Oftalmologie
short title: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Ser Oftalmol
ISSN: 0377-7863
ISSN (Online): 
IsoAbbr: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Ser Oftalmol
NlmId: 7506415
123:123
JrId: 7037
long title: Revista de chirurgie, oncologie, radiologie, o.r.l., oftalmologie, stomatologie. Oto-rino-laringologia
short title: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Otorinolaringol
ISSN: 1220-0867
ISSN (Online): 
IsoAbbr: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Otorinolaringol
NlmId: 7508737
123:123
JrId: 7038
long title: Revista de chirurgie, oncologie, radiologie, o. r. l., oftalmologie, stomatologie. Seria: Stomatologie
short title: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Ser Stomatol
ISSN: 0377-7871
ISSN (Online): 
IsoAbbr: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Ser Stomatol
NlmId: 7513023
123:123
JrId: 7039
long title: Revue de chirurgie orthopedique et reparatrice de l'appareil moteur
short title: Rev Chir Orthop Reparatrice Appar Mot
ISSN: 0035-1040
ISSN (Online): 1776-2553
IsoAbbr: Rev Chir Orthop Reparatrice Appar Mot
NlmId: 1272427
123:123
JrId: 7040
long title: Revista de cirugia del Uruguay
short title: Rev Cir Urug
ISSN: 0797-3403
ISSN (Online): 
IsoAbbr: Rev Cir Urug
NlmId: 1252044
123:123
JrId: 7041
long title: Revista. Circulo Argentino de Odontologia
short title: Rev Circ Argent Odontol
ISSN: 0325-7479
ISSN (Online): 
IsoAbbr: Rev Circ Argent Odontol
NlmId: 16220240R
123:123
JrId: 7042
long title: Revista del Circulo Odontologico de Cordoba
short title: Rev Circ Odontol Cordoba
ISSN: 0045-6942
ISSN (Online): 
IsoAbbr: Rev Circ Odontol Cordoba
NlmId: 7507478
123:123
JrId: 7043
long title: Revista Del Circulo Odontologico Del Sur
short title: Rev Circ Odontol Sur
ISSN: 0034-902X
ISSN (Online): 
IsoAbbr: Rev Circ Odontol Sur
NlmId: 9875647
123:123
JrId: 7044
long title: Revista clinica espanola
short title: Rev Clin Esp
ISSN: 0014-2565
ISSN (Online): 1578-1860
IsoAbbr: Rev Clin Esp
NlmId: 8608576
123:123
JrId: 7045
long title: Revista cubana de enfermeria
short title: Rev Cubana Enferm
ISSN: 0864-0319
ISSN (Online): 
IsoAbbr: Rev Cubana Enferm
NlmId: 9301327
123:123
JrId: 7046
long title: Revista clinica. Lisbon. Instituto Maternal
short title: Rev Clin Inst Matern Lisb
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Clin Inst Matern Lisb
NlmId: 18330870R
123:123
JrId: 7047
long title: Revista del Colegio Estomatologico de Guatemala
short title: Rev Col Estomatol Guatem
ISSN: 0069-5157
ISSN (Online): 
IsoAbbr: Rev Col Estomatol Guatem
NlmId: 7505978
123:123
JrId: 7048
long title: RoFo : Fortschritte auf dem Gebiete der Rontgenstrahlen und der Nuklearmedizin
short title: Rofo
ISSN: 1438-9029
ISSN (Online): 1438-9010
IsoAbbr: Rofo
NlmId: 7507497
123:123
JrId: 7049
long title: Rivista di ostetricia ginecologia pratica e medicina perinatale
short title: Riv Ostet Ginecol Prat Med Perinat
ISSN: 0391-0970
ISSN (Online): 
IsoAbbr: Riv Ostet Ginecol Prat Med Perinat
NlmId: 8012151
123:123
JrId: 7050
long title: Revista del Colegio Medico de Guatemala
short title: Rev Col Med Guatem
ISSN: 0413-3137
ISSN (Online): 
IsoAbbr: Rev Col Med Guatem
NlmId: 0023766
123:123
JrId: 7051
long title: Revista colombiana de obstetricia y ginecologia
short title: Rev Colomb Obstet Ginecol
ISSN: 0034-7434
ISSN (Online): 
IsoAbbr: Rev Colomb Obstet Ginecol
NlmId: 0404263
123:123
JrId: 7052
long title: Revista colombiana de pediatria y puericultura
short title: Rev Colomb Pediatr Pueric
ISSN: 0120-0402
ISSN (Online): 
IsoAbbr: Rev Colomb Pediatr Pueric
NlmId: 0417463
123:123
JrId: 7053
long title: Revue des corps de sante des armees: terre, mer, air, et du corps veterinaire
short title: Rev Corps Sante Armees Terre Mer Air
ISSN: 0035-1954
ISSN (Online): 
IsoAbbr: Rev Corps Sante Armees Terre Mer Air
NlmId: 0360137
123:123
JrId: 7054
long title: Revista cubana de estomatologia
short title: Rev Cubana Estomatol
ISSN: 0034-7507
ISSN (Online): 
IsoAbbr: Rev Cubana Estomatol
NlmId: 0023661
123:123
JrId: 7055
long title: Revista cubana de medicina tropical
short title: Rev Cubana Med Trop
ISSN: 0375-0760
ISSN (Online): 1561-3054
IsoAbbr: Rev Cubana Med Trop
NlmId: 0074364
123:123
JrId: 7056
long title: Review of Czechoslovak medicine
short title: Rev Czech Med
ISSN: 0034-6497
ISSN (Online): 
IsoAbbr: Rev Czech Med
NlmId: 0401304
123:123
JrId: 7057
long title: The review of economics and statistics
short title: Rev Econ Stat
ISSN: 0034-6535
ISSN (Online): 1530-9142
IsoAbbr: Rev Econ Stat
NlmId: 9877925
123:123
JrId: 7058
long title: Reviews on drug metabolism and drug interactions
short title: Rev Drug Metab Drug Interact
ISSN: 0334-2190
ISSN (Online): 
IsoAbbr: Rev Drug Metab Drug Interact
NlmId: 8609214
123:123
JrId: 7059
long title: Revista dental
short title: Rev Dent (San Salv)
ISSN: 0048-7767
ISSN (Online): 
IsoAbbr: Rev Dent (San Salv)
NlmId: 20230090R
123:123
JrId: 7060
long title: Revista dental
short title: Rev Dent (St Domingo)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Dent (St Domingo)
NlmId: 20230050R
123:123
JrId: 7061
long title: Revista dental de Chile
short title: Rev Dent Chile
ISSN: 0034-9143
ISSN (Online): 
IsoAbbr: Rev Dent Chile
NlmId: 0407205
123:123
JrId: 7062
long title: Revue dentaire libanaise. Lebanese dental magazine
short title: Rev Dent Liban
ISSN: 0035-1873
ISSN (Online): 
IsoAbbr: Rev Dent Liban
NlmId: 0204061
123:123
JrId: 7063
long title: Revista ecuatoriana de higiene y medicina tropical
short title: Rev Ecuat Hig Med Trop
ISSN: 0013-0745
ISSN (Online): 
IsoAbbr: Rev Ecuat Hig Med Trop
NlmId: 9427215
123:123
JrId: 7064
long title: Revue d'electroencephalographie et de neurophysiologie clinique
short title: Rev Electroencephalogr Neurophysiol Clin
ISSN: 0370-4475
ISSN (Online): 
IsoAbbr: Rev Electroencephalogr Neurophysiol Clin
NlmId: 0320770
123:123
JrId: 7065
long title: Rinsho Shishubyo Danwakai kaishi
short title: Rinsho Shishubyo Danwakai Kaishi
ISSN: 
ISSN (Online): 
IsoAbbr: Rinsho Shishubyo Danwakai Kaishi
NlmId: 8703870
123:123
JrId: 7066
long title: Revue d'elevage et de medecine veterinaire des pays tropicaux
short title: Rev Elev Med Vet Pays Trop
ISSN: 0035-1865
ISSN (Online): 1951-6711
IsoAbbr: Rev Elev Med Vet Pays Trop
NlmId: 2984776R
123:123
JrId: 7068
long title: Revista de enfermagem
short title: Rev Enferm (Lisboa)
ISSN: 0034-8090
ISSN (Online): 
IsoAbbr: Rev Enferm (Lisboa)
NlmId: 20150280R
123:123
JrId: 7069
long title: Revista enfermagem em novas dimensoes
short title: Rev Enferm Nov Dimens
ISSN: 0100-2724
ISSN (Online): 
IsoAbbr: Rev Enferm Nov Dimens
NlmId: 7607814
123:123
JrId: 7070
long title: Reviews on environmental health
short title: Rev Environ Health
ISSN: 0048-7554
ISSN (Online): 2191-0308
IsoAbbr: Rev Environ Health
NlmId: 0425754
123:123
JrId: 7071
long title: Revista da Escola de Enfermagem da U S P
short title: Rev Esc Enferm USP
ISSN: 0080-6234
ISSN (Online): 
IsoAbbr: Rev Esc Enferm USP
NlmId: 0242726
123:123
JrId: 7072
long title: Revue d'epidemiologie et de sante publique
short title: Rev Epidemiol Sante Publique
ISSN: 0398-7620
ISSN (Online): 
IsoAbbr: Rev Epidemiol Sante Publique
NlmId: 7608039
123:123
JrId: 7073
long title: Revista De La Escuela De Odontologia, Universidad Nacional De Tucuman, Facultad De Medicina
short title: Rev Esc Odontol Tucuman
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Esc Odontol Tucuman
NlmId: 9875630
123:123
JrId: 7074
long title: Revista espanola de anestesiologia y reanimacion
short title: Rev Esp Anestesiol Reanim
ISSN: 0034-9356
ISSN (Online): 
IsoAbbr: Rev Esp Anestesiol Reanim
NlmId: 0134516
123:123
JrId: 7075
long title: Revista brasileira de odontologia militar : orgao oficial da Academia Brasileira de Odontologia Militar
short title: Rev Bras Odontol Mil
ISSN: 0102-3942
ISSN (Online): 
IsoAbbr: Rev Bras Odontol Mil
NlmId: 9103574
123:123
JrId: 7076
long title: Revista espanola de cardiologia
short title: Rev Esp Cardiol
ISSN: 0300-8932
ISSN (Online): 1579-2242
IsoAbbr: Rev Esp Cardiol
NlmId: 0404277
123:123
JrId: 7077
long title: RCN nursing standard
short title: RCN Nurs Stand
ISSN: 
ISSN (Online): 
IsoAbbr: RCN Nurs Stand
NlmId: 0163572
123:123
JrId: 7078
long title: Revista espanola de las enfermedades del aparato digestivo
short title: Rev Esp Enferm Apar Dig
ISSN: 0034-9437
ISSN (Online): 
IsoAbbr: Rev Esp Enferm Apar Dig
NlmId: 0143622
123:123
JrId: 7079
long title: Revista espanola de estomatologia
short title: Rev Esp Estomatol
ISSN: 0484-7563
ISSN (Online): 
IsoAbbr: Rev Esp Estomatol
NlmId: 0404301
123:123
JrId: 7080
long title: Revista espanola de fisiologia
short title: Rev Esp Fisiol
ISSN: 0034-9402
ISSN (Online): 
IsoAbbr: Rev. Esp. Fisiol.
NlmId: 0404475
123:123
JrId: 7081
long title: Revista espanola de obstetricia y ginecologia
short title: Rev Esp Obstet Ginecol
ISSN: 0034-9445
ISSN (Online): 
IsoAbbr: Rev Esp Obstet Ginecol
NlmId: 0270525
123:123
JrId: 7082
long title: Revista espanola de oncologia
short title: Rev Esp Oncol
ISSN: 0482-640X
ISSN (Online): 
IsoAbbr: Rev Esp Oncol
NlmId: 20230240R
123:123
JrId: 7083
long title: Revista espanola de oto-neuro-oftalmologia y neurocirugia
short title: Rev Esp Otoneurooftalmol Neurocir
ISSN: 0034-9453
ISSN (Online): 
IsoAbbr: Rev Esp Otoneurooftalmol Neurocir
NlmId: 0404302
123:123
JrId: 7084
long title: Revista Espanola De Paradoncia
short title: Rev Esp Parad
ISSN: 0484-7598
ISSN (Online): 
IsoAbbr: Rev Esp Parad
NlmId: 9875631
123:123
JrId: 7085
long title: Revista espanola de pediatria
short title: Rev Esp Pediatr
ISSN: 0034-947X
ISSN (Online): 
IsoAbbr: Rev Esp Pediatr
NlmId: 0404303
123:123
JrId: 7086
long title: Revista espanola de reumatismo y enfermedades osteoarticulares
short title: Rev Esp Reum Enferm Osteoartic
ISSN: 0048-7791
ISSN (Online): 
IsoAbbr: Rev Esp Reum Enferm Osteoartic
NlmId: 0404304
123:123
JrId: 7087
long title: Revista espanola de tuberculosis
short title: Rev Esp Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Esp Tuberc
NlmId: 0416675
123:123
JrId: 7088
long title: Review (Federation of American Health Systems)
short title: Rev Fed Am Health Syst
ISSN: 0891-0200
ISSN (Online): 
IsoAbbr: Rev Fed Am Health Syst
NlmId: 8612375
123:123
JrId: 7089
long title: Review of public data use
short title: Rev Public Data Use
ISSN: 0092-2846
ISSN (Online): 
IsoAbbr: Rev Public Data Use
NlmId: 9878817
123:123
JrId: 7090
long title: Revue europeenne d'etudes cliniques et biologiques. European journal of clinical and biological research
short title: Rev Eur Etud Clin Biol
ISSN: 0035-3019
ISSN (Online): 
IsoAbbr: Rev Eur Etud Clin Biol
NlmId: 0351323
123:123
JrId: 7091
long title: Revista da Faculdade de Odontologia da Universidade Federal da Bahia
short title: Rev Fac Odontol Univ Fed Bahia
ISSN: 0101-8418
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Univ Fed Bahia
NlmId: 8610424
123:123
JrId: 7092
long title: Revista de la Facultad de Ciencias Medicas de Cordoba
short title: Rev Fac Cienc Med Cordoba
ISSN: 0014-6722
ISSN (Online): 
IsoAbbr: Rev Fac Cienc Med Cordoba
NlmId: 7505966
123:123
JrId: 7094
long title: Revista de la Facultad de Ciencias Medicas (Cordoba, Argentina)
short title: Rev Fac Cien Med Univ Nac Cordoba
ISSN: 0014-6722
ISSN (Online): 1853-0605
IsoAbbr: Rev Fac Cien Med Univ Nac Cordoba
NlmId: 8303003
123:123
JrId: 7095
long title: Revista de farmacia e bioquimica da Universidade de Sao Paulo
short title: Rev Farm Bioquim Univ Sao Paulo
ISSN: 0370-4726
ISSN (Online): 
IsoAbbr: Rev Farm Bioquim Univ Sao Paulo
NlmId: 1272000
123:123
JrId: 7096
long title: RGO
short title: RGO
ISSN: 0103-6971
ISSN (Online): 
IsoAbbr: RGO
NlmId: 8901001
123:123
JrId: 7097
long title: Revista da Faculdade de Farmacia e Odontologia de Araraquara
short title: Rev Fac Farm Odontol Araraquara
ISSN: 0014-6684
ISSN (Online): 
IsoAbbr: Rev Fac Farm Odontol Araraquara
NlmId: 7505953
123:123
JrId: 7098
long title: Revista de la Facultad de Medicina, Universidad Nacional de Colombia
short title: Rev Fac Med Univ Nac Colomb
ISSN: 0120-0011
ISSN (Online): 
IsoAbbr: Rev Fac Med Univ Nac Colomb
NlmId: 7507464
123:123
JrId: 7099
long title: Revista de farmacia e odontologia
short title: Rev Farm Odontol
ISSN: 0034-8201
ISSN (Online): 
IsoAbbr: Rev Farm Odontol
NlmId: 20150320R
123:123
JrId: 7100
long title: Revista de odontologia da UNESP / Universidade Estadual Paulista (UNESP)
short title: Rev Odontol UNESP
ISSN: 0101-1774
ISSN (Online): 
IsoAbbr: Rev Odontol UNESP
NlmId: 8411399
123:123
JrId: 7101
long title: Revista da Faculdade de Odontologia de Aracatuba
short title: Rev Fac Odontol Aracatuba
ISSN: 0300-1350
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Aracatuba
NlmId: 7505954
123:123
JrId: 7102
long title: Revista de la Facultad de Odontologia de la Universidad Nacional de Colombia
short title: Rev Fac Odontol Univ Nac Colomb
ISSN: 0029-8409
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Univ Nac Colomb
NlmId: 7505968
123:123
JrId: 7103
long title: Revista da Faculdade de Odontologia, Porto Alegre
short title: Rev Fac Odontol P Alegre
ISSN: 0477-6763
ISSN (Online): 
IsoAbbr: Rev Fac Odontol P Alegre
NlmId: 1260135
123:123
JrId: 7104
long title: Revista da Faculdade de Odontologia de Pernambuco
short title: Rev Fac Odontol Pernambuco
ISSN: 0048-3419
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Pernambuco
NlmId: 7507453
123:123
JrId: 7105
long title: Revista da Faculdade de Odontologia da Universidade de Sao Paulo
short title: Rev Fac Odontol Sao Paulo
ISSN: 0581-6866
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Sao Paulo
NlmId: 7507451
123:123
JrId: 7106
long title: Revista de la Federacion Odontologica Colombiana
short title: Rev Fed Odontol Colomb
ISSN: 0046-354X
ISSN (Online): 
IsoAbbr: Rev Fed Odontol Colomb
NlmId: 7505969
123:123
JrId: 7107
long title: Revista de la Federacion Odontologica Ecuatoriana
short title: Rev Fed Odontol Ecuat
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Fed Odontol Ecuat
NlmId: 9425071
123:123
JrId: 7108
long title: Revista da Faculdade de Odontologia de Sao Jose dos Campos
short title: Rev Fac Odontol Sao Jose Dos Campos
ISSN: 0301-1119
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Sao Jose Dos Campos
NlmId: 7507454
123:123
JrId: 7109
long title: Revista F O A
short title: Rev FOA
ISSN: 0300-2837
ISSN (Online): 
IsoAbbr: Rev FOA
NlmId: 0353332
123:123
JrId: 7110
long title: Revista de la Facultad de Odontologia (San Miguel de Tucuman, Argentina)
short title: Rev Fac Odontol Tucuman
ISSN: 0325-125X
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Tucuman
NlmId: 8505321
123:123
JrId: 7111
long title: Revue francaise d'allergologie
short title: Rev Fr Allergol
ISSN: 0035-2845
ISSN (Online): 
IsoAbbr: Rev Fr Allergol
NlmId: 0426573
123:123
JrId: 7112
long title: La Revue francaise d'endocrinologie clinique, nutrition, et metabolisme
short title: Rev Fr Endocrinol Clin
ISSN: 0048-8062
ISSN (Online): 
IsoAbbr: Rev Fr Endocrinol Clin
NlmId: 0404335
123:123
JrId: 7113
long title: Revue francaise des maladies respiratoires
short title: Rev Fr Mal Respir
ISSN: 0301-0279
ISSN (Online): 
IsoAbbr: Rev Fr Mal Respir
NlmId: 0365342
123:123
JrId: 7114
long title: Revue des maladies respiratoires
short title: Rev Mal Respir
ISSN: 0761-8425
ISSN (Online): 1776-2588
IsoAbbr: Rev Mal Respir
NlmId: 8408032
123:123
JrId: 7115
long title: Revue francaise d'etudes cliniques et biologiques
short title: Rev Fr Etud Clin Biol
ISSN: 0370-4793
ISSN (Online): 
IsoAbbr: Rev Fr Etud Clin Biol
NlmId: 0235616
123:123
JrId: 7116
long title: Revue de gerontologic d'expression francaise
short title: Rev Gerontol Expr Fr
ISSN: 0035-2896
ISSN (Online): 
IsoAbbr: Rev Gerontol Expr Fr
NlmId: 0166506
123:123
JrId: 7117
long title: Revue francaise de gynecologie et d'obstetrique
short title: Rev Fr Gynecol Obstet
ISSN: 0035-290X
ISSN (Online): 
IsoAbbr: Rev Fr Gynecol Obstet
NlmId: 0411346
123:123
JrId: 7118
long title: Revue francaise d'odonto-stomatologie
short title: Rev Fr Odontostomatol
ISSN: 0035-3043
ISSN (Online): 
IsoAbbr: Rev Fr Odontostomatol
NlmId: 0327015
123:123
JrId: 7119
long title: La Revue francaise de la prothese dentaire
short title: Rev Fr Prothese Dent
ISSN: 0048-8089
ISSN (Online): 
IsoAbbr: Rev Fr Prothese Dent
NlmId: 0024731
123:123
JrId: 7120
long title: Revue francaise de psychanalyse
short title: Rev Fr Psychanal
ISSN: 0035-2942
ISSN (Online): 
IsoAbbr: Rev Fr Psychanal
NlmId: 2984777R
123:123
JrId: 7121
long title: Revue francaise de transfusion
short title: Rev Fr Transfus
ISSN: 0035-2977
ISSN (Online): 
IsoAbbr: Rev Fr Transfus
NlmId: 7509498
123:123
JrId: 7122
long title: Revue francaise de transfusion et immuno-hematologie
short title: Rev Fr Transfus Immunohematol
ISSN: 0338-4535
ISSN (Online): 
IsoAbbr: Rev. Fr. Transfus. Immunohematol.
NlmId: 7509497
123:123
JrId: 7123
long title: Revista de gastroenterologia de Mexico
short title: Rev Gastroenterol Mex
ISSN: 0375-0906
ISSN (Online): 
IsoAbbr: Rev Gastroenterol Mex
NlmId: 0404271
123:123
JrId: 7124
long title: Revista gaucha de odontologia
short title: Rev Gaucha Odontol
ISSN: 0034-9542
ISSN (Online): 
IsoAbbr: Rev Gaucha Odontol
NlmId: 0404306
123:123
JrId: 7125
long title: Revista de ginecologia e d'obstetricia
short title: Rev Ginecol Obstet (Sao Paulo)
ISSN: 0034-8287
ISSN (Online): 
IsoAbbr: Rev Ginecol Obstet (Sao Paulo)
NlmId: 0412020
123:123
JrId: 7126
long title: Revista guatemalteca de estomatologia
short title: Rev Guatem Estomatol
ISSN: 1017-8554
ISSN (Online): 
IsoAbbr: Rev Guatem Estomatol
NlmId: 0321210
123:123
JrId: 7127
long title: Revue d'histoire de l'art dentaire
short title: Rev Hist Art Dent
ISSN: 0556-7300
ISSN (Online): 
IsoAbbr: Rev Hist Art Dent
NlmId: 0043441
123:123
JrId: 7128
long title: Revista do Hospital das Clinicas
short title: Rev Hosp Clin Fac Med Sao Paulo
ISSN: 0041-8781
ISSN (Online): 
IsoAbbr: Rev Hosp Clin Fac Med Sao Paulo
NlmId: 0415246
123:123
JrId: 7130
long title: Revue d'hygiene et de medecine sociale
short title: Rev Hyg Med Soc
ISSN: 0484-8454
ISSN (Online): 
IsoAbbr: Rev Hyg Med Soc
NlmId: 1263667
123:123
JrId: 7131
long title: Revista iberica de endocrinologia
short title: Rev Iber Endocrinol
ISSN: 0034-9615
ISSN (Online): 
IsoAbbr: Rev Iber Endocrinol
NlmId: 0404307
123:123
JrId: 7132
long title: Revista de igiena, bacteriologie, virusologie, parazitologie, epidemiologie, pneumoftiziologie. Bacteriologia, virusologia, parazitologia, epidemiologia
short title: Rev Ig Bacteriol Virusol Parazitol Epidemiol Pneumoftiziol Bacteriol Virusol Parazitol Epidemiol
ISSN: 0376-4494
ISSN (Online): 
IsoAbbr: Rev Ig Bacteriol Virusol Parazitol Epidemiol Pneumoftiziol Bacteriol Virusol Parazitol Epidemiol
NlmId: 7508738
123:123
JrId: 7133
long title: Revista de igiena, bacteriologie, virusologie, parazitologie, epidemiologie, pneumoftiziologie. Pneumoftiziologia
short title: Rev Ig Bacteriol Virusol Parazitol Epidemiol Pneumoftiziol Pneumoftiziol
ISSN: 0377-5011
ISSN (Online): 
IsoAbbr: Rev Ig Bacteriol Virusol Parazitol Epidemiol Pneumoftiziol Pneumoftiziol
NlmId: 7514105
123:123
JrId: 7134
long title: Revue d'immunologie
short title: Rev Immunol (Paris)
ISSN: 0035-2454
ISSN (Online): 
IsoAbbr: Rev Immunol (Paris)
NlmId: 7801127
123:123
JrId: 7135
long title: Revue de l'infirmiere
short title: Rev Infirm
ISSN: 1293-8505
ISSN (Online): 
IsoAbbr: Rev Infirm
NlmId: 1267175
123:123
JrId: 7136
long title: La Revue des infirmieres et infirmiers auxiliaires du Quebec
short title: Rev Infirm Infirm Aux Que
ISSN: 0316-411X
ISSN (Online): 
IsoAbbr: Rev Infirm Infirm Aux Que
NlmId: 0420205
123:123
JrId: 7137
long title: Revista do Instituto de Antibioticos, Universidade Federal de Pernambuco
short title: Rev Inst Antibiot (Recife)
ISSN: 0080-0228
ISSN (Online): 
IsoAbbr: Rev Inst Antibiot (Recife)
NlmId: 7507483
123:123
JrId: 7138
long title: Revista paulista de enfermagem
short title: Rev Paul Enferm
ISSN: 0100-8889
ISSN (Online): 
IsoAbbr: Rev Paul Enferm
NlmId: 8215976
123:123
JrId: 7139
long title: Revue de l'Institut d'hygiene des mines
short title: Rev Inst Hyg Mines (Hasselt)
ISSN: 0301-3901
ISSN (Online): 
IsoAbbr: Rev Inst Hyg Mines (Hasselt)
NlmId: 7502670
123:123
JrId: 7140
long title: Revista do Instituto de Medicina Tropical de Sao Paulo
short title: Rev Inst Med Trop Sao Paulo
ISSN: 0036-4665
ISSN (Online): 1678-9946
IsoAbbr: Rev. Inst. Med. Trop. Sao Paulo
NlmId: 7507484
123:123
JrId: 7141
long title: Revista del Instituto Nacional de Cancerologia
short title: Rev Inst Nac Cancerol (Mex)
ISSN: 0076-7131
ISSN (Online): 
IsoAbbr: Rev Inst Nac Cancerol (Mex)
NlmId: 7505984
123:123
JrId: 7142
long title: Revista interamericana de radiologia
short title: Rev Interam Radiol
ISSN: 0034-9704
ISSN (Online): 
IsoAbbr: Rev Interam Radiol
NlmId: 7708012
123:123
JrId: 7143
long title: Revista del Instituto de Salubridad y Enfermedades Tropicales
short title: Rev Inst Salubr Enferm Trop
ISSN: 0370-5781
ISSN (Online): 
IsoAbbr: Rev Inst Salubr Enferm Trop
NlmId: 7514106
123:123
JrId: 7144
long title: Scientific And Educational Bulletin
short title: Sci Educ Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Educ Bull
NlmId: 9877187
123:123
JrId: 7145
long title: Scientific and educational journal
short title: Sci Educ J
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Educ J
NlmId: 9883482
123:123
JrId: 7146
long title: Seminars in adolescent medicine
short title: Semin Adolesc Med
ISSN: 0748-6480
ISSN (Online): 
IsoAbbr: Semin Adolesc Med
NlmId: 8508464
123:123
JrId: 7147
long title: Revue internationale d'hepatologie
short title: Rev Int Hepatol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Int Hepatol
NlmId: 9427142
123:123
JrId: 7148
long title: Sarcoidosis
short title: Sarcoidosis
ISSN: 0393-1447
ISSN (Online): 
IsoAbbr: Sarcoidosis
NlmId: 8500778
123:123
JrId: 7149
long title: Revue international des services de sante des armees de terre, de mer et de l'air
short title: Rev Int Serv Sante Armees
ISSN: 0035-3469
ISSN (Online): 
IsoAbbr: Rev Int Serv Sante Armees
NlmId: 7503658
123:123
JrId: 7150
long title: Revista catarinense de odontologia
short title: Rev Catarinense Odontol
ISSN: 0100-7955
ISSN (Online): 
IsoAbbr: Rev Catarinense Odontol
NlmId: 7806422
123:123
JrId: 7151
long title: Revue internationale du trachome. International review of trachoma
short title: Rev Int Trach
ISSN: 0301-5017
ISSN (Online): 
IsoAbbr: Rev Int Trach
NlmId: 7705456
123:123
JrId: 7152
long title: Revue internationale du trachome et de pathologie oculaire tropicale et subtropicale : organe de la Ligue contre le trachome avec la collaboration de l'International Organization against Trachoma et des organisations nationales et inter...
short title: Rev Int Trach Pathol Ocul Trop Subtrop
ISSN: 0249-7026
ISSN (Online): 
IsoAbbr: Rev Int Trach Pathol Ocul Trop Subtrop
NlmId: 7705455
123:123
JrId: 7153
long title: Revue internationale du trachome et de pathologie oculaire tropicale et subtropicale et de sante publique : organe de la Ligue contre le trachome avec la collaboration de l'International Organization against Trachoma et des organisation...
short title: Rev Int Trach Pathol Ocul Trop Subtrop Sante Publique
ISSN: 0246-0831
ISSN (Online): 
IsoAbbr: Rev Int Trach Pathol Ocul Trop Subtrop Sante Publique
NlmId: 8209867
123:123
JrId: 7154
long title: Revista de investigacion
short title: Rev Invest (Guadalajara)
ISSN: 0556-6037
ISSN (Online): 
IsoAbbr: Rev Invest (Guadalajara)
NlmId: 20210070R
123:123
JrId: 7155
long title: Scandinavian journal of primary health care. Supplement
short title: Scand J Prim Health Care Suppl
ISSN: 0284-6020
ISSN (Online): 
IsoAbbr: Scand J Prim Health Care Suppl
NlmId: 8812233
123:123
JrId: 7156
long title: Revista costarricense de ciencias medicas
short title: Rev Costarric Cienc Med
ISSN: 0253-2948
ISSN (Online): 
IsoAbbr: Rev Costarric Cienc Med
NlmId: 8300226
123:123
JrId: 7157
long title: Revista ibero-americana de ortodoncia : publicacion oficial de la Asociacion Ibero-Americana Ortodoncistas
short title: Rev Iberoam Ortod
ISSN: 0212-193X
ISSN (Online): 
IsoAbbr: Rev Iberoam Ortod
NlmId: 8410736
123:123
JrId: 7158
long title: Revista de investigacion clinica_ organo del Hospital de Enfermedades de la Nutricion
short title: Rev Invest Clin
ISSN: 0034-8376
ISSN (Online): 
IsoAbbr: Rev. Invest. Clin.
NlmId: 9421552
123:123
JrId: 7159
long title: Selective cancer therapeutics
short title: Sel Cancer Ther
ISSN: 1043-0733
ISSN (Online): 
IsoAbbr: Sel Cancer Ther
NlmId: 8912502
123:123
JrId: 7160
long title: Revista de investigacion en salud publica
short title: Rev Invest Salud Publica
ISSN: 0034-8384
ISSN (Online): 
IsoAbbr: Rev Invest Salud Publica
NlmId: 0056517
123:123
JrId: 7161
long title: Revue de laryngologie - otologie - rhinologie
short title: Rev Laryngol Otol Rhinol (Bord)
ISSN: 0035-1334
ISSN (Online): 
IsoAbbr: Rev Laryngol Otol Rhinol (Bord)
NlmId: 0414144
123:123
JrId: 7162
long title: Seminars in diagnostic pathology
short title: Semin Diagn Pathol
ISSN: 0740-2570
ISSN (Online): 
IsoAbbr: Semin Diagn Pathol
NlmId: 8502262
123:123
JrId: 7163
long title: Revista latinoamericana de cirugia plastica
short title: Rev Latinoam Cir Plast
ISSN: 0034-9755
ISSN (Online): 
IsoAbbr: Rev Latinoam Cir Plast
NlmId: 7601969
123:123
JrId: 7164
long title: Second opinion (Park Ridge, Ill.)
short title: Second Opin
ISSN: 0890-1570
ISSN (Online): 
IsoAbbr: Second Opin
NlmId: 8704074
123:123
JrId: 7165
long title: Seminars in respiratory infections
short title: Semin Respir Infect
ISSN: 0882-0546
ISSN (Online): 
IsoAbbr: Semin Respir Infect
NlmId: 8700961
123:123
JrId: 7166
long title: Seminars in neurology
short title: Semin Neurol
ISSN: 0271-8235
ISSN (Online): 1098-9021
IsoAbbr: Semin Neurol
NlmId: 8111343
123:123
JrId: 7167
long title: Seminars in oncology nursing
short title: Semin Oncol Nurs
ISSN: 0749-2081
ISSN (Online): 1878-3449
IsoAbbr: Semin Oncol Nurs
NlmId: 8504688
123:123
JrId: 7168
long title: Seminars in veterinary medicine and surgery (small animal)
short title: Semin Vet Med Surg (Small Anim)
ISSN: 0882-0511
ISSN (Online): 
IsoAbbr: Semin. Vet. Med. Surg. Small Anim.
NlmId: 8610760
123:123
JrId: 7169
long title: Revista latinoamericana de microbiologia
short title: Rev Latinoam Microbiol
ISSN: 0187-4640
ISSN (Online): 
IsoAbbr: Rev. Latinoam. Microbiol.
NlmId: 0242625
123:123
JrId: 7170
long title: Seminars in nephrology
short title: Semin Nephrol
ISSN: 0270-9295
ISSN (Online): 1558-4488
IsoAbbr: Semin. Nephrol.
NlmId: 8110298
123:123
JrId: 7171
long title: Revista latinoamericana de patologia
short title: Rev Latinoam Patol
ISSN: 0300-9068
ISSN (Online): 
IsoAbbr: Rev Latinoam Patol
NlmId: 1265421
123:123
JrId: 7172
long title: Revista Regional de Aracatuba, Associacao Paulista de Cirurgioes Dentistas
short title: Rev Reg Aracatuba Assoc Paul Cir Dent
ISSN: 0101-8140
ISSN (Online): 
IsoAbbr: Rev Reg Aracatuba Assoc Paul Cir Dent
NlmId: 8410738
123:123
JrId: 7173
long title: La Revue lyonnaise de medecine
short title: Rev Lyon Med
ISSN: 0556-798X
ISSN (Online): 
IsoAbbr: Rev Lyon Med
NlmId: 0334776
123:123
JrId: 7174
long title: Symposium on Fundamental Cancer Research
short title: Symp Fundam Cancer Res
ISSN: 0190-1214
ISSN (Online): 
IsoAbbr: Symp Fundam Cancer Res
NlmId: 100961284
123:123
JrId: 7175
long title: Stereotactic and functional neurosurgery
short title: Stereotact Funct Neurosurg
ISSN: 1011-6125
ISSN (Online): 1423-0372
IsoAbbr: Stereotact Funct Neurosurg
NlmId: 8902881
123:123
JrId: 7176
long title: Revue de medecine aeronautique
short title: Rev Med Aeronaut
ISSN: 0755-3692
ISSN (Online): 
IsoAbbr: Rev Med Aeronaut
NlmId: 0124462
123:123
JrId: 7177
long title: La Revue de medecine interne / fondee ... par la Societe nationale francaise de medecine interne
short title: Rev Med Interne
ISSN: 0248-8663
ISSN (Online): 1768-3122
IsoAbbr: Rev Med Interne
NlmId: 8101383
123:123
JrId: 7178
long title: Revista medica de Chile
short title: Rev Med Chil
ISSN: 0034-9887
ISSN (Online): 0717-6163
IsoAbbr: Rev Med Chil
NlmId: 0404312
123:123
JrId: 7179
long title: Revue medico-chirurgicale des maladies du foie
short title: Rev Med Chir Mal Foie
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Chir Mal Foie
NlmId: 0331166
123:123
JrId: 7180
long title: Shoni shikagaku zasshi. The Japanese journal of pedodontics
short title: Shoni Shikagaku Zasshi
ISSN: 0583-1199
ISSN (Online): 
IsoAbbr: Shoni Shikagaku Zasshi
NlmId: 0136612
123:123
JrId: 7181
long title: Showa Shigakkai zasshi = The Journal of Showa University Dental Society
short title: Showa Shigakkai Zasshi
ISSN: 0285-922X
ISSN (Online): 
IsoAbbr: Showa Shigakkai Zasshi
NlmId: 8302367
123:123
JrId: 7182
long title: Revista medico-chirurgicala a Societatii de Medici si Naturalisti din Iasi
short title: Rev Med Chir Soc Med Nat Iasi
ISSN: 0048-7848
ISSN (Online): 
IsoAbbr: Rev Med Chir Soc Med Nat Iasi
NlmId: 0413735
123:123
JrId: 7183
long title: Showa Igakkai zasshi = The Journal of the Showa Medical Association
short title: Showa Igakkai Zasshi
ISSN: 0037-4342
ISSN (Online): 
IsoAbbr: Showa Igakkai Zasshi
NlmId: 0413750
123:123
JrId: 7184
long title: Revista medica de Costa Rica
short title: Rev Med Costa Rica
ISSN: 0034-9909
ISSN (Online): 
IsoAbbr: Rev Med Costa Rica
NlmId: 0405415
123:123
JrId: 7185
long title: Journal of UOEH
short title: J UOEH
ISSN: 0387-821X
ISSN (Online): 
IsoAbbr: J. UOEH
NlmId: 7909645
123:123
JrId: 7186
long title: Scandinavian journal of primary health care
short title: Scand J Prim Health Care
ISSN: 0281-3432
ISSN (Online): 1502-7724
IsoAbbr: Scand J Prim Health Care
NlmId: 8510679
123:123
JrId: 7187
long title: Software in healthcare
short title: Softw Healthc
ISSN: 0742-1621
ISSN (Online): 
IsoAbbr: Softw Healthc
NlmId: 8511884
123:123
JrId: 7188
long title: Statistics in medicine
short title: Stat Med
ISSN: 0277-6715
ISSN (Online): 1097-0258
IsoAbbr: Stat Med
NlmId: 8215016
123:123
JrId: 7189
long title: Scholarly inquiry for nursing practice
short title: Sch Inq Nurs Pract
ISSN: 0889-7182
ISSN (Online): 
IsoAbbr: Sch Inq Nurs Pract
NlmId: 8709011
123:123
JrId: 7190
long title: Survey of immunologic research
short title: Surv Immunol Res
ISSN: 0252-9564
ISSN (Online): 
IsoAbbr: Surv Immunol Res
NlmId: 8215669
123:123
JrId: 7191
long title: Seminars in urology
short title: Semin Urol
ISSN: 0730-9147
ISSN (Online): 
IsoAbbr: Semin Urol
NlmId: 8306110
123:123
JrId: 7192
long title: Revista medica hondurena
short title: Rev Med Hondur
ISSN: 0375-1112
ISSN (Online): 
IsoAbbr: Rev Med Hondur
NlmId: 0404316
123:123
JrId: 7193
long title: Scandinavian journal of caring sciences
short title: Scand J Caring Sci
ISSN: 0283-9318
ISSN (Online): 1471-6712
IsoAbbr: Scand J Caring Sci
NlmId: 8804206
123:123
JrId: 7194
long title: Revista medica del Hospital General
short title: Rev Med Hosp Gen (Mex)
ISSN: 0034-9925
ISSN (Online): 
IsoAbbr: Rev Med Hosp Gen (Mex)
NlmId: 0413554
123:123
JrId: 7195
long title: Revue medicale internationale de photo, cinema, television. International journal of medical photography, cinematography & television
short title: Rev Med Int Photo Cinema Telev
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Int Photo Cinema Telev
NlmId: 0060503
123:123
JrId: 7196
long title: Revista de medicina interna, neurologe, psihiatrie, neurochirurgie, dermato-venerologie. Medicina interna
short title: Rev Med Interna Neurol Psihiatr Neurochir Dermatovenerol Med Interna
ISSN: 1220-0905
ISSN (Online): 
IsoAbbr: Rev Med Interna Neurol Psihiatr Neurochir Dermatovenerol Med Interna
NlmId: 7501915
123:123
JrId: 7197
long title: Revista de medicina interna, neurologie, psihiatrie, neurochirurgie, dermato-venerologie. Neurologie, psihiatrie, neurochirurgie
short title: Rev Med Interna Neurol Psihiatr Neurochir Dermatovenerol Neurol Psihiatr Neurochir
ISSN: 0377-497X
ISSN (Online): 
IsoAbbr: Rev Med Interna Neurol Psihiatr Neurochir Dermatovenerol Neurol Psihiatr Neurochir
NlmId: 7503901
123:123
JrId: 7198
long title: Revue medicale de Bruxelles
short title: Rev Med Brux
ISSN: 0035-3639
ISSN (Online): 
IsoAbbr: Rev Med Brux
NlmId: 8003474
123:123
JrId: 7199
long title: Revue medicale de Liege
short title: Rev Med Liege
ISSN: 0370-629X
ISSN (Online): 
IsoAbbr: Rev Med Liege
NlmId: 0404317
123:123
JrId: 7200
long title: Scanning microscopy. Supplement
short title: Scanning Microsc Suppl
ISSN: 0892-953X
ISSN (Online): 
IsoAbbr: Scanning Microsc. Suppl.
NlmId: 8710881
123:123
JrId: 7201
long title: Revue medicale du Moyen-Orient
short title: Rev Med Moyen Orient
ISSN: 0370-632X
ISSN (Online): 
IsoAbbr: Rev Med Moyen Orient
NlmId: 20340240R
123:123
JrId: 7202
long title: Soins. Chirurgie (Paris, France : 1982)
short title: Soins Chir
ISSN: 0249-6429
ISSN (Online): 
IsoAbbr: Soins Chir
NlmId: 8406864
123:123
JrId: 7203
long title: Somatosensory research
short title: Somatosens Res
ISSN: 0736-7244
ISSN (Online): 
IsoAbbr: Somatosens Res
NlmId: 8404780
123:123
JrId: 7204
long title: Sports medicine (Auckland, N.Z.)
short title: Sports Med
ISSN: 0112-1642
ISSN (Online): 
IsoAbbr: Sports Med
NlmId: 8412297
123:123
JrId: 7205
long title: Revue de medecine psychosomatique et de psychologie medicale
short title: Rev Med Psychosom Psychol Med
ISSN: 0397-930X
ISSN (Online): 
IsoAbbr: Rev Med Psychosom Psychol Med
NlmId: 0140623
123:123
JrId: 7206
long title: Revue medicale de la Suisse romande
short title: Rev Med Suisse Romande
ISSN: 0035-3655
ISSN (Online): 
IsoAbbr: Rev Med Suisse Romande
NlmId: 0421524
123:123
JrId: 7207
long title: Schweizerische Rundschau fur Medizin Praxis = Revue suisse de medecine Praxis
short title: Schweiz Rundsch Med Prax
ISSN: 1013-2058
ISSN (Online): 
IsoAbbr: Schweiz. Rundsch. Med. Prax.
NlmId: 8403202
123:123
JrId: 7208
long title: Senior nurse
short title: Sr Nurse
ISSN: 0265-9999
ISSN (Online): 
IsoAbbr: Sr Nurse
NlmId: 8500287
123:123
JrId: 7209
long title: Revista de medicina de la Universidad de Navarra
short title: Rev Med Univ Navarra
ISSN: 0556-6177
ISSN (Online): 
IsoAbbr: Rev Med Univ Navarra
NlmId: 0123071
123:123
JrId: 7210
long title: Seminars in surgical oncology
short title: Semin Surg Oncol
ISSN: 8756-0437
ISSN (Online): 1098-2388
IsoAbbr: Semin Surg Oncol
NlmId: 8503713
123:123
JrId: 7211
long title: Revista mexicana de cirugia, ginecologia y cancer
short title: Rev Mex Cir Ginecol Cancer
ISSN: 0034-9984
ISSN (Online): 
IsoAbbr: Rev Mex Cir Ginecol Cancer
NlmId: 9427213
123:123
JrId: 7212
long title: Revista mexicana de urologia
short title: Rev Mex Urol
ISSN: 0035-0001
ISSN (Online): 
IsoAbbr: Rev Mex Urol
NlmId: 20310090R
123:123
JrId: 7213
long title: Revue neurologique
short title: Rev Neurol (Paris)
ISSN: 0035-3787
ISSN (Online): 
IsoAbbr: Rev. Neurol. (Paris)
NlmId: 2984779R
123:123
JrId: 7214
long title: Subsidia medica
short title: Subsid Med
ISSN: 0039-4378
ISSN (Online): 
IsoAbbr: Subsid Med
NlmId: 2984812R
123:123
JrId: 7215
long title: Suomen hammaslaakarilehti = Finlands tandlakartidning / [HT]
short title: Suom Hammaslaakarilehti
ISSN: 0355-4090
ISSN (Online): 
IsoAbbr: Suom Hammaslaakarilehti
NlmId: 8704977
123:123
JrId: 7216
long title: Revista de neuro-psiquiatria
short title: Rev Neuropsiquiatr
ISSN: 0034-8597
ISSN (Online): 
IsoAbbr: Rev Neuropsiquiatr
NlmId: 0413734
123:123
JrId: 7217
long title: Surgical gastroenterology
short title: Surg Gastroenterol
ISSN: 0730-2681
ISSN (Online): 
IsoAbbr: Surg Gastroenterol
NlmId: 8301001
123:123
JrId: 7218
long title: Survey and synthesis of pathology research
short title: Surv Synth Pathol Res
ISSN: 0253-438X
ISSN (Online): 
IsoAbbr: Surv Synth Pathol Res
NlmId: 8303576
123:123
JrId: 7219
long title: Revue de neuropsychiatrie infantile et d'hygiene mentale de l'enfance
short title: Rev Neuropsychiatr Infant
ISSN: 0035-1628
ISSN (Online): 
IsoAbbr: Rev Neuropsychiatr Infant
NlmId: 7905374
123:123
JrId: 7220
long title: Revista de obstetricia y ginecologia de Venezuela
short title: Rev Obstet Ginecol Venez
ISSN: 0048-7732
ISSN (Online): 
IsoAbbr: Rev Obstet Ginecol Venez
NlmId: 0405413
123:123
JrId: 7221
long title: Revista odonto-estomatologica
short title: Rev Odontoestomatol
ISSN: 0048-7856
ISSN (Online): 
IsoAbbr: Rev Odontoestomatol
NlmId: 20310150R
123:123
JrId: 7222
long title: Revue odonto-implantologique
short title: Rev Odontoimplantol
ISSN: 0035-3817
ISSN (Online): 
IsoAbbr: Rev Odontoimplantol
NlmId: 1305626
123:123
JrId: 7223
long title: Revista Odontologica_ Facultad De Odontologia, Universidad Nacional De Cordoba
short title: Rev Odontol (Cordoba)
ISSN: 0035-0257
ISSN (Online): 
IsoAbbr: Rev Odontol (Cordoba)
NlmId: 9875633
123:123
JrId: 7224
long title: Revista Odontologica
short title: Rev Odontol (La Paz)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontol (La Paz)
NlmId: 9883817
123:123
JrId: 7225
long title: Revista odontologica de Costa Rica
short title: Rev Odontol Costa Rica
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontol Costa Rica
NlmId: 0315754
123:123
JrId: 7226
long title: Revista odontologica
short title: Rev Odontol Circ Odontol Parag
ISSN: 0080-2409
ISSN (Online): 
IsoAbbr: Rev Odontol Circ Odontol Parag
NlmId: 20310170R
123:123
JrId: 7227
long title: Revista odontologica de Concepcion
short title: Rev Odontol Concepcion
ISSN: 0035-0265
ISSN (Online): 
IsoAbbr: Rev Odontol Concepcion
NlmId: 20310220R
123:123
JrId: 7228
long title: Revista odontologica ecuatoriana
short title: Rev Odontol Ecuat
ISSN: 0484-8020
ISSN (Online): 
IsoAbbr: Rev Odontol Ecuat
NlmId: 8410737
123:123
JrId: 7229
long title: Revista odontologica de Puerto Rico
short title: Rev Odontol P R (Santurce)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontol P R (Santurce)
NlmId: 0102366
123:123
JrId: 7230
long title: Revista odontologica de Puerto Rico
short title: Rev Odontol P R
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontol P R
NlmId: 7904415
123:123
JrId: 7231
long title: Revmatologiia (Moscow, Russia)
short title: Revmatologiia (Mosk)
ISSN: 0233-7029
ISSN (Online): 
IsoAbbr: Revmatologiia (Mosk)
NlmId: 8309921
123:123
JrId: 7232
long title: Revista De Odontologia Da Universidade Federal De Santa Catarina
short title: Rev Odontol St Catarina
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontol St Catarina
NlmId: 9875632
123:123
JrId: 7233
long title: Revue d'odonto-stomatologie
short title: Rev Odontostomatol (Paris)
ISSN: 0300-9815
ISSN (Online): 
IsoAbbr: Rev Odontostomatol (Paris)
NlmId: 7502189
123:123
JrId: 7234
long title: Revue d'odonto-stomatologie du midi de la France
short title: Rev Odontostomatol Midi Fr
ISSN: 0035-2470
ISSN (Online): 
IsoAbbr: Rev Odontostomatol Midi Fr
NlmId: 0024724
123:123
JrId: 7235
long title: Revue odonto stomatologique du Nord-Est
short title: Rev Odontostomatol Nordest
ISSN: 0398-7760
ISSN (Online): 
IsoAbbr: Rev Odontostomatol Nordest
NlmId: 7502190
123:123
JrId: 7236
long title: Sleep
short title: Sleep
ISSN: 0161-8105
ISSN (Online): 1550-9109
IsoAbbr: Sleep
NlmId: 7809084
123:123
JrId: 7237
long title: Reviews of infectious diseases
short title: Rev Infect Dis
ISSN: 0162-0886
ISSN (Online): 
IsoAbbr: Rev. Infect. Dis.
NlmId: 7905878
123:123
JrId: 7238
long title: Revue d'oto-neuro-ophtalmologie
short title: Rev Otoneuroophtalmol
ISSN: 0035-2497
ISSN (Online): 
IsoAbbr: Rev Otoneuroophtalmol
NlmId: 0406674
123:123
JrId: 7239
long title: Revue d'orthopedie dento-faciale
short title: Rev Orthop Dento Faciale
ISSN: 0337-9736
ISSN (Online): 2110-543X
IsoAbbr: Rev Orthop Dento Faciale
NlmId: 8011218
123:123
JrId: 7240
long title: Revue de pathologie comparee
short title: Rev Pathol Comp
ISSN: 0035-1636
ISSN (Online): 
IsoAbbr: Rev Pathol Comp
NlmId: 0166253
123:123
JrId: 7241
long title: Revue de pneumologie clinique
short title: Rev Pneumol Clin
ISSN: 0761-8417
ISSN (Online): 
IsoAbbr: Rev Pneumol Clin
NlmId: 8406312
123:123
JrId: 7242
long title: Revista Paulista De Endodontia
short title: Rev Paul Endodontia
ISSN: 0100-7106
ISSN (Online): 
IsoAbbr: Rev Paul Endodontia
NlmId: 9878933
123:123
JrId: 7243
long title: Revista paulista de medicina
short title: Rev Paul Med
ISSN: 0035-0362
ISSN (Online): 
IsoAbbr: Rev Paul Med
NlmId: 0404326
123:123
JrId: 7244
long title: Revista paulista de odontologia
short title: Rev Paul Odontol
ISSN: 0100-705X
ISSN (Online): 
IsoAbbr: Rev Paul Odontol
NlmId: 9105980
123:123
JrId: 7245
long title: Revista de pediatrie, obstetrica si ginecologie. Obstetrica si ginecologie
short title: Rev Pediatr Obstet Ginecol Obstet Ginecol
ISSN: 1220-0913
ISSN (Online): 
IsoAbbr: Rev Pediatr Obstet Ginecol Obstet Ginecol
NlmId: 7513686
123:123
JrId: 7246
long title: Revista de pediatrie, obstetrica si ginecologie. Pediatria
short title: Rev Pediatr Obstet Ginecol Pediatr
ISSN: 0303-8416
ISSN (Online): 
IsoAbbr: Rev Pediatr Obstet Ginecol Pediatr
NlmId: 7508739
123:123
JrId: 7247
long title: Revista pernambucana de odontologia
short title: Rev Pernambucana Odontol
ISSN: 0301-4991
ISSN (Online): 
IsoAbbr: Rev Pernambucana Odontol
NlmId: 0404755
123:123
JrId: 7248
long title: Reviews of physiology, biochemistry and pharmacology
short title: Rev Physiol Biochem Pharmacol
ISSN: 0303-4240
ISSN (Online): 
IsoAbbr: Rev. Physiol. Biochem. Pharmacol.
NlmId: 0434624
123:123
JrId: 7249
long title: Revista ADM : organo oficial de la Asociacion Dental Mexicana
short title: Rev ADM
ISSN: 0001-0944
ISSN (Online): 
IsoAbbr: Rev ADM
NlmId: 8502715
123:123
JrId: 7250
long title: Revista portuguesa de estomatologia e cirurgia maxilo-facial
short title: Rev Port Estomatol Cir Maxilofac
ISSN: 0035-0397
ISSN (Online): 
IsoAbbr: Rev Port Estomatol Cir Maxilofac
NlmId: 0404330
123:123
JrId: 7251
long title: Revista portuguesa de pediatria e puericultura
short title: Rev Port Pediatr Pueric
ISSN: 0048-7880
ISSN (Online): 
IsoAbbr: Rev Port Pediatr Pueric
NlmId: 0365604
123:123
JrId: 7252
long title: Revista portuguesa de pediatria
short title: Rev Port Pediatr
ISSN: 0301-147X
ISSN (Online): 
IsoAbbr: Rev Port Pediatr
NlmId: 0365603
123:123
JrId: 7253
long title: La Revue du praticien
short title: Rev Prat
ISSN: 0035-2640
ISSN (Online): 
IsoAbbr: Rev Prat
NlmId: 0404334
123:123
JrId: 7254
long title: Revue du rhumatisme et des maladies osteo-articulaires
short title: Rev Rhum Mal Osteoartic
ISSN: 0035-2659
ISSN (Online): 
IsoAbbr: Rev Rhum Mal Osteoartic
NlmId: 0407211
123:123
JrId: 7255
long title: Endocrinologie
short title: Endocrinologie
ISSN: 0253-1801
ISSN (Online): 
IsoAbbr: Endocrinologie
NlmId: 7509386
123:123
JrId: 7256
long title: Revue roumaine d'inframicrobiologie
short title: Rev Roum Inframicrobiol
ISSN: 0035-4082
ISSN (Online): 
IsoAbbr: Rev Roum Inframicrobiol
NlmId: 0335303
123:123
JrId: 7257
long title: Revue roumaine de medecine
short title: Rev Roum Med
ISSN: 0303-822X
ISSN (Online): 
IsoAbbr: Rev Roum Med
NlmId: 7509766
123:123
JrId: 7258
long title: Revue roumaine de medecine interne
short title: Rev Roum Med Intern
ISSN: 0035-3973
ISSN (Online): 
IsoAbbr: Rev Roum Med Intern
NlmId: 7502194
123:123
JrId: 7259
long title: Revue roumaine de morphologie et d'embryologie
short title: Rev Roum Morphol Embryol
ISSN: 0377-4945
ISSN (Online): 
IsoAbbr: Rev Roum Morphol Embryol
NlmId: 7511328
123:123
JrId: 7260
long title: Medecine interne
short title: Med Interne
ISSN: 0377-1202
ISSN (Online): 
IsoAbbr: Med Interne
NlmId: 7506353
123:123
JrId: 7261
long title: Revue roumaine de neurologie
short title: Rev Roum Neurol
ISSN: 0035-3981
ISSN (Online): 
IsoAbbr: Rev Roum Neurol
NlmId: 0416720
123:123
JrId: 7262
long title: Neurologie et psychiatrie
short title: Neurol Psychiatr (Bucur)
ISSN: 0377-502X
ISSN (Online): 
IsoAbbr: Neurol Psychiatr (Bucur)
NlmId: 7506358
123:123
JrId: 7263
long title: Revue roumaine de neurologie et de psychiatrie
short title: Rev Roum Neurol Psychiatr
ISSN: 0301-7303
ISSN (Online): 
IsoAbbr: Rev Roum Neurol Psychiatr
NlmId: 7502196
123:123
JrId: 7264
long title: Revue roumaine de physiologie
short title: Rev Roum Physiol
ISSN: 0035-399X
ISSN (Online): 
IsoAbbr: Rev Roum Physiol
NlmId: 7510990
123:123
JrId: 7265
long title: Revue roumaine de morphologie et de physiologie
short title: Rev Roum Morphol Physiol
ISSN: 0377-4953
ISSN (Online): 
IsoAbbr: Rev Roum Morphol Physiol
NlmId: 7510989
123:123
JrId: 7267
long title: Revista de sanidad e higiene publica
short title: Rev Sanid Hig Publica (Madr)
ISSN: 0034-8899
ISSN (Online): 
IsoAbbr: Rev Sanid Hig Publica (Madr)
NlmId: 0404276
123:123
JrId: 7268
long title: Revista de la sanidad militar argentina
short title: Rev Sanid Milit Argent
ISSN: 0048-7716
ISSN (Online): 
IsoAbbr: Rev Sanid Milit Argent
NlmId: 0411345
123:123
JrId: 7269
long title: Revista de saude publica
short title: Rev Saude Publica
ISSN: 0034-8910
ISSN (Online): 1518-8787
IsoAbbr: Rev Saude Publica
NlmId: 0135043
123:123
JrId: 7270
long title: The Review of scientific instruments
short title: Rev Sci Instrum
ISSN: 0034-6748
ISSN (Online): 1089-7623
IsoAbbr: Rev Sci Instrum
NlmId: 0405571
123:123
JrId: 7271
long title: Revue du SESDA
short title: Rev SESDA
ISSN: 0379-8232
ISSN (Online): 
IsoAbbr: Rev SESDA
NlmId: 7802480
123:123
JrId: 7272
long title: Revista de la Sociedad Argentina de Biologia
short title: Rev Soc Argent Biol
ISSN: 0037-8380
ISSN (Online): 
IsoAbbr: Rev Soc Argent Biol
NlmId: 7507470
123:123
JrId: 7273
long title: Revue de l'infirmiere. Informations
short title: Rev Infirm Inf
ISSN: 0397-7897
ISSN (Online): 
IsoAbbr: Rev Infirm Inf
NlmId: 8102464
123:123
JrId: 7274
long title: Revista. Sociedad Colombiana de Ortodoncia
short title: Rev Soc Colomb Ortod
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Colomb Ortod
NlmId: 0027050
123:123
JrId: 7275
long title: Revista de la Sociedad Peruana de Endocrinologia
short title: Rev Soc Peru Endocrinol
ISSN: 0583-7677
ISSN (Online): 
IsoAbbr: Rev Soc Peru Endocrinol
NlmId: 7507476
123:123
JrId: 7276
long title: Revue de stomatologie et de chirurgie maxillo-faciale
short title: Rev Stomatol Chir Maxillofac
ISSN: 0035-1768
ISSN (Online): 1776-257X
IsoAbbr: Rev Stomatol Chir Maxillofac
NlmId: 0201010
123:123
JrId: 7277
long title: La Revue stomato-odontologique du nord de la France
short title: Rev Stomatoodontol Nord Fr
ISSN: 0035-4147
ISSN (Online): 
IsoAbbr: Rev Stomatoodontol Nord Fr
NlmId: 0037125
123:123
JrId: 7278
long title: Revue suisse de zoologie_ annales de la Societe zoologique suisse et du Museum d'histoire naturelle de Geneve
short title: Rev Suisse Zool
ISSN: 0035-418X
ISSN (Online): 
IsoAbbr: Rev. Suisse Zool.
NlmId: 0404500
123:123
JrId: 7279
long title: Review of surgery
short title: Rev Surg
ISSN: 0034-6780
ISSN (Online): 
IsoAbbr: Rev Surg
NlmId: 0401306
123:123
JrId: 7280
long title: The Ryan advisory for health services governing boards
short title: Ryan Advis Health Serv Gov Boards
ISSN: 0161-7680
ISSN (Online): 
IsoAbbr: Ryan Advis Health Serv Gov Boards
NlmId: 7802253
123:123
JrId: 7281
long title: Revue de tuberculose et de pneumologie
short title: Rev Tuberc Pneumol (Paris)
ISSN: 0035-1792
ISSN (Online): 
IsoAbbr: Rev Tuberc Pneumol (Paris)
NlmId: 0365341
123:123
JrId: 7282
long title: Salud bucal / Confederacion Odontologica de la Republica Argentina
short title: Salud Bucal
ISSN: 0325-0741
ISSN (Online): 
IsoAbbr: Salud Bucal
NlmId: 8411401
123:123
JrId: 7283
long title: Trends & techniques in the contemporary dental laboratory
short title: Trends Tech Contemp Dent Lab
ISSN: 0746-8962
ISSN (Online): 
IsoAbbr: Trends Tech Contemp Dent Lab
NlmId: 8409547
123:123
JrId: 7284
long title: Revista venezolana de sanidad y asistencia social
short title: Rev Venez Sanid Asist Soc
ISSN: 0035-0583
ISSN (Online): 
IsoAbbr: Rev Venez Sanid Asist Soc
NlmId: 0421523
123:123
JrId: 7285
long title: Revista venezolana de urologia
short title: Rev Venez Urol
ISSN: 0035-0591
ISSN (Online): 
IsoAbbr: Rev Venez Urol
NlmId: 0404333
123:123
JrId: 7286
long title: Rheumatism
short title: Rheumatism
ISSN: 0370-5250
ISSN (Online): 
IsoAbbr: Rheumatism
NlmId: 0127375
123:123
JrId: 7287
long title: Rheumatology and physical medicine
short title: Rheumatol Phys Med
ISSN: 0003-4908
ISSN (Online): 
IsoAbbr: Rheumatol Phys Med
NlmId: 0355003
123:123
JrId: 7288
long title: Rheumatology and rehabilitation
short title: Rheumatol Rehabil
ISSN: 0300-3396
ISSN (Online): 
IsoAbbr: Rheumatol Rehabil
NlmId: 0355004
123:123
JrId: 7289
long title: Rheumatology
short title: Rheumatology
ISSN: 0080-2727
ISSN (Online): 
IsoAbbr: Rheumatology
NlmId: 0173721
123:123
JrId: 7290
long title: Thrombosis et diathesis haemorrhagica. Supplementum
short title: Thromb Diath Haemorrh Suppl
ISSN: 0040-6597
ISSN (Online): 
IsoAbbr: Thromb Diath Haemorrh Suppl
NlmId: 8106633
123:123
JrId: 7291
long title: The Rhodesian nurse
short title: Rhod Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Rhod Nurse
NlmId: 0233441
123:123
JrId: 7292
long title: Rhumatologie
short title: Rhumatologie
ISSN: 0249-7581
ISSN (Online): 
IsoAbbr: Rhumatologie
NlmId: 0421126
123:123
JrId: 7293
long title: Rhode Island dental journal
short title: R I Dent J
ISSN: 0091-8903
ISSN (Online): 
IsoAbbr: R I Dent J
NlmId: 0375713
123:123
JrId: 7294
long title: Rhode Island medical journal
short title: R I Med J
ISSN: 0363-7913
ISSN (Online): 
IsoAbbr: R I Med J
NlmId: 7605981
123:123
JrId: 7295
long title: Rheumatology international
short title: Rheumatol Int
ISSN: 0172-8172
ISSN (Online): 1437-160X
IsoAbbr: Rheumatol. Int.
NlmId: 8206885
123:123
JrId: 7296
long title: La Ricerca scientifica
short title: Ric Sci
ISSN: 0035-5011
ISSN (Online): 
IsoAbbr: Ric Sci
NlmId: 0054204
123:123
JrId: 7297
long title: La Ricerca scientifica. 2. ser., pt. 2: Rendiconti. Sezione B: Biologica
short title: Ric Sci 2 Ser Pt 2 Rend B
ISSN: 0556-9699
ISSN (Online): 
IsoAbbr: Ric Sci 2 Ser Pt 2 Rend B
NlmId: 0054211
123:123
JrId: 7298
long title: La Ricerca in clinica e in laboratorio
short title: Ric Clin Lab
ISSN: 0390-5748
ISSN (Online): 
IsoAbbr: Ric Clin Lab
NlmId: 7613947
123:123
JrId: 7299
long title: Rhinology
short title: Rhinology
ISSN: 0300-0729
ISSN (Online): 
IsoAbbr: Rhinology
NlmId: 0347242
123:123
JrId: 7300
long title: La Ricerca scientifica. 2. ser., pt.1: Rivista
short title: Ric Sci 2 Ser Pt 1 Riv
ISSN: 0556-9672
ISSN (Online): 
IsoAbbr: Ric Sci 2 Ser Pt 1 Riv
NlmId: 0054202
123:123
JrId: 7301
long title: La Riforma medica
short title: Riforma Med
ISSN: 0035-5259
ISSN (Online): 
IsoAbbr: Riforma Med
NlmId: 0404345
123:123
JrId: 7302
long title: Risk management (New York, N.Y.)
short title: Risk Manage
ISSN: 0035-5593
ISSN (Online): 
IsoAbbr: Risk Manage
NlmId: 9877953
123:123
JrId: 7303
long title: Rinsho kyobu geka = Japanese annals of thoracic surgery
short title: Rinsho Kyobu Geka
ISSN: 0389-7893
ISSN (Online): 
IsoAbbr: Rinsho Kyobu Geka
NlmId: 8211641
123:123
JrId: 7304
long title: [Rinsho shika] [Clinical dentistry]
short title: Rinsho Shika
ISSN: 0035-5488
ISSN (Online): 
IsoAbbr: Rinsho Shika
NlmId: 20420070R
123:123
JrId: 7305
long title: Riso report
short title: RISO Rep
ISSN: 0418-6443
ISSN (Online): 
IsoAbbr: RISO Rep
NlmId: 7803386
123:123
JrId: 7306
long title: Rivista di anatomia patologica e di oncologia
short title: Riv Anat Patol Oncol
ISSN: 0048-8364
ISSN (Online): 
IsoAbbr: Riv Anat Patol Oncol
NlmId: 0404350
123:123
JrId: 7307
long title: Rivista di biologia
short title: Riv Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Riv. Biol.
NlmId: 0416643
123:123
JrId: 7308
long title: Rivista di clinica pediatrica
short title: Riv Clin Pediatr
ISSN: 0035-6077
ISSN (Online): 
IsoAbbr: Riv Clin Pediatr
NlmId: 0404503
123:123
JrId: 7309
long title: TID [reports]. U.S. Atomic Energy Commission
short title: TID Rep
ISSN: 
ISSN (Online): 
IsoAbbr: TID Rep
NlmId: 21830730R
123:123
JrId: 7310
long title: Revista alergia Mexico
short title: Rev Alerg Mex
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Alerg Mex
NlmId: 8906244
123:123
JrId: 7311
long title: Rivista critica di clinica medica
short title: Riv Crit Clin Med
ISSN: 0048-833X
ISSN (Online): 
IsoAbbr: Riv Crit Clin Med
NlmId: 0436026
123:123
JrId: 7312
long title: Rivista di emoterapia ed immunoematologia
short title: Riv Emoter Immunoematol
ISSN: 0035-6204
ISSN (Online): 
IsoAbbr: Riv Emoter Immunoematol
NlmId: 0404352
123:123
JrId: 7313
long title: Rivista dell'infermiere
short title: Riv Inferm
ISSN: 1120-3803
ISSN (Online): 
IsoAbbr: Riv Inferm
NlmId: 8408033
123:123
JrId: 7314
long title: Rivista di gastro-enterologia
short title: Riv Gastroenterol
ISSN: 0035-6255
ISSN (Online): 
IsoAbbr: Riv Gastroenterol
NlmId: 20420540R
123:123
JrId: 7315
long title: Rivista degli infortuni e delle malattie professionali
short title: Riv Infort Mal Prof
ISSN: 0035-5836
ISSN (Online): 
IsoAbbr: Riv Infort Mal Prof
NlmId: 0404347
123:123
JrId: 7316
long title: Rivista dell'Istituto sieroterapico italiano
short title: Riv Ist Sieroter Ital
ISSN: 0300-9904
ISSN (Online): 
IsoAbbr: Riv Ist Sieroter Ital
NlmId: 7505994
123:123
JrId: 7317
long title: Rivista di istochimica, normale e patologica
short title: Riv Istochim Norm Patol
ISSN: 0485-2400
ISSN (Online): 
IsoAbbr: Riv Istochim Norm Patol
NlmId: 0404353
123:123
JrId: 7318
long title: Rivista italiana di ginecologia
short title: Riv Ital Ginecol
ISSN: 0035-6840
ISSN (Online): 
IsoAbbr: Riv Ital Ginecol
NlmId: 0404361
123:123
JrId: 7319
long title: Rivista italiana d'igiene
short title: Riv Ital Ig
ISSN: 0035-6921
ISSN (Online): 
IsoAbbr: Riv Ital Ig
NlmId: 0404362
123:123
JrId: 7320
long title: Revista de enfermeria (Barcelona, Spain)
short title: Rev Enferm
ISSN: 0210-5020
ISSN (Online): 
IsoAbbr: Rev Enferm
NlmId: 8309920
123:123
JrId: 7321
long title: Rivista italiana di stomatologia
short title: Riv Ital Stomatol
ISSN: 0035-6905
ISSN (Online): 
IsoAbbr: Riv Ital Stomatol
NlmId: 0404364
123:123
JrId: 7322
long title: TMJ update
short title: TMJ Update
ISSN: 0885-9191
ISSN (Online): 
IsoAbbr: TMJ Update
NlmId: 8907535
123:123
JrId: 7323
long title: Rivista di malariologia
short title: Riv Malariol
ISSN: 0370-565X
ISSN (Online): 
IsoAbbr: Riv Malariol
NlmId: 20420570R
123:123
JrId: 7324
long title: Rivista di medicina aeronautica e spaziale
short title: Riv Med Aeronaut Spaz
ISSN: 0035-631X
ISSN (Online): 
IsoAbbr: Riv Med Aeronaut Spaz
NlmId: 0407207
123:123
JrId: 7325
long title: Technical note. United States. National Aeronautics and Space Administration
short title: Tech Note U S Natl Aeronaut Space Adm
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Note U S Natl Aeronaut Space Adm
NlmId: 21930180R
123:123
JrId: 7326
long title: Rivista di neurobiologia : organo ufficiale della Societa dei neurologi, neuroradiologi e neurochirurghi ospedalieri
short title: Riv Neurobiol
ISSN: 0035-6336
ISSN (Online): 
IsoAbbr: Riv Neurobiol
NlmId: 7501004
123:123
JrId: 7327
long title: Rivista di neurologia
short title: Riv Neurol
ISSN: 0035-6344
ISSN (Online): 
IsoAbbr: Riv Neurol
NlmId: 0413740
123:123
JrId: 7328
long title: Toxicologic pathology
short title: Toxicol Pathol
ISSN: 0192-6233
ISSN (Online): 1533-1601
IsoAbbr: Toxicol Pathol
NlmId: 7905907
123:123
JrId: 7329
long title: Rivista di ostetricia e ginecologia
short title: Riv Ostet Ginecol
ISSN: 0394-977X
ISSN (Online): 
IsoAbbr: Riv Ostet Ginecol
NlmId: 0404354
123:123
JrId: 7330
long title: Rivista d'ostetricia e ginecologia pratica
short title: Riv Ostet Ginecol Prat
ISSN: 0370-6591
ISSN (Online): 
IsoAbbr: Riv Ostet Ginecol Prat
NlmId: 0333535
123:123
JrId: 7331
long title: Rivista oto-neuro-oftalmologica
short title: Riv Otoneurooftalmol
ISSN: 0048-8410
ISSN (Online): 
IsoAbbr: Riv Otoneurooftalmol
NlmId: 0417467
123:123
JrId: 7332
long title: Rivista di parassitologia
short title: Riv Parassitol
ISSN: 0035-6387
ISSN (Online): 
IsoAbbr: Riv Parassitol
NlmId: 0404355
123:123
JrId: 7333
long title: Rivista di patologia e clinica
short title: Riv Patol Clin
ISSN: 0035-6417
ISSN (Online): 
IsoAbbr: Riv Patol Clin
NlmId: 0404504
123:123
JrId: 7334
long title: Rivista di patologia clinica e sperimentale
short title: Riv Patol Clin Sper
ISSN: 0035-6409
ISSN (Online): 
IsoAbbr: Riv Patol Clin Sper
NlmId: 0404356
123:123
JrId: 7335
long title: Trabajos del Instituto Cajal / Consejo Superior de Investigaciones Cientificas
short title: Trab Inst Cajal
ISSN: 0211-8343
ISSN (Online): 
IsoAbbr: Trab Inst Cajal
NlmId: 8509522
123:123
JrId: 7336
long title: Trodent
short title: Trodent
ISSN: 
ISSN (Online): 
IsoAbbr: Trodent
NlmId: 9880767
123:123
JrId: 7337
long title: Tropical medicine and parasitology : official organ of Deutsche Tropenmedizinische Gesellschaft and of Deutsche Gesellschaft fur Technische Zusammenarbeit (GTZ)
short title: Trop Med Parasitol
ISSN: 0177-2392
ISSN (Online): 
IsoAbbr: Trop. Med. Parasitol.
NlmId: 8503728
123:123
JrId: 7338
long title: [Technical report] SAM-TR. USAF School of Aerospace Medicine
short title: Tech Rep SAM-TR
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Rep SAM-TR
NlmId: 0032306
123:123
JrId: 7339
long title: Rivista di patologia nervosa e mentale
short title: Riv Patol Nerv Ment
ISSN: 0035-6433
ISSN (Online): 
IsoAbbr: Riv Patol Nerv Ment
NlmId: 0431335
123:123
JrId: 7340
long title: S & TA & NU. Rivista di scienza e tecnologia degli alimenti e di nutrizione umana
short title: S TA NU
ISSN: 
ISSN (Online): 
IsoAbbr: S TA NU
NlmId: 7702717
123:123
JrId: 7341
long title: Tumour biology : the journal of the International Society for Oncodevelopmental Biology and Medicine
short title: Tumour Biol
ISSN: 1010-4283
ISSN (Online): 1423-0380
IsoAbbr: Tumour Biol.
NlmId: 8409922
123:123
JrId: 7342
long title: Rivista sperimentale di freniatria e medicina legale delle alienazioni mentali
short title: Riv Sper Freniatr Med Leg Alien Ment
ISSN: 0370-7261
ISSN (Online): 
IsoAbbr: Riv Sper Freniatr Med Leg Alien Ment
NlmId: 9811063
123:123
JrId: 7343
long title: Rivista di storia della medicina
short title: Riv Stor Med
ISSN: 0035-6565
ISSN (Online): 
IsoAbbr: Riv Stor Med
NlmId: 2984784R
123:123
JrId: 7344
long title: RN Idaho
short title: RN Ida
ISSN: 0192-298X
ISSN (Online): 
IsoAbbr: RN Ida
NlmId: 7902968
123:123
JrId: 7345
long title: RN
short title: RN
ISSN: 0033-7021
ISSN (Online): 
IsoAbbr: RN
NlmId: 20010080R
123:123
JrId: 7346
long title: RNABC news
short title: RNABC News
ISSN: 0048-7104
ISSN (Online): 
IsoAbbr: RNABC News
NlmId: 0371232
123:123
JrId: 7347
long title: RNAO news
short title: RNAO News
ISSN: 0048-7112
ISSN (Online): 
IsoAbbr: RNAO News
NlmId: 0251242
123:123
JrId: 7348
long title: Rocky Mountain medical journal
short title: Rocky Mt Med J
ISSN: 0035-760X
ISSN (Online): 
IsoAbbr: Rocky Mt Med J
NlmId: 0404505
123:123
JrId: 7349
long title: Roczniki Akademii Medycznej im. Juliana Marchlewskiego w Bialymstoku
short title: Rocz Akad Med Im Juliana Marchlewskiego Bialymst
ISSN: 1427-941X
ISSN (Online): 
IsoAbbr: Rocz Akad Med Im Juliana Marchlewskiego Bialymst
NlmId: 7501229
123:123
JrId: 7350
long title: Roczniki Akademii Medycznej im. Juliana Marchlewskiego w Bialymstoku. Suplement
short title: Rocz Akad Med Im Juliana Marchlewskiego Bialymst Suppl
ISSN: 1427-9401
ISSN (Online): 
IsoAbbr: Rocz Akad Med Im Juliana Marchlewskiego Bialymst Suppl
NlmId: 7501228
123:123
JrId: 7351
long title: Roczniki Panstwowego Zakladu Higieny
short title: Rocz Panstw Zakl Hig
ISSN: 0035-7715
ISSN (Online): 
IsoAbbr: Rocz Panstw Zakl Hig
NlmId: 0414756
123:123
JrId: 7352
long title: Rocznik Pomorskiej Akademii Medycznej im. Gen. Karola Swierczewskiego w Szczecinie
short title: Rocz Pomor Akad Med
ISSN: 0066-1945
ISSN (Online): 
IsoAbbr: Rocz Pomor Akad Med
NlmId: 7503659
123:123
JrId: 7353
long title: Rontgen-Blatter_ Zeitschrift fur Rontgen-Technik und medizinisch-wissenschaftliche Photographie
short title: Rontgenblatter
ISSN: 0300-8592
ISSN (Online): 
IsoAbbr: Rontgenblatter
NlmId: 0413560
123:123
JrId: 7354
long title: Revista De La Asociacion De Profesionales Del Hospital Nacional De Odontologia
short title: Rev Asoc Prof Hosp Nac Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Asoc Prof Hosp Nac Odontol
NlmId: 9877840
123:123
JrId: 7355
long title: Rontgenpraxis_ Zeitschrift fur radiologische Technik
short title: Rontgenpraxis
ISSN: 0035-7820
ISSN (Online): 
IsoAbbr: Rontgenpraxis
NlmId: 0404365
123:123
JrId: 7356
long title: Romanian medical review
short title: Rom Med Rev
ISSN: 0048-8585
ISSN (Online): 
IsoAbbr: Rom Med Rev
NlmId: 0132263
123:123
JrId: 7357
long title: Rozhledy v chirurgii : mesicnik Ceskoslovenske chirurgicke spolecnosti
short title: Rozhl Chir
ISSN: 0035-9351
ISSN (Online): 
IsoAbbr: Rozhl Chir
NlmId: 9815441
123:123
JrId: 7358
long title: Rozprawy Wydzialu Nauk Medycznych
short title: Rozpr Wydz Nauk Med
ISSN: 0079-3558
ISSN (Online): 
IsoAbbr: Rozpr Wydz Nauk Med
NlmId: 7506005
123:123
JrId: 7359
long title: Rumanian medical review
short title: Rum Med Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Rum Med Rev
NlmId: 9421500
123:123
JrId: 7360
long title: Ryumachi. [Rheumatism]
short title: Ryumachi
ISSN: 0300-9157
ISSN (Online): 
IsoAbbr: Ryumachi
NlmId: 0153217
123:123
JrId: 7361
long title: The South African journal of medical sciences
short title: S Afr J Med Sci
ISSN: 0038-2310
ISSN (Online): 
IsoAbbr: S Afr J Med Sci
NlmId: 2984853R
123:123
JrId: 7362
long title: South African journal of surgery. Suid-Afrikaanse tydskrif vir chirurgie
short title: S Afr J Surg
ISSN: 0038-2361
ISSN (Online): 
IsoAbbr: S Afr J Surg
NlmId: 2984854R
123:123
JrId: 7363
long title: South African medical journal = Suid-Afrikaanse tydskrif vir geneeskunde
short title: S Afr Med J
ISSN: 0256-9574
ISSN (Online): 2078-5135
IsoAbbr: S. Afr. Med. J.
NlmId: 0404520
123:123
JrId: 7364
long title: SA nursing journal. SA verplegingstydskrif
short title: SA Nurs J
ISSN: 
ISSN (Online): 
IsoAbbr: SA Nurs J
NlmId: 0046024
123:123
JrId: 7365
long title: SAAD digest
short title: SAAD Dig
ISSN: 0049-1160
ISSN (Online): 
IsoAbbr: SAAD Dig
NlmId: 0403245
123:123
JrId: 7366
long title: Sabouraudia
short title: Sabouraudia
ISSN: 0036-2174
ISSN (Online): 
IsoAbbr: Sabouraudia
NlmId: 0417341
123:123
JrId: 7367
long title: Sac Explorer
short title: Sac Explor
ISSN: 
ISSN (Online): 
IsoAbbr: Sac Explor
NlmId: 9884823
123:123
JrId: 7368
long title: Sairaanhoidon vuosikirja
short title: Sairaanh Vuosik
ISSN: 0301-0651
ISSN (Online): 
IsoAbbr: Sairaanh Vuosik
NlmId: 0366565
123:123
JrId: 7369
long title: Sairaanhoitaja. Sjukskoterskan
short title: Sairaanhoitaja
ISSN: 0036-3278
ISSN (Online): 
IsoAbbr: Sairaanhoitaja
NlmId: 0105422
123:123
JrId: 7370
long title: Saishin igaku. Modern medicine
short title: Saishin Igaku
ISSN: 0370-8241
ISSN (Online): 
IsoAbbr: Saishin Igaku
NlmId: 0413561
123:123
JrId: 7371
long title: Sammlung zwangloser Abhandlungen aus dem Gebiete der Psychiatrie und Neurologie
short title: Samml Zwangl Abh Geb Psychiatr Neurol
ISSN: 0558-373X
ISSN (Online): 
IsoAbbr: Samml Zwangl Abh Geb Psychiatr Neurol
NlmId: 0404372
123:123
JrId: 7372
long title: San Gabriel Valley Dental Society bulletin
short title: San Gabriel Val Dent Soc Bull
ISSN: 0048-9093
ISSN (Online): 
IsoAbbr: San Gabriel Val Dent Soc Bull
NlmId: 7503663
123:123
JrId: 7373
long title: Sanfujinka no jissai. Practice of gynecology and obstetrics
short title: Sanfujinka No Jissai
ISSN: 0558-4728
ISSN (Online): 
IsoAbbr: Sanfujinka No Jissai
NlmId: 0413562
123:123
JrId: 7374
long title: Sangre
short title: Sangre (Barc)
ISSN: 0036-4355
ISSN (Online): 
IsoAbbr: Sangre (Barc)
NlmId: 0404373
123:123
JrId: 7375
long title: Social security bulletin
short title: Soc Secur Bull
ISSN: 0037-7910
ISSN (Online): 
IsoAbbr: Soc Secur Bull
NlmId: 22030305R
123:123
JrId: 7376
long title: Social work in health care
short title: Soc Work Health Care
ISSN: 0098-1389
ISSN (Online): 1541-034X
IsoAbbr: Soc Work Health Care
NlmId: 7603729
123:123
JrId: 7377
long title: Social security bulletin. Annual statistical supplement / U.S. Dept. of Health, Education, and Welfare, Social Security Administration
short title: Soc Secur Bull Annu Stat Suppl
ISSN: 0098-6259
ISSN (Online): 
IsoAbbr: Soc Secur Bull Annu Stat Suppl
NlmId: 8302370
123:123
JrId: 7378
long title: Southern medicine
short title: South Med
ISSN: 0097-5419
ISSN (Online): 
IsoAbbr: South Med
NlmId: 0316751
123:123
JrId: 7379
long title: Special care in dentistry : official publication of the American Association of Hospital Dentists, the Academy of Dentistry for the Handicapped, and the American Society for Geriatric Dentistry
short title: Spec Care Dentist
ISSN: 0275-1879
ISSN (Online): 1754-4505
IsoAbbr: Spec Care Dentist
NlmId: 8103755
123:123
JrId: 7380
long title: Scna Newsletter
short title: SCNA Newsl
ISSN: 0199-3399
ISSN (Online): 
IsoAbbr: SCNA Newsl
NlmId: 9878961
123:123
JrId: 7381
long title: Etudes Sur Les Soins Et Le Service Infirmier
short title: Etud Soins Serv Infirm
ISSN: 0338-3989
ISSN (Online): 
IsoAbbr: Etud Soins Serv Infirm
NlmId: 9879792
123:123
JrId: 7382
long title: Sexually transmitted diseases
short title: Sex Transm Dis
ISSN: 0148-5717
ISSN (Online): 1537-4521
IsoAbbr: Sex Transm Dis
NlmId: 7705941
123:123
JrId: 7383
long title: Shikai tenbo = Dental outlook
short title: Shikai Tenbo
ISSN: 
ISSN (Online): 
IsoAbbr: Shikai Tenbo
NlmId: 20730400R
123:123
JrId: 7384
long title: State government (Denver, Colo.)
short title: State Gov
ISSN: 0039-0097
ISSN (Online): 
IsoAbbr: State Gov
NlmId: 9877795
123:123
JrId: 7385
long title: State nursing legislation quarterly
short title: State Nurs Legis Q
ISSN: 0891-8341
ISSN (Online): 
IsoAbbr: State Nurs Legis Q
NlmId: 8609408
123:123
JrId: 7386
long title: Occupational medicine (Philadelphia, Pa.)
short title: Occup Med
ISSN: 0885-114X
ISSN (Online): 
IsoAbbr: Occup Med
NlmId: 8605629
123:123
JrId: 7387
long title: Minerva urologica e nefrologica = The Italian journal of urology and nephrology
short title: Minerva Urol Nefrol
ISSN: 0393-2249
ISSN (Online): 
IsoAbbr: Minerva Urol Nefrol
NlmId: 8503649
123:123
JrId: 7388
long title: La Sante publique
short title: Sante Publique (Bucur)
ISSN: 0048-9107
ISSN (Online): 
IsoAbbr: Sante Publique (Bucur)
NlmId: 0404374
123:123
JrId: 7389
long title: Shika zairyo, kikai = Journal of the Japanese Society for Dental Materials and Devices
short title: Shika Zairyo Kikai
ISSN: 0286-5858
ISSN (Online): 
IsoAbbr: Shika Zairyo Kikai
NlmId: 8502723
123:123
JrId: 7390
long title: Social psychology
short title: Soc Psychol
ISSN: 0147-829X
ISSN (Online): 
IsoAbbr: Soc Psychol
NlmId: 7806155
123:123
JrId: 7392
long title: Sapporo igaku zasshi. The Sapporo medical journal
short title: Sapporo Igaku Zasshi
ISSN: 0036-472X
ISSN (Online): 
IsoAbbr: Sapporo Igaku Zasshi
NlmId: 0420551
123:123
JrId: 7393
long title: Sbornik lekarsky
short title: Sb Lek
ISSN: 0036-5327
ISSN (Online): 
IsoAbbr: Sb Lek
NlmId: 0025770
123:123
JrId: 7394
long title: Same-day surgery
short title: Same Day Surg
ISSN: 0190-5066
ISSN (Online): 
IsoAbbr: Same Day Surg
NlmId: 7810150
123:123
JrId: 7395
long title: Sbornik vedeckych praci Lekarske fakulty Karlovy university v Hradci Kralove
short title: Sb Ved Pr Lek Fak Karlovy Univerzity Hradci Kralove
ISSN: 0049-5514
ISSN (Online): 
IsoAbbr: Sb Ved Pr Lek Fak Karlovy Univerzity Hradci Kralove
NlmId: 0414147
123:123
JrId: 7396
long title: Scandinavian journal of plastic and reconstructive surgery. Supplementum
short title: Scand J Plast Reconstr Surg Suppl
ISSN: 0581-9474
ISSN (Online): 
IsoAbbr: Scand J Plast Reconstr Surg Suppl
NlmId: 0112055
123:123
JrId: 7397
long title: Sbornik vedeckych praci Lekarske fakulty Karlovy univerzity v Hradci Kralove. Supplementum
short title: Sb Ved Pr Lek Fak Karlovy Univerzity Hradci Kralove Suppl
ISSN: 0049-5522
ISSN (Online): 
IsoAbbr: Sb Ved Pr Lek Fak Karlovy Univerzity Hradci Kralove Suppl
NlmId: 0414150
123:123
JrId: 7398
long title: South Carolina dental journal
short title: S C Dent J
ISSN: 0049-1489
ISSN (Online): 
IsoAbbr: S C Dent J
NlmId: 0421132
123:123
JrId: 7399
long title: South Carolina nursing
short title: S C Nurs
ISSN: 0038-3155
ISSN (Online): 
IsoAbbr: S C Nurs
NlmId: 20920370R
123:123
JrId: 7400
long title: SC Trodent
short title: SC Trodent
ISSN: 
ISSN (Online): 
IsoAbbr: SC Trodent
NlmId: 9880768
123:123
JrId: 7401
long title: Scandinavian journal of urology and nephrology. Supplementum
short title: Scand J Urol Nephrol Suppl
ISSN: 0300-8886
ISSN (Online): 1651-2537
IsoAbbr: Scand J Urol Nephrol Suppl
NlmId: 0153034
123:123
JrId: 7402
long title: Scandinavian journal of immunology. Supplement
short title: Scand J Immunol Suppl
ISSN: 0301-6323
ISSN (Online): 
IsoAbbr: Scand J Immunol Suppl
NlmId: 7501626
123:123
JrId: 7403
long title: Scandinavian journal of haematology. Supplementum
short title: Scand J Haematol Suppl
ISSN: 0080-6722
ISSN (Online): 
IsoAbbr: Scand J Haematol Suppl
NlmId: 0104315
123:123
JrId: 7404
long title: Scada Journal
short title: SCADA J
ISSN: 0885-9558
ISSN (Online): 
IsoAbbr: SCADA J
NlmId: 9880031
123:123
JrId: 7405
long title: Le Scalpel
short title: Scalpel (Brux)
ISSN: 0036-5440
ISSN (Online): 
IsoAbbr: Scalpel (Brux)
NlmId: 0412023
123:123
JrId: 7406
long title: Scandinavian audiology
short title: Scand Audiol
ISSN: 0105-0397
ISSN (Online): 
IsoAbbr: Scand Audiol
NlmId: 0342230
123:123
JrId: 7407
long title: Scandinavian audiology. Supplementum
short title: Scand Audiol Suppl
ISSN: 0107-8593
ISSN (Online): 
IsoAbbr: Scand Audiol Suppl
NlmId: 0325221
123:123
JrId: 7408
long title: Scandinavian journal of clinical and laboratory investigation
short title: Scand J Clin Lab Invest
ISSN: 0036-5513
ISSN (Online): 1502-7686
IsoAbbr: Scand. J. Clin. Lab. Invest.
NlmId: 0404375
123:123
JrId: 7409
long title: Scandinavian journal of dental research
short title: Scand J Dent Res
ISSN: 0029-845X
ISSN (Online): 
IsoAbbr: Scand J Dent Res
NlmId: 0270023
123:123
JrId: 7410
long title: Scandinavian journal of clinical and laboratory investigation. Supplementum
short title: Scand J Clin Lab Invest Suppl
ISSN: 0085-591X
ISSN (Online): 
IsoAbbr: Scand. J. Clin. Lab. Invest. Suppl.
NlmId: 2984789R
123:123
JrId: 7411
long title: Scandinavian journal of gastroenterology
short title: Scand J Gastroenterol
ISSN: 0036-5521
ISSN (Online): 1502-7708
IsoAbbr: Scand. J. Gastroenterol.
NlmId: 0060105
123:123
JrId: 7412
long title: Scandinavian journal of gastroenterology. Supplement
short title: Scand J Gastroenterol Suppl
ISSN: 0085-5928
ISSN (Online): 1751-1895
IsoAbbr: Scand. J. Gastroenterol. Suppl.
NlmId: 0437034
123:123
JrId: 7413
long title: Scanning electron microscopy
short title: Scan Electron Microsc
ISSN: 0586-5581
ISSN (Online): 
IsoAbbr: Scan Electron Microsc
NlmId: 0371617
123:123
JrId: 7414
long title: Scandinavian journal of haematology
short title: Scand J Haematol
ISSN: 0036-553X
ISSN (Online): 
IsoAbbr: Scand J Haematol
NlmId: 0404507
123:123
JrId: 7415
long title: Scandinavian journal of immunology
short title: Scand J Immunol
ISSN: 0300-9475
ISSN (Online): 1365-3083
IsoAbbr: Scand. J. Immunol.
NlmId: 0323767
123:123
JrId: 7416
long title: Scandinavian journal of infectious diseases
short title: Scand J Infect Dis
ISSN: 0036-5548
ISSN (Online): 1651-1980
IsoAbbr: Scand. J. Infect. Dis.
NlmId: 0215333
123:123
JrId: 7417
long title: Scandinavian journal of infectious diseases. Supplementum
short title: Scand J Infect Dis Suppl
ISSN: 0300-8878
ISSN (Online): 
IsoAbbr: Scand J Infect Dis Suppl
NlmId: 0251025
123:123
JrId: 7418
long title: Scandinavian journal of plastic and reconstructive surgery
short title: Scand J Plast Reconstr Surg
ISSN: 0036-5556
ISSN (Online): 
IsoAbbr: Scand J Plast Reconstr Surg
NlmId: 0121375
123:123
JrId: 7419
long title: Scandinavian journal of rheumatology. Supplement
short title: Scand J Rheumatol Suppl
ISSN: 0301-3847
ISSN (Online): 1502-7740
IsoAbbr: Scand. J. Rheumatol. Suppl.
NlmId: 0400360
123:123
JrId: 7420
long title: Scandinavian journal of rheumatology
short title: Scand J Rheumatol
ISSN: 0300-9742
ISSN (Online): 1502-7732
IsoAbbr: Scand. J. Rheumatol.
NlmId: 0321213
123:123
JrId: 7421
long title: Scandinavian journal of psychology
short title: Scand J Psychol
ISSN: 0036-5564
ISSN (Online): 1467-9450
IsoAbbr: Scand J Psychol
NlmId: 0404510
123:123
JrId: 7422
long title: Scandinavian journal of rehabilitation medicine
short title: Scand J Rehabil Med
ISSN: 0036-5505
ISSN (Online): 
IsoAbbr: Scand J Rehabil Med
NlmId: 0212503
123:123
JrId: 7423
long title: Scandinavian journal of respiratory diseases
short title: Scand J Respir Dis
ISSN: 0036-5572
ISSN (Online): 
IsoAbbr: Scand J Respir Dis
NlmId: 0055427
123:123
JrId: 7424
long title: Scandinavian journal of social medicine
short title: Scand J Soc Med
ISSN: 0300-8037
ISSN (Online): 
IsoAbbr: Scand J Soc Med
NlmId: 0365610
123:123
JrId: 7425
long title: Scandinavian journal of respiratory diseases. Supplementum
short title: Scand J Respir Dis Suppl
ISSN: 0080-6730
ISSN (Online): 
IsoAbbr: Scand J Respir Dis Suppl
NlmId: 0057161
123:123
JrId: 7426
long title: Scandinavian journal of thoracic and cardiovascular surgery
short title: Scand J Thorac Cardiovasc Surg
ISSN: 0036-5580
ISSN (Online): 
IsoAbbr: Scand J Thorac Cardiovasc Surg
NlmId: 0121343
123:123
JrId: 7427
long title: Scandinavian journal of thoracic and cardiovascular surgery. Supplementum
short title: Scand J Thorac Cardiovasc Surg Suppl
ISSN: 0586-9587
ISSN (Online): 
IsoAbbr: Scand J Thorac Cardiovasc Surg Suppl
NlmId: 0265737
123:123
JrId: 7428
long title: Scandinavian journal of urology and nephrology
short title: Scand J Urol Nephrol
ISSN: 0036-5599
ISSN (Online): 1651-2065
IsoAbbr: Scand. J. Urol. Nephrol.
NlmId: 0114501
123:123
JrId: 7429
long title: School Dental Service gazette, New Zealand
short title: Sch Dent Serv Gaz N Z
ISSN: 0048-0126
ISSN (Online): 
IsoAbbr: Sch Dent Serv Gaz N Z
NlmId: 7704025
123:123
JrId: 7430
long title: Schriftenreihe aus dem Gebiete des offentlichen Gesundheitswesens
short title: Schriftenr Geb Off Gesundheitswes
ISSN: 0487-708X
ISSN (Online): 
IsoAbbr: Schriftenr Geb Off Gesundheitswes
NlmId: 0423430
123:123
JrId: 7431
long title: School health review
short title: Sch Health Rev
ISSN: 0036-6579
ISSN (Online): 
IsoAbbr: Sch Health Rev
NlmId: 7514117
123:123
JrId: 7432
long title: Schriftenreihe Neurologie
short title: Schriftenr Neurol
ISSN: 0080-715X
ISSN (Online): 
IsoAbbr: Schriftenr Neurol
NlmId: 0222673
123:123
JrId: 7433
long title: Schweizerische Apotheker Zeitung
short title: Schweiz Apoth Ztg
ISSN: 0036-7508
ISSN (Online): 
IsoAbbr: Schweiz Apoth Ztg
NlmId: 7613213
123:123
JrId: 7434
long title: Scan'odont
short title: Scanodont
ISSN: 0105-1881
ISSN (Online): 
IsoAbbr: Scanodont
NlmId: 7601982
123:123
JrId: 7435
long title: Schizophrenia bulletin
short title: Schizophr Bull
ISSN: 0586-7614
ISSN (Online): 1745-1701
IsoAbbr: Schizophr Bull
NlmId: 0236760
123:123
JrId: 7436
long title: Schriftenreihe des Vereins fur Wasser-, Boden- und Lufthygiene
short title: Schriftenr Ver Wasser Boden Lufthyg
ISSN: 0300-8665
ISSN (Online): 
IsoAbbr: Schriftenr Ver Wasser Boden Lufthyg
NlmId: 7507514
123:123
JrId: 7437
long title: Schriftenreihe Zentralblatt fur Arbeitsmedizin, Arbeitsschutz, Prophylaxe, und Ergonomie
short title: Schriftenr Zentralbl Arbeitsmed Arbeitsschutz Prophyl Ergonomie
ISSN: 0721-7056
ISSN (Online): 
IsoAbbr: Schriftenr Zentralbl Arbeitsmed Arbeitsschutz Prophyl Ergonomie
NlmId: 8103175
123:123
JrId: 7438
long title: Schriftenreihe Zentralblatt fur Arbeitsmedizin, Arbeitsschutz und Prophylaxe
short title: Schriftenr Zentralbl Arbeitsmed Arbeitsschutz Prophyl
ISSN: 0344-7219
ISSN (Online): 
IsoAbbr: Schriftenr Zentralbl Arbeitsmed Arbeitsschutz Prophyl
NlmId: 7704350
123:123
JrId: 7439
long title: News letter. Scandinavian Society of Forensic Odontology
short title: Newsl Scand Soc Forensic Odontol
ISSN: 0581-9504
ISSN (Online): 
IsoAbbr: Newsl Scand Soc Forensic Odontol
NlmId: 0100712
123:123
JrId: 7440
long title: Scandinavian journal of rehabilitation medicine. Supplement
short title: Scand J Rehabil Med Suppl
ISSN: 0346-8720
ISSN (Online): 
IsoAbbr: Scand J Rehabil Med Suppl
NlmId: 0254404
123:123
JrId: 7441
long title: Scandinavian journal of plastic and reconstructive surgery and hand surgery / Nordisk plastikkirurgisk forening [and] Nordisk klubb for handkirurgi
short title: Scand J Plast Reconstr Surg Hand Surg
ISSN: 0284-4311
ISSN (Online): 1651-2073
IsoAbbr: Scand J Plast Reconstr Surg Hand Surg
NlmId: 8707869
123:123
JrId: 7442
long title: Schweizer Archiv fur Neurologie, Neurochirurgie und Psychiatrie = Archives suisses de neurologie, neurochirurgie et de psychiatrie
short title: Schweiz Arch Neurol Neurochir Psychiatr
ISSN: 0036-7273
ISSN (Online): 
IsoAbbr: Schweiz Arch Neurol Neurochir Psychiatr
NlmId: 8709012
123:123
JrId: 7443
long title: Scandinavian journal of social medicine. Supplementum
short title: Scand J Soc Med Suppl
ISSN: 0301-7311
ISSN (Online): 
IsoAbbr: Scand J Soc Med Suppl
NlmId: 0412776
123:123
JrId: 7444
long title: Schweizer Archiv fur Tierheilkunde
short title: Schweiz Arch Tierheilkd
ISSN: 0036-7281
ISSN (Online): 
IsoAbbr: Schweiz. Arch. Tierheilkd.
NlmId: 0424247
123:123
JrId: 7445
long title: Sheng li ke xue jin zhan [Progress in physiology]
short title: Sheng Li Ke Xue Jin Zhan
ISSN: 0559-7765
ISSN (Online): 
IsoAbbr: Sheng Li Ke Xue Jin Zhan
NlmId: 20730140R
123:123
JrId: 7446
long title: Scandinavian journal of work, environment & health
short title: Scand J Work Environ Health
ISSN: 0355-3140
ISSN (Online): 1795-990X
IsoAbbr: Scand J Work Environ Health
NlmId: 7511540
123:123
JrId: 7447
long title: Scanning microscopy
short title: Scanning Microsc
ISSN: 0891-7035
ISSN (Online): 
IsoAbbr: Scanning Microsc.
NlmId: 8704616
123:123
JrId: 7448
long title: Schweizerische medizinische Wochenschrift
short title: Schweiz Med Wochenschr
ISSN: 0036-7672
ISSN (Online): 
IsoAbbr: Schweiz Med Wochenschr
NlmId: 0404401
123:123
JrId: 7449
long title: Schweizerische medizinische Wochenschrift. Supplementum
short title: Schweiz Med Wochenschr Suppl
ISSN: 0250-5525
ISSN (Online): 
IsoAbbr: Schweiz Med Wochenschr Suppl
NlmId: 7708316
123:123
JrId: 7450
long title: Schweizerische Monatsschrift fur Zahnheilkunde = Revue mensuelle suisse d'odonto-stomatologie / SSO
short title: SSO Schweiz Monatsschr Zahnheilkd
ISSN: 0036-7702
ISSN (Online): 
IsoAbbr: SSO Schweiz Monatsschr Zahnheilkd
NlmId: 20520010R
123:123
JrId: 7451
long title: Schweizerische Monatsschrift fur Zahnmedizin = Revue mensuelle suisse d'odonto-stomatologie = Rivista mensile svizzera di odontologia e stomatologia / SSO
short title: Schweiz Monatsschr Zahnmed
ISSN: 0256-2855
ISSN (Online): 
IsoAbbr: Schweiz Monatsschr Zahnmed
NlmId: 8402985
123:123
JrId: 7452
long title: Schweizer Archiv fur Neurologie und Psychiatrie (Zurich, Switzerland : 1985)
short title: Schweiz Arch Neurol Psychiatr
ISSN: 0258-7661
ISSN (Online): 
IsoAbbr: Schweiz Arch Neurol Psychiatr
NlmId: 8503709
123:123
JrId: 7453
long title: Schweizer Monatsschrift fur Zahnmedizin = Revue mensuelle suisse d'odonto-stomatologie = Rivista mensile svizzera di odontologia e stomatologia / SSO
short title: Schweiz Monatsschr Zahnmed
ISSN: 1011-4203
ISSN (Online): 
IsoAbbr: Schweiz Monatsschr Zahnmed
NlmId: 8709597
123:123
JrId: 7454
long title: Schweizerische Zeitschrift fur Psychologie und ihre Andwendungen. Revue suisse de psychologie, pure et appliquee
short title: Schweiz Z Psychol Anwend
ISSN: 0036-7869
ISSN (Online): 
IsoAbbr: Schweiz Z Psychol Anwend
NlmId: 0316747
123:123
JrId: 7455
long title: Schweizerische Zeitschrift fur Sportmedizin
short title: Schweiz Z Sportmed
ISSN: 0036-7885
ISSN (Online): 
IsoAbbr: Schweiz Z Sportmed
NlmId: 2984794R
123:123
JrId: 7456
long title: Schwestern Revue
short title: Schwest Rev
ISSN: 0048-9549
ISSN (Online): 
IsoAbbr: Schwest Rev
NlmId: 0045677
123:123
JrId: 7457
long title: SCI nursing : a publication of the American Association of Spinal Cord Injury Nurses
short title: SCI Nurs
ISSN: 0888-8299
ISSN (Online): 
IsoAbbr: SCI Nurs
NlmId: 8503185
123:123
JrId: 7458
long title: Scientific American
short title: Sci Am
ISSN: 0036-8733
ISSN (Online): 
IsoAbbr: Sci. Am.
NlmId: 0404400
123:123
JrId: 7459
long title: The Scientific basis of medicine annual reviews
short title: Sci Basis Med Annu Rev
ISSN: 0080-7729
ISSN (Online): 
IsoAbbr: Sci Basis Med Annu Rev
NlmId: 0243617
123:123
JrId: 7460
long title: Science digest
short title: Sci Dig
ISSN: 0036-8296
ISSN (Online): 
IsoAbbr: Sci Dig
NlmId: 9877793
123:123
JrId: 7461
long title: Science, medicine and man
short title: Sci Med Man
ISSN: 0300-9955
ISSN (Online): 
IsoAbbr: Sci Med Man
NlmId: 7510997
123:123
JrId: 7462
long title: Scientific proceedings of the Cardiff Medical Society
short title: Sci Proc Cardiff Med Soc
ISSN: 0307-3394
ISSN (Online): 
IsoAbbr: Sci Proc Cardiff Med Soc
NlmId: 7501234
123:123
JrId: 7463
long title: Science news
short title: Sci News
ISSN: 0036-8423
ISSN (Online): 
IsoAbbr: Sci News
NlmId: 0176400
123:123
JrId: 7464
long title: Science progress
short title: Sci Prog
ISSN: 0036-8504
ISSN (Online): 
IsoAbbr: Sci Prog
NlmId: 0411361
123:123
JrId: 7465
long title: Science in progress
short title: Sci Prog (New Haven)
ISSN: 0097-0611
ISSN (Online): 
IsoAbbr: Sci Prog (New Haven)
NlmId: 0232536
123:123
JrId: 7466
long title: Science & recherche odontostomatologiques
short title: Sci Rech Odontostomatol
ISSN: 0371-2729
ISSN (Online): 
IsoAbbr: Sci Rech Odontostomatol
NlmId: 1300065
123:123
JrId: 7467
long title: The science reports of the research institutes, Tohoku University. Ser. C, Medicine. Tohoku Daigaku
short title: Sci Rep Res Inst Tohoku Univ Med
ISSN: 0371-2761
ISSN (Online): 
IsoAbbr: Sci Rep Res Inst Tohoku Univ Med
NlmId: 0234153
123:123
JrId: 7468
long title: Ultraschall in der Medizin (Stuttgart, Germany : 1980)
short title: Ultraschall Med
ISSN: 0172-4614
ISSN (Online): 1438-8782
IsoAbbr: Ultraschall Med
NlmId: 8303585
123:123
JrId: 7469
long title: NASNewsletter
short title: Nasnewsletter
ISSN: 1047-4757
ISSN (Online): 1546-8356
IsoAbbr: Nasnewsletter
NlmId: 8912016
123:123
JrId: 7470
long title: Scientia Sinica
short title: Sci Sin
ISSN: 0250-7870
ISSN (Online): 
IsoAbbr: Sci. Sin.
NlmId: 8209876
123:123
JrId: 7471
long title: Scientia Sinica. Series B, Chemical, biological, agricultural, medical & earth sciences / Chung-kuo k'o hsueh yuan, chu pan
short title: Sci Sin B
ISSN: 0253-5823
ISSN (Online): 
IsoAbbr: Sci. Sin., Ser. B, Chem. Biol. Agric. Med. Earth Sci.
NlmId: 8209875
123:123
JrId: 7472
long title: The Science of the total environment
short title: Sci Total Environ
ISSN: 0048-9697
ISSN (Online): 1879-1026
IsoAbbr: Sci. Total Environ.
NlmId: 0330500
123:123
JrId: 7473
long title: Science (New York, N.Y.)
short title: Science
ISSN: 0036-8075
ISSN (Online): 1095-9203
IsoAbbr: Science
NlmId: 0404511
123:123
JrId: 7474
long title: Scottish medical journal
short title: Scott Med J
ISSN: 0036-9330
ISSN (Online): 
IsoAbbr: Scott Med J
NlmId: 2983335R
123:123
JrId: 7475
long title: South Dakota journal of medicine
short title: S D J Med
ISSN: 0038-3317
ISSN (Online): 
IsoAbbr: S D J Med
NlmId: 0040162
123:123
JrId: 7476
long title: The South Dakota nurse
short title: S D Nurse
ISSN: 0038-335X
ISSN (Online): 
IsoAbbr: S D Nurse
NlmId: 0044560
123:123
JrId: 7477
long title: Sda Dentist
short title: SDA Dent
ISSN: 0024-5968
ISSN (Online): 
IsoAbbr: SDA Dent
NlmId: 9875637
123:123
JrId: 7479
long title: Bulletin - Second District Dental Society
short title: Bull Second Dist Dent Soc
ISSN: 0037-055X
ISSN (Online): 
IsoAbbr: Bull Second Dist Dent Soc
NlmId: 7503372
123:123
JrId: 7480
long title: Selecoes odontologicas
short title: Sel Odontol (Sao Paulo)
ISSN: 0049-0075
ISSN (Online): 
IsoAbbr: Sel Odontol (Sao Paulo)
NlmId: 20710490R
123:123
JrId: 7481
long title: Seminars in thrombosis and hemostasis
short title: Semin Thromb Hemost
ISSN: 0094-6176
ISSN (Online): 1098-9064
IsoAbbr: Semin. Thromb. Hemost.
NlmId: 0431155
123:123
JrId: 7482
long title: La semaine des hopitaux : organe fonde par l'Association d'enseignement medical des hopitaux de Paris
short title: Sem Hop
ISSN: 
ISSN (Online): 
IsoAbbr: Sem Hop
NlmId: 9410059
123:123
JrId: 7483
long title: Semaine des hopitaux. Therapeutique
short title: Sem Hop Ther
ISSN: 0040-5922
ISSN (Online): 
IsoAbbr: Sem Hop Ther
NlmId: 0415603
123:123
JrId: 7484
long title: Semaine therapeutique
short title: Sem Ther
ISSN: 0040-5922
ISSN (Online): 
IsoAbbr: Sem Ther
NlmId: 0205463
123:123
JrId: 7485
long title: Seminars in arthritis and rheumatism
short title: Semin Arthritis Rheum
ISSN: 0049-0172
ISSN (Online): 1532-866X
IsoAbbr: Semin. Arthritis Rheum.
NlmId: 1306053
123:123
JrId: 7486
long title: Seminars in drug treatment
short title: Semin Drug Treat
ISSN: 0091-6714
ISSN (Online): 
IsoAbbr: Semin Drug Treat
NlmId: 0437157
123:123
JrId: 7487
long title: Seminario De Ensenanza De La Odontopediatria
short title: Semin Ensen Odontopediatr
ISSN: 0001-1703
ISSN (Online): 
IsoAbbr: Semin Ensen Odontopediatr
NlmId: 9875634
123:123
JrId: 7488
long title: Seminars in oncology
short title: Semin Oncol
ISSN: 0093-7754
ISSN (Online): 1532-8708
IsoAbbr: Semin. Oncol.
NlmId: 0420432
123:123
JrId: 7489
long title: Sensory processes
short title: Sens Processes
ISSN: 0363-3799
ISSN (Online): 
IsoAbbr: Sens Processes
NlmId: 7610632
123:123
JrId: 7490
long title: Seminars in hematology
short title: Semin Hematol
ISSN: 0037-1963
ISSN (Online): 1532-8686
IsoAbbr: Semin. Hematol.
NlmId: 0404514
123:123
JrId: 7491
long title: Archivio italiano di urologia, nefrologia, andrologia : organo ufficiale dell'Associazione per la ricerca in urologia = Urological, nephrological, and andrological sciences
short title: Arch Ital Urol Nefrol Androl
ISSN: 1120-8538
ISSN (Online): 
IsoAbbr: Arch Ital Urol Nefrol Androl
NlmId: 8809080
123:123
JrId: 7492
long title: Der Unfallchirurg
short title: Unfallchirurg
ISSN: 0177-5537
ISSN (Online): 1433-044X
IsoAbbr: Unfallchirurg
NlmId: 8502736
123:123
JrId: 7493
long title: Seminars in nuclear medicine
short title: Semin Nucl Med
ISSN: 0001-2998
ISSN (Online): 1558-4623
IsoAbbr: Semin Nucl Med
NlmId: 1264464
123:123
JrId: 7494
long title: Seminars in psychiatry
short title: Semin Psychiatry
ISSN: 0037-1971
ISSN (Online): 
IsoAbbr: Semin Psychiatry
NlmId: 0235734
123:123
JrId: 7495
long title: Seminars in roentgenology
short title: Semin Roentgenol
ISSN: 0037-198X
ISSN (Online): 1558-4658
IsoAbbr: Semin Roentgenol
NlmId: 0053252
123:123
JrId: 7496
long title: Servir (Lisbon, Portugal)
short title: Servir
ISSN: 0871-2379
ISSN (Online): 
IsoAbbr: Servir
NlmId: 8601748
123:123
JrId: 7497
long title: Series haematologica
short title: Ser Haematol
ISSN: 0037-2463
ISSN (Online): 
IsoAbbr: Ser Haematol
NlmId: 0135574
123:123
JrId: 7498
long title: Seminars in liver disease
short title: Semin Liver Dis
ISSN: 0272-8087
ISSN (Online): 1098-8971
IsoAbbr: Semin. Liver Dis.
NlmId: 8110297
123:123
JrId: 7499
long title: Seminars in perinatology
short title: Semin Perinatol
ISSN: 0146-0005
ISSN (Online): 1558-075X
IsoAbbr: Semin. Perinatol.
NlmId: 7801132
123:123
JrId: 7500
long title: Shika gakuho. Dental science reports
short title: Shikwa Gakuho
ISSN: 0037-3710
ISSN (Online): 
IsoAbbr: Shikwa Gakuho
NlmId: 0413747
123:123
JrId: 7501
long title: The Sightsaving review : official publication of the National Society for the Prevention of Blindness
short title: Sightsav Rev
ISSN: 0037-4822
ISSN (Online): 
IsoAbbr: Sightsav Rev
NlmId: 8300993
123:123
JrId: 7502
long title: Shstf
short title: SHSTF
ISSN: 
ISSN (Online): 
IsoAbbr: SHSTF
NlmId: 9879321
123:123
JrId: 7503
long title: Sheng li xue bao : [Acta physiologica Sinica]
short title: Sheng Li Xue Bao
ISSN: 0371-0874
ISSN (Online): 
IsoAbbr: Sheng Li Xue Bao
NlmId: 20730130R
123:123
JrId: 7504
long title: Shujutsu. Operation
short title: Shujutsu
ISSN: 0037-4423
ISSN (Online): 
IsoAbbr: Shujutsu
NlmId: 0413751
123:123
JrId: 7505
long title: Sicilia sanitaria
short title: Sicil Sanit
ISSN: 0371-0394
ISSN (Online): 
IsoAbbr: Sicil Sanit
NlmId: 20740130R
123:123
JrId: 7506
long title: Sightsaving
short title: Sightsaving
ISSN: 0735-5688
ISSN (Online): 
IsoAbbr: Sightsaving
NlmId: 8300481
123:123
JrId: 7507
long title: The Sight-saving review
short title: Sight Sav Rev
ISSN: 0037-4822
ISSN (Online): 
IsoAbbr: Sight Sav Rev
NlmId: 0404407
123:123
JrId: 7508
long title: Singapore dental journal
short title: Singapore Dent J
ISSN: 0377-5291
ISSN (Online): 
IsoAbbr: Singapore Dent J
NlmId: 7513690
123:123
JrId: 7509
long title: Singapore medical journal
short title: Singapore Med J
ISSN: 0037-5675
ISSN (Online): 
IsoAbbr: Singapore Med J
NlmId: 0404516
123:123
JrId: 7510
long title: Urologic nursing
short title: Urol Nurs
ISSN: 1053-816X
ISSN (Online): 
IsoAbbr: Urol Nurs
NlmId: 8812256
123:123
JrId: 7511
long title: Sistema nervoso
short title: Sist Nerv
ISSN: 0049-0636
ISSN (Online): 
IsoAbbr: Sist Nerv
NlmId: 2984851R
123:123
JrId: 7512
long title: U.S. healthcare
short title: US Healthc
ISSN: 1040-3973
ISSN (Online): 
IsoAbbr: US Healthc
NlmId: 8812252
123:123
JrId: 7513
long title: Social casework
short title: Soc Casework
ISSN: 0037-7678
ISSN (Online): 
IsoAbbr: Soc Casework
NlmId: 20810060R
123:123
JrId: 7514
long title: Sociology of health & illness
short title: Sociol Health Illn
ISSN: 0141-9889
ISSN (Online): 1467-9566
IsoAbbr: Sociol Health Illn
NlmId: 8205036
123:123
JrId: 7515
long title: The Social and rehabilitation record
short title: Soc Rehabil Rec
ISSN: 0092-7759
ISSN (Online): 
IsoAbbr: Soc Rehabil Rec
NlmId: 0415065
123:123
JrId: 7516
long title: Social forces_ a scientific medium of social study and interpretation
short title: Soc Forces
ISSN: 0037-7732
ISSN (Online): 1534-7605
IsoAbbr: Soc Forces
NlmId: 20810070R
123:123
JrId: 7517
long title: Social science & medicine (1982)
short title: Soc Sci Med
ISSN: 0277-9536
ISSN (Online): 1873-5347
IsoAbbr: Soc Sci Med
NlmId: 8303205
123:123
JrId: 7518
long title: Sistole
short title: Sistole
ISSN: 0560-1711
ISSN (Online): 
IsoAbbr: Sistole
NlmId: 20740560R
123:123
JrId: 7519
long title: Sjukskoterskan / Svensk sjukskoterskeforening
short title: Sjukskoterskan
ISSN: 0280-3526
ISSN (Online): 
IsoAbbr: Sjukskoterskan
NlmId: 9423167
123:123
JrId: 7520
long title: Skeletal radiology
short title: Skeletal Radiol
ISSN: 0364-2348
ISSN (Online): 1432-2161
IsoAbbr: Skeletal Radiol.
NlmId: 7701953
123:123
JrId: 7521
long title: Sloan management review
short title: Sloan Manage Rev
ISSN: 0019-848X
ISSN (Online): 
IsoAbbr: Sloan Manage Rev
NlmId: 7705943
123:123
JrId: 7522
long title: Social psychology quarterly
short title: Soc Psychol Q
ISSN: 0190-2725
ISSN (Online): 
IsoAbbr: Soc Psychol Q
NlmId: 7910380
123:123
JrId: 7523
long title: Society for Applied Bacteriology symposium series
short title: Soc Appl Bacteriol Symp Ser
ISSN: 0300-9610
ISSN (Online): 
IsoAbbr: Soc. Appl. Bacteriol. Symp. Ser.
NlmId: 0330732
123:123
JrId: 7524
long title: The Social service review
short title: Soc Serv Rev
ISSN: 0037-7961
ISSN (Online): 
IsoAbbr: Soc Serv Rev
NlmId: 0413573
123:123
JrId: 7525
long title: Social biology
short title: Soc Biol
ISSN: 0037-766X
ISSN (Online): 
IsoAbbr: Soc Biol
NlmId: 0205621
123:123
JrId: 7526
long title: The South African journal of communication disorders. Die Suid-Afrikaanse tydskrif vir Kommunikasieafwykings
short title: S Afr J Commun Disord
ISSN: 0379-8046
ISSN (Online): 
IsoAbbr: S Afr J Commun Disord
NlmId: 7805099
123:123
JrId: 7527
long title: Society of General Physiologists series
short title: Soc Gen Physiol Ser
ISSN: 0094-7733
ISSN (Online): 
IsoAbbr: Soc. Gen. Physiol. Ser.
NlmId: 0433431
123:123
JrId: 7528
long title: Social-Medicinsk tidskrift
short title: Soc Med Tidskr
ISSN: 0037-833X
ISSN (Online): 
IsoAbbr: Soc Med Tidskr
NlmId: 0423432
123:123
JrId: 7529
long title: Revue annuelle - Societe odonto-stomatologique du Nord-Est
short title: Rev Annu Soc Odontostomatol Nordest
ISSN: 0081-1203
ISSN (Online): 
IsoAbbr: Rev Annu Soc Odontostomatol Nordest
NlmId: 7502188
123:123
JrId: 7530
long title: Social science & medicine
short title: Soc Sci Med
ISSN: 0037-7856
ISSN (Online): 
IsoAbbr: Soc Sci Med
NlmId: 0121744
123:123
JrId: 7531
long title: Social science & medicine. Medical anthropology
short title: Soc Sci Med Med Anthropol
ISSN: 0160-7987
ISSN (Online): 
IsoAbbr: Soc Sci Med Med Anthropol
NlmId: 7905391
123:123
JrId: 7532
long title: Social science & medicine. Medical economics
short title: Soc Sci Med Med Econ
ISSN: 0160-7995
ISSN (Online): 
IsoAbbr: Soc Sci Med Med Econ
NlmId: 7905392
123:123
JrId: 7533
long title: Social work
short title: Soc Work
ISSN: 0037-8046
ISSN (Online): 1545-6846
IsoAbbr: Soc Work
NlmId: 2984852R
123:123
JrId: 7534
long title: Social science & medicine. Medical geography
short title: Soc Sci Med Med Geogr
ISSN: 0160-8002
ISSN (Online): 
IsoAbbr: Soc Sci Med Med Geogr
NlmId: 7905393
123:123
JrId: 7535
long title: Social science & medicine. Medical psychology & medical sociology
short title: Soc Sci Med Med Psychol Med Sociol
ISSN: 0160-7979
ISSN (Online): 
IsoAbbr: Soc Sci Med Med Psychol Med Sociol
NlmId: 7905394
123:123
JrId: 7536
long title: The Sociological review
short title: Sociol Rev
ISSN: 0038-0261
ISSN (Online): 
IsoAbbr: Sociol Rev
NlmId: 0357344
123:123
JrId: 7537
long title: Sociological review mongraph
short title: Sociol Rev Monogr
ISSN: 0081-1769
ISSN (Online): 
IsoAbbr: Sociol Rev Monogr
NlmId: 0246313
123:123
JrId: 7538
long title: Sociometry
short title: Sociometry
ISSN: 0038-0431
ISSN (Online): 
IsoAbbr: Sociometry
NlmId: 7806156
123:123
JrId: 7539
long title: Soins_ la revue de reference infirmiere
short title: Soins
ISSN: 0038-0814
ISSN (Online): 
IsoAbbr: Soins
NlmId: 20910580R
123:123
JrId: 7540
long title: Society
short title: Society
ISSN: 0147-2011
ISSN (Online): 1936-4725
IsoAbbr: Society
NlmId: 0317062
123:123
JrId: 7541
long title: Solaiat_ Sociedad Odontologica Latino-Americana De Implantes Aloplasticos Y Transplantes
short title: SOLAIAT
ISSN: 0036-1771
ISSN (Online): 
IsoAbbr: SOLAIAT
NlmId: 9875638
123:123
JrId: 7542
long title: Social science & medicine. Part E, Medical psychology
short title: Soc Sci Med E
ISSN: 0271-5384
ISSN (Online): 
IsoAbbr: Soc Sci Med E
NlmId: 8106600
123:123
JrId: 7543
long title: Die Sonde
short title: Sonde
ISSN: 0584-1143
ISSN (Online): 
IsoAbbr: Sonde
NlmId: 20910650R
123:123
JrId: 7544
long title: Social science & medicine. Part A, Medical sociology
short title: Soc Sci Med A
ISSN: 0271-7123
ISSN (Online): 
IsoAbbr: Soc Sci Med A
NlmId: 8106599
123:123
JrId: 7545
long title: Soins. Chirurgie
short title: Soins Chir
ISSN: 0038-0814
ISSN (Online): 
IsoAbbr: Soins Chir
NlmId: 8203333
123:123
JrId: 7546
long title: Social science & medicine. Part F, Medical & social ethics
short title: Soc Sci Med F
ISSN: 0271-5392
ISSN (Online): 
IsoAbbr: Soc Sci Med F
NlmId: 8108895
123:123
JrId: 7547
long title: Sotilaslaaketieteellinen aikakauslehti
short title: Sotilaslaak Aikak
ISSN: 0300-8797
ISSN (Online): 
IsoAbbr: Sotilaslaak Aikak
NlmId: 2984855R
123:123
JrId: 7548
long title: Soins. Gynecologie, obstetrique, puericulture
short title: Soins Gynecol Obstet Pueric
ISSN: 0151-6655
ISSN (Online): 
IsoAbbr: Soins Gynecol Obstet Pueric
NlmId: 8209882
123:123
JrId: 7549
long title: Soudni lekarstvi / casopis Sekce soudniho lekarstvi Cs. lekarske spolecnosti J. Ev. Purkyne
short title: Soud Lek
ISSN: 0371-1854
ISSN (Online): 
IsoAbbr: Soud Lek
NlmId: 9601665
123:123
JrId: 7550
long title: Soins. Psychiatrie
short title: Soins Psychiatr
ISSN: 0241-6972
ISSN (Online): 
IsoAbbr: Soins Psychiatr
NlmId: 8203334
123:123
JrId: 7551
long title: Socio-economic planning sciences
short title: Socioecon Plann Sci
ISSN: 0038-0121
ISSN (Online): 
IsoAbbr: Socioecon Plann Sci
NlmId: 9877811
123:123
JrId: 7552
long title: Social science & medicine. Part B, Medical anthropology
short title: Soc Sci Med B
ISSN: 0160-7987
ISSN (Online): 
IsoAbbr: Soc Sci Med B
NlmId: 8109995
123:123
JrId: 7553
long title: Socioeconomic issues of health
short title: Socioecon Issues Health
ISSN: 0198-7399
ISSN (Online): 
IsoAbbr: Socioecon Issues Health
NlmId: 8211649
123:123
JrId: 7554
long title: Soins. Chirurgie generale et specialisee
short title: Soins Chir Gen Spec
ISSN: 0249-6429
ISSN (Online): 
IsoAbbr: Soins Chir Gen Spec
NlmId: 8215995
123:123
JrId: 7555
long title: Southern medical journal
short title: South Med J
ISSN: 0038-4348
ISSN (Online): 1541-8243
IsoAbbr: South. Med. J.
NlmId: 0404522
123:123
JrId: 7556
long title: Soins. Cardiologie
short title: Soins Cardiol
ISSN: 0755-1916
ISSN (Online): 
IsoAbbr: Soins Cardiol
NlmId: 8406863
123:123
JrId: 7557
long title: Soins. Pathologie tropicale
short title: Soins Pathol Trop
ISSN: 0222-9307
ISSN (Online): 
IsoAbbr: Soins Pathol Trop
NlmId: 8215994
123:123
JrId: 7558
long title: The Southeast Asian journal of tropical medicine and public health
short title: Southeast Asian J Trop Med Public Health
ISSN: 0125-1562
ISSN (Online): 
IsoAbbr: Southeast Asian J. Trop. Med. Public Health
NlmId: 0266303
123:123
JrId: 7559
long title: Social psychiatry. Sozialpsychiatrie. Psychiatrie sociale
short title: Soc Psychiatry
ISSN: 0037-7813
ISSN (Online): 
IsoAbbr: Soc Psychiatry
NlmId: 0072265
123:123
JrId: 7560
long title: Social psychiatry and psychiatric epidemiology
short title: Soc Psychiatry Psychiatr Epidemiol
ISSN: 0933-7954
ISSN (Online): 1433-9285
IsoAbbr: Soc Psychiatry Psychiatr Epidemiol
NlmId: 8804358
123:123
JrId: 7561
long title: Social science & medicine. Part C, Medical economics
short title: Soc Sci Med C
ISSN: 0160-7995
ISSN (Online): 
IsoAbbr: Soc Sci Med C
NlmId: 8109996
123:123
JrId: 7562
long title: Social science & medicine. Part D, Medical geography
short title: Soc Sci Med D
ISSN: 0160-8002
ISSN (Online): 
IsoAbbr: Soc Sci Med D
NlmId: 8109997
123:123
JrId: 7563
long title: The Society for Nursing History gazette
short title: Soc Nurs Hist Gaz
ISSN: 0886-9278
ISSN (Online): 
IsoAbbr: Soc Nurs Hist Gaz
NlmId: 8505332
123:123
JrId: 7564
long title: Southwestern medicine
short title: Southwest Med
ISSN: 0038-4860
ISSN (Online): 
IsoAbbr: Southwest Med
NlmId: 7511346
123:123
JrId: 7565
long title: Soviet genetics
short title: Sov Genet
ISSN: 0038-5409
ISSN (Online): 
IsoAbbr: Sov. Genet.
NlmId: 0063413
123:123
JrId: 7566
long title: The Soviet journal of developmental biology
short title: Sov J Dev Biol
ISSN: 0049-173X
ISSN (Online): 
IsoAbbr: Sov J Dev Biol
NlmId: 0315573
123:123
JrId: 7567
long title: The Soviet journal of ecology
short title: Sov J Ecol
ISSN: 0096-7807
ISSN (Online): 
IsoAbbr: Sov J Ecol
NlmId: 0321347
123:123
JrId: 7568
long title: Sovetskaia meditsina
short title: Sov Med
ISSN: 0038-5077
ISSN (Online): 
IsoAbbr: Sov Med
NlmId: 0404525
123:123
JrId: 7569
long title: UWFL [reports]. U.S. Atomic Energy Commission
short title: UWFL Rep
ISSN: 
ISSN (Online): 
IsoAbbr: UWFL Rep
NlmId: 21830800R
123:123
JrId: 7570
long title: Sovetskoe zdravookhranenie / Ministerstvo zdravookhraneniia SSSR
short title: Sov Zdravookhr
ISSN: 0038-5239
ISSN (Online): 
IsoAbbr: Sov Zdravookhr
NlmId: 0404526
123:123
JrId: 7571
long title: Sovetskoe zdravookhranenie Kirgizii
short title: Sov Zdravookhr Kirg
ISSN: 
ISSN (Online): 
IsoAbbr: Sov Zdravookhr Kirg
NlmId: 0404527
123:123
JrId: 7572
long title: Sozialmedizinische und padagogische Jugendkunde
short title: Sozialmed Padagog Jugendkd
ISSN: 0303-643X
ISSN (Online): 
IsoAbbr: Sozialmed Padagog Jugendkd
NlmId: 0436033
123:123
JrId: 7573
long title: Space life sciences
short title: Space Life Sci
ISSN: 0038-6286
ISSN (Online): 
IsoAbbr: Space Life Sci
NlmId: 0422620
123:123
JrId: 7574
long title: Special libraries
short title: Spec Libr
ISSN: 0038-6723
ISSN (Online): 
IsoAbbr: Spec Libr
NlmId: 57630800R
123:123
JrId: 7575
long title: Spine
short title: Spine (Phila Pa 1976)
ISSN: 0362-2436
ISSN (Online): 1528-1159
IsoAbbr: Spine
NlmId: 7610646
123:123
JrId: 7576
long title: Special education
short title: Spec Educ
ISSN: 0038-6707
ISSN (Online): 
IsoAbbr: Spec Educ
NlmId: 0423211
123:123
JrId: 7577
long title: Specialty law digest. Health care (Monthly)
short title: Spec Law Dig Health Care (Mon)
ISSN: 0198-8778
ISSN (Online): 
IsoAbbr: Spec Law Dig Health Care (Mon)
NlmId: 8302514
123:123
JrId: 7578
long title: Special education: forward trends
short title: Spec Educ Forward Trends
ISSN: 0305-7526
ISSN (Online): 
IsoAbbr: Spec Educ Forward Trends
NlmId: 0423517
123:123
JrId: 7579
long title: Specifying engineer
short title: Specif Eng
ISSN: 0164-5242
ISSN (Online): 
IsoAbbr: Specif Eng
NlmId: 9877750
123:123
JrId: 7580
long title: Speech pathology and therapy
short title: Speech Pathol Ther
ISSN: 0584-8687
ISSN (Online): 
IsoAbbr: Speech Pathol Ther
NlmId: 0123303
123:123
JrId: 7581
long title: Salud publica de Mexico
short title: Salud Publica Mex
ISSN: 0036-3634
ISSN (Online): 1606-7916
IsoAbbr: Salud Publica Mex
NlmId: 0404371
123:123
JrId: 7582
long title: Somatic cell and molecular genetics
short title: Somat Cell Mol Genet
ISSN: 0740-7750
ISSN (Online): 
IsoAbbr: Somat. Cell Mol. Genet.
NlmId: 8403568
123:123
JrId: 7583
long title: Lo sperimentale
short title: Sperimentale
ISSN: 0038-7355
ISSN (Online): 
IsoAbbr: Sperimentale
NlmId: 0413755
123:123
JrId: 7584
long title: Srpski arhiv za celokupno lekarstvo
short title: Srp Arh Celok Lek
ISSN: 0370-8179
ISSN (Online): 
IsoAbbr: Srp Arh Celok Lek
NlmId: 0027440
123:123
JrId: 7585
long title: Stem cells
short title: Stem Cells
ISSN: 0250-6793
ISSN (Online): 
IsoAbbr: Stem Cells
NlmId: 8110002
123:123
JrId: 7586
long title: Stomatologia mediterranea : SM
short title: Stomatol Mediterr
ISSN: 1120-9402
ISSN (Online): 
IsoAbbr: Stomatol Mediterr
NlmId: 8508471
123:123
JrId: 7587
long title: The St. Luke's Hospital gazette
short title: St Lukes Hosp Gaz (Guardamangia)
ISSN: 0036-3081
ISSN (Online): 
IsoAbbr: St Lukes Hosp Gaz (Guardamangia)
NlmId: 0103531
123:123
JrId: 7588
long title: Santo Tomas nursing journal
short title: St Tomas Nurs J
ISSN: 0048-9123
ISSN (Online): 
IsoAbbr: St Tomas Nurs J
NlmId: 0121503
123:123
JrId: 7589
long title: Stain technology
short title: Stain Technol
ISSN: 0038-9153
ISSN (Online): 
IsoAbbr: Stain Technol
NlmId: 0404535
123:123
JrId: 7590
long title: Sterile world
short title: Sterile World
ISSN: 
ISSN (Online): 
IsoAbbr: Sterile World
NlmId: 9879304
123:123
JrId: 7591
long title: Stat
short title: Stat
ISSN: 0038-9986
ISSN (Online): 
IsoAbbr: Stat
NlmId: 9875635
123:123
JrId: 7592
long title: Statistical bulletin (Metropolitan Life Insurance Company)
short title: Stat Bull Metropol Life Insur Co
ISSN: 0026-1513
ISSN (Online): 
IsoAbbr: Stat Bull Metropol Life Insur Co
NlmId: 7503677
123:123
JrId: 7593
long title: Steroids and lipids research
short title: Steroids Lipids Res
ISSN: 0300-0621
ISSN (Online): 
IsoAbbr: Steroids Lipids Res
NlmId: 0350520
123:123
JrId: 7594
long title: Proceedings / State Secretaries Management Conference, American Dental Association
short title: Proc State Secr Manage Conf Am Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc State Secr Manage Conf Am Dent Assoc
NlmId: 100961141
123:123
JrId: 7595
long title: Steroidologia
short title: Steroidologia
ISSN: 0049-2221
ISSN (Online): 
IsoAbbr: Steroidologia
NlmId: 0350154
123:123
JrId: 7596
long title: Steroids
short title: Steroids
ISSN: 0039-128X
ISSN (Online): 1878-5867
IsoAbbr: Steroids
NlmId: 0404536
123:123
JrId: 7597
long title: Stoma (Thessalonike, Greece)
short title: Stoma (Thessaloniki)
ISSN: 1105-5928
ISSN (Online): 
IsoAbbr: Stoma (Thessaloniki)
NlmId: 9211536
123:123
JrId: 7598
long title: Stoma
short title: Stoma (Heidelb)
ISSN: 0039-1697
ISSN (Online): 
IsoAbbr: Stoma (Heidelb)
NlmId: 8006577
123:123
JrId: 7599
long title: Stomatologika chronika. Acta stomatologica Hellenica
short title: Stomatol Chron (Athenai)
ISSN: 
ISSN (Online): 
IsoAbbr: Stomatol Chron (Athenai)
NlmId: 0322351
123:123
JrId: 7600
long title: Stomatologicke zpravy / SPOFA
short title: Stomatol Zpr
ISSN: 0324-5004
ISSN (Online): 
IsoAbbr: Stomatol Zpr
NlmId: 9875636
123:123
JrId: 7601
long title: Stomatoloski glasnik Srbije
short title: Stomatol Glas Srb
ISSN: 0039-1743
ISSN (Online): 
IsoAbbr: Stomatol Glas Srb
NlmId: 21010730R
123:123
JrId: 7602
long title: Stomatologia
short title: Stomatologia (Athenai)
ISSN: 0039-1700
ISSN (Online): 
IsoAbbr: Stomatologia (Athenai)
NlmId: 0404540
123:123
JrId: 7603
long title: Stomatologia
short title: Stomatologia (Bucur)
ISSN: 0039-1719
ISSN (Online): 
IsoAbbr: Stomatologia (Bucur)
NlmId: 7513067
123:123
JrId: 7604
long title: Stomatologie der DDR
short title: Stomatol DDR
ISSN: 0302-4725
ISSN (Online): 
IsoAbbr: Stomatol DDR
NlmId: 0421506
123:123
JrId: 7605
long title: Stomatologica
short title: Stomatologica (Genova)
ISSN: 0039-1727
ISSN (Online): 
IsoAbbr: Stomatologica (Genova)
NlmId: 21010700R
123:123
JrId: 7606
long title: Stomatologiia
short title: Stomatologiia (Mosk)
ISSN: 0039-1735
ISSN (Online): 
IsoAbbr: Stomatologiia (Mosk)
NlmId: 0412072
123:123
JrId: 7607
long title: Stomatologiia. Stomatology
short title: Stomatologiia (Sofiia)
ISSN: 0491-0982
ISSN (Online): 
IsoAbbr: Stomatologiia (Sofiia)
NlmId: 0404542
123:123
JrId: 7608
long title: Strahlenschutz in Forschung und Praxis
short title: Strahlenschutz Forsch Prax
ISSN: 0081-5888
ISSN (Online): 
IsoAbbr: Strahlenschutz Forsch Prax
NlmId: 0404543
123:123
JrId: 7609
long title: Strahlentherapie
short title: Strahlentherapie
ISSN: 0039-2073
ISSN (Online): 
IsoAbbr: Strahlentherapie
NlmId: 1260024
123:123
JrId: 7610
long title: Strahlentherapie. Sonderbande
short title: Strahlentherapie Sonderb
ISSN: 0371-3822
ISSN (Online): 
IsoAbbr: Strahlentherapie Sonderb
NlmId: 0404544
123:123
JrId: 7611
long title: Strasbourg medical
short title: Strasb Med
ISSN: 0491-1377
ISSN (Online): 
IsoAbbr: Strasb Med
NlmId: 21020030R
123:123
JrId: 7612
long title: Statistical notes for health planners
short title: Stat Notes Health Plann
ISSN: 0147-278X
ISSN (Online): 
IsoAbbr: Stat Notes Health Plann
NlmId: 8007965
123:123
JrId: 7613
long title: Stroke_ a journal of cerebral circulation
short title: Stroke
ISSN: 0039-2499
ISSN (Online): 1524-4628
IsoAbbr: Stroke
NlmId: 0235266
123:123
JrId: 7614
long title: Studii si cercetari de endocrinologie
short title: Stud Cercet Endocrinol
ISSN: 0039-3924
ISSN (Online): 
IsoAbbr: Stud Cercet Endocrinol
NlmId: 7908548
123:123
JrId: 7615
long title: Stomatoloski vjesnik. Stomatological review
short title: Stomatol Vjesn
ISSN: 0350-5499
ISSN (Online): 
IsoAbbr: Stomatol Vjesn
NlmId: 7904438
123:123
JrId: 7616
long title: Studii si cercetari de fiziologie
short title: Stud Cercet Fiziol
ISSN: 0039-3959
ISSN (Online): 
IsoAbbr: Stud Cercet Fiziol
NlmId: 0417345
123:123
JrId: 7617
long title: Studii si cercetari de inframicrobiologie
short title: Stud Cercet Inframicrobiol
ISSN: 0039-3975
ISSN (Online): 
IsoAbbr: Stud Cercet Inframicrobiol
NlmId: 0341024
123:123
JrId: 7618
long title: Studii si cercetari de medicina interna
short title: Stud Cercet Med Interna
ISSN: 0039-4025
ISSN (Online): 
IsoAbbr: Stud Cercet Med Interna
NlmId: 0417346
123:123
JrId: 7619
long title: Studii si cercetari de neurologie
short title: Stud Cercet Neurol
ISSN: 0515-1724
ISSN (Online): 
IsoAbbr: Stud Cercet Neurol
NlmId: 2984860R
123:123
JrId: 7620
long title: Studii si cercetari de virusologie
short title: Stud Cercet Virusol
ISSN: 0303-531X
ISSN (Online): 
IsoAbbr: Stud Cercet Virusol
NlmId: 0425614
123:123
JrId: 7621
long title: Studies in family planning
short title: Stud Fam Plann
ISSN: 0039-3665
ISSN (Online): 
IsoAbbr: Stud Fam Plann
NlmId: 7810364
123:123
JrId: 7622
long title: Studium generale_ Zeitschrift fur die Einheit der Wissenschaften im Zusammenhang ihrer Begriffsbildungen und Forschungsmethoden
short title: Stud Gen (Berl)
ISSN: 0039-4149
ISSN (Online): 
IsoAbbr: Stud Gen (Berl)
NlmId: 0424250
123:123
JrId: 7623
long title: Studies in neuro-anatomy
short title: Stud Neuroanat
ISSN: 0081-8305
ISSN (Online): 
IsoAbbr: Stud Neuroanat
NlmId: 2984859R
123:123
JrId: 7624
long title: Studi sassaresi
short title: Studi Sassar
ISSN: 0371-3172
ISSN (Online): 
IsoAbbr: Studi Sassar
NlmId: 1246300
123:123
JrId: 7625
long title: Sub-cellular biochemistry
short title: Subcell Biochem
ISSN: 0306-0225
ISSN (Online): 
IsoAbbr: Subcell. Biochem.
NlmId: 0316571
123:123
JrId: 7626
long title: Sudebno-meditsinskaia ekspertiza
short title: Sud Med Ekspert
ISSN: 0039-4521
ISSN (Online): 
IsoAbbr: Sud. Med. Ekspert.
NlmId: 0404546
123:123
JrId: 7627
long title: Sudhoffs Archiv
short title: Sudhoffs Arch
ISSN: 0039-4564
ISSN (Online): 
IsoAbbr: Sudhoffs Arch
NlmId: 0240376
123:123
JrId: 7628
long title: Sudhoffs Archiv_ Zeitschrift fur Wissenschaftsgeschichte. Beihefte
short title: Sudhoffs Arch Z Wissenschaftsgesch Beih
ISSN: 0341-0773
ISSN (Online): 
IsoAbbr: Sudhoffs Arch Z Wissenschaftsgesch Beih
NlmId: 1256455
123:123
JrId: 7629
long title: Thymus
short title: Thymus
ISSN: 0165-6090
ISSN (Online): 
IsoAbbr: Thymus
NlmId: 8009032
123:123
JrId: 7630
long title: Tijdschrift voor gerontologie en geriatrie
short title: Tijdschr Gerontol Geriatr
ISSN: 0167-9228
ISSN (Online): 
IsoAbbr: Tijdschr Gerontol Geriatr
NlmId: 8210346
123:123
JrId: 7631
long title: Suicide
short title: Suicide
ISSN: 0360-1390
ISSN (Online): 
IsoAbbr: Suicide
NlmId: 7605741
123:123
JrId: 7632
long title: Suicide & life-threatening behavior
short title: Suicide Life Threat Behav
ISSN: 0363-0234
ISSN (Online): 1943-278X
IsoAbbr: Suicide Life Threat Behav
NlmId: 7608054
123:123
JrId: 7633
long title: Swiss dent
short title: Swiss Dent
ISSN: 0251-1657
ISSN (Online): 
IsoAbbr: Swiss Dent
NlmId: 9875536
123:123
JrId: 7634
long title: Therapeutic drug monitoring
short title: Ther Drug Monit
ISSN: 0163-4356
ISSN (Online): 1536-3694
IsoAbbr: Ther Drug Monit
NlmId: 7909660
123:123
JrId: 7635
long title: Suomen Hammaslaakariseuran toimituksia = Finska tandlakarsallskapets forhandlingar
short title: Suom Hammaslaak Toim
ISSN: 0039-551X
ISSN (Online): 
IsoAbbr: Suom Hammaslaak Toim
NlmId: 9427301
123:123
JrId: 7636
long title: Suomen laakarilehti. Finlands lakartidning
short title: Suom Laakaril
ISSN: 0039-5560
ISSN (Online): 
IsoAbbr: Suom Laakaril
NlmId: 0404547
123:123
JrId: 7637
long title: Southern hospitals
short title: South Hosp
ISSN: 0038-4178
ISSN (Online): 
IsoAbbr: South Hosp
NlmId: 0417504
123:123
JrId: 7638
long title: Substance and alcohol actions/misuse
short title: Subst Alcohol Actions Misuse
ISSN: 0191-8877
ISSN (Online): 
IsoAbbr: Subst Alcohol Actions Misuse
NlmId: 8010224
123:123
JrId: 7639
long title: Julkaisu. Suomen Naishammaslaakarit ryhma, Helsingfors
short title: Julk Suom Naishammaslaak Ryhma
ISSN: 
ISSN (Online): 
IsoAbbr: Julk Suom Naishammaslaak Ryhma
NlmId: 21030350R
123:123
JrId: 7640
long title: Soundings
short title: Soundings
ISSN: 0038-1861
ISSN (Online): 
IsoAbbr: Soundings
NlmId: 9878462
123:123
JrId: 7641
long title: Somatic cell genetics
short title: Somatic Cell Genet
ISSN: 0098-0366
ISSN (Online): 
IsoAbbr: Somatic Cell Genet.
NlmId: 7506054
123:123
JrId: 7642
long title: Supervisor nurse
short title: Superv Nurse
ISSN: 0039-5870
ISSN (Online): 
IsoAbbr: Superv Nurse
NlmId: 0270745
123:123
JrId: 7643
long title: Surgery annual
short title: Surg Annu
ISSN: 0081-9638
ISSN (Online): 
IsoAbbr: Surg Annu
NlmId: 0221302
123:123
JrId: 7644
long title: Social policy
short title: Soc Policy
ISSN: 0037-7783
ISSN (Online): 
IsoAbbr: Soc Policy
NlmId: 0367361
123:123
JrId: 7645
long title: The Surgical clinics of North America
short title: Surg Clin North Am
ISSN: 0039-6109
ISSN (Online): 1558-3171
IsoAbbr: Surg. Clin. North Am.
NlmId: 0074243
123:123
JrId: 7646
long title: Soins. Gynecologie, obstetrique, puericulture, pediatrie
short title: Soins Gynecol Obstet Pueric Pediatr
ISSN: 0766-1193
ISSN (Online): 
IsoAbbr: Soins Gynecol Obstet Pueric Pediatr
NlmId: 8213615
123:123
JrId: 7647
long title: VASA. Supplementum
short title: Vasa Suppl
ISSN: 0251-1029
ISSN (Online): 
IsoAbbr: Vasa Suppl
NlmId: 8704474
123:123
JrId: 7648
long title: Surgical forum
short title: Surg Forum
ISSN: 0071-8041
ISSN (Online): 
IsoAbbr: Surg Forum
NlmId: 0337723
123:123
JrId: 7649
long title: The Surgical technologist
short title: Surg Technol
ISSN: 0164-4238
ISSN (Online): 
IsoAbbr: Surg Technol
NlmId: 7907517
123:123
JrId: 7650
long title: Special topics in endocrinology and metabolism
short title: Spec Top Endocrinol Metab
ISSN: 0193-0982
ISSN (Online): 
IsoAbbr: Spec Top Endocrinol Metab
NlmId: 8001537
123:123
JrId: 7651
long title: Surgery, gynecology & obstetrics
short title: Surg Gynecol Obstet
ISSN: 0039-6087
ISSN (Online): 
IsoAbbr: Surg Gynecol Obstet
NlmId: 0101370
123:123
JrId: 7652
long title: Surgical and radiologic anatomy : SRA
short title: Surg Radiol Anat
ISSN: 0930-1038
ISSN (Online): 1279-8517
IsoAbbr: Surg Radiol Anat
NlmId: 8608029
123:123
JrId: 7653
long title: Surgical endoscopy
short title: Surg Endosc
ISSN: 0930-2794
ISSN (Online): 1432-2218
IsoAbbr: Surg Endosc
NlmId: 8806653
123:123
JrId: 7654
long title: Springer seminars in immunopathology
short title: Springer Semin Immunopathol
ISSN: 0344-4325
ISSN (Online): 1432-2196
IsoAbbr: Springer Semin. Immunopathol.
NlmId: 7910384
123:123
JrId: 7655
long title: Sonderbande zur Strahlentherapie und Onkologie
short title: Sonderb Strahlenther Onkol
ISSN: 0931-2447
ISSN (Online): 
IsoAbbr: Sonderb Strahlenther Onkol
NlmId: 8702243
123:123
JrId: 7656
long title: Surgical neurology
short title: Surg Neurol
ISSN: 0090-3019
ISSN (Online): 1879-3339
IsoAbbr: Surg Neurol
NlmId: 0367070
123:123
JrId: 7657
long title: Geka chiryo. Surgical therapy
short title: Geka Chiryo
ISSN: 0433-2644
ISSN (Online): 
IsoAbbr: Geka Chiryo
NlmId: 2985100R
123:123
JrId: 7658
long title: Sichuan yi xue yuan xue bao = Acta Academiae Medicinae Sichuan
short title: Sichuan Yi Xue Yuan Xue Bao
ISSN: 0253-4290
ISSN (Online): 
IsoAbbr: Sichuan Yi Xue Yuan Xue Bao
NlmId: 8212608
123:123
JrId: 7659
long title: Statistical bulletin (Metropolitan Life Foundation)
short title: Stat Bull Metrop Life Found
ISSN: 0736-4822
ISSN (Online): 
IsoAbbr: Stat Bull Metrop Life Found
NlmId: 8301711
123:123
JrId: 7660
long title: Statistical bulletin (Metropolitan Life Insurance Company : 1984)
short title: Stat Bull Metrop Insur Co
ISSN: 0741-9767
ISSN (Online): 
IsoAbbr: Stat Bull Metrop Insur Co
NlmId: 8410965
123:123
JrId: 7661
long title: Stanford law review
short title: Stanford Law Rev
ISSN: 0038-9765
ISSN (Online): 
IsoAbbr: Stanford Law Rev
NlmId: 7703790
123:123
JrId: 7662
long title: Surgery
short title: Surgery
ISSN: 0039-6060
ISSN (Online): 1532-7361
IsoAbbr: Surgery
NlmId: 0417347
123:123
JrId: 7663
long title: Surgical business
short title: Surg Bus
ISSN: 0039-6095
ISSN (Online): 
IsoAbbr: Surg Bus
NlmId: 0404550
123:123
JrId: 7664
long title: Springer series on health care and society
short title: Springer Ser Health Care Soc
ISSN: 0748-0334
ISSN (Online): 
IsoAbbr: Springer Ser Health Care Soc
NlmId: 7906144
123:123
JrId: 7665
long title: Sportverletzung Sportschaden : Organ der Gesellschaft fur Orthopadisch-Traumatologische Sportmedizin
short title: Sportverletz Sportschaden
ISSN: 0932-0555
ISSN (Online): 1439-1236
IsoAbbr: Sportverletz Sportschaden
NlmId: 8904133
123:123
JrId: 7666
long title: Strahlentherapie und Onkologie : Organ der Deutschen Rontgengesellschaft ... [et al]
short title: Strahlenther Onkol
ISSN: 0179-7158
ISSN (Online): 1439-099X
IsoAbbr: Strahlenther Onkol
NlmId: 8603469
123:123
JrId: 7667
long title: Survey of ophthalmology
short title: Surv Ophthalmol
ISSN: 0039-6257
ISSN (Online): 1879-3304
IsoAbbr: Surv Ophthalmol
NlmId: 0404551
123:123
JrId: 7668
long title: Second opinions on health care issues
short title: Second Opin Health Care Issues
ISSN: 0738-8802
ISSN (Online): 
IsoAbbr: Second Opin Health Care Issues
NlmId: 9878738
123:123
JrId: 7669
long title: Suvremenna meditsina
short title: Suvr Med (Sofiia)
ISSN: 0562-7192
ISSN (Online): 
IsoAbbr: Suvr Med (Sofiia)
NlmId: 2984813R
123:123
JrId: 7670
long title: Svensk farmaceutisk tidskrift
short title: Sven Farm Tidskr
ISSN: 0039-6524
ISSN (Online): 
IsoAbbr: Sven Farm Tidskr
NlmId: 0413575
123:123
JrId: 7671
long title: Swedish dental journal
short title: Swed Dent J
ISSN: 0347-9994
ISSN (Online): 
IsoAbbr: Swed Dent J
NlmId: 7706129
123:123
JrId: 7672
long title: Svensk tandlakare tidskrift. Swedish dental journal
short title: Sven Tandlak Tidskr
ISSN: 0039-6745
ISSN (Online): 
IsoAbbr: Sven Tandlak Tidskr
NlmId: 7708466
123:123
JrId: 7674
long title: Swedish dental journal. Supplement
short title: Swed Dent J Suppl
ISSN: 0348-6672
ISSN (Online): 
IsoAbbr: Swed Dent J Suppl
NlmId: 7905899
123:123
JrId: 7675
long title: Tidning. Sveriges Tandlakarforbund
short title: Sver Tandlakarforb Tidn
ISSN: 
ISSN (Online): 
IsoAbbr: Sver Tandlakarforb Tidn
NlmId: 21040330R
123:123
JrId: 7676
long title: Sygeplejersken
short title: Sygeplejersken
ISSN: 0106-8350
ISSN (Online): 
IsoAbbr: Sygeplejersken
NlmId: 0421366
123:123
JrId: 7677
long title: Symposium Of The Pharmacology, Therapeutics And Toxicology Group, International Association For Dental Research
short title: Symp Pharmacol Ther Toxicol Group
ISSN: 0163-1551
ISSN (Online): 
IsoAbbr: Symp Pharmacol Ther Toxicol Group
NlmId: 9870010
123:123
JrId: 7678
long title: Sykepleien
short title: Sykepleien
ISSN: 0039-7628
ISSN (Online): 
IsoAbbr: Sykepleien
NlmId: 21040500R
123:123
JrId: 7679
long title: Synapse (New York, N.Y.)
short title: Synapse
ISSN: 0887-4476
ISSN (Online): 1098-2396
IsoAbbr: Synapse
NlmId: 8806914
123:123
JrId: 7680
long title: Symposium on Oral Sensation and Perception
short title: Symp Oral Sens Percept
ISSN: 
ISSN (Online): 
IsoAbbr: Symp Oral Sens Percept
NlmId: 100961341
123:123
JrId: 7681
long title: The symposium / The Society for Developmental Biology. Society for Developmental Biology. Symposium
short title: Symp Soc Dev Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Symp Soc Dev Biol
NlmId: 100963225
123:123
JrId: 7682
long title: Symposia of the Society for Experimental Biology
short title: Symp Soc Exp Biol
ISSN: 0081-1386
ISSN (Online): 
IsoAbbr: Symp. Soc. Exp. Biol.
NlmId: 0404517
123:123
JrId: 7683
long title: Symposia of the Swedish Nutrition Foundation
short title: Symp Swed Nutr Found
ISSN: 0082-0415
ISSN (Online): 
IsoAbbr: Symp Swed Nutr Found
NlmId: 7801135
123:123
JrId: 7684
long title: Majallat tibb al-asnan al-Suriyah
short title: Majallat Tibb Alasnan Alsuriyah
ISSN: 0586-349X
ISSN (Online): 
IsoAbbr: Majallat Tibb Alasnan Alsuriyah
NlmId: 7808298
123:123
JrId: 7685
long title: Majallat tibb al-famm al-Suriyah
short title: Majallat Tibb Alfamm Alsuriyah
ISSN: 
ISSN (Online): 
IsoAbbr: Majallat Tibb Alfamm Alsuriyah
NlmId: 9500584
123:123
JrId: 7686
long title: Systematic zoology
short title: Syst Zool
ISSN: 0039-7989
ISSN (Online): 
IsoAbbr: Syst. Zool.
NlmId: 2984815R
123:123
JrId: 7687
long title: Stoma (Lisbon, Portugal)
short title: Stoma (Lisb)
ISSN: 0870-4287
ISSN (Online): 
IsoAbbr: Stoma (Lisb)
NlmId: 8907513
123:123
JrId: 7688
long title: Vital & health statistics. Series 3, Analytical and epidemiological studies / [U.S. Dept. of Health and Human Services, Public Health Service, National Center for Health Statistics]
short title: Vital Health Stat 3
ISSN: 0886-4691
ISSN (Online): 
IsoAbbr: Vital Health Stat 3
NlmId: 8405154
123:123
JrId: 7690
long title: Vital Signs
short title: Vital Signs
ISSN: 
ISSN (Online): 
IsoAbbr: Vital Signs
NlmId: 9877427
123:123
JrId: 7693
long title: Tandlaegebladet
short title: Tandlaegebladet
ISSN: 0039-9353
ISSN (Online): 
IsoAbbr: Tandlaegebladet
NlmId: 0404553
123:123
JrId: 7695
long title: Tandlakartidningen
short title: Tandlakartidningen
ISSN: 0039-6982
ISSN (Online): 
IsoAbbr: Tandlakartidningen
NlmId: 0432622
123:123
JrId: 7696
long title: Tandteknikern
short title: Tandteknikern
ISSN: 0039-9361
ISSN (Online): 
IsoAbbr: Tandteknikern
NlmId: 1276570
123:123
JrId: 7697
long title: Tar heel nurse
short title: Tar Heel Nurse
ISSN: 0039-9620
ISSN (Online): 
IsoAbbr: Tar Heel Nurse
NlmId: 21110560R
123:123
JrId: 7698
long title: Le Technicien belge en prothese dentaire
short title: Tech Belge Prothese Dent
ISSN: 0040-1021
ISSN (Online): 
IsoAbbr: Tech Belge Prothese Dent
NlmId: 21120440R
123:123
JrId: 7699
long title: Technical bulletin of the Registry of Medical Technologists
short title: Tech Bull Regist Med Technol
ISSN: 0097-0654
ISSN (Online): 
IsoAbbr: Tech Bull Regist Med Technol
NlmId: 7501250
123:123
JrId: 7700
long title: Temas odontologicos
short title: Temas Odontol
ISSN: 0040-2907
ISSN (Online): 
IsoAbbr: Temas Odontol
NlmId: 0417351
123:123
JrId: 7701
long title: Technology review
short title: Technol Rev
ISSN: 0040-1692
ISSN (Online): 
IsoAbbr: Technol Rev
NlmId: 7703797
123:123
JrId: 7702
long title: Temple dental review
short title: Temple Dent Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Temple Dent Rev
NlmId: 21130130R
123:123
JrId: 7703
long title: Terapevticheskii arkhiv
short title: Ter Arkh
ISSN: 0040-3660
ISSN (Online): 
IsoAbbr: Ter. Arkh.
NlmId: 2984818R
123:123
JrId: 7704
long title: Teratology
short title: Teratology
ISSN: 0040-3709
ISSN (Online): 
IsoAbbr: Teratology
NlmId: 0153257
123:123
JrId: 7705
long title: Teratogenesis, carcinogenesis, and mutagenesis
short title: Teratog Carcinog Mutagen
ISSN: 0270-3211
ISSN (Online): 1520-6866
IsoAbbr: Teratog., Carcinog. Mutagen.
NlmId: 8100917
123:123
JrId: 7706
long title: Tetrahedron
short title: Tetrahedron
ISSN: 0040-4020
ISSN (Online): 
IsoAbbr: Tetrahedron
NlmId: 2984170R
123:123
JrId: 7707
long title: Tetrahedron letters
short title: Tetrahedron Lett
ISSN: 0040-4039
ISSN (Online): 
IsoAbbr: Tetrahedron Lett.
NlmId: 2984819R
123:123
JrId: 7708
long title: Texas Dental Assistants Association bulletin
short title: Tex Dent Assist Assoc Bull
ISSN: 0049-3503
ISSN (Online): 
IsoAbbr: Tex Dent Assist Assoc Bull
NlmId: 7503683
123:123
JrId: 7709
long title: Texas dental journal
short title: Tex Dent J
ISSN: 0040-4284
ISSN (Online): 
IsoAbbr: Tex Dent J
NlmId: 2984821R
123:123
JrId: 7710
long title: Texas medicine
short title: Tex Med
ISSN: 0040-4470
ISSN (Online): 1938-3223
IsoAbbr: Tex Med
NlmId: 0051012
123:123
JrId: 7711
long title: Texas nursing
short title: Tex Nurs
ISSN: 0095-036X
ISSN (Online): 
IsoAbbr: Tex Nurs
NlmId: 0436240
123:123
JrId: 7712
long title: Texas reports on biology and medicine
short title: Tex Rep Biol Med
ISSN: 0040-4675
ISSN (Online): 
IsoAbbr: Tex. Rep. Biol. Med.
NlmId: 2984820R
123:123
JrId: 7713
long title: Textile rental
short title: Text Rent
ISSN: 0195-0118
ISSN (Online): 
IsoAbbr: Text Rent
NlmId: 9878386
123:123
JrId: 7714
long title: Thai journal of nursing
short title: Thai J Nurs
ISSN: 0125-0078
ISSN (Online): 
IsoAbbr: Thai J Nurs
NlmId: 7605750
123:123
JrId: 7715
long title: Chot mai het kan phayaban
short title: Chot Mai Het Kan Phayaban
ISSN: 0125-0035
ISSN (Online): 
IsoAbbr: Chot Mai Het Kan Phayaban
NlmId: 7605561
123:123
JrId: 7716
long title: Vida Odontologica
short title: Vida Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: Vida Odontol
NlmId: 9880753
123:123
JrId: 7717
long title: Theoretical population biology
short title: Theor Popul Biol
ISSN: 0040-5809
ISSN (Online): 1096-0325
IsoAbbr: Theor Popul Biol
NlmId: 0256422
123:123
JrId: 7718
long title: Therapie der Gegenwart
short title: Ther Ggw
ISSN: 0040-5965
ISSN (Online): 
IsoAbbr: Ther Ggw
NlmId: 0413576
123:123
JrId: 7719
long title: Therapia Hungarica (English edition)
short title: Ther Hung
ISSN: 0133-3909
ISSN (Online): 
IsoAbbr: Ther Hung
NlmId: 8706535
123:123
JrId: 7720
long title: Theoretical medicine
short title: Theor Med
ISSN: 0167-9902
ISSN (Online): 
IsoAbbr: Theor Med
NlmId: 8405140
123:123
JrId: 7721
long title: Therapeutische Umschau. Revue therapeutique
short title: Ther Umsch
ISSN: 0040-5930
ISSN (Online): 
IsoAbbr: Ther Umsch
NlmId: 0407224
123:123
JrId: 7722
long title: Therapeutique (La Semaine des hopitaux)
short title: Therapeutique
ISSN: 0040-5922
ISSN (Online): 
IsoAbbr: Therapeutique
NlmId: 0415606
123:123
JrId: 7723
long title: Therapie
short title: Therapie
ISSN: 0040-5957
ISSN (Online): 
IsoAbbr: Therapie
NlmId: 0420544
123:123
JrId: 7724
long title: Thrombosis and haemostasis
short title: Thromb Haemost
ISSN: 0340-6245
ISSN (Online): 
IsoAbbr: Thromb. Haemost.
NlmId: 7608063
123:123
JrId: 7725
long title: Supplementum ... ad Thrombosis and haemostasis
short title: Suppl Thromb Haemost
ISSN: 0344-7618
ISSN (Online): 
IsoAbbr: Suppl Thromb Haemost
NlmId: 8106612
123:123
JrId: 7726
long title: Die Therapiewoche
short title: Therapiewoche
ISSN: 0040-5973
ISSN (Online): 
IsoAbbr: Therapiewoche
NlmId: 0417352
123:123
JrId: 7727
long title: Therapeutic recreation journal
short title: Ther Recreation J
ISSN: 0040-5914
ISSN (Online): 
IsoAbbr: Ther Recreation J
NlmId: 0230530
123:123
JrId: 7728
long title: Vital & health statistics. Series 14, Data from the national inventory of family planning services
short title: Vital Health Stat 14
ISSN: 
ISSN (Online): 
IsoAbbr: Vital Health Stat 14
NlmId: 8900451
123:123
JrId: 7729
long title: Vital & health statistics. Series 14, Data from the national health survey
short title: Vital Health Stat 14
ISSN: 
ISSN (Online): 
IsoAbbr: Vital Health Stat 14
NlmId: 8900574
123:123
JrId: 7730
long title: Thorax
short title: Thorax
ISSN: 0040-6376
ISSN (Online): 1468-3296
IsoAbbr: Thorax
NlmId: 0417353
123:123
JrId: 7731
long title: The Thoracic and cardiovascular surgeon
short title: Thorac Cardiovasc Surg
ISSN: 0171-6425
ISSN (Online): 1439-1902
IsoAbbr: Thorac Cardiovasc Surg
NlmId: 7903387
123:123
JrId: 7732
long title: Thoraxchirurgie, vaskulare Chirurgie
short title: Thoraxchir Vask Chir
ISSN: 0040-6384
ISSN (Online): 
IsoAbbr: Thoraxchir Vask Chir
NlmId: 7706134
123:123
JrId: 7734
long title: Thrombosis et diathesis haemorrhagica
short title: Thromb Diath Haemorrh
ISSN: 0340-5338
ISSN (Online): 
IsoAbbr: Thromb Diath Haemorrh
NlmId: 7608420
123:123
JrId: 7735
long title: Thrombosis research
short title: Thromb Res
ISSN: 0049-3848
ISSN (Online): 1879-2472
IsoAbbr: Thromb. Res.
NlmId: 0326377
123:123
JrId: 7736
long title: Thrombosis research. Supplement
short title: Thromb Res Suppl
ISSN: 0049-3848
ISSN (Online): 
IsoAbbr: Thromb. Res. Suppl.
NlmId: 8309239
123:123
JrId: 7737
long title: Tidens tann
short title: Tid Tann
ISSN: 
ISSN (Online): 
IsoAbbr: Tid Tann
NlmId: 9875640
123:123
JrId: 7738
long title: Tic
short title: TIC
ISSN: 0040-6716
ISSN (Online): 
IsoAbbr: TIC
NlmId: 21210020R
123:123
JrId: 7739
long title: Tidskrift for Sveriges sjukskoterskor
short title: Tidskr Sver Sjukskot
ISSN: 0037-6027
ISSN (Online): 
IsoAbbr: Tidskr Sver Sjukskot
NlmId: 7708470
123:123
JrId: 7740
long title: Tidskrift for sjukvardspedagoger
short title: Tidskr Sjukvardspedagog
ISSN: 0346-2722
ISSN (Online): 
IsoAbbr: Tidskr Sjukvardspedagog
NlmId: 7610665
123:123
JrId: 7741
long title: Tidsskrift for den Norske laegeforening : tidsskrift for praktisk medicin, ny raekke
short title: Tidsskr Nor Laegeforen
ISSN: 0029-2001
ISSN (Online): 0807-7096
IsoAbbr: Tidsskr. Nor. Laegeforen.
NlmId: 0413423
123:123
JrId: 7742
long title: Tidsskrift for praktiserende tandlaeger
short title: Tidsskr Prakt Tandlaeg
ISSN: 0105-0273
ISSN (Online): 
IsoAbbr: Tidsskr Prakt Tandlaeg
NlmId: 7503930
123:123
JrId: 7743
long title: Tidsskrift for sygeplejersker
short title: Tidsskr Sygepl
ISSN: 0049-3856
ISSN (Online): 
IsoAbbr: Tidsskr Sygepl
NlmId: 0421367
123:123
JrId: 7744
long title: Tijdschrift voor diergeneeskunde
short title: Tijdschr Diergeneeskd
ISSN: 0040-7453
ISSN (Online): 
IsoAbbr: Tijdschr Diergeneeskd
NlmId: 0031550
123:123
JrId: 7745
long title: Tijdschrift voor gastro-enterologie
short title: Tijdschr Gastroenterol
ISSN: 0049-3899
ISSN (Online): 
IsoAbbr: Tijdschr Gastroenterol
NlmId: 0404414
123:123
JrId: 7746
long title: Tijdschrift voor sociale geneeskunde
short title: Tijdschr Soc Geneeskd
ISSN: 0040-7607
ISSN (Online): 
IsoAbbr: Tijdschr Soc Geneeskd
NlmId: 0413002
123:123
JrId: 7747
long title: Tijdschrift voor bejaarden-, kraam- en ziekenversorging : bkz
short title: Tijdschr Bejaarden Kraam Ziekenverzorging
ISSN: 0049-3880
ISSN (Online): 
IsoAbbr: Tijdschr Bejaarden Kraam Ziekenverzorging
NlmId: 8411420
123:123
JrId: 7748
long title: Tijdschrift voor ziekenverpleging
short title: Tijdschr Ziekenverpl
ISSN: 0303-6456
ISSN (Online): 
IsoAbbr: Tijdschr Ziekenverpl
NlmId: 7505126
123:123
JrId: 7749
long title: Tierarztliche Praxis
short title: Tierarztl Prax
ISSN: 0303-6286
ISSN (Online): 
IsoAbbr: Tierarztl Prax
NlmId: 7501042
123:123
JrId: 7750
long title: Timarit Hjukrunarfelags Islands
short title: Timarit Hjukrunarfel Isl
ISSN: 0046-7634
ISSN (Online): 
IsoAbbr: Timarit Hjukrunarfel Isl
NlmId: 7809746
123:123
JrId: 7752
long title: Tip Fakultesi mecmuasi
short title: Tip Fak Mecm
ISSN: 0047-1623
ISSN (Online): 
IsoAbbr: Tip Fak Mecm
NlmId: 0414152
123:123
JrId: 7753
long title: Tidsskrift for tandlaeger (Copenhagen, Denmark : 1981)
short title: Tidsskr Tandlaeger
ISSN: 0108-1284
ISSN (Online): 
IsoAbbr: Tidsskr Tandlaeger
NlmId: 8412321
123:123
JrId: 7754
long title: Tijdschrift voor kindergeneeskunde
short title: Tijdschr Kindergeneeskd
ISSN: 0376-7442
ISSN (Online): 
IsoAbbr: Tijdschr Kindergeneeskd
NlmId: 7704039
123:123
JrId: 7755
long title: Tissue antigens
short title: Tissue Antigens
ISSN: 0001-2815
ISSN (Online): 1399-0039
IsoAbbr: Tissue Antigens
NlmId: 0331072
123:123
JrId: 7756
long title: Tissue & cell
short title: Tissue Cell
ISSN: 0040-8166
ISSN (Online): 1532-3072
IsoAbbr: Tissue Cell
NlmId: 0214745
123:123
JrId: 7757
long title: T.-I.-T. journal of life sciences
short title: TIT J Life Sci
ISSN: 0039-8160
ISSN (Online): 
IsoAbbr: TIT J Life Sci
NlmId: 1305601
123:123
JrId: 7759
long title: The Tohoku journal of experimental medicine
short title: Tohoku J Exp Med
ISSN: 0040-8727
ISSN (Online): 1349-3329
IsoAbbr: Tohoku J. Exp. Med.
NlmId: 0417355
123:123
JrId: 7760
long title: Toko-ginecologia practica
short title: Tokoginecol Pract
ISSN: 0040-8867
ISSN (Online): 
IsoAbbr: Tokoginecol Pract
NlmId: 0404557
123:123
JrId: 7761
long title: The Tokushima journal of experimental medicine
short title: Tokushima J Exp Med
ISSN: 0040-8875
ISSN (Online): 
IsoAbbr: Tokushima J. Exp. Med.
NlmId: 0417356
123:123
JrId: 7762
long title: Topics in current chemistry
short title: Top Curr Chem
ISSN: 0340-1022
ISSN (Online): 
IsoAbbr: Top Curr Chem
NlmId: 0432204
123:123
JrId: 7763
long title: Topics in emergency medicine
short title: Top Emerg Med
ISSN: 0164-2340
ISSN (Online): 
IsoAbbr: Top Emerg Med
NlmId: 7906354
123:123
JrId: 7764
long title: Topics in health care financing
short title: Top Health Care Financ
ISSN: 0095-3814
ISSN (Online): 
IsoAbbr: Top Health Care Financ
NlmId: 7509107
123:123
JrId: 7765
long title: Topics in hospital pharmacy management / Aspen Systems Corporation
short title: Top Hosp Pharm Manage
ISSN: 0271-1206
ISSN (Online): 
IsoAbbr: Top Hosp Pharm Manage
NlmId: 8110018
123:123
JrId: 7766
long title: Il Torace
short title: Torace
ISSN: 0390-5357
ISSN (Online): 
IsoAbbr: Torace
NlmId: 7511829
123:123
JrId: 7767
long title: El Torax
short title: Torax
ISSN: 0049-4143
ISSN (Online): 
IsoAbbr: Torax
NlmId: 0417357
123:123
JrId: 7768
long title: Toxicological European research. Recherche europeenne en toxicologie
short title: Toxicol Eur Res
ISSN: 0249-6402
ISSN (Online): 
IsoAbbr: Toxicol Eur Res
NlmId: 7901212
123:123
JrId: 7769
long title: Toxicology and applied pharmacology
short title: Toxicol Appl Pharmacol
ISSN: 0041-008X
ISSN (Online): 1096-0333
IsoAbbr: Toxicol. Appl. Pharmacol.
NlmId: 0416575
123:123
JrId: 7770
long title: Toxicology
short title: Toxicology
ISSN: 0300-483X
ISSN (Online): 1879-3185
IsoAbbr: Toxicology
NlmId: 0361055
123:123
JrId: 7771
long title: Toxicology and industrial health
short title: Toxicol Ind Health
ISSN: 0748-2337
ISSN (Online): 1477-0393
IsoAbbr: Toxicol Ind Health
NlmId: 8602702
123:123
JrId: 7772
long title: Toxicon : official journal of the International Society on Toxinology
short title: Toxicon
ISSN: 0041-0101
ISSN (Online): 1879-3150
IsoAbbr: Toxicon
NlmId: 1307333
123:123
JrId: 7773
long title: Trudy Leningradskogo instituta epidemiologii i mikrobiologii im. Pastera
short title: Tr Leningr Inst Epidemiol Mikrobiol
ISSN: 
ISSN (Online): 
IsoAbbr: Tr Leningr Inst Epidemiol Mikrobiol
NlmId: 9427271
123:123
JrId: 7774
long title: Toxicology letters
short title: Toxicol Lett
ISSN: 0378-4274
ISSN (Online): 1879-3169
IsoAbbr: Toxicol. Lett.
NlmId: 7709027
123:123
JrId: 7775
long title: Transplantation reviews (Orlando, Fla.)
short title: Transplant Rev (Orlando)
ISSN: 0955-470X
ISSN (Online): 1557-9816
IsoAbbr: Transplant Rev (Orlando)
NlmId: 8804364
123:123
JrId: 7776
long title: Trudy Instituta fiziologii, Akademiia nauk Gruzinskoi SSR
short title: Tr Inst Fiz Akad Nauk Gruz Ssr
ISSN: 
ISSN (Online): 
IsoAbbr: Tr Inst Fiz Akad Nauk Gruz Ssr
NlmId: 7507618
123:123
JrId: 7777
long title: Trudy. Akademiia nauk SSSR. Institut genetiki
short title: Tr Akad Nauk SSSR Inst Genet
ISSN: 
ISSN (Online): 
IsoAbbr: Tr Akad Nauk SSSR Inst Genet
NlmId: 14710380R
123:123
JrId: 7778
long title: Training (New York, N.Y.)
short title: Training
ISSN: 0095-5892
ISSN (Online): 
IsoAbbr: Training
NlmId: 9877757
123:123
JrId: 7779
long title: Trudy Instituta imeni Pastera
short title: Tr Inst Im Pastera
ISSN: 0202-1447
ISSN (Online): 
IsoAbbr: Tr Inst Im Pastera
NlmId: 7709028
123:123
JrId: 7780
long title: The Tokai journal of experimental and clinical medicine
short title: Tokai J Exp Clin Med
ISSN: 0385-0005
ISSN (Online): 2185-2243
IsoAbbr: Tokai J. Exp. Clin. Med.
NlmId: 7704186
123:123
JrId: 7781
long title: Trudy Leningradskogo nauchno-issledovatel'skogo instituta epidemiologii i mikrobiologii imeni Pastera
short title: Tr Leningr Nauchnoissled Inst Epidemiol Mikrobiol
ISSN: 0131-4955
ISSN (Online): 
IsoAbbr: Tr Leningr Nauchnoissled Inst Epidemiol Mikrobiol
NlmId: 7507641
123:123
JrId: 7782
long title: Trabajos del Instituto Cajal de investigaciones biologicas
short title: Trab Inst Cajal Invest Biol
ISSN: 0020-3696
ISSN (Online): 
IsoAbbr: Trab Inst Cajal Invest Biol
NlmId: 7503687
123:123
JrId: 7783
long title: The Training school bulletin
short title: Train Sch Bull (Vinel)
ISSN: 0041-0918
ISSN (Online): 
IsoAbbr: Train Sch Bull (Vinel)
NlmId: 0414174
123:123
JrId: 7784
long title: Transactions - American Academy of Ophthalmology and Otolaryngology. American Academy of Ophthalmology and Otolaryngology
short title: Trans Am Acad Ophthalmol Otolaryngol
ISSN: 0002-7154
ISSN (Online): 
IsoAbbr: Trans Am Acad Ophthalmol Otolaryngol
NlmId: 7506085
123:123
JrId: 7785
long title: Transactions of the American Association of Genito-Urinary Surgeons
short title: Trans Am Assoc Genitourin Surg
ISSN: 0065-7204
ISSN (Online): 
IsoAbbr: Trans Am Assoc Genitourin Surg
NlmId: 7506098
123:123
JrId: 7786
long title: Transactions of the ... Annual Meeting of the American Broncho-Esophagological Association. American Broncho-Esophagological Association. Meeting
short title: Trans Annu Meet Am Bronchoesophagol Assoc
ISSN: 0065-7603
ISSN (Online): 
IsoAbbr: Trans Annu Meet Am Bronchoesophagol Assoc
NlmId: 14740770R
123:123
JrId: 7787
long title: Transactions of the American Clinical and Climatological Association
short title: Trans Am Clin Climatol Assoc
ISSN: 0065-7778
ISSN (Online): 
IsoAbbr: Trans. Am. Clin. Climatol. Assoc.
NlmId: 7507559
123:123
JrId: 7788
long title: Transactions of the ... annual meeting of the American Laryngological Association. American Laryngological Association. Meeting
short title: Trans Am Laryngol Assoc
ISSN: 0891-1940
ISSN (Online): 
IsoAbbr: Trans Am Laryngol Assoc
NlmId: 14830200R
123:123
JrId: 7789
long title: Transactions of the American Laryngological, Rhinological and Otological Society, Inc
short title: Trans Am Laryngol Rhinol Otol Soc
ISSN: 0065-9037
ISSN (Online): 
IsoAbbr: Trans Am Laryngol Rhinol Otol Soc
NlmId: 7506103
123:123
JrId: 7790
long title: Transactions of the American Microscopical Society
short title: Trans Am Microsc Soc
ISSN: 0003-0023
ISSN (Online): 
IsoAbbr: Trans Am Microsc Soc
NlmId: 7506104
123:123
JrId: 7791
long title: Transactions of the American Neurological Association
short title: Trans Am Neurol Assoc
ISSN: 0065-9479
ISSN (Online): 
IsoAbbr: Trans Am Neurol Assoc
NlmId: 7506105
123:123
JrId: 7792
long title: Transactions of the American Ophthalmological Society
short title: Trans Am Ophthalmol Soc
ISSN: 0065-9533
ISSN (Online): 1545-6110
IsoAbbr: Trans Am Ophthalmol Soc
NlmId: 7506106
123:123
JrId: 7793
long title: Transactions of the American Otological Society
short title: Trans Am Otol Soc
ISSN: 0096-6851
ISSN (Online): 
IsoAbbr: Trans Am Otol Soc
NlmId: 7506107
123:123
JrId: 7794
long title: Transactions - American Society for Artificial Internal Organs
short title: Trans Am Soc Artif Intern Organs
ISSN: 0066-0078
ISSN (Online): 
IsoAbbr: Trans Am Soc Artif Intern Organs
NlmId: 7506088
123:123
JrId: 7795
long title: Transactions of the Association of American Physicians
short title: Trans Assoc Am Physicians
ISSN: 0066-9458
ISSN (Online): 
IsoAbbr: Trans. Assoc. Am. Physicians
NlmId: 7506109
123:123
JrId: 7796
long title: The Transactions of the Association of Industrial Medical Officers
short title: Trans Assoc Ind Med Off
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Assoc Ind Med Off
NlmId: 7506110
123:123
JrId: 7797
long title: Transactions of the Association of Life Insurance Medical Directors of America
short title: Trans Assoc Life Insur Med Dir Am
ISSN: 0066-9598
ISSN (Online): 
IsoAbbr: Trans Assoc Life Insur Med Dir Am
NlmId: 7506111
123:123
JrId: 7798
long title: Transactions of the Australian College of Ophthalmologists
short title: Trans Aust Coll Ophthalmol
ISSN: 0067-1789
ISSN (Online): 
IsoAbbr: Trans Aust Coll Ophthalmol
NlmId: 7506112
123:123
JrId: 7799
long title: Transactions of the British Society for the Study of Orthodontics
short title: Trans Br Soc Study Orthod
ISSN: 0068-2527
ISSN (Online): 
IsoAbbr: Trans Br Soc Study Orthod
NlmId: 7513095
123:123
JrId: 7800
long title: Transactions. European Orthodontic Society
short title: Trans Eur Orthod Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Eur Orthod Soc
NlmId: 0261426
123:123
JrId: 7801
long title: Transactions - Indiana Academy of Ophthalmology and Otolaryngology
short title: Trans Indiana Acad Ophthalmol Otolaryngol
ISSN: 0073-6740
ISSN (Online): 
IsoAbbr: Trans Indiana Acad Ophthalmol Otolaryngol
NlmId: 7506092
123:123
JrId: 7802
long title: Transaction of the International Conference on Endodontics. International Conference on Endodontics
short title: Trans Int Conf Endod
ISSN: 0074-3054
ISSN (Online): 
IsoAbbr: Trans Int Conf Endod
NlmId: 7704718
123:123
JrId: 7803
long title: Transactions of the International Conference on Oral Surgery
short title: Trans Int Conf Oral Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Int Conf Oral Surg
NlmId: 100961348
123:123
JrId: 7804
long title: Transactions of the Kansas Academy of Science. Kansas Academy of Science
short title: Trans Kans Acad Sci
ISSN: 0022-8443
ISSN (Online): 
IsoAbbr: Trans. Kans. Acad. Sci.
NlmId: 7506117
123:123
JrId: 7805
long title: Transactions of the Medical Society of London
short title: Trans Med Soc Lond
ISSN: 0076-6011
ISSN (Online): 
IsoAbbr: Trans Med Soc Lond
NlmId: 7506118
123:123
JrId: 7806
long title: Transactions of the New England Obstetrical and Gynecological Society
short title: Trans N Engl Obstet Gynecol Soc
ISSN: 0091-6587
ISSN (Online): 
IsoAbbr: Trans N Engl Obstet Gynecol Soc
NlmId: 7506119
123:123
JrId: 7807
long title: Transactions of the New York Academy of Sciences
short title: Trans N Y Acad Sci
ISSN: 0028-7113
ISSN (Online): 
IsoAbbr: Trans N Y Acad Sci
NlmId: 7506121
123:123
JrId: 7808
long title: Urological survey
short title: Urol Surv
ISSN: 0042-1146
ISSN (Online): 
IsoAbbr: Urol Surv
NlmId: 0417375
123:123
JrId: 7809
long title: Transactions of the Ophthalmological Society of Australia
short title: Trans Ophthalmol Soc Aust
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Ophthalmol Soc Aust
NlmId: 7506123
123:123
JrId: 7810
long title: Uremia investigation
short title: Uremia Invest
ISSN: 0740-1353
ISSN (Online): 
IsoAbbr: Uremia Invest
NlmId: 8411625
123:123
JrId: 7811
long title: Transactions of the Ophthalmological Society of New Zealand
short title: Trans Ophthalmol Soc N Z
ISSN: 0300-8983
ISSN (Online): 
IsoAbbr: Trans Ophthalmol Soc N Z
NlmId: 7506124
123:123
JrId: 7812
long title: Transactions of the ophthalmological societies of the United Kingdom
short title: Trans Ophthalmol Soc U K
ISSN: 0078-5334
ISSN (Online): 
IsoAbbr: Trans Ophthalmol Soc U K
NlmId: 0200570
123:123
JrId: 7813
long title: Transactions - Pennsylvania Academy of Ophthalmology and Otolaryngology
short title: Trans Pa Acad Ophthalmol Otolaryngol
ISSN: 0048-3206
ISSN (Online): 
IsoAbbr: Trans Pa Acad Ophthalmol Otolaryngol
NlmId: 7506093
123:123
JrId: 7815
long title: Today's OR nurse
short title: Todays OR Nurse
ISSN: 0194-5181
ISSN (Online): 
IsoAbbr: Todays OR Nurse
NlmId: 7911719
123:123
JrId: 7816
long title: Topics in health record management
short title: Top Health Rec Manage
ISSN: 0270-5230
ISSN (Online): 
IsoAbbr: Top Health Rec Manage
NlmId: 8100921
123:123
JrId: 7817
long title: Transactions of the Pacific Coast Obstetrical and Gynecological Society
short title: Trans Pac Coast Obstet Gynecol Soc
ISSN: 0078-7442
ISSN (Online): 
IsoAbbr: Trans Pac Coast Obstet Gynecol Soc
NlmId: 7506125
123:123
JrId: 7819
long title: Transactions of the New Orleans Academy of Ophthalmology
short title: Trans New Orleans Acad Ophthalmol
ISSN: 0077-8605
ISSN (Online): 
IsoAbbr: Trans New Orleans Acad Ophthalmol
NlmId: 8113204
123:123
JrId: 7820
long title: Texas hospitals
short title: Tex Hosp
ISSN: 0040-4357
ISSN (Online): 
IsoAbbr: Tex Hosp
NlmId: 0415175
123:123
JrId: 7821
long title: The West African medical journal and Nigerian medical & dental practitioner
short title: West Afr Med J Niger Med Dent Pract
ISSN: 0189-0565
ISSN (Online): 
IsoAbbr: West Afr Med J Niger Med Dent Pract
NlmId: 7905921
123:123
JrId: 7822
long title: The West African medical journal and Nigerian practitioner
short title: West Afr Med J Niger Pract
ISSN: 0266-6502
ISSN (Online): 
IsoAbbr: West Afr Med J Niger Pract
NlmId: 7905922
123:123
JrId: 7823
long title: Tradimus : the magazine for RCN nursing students
short title: Tradimus
ISSN: 0269-0977
ISSN (Online): 
IsoAbbr: Tradimus
NlmId: 8612916
123:123
JrId: 7824
long title: Transactions of the Pacific Coast Oto-Ophthalmological Society annual meeting
short title: Trans Pac Coast Otoophthalmol Soc Annu Meet
ISSN: 0097-0093
ISSN (Online): 
IsoAbbr: Trans Pac Coast Otoophthalmol Soc Annu Meet
NlmId: 7506126
123:123
JrId: 7825
long title: WASH [reports]. U.S. Atomic Energy Commission
short title: WASH Rep
ISSN: 
ISSN (Online): 
IsoAbbr: WASH Rep
NlmId: 21830810R
123:123
JrId: 7826
long title: Topics in clinical nursing
short title: Top Clin Nurs
ISSN: 0164-0534
ISSN (Online): 
IsoAbbr: Top Clin Nurs
NlmId: 7906353
123:123
JrId: 7827
long title: Transactions of the Royal Schools of Dentistry, Stockholm and Umea. Stockholm. Tandlakarhogskolan
short title: Trans R Sch Dent Stockh Umea
ISSN: 0082-7401
ISSN (Online): 
IsoAbbr: Trans R Sch Dent Stockh Umea
NlmId: 21010640R
123:123
JrId: 7828
long title: Transactions of the Royal Society of Tropical Medicine and Hygiene
short title: Trans R Soc Trop Med Hyg
ISSN: 0035-9203
ISSN (Online): 1878-3503
IsoAbbr: Trans. R. Soc. Trop. Med. Hyg.
NlmId: 7506129
123:123
JrId: 7829
long title: The Transactions of the Society of Occupational Medicine
short title: Trans Soc Occup Med
ISSN: 0037-9972
ISSN (Online): 
IsoAbbr: Trans Soc Occup Med
NlmId: 7506130
123:123
JrId: 7830
long title: Nihon Byori Gakkai kaishi
short title: Nihon Byori Gakkai Kaishi
ISSN: 0300-9181
ISSN (Online): 
IsoAbbr: Nihon Byori Gakkai Kaishi
NlmId: 0420136
123:123
JrId: 7831
long title: Transactions of the St. John's Hospital Dermatological Society
short title: Trans St Johns Hosp Dermatol Soc
ISSN: 0036-2891
ISSN (Online): 
IsoAbbr: Trans St Johns Hosp Dermatol Soc
NlmId: 7610672
123:123
JrId: 7832
long title: Transactions & studies of the College of Physicians of Philadelphia
short title: Trans Stud Coll Physicians Phila
ISSN: 0010-1087
ISSN (Online): 
IsoAbbr: Trans Stud Coll Physicians Phila
NlmId: 7506084
123:123
JrId: 7833
long title: Transfusion
short title: Transfusion
ISSN: 0041-1132
ISSN (Online): 1537-2995
IsoAbbr: Transfusion
NlmId: 0417360
123:123
JrId: 7834
long title: Transfusion
short title: Transfusion (Paris)
ISSN: 
ISSN (Online): 
IsoAbbr: Transfusion (Paris)
NlmId: 0155412
123:123
JrId: 7835
long title: Transplantation proceedings
short title: Transplant Proc
ISSN: 0041-1345
ISSN (Online): 1873-2623
IsoAbbr: Transplant. Proc.
NlmId: 0243532
123:123
JrId: 7836
long title: Transplantation reviews
short title: Transplant Rev
ISSN: 0082-5948
ISSN (Online): 
IsoAbbr: Transplant Rev
NlmId: 0215244
123:123
JrId: 7837
long title: Trends in biochemical sciences
short title: Trends Biochem Sci
ISSN: 0968-0004
ISSN (Online): 
IsoAbbr: Trends Biochem. Sci.
NlmId: 7610674
123:123
JrId: 7838
long title: Transplantation
short title: Transplantation
ISSN: 0041-1337
ISSN (Online): 1534-6080
IsoAbbr: Transplantation
NlmId: 0132144
123:123
JrId: 7839
long title: Trends in genetics : TIG
short title: Trends Genet
ISSN: 0168-9525
ISSN (Online): 
IsoAbbr: Trends Genet.
NlmId: 8507085
123:123
JrId: 7840
long title: Trends in neurosciences
short title: Trends Neurosci
ISSN: 0166-2236
ISSN (Online): 1878-108X
IsoAbbr: Trends Neurosci.
NlmId: 7808616
123:123
JrId: 7841
long title: Triangle_ the Sandoz journal of medical science
short title: Triangle
ISSN: 0041-2597
ISSN (Online): 
IsoAbbr: Triangle
NlmId: 0417362
123:123
JrId: 7842
long title: Trial (Boston, Mass.)
short title: Trial
ISSN: 0041-2538
ISSN (Online): 
IsoAbbr: Trial
NlmId: 9876723
123:123
JrId: 7843
long title: La Tribuna odontologica
short title: Trib Odontol (B Aires)
ISSN: 0041-2775
ISSN (Online): 
IsoAbbr: Trib Odontol (B Aires)
NlmId: 0404556
123:123
JrId: 7844
long title: Trends in pharmacological sciences
short title: Trends Pharmacol Sci
ISSN: 0165-6147
ISSN (Online): 1873-3735
IsoAbbr: Trends Pharmacol. Sci.
NlmId: 7906158
123:123
JrId: 7845
long title: Tribuna Odontologica Do Sindicato Dos Odontologistas Do Estado Da Guanabara
short title: Trib Odontol (Guanabara)
ISSN: 
ISSN (Online): 
IsoAbbr: Trib Odontol (Guanabara)
NlmId: 9875641
123:123
JrId: 7846
long title: Tropical animal health and production
short title: Trop Anim Health Prod
ISSN: 0049-4747
ISSN (Online): 1573-7438
IsoAbbr: Trop Anim Health Prod
NlmId: 1277355
123:123
JrId: 7847
long title: Tropical diseases bulletin
short title: Trop Dis Bull
ISSN: 0041-3240
ISSN (Online): 
IsoAbbr: Trop Dis Bull
NlmId: 0410477
123:123
JrId: 7848
long title: Trustee : the journal for hospital governing boards
short title: Trustee
ISSN: 0041-3674
ISSN (Online): 
IsoAbbr: Trustee
NlmId: 21330020R
123:123
JrId: 7849
long title: Tropical doctor
short title: Trop Doct
ISSN: 0049-4755
ISSN (Online): 1758-1133
IsoAbbr: Trop Doct
NlmId: 1301706
123:123
JrId: 7850
long title: Tropical gastroenterology : official journal of the Digestive Diseases Foundation
short title: Trop Gastroenterol
ISSN: 0250-636X
ISSN (Online): 
IsoAbbr: Trop Gastroenterol
NlmId: 8107122
123:123
JrId: 7851
long title: Tropical and geographical medicine
short title: Trop Geogr Med
ISSN: 0041-3232
ISSN (Online): 
IsoAbbr: Trop Geogr Med
NlmId: 0376231
123:123
JrId: 7852
long title: Tropenmedizin und Parasitologie
short title: Tropenmed Parasitol
ISSN: 0303-4208
ISSN (Online): 
IsoAbbr: Tropenmed Parasitol
NlmId: 0423216
123:123
JrId: 7853
long title: TSitologiia i genetika
short title: Tsitol Genet
ISSN: 0564-3783
ISSN (Online): 
IsoAbbr: Tsitol. Genet.
NlmId: 0101671
123:123
JrId: 7854
long title: Tsitologiia
short title: Tsitologiia
ISSN: 0041-3771
ISSN (Online): 
IsoAbbr: Tsitologiia
NlmId: 0417363
123:123
JrId: 7855
long title: Tsurumi shigaku. Tsurumi University dental journal
short title: Tsurumi Shigaku
ISSN: 0385-020X
ISSN (Online): 
IsoAbbr: Tsurumi Shigaku
NlmId: 7700683
123:123
JrId: 7856
long title: Tubercle
short title: Tubercle
ISSN: 0041-3879
ISSN (Online): 
IsoAbbr: Tubercle
NlmId: 1273730
123:123
JrId: 7857
long title: Tuberculology and thoracic diseases
short title: Tuberculol Thorac Dis
ISSN: 
ISSN (Online): 
IsoAbbr: Tuberculol Thorac Dis
NlmId: 0243626
123:123
JrId: 7858
long title: Die Tuberkulose und ihre Grenzgebiete in Einzeldarstellungen
short title: Tuberk Grenzgeb Einzeldarst
ISSN: 
ISSN (Online): 
IsoAbbr: Tuberk Grenzgeb Einzeldarst
NlmId: 1302217
123:123
JrId: 7859
long title: Tuberkuloza
short title: Tuberkuloza
ISSN: 
ISSN (Online): 
IsoAbbr: Tuberkuloza
NlmId: 0226300
123:123
JrId: 7860
long title: Wisconsin Dental Association journal / WDA
short title: Wis Dent Assoc J
ISSN: 0887-9699
ISSN (Online): 
IsoAbbr: Wis Dent Assoc J
NlmId: 8601371
123:123
JrId: 7861
long title: Tufts dental outlook
short title: Tufts Dent Outlook
ISSN: 0041-3941
ISSN (Online): 
IsoAbbr: Tufts Dent Outlook
NlmId: 21340140R
123:123
JrId: 7862
long title: Tufts health science review
short title: Tufts Health Sci Rev
ISSN: 0041-395X
ISSN (Online): 
IsoAbbr: Tufts Health Sci Rev
NlmId: 1252155
123:123
JrId: 7863
long title: Tumori
short title: Tumori
ISSN: 0300-8916
ISSN (Online): 2038-2529
IsoAbbr: Tumori
NlmId: 0111356
123:123
JrId: 7864
long title: La Tunisie medicale
short title: Tunis Med
ISSN: 0041-4131
ISSN (Online): 
IsoAbbr: Tunis Med
NlmId: 0413766
123:123
JrId: 7865
long title: Turk hemsireler dergisi
short title: Turk Hemsire Derg
ISSN: 0254-234X
ISSN (Online): 
IsoAbbr: Turk Hemsire Derg
NlmId: 7802736
123:123
JrId: 7866
long title: Turk hijiyen ve tecrubi biyoloji dergisi
short title: Turk Hij Tecr Biyol Derg
ISSN: 0049-4844
ISSN (Online): 
IsoAbbr: Turk Hij Tecr Biyol Derg
NlmId: 7605189
123:123
JrId: 7867
long title: Turk hijiyen ve deneysel biyoloji dergisi. Turkish bulletin of hygiene and experimental biology
short title: Turk Hij Deney Biyol Derg
ISSN: 0377-9777
ISSN (Online): 
IsoAbbr: Turk Hij Deney Biyol Derg
NlmId: 7605188
123:123
JrId: 7868
long title: Turk hijiyen ve tecrubi biyoloji dergisi. Turkish bulletin of hygiene and experimental biology
short title: Turk Hij Tecr Biyol Derg
ISSN: 0049-4844
ISSN (Online): 
IsoAbbr: Turk Hij Tecr Biyol Derg
NlmId: 7802267
123:123
JrId: 7869
long title: The Turkish journal of pediatrics
short title: Turk J Pediatr
ISSN: 0041-4301
ISSN (Online): 
IsoAbbr: Turk. J. Pediatr.
NlmId: 0417505
123:123
JrId: 7870
long title: Turk Tip Cemiyeti mecmuasi
short title: Turk Tip Cemiy Mecm
ISSN: 0494-2736
ISSN (Online): 
IsoAbbr: Turk Tip Cemiy Mecm
NlmId: 7600196
123:123
JrId: 7871
long title: Turk Tip Dernegi dergisi
short title: Turk Tip Dernegi Derg
ISSN: 0377-2497
ISSN (Online): 
IsoAbbr: Turk Tip Dernegi Derg
NlmId: 7600197
123:123
JrId: 7872
long title: Today's nursing home
short title: Todays Nurs Home
ISSN: 0274-5089
ISSN (Online): 
IsoAbbr: Todays Nurs Home
NlmId: 8101403
123:123
JrId: 7873
long title: UCLA forum in medical sciences
short title: UCLA Forum Med Sci
ISSN: 0082-7134
ISSN (Online): 
IsoAbbr: UCLA Forum Med Sci
NlmId: 0067303
123:123
JrId: 7874
long title: Ugeskrift for laeger
short title: Ugeskr Laeger
ISSN: 0041-5782
ISSN (Online): 1603-6824
IsoAbbr: Ugeskr. Laeg.
NlmId: 0141730
123:123
JrId: 7875
long title: Ujcd. Union Des Jeunes Chirurgiens-Dentistes
short title: UJCD Union Jeunes Chir Dent
ISSN: 
ISSN (Online): 
IsoAbbr: UJCD Union Jeunes Chir Dent
NlmId: 9881979
123:123
JrId: 7876
long title: Ukrainskii biokhimicheskii zhurnal
short title: Ukr Biokhim Zh
ISSN: 0201-8470
ISSN (Online): 
IsoAbbr: Ukr. Biokhim. Zh.
NlmId: 7804246
123:123
JrId: 7877
long title: Ultrastructural pathology
short title: Ultrastruct Pathol
ISSN: 0191-3123
ISSN (Online): 1521-0758
IsoAbbr: Ultrastruct Pathol
NlmId: 8002867
123:123
JrId: 7878
long title: Ukrains'kyi biokhimichnyi zhurnal
short title: Ukr Biokhim Zh
ISSN: 0041-610X
ISSN (Online): 
IsoAbbr: Ukr Biokhim Zh
NlmId: 0414153
123:123
JrId: 7879
long title: The Ulster medical journal
short title: Ulster Med J
ISSN: 0041-6193
ISSN (Online): 
IsoAbbr: Ulster Med J
NlmId: 0417367
123:123
JrId: 7881
long title: Ultramicroscopy
short title: Ultramicroscopy
ISSN: 0304-3991
ISSN (Online): 1879-2723
IsoAbbr: Ultramicroscopy
NlmId: 7513702
123:123
JrId: 7882
long title: Ultrasonics
short title: Ultrasonics
ISSN: 0041-624X
ISSN (Online): 1874-9968
IsoAbbr: Ultrasonics
NlmId: 0050452
123:123
JrId: 7883
long title: Ultrasound in medicine & biology
short title: Ultrasound Med Biol
ISSN: 0301-5629
ISSN (Online): 1879-291X
IsoAbbr: Ultrasound Med Biol
NlmId: 0410553
123:123
JrId: 7884
long title: UNA communique
short title: UNA Commun
ISSN: 0162-7287
ISSN (Online): 
IsoAbbr: UNA Commun
NlmId: 7802522
123:123
JrId: 7885
long title: UNA nursing journal
short title: UNA Nurs J
ISSN: 
ISSN (Online): 
IsoAbbr: UNA Nurs J
NlmId: 21410020R
123:123
JrId: 7886
long title: Unfallchirurgie
short title: Unfallchirurgie
ISSN: 0340-2649
ISSN (Online): 
IsoAbbr: Unfallchirurgie
NlmId: 7909168
123:123
JrId: 7887
long title: Undersea biomedical research
short title: Undersea Biomed Res
ISSN: 0093-5387
ISSN (Online): 
IsoAbbr: Undersea Biomed Res
NlmId: 0421514
123:123
JrId: 7888
long title: Unfallheilkunde
short title: Unfallheilkunde
ISSN: 0341-5694
ISSN (Online): 
IsoAbbr: Unfallheilkunde
NlmId: 7612225
123:123
JrId: 7889
long title: L'union medicale du Canada
short title: Union Med Can
ISSN: 0041-6959
ISSN (Online): 
IsoAbbr: Union Med Can
NlmId: 0030444
123:123
JrId: 7890
long title: University of Michigan Medical Center journal
short title: Univ Mich Med Cent J
ISSN: 0041-9826
ISSN (Online): 
IsoAbbr: Univ Mich Med Cent J
NlmId: 0417371
123:123
JrId: 7891
long title: University of Newcastle upon Tyne medical gazette
short title: Univ Newcastle Tyne Med Gaz
ISSN: 
ISSN (Online): 
IsoAbbr: Univ Newcastle Tyne Med Gaz
NlmId: 0045472
123:123
JrId: 7892
long title: The Uttar Pradesh State dental journal : an official publication of the State U.P. Dental Branch of the Indian Dental Association
short title: Uttar Pradesh State Dent J
ISSN: 0253-8016
ISSN (Online): 
IsoAbbr: Uttar Pradesh State Dent J
NlmId: 8109330
123:123
JrId: 7893
long title: University of Toronto undergraduate dental journal
short title: Univ Toronto Undergrad Dent J
ISSN: 0042-0255
ISSN (Online): 
IsoAbbr: Univ Toronto Undergrad Dent J
NlmId: 7905911
123:123
JrId: 7894
long title: Update On Ethics
short title: Update Ethics
ISSN: 
ISSN (Online): 
IsoAbbr: Update Ethics
NlmId: 9878819
123:123
JrId: 7896
long title: Upsala journal of medical sciences
short title: Ups J Med Sci
ISSN: 0300-9734
ISSN (Online): 2000-1967
IsoAbbr: Ups. J. Med. Sci.
NlmId: 0332203
123:123
JrId: 7897
long title: Upsala journal of medical sciences. Supplement
short title: Ups J Med Sci Suppl
ISSN: 0300-9726
ISSN (Online): 
IsoAbbr: Ups J Med Sci Suppl
NlmId: 0331622
123:123
JrId: 7898
long title: Urologia internationalis
short title: Urol Int
ISSN: 0042-1138
ISSN (Online): 1423-0399
IsoAbbr: Urol. Int.
NlmId: 0417373
123:123
JrId: 7899
long title: The Urologic clinics of North America
short title: Urol Clin North Am
ISSN: 0094-0143
ISSN (Online): 1558-318X
IsoAbbr: Urol. Clin. North Am.
NlmId: 0423221
123:123
JrId: 7900
long title: Urologiia i nefrologiia
short title: Urol Nefrol (Mosk)
ISSN: 0042-1154
ISSN (Online): 
IsoAbbr: Urol Nefrol (Mosk)
NlmId: 0032352
123:123
JrId: 7901
long title: Urologic radiology
short title: Urol Radiol
ISSN: 0171-1091
ISSN (Online): 
IsoAbbr: Urol Radiol
NlmId: 7909483
123:123
JrId: 7902
long title: Ultrasonic imaging
short title: Ultrason Imaging
ISSN: 0161-7346
ISSN (Online): 1096-0910
IsoAbbr: Ultrason Imaging
NlmId: 7909167
123:123
JrId: 7903
long title: Urological research
short title: Urol Res
ISSN: 0300-5623
ISSN (Online): 1434-0879
IsoAbbr: Urol. Res.
NlmId: 0364311
123:123
JrId: 7904
long title: Der Urologe
short title: Urologe
ISSN: 
ISSN (Online): 
IsoAbbr: Urologe
NlmId: 1304107
123:123
JrId: 7905
long title: Der Urologe. Ausg. A
short title: Urologe A
ISSN: 0340-2592
ISSN (Online): 1433-0563
IsoAbbr: Urologe A
NlmId: 1304110
123:123
JrId: 7906
long title: U.S. news & world report
short title: US News World Rep
ISSN: 0041-5537
ISSN (Online): 
IsoAbbr: US News World Rep
NlmId: 9877797
123:123
JrId: 7907
long title: Urology
short title: Urology
ISSN: 0090-4295
ISSN (Online): 1527-9995
IsoAbbr: Urology
NlmId: 0366151
123:123
JrId: 7908
long title: ACRH [reports]. U.S. Atomic Energy Commission
short title: ACRH Rep
ISSN: 
ISSN (Online): 
IsoAbbr: ACRH Rep
NlmId: 0137764
123:123
JrId: 7909
long title: ANL
short title: ANL Rep
ISSN: 0192-3188
ISSN (Online): 
IsoAbbr: ANL Rep
NlmId: 21830310R
123:123
JrId: 7910
long title: BNWL [reports]. U.S. Atomic Energy Commission
short title: BNWL Rep
ISSN: 
ISSN (Online): 
IsoAbbr: BNWL Rep
NlmId: 0036320
123:123
JrId: 7911
long title: T[echnical report]. Brookhaven National Laboratory
short title: Tech Rep Brookhaven Natl Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Rep Brookhaven Natl Lab
NlmId: 21840060R
123:123
JrId: 7912
long title: CEX [reports]_ civil effects exercise. U.S. Atomic Energy Commission
short title: CEX Rep Civ Eff Exerc
ISSN: 
ISSN (Online): 
IsoAbbr: CEX Rep Civ Eff Exerc
NlmId: 21830350R
123:123
JrId: 7913
long title: ORO [reports]. U.S. Atomic Energy Commission
short title: ORO Rep
ISSN: 0272-4774
ISSN (Online): 
IsoAbbr: ORO Rep
NlmId: 21830640R
123:123
JrId: 7914
long title: HASL [reports]. U.S. Atomic Energy Commission
short title: HASL Rep
ISSN: 0498-5214
ISSN (Online): 
IsoAbbr: HASL Rep
NlmId: 21830400R
123:123
JrId: 7915
long title: IDO [reports]. U.S. Atomic Energy Commission
short title: IDO Rep
ISSN: 
ISSN (Online): 
IsoAbbr: IDO Rep
NlmId: 21830410R
123:123
JrId: 7916
long title: Fission product inhalation project [technical progress report]. Lovelace Foundation for Medical Education and Research
short title: Fission Prod Inhal Proj
ISSN: 
ISSN (Online): 
IsoAbbr: Fission Prod Inhal Proj
NlmId: 21830910R
123:123
JrId: 7917
long title: MLM [reports]. U.S. Atomic Energy Commission
short title: MLM Rep
ISSN: 
ISSN (Online): 
IsoAbbr: MLM Rep
NlmId: 21830530R
123:123
JrId: 7918
long title: SC [reports]. U.S. Atomic Energy Commission
short title: SC Rep
ISSN: 
ISSN (Online): 
IsoAbbr: SC Rep
NlmId: 21830700R
123:123
JrId: 7919
long title: UCLA [reports]. U.S. Atomic Energy Commission
short title: UCLA Rep
ISSN: 
ISSN (Online): 
IsoAbbr: UCLA Rep
NlmId: 21830740R
123:123
JrId: 7920
long title: K [reports]. U.S. Atomic Energy Commission
short title: K Rep
ISSN: 
ISSN (Online): 
IsoAbbr: K Rep
NlmId: 21830460R
123:123
JrId: 7921
long title: LA [reports]. U.S. Atomic Energy Commission
short title: LA Rep
ISSN: 
ISSN (Online): 
IsoAbbr: LA Rep
NlmId: 21830480R
123:123
JrId: 7922
long title: UR [reports]. U.S. Atomic Energy Commission
short title: UR Rep
ISSN: 
ISSN (Online): 
IsoAbbr: UR Rep
NlmId: 21830790R
123:123
JrId: 7923
long title: AMRL-TR. Aerospace Medical Research Laboratories (6570th)
short title: AMRL TR
ISSN: 
ISSN (Online): 
IsoAbbr: AMRL TR
NlmId: 0032311
123:123
JrId: 7924
long title: Technical documentary report. United States. Air Force. Systems Command. Electronic Systems Division
short title: Tech Doc Rep U S Air Force Syst Command Electron Syst Div
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Doc Rep U S Air Force Syst Command Electron Syst Div
NlmId: 22410870R
123:123
JrId: 7925
long title: U. S. medicine
short title: US Med
ISSN: 0191-6246
ISSN (Online): 
IsoAbbr: US Med
NlmId: 0243631
123:123
JrId: 7926
long title: AMD-TR [reports]. United States. Aerospace Medical Division
short title: AMD TR Rep
ISSN: 
ISSN (Online): 
IsoAbbr: AMD TR Rep
NlmId: 0047634
123:123
JrId: 7927
long title: Technical documentary report, ARL-TDR. United States. Aeromedical Research Laboratory, Holloman Air Force Base, N. M
short title: Tech Doc Rep ARL TDR
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Doc Rep ARL TDR
NlmId: 22330910R
123:123
JrId: 7928
long title: Report. U.S. Army Medical Research Laboratory
short title: Rep US Army Med Res Lab
ISSN: 0097-5362
ISSN (Online): 
IsoAbbr: Rep US Army Med Res Lab
NlmId: 22120420R
123:123
JrId: 7929
long title: Report. United States. Army Medical Research and Nutrition Laboratory, Denver
short title: Rep US Army Med Res Nutr Lab Denver
ISSN: 
ISSN (Online): 
IsoAbbr: Rep US Army Med Res Nutr Lab Denver
NlmId: 22211040R
123:123
JrId: 7930
long title: AM [reports]. United States. Office of Aviation Medicine
short title: AM Rep
ISSN: 
ISSN (Online): 
IsoAbbr: AM Rep
NlmId: 0075052
123:123
JrId: 7931
long title: NASA contractor report. NASA CR. United States. National Aeronautics and Space Administration
short title: NASA Contract Rep NASA CR
ISSN: 0565-7059
ISSN (Online): 
IsoAbbr: NASA Contract Rep NASA CR
NlmId: 21930160R
123:123
JrId: 7932
long title: NADC-MR [reports]. United States. Naval Air Development Center, Johnsville, Pa. Aerospace Medical Research Dept
short title: NADC-MR Rep
ISSN: 
ISSN (Online): 
IsoAbbr: NADC-MR Rep
NlmId: 0047422
123:123
JrId: 7933
long title: [Research reports]. Naval Medical Field Research Laboratory (Camp Lejeune, N.C.)
short title: Res Rep U S Nav Med Field Res Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Res Rep U S Nav Med Field Res Lab
NlmId: 22420690R
123:123
JrId: 7934
long title: Research and development technical report. United States. Naval Radiological Defense Laboratory, San Francisco
short title: Res Dev Tech Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Res Dev Tech Rep
NlmId: 22421000R
123:123
JrId: 7935
long title: Research report. Naval School of Aviation Medicine (U.S.)
short title: Res Rep U S Nav Sch Aviat Med
ISSN: 0099-9237
ISSN (Online): 
IsoAbbr: Res Rep U S Nav Sch Aviat Med
NlmId: 22421050R
123:123
JrId: 7936
long title: Report (U.S. Naval Submarine Medical Center)
short title: Rep US Nav Submar Med Cent
ISSN: 0730-8515
ISSN (Online): 
IsoAbbr: Rep US Nav Submar Med Cent
NlmId: 0046347
123:123
JrId: 7937
long title: Technical report: NAVTRADEVCEN. Naval Training Device Center
short title: Tech Rep NAVTRADEVCEN
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Rep NAVTRADEVCEN
NlmId: 22421090R
123:123
JrId: 7938
long title: Report. United States. Navy Experimental Diving Unit, Washington, D. C
short title: Rep US Navy Exp Diving Unit
ISSN: 
ISSN (Online): 
IsoAbbr: Rep US Navy Exp Diving Unit
NlmId: 22421120R
123:123
JrId: 7939
long title: Report - Navy Medical Neuropsychiatric Research Unit
short title: Rep Nav Med Neuropsychiatr Res Unit
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Nav Med Neuropsychiatr Res Unit
NlmId: 7706104
123:123
JrId: 7940
long title: U. S. Navy medicine
short title: US Navy Med
ISSN: 0364-6807
ISSN (Online): 
IsoAbbr: US Navy Med
NlmId: 1253474
123:123
JrId: 7941
long title: Uspekhi fiziologicheskikh nauk
short title: Usp Fiziol Nauk
ISSN: 0301-1798
ISSN (Online): 
IsoAbbr: Usp Fiziol Nauk
NlmId: 0310750
123:123
JrId: 7942
long title: Urban health
short title: Urban Health
ISSN: 0191-8257
ISSN (Online): 
IsoAbbr: Urban Health
NlmId: 0332570
123:123
JrId: 7943
long title: Uspekhi sovremennoi biologii
short title: Usp Sovrem Biol
ISSN: 0042-1324
ISSN (Online): 
IsoAbbr: Usp Sovrem Biol
NlmId: 0413771
123:123
JrId: 7944
long title: Utah nurse
short title: Utah Nurse
ISSN: 0049-5727
ISSN (Online): 
IsoAbbr: Utah Nurse
NlmId: 21430480R
123:123
JrId: 7945
long title: Vaccine
short title: Vaccine
ISSN: 0264-410X
ISSN (Online): 1873-2518
IsoAbbr: Vaccine
NlmId: 8406899
123:123
JrId: 7946
long title: Virginia dental journal
short title: Va Dent J
ISSN: 0049-6472
ISSN (Online): 
IsoAbbr: Va Dent J
NlmId: 0055616
123:123
JrId: 7947
long title: Virginia medical
short title: Va Med
ISSN: 0146-3616
ISSN (Online): 
IsoAbbr: Va Med
NlmId: 7701976
123:123
JrId: 7948
long title: Virginia medical monthly
short title: Va Med Mon (1918)
ISSN: 0042-6644
ISSN (Online): 
IsoAbbr: Va Med Mon (1918)
NlmId: 0407231
123:123
JrId: 7949
long title: Virginia nurse
short title: Va Nurse
ISSN: 0270-7780
ISSN (Online): 
IsoAbbr: Va Nurse
NlmId: 8005511
123:123
JrId: 7950
long title: Virginia nurse quarterly
short title: Va Nurse Q
ISSN: 0042-6695
ISSN (Online): 
IsoAbbr: Va Nurse Q
NlmId: 0042334
123:123
JrId: 7951
long title: Il Valsalva
short title: Valsalva
ISSN: 0042-2371
ISSN (Online): 
IsoAbbr: Valsalva
NlmId: 0417400
123:123
JrId: 7952
long title: Vardfacket
short title: Vardfacket
ISSN: 0347-0911
ISSN (Online): 
IsoAbbr: Vardfacket
NlmId: 7708473
123:123
JrId: 7953
long title: VASA. Zeitschrift fur Gefasskrankheiten
short title: Vasa
ISSN: 0301-1526
ISSN (Online): 1664-2872
IsoAbbr: VASA
NlmId: 0317051
123:123
JrId: 7954
long title: Vascular diseases
short title: Vasc Dis
ISSN: 0506-4287
ISSN (Online): 
IsoAbbr: Vasc Dis
NlmId: 0202051
123:123
JrId: 7955
long title: Vascular surgery
short title: Vasc Surg
ISSN: 0042-2835
ISSN (Online): 
IsoAbbr: Vasc Surg
NlmId: 0103277
123:123
JrId: 7956
long title: Venezuela odontologica
short title: Venez Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: Venez Odontol
NlmId: 21440530R
123:123
JrId: 7957
long title: Verhandlungen der Anatomischen Gesellschaft
short title: Verh Anat Ges
ISSN: 0066-1562
ISSN (Online): 
IsoAbbr: Verh Anat Ges
NlmId: 7501276
123:123
JrId: 7958
long title: Verhandlungen der Deutschen Gesellschaft fur Innere Medizin
short title: Verh Dtsch Ges Inn Med
ISSN: 0070-4067
ISSN (Online): 
IsoAbbr: Verh Dtsch Ges Inn Med
NlmId: 7503702
123:123
JrId: 7959
long title: Verhandlungen der Deutschen Gesellschaft fur Kreislaufforschung
short title: Verh Dtsch Ges Kreislaufforsch
ISSN: 0070-4075
ISSN (Online): 
IsoAbbr: Verh Dtsch Ges Kreislaufforsch
NlmId: 7503703
123:123
JrId: 7960
long title: Verhandlungen der Deutschen Gesellschaft fur Herz- und Kreislaufforschung
short title: Verh Dtsch Ges Herz Kreislaufforsch
ISSN: 0174-2817
ISSN (Online): 
IsoAbbr: Verh Dtsch Ges Herz Kreislaufforsch
NlmId: 8005742
123:123
JrId: 7961
long title: Verhandlungen der Deutschen Gesellschaft fur Pathologie
short title: Verh Dtsch Ges Pathol
ISSN: 0070-4113
ISSN (Online): 
IsoAbbr: Verh Dtsch Ges Pathol
NlmId: 7503704
123:123
JrId: 7962
long title: Verhandlungen der Deutschen Gesellschaft fur Rheumatologie
short title: Verh Dtsch Ges Rheumatol
ISSN: 0070-4121
ISSN (Online): 
IsoAbbr: Verh Dtsch Ges Rheumatol
NlmId: 7507680
123:123
JrId: 7963
long title: Verhandelingen - Koninklijke Academie voor Geneeskunde van Belgie
short title: Verh K Acad Geneeskd Belg
ISSN: 0302-6469
ISSN (Online): 
IsoAbbr: Verh. K. Acad. Geneeskd. Belg.
NlmId: 0413210
123:123
JrId: 7964
long title: Verhandelingen - Koninklijke Vlaamse Academie voor Geneeskunde van Belgie
short title: Verh K Vlaam Acad Geneeskd Belg
ISSN: 0300-9017
ISSN (Online): 
IsoAbbr: Verh K Vlaam Acad Geneeskd Belg
NlmId: 0413004
123:123
JrId: 7965
long title: Veroffentlichungen aus der morphologischen Pathologie
short title: Veroff Morphol Pathol
ISSN: 0372-6312
ISSN (Online): 
IsoAbbr: Veroff Morphol Pathol
NlmId: 7503946
123:123
JrId: 7966
long title: Veroffentlichungen aus der Pathologie
short title: Veroff Pathol
ISSN: 0340-241X
ISSN (Online): 
IsoAbbr: Veroff Pathol
NlmId: 7504167
123:123
JrId: 7967
long title: Virus research
short title: Virus Res
ISSN: 0168-1702
ISSN (Online): 1872-7492
IsoAbbr: Virus Res.
NlmId: 8410979
123:123
JrId: 7968
long title: Vestnik Akademii meditsinskikh nauk SSSR
short title: Vestn Akad Med Nauk SSSR
ISSN: 0002-3027
ISSN (Online): 
IsoAbbr: Vestn. Akad. Med. Nauk SSSR
NlmId: 7506153
123:123
JrId: 7969
long title: Vestnik Akademii nauk SSSR
short title: Vestn Akad Nauk SSSR
ISSN: 0002-3442
ISSN (Online): 
IsoAbbr: Vestn Akad Nauk SSSR
NlmId: 7501279
123:123
JrId: 7970
long title: Vestnik dermatologii i venerologii
short title: Vestn Dermatol Venerol
ISSN: 0042-4609
ISSN (Online): 
IsoAbbr: Vestn Dermatol Venerol
NlmId: 0414246
123:123
JrId: 7971
long title: Vestnik khirurgii imeni I. I. Grekova
short title: Vestn Khir Im I I Grek
ISSN: 0042-4625
ISSN (Online): 
IsoAbbr: Vestn. Khir. Im. I. I. Grek.
NlmId: 0411377
123:123
JrId: 7972
long title: Vard i Norden
short title: Vard Nord Utveckl Forsk
ISSN: 0107-4083
ISSN (Online): 
IsoAbbr: Vard Nord Utveckl Forsk
NlmId: 8700224
123:123
JrId: 7973
long title: Versicherungsmedizin / herausgegeben von Verband der Lebensversicherungs-Unternehmen e.V. und Verband der Privaten Krankenversicherung e.V
short title: Versicherungsmedizin
ISSN: 0933-4548
ISSN (Online): 
IsoAbbr: Versicherungsmedizin
NlmId: 8803623
123:123
JrId: 7974
long title: Vestnik Leningradskogo universiteta. Biologiia
short title: Vestn Leningr Univ Biol
ISSN: 0321-186X
ISSN (Online): 
IsoAbbr: Vestn Leningr Univ Biol
NlmId: 0414647
123:123
JrId: 7975
long title: Vestnik oftalmologii
short title: Vestn Oftalmol
ISSN: 0042-465X
ISSN (Online): 
IsoAbbr: Vestn Oftalmol
NlmId: 0415216
123:123
JrId: 7976
long title: Vestnik otorinolaringologii
short title: Vestn Otorinolaringol
ISSN: 0042-4668
ISSN (Online): 
IsoAbbr: Vestn. Otorinolaringol.
NlmId: 0416577
123:123
JrId: 7977
long title: Vestnik rentgenologii i radiologii
short title: Vestn Rentgenol Radiol
ISSN: 0042-4676
ISSN (Online): 
IsoAbbr: Vestn Rentgenol Radiol
NlmId: 0424741
123:123
JrId: 7979
long title: The Veterinary clinics of North America
short title: Vet Clin North Am
ISSN: 0091-0279
ISSN (Online): 
IsoAbbr: Vet Clin North Am
NlmId: 1247712
123:123
JrId: 7980
long title: The Veterinary clinics of North America. Large animal practice
short title: Vet Clin North Am Large Anim Pract
ISSN: 0196-9846
ISSN (Online): 
IsoAbbr: Vet Clin North Am Large Anim Pract
NlmId: 7810187
123:123
JrId: 7981
long title: The Veterinary clinics of North America. Small animal practice
short title: Vet Clin North Am Small Anim Pract
ISSN: 0195-5616
ISSN (Online): 1878-1306
IsoAbbr: Vet. Clin. North Am. Small Anim. Pract.
NlmId: 7809942
123:123
JrId: 7982
long title: Veterinary medicine, small animal clinician : VM, SAC
short title: Vet Med Small Anim Clin
ISSN: 0042-4889
ISSN (Online): 
IsoAbbr: Vet Med Small Anim Clin
NlmId: 8707901
123:123
JrId: 7983
long title: Veterinarni medicina
short title: Vet Med (Praha)
ISSN: 0375-8427
ISSN (Online): 
IsoAbbr: Vet Med (Praha)
NlmId: 0063417
123:123
JrId: 7984
long title: Veterinary pathology
short title: Vet Pathol
ISSN: 0300-9858
ISSN (Online): 1544-2217
IsoAbbr: Vet. Pathol.
NlmId: 0312020
123:123
JrId: 7985
long title: Veterinary pathology. Supplement
short title: Vet Pathol Suppl
ISSN: 0191-3808
ISSN (Online): 
IsoAbbr: Vet Pathol Suppl
NlmId: 7901021
123:123
JrId: 7986
long title: The Veterinary record
short title: Vet Rec
ISSN: 0042-4900
ISSN (Online): 2042-7670
IsoAbbr: Vet. Rec.
NlmId: 0031164
123:123
JrId: 7987
long title: The Veterinary quarterly
short title: Vet Q
ISSN: 0165-2176
ISSN (Online): 1875-5941
IsoAbbr: Vet Q
NlmId: 7909485
123:123
JrId: 7988
long title: Veterinary parasitology
short title: Vet Parasitol
ISSN: 0304-4017
ISSN (Online): 1873-2550
IsoAbbr: Vet. Parasitol.
NlmId: 7602745
123:123
JrId: 7989
long title: Veterinary and human toxicology
short title: Vet Hum Toxicol
ISSN: 0145-6296
ISSN (Online): 
IsoAbbr: Vet Hum Toxicol
NlmId: 7704194
123:123
JrId: 7990
long title: Veterinary microbiology
short title: Vet Microbiol
ISSN: 0378-1135
ISSN (Online): 1873-2542
IsoAbbr: Vet. Microbiol.
NlmId: 7705469
123:123
JrId: 7991
long title: Veterinary surgery : VS
short title: Vet Surg
ISSN: 0161-3499
ISSN (Online): 1532-950X
IsoAbbr: Vet Surg
NlmId: 8113214
123:123
JrId: 7992
long title: Viata medicala_ revista de informare profesionala si stiintifica a cadrelor medii sanitare
short title: Viata Med Rev Inf Prof Stiint Cadrelor Medii Sanit
ISSN: 
ISSN (Online): 
IsoAbbr: Viata Med Rev Inf Prof Stiint Cadrelor Medii Sanit
NlmId: 7609486
123:123
JrId: 7993
long title: The Veterinarian
short title: Veterinarian
ISSN: 
ISSN (Online): 
IsoAbbr: Veterinarian
NlmId: 21510270R
123:123
JrId: 7994
long title: Veterinary immunology and immunopathology
short title: Vet Immunol Immunopathol
ISSN: 0165-2427
ISSN (Online): 1873-2534
IsoAbbr: Vet. Immunol. Immunopathol.
NlmId: 8002006
123:123
JrId: 7995
long title: Veterinariia
short title: Veterinariia
ISSN: 0042-4846
ISSN (Online): 
IsoAbbr: Veterinariia
NlmId: 0412751
123:123
JrId: 7996
long title: Veterinary research communications
short title: Vet Res Commun
ISSN: 0165-7380
ISSN (Online): 1573-7446
IsoAbbr: Vet. Res. Commun.
NlmId: 8100520
123:123
JrId: 7997
long title: Veterinarno-meditsinski nauki
short title: Vet Med Nauki
ISSN: 0324-1068
ISSN (Online): 
IsoAbbr: Vet Med Nauki
NlmId: 0414760
123:123
JrId: 7998
long title: La Vie medicale au Canada francais
short title: Vie Med Can Fr
ISSN: 0301-1534
ISSN (Online): 
IsoAbbr: Vie Med Can Fr
NlmId: 0316264
123:123
JrId: 7999
long title: Vierteljahrsschrift fur schweizerische Sanitatsoffiziere. Journal trimestriel des officiers suisses du service de sante. Rivista trimestrale degli ufficiali sanitari svizzeri
short title: Vierteljahrsschr Schweiz Sanitatsoff
ISSN: 
ISSN (Online): 
IsoAbbr: Vierteljahrsschr Schweiz Sanitatsoff
NlmId: 0126374
123:123
JrId: 8000
long title: Vina quarterly
short title: VINA Q
ISSN: 0049-6464
ISSN (Online): 
IsoAbbr: VINA Q
NlmId: 0031221
123:123
JrId: 8001
long title: Virchows Archiv. A: Pathology. Pathologische Anatomie
short title: Virchows Arch A Pathol Pathol Anat
ISSN: 0042-6423
ISSN (Online): 
IsoAbbr: Virchows Arch A Pathol Pathol Anat
NlmId: 0141343
123:123
JrId: 8002
long title: Virchows Archiv. A, Pathological anatomy and histology
short title: Virchows Arch A Pathol Anat Histol
ISSN: 0340-1227
ISSN (Online): 
IsoAbbr: Virchows Arch A Pathol Anat Histol
NlmId: 7505137
123:123
JrId: 8003
long title: Virchows Archiv. A, Pathological anatomy and histopathology
short title: Virchows Arch A Pathol Anat Histopathol
ISSN: 0174-7398
ISSN (Online): 
IsoAbbr: Virchows Arch A Pathol Anat Histopathol
NlmId: 8302198
123:123
JrId: 8004
long title: Virchows Archiv. B: Cell pathology
short title: Virchows Arch B Cell Pathol
ISSN: 0340-6075
ISSN (Online): 
IsoAbbr: Virchows Arch B Cell Pathol
NlmId: 0437105
123:123
JrId: 8005
long title: Virologie
short title: Virologie
ISSN: 0377-8177
ISSN (Online): 
IsoAbbr: Virologie
NlmId: 7605765
123:123
JrId: 8006
long title: Virchows Archiv fur pathologische Anatomie und Physiologie und fur klinische Medizin
short title: Virchows Arch Pathol Anat Physiol Klin Med
ISSN: 0376-0081
ISSN (Online): 
IsoAbbr: Virchows Arch Pathol Anat Physiol Klin Med
NlmId: 0217007
123:123
JrId: 8007
long title: Virology monographs. Die Virusforschung in Einzeldarstellungen
short title: Virol Monogr
ISSN: 0083-6591
ISSN (Online): 
IsoAbbr: Virol Monogr
NlmId: 0170663
123:123
JrId: 8008
long title: Vital and health statistics. Series 2, Data evaluation and methods research
short title: Vital Health Stat 2
ISSN: 0083-2057
ISSN (Online): 
IsoAbbr: Vital Health Stat 2
NlmId: 0330122
123:123
JrId: 8009
long title: Vital and health statistics. Series 3, Analytical studies
short title: Vital Health Stat 3
ISSN: 0083-2065
ISSN (Online): 
IsoAbbr: Vital Health Stat 3
NlmId: 0403031
123:123
JrId: 8010
long title: Vital and health statistics. Ser. 4: Documents and committee reports
short title: Vital Health Stat 4
ISSN: 0083-2073
ISSN (Online): 
IsoAbbr: Vital Health Stat 4
NlmId: 0036665
123:123
JrId: 8011
long title: Vital and health statistics. Series 10, Data from the National Health Survey
short title: Vital Health Stat 10
ISSN: 0083-1972
ISSN (Online): 
IsoAbbr: Vital Health Stat 10
NlmId: 7604043
123:123
JrId: 8012
long title: Vital and health statistics. Series 11, Data from the national health survey
short title: Vital Health Stat 11
ISSN: 0083-1980
ISSN (Online): 
IsoAbbr: Vital Health Stat 11
NlmId: 0414007
123:123
JrId: 8013
long title: Vital and health statistics. Series 13, Data from the National Health Survey
short title: Vital Health Stat 13
ISSN: 0083-2006
ISSN (Online): 
IsoAbbr: Vital Health Stat 13
NlmId: 0403032
123:123
JrId: 8014
long title: Vital and health statistics. Series 14, Data on national health resources
short title: Vital Health Stat 14
ISSN: 0083-1999
ISSN (Online): 
IsoAbbr: Vital Health Stat 14
NlmId: 0165703
123:123
JrId: 8015
long title: Virology
short title: Virology
ISSN: 0042-6822
ISSN (Online): 1096-0341
IsoAbbr: Virology
NlmId: 0110674
123:123
JrId: 8016
long title: Uirusu
short title: Uirusu
ISSN: 0042-6857
ISSN (Online): 
IsoAbbr: Uirusu
NlmId: 0417475
123:123
JrId: 8017
long title: Virus genes
short title: Virus Genes
ISSN: 0920-8569
ISSN (Online): 1572-994X
IsoAbbr: Virus Genes
NlmId: 8803967
123:123
JrId: 8018
long title: Virus research. Supplement
short title: Virus Res Suppl
ISSN: 0921-2590
ISSN (Online): 
IsoAbbr: Virus Res Suppl
NlmId: 8611941
123:123
JrId: 8019
long title: Vision research
short title: Vision Res
ISSN: 0042-6989
ISSN (Online): 1878-5646
IsoAbbr: Vision Res.
NlmId: 0417402
123:123
JrId: 8020
long title: Vital and health statistics. Ser. 1, Programs and collection procedures
short title: Vital Health Stat 1
ISSN: 0083-2014
ISSN (Online): 
IsoAbbr: Vital Health Stat 1
NlmId: 0414006
123:123
JrId: 8021
long title: Vital speeches of the day
short title: Vital Speeches Day
ISSN: 0042-742X
ISSN (Online): 
IsoAbbr: Vital Speeches Day
NlmId: 9877798
123:123
JrId: 8022
long title: Vital and health statistics. Series 21, Data from the National Vital Statistics System
short title: Vital Health Stat 21
ISSN: 0083-2030
ISSN (Online): 
IsoAbbr: Vital Health Stat 21
NlmId: 0032510
123:123
JrId: 8023
long title: Vital and health statistics. Series 23, Data from the National Survey of Family Growth
short title: Vital Health Stat 23
ISSN: 0278-5234
ISSN (Online): 
IsoAbbr: Vital Health Stat 23
NlmId: 7901947
123:123
JrId: 8024
long title: Vitamins and hormones
short title: Vitam Horm
ISSN: 0083-6729
ISSN (Online): 
IsoAbbr: Vitam. Horm.
NlmId: 0413601
123:123
JrId: 8025
long title: Vnitrni lekarstvi
short title: Vnitr Lek
ISSN: 0042-773X
ISSN (Online): 1801-7592
IsoAbbr: Vnitr Lek
NlmId: 0413602
123:123
JrId: 8026
long title: Voeding
short title: Voeding
ISSN: 0042-7926
ISSN (Online): 
IsoAbbr: Voeding
NlmId: 0413603
123:123
JrId: 8028
long title: Voenno-meditsinskii zhurnal
short title: Voen Med Zh
ISSN: 0026-9050
ISSN (Online): 
IsoAbbr: Voen Med Zh
NlmId: 2984871R
123:123
JrId: 8029
long title: La Voix dentaire
short title: Voix Dent
ISSN: 0042-8353
ISSN (Online): 
IsoAbbr: Voix Dent
NlmId: 21530650R
123:123
JrId: 8030
long title: Vojenske zdravotnicke listy
short title: Vojen Zdrav Listy
ISSN: 0372-7025
ISSN (Online): 
IsoAbbr: Vojen Zdrav Listy
NlmId: 0230326
123:123
JrId: 8031
long title: Vojenskozdravotnicka knihovna
short title: Vojenskozdrav Knih
ISSN: 
ISSN (Online): 
IsoAbbr: Vojenskozdrav Knih
NlmId: 21530680R
123:123
JrId: 8032
long title: Vojnosanitetski pregled. Military-medical and pharmaceutical review
short title: Vojnosanit Pregl
ISSN: 0042-8450
ISSN (Online): 
IsoAbbr: Vojnosanit Pregl
NlmId: 21530700R
123:123
JrId: 8033
long title: Voluntary action leadership
short title: Volunt Action Leadersh
ISSN: 0149-6492
ISSN (Online): 
IsoAbbr: Volunt Action Leadersh
NlmId: 9878119
123:123
JrId: 8034
long title: The Volunteer leader
short title: Volunt Leader
ISSN: 0005-1861
ISSN (Online): 
IsoAbbr: Volunt Leader
NlmId: 0253612
123:123
JrId: 8035
long title: Voprosy biokhimii mozga
short title: Vopr Biokhim Mozga
ISSN: 0507-2972
ISSN (Online): 
IsoAbbr: Vopr Biokhim Mozga
NlmId: 0036162
123:123
JrId: 8036
long title: Volunteer administration
short title: Volunt Adm
ISSN: 0362-773X
ISSN (Online): 
IsoAbbr: Volunt Adm
NlmId: 9877807
123:123
JrId: 8037
long title: Klinika i lechenie zlokachestvennykh novoobrazovanii
short title: Klin Lech Zlokach Novoobraz
ISSN: 
ISSN (Online): 
IsoAbbr: Klin Lech Zlokach Novoobraz
NlmId: 0152601
123:123
JrId: 8038
long title: Voprosy kurortologii, fizioterapii, i lechebnoi fizicheskoi kultury
short title: Vopr Kurortol Fizioter Lech Fiz Kult
ISSN: 0042-8787
ISSN (Online): 
IsoAbbr: Vopr Kurortol Fizioter Lech Fiz Kult
NlmId: 2984868R
123:123
JrId: 8039
long title: Voprosy meditsinskoi khimii
short title: Vopr Med Khim
ISSN: 0042-8809
ISSN (Online): 
IsoAbbr: Vopr. Med. Khim.
NlmId: 0416601
123:123
JrId: 8040
long title: Voprosy neirokhirurgii
short title: Vopr Neirokhir
ISSN: 0042-8817
ISSN (Online): 
IsoAbbr: Vopr Neirokhir
NlmId: 0424743
123:123
JrId: 8041
long title: Voprosy okhrany materinstva i detstva
short title: Vopr Okhr Materin Det
ISSN: 0042-8825
ISSN (Online): 
IsoAbbr: Vopr Okhr Materin Det
NlmId: 0416600
123:123
JrId: 8042
long title: Voprosy onkologii
short title: Vopr Onkol
ISSN: 0507-3758
ISSN (Online): 
IsoAbbr: Vopr Onkol
NlmId: 0413775
123:123
JrId: 8043
long title: Voprosy pitaniia
short title: Vopr Pitan
ISSN: 0042-8833
ISSN (Online): 
IsoAbbr: Vopr Pitan
NlmId: 2984870R
123:123
JrId: 8044
long title: Voprosy psikhiatrii i nevropatologii_ sbornik trudov
short title: Vopr Psikhiatr Nevropatol
ISSN: 
ISSN (Online): 
IsoAbbr: Vopr Psikhiatr Nevropatol
NlmId: 21540350R
123:123
JrId: 8045
long title: Voprosy revmatizma
short title: Vopr Revm
ISSN: 0042-885X
ISSN (Online): 
IsoAbbr: Vopr Revm
NlmId: 0064753
123:123
JrId: 8046
long title: Voprosy virusologii
short title: Vopr Virusol
ISSN: 0507-4088
ISSN (Online): 
IsoAbbr: Vopr. Virusol.
NlmId: 0417337
123:123
JrId: 8047
long title: Vox sanguinis
short title: Vox Sang
ISSN: 0042-9007
ISSN (Online): 1423-0410
IsoAbbr: Vox Sang.
NlmId: 0413606
123:123
JrId: 8048
long title: Vrachebnoe delo
short title: Vrach Delo
ISSN: 0049-6804
ISSN (Online): 
IsoAbbr: Vrach Delo
NlmId: 0413607
123:123
JrId: 8049
long title: Vermont registered nurse
short title: Vt Regist Nurse
ISSN: 0191-1880
ISSN (Online): 
IsoAbbr: Vt Regist Nurse
NlmId: 7900230
123:123
JrId: 8050
long title: Vutreshni bolesti
short title: Vutr Boles
ISSN: 0506-2772
ISSN (Online): 
IsoAbbr: Vutr Boles
NlmId: 0032666
123:123
JrId: 8051
long title: Washington report on medicine & health
short title: Wash Rep Med Health
ISSN: 0043-0730
ISSN (Online): 
IsoAbbr: Wash Rep Med Health
NlmId: 0174072
123:123
JrId: 8052
long title: West Virginia dental journal
short title: W V Dent J
ISSN: 0043-3225
ISSN (Online): 
IsoAbbr: W V Dent J
NlmId: 0413776
123:123
JrId: 8053
long title: The West Virginia medical journal
short title: W V Med J
ISSN: 0043-3284
ISSN (Online): 
IsoAbbr: W V Med J
NlmId: 0413777
123:123
JrId: 8054
long title: Waking and sleeping
short title: Waking Sleeping
ISSN: 0340-0905
ISSN (Online): 
IsoAbbr: Waking Sleeping
NlmId: 7801884
123:123
JrId: 8055
long title: Way
short title: Way
ISSN: 0386-1449
ISSN (Online): 
IsoAbbr: Way
NlmId: 7910152
123:123
JrId: 8056
long title: The Washington nurse
short title: Wash Nurse
ISSN: 0734-5666
ISSN (Online): 
IsoAbbr: Wash Nurse
NlmId: 8005132
123:123
JrId: 8057
long title: Wakayama medical reports
short title: Wakayama Med Rep
ISSN: 0511-084X
ISSN (Online): 
IsoAbbr: Wakayama Med Rep
NlmId: 0413610
123:123
JrId: 8058
long title: Washington State dental journal
short title: Wash State Dent J
ISSN: 0083-7431
ISSN (Online): 
IsoAbbr: Wash State Dent J
NlmId: 21610440R
123:123
JrId: 8059
long title: Washington State journal of nursing
short title: Wash State J Nurs
ISSN: 0043-0781
ISSN (Online): 
IsoAbbr: Wash State J Nurs
NlmId: 21610460R
123:123
JrId: 8060
long title: Washington University dental journal
short title: Wash Univ Dent J
ISSN: 0049-6936
ISSN (Online): 
IsoAbbr: Wash Univ Dent J
NlmId: 21610550R
123:123
JrId: 8061
long title: The Weather vane
short title: Weather Vane
ISSN: 0043-1664
ISSN (Online): 
IsoAbbr: Weather Vane
NlmId: 21610700R
123:123
JrId: 8062
long title: The West African medical journal
short title: West Afr Med J
ISSN: 0043-3004
ISSN (Online): 
IsoAbbr: West Afr Med J
NlmId: 0417406
123:123
JrId: 8063
long title: West African journal of pharmacology and drug research
short title: West Afr J Pharmacol Drug Res
ISSN: 0303-691X
ISSN (Online): 
IsoAbbr: West Afr J Pharmacol Drug Res
NlmId: 0427176
123:123
JrId: 8064
long title: Bulletin (Western Dental Society)
short title: West Dent Soc Bull
ISSN: 
ISSN (Online): 
IsoAbbr: West Dent Soc Bull
NlmId: 9875605
123:123
JrId: 8065
long title: The West Indian medical journal
short title: West Indian Med J
ISSN: 0043-3144
ISSN (Online): 
IsoAbbr: West Indian Med J
NlmId: 0417410
123:123
JrId: 8066
long title: The Western journal of medicine
short title: West J Med
ISSN: 0093-0415
ISSN (Online): 
IsoAbbr: West. J. Med.
NlmId: 0410504
123:123
JrId: 8068
long title: Wei sheng wu xue bao = Acta microbiologica Sinica
short title: Wei Sheng Wu Xue Bao
ISSN: 0001-6209
ISSN (Online): 
IsoAbbr: Wei Sheng Wu Xue Bao
NlmId: 21610860R
123:123
JrId: 8069
long title: Western medicine_ the medical journal of the west
short title: West Med Med J West
ISSN: 0511-7712
ISSN (Online): 
IsoAbbr: West Med Med J West
NlmId: 0232025
123:123
JrId: 8070
long title: WHO chronicle
short title: WHO Chron
ISSN: 0042-9694
ISSN (Online): 
IsoAbbr: WHO Chron
NlmId: 0414010
123:123
JrId: 8071
long title: Monograph series. World Health Organization
short title: Monogr Ser World Health Organ
ISSN: 0512-3038
ISSN (Online): 
IsoAbbr: Monogr Ser World Health Organ
NlmId: 0413612
123:123
JrId: 8072
long title: Western journal of nursing research
short title: West J Nurs Res
ISSN: 0193-9459
ISSN (Online): 1552-8456
IsoAbbr: West J Nurs Res
NlmId: 7905435
123:123
JrId: 8073
long title: Public health papers
short title: Public Health Pap
ISSN: 0555-6015
ISSN (Online): 
IsoAbbr: Public Health Pap
NlmId: 0376513
123:123
JrId: 8074
long title: World Health Organization technical report series
short title: World Health Organ Tech Rep Ser
ISSN: 0512-3054
ISSN (Online): 
IsoAbbr: World Health Organ Tech Rep Ser
NlmId: 7903212
123:123
JrId: 8075
long title: World journal of surgery
short title: World J Surg
ISSN: 0364-2313
ISSN (Online): 1432-2323
IsoAbbr: World J Surg
NlmId: 7704052
123:123
JrId: 8076
long title: Wiadomosci lekarskie (Warsaw, Poland : 1960)
short title: Wiad Lek
ISSN: 0043-5147
ISSN (Online): 
IsoAbbr: Wiad. Lek.
NlmId: 9705467
123:123
JrId: 8077
long title: Wiadomosci parazytologiczne
short title: Wiad Parazytol
ISSN: 0043-5163
ISSN (Online): 
IsoAbbr: Wiad Parazytol
NlmId: 0420554
123:123
JrId: 8078
long title: Wiederherstellungschirurgie und Traumatologie. Reconstruction surgery and traumatology
short title: Wiederherstellungschir Traumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Wiederherstellungschir Traumatol
NlmId: 0136743
123:123
JrId: 8079
long title: Wiener klinische Wochenschrift
short title: Wien Klin Wochenschr
ISSN: 0043-5325
ISSN (Online): 1613-7671
IsoAbbr: Wien. Klin. Wochenschr.
NlmId: 21620870R
123:123
JrId: 8080
long title: Wiener klinische Wochenschrift. Supplementum
short title: Wien Klin Wochenschr Suppl
ISSN: 0300-5178
ISSN (Online): 
IsoAbbr: Wien Klin Wochenschr Suppl
NlmId: 0357046
123:123
JrId: 8081
long title: Wiener medizinische Wochenschrift (1946)
short title: Wien Med Wochenschr
ISSN: 0043-5341
ISSN (Online): 1563-258X
IsoAbbr: Wien Med Wochenschr
NlmId: 8708475
123:123
JrId: 8082
long title: Wiener medizinische Wochenschrift. Beihefte
short title: Wien Med Wochenschr Beih
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Med Wochenschr Beih
NlmId: 7801339
123:123
JrId: 8083
long title: Women & health
short title: Women Health
ISSN: 0363-0242
ISSN (Online): 1541-0331
IsoAbbr: Women Health
NlmId: 7608076
123:123
JrId: 8084
long title: Wiener medizinische Wochenschrift. Supplement
short title: Wien Med Wochenschr Suppl
ISSN: 0301-7826
ISSN (Online): 
IsoAbbr: Wien Med Wochenschr Suppl
NlmId: 0413007
123:123
JrId: 8085
long title: Wiener tierarztliche Monatsschrift
short title: Wien Tierarztl Monatsschr
ISSN: 0043-535X
ISSN (Online): 
IsoAbbr: Wien Tierarztl Monatsschr
NlmId: 0413611
123:123
JrId: 8086
long title: World health statistics quarterly. Rapport trimestriel de statistiques sanitaires mondiales
short title: World Health Stat Q
ISSN: 0379-8070
ISSN (Online): 
IsoAbbr: World Health Stat Q
NlmId: 7900237
123:123
JrId: 8087
long title: Wiener Zeitschrift fur innere Medizin und ihre Grenzgebiete
short title: Wien Z Inn Med
ISSN: 0043-5376
ISSN (Online): 
IsoAbbr: Wien Z Inn Med
NlmId: 7502231
123:123
JrId: 8088
long title: World hospitals
short title: World Hosp
ISSN: 0512-3135
ISSN (Online): 
IsoAbbr: World Hosp
NlmId: 0033046
123:123
JrId: 8089
long title: Wiener Zeitschrift fur Nervenheilkunde und deren Grenzgebiete
short title: Wien Z Nervenheilkd Grenzgeb
ISSN: 0043-5384
ISSN (Online): 
IsoAbbr: Wien Z Nervenheilkd Grenzgeb
NlmId: 0414001
123:123
JrId: 8090
long title: Wildlife disease
short title: Wildl Dis
ISSN: 0043-5465
ISSN (Online): 
IsoAbbr: Wildl Dis
NlmId: 0035301
123:123
JrId: 8091
long title: Wisconsin medical journal
short title: Wis Med J
ISSN: 0043-6542
ISSN (Online): 
IsoAbbr: Wis. Med. J.
NlmId: 0110663
123:123
JrId: 8092
long title: Wissenschaftliche Zeitschrift der Humboldt-Universitat zu Berlin. Mathematisch-Naturwissenschaftliche Reihe
short title: Wiss Z Humboldt Univ Berl Math Naturwiss
ISSN: 0522-9863
ISSN (Online): 
IsoAbbr: Wiss Z Humboldt Univ Berl Math Naturwiss
NlmId: 1263363
123:123
JrId: 8093
long title: The Wistar Institute symposium monograph
short title: Wistar Inst Symp Monogr
ISSN: 0084-1013
ISSN (Online): 
IsoAbbr: Wistar Inst Symp Monogr
NlmId: 0035247
123:123
JrId: 8094
long title: The Woman physician
short title: Woman Physician
ISSN: 0002-7103
ISSN (Online): 
IsoAbbr: Woman Physician
NlmId: 0324401
123:123
JrId: 8095
long title: Worcester medical news
short title: Worcester Med News
ISSN: 0043-7905
ISSN (Online): 
IsoAbbr: Worcester Med News
NlmId: 21630460R
123:123
JrId: 8096
long title: World health statistics report. Rapport de statistiques sanitaires mondiales
short title: World Health Stat Rep
ISSN: 0043-8510
ISSN (Online): 
IsoAbbr: World Health Stat Rep
NlmId: 0161006
123:123
JrId: 8097
long title: World of Irish nursing
short title: World Ir Nurs
ISSN: 0332-3056
ISSN (Online): 
IsoAbbr: World Ir Nurs
NlmId: 0323527
123:123
JrId: 8098
long title: World news on maxillofacial radiology
short title: World News Maxillofac Radiol
ISSN: 0084-2079
ISSN (Online): 
IsoAbbr: World News Maxillofac Radiol
NlmId: 1273122
123:123
JrId: 8099
long title: World review of nutrition and dietetics
short title: World Rev Nutr Diet
ISSN: 0084-2230
ISSN (Online): 1662-3975
IsoAbbr: World Rev Nutr Diet
NlmId: 0117263
123:123
JrId: 8100
long title: World's poultry science journal
short title: Worlds Poult Sci J
ISSN: 0043-9339
ISSN (Online): 
IsoAbbr: Worlds Poult Sci J
NlmId: 0033040
123:123
JrId: 8101
long title: Wyoming nurses' newsletter
short title: Wyo Nurses Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Wyo Nurses Newsl
NlmId: 9875645
123:123
JrId: 8102
long title: Xenobiotica_ the fate of foreign compounds in biological systems
short title: Xenobiotica
ISSN: 0049-8254
ISSN (Online): 1366-5928
IsoAbbr: Xenobiotica
NlmId: 1306665
123:123
JrId: 8103
long title: The Xi Psi Phi quarterly
short title: Xi Psi Phi Q
ISSN: 0049-8262
ISSN (Online): 
IsoAbbr: Xi Psi Phi Q
NlmId: 21630920R
123:123
JrId: 8104
long title: The Yale journal of biology and medicine
short title: Yale J Biol Med
ISSN: 0044-0086
ISSN (Online): 1551-4056
IsoAbbr: Yale J Biol Med
NlmId: 0417414
123:123
JrId: 8105
long title: World medical journal
short title: World Med J
ISSN: 0049-8122
ISSN (Online): 
IsoAbbr: World Med J
NlmId: 0417413
123:123
JrId: 8106
long title: Yngre laeger
short title: Yngre Laeger
ISSN: 
ISSN (Online): 
IsoAbbr: Yngre Laeger
NlmId: 1307001
123:123
JrId: 8107
long title: Yokohama medical bulletin
short title: Yokohama Med Bull
ISSN: 0044-0531
ISSN (Online): 
IsoAbbr: Yokohama Med Bull
NlmId: 0417415
123:123
JrId: 8108
long title: Yonago acta medica
short title: Yonago Acta Med
ISSN: 0513-5710
ISSN (Online): 1346-8049
IsoAbbr: Yonago Acta Med
NlmId: 0414002
123:123
JrId: 8109
long title: Yonsei medical journal
short title: Yonsei Med J
ISSN: 0513-5796
ISSN (Online): 1976-2437
IsoAbbr: Yonsei Med. J.
NlmId: 0414003
123:123
JrId: 8110
long title: Your Child Patient
short title: Your Child Patient
ISSN: 
ISSN (Online): 
IsoAbbr: Your Child Patient
NlmId: 9883822
123:123
JrId: 8111
long title: Zeitschrift fur arztliche Fortbildung (Berlin)
short title: Z Arztl Fortbild (Berl)
ISSN: 0172-8385
ISSN (Online): 
IsoAbbr: Z Arztl Fortbild (Berl)
NlmId: 0177654
123:123
JrId: 8112
long title: Zahnarzteblatt Baden-Wurttemberg
short title: Zahnarztebl Baden Wurttemb
ISSN: 0340-3017
ISSN (Online): 
IsoAbbr: Zahnarztebl Baden Wurttemb
NlmId: 7905926
123:123
JrId: 8113
long title: DICP : the annals of pharmacotherapy
short title: DICP
ISSN: 1042-9611
ISSN (Online): 
IsoAbbr: DICP
NlmId: 8904338
123:123
JrId: 8114
long title: Zeitschrift fur arztliche Fortbildung
short title: Z Arztl Fortbild (Jena)
ISSN: 0044-2178
ISSN (Online): 
IsoAbbr: Z Arztl Fortbild (Jena)
NlmId: 0414004
123:123
JrId: 8115
long title: Zeitschrift fur arztliche Fortbildung. Beiheft
short title: Z Arztl Fortbild Beih (Jena)
ISSN: 0323-8970
ISSN (Online): 
IsoAbbr: Z Arztl Fortbild Beih (Jena)
NlmId: 7905437
123:123
JrId: 8116
long title: Zeitschrift fur allgemeine Mikrobiologie
short title: Z Allg Mikrobiol
ISSN: 0044-2208
ISSN (Online): 
IsoAbbr: Z. Allg. Mikrobiol.
NlmId: 0413631
123:123
JrId: 8117
long title: Zeitschrift fur Allgemeinmedizin
short title: Z Allgemeinmed
ISSN: 0300-8673
ISSN (Online): 
IsoAbbr: Z Allgemeinmed
NlmId: 7700691
123:123
JrId: 8118
long title: Zeitschrift fur Alternsforschung
short title: Z Alternsforsch
ISSN: 0044-2224
ISSN (Online): 
IsoAbbr: Z Alternsforsch
NlmId: 0414005
123:123
JrId: 8119
long title: ZfA. Zeitschrift fur Alternsforschung
short title: ZFA
ISSN: 0044-2224
ISSN (Online): 
IsoAbbr: ZFA
NlmId: 7704731
123:123
JrId: 8120
long title: Zeitschrift fur Anatomie und Entwicklungsgeschichte
short title: Z Anat Entwicklungsgesch
ISSN: 0044-2232
ISSN (Online): 
IsoAbbr: Z Anat Entwicklungsgesch
NlmId: 7513131
123:123
JrId: 8121
long title: Zeitschrift fur Biologie
short title: Z Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Z Biol
NlmId: 1302046
123:123
JrId: 8122
long title: Zeitschrift fur Erkrankungen der Atmungsorgane
short title: Z Erkr Atmungsorgane
ISSN: 0303-657X
ISSN (Online): 
IsoAbbr: Z Erkr Atmungsorgane
NlmId: 7503239
123:123
JrId: 8123
long title: Zeitschrift fur Erkrankungen der Atmungsorgane mit Folia bronchologica
short title: Z Erkr Atmungsorgane Folia Bronchol
ISSN: 0044-2631
ISSN (Online): 
IsoAbbr: Z Erkr Atmungsorgane Folia Bronchol
NlmId: 7501670
123:123
JrId: 8124
long title: Zeitschrift fur Ernahrungswissenschaft
short title: Z Ernahrungswiss
ISSN: 0044-264X
ISSN (Online): 
IsoAbbr: Z Ernahrungswiss
NlmId: 0413632
123:123
JrId: 8125
long title: Zeitschrift fur Ernahrungswissenschaft. Journal of nutritional sciences. Supplementa
short title: Z Ernahrungswiss Suppl
ISSN: 0084-5337
ISSN (Online): 
IsoAbbr: Z Ernahrungswiss Suppl
NlmId: 0413633
123:123
JrId: 8126
long title: Zeitschrift fur experimentelle und angewandte Psychologie
short title: Z Exp Angew Psychol
ISSN: 0044-2712
ISSN (Online): 
IsoAbbr: Z Exp Angew Psychol
NlmId: 0433000
123:123
JrId: 8127
long title: Zeitschrift fur experimentelle Chirurgie
short title: Z Exp Chir
ISSN: 0323-5580
ISSN (Online): 
IsoAbbr: Z Exp Chir
NlmId: 0154510
123:123
JrId: 8128
long title: Zeitschrift fur Gastroenterologie
short title: Z Gastroenterol
ISSN: 0044-2771
ISSN (Online): 1439-7803
IsoAbbr: Z Gastroenterol
NlmId: 0033370
123:123
JrId: 8129
long title: Zeitschrift fur experimentelle Chirurgie, Transplantation, und kunstliche Organe : Organ der Sektion Experimentelle Chirurgie der Gesellschaft fur Chirurgie der DDR
short title: Z Exp Chir Transplant Kunstliche Organe
ISSN: 0232-7295
ISSN (Online): 
IsoAbbr: Z Exp Chir Transplant Kunstliche Organe
NlmId: 8302880
123:123
JrId: 8130
long title: Zeitschrift fur Geburtshilfe und Perinatologie
short title: Z Geburtshilfe Perinatol
ISSN: 0300-967X
ISSN (Online): 
IsoAbbr: Z Geburtshilfe Perinatol
NlmId: 0326205
123:123
JrId: 8131
long title: Zeitschrift fur die gesamte experimentelle Medizin einschliesslich experimentelle Chirurgie
short title: Z Gesamte Exp Med
ISSN: 0044-2534
ISSN (Online): 
IsoAbbr: Z Gesamte Exp Med
NlmId: 0325332
123:123
JrId: 8132
long title: Zeitschrift fur die gesamte Hygiene und ihre Grenzgebiete
short title: Z Gesamte Hyg
ISSN: 0049-8610
ISSN (Online): 
IsoAbbr: Z Gesamte Hyg
NlmId: 0420111
123:123
JrId: 8133
long title: Zeitschrift fur die gesamte innere Medizin und ihre Grenzgebiete
short title: Z Gesamte Inn Med
ISSN: 0044-2542
ISSN (Online): 
IsoAbbr: Z Gesamte Inn Med
NlmId: 21730470R
123:123
JrId: 8134
long title: Zeitschrift fur Haut- und Geschlechtskrankheiten
short title: Z Haut Geschlechtskr
ISSN: 0044-2844
ISSN (Online): 
IsoAbbr: Z Haut Geschlechtskr
NlmId: 0367575
123:123
JrId: 8135
long title: Zeitschrift fur Hautkrankheiten
short title: Z Hautkr
ISSN: 0301-0481
ISSN (Online): 
IsoAbbr: Z. Hautkr.
NlmId: 0367576
123:123
JrId: 8136
long title: Zeitschrift fur Hygiene und Infektionskrankheiten_ medizinische Mikrobiologie, Immunologie und Virologie
short title: Z Hyg Infektionskr
ISSN: 0340-1782
ISSN (Online): 
IsoAbbr: Z Hyg Infektionskr
NlmId: 21740090R
123:123
JrId: 8137
long title: Zeitschrift fur Immunitatsforschung, experimentelle und klinische Immunologie
short title: Z Immunitatsforsch Exp Klin Immunol
ISSN: 0300-872X
ISSN (Online): 
IsoAbbr: Z Immunitatsforsch Exp Klin Immunol
NlmId: 7608241
123:123
JrId: 8138
long title: Zeitschrift fur Immunitatsforschung. Immunobiology
short title: Z Immunitatsforsch Immunobiol
ISSN: 0340-904X
ISSN (Online): 
IsoAbbr: Z Immunitatsforsch Immunobiol
NlmId: 7608602
123:123
JrId: 8140
long title: Zeitschrift fur Kardiologie
short title: Z Kardiol
ISSN: 0300-5860
ISSN (Online): 1435-1285
IsoAbbr: Z Kardiol
NlmId: 0360430
123:123
JrId: 8141
long title: Zeitschrift fur Kardiologie. Supplementum
short title: Z Kardiol Suppl
ISSN: 0303-6308
ISSN (Online): 
IsoAbbr: Z Kardiol Suppl
NlmId: 7505145
123:123
JrId: 8142
long title: Zeitschrift fur Kinderheilkunde
short title: Z Kinderheilkd
ISSN: 0044-2917
ISSN (Online): 
IsoAbbr: Z Kinderheilkd
NlmId: 7604363
123:123
JrId: 8143
long title: Zeitschrift fur klinische Chemie und klinische Biochemie
short title: Z Klin Chem Klin Biochem
ISSN: 0044-2933
ISSN (Online): 
IsoAbbr: Z Klin Chem Klin Biochem
NlmId: 7607250
123:123
JrId: 8144
long title: Zeitschrift fur klinische Medizin
short title: Z Klin Med
ISSN: 0372-9192
ISSN (Online): 
IsoAbbr: Z Klin Med
NlmId: 0060757
123:123
JrId: 8145
long title: Zeitschrift fur klinische Psychologie und Psychotherapie
short title: Z Klin Psychol Psychother
ISSN: 0300-869X
ISSN (Online): 
IsoAbbr: Z Klin Psychol Psychother
NlmId: 1302504
123:123
JrId: 8146
long title: Zeitschrift fur klinische Psychologie, Psychopathologie und Psychotherapie / im Auftrag der Gorres-Gesellschaft
short title: Z Klin Psychol Psychopathol Psychother
ISSN: 0723-6557
ISSN (Online): 
IsoAbbr: Z Klin Psychol Psychopathol Psychother
NlmId: 8400562
123:123
JrId: 8147
long title: Zeitschrift fur Krankenpflege. Revue suisse des infirmieres
short title: Z Krankenpfl
ISSN: 0044-2941
ISSN (Online): 
IsoAbbr: Z Krankenpfl
NlmId: 8000272
123:123
JrId: 8148
long title: Zeitschrift fur Krebsforschung und klinische Onkologie. Cancer research and clinical oncology
short title: Z Krebsforsch Klin Onkol Cancer Res Clin Oncol
ISSN: 0084-5353
ISSN (Online): 
IsoAbbr: Z Krebsforsch Klin Onkol Cancer Res Clin Oncol
NlmId: 1276653
123:123
JrId: 8149
long title: Zeitschrift fur Kreislaufforschung
short title: Z Kreislaufforsch
ISSN: 0044-295X
ISSN (Online): 
IsoAbbr: Z Kreislaufforsch
NlmId: 0361356
123:123
JrId: 8150
long title: Zeitschrift fur Laryngologie, Rhinologie, Otologie und ihre Grenzgebiete
short title: Z Laryngol Rhinol Otol
ISSN: 0044-3018
ISSN (Online): 
IsoAbbr: Z Laryngol Rhinol Otol
NlmId: 0413010
123:123
JrId: 8151
long title: Zeitschrift fur Gerontologie
short title: Z Gerontol
ISSN: 0044-281X
ISSN (Online): 
IsoAbbr: Z Gerontol
NlmId: 0140107
123:123
JrId: 8152
long title: Zeitschrift fur medizinische Labortechnik
short title: Z Med Labortech
ISSN: 0044-3069
ISSN (Online): 
IsoAbbr: Z Med Labortech
NlmId: 0413636
123:123
JrId: 8153
long title: Zeitschrift fur medizinische Laboratoriumsdiagnostik
short title: Z Med Lab Diagn
ISSN: 0323-5637
ISSN (Online): 
IsoAbbr: Z Med Lab Diagn
NlmId: 7706146
123:123
JrId: 8154
long title: Zeitschrift fur medizinische Mikrobiologie und Immunologie
short title: Z Med Mikrobiol Immunol
ISSN: 0044-3077
ISSN (Online): 
IsoAbbr: Z Med Mikrobiol Immunol
NlmId: 0314554
123:123
JrId: 8155
long title: Zeitschrift fur mikroskopisch-anatomische Forschung
short title: Z Mikrosk Anat Forsch
ISSN: 0044-3107
ISSN (Online): 
IsoAbbr: Z Mikrosk Anat Forsch
NlmId: 0413637
123:123
JrId: 8156
long title: Zeitschrift fur Morphologie und Anthropologie
short title: Z Morphol Anthropol
ISSN: 0044-314X
ISSN (Online): 
IsoAbbr: Z Morphol Anthropol
NlmId: 0413640
123:123
JrId: 8157
long title: Zeitschrift fur Naturforschung. Teil B. Anorganische Chemie, organische Chemie, Biochemie, Biophysik, Biologie
short title: Z Naturforsch B
ISSN: 0044-3174
ISSN (Online): 
IsoAbbr: Z Naturforsch B
NlmId: 7801144
123:123
JrId: 8158
long title: Zeitschrift fur Lymphologie. Journal of lymphology
short title: Z Lymphol
ISSN: 0343-8554
ISSN (Online): 
IsoAbbr: Z Lymphol
NlmId: 7805527
123:123
JrId: 8159
long title: Zeitschrift fur Naturforschung. Section C: Biosciences
short title: Z Naturforsch C
ISSN: 0341-0382
ISSN (Online): 
IsoAbbr: Z. Naturforsch., C, Biosci.
NlmId: 7801143
123:123
JrId: 8160
long title: Zeitschrift fur naturwissenschaftlichmedizinische Grundlagenforschung
short title: Z Naturwiss Med Grundlagenforsch
ISSN: 0514-6461
ISSN (Online): 
IsoAbbr: Z Naturwiss Med Grundlagenforsch
NlmId: 21810020R
123:123
JrId: 8161
long title: Zeitschrift fur Neurologie
short title: Z Neurol
ISSN: 0012-1037
ISSN (Online): 
IsoAbbr: Z Neurol
NlmId: 0424070
123:123
JrId: 8162
long title: Zeitschrift fur Orthopadie und ihre Grenzgebiete
short title: Z Orthop Ihre Grenzgeb
ISSN: 0044-3220
ISSN (Online): 
IsoAbbr: Z Orthop Ihre Grenzgeb
NlmId: 1256465
123:123
JrId: 8163
long title: ZFA. Zeitschrift fur Allgemeinmedizin
short title: ZFA (Stuttgart)
ISSN: 0341-9835
ISSN (Online): 
IsoAbbr: ZFA (Stuttgart)
NlmId: 7613263
123:123
JrId: 8164
long title: The Zimbabwe nurse
short title: Zimbabwe Nurse
ISSN: 1012-9103
ISSN (Online): 
IsoAbbr: Zimbabwe Nurse
NlmId: 8411431
123:123
JrId: 8165
long title: Zeitschrift fur Parasitenkunde (Berlin, Germany)
short title: Z Parasitenkd
ISSN: 0044-3255
ISSN (Online): 
IsoAbbr: Z Parasitenkd
NlmId: 8710749
123:123
JrId: 8166
long title: Zeitschrift fur Physiotherapie
short title: Z Physiother
ISSN: 0003-9357
ISSN (Online): 
IsoAbbr: Z Physiother
NlmId: 1277604
123:123
JrId: 8167
long title: Zeitschrift fur plastische Chirurgie
short title: Z Plast Chir
ISSN: 0342-7978
ISSN (Online): 
IsoAbbr: Z Plast Chir
NlmId: 7801887
123:123
JrId: 8168
long title: Zeitschrift fur Praventivmedizin. Revue de medecine preventive
short title: Z Praventivmed
ISSN: 0044-3379
ISSN (Online): 
IsoAbbr: Z Praventivmed
NlmId: 0362555
123:123
JrId: 8169
long title: Zeitschrift fur praktische Anasthesie, Wiederbelebung und Intensivtherapie
short title: Z Prakt Anasth Wiederbeleb Intensivther
ISSN: 0300-8789
ISSN (Online): 
IsoAbbr: Z Prakt Anasth Wiederbeleb Intensivther
NlmId: 0417700
123:123
JrId: 8170
long title: Zeitschrift fur Psychologie mit Zeitschrift fur angewandte Psychologie
short title: Z Psychol Z Angew Psychol
ISSN: 0044-3409
ISSN (Online): 
IsoAbbr: Z Psychol Z Angew Psychol
NlmId: 0153706
123:123
JrId: 8171
long title: Zeitschrift fur Psychosomatische Medizin und Psychoanalyse
short title: Z Psychosom Med Psychoanal
ISSN: 0340-5613
ISSN (Online): 
IsoAbbr: Z Psychosom Med Psychoanal
NlmId: 0107166
123:123
JrId: 8172
long title: Zeitschrift fur Psychotherapie und medizinische Psychologie
short title: Z Psychother Med Psychol
ISSN: 0044-3417
ISSN (Online): 
IsoAbbr: Z Psychother Med Psychol
NlmId: 0423230
123:123
JrId: 8173
long title: Zeitschrift fur Rechtsmedizin. Journal of legal medicine
short title: Z Rechtsmed
ISSN: 0044-3433
ISSN (Online): 
IsoAbbr: Z. Rechtsmed.
NlmId: 0247437
123:123
JrId: 8174
long title: Zeitschrift fur Rheumaforschung
short title: Z Rheumaforsch
ISSN: 0044-345X
ISSN (Online): 
IsoAbbr: Z Rheumaforsch
NlmId: 0415612
123:123
JrId: 8175
long title: Zeitschrift fur Rheumatologie
short title: Z Rheumatol
ISSN: 0340-1855
ISSN (Online): 1435-1250
IsoAbbr: Z Rheumatol
NlmId: 0414162
123:123
JrId: 8176
long title: Zeitschrift fur Tierphysiologie, Tierernahrung und Futtermittelkunde
short title: Z Tierphysiol Tierernahr Futtermittelkd
ISSN: 0044-3565
ISSN (Online): 
IsoAbbr: Z Tierphysiol Tierernahr Futtermittelkd
NlmId: 0033335
123:123
JrId: 8177
long title: Zeitschrift fur Tierpsychologie
short title: Z Tierpsychol
ISSN: 0044-3573
ISSN (Online): 
IsoAbbr: Z Tierpsychol
NlmId: 0033336
123:123
JrId: 8178
long title: Zeitschrift fur Tierzuchtung und Zuchtungsbiologie : Organ der Reichsarbeitsgemeinschaft Tierzucht im Forschungsdienst
short title: Z Tierzuecht Zuechtungsbiol
ISSN: 0044-3581
ISSN (Online): 
IsoAbbr: Z Tierzuecht Zuechtungsbiol
NlmId: 0107652
123:123
JrId: 8179
long title: Zeitschrift fur Tropenmedizin und Parasitologie
short title: Z Tropenmed Parasitol
ISSN: 0044-359X
ISSN (Online): 
IsoAbbr: Z Tropenmed Parasitol
NlmId: 0423231
123:123
JrId: 8180
long title: Zeitschrift fur Tuberkulose und Erkrankungen der Thoraxorgane
short title: Z Tuberk Erkr Thoraxorg
ISSN: 0373-0050
ISSN (Online): 
IsoAbbr: Z Tuberk Erkr Thoraxorg
NlmId: 0216147
123:123
JrId: 8181
long title: Zeitschrift fur Unfallmedizin und Berufskrankheiten. Revue de medecine des accidents et des maladies professionelles
short title: Z Unfallmed Berufskr
ISSN: 0044-3603
ISSN (Online): 
IsoAbbr: Z Unfallmed Berufskr
NlmId: 0033334
123:123
JrId: 8182
long title: Zeitschrift fur Unfallchirurgie, Versicherungsmedizin und Berufskrankheiten : offizielles Organ der Schweizerischen Gesellschaft fur Unfallmedizin und Berufskrankheiten = Revue de traumatologie, d'assicurologie et des maladies professio...
short title: Z Unfallchir Versicherungsmed Berufskr
ISSN: 0254-6310
ISSN (Online): 
IsoAbbr: Z Unfallchir Versicherungsmed Berufskr
NlmId: 8304632
123:123
JrId: 8183
long title: Zeitschrift fur Urologie und Nephrologie
short title: Z Urol Nephrol
ISSN: 0044-3611
ISSN (Online): 
IsoAbbr: Z Urol Nephrol
NlmId: 0413643
123:123
JrId: 8184
long title: Zeitschrift fur Vererbungslehre
short title: Z Vererbungsl
ISSN: 0372-8609
ISSN (Online): 
IsoAbbr: Z. Vererbungsl.
NlmId: 0125052
123:123
JrId: 8185
long title: Zeitschrift fur Versuchstierkunde
short title: Z Versuchstierkd
ISSN: 0044-3697
ISSN (Online): 
IsoAbbr: Z Versuchstierkd
NlmId: 0413644
123:123
JrId: 8186
long title: Zeitschrift fur Vitamin-, Hormon- und Fermentforschung
short title: Z Vitam Horm Fermentforsch
ISSN: 0373-0220
ISSN (Online): 
IsoAbbr: Z Vitam Horm Fermentforsch
NlmId: 21810150R
123:123
JrId: 8187
long title: Zeitschrift fur wissenschaftliche Mikroskopie und mikroskopische Technik
short title: Z Wiss Mikrosk
ISSN: 0373-031X
ISSN (Online): 
IsoAbbr: Z Wiss Mikrosk
NlmId: 1306536
123:123
JrId: 8188
long title: Zeitschrift fur Zellforschung und mikroskopische Anatomie (Vienna, Austria : 1948)
short title: Z Zellforsch Mikrosk Anat
ISSN: 0340-0336
ISSN (Online): 
IsoAbbr: Z Zellforsch Mikrosk Anat
NlmId: 7503955
123:123
JrId: 8189
long title: Zacchia
short title: Zacchia
ISSN: 0044-1570
ISSN (Online): 
IsoAbbr: Zacchia
NlmId: 0312464
123:123
JrId: 8190
long title: Zahn-, Mund-, und Kieferheilkunde mit Zentralblatt
short title: Zahn Mund Kieferheilkd Zentralbl
ISSN: 0303-6464
ISSN (Online): 
IsoAbbr: Zahn Mund Kieferheilkd Zentralbl
NlmId: 0434643
123:123
JrId: 8191
long title: Zahnarztlicher Gesundheitsdienst : offizielles Organ des Bundesverbandes der Zahnarzte des Offentlichen Gesundheitsdienstes E.V
short title: Zahnarztl Gesundheitsdienst
ISSN: 0340-5478
ISSN (Online): 
IsoAbbr: Zahnarztl Gesundheitsdienst
NlmId: 8219375
123:123
JrId: 8192
long title: Zahnarztliche Mitteilungen
short title: Zahnarztl Mitt
ISSN: 0044-1643
ISSN (Online): 
IsoAbbr: Zahnarztl Mitt
NlmId: 0422566
123:123
JrId: 8193
long title: Zahnarztliche Nachrichten Sudwurttemburg-Hohenzollern
short title: Zahnarztl Nachr Sudwurttemb
ISSN: 
ISSN (Online): 
IsoAbbr: Zahnarztl Nachr Sudwurttemb
NlmId: 9875609
123:123
JrId: 8194
long title: Zahnarztliche Praxis
short title: Zahnarztl Prax
ISSN: 0044-1651
ISSN (Online): 
IsoAbbr: Zahnarztl Prax
NlmId: 0413626
123:123
JrId: 8195
long title: Zahnarztliche Praxisfuhrung
short title: Zahnarztl Praxisfuhr
ISSN: 
ISSN (Online): 
IsoAbbr: Zahnarztl Praxisfuhr
NlmId: 9875606
123:123
JrId: 8196
long title: Zahnarztliche Rundschau
short title: Zahnarztl Rundsch
ISSN: 0372-7963
ISSN (Online): 
IsoAbbr: Zahnarztl Rundsch
NlmId: 0171530
123:123
JrId: 8197
long title: Zahnarztliche Welt, zahnarztliche Rundschau, ZWR, vereinigt mit Zahnarztliche Reform
short title: Zahnarztl Welt Zahnarztl Rundsch ZWR Zahnarztl Reform
ISSN: 0301-1607
ISSN (Online): 
IsoAbbr: Zahnarztl Welt Zahnarztl Rundsch ZWR Zahnarztl Reform
NlmId: 0171440
123:123
JrId: 8198
long title: Der Zahnarzt_ Colloquium med. dent
short title: Zahnarzt
ISSN: 0044-1678
ISSN (Online): 
IsoAbbr: Zahnarzt
NlmId: 0213554
123:123
JrId: 8199
long title: Zahntechnik_ Zeitschrift fur Theorie und Praxis der wissenschaftlichen Zahntechnik
short title: Zahntechnik (Berl)
ISSN: 0513-7926
ISSN (Online): 
IsoAbbr: Zahntechnik (Berl)
NlmId: 0413630
123:123
JrId: 8200
long title: Zahntechnik (Zurich, Switzerland)
short title: Zahntechnik (Zur)
ISSN: 0044-1686
ISSN (Online): 
IsoAbbr: Zahntechnik (Zur)
NlmId: 9200094
123:123
JrId: 8202
long title: The Zambia nurse journal
short title: Zambia Nurse J
ISSN: 
ISSN (Online): 
IsoAbbr: Zambia Nurse J
NlmId: 0235147
123:123
JrId: 8203
long title: Zambia nurse (Kitwe, Zambia : 1978)
short title: Zambia Nurse
ISSN: 0044-1740
ISSN (Online): 
IsoAbbr: Zambia Nurse
NlmId: 8303035
123:123
JrId: 8204
long title: Zdravotnicke aktuality,
short title: Zdrav Aktual
ISSN: 
ISSN (Online): 
IsoAbbr: Zdrav Aktual
NlmId: 21730190R
123:123
JrId: 8205
long title: Zdravotnicka pracovnice
short title: Zdrav Prac
ISSN: 0049-8572
ISSN (Online): 
IsoAbbr: Zdrav Prac
NlmId: 8102057
123:123
JrId: 8206
long title: Zdravstveni vestnik
short title: Zdrav Vestn
ISSN: 0350-0063
ISSN (Online): 
IsoAbbr: Zdrav Vestn
NlmId: 21730250R
123:123
JrId: 8208
long title: Zdravookhranenie Rossiiskoi Federatsii / Ministerstvo zdravookhraneniia RSFSR
short title: Zdravookhr Ross Fed
ISSN: 0044-197X
ISSN (Online): 
IsoAbbr: Zdravookhr Ross Fed
NlmId: 8707911
123:123
JrId: 8209
long title: Zdravookhranenie Kirgizii
short title: Zdravookhr Kirg
ISSN: 0132-8867
ISSN (Online): 
IsoAbbr: Zdravookhr Kirg
NlmId: 0437115
123:123
JrId: 8210
long title: Zdrowie publiczne / Polskie Towarzystwo Higjeniczne
short title: Zdrow Publiczne
ISSN: 0044-2011
ISSN (Online): 
IsoAbbr: Zdrow Publiczne
NlmId: 8707912
123:123
JrId: 8211
long title: Zentralblatt fur allgemeine Pathologie und pathologische Anatomie
short title: Zentralbl Allg Pathol
ISSN: 0044-4030
ISSN (Online): 
IsoAbbr: Zentralbl Allg Pathol
NlmId: 9105593
123:123
JrId: 8212
long title: Zentralblatt fur Arbeitsmedizin und Arbeitsschutz
short title: Zentralbl Arbeitsmed
ISSN: 0044-4049
ISSN (Online): 
IsoAbbr: Zentralbl Arbeitsmed
NlmId: 7610692
123:123
JrId: 8213
long title: Zentralblatt fur Arbeitsmedizin, Arbeitsschutz und Prophylaxe
short title: Zentralbl Arbeitsmed Arbeitsschutz Prophyl
ISSN: 0340-7047
ISSN (Online): 
IsoAbbr: Zentralbl Arbeitsmed Arbeitsschutz Prophyl
NlmId: 7610693
123:123
JrId: 8214
long title: Zentralblatt fur Arbeitsmedizin, Arbeitsschutz, Prophylaxe und Ergonomie
short title: Zentralbl Arbeitsmed Arbeitsschutz Prophyl Ergonomie
ISSN: 
ISSN (Online): 
IsoAbbr: Zentralbl Arbeitsmed Arbeitsschutz Prophyl Ergonomie
NlmId: 8006595
123:123
JrId: 8215
long title: Zentralblatt fur Mikrobiologie
short title: Zentralbl Mikrobiol
ISSN: 0232-4393
ISSN (Online): 
IsoAbbr: Zentralbl. Mikrobiol.
NlmId: 8209932
123:123
JrId: 8216
long title: Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. Zweite naturwissenschaftliche Abteilung: Mikrobiologie der Landwirtschaft der Technologie und des Umweltschutzes
short title: Zentralbl Bakteriol Naturwiss
ISSN: 0323-6056
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Naturwiss
NlmId: 8000422
123:123
JrId: 8217
long title: Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. 1. Abt. Medizinisch-hygienische Bakteriologie, Virusforschung und Parasitologie. Originale
short title: Zentralbl Bakteriol Orig
ISSN: 0372-8110
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Orig
NlmId: 0337744
123:123
JrId: 8218
long title: Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. Erste Abteilung Originale. Reihe A: Medizinische Mikrobiologie und Parasitologie
short title: Zentralbl Bakteriol Orig A
ISSN: 0300-9688
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Orig A
NlmId: 0331570
123:123
JrId: 8219
long title: Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. Erste Abteilung Originale. Reihe B: Hygiene, praventive Medizin
short title: Zentralbl Bakteriol Orig B
ISSN: 0300-9661
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Orig B
NlmId: 1306477
123:123
JrId: 8220
long title: Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. Erste Abteilung Originale. Reihe B: Hygiene, Betriebshygiene, praventive Medizin
short title: Zentralbl Bakteriol B
ISSN: 0300-9661
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol B
NlmId: 7809115
123:123
JrId: 8221
long title: Zentralblatt fur Bakteriologie, Mikrobiologie, und Hygiene. Series A, Medical microbiology, infectious diseases, virology, parasitology
short title: Zentralbl Bakteriol Mikrobiol Hyg A
ISSN: 0176-6724
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Mikrobiol Hyg A
NlmId: 8403032
123:123
JrId: 8222
long title: Zentralblatt fur Bakteriologie, Mikrobiologie und Hygiene. Serie B, Umwelthygiene, Krankenhaushygiene, Arbeitshygiene, praventive Medizin
short title: Zentralbl Bakteriol Mikrobiol Hyg B
ISSN: 0932-6073
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Mikrobiol Hyg B
NlmId: 8606774
123:123
JrId: 8223
long title: Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. Zweite naturwissenschaftliche Abt.: Allgemeine, landwirtschaftliche und technische Mikrobiologie
short title: Zentralbl Bakteriol Parasitenkd Infektionskr Hyg
ISSN: 0044-4057
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Parasitenkd Infektionskr Hyg
NlmId: 0414371
123:123
JrId: 8224
long title: Zentralblatt fur biologische Aerosolforschung
short title: Zentralbl Biol Aerosolforsch
ISSN: 0514-7107
ISSN (Online): 
IsoAbbr: Zentralbl Biol Aerosolforsch
NlmId: 0121500
123:123
JrId: 8225
long title: Zentralblatt fur Chirurgie
short title: Zentralbl Chir
ISSN: 0044-409X
ISSN (Online): 1438-9592
IsoAbbr: Zentralbl Chir
NlmId: 0413645
123:123
JrId: 8228
long title: Zentralblatt fur Bakteriologie. 1. Abt. Originale. A: Medizinische Mikrobiologie, Infektionskrankheiten und Parasitologie
short title: Zentralbl Bakteriol A
ISSN: 0172-5599
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol A
NlmId: 8005748
123:123
JrId: 8229
long title: Zentralblatt fur Bakteriologie. 1. Abt. Originale B, Hygiene, Krankenhaushygiene, Betriebshygiene, praventive Medizin
short title: Zentralbl Bakteriol B
ISSN: 0172-5602
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol B
NlmId: 8005749
123:123
JrId: 8231
long title: Zentralblatt fur Gynakologie
short title: Zentralbl Gynakol
ISSN: 0044-4197
ISSN (Online): 
IsoAbbr: Zentralbl Gynakol
NlmId: 21820100R
123:123
JrId: 8232
long title: Zentralblatt fur Neurochirurgie
short title: Zentralbl Neurochir
ISSN: 0044-4251
ISSN (Online): 1438-9746
IsoAbbr: Zentralbl. Neurochir.
NlmId: 0413646
123:123
JrId: 8233
long title: Zentralblatt fur Phlebologie
short title: Zentralbl Phlebol
ISSN: 0044-426X
ISSN (Online): 
IsoAbbr: Zentralbl Phlebol
NlmId: 0317055
123:123
JrId: 8234
long title: Zentralblatt fur Veterinarmedizin. Reihe A
short title: Zentralbl Veterinarmed A
ISSN: 0514-7158
ISSN (Online): 
IsoAbbr: Zentralbl Veterinarmed A
NlmId: 0331323
123:123
JrId: 8235
long title: Zentralblatt fur Veterinarmedizin. Reihe B. Journal of veterinary medicine. Series B
short title: Zentralbl Veterinarmed B
ISSN: 0514-7166
ISSN (Online): 
IsoAbbr: Zentralblatt Veterinarmedizin Reihe B
NlmId: 0331325
123:123
JrId: 8236
long title: Zentralblatt fur Veterinarmedizin. Reihe C: Anatomie, Histologie, Embryologie
short title: Zentralbl Veterinarmed C
ISSN: 0300-8649
ISSN (Online): 
IsoAbbr: Zentralbl Veterinarmed C
NlmId: 0331326
123:123
JrId: 8237
long title: Zimbabwe Rhodesia Nurse
short title: Zimbabwe Rhod Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Zimbabwe Rhod Nurse
NlmId: 9878612
123:123
JrId: 8238
long title: Zhurnal eksperimental'noi i klinicheskoi meditsiny
short title: Zh Eksp Klin Med
ISSN: 0514-7484
ISSN (Online): 
IsoAbbr: Zh Eksp Klin Med
NlmId: 0420120
123:123
JrId: 8239
long title: Zhurnal evoliutsionnoi biokhimii i fiziologii
short title: Zh Evol Biokhim Fiziol
ISSN: 0044-4529
ISSN (Online): 
IsoAbbr: Zh. Evol. Biokhim. Fiziol.
NlmId: 21820250R
123:123
JrId: 8240
long title: Zhurnal mikrobiologii, epidemiologii, i immunobiologii
short title: Zh Mikrobiol Epidemiol Immunobiol
ISSN: 0372-9311
ISSN (Online): 
IsoAbbr: Zh. Mikrobiol. Epidemiol. Immunobiol.
NlmId: 0415217
123:123
JrId: 8241
long title: Zhurnal nevropatologii i psikhiatrii imeni S.S. Korsakova (Moscow, Russia : 1952)
short title: Zh Nevropatol Psikhiatr Im S S Korsakova
ISSN: 0044-4588
ISSN (Online): 
IsoAbbr: Zh Nevropatol Psikhiatr Im S S Korsakova
NlmId: 8710066
123:123
JrId: 8242
long title: Zhurnal voprosy neirokhirurgii imeni N. N. Burdenko
short title: Zh Vopr Neirokhir Im N N Burdenko
ISSN: 0042-8817
ISSN (Online): 
IsoAbbr: Zh Vopr Neirokhir Im N N Burdenko
NlmId: 7809757
123:123
JrId: 8243
long title: WHO offset publication
short title: WHO Offset Publ
ISSN: 0303-7878
ISSN (Online): 
IsoAbbr: WHO Offset Publ
NlmId: 0434640
123:123
JrId: 8244
long title: Zhurnal obshchei biologii
short title: Zh Obshch Biol
ISSN: 0044-4596
ISSN (Online): 
IsoAbbr: Zh. Obshch. Biol.
NlmId: 0424252
123:123
JrId: 8245
long title: Zbornik. Vojnomedicinska akademija (Yugoslavia)
short title: Zb Vojnomed Akad
ISSN: 0513-3696
ISSN (Online): 
IsoAbbr: Zb Vojnomed Akad
NlmId: 0003044
123:123
JrId: 8246
long title: Y [report]. U.S. Atomic Energy Commission
short title: Y Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Y Rep
NlmId: 21830830R
123:123
JrId: 8247
long title: Zhurnal ushnykh, nosovykh i gorlovykh boleznei = The journal of otology, rhinology, and laryngologie [sic]
short title: Zh Ushn Nos Gorl Bolezn
ISSN: 0044-4650
ISSN (Online): 
IsoAbbr: Zh Ushn Nos Gorl Bolezn
NlmId: 9427210
123:123
JrId: 8248
long title: Zhurnal vysshei nervnoi deiatelnosti imeni I P Pavlova
short title: Zh Vyssh Nerv Deiat Im I P Pavlova
ISSN: 0044-4677
ISSN (Online): 
IsoAbbr: Zh Vyssh Nerv Deiat Im I P Pavlova
NlmId: 9421551
123:123
JrId: 8249
long title: Zobozdravstveni vestnik
short title: Zobozdrav Vestn
ISSN: 0044-4928
ISSN (Online): 
IsoAbbr: Zobozdrav Vestn
NlmId: 0417422
123:123
JrId: 8250
long title: Zoonoses research
short title: Zoonoses Res
ISSN: 0514-4019
ISSN (Online): 
IsoAbbr: Zoonoses Res
NlmId: 21820410R
123:123
JrId: 8251
long title: Annals of the Medical Section of the Polish Academy of Sciences
short title: Ann Med Sect Pol Acad Sci
ISSN: 0048-4733
ISSN (Online): 
IsoAbbr: Ann Med Sect Pol Acad Sci
NlmId: 7505203
123:123
JrId: 8252
long title: Yeast (Chichester, England)
short title: Yeast
ISSN: 0749-503X
ISSN (Online): 1097-0061
IsoAbbr: Yeast
NlmId: 8607637
123:123
JrId: 8253
long title: Ghana medical journal
short title: Ghana Med J
ISSN: 0016-9560
ISSN (Online): 
IsoAbbr: Ghana Med J
NlmId: 0073210
123:123
JrId: 8254
long title: International journal of health education
short title: Int J Health Educ
ISSN: 0020-7306
ISSN (Online): 
IsoAbbr: Int J Health Educ
NlmId: 0374721
123:123
JrId: 8255
long title: Medical journal of Zambia
short title: Med J Zambia
ISSN: 0047-651X
ISSN (Online): 
IsoAbbr: Med J Zambia
NlmId: 0251103
123:123
JrId: 8256
long title: Nigerian medical journal : journal of the Nigeria Medical Association
short title: Niger Med J
ISSN: 0300-1652
ISSN (Online): 2229-774X
IsoAbbr: Niger Med J
NlmId: 0315137
123:123
JrId: 8257
long title: Papua and New Guinea medical journal
short title: P N G Med J
ISSN: 0031-1480
ISSN (Online): 
IsoAbbr: P N G Med J
NlmId: 0376417
123:123
JrId: 8258
long title: Revue d'epidemiologie, medecine sociale et sante publique
short title: Rev Epidemiol Med Soc Sante Publique
ISSN: 0035-2438
ISSN (Online): 
IsoAbbr: Rev Epidemiol Med Soc Sante Publique
NlmId: 7608204
123:123
JrId: 8259
long title: Sozial- und Praventivmedizin
short title: Soz Praventivmed
ISSN: 0303-8408
ISSN (Online): 1420-911X
IsoAbbr: Soz Praventivmed
NlmId: 7502479
123:123
JrId: 8260
long title: Zeitschrift fur Kinderchirurgie : organ der Deutschen, der Schweizerischen und der Osterreichischen Gesellschaft fur Kinderchirurgie = Surgery in infancy and childhood
short title: Z Kinderchir
ISSN: 0174-3082
ISSN (Online): 
IsoAbbr: Z Kinderchir
NlmId: 8103794
123:123
JrId: 8261
long title: Zeitschrift fur Kinder- und Jugendpsychiatrie
short title: Z Kinder Jugendpsychiatr
ISSN: 0301-6811
ISSN (Online): 
IsoAbbr: Z Kinder Jugendpsychiatr
NlmId: 0410336
123:123
JrId: 8262
long title: Water, air, and soil pollution
short title: Water Air Soil Pollut
ISSN: 0049-6979
ISSN (Online): 
IsoAbbr: Water Air Soil Pollut
NlmId: 0312676
123:123
JrId: 8263
long title: Work, environment, health
short title: Work Environ Health
ISSN: 0300-3221
ISSN (Online): 
IsoAbbr: Work Environ Health
NlmId: 7511561
123:123
JrId: 8264
long title: Zeitschrift fur Lebensmittel-Untersuchung und -Forschung
short title: Z Lebensm Unters Forsch
ISSN: 0044-3026
ISSN (Online): 
IsoAbbr: Z Lebensm Unters Forsch
NlmId: 7509812
123:123
JrId: 8265
long title: Annales de droit international medical
short title: Ann Droit Int Med
ISSN: 0517-8517
ISSN (Online): 
IsoAbbr: Ann Droit Int Med
NlmId: 14940460R
123:123
JrId: 8266
long title: Zeitschrift fur Kinderchirurgie und Grenzgebiete
short title: Z Kinderchir Grenzgeb
ISSN: 0044-2909
ISSN (Online): 
IsoAbbr: Z Kinderchir Grenzgeb
NlmId: 0413634
123:123
JrId: 8267
long title: The Year in immunology
short title: Year Immunol
ISSN: 0256-2308
ISSN (Online): 
IsoAbbr: Year Immunol.
NlmId: 8403229
123:123
JrId: 8268
long title: ZWR
short title: ZWR
ISSN: 0044-166X
ISSN (Online): 
IsoAbbr: ZWR
NlmId: 0233767
123:123
JrId: 8269
long title: Zeitschrift fur Gastroenterologie. Verhandlungsband
short title: Z Gastroenterol Verh
ISSN: 0172-8504
ISSN (Online): 
IsoAbbr: Z Gastroenterol Verh
NlmId: 1256344
123:123
JrId: 8270
long title: Yakubutsu, seishin, kodo = Japanese journal of psychopharmacology
short title: Yakubutsu Seishin Kodo
ISSN: 0285-5313
ISSN (Online): 
IsoAbbr: Yakubutsu Seishin Kodo
NlmId: 8211681
123:123
JrId: 8271
long title: Zeitschrift fur Stomatologie (1984)
short title: Z Stomatol
ISSN: 0175-7784
ISSN (Online): 
IsoAbbr: Z Stomatol
NlmId: 8408177
123:123
JrId: 8272
long title: Somatosensory & motor research
short title: Somatosens Mot Res
ISSN: 0899-0220
ISSN (Online): 1369-1651
IsoAbbr: Somatosens Mot Res
NlmId: 8904127
123:123
JrId: 8277
long title: Philosophical transactions of the Royal Society of London. Series B, Biological sciences
short title: Philos Trans R Soc Lond B Biol Sci
ISSN: 0962-8436
ISSN (Online): 1471-2970
IsoAbbr: Philos. Trans. R. Soc. Lond., B, Biol. Sci.
NlmId: 7503623
123:123
JrId: 8280
long title: European journal of phycology
short title: Eur J Phycol
ISSN: 0967-0262
ISSN (Online): 1469-4433
IsoAbbr: Eur. J. Phycol.
NlmId: 100939802
123:123
JrId: 8281
long title: Plant science : an international journal of experimental plant biology
short title: Plant Sci
ISSN: 0168-9452
ISSN (Online): 1873-2259
IsoAbbr: Plant Sci.
NlmId: 9882015
123:123
JrId: 8282
long title: Journal of evolutionary biology
short title: J Evol Biol
ISSN: 1010-061X
ISSN (Online): 1420-9101
IsoAbbr: J. Evol. Biol.
NlmId: 8809954
123:123
JrId: 8283
long title: Receptors & channels
short title: Receptors Channels
ISSN: 1060-6823
ISSN (Online): 1607-856X
IsoAbbr: Recept. Channels
NlmId: 9315376
123:123
JrId: 8284
long title: Journal of phycology
short title: J Phycol
ISSN: 0022-3646
ISSN (Online): 
IsoAbbr: J. Phycol.
NlmId: 9882935
123:123
JrId: 8285
long title: Neuroscience research communications
short title: Neurosci Res Commun
ISSN: 0893-6609
ISSN (Online): 
IsoAbbr: Neurosci. Res. Commun.
NlmId: 8804150
123:123
JrId: 8287
long title: Biological journal of the Linnean Society. Linnean Society of London
short title: Biol J Linn Soc Lond
ISSN: 0024-4066
ISSN (Online): 
IsoAbbr: Biol. J. Linn. Soc. Lond.
NlmId: 9877437
123:123
JrId: 8291
long title: In vitro cellular & developmental biology. Plant : journal of the Tissue Culture Association
short title: In Vitro Cell Dev Biol Plant
ISSN: 1054-5476
ISSN (Online): 
IsoAbbr: In Vitro Cell. Dev. Biol., Plant
NlmId: 9112624
123:123
JrId: 8293
long title: Polar biology
short title: Polar Biol
ISSN: 0722-4060
ISSN (Online): 
IsoAbbr: Polar Biol.
NlmId: 9879958
123:123
JrId: 8294
long title: Sexual plant reproduction
short title: Sex Plant Reprod
ISSN: 0934-0882
ISSN (Online): 1432-2145
IsoAbbr: Sex. Plant Reprod.
NlmId: 100955730
123:123
JrId: 8295
long title: TAG. Theoretical and applied genetics. Theoretische und angewandte Genetik
short title: Theor Appl Genet
ISSN: 0040-5752
ISSN (Online): 1432-2242
IsoAbbr: Theor. Appl. Genet.
NlmId: 0145600
123:123
JrId: 8299
long title: American demographics
short title: Am Demogr
ISSN: 0163-4089
ISSN (Online): 
IsoAbbr: Am Demogr
NlmId: 9878837
123:123
JrId: 8301
long title: American libraries
short title: Am Libr
ISSN: 0002-9769
ISSN (Online): 
IsoAbbr: Am Libr
NlmId: 0230462
123:123
JrId: 8327
long title: The British journal of family planning
short title: Br J Fam Plann
ISSN: 0144-8625
ISSN (Online): 
IsoAbbr: Br J Fam Plann
NlmId: 8000474
123:123
JrId: 8334
long title: Mental and physical disability law reporter
short title: Ment Phys Disabil Law Rep
ISSN: 0883-7902
ISSN (Online): 
IsoAbbr: Ment Phys Disabil Law Rep
NlmId: 8502923
123:123
JrId: 8373
long title: Genus
short title: Genus
ISSN: 0016-6987
ISSN (Online): 
IsoAbbr: Genus
NlmId: 17120050R
123:123
JrId: 8407
long title: Library technology reports
short title: Libr Technol Rep
ISSN: 0024-2586
ISSN (Online): 
IsoAbbr: Libr Technol Rep
NlmId: 57630720R
123:123
JrId: 8410
long title: Library resources & technical services
short title: Libr Resour Tech Serv
ISSN: 0024-2527
ISSN (Online): 
IsoAbbr: Libr Resour Tech Serv
NlmId: 57920670R
123:123
JrId: 8415
long title: Monthly vital statistics report
short title: Mon Vital Stat Rep
ISSN: 0364-0396
ISSN (Online): 
IsoAbbr: Mon Vital Stat Rep
NlmId: 0043110
123:123
JrId: 8462
long title: Vital and health statistics. Series 20, Data from the National Vital Statistics System
short title: Vital Health Stat 20
ISSN: 0083-2022
ISSN (Online): 
IsoAbbr: Vital Health Stat 20
NlmId: 0044071
123:123
JrId: 8469
long title: American journal of respiratory and critical care medicine
short title: Am J Respir Crit Care Med
ISSN: 1073-449X
ISSN (Online): 1535-4970
IsoAbbr: Am. J. Respir. Crit. Care Med.
NlmId: 9421642
123:123
JrId: 8470
long title: In vitro cellular & developmental biology. Animal
short title: In Vitro Cell Dev Biol Anim
ISSN: 1071-2690
ISSN (Online): 1543-706X
IsoAbbr: In Vitro Cell. Dev. Biol. Anim.
NlmId: 9418515
123:123
JrId: 8471
long title: Journal of immunotherapy with emphasis on tumor immunology : official journal of the Society for Biological Therapy
short title: J Immunother Emphasis Tumor Immunol
ISSN: 1067-5582
ISSN (Online): 
IsoAbbr: J Immunother Emphasis Tumor Immunol
NlmId: 9418950
123:123
JrId: 8472
long title: Heart disease and stroke : a journal for primary care physicians
short title: Heart Dis Stroke
ISSN: 1058-2819
ISSN (Online): 
IsoAbbr: Heart Dis Stroke
NlmId: 9210156
123:123
JrId: 8473
long title: Journal of magnetic resonance. Series B
short title: J Magn Reson B
ISSN: 1064-1866
ISSN (Online): 1096-0872
IsoAbbr: J Magn Reson B
NlmId: 9309764
123:123
JrId: 8474
long title: Trends in microbiology
short title: Trends Microbiol
ISSN: 0966-842X
ISSN (Online): 1878-4380
IsoAbbr: Trends Microbiol.
NlmId: 9310916
123:123
JrId: 8475
long title: Evolution_ international journal of organic evolution
short title: Evolution
ISSN: 0014-3820
ISSN (Online): 1558-5646
IsoAbbr: Evolution
NlmId: 0373224
123:123
JrId: 8476
long title: Bailliere's clinical neurology
short title: Baillieres Clin Neurol
ISSN: 0961-0421
ISSN (Online): 
IsoAbbr: Baillieres Clin Neurol
NlmId: 9214291
123:123
JrId: 8477
long title: Cell transplantation
short title: Cell Transplant
ISSN: 0963-6897
ISSN (Online): 1555-3892
IsoAbbr: Cell Transplant
NlmId: 9208854
123:123
JrId: 8478
long title: Chromosome research : an international journal on the molecular, supramolecular and evolutionary aspects of chromosome biology
short title: Chromosome Res
ISSN: 0967-3849
ISSN (Online): 1573-6849
IsoAbbr: Chromosome Res.
NlmId: 9313452
123:123
JrId: 8479
long title: Supportive care in cancer : official journal of the Multinational Association of Supportive Care in Cancer
short title: Support Care Cancer
ISSN: 0941-4355
ISSN (Online): 1433-7339
IsoAbbr: Support Care Cancer
NlmId: 9302957
123:123
JrId: 8480
long title: Journal of mammalian evolution
short title: J Mamm Evol
ISSN: 1064-7554
ISSN (Online): 
IsoAbbr: J. Mammal. Evol.
NlmId: 9312477
123:123
JrId: 8481
long title: Canadian journal of botany. Journal canadien de botanique
short title: Can J Bot
ISSN: 0008-4026
ISSN (Online): 1480-3305
IsoAbbr: Can. J. Bot.
NlmId: 16020900R
123:123
JrId: 8482
long title: Experimental dermatology
short title: Exp Dermatol
ISSN: 0906-6705
ISSN (Online): 1600-0625
IsoAbbr: Exp. Dermatol.
NlmId: 9301549
123:123
JrId: 8483
long title: Infectious agents and disease
short title: Infect Agents Dis
ISSN: 1056-2044
ISSN (Online): 
IsoAbbr: Infect Agents Dis
NlmId: 9209834
123:123
JrId: 8484
long title: Photosynthesis research
short title: Photosynth Res
ISSN: 0166-8595
ISSN (Online): 1573-5079
IsoAbbr: Photosyn. Res.
NlmId: 100954728
123:123
JrId: 8485
long title: Sante (Montrouge, France)
short title: Sante
ISSN: 1157-5999
ISSN (Online): 
IsoAbbr: Sante
NlmId: 9212437
123:123
JrId: 8487
long title: Natural toxins
short title: Nat Toxins
ISSN: 1056-9014
ISSN (Online): 
IsoAbbr: Nat. Toxins
NlmId: 9212382
123:123
JrId: 8488
long title: Journal of the American College of Surgeons
short title: J Am Coll Surg
ISSN: 1072-7515
ISSN (Online): 1879-1190
IsoAbbr: J. Am. Coll. Surg.
NlmId: 9431305
123:123
JrId: 8489
long title: Virchows Archiv : an international journal of pathology
short title: Virchows Arch
ISSN: 0945-6317
ISSN (Online): 1432-2307
IsoAbbr: Virchows Arch.
NlmId: 9423843
123:123
JrId: 8490
long title: Discovery and innovation
short title: Discov Innov
ISSN: 1015-079X
ISSN (Online): 
IsoAbbr: Discov. Innov.
NlmId: 9438791
123:123
JrId: 8493
long title: Computers & chemistry
short title: Comput Chem
ISSN: 0097-8485
ISSN (Online): 
IsoAbbr: Comput. Chem.
NlmId: 7607706
123:123
JrId: 8494
long title: Plant & cell physiology
short title: Plant Cell Physiol
ISSN: 0032-0781
ISSN (Online): 1471-9053
IsoAbbr: Plant Cell Physiol.
NlmId: 9430925
123:123
JrId: 8495
long title: Journal of nematology
short title: J Nematol
ISSN: 0022-300X
ISSN (Online): 
IsoAbbr: J. Nematol.
NlmId: 9884299
123:123
JrId: 8496
long title: Matrix biology : journal of the International Society for Matrix Biology
short title: Matrix Biol
ISSN: 0945-053X
ISSN (Online): 1569-1802
IsoAbbr: Matrix Biol.
NlmId: 9432592
123:123
JrId: 8497
long title: International journal of clinical pharmacology and therapeutics
short title: Int J Clin Pharmacol Ther
ISSN: 0946-1965
ISSN (Online): 
IsoAbbr: Int J Clin Pharmacol Ther
NlmId: 9423309
123:123
JrId: 8498
long title: Comparative biochemistry and physiology. Biochemistry and molecular biology
short title: Comp Biochem Physiol Biochem Mol Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol. Biochem. Mol. Biol.
NlmId: 9430606
123:123
JrId: 8500
long title: Plant systematics and evolution = Entwicklungsgeschichte und Systematik der Pflanzen
short title: Plant Syst Evol
ISSN: 0378-2697
ISSN (Online): 1615-6110
IsoAbbr: Plant Syst. Evol.
NlmId: 100954729
123:123
JrId: 8501
long title: The Canadian journal of oncology
short title: Can J Oncol
ISSN: 1183-2509
ISSN (Online): 
IsoAbbr: Can J Oncol
NlmId: 9305916
123:123
JrId: 8503
long title: Plant molecular biology reporter / ISPMB
short title: Plant Mol Biol Rep
ISSN: 0735-9640
ISSN (Online): 
IsoAbbr: Plant Mol. Biol. Rep.
NlmId: 9880213
123:123
JrId: 8504
long title: Journal of fish biology
short title: J Fish Biol
ISSN: 0022-1112
ISSN (Online): 1095-8649
IsoAbbr: J. Fish Biol.
NlmId: 0214055
123:123
JrId: 8505
long title: ACS symposium series. American Chemical Society
short title: ACS Symp Ser Am Chem Soc
ISSN: 0097-6156
ISSN (Online): 
IsoAbbr: ACS Symp. Ser.
NlmId: 100961485
123:123
JrId: 8509
long title: Molecular and cellular neurosciences
short title: Mol Cell Neurosci
ISSN: 1044-7431
ISSN (Online): 1095-9327
IsoAbbr: Mol. Cell. Neurosci.
NlmId: 9100095
123:123
JrId: 8510
long title: Journal of lipid mediators and cell signalling
short title: J Lipid Mediat Cell Signal
ISSN: 0929-7855
ISSN (Online): 
IsoAbbr: J Lipid Mediat Cell Signal
NlmId: 9430888
123:123
JrId: 8511
long title: Klinicheskaia laboratornaia diagnostika
short title: Klin Lab Diagn
ISSN: 0869-2084
ISSN (Online): 
IsoAbbr: Klin. Lab. Diagn.
NlmId: 9432021
123:123
JrId: 8512
long title: The Auk
short title: Auk
ISSN: 0004-8038
ISSN (Online): 
IsoAbbr: Auk
NlmId: 100954946
123:123
JrId: 8513
long title: Meditsina truda i promyshlennaia ekologiia
short title: Med Tr Prom Ekol
ISSN: 1026-9428
ISSN (Online): 
IsoAbbr: Med Tr Prom Ekol
NlmId: 9434213
123:123
JrId: 8514
long title: Current opinion in lipidology
short title: Curr Opin Lipidol
ISSN: 0957-9672
ISSN (Online): 1473-6535
IsoAbbr: Curr. Opin. Lipidol.
NlmId: 9010000
123:123
JrId: 8515
long title: European journal of human genetics : EJHG
short title: Eur J Hum Genet
ISSN: 1018-4813
ISSN (Online): 1476-5438
IsoAbbr: Eur. J. Hum. Genet.
NlmId: 9302235
123:123
JrId: 8516
long title: Lupus
short title: Lupus
ISSN: 0961-2033
ISSN (Online): 1477-0962
IsoAbbr: Lupus
NlmId: 9204265
123:123
JrId: 8519
long title: Psychiatric genetics
short title: Psychiatr Genet
ISSN: 0955-8829
ISSN (Online): 1473-5873
IsoAbbr: Psychiatr. Genet.
NlmId: 9106748
123:123
JrId: 8520
long title: Cardiovascular surgery (London, England)
short title: Cardiovasc Surg
ISSN: 0967-2109
ISSN (Online): 
IsoAbbr: Cardiovasc Surg
NlmId: 9308765
123:123
JrId: 8521
long title: Chest surgery clinics of North America
short title: Chest Surg Clin N Am
ISSN: 1052-3359
ISSN (Online): 
IsoAbbr: Chest Surg. Clin. N. Am.
NlmId: 9208495
123:123
JrId: 8522
long title: The Gastroenterologist
short title: Gastroenterologist
ISSN: 1065-2477
ISSN (Online): 
IsoAbbr: Gastroenterologist
NlmId: 9308839
123:123
JrId: 8523
long title: Comparative biochemistry and physiology. Pharmacology, toxicology and endocrinology
short title: Comp Biochem Physiol Pharmacol Toxicol Endocrinol
ISSN: 
ISSN (Online): 
IsoAbbr: Comp Biochem Physiol Pharmacol Toxicol Endocrinol
NlmId: 9430518
123:123
JrId: 8524
long title: Seminars in pediatric surgery
short title: Semin Pediatr Surg
ISSN: 1055-8586
ISSN (Online): 1532-9453
IsoAbbr: Semin. Pediatr. Surg.
NlmId: 9216162
123:123
JrId: 8525
long title: Systematic and applied microbiology
short title: Syst Appl Microbiol
ISSN: 0723-2020
ISSN (Online): 1618-0984
IsoAbbr: Syst. Appl. Microbiol.
NlmId: 8306133
123:123
JrId: 8526
long title: The Pan-Pacific entomologist
short title: Pan-Pac Entomol
ISSN: 0031-0603
ISSN (Online): 
IsoAbbr: Pan-Pac Entomol
NlmId: 0252175
123:123
JrId: 8527
long title: The Journal of general and applied microbiology
short title: J Gen Appl Microbiol
ISSN: 0022-1260
ISSN (Online): 1349-8037
IsoAbbr: J. Gen. Appl. Microbiol.
NlmId: 0165543
123:123
JrId: 8528
long title: Biochemical systematics and ecology
short title: Biochem Syst Ecol
ISSN: 0305-1978
ISSN (Online): 
IsoAbbr: Biochem. Syst. Ecol.
NlmId: 0430442
123:123
JrId: 8529
long title: ImmunoMethods
short title: Immunomethods
ISSN: 1058-6687
ISSN (Online): 
IsoAbbr: Immunomethods
NlmId: 9306032
123:123
JrId: 8530
long title: Journal of drug targeting
short title: J Drug Target
ISSN: 1061-186X
ISSN (Online): 1029-2330
IsoAbbr: J Drug Target
NlmId: 9312476
123:123
JrId: 8531
long title: Micron (Oxford, England : 1993)
short title: Micron
ISSN: 0968-4328
ISSN (Online): 1878-4291
IsoAbbr: Micron
NlmId: 9312850
123:123
JrId: 8533
long title: Experimental nephrology
short title: Exp Nephrol
ISSN: 1018-7782
ISSN (Online): 
IsoAbbr: Exp. Nephrol.
NlmId: 9302239
123:123
JrId: 8534
long title: Lung cancer (Amsterdam, Netherlands)
short title: Lung Cancer
ISSN: 0169-5002
ISSN (Online): 1872-8332
IsoAbbr: Lung Cancer
NlmId: 8800805
123:123
JrId: 8535
long title: Current opinion in nephrology and hypertension
short title: Curr Opin Nephrol Hypertens
ISSN: 1062-4821
ISSN (Online): 1535-3842
IsoAbbr: Curr. Opin. Nephrol. Hypertens.
NlmId: 9303753
123:123
JrId: 8537
long title: Transplant immunology
short title: Transpl Immunol
ISSN: 0966-3274
ISSN (Online): 1878-5492
IsoAbbr: Transpl. Immunol.
NlmId: 9309923
123:123
JrId: 8538
long title: Zygote (Cambridge, England)
short title: Zygote
ISSN: 0967-1994
ISSN (Online): 1469-8730
IsoAbbr: Zygote
NlmId: 9309124
123:123
JrId: 8539
long title: Bioorganic & medicinal chemistry
short title: Bioorg Med Chem
ISSN: 0968-0896
ISSN (Online): 1464-3391
IsoAbbr: Bioorg. Med. Chem.
NlmId: 9413298
123:123
JrId: 8540
long title: Cell adhesion and communication
short title: Cell Adhes Commun
ISSN: 1061-5385
ISSN (Online): 
IsoAbbr: Cell Adhes. Commun.
NlmId: 9417027
123:123
JrId: 8541
long title: Archivos de bronconeumologia
short title: Arch Bronconeumol
ISSN: 0300-2896
ISSN (Online): 1579-2129
IsoAbbr: Arch. Bronconeumol.
NlmId: 0354720
123:123
JrId: 8542
long title: Journal of hematotherapy
short title: J Hematother
ISSN: 1061-6128
ISSN (Online): 
IsoAbbr: J Hematother
NlmId: 9306048
123:123
JrId: 8543
long title: Perspectives on developmental neurobiology
short title: Perspect Dev Neurobiol
ISSN: 1064-0517
ISSN (Online): 
IsoAbbr: Perspect Dev Neurobiol
NlmId: 9417971
123:123
JrId: 8544
long title: ACP journal club
short title: ACP J Club
ISSN: 1056-8751
ISSN (Online): 1539-8560
IsoAbbr: ACP J. Club
NlmId: 9104824
123:123
JrId: 8545
long title: Acta microbiologica et immunologica Hungarica
short title: Acta Microbiol Immunol Hung
ISSN: 1217-8950
ISSN (Online): 
IsoAbbr: Acta Microbiol Immunol Hung
NlmId: 9434021
123:123
JrId: 8546
long title: International journal of occupational medicine and environmental health
short title: Int J Occup Med Environ Health
ISSN: 1232-1087
ISSN (Online): 1896-494X
IsoAbbr: Int J Occup Med Environ Health
NlmId: 9437093
123:123
JrId: 8547
long title: Folia neuropathologica / Association of Polish Neuropathologists and Medical Research Centre, Polish Academy of Sciences
short title: Folia Neuropathol
ISSN: 1641-4640
ISSN (Online): 1509-572X
IsoAbbr: Folia Neuropathol
NlmId: 9437431
123:123
JrId: 8548
long title: Current biology : CB
short title: Curr Biol
ISSN: 0960-9822
ISSN (Online): 1879-0445
IsoAbbr: Curr. Biol.
NlmId: 9107782
123:123
JrId: 8549
long title: New horizons (Baltimore, Md.)
short title: New Horiz
ISSN: 1063-7389
ISSN (Online): 
IsoAbbr: New Horiz
NlmId: 9416195
123:123
JrId: 8550
long title: Advances in neuroimmunology
short title: Adv Neuroimmunol
ISSN: 0960-5428
ISSN (Online): 
IsoAbbr: Adv. Neuroimmunol.
NlmId: 9108376
123:123
JrId: 8551
long title: Epidemiologie, mikrobiologie, imunologie : casopis Spolecnosti pro epidemiologii a mikrobiologii Ceske lekarske spolecnosti J.E. Purkyne
short title: Epidemiol Mikrobiol Imunol
ISSN: 1210-7913
ISSN (Online): 
IsoAbbr: Epidemiol Mikrobiol Imunol
NlmId: 9431736
123:123
JrId: 8552
long title: Research communications in molecular pathology and pharmacology
short title: Res Commun Mol Pathol Pharmacol
ISSN: 1078-0297
ISSN (Online): 
IsoAbbr: Res. Commun. Mol. Pathol. Pharmacol.
NlmId: 9437512
123:123
JrId: 8553
long title: Ophthalmic genetics
short title: Ophthalmic Genet
ISSN: 1381-6810
ISSN (Online): 1744-5094
IsoAbbr: Ophthalmic Genet.
NlmId: 9436057
123:123
JrId: 8554
long title: Polish journal of pathology : official journal of the Polish Society of Pathologists
short title: Pol J Pathol
ISSN: 1233-9687
ISSN (Online): 
IsoAbbr: Pol J Pathol
NlmId: 9437432
123:123
JrId: 8555
long title: Revista alergia Mexico (Tecamachalco, Puebla, Mexico : 1993)
short title: Rev Alerg Mex
ISSN: 0002-5151
ISSN (Online): 
IsoAbbr: Rev Alerg Mex
NlmId: 9438824
123:123
JrId: 8557
long title: Bing du xue bao = Chinese journal of virology / [bian ji, Bing du xue bao bian ji wei yuan hui]
short title: Bing Du Xue Bao
ISSN: 1000-8721
ISSN (Online): 
IsoAbbr: Bing Du Xue Bao
NlmId: 8803009
123:123
JrId: 8558
long title: Sheng wu hua xue yu sheng wu wu li xue bao Acta biochimica et biophysica Sinica
short title: Sheng Wu Hua Xue Yu Sheng Wu Wu Li Xue Bao (Shanghai)
ISSN: 0582-9879
ISSN (Online): 
IsoAbbr: Sheng Wu Hua Xue Yu Sheng Wu Wu Li Xue Bao
NlmId: 20730160R
123:123
JrId: 8559
long title: Microbiological research
short title: Microbiol Res
ISSN: 0944-5013
ISSN (Online): 1618-0623
IsoAbbr: Microbiol. Res.
NlmId: 9437794
123:123
JrId: 8560
long title: QJM : monthly journal of the Association of Physicians
short title: QJM
ISSN: 1460-2725
ISSN (Online): 1460-2393
IsoAbbr: QJM
NlmId: 9438285
123:123
JrId: 8561
long title: Xenotransplantation
short title: Xenotransplantation
ISSN: 0908-665X
ISSN (Online): 1399-3089
IsoAbbr: Xenotransplantation
NlmId: 9438793
123:123
JrId: 8564
long title: Seizure : the journal of the British Epilepsy Association
short title: Seizure
ISSN: 1059-1311
ISSN (Online): 1532-2688
IsoAbbr: Seizure
NlmId: 9306979
123:123
JrId: 8566
long title: Journal of plant physiology
short title: J Plant Physiol
ISSN: 0176-1617
ISSN (Online): 1618-1328
IsoAbbr: J. Plant Physiol.
NlmId: 9882059
123:123
JrId: 8567
long title: Plant cell reports
short title: Plant Cell Rep
ISSN: 0721-7714
ISSN (Online): 1432-203X
IsoAbbr: Plant Cell Rep.
NlmId: 9880970
123:123
JrId: 8568
long title: Endothelium : journal of endothelial cell research
short title: Endothelium
ISSN: 1062-3329
ISSN (Online): 1029-2373
IsoAbbr: Endothelium
NlmId: 9412590
123:123
JrId: 8569
long title: Journal of accident & emergency medicine
short title: J Accid Emerg Med
ISSN: 1351-0622
ISSN (Online): 
IsoAbbr: J Accid Emerg Med
NlmId: 9433751
123:123
JrId: 8570
long title: Archives of disease in childhood. Fetal and neonatal edition
short title: Arch Dis Child Fetal Neonatal Ed
ISSN: 1359-2998
ISSN (Online): 1468-2052
IsoAbbr: Arch. Dis. Child. Fetal Neonatal Ed.
NlmId: 9501297
123:123
JrId: 8571
long title: The Iowa orthopaedic journal
short title: Iowa Orthop J
ISSN: 1541-5457
ISSN (Online): 1555-1377
IsoAbbr: Iowa Orthop J
NlmId: 8908272
123:123
JrId: 8572
long title: Journal of the American Animal Hospital Association
short title: J Am Anim Hosp Assoc
ISSN: 0587-2871
ISSN (Online): 1547-3317
IsoAbbr: J Am Anim Hosp Assoc
NlmId: 0415027
123:123
JrId: 8575
long title: Comparative biochemistry and physiology. Physiology
short title: Comp Biochem Physiol Physiol
ISSN: 
ISSN (Online): 
IsoAbbr: Comp Biochem Physiol Physiol
NlmId: 9441448
123:123
JrId: 8576
long title: Ceska gynekologie / Ceska lekarska spolecnost J. Ev. Purkyne
short title: Ceska Gynekol
ISSN: 1210-7832
ISSN (Online): 
IsoAbbr: Ceska Gynekol
NlmId: 9423768
123:123
JrId: 8578
long title: Annals of surgical oncology
short title: Ann Surg Oncol
ISSN: 1068-9265
ISSN (Online): 1534-4681
IsoAbbr: Ann. Surg. Oncol.
NlmId: 9420840
123:123
JrId: 8581
long title: Neurodegeneration : a journal for neurodegenerative disorders, neuroprotection, and neuroregeneration
short title: Neurodegeneration
ISSN: 1055-8330
ISSN (Online): 
IsoAbbr: Neurodegeneration
NlmId: 9209022
123:123
JrId: 8582
long title: Medical oncology (Northwood, London, England)
short title: Med Oncol
ISSN: 1357-0560
ISSN (Online): 1559-131X
IsoAbbr: Med. Oncol.
NlmId: 9435512
123:123
JrId: 8583
long title: Chemosphere
short title: Chemosphere
ISSN: 0045-6535
ISSN (Online): 1879-1298
IsoAbbr: Chemosphere
NlmId: 0320657
123:123
JrId: 8584
long title: Shock (Augusta, Ga.)
short title: Shock
ISSN: 1073-2322
ISSN (Online): 1540-0514
IsoAbbr: Shock
NlmId: 9421564
123:123
JrId: 8585
long title: Ultrasound in obstetrics & gynecology : the official journal of the International Society of Ultrasound in Obstetrics and Gynecology
short title: Ultrasound Obstet Gynecol
ISSN: 0960-7692
ISSN (Online): 1469-0705
IsoAbbr: Ultrasound Obstet Gynecol
NlmId: 9108340
123:123
JrId: 8588
long title: Molecular biotechnology
short title: Mol Biotechnol
ISSN: 1073-6085
ISSN (Online): 1559-0305
IsoAbbr: Mol. Biotechnol.
NlmId: 9423533
123:123
JrId: 8589
long title: European journal of gastroenterology & hepatology
short title: Eur J Gastroenterol Hepatol
ISSN: 0954-691X
ISSN (Online): 1473-5687
IsoAbbr: Eur J Gastroenterol Hepatol
NlmId: 9000874
123:123
JrId: 8590
long title: Auditory neuroscience
short title: 
ISSN: 1023-618X
ISSN (Online): 1563-5198
IsoAbbr: Aud. Neurosci.
NlmId: 9607840
123:123
JrId: 8591
long title: Immunity
short title: Immunity
ISSN: 1074-7613
ISSN (Online): 1097-4180
IsoAbbr: Immunity
NlmId: 9432918
123:123
JrId: 8592
long title: Phycologia
short title: Phycologia
ISSN: 0031-8884
ISSN (Online): 
IsoAbbr: Phycologia
NlmId: 0046550
123:123
JrId: 8593
long title: Acta anaesthesiologica Sinica
short title: Acta Anaesthesiol Sin
ISSN: 0529-5769
ISSN (Online): 
IsoAbbr: Acta Anaesthesiol. Sin.
NlmId: 9432542
123:123
JrId: 8594
long title: Seminars in gastrointestinal disease
short title: Semin Gastrointest Dis
ISSN: 1049-5118
ISSN (Online): 
IsoAbbr: Semin. Gastrointest. Dis.
NlmId: 9100391
123:123
JrId: 8595
long title: Clinical and diagnostic laboratory immunology
short title: Clin Diagn Lab Immunol
ISSN: 1071-412X
ISSN (Online): 1098-6588
IsoAbbr: Clin. Diagn. Lab. Immunol.
NlmId: 9421292
123:123
JrId: 8596
long title: The New phytologist
short title: New Phytol
ISSN: 0028-646X
ISSN (Online): 1469-8137
IsoAbbr: New Phytol.
NlmId: 9882884
123:123
JrId: 8600
long title: Journal of clinical nursing
short title: J Clin Nurs
ISSN: 0962-1067
ISSN (Online): 1365-2702
IsoAbbr: J Clin Nurs
NlmId: 9207302
123:123
JrId: 8601
long title: Current therapy in endocrinology and metabolism
short title: Curr Ther Endocrinol Metab
ISSN: 0831-652X
ISSN (Online): 
IsoAbbr: Curr Ther Endocrinol Metab
NlmId: 8601485
123:123
JrId: 8602
long title: Current opinion in structural biology
short title: Curr Opin Struct Biol
ISSN: 0959-440X
ISSN (Online): 1879-033X
IsoAbbr: Curr. Opin. Struct. Biol.
NlmId: 9107784
123:123
JrId: 8603
long title: Gene therapy
short title: Gene Ther
ISSN: 0969-7128
ISSN (Online): 1476-5462
IsoAbbr: Gene Ther.
NlmId: 9421525
123:123
JrId: 8604
long title: Obesity research
short title: Obes Res
ISSN: 1071-7323
ISSN (Online): 1550-8528
IsoAbbr: Obes. Res.
NlmId: 9305691
123:123
JrId: 8605
long title: Copeia
short title: Copeia
ISSN: 0045-8511
ISSN (Online): 
IsoAbbr: Copeia
NlmId: 0240775
123:123
JrId: 8607
long title: Biodiversity and conservation
short title: Biodivers Conserv
ISSN: 0960-3115
ISSN (Online): 1572-9710
IsoAbbr: Biodivers. Conserv.
NlmId: 9885075
123:123
JrId: 8610
long title: Nature structural biology
short title: Nat Struct Biol
ISSN: 1072-8368
ISSN (Online): 
IsoAbbr: Nat. Struct. Biol.
NlmId: 9421566
123:123
JrId: 8611
long title: DNA research : an international journal for rapid publication of reports on genes and genomes
short title: DNA Res
ISSN: 1340-2838
ISSN (Online): 1756-1663
IsoAbbr: DNA Res.
NlmId: 9423827
123:123
JrId: 8612
long title: Physiological and molecular plant pathology
short title: Physiol Mol Plant Pathol
ISSN: 0885-5765
ISSN (Online): 1096-1178
IsoAbbr: Physiol. Mol. Plant Pathol.
NlmId: 9882868
123:123
JrId: 8613
long title: Chemical senses
short title: Chem Senses
ISSN: 0379-864X
ISSN (Online): 1464-3553
IsoAbbr: Chem. Senses
NlmId: 8217190
123:123
JrId: 8614
long title: Journal of investigative medicine : the official publication of the American Federation for Clinical Research
short title: J Investig Med
ISSN: 1081-5589
ISSN (Online): 1708-8267
IsoAbbr: J. Investig. Med.
NlmId: 9501229
123:123
JrId: 8615
long title: Ryoikibetsu shokogun shirizu
short title: Ryoikibetsu Shokogun Shirizu
ISSN: 
ISSN (Online): 
IsoAbbr: Ryoikibetsu Shokogun Shirizu
NlmId: 9501926
123:123
JrId: 8616
long title: Histochemistry and cell biology
short title: Histochem Cell Biol
ISSN: 0948-6143
ISSN (Online): 1432-119X
IsoAbbr: Histochem. Cell Biol.
NlmId: 9506663
123:123
JrId: 8618
long title: Water research
short title: Water Res
ISSN: 0043-1354
ISSN (Online): 1879-2448
IsoAbbr: Water Res.
NlmId: 0105072
123:123
JrId: 8619
long title: Environmental toxicology and chemistry / SETAC
short title: Environ Toxicol Chem
ISSN: 0730-7268
ISSN (Online): 1552-8618
IsoAbbr: Environ. Toxicol. Chem.
NlmId: 8308958
123:123
JrId: 8621
long title: Journal of pediatric hematology/oncology
short title: J Pediatr Hematol Oncol
ISSN: 1077-4114
ISSN (Online): 1536-3678
IsoAbbr: J. Pediatr. Hematol. Oncol.
NlmId: 9505928
123:123
JrId: 8622
long title: The journals of gerontology. Series A, Biological sciences and medical sciences
short title: J Gerontol A Biol Sci Med Sci
ISSN: 1079-5006
ISSN (Online): 1758-535X
IsoAbbr: J. Gerontol. A Biol. Sci. Med. Sci.
NlmId: 9502837
123:123
JrId: 8623
long title: Arteriosclerosis, thrombosis, and vascular biology
short title: Arterioscler Thromb Vasc Biol
ISSN: 1079-5642
ISSN (Online): 1524-4636
IsoAbbr: Arterioscler. Thromb. Vasc. Biol.
NlmId: 9505803
123:123
JrId: 8627
long title: Mycological research
short title: Mycol Res
ISSN: 0953-7562
ISSN (Online): 1469-8102
IsoAbbr: Mycol. Res.
NlmId: 8913481
123:123
JrId: 8629
long title: American journal of health-system pharmacy : AJHP : official journal of the American Society of Health-System Pharmacists
short title: Am J Health Syst Pharm
ISSN: 1079-2082
ISSN (Online): 1535-2900
IsoAbbr: Am J Health Syst Pharm
NlmId: 9503023
123:123
JrId: 8630
long title: The international journal of biochemistry & cell biology
short title: Int J Biochem Cell Biol
ISSN: 1357-2725
ISSN (Online): 1878-5875
IsoAbbr: Int. J. Biochem. Cell Biol.
NlmId: 9508482
123:123
JrId: 8632
long title: Dermatologic surgery : official publication for American Society for Dermatologic Surgery [et al.]
short title: Dermatol Surg
ISSN: 1076-0512
ISSN (Online): 1524-4725
IsoAbbr: Dermatol Surg
NlmId: 9504371
123:123
JrId: 8634
long title: Molecules and cells
short title: Mol Cells
ISSN: 1016-8478
ISSN (Online): 0219-1032
IsoAbbr: Mol. Cells
NlmId: 9610936
123:123
JrId: 8635
long title: Advances in microbial ecology
short title: Adv Microb Ecol
ISSN: 0147-4863
ISSN (Online): 
IsoAbbr: Adv. Microb. Ecol.
NlmId: 7802074
123:123
JrId: 8639
long title: Botanica acta : Berichte der Deutschen Botanischen Gesellschaft = journal of the German Botanical Society
short title: Bot Acta
ISSN: 0932-8629
ISSN (Online): 
IsoAbbr: Bot. Acta
NlmId: 100954957
123:123
JrId: 8642
long title: International congress series / Excerpta Medica
short title: Int Congr Ser
ISSN: 0531-5131
ISSN (Online): 
IsoAbbr: Int. Congr. Ser.
NlmId: 0373225
123:123
JrId: 8643
long title: International journal of mass spectrometry and ion processes
short title: Int J Mass Spectrom Ion Process
ISSN: 0168-1176
ISSN (Online): 
IsoAbbr: Int. J. Mass Spectrom. Ion Process.
NlmId: 100954959
123:123
JrId: 8644
long title: International journal of plant sciences
short title: Int J Plant Sci
ISSN: 1058-5893
ISSN (Online): 
IsoAbbr: Int. J. Plant Sci.
NlmId: 9886579
123:123
JrId: 8646
long title: Israel journal of chemistry
short title: Isr J Chem
ISSN: 0021-2148
ISSN (Online): 1869-5868
IsoAbbr: Isr. J. Chem.
NlmId: 0013103
123:123
JrId: 8648
long title: Journal of biosciences
short title: J Biosci
ISSN: 0250-5991
ISSN (Online): 0973-7138
IsoAbbr: J. Biosci.
NlmId: 8100809
123:123
JrId: 8649
long title: Journal of the Chemical Society. Chemical communications
short title: J Chem Soc Chem Commun
ISSN: 0022-4936
ISSN (Online): 
IsoAbbr: J. Chem. Soc. Chem. Commun.
NlmId: 7505595
123:123
JrId: 8650
long title: Journal of evolutionary biochemistry and physiology
short title: J Evol Biochem Physiol
ISSN: 0022-0930
ISSN (Online): 
IsoAbbr: J. Evol. Biochem. Physiol.
NlmId: 0332675
123:123
JrId: 8651
long title: Journal of experimental botany
short title: J Exp Bot
ISSN: 0022-0957
ISSN (Online): 1460-2431
IsoAbbr: J. Exp. Bot.
NlmId: 9882906
123:123
JrId: 8652
long title: Journal of the Faculty of Medicine, Baghdad
short title: J Fac Med Baghdad
ISSN: 0041-9419
ISSN (Online): 
IsoAbbr: J. Fac. Med. Baghdad
NlmId: 0417267
123:123
JrId: 8654
long title: Journal of human evolution
short title: J Hum Evol
ISSN: 0047-2484
ISSN (Online): 1095-8606
IsoAbbr: J. Hum. Evol.
NlmId: 0337330
123:123
JrId: 8661
long title: Microbial ecology
short title: Microb Ecol
ISSN: 0095-3628
ISSN (Online): 1432-184X
IsoAbbr: Microb. Ecol.
NlmId: 7500663
123:123
JrId: 8667
long title: Nagasaki Igakkai zasshi = Nagasaki medical journal
short title: Nagasaki Igakkai Zasshi
ISSN: 0369-3228
ISSN (Online): 
IsoAbbr: Nagasaki Igakkai Zasshi
NlmId: 0413711
123:123
JrId: 8669
long title: Nucleosides & nucleotides
short title: Nucleosides Nucleotides
ISSN: 0732-8311
ISSN (Online): 
IsoAbbr: Nucleosides Nucleotides
NlmId: 8215930
123:123
JrId: 8671
long title: Protein profile
short title: Protein Profile
ISSN: 1070-3667
ISSN (Online): 
IsoAbbr: Protein Profile
NlmId: 9423530
123:123
JrId: 8676
long title: Physiologia plantarum
short title: Physiol Plant
ISSN: 0031-9317
ISSN (Online): 1399-3054
IsoAbbr: Physiol Plant
NlmId: 1256322
123:123
JrId: 8679
long title: Revue du rhumatisme (English ed.)
short title: Rev Rhum Engl Ed
ISSN: 1169-8446
ISSN (Online): 
IsoAbbr: Rev Rhum Engl Ed
NlmId: 9313916
123:123
JrId: 8682
long title: Proceedings of the Japan Academy. Series B, Physical and biological sciences
short title: Proc Jpn Acad Ser B Phys Biol Sci
ISSN: 0386-2208
ISSN (Online): 1349-2896
IsoAbbr: Proc. Jpn. Acad., Ser. B, Phys. Biol. Sci.
NlmId: 9318162
123:123
JrId: 8683
long title: Proceedings of the Japan Academy
short title: Proc Jpn Acad
ISSN: 0021-4280
ISSN (Online): 
IsoAbbr: Proc. Jpn. Acad.
NlmId: 7505871
123:123
JrId: 8688
long title: South African journal of science
short title: S Afr J Sci
ISSN: 0038-2353
ISSN (Online): 
IsoAbbr: S. Afr. J. Sci.
NlmId: 0066654
123:123
JrId: 8691
long title: Singmul Hakhoe chi. The Korean journal of botany
short title: Singmul Hakhoe Chi
ISSN: 0583-421X
ISSN (Online): 
IsoAbbr: Singmul Hakhoe Chi
NlmId: 0250640
123:123
JrId: 8698
long title: Journal of crustacean biology : a quarterly of the Crustacean Society for the publication of research on any aspect of the biology of crustacea
short title: J Crustacean Biol
ISSN: 0278-0372
ISSN (Online): 
IsoAbbr: J. Crust. Biol.
NlmId: 100954974
123:123
JrId: 8703
long title: Die Kulturpflanze : Berichte und Mitteilungen aus dem Institut fur Kulturpflanzenforschung der Deutschen Akademie der Wissenschaften zu Berlin in Gatersleben Krs. Aschersleben
short title: Kulturpflanze
ISSN: 0075-7209
ISSN (Online): 
IsoAbbr: Kulturpflanze
NlmId: 100955191
123:123
JrId: 8707
long title: Plant physiology and biochemistry : PPB / Societe francaise de physiologie vegetale
short title: Plant Physiol Biochem
ISSN: 0981-9428
ISSN (Online): 1873-2690
IsoAbbr: Plant Physiol. Biochem.
NlmId: 9882449
123:123
JrId: 8711
long title: Surgical oncology clinics of North America
short title: Surg Oncol Clin N Am
ISSN: 1055-3207
ISSN (Online): 1558-5042
IsoAbbr: Surg. Oncol. Clin. N. Am.
NlmId: 9211789
123:123
JrId: 8712
long title: Systematic botany
short title: 
ISSN: 0363-6445
ISSN (Online): 
IsoAbbr: Syst. Bot.
NlmId: 100954988
123:123
JrId: 8713
long title: Systematic biology
short title: Syst Biol
ISSN: 1063-5157
ISSN (Online): 1076-836X
IsoAbbr: Syst. Biol.
NlmId: 9302532
123:123
JrId: 8720
long title: Tumor research
short title: Tumor Res
ISSN: 0041-4093
ISSN (Online): 
IsoAbbr: Tumor Res.
NlmId: 0105051
123:123
JrId: 8724
long title: Dong wu xue yan jiu = Zoological research / "Dong wu xue yan jiu" bian ji wei yuan hui bian ji
short title: Dongwuxue Yanjiu
ISSN: 0254-5853
ISSN (Online): 
IsoAbbr: Zool. Res.
NlmId: 100961499
123:123
JrId: 8727
long title: Journal of acquired immune deficiency syndromes and human retrovirology : official publication of the International Retrovirology Association
short title: J Acquir Immune Defic Syndr Hum Retrovirol
ISSN: 1077-9450
ISSN (Online): 
IsoAbbr: J. Acquir. Immune Defic. Syndr. Hum. Retrovirol.
NlmId: 9501482
123:123
JrId: 8728
long title: Oral surgery, oral medicine, oral pathology, oral radiology, and endodontics
short title: Oral Surg Oral Med Oral Pathol Oral Radiol Endod
ISSN: 1079-2104
ISSN (Online): 1528-395X
IsoAbbr: Oral Surg Oral Med Oral Pathol Oral Radiol Endod
NlmId: 9508562
123:123
JrId: 8729
long title: European journal of oral sciences
short title: Eur J Oral Sci
ISSN: 0909-8836
ISSN (Online): 1600-0722
IsoAbbr: Eur. J. Oral Sci.
NlmId: 9504563
123:123
JrId: 8732
long title: Journal of cardiovascular risk
short title: J Cardiovasc Risk
ISSN: 1350-6277
ISSN (Online): 
IsoAbbr: J Cardiovasc Risk
NlmId: 9436980
123:123
JrId: 8733
long title: Parasite (Paris, France)
short title: Parasite
ISSN: 1252-607X
ISSN (Online): 1776-1042
IsoAbbr: Parasite
NlmId: 9437094
123:123
JrId: 8734
long title: Microbial ecology in health and disease
short title: Microb Ecol Health Dis
ISSN: 0891-060X
ISSN (Online): 1651-2235
IsoAbbr: Microb. Ecol. Health Dis.
NlmId: 8913476
123:123
JrId: 8735
long title: American journal of orthopedics (Belle Mead, N.J.)
short title: Am J Orthop (Belle Mead NJ)
ISSN: 1078-4519
ISSN (Online): 1934-3418
IsoAbbr: Am J. Orthop.
NlmId: 9502918
123:123
JrId: 8736
long title: Clinical neuroscience (New York, N.Y.)
short title: Clin Neurosci
ISSN: 1065-6766
ISSN (Online): 
IsoAbbr: Clin. Neurosci.
NlmId: 9315128
123:123
JrId: 8737
long title: Neuroimmunomodulation
short title: Neuroimmunomodulation
ISSN: 1021-7401
ISSN (Online): 1423-0216
IsoAbbr: Neuroimmunomodulation
NlmId: 9422763
123:123
JrId: 8738
long title: Experimental mycology
short title: Exp Mycol
ISSN: 0147-5975
ISSN (Online): 
IsoAbbr: Exp. Mycol.
NlmId: 8511210
123:123
JrId: 8739
long title: International journal of urology : official journal of the Japanese Urological Association
short title: Int J Urol
ISSN: 0919-8172
ISSN (Online): 1442-2042
IsoAbbr: Int. J. Urol.
NlmId: 9440237
123:123
JrId: 8740
long title: FEMS microbiology ecology
short title: FEMS Microbiol Ecol
ISSN: 0168-6496
ISSN (Online): 1574-6941
IsoAbbr: FEMS Microbiol. Ecol.
NlmId: 8901229
123:123
JrId: 8741
long title: Journal of occupational and environmental medicine / American College of Occupational and Environmental Medicine
short title: J Occup Environ Med
ISSN: 1076-2752
ISSN (Online): 1536-5948
IsoAbbr: J. Occup. Environ. Med.
NlmId: 9504688
123:123
JrId: 8742
long title: European journal of vascular and endovascular surgery : the official journal of the European Society for Vascular Surgery
short title: Eur J Vasc Endovasc Surg
ISSN: 1078-5884
ISSN (Online): 1532-2165
IsoAbbr: Eur J Vasc Endovasc Surg
NlmId: 9512728
123:123
JrId: 8743
long title: Annals of allergy, asthma & immunology : official publication of the American College of Allergy, Asthma, & Immunology
short title: Ann Allergy Asthma Immunol
ISSN: 1081-1206
ISSN (Online): 1534-4436
IsoAbbr: Ann. Allergy Asthma Immunol.
NlmId: 9503580
123:123
JrId: 8744
long title: Experimental and clinical endocrinology & diabetes : official journal, German Society of Endocrinology [and] German Diabetes Association
short title: Exp Clin Endocrinol Diabetes
ISSN: 0947-7349
ISSN (Online): 1439-3646
IsoAbbr: Exp. Clin. Endocrinol. Diabetes
NlmId: 9505926
123:123
JrId: 8745
long title: Cancer gene therapy
short title: Cancer Gene Ther
ISSN: 0929-1903
ISSN (Online): 1476-5500
IsoAbbr: Cancer Gene Ther.
NlmId: 9432230
123:123
JrId: 8748
long title: Journal of molecular medicine (Berlin, Germany)
short title: J Mol Med (Berl)
ISSN: 0946-2716
ISSN (Online): 1432-1440
IsoAbbr: J. Mol. Med.
NlmId: 9504370
123:123
JrId: 8749
long title: Journal of interferon & cytokine research : the official journal of the International Society for Interferon and Cytokine Research
short title: J Interferon Cytokine Res
ISSN: 1079-9907
ISSN (Online): 1557-7465
IsoAbbr: J. Interferon Cytokine Res.
NlmId: 9507088
123:123
JrId: 8750
long title: Gastroenterologia y hepatologia
short title: Gastroenterol Hepatol
ISSN: 0210-5705
ISSN (Online): 
IsoAbbr: Gastroenterol Hepatol
NlmId: 8406671
123:123
JrId: 8751
long title: The Journal of infusional chemotherapy
short title: J Infus Chemother
ISSN: 1060-0051
ISSN (Online): 
IsoAbbr: J Infus Chemother
NlmId: 9306406
123:123
JrId: 8752
long title: Marine environmental research
short title: Mar Environ Res
ISSN: 0141-1136
ISSN (Online): 1879-0291
IsoAbbr: Mar. Environ. Res.
NlmId: 9882895
123:123
JrId: 8754
long title: Genome research
short title: Genome Res
ISSN: 1088-9051
ISSN (Online): 1549-5469
IsoAbbr: Genome Res.
NlmId: 9518021
123:123
JrId: 8756
long title: Genetic analysis : biomolecular engineering
short title: Genet Anal
ISSN: 
ISSN (Online): 
IsoAbbr: Genet. Anal.
NlmId: 9509403
123:123
JrId: 8758
long title: Blood cells, molecules & diseases
short title: Blood Cells Mol Dis
ISSN: 1079-9796
ISSN (Online): 1096-0961
IsoAbbr: Blood Cells Mol. Dis.
NlmId: 9509932
123:123
JrId: 8759
long title: Inflammation research : official journal of the European Histamine Research Society ... [et al.]
short title: Inflamm Res
ISSN: 1023-3830
ISSN (Online): 1420-908X
IsoAbbr: Inflamm. Res.
NlmId: 9508160
123:123
JrId: 8760
long title: Comparative biochemistry and physiology. Part C, Pharmacology, toxicology & endocrinology
short title: Comp Biochem Physiol C Pharmacol Toxicol Endocrinol
ISSN: 1367-8280
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol. C, Pharmacol. Toxicol. Endocrinol.
NlmId: 9516060
123:123
JrId: 8761
long title: Neurobiology of learning and memory
short title: Neurobiol Learn Mem
ISSN: 1074-7427
ISSN (Online): 1095-9564
IsoAbbr: Neurobiol Learn Mem
NlmId: 9508166
123:123
JrId: 8762
long title: Science & justice : journal of the Forensic Science Society
short title: Sci Justice
ISSN: 1355-0306
ISSN (Online): 
IsoAbbr: Sci. Justice
NlmId: 9508563
123:123
JrId: 8763
long title: Population trends
short title: Popul Trends
ISSN: 0307-4463
ISSN (Online): 2040-1590
IsoAbbr: Popul Trends
NlmId: 7608016
123:123
JrId: 8764
long title: Zeitschrift fur Gerontologie und Geriatrie
short title: Z Gerontol Geriatr
ISSN: 0948-6704
ISSN (Online): 1435-1269
IsoAbbr: Z Gerontol Geriatr
NlmId: 9506215
123:123
JrId: 8765
long title: International journal of primatology
short title: Int J Primatol
ISSN: 0164-0291
ISSN (Online): 
IsoAbbr: Int. J. Primatol.
NlmId: 8007862
123:123
JrId: 8768
long title: Advances in endocrinology and metabolism
short title: Adv Endocrinol Metab
ISSN: 1049-6734
ISSN (Online): 
IsoAbbr: Adv Endocrinol Metab
NlmId: 9102501
123:123
JrId: 8769
long title: Nihon Rinsho Men'eki Gakkai kaishi = Japanese journal of clinical immunology
short title: Nihon Rinsho Meneki Gakkai Kaishi
ISSN: 0911-4300
ISSN (Online): 1349-7413
IsoAbbr: Nihon Rinsho Meneki Gakkai Kaishi
NlmId: 9505992
123:123
JrId: 8771
long title: Doklady biochemistry : proceedings of the Academy of Sciences of the USSR, Biochemistry section / translated from Russian
short title: Dokl Biochem
ISSN: 0012-4958
ISSN (Online): 
IsoAbbr: Dokl. Biochem.
NlmId: 7505458
123:123
JrId: 8774
long title: The Condor
short title: Condor
ISSN: 0010-5422
ISSN (Online): 1938-5129
IsoAbbr: Condor
NlmId: 0206433
123:123
JrId: 8776
long title: Journal of cereal science
short title: J Cereal Sci
ISSN: 0733-5210
ISSN (Online): 
IsoAbbr: J. Cereal Sci.
NlmId: 9880250
123:123
JrId: 8777
long title: Diseases of aquatic organisms
short title: Dis Aquat Organ
ISSN: 0177-5103
ISSN (Online): 1616-1580
IsoAbbr: Dis. Aquat. Org.
NlmId: 8807037
123:123
JrId: 8778
long title: Biochemical and molecular medicine
short title: Biochem Mol Med
ISSN: 1077-3150
ISSN (Online): 1095-5577
IsoAbbr: Biochem. Mol. Med.
NlmId: 9508702
123:123
JrId: 8779
long title: Convulsive therapy
short title: Convuls Ther
ISSN: 0749-8055
ISSN (Online): 
IsoAbbr: Convuls Ther
NlmId: 8506311
123:123
JrId: 8780
long title: Therapeutic immunology
short title: Ther Immunol
ISSN: 0967-0149
ISSN (Online): 
IsoAbbr: Ther Immunol
NlmId: 9421528
123:123
JrId: 8781
long title: Comparative biochemistry and physiology. Part B, Biochemistry & molecular biology
short title: Comp Biochem Physiol B Biochem Mol Biol
ISSN: 1096-4959
ISSN (Online): 1879-1107
IsoAbbr: Comp. Biochem. Physiol. B, Biochem. Mol. Biol.
NlmId: 9516061
123:123
JrId: 8782
long title: The new microbiologica
short title: New Microbiol
ISSN: 1121-7138
ISSN (Online): 
IsoAbbr: New Microbiol.
NlmId: 9516291
123:123
JrId: 8783
long title: Oral diseases
short title: Oral Dis
ISSN: 1354-523X
ISSN (Online): 1601-0825
IsoAbbr: Oral Dis
NlmId: 9508565
123:123
JrId: 8784
long title: Journal of inflammation
short title: J Inflamm
ISSN: 1078-7852
ISSN (Online): 
IsoAbbr: J. Inflamm.
NlmId: 9511967
123:123
JrId: 8785
long title: Current opinion in general surgery
short title: Curr Opin Gen Surg
ISSN: 1065-6243
ISSN (Online): 
IsoAbbr: Curr Opin Gen Surg
NlmId: 9314670
123:123
JrId: 8786
long title: Osteoarthritis and cartilage / OARS, Osteoarthritis Research Society
short title: Osteoarthritis Cartilage
ISSN: 1063-4584
ISSN (Online): 1522-9653
IsoAbbr: Osteoarthr. Cartil.
NlmId: 9305697
123:123
JrId: 8787
long title: Proceedings / ... International Conference on Intelligent Systems for Molecular Biology _ ISMB. International Conference on Intelligent Systems for Molecular Biology
short title: Proc Int Conf Intell Syst Mol Biol
ISSN: 1553-0833
ISSN (Online): 
IsoAbbr: Proc Int Conf Intell Syst Mol Biol
NlmId: 9509125
123:123
JrId: 8788
long title: Journal of pediatric endocrinology & metabolism : JPEM
short title: J Pediatr Endocrinol Metab
ISSN: 0334-018X
ISSN (Online): 
IsoAbbr: J. Pediatr. Endocrinol. Metab.
NlmId: 9508900
123:123
JrId: 8789
long title: Nihon shinkei seishin yakurigaku zasshi = Japanese journal of psychopharmacology
short title: Nihon Shinkei Seishin Yakurigaku Zasshi
ISSN: 1340-2544
ISSN (Online): 
IsoAbbr: Nihon Shinkei Seishin Yakurigaku Zasshi
NlmId: 9509023
123:123
JrId: 8790
long title: Hypertension research : official journal of the Japanese Society of Hypertension
short title: Hypertens Res
ISSN: 0916-9636
ISSN (Online): 1348-4214
IsoAbbr: Hypertens. Res.
NlmId: 9307690
123:123
JrId: 8791
long title: Nature medicine
short title: Nat Med
ISSN: 1078-8956
ISSN (Online): 1546-170X
IsoAbbr: Nat. Med.
NlmId: 9502015
123:123
JrId: 8792
long title: RNA (New York, N.Y.)
short title: RNA
ISSN: 1355-8382
ISSN (Online): 1469-9001
IsoAbbr: RNA
NlmId: 9509184
123:123
JrId: 8793
long title: Annals of botany
short title: Ann Bot
ISSN: 0305-7364
ISSN (Online): 1095-8290
IsoAbbr: Ann. Bot.
NlmId: 0372347
123:123
JrId: 8794
long title: Clinical cancer research : an official journal of the American Association for Cancer Research
short title: Clin Cancer Res
ISSN: 1078-0432
ISSN (Online): 
IsoAbbr: Clin. Cancer Res.
NlmId: 9502500
123:123
JrId: 8795
long title: Clinical reviews in allergy & immunology
short title: Clin Rev Allergy Immunol
ISSN: 1080-0549
ISSN (Online): 1559-0267
IsoAbbr: Clin Rev Allergy Immunol
NlmId: 9504368
123:123
JrId: 8796
long title: Journal of viral hepatitis
short title: J Viral Hepat
ISSN: 1352-0504
ISSN (Online): 1365-2893
IsoAbbr: J. Viral Hepat.
NlmId: 9435672
123:123
JrId: 8799
long title: Journal of computational biology : a journal of computational molecular cell biology
short title: J Comput Biol
ISSN: 1066-5277
ISSN (Online): 1557-8666
IsoAbbr: J. Comput. Biol.
NlmId: 9433358
123:123
JrId: 8800
long title: Journal of medical screening
short title: J Med Screen
ISSN: 0969-1413
ISSN (Online): 1475-5793
IsoAbbr: J Med Screen
NlmId: 9433359
123:123
JrId: 8801
long title: Microcirculation (New York, N.Y. : 1994)
short title: Microcirculation
ISSN: 1073-9688
ISSN (Online): 1549-8719
IsoAbbr: Microcirculation
NlmId: 9434935
123:123
JrId: 8802
long title: Revista de neurologia
short title: Rev Neurol
ISSN: 0210-0010
ISSN (Online): 1576-6578
IsoAbbr: Rev Neurol
NlmId: 7706841
123:123
JrId: 8803
long title: Seminars in urologic oncology
short title: Semin Urol Oncol
ISSN: 1081-0943
ISSN (Online): 
IsoAbbr: Semin. Urol. Oncol.
NlmId: 9514993
123:123
JrId: 8804
long title: Molecular medicine (Cambridge, Mass.)
short title: Mol Med
ISSN: 1076-1551
ISSN (Online): 1528-3658
IsoAbbr: Mol. Med.
NlmId: 9501023
123:123
JrId: 20118
long title: Director (Cincinnati, Ohio)
short title: Director
ISSN: 1551-8418
ISSN (Online): 
IsoAbbr: Director
NlmId: 9504684
123:123
JrId: 20119
long title: Magma (New York, N.Y.)
short title: MAGMA
ISSN: 0968-5243
ISSN (Online): 
IsoAbbr: MAGMA
NlmId: 9310752
123:123
JrId: 20120
long title: Memory (Hove, England)
short title: Memory
ISSN: 0965-8211
ISSN (Online): 1464-0686
IsoAbbr: Memory
NlmId: 9306862
123:123
JrId: 20121
long title: NP news (Bellevue, Wash.)
short title: NP News
ISSN: 1069-6903
ISSN (Online): 
IsoAbbr: NP News
NlmId: 9309830
123:123
JrId: 20122
long title: Midwives : official journal of the Royal College of Midwives
short title: Midwives
ISSN: 1355-8404
ISSN (Online): 
IsoAbbr: Midwives
NlmId: 9506689
123:123
JrId: 20123
long title: Oncologica / Vereniging van Oncologie Verpleegkundigen
short title: Oncologica
ISSN: 0929-8703
ISSN (Online): 
IsoAbbr: Oncologica
NlmId: 9438654
123:123
JrId: 20124
long title: Revolution (Staten Island, N.Y.)
short title: Revolution
ISSN: 1059-0927
ISSN (Online): 
IsoAbbr: Revolution
NlmId: 9211449
123:123
JrId: 20125
long title: Disasters
short title: Disasters
ISSN: 0361-3666
ISSN (Online): 1467-7717
IsoAbbr: Disasters
NlmId: 7702072
123:123
JrId: 20126
long title: Kanhohak t'amgu
short title: Kanhohak Tamgu
ISSN: 1225-8466
ISSN (Online): 
IsoAbbr: Kanhohak Tamgu
NlmId: 9500886
123:123
JrId: 20127
long title: Neurotoxins
short title: Neurotoxins
ISSN: 1357-7115
ISSN (Online): 
IsoAbbr: Neurotoxins
NlmId: 9508903
123:123
JrId: 20128
long title: Swiss surgery = Schweizer Chirurgie = Chirurgie suisse = Chirurgia svizzera
short title: Swiss Surg
ISSN: 1023-9332
ISSN (Online): 2235-1884
IsoAbbr: Swiss Surg
NlmId: 9514313
123:123
JrId: 20129
long title: Nursing inquiry
short title: Nurs Inq
ISSN: 1320-7881
ISSN (Online): 1440-1800
IsoAbbr: Nurs Inq
NlmId: 9505881
123:123
JrId: 20130
long title: Jordmorbladet : bilag til tidsskriftet Sykepleien
short title: Jordmorbladet
ISSN: 0805-0562
ISSN (Online): 
IsoAbbr: Jordmorbladet
NlmId: 9500811
123:123
JrId: 20131
long title: Modern midwife
short title: Mod Midwife
ISSN: 0963-276X
ISSN (Online): 
IsoAbbr: Mod Midwife
NlmId: 9443126
123:123
JrId: 20132
long title: Nursing ethics
short title: Nurs Ethics
ISSN: 0969-7330
ISSN (Online): 1477-0989
IsoAbbr: Nurs Ethics
NlmId: 9433357
123:123
JrId: 20133
long title: Verpleegkunde
short title: Verpleegkunde
ISSN: 0920-3273
ISSN (Online): 
IsoAbbr: Verpleegkunde
NlmId: 9419243
123:123
JrId: 20134
long title: Air & waste : journal of the Air & Waste Management Association
short title: Air Waste
ISSN: 1073-161X
ISSN (Online): 
IsoAbbr: Air Waste
NlmId: 9433394
123:123
JrId: 20135
long title: Pflege aktuell / DBfK, Deutscher Berufsverband fur Pflegeberufe
short title: Pflege Aktuell
ISSN: 0944-8918
ISSN (Online): 
IsoAbbr: Pflege Aktuell
NlmId: 9423842
123:123
JrId: 20136
long title: Creative nursing
short title: Creat Nurs
ISSN: 1078-4535
ISSN (Online): 
IsoAbbr: Creat Nurs
NlmId: 9505022
123:123
JrId: 20137
long title: Medicina interna (Bucharest, Romania : 1991)
short title: Med Interna
ISSN: 1220-5818
ISSN (Online): 
IsoAbbr: Med Interna
NlmId: 9431273
123:123
JrId: 20138
long title: Pflege Zeitschrift
short title: Pflege Z
ISSN: 0945-1129
ISSN (Online): 
IsoAbbr: Pflege Z
NlmId: 9430463
123:123
JrId: 20139
long title: Promotion & education
short title: Promot Educ
ISSN: 1025-3823
ISSN (Online): 1756-3976
IsoAbbr: Promot Educ
NlmId: 9431615
123:123
JrId: 20140
long title: Clinical anatomy (New York, N.Y.)
short title: Clin Anat
ISSN: 0897-3806
ISSN (Online): 1098-2353
IsoAbbr: Clin Anat
NlmId: 8809128
123:123
JrId: 20141
long title: The Future of children / Center for the Future of Children, the David and Lucile Packard Foundation
short title: Future Child
ISSN: 1054-8289
ISSN (Online): 1550-1558
IsoAbbr: Future Child
NlmId: 9306342
123:123
JrId: 20142
long title: Paediatric nursing
short title: Paediatr Nurs
ISSN: 0962-9513
ISSN (Online): 
IsoAbbr: Paediatr Nurs
NlmId: 9013329
123:123
JrId: 20143
long title: Neural computation
short title: Neural Comput
ISSN: 0899-7667
ISSN (Online): 1530-888X
IsoAbbr: Neural Comput
NlmId: 9426182
123:123
JrId: 20144
long title: Quality assurance (San Diego, Calif.)
short title: Qual Assur
ISSN: 1052-9411
ISSN (Online): 1521-0677
IsoAbbr: Qual Assur
NlmId: 9214530
123:123
JrId: 20145
long title: Psychiatric services (Washington, D.C.)
short title: Psychiatr Serv
ISSN: 1075-2730
ISSN (Online): 1557-9700
IsoAbbr: Psychiatr Serv
NlmId: 9502838
123:123
JrId: 20146
long title: Journal of wound care
short title: J Wound Care
ISSN: 0969-0700
ISSN (Online): 
IsoAbbr: J Wound Care
NlmId: 9417080
123:123
JrId: 20147
long title: Nursing management (Harrow, London, England : 1994)
short title: Nurs Manag (Harrow)
ISSN: 1354-5760
ISSN (Online): 
IsoAbbr: Nurs Manag (Harrow)
NlmId: 9433248
123:123
JrId: 20148
long title: European spine journal : official publication of the European Spine Society, the European Spinal Deformity Society, and the European Section of the Cervical Spine Research Society
short title: Eur Spine J
ISSN: 0940-6719
ISSN (Online): 1432-0932
IsoAbbr: Eur Spine J
NlmId: 9301980
123:123
JrId: 20149
long title: Applied human science : journal of physiological anthropology
short title: Appl Human Sci
ISSN: 1341-3473
ISSN (Online): 
IsoAbbr: Appl Human Sci
NlmId: 9506216
123:123
JrId: 20150
long title: AACN clinical issues
short title: AACN Clin Issues
ISSN: 1079-0713
ISSN (Online): 1538-9812
IsoAbbr: AACN Clin Issues
NlmId: 9508191
123:123
JrId: 20151
long title: Enfermeria intensiva / Sociedad Espanola de Enfermeria Intensiva y Unidades Coronarias
short title: Enferm Intensiva
ISSN: 1130-2399
ISSN (Online): 1578-1291
IsoAbbr: Enferm Intensiva
NlmId: 9517771
123:123
JrId: 20152
long title: Advances in wound care : the journal for prevention and healing
short title: Adv Wound Care
ISSN: 1076-2191
ISSN (Online): 
IsoAbbr: Adv Wound Care
NlmId: 9432971
123:123
JrId: 20153
long title: Transplantation science
short title: Transplant Sci
ISSN: 1063-2964
ISSN (Online): 
IsoAbbr: Transplant Sci
NlmId: 9210307
123:123
JrId: 20154
long title: Paediatric anaesthesia
short title: Paediatr Anaesth
ISSN: 1155-5645
ISSN (Online): 1460-9592
IsoAbbr: Paediatr Anaesth
NlmId: 9206575
123:123
JrId: 20155
long title: Journal of trauma nursing : the official journal of the Society of Trauma Nurses
short title: J Trauma Nurs
ISSN: 1078-7496
ISSN (Online): 
IsoAbbr: J Trauma Nurs
NlmId: 9512997
123:123
JrId: 20156
long title: Ophthalmic epidemiology
short title: Ophthalmic Epidemiol
ISSN: 0928-6586
ISSN (Online): 1744-5086
IsoAbbr: Ophthalmic Epidemiol
NlmId: 9435674
123:123
JrId: 20157
long title: Minority nurse newsletter
short title: Minor Nurse Newsl
ISSN: 1071-9946
ISSN (Online): 
IsoAbbr: Minor Nurse Newsl
NlmId: 9422780
123:123
JrId: 20158
long title: Health technology assessment
short title: Health Technol Assess (Rockv)
ISSN: 
ISSN (Online): 
IsoAbbr: Health Technol Assess (Rockv)
NlmId: 9501929
123:123
JrId: 20159
long title: Academic emergency medicine : official journal of the Society for Academic Emergency Medicine
short title: Acad Emerg Med
ISSN: 1069-6563
ISSN (Online): 1553-2712
IsoAbbr: Acad Emerg Med
NlmId: 9418450
123:123
JrId: 20160
long title: ORL-head and neck nursing : official journal of the Society of Otorhinolaryngology and Head-Neck Nurses
short title: ORL Head Neck Nurs
ISSN: 1064-3842
ISSN (Online): 
IsoAbbr: ORL Head Neck Nurs
NlmId: 9206573
123:123
JrId: 20161
long title: Consciousness and cognition
short title: Conscious Cogn
ISSN: 1053-8100
ISSN (Online): 1090-2376
IsoAbbr: Conscious Cogn
NlmId: 9303140
123:123
JrId: 20162
long title: Sangyo eiseigaku zasshi = Journal of occupational health
short title: Sangyo Eiseigaku Zasshi
ISSN: 1341-0725
ISSN (Online): 1349-533X
IsoAbbr: Sangyo Eiseigaku Zasshi
NlmId: 9507473
123:123
JrId: 20164
long title: Romanian journal of physiology : physiological sciences / [Academia de Stiinte Medicale]
short title: Rom J Physiol
ISSN: 1223-4974
ISSN (Online): 
IsoAbbr: Rom J Physiol
NlmId: 9437433
123:123
JrId: 20165
long title: Journal of nursing management
short title: J Nurs Manag
ISSN: 0966-0429
ISSN (Online): 1365-2834
IsoAbbr: J Nurs Manag
NlmId: 9306050
123:123
JrId: 20166
long title: Journal of cultural diversity
short title: J Cult Divers
ISSN: 1071-5568
ISSN (Online): 
IsoAbbr: J Cult Divers
NlmId: 9439196
123:123
JrId: 20167
long title: Seminars for nurse managers
short title: Semin Nurse Manag
ISSN: 1066-3851
ISSN (Online): 
IsoAbbr: Semin Nurse Manag
NlmId: 9431621
123:123
JrId: 20168
long title: Journal of nursing measurement
short title: J Nurs Meas
ISSN: 1061-3749
ISSN (Online): 
IsoAbbr: J Nurs Meas
NlmId: 9318902
123:123
JrId: 20169
long title: Journal of refractive surgery (Thorofare, N.J. : 1995)
short title: J Refract Surg
ISSN: 1081-597X
ISSN (Online): 
IsoAbbr: J Refract Surg
NlmId: 9505927
123:123
JrId: 20170
long title: Ceska a Slovenska farmacie : casopis Ceske farmaceuticke spolecnosti a Slovenske farmaceuticke spolecnosti
short title: Ceska Slov Farm
ISSN: 1210-7816
ISSN (Online): 
IsoAbbr: Ceska Slov Farm
NlmId: 9433765
123:123
JrId: 20171
long title: Medical engineering & physics
short title: Med Eng Phys
ISSN: 1350-4533
ISSN (Online): 1873-4030
IsoAbbr: Med Eng Phys
NlmId: 9422753
123:123
JrId: 20172
long title: Journal of traumatic stress
short title: J Trauma Stress
ISSN: 0894-9867
ISSN (Online): 1573-6598
IsoAbbr: J Trauma Stress
NlmId: 8809259
123:123
JrId: 20173
long title: Accident and emergency nursing
short title: Accid Emerg Nurs
ISSN: 0965-2302
ISSN (Online): 
IsoAbbr: Accid Emerg Nurs
NlmId: 9305090
123:123
JrId: 20174
long title: Technology and health care : official journal of the European Society for Engineering and Medicine
short title: Technol Health Care
ISSN: 0928-7329
ISSN (Online): 1878-7401
IsoAbbr: Technol Health Care
NlmId: 9314590
123:123
JrId: 20175
long title: The Korean journal of parasitology
short title: Korean J Parasitol
ISSN: 0023-4001
ISSN (Online): 1738-0006
IsoAbbr: Korean J. Parasitol.
NlmId: 9435800
123:123
JrId: 20176
long title: The American journal of knee surgery
short title: Am J Knee Surg
ISSN: 0899-7403
ISSN (Online): 
IsoAbbr: Am J Knee Surg
NlmId: 8804841
123:123
JrId: 20177
long title: STN's journal of trauma nursing : the official journal of the Society of Trauma Nurses
short title: STNS J Trauma Nurs
ISSN: 1076-4747
ISSN (Online): 
IsoAbbr: STNS J Trauma Nurs
NlmId: 9439500
123:123
JrId: 20178
long title: The journal of spinal cord medicine
short title: J Spinal Cord Med
ISSN: 1079-0268
ISSN (Online): 2045-7723
IsoAbbr: J Spinal Cord Med
NlmId: 9504452
123:123
JrId: 20179
long title: Journal of health care finance
short title: J Health Care Finance
ISSN: 1078-6767
ISSN (Online): 
IsoAbbr: J Health Care Finance
NlmId: 9503024
123:123
JrId: 20180
long title: Medical anthropology quarterly
short title: Med Anthropol Q
ISSN: 0745-5194
ISSN (Online): 
IsoAbbr: Med Anthropol Q
NlmId: 8405037
123:123
JrId: 20181
long title: The quarterly journal of nuclear medicine : official publication of the Italian Association of Nuclear Medicine (AIMN) [and] the International Association of Radiopharmacology (IAR)
short title: Q J Nucl Med
ISSN: 1125-0135
ISSN (Online): 
IsoAbbr: Q J Nucl Med
NlmId: 9512274
123:123
JrId: 20182
long title: Seminars in speech and language
short title: Semin Speech Lang
ISSN: 0734-0478
ISSN (Online): 1098-9056
IsoAbbr: Semin Speech Lang
NlmId: 8405117
123:123
JrId: 20183
long title: Minimally invasive neurosurgery : MIN
short title: Minim Invasive Neurosurg
ISSN: 0946-7211
ISSN (Online): 1439-2291
IsoAbbr: Minim Invasive Neurosurg
NlmId: 9440973
123:123
JrId: 20184
long title: Perspectives on addictions nursing : a publication of the National Nurses Society on Addictions
short title: Perspect Addict Nurs
ISSN: 1057-1639
ISSN (Online): 
IsoAbbr: Perspect Addict Nurs
NlmId: 9302030
123:123
JrId: 20185
long title: Zeitschrift fur experimentelle Psychologie : Organ der Deutschen Gesellschaft fur Psychologie
short title: Z Exp Psychol
ISSN: 0949-3964
ISSN (Online): 
IsoAbbr: Z Exp Psychol
NlmId: 9514804
123:123
JrId: 20186
long title: Clinical nursing practice in epilepsy
short title: Clin Nurs Pract Epilepsy
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Nurs Pract Epilepsy
NlmId: 9433629
123:123
JrId: 20187
long title: Clinical journal of sport medicine : official journal of the Canadian Academy of Sport Medicine
short title: Clin J Sport Med
ISSN: 1050-642X
ISSN (Online): 1536-3724
IsoAbbr: Clin J Sport Med
NlmId: 9103300
123:123
JrId: 20188
long title: N & HC perspectives on community : official publication of the National League for Nursing
short title: N HC Perspect Community
ISSN: 1081-8731
ISSN (Online): 
IsoAbbr: N HC Perspect Community
NlmId: 9504562
123:123
JrId: 20189
long title: Asian journal of aesthetic dentistry / the Asian Academy of Aesthetic Dentistry
short title: Asian J Aesthet Dent
ISSN: 0218-3781
ISSN (Online): 
IsoAbbr: Asian J Aesthet Dent
NlmId: 9318734
123:123
JrId: 20190
long title: Fortschritte der Medizin. Supplement : die Kongressinformation fur die Praxis
short title: Fortschr Med Suppl
ISSN: 0932-5611
ISSN (Online): 
IsoAbbr: Fortschr Med Suppl
NlmId: 9435801
123:123
JrId: 20191
long title: Neurogastroenterology and motility : the official journal of the European Gastrointestinal Motility Society
short title: Neurogastroenterol Motil
ISSN: 1350-1925
ISSN (Online): 1365-2982
IsoAbbr: Neurogastroenterol. Motil.
NlmId: 9432572
123:123
JrId: 20192
long title: Acta ophthalmologica Scandinavica
short title: Acta Ophthalmol Scand
ISSN: 1395-3907
ISSN (Online): 1600-0420
IsoAbbr: Acta Ophthalmol Scand
NlmId: 9507578
123:123
JrId: 20193
long title: Advances in renal replacement therapy
short title: Adv Ren Replace Ther
ISSN: 1073-4449
ISSN (Online): 
IsoAbbr: Adv Ren Replace Ther
NlmId: 9433799
123:123
JrId: 20194
long title: Journal of quality in clinical practice
short title: J Qual Clin Pract
ISSN: 1320-5455
ISSN (Online): 1440-1762
IsoAbbr: J Qual Clin Pract
NlmId: 9430670
123:123
JrId: 20195
long title: Fortschritte der Medizin. Monographie
short title: Fortschr Med Monogr
ISSN: 0946-5634
ISSN (Online): 
IsoAbbr: Fortschr Med Monogr
NlmId: 9435833
123:123
JrId: 20196
long title: Journal of shoulder and elbow surgery / American Shoulder and Elbow Surgeons ... [et al.]
short title: J Shoulder Elbow Surg
ISSN: 1058-2746
ISSN (Online): 1532-6500
IsoAbbr: J Shoulder Elbow Surg
NlmId: 9206499
123:123
JrId: 20197
long title: Neuroimaging clinics of North America
short title: Neuroimaging Clin N Am
ISSN: 1052-5149
ISSN (Online): 1557-9867
IsoAbbr: Neuroimaging Clin. N. Am.
NlmId: 9211377
123:123
JrId: 20198
long title: Archives of physiology and biochemistry
short title: Arch Physiol Biochem
ISSN: 1381-3455
ISSN (Online): 1744-4160
IsoAbbr: Arch. Physiol. Biochem.
NlmId: 9510153
123:123
JrId: 20199
long title: Journal of pediatric orthopedics. Part B
short title: J Pediatr Orthop B
ISSN: 1060-152X
ISSN (Online): 1473-5865
IsoAbbr: J Pediatr Orthop B
NlmId: 9300904
123:123
JrId: 20200
long title: SAR and QSAR in environmental research
short title: SAR QSAR Environ Res
ISSN: 1062-936X
ISSN (Online): 1029-046X
IsoAbbr: SAR QSAR Environ Res
NlmId: 9440156
123:123
JrId: 20201
long title: Solid state nuclear magnetic resonance
short title: Solid State Nucl Magn Reson
ISSN: 0926-2040
ISSN (Online): 1527-3326
IsoAbbr: Solid State Nucl Magn Reson
NlmId: 9306181
123:123
JrId: 20202
long title: The Online journal of current clinical trials
short title: Online J Curr Clin Trials
ISSN: 
ISSN (Online): 1059-2725
IsoAbbr: Online J Curr Clin Trials
NlmId: 9300367A
123:123
JrId: 20203
long title: Soins. Formation, pedagogie, encadrement : avec la participation du CEEIEC
short title: Soins Form Pedagog Encadr
ISSN: 1163-4723
ISSN (Online): 
IsoAbbr: Soins Form Pedagog Encadr
NlmId: 9310889
123:123
JrId: 20204
long title: Endoscopic surgery and allied technologies
short title: Endosc Surg Allied Technol
ISSN: 0942-6027
ISSN (Online): 
IsoAbbr: Endosc Surg Allied Technol
NlmId: 9412631
123:123
JrId: 20205
long title: Zeitschrift fur Geburtshilfe und Neonatologie
short title: Z Geburtshilfe Neonatol
ISSN: 0948-2393
ISSN (Online): 1439-1651
IsoAbbr: Z Geburtshilfe Neonatol
NlmId: 9508901
123:123
JrId: 20206
long title: Journal of the Southern Orthopaedic Association
short title: J South Orthop Assoc
ISSN: 1059-1052
ISSN (Online): 
IsoAbbr: J South Orthop Assoc
NlmId: 9211289
123:123
JrId: 20207
long title: European child & adolescent psychiatry
short title: Eur Child Adolesc Psychiatry
ISSN: 1018-8827
ISSN (Online): 1435-165X
IsoAbbr: Eur Child Adolesc Psychiatry
NlmId: 9212296
123:123
JrId: 20208
long title: Annals of the Medical University, Bialystok, Poland = Roczniki Akademii Medycznej w Bialymstoku
short title: Ann Med Univ Bialyst Pol
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Med Univ Bialyst Pol
NlmId: 9439578
123:123
JrId: 20209
long title: International journal for quality in health care : journal of the International Society for Quality in Health Care / ISQua
short title: Int J Qual Health Care
ISSN: 1353-4505
ISSN (Online): 1464-3677
IsoAbbr: Int J Qual Health Care
NlmId: 9434628
123:123
JrId: 20210
long title: Journal of polymer science: Part A, General papers
short title: J Polym Sci A
ISSN: 0449-2951
ISSN (Online): 
IsoAbbr: J Polym Sci A
NlmId: 0165253
123:123
JrId: 20211
long title: Journal of pharmaceutical science and technology : the official journal of PDA
short title: J Pharm Sci Technol
ISSN: 1076-397X
ISSN (Online): 
IsoAbbr: J Pharm Sci Technol
NlmId: 9432967
123:123
JrId: 20212
long title: Recruitment, retention & restructuring report
short title: Recruit Retent Restruct Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Recruit Retent Restruct Rep
NlmId: 9436564
123:123
JrId: 20213
long title: Australian journal of science and medicine in sport
short title: Aust J Sci Med Sport
ISSN: 0813-6289
ISSN (Online): 
IsoAbbr: Aust J Sci Med Sport
NlmId: 9012781
123:123
JrId: 20214
long title: Journal of the Air & Waste Management Association (1995)
short title: J Air Waste Manag Assoc
ISSN: 1096-2247
ISSN (Online): 
IsoAbbr: J Air Waste Manag Assoc
NlmId: 9503111
123:123
JrId: 20215
long title: Roczniki Akademii Medycznej w Bialymstoku. Suplement = Annales Academiae Medicae Bialostocensis. Supplementum
short title: Rocz Akad Med Bialymst Supl
ISSN: 0523-1507
ISSN (Online): 
IsoAbbr: Rocz Akad Med Bialymst Supl
NlmId: 9439577
123:123
JrId: 20216
long title: Journal of psychiatric and mental health nursing
short title: J Psychiatr Ment Health Nurs
ISSN: 1351-0126
ISSN (Online): 1365-2850
IsoAbbr: J Psychiatr Ment Health Nurs
NlmId: 9439514
123:123
JrId: 20217
long title: PDA journal of pharmaceutical science and technology / PDA
short title: PDA J Pharm Sci Technol
ISSN: 1079-7440
ISSN (Online): 1948-2124
IsoAbbr: PDA J Pharm Sci Technol
NlmId: 9439538
123:123
JrId: 20218
long title: Knee surgery, sports traumatology, arthroscopy : official journal of the ESSKA
short title: Knee Surg Sports Traumatol Arthrosc
ISSN: 0942-2056
ISSN (Online): 1433-7347
IsoAbbr: Knee Surg Sports Traumatol Arthrosc
NlmId: 9314730
123:123
JrId: 20219
long title: International journal of food sciences and nutrition
short title: Int J Food Sci Nutr
ISSN: 0963-7486
ISSN (Online): 1465-3478
IsoAbbr: Int J Food Sci Nutr
NlmId: 9432922
123:123
JrId: 20220
long title: Scandinavian journal of medicine & science in sports
short title: Scand J Med Sci Sports
ISSN: 0905-7188
ISSN (Online): 1600-0838
IsoAbbr: Scand J Med Sci Sports
NlmId: 9111504
123:123
JrId: 20221
long title: Magnetic resonance imaging clinics of North America
short title: Magn Reson Imaging Clin N Am
ISSN: 1064-9689
ISSN (Online): 1557-9786
IsoAbbr: Magn Reson Imaging Clin N Am
NlmId: 9422762
123:123
JrId: 20222
long title: Journal of the American Medical Informatics Association : JAMIA
short title: J Am Med Inform Assoc
ISSN: 1067-5027
ISSN (Online): 1527-974X
IsoAbbr: J Am Med Inform Assoc
NlmId: 9430800
123:123
JrId: 20223
long title: Journal of child and adolescent psychiatric nursing : official publication of the Association of Child and Adolescent Psychiatric Nurses, Inc
short title: J Child Adolesc Psychiatr Nurs
ISSN: 1073-6077
ISSN (Online): 1744-6171
IsoAbbr: J Child Adolesc Psychiatr Nurs
NlmId: 9431738
123:123
JrId: 20224
long title: Revue d'immunologie et de therapie antimicrobienne
short title: Rev Immunol Ther Antimicrob
ISSN: 0035-2454
ISSN (Online): 
IsoAbbr: Rev Immunol Ther Antimicrob
NlmId: 0253026
123:123
JrId: 20225
long title: Schweizerische Zeitschrift fur Medizin und Traumatologie = Revue suisse pour medecine et traumatologie
short title: Schweiz Z Med Traumatol
ISSN: 1022-6699
ISSN (Online): 
IsoAbbr: Schweiz Z Med Traumatol
NlmId: 9431737
123:123
JrId: 20226
long title: Gastrointestinal endoscopy clinics of North America
short title: Gastrointest Endosc Clin N Am
ISSN: 1052-5157
ISSN (Online): 1558-1950
IsoAbbr: Gastrointest. Endosc. Clin. N. Am.
NlmId: 9202792
123:123
JrId: 20227
long title: Journal of receptor and signal transduction research
short title: J Recept Signal Transduct Res
ISSN: 1079-9893
ISSN (Online): 1532-4281
IsoAbbr: J. Recept. Signal Transduct. Res.
NlmId: 9509432
123:123
JrId: 20228
long title: European journal of cancer care
short title: Eur J Cancer Care (Engl)
ISSN: 0961-5423
ISSN (Online): 1365-2354
IsoAbbr: Eur J Cancer Care (Engl)
NlmId: 9301979
123:123
JrId: 20229
long title: Comparative biochemistry and physiology. Part A, Physiology
short title: Comp Biochem Physiol A Physiol
ISSN: 1096-4940
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol. A Physiol.
NlmId: 9516062
123:123
JrId: 20230
long title: Comparative biochemistry and physiology. Comparative physiology
short title: Comp Biochem Physiol Comp Physiol
ISSN: 
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol. Comp. Physiol.
NlmId: 9441449
123:123
JrId: 20231
long title: Atlas of the oral and maxillofacial surgery clinics of North America
short title: Atlas Oral Maxillofac Surg Clin North Am
ISSN: 1061-3315
ISSN (Online): 1558-4275
IsoAbbr: Atlas Oral Maxillofac Surg Clin North Am
NlmId: 9312707
123:123
JrId: 20232
long title: The journals of gerontology. Series B, Psychological sciences and social sciences
short title: J Gerontol B Psychol Sci Soc Sci
ISSN: 1079-5014
ISSN (Online): 1758-5368
IsoAbbr: J Gerontol B Psychol Sci Soc Sci
NlmId: 9508483
123:123
JrId: 20233
long title: Acta crystallographica. Section B: Structural crystallography and crystal chemistry
short title: Acta Crystallogr B
ISSN: 0567-7408
ISSN (Online): 
IsoAbbr: Acta Crystallogr B
NlmId: 0211630
123:123
JrId: 20234
long title: Zeitschrift fur Naturforschung. Teil B: Chemie, Biochemie, Biophysik, Biologie
short title: Z Naturforsch B
ISSN: 0044-3174
ISSN (Online): 
IsoAbbr: Z. Naturforsch. B
NlmId: 0364315
123:123
JrId: 20239
long title: Revista espanola de salud publica
short title: Rev Esp Salud Publica
ISSN: 1135-5727
ISSN (Online): 
IsoAbbr: Rev. Esp. Salud Publica
NlmId: 9600212
123:123
JrId: 20256
long title: General & diagnostic pathology
short title: Gen Diagn Pathol
ISSN: 0947-823X
ISSN (Online): 
IsoAbbr: Gen Diagn Pathol
NlmId: 9511700
123:123
JrId: 20257
long title: Journal of obstetrics and gynaecology (Tokyo, Japan)
short title: J Obstet Gynaecol (Tokyo 1995)
ISSN: 1340-9654
ISSN (Online): 
IsoAbbr: J Obstet Gynaecol (Tokyo 1995)
NlmId: 9515066
123:123
JrId: 20258
long title: Journal of computational neuroscience
short title: J Comput Neurosci
ISSN: 0929-5313
ISSN (Online): 1573-6873
IsoAbbr: J Comput Neurosci
NlmId: 9439510
123:123
JrId: 20259
long title: Journal of cardiopulmonary rehabilitation
short title: J Cardiopulm Rehabil
ISSN: 0883-9212
ISSN (Online): 1539-0691
IsoAbbr: J Cardiopulm Rehabil
NlmId: 8511296
123:123
JrId: 20260
long title: Journal of ocular pharmacology and therapeutics : the official journal of the Association for Ocular Pharmacology and Therapeutics
short title: J Ocul Pharmacol Ther
ISSN: 1080-7683
ISSN (Online): 1557-7732
IsoAbbr: J Ocul Pharmacol Ther
NlmId: 9511091
123:123
JrId: 20261
long title: Oral surgery, oral diagnosis : OSD
short title: Oral Surg Oral Diagn
ISSN: 0788-6020
ISSN (Online): 
IsoAbbr: Oral Surg Oral Diagn
NlmId: 9435677
123:123
JrId: 20263
long title: Accounts of chemical research
short title: Acc Chem Res
ISSN: 0001-4842
ISSN (Online): 1520-4898
IsoAbbr: Acc. Chem. Res.
NlmId: 0157313
123:123
JrId: 20264
long title: Water science and technology : a journal of the International Association on Water Pollution Research
short title: Water Sci Technol
ISSN: 0273-1223
ISSN (Online): 
IsoAbbr: Water Sci. Technol.
NlmId: 9879497
123:123
JrId: 20265
long title: Metal ions in biological systems
short title: Met Ions Biol Syst
ISSN: 0161-5149
ISSN (Online): 
IsoAbbr: Met Ions Biol Syst
NlmId: 0406332
123:123
JrId: 20266
long title: Acta ophthalmologica Scandinavica. Supplement
short title: Acta Ophthalmol Scand Suppl
ISSN: 1395-3931
ISSN (Online): 
IsoAbbr: Acta Ophthalmol Scand Suppl
NlmId: 9516974
123:123
JrId: 20267
long title: Biotechnology letters
short title: Biotechnol Lett
ISSN: 0141-5492
ISSN (Online): 1573-6776
IsoAbbr: Biotechnol. Lett.
NlmId: 8008051
123:123
JrId: 20268
long title: Journal of the Science Society of Thailand
short title: J Sci Soc Thailand
ISSN: 0303-8122
ISSN (Online): 
IsoAbbr: J. Sci. Soc. Thailand
NlmId: 7700220
123:123
JrId: 20273
long title: Medinfo. MEDINFO
short title: Medinfo
ISSN: 
ISSN (Online): 
IsoAbbr: Medinfo
NlmId: 7600347
123:123
JrId: 20274
long title: Ceska a slovenska oftalmologie : casopis Ceske oftalmologicke spolecnosti a Slovenske oftalmologicke spolecnosti
short title: Cesk Slov Oftalmol
ISSN: 1211-9059
ISSN (Online): 
IsoAbbr: Cesk Slov Oftalmol
NlmId: 9600515
123:123
JrId: 20275
long title: Annals of the Missouri Botanical Garden. Missouri Botanical Garden
short title: Ann Mo Bot Gard
ISSN: 0026-6493
ISSN (Online): 
IsoAbbr: Ann. Mo. Bot. Gard.
NlmId: 100955310
123:123
JrId: 20278
long title: Pediatric pathology & laboratory medicine : journal of the Society for Pediatric Pathology, affiliated with the International Paediatric Pathology Association
short title: Pediatr Pathol Lab Med
ISSN: 1077-1042
ISSN (Online): 
IsoAbbr: Pediatr Pathol Lab Med
NlmId: 9518033
123:123
JrId: 20279
long title: American journal of contact dermatitis : official journal of the American Contact Dermatitis Society
short title: Am J Contact Dermat
ISSN: 1046-199X
ISSN (Online): 1532-8163
IsoAbbr: Am. J. Contact Dermatitis
NlmId: 9100472
123:123
JrId: 20282
long title: Zoological journal of the Linnean Society
short title: Zool J Linn Soc
ISSN: 0024-4082
ISSN (Online): 1096-3642
IsoAbbr: Zool. J. Linn. Soc.
NlmId: 0254212
123:123
JrId: 20283
long title: Genome science & technology
short title: Genome Sci Technol
ISSN: 1070-2830
ISSN (Online): 
IsoAbbr: Genome Sci. Technol.
NlmId: 9516721
123:123
JrId: 20284
long title: Journal of trace elements in medicine and biology : organ of the Society for Minerals and Trace Elements (GMS)
short title: J Trace Elem Med Biol
ISSN: 0946-672X
ISSN (Online): 1878-3252
IsoAbbr: J Trace Elem Med Biol
NlmId: 9508274
123:123
JrId: 20286
long title: Ceska a slovenska psychiatrie / Ceska lekarska spolecnost J.E. Purkyne
short title: Ceska Slov Psychiatr
ISSN: 1212-0383
ISSN (Online): 
IsoAbbr: Ceska Slov Psychiatr
NlmId: 9516290
123:123
JrId: 20287
long title: Proceedings of the Association of American Physicians
short title: Proc Assoc Am Physicians
ISSN: 1081-650X
ISSN (Online): 1525-1381
IsoAbbr: Proc. Assoc. Am. Physicians
NlmId: 9514310
123:123
JrId: 20288
long title: Psychiatry and clinical neurosciences
short title: Psychiatry Clin Neurosci
ISSN: 1323-1316
ISSN (Online): 1440-1819
IsoAbbr: Psychiatry Clin. Neurosci.
NlmId: 9513551
123:123
JrId: 20289
long title: Marine ecology progress series
short title: Mar Ecol Prog Ser
ISSN: 0171-8630
ISSN (Online): 1616-1599
IsoAbbr: Mar. Ecol. Prog. Ser.
NlmId: 9882810
123:123
JrId: 20290
long title: Mycorrhiza
short title: Mycorrhiza
ISSN: 0940-6360
ISSN (Online): 1432-1890
IsoAbbr: Mycorrhiza
NlmId: 100955036
123:123
JrId: 20297
long title: Heart (British Cardiac Society)
short title: Heart
ISSN: 1355-6037
ISSN (Online): 1468-201X
IsoAbbr: Heart
NlmId: 9602087
123:123
JrId: 20298
long title: Ophthalmic surgery and lasers
short title: Ophthalmic Surg Lasers
ISSN: 1082-3069
ISSN (Online): 
IsoAbbr: Ophthalmic Surg Lasers
NlmId: 9517132
123:123
JrId: 20299
long title: Signature (Ramsey, N.J.)
short title: Signature
ISSN: 1091-5222
ISSN (Online): 
IsoAbbr: Signature
NlmId: 9609817
123:123
JrId: 20300
long title: Likars'ka sprava / Ministerstvo okhorony zdorov'ia Ukrainy
short title: Lik Sprava
ISSN: 1019-5297
ISSN (Online): 
IsoAbbr: Lik. Sprava
NlmId: 9601540
123:123
JrId: 20301
long title: Environmental management
short title: Environ Manage
ISSN: 0364-152X
ISSN (Online): 1432-1009
IsoAbbr: Environ Manage
NlmId: 7703893
123:123
JrId: 20302
long title: Journal of fish diseases
short title: J Fish Dis
ISSN: 0140-7775
ISSN (Online): 1365-2761
IsoAbbr: J. Fish Dis.
NlmId: 9881188
123:123
JrId: 20304
long title: Molecular diversity
short title: Mol Divers
ISSN: 1381-1991
ISSN (Online): 1573-501X
IsoAbbr: Mol. Divers.
NlmId: 9516534
123:123
JrId: 20305
long title: Nature biotechnology
short title: Nat Biotechnol
ISSN: 1087-0156
ISSN (Online): 1546-1696
IsoAbbr: Nat. Biotechnol.
NlmId: 9604648
123:123
JrId: 20306
long title: Clinical molecular pathology
short title: Clin Mol Pathol
ISSN: 1355-2910
ISSN (Online): 
IsoAbbr: Clin. Mol. Pathol.
NlmId: 9507411
123:123
JrId: 20307
long title: World journal of microbiology & biotechnology
short title: World J Microbiol Biotechnol
ISSN: 0959-3993
ISSN (Online): 1573-0972
IsoAbbr: World J. Microbiol. Biotechnol.
NlmId: 9012472
123:123
JrId: 20308
long title: Fungal genetics and biology : FG & B
short title: Fungal Genet Biol
ISSN: 1087-1845
ISSN (Online): 1096-0937
IsoAbbr: Fungal Genet. Biol.
NlmId: 9607601
123:123
JrId: 20309
long title: Journal of the American Pharmaceutical Association (Washington,D.C. : 1996)
short title: J Am Pharm Assoc (Wash)
ISSN: 1086-5802
ISSN (Online): 
IsoAbbr: J Am Pharm Assoc (Wash)
NlmId: 9601004
123:123
JrId: 20312
long title: Swiss surgery. Supplement
short title: Swiss Surg Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Swiss Surg Suppl
NlmId: 9514311
123:123
JrId: 20314
long title: Fish physiology and biochemistry
short title: Fish Physiol Biochem
ISSN: 0920-1742
ISSN (Online): 1573-5168
IsoAbbr: Fish Physiol. Biochem.
NlmId: 100955049
123:123
JrId: 20319
long title: Journal of microbiology and biotechnology
short title: J Microbiol Biotechnol
ISSN: 1017-7825
ISSN (Online): 1738-8872
IsoAbbr: J. Microbiol. Biotechnol.
NlmId: 9431852
123:123
JrId: 20320
long title: Journal of microbiology (Seoul, Korea)
short title: J Microbiol
ISSN: 1225-8873
ISSN (Online): 1976-3794
IsoAbbr: J. Microbiol.
NlmId: 9703165
123:123
JrId: 20321
long title: Journal of applied phycology
short title: J Appl Phycol
ISSN: 0921-8971
ISSN (Online): 1573-5176
IsoAbbr: J. Appl. Phycol.
NlmId: 9012639
123:123
JrId: 20322
long title: Emerging infectious diseases
short title: Emerg Infect Dis
ISSN: 1080-6040
ISSN (Online): 1080-6059
IsoAbbr: Emerging Infect. Dis.
NlmId: 9508155
123:123
JrId: 20323
long title: Tropical medicine & international health : TM & IH
short title: Trop Med Int Health
ISSN: 1360-2276
ISSN (Online): 1365-3156
IsoAbbr: Trop. Med. Int. Health
NlmId: 9610576
123:123
JrId: 20324
long title: Medicine and health, Rhode Island
short title: Med Health R I
ISSN: 1086-5462
ISSN (Online): 
IsoAbbr: Med Health R I
NlmId: 9603446
123:123
JrId: 20325
long title: Microbial drug resistance (Larchmont, N.Y.)
short title: Microb Drug Resist
ISSN: 1076-6294
ISSN (Online): 1931-8448
IsoAbbr: Microb. Drug Resist.
NlmId: 9508567
123:123
JrId: 20326
long title: Cell death and differentiation
short title: Cell Death Differ
ISSN: 1350-9047
ISSN (Online): 1476-5403
IsoAbbr: Cell Death Differ.
NlmId: 9437445
123:123
JrId: 20327
long title: Avian pathology : journal of the W.V.P.A
short title: Avian Pathol
ISSN: 0307-9457
ISSN (Online): 1465-3338
IsoAbbr: Avian Pathol.
NlmId: 8210638
123:123
JrId: 20328
long title: Plant and soil
short title: Plant Soil
ISSN: 0032-079X
ISSN (Online): 
IsoAbbr: Plant Soil
NlmId: 9882808
123:123
JrId: 20329
long title: Molecular breeding : new strategies in plant improvement
short title: Mol Breed
ISSN: 1380-3743
ISSN (Online): 1572-9788
IsoAbbr: Mol. Breed.
NlmId: 9506703
123:123
JrId: 20330
long title: Soins. Pediatrie, puericulture
short title: Soins Pediatr Pueric
ISSN: 1259-4792
ISSN (Online): 
IsoAbbr: Soins Pediatr Pueric
NlmId: 9604503
123:123
JrId: 20331
long title: Annual review of cell and developmental biology
short title: Annu Rev Cell Dev Biol
ISSN: 1081-0706
ISSN (Online): 1530-8995
IsoAbbr: Annu. Rev. Cell Dev. Biol.
NlmId: 9600627
123:123
JrId: 20332
long title: Experimental animals / Japanese Association for Laboratory Animal Science
short title: Exp Anim
ISSN: 1341-1357
ISSN (Online): 1881-7122
IsoAbbr: Exp. Anim.
NlmId: 9604830
123:123
JrId: 20333
long title: Nihon Arukoru Yakubutsu Igakkai zasshi = Japanese journal of alcohol studies & drug dependence
short title: Nihon Arukoru Yakubutsu Igakkai Zasshi
ISSN: 1341-8963
ISSN (Online): 
IsoAbbr: Nihon Arukoru Yakubutsu Igakkai Zasshi
NlmId: 9612304
123:123
JrId: 20334
long title: The journal of obstetrics and gynaecology research
short title: J Obstet Gynaecol Res
ISSN: 1341-8076
ISSN (Online): 1447-0756
IsoAbbr: J. Obstet. Gynaecol. Res.
NlmId: 9612761
123:123
JrId: 20335
long title: Preparative biochemistry & biotechnology
short title: Prep Biochem Biotechnol
ISSN: 1082-6068
ISSN (Online): 1532-2297
IsoAbbr: Prep. Biochem. Biotechnol.
NlmId: 9607037
123:123
JrId: 20336
long title: Genes & genetic systems
short title: Genes Genet Syst
ISSN: 1341-7568
ISSN (Online): 1880-5779
IsoAbbr: Genes Genet. Syst.
NlmId: 9607822
123:123
JrId: 20337
long title: Medicine, conflict, and survival
short title: Med Confl Surviv
ISSN: 1362-3699
ISSN (Online): 
IsoAbbr: Med Confl Surviv
NlmId: 9612305
123:123
JrId: 20338
long title: Tennessee medicine : journal of the Tennessee Medical Association
short title: Tenn Med
ISSN: 1088-6222
ISSN (Online): 
IsoAbbr: Tenn Med
NlmId: 9609310
123:123
JrId: 20339
long title: Science in China. Series C, Life sciences / Chinese Academy of Sciences
short title: Sci China C Life Sci
ISSN: 1006-9305
ISSN (Online): 1862-2798
IsoAbbr: Sci. China, C, Life Sci.
NlmId: 9611809
123:123
JrId: 20340
long title: Australian and New Zealand journal of public health
short title: Aust N Z J Public Health
ISSN: 1326-0200
ISSN (Online): 1753-6405
IsoAbbr: Aust N Z J Public Health
NlmId: 9611095
123:123
JrId: 20341
long title: Italian journal of anatomy and embryology = Archivio italiano di anatomia ed embriologia
short title: Ital J Anat Embryol
ISSN: 1122-6714
ISSN (Online): 
IsoAbbr: Ital J Anat Embryol
NlmId: 9612303
123:123
JrId: 20344
long title: Substance use & misuse
short title: Subst Use Misuse
ISSN: 1082-6084
ISSN (Online): 1532-2491
IsoAbbr: Subst Use Misuse
NlmId: 9602153
123:123
JrId: 20345
long title: Antisense & nucleic acid drug development
short title: Antisense Nucleic Acid Drug Dev
ISSN: 1087-2906
ISSN (Online): 
IsoAbbr: Antisense Nucleic Acid Drug Dev.
NlmId: 9606142
123:123
JrId: 20346
long title: Allergy and asthma proceedings : the official journal of regional and state allergy societies
short title: Allergy Asthma Proc
ISSN: 1088-5412
ISSN (Online): 1539-6304
IsoAbbr: Allergy Asthma Proc
NlmId: 9603640
123:123
JrId: 20347
long title: Today's surgical nurse
short title: Todays Surg Nurse
ISSN: 1087-1667
ISSN (Online): 
IsoAbbr: Todays Surg Nurse
NlmId: 9606921
123:123
JrId: 20348
long title: Hematopathology and molecular hematology
short title: Hematopathol Mol Hematol
ISSN: 1082-8893
ISSN (Online): 
IsoAbbr: Hematopathol Mol Hematol
NlmId: 9608785
123:123
JrId: 20357
long title: Journal of avian biology
short title: 
ISSN: 0908-8857
ISSN (Online): 
IsoAbbr: J. Avian Biol.
NlmId: 100955199
123:123
JrId: 20359
long title: Chinese science bulletin = Kexue tongbao
short title: Chin Sci Bull
ISSN: 1001-6538
ISSN (Online): 1861-9541
IsoAbbr: Chin. Sci. Bull.
NlmId: 9201886
123:123
JrId: 20362
long title: Journal of glaucoma
short title: J Glaucoma
ISSN: 1057-0829
ISSN (Online): 1536-481X
IsoAbbr: J. Glaucoma
NlmId: 9300903
123:123
JrId: 20363
long title: Journal of pediatric and adolescent gynecology
short title: J Pediatr Adolesc Gynecol
ISSN: 1083-3188
ISSN (Online): 1873-4332
IsoAbbr: J Pediatr Adolesc Gynecol
NlmId: 9610774
123:123
JrId: 20364
long title: Journal of sleep research
short title: J Sleep Res
ISSN: 0962-1105
ISSN (Online): 1365-2869
IsoAbbr: J Sleep Res
NlmId: 9214441
123:123
JrId: 20365
long title: Pathology (Philadelphia, Pa.)
short title: Pathology (Phila)
ISSN: 1041-3480
ISSN (Online): 
IsoAbbr: Pathology (Phila)
NlmId: 9208681
123:123
JrId: 20366
long title: Seminars in pediatric neurology
short title: Semin Pediatr Neurol
ISSN: 1071-9091
ISSN (Online): 1558-0776
IsoAbbr: Semin Pediatr Neurol
NlmId: 9441351
123:123
JrId: 20367
long title: Tobacco control
short title: Tob Control
ISSN: 0964-4563
ISSN (Online): 1468-3318
IsoAbbr: Tob Control
NlmId: 9209612
123:123
JrId: 20368
long title: Alternative therapies in health and medicine
short title: Altern Ther Health Med
ISSN: 1078-6791
ISSN (Online): 
IsoAbbr: Altern Ther Health Med
NlmId: 9502013
123:123
JrId: 20369
long title: Journal of epidemiology / Japan Epidemiological Association
short title: J Epidemiol
ISSN: 0917-5040
ISSN (Online): 1349-9092
IsoAbbr: J Epidemiol
NlmId: 9607688
123:123
JrId: 20370
long title: Academic radiology
short title: Acad Radiol
ISSN: 1076-6332
ISSN (Online): 1878-4046
IsoAbbr: Acad Radiol
NlmId: 9440159
123:123
JrId: 20371
long title: European radiology
short title: Eur Radiol
ISSN: 0938-7994
ISSN (Online): 1432-1084
IsoAbbr: Eur Radiol
NlmId: 9114774
123:123
JrId: 20372
long title: IEEE transactions on rehabilitation engineering : a publication of the IEEE Engineering in Medicine and Biology Society
short title: IEEE Trans Rehabil Eng
ISSN: 1063-6528
ISSN (Online): 
IsoAbbr: IEEE Trans Rehabil Eng
NlmId: 9413994
123:123
JrId: 20373
long title: International urogynecology journal and pelvic floor dysfunction
short title: Int Urogynecol J Pelvic Floor Dysfunct
ISSN: 
ISSN (Online): 
IsoAbbr: Int Urogynecol J Pelvic Floor Dysfunct
NlmId: 9514583
123:123
JrId: 20374
long title: Journal of cardiac failure
short title: J Card Fail
ISSN: 1071-9164
ISSN (Online): 1532-8414
IsoAbbr: J. Card. Fail.
NlmId: 9442138
123:123
JrId: 20375
long title: Journal of endovascular surgery : the official journal of the International Society for Endovascular Surgery
short title: J Endovasc Surg
ISSN: 1074-6218
ISSN (Online): 
IsoAbbr: J Endovasc Surg
NlmId: 9500580
123:123
JrId: 20376
long title: The Journal of maternal-fetal medicine
short title: J Matern Fetal Med
ISSN: 1057-0802
ISSN (Online): 
IsoAbbr: J Matern Fetal Med
NlmId: 9211288
123:123
JrId: 20377
long title: Journal of the Society for Gynecologic Investigation
short title: J Soc Gynecol Investig
ISSN: 1071-5576
ISSN (Online): 1556-7117
IsoAbbr: J. Soc. Gynecol. Investig.
NlmId: 9433806
123:123
JrId: 20378
long title: Molecular medicine today
short title: Mol Med Today
ISSN: 1357-4310
ISSN (Online): 
IsoAbbr: Mol Med Today
NlmId: 9508560
123:123
JrId: 20379
long title: Seminars in reproductive endocrinology
short title: Semin Reprod Endocrinol
ISSN: 0734-8630
ISSN (Online): 
IsoAbbr: Semin. Reprod. Endocrinol.
NlmId: 8308354
123:123
JrId: 20380
long title: Journal of mass spectrometry : JMS
short title: J Mass Spectrom
ISSN: 1076-5174
ISSN (Online): 1096-9888
IsoAbbr: J Mass Spectrom
NlmId: 9504818
123:123
JrId: 20381
long title: Journal of neurovirology
short title: J Neurovirol
ISSN: 1355-0284
ISSN (Online): 1538-2443
IsoAbbr: J. Neurovirol.
NlmId: 9508123
123:123
JrId: 20382
long title: Journal of nuclear cardiology : official publication of the American Society of Nuclear Cardiology
short title: J Nucl Cardiol
ISSN: 1071-3581
ISSN (Online): 1532-6551
IsoAbbr: J Nucl Cardiol
NlmId: 9423534
123:123
JrId: 20383
long title: Cell stress & chaperones
short title: Cell Stress Chaperones
ISSN: 1355-8145
ISSN (Online): 1466-1268
IsoAbbr: Cell Stress Chaperones
NlmId: 9610925
123:123
JrId: 20384
long title: Chemistry & biology
short title: Chem Biol
ISSN: 1074-5521
ISSN (Online): 1879-1301
IsoAbbr: Chem. Biol.
NlmId: 9500160
123:123
JrId: 20385
long title: Methods (San Diego, Calif.)
short title: Methods
ISSN: 1046-2023
ISSN (Online): 1095-9130
IsoAbbr: Methods
NlmId: 9426302
123:123
JrId: 20387
long title: Chemistry letters
short title: Chem Lett
ISSN: 0366-7022
ISSN (Online): 1348-0715
IsoAbbr: Chem. Lett.
NlmId: 0320606
123:123
JrId: 20388
long title: Drug development research
short title: Drug Dev Res
ISSN: 0272-4391
ISSN (Online): 
IsoAbbr: Drug Dev. Res.
NlmId: 8204468
123:123
JrId: 20390
long title: Australian journal of chemistry
short title: Aust J Chem
ISSN: 0004-9425
ISSN (Online): 1445-0038
IsoAbbr: Aust. J. Chem.
NlmId: 0370614
123:123
JrId: 20391
long title: Australian journal of plant physiology
short title: Aust J Plant Physiol
ISSN: 0310-7841
ISSN (Online): 
IsoAbbr: Aust. J. Plant Physiol.
NlmId: 9876807
123:123
JrId: 20393
long title: Bulletin de l'Institut Pasteur
short title: Bull Inst Pasteur
ISSN: 0020-2452
ISSN (Online): 
IsoAbbr: Bull. Inst. Pasteur
NlmId: 0413647
123:123
JrId: 20394
long title: Collection of Czechoslovak chemical communications
short title: Collect Czechoslov Chem Commun
ISSN: 0010-0765
ISSN (Online): 1212-6950
IsoAbbr: Collect. Czech. Chem. Commun.
NlmId: 0077011
123:123
JrId: 20395
long title: Kidney & blood pressure research
short title: Kidney Blood Press Res
ISSN: 1420-4096
ISSN (Online): 1423-0143
IsoAbbr: Kidney Blood Press. Res.
NlmId: 9610505
123:123
JrId: 20398
long title: Protein and peptide letters
short title: Protein Pept Lett
ISSN: 0929-8665
ISSN (Online): 1875-5305
IsoAbbr: Protein Pept. Lett.
NlmId: 9441434
123:123
JrId: 20400
long title: Spinal cord
short title: Spinal Cord
ISSN: 1362-4393
ISSN (Online): 1476-5624
IsoAbbr: Spinal Cord
NlmId: 9609749
123:123
JrId: 20403
long title: Biomedical research (Tokyo, Japan)
short title: Biomed Res
ISSN: 0388-6107
ISSN (Online): 1880-313X
IsoAbbr: Biomed. Res.
NlmId: 8100317
123:123
JrId: 20407
long title: Journal of peptide science : an official publication of the European Peptide Society
short title: J Pept Sci
ISSN: 1075-2617
ISSN (Online): 1099-1387
IsoAbbr: J. Pept. Sci.
NlmId: 9506309
123:123
JrId: 20408
long title: Bioorganic chemistry
short title: Bioorg Chem
ISSN: 0045-2068
ISSN (Online): 1090-2120
IsoAbbr: Bioorg. Chem.
NlmId: 1303703
123:123
JrId: 20409
long title: Bioorganic & medicinal chemistry letters
short title: Bioorg Med Chem Lett
ISSN: 0960-894X
ISSN (Online): 1464-3405
IsoAbbr: Bioorg. Med. Chem. Lett.
NlmId: 9107377
123:123
JrId: 20413
long title: Journal of liquid chromatography
short title: J Liq Chromatogr
ISSN: 0148-3919
ISSN (Online): 
IsoAbbr: J. Liq. Chromatogr.
NlmId: 7806595
123:123
JrId: 20416
long title: Journal of perianesthesia nursing : official journal of the American Society of PeriAnesthesia Nurses / American Society of PeriAnesthesia Nurses
short title: J Perianesth Nurs
ISSN: 1089-9472
ISSN (Online): 1532-8473
IsoAbbr: J. Perianesth. Nurs.
NlmId: 9610507
123:123
JrId: 20417
long title: Artificial life
short title: Artif Life
ISSN: 1064-5462
ISSN (Online): 1530-9185
IsoAbbr: Artif. Life
NlmId: 9433814
123:123
JrId: 20419
long title: Immunotechnology : an international journal of immunological engineering
short title: Immunotechnology
ISSN: 1380-2933
ISSN (Online): 
IsoAbbr: Immunotechnology
NlmId: 9511979
123:123
JrId: 20421
long title: Cytokine & growth factor reviews
short title: Cytokine Growth Factor Rev
ISSN: 1359-6101
ISSN (Online): 1879-0305
IsoAbbr: Cytokine Growth Factor Rev.
NlmId: 9612306
123:123
JrId: 20422
long title: Sarcoidosis, vasculitis, and diffuse lung diseases : official journal of WASOG / World Association of Sarcoidosis and Other Granulomatous Disorders
short title: Sarcoidosis Vasc Diffuse Lung Dis
ISSN: 1124-0490
ISSN (Online): 
IsoAbbr: Sarcoidosis Vasc Diffuse Lung Dis
NlmId: 9610928
123:123
JrId: 20423
long title: Beitrage zur Infusionstherapie und Transfusionsmedizin = Contributions to infusion therapy and transfusion medicine
short title: Beitr Infusionsther Transfusionsmed
ISSN: 1023-2028
ISSN (Online): 
IsoAbbr: Beitr Infusionsther Transfusionsmed
NlmId: 9442459
123:123
JrId: 20425
long title: European journal of emergency medicine : official journal of the European Society for Emergency Medicine
short title: Eur J Emerg Med
ISSN: 0969-9546
ISSN (Online): 1473-5695
IsoAbbr: Eur J Emerg Med
NlmId: 9442482
123:123
JrId: 20426
long title: Hematology and cell therapy
short title: Hematol Cell Ther
ISSN: 1269-3286
ISSN (Online): 
IsoAbbr: Hematol Cell Ther
NlmId: 9613253
123:123
JrId: 20427
long title: Equine veterinary journal. Supplement
short title: Equine Vet J Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Equine Vet J Suppl
NlmId: 9614088
123:123
JrId: 20430
long title: Journal of endotoxin research
short title: J Endotoxin Res
ISSN: 0968-0519
ISSN (Online): 1743-2839
IsoAbbr: J. Endotoxin Res.
NlmId: 9433350
123:123
JrId: 20432
long title: Soins. Gerontologie
short title: Soins Gerontol
ISSN: 1268-6034
ISSN (Online): 
IsoAbbr: Soins Gerontol
NlmId: 9616322
123:123
JrId: 20433
long title: Journal of the Society of Pediatric Nurses : JSPN
short title: J Soc Pediatr Nurs
ISSN: 1088-145X
ISSN (Online): 
IsoAbbr: J Soc Pediatr Nurs
NlmId: 9615684
123:123
JrId: 20434
long title: Receptors & signal transduction
short title: Recept Signal Transduct
ISSN: 1087-8475
ISSN (Online): 
IsoAbbr: Recept Signal Transduct
NlmId: 9617134
123:123
JrId: 20436
long title: Cellular and molecular life sciences : CMLS
short title: Cell Mol Life Sci
ISSN: 1420-682X
ISSN (Online): 1420-9071
IsoAbbr: Cell. Mol. Life Sci.
NlmId: 9705402
123:123
JrId: 20437
long title: Le Lait
short title: Lait
ISSN: 0023-7302
ISSN (Online): 
IsoAbbr: Lait
NlmId: 18230280R
123:123
JrId: 20439
long title: Seminars in orthodontics
short title: Semin Orthod
ISSN: 1073-8746
ISSN (Online): 
IsoAbbr: Semin Orthod
NlmId: 9511978
123:123
JrId: 20440
long title: Development genes and evolution
short title: Dev Genes Evol
ISSN: 0949-944X
ISSN (Online): 1432-041X
IsoAbbr: Dev. Genes Evol.
NlmId: 9613264
123:123
JrId: 20441
long title: Extremophiles : life under extreme conditions
short title: Extremophiles
ISSN: 1431-0651
ISSN (Online): 1433-4909
IsoAbbr: Extremophiles
NlmId: 9706854
123:123
JrId: 20442
long title: Plant, cell & environment
short title: Plant Cell Environ
ISSN: 0140-7791
ISSN (Online): 1365-3040
IsoAbbr: Plant Cell Environ.
NlmId: 9309004
123:123
JrId: 20443
long title: Primary dental care : journal of the Faculty of General Dental Practitioners (UK)
short title: Prim Dent Care
ISSN: 1355-7610
ISSN (Online): 
IsoAbbr: Prim Dent Care
NlmId: 9617339
123:123
JrId: 20445
long title: Seminars in cutaneous medicine and surgery
short title: Semin Cutan Med Surg
ISSN: 1085-5629
ISSN (Online): 1558-0768
IsoAbbr: Semin Cutan Med Surg
NlmId: 9617260
123:123
JrId: 20446
long title: Proceedings : a conference of the American Medical Informatics Association / ... AMIA Annual Fall Symposium. AMIA Fall Symposium
short title: Proc AMIA Annu Fall Symp
ISSN: 1091-8280
ISSN (Online): 
IsoAbbr: Proc AMIA Annu Fall Symp
NlmId: 9617342
123:123
JrId: 20448
long title: Anaerobe
short title: Anaerobe
ISSN: 1075-9964
ISSN (Online): 1095-8274
IsoAbbr: Anaerobe
NlmId: 9505216
123:123
JrId: 20449
long title: Trends in ecology & evolution
short title: Trends Ecol Evol
ISSN: 0169-5347
ISSN (Online): 
IsoAbbr: Trends Ecol. Evol. (Amst.)
NlmId: 8805125
123:123
JrId: 20450
long title: Technometrics : a journal of statistics for the physical, chemical, and engineering sciences
short title: Technometrics
ISSN: 0040-1706
ISSN (Online): 
IsoAbbr: Technometrics
NlmId: 0404554
123:123
JrId: 20452
long title: Pediatric surgery international
short title: Pediatr Surg Int
ISSN: 0179-0358
ISSN (Online): 1437-9813
IsoAbbr: Pediatr. Surg. Int.
NlmId: 8609169
123:123
JrId: 20453
long title: Biological chemistry
short title: Biol Chem
ISSN: 1431-6730
ISSN (Online): 1437-4315
IsoAbbr: Biol. Chem.
NlmId: 9700112
123:123
JrId: 20454
long title: The women's health data book : a profile of women's health in the United States / [Jacob's Institute of Women's Health]
short title: Womens Health Data Book
ISSN: 1551-8841
ISSN (Online): 
IsoAbbr: Womens Health Data Book
NlmId: 9510047
123:123
JrId: 20455
long title: The Journal of molluscan studies
short title: J Molluscan Stud
ISSN: 0260-1230
ISSN (Online): 
IsoAbbr: J. Molluscan Stud.
NlmId: 9878313
123:123
JrId: 20456
long title: Molekuliarna meditsina = Molecular medicine / Nauchno sdruzhenie "Molekuliarna meditsina"
short title: Mol Med (Sofia)
ISSN: 1310-7798
ISSN (Online): 
IsoAbbr: Mol Med (Sofia)
NlmId: 9615138
123:123
JrId: 20457
long title: Journal of vocational behavior
short title: J Vocat Behav
ISSN: 0001-8791
ISSN (Online): 
IsoAbbr: J Vocat Behav
NlmId: 0330465
123:123
JrId: 20460
long title: Journal of experimental social psychology
short title: J Exp Soc Psychol
ISSN: 0022-1031
ISSN (Online): 
IsoAbbr: J Exp Soc Psychol
NlmId: 0045332
123:123
JrId: 20461
long title: Journal of mathematical psychology
short title: J Math Psychol
ISSN: 0022-2496
ISSN (Online): 
IsoAbbr: J Math Psychol
NlmId: 2985082R
123:123
JrId: 20462
long title: Journal of molecular spectroscopy
short title: J Mol Spectrosc
ISSN: 0022-2852
ISSN (Online): 
IsoAbbr: J Mol Spectrosc
NlmId: 2985089R
123:123
JrId: 20463
long title: Learning and motivation
short title: Learn Motiv
ISSN: 0023-9690
ISSN (Online): 
IsoAbbr: Learn Motiv
NlmId: 0247267
123:123
JrId: 20464
long title: Microchemical journal, devoted to the application of microtechniques in all branches of science
short title: Microchem J
ISSN: 0026-265X
ISSN (Online): 
IsoAbbr: Microchem J
NlmId: 0376647
123:123
JrId: 20466
long title: Pesticide biochemistry and physiology
short title: Pestic Biochem Physiol
ISSN: 0048-3575
ISSN (Online): 
IsoAbbr: Pestic Biochem Physiol
NlmId: 1301573
123:123
JrId: 20467
long title: Social science research
short title: Soc Sci Res
ISSN: 0049-089X
ISSN (Online): 
IsoAbbr: Soc Sci Res
NlmId: 0330501
123:123
JrId: 20470
long title: Developmental review : DR
short title: Dev Rev
ISSN: 0273-2297
ISSN (Online): 
IsoAbbr: Dev Rev
NlmId: 8214761
123:123
JrId: 20471
long title: Contemporary educational psychology
short title: Contemp Educ Psychol
ISSN: 0361-476X
ISSN (Online): 
IsoAbbr: Contemp Educ Psychol
NlmId: 7605280
123:123
JrId: 20475
long title: Neurobiology of disease
short title: Neurobiol Dis
ISSN: 0969-9961
ISSN (Online): 1095-953X
IsoAbbr: Neurobiol. Dis.
NlmId: 9500169
123:123
JrId: 20476
long title: Journal of magnetic resonance. Series A
short title: J Magn Reson A
ISSN: 1064-1858
ISSN (Online): 1096-0864
IsoAbbr: J. Magn. Reson. A
NlmId: 9887110
123:123
JrId: 20478
long title: European journal of plant pathology / European Foundation for Plant Pathology
short title: 
ISSN: 0929-1873
ISSN (Online): 
IsoAbbr: Eur. J. Plant Pathol.
NlmId: 100955210
123:123
JrId: 20487
long title: Angewandte Chemie (Weinheim an der Bergstrasse, Germany)
short title: Angew Chem Weinheim Bergstr Ger
ISSN: 0044-8249
ISSN (Online): 1521-3757
IsoAbbr: Angew Chem Weinheim Bergstr Ger
NlmId: 100955692
123:123
JrId: 20490
long title: Acta horticulturae
short title: Acta Hortic
ISSN: 0567-7572
ISSN (Online): 
IsoAbbr: Acta Hortic.
NlmId: 100955313
123:123
JrId: 20492
long title: The Ibis
short title: Ibis (Lond 1859)
ISSN: 0019-1019
ISSN (Online): 
IsoAbbr: Ibis (Lond. 1859)
NlmId: 100955314
123:123
JrId: 20494
long title: Journal of applied genetics
short title: J Appl Genet
ISSN: 1234-1983
ISSN (Online): 2190-3883
IsoAbbr: J. Appl. Genet.
NlmId: 9514582
123:123
JrId: 20495
long title: Journal of plant research
short title: J Plant Res
ISSN: 0918-9440
ISSN (Online): 1618-0860
IsoAbbr: J. Plant Res.
NlmId: 9887853
123:123
JrId: 20496
long title: The Journal of reproduction and development
short title: J Reprod Dev
ISSN: 0916-8818
ISSN (Online): 1348-4400
IsoAbbr: J. Reprod. Dev.
NlmId: 9438792
123:123
JrId: 20498
long title: NeuroImage
short title: Neuroimage
ISSN: 1053-8119
ISSN (Online): 1095-9572
IsoAbbr: Neuroimage
NlmId: 9215515
123:123
JrId: 20500
long title: Invertebrate neuroscience : IN
short title: Invert Neurosci
ISSN: 1354-2516
ISSN (Online): 1439-1104
IsoAbbr: Invert. Neurosci.
NlmId: 9602489
123:123
JrId: 20501
long title: European journal of medical research
short title: Eur J Med Res
ISSN: 0949-2321
ISSN (Online): 2047-783X
IsoAbbr: Eur. J. Med. Res.
NlmId: 9517857
123:123
JrId: 20502
long title: European journal of protistology
short title: Eur J Protistol
ISSN: 0932-4739
ISSN (Online): 1618-0429
IsoAbbr: Eur. J. Protistol.
NlmId: 8917383
123:123
JrId: 20505
long title: Microbial & comparative genomics
short title: Microb Comp Genomics
ISSN: 1090-6592
ISSN (Online): 
IsoAbbr: Microb. Comp. Genomics
NlmId: 9616596
123:123
JrId: 20506
long title: Nihon Hansenbyo Gakkai zasshi = Japanese journal of leprosy : official organ of the Japanese Leprosy Association
short title: Nihon Hansenbyo Gakkai Zasshi
ISSN: 1342-3681
ISSN (Online): 1884-314X
IsoAbbr: Nihon Hansenbyo Gakkai Zasshi
NlmId: 9702338
123:123
JrId: 20507
long title: American journal of primatology
short title: Am J Primatol
ISSN: 0275-2565
ISSN (Online): 1098-2345
IsoAbbr: Am. J. Primatol.
NlmId: 8108949
123:123
JrId: 20508
long title: Multiple sclerosis (Houndmills, Basingstoke, England)
short title: Mult Scler
ISSN: 1352-4585
ISSN (Online): 1477-0970
IsoAbbr: Mult. Scler.
NlmId: 9509185
123:123
JrId: 20509
long title: Current opinion in hematology
short title: Curr Opin Hematol
ISSN: 1065-6251
ISSN (Online): 1531-7048
IsoAbbr: Curr. Opin. Hematol.
NlmId: 9430802
123:123
JrId: 20510
long title: Developmental psychology
short title: Dev Psychol
ISSN: 0012-1649
ISSN (Online): 1939-0599
IsoAbbr: Dev Psychol
NlmId: 0260564
123:123
JrId: 20511
long title: IEEE transactions on medical imaging
short title: IEEE Trans Med Imaging
ISSN: 0278-0062
ISSN (Online): 1558-254X
IsoAbbr: IEEE Trans Med Imaging
NlmId: 8310780
123:123
JrId: 20512
long title: International journal of geriatric psychiatry
short title: Int J Geriatr Psychiatry
ISSN: 0885-6230
ISSN (Online): 1099-1166
IsoAbbr: Int J Geriatr Psychiatry
NlmId: 8710629
123:123
JrId: 20513
long title: The Journal of the American Association of Gynecologic Laparoscopists
short title: J Am Assoc Gynecol Laparosc
ISSN: 1074-3804
ISSN (Online): 
IsoAbbr: J Am Assoc Gynecol Laparosc
NlmId: 9417443
123:123
JrId: 20515
long title: Cell research
short title: Cell Res
ISSN: 1001-0602
ISSN (Online): 1748-7838
IsoAbbr: Cell Res.
NlmId: 9425763
123:123
JrId: 20516
long title: The cancer journal from Scientific American
short title: Cancer J Sci Am
ISSN: 1081-4442
ISSN (Online): 
IsoAbbr: Cancer J Sci Am
NlmId: 9513568
123:123
JrId: 20517
long title: Journal of marital and family therapy
short title: J Marital Fam Ther
ISSN: 0194-472X
ISSN (Online): 1752-0606
IsoAbbr: J Marital Fam Ther
NlmId: 7904614
123:123
JrId: 20518
long title: The Journal of psychotherapy practice and research
short title: J Psychother Pract Res
ISSN: 1055-050X
ISSN (Online): 2160-0058
IsoAbbr: J Psychother Pract Res
NlmId: 9206496
123:123
JrId: 20519
long title: Law and human behavior
short title: Law Hum Behav
ISSN: 0147-7307
ISSN (Online): 1573-661X
IsoAbbr: Law Hum Behav
NlmId: 7801255
123:123
JrId: 20520
long title: Neuropsychiatry, neuropsychology, and behavioral neurology
short title: Neuropsychiatry Neuropsychol Behav Neurol
ISSN: 0894-878X
ISSN (Online): 1537-0887
IsoAbbr: Neuropsychiatry Neuropsychol Behav Neurol
NlmId: 8811108
123:123
JrId: 20521
long title: IEEE engineering in medicine and biology magazine : the quarterly magazine of the Engineering in Medicine & Biology Society
short title: IEEE Eng Med Biol Mag
ISSN: 0739-5175
ISSN (Online): 1937-4186
IsoAbbr: IEEE Eng Med Biol Mag
NlmId: 8305985
123:123
JrId: 20524
long title: Dementia and geriatric cognitive disorders
short title: Dement Geriatr Cogn Disord
ISSN: 1420-8008
ISSN (Online): 1421-9824
IsoAbbr: Dement Geriatr Cogn Disord
NlmId: 9705200
123:123
JrId: 20525
long title: Journal of clinical child psychology
short title: J Clin Child Psychol
ISSN: 0047-228X
ISSN (Online): 
IsoAbbr: J Clin Child Psychol
NlmId: 7603095
123:123
JrId: 20526
long title: American journal of rhinology
short title: Am J Rhinol
ISSN: 1050-6586
ISSN (Online): 1539-6290
IsoAbbr: Am J Rhinol
NlmId: 8807268
123:123
JrId: 20527
long title: Clinical rehabilitation
short title: Clin Rehabil
ISSN: 0269-2155
ISSN (Online): 1477-0873
IsoAbbr: Clin Rehabil
NlmId: 8802181
123:123
JrId: 20528
long title: Journal of women's health / the official publication of the Society for the Advancement of Women's Health Research
short title: J Womens Health
ISSN: 1059-7115
ISSN (Online): 
IsoAbbr: J Womens Health
NlmId: 9208978
123:123
JrId: 20529
long title: Kiseichugaku zasshi. Japanese journal of parasitology
short title: Kisechugaku Zasshi
ISSN: 0021-5171
ISSN (Online): 
IsoAbbr: Kisechugaku Zasshi
NlmId: 0417450
123:123
JrId: 20530
long title: Journal of the International Neuropsychological Society : JINS
short title: J Int Neuropsychol Soc
ISSN: 1355-6177
ISSN (Online): 1469-7661
IsoAbbr: J Int Neuropsychol Soc
NlmId: 9503760
123:123
JrId: 20532
long title: Clinical and diagnostic virology
short title: Clin Diagn Virol
ISSN: 0928-0197
ISSN (Online): 
IsoAbbr: Clin Diagn Virol
NlmId: 9309653
123:123
JrId: 20533
long title: Genes to cells : devoted to molecular & cellular mechanisms
short title: Genes Cells
ISSN: 1356-9597
ISSN (Online): 1365-2443
IsoAbbr: Genes Cells
NlmId: 9607379
123:123
JrId: 20535
long title: Chronic diseases in Canada
short title: Chronic Dis Can
ISSN: 0228-8699
ISSN (Online): 1481-8523
IsoAbbr: Chronic Dis Can
NlmId: 8506870
123:123
JrId: 20536
long title: Communicable diseases intelligence
short title: Commun Dis Intell
ISSN: 0725-3141
ISSN (Online): 1445-4866
IsoAbbr: Commun. Dis. Intell.
NlmId: 9108419
123:123
JrId: 20537
long title: International journal of trauma nursing
short title: Int J Trauma Nurs
ISSN: 1075-4210
ISSN (Online): 
IsoAbbr: Int J Trauma Nurs
NlmId: 9506955
123:123
JrId: 20538
long title: Journal of image guided surgery
short title: J Image Guid Surg
ISSN: 1078-7844
ISSN (Online): 
IsoAbbr: J Image Guid Surg
NlmId: 9508564
123:123
JrId: 20539
long title: Techniques in urology
short title: Tech Urol
ISSN: 1079-3259
ISSN (Online): 
IsoAbbr: Tech Urol
NlmId: 9508161
123:123
JrId: 20540
long title: Health education & behavior : the official publication of the Society for Public Health Education
short title: Health Educ Behav
ISSN: 1090-1981
ISSN (Online): 1552-6127
IsoAbbr: Health Educ Behav
NlmId: 9704962
123:123
JrId: 20541
long title: Diseases of the esophagus : official journal of the International Society for Diseases of the Esophagus / I.S.D.E
short title: Dis Esophagus
ISSN: 1120-8694
ISSN (Online): 1442-2050
IsoAbbr: Dis. Esophagus
NlmId: 8809160
123:123
JrId: 20542
long title: The Australian and New Zealand journal of mental health nursing
short title: Aust N Z J Ment Health Nurs
ISSN: 1324-3780
ISSN (Online): 1440-0979
IsoAbbr: Aust N Z J Ment Health Nurs
NlmId: 9442872
123:123
JrId: 20543
long title: Human reproduction update
short title: Hum Reprod Update
ISSN: 1355-4786
ISSN (Online): 1460-2369
IsoAbbr: Hum. Reprod. Update
NlmId: 9507614
123:123
JrId: 20544
long title: Folding & design
short title: Fold Des
ISSN: 1359-0278
ISSN (Online): 
IsoAbbr: Fold Des
NlmId: 9604387
123:123
JrId: 20545
long title: Molecular psychiatry
short title: Mol Psychiatry
ISSN: 1359-4184
ISSN (Online): 1476-5578
IsoAbbr: Mol. Psychiatry
NlmId: 9607835
123:123
JrId: 20546
long title: Journal of industrial microbiology & biotechnology
short title: J Ind Microbiol Biotechnol
ISSN: 1367-5435
ISSN (Online): 1476-5535
IsoAbbr: J. Ind. Microbiol. Biotechnol.
NlmId: 9705544
123:123
JrId: 20547
long title: American malacological bulletin
short title: Am Malacol Bull
ISSN: 0740-2783
ISSN (Online): 
IsoAbbr: Am. Malacol. Bull.
NlmId: 100955320
123:123
JrId: 20548
long title: Geomicrobiology journal
short title: Geomicrobiol J
ISSN: 0149-0451
ISSN (Online): 
IsoAbbr: Geomicrobiol. J.
NlmId: 9881131
123:123
JrId: 20550
long title: Development and psychopathology
short title: Dev Psychopathol
ISSN: 0954-5794
ISSN (Online): 1469-2198
IsoAbbr: Dev. Psychopathol.
NlmId: 8910645
123:123
JrId: 20552
long title: The American journal on addictions / American Academy of Psychiatrists in Alcoholism and Addictions
short title: Am J Addict
ISSN: 1055-0496
ISSN (Online): 1521-0391
IsoAbbr: Am J Addict
NlmId: 9208821
123:123
JrId: 20553
long title: Administration and policy in mental health
short title: Adm Policy Ment Health
ISSN: 0894-587X
ISSN (Online): 1573-3289
IsoAbbr: Adm Policy Ment Health
NlmId: 8914574
123:123
JrId: 20554
long title: Journal of psychopharmacology (Oxford, England)
short title: J Psychopharmacol
ISSN: 0269-8811
ISSN (Online): 1461-7285
IsoAbbr: J. Psychopharmacol. (Oxford)
NlmId: 8907828
123:123
JrId: 20555
long title: Spectrochimica acta. Part A, Molecular and biomolecular spectroscopy
short title: Spectrochim Acta A Mol Biomol Spectrosc
ISSN: 1386-1425
ISSN (Online): 1873-3557
IsoAbbr: Spectrochim Acta A Mol Biomol Spectrosc
NlmId: 9602533
123:123
JrId: 20556
long title: The American journal of geriatric psychiatry : official journal of the American Association for Geriatric Psychiatry
short title: Am J Geriatr Psychiatry
ISSN: 1064-7481
ISSN (Online): 1545-7214
IsoAbbr: Am J Geriatr Psychiatry
NlmId: 9309609
123:123
JrId: 20557
long title: Microbiology and molecular biology reviews : MMBR
short title: Microbiol Mol Biol Rev
ISSN: 1092-2172
ISSN (Online): 1098-5557
IsoAbbr: Microbiol. Mol. Biol. Rev.
NlmId: 9706653
123:123
JrId: 20558
long title: Women's health (Hillsdale, N.J.)
short title: Womens Health
ISSN: 1077-2928
ISSN (Online): 
IsoAbbr: Womens Health
NlmId: 9507419
123:123
JrId: 20560
long title: Acta medica (Hradec Kralove) / Universitas Carolina, Facultas Medica Hradec Kralove
short title: Acta Medica (Hradec Kralove)
ISSN: 1211-4286
ISSN (Online): 
IsoAbbr: Acta Medica (Hradec Kralove)
NlmId: 9705947
123:123
JrId: 20561
long title: Cell biochemistry and biophysics
short title: Cell Biochem Biophys
ISSN: 1085-9195
ISSN (Online): 1559-0283
IsoAbbr: Cell Biochem. Biophys.
NlmId: 9701934
123:123
JrId: 20562
long title: Romanian journal of virology
short title: Rom J Virol
ISSN: 
ISSN (Online): 
IsoAbbr: Rom J Virol
NlmId: 9702340
123:123
JrId: 20564
long title: Journal of the peripheral nervous system : JPNS
short title: J Peripher Nerv Syst
ISSN: 1085-9489
ISSN (Online): 1529-8027
IsoAbbr: J. Peripher. Nerv. Syst.
NlmId: 9704532
123:123
JrId: 20565
long title: Journal of speech, language, and hearing research : JSLHR
short title: J Speech Lang Hear Res
ISSN: 1092-4388
ISSN (Online): 1558-9102
IsoAbbr: J. Speech Lang. Hear. Res.
NlmId: 9705610
123:123
JrId: 20566
long title: Journal of personality disorders
short title: J Pers Disord
ISSN: 0885-579X
ISSN (Online): 1943-2763
IsoAbbr: J. Pers. Disord.
NlmId: 8710838
123:123
JrId: 20567
long title: Journal of applied microbiology
short title: J Appl Microbiol
ISSN: 1364-5072
ISSN (Online): 1365-2672
IsoAbbr: J. Appl. Microbiol.
NlmId: 9706280
123:123
JrId: 20568
long title: International journal of dental symposia
short title: Int J Dent Symp
ISSN: 
ISSN (Online): 
IsoAbbr: Int. J. Dent. Symp.
NlmId: 9889472
123:123
JrId: 20569
long title: Injury prevention : journal of the International Society for Child and Adolescent Injury Prevention
short title: Inj Prev
ISSN: 1353-8047
ISSN (Online): 1475-5785
IsoAbbr: Inj. Prev.
NlmId: 9510056
123:123
JrId: 20570
long title: Canadian journal of gastroenterology = Journal canadien de gastroenterologie
short title: Can J Gastroenterol
ISSN: 0835-7900
ISSN (Online): 
IsoAbbr: Can. J. Gastroenterol.
NlmId: 8807867
123:123
JrId: 20571
long title: Biochemistry. Biokhimiia
short title: Biochemistry (Mosc)
ISSN: 0006-2979
ISSN (Online): 1608-3040
IsoAbbr: Biochemistry Mosc.
NlmId: 0376536
123:123
JrId: 20572
long title: Annals of periodontology / the American Academy of Periodontology
short title: Ann Periodontol
ISSN: 1553-0841
ISSN (Online): 
IsoAbbr: Ann. Periodontol.
NlmId: 9702874
123:123
JrId: 20573
long title: International journal of fertility and women's medicine
short title: Int J Fertil Womens Med
ISSN: 1534-892X
ISSN (Online): 
IsoAbbr: Int J Fertil Womens Med
NlmId: 9706778
123:123
JrId: 20576
long title: Albrecht von Graefe's Archiv fur Ophthalmologie
short title: Albrecht Von Graefes Arch Ophthalmol
ISSN: 0376-0200
ISSN (Online): 
IsoAbbr: Albrecht Von Graefes Arch Ophthalmol
NlmId: 0061573
123:123
JrId: 20580
long title: Journal of genetics
short title: J Genet
ISSN: 0022-1333
ISSN (Online): 0973-7731
IsoAbbr: J. Genet.
NlmId: 2985113R
123:123
JrId: 20581
long title: Annual statistical supplement, ... to the Social security bulletin
short title: Annu Stat Suppl Soc Secur Bull
ISSN: 1553-0949
ISSN (Online): 1553-0663
IsoAbbr: Annu Stat Suppl Soc Secur Bull
NlmId: 9604640
123:123
JrId: 20584
long title: Clinical psychology review
short title: Clin Psychol Rev
ISSN: 0272-7358
ISSN (Online): 1873-7811
IsoAbbr: Clin Psychol Rev
NlmId: 8111117
123:123
JrId: 20585
long title: Veterinary journal (London, England : 1997)
short title: Vet J
ISSN: 1090-0233
ISSN (Online): 1532-2971
IsoAbbr: Vet. J.
NlmId: 9706281
123:123
JrId: 20586
long title: Psycho-oncology
short title: Psychooncology
ISSN: 1057-9249
ISSN (Online): 1099-1611
IsoAbbr: Psychooncology
NlmId: 9214524
123:123
JrId: 20587
long title: Revista panamericana de salud publica = Pan American journal of public health
short title: Rev Panam Salud Publica
ISSN: 1020-4989
ISSN (Online): 1680-5348
IsoAbbr: Rev. Panam. Salud Publica
NlmId: 9705400
123:123
JrId: 20588
long title: The journal of peptide research : official journal of the American Peptide Society
short title: J Pept Res
ISSN: 1397-002X
ISSN (Online): 1399-3011
IsoAbbr: J. Pept. Res.
NlmId: 9707067
123:123
JrId: 20589
long title: Endocrine
short title: Endocrine
ISSN: 1355-008X
ISSN (Online): 1559-0100
IsoAbbr: Endocrine
NlmId: 9434444
123:123
JrId: 20590
long title: Journal of anxiety disorders
short title: J Anxiety Disord
ISSN: 0887-6185
ISSN (Online): 1873-7897
IsoAbbr: J Anxiety Disord
NlmId: 8710131
123:123
JrId: 20591
long title: Exercise immunology review
short title: Exerc Immunol Rev
ISSN: 1077-5552
ISSN (Online): 
IsoAbbr: Exerc Immunol Rev
NlmId: 9505535
123:123
JrId: 20593
long title: Journal of telemedicine and telecare
short title: J Telemed Telecare
ISSN: 1357-633X
ISSN (Online): 1758-1109
IsoAbbr: J Telemed Telecare
NlmId: 9506702
123:123
JrId: 20594
long title: Dermatology online journal
short title: Dermatol Online J
ISSN: 
ISSN (Online): 1087-2108
IsoAbbr: Dermatol. Online J.
NlmId: 9610776
123:123
JrId: 20595
long title: Current opinion in pulmonary medicine
short title: Curr Opin Pulm Med
ISSN: 1070-5287
ISSN (Online): 1531-6971
IsoAbbr: Curr Opin Pulm Med
NlmId: 9503765
123:123
JrId: 20596
long title: Polski merkuriusz lekarski : organ Polskiego Towarzystwa Lekarskiego
short title: Pol Merkur Lekarski
ISSN: 1426-9686
ISSN (Online): 
IsoAbbr: Pol. Merkur. Lekarski
NlmId: 9705469
123:123
JrId: 20597
long title: Journal of magnetic resonance (San Diego, Calif. : 1997)
short title: J Magn Reson
ISSN: 1090-7807
ISSN (Online): 1096-0856
IsoAbbr: J. Magn. Reson.
NlmId: 9707935
123:123
JrId: 20598
long title: Ocular immunology and inflammation
short title: Ocul Immunol Inflamm
ISSN: 0927-3948
ISSN (Online): 1744-5078
IsoAbbr: Ocul. Immunol. Inflamm.
NlmId: 9312169
123:123
JrId: 20599
long title: Computer aided surgery : official journal of the International Society for Computer Aided Surgery
short title: Comput Aided Surg
ISSN: 1092-9088
ISSN (Online): 1097-0150
IsoAbbr: Comput. Aided Surg.
NlmId: 9708375
123:123
JrId: 20600
long title: The journal of the American Academy of Psychiatry and the Law
short title: J Am Acad Psychiatry Law
ISSN: 1093-6793
ISSN (Online): 1943-3662
IsoAbbr: J. Am. Acad. Psychiatry Law
NlmId: 9708963
123:123
JrId: 20601
long title: Journal of experimental & clinical cancer research : CR
short title: J Exp Clin Cancer Res
ISSN: 0392-9078
ISSN (Online): 1756-9966
IsoAbbr: J. Exp. Clin. Cancer Res.
NlmId: 8308647
123:123
JrId: 20602
long title: Epidemiologia e psichiatria sociale
short title: Epidemiol Psichiatr Soc
ISSN: 1121-189X
ISSN (Online): 
IsoAbbr: Epidemiol Psichiatr Soc
NlmId: 9501447
123:123
JrId: 20603
long title: Marine & freshwater research
short title: 
ISSN: 1323-1650
ISSN (Online): 
IsoAbbr: Mar. Freshw. Res.
NlmId: 9890038
123:123
JrId: 20604
long title: Nursing case management : managing the process of patient care
short title: Nurs Case Manag
ISSN: 1084-3647
ISSN (Online): 
IsoAbbr: Nurs Case Manag
NlmId: 9606068
123:123
JrId: 20605
long title: Journal of transplant coordination : official publication of the North American Transplant Coordinators Organization (NATCO)
short title: J Transpl Coord
ISSN: 0905-9199
ISSN (Online): 
IsoAbbr: J Transpl Coord
NlmId: 9111439
123:123
JrId: 20606
long title: Home care provider
short title: Home Care Provid
ISSN: 1084-628X
ISSN (Online): 
IsoAbbr: Home Care Provid
NlmId: 9605410
123:123
JrId: 20607
long title: Canadian oncology nursing journal = Revue canadienne de nursing oncologique
short title: Can Oncol Nurs J
ISSN: 1181-912X
ISSN (Online): 
IsoAbbr: Can Oncol Nurs J
NlmId: 9300792
123:123
JrId: 20608
long title: Oncology reports
short title: Oncol Rep
ISSN: 1021-335X
ISSN (Online): 1791-2431
IsoAbbr: Oncol. Rep.
NlmId: 9422756
123:123
JrId: 20609
long title: Anxiety
short title: Anxiety
ISSN: 1070-9797
ISSN (Online): 
IsoAbbr: Anxiety
NlmId: 9432921
123:123
JrId: 20610
long title: Depression
short title: Depression
ISSN: 1062-6417
ISSN (Online): 
IsoAbbr: Depression
NlmId: 9308791
123:123
JrId: 20611
long title: Journal of animal breeding and genetics = Zeitschrift fur Tierzuchtung und Zuchtungsbiologie
short title: J Anim Breed Genet
ISSN: 0931-2668
ISSN (Online): 1439-0388
IsoAbbr: J. Anim. Breed. Genet.
NlmId: 100955807
123:123
JrId: 20612
long title: Depression and anxiety
short title: Depress Anxiety
ISSN: 1091-4269
ISSN (Online): 1520-6394
IsoAbbr: Depress Anxiety
NlmId: 9708816
123:123
JrId: 20613
long title: Lippincott's primary care practice
short title: Lippincotts Prim Care Pract
ISSN: 1088-5471
ISSN (Online): 
IsoAbbr: Lippincotts Prim Care Pract
NlmId: 9706704
123:123
JrId: 20614
long title: Current opinion in urology
short title: Curr Opin Urol
ISSN: 0963-0643
ISSN (Online): 1473-6586
IsoAbbr: Curr Opin Urol
NlmId: 9200621
123:123
JrId: 20618
long title: Current opinion in gastroenterology
short title: Curr Opin Gastroenterol
ISSN: 0267-1379
ISSN (Online): 1531-7056
IsoAbbr: Curr. Opin. Gastroenterol.
NlmId: 8506887
123:123
JrId: 20622
long title: Current opinion in critical care
short title: Curr Opin Crit Care
ISSN: 1070-5295
ISSN (Online): 1531-7072
IsoAbbr: Curr Opin Crit Care
NlmId: 9504454
123:123
JrId: 20623
long title: Scandinavian cardiovascular journal : SCJ
short title: Scand Cardiovasc J
ISSN: 1401-7431
ISSN (Online): 1651-2006
IsoAbbr: Scand. Cardiovasc. J.
NlmId: 9708377
123:123
JrId: 20625
long title: Clinical hemorheology and microcirculation
short title: Clin Hemorheol Microcirc
ISSN: 1386-0291
ISSN (Online): 1875-8622
IsoAbbr: Clin. Hemorheol. Microcirc.
NlmId: 9709206
123:123
JrId: 20628
long title: AWHONN lifelines / Association of Women's Health, Obstetric and Neonatal Nurses
short title: AWHONN Lifelines
ISSN: 1091-5923
ISSN (Online): 1552-6356
IsoAbbr: AWHONN Lifelines
NlmId: 9708553
123:123
JrId: 20629
long title: Best practices and benchmarking in healthcare : a practical journal for clinical and management application
short title: Best Pract Benchmarking Healthc
ISSN: 1085-0635
ISSN (Online): 
IsoAbbr: Best Pract Benchmarking Healthc
NlmId: 9605850
123:123
JrId: 20630
long title: Journal of child and adolescent psychopharmacology
short title: J Child Adolesc Psychopharmacol
ISSN: 1044-5463
ISSN (Online): 1557-8992
IsoAbbr: J Child Adolesc Psychopharmacol
NlmId: 9105358
123:123
JrId: 20631
long title: Oral oncology
short title: Oral Oncol
ISSN: 1368-8375
ISSN (Online): 
IsoAbbr: Oral Oncol.
NlmId: 9709118
123:123
JrId: 20632
long title: Genes and function
short title: Genes Funct
ISSN: 1360-7413
ISSN (Online): 
IsoAbbr: Genes Funct.
NlmId: 9706385
123:123
JrId: 20634
long title: Aliso
short title: Aliso
ISSN: 0065-6275
ISSN (Online): 
IsoAbbr: Aliso
NlmId: 100955330
123:123
JrId: 20635
long title: Journal of food biochemistry
short title: J Food Biochem
ISSN: 0145-8884
ISSN (Online): 1745-4514
IsoAbbr: J. Food Biochem.
NlmId: 7706045
123:123
JrId: 20636
long title: NT learning curve
short title: NT Learn Curve
ISSN: 
ISSN (Online): 
IsoAbbr: NT Learn Curve
NlmId: 9709306
123:123
JrId: 20637
long title: Molecular pathology : MP
short title: Mol Pathol
ISSN: 1366-8714
ISSN (Online): 1472-4154
IsoAbbr: MP, Mol. Pathol.
NlmId: 9706282
123:123
JrId: 20638
long title: NLN update : connecting members of the National League for Nursing
short title: NLN Update
ISSN: 1080-773X
ISSN (Online): 
IsoAbbr: NLN Update
NlmId: 9516229
123:123
JrId: 20639
long title: Problemy sotsial'noi gigieny i istoriia meditsiny / NII sotsial'noi gigieny, ekonomiki i upravleniia zdravookhraneniem im. N.A. Semashko RAMN _ AO "Assotsiatsiia 'Meditsinskaia literatura'."
short title: Probl Sotsialnoi Gig Istor Med
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Sotsialnoi Gig Istor Med
NlmId: 9707929
123:123
JrId: 20642
long title: Collegium antropologicum
short title: Coll Antropol
ISSN: 0350-6134
ISSN (Online): 
IsoAbbr: Coll Antropol
NlmId: 8003354
123:123
JrId: 20643
long title: Cultural diversity and mental health
short title: Cult Divers Ment Health
ISSN: 1077-341X
ISSN (Online): 
IsoAbbr: Cult Divers Ment Health
NlmId: 9512524
123:123
JrId: 20644
long title: Michigan academician
short title: Mich Acad
ISSN: 0026-2005
ISSN (Online): 
IsoAbbr: Mich. Acad.
NlmId: 100955334
123:123
JrId: 20645
long title: Experimental and clinical psychopharmacology
short title: Exp Clin Psychopharmacol
ISSN: 1064-1297
ISSN (Online): 1936-2293
IsoAbbr: Exp Clin Psychopharmacol
NlmId: 9419066
123:123
JrId: 20646
long title: Journal of atherosclerosis and thrombosis
short title: J Atheroscler Thromb
ISSN: 1340-3478
ISSN (Online): 1880-3873
IsoAbbr: J. Atheroscler. Thromb.
NlmId: 9506298
123:123
JrId: 20647
long title: Journal of evaluation in clinical practice
short title: J Eval Clin Pract
ISSN: 1356-1294
ISSN (Online): 1365-2753
IsoAbbr: J Eval Clin Pract
NlmId: 9609066
123:123
JrId: 20648
long title: Journal of nephrology
short title: J Nephrol
ISSN: 1121-8428
ISSN (Online): 1724-6059
IsoAbbr: J. Nephrol.
NlmId: 9012268
123:123
JrId: 20649
long title: Journal of nuclear medicine technology
short title: J Nucl Med Technol
ISSN: 0091-4916
ISSN (Online): 1535-5675
IsoAbbr: J Nucl Med Technol
NlmId: 0430303
123:123
JrId: 20650
long title: Journal of zoo and wildlife medicine : official publication of the American Association of Zoo Veterinarians
short title: J Zoo Wildl Med
ISSN: 1042-7260
ISSN (Online): 
IsoAbbr: J. Zoo Wildl. Med.
NlmId: 8915208
123:123
JrId: 20652
long title: Medizinhistorisches Journal
short title: Medizinhist J
ISSN: 0025-8431
ISSN (Online): 
IsoAbbr: Medizinhist J
NlmId: 0051574
123:123
JrId: 20653
long title: Membrane & cell biology
short title: Membr Cell Biol
ISSN: 1023-6597
ISSN (Online): 
IsoAbbr: Membr Cell Biol
NlmId: 9517472
123:123
JrId: 20654
long title: Molecular human reproduction
short title: Mol Hum Reprod
ISSN: 1360-9947
ISSN (Online): 1460-2407
IsoAbbr: Mol. Hum. Reprod.
NlmId: 9513710
123:123
JrId: 20655
long title: International journal of oncology
short title: Int J Oncol
ISSN: 1019-6439
ISSN (Online): 1791-2423
IsoAbbr: Int. J. Oncol.
NlmId: 9306042
123:123
JrId: 20656
long title: CMAJ : Canadian Medical Association journal = journal de l'Association medicale canadienne
short title: CMAJ
ISSN: 0820-3946
ISSN (Online): 1488-2329
IsoAbbr: CMAJ
NlmId: 9711805
123:123
JrId: 20657
long title: Journal of vector ecology : journal of the Society for Vector Ecology
short title: J Vector Ecol
ISSN: 1081-1710
ISSN (Online): 
IsoAbbr: J. Vector Ecol.
NlmId: 9512496
123:123
JrId: 20658
long title: Zeitschrift fur arztliche Fortbildung und Qualitatssicherung
short title: Z Arztl Fortbild Qualitatssich
ISSN: 1431-7621
ISSN (Online): 1618-0992
IsoAbbr: Z Arztl Fortbild Qualitatssich
NlmId: 9707934
123:123
JrId: 20659
long title: Molecular vision
short title: Mol Vis
ISSN: 
ISSN (Online): 1090-0535
IsoAbbr: Mol. Vis.
NlmId: 9605351
123:123
JrId: 20660
long title: Pacific Symposium on Biocomputing. Pacific Symposium on Biocomputing
short title: Pac Symp Biocomput
ISSN: 
ISSN (Online): 
IsoAbbr: Pac Symp Biocomput
NlmId: 9711271
123:123
JrId: 20662
long title: Tree physiology
short title: Tree Physiol
ISSN: 0829-318X
ISSN (Online): 1758-4469
IsoAbbr: Tree Physiol.
NlmId: 100955338
123:123
JrId: 20663
long title: Animal reproduction science
short title: Anim Reprod Sci
ISSN: 0378-4320
ISSN (Online): 1873-2232
IsoAbbr: Anim. Reprod. Sci.
NlmId: 7807205
123:123
JrId: 20664
long title: Physiological zoology
short title: Physiol Zool
ISSN: 0031-935X
ISSN (Online): 
IsoAbbr: Physiol. Zool.
NlmId: 0401142
123:123
JrId: 20665
long title: Physiotherapy research international : the journal for researchers and clinicians in physical therapy
short title: Physiother Res Int
ISSN: 1358-2267
ISSN (Online): 1471-2865
IsoAbbr: Physiother Res Int
NlmId: 9612022
123:123
JrId: 20666
long title: Preventive veterinary medicine
short title: Prev Vet Med
ISSN: 0167-5877
ISSN (Online): 1873-1716
IsoAbbr: Prev. Vet. Med.
NlmId: 8217463
123:123
JrId: 20667
long title: Veterinary radiology & ultrasound : the official journal of the American College of Veterinary Radiology and the International Veterinary Radiology Association
short title: Vet Radiol Ultrasound
ISSN: 1058-8183
ISSN (Online): 1740-8261
IsoAbbr: Vet Radiol Ultrasound
NlmId: 9209635
123:123
JrId: 20672
long title: Redox report : communications in free radical research
short title: Redox Rep
ISSN: 1351-0002
ISSN (Online): 1743-2928
IsoAbbr: Redox Rep.
NlmId: 9511366
123:123
JrId: 20673
long title: Cancer radiotherapie : journal de la Societe francaise de radiotherapie oncologique
short title: Cancer Radiother
ISSN: 1278-3218
ISSN (Online): 1769-6658
IsoAbbr: Cancer Radiother
NlmId: 9711272
123:123
JrId: 20674
long title: Collegian (Royal College of Nursing, Australia)
short title: Collegian
ISSN: 1322-7696
ISSN (Online): 
IsoAbbr: Collegian
NlmId: 9612493
123:123
JrId: 20675
long title: Early pregnancy : biology and medicine : the official journal of the Society for the Investigation of Early Pregnancy
short title: Early Pregnancy
ISSN: 1354-4195
ISSN (Online): 
IsoAbbr: Early Pregnancy
NlmId: 9508879
123:123
JrId: 20676
long title: Human antibodies
short title: Hum Antibodies
ISSN: 1093-2607
ISSN (Online): 1875-869X
IsoAbbr: Hum Antibodies
NlmId: 9711270
123:123
JrId: 20677
long title: International journal of medical informatics
short title: Int J Med Inform
ISSN: 1386-5056
ISSN (Online): 1872-8243
IsoAbbr: Int J Med Inform
NlmId: 9711057
123:123
JrId: 20678
long title: International journal of nursing practice
short title: Int J Nurs Pract
ISSN: 1322-7114
ISSN (Online): 1440-172X
IsoAbbr: Int J Nurs Pract
NlmId: 9613615
123:123
JrId: 20679
long title: Italian journal of gastroenterology and hepatology
short title: Ital J Gastroenterol Hepatol
ISSN: 1125-8055
ISSN (Online): 
IsoAbbr: Ital J Gastroenterol Hepatol
NlmId: 9711056
123:123
JrId: 20680
long title: Scandinavian cardiovascular journal. Supplement
short title: Scand Cardiovasc J Suppl
ISSN: 1401-7458
ISSN (Online): 1651-2510
IsoAbbr: Scand Cardiovasc J Suppl
NlmId: 9711058
123:123
JrId: 20681
long title: Recherche en soins infirmiers
short title: Rech Soins Infirm
ISSN: 0297-2964
ISSN (Online): 
IsoAbbr: Rech Soins Infirm
NlmId: 9715370
123:123
JrId: 20688
long title: International journal of clinical practice
short title: Int J Clin Pract
ISSN: 1368-5031
ISSN (Online): 1742-1241
IsoAbbr: Int. J. Clin. Pract.
NlmId: 9712381
123:123
JrId: 20689
long title: Giornale italiano di medicina del lavoro ed ergonomia
short title: G Ital Med Lav Ergon
ISSN: 1592-7830
ISSN (Online): 
IsoAbbr: G Ital Med Lav Ergon
NlmId: 9712708
123:123
JrId: 20690
long title: Cytokines, cellular & molecular therapy
short title: Cytokines Cell Mol Ther
ISSN: 1368-4736
ISSN (Online): 
IsoAbbr: Cytokines Cell. Mol. Ther.
NlmId: 9713367
123:123
JrId: 20691
long title: Applied psychophysiology and biofeedback
short title: Appl Psychophysiol Biofeedback
ISSN: 1090-0586
ISSN (Online): 1573-3270
IsoAbbr: Appl Psychophysiol Biofeedback
NlmId: 9712383
123:123
JrId: 20693
long title: Acta protozoologica
short title: Acta Protozool
ISSN: 0065-1583
ISSN (Online): 
IsoAbbr: Acta Protozool.
NlmId: 7501062
123:123
JrId: 20696
long title: Primates_ journal of primatology
short title: Primates
ISSN: 0032-8332
ISSN (Online): 1610-7365
IsoAbbr: Primates
NlmId: 0401152
123:123
JrId: 20698
long title: Cladistics : the international journal of the Willi Hennig Society
short title: Cladistics
ISSN: 0748-3007
ISSN (Online): 
IsoAbbr: Cladistics
NlmId: 9881057
123:123
JrId: 20699
long title: Journal of orofacial orthopedics = Fortschritte der Kieferorthopadie : Organ/official journal Deutsche Gesellschaft fur Kieferorthopadie
short title: J Orofac Orthop
ISSN: 1434-5293
ISSN (Online): 1615-6714
IsoAbbr: J Orofac Orthop
NlmId: 9713484
123:123
JrId: 20700
long title: International journal of circumpolar health
short title: Int J Circumpolar Health
ISSN: 1239-9736
ISSN (Online): 2242-3982
IsoAbbr: Int J Circumpolar Health
NlmId: 9713056
123:123
JrId: 20702
long title: Journal of chromatography. B, Biomedical sciences and applications
short title: J Chromatogr B Biomed Sci Appl
ISSN: 1387-2273
ISSN (Online): 
IsoAbbr: J. Chromatogr. B Biomed. Sci. Appl.
NlmId: 9714109
123:123
JrId: 20703
long title: The Lippincott health promotion letter
short title: Lippincott Health Promot Lett
ISSN: 1089-9693
ISSN (Online): 
IsoAbbr: Lippincott Health Promot Lett
NlmId: 9715780
123:123
JrId: 20704
long title: Aquaculture (Amsterdam, Netherlands)
short title: Aquaculture
ISSN: 0044-8486
ISSN (Online): 
IsoAbbr: Aquaculture
NlmId: 9875921
123:123
JrId: 20707
long title: Seminars in cell & developmental biology
short title: Semin Cell Dev Biol
ISSN: 1084-9521
ISSN (Online): 1096-3634
IsoAbbr: Semin. Cell Dev. Biol.
NlmId: 9607332
123:123
JrId: 20708
long title: Nitric oxide : biology and chemistry / official journal of the Nitric Oxide Society
short title: Nitric Oxide
ISSN: 1089-8603
ISSN (Online): 1089-8611
IsoAbbr: Nitric Oxide
NlmId: 9709307
123:123
JrId: 20709
long title: Radiation oncology investigations
short title: Radiat Oncol Investig
ISSN: 1065-7541
ISSN (Online): 
IsoAbbr: Radiat Oncol Investig
NlmId: 9437448
123:123
JrId: 20710
long title: The Journal of wildlife management
short title: J Wildl Manage
ISSN: 0022-541X
ISSN (Online): 
IsoAbbr: J. Wildl. Manage.
NlmId: 0252155
123:123
JrId: 20712
long title: Muscle & nerve. Supplement
short title: Muscle Nerve Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Muscle Nerve Suppl
NlmId: 9517433
123:123
JrId: 20715
long title: Nursing and health care perspectives
short title: Nurs Health Care Perspect
ISSN: 1094-2831
ISSN (Online): 
IsoAbbr: Nurs Health Care Perspect
NlmId: 9711055
123:123
JrId: 20717
long title: Pulmonary pharmacology & therapeutics
short title: Pulm Pharmacol Ther
ISSN: 1094-5539
ISSN (Online): 1522-9629
IsoAbbr: Pulm Pharmacol Ther
NlmId: 9715279
123:123
JrId: 20719
long title: Journal of herpetology
short title: J Herpetol
ISSN: 0022-1511
ISSN (Online): 1937-2418
IsoAbbr: J Herpetol
NlmId: 100955352
123:123
JrId: 20720
long title: Journal of Great Lakes research
short title: J Great Lakes Res
ISSN: 0380-1330
ISSN (Online): 
IsoAbbr: J. Great Lakes Res.
NlmId: 9882896
123:123
JrId: 20721
long title: Zhurnal nevrologii i psikhiatrii imeni S.S. Korsakova / Ministerstvo zdravookhraneniia i meditsinskoi promyshlennosti Rossiiskoi Federatsii, Vserossiiskoe obshchestvo nevrologov [i] Vserossiiskoe obshchestvo psikhiatrov
short title: Zh Nevrol Psikhiatr Im S S Korsakova
ISSN: 1997-7298
ISSN (Online): 
IsoAbbr: Zh Nevrol Psikhiatr Im S S Korsakova
NlmId: 9712194
123:123
JrId: 20722
long title: Biomedical peptides, proteins & nucleic acids : structure, synthesis & biological activity
short title: Biomed Pept Proteins Nucleic Acids
ISSN: 1353-8616
ISSN (Online): 
IsoAbbr: Biomed. Pept. Proteins Nucleic Acids
NlmId: 9506699
123:123
JrId: 20723
long title: Journal of molecular graphics & modelling
short title: J Mol Graph Model
ISSN: 1093-3263
ISSN (Online): 1873-4243
IsoAbbr: J. Mol. Graph. Model.
NlmId: 9716237
123:123
JrId: 20724
long title: Liver transplantation and surgery : official publication of the American Association for the Study of Liver Diseases and the International Liver Transplantation Society
short title: Liver Transpl Surg
ISSN: 1074-3022
ISSN (Online): 
IsoAbbr: Liver Transpl Surg
NlmId: 9502504
123:123
JrId: 20725
long title: Tidsskriftet sykepleien
short title: Tidsskr Sykepl
ISSN: 0806-7511
ISSN (Online): 
IsoAbbr: Tidsskr Sykepl
NlmId: 9603908
123:123
JrId: 20727
long title: Parasitology international
short title: Parasitol Int
ISSN: 1383-5769
ISSN (Online): 1873-0329
IsoAbbr: Parasitol. Int.
NlmId: 9708549
123:123
JrId: 20730
long title: Molecular cell
short title: Mol Cell
ISSN: 1097-2765
ISSN (Online): 1097-4164
IsoAbbr: Mol. Cell
NlmId: 9802571
123:123
JrId: 20731
long title: Plant pathology
short title: 
ISSN: 0032-0862
ISSN (Online): 
IsoAbbr: Plant Pathol.
NlmId: 9883944
123:123
JrId: 20735
long title: Canadian respiratory journal : journal of the Canadian Thoracic Society
short title: Can Respir J
ISSN: 1198-2241
ISSN (Online): 1916-7245
IsoAbbr: Can. Respir. J.
NlmId: 9433332
123:123
JrId: 20736
long title: Annals of thoracic and cardiovascular surgery : official journal of the Association of Thoracic and Cardiovascular Surgeons of Asia
short title: Ann Thorac Cardiovasc Surg
ISSN: 1341-1098
ISSN (Online): 2186-1005
IsoAbbr: Ann Thorac Cardiovasc Surg
NlmId: 9703158
123:123
JrId: 20737
long title: Assessment
short title: Assessment
ISSN: 1073-1911
ISSN (Online): 1552-3489
IsoAbbr: Assessment
NlmId: 9431219
123:123
JrId: 20740
long title: Brain research. Brain research protocols
short title: Brain Res Brain Res Protoc
ISSN: 1385-299X
ISSN (Online): 
IsoAbbr: Brain Res. Brain Res. Protoc.
NlmId: 9716650
123:123
JrId: 20741
long title: Brain tumor pathology
short title: Brain Tumor Pathol
ISSN: 1433-7398
ISSN (Online): 1861-387X
IsoAbbr: Brain Tumor Pathol
NlmId: 9716507
123:123
JrId: 20742
long title: Harvard review of psychiatry
short title: Harv Rev Psychiatry
ISSN: 1067-3229
ISSN (Online): 1465-7309
IsoAbbr: Harv Rev Psychiatry
NlmId: 9312789
123:123
JrId: 20743
long title: Journal of capillary electrophoresis
short title: J Capillary Electrophor
ISSN: 1079-5383
ISSN (Online): 
IsoAbbr: J Capillary Electrophor
NlmId: 9507610
123:123
JrId: 20744
long title: Journal of medical and dental sciences
short title: J Med Dent Sci
ISSN: 1342-8810
ISSN (Online): 2185-9132
IsoAbbr: J. Med. Dent. Sci.
NlmId: 9717112
123:123
JrId: 20745
long title: Lifetime data analysis
short title: Lifetime Data Anal
ISSN: 1380-7870
ISSN (Online): 1572-9249
IsoAbbr: Lifetime Data Anal
NlmId: 9516348
123:123
JrId: 20746
long title: Mund-, Kiefer- und Gesichtschirurgie : MKG
short title: Mund Kiefer Gesichtschir
ISSN: 1432-9417
ISSN (Online): 
IsoAbbr: Mund Kiefer Gesichtschir
NlmId: 9716576
123:123
JrId: 20747
long title: Cytokines and molecular therapy
short title: Cytokines Mol Ther
ISSN: 1355-6568
ISSN (Online): 
IsoAbbr: Cytokines Mol Ther
NlmId: 9509183
123:123
JrId: 20751
long title: Audiology & neuro-otology
short title: Audiol Neurootol
ISSN: 1420-3030
ISSN (Online): 1421-9700
IsoAbbr: Audiol. Neurootol.
NlmId: 9606930
123:123
JrId: 20752
long title: Respiratory care clinics of North America
short title: Respir Care Clin N Am
ISSN: 1078-5337
ISSN (Online): 
IsoAbbr: Respir Care Clin N Am
NlmId: 9612026
123:123
JrId: 20753
long title: Anatomic pathology (Chicago, Ill. : annual)
short title: Anat Pathol
ISSN: 1056-5884
ISSN (Online): 
IsoAbbr: Anat Pathol
NlmId: 9703615
123:123
JrId: 20755
long title: The Southwestern naturalist
short title: Southwest Nat
ISSN: 0038-4909
ISSN (Online): 1943-6262
IsoAbbr: Southwest. Nat.
NlmId: 100955358
123:123
JrId: 20756
long title: Behavioral ecology : official journal of the International Society for Behavioral Ecology
short title: Behav Ecol
ISSN: 1045-2249
ISSN (Online): 1465-7279
IsoAbbr: Behav. Ecol.
NlmId: 9426330
123:123
JrId: 20757
long title: Neurogenetics
short title: Neurogenetics
ISSN: 1364-6745
ISSN (Online): 1364-6753
IsoAbbr: Neurogenetics
NlmId: 9709714
123:123
JrId: 20758
long title: Journal of biomedical science
short title: J Biomed Sci
ISSN: 1021-7770
ISSN (Online): 1423-0127
IsoAbbr: J. Biomed. Sci.
NlmId: 9421567
123:123
JrId: 20759
long title: Ethnicity & health
short title: Ethn Health
ISSN: 1355-7858
ISSN (Online): 1465-3419
IsoAbbr: Ethn Health
NlmId: 9608374
123:123
JrId: 20760
long title: Journal of alternative and complementary medicine (New York, N.Y.)
short title: J Altern Complement Med
ISSN: 1075-5535
ISSN (Online): 1557-7708
IsoAbbr: J Altern Complement Med
NlmId: 9508124
123:123
JrId: 20761
long title: Advances in veterinary medicine
short title: Adv Vet Med
ISSN: 1093-975X
ISSN (Online): 
IsoAbbr: Adv Vet Med
NlmId: 9714525
123:123
JrId: 20762
long title: The journal of medical investigation : JMI
short title: J Med Invest
ISSN: 1343-1420
ISSN (Online): 1349-6867
IsoAbbr: J. Med. Invest.
NlmId: 9716841
123:123
JrId: 20763
long title: Zhonghua shi yan he lin chuang bing du xue za zhi = Zhonghua shiyan he linchuang bingduxue zazhi = Chinese journal of experimental and clinical virology
short title: Zhonghua Shi Yan He Lin Chuang Bing Du Xue Za Zhi
ISSN: 1003-9279
ISSN (Online): 
IsoAbbr: Zhonghua Shi Yan He Lin Chuang Bing Du Xue Za Zhi
NlmId: 9602873
123:123
JrId: 20764
long title: Zhonghua yi xue yi chuan xue za zhi = Zhonghua yixue yichuanxue zazhi = Chinese journal of medical genetics
short title: Zhonghua Yi Xue Yi Chuan Xue Za Zhi
ISSN: 1003-9406
ISSN (Online): 
IsoAbbr: Zhonghua Yi Xue Yi Chuan Xue Za Zhi
NlmId: 9425197
123:123
JrId: 20766
long title: Phytomedicine : international journal of phytotherapy and phytopharmacology
short title: Phytomedicine
ISSN: 0944-7113
ISSN (Online): 1618-095X
IsoAbbr: Phytomedicine
NlmId: 9438794
123:123
JrId: 20767
long title: Fisheries science : FS
short title: Fish Sci
ISSN: 0919-9268
ISSN (Online): 1444-2906
IsoAbbr: Fish Sci
NlmId: 100955367
123:123
JrId: 20770
long title: Transactions of the American Fisheries Society
short title: Trans Am Fish Soc
ISSN: 0002-8487
ISSN (Online): 1548-8659
IsoAbbr: Trans. Am. Fish. Soc.
NlmId: 7506101
123:123
JrId: 20771
long title: Medical Section proceedings : the ... annual Meeting of the Medical Section of the American Council of Life Insurance. American Council of Life Insurance. Medical Section. Meeting
short title: Med Sect Proc
ISSN: 
ISSN (Online): 
IsoAbbr: Med Sect Proc
NlmId: 9710573
123:123
JrId: 20772
long title: Helicobacter
short title: Helicobacter
ISSN: 1083-4389
ISSN (Online): 1523-5378
IsoAbbr: Helicobacter
NlmId: 9605411
123:123
JrId: 20773
long title: The international journal of tuberculosis and lung disease : the official journal of the International Union against Tuberculosis and Lung Disease
short title: Int J Tuberc Lung Dis
ISSN: 1027-3719
ISSN (Online): 1815-7920
IsoAbbr: Int. J. Tuberc. Lung Dis.
NlmId: 9706389
123:123
JrId: 20774
long title: Respirology (Carlton, Vic.)
short title: Respirology
ISSN: 1323-7799
ISSN (Online): 1440-1843
IsoAbbr: Respirology
NlmId: 9616368
123:123
JrId: 20775
long title: Clinical journal of oncology nursing
short title: Clin J Oncol Nurs
ISSN: 1092-1095
ISSN (Online): 1538-067X
IsoAbbr: Clin J Oncol Nurs
NlmId: 9705336
123:123
JrId: 20777
long title: Tierarztliche Praxis. Ausgabe G, Grosstiere/Nutztiere
short title: Tierarztl Prax Ausg G Grosstiere Nutztiere
ISSN: 1434-1220
ISSN (Online): 
IsoAbbr: Tierarztl Prax Ausg G Grosstiere Nutztiere
NlmId: 9715779
123:123
JrId: 20778
long title: Mental health care
short title: Ment Health Care
ISSN: 1368-1230
ISSN (Online): 
IsoAbbr: Ment Health Care
NlmId: 9801603
123:123
JrId: 20779
long title: Lichenologist (London, England)
short title: Lichenologist
ISSN: 0024-2829
ISSN (Online): 
IsoAbbr: Lichenologist (Lond.)
NlmId: 100955368
123:123
JrId: 20780
long title: Primary sensory neuron : the international interdisciplinary journal reporting basic and clinical research on sensory receptors and primary afferent neurons
short title: Prim Sens Neuron
ISSN: 0929-9637
ISSN (Online): 
IsoAbbr: Prim. Sens. Neuron
NlmId: 9516986
123:123
JrId: 20781
long title: Insectes sociaux
short title: Insectes Soc
ISSN: 0020-1812
ISSN (Online): 
IsoAbbr: Insectes Soc
NlmId: 0263470
123:123
JrId: 20783
long title: Applied ergonomics
short title: Appl Ergon
ISSN: 0003-6870
ISSN (Online): 1872-9126
IsoAbbr: Appl Ergon
NlmId: 0261412
123:123
JrId: 20784
long title: Journal of biochemical and molecular toxicology
short title: J Biochem Mol Toxicol
ISSN: 1095-6670
ISSN (Online): 1099-0461
IsoAbbr: J. Biochem. Mol. Toxicol.
NlmId: 9717231
123:123
JrId: 20785
long title: Journal of experimental therapeutics & oncology
short title: J Exp Ther Oncol
ISSN: 1359-4117
ISSN (Online): 1533-869X
IsoAbbr: J. Exp. Ther. Oncol.
NlmId: 9604933
123:123
JrId: 20786
long title: Reviews of reproduction
short title: Rev Reprod
ISSN: 1359-6004
ISSN (Online): 
IsoAbbr: Rev. Reprod.
NlmId: 9602351
123:123
JrId: 20787
long title: Croatian medical journal
short title: Croat Med J
ISSN: 0353-9504
ISSN (Online): 1332-8166
IsoAbbr: Croat. Med. J.
NlmId: 9424324
123:123
JrId: 20788
long title: Health technology assessment (Winchester, England)
short title: Health Technol Assess
ISSN: 1366-5278
ISSN (Online): 2046-4924
IsoAbbr: Health Technol Assess
NlmId: 9706284
123:123
JrId: 20789
long title: Klinisk sygepleje
short title: Klin Sygepleje
ISSN: 0902-2767
ISSN (Online): 
IsoAbbr: Klin Sygepleje
NlmId: 9425346
123:123
JrId: 20790
long title: Mass spectrometry reviews
short title: Mass Spectrom Rev
ISSN: 0277-7037
ISSN (Online): 1098-2787
IsoAbbr: Mass Spectrom Rev
NlmId: 8219702
123:123
JrId: 20792
long title: Marine pollution bulletin
short title: Mar Pollut Bull
ISSN: 0025-326X
ISSN (Online): 1879-3363
IsoAbbr: Mar. Pollut. Bull.
NlmId: 0260231
123:123
JrId: 20793
long title: Geriatric nephrology and urology
short title: Geriatr Nephrol Urol
ISSN: 0924-8455
ISSN (Online): 
IsoAbbr: Geriatr Nephrol Urol
NlmId: 9112603
123:123
JrId: 20794
long title: Forum (Genoa, Italy)
short title: Forum (Genova)
ISSN: 1121-8142
ISSN (Online): 1970-0008
IsoAbbr: Forum (Genova)
NlmId: 9315183
123:123
JrId: 20795
long title: Advanced practice nursing quarterly
short title: Adv Pract Nurs Q
ISSN: 1080-4293
ISSN (Online): 
IsoAbbr: Adv Pract Nurs Q
NlmId: 9515177
123:123
JrId: 20796
long title: Complementary therapies in nursing & midwifery
short title: Complement Ther Nurs Midwifery
ISSN: 1353-6117
ISSN (Online): 
IsoAbbr: Complement Ther Nurs Midwifery
NlmId: 9506953
123:123
JrId: 20797
long title: Outcomes management for nursing practice
short title: Outcomes Manag Nurs Pract
ISSN: 1093-1783
ISSN (Online): 
IsoAbbr: Outcomes Manag Nurs Pract
NlmId: 9716901
123:123
JrId: 20798
long title: Mycoscience
short title: Mycoscience
ISSN: 1340-3540
ISSN (Online): 1618-2545
IsoAbbr: Mycoscience
NlmId: 9890476
123:123
JrId: 20802
long title: Iranian biomedical journal
short title: Iran Biomed J
ISSN: 1028-852X
ISSN (Online): 2008-823X
IsoAbbr: Iran. Biomed. J.
NlmId: 9814853
123:123
JrId: 20804
long title: The Australian journal of rural health
short title: Aust J Rural Health
ISSN: 1038-5282
ISSN (Online): 1440-1584
IsoAbbr: Aust J Rural Health
NlmId: 9305903
123:123
JrId: 20805
long title: Taxon
short title: Taxon
ISSN: 0040-0262
ISSN (Online): 
IsoAbbr: Taxon
NlmId: 100955370
123:123
JrId: 20806
long title: Current medicinal chemistry
short title: Curr Med Chem
ISSN: 0929-8673
ISSN (Online): 1875-533X
IsoAbbr: Curr. Med. Chem.
NlmId: 9440157
123:123
JrId: 20807
long title: Animal biotechnology
short title: Anim Biotechnol
ISSN: 1049-5398
ISSN (Online): 1532-2378
IsoAbbr: Anim. Biotechnol.
NlmId: 9011409
123:123
JrId: 20809
long title: Medical care research and review : MCRR
short title: Med Care Res Rev
ISSN: 1077-5587
ISSN (Online): 1552-6801
IsoAbbr: Med Care Res Rev
NlmId: 9506850
123:123
JrId: 20810
long title: Animal conservation
short title: 
ISSN: 1367-9430
ISSN (Online): 1469-1795
IsoAbbr: Anim. Conserv.
NlmId: 100890164
123:123
JrId: 20812
long title: Community nurse
short title: Community Nurse
ISSN: 1351-1416
ISSN (Online): 
IsoAbbr: Community Nurse
NlmId: 9508559
123:123
JrId: 20813
long title: Journal of the Optical Society of America. A, Optics, image science, and vision
short title: J Opt Soc Am A Opt Image Sci Vis
ISSN: 1084-7529
ISSN (Online): 1520-8532
IsoAbbr: J Opt Soc Am A Opt Image Sci Vis
NlmId: 9800943
123:123
JrId: 20817
long title: Journal of laparoendoscopic & advanced surgical techniques. Part A
short title: J Laparoendosc Adv Surg Tech A
ISSN: 1092-6429
ISSN (Online): 1557-9034
IsoAbbr: J Laparoendosc Adv Surg Tech A
NlmId: 9706293
123:123
JrId: 20821
long title: Zeitschrift fur Kinder- und Jugendpsychiatrie und Psychotherapie
short title: Z Kinder Jugendpsychiatr Psychother
ISSN: 1422-4917
ISSN (Online): 
IsoAbbr: Z Kinder Jugendpsychiatr Psychother
NlmId: 9801717
123:123
JrId: 20822
long title: The Bryologist
short title: Bryologist
ISSN: 0007-2745
ISSN (Online): 
IsoAbbr: Bryologist
NlmId: 100955480
123:123
JrId: 20823
long title: Protist
short title: Protist
ISSN: 1434-4610
ISSN (Online): 1618-0941
IsoAbbr: Protist
NlmId: 9806488
123:123
JrId: 20824
long title: Advance for nurse practitioners
short title: Adv Nurse Pract
ISSN: 1096-6293
ISSN (Online): 
IsoAbbr: Adv Nurse Pract
NlmId: 9892010
123:123
JrId: 20825
long title: Journal of the history of dentistry
short title: J Hist Dent
ISSN: 1089-6287
ISSN (Online): 
IsoAbbr: J Hist Dent
NlmId: 9609747
123:123
JrId: 20826
long title: Tierarztliche Praxis. Ausgabe K, Kleintiere/Heimtiere
short title: Tierarztl Prax Ausg K Kleintiere Heimtiere
ISSN: 1434-1239
ISSN (Online): 
IsoAbbr: Tierarztl Prax Ausg K Kleintiere Heimtiere
NlmId: 9717383
123:123
JrId: 20827
long title: Learning & memory (Cold Spring Harbor, N.Y.)
short title: Learn Mem
ISSN: 1072-0502
ISSN (Online): 1549-5485
IsoAbbr: Learn. Mem.
NlmId: 9435678
123:123
JrId: 20828
long title: Pathology oncology research : POR
short title: Pathol Oncol Res
ISSN: 1219-4956
ISSN (Online): 1532-2807
IsoAbbr: Pathol. Oncol. Res.
NlmId: 9706087
123:123
JrId: 20830
long title: Biology of blood and marrow transplantation : journal of the American Society for Blood and Marrow Transplantation
short title: Biol Blood Marrow Transplant
ISSN: 1083-8791
ISSN (Online): 1523-6536
IsoAbbr: Biol. Blood Marrow Transplant.
NlmId: 9600628
123:123
JrId: 20831
long title: Medical law review
short title: Med Law Rev
ISSN: 0967-0742
ISSN (Online): 1464-3790
IsoAbbr: Med Law Rev
NlmId: 9308945
123:123
JrId: 20832
long title: International journal of molecular medicine
short title: Int J Mol Med
ISSN: 1107-3756
ISSN (Online): 1791-244X
IsoAbbr: Int. J. Mol. Med.
NlmId: 9810955
123:123
JrId: 20833
long title: Journal of cutaneous medicine and surgery
short title: J Cutan Med Surg
ISSN: 1203-4754
ISSN (Online): 1615-7109
IsoAbbr: J Cutan Med Surg
NlmId: 9614685
123:123
JrId: 20834
long title: Evolutionary computation
short title: Evol Comput
ISSN: 1063-6560
ISSN (Online): 1530-9304
IsoAbbr: Evol Comput
NlmId: 9513581
123:123
JrId: 20835
long title: Journal of cognitive neuroscience
short title: J Cogn Neurosci
ISSN: 0898-929X
ISSN (Online): 1530-8898
IsoAbbr: J Cogn Neurosci
NlmId: 8910747
123:123
JrId: 20837
long title: World of Irish nursing (Dublin, Ireland : 1995)
short title: World Ir Nurs
ISSN: 1393-8088
ISSN (Online): 
IsoAbbr: World Ir Nurs
NlmId: 9609641
123:123
JrId: 20838
long title: Clinical nutrition (Edinburgh, Scotland)
short title: Clin Nutr
ISSN: 0261-5614
ISSN (Online): 1532-1983
IsoAbbr: Clin Nutr
NlmId: 8309603
123:123
JrId: 20839
long title: Seminars in laparoscopic surgery
short title: Semin Laparosc Surg
ISSN: 1071-5517
ISSN (Online): 
IsoAbbr: Semin Laparosc Surg
NlmId: 9432584
123:123
JrId: 20840
long title: Seminars in radiation oncology
short title: Semin Radiat Oncol
ISSN: 1053-4296
ISSN (Online): 1532-9461
IsoAbbr: Semin Radiat Oncol
NlmId: 9202882
123:123
JrId: 20841
long title: The journal of investigative dermatology. Symposium proceedings / the Society for Investigative Dermatology, Inc. [and] European Society for Dermatological Research
short title: J Investig Dermatol Symp Proc
ISSN: 1087-0024
ISSN (Online): 1529-1774
IsoAbbr: J. Investig. Dermatol. Symp. Proc.
NlmId: 9609059
123:123
JrId: 20842
long title: Rossiiskii fiziologicheskii zhurnal imeni I.M. Sechenova / Rossiiskaia akademiia nauk
short title: Ross Fiziol Zh Im I M Sechenova
ISSN: 0869-8139
ISSN (Online): 
IsoAbbr: Ross Fiziol Zh Im I M Sechenova
NlmId: 9715665
123:123
JrId: 20843
long title: Journal of toxicology and environmental health. Part B, Critical reviews
short title: J Toxicol Environ Health B Crit Rev
ISSN: 1093-7404
ISSN (Online): 1521-6950
IsoAbbr: J Toxicol Environ Health B Crit Rev
NlmId: 9802627
123:123
JrId: 20844
long title: International journal of infectious diseases : IJID : official publication of the International Society for Infectious Diseases
short title: Int J Infect Dis
ISSN: 1201-9712
ISSN (Online): 1878-3511
IsoAbbr: Int. J. Infect. Dis.
NlmId: 9610933
123:123
JrId: 20846
long title: Biological conservation
short title: Biol Conserv
ISSN: 0006-3207
ISSN (Online): 
IsoAbbr: Biol. Conserv.
NlmId: 7502018
123:123
JrId: 20849
long title: Fish & shellfish immunology
short title: Fish Shellfish Immunol
ISSN: 1050-4648
ISSN (Online): 1095-9947
IsoAbbr: Fish Shellfish Immunol.
NlmId: 9505220
123:123
JrId: 20850
long title: Nihon Ishinkin Gakkai zasshi = Japanese journal of medical mycology
short title: Nihon Ishinkin Gakkai Zasshi
ISSN: 0916-4804
ISSN (Online): 1882-0476
IsoAbbr: Nihon Ishinkin Gakkai Zasshi
NlmId: 9425640
123:123
JrId: 20853
long title: Molecular genetics and metabolism
short title: Mol Genet Metab
ISSN: 1096-7192
ISSN (Online): 1096-7206
IsoAbbr: Mol. Genet. Metab.
NlmId: 9805456
123:123
JrId: 20854
long title: Botanical journal of the Linnean Society. Linnean Society of London
short title: Bot J Linn Soc
ISSN: 0024-4074
ISSN (Online): 
IsoAbbr: Bot. J. Linn. Soc.
NlmId: 100955487
123:123
JrId: 20856
long title: American journal of therapeutics
short title: Am J Ther
ISSN: 1075-2765
ISSN (Online): 1536-3686
IsoAbbr: Am J Ther
NlmId: 9441347
123:123
JrId: 20858
long title: Apoptosis : an international journal on programmed cell death
short title: Apoptosis
ISSN: 1360-8185
ISSN (Online): 1573-675X
IsoAbbr: Apoptosis
NlmId: 9712129
123:123
JrId: 20859
long title: Behavioural pharmacology
short title: Behav Pharmacol
ISSN: 0955-8810
ISSN (Online): 1473-5849
IsoAbbr: Behav Pharmacol
NlmId: 9013016
123:123
JrId: 20861
long title: Blood pressure monitoring
short title: Blood Press Monit
ISSN: 1359-5237
ISSN (Online): 1473-5725
IsoAbbr: Blood Press Monit
NlmId: 9606438
123:123
JrId: 20863
long title: Current opinion in clinical nutrition and metabolic care
short title: Curr Opin Clin Nutr Metab Care
ISSN: 1363-1950
ISSN (Online): 1473-6519
IsoAbbr: Curr Opin Clin Nutr Metab Care
NlmId: 9804399
123:123
JrId: 20865
long title: Journal of dental technology : the peer-reviewed publication of the National Association of Dental Laboratories
short title: J Dent Technol
ISSN: 1088-3118
ISSN (Online): 
IsoAbbr: J Dent Technol
NlmId: 9610506
123:123
JrId: 20866
long title: European journal of dental education : official journal of the Association for Dental Education in Europe
short title: Eur J Dent Educ
ISSN: 1396-5883
ISSN (Online): 1600-0579
IsoAbbr: Eur J Dent Educ
NlmId: 9712132
123:123
JrId: 20868
long title: Ecotoxicology (London, England)
short title: Ecotoxicology
ISSN: 0963-9292
ISSN (Online): 1573-3017
IsoAbbr: Ecotoxicology
NlmId: 9885956
123:123
JrId: 20870
long title: European journal of neurology : the official journal of the European Federation of Neurological Societies
short title: Eur J Neurol
ISSN: 1351-5101
ISSN (Online): 1468-1331
IsoAbbr: Eur. J. Neurol.
NlmId: 9506311
123:123
JrId: 20873
long title: International journal of cosmetic science
short title: Int J Cosmet Sci
ISSN: 0142-5463
ISSN (Online): 1468-2494
IsoAbbr: Int J Cosmet Sci
NlmId: 8007161
123:123
JrId: 20877
long title: Obesity surgery
short title: Obes Surg
ISSN: 0960-8923
ISSN (Online): 1708-0428
IsoAbbr: Obes Surg
NlmId: 9106714
123:123
JrId: 20878
long title: Pediatric and developmental pathology : the official journal of the Society for Pediatric Pathology and the Paediatric Pathology Society
short title: Pediatr Dev Pathol
ISSN: 1093-5266
ISSN (Online): 1615-5742
IsoAbbr: Pediatr. Dev. Pathol.
NlmId: 9809673
123:123
JrId: 20879
long title: Acta crystallographica. Section D, Biological crystallography
short title: Acta Crystallogr D Biol Crystallogr
ISSN: 0907-4449
ISSN (Online): 1399-0047
IsoAbbr: Acta Crystallogr. D Biol. Crystallogr.
NlmId: 9305878
123:123
JrId: 20881
long title: Speculations in science and technology
short title: Speculations Sci Technol
ISSN: 0155-7785
ISSN (Online): 
IsoAbbr: Speculations Sci Technol
NlmId: 7909454
123:123
JrId: 20908
long title: Journal of the American Society for Horticultural Science. American Society for Horticultural Science
short title: J Am Soc Hortic Sci
ISSN: 0003-1062
ISSN (Online): 
IsoAbbr: J. Am. Soc. Hortic. Sci.
NlmId: 9882873
123:123
JrId: 20914
long title: The journal of behavioral health services & research
short title: J Behav Health Serv Res
ISSN: 1094-3412
ISSN (Online): 1556-3308
IsoAbbr: J Behav Health Serv Res
NlmId: 9803531
123:123
JrId: 20915
long title: Harvard health letter / from Harvard Medical School
short title: Harv Health Lett
ISSN: 1052-1577
ISSN (Online): 
IsoAbbr: Harv Health Lett
NlmId: 9425764
123:123
JrId: 20916
long title: Harvard men's health watch
short title: Harv Mens Health Watch
ISSN: 1089-1102
ISSN (Online): 
IsoAbbr: Harv Mens Health Watch
NlmId: 9802701
123:123
JrId: 20917
long title: Health news (Waltham, Mass.)
short title: Health News
ISSN: 1081-5880
ISSN (Online): 
IsoAbbr: Health News
NlmId: 9800495
123:123
JrId: 20918
long title: Mayo Clinic health letter (English ed.)
short title: Mayo Clin Health Lett
ISSN: 0741-6245
ISSN (Online): 
IsoAbbr: Mayo Clin Health Lett
NlmId: 8507508
123:123
JrId: 20920
long title: Harvard heart letter : from Harvard Medical School
short title: Harv Heart Lett
ISSN: 1051-5313
ISSN (Online): 
IsoAbbr: Harv Heart Lett
NlmId: 9425723
123:123
JrId: 20922
long title: Annual review of plant physiology and plant molecular biology
short title: Annu Rev Plant Physiol Plant Mol Biol
ISSN: 1040-2519
ISSN (Online): 
IsoAbbr: Annu. Rev. Plant Physiol. Plant Mol. Biol.
NlmId: 9883513
123:123
JrId: 20923
long title: Conservation biology : the journal of the Society for Conservation Biology
short title: Conserv Biol
ISSN: 0888-8892
ISSN (Online): 1523-1739
IsoAbbr: Conserv. Biol.
NlmId: 9882301
123:123
JrId: 20928
long title: Journal of sound and vibration
short title: J Sound Vib
ISSN: 0022-460X
ISSN (Online): 
IsoAbbr: J Sound Vib
NlmId: 18010010R
123:123
JrId: 20930
long title: Biospectroscopy
short title: Biospectroscopy
ISSN: 1075-4261
ISSN (Online): 
IsoAbbr: Biospectroscopy
NlmId: 9605413
123:123
JrId: 20931
long title: Cellular physiology and biochemistry : international journal of experimental cellular physiology, biochemistry, and pharmacology
short title: Cell Physiol Biochem
ISSN: 1015-8987
ISSN (Online): 1421-9778
IsoAbbr: Cell. Physiol. Biochem.
NlmId: 9113221
123:123
JrId: 20932
long title: Cerebrovascular diseases (Basel, Switzerland)
short title: Cerebrovasc Dis
ISSN: 1015-9770
ISSN (Online): 1421-9786
IsoAbbr: Cerebrovasc. Dis.
NlmId: 9100851
123:123
JrId: 20933
long title: Inflammatory bowel diseases
short title: Inflamm Bowel Dis
ISSN: 1078-0998
ISSN (Online): 1536-4844
IsoAbbr: Inflamm. Bowel Dis.
NlmId: 9508162
123:123
JrId: 20934
long title: Journal of occupational health psychology
short title: J Occup Health Psychol
ISSN: 1076-8998
ISSN (Online): 1939-1307
IsoAbbr: J Occup Health Psychol
NlmId: 9612485
123:123
JrId: 20935
long title: Pharmaceutical development and technology
short title: Pharm Dev Technol
ISSN: 1083-7450
ISSN (Online): 1097-9867
IsoAbbr: Pharm Dev Technol
NlmId: 9610932
123:123
JrId: 20936
long title: Progress in cell cycle research
short title: Prog Cell Cycle Res
ISSN: 1087-2957
ISSN (Online): 
IsoAbbr: Prog Cell Cycle Res
NlmId: 9609058
123:123
JrId: 20937
long title: Progress in retinal and eye research
short title: Prog Retin Eye Res
ISSN: 1350-9462
ISSN (Online): 1873-1635
IsoAbbr: Prog Retin Eye Res
NlmId: 9431859
123:123
JrId: 20938
long title: Seminars in interventional cardiology : SIIC
short title: Semin Interv Cardiol
ISSN: 1084-2764
ISSN (Online): 
IsoAbbr: Semin Interv Cardiol
NlmId: 9606070
123:123
JrId: 20939
long title: Vascular medicine (London, England)
short title: Vasc Med
ISSN: 1358-863X
ISSN (Online): 1477-0377
IsoAbbr: Vasc Med
NlmId: 9610930
123:123
JrId: 20940
long title: Bioinformatics (Oxford, England)
short title: Bioinformatics
ISSN: 1367-4803
ISSN (Online): 1367-4811
IsoAbbr: Bioinformatics
NlmId: 9808944
123:123
JrId: 20941
long title: Toxicological sciences : an official journal of the Society of Toxicology
short title: Toxicol Sci
ISSN: 1096-6080
ISSN (Online): 1096-0929
IsoAbbr: Toxicol. Sci.
NlmId: 9805461
123:123
JrId: 20942
long title: Amyloid : the international journal of experimental and clinical investigation : the official journal of the International Society of Amyloidosis
short title: Amyloid
ISSN: 1350-6129
ISSN (Online): 1744-2818
IsoAbbr: Amyloid
NlmId: 9433802
123:123
JrId: 20943
long title: MSDA journal : journal of the Maryland State Dental Association
short title: MSDA J
ISSN: 
ISSN (Online): 
IsoAbbr: MSDA J
NlmId: 9616365
123:123
JrId: 20944
long title: Bioresource technology
short title: Bioresour Technol
ISSN: 0960-8524
ISSN (Online): 1873-2976
IsoAbbr: Bioresour. Technol.
NlmId: 9889523
123:123
JrId: 20945
long title: Microscopy and microanalysis : the official journal of Microscopy Society of America, Microbeam Analysis Society, Microscopical Society of Canada
short title: Microsc Microanal
ISSN: 1431-9276
ISSN (Online): 1435-8115
IsoAbbr: Microsc. Microanal.
NlmId: 9712707
123:123
JrId: 20946
long title: Journal of maternal-fetal investigation : the official journal of French Society of Ultrasound in Medicine and Biology ... [et al.]
short title: J Matern Fetal Investig
ISSN: 0939-6322
ISSN (Online): 
IsoAbbr: J. Matern.-Fetal Investig.
NlmId: 9207304
123:123
JrId: 20950
long title: Trends in plant science
short title: Trends Plant Sci
ISSN: 1360-1385
ISSN (Online): 1878-4372
IsoAbbr: Trends Plant Sci.
NlmId: 9890299
123:123
JrId: 20952
long title: International journal of antimicrobial agents
short title: Int J Antimicrob Agents
ISSN: 0924-8579
ISSN (Online): 1872-7913
IsoAbbr: Int. J. Antimicrob. Agents
NlmId: 9111860
123:123
JrId: 20953
long title: Journal of the European Academy of Dermatology and Venereology : JEADV
short title: J Eur Acad Dermatol Venereol
ISSN: 0926-9959
ISSN (Online): 1468-3083
IsoAbbr: J Eur Acad Dermatol Venereol
NlmId: 9216037
123:123
JrId: 20954
long title: Nursing spectrum (Florida ed.)
short title: Nurs Spectr (Fla Ed)
ISSN: 1077-7946
ISSN (Online): 
IsoAbbr: Nurs Spectr (Fla Ed)
NlmId: 9892043
123:123
JrId: 20955
long title: Nursing spectrum (Illinois ed.)
short title: Nurs Spectr (Gt Chic Ne Ill Nw Indiana Ed)
ISSN: 2150-9999
ISSN (Online): 
IsoAbbr: Nurs Spectr (Gt Chic Ne Ill Nw Indiana Ed)
NlmId: 9892046
123:123
JrId: 20956
long title: Nursing spectrum (Greater Philadelphia/Tri-state ed.)
short title: Nurs Spectr (Gt Phila Tri State Ed)
ISSN: 1074-858X
ISSN (Online): 
IsoAbbr: Nurs Spectr (Gt Phila Tri State Ed)
NlmId: 9892045
123:123
JrId: 20957
long title: Nursing spectrum (New England ed.)
short title: Nurs Spectr (N Engl Ed)
ISSN: 1557-8038
ISSN (Online): 
IsoAbbr: Nurs Spectr (N Engl Ed)
NlmId: 9892047
123:123
JrId: 20958
long title: Aquatic ecology
short title: Aquat Ecol
ISSN: 1386-2588
ISSN (Online): 1573-5125
IsoAbbr: Aquatic Ecol.
NlmId: 100955497
123:123
JrId: 20960
long title: Zoologica scripta
short title: Zool Scr
ISSN: 0300-3256
ISSN (Online): 1463-6409
IsoAbbr: Zool. Scr.
NlmId: 0316266
123:123
JrId: 20961
long title: Journal of food science
short title: J Food Sci
ISSN: 0022-1147
ISSN (Online): 1750-3841
IsoAbbr: J. Food Sci.
NlmId: 0014052
123:123
JrId: 20962
long title: Journal of human genetics
short title: J Hum Genet
ISSN: 1434-5161
ISSN (Online): 1435-232X
IsoAbbr: J. Hum. Genet.
NlmId: 9808008
123:123
JrId: 20963
long title: The Journal of head trauma rehabilitation
short title: J Head Trauma Rehabil
ISSN: 0885-9701
ISSN (Online): 1550-509X
IsoAbbr: J Head Trauma Rehabil
NlmId: 8702552
123:123
JrId: 20965
long title: Harvard women's health watch
short title: Harv Womens Health Watch
ISSN: 1070-910X
ISSN (Online): 
IsoAbbr: Harv Womens Health Watch
NlmId: 9423147
123:123
JrId: 20966
long title: Regional anesthesia and pain medicine
short title: Reg Anesth Pain Med
ISSN: 1098-7339
ISSN (Online): 1532-8651
IsoAbbr: Reg Anesth Pain Med
NlmId: 9804508
123:123
JrId: 20967
long title: The Harvard mental health letter / from Harvard Medical School
short title: Harv Ment Health Lett
ISSN: 1057-5022
ISSN (Online): 
IsoAbbr: Harv Ment Health Lett
NlmId: 9417017
123:123
JrId: 20968
long title: The Johns Hopkins medical letter health after 50
short title: Johns Hopkins Med Lett Health After 50
ISSN: 1042-1882
ISSN (Online): 
IsoAbbr: Johns Hopkins Med Lett Health After 50
NlmId: 9802902
123:123
JrId: 20969
long title: FDI world
short title: FDI World
ISSN: 1025-403X
ISSN (Online): 
IsoAbbr: FDI World
NlmId: 9432540
123:123
JrId: 20970
long title: Clinical oral investigations
short title: Clin Oral Investig
ISSN: 1432-6981
ISSN (Online): 1436-3771
IsoAbbr: Clin Oral Investig
NlmId: 9707115
123:123
JrId: 20971
long title: European journal of ultrasound : official journal of the European Federation of Societies for Ultrasound in Medicine and Biology
short title: Eur J Ultrasound
ISSN: 0929-8266
ISSN (Online): 
IsoAbbr: Eur J Ultrasound
NlmId: 9440414
123:123
JrId: 20972
long title: Australian systematic botany
short title: Aust Syst Bot
ISSN: 1030-1887
ISSN (Online): 1446-5701
IsoAbbr: Aust. Syst. Bot.
NlmId: 100955225
123:123
JrId: 20976
long title: British dental nurses' journal (Fleetwood, England : 1994)
short title: Br Dent Nurs J
ISSN: 1356-3807
ISSN (Online): 
IsoAbbr: Br Dent Nurs J
NlmId: 9602061
123:123
JrId: 20977
long title: Theoretical medicine and bioethics
short title: Theor Med Bioeth
ISSN: 1386-7415
ISSN (Online): 1573-0980
IsoAbbr: Theor Med Bioeth
NlmId: 9805378
123:123
JrId: 20980
long title: Clinical chemistry and laboratory medicine : CCLM / FESCC
short title: Clin Chem Lab Med
ISSN: 1434-6621
ISSN (Online): 
IsoAbbr: Clin. Chem. Lab. Med.
NlmId: 9806306
123:123
JrId: 20981
long title: NDA journal
short title: NDA J
ISSN: 1524-4938
ISSN (Online): 
IsoAbbr: NDA J
NlmId: 9711435
123:123
JrId: 20982
long title: Journal of marine biotechnology
short title: J Mar Biotechnol
ISSN: 0941-2905
ISSN (Online): 
IsoAbbr: J. Mar. Biotechnol.
NlmId: 9309765
123:123
JrId: 20983
long title: Telemedicine journal : the official journal of the American Telemedicine Association
short title: Telemed J
ISSN: 1078-3024
ISSN (Online): 
IsoAbbr: Telemed J
NlmId: 9507612
123:123
JrId: 20984
long title: Critical reviews in neurosurgery : CR
short title: Crit Rev Neurosurg
ISSN: 0939-0146
ISSN (Online): 
IsoAbbr: Crit. Rev. Neurosurg.
NlmId: 9107411
123:123
JrId: 20985
long title: Journal of hepato-biliary-pancreatic surgery
short title: J Hepatobiliary Pancreat Surg
ISSN: 0944-1166
ISSN (Online): 1436-0691
IsoAbbr: J Hepatobiliary Pancreat Surg
NlmId: 9431940
123:123
JrId: 20986
long title: Journal of orthopaedic science : official journal of the Japanese Orthopaedic Association
short title: J Orthop Sci
ISSN: 0949-2658
ISSN (Online): 1436-2023
IsoAbbr: J Orthop Sci
NlmId: 9604934
123:123
JrId: 20987
long title: Medscape women's health
short title: Medscape Womens Health
ISSN: 
ISSN (Online): 1521-2076
IsoAbbr: Medscape Womens Health
NlmId: 100844142
123:123
JrId: 20988
long title: Alternative medicine review : a journal of clinical therapeutic
short title: Altern Med Rev
ISSN: 1089-5159
ISSN (Online): 
IsoAbbr: Altern Med Rev
NlmId: 9705340
123:123
JrId: 20989
long title: Breastfeeding review : professional publication of the Nursing Mothers' Association of Australia
short title: Breastfeed Rev
ISSN: 0729-2759
ISSN (Online): 
IsoAbbr: Breastfeed Rev
NlmId: 9616903
123:123
JrId: 20990
long title: Official journal of the Canadian Association of Critical Care Nurses / CACCN
short title: Off J Can Assoc Crit Care Nurs
ISSN: 1201-2580
ISSN (Online): 
IsoAbbr: Off J Can Assoc Crit Care Nurs
NlmId: 9815867
123:123
JrId: 20991
long title: Cadernos de saude publica / Ministerio da Saude, Fundacao Oswaldo Cruz, Escola Nacional de Saude Publica
short title: Cad Saude Publica
ISSN: 0102-311X
ISSN (Online): 1678-4464
IsoAbbr: Cad Saude Publica
NlmId: 8901573
123:123
JrId: 20992
long title: The International journal of angiology : official publication of the International College of Angiology, Inc
short title: Int J Angiol
ISSN: 1061-1711
ISSN (Online): 1615-5939
IsoAbbr: Int. J. Angiol.
NlmId: 9504821
123:123
JrId: 20995
long title: Motor control
short title: Motor Control
ISSN: 1087-1640
ISSN (Online): 
IsoAbbr: Motor Control
NlmId: 9706297
123:123
JrId: 20996
long title: Nursing in critical care
short title: Nurs Crit Care
ISSN: 1362-1017
ISSN (Online): 1478-5153
IsoAbbr: Nurs Crit Care
NlmId: 9808649
123:123
JrId: 20997
long title: Journal of radiological protection : official journal of the Society for Radiological Protection
short title: J Radiol Prot
ISSN: 0952-4746
ISSN (Online): 1361-6498
IsoAbbr: J Radiol Prot
NlmId: 8809257
123:123
JrId: 20998
long title: Novartis Foundation symposium
short title: Novartis Found Symp
ISSN: 1528-2511
ISSN (Online): 1935-4657
IsoAbbr: Novartis Found. Symp.
NlmId: 9807767
123:123
JrId: 21000
long title: Skin pharmacology and applied skin physiology
short title: Skin Pharmacol Appl Skin Physiol
ISSN: 1422-2868
ISSN (Online): 1422-2906
IsoAbbr: Skin Pharmacol. Appl. Skin Physiol.
NlmId: 9807277
123:123
JrId: 21001
long title: Annals of behavioral medicine : a publication of the Society of Behavioral Medicine
short title: Ann Behav Med
ISSN: 0883-6612
ISSN (Online): 1532-4796
IsoAbbr: Ann Behav Med
NlmId: 8510246
123:123
JrId: 21002
long title: The practising midwife
short title: Pract Midwife
ISSN: 1461-3123
ISSN (Online): 
IsoAbbr: Pract Midwife
NlmId: 9814758
123:123
JrId: 21003
long title: Nihon Kokyuki Gakkai zasshi = the journal of the Japanese Respiratory Society
short title: Nihon Kokyuki Gakkai Zasshi
ISSN: 1345-9538
ISSN (Online): 1343-3490
IsoAbbr: Nihon Kokyuki Gakkai Zasshi
NlmId: 9808802
123:123
JrId: 21004
long title: Revista espanola de medicina nuclear
short title: Rev Esp Med Nucl
ISSN: 0212-6982
ISSN (Online): 1578-200X
IsoAbbr: Rev Esp Med Nucl
NlmId: 9208726
123:123
JrId: 21005
long title: Clinical microbiology and infection : the official publication of the European Society of Clinical Microbiology and Infectious Diseases
short title: Clin Microbiol Infect
ISSN: 1198-743X
ISSN (Online): 1469-0691
IsoAbbr: Clin. Microbiol. Infect.
NlmId: 9516420
123:123
JrId: 21007
long title: Clinical techniques in small animal practice
short title: Clin Tech Small Anim Pract
ISSN: 1096-2867
ISSN (Online): 1558-2272
IsoAbbr: Clin Tech Small Anim Pract
NlmId: 9806359
123:123
JrId: 21008
long title: Compendium of continuing education in dentistry (Jamesburg, N.J. : 1995)
short title: Compend Contin Educ Dent
ISSN: 1548-8578
ISSN (Online): 2158-1797
IsoAbbr: Compend Contin Educ Dent
NlmId: 9600713
123:123
JrId: 21009
long title: Sexually transmitted infections
short title: Sex Transm Infect
ISSN: 1368-4973
ISSN (Online): 1472-3263
IsoAbbr: Sex Transm Infect
NlmId: 9805554
123:123
JrId: 21010
long title: Biological signals and receptors
short title: Biol Signals Recept
ISSN: 1422-4933
ISSN (Online): 
IsoAbbr: Biol Signals Recept
NlmId: 9808792
123:123
JrId: 21011
long title: The journal of ECT
short title: J ECT
ISSN: 1095-0680
ISSN (Online): 1533-4112
IsoAbbr: J ECT
NlmId: 9808943
123:123
JrId: 21012
long title: Kokuritsu Iyakuhin Shokuhin Eisei Kenkyujo hokoku = Bulletin of National Institute of Health Sciences
short title: Kokuritsu Iyakuhin Shokuhin Eisei Kenkyusho Hokoku
ISSN: 1343-4292
ISSN (Online): 
IsoAbbr: Kokuritsu Iyakuhin Shokuhin Eisei Kenkyusho Hokoku
NlmId: 9807834
123:123
JrId: 21013
long title: Journal of clinical monitoring and computing
short title: J Clin Monit Comput
ISSN: 1387-1307
ISSN (Online): 1573-2614
IsoAbbr: J Clin Monit Comput
NlmId: 9806357
123:123
JrId: 21014
long title: Langenbeck's archives of surgery / Deutsche Gesellschaft fur Chirurgie
short title: Langenbecks Arch Surg
ISSN: 1435-2443
ISSN (Online): 1435-2451
IsoAbbr: Langenbecks Arch Surg
NlmId: 9808285
123:123
JrId: 21015
long title: Journal of biochemistry, molecular biology, and biophysics : JBMBB : the official journal of the Federation of Asian and Oceanian Biochemists and Molecular Biologists (FAOBMB)
short title: J Biochem Mol Biol Biophys
ISSN: 1025-8140
ISSN (Online): 
IsoAbbr: J. Biochem. Mol. Biol. Biophys.
NlmId: 9714994
123:123
JrId: 21016
long title: Zoo biology
short title: Zoo Biol
ISSN: 0733-3188
ISSN (Online): 1098-2361
IsoAbbr: Zoo Biol.
NlmId: 8807837
123:123
JrId: 21020
long title: Biotechnology annual review
short title: Biotechnol Annu Rev
ISSN: 1387-2656
ISSN (Online): 
IsoAbbr: Biotechnol Annu Rev
NlmId: 9616443
123:123
JrId: 21021
long title: Cardiology in the young
short title: Cardiol Young
ISSN: 1047-9511
ISSN (Online): 1467-1107
IsoAbbr: Cardiol Young
NlmId: 9200019
123:123
JrId: 21022
long title: Current opinion in chemical biology
short title: Curr Opin Chem Biol
ISSN: 1367-5931
ISSN (Online): 1879-0402
IsoAbbr: Curr Opin Chem Biol
NlmId: 9811312
123:123
JrId: 21023
long title: European journal of dermatology : EJD
short title: Eur J Dermatol
ISSN: 1167-1122
ISSN (Online): 1952-4013
IsoAbbr: Eur J Dermatol
NlmId: 9206420
123:123
JrId: 21024
long title: Enantiomer
short title: Enantiomer
ISSN: 1024-2430
ISSN (Online): 
IsoAbbr: Enantiomer
NlmId: 9612491
123:123
JrId: 21025
long title: The European journal of contraception & reproductive health care : the official journal of the European Society of Contraception
short title: Eur J Contracept Reprod Health Care
ISSN: 1362-5187
ISSN (Online): 1473-0782
IsoAbbr: Eur J Contracept Reprod Health Care
NlmId: 9712127
123:123
JrId: 21026
long title: European journal of pharmaceutics and biopharmaceutics : official journal of Arbeitsgemeinschaft fur Pharmazeutische Verfahrenstechnik e.V
short title: Eur J Pharm Biopharm
ISSN: 0939-6411
ISSN (Online): 1873-3441
IsoAbbr: Eur J Pharm Biopharm
NlmId: 9109778
123:123
JrId: 21028
long title: Human brain mapping
short title: Hum Brain Mapp
ISSN: 1065-9471
ISSN (Online): 1097-0193
IsoAbbr: Hum Brain Mapp
NlmId: 9419065
123:123
JrId: 21029
long title: Infectious diseases in obstetrics and gynecology
short title: Infect Dis Obstet Gynecol
ISSN: 1064-7449
ISSN (Online): 1098-0997
IsoAbbr: Infect Dis Obstet Gynecol
NlmId: 9318481
123:123
JrId: 21030
long title: Isotopes in environmental and health studies
short title: Isotopes Environ Health Stud
ISSN: 1025-6016
ISSN (Online): 1477-2639
IsoAbbr: Isotopes Environ Health Stud
NlmId: 9602611
123:123
JrId: 21031
long title: Journal of the American Society for Mass Spectrometry
short title: J Am Soc Mass Spectrom
ISSN: 1044-0305
ISSN (Online): 1879-1123
IsoAbbr: J. Am. Soc. Mass Spectrom.
NlmId: 9010412
123:123
JrId: 21032
long title: Journal of controlled release : official journal of the Controlled Release Society
short title: J Control Release
ISSN: 0168-3659
ISSN (Online): 1873-4995
IsoAbbr: J Control Release
NlmId: 8607908
123:123
JrId: 21033
long title: Journal of electromyography and kinesiology : official journal of the International Society of Electrophysiological Kinesiology
short title: J Electromyogr Kinesiol
ISSN: 1050-6411
ISSN (Online): 1873-5711
IsoAbbr: J Electromyogr Kinesiol
NlmId: 9109125
123:123
JrId: 21034
long title: Journal of food protection
short title: J Food Prot
ISSN: 0362-028X
ISSN (Online): 1944-9097
IsoAbbr: J. Food Prot.
NlmId: 7703944
123:123
JrId: 21035
long title: Journal of natural toxins
short title: J Nat Toxins
ISSN: 1058-8108
ISSN (Online): 
IsoAbbr: J Nat Toxins
NlmId: 9208016
123:123
JrId: 21036
long title: Journal of outcome measurement
short title: J Outcome Meas
ISSN: 1090-655X
ISSN (Online): 
IsoAbbr: J Outcome Meas
NlmId: 9710385
123:123
JrId: 21037
long title: Menopause (New York, N.Y.)
short title: Menopause
ISSN: 1072-3714
ISSN (Online): 1530-0374
IsoAbbr: Menopause
NlmId: 9433353
123:123
JrId: 21038
long title: Pediatric rehabilitation
short title: Pediatr Rehabil
ISSN: 1363-8491
ISSN (Online): 
IsoAbbr: Pediatr Rehabil
NlmId: 9709256
123:123
JrId: 21039
long title: Prehospital emergency care : official journal of the National Association of EMS Physicians and the National Association of State EMS Directors
short title: Prehosp Emerg Care
ISSN: 1090-3127
ISSN (Online): 1545-0066
IsoAbbr: Prehosp Emerg Care
NlmId: 9703530
123:123
JrId: 21041
long title: Trends in cell biology
short title: Trends Cell Biol
ISSN: 0962-8924
ISSN (Online): 1879-3088
IsoAbbr: Trends Cell Biol.
NlmId: 9200566
123:123
JrId: 21042
long title: AIDS and behavior
short title: AIDS Behav
ISSN: 1090-7165
ISSN (Online): 1573-3254
IsoAbbr: AIDS Behav
NlmId: 9712133
123:123
JrId: 21043
long title: Annals of agricultural and environmental medicine : AAEM
short title: Ann Agric Environ Med
ISSN: 1232-1966
ISSN (Online): 1898-2263
IsoAbbr: Ann Agric Environ Med
NlmId: 9500166
123:123
JrId: 21044
long title: Applied neuropsychology
short title: Appl Neuropsychol
ISSN: 
ISSN (Online): 
IsoAbbr: Appl Neuropsychol
NlmId: 9507620
123:123
JrId: 21045
long title: Journal of gastrointestinal surgery : official journal of the Society for Surgery of the Alimentary Tract
short title: J Gastrointest Surg
ISSN: 1091-255X
ISSN (Online): 1873-4626
IsoAbbr: J. Gastrointest. Surg.
NlmId: 9706084
123:123
JrId: 21046
long title: Dermatologic therapy
short title: Dermatol Ther
ISSN: 1396-0296
ISSN (Online): 1529-8019
IsoAbbr: Dermatol Ther
NlmId: 9700070
123:123
JrId: 21047
long title: Journal of mental health and aging
short title: J Ment Health Aging
ISSN: 1078-4470
ISSN (Online): 
IsoAbbr: J Ment Health Aging
NlmId: 9604101
123:123
JrId: 21048
long title: Journal of thrombosis and thrombolysis
short title: J Thromb Thrombolysis
ISSN: 0929-5305
ISSN (Online): 1573-742X
IsoAbbr: J. Thromb. Thrombolysis
NlmId: 9502018
123:123
JrId: 21049
long title: Journal of travel medicine
short title: J Travel Med
ISSN: 1195-1982
ISSN (Online): 1708-8305
IsoAbbr: J Travel Med
NlmId: 9434456
123:123
JrId: 21050
long title: Gait & posture
short title: Gait Posture
ISSN: 0966-6362
ISSN (Online): 1879-2219
IsoAbbr: Gait Posture
NlmId: 9416830
123:123
JrId: 21052
long title: Zhongguo yi liao qi xie za zhi = Chinese journal of medical instrumentation
short title: Zhongguo Yi Liao Qi Xie Za Zhi
ISSN: 1671-7104
ISSN (Online): 
IsoAbbr: Zhongguo Yi Liao Qi Xie Za Zhi
NlmId: 9426153
123:123
JrId: 21053
long title: Fa yi xue za zhi
short title: Fa Yi Xue Za Zhi
ISSN: 1004-5619
ISSN (Online): 
IsoAbbr: Fa Yi Xue Za Zhi
NlmId: 9426151
123:123
JrId: 21054
long title: Lin chuang er bi yan hou ke za zhi = Journal of clinical otorhinolaryngology
short title: Lin Chuang Er Bi Yan Hou Ke Za Zhi
ISSN: 1001-1781
ISSN (Online): 
IsoAbbr: Lin Chuang Er Bi Yan Hou Ke Za Zhi
NlmId: 9426080
123:123
JrId: 21055
long title: Prostaglandins & other lipid mediators
short title: Prostaglandins Other Lipid Mediat
ISSN: 1098-8823
ISSN (Online): 
IsoAbbr: Prostaglandins Other Lipid Mediat.
NlmId: 9808648
123:123
JrId: 21056
long title: Communicable disease and public health / PHLS
short title: Commun Dis Public Health
ISSN: 1462-1843
ISSN (Online): 
IsoAbbr: Commun Dis Public Health
NlmId: 9808711
123:123
JrId: 21057
long title: Environmental entomology
short title: Environ Entomol
ISSN: 0046-225X
ISSN (Online): 1938-2936
IsoAbbr: Environ. Entomol.
NlmId: 7502320
123:123
JrId: 21058
long title: Journal of immunotherapy (Hagerstown, Md. : 1997)
short title: J Immunother
ISSN: 1524-9557
ISSN (Online): 1537-4513
IsoAbbr: J. Immunother.
NlmId: 9706083
123:123
JrId: 21059
long title: Cell vision : the journal of analytical morphology
short title: Cell Vis
ISSN: 1073-1180
ISSN (Online): 
IsoAbbr: Cell Vis
NlmId: 9434447
123:123
JrId: 21060
long title: The Journal of the American Academy of Orthopaedic Surgeons
short title: J Am Acad Orthop Surg
ISSN: 1067-151X
ISSN (Online): 
IsoAbbr: J Am Acad Orthop Surg
NlmId: 9417468
123:123
JrId: 21061
long title: Journal of urban health : bulletin of the New York Academy of Medicine
short title: J Urban Health
ISSN: 1099-3460
ISSN (Online): 1468-2869
IsoAbbr: J Urban Health
NlmId: 9809909
123:123
JrId: 21062
long title: Journal of oral science
short title: J Oral Sci
ISSN: 1343-4934
ISSN (Online): 1880-4926
IsoAbbr: J Oral Sci
NlmId: 9808942
123:123
JrId: 21063
long title: EDTNA/ERCA journal (English ed.)
short title: EDTNA ERCA J
ISSN: 1019-083X
ISSN (Online): 
IsoAbbr: EDTNA ERCA J
NlmId: 9805754
123:123
JrId: 21066
long title: International journal of language & communication disorders / Royal College of Speech & Language Therapists
short title: Int J Lang Commun Disord
ISSN: 1368-2822
ISSN (Online): 1460-6984
IsoAbbr: Int J Lang Commun Disord
NlmId: 9803709
123:123
JrId: 21069
long title: Journal for nurses in staff development : JNSD : official journal of the National Nursing Staff Development Organization
short title: J Nurses Staff Dev
ISSN: 1098-7886
ISSN (Online): 1538-9049
IsoAbbr: J Nurses Staff Dev
NlmId: 9809908
123:123
JrId: 21070
long title: Veterinary dermatology
short title: Vet Dermatol
ISSN: 0959-4493
ISSN (Online): 1365-3164
IsoAbbr: Vet. Dermatol.
NlmId: 9426187
123:123
JrId: 21071
long title: Comparative biochemistry and physiology. Part A, Molecular & integrative physiology
short title: Comp Biochem Physiol A Mol Integr Physiol
ISSN: 1095-6433
ISSN (Online): 1531-4332
IsoAbbr: Comp. Biochem. Physiol., Part A Mol. Integr. Physiol.
NlmId: 9806096
123:123
JrId: 21072
long title: Binocular vision & strabismus quarterly
short title: Binocul Vis Strabismus Q
ISSN: 1088-6281
ISSN (Online): 
IsoAbbr: Binocul Vis Strabismus Q
NlmId: 9607281
123:123
JrId: 21073
long title: Journal of renal nutrition : the official journal of the Council on Renal Nutrition of the National Kidney Foundation
short title: J Ren Nutr
ISSN: 1051-2276
ISSN (Online): 1532-8503
IsoAbbr: J Ren Nutr
NlmId: 9112938
123:123
JrId: 21074
long title: International journal of clinical practice. Supplement
short title: Int J Clin Pract Suppl
ISSN: 1368-504X
ISSN (Online): 
IsoAbbr: Int J Clin Pract Suppl
NlmId: 9712380
123:123
JrId: 21076
long title: Aquatic microbial ecology : international journal
short title: Aquat Microb Ecol
ISSN: 0948-3055
ISSN (Online): 1616-1564
IsoAbbr: Aquat. Microb. Ecol.
NlmId: 100955502
123:123
JrId: 21078
long title: Korean journal of biological sciences
short title: Korean J Biol Sci
ISSN: 1226-5071
ISSN (Online): 
IsoAbbr: Korean J. Biol. Sci.
NlmId: 9807030
123:123
JrId: 21080
long title: Zhonghua xue ye xue za zhi = Zhonghua xueyexue zazhi
short title: Zhonghua Xue Ye Xue Za Zhi
ISSN: 0253-2727
ISSN (Online): 
IsoAbbr: Zhonghua Xue Ye Xue Za Zhi
NlmId: 8212398
123:123
JrId: 21081
long title: Mediators of inflammation
short title: Mediators Inflamm
ISSN: 0962-9351
ISSN (Online): 1466-1861
IsoAbbr: Mediators Inflamm.
NlmId: 9209001
123:123
JrId: 21082
long title: Hospital medicine (London, England : 1998)
short title: Hosp Med
ISSN: 1462-3935
ISSN (Online): 
IsoAbbr: Hosp Med
NlmId: 9803882
123:123
JrId: 21083
long title: SADJ : journal of the South African Dental Association = tydskrif van die Suid-Afrikaanse Tandheelkundige Vereniging
short title: SADJ
ISSN: 1029-4864
ISSN (Online): 
IsoAbbr: SADJ
NlmId: 9812497
123:123
JrId: 21084
long title: Zeitschrift fur angewandte Ichthyologie = Journal of applied ichthyology
short title: 
ISSN: 0175-8659
ISSN (Online): 
IsoAbbr: J. Appl. Ichthyol.
NlmId: 100955503
123:123
JrId: 21086
long title: Trees (Berlin, Germany : West)
short title: Trees (Berl West)
ISSN: 0931-1890
ISSN (Online): 1432-2285
IsoAbbr: Trees (Berl. West)
NlmId: 100955504
123:123
JrId: 21088
long title: Journal of molecular catalysis. B, Enzymatic
short title: J Mol Catal B Enzym
ISSN: 1381-1177
ISSN (Online): 1873-3158
IsoAbbr: J. Mol. Catal., B Enzym.
NlmId: 9602616
123:123
JrId: 21089
long title: Journal of science and medicine in sport / Sports Medicine Australia
short title: J Sci Med Sport
ISSN: 1440-2440
ISSN (Online): 1878-1861
IsoAbbr: J Sci Med Sport
NlmId: 9812598
123:123
JrId: 21090
long title: Journal of physiology and biochemistry
short title: J Physiol Biochem
ISSN: 1138-7548
ISSN (Online): 1877-8755
IsoAbbr: J. Physiol. Biochem.
NlmId: 9812509
123:123
JrId: 21091
long title: European journal of pharmaceutical sciences : official journal of the European Federation for Pharmaceutical Sciences
short title: Eur J Pharm Sci
ISSN: 0928-0987
ISSN (Online): 1879-0720
IsoAbbr: Eur J Pharm Sci
NlmId: 9317982
123:123
JrId: 21092
long title: Nature neuroscience
short title: Nat Neurosci
ISSN: 1097-6256
ISSN (Online): 1546-1726
IsoAbbr: Nat. Neurosci.
NlmId: 9809671
123:123
JrId: 21093
long title: Advances in mind-body medicine
short title: Adv Mind Body Med
ISSN: 1470-3556
ISSN (Online): 1532-1843
IsoAbbr: Adv Mind Body Med
NlmId: 9813115
123:123
JrId: 21094
long title: American journal of acupuncture
short title: Am J Acupunct
ISSN: 0091-3960
ISSN (Online): 
IsoAbbr: Am J Acupunct
NlmId: 0367526
123:123
JrId: 21095
long title: The British homoeopathic journal
short title: Br Homeopath J
ISSN: 0007-0785
ISSN (Online): 
IsoAbbr: Br Homeopath J
NlmId: 15730430R
123:123
JrId: 21096
long title: Complementary therapies in medicine
short title: Complement Ther Med
ISSN: 0965-2299
ISSN (Online): 1873-6963
IsoAbbr: Complement Ther Med
NlmId: 9308777
123:123
JrId: 21097
long title: Forschende Komplementarmedizin
short title: Forsch Komplementarmed
ISSN: 1021-7096
ISSN (Online): 
IsoAbbr: Forsch Komplementarmed
NlmId: 9440428
123:123
JrId: 21098
long title: Phytotherapy research : PTR
short title: Phytother Res
ISSN: 0951-418X
ISSN (Online): 1099-1573
IsoAbbr: Phytother Res
NlmId: 8904486
123:123
JrId: 21099
long title: Stress (Amsterdam, Netherlands)
short title: Stress
ISSN: 1025-3890
ISSN (Online): 1607-8888
IsoAbbr: Stress
NlmId: 9617529
123:123
JrId: 21101
long title: European Quality Assurance Network newsletter / EuroQuan
short title: Eur Qual Assur Netw Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Eur Qual Assur Netw Newsl
NlmId: 9433395
123:123
JrId: 21102
long title: Morphologie : bulletin de l'Association des anatomistes
short title: Morphologie
ISSN: 1286-0115
ISSN (Online): 
IsoAbbr: Morphologie
NlmId: 9814314
123:123
JrId: 21103
long title: Zentralblatt fur Bakteriologie, Mikrobiologie und Hygiene. 1. Abt. Originale B, Hygiene
short title: Zentralbl Bakteriol Mikrobiol Hyg B
ISSN: 0174-3015
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Mikrobiol Hyg B
NlmId: 8110036
123:123
JrId: 21104
long title: European addiction research
short title: Eur Addict Res
ISSN: 1022-6877
ISSN (Online): 1421-9891
IsoAbbr: Eur Addict Res
NlmId: 9502920
123:123
JrId: 21105
long title: Revista espanola de quimioterapia : publicacion oficial de la Sociedad Espanola de Quimioterapia
short title: Rev Esp Quimioter
ISSN: 0214-3429
ISSN (Online): 1988-9518
IsoAbbr: Rev Esp Quimioter
NlmId: 9108821
123:123
JrId: 21106
long title: Hydrobiologia
short title: Hydrobiologia
ISSN: 0018-8158
ISSN (Online): 
IsoAbbr: Hydrobiologia
NlmId: 9879627
123:123
JrId: 21107
long title: Cancer prevention & control : CPC = Prevention & controle en cancerologie : PCC
short title: Cancer Prev Control
ISSN: 1206-548X
ISSN (Online): 
IsoAbbr: Cancer Prev Control
NlmId: 9709994
123:123
JrId: 21108
long title: Deep-sea research. Part II, Topical studies in oceanography
short title: Deep Sea Res Part 2 Top Stud Oceanogr
ISSN: 0967-0645
ISSN (Online): 1879-0100
IsoAbbr: Deep Sea Res. Part II Top. Stud. Oceanogr.
NlmId: 100955507
123:123
JrId: 21111
long title: Yearbook of physical anthropology
short title: Yearb Phys Anthropol
ISSN: 0096-848X
ISSN (Online): 
IsoAbbr: Yearb. Phys. Anthropol.
NlmId: 0410506
123:123
JrId: 21113
long title: Current opinion in plant biology
short title: Curr Opin Plant Biol
ISSN: 1369-5266
ISSN (Online): 1879-0356
IsoAbbr: Curr. Opin. Plant Biol.
NlmId: 100883395
123:123
JrId: 21114
long title: Zhi wu sheng li xue bao = Acta phytophysiologica Sinica / Zhongguo zhi wu sheng li xue hui zhu bian
short title: Acta Phytophysiol Sinica
ISSN: 0257-4829
ISSN (Online): 
IsoAbbr: Zhi Wu Sheng Li Xue Bao
NlmId: 100955299
123:123
JrId: 21118
long title: Medical mycology : official publication of the International Society for Human and Animal Mycology
short title: Med Mycol
ISSN: 1369-3786
ISSN (Online): 1460-2709
IsoAbbr: Med. Mycol.
NlmId: 9815835
123:123
JrId: 21119
long title: Wound repair and regeneration : official publication of the Wound Healing Society [and] the European Tissue Repair Society
short title: Wound Repair Regen
ISSN: 1067-1927
ISSN (Online): 1524-475X
IsoAbbr: Wound Repair Regen
NlmId: 9310939
123:123
JrId: 21121
long title: Journal of clinical virology : the official publication of the Pan American Society for Clinical Virology
short title: J Clin Virol
ISSN: 1386-6532
ISSN (Online): 1873-5967
IsoAbbr: J. Clin. Virol.
NlmId: 9815671
123:123
JrId: 21122
long title: National vital statistics reports : from the Centers for Disease Control and Prevention, National Center for Health Statistics, National Vital Statistics System
short title: Natl Vital Stat Rep
ISSN: 1551-8922
ISSN (Online): 1551-8930
IsoAbbr: Natl Vital Stat Rep
NlmId: 9814753
123:123
JrId: 21124
long title: Parasitology today (Personal ed.)
short title: Parasitol Today
ISSN: 0169-4758
ISSN (Online): 
IsoAbbr: Parasitol. Today (Regul. Ed.)
NlmId: 8605563
123:123
JrId: 21127
long title: Sheng wu yi xue gong cheng xue za zhi = Journal of biomedical engineering = Shengwu yixue gongchengxue zazhi
short title: Sheng Wu Yi Xue Gong Cheng Xue Za Zhi
ISSN: 1001-5515
ISSN (Online): 
IsoAbbr: Sheng Wu Yi Xue Gong Cheng Xue Za Zhi
NlmId: 9426398
123:123
JrId: 21129
long title: Studies in mycology
short title: Stud Mycol
ISSN: 0166-0616
ISSN (Online): 1872-9797
IsoAbbr: Stud. Mycol.
NlmId: 8411984
123:123
JrId: 21134
long title: Tissue engineering
short title: Tissue Eng
ISSN: 1076-3279
ISSN (Online): 1557-8690
IsoAbbr: Tissue Eng.
NlmId: 9505538
123:123
JrId: 21135
long title: Annals of diagnostic pathology
short title: Ann Diagn Pathol
ISSN: 1092-9134
ISSN (Online): 1532-8198
IsoAbbr: Ann Diagn Pathol
NlmId: 9800503
123:123
JrId: 21139
long title: Digestive surgery
short title: Dig Surg
ISSN: 0253-4886
ISSN (Online): 1421-9883
IsoAbbr: Dig Surg
NlmId: 8501808
123:123
JrId: 21142
long title: Journal of plant growth regulation
short title: J Plant Growth Regul
ISSN: 0721-7595
ISSN (Online): 
IsoAbbr: J. Plant Growth Regul.
NlmId: 9880968
123:123
JrId: 21143
long title: Plant growth regulation
short title: Plant Growth Regul
ISSN: 0167-6903
ISSN (Online): 
IsoAbbr: Plant Growth Regul.
NlmId: 9886958
123:123
JrId: 21144
long title: Adolescent medicine (Philadelphia, Pa.)
short title: Adolesc Med
ISSN: 1041-3499
ISSN (Online): 
IsoAbbr: Adolesc Med
NlmId: 9006270
123:123
JrId: 21145
long title: Advances in anatomic pathology
short title: Adv Anat Pathol
ISSN: 1072-4109
ISSN (Online): 1533-4031
IsoAbbr: Adv Anat Pathol
NlmId: 9435676
123:123
JrId: 21146
long title: Amino acids
short title: Amino Acids
ISSN: 0939-4451
ISSN (Online): 1438-2199
IsoAbbr: Amino Acids
NlmId: 9200312
123:123
JrId: 21147
long title: Annals of transplantation : quarterly of the Polish Transplantation Society
short title: Ann Transplant
ISSN: 1425-9524
ISSN (Online): 
IsoAbbr: Ann. Transplant.
NlmId: 9802544
123:123
JrId: 21148
long title: Antiviral chemistry & chemotherapy
short title: Antivir Chem Chemother
ISSN: 0956-3202
ISSN (Online): 2040-2066
IsoAbbr: Antivir. Chem. Chemother.
NlmId: 9009212
123:123
JrId: 21149
long title: Archives of pharmacal research
short title: Arch Pharm Res
ISSN: 0253-6269
ISSN (Online): 
IsoAbbr: Arch. Pharm. Res.
NlmId: 8000036
123:123
JrId: 21150
long title: International journal of occupational and environmental health
short title: Int J Occup Environ Health
ISSN: 1077-3525
ISSN (Online): 
IsoAbbr: Int J Occup Environ Health
NlmId: 9505217
123:123
JrId: 21151
long title: Drug development and industrial pharmacy
short title: Drug Dev Ind Pharm
ISSN: 0363-9045
ISSN (Online): 1520-5762
IsoAbbr: Drug Dev Ind Pharm
NlmId: 7802620
123:123
JrId: 21152
long title: Experimental & molecular medicine
short title: Exp Mol Med
ISSN: 1226-3613
ISSN (Online): 
IsoAbbr: Exp. Mol. Med.
NlmId: 9607880
123:123
JrId: 21153
long title: Haemophilia : the official journal of the World Federation of Hemophilia
short title: Haemophilia
ISSN: 1351-8216
ISSN (Online): 1365-2516
IsoAbbr: Haemophilia
NlmId: 9442916
123:123
JrId: 21154
long title: IEEE transactions on information technology in biomedicine : a publication of the IEEE Engineering in Medicine and Biology Society
short title: IEEE Trans Inf Technol Biomed
ISSN: 1089-7771
ISSN (Online): 1558-0032
IsoAbbr: IEEE Trans Inf Technol Biomed
NlmId: 9712259
123:123
JrId: 21155
long title: Journal of interventional cardiac electrophysiology : an international journal of arrhythmias and pacing
short title: J Interv Card Electrophysiol
ISSN: 1383-875X
ISSN (Online): 1572-8595
IsoAbbr: J Interv Card Electrophysiol
NlmId: 9708966
123:123
JrId: 21157
long title: Journal of women & aging
short title: J Women Aging
ISSN: 0895-2841
ISSN (Online): 1540-7322
IsoAbbr: J Women Aging
NlmId: 8916635
123:123
JrId: 21159
long title: Medical image analysis
short title: Med Image Anal
ISSN: 1361-8415
ISSN (Online): 1361-8423
IsoAbbr: Med Image Anal
NlmId: 9713490
123:123
JrId: 21160
long title: Network (Bristol, England)
short title: Network
ISSN: 0954-898X
ISSN (Online): 1361-6536
IsoAbbr: Network
NlmId: 9431867
123:123
JrId: 21161
long title: Pediatric transplantation
short title: Pediatr Transplant
ISSN: 1397-3142
ISSN (Online): 1399-3046
IsoAbbr: Pediatr Transplant
NlmId: 9802574
123:123
JrId: 21162
long title: Zhongguo xiu fu chong jian wai ke za zhi = Zhongguo xiufu chongjian waike zazhi = Chinese journal of reparative and reconstructive surgery
short title: Zhongguo Xiu Fu Chong Jian Wai Ke Za Zhi
ISSN: 1002-1892
ISSN (Online): 
IsoAbbr: Zhongguo Xiu Fu Chong Jian Wai Ke Za Zhi
NlmId: 9425194
123:123
JrId: 21163
long title: Hunan yi ke da xue xue bao = Hunan yike daxue xuebao = Bulletin of Hunan Medical University
short title: Hunan Yi Ke Da Xue Xue Bao
ISSN: 1000-5625
ISSN (Online): 
IsoAbbr: Hunan Yi Ke Da Xue Xue Bao
NlmId: 9424769
123:123
JrId: 21164
long title: Physiological and biochemical zoology : PBZ
short title: Physiol Biochem Zool
ISSN: 1522-2152
ISSN (Online): 1537-5293
IsoAbbr: Physiol. Biochem. Zool.
NlmId: 100883369
123:123
JrId: 21165
long title: Limnology and oceanography
short title: Limnol Oceanogr
ISSN: 0024-3590
ISSN (Online): 
IsoAbbr: Limnol. Oceanogr.
NlmId: 9882871
123:123
JrId: 21166
long title: Physical review. A
short title: Phys Rev A
ISSN: 1050-2947
ISSN (Online): 
IsoAbbr: Phys. Rev., A
NlmId: 9887339
123:123
JrId: 21167
long title: Clinical immunology (Orlando, Fla.)
short title: Clin Immunol
ISSN: 1521-6616
ISSN (Online): 1521-7035
IsoAbbr: Clin. Immunol.
NlmId: 100883537
123:123
JrId: 21168
long title: Physical review. B, Condensed matter
short title: Phys Rev B Condens Matter
ISSN: 0163-1829
ISSN (Online): 
IsoAbbr: Phys. Rev., B Condens. Matter
NlmId: 9878217
123:123
JrId: 21169
long title: Physical review C: Nuclear physics
short title: Phys Rev C Nucl Phys
ISSN: 0556-2813
ISSN (Online): 
IsoAbbr: Phys. Rev., C Nucl. Phys.
NlmId: 0250143
123:123
JrId: 21170
long title: Physical review D: Particles and fields
short title: Phys Rev D Part Fields
ISSN: 0556-2821
ISSN (Online): 
IsoAbbr: Phys. Rev., D
NlmId: 0242621
123:123
JrId: 21171
long title: Physical review. E, Statistical physics, plasmas, fluids, and related interdisciplinary topics
short title: Phys Rev E Stat Phys Plasmas Fluids Relat Interdiscip Topics
ISSN: 1063-651X
ISSN (Online): 
IsoAbbr: Phys Rev E Stat Phys Plasmas Fluids Relat Interdiscip Topics
NlmId: 9887340
123:123
JrId: 21172
long title: Antarctic science / Blackwell Scientific Publications
short title: Antarct Sci
ISSN: 0954-1020
ISSN (Online): 
IsoAbbr: Antarct. Sci.
NlmId: 100955511
123:123
JrId: 21173
long title: Symbiosis (Philadelphia, Pa.)
short title: Symbiosis
ISSN: 0334-5114
ISSN (Online): 
IsoAbbr: Symbiosis
NlmId: 9881559
123:123
JrId: 21174
long title: Journal of molecular microbiology and biotechnology
short title: J Mol Microbiol Biotechnol
ISSN: 1464-1801
ISSN (Online): 1660-2412
IsoAbbr: J. Mol. Microbiol. Biotechnol.
NlmId: 100892561
123:123
JrId: 21176
long title: Child and adolescent psychiatric clinics of North America
short title: Child Adolesc Psychiatr Clin N Am
ISSN: 1056-4993
ISSN (Online): 1558-0490
IsoAbbr: Child Adolesc Psychiatr Clin N Am
NlmId: 9313451
123:123
JrId: 21177
long title: Physical medicine and rehabilitation clinics of North America
short title: Phys Med Rehabil Clin N Am
ISSN: 1047-9651
ISSN (Online): 1558-1381
IsoAbbr: Phys Med Rehabil Clin N Am
NlmId: 9102787
123:123
JrId: 21179
long title: The American naturalist
short title: Am Nat
ISSN: 0003-0147
ISSN (Online): 1537-5323
IsoAbbr: Am. Nat.
NlmId: 2984688R
123:123
JrId: 21180
long title: Journal of AAPOS : the official publication of the American Association for Pediatric Ophthalmology and Strabismus / American Association for Pediatric Ophthalmology and Strabismus
short title: J AAPOS
ISSN: 1091-8531
ISSN (Online): 1528-3933
IsoAbbr: J AAPOS
NlmId: 9710011
123:123
JrId: 21181
long title: Journal of mammary gland biology and neoplasia
short title: J Mammary Gland Biol Neoplasia
ISSN: 1083-3021
ISSN (Online): 1573-7039
IsoAbbr: J Mammary Gland Biol Neoplasia
NlmId: 9601804
123:123
JrId: 21182
long title: Clinical orthodontics and research
short title: Clin Orthod Res
ISSN: 1397-5927
ISSN (Online): 1600-0544
IsoAbbr: Clin Orthod Res
NlmId: 9815904
123:123
JrId: 21183
long title: Neural plasticity
short title: Neural Plast
ISSN: 2090-5904
ISSN (Online): 1687-5443
IsoAbbr: Neural Plast.
NlmId: 100883417
123:123
JrId: 21186
long title: Proceedings / AMIA ... Annual Symposium. AMIA Symposium
short title: Proc AMIA Symp
ISSN: 1531-605X
ISSN (Online): 
IsoAbbr: Proc AMIA Symp
NlmId: 100883449
123:123
JrId: 21190
long title: Zeitschrift fur Jagdwissenschaft
short title: Z Jagdwiss
ISSN: 0044-2887
ISSN (Online): 
IsoAbbr: Z Jagdwiss
NlmId: 100955500
123:123
JrId: 21191
long title: African journal of reproductive health
short title: Afr J Reprod Health
ISSN: 1118-4841
ISSN (Online): 
IsoAbbr: Afr J Reprod Health
NlmId: 9712263
123:123
JrId: 21192
long title: Annual review of sex research
short title: Annu Rev Sex Res
ISSN: 1053-2528
ISSN (Online): 
IsoAbbr: Annu Rev Sex Res
NlmId: 9200315
123:123
JrId: 21193
long title: Bioelectrochemistry and bioenergetics (Lausanne, Switzerland)
short title: Bioelectrochem Bioenerg
ISSN: 0302-4598
ISSN (Online): 
IsoAbbr: Bioelectrochem Bioenerg
NlmId: 9888877
123:123
JrId: 21194
long title: Zhonghua gan zang bing za zhi = Zhonghua ganzangbing zazhi = Chinese journal of hepatology
short title: Zhonghua Gan Zang Bing Za Zhi
ISSN: 1007-3418
ISSN (Online): 
IsoAbbr: Zhonghua Gan Zang Bing Za Zhi
NlmId: 9710009
123:123
JrId: 21195
long title: Clinical and applied thrombosis/hemostasis : official journal of the International Academy of Clinical and Applied Thrombosis/Hemostasis
short title: Clin Appl Thromb Hemost
ISSN: 1076-0296
ISSN (Online): 1938-2723
IsoAbbr: Clin. Appl. Thromb. Hemost.
NlmId: 9508125
123:123
JrId: 21196
long title: Current opinion in microbiology
short title: Curr Opin Microbiol
ISSN: 1369-5274
ISSN (Online): 1879-0364
IsoAbbr: Curr. Opin. Microbiol.
NlmId: 9815056
123:123
JrId: 21197
long title: Current pharmaceutical design
short title: Curr Pharm Des
ISSN: 1381-6128
ISSN (Online): 1873-4286
IsoAbbr: Curr. Pharm. Des.
NlmId: 9602487
123:123
JrId: 21198
long title: Eastern Mediterranean health journal = La revue de sante de la Mediterranee orientale = al-Majallah al-sihhiyah li-sharq al-mutawassit
short title: East Mediterr Health J
ISSN: 1020-3397
ISSN (Online): 1687-1634
IsoAbbr: East. Mediterr. Health J.
NlmId: 9608387
123:123
JrId: 21199
long title: Growth hormone & IGF research : official journal of the Growth Hormone Research Society and the International IGF Research Society
short title: Growth Horm IGF Res
ISSN: 1096-6374
ISSN (Online): 1532-2238
IsoAbbr: Growth Horm. IGF Res.
NlmId: 9814320
123:123
JrId: 21200
long title: Indoor air
short title: Indoor Air
ISSN: 0905-6947
ISSN (Online): 1600-0668
IsoAbbr: Indoor Air
NlmId: 9423515
123:123
JrId: 21201
long title: International journal of pharmaceutics
short title: Int J Pharm
ISSN: 0378-5173
ISSN (Online): 1873-3476
IsoAbbr: Int J Pharm
NlmId: 7804127
123:123
JrId: 21202
long title: Journal of bone and mineral metabolism
short title: J Bone Miner Metab
ISSN: 0914-8779
ISSN (Online): 1435-5604
IsoAbbr: J. Bone Miner. Metab.
NlmId: 9436705
123:123
JrId: 21203
long title: Journal of human virology
short title: J Hum Virol
ISSN: 1090-9508
ISSN (Online): 
IsoAbbr: J. Hum. Virol.
NlmId: 9805755
123:123
JrId: 21204
long title: Journal of microbiological methods
short title: J Microbiol Methods
ISSN: 0167-7012
ISSN (Online): 1872-8359
IsoAbbr: J. Microbiol. Methods
NlmId: 8306883
123:123
JrId: 21205
long title: Sexual abuse : a journal of research and treatment
short title: Sex Abuse
ISSN: 1079-0632
ISSN (Online): 1573-286X
IsoAbbr: Sex Abuse
NlmId: 9506704
123:123
JrId: 21206
long title: Therapeutic apheresis : official journal of the International Society for Apheresis and the Japanese Society for Apheresis
short title: Ther Apher
ISSN: 1091-6660
ISSN (Online): 1526-0968
IsoAbbr: Ther Apher
NlmId: 9706703
123:123
JrId: 21207
long title: Trends in cardiovascular medicine
short title: Trends Cardiovasc Med
ISSN: 1050-1738
ISSN (Online): 1873-2615
IsoAbbr: Trends Cardiovasc. Med.
NlmId: 9108337
123:123
JrId: 21208
long title: Wilderness & environmental medicine
short title: Wilderness Environ Med
ISSN: 1080-6032
ISSN (Online): 1545-1534
IsoAbbr: Wilderness Environ Med
NlmId: 9505185
123:123
JrId: 21211
long title: Molecular diagnosis : a journal devoted to the understanding of human disease through the clinical application of molecular biology
short title: Mol Diagn
ISSN: 1084-8592
ISSN (Online): 
IsoAbbr: Mol. Diagn.
NlmId: 9614965
123:123
JrId: 21212
long title: Molecular cell biology research communications : MCBRC
short title: Mol Cell Biol Res Commun
ISSN: 1522-4724
ISSN (Online): 1522-4732
IsoAbbr: Mol. Cell Biol. Res. Commun.
NlmId: 100889076
123:123
JrId: 21213
long title: Trends in endocrinology and metabolism: TEM
short title: Trends Endocrinol Metab
ISSN: 1043-2760
ISSN (Online): 1879-3061
IsoAbbr: Trends Endocrinol. Metab.
NlmId: 9001516
123:123
JrId: 21214
long title: Trends in cognitive sciences
short title: Trends Cogn Sci
ISSN: 1364-6613
ISSN (Online): 1879-307X
IsoAbbr: Trends Cogn. Sci. (Regul. Ed.)
NlmId: 9708669
123:123
JrId: 21216
long title: Pharmaceutical science & technology today
short title: Pharm Sci Technolo Today
ISSN: 1461-5347
ISSN (Online): 
IsoAbbr: Pharm. Sci. Technol. Today
NlmId: 9892156
123:123
JrId: 21217
long title: Physical review letters
short title: Phys Rev Lett
ISSN: 0031-9007
ISSN (Online): 1079-7114
IsoAbbr: Phys. Rev. Lett.
NlmId: 0401141
123:123
JrId: 21218
long title: JSLS : Journal of the Society of Laparoendoscopic Surgeons / Society of Laparoendoscopic Surgeons
short title: JSLS
ISSN: 1086-8089
ISSN (Online): 1938-3797
IsoAbbr: JSLS
NlmId: 100884618
123:123
JrId: 21219
long title: Rinsho Biseibutsu Jinsoku Shindan Kenkyukai shi = JARMAM : Journal of the Association for Rapid Method and Automation in Microbiology
short title: Rinsho Biseibutshu Jinsoku Shindan Kenkyukai Shi
ISSN: 0915-1753
ISSN (Online): 
IsoAbbr: Rinsho Biseibutshu Jinsoku Shindan Kenkyukai Shi
NlmId: 9419185
123:123
JrId: 21220
long title: The Japanese journal of thoracic and cardiovascular surgery : official publication of the Japanese Association for Thoracic Surgery = Nihon Kyobu Geka Gakkai zasshi
short title: Jpn J Thorac Cardiovasc Surg
ISSN: 1344-4964
ISSN (Online): 
IsoAbbr: Jpn. J. Thorac. Cardiovasc. Surg.
NlmId: 100884261
123:123
JrId: 21222
long title: Twin research : the official journal of the International Society for Twin Studies
short title: Twin Res
ISSN: 1369-0523
ISSN (Online): 
IsoAbbr: Twin Res
NlmId: 9815819
123:123
JrId: 21223
long title: Bulletin - Mount Desert Island Biological Laboratory, Salisbury Cove, Maine
short title: Bull Mt Desert Isl Biol Lab Salisb Cove Maine
ISSN: 
ISSN (Online): 
IsoAbbr: Bull. Mt. Desert Isl. Biol. Lab. Salisb. Cove Maine
NlmId: 7505321
123:123
JrId: 21226
long title: Ecosystems (New York, N.Y.)
short title: Ecosystems
ISSN: 1432-9840
ISSN (Online): 1435-0629
IsoAbbr: Ecosystems (N. Y., Print)
NlmId: 100955213
123:123
JrId: 21227
long title: Health and human rights
short title: Health Hum Rights
ISSN: 1079-0969
ISSN (Online): 2150-4113
IsoAbbr: Health Hum Rights
NlmId: 9502498
123:123
JrId: 21229
long title: Zhongguo ying yong sheng li xue za zhi = Zhongguo yingyong shenglixue zazhi = Chinese journal of applied physiology
short title: Zhongguo Ying Yong Sheng Li Xue Za Zhi
ISSN: 1000-6834
ISSN (Online): 
IsoAbbr: Zhongguo Ying Yong Sheng Li Xue Za Zhi
NlmId: 9426407
123:123
JrId: 21230
long title: Neuropsychology
short title: Neuropsychology
ISSN: 0894-4105
ISSN (Online): 1931-1559
IsoAbbr: Neuropsychology
NlmId: 8904467
123:123
JrId: 21231
long title: Seminars in clinical neuropsychiatry
short title: Semin Clin Neuropsychiatry
ISSN: 1084-3612
ISSN (Online): 1532-8678
IsoAbbr: Semin Clin Neuropsychiatry
NlmId: 9604647
123:123
JrId: 21232
long title: Inhalation toxicology
short title: Inhal Toxicol
ISSN: 0895-8378
ISSN (Online): 1091-7691
IsoAbbr: Inhal Toxicol
NlmId: 8910739
123:123
JrId: 21233
long title: Medicine & health (1997)
short title: Med Health
ISSN: 1548-9825
ISSN (Online): 1948-1470
IsoAbbr: Med Health
NlmId: 9801557
123:123
JrId: 21234
long title: Continuum (Society for Social Work Administrators in Health Care)
short title: Continuum
ISSN: 1082-8419
ISSN (Online): 
IsoAbbr: Continuum
NlmId: 9508119
123:123
JrId: 21236
long title: The Yale law journal
short title: Yale Law J
ISSN: 0044-0094
ISSN (Online): 
IsoAbbr: Yale Law J
NlmId: 100883493
123:123
JrId: 21237
long title: World hospitals and health services : the official journal of the International Hospital Federation
short title: World Hosp Health Serv
ISSN: 1029-0540
ISSN (Online): 
IsoAbbr: World Hosp Health Serv
NlmId: 9441450
123:123
JrId: 21239
long title: Tort & insurance law journal
short title: Tort Insur Law J
ISSN: 0885-856X
ISSN (Online): 
IsoAbbr: Tort Insur Law J
NlmId: 9892369
123:123
JrId: 21240
long title: Telemedicine and virtual reality
short title: Telemed Virtual Real
ISSN: 1089-5841
ISSN (Online): 
IsoAbbr: Telemed Virtual Real
NlmId: 9617314
123:123
JrId: 21241
long title: Telemedicine today
short title: Telemed Today
ISSN: 1078-0351
ISSN (Online): 
IsoAbbr: Telemed Today
NlmId: 9505215
123:123
JrId: 21242
long title: Telemedicine and telehealth networks : newsmagazine of distance healthcare
short title: Telemed Telehealth Netw
ISSN: 1091-7853
ISSN (Online): 
IsoAbbr: Telemed Telehealth Netw
NlmId: 9601797
123:123
JrId: 21243
long title: Tecnologica. MAP supplement. Blue Cross and Blue Shield Association. Medical Advisory Panel
short title: Tecnologica MAP Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Tecnologica MAP Suppl
NlmId: 100883490
123:123
JrId: 21244
long title: Tecnologica (Chicago, Ill.)
short title: Tecnologica
ISSN: 
ISSN (Online): 
IsoAbbr: Tecnologica
NlmId: 9712382
123:123
JrId: 21247
long title: Subacute care
short title: Subacute Care
ISSN: 
ISSN (Online): 
IsoAbbr: Subacute Care
NlmId: 9890192
123:123
JrId: 21248
long title: Studies in health technology and informatics
short title: Stud Health Technol Inform
ISSN: 0926-9630
ISSN (Online): 
IsoAbbr: Stud Health Technol Inform
NlmId: 9214582
123:123
JrId: 21249
long title: The state of health care in America
short title: State Health Care Am
ISSN: 1551-8299
ISSN (Online): 
IsoAbbr: State Health Care Am
NlmId: 9713417
123:123
JrId: 21250
long title: Specialty law digest. Health care law
short title: Spec Law Dig Health Care Law
ISSN: 1082-5657
ISSN (Online): 
IsoAbbr: Spec Law Dig Health Care Law
NlmId: 9423043
123:123
JrId: 21251
long title: SMU law review : a publication of Southern Methodist University School of Law
short title: SMU Law Rev
ISSN: 1066-1271
ISSN (Online): 
IsoAbbr: SMU Law Rev
NlmId: 100883492
123:123
JrId: 21252
long title: Russ Coile's health trends
short title: Russ Coiles Health Trends
ISSN: 1079-7726
ISSN (Online): 
IsoAbbr: Russ Coiles Health Trends
NlmId: 9514805
123:123
JrId: 21253
long title: Review (Patient Focused Care Association)
short title: Rev Patient Focus Care Assoc
ISSN: 1063-1356
ISSN (Online): 
IsoAbbr: Rev Patient Focus Care Assoc
NlmId: 9601257
123:123
JrId: 21254
long title: Review of law and social change. New York University
short title: Rev Law Soc Change
ISSN: 0048-7481
ISSN (Online): 
IsoAbbr: Rev Law Soc Change
NlmId: 100883489
123:123
JrId: 21255
long title: Regulatory analyst. Medical waste
short title: Regul Anal Med Waste
ISSN: 1065-1063
ISSN (Online): 
IsoAbbr: Regul Anal Med Waste
NlmId: 9434067
123:123
JrId: 21257
long title: Quality connection (Brookline, Mass.)
short title: Qual Connect
ISSN: 
ISSN (Online): 
IsoAbbr: Qual Connect
NlmId: 9709471
123:123
JrId: 21258
long title: Public sector contracting report : the monthly guide to Medicare and Medicaid managed care
short title: Public Sect Contract Rep
ISSN: 1084-9483
ISSN (Online): 
IsoAbbr: Public Sect Contract Rep
NlmId: 9891454
123:123
JrId: 21259
long title: Prescrire international
short title: Prescrire Int
ISSN: 1167-7422
ISSN (Online): 
IsoAbbr: Prescrire Int
NlmId: 9439295
123:123
JrId: 21260
long title: Physician relations update / American Health Consultants
short title: Physician Relat Update
ISSN: 1079-0349
ISSN (Online): 
IsoAbbr: Physician Relat Update
NlmId: 9709715
123:123
JrId: 21261
long title: Pharmacy practice management quarterly
short title: Pharm Pract Manag Q
ISSN: 1080-5737
ISSN (Online): 
IsoAbbr: Pharm Pract Manag Q
NlmId: 9508902
123:123
JrId: 21262
long title: PharmacoEconomics
short title: Pharmacoeconomics
ISSN: 1170-7690
ISSN (Online): 1179-2027
IsoAbbr: Pharmacoeconomics
NlmId: 9212404
123:123
JrId: 21263
long title: PFCA review
short title: PFCA Rev
ISSN: 1081-5597
ISSN (Online): 
IsoAbbr: PFCA Rev
NlmId: 9500520
123:123
JrId: 21264
long title: Patient-focused care and satisfaction / American Health Consultants
short title: Patient Focus Care Satisf
ISSN: 1097-9530
ISSN (Online): 
IsoAbbr: Patient Focus Care Satisf
NlmId: 9802916
123:123
JrId: 21265
long title: Patient-focused care : the health care executive's guide to organizational restructuring
short title: Patient Focus Care
ISSN: 1082-8672
ISSN (Online): 
IsoAbbr: Patient Focus Care
NlmId: 9423870
123:123
JrId: 21267
long title: National report on subacute care
short title: Natl Rep Subacute Care
ISSN: 1073-2551
ISSN (Online): 
IsoAbbr: Natl Rep Subacute Care
NlmId: 9418980
123:123
JrId: 21268
long title: National network (Dallas, Tex.)
short title: Natl Netw
ISSN: 1075-3753
ISSN (Online): 
IsoAbbr: Natl Netw
NlmId: 9507560
123:123
JrId: 21269
long title: Michigan health & hospitals
short title: Mich Health Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Mich Health Hosp
NlmId: 9503636
123:123
JrId: 21270
long title: Medical waste analyst
short title: Med Waste Anal
ISSN: 1072-6039
ISSN (Online): 
IsoAbbr: Med Waste Anal
NlmId: 9434066
123:123
JrId: 21271
long title: Medical network strategy report
short title: Med Netw Strategy Rep
ISSN: 1079-3003
ISSN (Online): 
IsoAbbr: Med Netw Strategy Rep
NlmId: 9442877
123:123
JrId: 21272
long title: Medical management network
short title: Med Manag Netw
ISSN: 1097-0835
ISSN (Online): 
IsoAbbr: Med Manag Netw
NlmId: 9801899
123:123
JrId: 21273
long title: Medical claims management
short title: Med Claims Manag
ISSN: 1069-5699
ISSN (Online): 
IsoAbbr: Med Claims Manag
NlmId: 9515688
123:123
JrId: 21274
long title: Marketing health services
short title: Mark Health Serv
ISSN: 1094-1304
ISSN (Online): 
IsoAbbr: Mark Health Serv
NlmId: 9891646
123:123
JrId: 21275
long title: Managed medicare & medicaid news
short title: Manag Medicare Medicaid News
ISSN: 1085-0317
ISSN (Online): 
IsoAbbr: Manag Medicare Medicaid News
NlmId: 9514312
123:123
JrId: 21276
long title: Managed care strategies (Atlanta, Ga.)
short title: Manag Care Strateg
ISSN: 
ISSN (Online): 
IsoAbbr: Manag Care Strateg
NlmId: 9709416
123:123
JrId: 21277
long title: Managed care interface
short title: Manag Care Interface
ISSN: 1096-5645
ISSN (Online): 
IsoAbbr: Manag Care Interface
NlmId: 9715194
123:123
JrId: 21278
long title: Managed care (Langhorne, Pa.)
short title: Manag Care
ISSN: 1062-3388
ISSN (Online): 
IsoAbbr: Manag Care
NlmId: 9303583
123:123
JrId: 21279
long title: Journal of public health management and practice : JPHMP
short title: J Public Health Manag Pract
ISSN: 1078-4659
ISSN (Online): 1550-5022
IsoAbbr: J Public Health Manag Pract
NlmId: 9505213
123:123
JrId: 21280
long title: The Journal of oncology management : the official journal of the American College of Oncology Administrators
short title: J Oncol Manag
ISSN: 1061-9364
ISSN (Online): 
IsoAbbr: J Oncol Manag
NlmId: 9305645
123:123
JrId: 21281
long title: The Journal of long term home health care : The PRIDE Institute journal
short title: J Long Term Home Health Care
ISSN: 1072-4281
ISSN (Online): 
IsoAbbr: J Long Term Home Health Care
NlmId: 9423871
123:123
JrId: 21282
long title: Journal of law and health
short title: J Law Health
ISSN: 1044-6419
ISSN (Online): 
IsoAbbr: J Law Health
NlmId: 8918134
123:123
JrId: 21283
long title: Journal of healthcare resource management
short title: J Healthc Resour Manag
ISSN: 1078-9537
ISSN (Online): 
IsoAbbr: J Healthc Resour Manag
NlmId: 9504369
123:123
JrId: 21284
long title: Journal of healthcare management / American College of Healthcare Executives
short title: J Healthc Manag
ISSN: 1096-9012
ISSN (Online): 
IsoAbbr: J Healthc Manag
NlmId: 9803529
123:123
JrId: 21285
long title: Journal of healthcare information management : JHIM
short title: J Healthc Inf Manag
ISSN: 1099-811X
ISSN (Online): 
IsoAbbr: J Healthc Inf Manag
NlmId: 9815773
123:123
JrId: 21286
long title: Journal of health services research & policy
short title: J Health Serv Res Policy
ISSN: 1355-8196
ISSN (Online): 1758-1060
IsoAbbr: J Health Serv Res Policy
NlmId: 9604936
123:123
JrId: 21287
long title: Journal of health and human services administration
short title: J Health Hum Serv Adm
ISSN: 1079-3739
ISSN (Online): 
IsoAbbr: J Health Hum Serv Adm
NlmId: 9501928
123:123
JrId: 21289
long title: The journal of American health care
short title: J Am Health Care
ISSN: 1078-6856
ISSN (Online): 
IsoAbbr: J Am Health Care
NlmId: 9442073
123:123
JrId: 21290
long title: Journal of aging & social policy
short title: J Aging Soc Policy
ISSN: 0895-9420
ISSN (Online): 1545-0821
IsoAbbr: J Aging Soc Policy
NlmId: 8914669
123:123
JrId: 21291
long title: Issue brief (George Washington University. National Health Policy Forum)
short title: Issue Brief Natl Health Policy Forum
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief Natl Health Policy Forum
NlmId: 9888076
123:123
JrId: 21292
long title: International journal of health care quality assurance incorporating Leadership in health services
short title: Int J Health Care Qual Assur Inc Leadersh Health Serv
ISSN: 1366-0756
ISSN (Online): 
IsoAbbr: Int J Health Care Qual Assur Inc Leadersh Health Serv
NlmId: 9711269
123:123
JrId: 21293
long title: InfoCare : information strategies for healthcare networks
short title: Infocare
ISSN: 1090-4522
ISSN (Online): 
IsoAbbr: Infocare
NlmId: 9504687
123:123
JrId: 21294
long title: IHRIM : the journal of the Institute of Health Record Information and Management
short title: IHRIM
ISSN: 1364-6974
ISSN (Online): 
IsoAbbr: IHRIM
NlmId: 9439766
123:123
JrId: 21296
long title: Hospital quarterly
short title: Hosp Q
ISSN: 1480-221X
ISSN (Online): 
IsoAbbr: Hosp Q
NlmId: 100883480
123:123
JrId: 21297
long title: Hospital outlook
short title: Hosp Outlook
ISSN: 1098-8416
ISSN (Online): 
IsoAbbr: Hosp Outlook
NlmId: 9805449
123:123
JrId: 21298
long title: Hospital case management : the monthly update on hospital-based care planning and critical paths
short title: Hosp Case Manag
ISSN: 1087-0652
ISSN (Online): 
IsoAbbr: Hosp Case Manag
NlmId: 9603097
123:123
JrId: 21299
long title: HMO
short title: HMO
ISSN: 1091-0506
ISSN (Online): 
IsoAbbr: HMO
NlmId: 9506687
123:123
JrId: 21300
long title: Healthplan
short title: Healthplan
ISSN: 1087-3678
ISSN (Online): 
IsoAbbr: Healthplan
NlmId: 9707233
123:123
JrId: 21301
long title: Healthcare systems strategy report
short title: Healthc Syst Strategy Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Healthc Syst Strategy Rep
NlmId: 9442118
123:123
JrId: 21302
long title: The healthcare strategist
short title: Healthc Strateg
ISSN: 1097-0819
ISSN (Online): 
IsoAbbr: Healthc Strateg
NlmId: 9891985
123:123
JrId: 21303
long title: Healthcare foodservice
short title: Healthc Foodserv
ISSN: 
ISSN (Online): 
IsoAbbr: Healthc Foodserv
NlmId: 9888383
123:123
JrId: 21304
long title: Healthcare facilities management series
short title: Healthc Facil Manag Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Healthc Facil Manag Ser
NlmId: 9716571
123:123
JrId: 21305
long title: Healthcare demand & disease management
short title: Healthc Demand Dis Manag
ISSN: 1094-2521
ISSN (Online): 
IsoAbbr: Healthc Demand Dis Manag
NlmId: 9891547
123:123
JrId: 21306
long title: Healthcare benchmarks
short title: Healthc Benchmarks
ISSN: 1091-6768
ISSN (Online): 
IsoAbbr: Healthc Benchmarks
NlmId: 9800467
123:123
JrId: 21307
long title: Health system leader
short title: Health Syst Lead
ISSN: 1075-1807
ISSN (Online): 
IsoAbbr: Health Syst Lead
NlmId: 9442811
123:123
JrId: 21308
long title: Health management technology
short title: Health Manag Technol
ISSN: 1074-4770
ISSN (Online): 
IsoAbbr: Health Manag Technol
NlmId: 9423239
123:123
JrId: 21309
long title: Health information systems and telemedicine
short title: Health Inf Syst Telemed
ISSN: 
ISSN (Online): 
IsoAbbr: Health Inf Syst Telemed
NlmId: 9806447
123:123
JrId: 21310
long title: Health information management : journal of the Health Information Management Association of Australia
short title: Health Inf Manag
ISSN: 1322-4913
ISSN (Online): 
IsoAbbr: Health Inf Manag
NlmId: 9438200
123:123
JrId: 21311
long title: Health data management
short title: Health Data Manag
ISSN: 1079-9869
ISSN (Online): 
IsoAbbr: Health Data Manag
NlmId: 9512999
123:123
JrId: 21312
long title: Health care management (Philadelphia, Pa.)
short title: Health Care Manag
ISSN: 1069-6571
ISSN (Online): 
IsoAbbr: Health Care Manag
NlmId: 9438798
123:123
JrId: 21313
long title: Health care law monthly
short title: Health Care Law Mon
ISSN: 1526-0704
ISSN (Online): 
IsoAbbr: Health Care Law Mon
NlmId: 9814757
123:123
JrId: 21314
long title: Health care innovations : the journal of the American Association of Preferred Provider Organizations
short title: Health Care Innov
ISSN: 1085-1089
ISSN (Online): 
IsoAbbr: Health Care Innov
NlmId: 9506760
123:123
JrId: 21315
long title: Health care food & nutrition focus
short title: Health Care Food Nutr Focus
ISSN: 1090-2260
ISSN (Online): 1550-2422
IsoAbbr: Health Care Food Nutr Focus
NlmId: 9706569
123:123
JrId: 21316
long title: Health care financing review. Statistical supplement
short title: Health Care Financ Rev Stat Suppl
ISSN: 1553-0930
ISSN (Online): 
IsoAbbr: Health Care Financ Rev Stat Suppl
NlmId: 9617616
123:123
JrId: 21317
long title: Health care financing review. Annual supplement
short title: Health Care Financ Rev Annu Suppl
ISSN: 1057-9389
ISSN (Online): 
IsoAbbr: Health Care Financ Rev Annu Suppl
NlmId: 9617613
123:123
JrId: 21318
long title: Health care cost reengineering report
short title: Health Care Cost Reengineering Rep
ISSN: 1088-4653
ISSN (Online): 
IsoAbbr: Health Care Cost Reengineering Rep
NlmId: 9707732
123:123
JrId: 21319
long title: Health care analysis : HCA : journal of health philosophy and policy
short title: Health Care Anal
ISSN: 1065-3058
ISSN (Online): 1573-3394
IsoAbbr: Health Care Anal
NlmId: 9432537
123:123
JrId: 21320
long title: GHA today
short title: GHA Today
ISSN: 1551-8434
ISSN (Online): 
IsoAbbr: GHA Today
NlmId: 9715778
123:123
JrId: 21321
long title: Georgia hospitals today / GHA
short title: Ga Hosp Today
ISSN: 0898-316X
ISSN (Online): 
IsoAbbr: Ga Hosp Today
NlmId: 8610313
123:123
JrId: 21322
long title: The Georgetown law journal
short title: Georgetown Law J
ISSN: 0016-8092
ISSN (Online): 
IsoAbbr: Georgetown Law J
NlmId: 9891708
123:123
JrId: 21323
long title: Foundation news & commentary
short title: Found News Comment
ISSN: 1076-3961
ISSN (Online): 
IsoAbbr: Found News Comment
NlmId: 9438201
123:123
JrId: 21324
long title: Formulary (Cleveland, Ohio)
short title: Formulary
ISSN: 1082-801X
ISSN (Online): 
IsoAbbr: Formulary
NlmId: 9513311
123:123
JrId: 21325
long title: Fordham law review / edited by Fordham law students
short title: Fordham Law Rev
ISSN: 0015-704X
ISSN (Online): 
IsoAbbr: Fordham Law Rev
NlmId: 9891707
123:123
JrId: 21326
long title: Food and drug law journal
short title: Food Drug Law J
ISSN: 1064-590X
ISSN (Online): 
IsoAbbr: Food Drug Law J
NlmId: 9215384
123:123
JrId: 21327
long title: Family practice management
short title: Fam Pract Manag
ISSN: 1069-5648
ISSN (Online): 1531-1929
IsoAbbr: Fam Pract Manag
NlmId: 9417533
123:123
JrId: 21328
long title: Executive solutions for healthcare management
short title: Exec Solut Healthc Manag
ISSN: 1099-193X
ISSN (Online): 
IsoAbbr: Exec Solut Healthc Manag
NlmId: 9808647
123:123
JrId: 21329
long title: Evaluation review
short title: Eval Rev
ISSN: 0193-841X
ISSN (Online): 1552-3926
IsoAbbr: Eval Rev
NlmId: 8004942
123:123
JrId: 21330
long title: Effective clinical practice : ECP
short title: Eff Clin Pract
ISSN: 1099-8128
ISSN (Online): 1538-9685
IsoAbbr: Eff Clin Pract
NlmId: 9815774
123:123
JrId: 21331
long title: ED management : the monthly update on emergency department management
short title: ED Manag
ISSN: 1044-9167
ISSN (Online): 
IsoAbbr: ED Manag
NlmId: 9425690
123:123
JrId: 21332
long title: Developments in health economics and public policy
short title: Dev Health Econ Public Policy
ISSN: 0927-4987
ISSN (Online): 
IsoAbbr: Dev Health Econ Public Policy
NlmId: 9209294
123:123
JrId: 21333
long title: Data strategies & benchmarks : the monthly advisory for health care executives
short title: Data Strateg Benchmarks
ISSN: 1094-253X
ISSN (Online): 
IsoAbbr: Data Strateg Benchmarks
NlmId: 9807026
123:123
JrId: 21334
long title: Cost & quality quarterly journal : CQ
short title: Cost Qual Q J
ISSN: 1079-5057
ISSN (Online): 
IsoAbbr: Cost Qual Q J
NlmId: 9602863
123:123
JrId: 21335
long title: Cornell journal of law and public policy
short title: Cornell J Law Public Policy
ISSN: 1069-0565
ISSN (Online): 
IsoAbbr: Cornell J Law Public Policy
NlmId: 9892180
123:123
JrId: 21337
long title: Clinical performance and quality health care
short title: Clin Perform Qual Health Care
ISSN: 1063-0279
ISSN (Online): 
IsoAbbr: Clin Perform Qual Health Care
NlmId: 9305935
123:123
JrId: 21338
long title: Capitation rates & data
short title: Capitation Rates Data
ISSN: 1090-1574
ISSN (Online): 
IsoAbbr: Capitation Rates Data
NlmId: 100883481
123:123
JrId: 21339
long title: Capitation management report
short title: Capitation Manag Rep
ISSN: 1083-7183
ISSN (Online): 
IsoAbbr: Capitation Manag Rep
NlmId: 9891256
123:123
JrId: 21340
long title: California law review
short title: Calif Law Rev
ISSN: 0008-1221
ISSN (Online): 
IsoAbbr: Calif Law Rev
NlmId: 100883491
123:123
JrId: 21341
long title: Bender's health care law monthly
short title: Benders Health Care Law Mon
ISSN: 1091-5982
ISSN (Online): 
IsoAbbr: Benders Health Care Law Mon
NlmId: 9603909
123:123
JrId: 21342
long title: Behavioral healthcare tomorrow
short title: Behav Healthc Tomorrow
ISSN: 1063-8490
ISSN (Online): 
IsoAbbr: Behav Healthc Tomorrow
NlmId: 9308264
123:123
JrId: 21343
long title: The Baxter health policy review
short title: Baxter Health Policy Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Baxter Health Policy Rev
NlmId: 9616732
123:123
JrId: 21344
long title: Balance (Alexandria, Va.)
short title: Balance
ISSN: 1094-6195
ISSN (Online): 
IsoAbbr: Balance
NlmId: 9716690
123:123
JrId: 21346
long title: Annals of health law / Loyola University Chicago, School of Law, Institute for Health Law
short title: Ann Health Law
ISSN: 1075-2994
ISSN (Online): 
IsoAbbr: Ann Health Law
NlmId: 9306639
123:123
JrId: 21347
long title: The American University law review
short title: Am Univ Law Rev
ISSN: 0003-1453
ISSN (Online): 
IsoAbbr: Am Univ Law Rev
NlmId: 9891709
123:123
JrId: 21348
long title: The American journal of managed care
short title: Am J Manag Care
ISSN: 1088-0224
ISSN (Online): 1936-2692
IsoAbbr: Am J Manag Care
NlmId: 9613960
123:123
JrId: 21349
long title: The American journal of anesthesiology
short title: Am J Anesthesiol
ISSN: 1078-4500
ISSN (Online): 
IsoAbbr: Am J Anesthesiol
NlmId: 9504685
123:123
JrId: 21350
long title: Ambulatory outreach
short title: Ambul Outreach
ISSN: 1094-6829
ISSN (Online): 
IsoAbbr: Ambul Outreach
NlmId: 9711806
123:123
JrId: 21351
long title: Albany law review
short title: Albany Law Rev
ISSN: 0002-4678
ISSN (Online): 
IsoAbbr: Albany Law Rev
NlmId: 9892402
123:123
JrId: 21353
long title: Administrative radiology journal : AR
short title: Adm Radiol J
ISSN: 
ISSN (Online): 
IsoAbbr: Adm Radiol J
NlmId: 9702245
123:123
JrId: 21354
long title: Clinic (Paris, France)
short title: Clinic (Paris)
ISSN: 1254-3136
ISSN (Online): 
IsoAbbr: Clinic (Paris)
NlmId: 100884375
123:123
JrId: 21356
long title: Medizinische Klinik
short title: Med Klin
ISSN: 0025-8458
ISSN (Online): 
IsoAbbr: Med Klin
NlmId: 0376637
123:123
JrId: 21357
long title: The Behavioral and brain sciences
short title: Behav Brain Sci
ISSN: 0140-525X
ISSN (Online): 1469-1825
IsoAbbr: Behav Brain Sci
NlmId: 7808666
123:123
JrId: 21359
long title: Acta medica (Hradec Kralove). Supplementum Universitas Carolina, Facultas Medica Hradec Kralove
short title: Acta Medica (Hradec Kralove) Suppl
ISSN: 1211-247X
ISSN (Online): 
IsoAbbr: Acta Medica (Hradec Kralove) Suppl
NlmId: 9815916
123:123
JrId: 21362
long title: Pediatrics international : official journal of the Japan Pediatric Society
short title: Pediatr Int
ISSN: 1328-8067
ISSN (Online): 1442-200X
IsoAbbr: Pediatr Int
NlmId: 100886002
123:123
JrId: 21363
long title: BJU international
short title: BJU Int
ISSN: 1464-4096
ISSN (Online): 1464-410X
IsoAbbr: BJU Int.
NlmId: 100886721
123:123
JrId: 21364
long title: Paleoceanography
short title: Paleoceanography
ISSN: 0883-8305
ISSN (Online): 
IsoAbbr: Paleoceanography
NlmId: 100955514
123:123
JrId: 21365
long title: Clinical neurophysiology : official journal of the International Federation of Clinical Neurophysiology
short title: Clin Neurophysiol
ISSN: 1388-2457
ISSN (Online): 1872-8952
IsoAbbr: Clin Neurophysiol
NlmId: 100883319
123:123
JrId: 21366
long title: Animal science journal = Nihon chikusan Gakkaiho
short title: Anim Sci J
ISSN: 1344-3941
ISSN (Online): 1740-0929
IsoAbbr: Anim. Sci. J.
NlmId: 100956805
123:123
JrId: 21368
long title: International microbiology : the official journal of the Spanish Society for Microbiology
short title: Int Microbiol
ISSN: 1139-6709
ISSN (Online): 1618-1905
IsoAbbr: Int. Microbiol.
NlmId: 9816585
123:123
JrId: 21369
long title: Catheterization and cardiovascular interventions : official journal of the Society for Cardiac Angiography & Interventions
short title: Catheter Cardiovasc Interv
ISSN: 1522-1946
ISSN (Online): 1522-726X
IsoAbbr: Catheter Cardiovasc Interv
NlmId: 100884139
123:123
JrId: 21370
long title: Endodontic practice
short title: Endod Prac
ISSN: 1465-9417
ISSN (Online): 
IsoAbbr: Endod Prac
NlmId: 100887863
123:123
JrId: 21372
long title: Medical informatics and the Internet in medicine
short title: Med Inform Internet Med
ISSN: 1463-9238
ISSN (Online): 
IsoAbbr: Med Inform Internet Med
NlmId: 100883495
123:123
JrId: 21373
long title: Journal of Asia-Pacific entomology
short title: J Asia Pac Entomol
ISSN: 1226-8615
ISSN (Online): 
IsoAbbr: J. Asia Pac. Entomol.
NlmId: 100955517
123:123
JrId: 21374
long title: Actas espanolas de psiquiatria
short title: Actas Esp Psiquiatr
ISSN: 1139-9287
ISSN (Online): 1578-2735
IsoAbbr: Actas Esp Psiquiatr
NlmId: 100886502
123:123
JrId: 21375
long title: European review for medical and pharmacological sciences
short title: Eur Rev Med Pharmacol Sci
ISSN: 1128-3602
ISSN (Online): 
IsoAbbr: Eur Rev Med Pharmacol Sci
NlmId: 9717360
123:123
JrId: 21376
long title: In silico biology
short title: In Silico Biol
ISSN: 1386-6338
ISSN (Online): 
IsoAbbr: In Silico Biol. (Gedrukt)
NlmId: 9815902
123:123
JrId: 21377
long title: Fungal diversity
short title: Fungal Divers
ISSN: 1560-2745
ISSN (Online): 1878-9129
IsoAbbr: Fungal Divers.
NlmId: 100955518
123:123
JrId: 21378
long title: The Osteopathic hospital
short title: Osteopath Hosp
ISSN: 0048-2293
ISSN (Online): 
IsoAbbr: Osteopath Hosp
NlmId: 7708992
123:123
JrId: 21380
long title: Advances in clinical pathology : the official journal of Adriatic Society of Pathology
short title: Adv Clin Path
ISSN: 1125-5552
ISSN (Online): 
IsoAbbr: Adv Clin Path
NlmId: 9709997
123:123
JrId: 21384
long title: Wei sheng yan jiu = Journal of hygiene research
short title: Wei Sheng Yan Jiu
ISSN: 1000-8020
ISSN (Online): 
IsoAbbr: Wei Sheng Yan Jiu
NlmId: 9426367
123:123
JrId: 21385
long title: Rheumatology (Oxford, England)
short title: Rheumatology (Oxford)
ISSN: 1462-0324
ISSN (Online): 1462-0332
IsoAbbr: Rheumatology (Oxford)
NlmId: 100883501
123:123
JrId: 21387
long title: Cells, tissues, organs
short title: Cells Tissues Organs
ISSN: 1422-6405
ISSN (Online): 1422-6421
IsoAbbr: Cells Tissues Organs (Print)
NlmId: 100883360
123:123
JrId: 21388
long title: Journal of hazardous materials
short title: J Hazard Mater
ISSN: 0304-3894
ISSN (Online): 1873-3336
IsoAbbr: J. Hazard. Mater.
NlmId: 9422688
123:123
JrId: 21392
long title: The oncologist
short title: Oncologist
ISSN: 1083-7159
ISSN (Online): 1549-490X
IsoAbbr: Oncologist
NlmId: 9607837
123:123
JrId: 21393
long title: Midwifery today with international midwife
short title: Midwifery Today Int Midwife
ISSN: 1551-8892
ISSN (Online): 
IsoAbbr: Midwifery Today Int Midwife
NlmId: 100888783
123:123
JrId: 21394
long title: European journal of nutrition
short title: Eur J Nutr
ISSN: 1436-6207
ISSN (Online): 1436-6215
IsoAbbr: Eur J Nutr
NlmId: 100888704
123:123
JrId: 21396
long title: Health estate
short title: Health Estate
ISSN: 
ISSN (Online): 
IsoAbbr: Health Estate
NlmId: 100888268
123:123
JrId: 21397
long title: Health Forum journal
short title: Health Forum J
ISSN: 1527-3547
ISSN (Online): 
IsoAbbr: Health Forum J
NlmId: 100884164
123:123
JrId: 21398
long title: Cardiology in review
short title: Cardiol Rev
ISSN: 1061-5377
ISSN (Online): 1538-4683
IsoAbbr: Cardiol Rev
NlmId: 9304686
123:123
JrId: 21399
long title: AIDS patient care and STDs
short title: AIDS Patient Care STDS
ISSN: 1087-2914
ISSN (Online): 1557-7449
IsoAbbr: AIDS Patient Care STDS
NlmId: 9607225
123:123
JrId: 21401
long title: Issue brief (Center for Studying Health System Change)
short title: Issue Brief Cent Stud Health Syst Change
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief Cent Stud Health Syst Change
NlmId: 9806954
123:123
JrId: 21402
long title: Healthy People 2000 statistical notes / National Center for Health Statistics
short title: Healthy People 2000 Stat Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Healthy People 2000 Stat Notes
NlmId: 9315564
123:123
JrId: 21403
long title: Behavioral ecology and sociobiology
short title: Behav Ecol Sociobiol
ISSN: 0340-5443
ISSN (Online): 
IsoAbbr: Behav. Ecol. Sociobiol. (Print)
NlmId: 7608456
123:123
JrId: 21406
long title: The journal of adhesive dentistry
short title: J Adhes Dent
ISSN: 1461-5185
ISSN (Online): 
IsoAbbr: J Adhes Dent
NlmId: 100888552
123:123
JrId: 21408
long title: Diabetes/metabolism research and reviews
short title: Diabetes Metab Res Rev
ISSN: 1520-7552
ISSN (Online): 1520-7560
IsoAbbr: Diabetes Metab. Res. Rev.
NlmId: 100883450
123:123
JrId: 21409
long title: Journal of aquatic animal health
short title: J Aquat Anim Health
ISSN: 0899-7659
ISSN (Online): 1548-8667
IsoAbbr: J. Aquat. Anim. Health
NlmId: 9884881
123:123
JrId: 21411
long title: Strabismus
short title: Strabismus
ISSN: 0927-3972
ISSN (Online): 1744-5132
IsoAbbr: Strabismus
NlmId: 9310896
123:123
JrId: 21412
long title: Ultrasonics sonochemistry
short title: Ultrason Sonochem
ISSN: 1350-4177
ISSN (Online): 1873-2828
IsoAbbr: Ultrason Sonochem
NlmId: 9433356
123:123
JrId: 21414
long title: Crop science
short title: Crop Sci
ISSN: 0011-183X
ISSN (Online): 
IsoAbbr: Crop Sci.
NlmId: 100955697
123:123
JrId: 21417
long title: Nature cell biology
short title: Nat Cell Biol
ISSN: 1465-7392
ISSN (Online): 1476-4679
IsoAbbr: Nat. Cell Biol.
NlmId: 100890575
123:123
JrId: 21418
long title: Reviews in medical virology
short title: Rev Med Virol
ISSN: 1052-9276
ISSN (Online): 1099-1654
IsoAbbr: Rev. Med. Virol.
NlmId: 9112448
123:123
JrId: 21419
long title: Marine biotechnology (New York, N.Y.)
short title: Mar Biotechnol (NY)
ISSN: 1436-2228
ISSN (Online): 1436-2236
IsoAbbr: Mar. Biotechnol.
NlmId: 100892712
123:123
JrId: 21423
long title: New directions for child and adolescent development
short title: New Dir Child Adolesc Dev
ISSN: 1520-3247
ISSN (Online): 1534-8687
IsoAbbr: New Dir Child Adolesc Dev
NlmId: 100886823
123:123
JrId: 21425
long title: Clinical and experimental pathology
short title: Clin Exp Pathol
ISSN: 1292-7953
ISSN (Online): 
IsoAbbr: Clin Exp Pathol
NlmId: 100889732
123:123
JrId: 21426
long title: Luminescence : the journal of biological and chemical luminescence
short title: Luminescence
ISSN: 1522-7235
ISSN (Online): 1522-7243
IsoAbbr: Luminescence
NlmId: 100889025
123:123
JrId: 21428
long title: Acta parasitologica / Witold Stefanski Institute of Parasitology, Warszawa, Poland
short title: Acta Parasitol
ISSN: 1230-2821
ISSN (Online): 1896-1851
IsoAbbr: Acta Parasitol.
NlmId: 9301947
123:123
JrId: 21430
long title: American journal of audiology
short title: Am J Audiol
ISSN: 1059-0889
ISSN (Online): 1558-9137
IsoAbbr: Am J Audiol
NlmId: 9114917
123:123
JrId: 21431
long title: Home care manager
short title: Home Care Manag
ISSN: 1094-0375
ISSN (Online): 
IsoAbbr: Home Care Manag
NlmId: 9809996
123:123
JrId: 21432
long title: Applied occupational and environmental hygiene
short title: Appl Occup Environ Hyg
ISSN: 1047-322X
ISSN (Online): 1521-0898
IsoAbbr: Appl Occup Environ Hyg
NlmId: 9103256
123:123
JrId: 21433
long title: Behavior research methods, instruments, & computers : a journal of the Psychonomic Society, Inc
short title: Behav Res Methods Instrum Comput
ISSN: 0743-3808
ISSN (Online): 
IsoAbbr: Behav Res Methods Instrum Comput
NlmId: 8413015
123:123
JrId: 21435
long title: Cardiovascular pathology : the official journal of the Society for Cardiovascular Pathology
short title: Cardiovasc Pathol
ISSN: 1054-8807
ISSN (Online): 1879-1336
IsoAbbr: Cardiovasc. Pathol.
NlmId: 9212060
123:123
JrId: 21436
long title: Clinical biomechanics (Bristol, Avon)
short title: Clin Biomech (Bristol, Avon)
ISSN: 0268-0033
ISSN (Online): 1879-1271
IsoAbbr: Clin Biomech (Bristol, Avon)
NlmId: 8611877
123:123
JrId: 21437
long title: Combinatorial chemistry & high throughput screening
short title: Comb Chem High Throughput Screen
ISSN: 1386-2073
ISSN (Online): 1875-5402
IsoAbbr: Comb. Chem. High Throughput Screen.
NlmId: 9810948
123:123
JrId: 21438
long title: Diabetes, nutrition & metabolism
short title: Diabetes Nutr Metab
ISSN: 0394-3402
ISSN (Online): 1720-8343
IsoAbbr: Diabetes Nutr. Metab.
NlmId: 8813443
123:123
JrId: 21439
long title: Endocrine-related cancer
short title: Endocr Relat Cancer
ISSN: 1351-0088
ISSN (Online): 1479-6821
IsoAbbr: Endocr. Relat. Cancer
NlmId: 9436481
123:123
JrId: 21440
long title: European journal of paediatric neurology : EJPN : official journal of the European Paediatric Neurology Society
short title: Eur J Paediatr Neurol
ISSN: 1090-3798
ISSN (Online): 1532-2130
IsoAbbr: Eur. J. Paediatr. Neurol.
NlmId: 9715169
123:123
JrId: 21441
long title: Genetic testing
short title: Genet Test
ISSN: 1090-6576
ISSN (Online): 1557-7473
IsoAbbr: Genet. Test.
NlmId: 9802546
123:123
JrId: 21442
long title: Journal of biological inorganic chemistry : JBIC : a publication of the Society of Biological Inorganic Chemistry
short title: J Biol Inorg Chem
ISSN: 0949-8257
ISSN (Online): 1432-1327
IsoAbbr: J. Biol. Inorg. Chem.
NlmId: 9616326
123:123
JrId: 21443
long title: Nutrition, metabolism, and cardiovascular diseases : NMCD
short title: Nutr Metab Cardiovasc Dis
ISSN: 0939-4753
ISSN (Online): 1590-3729
IsoAbbr: Nutr Metab Cardiovasc Dis
NlmId: 9111474
123:123
JrId: 21444
long title: Public health nutrition
short title: Public Health Nutr
ISSN: 1368-9800
ISSN (Online): 1475-2727
IsoAbbr: Public Health Nutr
NlmId: 9808463
123:123
JrId: 21447
long title: Antiviral therapy
short title: Antivir Ther
ISSN: 1359-6535
ISSN (Online): 2040-2058
IsoAbbr: Antivir. Ther. (Lond.)
NlmId: 9815705
123:123
JrId: 21448
long title: Scandinavian journal of public health
short title: Scand J Public Health
ISSN: 1403-4948
ISSN (Online): 1651-1905
IsoAbbr: Scand J Public Health
NlmId: 100883503
123:123
JrId: 21449
long title: Russian journal of plant physiology: a comprehensive Russian journal on modern phytophysiology
short title: Russ J Plant Physiol
ISSN: 1021-4437
ISSN (Online): 1608-3407
IsoAbbr: Russ. J. Plant Physiol.
NlmId: 100955475
123:123
JrId: 21450
long title: The Australian journal of holistic nursing
short title: Aust J Holist Nurs
ISSN: 1322-8803
ISSN (Online): 
IsoAbbr: Aust J Holist Nurs
NlmId: 100886426
123:123
JrId: 21455
long title: Journal of clinical densitometry : the official journal of the International Society for Clinical Densitometry
short title: J Clin Densitom
ISSN: 1094-6950
ISSN (Online): 
IsoAbbr: J Clin Densitom
NlmId: 9808212
123:123
JrId: 21459
long title: Biological invasions
short title: Biol Invasions
ISSN: 1387-3547
ISSN (Online): 1573-1464
IsoAbbr: Biol. Invasions
NlmId: 100955490
123:123
JrId: 21463
long title: Clinical excellence for nurse practitioners : the international journal of NPACE
short title: Clin Excell Nurse Pract
ISSN: 1085-2360
ISSN (Online): 
IsoAbbr: Clin Excell Nurse Pract
NlmId: 9816180
123:123
JrId: 21464
long title: Journal of child and family nursing
short title: J Child Fam Nurs
ISSN: 1098-7134
ISSN (Online): 
IsoAbbr: J Child Fam Nurs
NlmId: 9892302
123:123
JrId: 21467
long title: The international journal of psychiatric nursing research
short title: Int J Psychiatr Nurs Res
ISSN: 0968-0624
ISSN (Online): 
IsoAbbr: Int J Psychiatr Nurs Res
NlmId: 9508871
123:123
JrId: 21468
long title: Journal of child health care : for professionals working with children in the hospital and community
short title: J Child Health Care
ISSN: 1367-4935
ISSN (Online): 1741-2889
IsoAbbr: J Child Health Care
NlmId: 9806360
123:123
JrId: 21469
long title: Journal de la Societe de biologie
short title: J Soc Biol
ISSN: 1295-0661
ISSN (Online): 1760-6128
IsoAbbr: J. Soc. Biol.
NlmId: 100890617
123:123
JrId: 21470
long title: Acta botanica Gallica : bulletin de la Societe botanique de France
short title: Acta Bot Gallica
ISSN: 1253-8078
ISSN (Online): 
IsoAbbr: Acta Bot. Gall.
NlmId: 100955707
123:123
JrId: 21473
long title: Manual therapy
short title: Man Ther
ISSN: 1356-689X
ISSN (Online): 1532-2769
IsoAbbr: Man Ther
NlmId: 9610924
123:123
JrId: 21475
long title: Nursing leadership forum
short title: Nurs Leadersh Forum
ISSN: 1076-1632
ISSN (Online): 
IsoAbbr: Nurs Leadersh Forum
NlmId: 9503422
123:123
JrId: 21476
long title: Hypertension in pregnancy : official journal of the International Society for the Study of Hypertension in Pregnancy
short title: Hypertens Pregnancy
ISSN: 1064-1955
ISSN (Online): 1525-6065
IsoAbbr: Hypertens Pregnancy
NlmId: 9421297
123:123
JrId: 21477
long title: The Canadian journal of clinical pharmacology = Journal canadien de pharmacologie clinique
short title: Can J Clin Pharmacol
ISSN: 1198-581X
ISSN (Online): 
IsoAbbr: Can J Clin Pharmacol
NlmId: 9804162
123:123
JrId: 21478
long title: MMW Fortschritte der Medizin
short title: MMW Fortschr Med
ISSN: 1438-3276
ISSN (Online): 
IsoAbbr: MMW Fortschr Med
NlmId: 100893959
123:123
JrId: 21481
long title: Journal of tissue viability
short title: J Tissue Viability
ISSN: 0965-206X
ISSN (Online): 
IsoAbbr: J Tissue Viability
NlmId: 9306822
123:123
JrId: 21482
long title: Genes and immunity
short title: Genes Immun
ISSN: 1466-4879
ISSN (Online): 1476-5470
IsoAbbr: Genes Immun.
NlmId: 100953417
123:123
JrId: 21484
long title: Advanced drug delivery reviews
short title: Adv Drug Deliv Rev
ISSN: 0169-409X
ISSN (Online): 1872-8294
IsoAbbr: Adv. Drug Deliv. Rev.
NlmId: 8710523
123:123
JrId: 21485
long title: Ambulatory surgery
short title: Ambul Surg
ISSN: 0966-6532
ISSN (Online): 
IsoAbbr: Ambul. Surg.
NlmId: 9431866
123:123
JrId: 21487
long title: Applied animal behaviour science
short title: Appl Anim Behav Sci
ISSN: 0168-1591
ISSN (Online): 
IsoAbbr: Appl. Anim. Behav. Sci.
NlmId: 8504276
123:123
JrId: 21488
long title: Aquatic toxicology (Amsterdam, Netherlands)
short title: Aquat Toxicol
ISSN: 0166-445X
ISSN (Online): 1879-1514
IsoAbbr: Aquat. Toxicol.
NlmId: 8500246
123:123
JrId: 21489
long title: Biochemical education
short title: Biochem Educ
ISSN: 0307-4412
ISSN (Online): 
IsoAbbr: Biochem. Educ.
NlmId: 7507917
123:123
JrId: 21490
long title: Behavioural processes
short title: Behav Processes
ISSN: 0376-6357
ISSN (Online): 1872-8308
IsoAbbr: Behav. Processes
NlmId: 7703854
123:123
JrId: 21493
long title: Cardiovascular radiation medicine
short title: Cardiovasc Radiat Med
ISSN: 1522-1865
ISSN (Online): 
IsoAbbr: Cardiovasc. Radiat. Med.
NlmId: 100888865
123:123
JrId: 21494
long title: Clinical eye and vision care
short title: Clin Eye Vis Care
ISSN: 0953-4431
ISSN (Online): 
IsoAbbr: Clin. Eye Vis. Care
NlmId: 8913422
123:123
JrId: 21496
long title: Clinical positron imaging : official journal of the Institute for Clinical P.E.T
short title: Clin Positron Imaging
ISSN: 1095-0397
ISSN (Online): 
IsoAbbr: Clin. Positron Imaging
NlmId: 9810966
123:123
JrId: 21498
long title: The International journal on drug policy
short title: Int J Drug Policy
ISSN: 0955-3959
ISSN (Online): 1873-4758
IsoAbbr: Int. J. Drug Policy
NlmId: 9014759
123:123
JrId: 21499
long title: Environmental and experimental botany
short title: Environ Exp Bot
ISSN: 0098-8472
ISSN (Online): 
IsoAbbr: Environ. Exp. Bot.
NlmId: 7610775
123:123
JrId: 21500
long title: European journal of internal medicine
short title: Eur J Intern Med
ISSN: 0953-6205
ISSN (Online): 1879-0828
IsoAbbr: Eur. J. Intern. Med.
NlmId: 9003220
123:123
JrId: 21501
long title: Environmental microbiology
short title: Environ Microbiol
ISSN: 1462-2912
ISSN (Online): 1462-2920
IsoAbbr: Environ. Microbiol.
NlmId: 100883692
123:123
JrId: 21502
long title: Journal of women's health & gender-based medicine
short title: J Womens Health Gend Based Med
ISSN: 1524-6094
ISSN (Online): 
IsoAbbr: J Womens Health Gend Based Med
NlmId: 100888719
123:123
JrId: 21503
long title: Journal of neurologic rehabilitation
short title: J Neurol Rehabil
ISSN: 0888-4390
ISSN (Online): 
IsoAbbr: Neurorehabil. Neural Repair
NlmId: 8804109
123:123
JrId: 21505
long title: International journal of systematic and evolutionary microbiology
short title: Int J Syst Evol Microbiol
ISSN: 1466-5026
ISSN (Online): 1466-5034
IsoAbbr: Int. J. Syst. Evol. Microbiol.
NlmId: 100899600
123:123
JrId: 21506
long title: Evolution and human behavior : official journal of the Human Behavior and Evolution Society
short title: Evol Hum Behav
ISSN: 1090-5138
ISSN (Online): 
IsoAbbr: Evol. Hum. Behav.
NlmId: 9709475
123:123
JrId: 21507
long title: Environmental toxicology and pharmacology
short title: Environ Toxicol Pharmacol
ISSN: 1382-6689
ISSN (Online): 1872-7077
IsoAbbr: Environ. Toxicol. Pharmacol.
NlmId: 9612020
123:123
JrId: 21508
long title: Fitoterapia
short title: Fitoterapia
ISSN: 0367-326X
ISSN (Online): 1873-6971
IsoAbbr: Fitoterapia
NlmId: 16930290R
123:123
JrId: 21509
long title: European journal of heart failure
short title: Eur J Heart Fail
ISSN: 1388-9842
ISSN (Online): 1879-0844
IsoAbbr: Eur. J. Heart Fail.
NlmId: 100887595
123:123
JrId: 21510
long title: Hepatology research : the official journal of the Japan Society of Hepatology
short title: Hepatol Res
ISSN: 1386-6346
ISSN (Online): 
IsoAbbr: Hepatol. Res.
NlmId: 9711801
123:123
JrId: 21511
long title: International contact lens clinic (New York, N.Y.)
short title: Int Contact Lens Clin
ISSN: 0892-8967
ISSN (Online): 
IsoAbbr: Int. Contact Lens Clin.
NlmId: 8805638
123:123
JrId: 21513
long title: Integrative medicine : integrating conventional and alternative medicine
short title: Integr Med
ISSN: 1096-2190
ISSN (Online): 
IsoAbbr: Integr. Med.
NlmId: 9810962
123:123
JrId: 21514
long title: Journal of experimental marine biology and ecology
short title: J Exp Mar Bio Ecol
ISSN: 0022-0981
ISSN (Online): 
IsoAbbr: J. Exp. Mar. Biol. Ecol.
NlmId: 9879543
123:123
JrId: 21515
long title: The Journal of nutritional biochemistry
short title: J Nutr Biochem
ISSN: 0955-2863
ISSN (Online): 1873-4847
IsoAbbr: J. Nutr. Biochem.
NlmId: 9010081
123:123
JrId: 21518
long title: Pathophysiology : the official journal of the International Society for Pathophysiology / ISP
short title: Pathophysiology
ISSN: 0928-4680
ISSN (Online): 
IsoAbbr: Pathophysiology
NlmId: 9433813
123:123
JrId: 21519
long title: Primary care update for Ob/Gyns
short title: Prim Care Update Ob Gyns
ISSN: 1068-607X
ISSN (Online): 
IsoAbbr: Prim. Care Update Ob Gyns
NlmId: 9431228
123:123
JrId: 21520
long title: Progress in pediatric cardiology
short title: Prog Pediatr Cardiol
ISSN: 1058-9813
ISSN (Online): 
IsoAbbr: Prog. Pediatr. Cardiol.
NlmId: 9209539
123:123
JrId: 21521
long title: Process biochemistry (Barking, London, England)
short title: Process Biochem
ISSN: 1359-5113
ISSN (Online): 1873-3298
IsoAbbr: Process Biochem
NlmId: 9211419
123:123
JrId: 21522
long title: Parkinsonism & related disorders
short title: Parkinsonism Relat Disord
ISSN: 1353-8020
ISSN (Online): 1873-5126
IsoAbbr: Parkinsonism Relat. Disord.
NlmId: 9513583
123:123
JrId: 21524
long title: Small ruminant research : the journal of the International Goat Association
short title: Small Rumin Res
ISSN: 0921-4488
ISSN (Online): 
IsoAbbr: Small Rumin. Res.
NlmId: 9885624
123:123
JrId: 21525
long title: Journal of stored products research
short title: J Stored Prod Res
ISSN: 0022-474X
ISSN (Online): 
IsoAbbr: J Stored Prod Res
NlmId: 0144220
123:123
JrId: 21526
long title: Journal of thermal biology
short title: J Therm Biol
ISSN: 0306-4565
ISSN (Online): 
IsoAbbr: J. Therm. Biol.
NlmId: 7600115
123:123
JrId: 21527
long title: The Knee
short title: Knee
ISSN: 0968-0160
ISSN (Online): 1873-5800
IsoAbbr: Knee
NlmId: 9430798
123:123
JrId: 21528
long title: Toxicology in vitro : an international journal published in association with BIBRA
short title: Toxicol In Vitro
ISSN: 0887-2333
ISSN (Online): 1879-3177
IsoAbbr: Toxicol In Vitro
NlmId: 8712158
123:123
JrId: 21529
long title: Urologic oncology
short title: Urol Oncol
ISSN: 1078-1439
ISSN (Online): 1873-2496
IsoAbbr: Urol. Oncol.
NlmId: 9805460
123:123
JrId: 21531
long title: The Astronomical journal
short title: Astron J
ISSN: 0004-6256
ISSN (Online): 
IsoAbbr: Astron. J. (N. Y.)
NlmId: 100955716
123:123
JrId: 21532
long title: The Astrophysical journal
short title: Astrophys J
ISSN: 0004-637X
ISSN (Online): 
IsoAbbr: Astrophys. J.
NlmId: 9890633
123:123
JrId: 21533
long title: The Astrophysical journal. Supplement series
short title: Astrophys J Suppl Ser
ISSN: 0067-0049
ISSN (Online): 
IsoAbbr: Astrophys. J., Suppl. Ser.
NlmId: 100955717
123:123
JrId: 21534
long title: The Journal of geology
short title: J Geol
ISSN: 0022-1376
ISSN (Online): 
IsoAbbr: J. Geol.
NlmId: 100955718
123:123
JrId: 21536
long title: Current anthropology
short title: Curr Anthropol
ISSN: 0011-3204
ISSN (Online): 1537-5382
IsoAbbr: Curr. Anthropol.
NlmId: 0421035
123:123
JrId: 21537
long title: The Journal of consumer research
short title: J Consum Res
ISSN: 0093-5301
ISSN (Online): 
IsoAbbr: J. Consum. Res.
NlmId: 100955720
123:123
JrId: 21538
long title: The Journal of modern history
short title: J Mod Hist
ISSN: 0022-2801
ISSN (Online): 
IsoAbbr: J Mod Hist
NlmId: 100955721
123:123
JrId: 21539
long title: Journal of biogeography
short title: J Biogeogr
ISSN: 0305-0270
ISSN (Online): 1365-2699
IsoAbbr: J. Biogeogr.
NlmId: 0432556
123:123
JrId: 21542
long title: Japanese journal of infectious diseases
short title: Jpn J Infect Dis
ISSN: 1344-6304
ISSN (Online): 1884-2836
IsoAbbr: Jpn. J. Infect. Dis.
NlmId: 100893704
123:123
JrId: 21543
long title: Invertebrate biology : a quarterly journal of the American Microscopical Society and the Division of Invertebrate Zoology/ASZ
short title: Invertebr Biol
ISSN: 1077-8306
ISSN (Online): 1744-7410
IsoAbbr: Invertebr. Biol.
NlmId: 9514900
123:123
JrId: 21544
long title: Evidence report/technology assessment (Summary)
short title: Evid Rep Technol Assess (Summ)
ISSN: 1530-440X
ISSN (Online): 
IsoAbbr: Evid Rep Technol Assess (Summ)
NlmId: 100890218
123:123
JrId: 21546
long title: Sao Paulo medical journal = Revista paulista de medicina
short title: Sao Paulo Med J
ISSN: 1516-3180
ISSN (Online): 1806-9460
IsoAbbr: Sao Paulo Med J
NlmId: 100897261
123:123
JrId: 21548
long title: Apidologie
short title: 
ISSN: 0044-8435
ISSN (Online): 
IsoAbbr: Apidologie (Celle)
NlmId: 100955724
123:123
JrId: 21551
long title: Cloning
short title: Cloning
ISSN: 1520-4553
ISSN (Online): 
IsoAbbr: Cloning
NlmId: 100883430
123:123
JrId: 21552
long title: Diabetes technology & therapeutics
short title: Diabetes Technol Ther
ISSN: 1520-9156
ISSN (Online): 1557-8593
IsoAbbr: Diabetes Technol. Ther.
NlmId: 100889084
123:123
JrId: 21554
long title: Contributions to microbiology
short title: Contrib Microbiol
ISSN: 1420-9519
ISSN (Online): 1662-291X
IsoAbbr: Contrib Microbiol
NlmId: 9815689
123:123
JrId: 21556
long title: WMJ : official publication of the State Medical Society of Wisconsin
short title: WMJ
ISSN: 1098-1861
ISSN (Online): 
IsoAbbr: WMJ
NlmId: 9716054
123:123
JrId: 21558
long title: International journal of occupational safety and ergonomics : JOSE
short title: Int J Occup Saf Ergon
ISSN: 1080-3548
ISSN (Online): 
IsoAbbr: Int J Occup Saf Ergon
NlmId: 9507598
123:123
JrId: 21559
long title: Clinical cornerstone
short title: Clin Cornerstone
ISSN: 1098-3597
ISSN (Online): 
IsoAbbr: Clin Cornerstone
NlmId: 9816002
123:123
JrId: 21560
long title: The Clinical neuropsychologist
short title: Clin Neuropsychol
ISSN: 1385-4046
ISSN (Online): 1744-4144
IsoAbbr: Clin Neuropsychol
NlmId: 8806548
123:123
JrId: 21561
long title: Drugs in R&D
short title: Drugs R D
ISSN: 1174-5886
ISSN (Online): 1179-6901
IsoAbbr: Drugs R D
NlmId: 100883647
123:123
JrId: 21562
long title: Eating and weight disorders : EWD
short title: Eat Weight Disord
ISSN: 1124-4909
ISSN (Online): 1590-1262
IsoAbbr: Eat Weight Disord
NlmId: 9707113
123:123
JrId: 21563
long title: The international tinnitus journal
short title: Int Tinnitus J
ISSN: 0946-5448
ISSN (Online): 
IsoAbbr: Int Tinnitus J
NlmId: 9612993
123:123
JrId: 21564
long title: Home healthcare nurse manager
short title: Home Healthc Nurse Manag
ISSN: 1520-5657
ISSN (Online): 
IsoAbbr: Home Healthc Nurse Manag
NlmId: 100884165
123:123
JrId: 21565
long title: Journal of epidemiology and biostatistics
short title: J Epidemiol Biostat
ISSN: 1359-5229
ISSN (Online): 
IsoAbbr: J Epidemiol Biostat
NlmId: 9611181
123:123
JrId: 21566
long title: Maternal and child health journal
short title: Matern Child Health J
ISSN: 1092-7875
ISSN (Online): 1573-6628
IsoAbbr: Matern Child Health J
NlmId: 9715672
123:123
JrId: 21567
long title: Methods in cell science : an official journal of the Society for In Vitro Biology
short title: Methods Cell Sci
ISSN: 1381-5741
ISSN (Online): 
IsoAbbr: Methods Cell Sci
NlmId: 9515839
123:123
JrId: 21568
long title: Psychonomic bulletin & review
short title: Psychon Bull Rev
ISSN: 1069-9384
ISSN (Online): 1531-5320
IsoAbbr: Psychon Bull Rev
NlmId: 9502924
123:123
JrId: 21569
long title: Sheng wu gong cheng xue bao = Chinese journal of biotechnology
short title: Sheng Wu Gong Cheng Xue Bao
ISSN: 1000-3061
ISSN (Online): 
IsoAbbr: Sheng Wu Gong Cheng Xue Bao
NlmId: 9426463
123:123
JrId: 21570
long title: Systematic parasitology
short title: Syst Parasitol
ISSN: 0165-5752
ISSN (Online): 1573-5192
IsoAbbr: Syst. Parasitol.
NlmId: 8111384
123:123
JrId: 21571
long title: Journal of molecular modeling
short title: J Mol Model
ISSN: 1610-2940
ISSN (Online): 0948-5023
IsoAbbr: J Mol Model
NlmId: 9806569
123:123
JrId: 21573
long title: European psychiatry : the journal of the Association of European Psychiatrists
short title: Eur Psychiatry
ISSN: 0924-9338
ISSN (Online): 1778-3585
IsoAbbr: Eur. Psychiatry
NlmId: 9111820
123:123
JrId: 21574
long title: Plant biosystems
short title: Plant Biosyst
ISSN: 1126-3504
ISSN (Online): 
IsoAbbr: Plant Biosyst.
NlmId: 100955491
123:123
JrId: 21575
long title: JBR-BTR : organe de la Societe royale belge de radiologie (SRBR) = orgaan van de Koninklijke Belgische Vereniging voor Radiologie (KBVR)
short title: JBR-BTR
ISSN: 0302-7430
ISSN (Online): 
IsoAbbr: JBR-BTR
NlmId: 100888280
123:123
JrId: 21577
long title: The Chinese journal of dental research : the official journal of the Scientific Section of the Chinese Stomatological Association (CSA)
short title: Chin J Dent Res
ISSN: 1462-6446
ISSN (Online): 
IsoAbbr: Chin J Dent Res
NlmId: 100892845
123:123
JrId: 21582
long title: Bailliere's best practice & research. Clinical rheumatology
short title: Baillieres Best Pract Res Clin Rheumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Baillieres Best Pract Res Clin Rheumatol
NlmId: 100883496
123:123
JrId: 21583
long title: Seton Hall law review
short title: Seton Hall Law Rev
ISSN: 0586-5964
ISSN (Online): 
IsoAbbr: Seton Hall Law Rev
NlmId: 100892382
123:123
JrId: 21584
long title: State legislatures
short title: State Legis
ISSN: 0147-6041
ISSN (Online): 
IsoAbbr: State Legis
NlmId: 100890177
123:123
JrId: 21585
long title: Journal of health law
short title: J Health Law
ISSN: 1526-2472
ISSN (Online): 
IsoAbbr: J Health Law
NlmId: 100883816
123:123
JrId: 21586
long title: Health law journal
short title: Health Law J
ISSN: 1192-8336
ISSN (Online): 
IsoAbbr: Health Law J
NlmId: 9804242
123:123
JrId: 21587
long title: Clinical privilege white paper
short title: Clin Privil White Pap
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Privil White Pap
NlmId: 100892390
123:123
JrId: 21588
long title: Professional development series (Chicago, Ill.)
short title: Prof Dev Ser (Chic Ill)
ISSN: 
ISSN (Online): 
IsoAbbr: Prof Dev Ser (Chic Ill)
NlmId: 100891567
123:123
JrId: 21589
long title: Hospitals & health networks 360 degrees : H&HN 360 degrees
short title: Hosp Health Netw 360
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Health Netw 360
NlmId: 100892665
123:123
JrId: 21590
long title: Genesis (New York, N.Y. : 2000)
short title: Genesis
ISSN: 1526-954X
ISSN (Online): 1526-968X
IsoAbbr: Genesis
NlmId: 100931242
123:123
JrId: 21591
long title: Journal of biochemistry and molecular biology
short title: J Biochem Mol Biol
ISSN: 1225-8687
ISSN (Online): 0219-1024
IsoAbbr: J. Biochem. Mol. Biol.
NlmId: 9702084
123:123
JrId: 21592
long title: Microbes and infection / Institut Pasteur
short title: Microbes Infect
ISSN: 1286-4579
ISSN (Online): 1769-714X
IsoAbbr: Microbes Infect.
NlmId: 100883508
123:123
JrId: 21595
long title: Surgical laparoscopy, endoscopy & percutaneous techniques
short title: Surg Laparosc Endosc Percutan Tech
ISSN: 1530-4515
ISSN (Online): 1534-4908
IsoAbbr: Surg Laparosc Endosc Percutan Tech
NlmId: 100888751
123:123
JrId: 21596
long title: Fiziolohichnyi zhurnal (Kiev, Ukraine : 1994)
short title: Fiziol Zh
ISSN: 
ISSN (Online): 
IsoAbbr: Fiziol Zh
NlmId: 9601541
123:123
JrId: 21598
long title: Bailliere's best practice & research. Clinical gastroenterology
short title: Baillieres Best Pract Res Clin Gastroenterol
ISSN: 
ISSN (Online): 
IsoAbbr: Baillieres Best Pract Res Clin Gastroenterol
NlmId: 100894206
123:123
JrId: 21602
long title: Journal of hematotherapy & stem cell research
short title: J Hematother Stem Cell Res
ISSN: 1525-8165
ISSN (Online): 
IsoAbbr: J. Hematother. Stem Cell Res.
NlmId: 100892915
123:123
JrId: 21603
long title: Alberta RN / Alberta Association of Registered Nurses
short title: Alta RN
ISSN: 1481-9988
ISSN (Online): 
IsoAbbr: Alta RN
NlmId: 100883278
123:123
JrId: 21607
long title: Healthy People 2000 statistics and surveillance / National Center for Health Statistics
short title: Healthy People 2000 Stat Surveill
ISSN: 
ISSN (Online): 
IsoAbbr: Healthy People 2000 Stat Surveill
NlmId: 9315565
123:123
JrId: 21611
long title: Liver transplantation : official publication of the American Association for the Study of Liver Diseases and the International Liver Transplantation Society
short title: Liver Transpl
ISSN: 1527-6465
ISSN (Online): 1527-6473
IsoAbbr: Liver Transpl.
NlmId: 100909185
123:123
JrId: 21613
long title: Evolution & development
short title: Evol Dev
ISSN: 1520-541X
ISSN (Online): 1525-142X
IsoAbbr: Evol. Dev.
NlmId: 100883432
123:123
JrId: 21614
long title: IUBMB life
short title: IUBMB Life
ISSN: 1521-6543
ISSN (Online): 1521-6551
IsoAbbr: IUBMB Life
NlmId: 100888706
123:123
JrId: 21617
long title: Applied soil ecology : a section of Agriculture, Ecosystems & Environment
short title: 
ISSN: 0929-1393
ISSN (Online): 
IsoAbbr: Agric., Ecosyst. Environ., Appl. Soil Ecol.
NlmId: 100961515
123:123
JrId: 21618
long title: Care management journals : Journal of case management _ The journal of long term home health care
short title: Care Manag J
ISSN: 1521-0987
ISSN (Online): 
IsoAbbr: Care Manag J
NlmId: 100888264
123:123
JrId: 21619
long title: American journal of physiology. Heart and circulatory physiology
short title: Am J Physiol Heart Circ Physiol
ISSN: 0363-6135
ISSN (Online): 1522-1539
IsoAbbr: Am. J. Physiol. Heart Circ. Physiol.
NlmId: 100901228
123:123
JrId: 21620
long title: American journal of physiology. Regulatory, integrative and comparative physiology
short title: Am J Physiol Regul Integr Comp Physiol
ISSN: 0363-6119
ISSN (Online): 1522-1490
IsoAbbr: Am. J. Physiol. Regul. Integr. Comp. Physiol.
NlmId: 100901230
123:123
JrId: 21621
long title: American journal of physiology. Gastrointestinal and liver physiology
short title: Am J Physiol Gastrointest Liver Physiol
ISSN: 0193-1857
ISSN (Online): 1522-1547
IsoAbbr: Am. J. Physiol. Gastrointest. Liver Physiol.
NlmId: 100901227
123:123
JrId: 21622
long title: American journal of physiology. Endocrinology and metabolism
short title: Am J Physiol Endocrinol Metab
ISSN: 0193-1849
ISSN (Online): 1522-1555
IsoAbbr: Am. J. Physiol. Endocrinol. Metab.
NlmId: 100901226
123:123
JrId: 21623
long title: American journal of physiology. Cell physiology
short title: Am J Physiol Cell Physiol
ISSN: 0363-6143
ISSN (Online): 1522-1563
IsoAbbr: Am. J. Physiol., Cell Physiol.
NlmId: 100901225
123:123
JrId: 21624
long title: American journal of physiology. Lung cellular and molecular physiology
short title: Am J Physiol Lung Cell Mol Physiol
ISSN: 1040-0605
ISSN (Online): 1522-1504
IsoAbbr: Am. J. Physiol. Lung Cell Mol. Physiol.
NlmId: 100901229
123:123
JrId: 21625
long title: American journal of physiology. Renal physiology
short title: Am J Physiol Renal Physiol
ISSN: 1931-857X
ISSN (Online): 1522-1466
IsoAbbr: Am. J. Physiol. Renal Physiol.
NlmId: 100901990
123:123
JrId: 21629
long title: Advances in botanical research
short title: Adv Bot Res
ISSN: 0065-2296
ISSN (Online): 
IsoAbbr: Adv. Bot. Res.
NlmId: 0000266
123:123
JrId: 21632
long title: Health & place
short title: Health Place
ISSN: 1353-8292
ISSN (Online): 1873-2054
IsoAbbr: Health Place
NlmId: 9510067
123:123
JrId: 21634
long title: Drug discovery today
short title: Drug Discov Today
ISSN: 1359-6446
ISSN (Online): 1878-5832
IsoAbbr: Drug Discov. Today
NlmId: 9604391
123:123
JrId: 21636
long title: Journal of cardiovascular pharmacology and therapeutics
short title: J Cardiovasc Pharmacol Ther
ISSN: 1074-2484
ISSN (Online): 1940-4034
IsoAbbr: J. Cardiovasc. Pharmacol. Ther.
NlmId: 9602617
123:123
JrId: 21640
long title: Genetics and molecular biology
short title: Genet Mol Biol
ISSN: 1415-4757
ISSN (Online): 1678-4685
IsoAbbr: Genet. Mol. Biol.
NlmId: 100883590
123:123
JrId: 21641
long title: Han'guk Nonghwa Hakhoe chi
short title: Hanguk Nonghwa Hakhoe Chi
ISSN: 0368-2897
ISSN (Online): 
IsoAbbr: Hangug Nonghwahag Hoeji
NlmId: 100961728
123:123
JrId: 21642
long title: European journal of pain (London, England)
short title: Eur J Pain
ISSN: 1090-3801
ISSN (Online): 1532-2149
IsoAbbr: Eur J Pain
NlmId: 9801774
123:123
JrId: 21644
long title: Evolutionary ecology research
short title: Evol Ecol Res
ISSN: 1522-0613
ISSN (Online): 
IsoAbbr: Evol. Ecol. Res.
NlmId: 100961530
123:123
JrId: 21645
long title: Neuro-oncology
short title: Neuro Oncol
ISSN: 1522-8517
ISSN (Online): 1523-5866
IsoAbbr: Neuro-oncology
NlmId: 100887420
123:123
JrId: 21646
long title: Journal of Nippon Medical School = Nippon Ika Daigaku zasshi
short title: J Nippon Med Sch
ISSN: 1345-4676
ISSN (Online): 1347-3409
IsoAbbr: J Nippon Med Sch
NlmId: 100935589
123:123
JrId: 21647
long title: Diabete & metabolisme
short title: Diabete Metab
ISSN: 0338-1684
ISSN (Online): 
IsoAbbr: Diabete Metab
NlmId: 7604157
123:123
JrId: 21648
long title: Neoplasia (New York, N.Y.)
short title: Neoplasia
ISSN: 1522-8002
ISSN (Online): 1476-5586
IsoAbbr: Neoplasia
NlmId: 100886622
123:123
JrId: 21650
long title: Bailliere's best practice & research. Clinical obstetrics & gynaecology
short title: Baillieres Best Pract Res Clin Obstet Gynaecol
ISSN: 
ISSN (Online): 
IsoAbbr: Baillieres Best Pract Res Clin Obstet Gynaecol
NlmId: 100890322
123:123
JrId: 21651
long title: European journal of medicinal chemistry
short title: Eur J Med Chem
ISSN: 0223-5234
ISSN (Online): 1768-3254
IsoAbbr: Eur J Med Chem
NlmId: 0420510
123:123
JrId: 21653
long title: Sante publique (Vandoeuvre-les-Nancy, France)
short title: Sante Publique
ISSN: 0995-3914
ISSN (Online): 
IsoAbbr: Sante Publique
NlmId: 9216153
123:123
JrId: 21654
long title: Water environment research : a research publication of the Water Environment Federation
short title: Water Environ Res
ISSN: 1061-4303
ISSN (Online): 1554-7531
IsoAbbr: Water Environ. Res.
NlmId: 9886167
123:123
JrId: 21655
long title: JAAPA : official journal of the American Academy of Physician Assistants
short title: JAAPA
ISSN: 1547-1896
ISSN (Online): 
IsoAbbr: JAAPA
NlmId: 9513102
123:123
JrId: 21657
long title: Sleep medicine
short title: Sleep Med
ISSN: 1389-9457
ISSN (Online): 1878-5506
IsoAbbr: Sleep Med.
NlmId: 100898759
123:123
JrId: 21658
long title: Cancer biotherapy & radiopharmaceuticals
short title: Cancer Biother Radiopharm
ISSN: 1084-9785
ISSN (Online): 1557-8852
IsoAbbr: Cancer Biother. Radiopharm.
NlmId: 9605408
123:123
JrId: 21659
long title: Cancer control : journal of the Moffitt Cancer Center
short title: Cancer Control
ISSN: 1073-2748
ISSN (Online): 1526-2359
IsoAbbr: Cancer Control
NlmId: 9438457
123:123
JrId: 21660
long title: Journal of plankton research
short title: J Plankton Res
ISSN: 0142-7873
ISSN (Online): 1464-3774
IsoAbbr: J. Plankton Res.
NlmId: 9882936
123:123
JrId: 21661
long title: Clinical allergy and immunology
short title: Clin Allergy Immunol
ISSN: 1075-7910
ISSN (Online): 
IsoAbbr: Clin Allergy Immunol
NlmId: 9431211
123:123
JrId: 21662
long title: Clinical laboratory
short title: Clin Lab
ISSN: 1433-6510
ISSN (Online): 
IsoAbbr: Clin. Lab.
NlmId: 9705611
123:123
JrId: 21663
long title: Developmental neuropsychology
short title: Dev Neuropsychol
ISSN: 8756-5641
ISSN (Online): 1532-6942
IsoAbbr: Dev Neuropsychol
NlmId: 8702038
123:123
JrId: 21665
long title: Drug delivery
short title: Drug Deliv
ISSN: 1071-7544
ISSN (Online): 1521-0464
IsoAbbr: Drug Deliv
NlmId: 9417471
123:123
JrId: 21666
long title: Dyslexia (Chichester, England)
short title: Dyslexia
ISSN: 1076-9242
ISSN (Online): 1099-0909
IsoAbbr: Dyslexia
NlmId: 9511375
123:123
JrId: 21667
long title: Health care management science
short title: Health Care Manag Sci
ISSN: 1386-9620
ISSN (Online): 
IsoAbbr: Health Care Manag Sci
NlmId: 9815649
123:123
JrId: 21668
long title: Journal of combinatorial chemistry
short title: J Comb Chem
ISSN: 1520-4766
ISSN (Online): 1520-4774
IsoAbbr: J Comb Chem
NlmId: 100886263
123:123
JrId: 21669
long title: The Israel Medical Association journal : IMAJ
short title: Isr Med Assoc J
ISSN: 1565-1088
ISSN (Online): 
IsoAbbr: Isr. Med. Assoc. J.
NlmId: 100930740
123:123
JrId: 21670
long title: Italian heart journal : official journal of the Italian Federation of Cardiology
short title: Ital Heart J
ISSN: 1129-471X
ISSN (Online): 
IsoAbbr: Ital Heart J
NlmId: 100909716
123:123
JrId: 21671
long title: Journal of family psychology : JFP : journal of the Division of Family Psychology of the American Psychological Association (Division 43)
short title: J Fam Psychol
ISSN: 0893-3200
ISSN (Online): 1939-1293
IsoAbbr: J Fam Psychol
NlmId: 8802265
123:123
JrId: 21672
long title: The journal of gene medicine
short title: J Gene Med
ISSN: 1099-498X
ISSN (Online): 1521-2254
IsoAbbr: J Gene Med
NlmId: 9815764
123:123
JrId: 21673
long title: The journal of nutrition, health & aging
short title: J Nutr Health Aging
ISSN: 1279-7707
ISSN (Online): 1760-4788
IsoAbbr: J Nutr Health Aging
NlmId: 100893366
123:123
JrId: 21674
long title: Review of palaeobotany and palynology
short title: Rev Palaeobot Palynol
ISSN: 0034-6667
ISSN (Online): 
IsoAbbr: Rev. Palaeobot. Palynol.
NlmId: 100961734
123:123
JrId: 21675
long title: Nefrologia : publicacion oficial de la Sociedad Espanola Nefrologia
short title: Nefrologia
ISSN: 0211-6995
ISSN (Online): 1989-2284
IsoAbbr: Nefrologia
NlmId: 8301215
123:123
JrId: 21677
long title: Organic letters
short title: Org Lett
ISSN: 1523-7060
ISSN (Online): 1523-7052
IsoAbbr: Org. Lett.
NlmId: 100890393
123:123
JrId: 21678
long title: Psychological assessment
short title: Psychol Assess
ISSN: 1040-3590
ISSN (Online): 1939-134X
IsoAbbr: Psychol Assess
NlmId: 8915253
123:123
JrId: 21679
long title: Psychology of addictive behaviors : journal of the Society of Psychologists in Addictive Behaviors
short title: Psychol Addict Behav
ISSN: 0893-164X
ISSN (Online): 1939-1501
IsoAbbr: Psychol Addict Behav
NlmId: 8802734
123:123
JrId: 21681
long title: Seminars in dialysis
short title: Semin Dial
ISSN: 0894-0959
ISSN (Online): 1525-139X
IsoAbbr: Semin Dial
NlmId: 8911629
123:123
JrId: 21682
long title: BJOG : an international journal of obstetrics and gynaecology
short title: BJOG
ISSN: 1470-0328
ISSN (Online): 1471-0528
IsoAbbr: BJOG
NlmId: 100935741
123:123
JrId: 21683
long title: Freshwater biology
short title: Freshw Biol
ISSN: 0046-5070
ISSN (Online): 1365-2427
IsoAbbr: Freshw. Biol.
NlmId: 100940627
123:123
JrId: 21686
long title: Chemistry (Weinheim an der Bergstrasse, Germany)
short title: Chemistry
ISSN: 0947-6539
ISSN (Online): 1521-3765
IsoAbbr: Chemistry
NlmId: 9513783
123:123
JrId: 21687
long title: Nursing times. Nursing homes
short title: Nurs Times Nurs Homes
ISSN: 
ISSN (Online): 
IsoAbbr: Nurs Times Nurs Homes
NlmId: 100890994
123:123
JrId: 21688
long title: Dong wu xue bao. [Acta zoologica Sinica]
short title: Dong Wu Xue Bao
ISSN: 0001-7302
ISSN (Online): 
IsoAbbr: Dong Wu Xue Bao
NlmId: 0032151
123:123
JrId: 21689
long title: Skin therapy letter
short title: Skin Therapy Lett
ISSN: 1201-5989
ISSN (Online): 
IsoAbbr: Skin Therapy Lett.
NlmId: 9891441
123:123
JrId: 21690
long title: The AIDS reader
short title: AIDS Read
ISSN: 1053-0894
ISSN (Online): 
IsoAbbr: AIDS Read
NlmId: 9206753
123:123
JrId: 21693
long title: Gynecologie, obstetrique & fertilite
short title: Gynecol Obstet Fertil
ISSN: 1297-9589
ISSN (Online): 1769-6682
IsoAbbr: Gynecol Obstet Fertil
NlmId: 100936305
123:123
JrId: 21694
long title: The Brazilian journal of infectious diseases : an official publication of the Brazilian Society of Infectious Diseases
short title: Braz J Infect Dis
ISSN: 1413-8670
ISSN (Online): 1678-4391
IsoAbbr: Braz J Infect Dis
NlmId: 9812937
123:123
JrId: 21696
long title: Colloids and surfaces. B, Biointerfaces
short title: Colloids Surf B Biointerfaces
ISSN: 0927-7765
ISSN (Online): 1873-4367
IsoAbbr: Colloids Surf B Biointerfaces
NlmId: 9315133
123:123
JrId: 21697
long title: Joint, bone, spine : revue du rhumatisme
short title: Joint Bone Spine
ISSN: 1297-319X
ISSN (Online): 1778-7254
IsoAbbr: Joint Bone Spine
NlmId: 100938016
123:123
JrId: 21698
long title: AIHAJ : a journal for the science of occupational and environmental health and safety
short title: AIHAJ
ISSN: 1529-8663
ISSN (Online): 
IsoAbbr: AIHAJ
NlmId: 100939625
123:123
JrId: 21699
long title: Nucleosides, nucleotides & nucleic acids
short title: Nucleosides Nucleotides Nucleic Acids
ISSN: 1525-7770
ISSN (Online): 1532-2335
IsoAbbr: Nucleosides Nucleotides Nucleic Acids
NlmId: 100892832
123:123
JrId: 21700
long title: Journal of midwifery & women's health
short title: J Midwifery Womens Health
ISSN: 1526-9523
ISSN (Online): 1542-2011
IsoAbbr: J Midwifery Womens Health
NlmId: 100909407
123:123
JrId: 21701
long title: Journal of endovascular therapy : an official journal of the International Society of Endovascular Specialists
short title: J Endovasc Ther
ISSN: 1526-6028
ISSN (Online): 1545-1550
IsoAbbr: J. Endovasc. Ther.
NlmId: 100896915
123:123
JrId: 21702
long title: Chirurgie de la main
short title: Chir Main
ISSN: 1297-3203
ISSN (Online): 1769-6666
IsoAbbr: Chir Main
NlmId: 100937750
123:123
JrId: 21703
long title: Hong Kong medical journal = Xianggang yi xue za zhi / Hong Kong Academy of Medicine
short title: Hong Kong Med J
ISSN: 1024-2708
ISSN (Online): 
IsoAbbr: Hong Kong Med J
NlmId: 9512509
123:123
JrId: 21704
long title: Seminars in neonatology : SN
short title: Semin Neonatol
ISSN: 1084-2756
ISSN (Online): 1532-2815
IsoAbbr: Semin Neonatol
NlmId: 9606001
123:123
JrId: 21705
long title: Doklady biological sciences : proceedings of the Academy of Sciences of the USSR, Biological sciences sections / translated from Russian
short title: Dokl Biol Sci
ISSN: 0012-4966
ISSN (Online): 
IsoAbbr: Dokl. Biol. Sci.
NlmId: 7505459
123:123
JrId: 21707
long title: Bioelectrochemistry (Amsterdam, Netherlands)
short title: Bioelectrochemistry
ISSN: 1567-5394
ISSN (Online): 1878-562X
IsoAbbr: Bioelectrochemistry
NlmId: 100953583
123:123
JrId: 21708
long title: Journal of health communication
short title: J Health Commun
ISSN: 1081-0730
ISSN (Online): 1087-0415
IsoAbbr: J Health Commun
NlmId: 9604100
123:123
JrId: 21709
long title: Soil biology & biochemistry
short title: Soil Biol Biochem
ISSN: 0038-0717
ISSN (Online): 
IsoAbbr: Soil Biol. Biochem.
NlmId: 0244736
123:123
JrId: 21710
long title: Journal of biomolecular screening
short title: J Biomol Screen
ISSN: 1087-0571
ISSN (Online): 1552-454X
IsoAbbr: J Biomol Screen
NlmId: 9612112
123:123
JrId: 21711
long title: Cochrane database of systematic reviews (Online)
short title: Cochrane Database Syst Rev
ISSN: 
ISSN (Online): 1469-493X
IsoAbbr: Cochrane Database Syst Rev
NlmId: 100909747
123:123
JrId: 21712
long title: Biomolecular engineering
short title: Biomol Eng
ISSN: 1389-0344
ISSN (Online): 
IsoAbbr: Biomol. Eng.
NlmId: 100928062
123:123
JrId: 21714
long title: Biofouling
short title: Biofouling
ISSN: 0892-7014
ISSN (Online): 1029-2454
IsoAbbr: Biofouling
NlmId: 9200331
123:123
JrId: 21715
long title: Revue roumaine de virologie
short title: Rev Roum Virol
ISSN: 0300-158X
ISSN (Online): 
IsoAbbr: Rev Roum Virol
NlmId: 7605718
123:123
JrId: 21716
long title: Die Infusionstherapie
short title: Infusionstherapie
ISSN: 0301-3243
ISSN (Online): 
IsoAbbr: Infusionstherapie
NlmId: 7613113
123:123
JrId: 21717
long title: Molecular plant pathology
short title: Mol Plant Pathol
ISSN: 1464-6722
ISSN (Online): 1364-3703
IsoAbbr: Mol. Plant Pathol.
NlmId: 100954969
123:123
JrId: 21720
long title: Cellular microbiology
short title: Cell Microbiol
ISSN: 1462-5814
ISSN (Online): 1462-5822
IsoAbbr: Cell. Microbiol.
NlmId: 100883691
123:123
JrId: 21721
long title: Phytopathologia mediterranea
short title: Phytopathol Mediterr
ISSN: 0031-9465
ISSN (Online): 1593-2095
IsoAbbr: Phytopathol. Mediterr.
NlmId: 100955461
123:123
JrId: 21724
long title: Biochemical engineering journal
short title: Biochem Eng J
ISSN: 1369-703X
ISSN (Online): 
IsoAbbr: Biochem. Eng. J.
NlmId: 9891831
123:123
JrId: 21727
long title: Journal of nursing scholarship : an official publication of Sigma Theta Tau International Honor Society of Nursing / Sigma Theta Tau
short title: J Nurs Scholarsh
ISSN: 1527-6546
ISSN (Online): 1547-5069
IsoAbbr: J Nurs Scholarsh
NlmId: 100911591
123:123
JrId: 21728
long title: JONA'S healthcare law, ethics and regulation
short title: JONAS Healthc Law Ethics Regul
ISSN: 1520-9229
ISSN (Online): 1539-073X
IsoAbbr: JONAS Healthc Law Ethics Regul
NlmId: 100888423
123:123
JrId: 21730
long title: Journal of clinical neuroscience : official journal of the Neurosurgical Society of Australasia
short title: J Clin Neurosci
ISSN: 0967-5868
ISSN (Online): 1532-2653
IsoAbbr: J Clin Neurosci
NlmId: 9433352
123:123
JrId: 21734
long title: Functional & integrative genomics
short title: Funct Integr Genomics
ISSN: 1438-793X
ISSN (Online): 1438-7948
IsoAbbr: Funct. Integr. Genomics
NlmId: 100939343
123:123
JrId: 21735
long title: Crop protection (Guildford, Surrey)
short title: Crop Prot
ISSN: 0261-2194
ISSN (Online): 
IsoAbbr: Crop Prot.
NlmId: 9882988
123:123
JrId: 21736
long title: Assistenza infermieristica e ricerca : AIR
short title: Assist Inferm Ric
ISSN: 1592-5986
ISSN (Online): 
IsoAbbr: Assist Inferm Ric
NlmId: 100901776
123:123
JrId: 21737
long title: Journal of the International Academy of Periodontology
short title: J Int Acad Periodontol
ISSN: 1466-2094
ISSN (Online): 
IsoAbbr: J Int Acad Periodontol
NlmId: 100888553
123:123
JrId: 21738
long title: Maryland medicine : MM : a publication of MEDCHI, the Maryland State Medical Society
short title: Md Med
ISSN: 1538-2656
ISSN (Online): 
IsoAbbr: Md Med
NlmId: 100931679
123:123
JrId: 21739
long title: Journal of veterinary medicine. A, Physiology, pathology, clinical medicine
short title: J Vet Med A Physiol Pathol Clin Med
ISSN: 0931-184X
ISSN (Online): 1439-0442
IsoAbbr: J Vet Med A Physiol Pathol Clin Med
NlmId: 100955112
123:123
JrId: 21740
long title: Molecular urology
short title: Mol Urol
ISSN: 1091-5362
ISSN (Online): 
IsoAbbr: Mol Urol
NlmId: 9709255
123:123
JrId: 21742
long title: Nephrology nursing journal : journal of the American Nephrology Nurses' Association
short title: Nephrol Nurs J
ISSN: 1526-744X
ISSN (Online): 
IsoAbbr: Nephrol Nurs J
NlmId: 100909377
123:123
JrId: 21745
long title: Medicare brief / National Academy of Social Insurance
short title: Medicare Brief
ISSN: 
ISSN (Online): 
IsoAbbr: Medicare Brief
NlmId: 100899263
123:123
JrId: 21747
long title: Bailliere's best practice & research. Clinical haematology
short title: Baillieres Best Pract Res Clin Haematol
ISSN: 
ISSN (Online): 
IsoAbbr: Baillieres Best Pract. Res. Clin. Haematol.
NlmId: 100900679
123:123
JrId: 21748
long title: Comparative medicine
short title: Comp Med
ISSN: 1532-0820
ISSN (Online): 
IsoAbbr: Comp. Med.
NlmId: 100900466
123:123
JrId: 21749
long title: Pneumologia (Bucharest, Romania)
short title: Pneumologia
ISSN: 2067-2993
ISSN (Online): 
IsoAbbr: Pneumologia
NlmId: 100941067
123:123
JrId: 21750
long title: Nature immunology
short title: Nat Immunol
ISSN: 1529-2908
ISSN (Online): 1529-2916
IsoAbbr: Nat. Immunol.
NlmId: 100941354
123:123
JrId: 21751
long title: European journal of applied physiology
short title: Eur J Appl Physiol
ISSN: 1439-6319
ISSN (Online): 1439-6327
IsoAbbr: Eur. J. Appl. Physiol.
NlmId: 100954790
123:123
JrId: 21752
long title: Journal of veterinary medicine. B, Infectious diseases and veterinary public health
short title: J Vet Med B Infect Dis Vet Public Health
ISSN: 0931-1793
ISSN (Online): 1439-0450
IsoAbbr: J. Vet. Med. B Infect. Dis. Vet. Public Health
NlmId: 100955260
123:123
JrId: 21755
long title: Advances in physiology education
short title: Adv Physiol Educ
ISSN: 1043-4046
ISSN (Online): 1522-1229
IsoAbbr: Adv Physiol Educ
NlmId: 100913944
123:123
JrId: 21757
long title: In vitro & molecular toxicology
short title: In Vitr Mol Toxicol
ISSN: 1097-9336
ISSN (Online): 
IsoAbbr: In Vitr Mol Toxicol
NlmId: 9808800
123:123
JrId: 21758
long title: Journal of bioscience and bioengineering
short title: J Biosci Bioeng
ISSN: 1389-1723
ISSN (Online): 1347-4421
IsoAbbr: J. Biosci. Bioeng.
NlmId: 100888800
123:123
JrId: 21759
long title: International journal of sport nutrition and exercise metabolism
short title: Int J Sport Nutr Exerc Metab
ISSN: 1526-484X
ISSN (Online): 1543-2742
IsoAbbr: Int J Sport Nutr Exerc Metab
NlmId: 100939812
123:123
JrId: 21760
long title: Forschende Komplementarmedizin und klassische Naturheilkunde = Research in complementary and natural classical medicine
short title: Forsch Komplementarmed Klass Naturheilkd
ISSN: 1424-7364
ISSN (Online): 
IsoAbbr: Forsch Komplementarmed Klass Naturheilkd
NlmId: 100958201
123:123
JrId: 21761
long title: Mouth (American Student Dental Association)
short title: Mouth
ISSN: 1529-5044
ISSN (Online): 
IsoAbbr: Mouth
NlmId: 100939354
123:123
JrId: 21762
long title: Journal of orthodontics
short title: J Orthod
ISSN: 1465-3125
ISSN (Online): 1465-3133
IsoAbbr: J Orthod
NlmId: 100957268
123:123
JrId: 21763
long title: MedGenMed : Medscape general medicine
short title: MedGenMed
ISSN: 
ISSN (Online): 1531-0132
IsoAbbr: MedGenMed
NlmId: 100894134
123:123
JrId: 21766
long title: Symposium series (Society for Applied Microbiology)
short title: Symp Ser Soc Appl Microbiol
ISSN: 1467-4734
ISSN (Online): 
IsoAbbr: Symp Ser Soc Appl Microbiol
NlmId: 100892834
123:123
JrId: 21768
long title: Environmental science & technology
short title: Environ Sci Technol
ISSN: 0013-936X
ISSN (Online): 1520-5851
IsoAbbr: Environ. Sci. Technol.
NlmId: 0213155
123:123
JrId: 21770
long title: Alcohol research & health : the journal of the National Institute on Alcohol Abuse and Alcoholism
short title: Alcohol Res Health
ISSN: 1535-7414
ISSN (Online): 1930-0573
IsoAbbr: Alcohol Res Health
NlmId: 100900708
123:123
JrId: 21771
long title: The Case manager
short title: Case Manager
ISSN: 1061-9259
ISSN (Online): 1532-6527
IsoAbbr: Case Manager
NlmId: 9305123
123:123
JrId: 21772
long title: CIN plus
short title: CIN Plus
ISSN: 1098-7126
ISSN (Online): 
IsoAbbr: CIN Plus
NlmId: 100883848
123:123
JrId: 21773
long title: Down's syndrome, research and practice : the journal of the Sarah Duffen Centre / University of Portsmouth
short title: Downs Syndr Res Pract
ISSN: 0968-7912
ISSN (Online): 1753-7606
IsoAbbr: Downs Syndr Res Pract
NlmId: 9508122
123:123
JrId: 21775
long title: Nursing & health sciences
short title: Nurs Health Sci
ISSN: 1441-0745
ISSN (Online): 1442-2018
IsoAbbr: Nurs Health Sci
NlmId: 100891857
123:123
JrId: 21776
long title: School nurse news
short title: School Nurse News
ISSN: 1080-7543
ISSN (Online): 
IsoAbbr: School Nurse News
NlmId: 100956395
123:123
JrId: 21777
long title: Food microbiology
short title: Food Microbiol
ISSN: 0740-0020
ISSN (Online): 1095-9998
IsoAbbr: Food Microbiol.
NlmId: 8601127
123:123
JrId: 21778
long title: Klinicheskaia khirurgiia
short title: Klin Khir
ISSN: 0023-2130
ISSN (Online): 
IsoAbbr: Klin Khir
NlmId: 0376360
123:123
JrId: 21779
long title: Anesthesiology clinics of North America
short title: Anesthesiol Clin North America
ISSN: 0889-8537
ISSN (Online): 1558-4259
IsoAbbr: Anesthesiol Clin North America
NlmId: 8810131
123:123
JrId: 21780
long title: Applied immunohistochemistry & molecular morphology : AIMM / official publication of the Society for Applied Immunohistochemistry
short title: Appl Immunohistochem Mol Morphol
ISSN: 1541-2016
ISSN (Online): 1533-4058
IsoAbbr: Appl. Immunohistochem. Mol. Morphol.
NlmId: 100888796
123:123
JrId: 21781
long title: Archives of facial plastic surgery
short title: Arch Facial Plast Surg
ISSN: 1521-2491
ISSN (Online): 1538-3660
IsoAbbr: Arch Facial Plast Surg
NlmId: 100883500
123:123
JrId: 21782
long title: Epileptic disorders : international epilepsy journal with videotape
short title: Epileptic Disord
ISSN: 1294-9361
ISSN (Online): 1950-6945
IsoAbbr: Epileptic Disord
NlmId: 100891853
123:123
JrId: 21783
long title: Ernst Schering Research Foundation workshop
short title: Ernst Schering Res Found Workshop
ISSN: 0947-6075
ISSN (Online): 
IsoAbbr: Ernst Schering Res. Found. Workshop
NlmId: 9422786
123:123
JrId: 21784
long title: Health communication
short title: Health Commun
ISSN: 1041-0236
ISSN (Online): 1532-7027
IsoAbbr: Health Commun
NlmId: 8908762
123:123
JrId: 21785
long title: Journal of agricultural safety and health
short title: J Agric Saf Health
ISSN: 1074-7583
ISSN (Online): 
IsoAbbr: J Agric Saf Health
NlmId: 9613956
123:123
JrId: 21786
long title: Journal of biomedical optics
short title: J Biomed Opt
ISSN: 1083-3668
ISSN (Online): 1560-2281
IsoAbbr: J Biomed Opt
NlmId: 9605853
123:123
JrId: 21787
long title: Journal of experimental psychology. Applied
short title: J Exp Psychol Appl
ISSN: 1076-898X
ISSN (Online): 1939-2192
IsoAbbr: J Exp Psychol Appl
NlmId: 9507618
123:123
JrId: 21788
long title: Journal of pharmacy & pharmaceutical sciences : a publication of the Canadian Society for Pharmaceutical Sciences, Societe canadienne des sciences pharmaceutiques
short title: J Pharm Pharm Sci
ISSN: 
ISSN (Online): 1482-1826
IsoAbbr: J Pharm Pharm Sci
NlmId: 9807281
123:123
JrId: 21789
long title: Logopedics, phoniatrics, vocology
short title: Logoped Phoniatr Vocol
ISSN: 1401-5439
ISSN (Online): 1651-2022
IsoAbbr: Logoped Phoniatr Vocol
NlmId: 9617311
123:123
JrId: 21790
long title: Medicine, health care, and philosophy
short title: Med Health Care Philos
ISSN: 1386-7423
ISSN (Online): 1572-8633
IsoAbbr: Med Health Care Philos
NlmId: 9815900
123:123
JrId: 21791
long title: Mental retardation and developmental disabilities research reviews
short title: Ment Retard Dev Disabil Res Rev
ISSN: 1080-4013
ISSN (Online): 1098-2779
IsoAbbr: Ment Retard Dev Disabil Res Rev
NlmId: 9517974
123:123
JrId: 21792
long title: Metabolic engineering
short title: Metab Eng
ISSN: 1096-7176
ISSN (Online): 1096-7184
IsoAbbr: Metab. Eng.
NlmId: 9815657
123:123
JrId: 21793
long title: Molecular therapy : the journal of the American Society of Gene Therapy
short title: Mol Ther
ISSN: 1525-0016
ISSN (Online): 1525-0024
IsoAbbr: Mol. Ther.
NlmId: 100890581
123:123
JrId: 21795
long title: Neural networks : the official journal of the International Neural Network Society
short title: Neural Netw
ISSN: 0893-6080
ISSN (Online): 1879-2782
IsoAbbr: Neural Netw
NlmId: 8805018
123:123
JrId: 21796
long title: Neuropathology : official journal of the Japanese Society of Neuropathology
short title: Neuropathology
ISSN: 0919-6544
ISSN (Online): 1440-1789
IsoAbbr: Neuropathology
NlmId: 9606526
123:123
JrId: 21797
long title: Nicotine & tobacco research : official journal of the Society for Research on Nicotine and Tobacco
short title: Nicotine Tob Res
ISSN: 1462-2203
ISSN (Online): 1469-994X
IsoAbbr: Nicotine Tob. Res.
NlmId: 9815751
123:123
JrId: 21798
long title: Paediatric drugs
short title: Paediatr Drugs
ISSN: 1174-5878
ISSN (Online): 1179-2019
IsoAbbr: Paediatr Drugs
NlmId: 100883685
123:123
JrId: 21800
long title: Pituitary
short title: Pituitary
ISSN: 1386-341X
ISSN (Online): 1573-7403
IsoAbbr: Pituitary
NlmId: 9814578
123:123
JrId: 21801
long title: Platelets
short title: Platelets
ISSN: 0953-7104
ISSN (Online): 1369-1635
IsoAbbr: Platelets
NlmId: 9208117
123:123
JrId: 21802
long title: Psychological methods
short title: Psychol Methods
ISSN: 1082-989X
ISSN (Online): 1939-1463
IsoAbbr: Psychol Methods
NlmId: 9606928
123:123
JrId: 21803
long title: Child neuropsychology : a journal on normal and abnormal development in childhood and adolescence
short title: Child Neuropsychol
ISSN: 0929-7049
ISSN (Online): 1744-4136
IsoAbbr: Child Neuropsychol
NlmId: 9512515
123:123
JrId: 21804
long title: Bailliere's best practice & research. Clinical endocrinology & metabolism
short title: Baillieres Best Pract Res Clin Endocrinol Metab
ISSN: 
ISSN (Online): 
IsoAbbr: Baillieres Best Pract Res Clin Endocrinol Metab
NlmId: 100957144
123:123
JrId: 21805
long title: Cultural diversity & ethnic minority psychology
short title: Cultur Divers Ethnic Minor Psychol
ISSN: 1099-9809
ISSN (Online): 
IsoAbbr: Cultur Divers Ethnic Minor Psychol
NlmId: 100956435
123:123
JrId: 21806
long title: Acta paediatrica Taiwanica = Taiwan er ke yi xue hui za zhi
short title: Acta Paediatr Taiwan
ISSN: 1608-8115
ISSN (Online): 
IsoAbbr: Acta Paediatr Taiwan
NlmId: 100958202
123:123
JrId: 21807
long title: Medycyna wieku rozwojowego
short title: Med Wieku Rozwoj
ISSN: 1428-345X
ISSN (Online): 
IsoAbbr: Med Wieku Rozwoj
NlmId: 100928610
123:123
JrId: 21809
long title: AIDS & public policy journal
short title: AIDS Public Policy J
ISSN: 0887-3852
ISSN (Online): 
IsoAbbr: AIDS Public Policy J
NlmId: 8708548
123:123
JrId: 21810
long title: Journal of microbiology, immunology, and infection = Wei mian yu gan ran za zhi
short title: J Microbiol Immunol Infect
ISSN: 1684-1182
ISSN (Online): 1995-9133
IsoAbbr: J Microbiol Immunol Infect
NlmId: 100956211
123:123
JrId: 21811
long title: Zhonghua shen jing ke za zhi = Chinese journal of neurology
short title: Zhonghua Shen Jing Ge Za Zhi
ISSN: 1006-7876
ISSN (Online): 
IsoAbbr: Zhonghua Shen Jing Ge Za Zhi
NlmId: 9616315
123:123
JrId: 21812
long title: Issue Brief (Public Policy Institute (American Association of Retired Persons))
short title: Issue Brief (Public Policy Inst (Am Assoc Retired Pers))
ISSN: 1063-3189
ISSN (Online): 
IsoAbbr: Issue Brief (Public Policy Inst (Am Assoc Retired Pers))
NlmId: 100898603
123:123
JrId: 21814
long title: Journal of physiological anthropology and applied human science
short title: J Physiol Anthropol Appl Human Sci
ISSN: 1345-3475
ISSN (Online): 1347-5355
IsoAbbr: J Physiol Anthropol Appl Human Sci
NlmId: 100930389
123:123
JrId: 21816
long title: The Kaohsiung journal of medical sciences
short title: Kaohsiung J Med Sci
ISSN: 1607-551X
ISSN (Online): 
IsoAbbr: Kaohsiung J. Med. Sci.
NlmId: 100960562
123:123
JrId: 21817
long title: Journal of toxicology and environmental health. Part A
short title: J Toxicol Environ Health A
ISSN: 1528-7394
ISSN (Online): 
IsoAbbr: J. Toxicol. Environ. Health Part A
NlmId: 100960995
123:123
JrId: 21819
long title: Early pregnancy (Online)
short title: Early Pregnancy
ISSN: 
ISSN (Online): 1537-6583
IsoAbbr: Early Pregnancy
NlmId: 100940263
123:123
JrId: 21821
long title: Journal of acquired immune deficiency syndromes (1999)
short title: J Acquir Immune Defic Syndr
ISSN: 1525-4135
ISSN (Online): 1944-7884
IsoAbbr: J. Acquir. Immune Defic. Syndr.
NlmId: 100892005
123:123
JrId: 21822
long title: Clinical & experimental ophthalmology
short title: Clin Experiment Ophthalmol
ISSN: 1442-6404
ISSN (Online): 1442-9071
IsoAbbr: Clin. Experiment. Ophthalmol.
NlmId: 100896531
123:123
JrId: 21823
long title: Progress in transplantation (Aliso Viejo, Calif.)
short title: Prog Transplant
ISSN: 1526-9248
ISSN (Online): 
IsoAbbr: Prog Transplant
NlmId: 100909380
123:123
JrId: 21824
long title: Neurological sciences : official journal of the Italian Neurological Society and of the Italian Society of Clinical Neurophysiology
short title: Neurol Sci
ISSN: 1590-1874
ISSN (Online): 1590-3478
IsoAbbr: Neurol. Sci.
NlmId: 100959175
123:123
JrId: 21830
long title: Current gastroenterology reports
short title: Curr Gastroenterol Rep
ISSN: 1522-8037
ISSN (Online): 1534-312X
IsoAbbr: Curr Gastroenterol Rep
NlmId: 100888896
123:123
JrId: 21831
long title: Current hypertension reports
short title: Curr Hypertens Rep
ISSN: 1522-6417
ISSN (Online): 1534-3111
IsoAbbr: Curr. Hypertens. Rep.
NlmId: 100888982
123:123
JrId: 21832
long title: Current cardiology reports
short title: Curr Cardiol Rep
ISSN: 1523-3782
ISSN (Online): 1534-3170
IsoAbbr: Curr Cardiol Rep
NlmId: 100888969
123:123
JrId: 21833
long title: Current review of pain
short title: Curr Rev Pain
ISSN: 1069-5850
ISSN (Online): 
IsoAbbr: Curr Rev Pain
NlmId: 9438797
123:123
JrId: 21834
long title: Journal of motor behavior
short title: J Mot Behav
ISSN: 0022-2895
ISSN (Online): 1940-1027
IsoAbbr: J Mot Behav
NlmId: 0236512
123:123
JrId: 21835
long title: International journal of hygiene and environmental health
short title: Int J Hyg Environ Health
ISSN: 1438-4639
ISSN (Online): 1618-131X
IsoAbbr: Int J Hyg Environ Health
NlmId: 100898843
123:123
JrId: 21837
long title: Journal of medical biography
short title: J Med Biogr
ISSN: 0967-7720
ISSN (Online): 1758-1087
IsoAbbr: J Med Biogr
NlmId: 9308895
123:123
JrId: 21839
long title: Current drug metabolism
short title: Curr Drug Metab
ISSN: 1389-2002
ISSN (Online): 1875-5453
IsoAbbr: Curr. Drug Metab.
NlmId: 100960533
123:123
JrId: 21840
long title: Optometry (St. Louis, Mo.)
short title: Optometry
ISSN: 1529-1839
ISSN (Online): 1558-1527
IsoAbbr: Optometry
NlmId: 100912421
123:123
JrId: 21841
long title: International maritime health
short title: Int Marit Health
ISSN: 1641-9251
ISSN (Online): 2081-3252
IsoAbbr: Int Marit Health
NlmId: 100958373
123:123
JrId: 21844
long title: Food research international (Ottawa, Ont.)
short title: Food Res Int
ISSN: 0963-9969
ISSN (Online): 1873-7145
IsoAbbr: Food Res. Int.
NlmId: 9210143
123:123
JrId: 21845
long title: Digestive and liver disease : official journal of the Italian Society of Gastroenterology and the Italian Association for the Study of the Liver
short title: Dig Liver Dis
ISSN: 1590-8658
ISSN (Online): 1878-3562
IsoAbbr: Dig Liver Dis
NlmId: 100958385
123:123
JrId: 21847
long title: Physician performance & payment report
short title: Physician Perform Paym Rep
ISSN: 1528-7378
ISSN (Online): 
IsoAbbr: Physician Perform Paym Rep
NlmId: 100927887
123:123
JrId: 21852
long title: Ai zheng = Aizheng = Chinese journal of cancer
short title: Ai Zheng
ISSN: 1000-467X
ISSN (Online): 
IsoAbbr: Ai Zheng
NlmId: 9424852
123:123
JrId: 21854
long title: BMC bioinformatics
short title: BMC Bioinformatics
ISSN: 
ISSN (Online): 1471-2105
IsoAbbr: BMC Bioinformatics
NlmId: 100965194
123:123
JrId: 21855
long title: BMC genomics
short title: BMC Genomics
ISSN: 
ISSN (Online): 1471-2164
IsoAbbr: BMC Genomics
NlmId: 100965258
123:123
JrId: 21856
long title: BMC biochemistry
short title: BMC Biochem
ISSN: 
ISSN (Online): 1471-2091
IsoAbbr: BMC Biochem.
NlmId: 101084098
123:123
JrId: 21857
long title: Genome informatics. Workshop on Genome Informatics
short title: Genome Inform Ser Workshop Genome Inform
ISSN: 0919-9454
ISSN (Online): 
IsoAbbr: Genome Inform Ser Workshop Genome Inform
NlmId: 9717234
123:123
JrId: 21858
long title: Breast cancer (Tokyo, Japan)
short title: Breast Cancer
ISSN: 1340-6868
ISSN (Online): 1880-4233
IsoAbbr: Breast Cancer
NlmId: 100888201
123:123
JrId: 21859
long title: Contemporary topics in laboratory animal science / American Association for Laboratory Animal Science
short title: Contemp Top Lab Anim Sci
ISSN: 1060-0558
ISSN (Online): 
IsoAbbr: Contemp Top Lab Anim Sci
NlmId: 9204153
123:123
JrId: 21860
long title: Journal of health, population, and nutrition
short title: J Health Popul Nutr
ISSN: 1606-0997
ISSN (Online): 2072-1315
IsoAbbr: J Health Popul Nutr
NlmId: 100959228
123:123
JrId: 21861
long title: Healthcare foodservice magazine : the international trade publication for the healthcare foodservice industry
short title: Healthc Foodserv Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Healthc Foodserv Mag
NlmId: 100954799
123:123
JrId: 21862
long title: Clinical resource management
short title: Clin Resour Manag
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Resour Manag
NlmId: 100955437
123:123
JrId: 21863
long title: British journal of perioperative nursing : the journal of the National Association of Theatre Nurses
short title: Br J Perioper Nurs
ISSN: 1467-1026
ISSN (Online): 
IsoAbbr: Br J Perioper Nurs
NlmId: 100935999
123:123
JrId: 21869
long title: Autonomic neuroscience : basic & clinical
short title: Auton Neurosci
ISSN: 1566-0702
ISSN (Online): 1872-7484
IsoAbbr: Auton Neurosci
NlmId: 100909359
123:123
JrId: 21870
long title: Doklady biophysics : proceedings of the Academy of Sciences of the USSR, Biophysics section / translated from Russian
short title: Dokl Biophys
ISSN: 0012-4974
ISSN (Online): 
IsoAbbr: Dokl Biophys
NlmId: 7505460
123:123
JrId: 21872
long title: The heart surgery forum
short title: Heart Surg Forum
ISSN: 1098-3511
ISSN (Online): 1522-6662
IsoAbbr: Heart Surg Forum
NlmId: 100891112
123:123
JrId: 21873
long title: Current infectious disease reports
short title: Curr Infect Dis Rep
ISSN: 1523-3847
ISSN (Online): 1534-3146
IsoAbbr: Curr Infect Dis Rep
NlmId: 100888983
123:123
JrId: 21874
long title: Current interventional cardiology reports
short title: Curr Interv Cardiol Rep
ISSN: 1523-3839
ISSN (Online): 1534-3103
IsoAbbr: Curr Interv Cardiol Rep
NlmId: 100888981
123:123
JrId: 21875
long title: Current treatment options in cardiovascular medicine
short title: Curr Treat Options Cardiovasc Med
ISSN: 1092-8464
ISSN (Online): 1534-3189
IsoAbbr: Curr Treat Options Cardiovasc Med
NlmId: 9815942
123:123
JrId: 21876
long title: Current treatment options in gastroenterology
short title: Curr Treat Options Gastroenterol
ISSN: 1092-8472
ISSN (Online): 1534-309X
IsoAbbr: Curr Treat Options Gastroenterol
NlmId: 9815941
123:123
JrId: 21877
long title: Current treatment options in neurology
short title: Curr Treat Options Neurol
ISSN: 1092-8480
ISSN (Online): 1534-3138
IsoAbbr: Curr Treat Options Neurol
NlmId: 9815940
123:123
JrId: 21878
long title: Annals of anatomy = Anatomischer Anzeiger : official organ of the Anatomische Gesellschaft
short title: Ann Anat
ISSN: 0940-9602
ISSN (Online): 1618-0402
IsoAbbr: Ann. Anat.
NlmId: 100963897
123:123
JrId: 21879
long title: International journal of palliative nursing
short title: Int J Palliat Nurs
ISSN: 1357-6321
ISSN (Online): 
IsoAbbr: Int J Palliat Nurs
NlmId: 9506762
123:123
JrId: 21880
long title: BMC genetics
short title: BMC Genet
ISSN: 
ISSN (Online): 1471-2156
IsoAbbr: BMC Genet.
NlmId: 100966978
123:123
JrId: 21881
long title: BMC family practice
short title: BMC Fam Pract
ISSN: 
ISSN (Online): 1471-2296
IsoAbbr: BMC Fam Pract
NlmId: 100967792
123:123
JrId: 21882
long title: BMC nephrology
short title: BMC Nephrol
ISSN: 
ISSN (Online): 1471-2369
IsoAbbr: BMC Nephrol
NlmId: 100967793
123:123
JrId: 21883
long title: Arthritis research
short title: Arthritis Res
ISSN: 1465-9905
ISSN (Online): 1465-9913
IsoAbbr: Arthritis Res.
NlmId: 100913255
123:123
JrId: 21884
long title: Breast cancer research : BCR
short title: Breast Cancer Res
ISSN: 1465-5411
ISSN (Online): 1465-542X
IsoAbbr: Breast Cancer Res.
NlmId: 100927353
123:123
JrId: 21885
long title: The Nautilus
short title: Nautilus (Philadelphia)
ISSN: 0028-1344
ISSN (Online): 
IsoAbbr: Nautilus
NlmId: 9890221
123:123
JrId: 21886
long title: Critical care (London, England)
short title: Crit Care
ISSN: 1364-8535
ISSN (Online): 1466-609X
IsoAbbr: Crit Care
NlmId: 9801902
123:123
JrId: 21887
long title: BMC molecular biology
short title: BMC Mol Biol
ISSN: 
ISSN (Online): 1471-2199
IsoAbbr: BMC Mol. Biol.
NlmId: 100966983
123:123
JrId: 21888
long title: Comparative biochemistry and physiology. Toxicology & pharmacology : CBP
short title: Comp Biochem Physiol C Toxicol Pharmacol
ISSN: 1532-0456
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol. C Toxicol. Pharmacol.
NlmId: 100959500
123:123
JrId: 21889
long title: Expert opinion on investigational drugs
short title: Expert Opin Investig Drugs
ISSN: 1354-3784
ISSN (Online): 1744-7658
IsoAbbr: Expert Opin Investig Drugs
NlmId: 9434197
123:123
JrId: 21890
long title: Mitteilungen der Osterreichischen Gesellschaft fur Tropenmedizin und Parasitologie
short title: Mitt Osterr Ges Tropenmed Parasitol
ISSN: 1026-4906
ISSN (Online): 
IsoAbbr: Mitt. Osterr. Ges. Trop.med. Parasitol.
NlmId: 9438996
123:123
JrId: 21891
long title: Seminars in musculoskeletal radiology
short title: Semin Musculoskelet Radiol
ISSN: 1089-7860
ISSN (Online): 1098-898X
IsoAbbr: Semin Musculoskelet Radiol
NlmId: 9717520
123:123
JrId: 21892
long title: Advances in skin & wound care
short title: Adv Skin Wound Care
ISSN: 1527-7941
ISSN (Online): 1538-8654
IsoAbbr: Adv Skin Wound Care
NlmId: 100911021
123:123
JrId: 21893
long title: Nursing New Zealand
short title: Nurs N Z
ISSN: 1172-1979
ISSN (Online): 
IsoAbbr: Nurs N Z
NlmId: 9313253
123:123
JrId: 21894
long title: Traffic (Copenhagen, Denmark)
short title: Traffic
ISSN: 1398-9219
ISSN (Online): 1600-0854
IsoAbbr: Traffic
NlmId: 100939340
123:123
JrId: 21896
long title: Cancer journal (Sudbury, Mass.)
short title: Cancer J
ISSN: 1528-9117
ISSN (Online): 1540-336X
IsoAbbr: Cancer J
NlmId: 100931981
123:123
JrId: 21897
long title: Issue brief (Health Policy Tracking Service)
short title: Issue Brief Health Policy Track Serv
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief Health Policy Track Serv
NlmId: 9812946
123:123
JrId: 21904
long title: Genome biology
short title: Genome Biol
ISSN: 1465-6906
ISSN (Online): 1465-6914
IsoAbbr: Genome Biol.
NlmId: 100960660
123:123
JrId: 21905
long title: Canadian journal of nursing leadership
short title: Can J Nurs Leadersh
ISSN: 1481-9643
ISSN (Online): 
IsoAbbr: Can J Nurs Leadersh
NlmId: 100888575
123:123
JrId: 21906
long title: ALTEX
short title: ALTEX
ISSN: 1868-596X
ISSN (Online): 
IsoAbbr: ALTEX
NlmId: 100953980
123:123
JrId: 21907
long title: Alternatives to laboratory animals : ATLA
short title: Altern Lab Anim
ISSN: 0261-1929
ISSN (Online): 
IsoAbbr: Altern Lab Anim
NlmId: 8110074
123:123
JrId: 21908
long title: Briefings in bioinformatics
short title: Brief Bioinform
ISSN: 1467-5463
ISSN (Online): 1477-4054
IsoAbbr: Brief. Bioinformatics
NlmId: 100912837
123:123
JrId: 21909
long title: Hand surgery : an international journal devoted to hand and upper limb surgery and related research : journal of the Asia-Pacific Federation of Societies for Surgery of the Hand
short title: Hand Surg
ISSN: 0218-8104
ISSN (Online): 1793-6535
IsoAbbr: Hand Surg
NlmId: 9602613
123:123
JrId: 21910
long title: Online journal of issues in nursing
short title: Online J Issues Nurs
ISSN: 
ISSN (Online): 1091-3734
IsoAbbr: Online J Issues Nurs
NlmId: 9806525
123:123
JrId: 21912
long title: Medical science monitor : international medical journal of experimental and clinical research
short title: Med Sci Monit
ISSN: 1234-1010
ISSN (Online): 1643-3750
IsoAbbr: Med. Sci. Monit.
NlmId: 9609063
123:123
JrId: 21916
long title: Telemedicine journal and e-health : the official journal of the American Telemedicine Association
short title: Telemed J E Health
ISSN: 1530-5627
ISSN (Online): 1556-3669
IsoAbbr: Telemed J E Health
NlmId: 100959949
123:123
JrId: 21917
long title: The Canadian journal of urology
short title: Can J Urol
ISSN: 1195-9479
ISSN (Online): 
IsoAbbr: Can J Urol
NlmId: 9515842
123:123
JrId: 21920
long title: BMC cell biology
short title: BMC Cell Biol
ISSN: 
ISSN (Online): 1471-2121
IsoAbbr: BMC Cell Biol.
NlmId: 100966972
123:123
JrId: 21921
long title: BMC medical genetics
short title: BMC Med Genet
ISSN: 
ISSN (Online): 1471-2350
IsoAbbr: BMC Med. Genet.
NlmId: 100968552
123:123
JrId: 21922
long title: Current atherosclerosis reports
short title: Curr Atheroscler Rep
ISSN: 1523-3804
ISSN (Online): 1534-6242
IsoAbbr: Curr Atheroscler Rep
NlmId: 100897685
123:123
JrId: 21923
long title: Current rheumatology reports
short title: Curr Rheumatol Rep
ISSN: 1523-3774
ISSN (Online): 1534-6307
IsoAbbr: Curr Rheumatol Rep
NlmId: 100888970
123:123
JrId: 21924
long title: British journal of community nursing
short title: Br J Community Nurs
ISSN: 1462-4753
ISSN (Online): 
IsoAbbr: Br J Community Nurs
NlmId: 9815827
123:123
JrId: 21925
long title: Dynamics (Pembroke, Ont.)
short title: Dynamics
ISSN: 1497-3715
ISSN (Online): 
IsoAbbr: Dynamics
NlmId: 100955578
123:123
JrId: 21926
long title: Novon : a journal for botanical nomenclature / Missouri Botanical Garden
short title: 
ISSN: 1055-3177
ISSN (Online): 
IsoAbbr: Novon St. Louis Mo.
NlmId: 101082802
123:123
JrId: 21927
long title: Current oncology reports
short title: Curr Oncol Rep
ISSN: 1523-3790
ISSN (Online): 1534-6269
IsoAbbr: Curr Oncol Rep
NlmId: 100888967
123:123
JrId: 21928
long title: Current psychiatry reports
short title: Curr Psychiatry Rep
ISSN: 1523-3812
ISSN (Online): 1535-1645
IsoAbbr: Curr Psychiatry Rep
NlmId: 100888960
123:123
JrId: 21929
long title: The health care manager
short title: Health Care Manag (Frederick)
ISSN: 1525-5794
ISSN (Online): 1550-512X
IsoAbbr: Health Care Manag (Frederick)
NlmId: 100896672
123:123
JrId: 21930
long title: Heart failure reviews
short title: Heart Fail Rev
ISSN: 1382-4147
ISSN (Online): 1573-7322
IsoAbbr: Heart Fail Rev
NlmId: 9612481
123:123
JrId: 21931
long title: ILAR journal / National Research Council, Institute of Laboratory Animal Resources
short title: ILAR J
ISSN: 1084-2020
ISSN (Online): 1930-6180
IsoAbbr: ILAR J
NlmId: 9516416
123:123
JrId: 21932
long title: Disease management advisor
short title: Dis Manag Advis
ISSN: 1531-5681
ISSN (Online): 
IsoAbbr: Dis Manag Advis
NlmId: 100961635
123:123
JrId: 21933
long title: Conservation genetics (Print)
short title: Conserv Genet
ISSN: 1566-0621
ISSN (Online): 1572-9737
IsoAbbr: Conserv. Genet.
NlmId: 101083179
123:123
JrId: 21934
long title: Healthcare hazard management monitor : HHMM : the newsletter of the Center for Healthcare Environmental Management
short title: Healthc Hazard Manage Monit
ISSN: 1532-3633
ISSN (Online): 
IsoAbbr: Healthc Hazard Manage Monit
NlmId: 100955103
123:123
JrId: 21935
long title: Saudi medical journal
short title: Saudi Med J
ISSN: 0379-5284
ISSN (Online): 
IsoAbbr: Saudi Med J
NlmId: 7909441
123:123
JrId: 21936
long title: Archivos de la Sociedad Espanola de Oftalmologia
short title: Arch Soc Esp Oftalmol
ISSN: 0365-6691
ISSN (Online): 1989-7286
IsoAbbr: Arch Soc Esp Oftalmol
NlmId: 1304603
123:123
JrId: 21937
long title: Endocrine practice : official journal of the American College of Endocrinology and the American Association of Clinical Endocrinologists
short title: Endocr Pract
ISSN: 1530-891X
ISSN (Online): 1934-2403
IsoAbbr: Endocr Pract
NlmId: 9607439
123:123
JrId: 21941
long title: Physical review. B, Condensed matter and materials physics
short title: Phys Rev B Condens Matter Mater Phys
ISSN: 1098-0121
ISSN (Online): 
IsoAbbr: Phys. Rev. B Condens. Matter Mater. Phys.
NlmId: 100927390
123:123
JrId: 21942
long title: Journal of Alzheimer's disease : JAD
short title: J Alzheimers Dis
ISSN: 1387-2877
ISSN (Online): 1875-8908
IsoAbbr: J. Alzheimers Dis.
NlmId: 9814863
123:123
JrId: 21943
long title: International biodeterioration & biodegradation
short title: Int Biodeterior Biodegradation
ISSN: 0964-8305
ISSN (Online): 
IsoAbbr: Int. Biodeterior. Biodegradation
NlmId: 9300892
123:123
JrId: 21944
long title: Waste management (New York, N.Y.)
short title: Waste Manag
ISSN: 0956-053X
ISSN (Online): 1879-2456
IsoAbbr: Waste Manag
NlmId: 9884362
123:123
JrId: 21945
long title: Healthcare leadership & management report
short title: Healthc Leadersh Manag Rep
ISSN: 1533-2292
ISSN (Online): 
IsoAbbr: Healthc Leadersh Manag Rep
NlmId: 100958264
123:123
JrId: 21946
long title: Urologiia (Moscow, Russia : 1999)
short title: Urologiia
ISSN: 1728-2985
ISSN (Online): 
IsoAbbr: Urologiia
NlmId: 100900900
123:123
JrId: 21947
long title: BMC neuroscience
short title: BMC Neurosci
ISSN: 
ISSN (Online): 1471-2202
IsoAbbr: BMC Neurosci
NlmId: 100966986
123:123
JrId: 21948
long title: Inorganic chemistry
short title: Inorg Chem
ISSN: 0020-1669
ISSN (Online): 1520-510X
IsoAbbr: Inorg Chem
NlmId: 0366543
123:123
JrId: 21949
long title: Biologist (London, England)
short title: Biologist (London)
ISSN: 0006-3347
ISSN (Online): 
IsoAbbr: Biologist (London)
NlmId: 9108399
123:123
JrId: 21951
long title: Occasional papers (Texas Tech University. Museum)
short title: Occas Pap Tex Tech Univ Mus
ISSN: 0149-175X
ISSN (Online): 
IsoAbbr: Occas. Pap. Tex. Tech. Univ. Mus.
NlmId: 101084563
123:123
JrId: 21952
long title: Journal of life science
short title: 
ISSN: 1229-1552
ISSN (Online): 
IsoAbbr: J. Life Sci.
NlmId: 101084577
123:123
JrId: 21953
long title: Pathogenesis : the journal of mechanisms in disease processes
short title: Pathogenesis (Amst)
ISSN: 1024-5359
ISSN (Online): 1607-8535
IsoAbbr: Pathogenesis
NlmId: 9815970
123:123
JrId: 21954
long title: Focus MDA : the official publication of the Missouri Dental Association
short title: Focus MDA
ISSN: 
ISSN (Online): 
IsoAbbr: Focus MDA
NlmId: 9815833
123:123
JrId: 21955
long title: States of health
short title: States Health
ISSN: 1524-4830
ISSN (Online): 
IsoAbbr: States Health
NlmId: 100966540
123:123
JrId: 21958
long title: The Body positive
short title: Body Posit
ISSN: 1048-4396
ISSN (Online): 
IsoAbbr: Body Posit
NlmId: 9887196
123:123
JrId: 21959
long title: Teaching and learning in medicine
short title: Teach Learn Med
ISSN: 1040-1334
ISSN (Online): 1532-8015
IsoAbbr: Teach Learn Med
NlmId: 8910884
123:123
JrId: 21965
long title: Journal of applied measurement
short title: J Appl Meas
ISSN: 1529-7713
ISSN (Online): 
IsoAbbr: J Appl Meas
NlmId: 101084377
123:123
JrId: 21966
long title: FEMS yeast research
short title: FEMS Yeast Res
ISSN: 1567-1356
ISSN (Online): 1567-1364
IsoAbbr: FEMS Yeast Res.
NlmId: 101085384
123:123
JrId: 21967
long title: Acta neurochirurgica. Supplement
short title: Acta Neurochir Suppl
ISSN: 0065-1419
ISSN (Online): 
IsoAbbr: Acta Neurochir. Suppl.
NlmId: 100962752
123:123
JrId: 21970
long title: Annals of noninvasive electrocardiology : the official journal of the International Society for Holter and Noninvasive Electrocardiology, Inc
short title: Ann Noninvasive Electrocardiol
ISSN: 1082-720X
ISSN (Online): 1542-474X
IsoAbbr: Ann Noninvasive Electrocardiol
NlmId: 9607443
123:123
JrId: 21971
long title: Zoologischer Anzeiger
short title: Zool Anz
ISSN: 0044-5231
ISSN (Online): 
IsoAbbr: Zool. Anz.
NlmId: 0031351
123:123
JrId: 21973
long title: Reproduction (Cambridge, England)
short title: Reproduction
ISSN: 1470-1626
ISSN (Online): 1741-7899
IsoAbbr: Reproduction
NlmId: 100966036
123:123
JrId: 21974
long title: BMC gastroenterology
short title: BMC Gastroenterol
ISSN: 
ISSN (Online): 1471-230X
IsoAbbr: BMC Gastroenterol
NlmId: 100968547
123:123
JrId: 21975
long title: BMC developmental biology
short title: BMC Dev Biol
ISSN: 
ISSN (Online): 1471-213X
IsoAbbr: BMC Dev. Biol.
NlmId: 100966973
123:123
JrId: 21976
long title: The international journal of neuropsychopharmacology / official scientific journal of the Collegium Internationale Neuropsychopharmacologicum (CINP)
short title: Int J Neuropsychopharmacol
ISSN: 1461-1457
ISSN (Online): 1469-5111
IsoAbbr: Int. J. Neuropsychopharmacol.
NlmId: 9815893
123:123
JrId: 21981
long title: Seminars in reproductive medicine
short title: Semin Reprod Med
ISSN: 1526-8004
ISSN (Online): 1526-4564
IsoAbbr: Semin. Reprod. Med.
NlmId: 100909394
123:123
JrId: 21983
long title: Journal of the International Association of Physicians in AIDS Care
short title: J Int Assoc Physicians AIDS Care
ISSN: 1081-454X
ISSN (Online): 
IsoAbbr: J Int Assoc Physicians AIDS Care
NlmId: 9508185
123:123
JrId: 21984
long title: Supplements to Clinical neurophysiology
short title: Suppl Clin Neurophysiol
ISSN: 1567-424X
ISSN (Online): 
IsoAbbr: Suppl Clin Neurophysiol
NlmId: 100967410
123:123
JrId: 21986
long title: Pest management science
short title: Pest Manag Sci
ISSN: 1526-498X
ISSN (Online): 1526-4998
IsoAbbr: Pest Manag. Sci.
NlmId: 100898744
123:123
JrId: 21987
long title: Experimental biology and medicine (Maywood, N.J.)
short title: Exp Biol Med (Maywood)
ISSN: 1535-3702
ISSN (Online): 1535-3699
IsoAbbr: Exp. Biol. Med. (Maywood)
NlmId: 100973463
123:123
JrId: 21988
long title: ANZ journal of surgery
short title: ANZ J Surg
ISSN: 1445-1433
ISSN (Online): 1445-2197
IsoAbbr: ANZ J Surg
NlmId: 101086634
123:123
JrId: 21990
long title: Trends in parasitology
short title: Trends Parasitol
ISSN: 1471-4922
ISSN (Online): 1471-5007
IsoAbbr: Trends Parasitol.
NlmId: 100966034
123:123
JrId: 21991
long title: BMC neurology
short title: BMC Neurol
ISSN: 
ISSN (Online): 1471-2377
IsoAbbr: BMC Neurol
NlmId: 100968555
123:123
JrId: 21992
long title: BMC microbiology
short title: BMC Microbiol
ISSN: 
ISSN (Online): 1471-2180
IsoAbbr: BMC Microbiol.
NlmId: 100966981
123:123
JrId: 21993
long title: BMC public health
short title: BMC Public Health
ISSN: 
ISSN (Online): 1471-2458
IsoAbbr: BMC Public Health
NlmId: 100968562
123:123
JrId: 21996
long title: Molecular ecology notes
short title: Mol Ecol Notes
ISSN: 1471-8278
ISSN (Online): 1471-8286
IsoAbbr: Mol. Ecol. Notes
NlmId: 101087335
123:123
JrId: 22000
long title: Asian journal of andrology
short title: Asian J Androl
ISSN: 1008-682X
ISSN (Online): 1745-7262
IsoAbbr: Asian J. Androl.
NlmId: 100942132
123:123
JrId: 22001
long title: Continuum (Society for Social Work Leadership in Health Care)
short title: Continuum Soc Soc Work Leadersh Health Care
ISSN: 
ISSN (Online): 
IsoAbbr: Continuum Soc Soc Work Leadersh Health Care
NlmId: 100962178
123:123
JrId: 22002
long title: Environmental pollution (Barking, Essex : 1987)
short title: Environ Pollut
ISSN: 0269-7491
ISSN (Online): 1873-6424
IsoAbbr: Environ. Pollut.
NlmId: 8804476
123:123
JrId: 22003
long title: Europace : European pacing, arrhythmias, and cardiac electrophysiology : journal of the working groups on cardiac pacing, arrhythmias, and cardiac cellular electrophysiology of the European Society of Cardiology
short title: Europace
ISSN: 1099-5129
ISSN (Online): 1532-2092
IsoAbbr: Europace
NlmId: 100883649
123:123
JrId: 22004
long title: Journal of environmental radioactivity
short title: J Environ Radioact
ISSN: 0265-931X
ISSN (Online): 1879-1700
IsoAbbr: J Environ Radioact
NlmId: 8508119
123:123
JrId: 22005
long title: Psychological science
short title: Psychol Sci
ISSN: 0956-7976
ISSN (Online): 1467-9280
IsoAbbr: Psychol Sci
NlmId: 9007542
123:123
JrId: 22006
long title: BMC infectious diseases
short title: BMC Infect Dis
ISSN: 
ISSN (Online): 1471-2334
IsoAbbr: BMC Infect. Dis.
NlmId: 100968551
123:123
JrId: 22007
long title: Clinical leadership & management review : the journal of CLMA
short title: Clin Leadersh Manag Rev
ISSN: 1527-3954
ISSN (Online): 1553-7072
IsoAbbr: Clin Leadersh Manag Rev
NlmId: 100900959
123:123
JrId: 22008
long title: Diabetes, obesity & metabolism
short title: Diabetes Obes Metab
ISSN: 1462-8902
ISSN (Online): 1463-1326
IsoAbbr: Diabetes Obes Metab
NlmId: 100883645
123:123
JrId: 22009
long title: Fresenius' journal of analytical chemistry
short title: Fresenius J Anal Chem
ISSN: 0937-0633
ISSN (Online): 1432-1130
IsoAbbr: Fresenius J Anal Chem
NlmId: 9114077
123:123
JrId: 22010
long title: Annali di chimica
short title: Ann Chim
ISSN: 0003-4592
ISSN (Online): 
IsoAbbr: Ann Chim
NlmId: 7610375
123:123
JrId: 22011
long title: Antioxidants & redox signaling
short title: Antioxid Redox Signal
ISSN: 1523-0864
ISSN (Online): 1557-7716
IsoAbbr: Antioxid. Redox Signal.
NlmId: 100888899
123:123
JrId: 22012
long title: Child maltreatment
short title: Child Maltreat
ISSN: 1077-5595
ISSN (Online): 1552-6119
IsoAbbr: Child Maltreat
NlmId: 9602869
123:123
JrId: 22013
long title: Clinics in liver disease
short title: Clin Liver Dis
ISSN: 1089-3261
ISSN (Online): 1557-8224
IsoAbbr: Clin Liver Dis
NlmId: 9710002
123:123
JrId: 22014
long title: Developments in biologicals
short title: Dev Biol (Basel)
ISSN: 1424-6074
ISSN (Online): 1662-2960
IsoAbbr: Dev Biol (Basel)
NlmId: 100940058
123:123
JrId: 22015
long title: Environmental monitoring and assessment
short title: Environ Monit Assess
ISSN: 0167-6369
ISSN (Online): 1573-2959
IsoAbbr: Environ Monit Assess
NlmId: 8508350
123:123
JrId: 22016
long title: International journal of emergency mental health
short title: Int J Emerg Ment Health
ISSN: 1522-4821
ISSN (Online): 
IsoAbbr: Int J Emerg Ment Health
NlmId: 100888872
123:123
JrId: 22017
long title: Journal of environmental quality
short title: J Environ Qual
ISSN: 0047-2425
ISSN (Online): 1537-2537
IsoAbbr: J. Environ. Qual.
NlmId: 0330666
123:123
JrId: 22018
long title: Science and engineering ethics
short title: Sci Eng Ethics
ISSN: 1353-3452
ISSN (Online): 1471-5546
IsoAbbr: Sci Eng Ethics
NlmId: 9516228
123:123
JrId: 22019
long title: The veterinary clinics of North America. Exotic animal practice
short title: Vet Clin North Am Exot Anim Pract
ISSN: 1094-9194
ISSN (Online): 1558-4232
IsoAbbr: Vet Clin North Am Exot Anim Pract
NlmId: 9815628
123:123
JrId: 22020
long title: BMC cancer
short title: BMC Cancer
ISSN: 
ISSN (Online): 1471-2407
IsoAbbr: BMC Cancer
NlmId: 100967800
123:123
JrId: 22021
long title: BMC immunology
short title: BMC Immunol
ISSN: 
ISSN (Online): 1471-2172
IsoAbbr: BMC Immunol.
NlmId: 100966980
123:123
JrId: 22022
long title: BMC medical ethics
short title: BMC Med Ethics
ISSN: 
ISSN (Online): 1472-6939
IsoAbbr: BMC Med Ethics
NlmId: 101088680
123:123
JrId: 22023
long title: BMC medical research methodology
short title: BMC Med Res Methodol
ISSN: 
ISSN (Online): 1471-2288
IsoAbbr: BMC Med Res Methodol
NlmId: 100968545
123:123
JrId: 22024
long title: BMC musculoskeletal disorders
short title: BMC Musculoskelet Disord
ISSN: 
ISSN (Online): 1471-2474
IsoAbbr: BMC Musculoskelet Disord
NlmId: 100968565
123:123
JrId: 22025
long title: BMC physiology
short title: BMC Physiol
ISSN: 
ISSN (Online): 1472-6793
IsoAbbr: BMC Physiol.
NlmId: 101088687
123:123
JrId: 22026
long title: Clinical child and family psychology review
short title: Clin Child Fam Psychol Rev
ISSN: 1096-4037
ISSN (Online): 1573-2827
IsoAbbr: Clin Child Fam Psychol Rev
NlmId: 9807947
123:123
JrId: 22027
long title: The Journal of molecular diagnostics : JMD
short title: J Mol Diagn
ISSN: 1525-1578
ISSN (Online): 1943-7811
IsoAbbr: J Mol Diagn
NlmId: 100893612
123:123
JrId: 22028
long title: Biological research for nursing
short title: Biol Res Nurs
ISSN: 1099-8004
ISSN (Online): 1552-4175
IsoAbbr: Biol Res Nurs
NlmId: 9815758
123:123
JrId: 22029
long title: Acta pharmacologica Sinica
short title: Acta Pharmacol Sin
ISSN: 1671-4083
ISSN (Online): 1745-7254
IsoAbbr: Acta Pharmacol. Sin.
NlmId: 100956087
123:123
JrId: 22030
long title: Hua xi kou qiang yi xue za zhi = Huaxi kouqiang yixue zazhi = West China journal of stomatology
short title: Hua Xi Kou Qiang Yi Xue Za Zhi
ISSN: 1000-1182
ISSN (Online): 
IsoAbbr: Hua Xi Kou Qiang Yi Xue Za Zhi
NlmId: 9422648
123:123
JrId: 22031
long title: Ying yong sheng tai xue bao = The journal of applied ecology / Zhongguo sheng tai xue xue hui, Zhongguo ke xue yuan Shenyang ying yong sheng tai yan jiu suo zhu ban
short title: Ying Yong Sheng Tai Xue Bao
ISSN: 1001-9332
ISSN (Online): 
IsoAbbr: Ying Yong Sheng Tai Xue Bao
NlmId: 9425159
123:123
JrId: 22032
long title: Zhong yao cai = Zhongyaocai = Journal of Chinese medicinal materials
short title: Zhong Yao Cai
ISSN: 1001-4454
ISSN (Online): 
IsoAbbr: Zhong Yao Cai
NlmId: 9426370
123:123
JrId: 22033
long title: American Indian and Alaska native mental health research (Online)
short title: Am Indian Alsk Native Ment Health Res
ISSN: 
ISSN (Online): 1533-7731
IsoAbbr: Am Indian Alsk Native Ment Health Res
NlmId: 100970957
123:123
JrId: 22034
long title: Environmental technology
short title: Environ Technol
ISSN: 0959-3330
ISSN (Online): 
IsoAbbr: Environ Technol
NlmId: 9884939
123:123
JrId: 22035
long title: Otology & neurotology : official publication of the American Otological Society, American Neurotology Society [and] European Academy of Otology and Neurotology
short title: Otol Neurotol
ISSN: 1531-7129
ISSN (Online): 1537-4505
IsoAbbr: Otol. Neurotol.
NlmId: 100961504
123:123
JrId: 22036
long title: Guang pu xue yu guang pu fen xi = Guang pu
short title: Guang Pu Xue Yu Guang Pu Fen Xi
ISSN: 1000-0593
ISSN (Online): 
IsoAbbr: Guang Pu Xue Yu Guang Pu Fen Xi
NlmId: 9424805
123:123
JrId: 22037
long title: Se pu = Chinese journal of chromatography / Zhongguo hua xue hui
short title: Se Pu
ISSN: 1000-8713
ISSN (Online): 
IsoAbbr: Se Pu
NlmId: 9424804
123:123
JrId: 22038
long title: Zhonghua shao shang za zhi = Zhonghua shaoshang zazhi = Chinese journal of burns
short title: Zhonghua Shao Shang Za Zhi
ISSN: 1009-2587
ISSN (Online): 
IsoAbbr: Zhonghua Shao Shang Za Zhi
NlmId: 100959418
123:123
JrId: 22039
long title: Trends in immunology
short title: Trends Immunol
ISSN: 1471-4906
ISSN (Online): 1471-4981
IsoAbbr: Trends Immunol.
NlmId: 100966032
123:123
JrId: 22040
long title: Trends in molecular medicine
short title: Trends Mol Med
ISSN: 1471-4914
ISSN (Online): 1471-499X
IsoAbbr: Trends Mol Med
NlmId: 100966035
123:123
JrId: 22041
long title: Zhonghua zheng xing wai ke za zhi = Zhonghua zhengxing waike zazhi = Chinese journal of plastic surgery
short title: Zhonghua Zheng Xing Wai Ke Za Zhi
ISSN: 1009-4598
ISSN (Online): 
IsoAbbr: Zhonghua Zheng Xing Wai Ke Za Zhi
NlmId: 100957850
123:123
JrId: 22042
long title: BMC clinical pharmacology
short title: BMC Clin Pharmacol
ISSN: 
ISSN (Online): 1472-6904
IsoAbbr: BMC Clin Pharmacol
NlmId: 101088667
123:123
JrId: 22043
long title: Foot and ankle clinics
short title: Foot Ankle Clin
ISSN: 1083-7515
ISSN (Online): 1558-1934
IsoAbbr: Foot Ankle Clin
NlmId: 9615073
123:123
JrId: 22044
long title: Journal of the history of the neurosciences
short title: J Hist Neurosci
ISSN: 0964-704X
ISSN (Online): 1744-5213
IsoAbbr: J Hist Neurosci
NlmId: 9441330
123:123
JrId: 22045
long title: Journal of medical speech-language pathology
short title: J Med Speech Lang Pathol
ISSN: 1065-1438
ISSN (Online): 
IsoAbbr: J. Med. Speech Lang. Pathol.
NlmId: 9315244
123:123
JrId: 22046
long title: Current pain and headache reports
short title: Curr Pain Headache Rep
ISSN: 1531-3433
ISSN (Online): 1534-3081
IsoAbbr: Curr Pain Headache Rep
NlmId: 100970666
123:123
JrId: 22047
long title: International journal of gynecological cancer : official journal of the International Gynecological Cancer Society
short title: Int J Gynecol Cancer
ISSN: 1048-891X
ISSN (Online): 1525-1438
IsoAbbr: Int. J. Gynecol. Cancer
NlmId: 9111626
123:123
JrId: 22048
long title: Journal of Asian natural products research
short title: J Asian Nat Prod Res
ISSN: 1028-6020
ISSN (Online): 1477-2213
IsoAbbr: J Asian Nat Prod Res
NlmId: 100888334
123:123
JrId: 22049
long title: The journal of gender-specific medicine : JGSM : the official journal of the Partnership for Women's Health at Columbia
short title: J Gend Specif Med
ISSN: 1523-7036
ISSN (Online): 
IsoAbbr: J Gend Specif Med
NlmId: 100887298
123:123
JrId: 22051
long title: Environmental toxicology
short title: Environ Toxicol
ISSN: 1520-4081
ISSN (Online): 1522-7278
IsoAbbr: Environ. Toxicol.
NlmId: 100885357
123:123
JrId: 22052
long title: Transplant infectious disease : an official journal of the Transplantation Society
short title: Transpl Infect Dis
ISSN: 1398-2273
ISSN (Online): 1399-3062
IsoAbbr: Transpl Infect Dis
NlmId: 100883688
123:123
JrId: 22053
long title: Clinical evidence
short title: Clin Evid
ISSN: 1462-3846
ISSN (Online): 
IsoAbbr: Clin Evid
NlmId: 100883600
123:123
JrId: 22054
long title: Women alive (Los Angeles, Calif.)
short title: Women Alive
ISSN: 1096-1372
ISSN (Online): 
IsoAbbr: Women Alive
NlmId: 9892185
123:123
JrId: 22055
long title: Nutrition for life
short title: Nutr Life
ISSN: 
ISSN (Online): 
IsoAbbr: Nutr Life
NlmId: 9891296
123:123
JrId: 22056
long title: Canadian HIV-AIDS policy & law newsletter / Canadian HIV-AIDS Legal Network = Reseau juridique canadien VIH-SIDA
short title: Can HIV AIDS Policy Law Newsl
ISSN: 1195-5252
ISSN (Online): 
IsoAbbr: Can HIV AIDS Policy Law Newsl
NlmId: 9889371
123:123
JrId: 22058
long title: Positive living (Los Angeles, Calif.)
short title: Posit Living
ISSN: 
ISSN (Online): 
IsoAbbr: Posit Living
NlmId: 9886875
123:123
JrId: 22059
long title: Ground water
short title: Ground Water
ISSN: 0017-467X
ISSN (Online): 1745-6584
IsoAbbr: Ground Water
NlmId: 9882886
123:123
JrId: 22060
long title: Health expectations : an international journal of public participation in health care and health policy
short title: Health Expect
ISSN: 1369-6513
ISSN (Online): 1369-7625
IsoAbbr: Health Expect
NlmId: 9815926
123:123
JrId: 22061
long title: Genetics in medicine : official journal of the American College of Medical Genetics
short title: Genet Med
ISSN: 1098-3600
ISSN (Online): 1530-0366
IsoAbbr: Genet. Med.
NlmId: 9815831
123:123
JrId: 22062
long title: Mental health services research
short title: Ment Health Serv Res
ISSN: 1522-3434
ISSN (Online): 
IsoAbbr: Ment Health Serv Res
NlmId: 9815815
123:123
JrId: 22063
long title: Angiogenesis
short title: Angiogenesis
ISSN: 0969-6970
ISSN (Online): 1573-7209
IsoAbbr: Angiogenesis
NlmId: 9814575
123:123
JrId: 22064
long title: Climacteric : the journal of the International Menopause Society
short title: Climacteric
ISSN: 1369-7137
ISSN (Online): 1473-0804
IsoAbbr: Climacteric
NlmId: 9810959
123:123
JrId: 22065
long title: Journal of palliative medicine
short title: J Palliat Med
ISSN: 1096-6218
ISSN (Online): 1557-7740
IsoAbbr: J Palliat Med
NlmId: 9808462
123:123
JrId: 22066
long title: Computer methods in biomechanics and biomedical engineering
short title: Comput Methods Biomech Biomed Engin
ISSN: 1025-5842
ISSN (Online): 1476-8259
IsoAbbr: Comput Methods Biomech Biomed Engin
NlmId: 9802899
123:123
JrId: 22067
long title: Hernia : the journal of hernias and abdominal wall surgery
short title: Hernia
ISSN: 1265-4906
ISSN (Online): 1248-9204
IsoAbbr: Hernia
NlmId: 9715168
123:123
JrId: 22068
long title: The Nigerian postgraduate medical journal
short title: Niger Postgrad Med J
ISSN: 1117-1936
ISSN (Online): 
IsoAbbr: Niger Postgrad Med J
NlmId: 9613595
123:123
JrId: 22069
long title: International history of nursing journal : IHNJ
short title: Int Hist Nurs J
ISSN: 1360-1105
ISSN (Online): 
IsoAbbr: Int Hist Nurs J
NlmId: 9608372
123:123
JrId: 22070
long title: Newsline (People with AIDS Coalition of New York)
short title: Newsline People AIDS Coalit N Y
ISSN: 
ISSN (Online): 
IsoAbbr: Newsline People AIDS Coalit N Y
NlmId: 9603145
123:123
JrId: 22071
long title: American journal of health behavior
short title: Am J Health Behav
ISSN: 1087-3244
ISSN (Online): 1945-7359
IsoAbbr: Am J Health Behav
NlmId: 9602338
123:123
JrId: 22072
long title: Psychiatric rehabilitation journal
short title: Psychiatr Rehabil J
ISSN: 1095-158X
ISSN (Online): 1559-3126
IsoAbbr: Psychiatr Rehabil J
NlmId: 9601800
123:123
JrId: 22073
long title: Neurocase
short title: Neurocase
ISSN: 1355-4794
ISSN (Online): 1465-3656
IsoAbbr: Neurocase
NlmId: 9511374
123:123
JrId: 22074
long title: Environmental science and pollution research international
short title: Environ Sci Pollut Res Int
ISSN: 0944-1344
ISSN (Online): 1614-7499
IsoAbbr: Environ Sci Pollut Res Int
NlmId: 9441769
123:123
JrId: 22075
long title: Nurse researcher
short title: Nurse Res
ISSN: 1351-5578
ISSN (Online): 
IsoAbbr: Nurse Res
NlmId: 9435953
123:123
JrId: 22079
long title: Thoraxchirurgie und vaskulare Chirurgie
short title: Thoraxchir Vask Chir
ISSN: 0040-6384
ISSN (Online): 
IsoAbbr: Thoraxchir Vask Chir
NlmId: 0404412
123:123
JrId: 22080
long title: Quaderni della nutrizione
short title: Quad Nutr
ISSN: 0033-488X
ISSN (Online): 
IsoAbbr: Quad Nutr
NlmId: 0171203
123:123
JrId: 22081
long title: La Presse medicale
short title: Presse Med
ISSN: 0032-7867
ISSN (Online): 
IsoAbbr: Presse Med
NlmId: 0312556
123:123
JrId: 22082
long title: Minerva gastroenterologica
short title: Minerva Gastroenterol
ISSN: 0026-4776
ISSN (Online): 
IsoAbbr: Minerva Gastroenterol
NlmId: 0400730
123:123
JrId: 22085
long title: Experimental neurology. Supplement
short title: Exp Neurol Suppl
ISSN: 0531-559X
ISSN (Online): 
IsoAbbr: Exp Neurol Suppl
NlmId: 0066741
123:123
JrId: 22086
long title: La Clinica ginecologica
short title: Clin Ginecol
ISSN: 0529-9608
ISSN (Online): 
IsoAbbr: Clin Ginecol
NlmId: 2985140R
123:123
JrId: 22087
long title: Antimicrobial agents and chemotherapy
short title: Antimicrob Agents Chemother (Bethesda)
ISSN: 
ISSN (Online): 
IsoAbbr: Antimicrob Agents Chemother (Bethesda)
NlmId: 0116415
123:123
JrId: 22088
long title: Acta medicinae Okayama
short title: Acta Med Okayama
ISSN: 0001-6152
ISSN (Online): 
IsoAbbr: Acta Med Okayama
NlmId: 0417612
123:123
JrId: 22089
long title: Acta chemica Scandinavica
short title: Acta Chem Scand
ISSN: 0001-5393
ISSN (Online): 
IsoAbbr: Acta Chem Scand
NlmId: 0421263
123:123
JrId: 22090
long title: Zentralblatt fur Bakteriologie, Mikrobiologie und Hygiene. 1. Abt. Originale A, Medizinische Mikrobiologie, Infektionskrankheiten und Parasitologie = International journal of microbiology and hygiene. A, Medical microbiology, infectious...
short title: Zentralbl Bakteriol Mikrobiol Hyg A
ISSN: 0174-3031
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Mikrobiol Hyg A
NlmId: 8110566
123:123
JrId: 22092
long title: IARC scientific publications
short title: IARC Sci Publ
ISSN: 0300-5038
ISSN (Online): 
IsoAbbr: IARC Sci Publ
NlmId: 0364347
123:123
JrId: 22093
long title: Contamination control-biomedical environments
short title: Contam Control Biomed Environ
ISSN: 0090-2519
ISSN (Online): 
IsoAbbr: Contam Control Biomed Environ
NlmId: 0352714
123:123
JrId: 22094
long title: Anales de la Facultad de Quimica y Farmacia
short title: An Fac Quim Farm (Santiago)
ISSN: 0300-9912
ISSN (Online): 
IsoAbbr: An Fac Quim Farm (Santiago)
NlmId: 7506833
123:123
JrId: 22095
long title: American journal of reproductive immunology : AJRI : official journal of the American Society for the Immunology of Reproduction and the International Coordination Committee for Immunology of Reproduction
short title: Am J Reprod Immunol
ISSN: 0271-7352
ISSN (Online): 
IsoAbbr: Am J Reprod Immunol
NlmId: 8111069
123:123
JrId: 22096
long title: HIV capsule report
short title: HIV Capsule Rep
ISSN: 
ISSN (Online): 
IsoAbbr: HIV Capsule Rep
NlmId: 9417025
123:123
JrId: 22097
long title: Chudoku kenkyu : Chudoku Kenkyukai jun kikanshi = The Japanese journal of toxicology
short title: Chudoku Kenkyu
ISSN: 0914-3777
ISSN (Online): 
IsoAbbr: Chudoku Kenkyu
NlmId: 9310053
123:123
JrId: 22098
long title: Acupuncture in medicine : journal of the British Medical Acupuncture Society
short title: Acupunct Med
ISSN: 0964-5284
ISSN (Online): 1759-9873
IsoAbbr: Acupunct Med
NlmId: 9304117
123:123
JrId: 22099
long title: The American journal of geriatric cardiology
short title: Am J Geriatr Cardiol
ISSN: 1076-7460
ISSN (Online): 1751-715X
IsoAbbr: Am J Geriatr Cardiol
NlmId: 9215283
123:123
JrId: 22100
long title: HIV hotline
short title: HIV Hotline
ISSN: 
ISSN (Online): 
IsoAbbr: HIV Hotline
NlmId: 9200421
123:123
JrId: 22101
long title: Genetics, selection, evolution : GSE
short title: Genet Sel Evol
ISSN: 0999-193X
ISSN (Online): 1297-9686
IsoAbbr: Genet. Sel. Evol.
NlmId: 9114088
123:123
JrId: 22102
long title: International journal of environmental health research
short title: Int J Environ Health Res
ISSN: 0960-3123
ISSN (Online): 1369-1619
IsoAbbr: Int J Environ Health Res
NlmId: 9106628
123:123
JrId: 22103
long title: Reproduction in domestic animals = Zuchthygiene
short title: Reprod Domest Anim
ISSN: 0936-6768
ISSN (Online): 1439-0531
IsoAbbr: Reprod. Domest. Anim.
NlmId: 9015668
123:123
JrId: 22104
long title: AIDS action update / AIDS Action Foundation
short title: AIDS Action Update
ISSN: 
ISSN (Online): 
IsoAbbr: AIDS Action Update
NlmId: 9014916
123:123
JrId: 22105
long title: Endocrine pathology
short title: Endocr Pathol
ISSN: 1046-3976
ISSN (Online): 1559-0097
IsoAbbr: Endocr. Pathol.
NlmId: 9009288
123:123
JrId: 22106
long title: Health promotion international
short title: Health Promot Int
ISSN: 0957-4824
ISSN (Online): 1460-2245
IsoAbbr: Health Promot Int
NlmId: 9008939
123:123
JrId: 22108
long title: Ophthalmology clinics of North America
short title: Ophthalmol Clin North Am
ISSN: 0896-1549
ISSN (Online): 
IsoAbbr: Ophthalmol Clin North Am
NlmId: 8905383
123:123
JrId: 22109
long title: AIDS Institute newsletter. New York (State). AIDS Institute
short title: AIDS Inst Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: AIDS Inst Newsl
NlmId: 8812089
123:123
JrId: 22110
long title: Journal of contaminant hydrology
short title: J Contam Hydrol
ISSN: 0169-7722
ISSN (Online): 1873-6009
IsoAbbr: J. Contam. Hydrol.
NlmId: 8805644
123:123
JrId: 22111
long title: Huan jing ke xue= Huanjing kexue / [bian ji, Zhongguo ke xue yuan huan jing ke xue wei yuan hui "Huan jing ke xue" bian ji wei yuan hui.]
short title: Huan Jing Ke Xue
ISSN: 0250-3301
ISSN (Online): 
IsoAbbr: Huan Jing Ke Xue
NlmId: 8405344
123:123
JrId: 22112
long title: Journal of environmental biology / Academy of Environmental Biology, India
short title: J Environ Biol
ISSN: 0254-8704
ISSN (Online): 
IsoAbbr: J Environ Biol
NlmId: 8300544
123:123
JrId: 22113
long title: Physical & occupational therapy in pediatrics
short title: Phys Occup Ther Pediatr
ISSN: 0194-2638
ISSN (Online): 1541-3144
IsoAbbr: Phys Occup Ther Pediatr
NlmId: 8109120
123:123
JrId: 22114
long title: Journal of psychiatric nursing
short title: J Psychiatr Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: J Psychiatr Nurs
NlmId: 7900452
123:123
JrId: 22115
long title: Environment international
short title: Environ Int
ISSN: 0160-4120
ISSN (Online): 1873-6750
IsoAbbr: Environ Int
NlmId: 7807270
123:123
JrId: 22116
long title: Journal of chemical ecology
short title: J Chem Ecol
ISSN: 0098-0331
ISSN (Online): 1573-1561
IsoAbbr: J. Chem. Ecol.
NlmId: 7505563
123:123
JrId: 22117
long title: Journal of environmental management
short title: J Environ Manage
ISSN: 0301-4797
ISSN (Online): 1095-8630
IsoAbbr: J. Environ. Manage.
NlmId: 0401664
123:123
JrId: 22118
long title: Ambio
short title: Ambio
ISSN: 0044-7447
ISSN (Online): 1654-7209
IsoAbbr: Ambio
NlmId: 0364220
123:123
JrId: 22119
long title: Shokuhin eiseigaku zasshi. Journal of the Food Hygienic Society of Japan
short title: Shokuhin Eiseigaku Zasshi
ISSN: 0015-6426
ISSN (Online): 1882-1006
IsoAbbr: Shokuhin Eiseigaku Zasshi
NlmId: 0142214
123:123
JrId: 22120
long title: Zeitschrift fur klinische Psychologie, Psychiatrie und Psychotherapie / im Auftrag der Gorres-Gesellschaft
short title: Z Klin Psychol Psychiatr Psychother
ISSN: 1431-8172
ISSN (Online): 
IsoAbbr: Z Klin Psychol Psychiatr Psychother
NlmId: 9709507
123:123
JrId: 22123
long title: Positively aware : the monthly journal of the Test Positive Aware Network
short title: Posit Aware
ISSN: 1523-2883
ISSN (Online): 
IsoAbbr: Posit Aware
NlmId: 9413754
123:123
JrId: 22124
long title: Notes from the underground (New York, N.Y.)
short title: Notes Undergr
ISSN: 
ISSN (Online): 
IsoAbbr: Notes Undergr
NlmId: 9300979
123:123
JrId: 22125
long title: Pediatric AIDS and HIV infection
short title: Pediatr AIDS HIV Infect
ISSN: 1045-5418
ISSN (Online): 
IsoAbbr: Pediatr AIDS HIV Infect
NlmId: 9107942
123:123
JrId: 22126
long title: BETA bulletin of experimental treatments for AIDS : a publication of the San Francisco AIDS foundation
short title: BETA
ISSN: 1058-708X
ISSN (Online): 
IsoAbbr: BETA
NlmId: 9113964
123:123
JrId: 22127
long title: Focus (San Francisco, Calif.)
short title: Focus
ISSN: 1047-0719
ISSN (Online): 
IsoAbbr: Focus
NlmId: 8911231
123:123
JrId: 22128
long title: NIH guide for grants and contracts (Online)
short title: NIH Guide Grants Contracts
ISSN: 
ISSN (Online): 1551-8965
IsoAbbr: NIH Guide Grants Contracts
NlmId: 9810664
123:123
JrId: 22129
long title: Community practitioner : the journal of the Community Practitioners' & Health Visitors' Association
short title: Community Pract
ISSN: 1462-2815
ISSN (Online): 
IsoAbbr: Community Pract
NlmId: 9809060
123:123
JrId: 22131
long title: RCM midwives journal : official journal of the Royal College of Midwives
short title: RCM Midwives J
ISSN: 1462-138X
ISSN (Online): 
IsoAbbr: RCM Midwives J
NlmId: 9815872
123:123
JrId: 22135
long title: Today's Christian doctor : the journal of the Christian Medical & Dental Society
short title: Todays Christ Dr
ISSN: 
ISSN (Online): 
IsoAbbr: Todays Christ Dr
NlmId: 9607036
123:123
JrId: 22136
long title: Journal of neural transmission (Vienna, Austria : 1996)
short title: J Neural Transm
ISSN: 0300-9564
ISSN (Online): 1435-1463
IsoAbbr: J Neural Transm
NlmId: 9702341
123:123
JrId: 22139
long title: STEP perspective
short title: STEP Perspect
ISSN: 
ISSN (Online): 
IsoAbbr: STEP Perspect
NlmId: 9888939
123:123
JrId: 22140
long title: Update (National Minority AIDS Council)
short title: Update Natl Minor AIDS Counc
ISSN: 
ISSN (Online): 
IsoAbbr: Update Natl Minor AIDS Counc
NlmId: 9888940
123:123
JrId: 22146
long title: South Carolina nurse (Columbia, S.C. : 1994)
short title: S C Nurse
ISSN: 1046-7394
ISSN (Online): 
IsoAbbr: S C Nurse
NlmId: 9423819
123:123
JrId: 22147
long title: NIAID AIDS agenda / National Institute of Allergy and Infectious Diseases
short title: NIAID AIDS Agenda
ISSN: 
ISSN (Online): 
IsoAbbr: NIAID AIDS Agenda
NlmId: 9432911
123:123
JrId: 22155
long title: Common factor (Stoughton, Mass.)
short title: Common Factor
ISSN: 
ISSN (Online): 
IsoAbbr: Common Factor
NlmId: 9310060
123:123
JrId: 22156
long title: Critical Path AIDS project
short title: Crit Path AIDS Proj
ISSN: 1085-7605
ISSN (Online): 
IsoAbbr: Crit Path AIDS Proj
NlmId: 9886098
123:123
JrId: 22159
long title: Roczniki Akademii Medycznej w Bialymstoku = Annales Academiae Medicae Bialostocensis
short title: Rocz Akad Med Bialymst
ISSN: 0067-6489
ISSN (Online): 
IsoAbbr: Rocz Akad Med Bialymst
NlmId: 9108825
123:123
JrId: 22160
long title: PI perspective
short title: PI Perspect
ISSN: 1058-7454
ISSN (Online): 
IsoAbbr: PI Perspect
NlmId: 9102818
123:123
JrId: 22161
long title: AIDS clinical care
short title: AIDS Clin Care
ISSN: 1043-1543
ISSN (Online): 
IsoAbbr: AIDS Clin Care
NlmId: 9000367
123:123
JrId: 22165
long title: AIDS treatment news
short title: AIDS Treat News
ISSN: 1052-4207
ISSN (Online): 1944-7949
IsoAbbr: AIDS Treat News
NlmId: 8809835
123:123
JrId: 22166
long title: AIDS patient care
short title: AIDS Patient Care
ISSN: 0893-5068
ISSN (Online): 
IsoAbbr: AIDS Patient Care
NlmId: 8710781
123:123
JrId: 22168
long title: AIDS policy & law
short title: AIDS Policy Law
ISSN: 0887-1493
ISSN (Online): 
IsoAbbr: AIDS Policy Law
NlmId: 8703425
123:123
JrId: 22169
long title: AIDS alert
short title: AIDS Alert
ISSN: 0887-0292
ISSN (Online): 
IsoAbbr: AIDS Alert
NlmId: 8608900
123:123
JrId: 22171
long title: Critical reviews in bioengineering
short title: Crit Rev Bioeng
ISSN: 0731-6984
ISSN (Online): 
IsoAbbr: Crit Rev Bioeng
NlmId: 8208626
123:123
JrId: 22174
long title: The Zambia nurse
short title: Zambia Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Zambia Nurse
NlmId: 0235146
123:123
JrId: 22176
long title: AAUP bulletin : quarterly publication of the American Association of University Professors
short title: AAUP Bull
ISSN: 0001-026X
ISSN (Online): 
IsoAbbr: AAUP Bull
NlmId: 9878133
123:123
JrId: 22177
long title: The Educational record
short title: Educ Rec
ISSN: 0013-1873
ISSN (Online): 
IsoAbbr: Educ Rec
NlmId: 9878137
123:123
JrId: 22178
long title: Journal of business (Chicago, Ill.)
short title: J Bus
ISSN: 0021-9398
ISSN (Online): 
IsoAbbr: J Bus
NlmId: 9878138
123:123
JrId: 22184
long title: Acta morphologica Academiae Scientiarum Hungaricae. Supplementum
short title: Acta Morphol Acad Sci Hung Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Morphol Acad Sci Hung Suppl
NlmId: 0375331
123:123
JrId: 22185
long title: Journal of economic literature
short title: J Econ Lit
ISSN: 0022-0515
ISSN (Online): 
IsoAbbr: J Econ Lit
NlmId: 0206650
123:123
JrId: 22188
long title: Zeitschrift fur Naturforschung. Teil C: Biochemie, Biophysik, Biologie, Virologie
short title: Z Naturforsch C
ISSN: 0341-0471
ISSN (Online): 
IsoAbbr: Z Naturforsch C
NlmId: 7801145
123:123
JrId: 22189
long title: Chirurgia
short title: Chirurgia (Bucur)
ISSN: 0009-4730
ISSN (Online): 
IsoAbbr: Chirurgia (Bucur)
NlmId: 7501738
123:123
JrId: 22190
long title: Biologie medicale
short title: Biol Med (Paris)
ISSN: 0006-3266
ISSN (Online): 
IsoAbbr: Biol Med (Paris)
NlmId: 0356566
123:123
JrId: 22192
long title: Cardiovascular drug reviews
short title: Cardiovasc Drug Rev
ISSN: 0897-5957
ISSN (Online): 
IsoAbbr: Cardiovasc Drug Rev
NlmId: 9006912
123:123
JrId: 22193
long title: GMHC treatment issues : the Gay Men's Health Crisis newsletter of experimental AIDS therapies
short title: GMHC Treat Issues
ISSN: 1077-1824
ISSN (Online): 
IsoAbbr: GMHC Treat Issues
NlmId: 9509489
123:123
JrId: 22199
long title: Parodontologie (Zurich, Switzerland : 1954)
short title: Parodontologie
ISSN: 
ISSN (Online): 
IsoAbbr: Parodontologie
NlmId: 9716297
123:123
JrId: 22201
long title: Clinical and experimental hypertension
short title: Clin Exp Hypertens
ISSN: 0148-3927
ISSN (Online): 
IsoAbbr: Clin Exp Hypertens
NlmId: 7803060
123:123
JrId: 22202
long title: Giornale italiano di dermatologia
short title: G Ital Dermatol
ISSN: 0376-0901
ISSN (Online): 
IsoAbbr: G Ital Dermatol
NlmId: 0214141
123:123
JrId: 22203
long title: Research initiative, treatment action : RITA
short title: Res Initiat Treat Action
ISSN: 1520-8745
ISSN (Online): 
IsoAbbr: Res Initiat Treat Action
NlmId: 100891089
123:123
JrId: 22205
long title: Positive Directions news : a support and information network of people with HIV/AIDS, their families, friends and providers
short title: Posit Dir News
ISSN: 
ISSN (Online): 
IsoAbbr: Posit Dir News
NlmId: 100891227
123:123
JrId: 22206
long title: Current opinion in molecular therapeutics
short title: Curr Opin Mol Ther
ISSN: 1464-8431
ISSN (Online): 2040-3445
IsoAbbr: Curr. Opin. Mol. Ther.
NlmId: 100891485
123:123
JrId: 22207
long title: Neurorehabilitation and neural repair
short title: Neurorehabil Neural Repair
ISSN: 1545-9683
ISSN (Online): 1552-6844
IsoAbbr: Neurorehabil Neural Repair
NlmId: 100892086
123:123
JrId: 22208
long title: Faculty notes (New Orleans, La.)
short title: Fac Notes (New Orleans La)
ISSN: 
ISSN (Online): 
IsoAbbr: Fac Notes (New Orleans La)
NlmId: 100893937
123:123
JrId: 22209
long title: Survival news (Atlanta, Ga.)
short title: Surviv News (Atlanta Ga)
ISSN: 1551-8876
ISSN (Online): 1551-8914
IsoAbbr: Surviv News (Atlanta Ga)
NlmId: 100893938
123:123
JrId: 22210
long title: Reviews in immunogenetics
short title: Rev Immunogenet
ISSN: 1398-1714
ISSN (Online): 
IsoAbbr: Rev Immunogenet
NlmId: 100883703
123:123
JrId: 22211
long title: Bipolar disorders
short title: Bipolar Disord
ISSN: 1398-5647
ISSN (Online): 1399-5618
IsoAbbr: Bipolar Disord
NlmId: 100883596
123:123
JrId: 22212
long title: Pharmacogenomics
short title: Pharmacogenomics
ISSN: 1462-2416
ISSN (Online): 1744-8042
IsoAbbr: Pharmacogenomics
NlmId: 100897350
123:123
JrId: 22214
long title: Current opinion in drug discovery & development
short title: Curr Opin Drug Discov Devel
ISSN: 1367-6733
ISSN (Online): 2040-3437
IsoAbbr: Curr Opin Drug Discov Devel
NlmId: 100887519
123:123
JrId: 22215
long title: Positive health news
short title: Posit Health News
ISSN: 
ISSN (Online): 
IsoAbbr: Posit Health News
NlmId: 9890538
123:123
JrId: 22216
long title: Journal of environmental science and health. Part A, Toxic/hazardous substances & environmental engineering
short title: J Environ Sci Health A Tox Hazard Subst Environ Eng
ISSN: 1093-4529
ISSN (Online): 1532-4117
IsoAbbr: J Environ Sci Health A Tox Hazard Subst Environ Eng
NlmId: 9812551
123:123
JrId: 22217
long title: The Hopkins HIV report : a bimonthly newsletter for healthcare providers / Johns Hopkins University AIDS Service
short title: Hopkins HIV Rep
ISSN: 1551-8396
ISSN (Online): 
IsoAbbr: Hopkins HIV Rep
NlmId: 9614441
123:123
JrId: 22218
long title: The Journal of cranio-maxillofacial trauma
short title: J Craniomaxillofac Trauma
ISSN: 1074-3219
ISSN (Online): 
IsoAbbr: J Craniomaxillofac Trauma
NlmId: 9513587
123:123
JrId: 22219
long title: Pacific health dialog
short title: Pac Health Dialog
ISSN: 1015-7867
ISSN (Online): 
IsoAbbr: Pac Health Dialog
NlmId: 9434923
123:123
JrId: 22220
long title: WORLD (Oakland, Calif. : 1993)
short title: WORLD
ISSN: 1538-0726
ISSN (Online): 
IsoAbbr: WORLD
NlmId: 9309937
123:123
JrId: 22221
long title: European journal of public health
short title: Eur J Public Health
ISSN: 1101-1262
ISSN (Online): 1464-360X
IsoAbbr: Eur J Public Health
NlmId: 9204966
123:123
JrId: 22222
long title: Indian journal of environmental health
short title: Indian J Environ Health
ISSN: 0367-827X
ISSN (Online): 
IsoAbbr: Indian J Environ Health
NlmId: 0335007
123:123
JrId: 22224
long title: Treatment review
short title: Treat Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Treat Rev
NlmId: 9507417
123:123
JrId: 22225
long title: Refu'at ha-peh veha-shinayim (1993)
short title: Refuat Hapeh Vehashinayim
ISSN: 0792-9935
ISSN (Online): 
IsoAbbr: Refuat Hapeh Vehashinayim
NlmId: 9816240
123:123
JrId: 22226
long title: Dental assistant (Chicago, Ill. : 1994)
short title: Dent Assist
ISSN: 1088-3886
ISSN (Online): 
IsoAbbr: Dent Assist
NlmId: 9432924
123:123
JrId: 22230
long title: Reflections on nursing leadership / Sigma Theta Tau International, Honor Society of Nursing
short title: Reflect Nurs Leadersh
ISSN: 1527-6538
ISSN (Online): 
IsoAbbr: Reflect Nurs Leadersh
NlmId: 100911064
123:123
JrId: 22231
long title: International journal of toxicology
short title: Int J Toxicol
ISSN: 1091-5818
ISSN (Online): 1092-874X
IsoAbbr: Int. J. Toxicol.
NlmId: 9708436
123:123
JrId: 22235
long title: Expert opinion on pharmacotherapy
short title: Expert Opin Pharmacother
ISSN: 1465-6566
ISSN (Online): 1744-7666
IsoAbbr: Expert Opin Pharmacother
NlmId: 100897346
123:123
JrId: 22236
long title: Pharmacoepidemiology and drug safety
short title: Pharmacoepidemiol Drug Saf
ISSN: 1053-8569
ISSN (Online): 1099-1557
IsoAbbr: Pharmacoepidemiol Drug Saf
NlmId: 9208369
123:123
JrId: 22237
long title: High altitude medicine & biology
short title: High Alt Med Biol
ISSN: 1527-0297
ISSN (Online): 1557-8682
IsoAbbr: High Alt. Med. Biol.
NlmId: 100901183
123:123
JrId: 22238
long title: Sleep research online : SRO
short title: Sleep Res Online
ISSN: 
ISSN (Online): 1096-214X
IsoAbbr: Sleep Res Online
NlmId: 100901064
123:123
JrId: 22239
long title: Waste management & research : the journal of the International Solid Wastes and Public Cleansing Association, ISWA
short title: Waste Manag Res
ISSN: 0734-242X
ISSN (Online): 1399-3070
IsoAbbr: Waste Manag Res
NlmId: 9881064
123:123
JrId: 22241
long title: European journal of cancer
short title: Eur J Cancer
ISSN: 0014-2964
ISSN (Online): 
IsoAbbr: Eur J Cancer
NlmId: 0074126
123:123
JrId: 22242
long title: Advances in pharmacology
short title: Adv Pharmacol
ISSN: 0568-0123
ISSN (Online): 
IsoAbbr: Adv Pharmacol
NlmId: 0236563
123:123
JrId: 22243
long title: Nursing law's Regan report
short title: Nurs Law Regan Rep
ISSN: 1528-848X
ISSN (Online): 
IsoAbbr: Nurs Law Regan Rep
NlmId: 100936959
123:123
JrId: 22248
long title: AmFAR report / American Foundation for AIDS Research
short title: AMFAR Rep
ISSN: 
ISSN (Online): 
IsoAbbr: AMFAR Rep
NlmId: 8812078
123:123
JrId: 22249
long title: Scandinavian journal of public health. Supplement
short title: Scand J Public Health Suppl
ISSN: 1403-4956
ISSN (Online): 
IsoAbbr: Scand J Public Health Suppl
NlmId: 100883504
123:123
JrId: 22250
long title: SIDAhora : un proyecto del Departamento de Publicaciones del PWA Coalition, NY
short title: Sidahora
ISSN: 1551-9074
ISSN (Online): 
IsoAbbr: Sidahora
NlmId: 9001504
123:123
JrId: 22256
long title: Revolution (Oakland, Calif.)
short title: Revolution
ISSN: 1059-0927
ISSN (Online): 
IsoAbbr: Revolution
NlmId: 100956124
123:123
JrId: 22257
long title: Internet healthcare strategies
short title: Internet Healthc Strateg
ISSN: 1528-7386
ISSN (Online): 
IsoAbbr: Internet Healthc Strateg
NlmId: 100956930
123:123
JrId: 22258
long title: Journal of the Physicians Association for AIDS Care
short title: J Physicians Assoc AIDS Care
ISSN: 1074-2395
ISSN (Online): 
IsoAbbr: J Physicians Assoc AIDS Care
NlmId: 9431848
123:123
JrId: 22260
long title: IEEE transactions on ultrasonics, ferroelectrics, and frequency control
short title: IEEE Trans Ultrason Ferroelectr Freq Control
ISSN: 0885-3010
ISSN (Online): 1525-8955
IsoAbbr: IEEE Trans Ultrason Ferroelectr Freq Control
NlmId: 9882735
123:123
JrId: 22261
long title: Experimental and molecular pathology. Supplement
short title: Exp Mol Pathol Suppl
ISSN: 0531-5522
ISSN (Online): 
IsoAbbr: Exp Mol Pathol Suppl
NlmId: 0007677
123:123
JrId: 22264
long title: Kongressband / Deutsche Gesellschaft fur Chirurgie. Deutsche Gesellschaft fur Chirurgie. Kongress
short title: Kongressbd Dtsch Ges Chir Kongr
ISSN: 
ISSN (Online): 1868-1050
IsoAbbr: Kongressbd Dtsch Ges Chir Kongr
NlmId: 100959225
123:123
JrId: 22265
long title: TreatmentUpdate
short title: TreatmentUpdate
ISSN: 1181-7186
ISSN (Online): 
IsoAbbr: TreatmentUpdate
NlmId: 100891076
123:123
JrId: 22267
long title: Lippincott's case management : managing the process of patient care
short title: Lippincotts Case Manag
ISSN: 1529-7764
ISSN (Online): 
IsoAbbr: Lippincotts Case Manag
NlmId: 100961551
123:123
JrId: 22269
long title: Nature reviews. Genetics
short title: Nat Rev Genet
ISSN: 1471-0056
ISSN (Online): 1471-0064
IsoAbbr: Nat. Rev. Genet.
NlmId: 100962779
123:123
JrId: 22270
long title: Nature reviews. Neuroscience
short title: Nat Rev Neurosci
ISSN: 1471-003X
ISSN (Online): 1471-0048
IsoAbbr: Nat. Rev. Neurosci.
NlmId: 100962781
123:123
JrId: 22271
long title: Nature reviews. Molecular cell biology
short title: Nat Rev Mol Cell Biol
ISSN: 1471-0072
ISSN (Online): 1471-0080
IsoAbbr: Nat. Rev. Mol. Cell Biol.
NlmId: 100962782
123:123
JrId: 22272
long title: EMBO reports
short title: EMBO Rep
ISSN: 1469-221X
ISSN (Online): 1469-3178
IsoAbbr: EMBO Rep.
NlmId: 100963049
123:123
JrId: 22273
long title: Emergency medicine journal : EMJ
short title: Emerg Med J
ISSN: 1472-0205
ISSN (Online): 1472-0213
IsoAbbr: Emerg Med J
NlmId: 100963089
123:123
JrId: 22274
long title: Journal of immunoassay & immunochemistry
short title: J Immunoassay Immunochem
ISSN: 1532-1819
ISSN (Online): 1532-4230
IsoAbbr: J Immunoassay Immunochem
NlmId: 100963688
123:123
JrId: 22275
long title: Molecules (Basel, Switzerland)
short title: Molecules
ISSN: 
ISSN (Online): 1420-3049
IsoAbbr: Molecules
NlmId: 100964009
123:123
JrId: 22276
long title: The Journal of the Florida Medical Association. Florida Medical Association
short title: J Fla Med Assoc
ISSN: 0093-0970
ISSN (Online): 
IsoAbbr: J Fla Med Assoc
NlmId: 100964058
123:123
JrId: 22277
long title: Science's STKE : signal transduction knowledge environment
short title: Sci STKE
ISSN: 
ISSN (Online): 1525-8882
IsoAbbr: Sci. STKE
NlmId: 100964423
123:123
JrId: 22278
long title: Rossiiskii gastroenterologicheskii zhurnal : ezhekvartalnyi nauchno-prakticheskii zhurnal
short title: Ross Gastroenterol Zh
ISSN: 1560-408X
ISSN (Online): 
IsoAbbr: Ross Gastroenterol Zh
NlmId: 100964455
123:123
JrId: 22279
long title: Current opinion in investigational drugs (London, England : 2000)
short title: Curr Opin Investig Drugs
ISSN: 1472-4472
ISSN (Online): 2040-3429
IsoAbbr: Curr Opin Investig Drugs
NlmId: 100965718
123:123
JrId: 22280
long title: International journal of surgical investigation
short title: Int J Surg Investig
ISSN: 1028-5229
ISSN (Online): 
IsoAbbr: Int. J. Surg. Investig.
NlmId: 100965774
123:123
JrId: 22281
long title: Project Inform perspective
short title: Proj Inf Perspect
ISSN: 1058-7454
ISSN (Online): 
IsoAbbr: Proj Inf Perspect
NlmId: 100965794
123:123
JrId: 22282
long title: Pancreatology : official journal of the International Association of Pancreatology (IAP) ... [et al.]
short title: Pancreatology
ISSN: 1424-3903
ISSN (Online): 1424-3911
IsoAbbr: Pancreatology
NlmId: 100966936
123:123
JrId: 22283
long title: Journal of environmental sciences (China)
short title: J Environ Sci (China)
ISSN: 1001-0742
ISSN (Online): 
IsoAbbr: J Environ Sci (China)
NlmId: 100967627
123:123
JrId: 22284
long title: Mededelingen (Rijksuniversiteit te Gent. Fakulteit van de Landbouwkundige en Toegepaste Biologische Wetenschappen)
short title: Meded Rijksuniv Gent Fak Landbouwkd Toegep Biol Wet
ISSN: 1373-7503
ISSN (Online): 
IsoAbbr: Meded Rijksuniv Gent Fak Landbouwkd Toegep Biol Wet
NlmId: 100967625
123:123
JrId: 22285
long title: Journal of environmental monitoring : JEM
short title: J Environ Monit
ISSN: 1464-0325
ISSN (Online): 1464-0333
IsoAbbr: J Environ Monit
NlmId: 100968688
123:123
JrId: 22286
long title: The international journal of cardiovascular imaging
short title: Int J Cardiovasc Imaging
ISSN: 1569-5794
ISSN (Online): 1875-8312
IsoAbbr: Int J Cardiovasc Imaging
NlmId: 100969716
123:123
JrId: 22287
long title: Health information and libraries journal
short title: Health Info Libr J
ISSN: 1471-1834
ISSN (Online): 1471-1842
IsoAbbr: Health Info Libr J
NlmId: 100970070
123:123
JrId: 22289
long title: Journal of biomedical informatics
short title: J Biomed Inform
ISSN: 1532-0464
ISSN (Online): 1532-0480
IsoAbbr: J Biomed Inform
NlmId: 100970413
123:123
JrId: 22290
long title: Swiss medical weekly
short title: Swiss Med Wkly
ISSN: 1424-7860
ISSN (Online): 1424-3997
IsoAbbr: Swiss Med Wkly
NlmId: 100970884
123:123
JrId: 22291
long title: Tuberculosis (Edinburgh, Scotland)
short title: Tuberculosis (Edinb)
ISSN: 1472-9792
ISSN (Online): 1873-281X
IsoAbbr: Tuberculosis (Edinb)
NlmId: 100971555
123:123
JrId: 22292
long title: Reproduction (Cambridge, England). Abstract series
short title: Reprod Abstr Ser
ISSN: 1476-3990
ISSN (Online): 
IsoAbbr: Reprod Abstr Ser
NlmId: 100972078
123:123
JrId: 22293
long title: Policy brief (UCLA Center for Health Policy Research)
short title: Policy Brief UCLA Cent Health Policy Res
ISSN: 
ISSN (Online): 
IsoAbbr: Policy Brief UCLA Cent Health Policy Res
NlmId: 100972707
123:123
JrId: 22294
long title: Clinical and experimental medicine
short title: Clin Exp Med
ISSN: 1591-8890
ISSN (Online): 1591-9528
IsoAbbr: Clin. Exp. Med.
NlmId: 100973405
123:123
JrId: 22295
long title: Atherosclerosis. Supplements
short title: Atheroscler Suppl
ISSN: 1567-5688
ISSN (Online): 1878-5050
IsoAbbr: Atheroscler Suppl
NlmId: 100973461
123:123
JrId: 22296
long title: American journal of Alzheimer's disease and other dementias
short title: Am J Alzheimers Dis Other Demen
ISSN: 1533-3175
ISSN (Online): 1938-2731
IsoAbbr: Am J Alzheimers Dis Other Demen
NlmId: 101082834
123:123
JrId: 22299
long title: Patient care management
short title: Patient Care Manag
ISSN: 1532-8880
ISSN (Online): 
IsoAbbr: Patient Care Manag
NlmId: 101083317
123:123
JrId: 22302
long title: Issue brief (Commonwealth Fund)
short title: Issue Brief (Commonw Fund)
ISSN: 
ISSN (Online): 1558-6847
IsoAbbr: Issue Brief (Commonw Fund)
NlmId: 101087100
123:123
JrId: 22303
long title: IAPAC monthly
short title: IAPAC Mon
ISSN: 1545-1089
ISSN (Online): 
IsoAbbr: IAPAC Mon
NlmId: 101087241
123:123
JrId: 22304
long title: LTC regulatory risk & liability advisor
short title: LTC Regul Risk Liabil Advis
ISSN: 
ISSN (Online): 
IsoAbbr: LTC Regul Risk Liabil Advis
NlmId: 101087137
123:123
JrId: 22305
long title: Structure (London, England : 1993)
short title: Structure
ISSN: 0969-2126
ISSN (Online): 1878-4186
IsoAbbr: Structure
NlmId: 101087697
123:123
JrId: 22306
long title: The journal of family planning and reproductive health care / Faculty of Family Planning & Reproductive Health Care, Royal College of Obstetricians & Gynaecologists
short title: J Fam Plann Reprod Health Care
ISSN: 1471-1893
ISSN (Online): 2045-2098
IsoAbbr: J Fam Plann Reprod Health Care
NlmId: 101087687
123:123
JrId: 22307
long title: Chang Gung medical journal
short title: Chang Gung Med J
ISSN: 2072-0939
ISSN (Online): 
IsoAbbr: Chang Gung Med J
NlmId: 101088034
123:123
JrId: 22308
long title: Journal of rehabilitation medicine : official journal of the UEMS European Board of Physical and Rehabilitation Medicine
short title: J Rehabil Med
ISSN: 1650-1977
ISSN (Online): 1651-2081
IsoAbbr: J Rehabil Med
NlmId: 101088169
123:123
JrId: 22309
long title: Postgraduate dentistry / Dental Learning Systems
short title: Postgrad Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Postgrad Dent
NlmId: 101088681
123:123
JrId: 22310
long title: The breast journal
short title: Breast J
ISSN: 1075-122X
ISSN (Online): 1524-4741
IsoAbbr: Breast J
NlmId: 9505539
123:123
JrId: 22311
long title: Practical procedures & aesthetic dentistry : PPAD
short title: Pract Proced Aesthet Dent
ISSN: 1534-6846
ISSN (Online): 
IsoAbbr: Pract Proced Aesthet Dent
NlmId: 101089932
123:123
JrId: 22312
long title: BMC evolutionary biology
short title: BMC Evol Biol
ISSN: 
ISSN (Online): 1471-2148
IsoAbbr: BMC Evol. Biol.
NlmId: 100966975
123:123
JrId: 22313
long title: BMC pediatrics
short title: BMC Pediatr
ISSN: 
ISSN (Online): 1471-2431
IsoAbbr: BMC Pediatr
NlmId: 100967804
123:123
JrId: 22315
long title: World journal of gastroenterology : WJG
short title: World J Gastroenterol
ISSN: 1007-9327
ISSN (Online): 
IsoAbbr: World J. Gastroenterol.
NlmId: 100883448
123:123
JrId: 22316
long title: BMC health services research
short title: BMC Health Serv Res
ISSN: 
ISSN (Online): 1472-6963
IsoAbbr: BMC Health Serv Res
NlmId: 101088677
123:123
JrId: 22317
long title: New directions for youth development
short title: New Dir Youth Dev
ISSN: 1533-8916
ISSN (Online): 1537-5781
IsoAbbr: New Dir Youth Dev
NlmId: 101090644
123:123
JrId: 22321
long title: Magyar sebeszet
short title: Magy Seb
ISSN: 0025-0295
ISSN (Online): 1789-4301
IsoAbbr: Magy Seb
NlmId: 18420110R
123:123
JrId: 22322
long title: BMC biotechnology
short title: BMC Biotechnol
ISSN: 
ISSN (Online): 1472-6750
IsoAbbr: BMC Biotechnol.
NlmId: 101088663
123:123
JrId: 22323
long title: BMC nuclear medicine
short title: BMC Nucl Med
ISSN: 
ISSN (Online): 1471-2385
IsoAbbr: BMC Nucl Med
NlmId: 100967798
123:123
JrId: 22324
long title: BMC pregnancy and childbirth
short title: BMC Pregnancy Childbirth
ISSN: 
ISSN (Online): 1471-2393
IsoAbbr: BMC Pregnancy Childbirth
NlmId: 100967799
123:123
JrId: 22325
long title: BMC pharmacology
short title: BMC Pharmacol
ISSN: 
ISSN (Online): 1471-2210
IsoAbbr: BMC Pharmacol.
NlmId: 100967806
123:123
JrId: 22326
long title: BMC plant biology
short title: BMC Plant Biol
ISSN: 
ISSN (Online): 1471-2229
IsoAbbr: BMC Plant Biol.
NlmId: 100967807
123:123
JrId: 22327
long title: BMC emergency medicine
short title: BMC Emerg Med
ISSN: 
ISSN (Online): 1471-227X
IsoAbbr: BMC Emerg Med
NlmId: 100968543
123:123
JrId: 22328
long title: BMC anesthesiology
short title: BMC Anesthesiol
ISSN: 
ISSN (Online): 1471-2253
IsoAbbr: BMC Anesthesiol
NlmId: 100968535
123:123
JrId: 22329
long title: BMC cardiovascular disorders
short title: BMC Cardiovasc Disord
ISSN: 
ISSN (Online): 1471-2261
IsoAbbr: BMC Cardiovasc Disord
NlmId: 100968539
123:123
JrId: 22330
long title: BMC dermatology
short title: BMC Dermatol
ISSN: 
ISSN (Online): 1471-5945
IsoAbbr: BMC Dermatol.
NlmId: 100968541
123:123
JrId: 22331
long title: BMC geriatrics
short title: BMC Geriatr
ISSN: 
ISSN (Online): 1471-2318
IsoAbbr: BMC Geriatr
NlmId: 100968548
123:123
JrId: 22332
long title: BMC blood disorders
short title: BMC Blood Disord
ISSN: 
ISSN (Online): 1471-2326
IsoAbbr: BMC Blood Disord
NlmId: 100968550
123:123
JrId: 22333
long title: BMC medical imaging
short title: BMC Med Imaging
ISSN: 
ISSN (Online): 1471-2342
IsoAbbr: BMC Med Imaging
NlmId: 100968553
123:123
JrId: 22334
long title: BMC psychiatry
short title: BMC Psychiatry
ISSN: 
ISSN (Online): 1471-244X
IsoAbbr: BMC Psychiatry
NlmId: 100968559
123:123
JrId: 22335
long title: BMC pulmonary medicine
short title: BMC Pulm Med
ISSN: 
ISSN (Online): 1471-2466
IsoAbbr: BMC Pulm Med
NlmId: 100968563
123:123
JrId: 22336
long title: BMC surgery
short title: BMC Surg
ISSN: 
ISSN (Online): 1471-2482
IsoAbbr: BMC Surg
NlmId: 100968567
123:123
JrId: 22337
long title: BMC urology
short title: BMC Urol
ISSN: 
ISSN (Online): 1471-2490
IsoAbbr: BMC Urol
NlmId: 100968571
123:123
JrId: 22338
long title: BMC ear, nose, and throat disorders
short title: BMC Ear Nose Throat Disord
ISSN: 
ISSN (Online): 1472-6815
IsoAbbr: BMC Ear Nose Throat Disord
NlmId: 101088673
123:123
JrId: 22339
long title: BMC complementary and alternative medicine
short title: BMC Complement Altern Med
ISSN: 
ISSN (Online): 1472-6882
IsoAbbr: BMC Complement Altern Med
NlmId: 101088661
123:123
JrId: 22340
long title: BMC chemical biology
short title: BMC Chem Biol
ISSN: 
ISSN (Online): 1472-6769
IsoAbbr: BMC Chem Biol
NlmId: 101088664
123:123
JrId: 22341
long title: BMC clinical pathology
short title: BMC Clin Pathol
ISSN: 
ISSN (Online): 1472-6890
IsoAbbr: BMC Clin Pathol
NlmId: 101088665
123:123
JrId: 22342
long title: BMC ecology
short title: BMC Ecol
ISSN: 
ISSN (Online): 1472-6785
IsoAbbr: BMC Ecol.
NlmId: 101088674
123:123
JrId: 22343
long title: BMC endocrine disorders
short title: BMC Endocr Disord
ISSN: 
ISSN (Online): 1472-6823
IsoAbbr: BMC Endocr Disord
NlmId: 101088676
123:123
JrId: 22344
long title: BMC international health and human rights
short title: BMC Int Health Hum Rights
ISSN: 
ISSN (Online): 1472-698X
IsoAbbr: BMC Int Health Hum Rights
NlmId: 101088678
123:123
JrId: 22345
long title: BMC medical education
short title: BMC Med Educ
ISSN: 
ISSN (Online): 1472-6920
IsoAbbr: BMC Med Educ
NlmId: 101088679
123:123
JrId: 22346
long title: BMC medical informatics and decision making
short title: BMC Med Inform Decis Mak
ISSN: 
ISSN (Online): 1472-6947
IsoAbbr: BMC Med Inform Decis Mak
NlmId: 101088682
123:123
JrId: 22347
long title: BMC nursing
short title: BMC Nurs
ISSN: 
ISSN (Online): 1472-6955
IsoAbbr: BMC Nurs
NlmId: 101088683
123:123
JrId: 22348
long title: BMC oral health
short title: BMC Oral Health
ISSN: 
ISSN (Online): 1472-6831
IsoAbbr: BMC Oral Health
NlmId: 101088684
123:123
JrId: 22349
long title: BMC palliative care
short title: BMC Palliat Care
ISSN: 
ISSN (Online): 1472-684X
IsoAbbr: BMC Palliat Care
NlmId: 101088685
123:123
JrId: 22352
long title: BMC structural biology
short title: BMC Struct Biol
ISSN: 
ISSN (Online): 1472-6807
IsoAbbr: BMC Struct. Biol.
NlmId: 101088689
123:123
JrId: 22353
long title: BMC women's health
short title: BMC Womens Health
ISSN: 
ISSN (Online): 1472-6874
IsoAbbr: BMC Womens Health
NlmId: 101088690
123:123
JrId: 22354
long title: BMC ophthalmology
short title: BMC Ophthalmol
ISSN: 
ISSN (Online): 1471-2415
IsoAbbr: BMC Ophthalmol
NlmId: 100967802
123:123
JrId: 22357
long title: Skin research and technology : official journal of International Society for Bioengineering and the Skin (ISBS) [and] International Society for Digital Imaging of Skin (ISDIS) [and] International Society for Skin Imaging (ISSI)
short title: Skin Res Technol
ISSN: 0909-752X
ISSN (Online): 1600-0846
IsoAbbr: Skin Res Technol
NlmId: 9504453
123:123
JrId: 22358
long title: Journal of human nutrition and dietetics : the official journal of the British Dietetic Association
short title: J Hum Nutr Diet
ISSN: 0952-3871
ISSN (Online): 1365-277X
IsoAbbr: J Hum Nutr Diet
NlmId: 8904840
123:123
JrId: 22359
long title: NCSL legisbrief
short title: NCSL Legisbrief
ISSN: 1068-2716
ISSN (Online): 
IsoAbbr: NCSL Legisbrief
NlmId: 101092658
123:123
JrId: 22360
long title: Nursing older people
short title: Nurs Older People
ISSN: 1472-0795
ISSN (Online): 
IsoAbbr: Nurs Older People
NlmId: 101084156
123:123
JrId: 22362
long title: Internal medicine journal
short title: Intern Med J
ISSN: 1444-0903
ISSN (Online): 1445-5994
IsoAbbr: Intern Med J
NlmId: 101092952
123:123
JrId: 22364
long title: Molecular genetics and genomics : MGG
short title: Mol Genet Genomics
ISSN: 1617-4615
ISSN (Online): 1617-4623
IsoAbbr: Mol. Genet. Genomics
NlmId: 101093320
123:123
JrId: 22365
long title: Vierteljahrschrift fur Sozial- und Wirtschaftsgeschichte
short title: Vierteljahrschr Soz Wirtschaftsgesch
ISSN: 0042-5699
ISSN (Online): 
IsoAbbr: Vierteljahrschr Soz Wirtschaftsgesch
NlmId: 101085071
123:123
JrId: 22366
long title: Advances in health sciences education : theory and practice
short title: Adv Health Sci Educ Theory Pract
ISSN: 1382-4996
ISSN (Online): 1573-1677
IsoAbbr: Adv Health Sci Educ Theory Pract
NlmId: 9612021
123:123
JrId: 22368
long title: Clinical medicine (London, England)
short title: Clin Med
ISSN: 1470-2118
ISSN (Online): 
IsoAbbr: Clin Med
NlmId: 101092853
123:123
JrId: 22370
long title: Journal of cutaneous laser therapy
short title: J Cutan Laser Ther
ISSN: 1462-883X
ISSN (Online): 
IsoAbbr: J Cutan Laser Ther
NlmId: 100890790
123:123
JrId: 22372
long title: Neuro endocrinology letters
short title: Neuro Endocrinol Lett
ISSN: 0172-780X
ISSN (Online): 
IsoAbbr: Neuro Endocrinol. Lett.
NlmId: 8008373
123:123
JrId: 22373
long title: International immunopharmacology
short title: Int Immunopharmacol
ISSN: 1567-5769
ISSN (Online): 1878-1705
IsoAbbr: Int. Immunopharmacol.
NlmId: 100965259
123:123
JrId: 22377
long title: Addiction biology
short title: Addict Biol
ISSN: 1355-6215
ISSN (Online): 1369-1600
IsoAbbr: Addict Biol
NlmId: 9604935
123:123
JrId: 22378
long title: Annales de readaptation et de medecine physique : revue scientifique de la Societe francaise de reeducation fonctionnelle de readaptation et de medecine physique
short title: Ann Readapt Med Phys
ISSN: 0168-6054
ISSN (Online): 1768-3203
IsoAbbr: Ann Readapt Med Phys
NlmId: 8701687
123:123
JrId: 22380
long title: International journal of computerized dentistry
short title: Int J Comput Dent
ISSN: 1463-4201
ISSN (Online): 
IsoAbbr: Int J Comput Dent
NlmId: 100891504
123:123
JrId: 22381
long title: The Wilson quarterly
short title: Wilson Q
ISSN: 0363-3276
ISSN (Online): 
IsoAbbr: Wilson Q
NlmId: 9877799
123:123
JrId: 22382
long title: Advances in space research : the official journal of the Committee on Space Research (COSPAR)
short title: Adv Space Res
ISSN: 0273-1177
ISSN (Online): 
IsoAbbr: Adv Space Res
NlmId: 9878935
123:123
JrId: 22383
long title: Population et societes_ bulletin mensuel d'informations demographiques, economiques, sociales
short title: Popul Soc (Paris)
ISSN: 0184-7783
ISSN (Online): 
IsoAbbr: Popul Soc (Paris)
NlmId: 0154572
123:123
JrId: 22384
long title: Reporter on human reproduction and the law
short title: Report Hum Reprod Law
ISSN: 8756-2057
ISSN (Online): 
IsoAbbr: Report Hum Reprod Law
NlmId: 100971950
123:123
JrId: 22385
long title: Dialysis & transplantation
short title: Dial Transplant
ISSN: 0090-2934
ISSN (Online): 
IsoAbbr: Dial Transplant
NlmId: 0354471
123:123
JrId: 22386
long title: The Florida entomologist
short title: 
ISSN: 0015-4040
ISSN (Online): 
IsoAbbr: Fla. Entomol.
NlmId: 0254674
123:123
JrId: 22387
long title: Journal of zoology (London, England : 1987)
short title: J Zool (1987)
ISSN: 0952-8369
ISSN (Online): 1469-7998
IsoAbbr: J. Zool. (Lond.)
NlmId: 8705943
123:123
JrId: 22389
long title: Australian endodontic journal : the journal of the Australian Society of Endodontology Inc
short title: Aust Endod J
ISSN: 1329-1947
ISSN (Online): 1747-4477
IsoAbbr: Aust Endod J
NlmId: 100888004
123:123
JrId: 22390
long title: Clinical implant dentistry and related research
short title: Clin Implant Dent Relat Res
ISSN: 1523-0899
ISSN (Online): 1708-8208
IsoAbbr: Clin Implant Dent Relat Res
NlmId: 100888977
123:123
JrId: 22391
long title: Acta radiologica
short title: Acta radiol
ISSN: 0001-6926
ISSN (Online): 
IsoAbbr: Acta radiol
NlmId: 0000221
123:123
JrId: 22393
long title: Lab animal
short title: Lab Anim (NY)
ISSN: 0093-7355
ISSN (Online): 1548-4475
IsoAbbr: Lab Anim (NY)
NlmId: 0417737
123:123
JrId: 22394
long title: Journal of cosmetic science
short title: J Cosmet Sci
ISSN: 1525-7886
ISSN (Online): 
IsoAbbr: J Cosmet Sci
NlmId: 9814276
123:123
JrId: 22395
long title: Infection, genetics and evolution : journal of molecular epidemiology and evolutionary genetics in infectious diseases
short title: Infect Genet Evol
ISSN: 1567-1348
ISSN (Online): 1567-7257
IsoAbbr: Infect. Genet. Evol.
NlmId: 101084138
123:123
JrId: 22396
long title: News in physiological sciences : an international journal of physiology produced jointly by the International Union of Physiological Sciences and the American Physiological Society
short title: News Physiol Sci
ISSN: 0886-1714
ISSN (Online): 1522-161X
IsoAbbr: News Physiol. Sci.
NlmId: 8609378
123:123
JrId: 22397
long title: Current opinion in infectious diseases
short title: Curr Opin Infect Dis
ISSN: 0951-7375
ISSN (Online): 1473-6527
IsoAbbr: Curr. Opin. Infect. Dis.
NlmId: 8809878
123:123
JrId: 22399
long title: Electronic journal of biotechnology : EJB
short title: Electron J Biotechnol
ISSN: 
ISSN (Online): 0717-3458
IsoAbbr: Electron. J. Biotechnol.
NlmId: 9812687
123:123
JrId: 22400
long title: Dental traumatology : official publication of International Association for Dental Traumatology
short title: Dent Traumatol
ISSN: 1600-4469
ISSN (Online): 1600-9657
IsoAbbr: Dent Traumatol
NlmId: 101091305
123:123
JrId: 22401
long title: Veterinary ophthalmology
short title: Vet Ophthalmol
ISSN: 1463-5216
ISSN (Online): 1463-5224
IsoAbbr: Vet Ophthalmol
NlmId: 100887377
123:123
JrId: 22402
long title: Hematology (Amsterdam, Netherlands)
short title: Hematology
ISSN: 1024-5332
ISSN (Online): 1607-8454
IsoAbbr: Hematology
NlmId: 9708388
123:123
JrId: 22403
long title: American journal of human biology : the official journal of the Human Biology Council
short title: Am J Hum Biol
ISSN: 1042-0533
ISSN (Online): 1520-6300
IsoAbbr: Am. J. Hum. Biol.
NlmId: 8915029
123:123
JrId: 22404
long title: Journal of clinical hypertension (Greenwich, Conn.)
short title: J Clin Hypertens (Greenwich)
ISSN: 1524-6175
ISSN (Online): 1751-7176
IsoAbbr: J Clin Hypertens (Greenwich)
NlmId: 100888554
123:123
JrId: 22405
long title: Journal of infection and chemotherapy : official journal of the Japan Society of Chemotherapy
short title: J Infect Chemother
ISSN: 1341-321X
ISSN (Online): 1437-7780
IsoAbbr: J. Infect. Chemother.
NlmId: 9608375
123:123
JrId: 22407
long title: CNS drug reviews
short title: CNS Drug Rev
ISSN: 1080-563X
ISSN (Online): 
IsoAbbr: CNS Drug Rev
NlmId: 9514898
123:123
JrId: 22408
long title: Asian American and Pacific Islander journal of health
short title: Asian Am Pac Isl J Health
ISSN: 1072-0367
ISSN (Online): 
IsoAbbr: Asian Am Pac Isl J Health
NlmId: 9417466
123:123
JrId: 22411
long title: Developmental cell
short title: Dev Cell
ISSN: 1534-5807
ISSN (Online): 1878-1551
IsoAbbr: Dev. Cell
NlmId: 101120028
123:123
JrId: 22414
long title: The hematology journal : the official journal of the European Haematology Association / EHA
short title: Hematol J
ISSN: 1466-4860
ISSN (Online): 
IsoAbbr: Hematol. J.
NlmId: 100965523
123:123
JrId: 22416
long title: The pharmacogenomics journal
short title: Pharmacogenomics J
ISSN: 1470-269X
ISSN (Online): 1473-1150
IsoAbbr: Pharmacogenomics J.
NlmId: 101083949
123:123
JrId: 22418
long title: Reproductive health matters
short title: Reprod Health Matters
ISSN: 0968-8080
ISSN (Online): 1460-9576
IsoAbbr: Reprod Health Matters
NlmId: 9420826
123:123
JrId: 22420
long title: BioDrugs : clinical immunotherapeutics, biopharmaceuticals and gene therapy
short title: BioDrugs
ISSN: 1173-8804
ISSN (Online): 
IsoAbbr: BioDrugs
NlmId: 9705305
123:123
JrId: 22422
long title: Best practice & research. Clinical gastroenterology
short title: Best Pract Res Clin Gastroenterol
ISSN: 1521-6918
ISSN (Online): 1532-1916
IsoAbbr: Best Pract Res Clin Gastroenterol
NlmId: 101120605
123:123
JrId: 22423
long title: CANNT journal = Journal ACITN
short title: CANNT J
ISSN: 1498-5136
ISSN (Online): 
IsoAbbr: CANNT J
NlmId: 100959352
123:123
JrId: 22425
long title: Nutrition research (New York, N.Y.)
short title: Nutr Res
ISSN: 0271-5317
ISSN (Online): 1879-0739
IsoAbbr: Nutr Res
NlmId: 8303331
123:123
JrId: 22426
long title: Cardiovascular journal of South Africa : official journal for Southern Africa Cardiac Society [and] South African Society of Cardiac Practitioners
short title: Cardiovasc J S Afr
ISSN: 1015-9657
ISSN (Online): 1680-0745
IsoAbbr: Cardiovasc J S Afr
NlmId: 100964061
123:123
JrId: 22427
long title: Annual review of biomedical engineering
short title: Annu Rev Biomed Eng
ISSN: 1523-9829
ISSN (Online): 1545-4274
IsoAbbr: Annu Rev Biomed Eng
NlmId: 100883581
123:123
JrId: 22428
long title: Medical electron microscopy : official journal of the Clinical Electron Microscopy Society of Japan
short title: Med Electron Microsc
ISSN: 0918-4287
ISSN (Online): 
IsoAbbr: Med Electron Microsc
NlmId: 9430789
123:123
JrId: 22429
long title: Facial plastic surgery clinics of North America
short title: Facial Plast Surg Clin North Am
ISSN: 1064-7406
ISSN (Online): 1558-1926
IsoAbbr: Facial Plast Surg Clin North Am
NlmId: 9414907
123:123
JrId: 22430
long title: NeuroRehabilitation
short title: NeuroRehabilitation
ISSN: 1053-8135
ISSN (Online): 1878-6448
IsoAbbr: NeuroRehabilitation
NlmId: 9113791
123:123
JrId: 22431
long title: Behavioural neurology
short title: Behav Neurol
ISSN: 0953-4180
ISSN (Online): 1875-8584
IsoAbbr: Behav Neurol
NlmId: 8914585
123:123
JrId: 22432
long title: Journal of pharmacokinetics and pharmacodynamics
short title: J Pharmacokinet Pharmacodyn
ISSN: 1567-567X
ISSN (Online): 1573-8744
IsoAbbr: J Pharmacokinet Pharmacodyn
NlmId: 101096520
123:123
JrId: 22433
long title: IEEE transactions on neural systems and rehabilitation engineering : a publication of the IEEE Engineering in Medicine and Biology Society
short title: IEEE Trans Neural Syst Rehabil Eng
ISSN: 1534-4320
ISSN (Online): 1558-0210
IsoAbbr: IEEE Trans Neural Syst Rehabil Eng
NlmId: 101097023
123:123
JrId: 22435
long title: Ecology letters
short title: Ecol Lett
ISSN: 1461-023X
ISSN (Online): 1461-0248
IsoAbbr: Ecol. Lett.
NlmId: 101121949
123:123
JrId: 22436
long title: Osterreichische Pflegezeitschrift : Organ des Osterreichischen Gesundheits- und Krankenpflegeverbands
short title: Osterr Pflegezeitschrift
ISSN: 
ISSN (Online): 
IsoAbbr: Osterr Pflegezeitschrift
NlmId: 101122359
123:123
JrId: 22437
long title: Zeitschrift fur medizinische Physik
short title: Z Med Phys
ISSN: 0939-3889
ISSN (Online): 1876-4436
IsoAbbr: Z Med Phys
NlmId: 100886455
123:123
JrId: 22438
long title: Evidence-based mental health
short title: Evid Based Ment Health
ISSN: 1362-0347
ISSN (Online): 1468-960X
IsoAbbr: Evid Based Ment Health
NlmId: 100883413
123:123
JrId: 22439
long title: Journal of synchrotron radiation
short title: J Synchrotron Radiat
ISSN: 0909-0495
ISSN (Online): 1600-5775
IsoAbbr: J Synchrotron Radiat
NlmId: 9888878
123:123
JrId: 22440
long title: Seminars in thoracic and cardiovascular surgery. Pediatric cardiac surgery annual
short title: Semin Thorac Cardiovasc Surg Pediatr Card Surg Annu
ISSN: 1092-9126
ISSN (Online): 
IsoAbbr: Semin Thorac Cardiovasc Surg Pediatr Card Surg Annu
NlmId: 9815944
123:123
JrId: 22441
long title: Journal of cardiovascular magnetic resonance : official journal of the Society for Cardiovascular Magnetic Resonance
short title: J Cardiovasc Magn Reson
ISSN: 1097-6647
ISSN (Online): 1532-429X
IsoAbbr: J Cardiovasc Magn Reson
NlmId: 9815616
123:123
JrId: 22442
long title: Carbohydrate letters
short title: Carbohydr Lett
ISSN: 1073-5070
ISSN (Online): 
IsoAbbr: Carbohydr Lett
NlmId: 9607448
123:123
JrId: 22443
long title: CNS drugs
short title: CNS Drugs
ISSN: 1172-7047
ISSN (Online): 
IsoAbbr: CNS Drugs
NlmId: 9431220
123:123
JrId: 22444
long title: Emergency medicine (Fremantle, W.A.)
short title: Emerg Med (Fremantle)
ISSN: 1035-6851
ISSN (Online): 1442-2026
IsoAbbr: Emerg Med (Fremantle)
NlmId: 9421464
123:123
JrId: 22445
long title: Natural product letters
short title: Nat Prod Lett
ISSN: 1057-5634
ISSN (Online): 
IsoAbbr: Nat Prod Lett
NlmId: 9315615
123:123
JrId: 22446
long title: International journal of surgical pathology
short title: Int J Surg Pathol
ISSN: 1066-8969
ISSN (Online): 1940-2465
IsoAbbr: Int. J. Surg. Pathol.
NlmId: 9314927
123:123
JrId: 22447
long title: Lasers in medical science
short title: Lasers Med Sci
ISSN: 0268-8921
ISSN (Online): 1435-604X
IsoAbbr: Lasers Med Sci
NlmId: 8611515
123:123
JrId: 22449
long title: Human movement science
short title: Hum Mov Sci
ISSN: 0167-9457
ISSN (Online): 1872-7646
IsoAbbr: Hum Mov Sci
NlmId: 8300127
123:123
JrId: 22450
long title: Radiation protection dosimetry
short title: Radiat Prot Dosimetry
ISSN: 0144-8420
ISSN (Online): 1742-3406
IsoAbbr: Radiat Prot Dosimetry
NlmId: 8109958
123:123
JrId: 22451
long title: Homo : internationale Zeitschrift fur die vergleichende Forschung am Menschen
short title: Homo
ISSN: 0018-442X
ISSN (Online): 1618-1301
IsoAbbr: Homo
NlmId: 0374655
123:123
JrId: 22452
long title: Journal of the Association for Research in Otolaryngology : JARO
short title: J Assoc Res Otolaryngol
ISSN: 1525-3961
ISSN (Online): 1438-7573
IsoAbbr: J. Assoc. Res. Otolaryngol.
NlmId: 100892857
123:123
JrId: 22453
long title: Prevention science : the official journal of the Society for Prevention Research
short title: Prev Sci
ISSN: 1389-4986
ISSN (Online): 1573-6695
IsoAbbr: Prev Sci
NlmId: 100894724
123:123
JrId: 22454
long title: AAPS pharmSci
short title: AAPS PharmSci
ISSN: 
ISSN (Online): 1522-1059
IsoAbbr: AAPS PharmSci
NlmId: 100897065
123:123
JrId: 22455
long title: Hu li yan jiu = Nursing research
short title: Hu Li Yan Jiu
ISSN: 1022-6265
ISSN (Online): 
IsoAbbr: Hu Li Yan Jiu
NlmId: 9712938
123:123
JrId: 22456
long title: Medicina oral : organo oficial de la Sociedad Espanola de Medicina Oral y de la Academia Iberoamericana de Patologia y Medicina Bucal
short title: Med Oral
ISSN: 1137-2834
ISSN (Online): 
IsoAbbr: Med Oral
NlmId: 9815821
123:123
JrId: 22457
long title: Pediatric pathology & molecular medicine
short title: Pediatr Pathol Mol Med
ISSN: 1522-7952
ISSN (Online): 
IsoAbbr: Pediatr Pathol Mol Med
NlmId: 100885435
123:123
JrId: 22458
long title: The Neuroscientist : a review journal bringing neurobiology, neurology and psychiatry
short title: Neuroscientist
ISSN: 1073-8584
ISSN (Online): 1089-4098
IsoAbbr: Neuroscientist
NlmId: 9504819
123:123
JrId: 22459
long title: Nutritional neuroscience
short title: Nutr Neurosci
ISSN: 1028-415X
ISSN (Online): 1476-8305
IsoAbbr: Nutr Neurosci
NlmId: 100892202
123:123
JrId: 22460
long title: Current issues in molecular biology
short title: Curr Issues Mol Biol
ISSN: 1467-3037
ISSN (Online): 1467-3045
IsoAbbr: Curr Issues Mol Biol
NlmId: 100931761
123:123
JrId: 22462
long title: Reviews in clinical and experimental hematology
short title: Rev Clin Exp Hematol
ISSN: 1127-0020
ISSN (Online): 1825-151X
IsoAbbr: Rev Clin Exp Hematol
NlmId: 9815344
123:123
JrId: 22463
long title: Journal of medical Internet research
short title: J Med Internet Res
ISSN: 1439-4456
ISSN (Online): 1438-8871
IsoAbbr: J. Med. Internet Res.
NlmId: 100959882
123:123
JrId: 22464
long title: Current pharmaceutical biotechnology
short title: Curr Pharm Biotechnol
ISSN: 1389-2010
ISSN (Online): 1873-4316
IsoAbbr: Curr Pharm Biotechnol
NlmId: 100960530
123:123
JrId: 22465
long title: Current drug targets
short title: Curr Drug Targets
ISSN: 1389-4501
ISSN (Online): 1873-5592
IsoAbbr: Curr Drug Targets
NlmId: 100960531
123:123
JrId: 22466
long title: International journal of experimental diabetes research
short title: Int J Exp Diabetes Res
ISSN: 1560-4284
ISSN (Online): 
IsoAbbr: Int. J. Exp. Diabetes Res.
NlmId: 100962067
123:123
JrId: 22467
long title: Amyotrophic lateral sclerosis and other motor neuron disorders : official publication of the World Federation of Neurology, Research Group on Motor Neuron Diseases
short title: Amyotroph Lateral Scler Other Motor Neuron Disord
ISSN: 1466-0822
ISSN (Online): 
IsoAbbr: Amyotroph. Lateral Scler. Other Motor Neuron Disord.
NlmId: 100964775
123:123
JrId: 22468
long title: Advances in gerontology = Uspekhi gerontologii / Rossiiskaia akademiia nauk, Gerontologicheskoe obshchestvo
short title: Adv Gerontol
ISSN: 1561-9125
ISSN (Online): 
IsoAbbr: Adv Gerontol
NlmId: 100971443
123:123
JrId: 22469
long title: Neurology & clinical neurophysiology : NCN
short title: Neurol Clin Neurophysiol
ISSN: 1538-4098
ISSN (Online): 1526-8748
IsoAbbr: Neurol Clin Neurophysiol
NlmId: 100972440
123:123
JrId: 22470
long title: Journal of HIV therapy
short title: J HIV Ther
ISSN: 1462-0308
ISSN (Online): 
IsoAbbr: J HIV Ther
NlmId: 101088049
123:123
JrId: 22471
long title: Journal of applied clinical medical physics / American College of Medical Physics
short title: J Appl Clin Med Phys
ISSN: 
ISSN (Online): 1526-9914
IsoAbbr: J Appl Clin Med Phys
NlmId: 101089176
123:123
JrId: 22472
long title: Proteomics
short title: Proteomics
ISSN: 1615-9853
ISSN (Online): 1615-9861
IsoAbbr: Proteomics
NlmId: 101092707
123:123
JrId: 22473
long title: Journal of esthetic and restorative dentistry : official publication of the American Academy of Esthetic Dentistry ... [et al.]
short title: J Esthet Restor Dent
ISSN: 1496-4155
ISSN (Online): 1708-8240
IsoAbbr: J Esthet Restor Dent
NlmId: 101096515
123:123
JrId: 22474
long title: Best practice & research. Clinical endocrinology & metabolism
short title: Best Pract Res Clin Endocrinol Metab
ISSN: 1521-690X
ISSN (Online): 1878-1594
IsoAbbr: Best Pract. Res. Clin. Endocrinol. Metab.
NlmId: 101120682
123:123
JrId: 22475
long title: Best practice & research. Clinical haematology
short title: Best Pract Res Clin Haematol
ISSN: 1521-6926
ISSN (Online): 1532-1924
IsoAbbr: Best Pract Res Clin Haematol
NlmId: 101120659
123:123
JrId: 22476
long title: Best practice & research. Clinical rheumatology
short title: Best Pract Res Clin Rheumatol
ISSN: 1521-6942
ISSN (Online): 1532-1770
IsoAbbr: Best Pract Res Clin Rheumatol
NlmId: 101121149
123:123
JrId: 22477
long title: Best practice & research. Clinical obstetrics & gynaecology
short title: Best Pract Res Clin Obstet Gynaecol
ISSN: 1521-6934
ISSN (Online): 1532-1932
IsoAbbr: Best Pract Res Clin Obstet Gynaecol
NlmId: 101121582
123:123
JrId: 22478
long title: Current directions in autoimmunity
short title: Curr Dir Autoimmun
ISSN: 1422-2132
ISSN (Online): 1662-2936
IsoAbbr: Curr. Dir. Autoimmun.
NlmId: 101121763
123:123
JrId: 22479
long title: Nano letters
short title: Nano Lett
ISSN: 1530-6984
ISSN (Online): 1530-6992
IsoAbbr: Nano Lett.
NlmId: 101088070
123:123
JrId: 22481
long title: Aspects of applied biology / Association of Applied Biologists
short title: Asp Appl Biol
ISSN: 0265-1491
ISSN (Online): 
IsoAbbr: Asp. Appl. Biol.
NlmId: 101122626
123:123
JrId: 22482
long title: Advances in radiation biology
short title: Adv Radiat Biol
ISSN: 0065-3292
ISSN (Online): 
IsoAbbr: Adv Radiat Biol
NlmId: 0000256
123:123
JrId: 22483
long title: Studia psychologica
short title: Stud Psychol (Bratisl)
ISSN: 0039-3320
ISSN (Online): 
IsoAbbr: Stud Psychol (Bratisl)
NlmId: 0053353
123:123
JrId: 22484
long title: Nutrition today
short title: Nutr Today
ISSN: 0029-666X
ISSN (Online): 1538-9839
IsoAbbr: Nutr Today
NlmId: 0055201
123:123
JrId: 22485
long title: Annales de physique
short title: Ann Phys (Paris)
ISSN: 0003-4169
ISSN (Online): 
IsoAbbr: Ann Phys (Paris)
NlmId: 0061352
123:123
JrId: 22486
long title: Utah science
short title: Utah Sci
ISSN: 0042-1502
ISSN (Online): 
IsoAbbr: Utah Sci
NlmId: 0061473
123:123
JrId: 22487
long title: The American biology teacher
short title: Am Biol Teach
ISSN: 0002-7685
ISSN (Online): 
IsoAbbr: Am Biol Teach
NlmId: 0065217
123:123
JrId: 22488
long title: Spectrochimica acta. Part A: Molecular spectroscopy
short title: Spectrochim Acta A
ISSN: 0584-8539
ISSN (Online): 
IsoAbbr: Spectrochim Acta A
NlmId: 0101101
123:123
JrId: 22489
long title: Radioprotection
short title: Radioprotection
ISSN: 0033-8451
ISSN (Online): 
IsoAbbr: Radioprotection
NlmId: 0110554
123:123
JrId: 22490
long title: Chemical and engineering news
short title: Chem Eng News
ISSN: 0009-2347
ISSN (Online): 
IsoAbbr: Chem Eng News
NlmId: 0112023
123:123
JrId: 22491
long title: Journal of molecular structure
short title: J Mol Struct
ISSN: 0022-2860
ISSN (Online): 
IsoAbbr: J Mol Struct
NlmId: 0141747
123:123
JrId: 22492
long title: The Journal of creative behavior
short title: J Creat Behav
ISSN: 0022-0175
ISSN (Online): 
IsoAbbr: J Creat Behav
NlmId: 0200114
123:123
JrId: 22493
long title: Journal of the history of biology
short title: J Hist Biol
ISSN: 0022-5010
ISSN (Online): 
IsoAbbr: J Hist Biol
NlmId: 0202503
123:123
JrId: 22494
long title: International journal of man-machine studies
short title: Int J Man Mach Stud
ISSN: 0020-7373
ISSN (Online): 
IsoAbbr: Int J Man Mach Stud
NlmId: 0227717
123:123
JrId: 22495
long title: The Psychological record
short title: Psychol Rec
ISSN: 0033-2933
ISSN (Online): 
IsoAbbr: Psychol Rec
NlmId: 0243242
123:123
JrId: 22496
long title: Applied optics
short title: Appl Opt
ISSN: 0003-6935
ISSN (Online): 1539-4522
IsoAbbr: Appl Opt
NlmId: 0247660
123:123
JrId: 22497
long title: Physical review A: General physics
short title: Phys Rev A Gen Phys
ISSN: 0556-2791
ISSN (Online): 
IsoAbbr: Phys Rev A Gen Phys
NlmId: 0250142
123:123
JrId: 22498
long title: Laboratory medicine
short title: Lab Med
ISSN: 0007-5027
ISSN (Online): 
IsoAbbr: Lab Med
NlmId: 0250641
123:123
JrId: 22499
long title: Radiation effects
short title: Radiat Eff
ISSN: 0033-7579
ISSN (Online): 
IsoAbbr: Radiat Eff
NlmId: 0254007
123:123
JrId: 22500
long title: La Recherche
short title: Recherche
ISSN: 0029-5671
ISSN (Online): 
IsoAbbr: Recherche
NlmId: 0254763
123:123
JrId: 22501
long title: Journal of interdisciplinary cycle research
short title: J Interdiscipl Cycle Res
ISSN: 0022-1945
ISSN (Online): 
IsoAbbr: J Interdiscipl Cycle Res
NlmId: 0257163
123:123
JrId: 22502
long title: Photosynthetica
short title: Photosynthetica
ISSN: 0300-3604
ISSN (Online): 
IsoAbbr: Photosynthetica
NlmId: 0260622
123:123
JrId: 22503
long title: Analytical letters
short title: Anal Lett
ISSN: 0003-2719
ISSN (Online): 
IsoAbbr: Anal Lett
NlmId: 0261510
123:123
JrId: 22504
long title: Spaceflight
short title: Spaceflight (Lond)
ISSN: 0038-6340
ISSN (Online): 
IsoAbbr: Spaceflight (Lond)
NlmId: 0263742
123:123
JrId: 22505
long title: The Canadian review of sociology and anthropology. La Revue canadienne de sociologie et d'anthropologie
short title: Can Rev Sociol Anthropol
ISSN: 0008-4948
ISSN (Online): 
IsoAbbr: Can Rev Sociol Anthropol
NlmId: 0323130
123:123
JrId: 22506
long title: Environment and behavior
short title: Environ Behav
ISSN: 0013-9165
ISSN (Online): 
IsoAbbr: Environ Behav
NlmId: 0333501
123:123
JrId: 22507
long title: Chemica scripta
short title: Chem Scr
ISSN: 0004-2056
ISSN (Online): 
IsoAbbr: Chem Scr
NlmId: 0333542
123:123
JrId: 22508
long title: Acta veterinaria
short title: Acta Vet Brno
ISSN: 0001-7213
ISSN (Online): 
IsoAbbr: Acta Vet. Brno
NlmId: 0345542
123:123
JrId: 22509
long title: Folia veterinaria
short title: Folia Vet
ISSN: 0015-5748
ISSN (Online): 
IsoAbbr: Folia Vet
NlmId: 0355211
123:123
JrId: 22510
long title: Journal of cross-cultural psychology
short title: J Cross Cult Psychol
ISSN: 0022-0221
ISSN (Online): 
IsoAbbr: J Cross Cult Psychol
NlmId: 0355667
123:123
JrId: 22511
long title: Marine behaviour and physiology
short title: Mar Behav Physiol
ISSN: 0091-181X
ISSN (Online): 
IsoAbbr: Mar Behav Physiol
NlmId: 0365317
123:123
JrId: 22512
long title: The Australian journal of physiotherapy
short title: Aust J Physiother
ISSN: 0004-9514
ISSN (Online): 1449-2059
IsoAbbr: Aust J Physiother
NlmId: 0370615
123:123
JrId: 22513
long title: Chemical physics
short title: Chem Phys
ISSN: 0301-0104
ISSN (Online): 
IsoAbbr: Chem Phys
NlmId: 0371632
123:123
JrId: 22514
long title: Annual review of plant physiology
short title: Annu Rev Plant Physiol
ISSN: 0066-4294
ISSN (Online): 
IsoAbbr: Annu Rev Plant Physiol
NlmId: 0372372
123:123
JrId: 22515
long title: Applied spectroscopy
short title: Appl Spectrosc
ISSN: 0003-7028
ISSN (Online): 1943-3530
IsoAbbr: Appl Spectrosc
NlmId: 0372406
123:123
JrId: 22516
long title: Canadian journal of chemistry
short title: Can J Chem
ISSN: 0008-4042
ISSN (Online): 1480-3291
IsoAbbr: Can J Chem
NlmId: 0372705
123:123
JrId: 22517
long title: Canadian journal of physics
short title: Can J Phys
ISSN: 0008-4204
ISSN (Online): 1208-6045
IsoAbbr: Can J Phys
NlmId: 0372711
123:123
JrId: 22518
long title: Chimia
short title: Chimia (Aarau)
ISSN: 0009-4293
ISSN (Online): 
IsoAbbr: Chimia (Aarau)
NlmId: 0373152
123:123
JrId: 22519
long title: Naturwissenschaftliche Rundschau
short title: Naturwiss Rundsch
ISSN: 0028-1050
ISSN (Online): 
IsoAbbr: Naturwiss Rundsch
NlmId: 0376401
123:123
JrId: 22520
long title: The Sciences
short title: Sciences (New York)
ISSN: 0036-861X
ISSN (Online): 
IsoAbbr: Sciences (New York)
NlmId: 0404513
123:123
JrId: 22521
long title: Physics letters. A
short title: Phys Lett A
ISSN: 0375-9601
ISSN (Online): 
IsoAbbr: Phys Lett A
NlmId: 0406646
123:123
JrId: 22522
long title: Progress in surface science
short title: Prog Surf Sci
ISSN: 0079-6816
ISSN (Online): 
IsoAbbr: Prog Surf Sci
NlmId: 0417756
123:123
JrId: 22523
long title: European heart journal supplements : journal of the European Society of Cardiology
short title: Eur Heart J Suppl
ISSN: 1520-765X
ISSN (Online): 
IsoAbbr: Eur Heart J Suppl
NlmId: 100886647
123:123
JrId: 22524
long title: Applied physics. B, Lasers and optics
short title: Appl Phys B
ISSN: 0946-2171
ISSN (Online): 1432-0649
IsoAbbr: Appl Phys B
NlmId: 100910685
123:123
JrId: 22525
long title: Monthly notices of the Royal Astronomical Society
short title: Mon Not R Astron Soc
ISSN: 0035-8711
ISSN (Online): 
IsoAbbr: Mon Not R Astron Soc
NlmId: 100954591
123:123
JrId: 22526
long title: Acta Universitatis Agriculturae. Facultas agronomica. Vysoka skola zemedelska v Brne. Fakulta agronomicka
short title: Acta Univ Agric Fac Agron
ISSN: 0524-7403
ISSN (Online): 
IsoAbbr: Acta Univ Agric Fac Agron
NlmId: 100966787
123:123
JrId: 22527
long title: Chronica horticulturae
short title: Chron Horticult
ISSN: 0578-039X
ISSN (Online): 
IsoAbbr: Chron Horticult
NlmId: 100967125
123:123
JrId: 22528
long title: The International journal of the history of sport
short title: Int J Hist Sport
ISSN: 0952-3367
ISSN (Online): 
IsoAbbr: Int J Hist Sport
NlmId: 100968205
123:123
JrId: 22529
long title: L'Aeronautique et l'astronautique : organe commun de l'Association francaise des ingenieurs et techniciens de l'aeronautique de l'espace (A.F.I.T.A.E.) et de la Societe francaise d'astronautique (S.F.A.)
short title: Aeronaut Astronaut
ISSN: 0001-9275
ISSN (Online): 
IsoAbbr: Aeronaut Astronaut
NlmId: 100971210
123:123
JrId: 22530
long title: Transactions of the ASAE. American Society of Agricultural Engineers
short title: Trans ASAE
ISSN: 0001-2351
ISSN (Online): 
IsoAbbr: Trans ASAE
NlmId: 100971216
123:123
JrId: 22531
long title: Journal of mathematical chemistry
short title: J Math Chem
ISSN: 0259-9791
ISSN (Online): 
IsoAbbr: J Math Chem
NlmId: 100971281
123:123
JrId: 22532
long title: Space policy
short title: Space Policy
ISSN: 0265-9646
ISSN (Online): 
IsoAbbr: Space Policy
NlmId: 100971283
123:123
JrId: 22533
long title: Executive intelligence review
short title: Exec Intell Rev
ISSN: 0273-6314
ISSN (Online): 
IsoAbbr: Exec Intell Rev
NlmId: 100971288
123:123
JrId: 22534
long title: Tellus. Series B, Chemical and physical meteorology
short title: Tellus B Chem Phys Meteorol
ISSN: 0280-6509
ISSN (Online): 
IsoAbbr: Tellus B Chem Phys Meteorol
NlmId: 100971291
123:123
JrId: 22535
long title: Biotronics
short title: Biotronics
ISSN: 0289-0011
ISSN (Online): 
IsoAbbr: Biotronics
NlmId: 100971292
123:123
JrId: 22536
long title: Geobios (Lyon, France). Memoire special
short title: Geobios Mem Spec
ISSN: 0293-843X
ISSN (Online): 
IsoAbbr: Geobios Mem Spec
NlmId: 100971294
123:123
JrId: 22537
long title: AIAA student journal. American Institute of Aeronautics and Astronautics
short title: AIAA Stud J
ISSN: 0001-1460
ISSN (Online): 
IsoAbbr: AIAA Stud J
NlmId: 100971295
123:123
JrId: 22538
long title: Precambrian research
short title: Precambrian Res
ISSN: 0301-9268
ISSN (Online): 
IsoAbbr: Precambrian Res
NlmId: 100971296
123:123
JrId: 22539
long title: Air line pilot
short title: Air Line Pilot
ISSN: 0002-242X
ISSN (Online): 
IsoAbbr: Air Line Pilot
NlmId: 100971297
123:123
JrId: 22540
long title: Sciences geologiques: Memoire
short title: Sci Geol Mem
ISSN: 0302-2684
ISSN (Online): 
IsoAbbr: Sci Geol Mem
NlmId: 100971299
123:123
JrId: 22541
long title: American potato journal
short title: Am Potato J
ISSN: 0003-0589
ISSN (Online): 
IsoAbbr: Am Potato J
NlmId: 100971301
123:123
JrId: 22542
long title: Astronomy and astrophysics
short title: Astron Astrophys
ISSN: 0004-6361
ISSN (Online): 
IsoAbbr: Astron Astrophys
NlmId: 100971304
123:123
JrId: 22543
long title: Astrophysics and space science
short title: Astrophys Space Sci
ISSN: 0004-640X
ISSN (Online): 
IsoAbbr: Astrophys Space Sci
NlmId: 100971306
123:123
JrId: 22544
long title: Journal of the British Interplanetary Society
short title: J Br Interplanet Soc
ISSN: 0007-084X
ISSN (Online): 
IsoAbbr: J Br Interplanet Soc
NlmId: 100971308
123:123
JrId: 22545
long title: Canadian aeronautics and space journal. Le journal aeronautique et spatial du Canada
short title: Can Aeronaut Space J
ISSN: 0008-2821
ISSN (Online): 
IsoAbbr: Can Aeronaut Space J
NlmId: 100971310
123:123
JrId: 22546
long title: Canadian journal of earth sciences
short title: Can J Earth Sci
ISSN: 0008-4077
ISSN (Online): 
IsoAbbr: Can J Earth Sci
NlmId: 100971314
123:123
JrId: 22547
long title: Chemical geology
short title: Chem Geol
ISSN: 0009-2541
ISSN (Online): 
IsoAbbr: Chem. Geol.
NlmId: 100971315
123:123
JrId: 22548
long title: Applied mathematical modelling
short title: Appl Math Model
ISSN: 0307-904X
ISSN (Online): 
IsoAbbr: Appl Math Model
NlmId: 100971316
123:123
JrId: 22549
long title: Chemie der Erde : Beitrage zur chemischen Mineralogie, Petrographie und Geologie
short title: Chem Erde
ISSN: 0009-2819
ISSN (Online): 
IsoAbbr: Chem. Erde
NlmId: 100971318
123:123
JrId: 22550
long title: Agricultural systems
short title: Agric Syst
ISSN: 0308-521X
ISSN (Online): 
IsoAbbr: Agric Syst
NlmId: 100971319
123:123
JrId: 22551
long title: Clay minerals
short title: Clay Miner
ISSN: 0009-8558
ISSN (Online): 
IsoAbbr: Clay Miner
NlmId: 100971321
123:123
JrId: 22552
long title: Clays and clay minerals
short title: Clays Clay Miner
ISSN: 0009-8604
ISSN (Online): 
IsoAbbr: Clays Clay Miner
NlmId: 100971322
123:123
JrId: 22553
long title: Communications in soil science and plant analysis
short title: Commun Soil Sci Plant Anal
ISSN: 0010-3624
ISSN (Online): 
IsoAbbr: Commun Soil Sci Plant Anal
NlmId: 100971324
123:123
JrId: 22554
long title: Computer physics communications
short title: Comput Phys Commun
ISSN: 0010-4655
ISSN (Online): 
IsoAbbr: Comput Phys Commun
NlmId: 100971327
123:123
JrId: 22555
long title: Contributions to mineralogy and petrology. Beitrage zur Mineralogie und Petrologie
short title: Contrib Mineral Petrol
ISSN: 0010-7999
ISSN (Online): 
IsoAbbr: Contrib Mineral Petrol
NlmId: 100971328
123:123
JrId: 22556
long title: Zeitschrift fur Flugwissenschaften und Weltraumforschung
short title: Z Flugwiss Weltraumforsch
ISSN: 0342-068X
ISSN (Online): 
IsoAbbr: Z Flugwiss Weltraumforsch
NlmId: 100971329
123:123
JrId: 22557
long title: Nihon Sakumotsu Gakkai kiji
short title: Jpn J Crop Sci
ISSN: 0011-1848
ISSN (Online): 
IsoAbbr: Jpn J Crop Sci
NlmId: 100971330
123:123
JrId: 22558
long title: International journal of hydrogen energy
short title: Int J Hydrogen Energy
ISSN: 0360-3199
ISSN (Online): 
IsoAbbr: Int J Hydrogen Energy
NlmId: 100971333
123:123
JrId: 22559
long title: Economic geology and the bulletin of the Society of Economic Geologists
short title: Econ Geol
ISSN: 0361-0128
ISSN (Online): 
IsoAbbr: Econ Geol
NlmId: 100971334
123:123
JrId: 22560
long title: Astronomy & astrophysics. Supplement series
short title: Astron Astrophys Suppl Ser
ISSN: 0365-0138
ISSN (Online): 
IsoAbbr: Astron Astrophys Suppl Ser
NlmId: 100971335
123:123
JrId: 22561
long title: Journal of bryology
short title: J Bryol
ISSN: 0373-6687
ISSN (Online): 
IsoAbbr: J. Bryol.
NlmId: 100971336
123:123
JrId: 22562
long title: ESA bulletin. Bulletin ASE. European Space Agency
short title: ESA Bull
ISSN: 0376-4265
ISSN (Online): 
IsoAbbr: ESA Bull
NlmId: 100971337
123:123
JrId: 22563
long title: Mathematics and computers in simulation
short title: Math Comput Simul
ISSN: 0378-4754
ISSN (Online): 
IsoAbbr: Math Comput Simul
NlmId: 100971341
123:123
JrId: 22564
long title: ESA journal
short title: ESA J
ISSN: 0379-2285
ISSN (Online): 
IsoAbbr: ESA J
NlmId: 100971344
123:123
JrId: 22565
long title: Earth and planetary science letters
short title: Earth Planet Sci Lett
ISSN: 0012-821X
ISSN (Online): 
IsoAbbr: Earth Planet. Sci. Lett.
NlmId: 100971345
123:123
JrId: 22566
long title: Explorers journal
short title: Explor J
ISSN: 0014-5025
ISSN (Online): 
IsoAbbr: Explor J
NlmId: 100971348
123:123
JrId: 22567
long title: Geochemical journal
short title: Geochem J
ISSN: 0016-7002
ISSN (Online): 
IsoAbbr: Geochem J
NlmId: 100971351
123:123
JrId: 22568
long title: Acta palaeontologica Polonica
short title: Acta Palaeontol Pol
ISSN: 0567-7920
ISSN (Online): 
IsoAbbr: Acta Palaeontol Pol
NlmId: 100971352
123:123
JrId: 22569
long title: Geological magazine
short title: Geol Mag
ISSN: 0016-7568
ISSN (Online): 
IsoAbbr: Geol Mag
NlmId: 100971354
123:123
JrId: 22570
long title: Geological Society of America bulletin
short title: Geol Soc Am Bull
ISSN: 0016-7606
ISSN (Online): 
IsoAbbr: Geol Soc Am Bull
NlmId: 100971357
123:123
JrId: 22571
long title: Catena supplement
short title: Catena Suppl
ISSN: 0722-0723
ISSN (Online): 
IsoAbbr: Catena Suppl
NlmId: 100971358
123:123
JrId: 22572
long title: Journal of the Geological Society
short title: J Geol Soc London
ISSN: 0016-7649
ISSN (Online): 
IsoAbbr: J Geol Soc London
NlmId: 100971363
123:123
JrId: 22573
long title: Journal of electrical and electronics engineering, Australia
short title: J Electr Electron Eng Aust
ISSN: 0725-2986
ISSN (Online): 
IsoAbbr: J Electr Electron Eng Aust
NlmId: 100971365
123:123
JrId: 22574
long title: Geologische Rundschau : Zeitschrift fur allgemeine Geologie
short title: Geol Rundsch
ISSN: 0016-7835
ISSN (Online): 
IsoAbbr: Geol Rundsch
NlmId: 100971366
123:123
JrId: 22575
long title: Proceedings of the Geologists' Association. Geologists' Association
short title: Proc Geol Assoc
ISSN: 0016-7878
ISSN (Online): 
IsoAbbr: Proc Geol Assoc
NlmId: 100971369
123:123
JrId: 22576
long title: Geotimes
short title: Geotimes
ISSN: 0016-8556
ISSN (Online): 
IsoAbbr: Geotimes
NlmId: 100971371
123:123
JrId: 22577
long title: ICAO journal
short title: ICAO J
ISSN: 0018-8778
ISSN (Online): 
IsoAbbr: ICAO J
NlmId: 100971372
123:123
JrId: 22578
long title: Plant breeding reviews
short title: Plant Breed Rev
ISSN: 0730-2207
ISSN (Online): 
IsoAbbr: Plant Breed Rev
NlmId: 100971377
123:123
JrId: 22579
long title: Journal of guidance, control, and dynamics : a publication of the American Institute of Aeronautics and Astronautics devoted to the technology of dynamics and control
short title: J Guid Control Dyn
ISSN: 0731-5090
ISSN (Online): 
IsoAbbr: J Guid Control Dyn
NlmId: 100971378
123:123
JrId: 22580
long title: International journal of impact engineering
short title: Int J Impact Eng
ISSN: 0734-743X
ISSN (Online): 
IsoAbbr: Int J Impact Eng
NlmId: 100971379
123:123
JrId: 22581
long title: Aerospace engineering (Society of Automotive Engineers)
short title: Aerosp Eng
ISSN: 0736-2536
ISSN (Online): 
IsoAbbr: Aerosp Eng
NlmId: 100971381
123:123
JrId: 22582
long title: The Planetary report
short title: Planet Rep
ISSN: 0736-3680
ISSN (Online): 
IsoAbbr: Planet Rep
NlmId: 100971383
123:123
JrId: 22583
long title: IEEE transactions on magnetics
short title: IEEE Trans Magn
ISSN: 0018-9464
ISSN (Online): 
IsoAbbr: IEEE Trans Magn
NlmId: 100971385
123:123
JrId: 22584
long title: Infrared physics
short title: Infrared Phys
ISSN: 0020-0891
ISSN (Online): 
IsoAbbr: Infrared Phys
NlmId: 100971386
123:123
JrId: 22585
long title: Aerospace America
short title: Aerosp Am
ISSN: 0740-722X
ISSN (Online): 
IsoAbbr: Aerosp Am
NlmId: 100971388
123:123
JrId: 22586
long title: Journal of crystal growth
short title: J Cryst Growth
ISSN: 0022-0248
ISSN (Online): 
IsoAbbr: J Cryst Growth
NlmId: 100971389
123:123
JrId: 22587
long title: Polar research
short title: Polar Res
ISSN: 0800-0395
ISSN (Online): 
IsoAbbr: Polar Res
NlmId: 100971390
123:123
JrId: 22588
long title: Journal of dynamic systems, measurement, and control
short title: J Dyn Syst Meas Control
ISSN: 0022-0434
ISSN (Online): 
IsoAbbr: J Dyn Syst Meas Control
NlmId: 100971391
123:123
JrId: 22589
long title: Stratigraphy and geological correlation = Stratigrafiya, geologicheskaya korrelyatsiya
short title: Stratigr Geol Correl
ISSN: 0869-5938
ISSN (Online): 
IsoAbbr: Stratigr Geol Correl
NlmId: 100971392
123:123
JrId: 22590
long title: Palaios
short title: Palaios
ISSN: 0883-1351
ISSN (Online): 
IsoAbbr: Palaios
NlmId: 100971394
123:123
JrId: 22591
long title: Journal of fluid mechanics
short title: J Fluid Mech
ISSN: 0022-1120
ISSN (Online): 
IsoAbbr: J Fluid Mech
NlmId: 100971395
123:123
JrId: 22592
long title: Journal of paleontology
short title: J Paleontol
ISSN: 0022-3360
ISSN (Online): 
IsoAbbr: J Paleontol
NlmId: 100971397
123:123
JrId: 22593
long title: MRS bulletin / Materials Research Society
short title: MRS Bull
ISSN: 0883-7694
ISSN (Online): 1938-1425
IsoAbbr: MRS Bull
NlmId: 100971398
123:123
JrId: 22594
long title: Journal of sedimentary petrology
short title: J Sediment Petrol
ISSN: 0022-4472
ISSN (Online): 
IsoAbbr: J Sediment Petrol
NlmId: 100971399
123:123
JrId: 22595
long title: Journal of materials research
short title: J Mater Res
ISSN: 0884-2914
ISSN (Online): 2044-5326
IsoAbbr: J Mater Res
NlmId: 100971400
123:123
JrId: 22596
long title: Journal of spacecraft and rockets
short title: J Spacecr Rockets
ISSN: 0022-4650
ISSN (Online): 
IsoAbbr: J Spacecr Rockets
NlmId: 100971401
123:123
JrId: 22597
long title: Lethaia
short title: Lethaia
ISSN: 0024-1164
ISSN (Online): 
IsoAbbr: Lethaia
NlmId: 100971402
123:123
JrId: 22598
long title: Marine geology
short title: Mar Geol
ISSN: 0025-3227
ISSN (Online): 
IsoAbbr: Mar. Geol.
NlmId: 100971404
123:123
JrId: 22599
long title: Meteoritics
short title: Meteoritics
ISSN: 0026-1114
ISSN (Online): 
IsoAbbr: Meteoritics
NlmId: 100971405
123:123
JrId: 22600
long title: Earth and mineral sciences
short title: Earth Miner Sci
ISSN: 0026-4539
ISSN (Online): 
IsoAbbr: Earth Miner Sci
NlmId: 100971406
123:123
JrId: 22601
long title: Mineralogical magazine
short title: Mineral Mag
ISSN: 0026-461X
ISSN (Online): 
IsoAbbr: Mineral Mag
NlmId: 100971408
123:123
JrId: 22602
long title: National wildlife
short title: Natl Widl
ISSN: 0028-0402
ISSN (Online): 
IsoAbbr: Natl Widl
NlmId: 100971410
123:123
JrId: 22603
long title: Palaeogeography, palaeoclimatology, palaeoecology
short title: Palaeogeogr Palaeoclimatol Palaeoecol
ISSN: 0031-0182
ISSN (Online): 
IsoAbbr: Palaeogeogr Palaeoclimatol Palaeoecol
NlmId: 100971411
123:123
JrId: 22604
long title: Phyton
short title: Phyton (B Aires)
ISSN: 0031-9457
ISSN (Online): 
IsoAbbr: Phyton (B Aires)
NlmId: 100971413
123:123
JrId: 22605
long title: Planetary and space science
short title: Planet Space Sci
ISSN: 0032-0633
ISSN (Online): 
IsoAbbr: Planet Space Sci
NlmId: 100971414
123:123
JrId: 22606
long title: Polarforschung
short title: Polarforschung
ISSN: 0032-2490
ISSN (Online): 
IsoAbbr: Polarforschung
NlmId: 100971415
123:123
JrId: 22607
long title: Papers presented at the ... meeting. American Chemical Society. Division of Polymer Chemistry
short title: Polymer Prepr
ISSN: 0032-3934
ISSN (Online): 
IsoAbbr: Polymer Prepr
NlmId: 100971416
123:123
JrId: 22608
long title: Radiocarbon
short title: Radiocarbon
ISSN: 0033-8222
ISSN (Online): 
IsoAbbr: Radiocarbon
NlmId: 100971450
123:123
JrId: 22609
long title: The Journal of the Royal Astronomical Society of Canada. Royal Astronomical Society of Canada
short title: J R Astron Soc Can
ISSN: 0035-872X
ISSN (Online): 
IsoAbbr: J R Astron Soc Can
NlmId: 100971451
123:123
JrId: 22610
long title: Journal of the Royal Society of Western Australia
short title: J R Soc West Aust
ISSN: 0035-922X
ISSN (Online): 
IsoAbbr: J R Soc West Aust
NlmId: 100971452
123:123
JrId: 22611
long title: Sbornik Narodniho musea v Praze. B, Prirodovedny = Acta Musei Nationalis Pragae. B, Hist. naturalis
short title: Sb Nar Muz Praze Rada B
ISSN: 0036-5343
ISSN (Online): 
IsoAbbr: Sb Nar Muz Praze Rada B
NlmId: 100971453
123:123
JrId: 22612
long title: Science activities
short title: Sci Act
ISSN: 0036-8121
ISSN (Online): 
IsoAbbr: Sci Act
NlmId: 100971454
123:123
JrId: 22613
long title: Sedimentology
short title: Sedimentology
ISSN: 0037-0746
ISSN (Online): 
IsoAbbr: Sedimentology
NlmId: 100971455
123:123
JrId: 22614
long title: Sky and telescope
short title: Sky Telescope
ISSN: 0037-6604
ISSN (Online): 
IsoAbbr: Sky Telescope
NlmId: 100971456
123:123
JrId: 22615
long title: South Dakota farm & home research
short title: S D Farm Home Res
ISSN: 0038-3295
ISSN (Online): 
IsoAbbr: S D Farm Home Res
NlmId: 100971457
123:123
JrId: 22616
long title: Space science reviews
short title: Space Sci Rev
ISSN: 0038-6308
ISSN (Online): 
IsoAbbr: Space Sci Rev
NlmId: 100971458
123:123
JrId: 22617
long title: Space world
short title: Space World
ISSN: 0038-6332
ISSN (Online): 
IsoAbbr: Space World
NlmId: 100971460
123:123
JrId: 22618
long title: Sterne und Weltraum
short title: Sterne Weltraum
ISSN: 0039-1263
ISSN (Online): 
IsoAbbr: Sterne Weltraum
NlmId: 100971461
123:123
JrId: 22619
long title: Transport theory and statistical physics
short title: Transp Theory Stat Phys
ISSN: 0041-1450
ISSN (Online): 
IsoAbbr: Transp Theory Stat Phys
NlmId: 100971462
123:123
JrId: 22620
long title: Advances in cryogenic engineering
short title: Adv Cryog Eng
ISSN: 0065-2482
ISSN (Online): 
IsoAbbr: Adv Cryog Eng
NlmId: 100971464
123:123
JrId: 22621
long title: Annual review of earth and planetary sciences
short title: Annu Rev Earth Planet Sci
ISSN: 0084-6597
ISSN (Online): 
IsoAbbr: Annu Rev Earth Planet Sci
NlmId: 100971465
123:123
JrId: 22622
long title: Astronomy
short title: Astronomy
ISSN: 0091-6358
ISSN (Online): 
IsoAbbr: Astronomy
NlmId: 100971466
123:123
JrId: 22623
long title: Geology
short title: Geology
ISSN: 0091-7613
ISSN (Online): 
IsoAbbr: Geology
NlmId: 100971468
123:123
JrId: 22624
long title: Materials performance
short title: Mater Perform
ISSN: 0094-1492
ISSN (Online): 
IsoAbbr: Mater Perform
NlmId: 100971469
123:123
JrId: 22625
long title: Eos
short title: Eos (Washington DC)
ISSN: 0096-3941
ISSN (Online): 
IsoAbbr: Eos (Washington DC)
NlmId: 100971471
123:123
JrId: 22626
long title: The Industrial robot
short title: Ind Rob
ISSN: 0143-991X
ISSN (Online): 
IsoAbbr: Ind Rob
NlmId: 100971473
123:123
JrId: 22627
long title: Organic geochemistry
short title: Org Geochem
ISSN: 0146-6380
ISSN (Online): 
IsoAbbr: Org. Geochem.
NlmId: 100971475
123:123
JrId: 22628
long title: Journal of geophysical research
short title: J Geophys Res
ISSN: 0148-0227
ISSN (Online): 
IsoAbbr: J. Geophys. Res.
NlmId: 100971480
123:123
JrId: 22629
long title: Contributions in biology and geology / Milwaukee Public Museum
short title: Contrib Biol Geol
ISSN: 0160-5313
ISSN (Online): 
IsoAbbr: Contrib Biol Geol
NlmId: 100971482
123:123
JrId: 22630
long title: Horticultural reviews
short title: Hortic Rev (Am Soc Hortic Sci)
ISSN: 0163-7851
ISSN (Online): 
IsoAbbr: Hortic Rev (Am Soc Hortic Sci)
NlmId: 100971484
123:123
JrId: 22631
long title: Nuclear engineering and design/fusion : an international journal devoted to the thermal, mechanical, materials, structural, and design problems of fusion energy
short title: Nucl Eng Des/Fusion
ISSN: 0167-899X
ISSN (Online): 
IsoAbbr: Nucl Eng Des/Fusion
NlmId: 100971485
123:123
JrId: 22632
long title: Earth, moon, and planets
short title: Earth Moon Planets
ISSN: 0167-9295
ISSN (Online): 
IsoAbbr: Earth Moon Planets
NlmId: 100971487
123:123
JrId: 22633
long title: Luft- und Raumfahrt
short title: Luft Raumfahrt
ISSN: 0173-6264
ISSN (Online): 
IsoAbbr: Luft Raumfahrt
NlmId: 100971490
123:123
JrId: 22634
long title: Journal of plant nutrition
short title: J Plant Nutr
ISSN: 0190-4167
ISSN (Online): 
IsoAbbr: J Plant Nutr
NlmId: 100971492
123:123
JrId: 22635
long title: Safe journal
short title: SAFE J
ISSN: 0191-6319
ISSN (Online): 
IsoAbbr: SAFE J
NlmId: 100971494
123:123
JrId: 22636
long title: International journal of infrared and millimeter waves
short title: Int J Infrared Millimeter Waves
ISSN: 0195-9271
ISSN (Online): 
IsoAbbr: Int J Infrared Millimeter Waves
NlmId: 100971495
123:123
JrId: 22637
long title: International journal of modern physics. A, Particles and fields, gravitation, cosmology
short title: Int J Mod Phys A
ISSN: 0217-751X
ISSN (Online): 
IsoAbbr: Int J Mod Phys A
NlmId: 100971501
123:123
JrId: 22638
long title: International journal of bifurcation and chaos in applied sciences and engineering
short title: Int J Bifurcat Chaos
ISSN: 0218-1274
ISSN (Online): 
IsoAbbr: Int J Bifurcat Chaos
NlmId: 100971502
123:123
JrId: 22639
long title: Fractals
short title: Fractals
ISSN: 0218-348X
ISSN (Online): 
IsoAbbr: Fractals
NlmId: 100971503
123:123
JrId: 22640
long title: Ch'onmun Hakhoe chi. The journal of the Korean Astronomical Society. Han'guk Ch'onmun Hakhoe
short title: J Korean Astron Soc
ISSN: 0253-3065
ISSN (Online): 
IsoAbbr: J Korean Astron Soc
NlmId: 100971505
123:123
JrId: 22641
long title: Presence (Cambridge, Mass.)
short title: Presence (Camb)
ISSN: 1054-7460
ISSN (Online): 1531-3263
IsoAbbr: Presence (Camb)
NlmId: 100971508
123:123
JrId: 22642
long title: Earth (Waukesha, Wis.)
short title: Earth (Waukesha)
ISSN: 1056-148X
ISSN (Online): 
IsoAbbr: Earth (Waukesha)
NlmId: 100971509
123:123
JrId: 22643
long title: Earth space review
short title: Earth Space Rev
ISSN: 1060-1848
ISSN (Online): 
IsoAbbr: Earth Space Rev
NlmId: 100971510
123:123
JrId: 22644
long title: European review (Chichester, England)
short title: Eur Rev
ISSN: 1062-7987
ISSN (Online): 
IsoAbbr: Eur Rev
NlmId: 100971513
123:123
JrId: 22645
long title: Compost science & utilization
short title: Compost Sci Util
ISSN: 1065-657X
ISSN (Online): 
IsoAbbr: Compost Sci. Util.
NlmId: 100971516
123:123
JrId: 22646
long title: Quest (Grand Rapids, Mich.)
short title: Quest
ISSN: 1065-7738
ISSN (Online): 
IsoAbbr: Quest
NlmId: 100971523
123:123
JrId: 22647
long title: Bostonia (Boston, Mass. : 1986)
short title: Bostonia
ISSN: 1067-2834
ISSN (Online): 
IsoAbbr: Bostonia
NlmId: 100971524
123:123
JrId: 22648
long title: Journal of sedimentary research. Section A, Sedimentary petrology and processes : an international journal of SEPM (Society for Sedimentary Geology)
short title: J Sediment Res A Sediment Petrol Process
ISSN: 1073-130X
ISSN (Online): 
IsoAbbr: J Sediment Res A Sediment Petrol Process
NlmId: 100971526
123:123
JrId: 22649
long title: The Virginia explorer
short title: Va Explor
ISSN: 1085-5084
ISSN (Online): 
IsoAbbr: Va Explor
NlmId: 100971528
123:123
JrId: 22650
long title: Meteoritics & planetary science
short title: Meteorit Planet Sci
ISSN: 1086-9379
ISSN (Online): 
IsoAbbr: Meteorit Planet Sci
NlmId: 100971529
123:123
JrId: 22651
long title: Group dynamics : theory, research, and practice : the official journal of Division 49, Group Psychology and Group Psychotherapy of the American Psychological Association
short title: Group Dyn
ISSN: 1089-2699
ISSN (Online): 
IsoAbbr: Group Dyn
NlmId: 100971530
123:123
JrId: 22652
long title: IEEE instrumentation & measurement magazine
short title: IEEE Instrum Meas Mag
ISSN: 1094-6969
ISSN (Online): 
IsoAbbr: IEEE Instrum Meas Mag
NlmId: 100971531
123:123
JrId: 22653
long title: IEEE transactions on systems, man and cybernetics. Part C, Applications and reviews : a publication of the IEEE Systems, Man, and Cybernetics Society
short title: IEEE Trans Syst Man Cybern C Appl Rev
ISSN: 1094-6977
ISSN (Online): 
IsoAbbr: IEEE Trans Syst Man Cybern C Appl Rev
NlmId: 100971532
123:123
JrId: 22654
long title: AGSO journal of Australian geology & geophysics
short title: AGSO J Aust Geol Geophys
ISSN: 1320-1271
ISSN (Online): 
IsoAbbr: AGSO J Aust Geol Geophys
NlmId: 100971533
123:123
JrId: 22655
long title: Microgravity quarterly : MGQ
short title: Microgravity Q
ISSN: 0958-5036
ISSN (Online): 
IsoAbbr: Microgravity Q
NlmId: 100971563
123:123
JrId: 22656
long title: Chaos, solitons, and fractals
short title: Chaos Solitons Fractals
ISSN: 0960-0779
ISSN (Online): 
IsoAbbr: Chaos Solitons Fractals
NlmId: 100971564
123:123
JrId: 22657
long title: Control engineering practice
short title: Control Eng Pract
ISSN: 0967-0661
ISSN (Online): 
IsoAbbr: Control Eng Pract
NlmId: 100971565
123:123
JrId: 22658
long title: South African journal of geology : being the transactions of the Geological Society of South Africa = Suid-Afrikaanse tydskrif vir geologie : syndie die verhandelinge van die Geologiese Vereniging van Suid-Afrika
short title: South Afr J Geol
ISSN: 1012-0750
ISSN (Online): 
IsoAbbr: South Afr J Geol
NlmId: 100971566
123:123
JrId: 22659
long title: Earth in space
short title: Earth Space
ISSN: 1040-3124
ISSN (Online): 
IsoAbbr: Earth Space
NlmId: 100971567
123:123
JrId: 22660
long title: Ad astra (Washington, D.C.)
short title: Ad Astra
ISSN: 1041-102X
ISSN (Online): 
IsoAbbr: Ad Astra
NlmId: 100971568
123:123
JrId: 22661
long title: IEEE transactions on robotics and automation : a publication of the IEEE Robotics and Automation Society
short title: IEEE Trans Rob Autom
ISSN: 1042-296X
ISSN (Online): 
IsoAbbr: IEEE Trans Rob Autom
NlmId: 100971569
123:123
JrId: 22662
long title: Quarterly (Plant Growth Regulator Society of America)
short title: PGRSA Q
ISSN: 1042-3524
ISSN (Online): 
IsoAbbr: PGRSA Q
NlmId: 100971570
123:123
JrId: 22663
long title: GSA today : a publication of the Geological Society of America
short title: GSA Today
ISSN: 1052-5173
ISSN (Online): 
IsoAbbr: GSA Today
NlmId: 100971573
123:123
JrId: 22664
long title: Chaos (Woodbury, N.Y.)
short title: Chaos
ISSN: 1054-1500
ISSN (Online): 1089-7682
IsoAbbr: Chaos
NlmId: 100971574
123:123
JrId: 22665
long title: Chiba Kenritsu Chuo Hakubutsukan shizenshi kenkyu hokoku = Journal of the Natural History Museum and Institute, Chiba
short title: J Nat Hist Mus Inst Chiba
ISSN: 0915-9452
ISSN (Online): 
IsoAbbr: J Nat Hist Mus Inst Chiba
NlmId: 100971576
123:123
JrId: 22666
long title: Journal of paleolimnology
short title: J Paleolimnol
ISSN: 0921-2728
ISSN (Online): 
IsoAbbr: J Paleolimnol
NlmId: 100971577
123:123
JrId: 22667
long title: Global and planetary change
short title: Glob Planet Change
ISSN: 0921-8181
ISSN (Online): 
IsoAbbr: Glob Planet Change
NlmId: 100971578
123:123
JrId: 22668
long title: Air & space Smithsonian
short title: Air Space
ISSN: 0886-2257
ISSN (Online): 
IsoAbbr: Air Space
NlmId: 100971579
123:123
JrId: 22669
long title: Robotics and autonomous systems
short title: Rob Auton Syst
ISSN: 0921-8890
ISSN (Online): 
IsoAbbr: Rob Auton Syst
NlmId: 100971588
123:123
JrId: 22670
long title: Global biogeochemical cycles
short title: Global Biogeochem Cycles
ISSN: 0886-6236
ISSN (Online): 
IsoAbbr: Global Biogeochem Cycles
NlmId: 100971590
123:123
JrId: 22671
long title: Space communications
short title: Space Commun
ISSN: 0924-8625
ISSN (Online): 
IsoAbbr: Space Commun
NlmId: 100971591
123:123
JrId: 22672
long title: Zeitschrift fur Physik. A, Atomic nuclei
short title: Z Phys A At Nucl
ISSN: 0930-1151
ISSN (Online): 
IsoAbbr: Z Phys A At Nucl
NlmId: 100971593
123:123
JrId: 22673
long title: Applied microgravity technology
short title: Appl Micrograv Technol
ISSN: 0931-9530
ISSN (Online): 
IsoAbbr: Appl Micrograv Technol
NlmId: 100971596
123:123
JrId: 22674
long title: DLR-Nachrichten : Mitteilungsblatt der Deutschen Forschungsanstalt fur Luft- und Raumfahrt
short title: DLR Nachr
ISSN: 0937-0420
ISSN (Online): 
IsoAbbr: DLR Nachr
NlmId: 100971599
123:123
JrId: 22675
long title: Space technology (Oxford, England)
short title: Space Technol
ISSN: 0892-9270
ISSN (Online): 
IsoAbbr: Space Technol
NlmId: 100971600
123:123
JrId: 22676
long title: Microgravity science and technology
short title: Microgravity Sci Technol
ISSN: 0938-0108
ISSN (Online): 1875-0494
IsoAbbr: Microgravity Sci Technol
NlmId: 100971602
123:123
JrId: 22677
long title: Interacting with computers
short title: Interact Comput
ISSN: 0953-5438
ISSN (Online): 
IsoAbbr: Interact Comput
NlmId: 100971603
123:123
JrId: 22678
long title: Journal of aerospace engineering
short title: J Aerosp Eng
ISSN: 0893-1321
ISSN (Online): 
IsoAbbr: J Aerosp Eng
NlmId: 100971605
123:123
JrId: 22679
long title: Journal of physics. G, Nuclear and particle physics : an Institute of Physics journal
short title: J Phys G Nucl Part Phys
ISSN: 0954-3899
ISSN (Online): 
IsoAbbr: J Phys G Nucl Part Phys
NlmId: 100971606
123:123
JrId: 22680
long title: Journal of climate
short title: J Clim
ISSN: 0894-8755
ISSN (Online): 
IsoAbbr: J Clim
NlmId: 100971607
123:123
JrId: 22681
long title: Proceedings of the Institution of Mechanical Engineers. Part G, Journal of aerospace engineering
short title: Proc Inst Mech Eng G J Aerosp Eng
ISSN: 0954-4100
ISSN (Online): 
IsoAbbr: Proc Inst Mech Eng G J Aerosp Eng
NlmId: 100971609
123:123
JrId: 22682
long title: 21st century science & technology
short title: 21st Century Sci Technol
ISSN: 0895-6820
ISSN (Online): 
IsoAbbr: 21st Century Sci Technol
NlmId: 100971611
123:123
JrId: 22683
long title: Mathematical and computer modelling
short title: Math Comput Model
ISSN: 0895-7177
ISSN (Online): 
IsoAbbr: Math Comput Model
NlmId: 100971613
123:123
JrId: 22684
long title: Flight safety digest (Arlington, Va. : 1988)
short title: Flight Saf Dig
ISSN: 1057-5588
ISSN (Online): 
IsoAbbr: Flight Saf Dig
NlmId: 100971616
123:123
JrId: 22685
long title: Proceedings of the NIPR Symposium on Antarctic Meteorites. NIPR Symposium on Antarctic Meteorites
short title: Proc NIPR Symp Antarct Meteorites
ISSN: 0914-5621
ISSN (Online): 
IsoAbbr: Proc NIPR Symp Antarct Meteorites
NlmId: 100971620
123:123
JrId: 22686
long title: IEEE network
short title: IEEE Netw
ISSN: 0890-8044
ISSN (Online): 
IsoAbbr: IEEE Netw
NlmId: 100971621
123:123
JrId: 22687
long title: Energy & fuels : an American Chemical Society journal
short title: Energy Fuels
ISSN: 0887-0624
ISSN (Online): 
IsoAbbr: Energy Fuels
NlmId: 100971627
123:123
JrId: 22688
long title: Astrophysical letters & communications
short title: Astrophys Lett Commun
ISSN: 0888-6512
ISSN (Online): 
IsoAbbr: Astrophys Lett Commun
NlmId: 100971629
123:123
JrId: 22689
long title: Isotope geoscience
short title: Isot Geosci
ISSN: 0167-6695
ISSN (Online): 
IsoAbbr: Isot Geosci
NlmId: 100972029
123:123
JrId: 22690
long title: Uchu Seibutsu Kagaku
short title: Biol Sci Space
ISSN: 0914-9201
ISSN (Online): 1349-967X
IsoAbbr: Biol. Sci. Space
NlmId: 100972048
123:123
JrId: 22691
long title: Deep-sea research. Part A, Oceanographic research papers
short title: Deep Sea Res A
ISSN: 0198-0149
ISSN (Online): 
IsoAbbr: Deep Sea Res A
NlmId: 101083912
123:123
JrId: 22692
long title: Life science advances
short title: Life Sci Adv
ISSN: 0255-6642
ISSN (Online): 
IsoAbbr: Life Sci. Adv.
NlmId: 101083915
123:123
JrId: 22693
long title: Algological studies
short title: Arch Hydrobiol Suppl Algol Stud
ISSN: 0342-1120
ISSN (Online): 
IsoAbbr: Arch. Hydrobiol. Suppl. Algol. Stud.
NlmId: 101083917
123:123
JrId: 22694
long title: Nuclear physics. A
short title: Nucl Phys A
ISSN: 0375-9474
ISSN (Online): 
IsoAbbr: Nucl Phys A
NlmId: 101083919
123:123
JrId: 22695
long title: Whole earth review
short title: Whole Earth Rev
ISSN: 0749-5056
ISSN (Online): 
IsoAbbr: Whole Earth Rev
NlmId: 101083927
123:123
JrId: 22696
long title: AAPG bulletin
short title: Am Assoc Pet Geol Bull
ISSN: 0149-1423
ISSN (Online): 
IsoAbbr: Am Assoc Pet Geol Bull
NlmId: 101087009
123:123
JrId: 22697
long title: Illinois research
short title: Ill Res
ISSN: 0019-2201
ISSN (Online): 
IsoAbbr: Ill Res
NlmId: 101087010
123:123
JrId: 22698
long title: Revista espanola de paleontologia
short title: Rev Esp Paleontol
ISSN: 0213-6937
ISSN (Online): 
IsoAbbr: Rev Esp Paleontol
NlmId: 101087013
123:123
JrId: 22699
long title: Il Nuovo cimento della Societa italiana di fisica. C
short title: Nuovo Cimento C
ISSN: 0390-5551
ISSN (Online): 
IsoAbbr: Nuovo Cimento C
NlmId: 101087027
123:123
JrId: 22700
long title: Town hall journal
short title: Town Hall J
ISSN: 0732-4049
ISSN (Online): 
IsoAbbr: Town Hall J
NlmId: 101087143
123:123
JrId: 22701
long title: Anthroquest : the L.S.B. Leakey Foundation news
short title: Anthroquest
ISSN: 0749-1751
ISSN (Online): 
IsoAbbr: Anthroquest
NlmId: 101087144
123:123
JrId: 22702
long title: Palaeontology
short title: Palaeontology
ISSN: 0031-0239
ISSN (Online): 
IsoAbbr: Palaeontology
NlmId: 101087145
123:123
JrId: 22703
long title: Neues Jahrbuch fur Geologie und Palaontologie. Abhandlungen
short title: Neues Jahrb Geol Palaontol Abh
ISSN: 0077-7749
ISSN (Online): 
IsoAbbr: Neues Jahrb Geol Palaontol Abh
NlmId: 101087243
123:123
JrId: 22704
long title: IAWA journal / International Association of Wood Anatomists
short title: IAWA J
ISSN: 0928-1541
ISSN (Online): 
IsoAbbr: IAWA J
NlmId: 101087244
123:123
JrId: 22705
long title: Journal of physics D: Applied physics
short title: J Phys D Appl Phys
ISSN: 0022-3727
ISSN (Online): 
IsoAbbr: J Phys D Appl Phys
NlmId: 1256300
123:123
JrId: 22706
long title: Journal of aerosol science
short title: J Aerosol Sci
ISSN: 0021-8502
ISSN (Online): 
IsoAbbr: J Aerosol Sci
NlmId: 1263115
123:123
JrId: 22707
long title: Phyton_ annales rei botanicae
short title: Phyton
ISSN: 0079-2047
ISSN (Online): 
IsoAbbr: Phyton
NlmId: 1263337
123:123
JrId: 22708
long title: Nuclear technology
short title: Nucl Technol
ISSN: 0029-5450
ISSN (Online): 
IsoAbbr: Nucl Technol
NlmId: 1263775
123:123
JrId: 22709
long title: American laboratory
short title: Am Lab
ISSN: 0044-7749
ISSN (Online): 
IsoAbbr: Am Lab
NlmId: 1301037
123:123
JrId: 22710
long title: Journal of the Irish Colleges of Physicians and Surgeons
short title: J Ir Coll Physicians Surg
ISSN: 0374-8405
ISSN (Online): 
IsoAbbr: J Ir Coll Physicians Surg
NlmId: 1303016
123:123
JrId: 22711
long title: Annual review of ecology and systematics
short title: Annu Rev Ecol Syst
ISSN: 0066-4162
ISSN (Online): 
IsoAbbr: Annu Rev Ecol Syst
NlmId: 1310651
123:123
JrId: 22712
long title: ASM news
short title: ASM News
ISSN: 0044-7897
ISSN (Online): 
IsoAbbr: ASM News
NlmId: 14470410R
123:123
JrId: 22713
long title: American journal of science
short title: Am J Sci
ISSN: 0002-9599
ISSN (Online): 
IsoAbbr: Am J Sci
NlmId: 14830070R
123:123
JrId: 22714
long title: The Botanical review_ interpreting botanical progress
short title: Bot Rev
ISSN: 0006-8101
ISSN (Online): 
IsoAbbr: Bot. Rev.
NlmId: 15720240R
123:123
JrId: 22715
long title: Food technology
short title: Food Technol
ISSN: 0015-6639
ISSN (Online): 
IsoAbbr: Food Technol
NlmId: 17010170R
123:123
JrId: 22716
long title: Natural history
short title: Nat Hist
ISSN: 0028-0712
ISSN (Online): 
IsoAbbr: Nat Hist
NlmId: 18930920R
123:123
JrId: 22717
long title: Nichidai igaku zasshi
short title: Nichidai Igaku Zasshi
ISSN: 0029-0424
ISSN (Online): 
IsoAbbr: Nichidai Igaku Zasshi
NlmId: 19120190R
123:123
JrId: 22718
long title: Physics today
short title: Phys Today
ISSN: 0031-9228
ISSN (Online): 
IsoAbbr: Phys Today
NlmId: 19630090R
123:123
JrId: 22719
long title: Journal. Washington Academy of Sciences, Washington, D. C
short title: J Wash Acad Sci
ISSN: 0043-0439
ISSN (Online): 
IsoAbbr: J Wash Acad Sci
NlmId: 21610250R
123:123
JrId: 22720
long title: Talanta
short title: Talanta
ISSN: 0039-9140
ISSN (Online): 1873-3573
IsoAbbr: Talanta
NlmId: 2984816R
123:123
JrId: 22721
long title: Journal of applied physics
short title: J Appl Phys
ISSN: 0021-8979
ISSN (Online): 
IsoAbbr: J Appl Phys
NlmId: 2985119R
123:123
JrId: 22722
long title: The Japanese psychological research
short title: Jpn Psychol Res
ISSN: 0021-5368
ISSN (Online): 1468-5884
IsoAbbr: Jpn Psychol Res
NlmId: 2985185R
123:123
JrId: 22723
long title: The Kidney
short title: Kidney
ISSN: 0023-1304
ISSN (Online): 
IsoAbbr: Kidney
NlmId: 2985203R
123:123
JrId: 22724
long title: Communications of the ACM
short title: Commun ACM
ISSN: 0001-0782
ISSN (Online): 
IsoAbbr: Commun ACM
NlmId: 58030170R
123:123
JrId: 22725
long title: Water resources research
short title: Water Resour Res
ISSN: 0043-1397
ISSN (Online): 1944-7973
IsoAbbr: Water Resour Res
NlmId: 7501965
123:123
JrId: 22726
long title: Computers in cardiology
short title: Comput Cardiol
ISSN: 0276-6574
ISSN (Online): 
IsoAbbr: Comput Cardiol
NlmId: 7504430
123:123
JrId: 22727
long title: Journal - American Water Works Association
short title: J Am Water Works Assoc
ISSN: 0003-150X
ISSN (Online): 
IsoAbbr: J Am Water Works Assoc
NlmId: 7505558
123:123
JrId: 22728
long title: Philosophical transactions of the Royal Society of London. Series A: Mathematical and physical sciences
short title: Philos Trans R Soc Lond A
ISSN: 0080-4614
ISSN (Online): 
IsoAbbr: Philos Trans R Soc Lond A
NlmId: 7505811
123:123
JrId: 22729
long title: Progress in colloid & polymer science
short title: Prog Colloid Polym Sci
ISSN: 0340-255X
ISSN (Online): 
IsoAbbr: Prog Colloid Polym Sci
NlmId: 7513446
123:123
JrId: 22730
long title: Journal of membrane science
short title: J Memb Sci
ISSN: 0376-7388
ISSN (Online): 
IsoAbbr: J Memb Sci
NlmId: 7606202
123:123
JrId: 22731
long title: Progress in psychobiology and physiological psychology
short title: Prog Psychobiol Physiol Psychol
ISSN: 0363-0951
ISSN (Online): 
IsoAbbr: Prog Psychobiol Physiol Psychol
NlmId: 7608559
123:123
JrId: 22732
long title: International journal of sport psychology
short title: Int J Sport Psychol
ISSN: 0047-0767
ISSN (Online): 
IsoAbbr: Int J Sport Psychol
NlmId: 7611155
123:123
JrId: 22733
long title: Primary cardiology
short title: Primary Cardiol
ISSN: 0363-5104
ISSN (Online): 
IsoAbbr: Primary Cardiol
NlmId: 7613483
123:123
JrId: 22734
long title: Optics letters
short title: Opt Lett
ISSN: 0146-9592
ISSN (Online): 1539-4794
IsoAbbr: Opt Lett
NlmId: 7708433
123:123
JrId: 22735
long title: Journal of food quality
short title: J Food Qual
ISSN: 0146-9428
ISSN (Online): 1745-4557
IsoAbbr: J Food Qual
NlmId: 7800046
123:123
JrId: 22736
long title: Nouveau journal de chimie
short title: Nouv J Chim
ISSN: 0398-9836
ISSN (Online): 
IsoAbbr: Nouv J Chim
NlmId: 7801282
123:123
JrId: 22737
long title: Deutsche Zeitschrift fur Sportmedizin
short title: Dtsch Z Sportmed
ISSN: 0344-5925
ISSN (Online): 
IsoAbbr: Dtsch Z Sportmed
NlmId: 7806251
123:123
JrId: 22738
long title: HRC & CC. Journal of high resolution chromatography & chromatography communications
short title: HRC CC J High Resolut Chromatogr Chromatogr Commun
ISSN: 0344-7138
ISSN (Online): 
IsoAbbr: HRC CC J High Resolut Chromatogr Chromatogr Commun
NlmId: 7808973
123:123
JrId: 22739
long title: Personality & social psychology bulletin
short title: Pers Soc Psychol Bull
ISSN: 0146-1672
ISSN (Online): 1552-7433
IsoAbbr: Pers Soc Psychol Bull
NlmId: 7809042
123:123
JrId: 22740
long title: STAL. Sciences et techniques de l'animal de laboratoire
short title: Stal
ISSN: 0339-722X
ISSN (Online): 
IsoAbbr: Stal
NlmId: 7810176
123:123
JrId: 22741
long title: Polish journal of chemistry
short title: Pol J Chem
ISSN: 0137-5083
ISSN (Online): 
IsoAbbr: Pol J Chem
NlmId: 7901356
123:123
JrId: 22742
long title: Journal of behavioral assessment
short title: J Behav Assess
ISSN: 0164-0305
ISSN (Online): 
IsoAbbr: J Behav Assess
NlmId: 7909583
123:123
JrId: 22743
long title: Science
short title: Science (80- )
ISSN: 0193-4511
ISSN (Online): 
IsoAbbr: Science (80- )
NlmId: 8000640
123:123
JrId: 22744
long title: Acta zoologica (Stockholm, Sweden)
short title: Acta Zool
ISSN: 0001-7272
ISSN (Online): 1463-6395
IsoAbbr: Acta Zool
NlmId: 8006200
123:123
JrId: 22745
long title: Cardiovascular reviews & reports
short title: Cardiovasc Rev Rep
ISSN: 0197-3118
ISSN (Online): 
IsoAbbr: Cardiovasc Rev Rep
NlmId: 8006223
123:123
JrId: 22746
long title: The Journal of respiratory diseases
short title: J Respir Dis
ISSN: 0194-259X
ISSN (Online): 
IsoAbbr: J Respir Dis
NlmId: 8006299
123:123
JrId: 22747
long title: Personality and individual differences
short title: Pers Individ Dif
ISSN: 0191-8869
ISSN (Online): 
IsoAbbr: Pers Individ Dif
NlmId: 8006972
123:123
JrId: 22748
long title: Transactions of the Royal Society of Edinburgh: earth sciences
short title: Trans R Soc Edinb Earth Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Trans R Soc Edinb Earth Sci
NlmId: 8011247
123:123
JrId: 22749
long title: Practical gastroenterology
short title: Pract Gastroenterol
ISSN: 0277-4208
ISSN (Online): 
IsoAbbr: Pract Gastroenterol
NlmId: 8102180
123:123
JrId: 22750
long title: Physical & occupational therapy in geriatrics
short title: Phys Occup Ther Geriatr
ISSN: 0270-3181
ISSN (Online): 
IsoAbbr: Phys Occup Ther Geriatr
NlmId: 8102920
123:123
JrId: 22751
long title: Clinical hemorheology
short title: Clin Hemorheol
ISSN: 0271-5198
ISSN (Online): 
IsoAbbr: Clin Hemorheol
NlmId: 8108987
123:123
JrId: 22752
long title: Journal of environmental psychology
short title: J Environ Psychol
ISSN: 0272-4944
ISSN (Online): 
IsoAbbr: J Environ Psychol
NlmId: 8109052
123:123
JrId: 22753
long title: Techniques orthopediques
short title: Tech Orthop
ISSN: 0397-3999
ISSN (Online): 
IsoAbbr: Tech Orthop
NlmId: 8109626
123:123
JrId: 22754
long title: Photonics spectra
short title: Photonics Spectra
ISSN: 0731-1230
ISSN (Online): 
IsoAbbr: Photonics Spectra
NlmId: 8213551
123:123
JrId: 22755
long title: Sciences des aliments
short title: Sci Aliments
ISSN: 0240-8813
ISSN (Online): 
IsoAbbr: Sci. Aliments
NlmId: 8301421
123:123
JrId: 22756
long title: The Behavior analyst / MABA
short title: Behav Anal
ISSN: 0738-6729
ISSN (Online): 
IsoAbbr: Behav Anal
NlmId: 8303067
123:123
JrId: 22757
long title: Clinical research practices and drug regulatory affairs
short title: Clin Res Pr Drug Regul Aff
ISSN: 0735-7915
ISSN (Online): 
IsoAbbr: Clin Res Pr Drug Regul Aff
NlmId: 8303261
123:123
JrId: 22758
long title: Integrative psychiatry : IP
short title: Integr Psychiatry
ISSN: 0735-3847
ISSN (Online): 
IsoAbbr: Integr Psychiatry
NlmId: 8400621
123:123
JrId: 22759
long title: Journal of tissue culture methods : Tissue Culture Association manual of cell, tissue, and organ culture procedures
short title: J Tissue Cult Methods
ISSN: 0271-8057
ISSN (Online): 
IsoAbbr: J Tissue Cult Methods
NlmId: 8400624
123:123
JrId: 22760
long title: Comptes rendus de l'Academie des sciences. La vie des sciences
short title: C R Acad Sci Gen
ISSN: 0762-0969
ISSN (Online): 
IsoAbbr: C R Acad Sci Gen
NlmId: 8406417
123:123
JrId: 22761
long title: Lens research
short title: Lens Res
ISSN: 0738-1441
ISSN (Online): 
IsoAbbr: Lens Res
NlmId: 8406485
123:123
JrId: 22762
long title: Physics letters. [Part B]
short title: Phys Lett B
ISSN: 0370-2693
ISSN (Online): 
IsoAbbr: Phys Lett B
NlmId: 8407789
123:123
JrId: 22763
long title: New Zealand journal of psychology
short title: NZ J Psychol
ISSN: 0112-109X
ISSN (Online): 
IsoAbbr: NZ J Psychol
NlmId: 8408620
123:123
JrId: 22764
long title: Neuro-ophthalmology (Aeolus Press)
short title: Neuroophthalmology
ISSN: 0165-8107
ISSN (Online): 
IsoAbbr: Neuroophthalmology
NlmId: 8408966
123:123
JrId: 22765
long title: Emergency medicine reports
short title: Emerg Med Rep
ISSN: 0746-2506
ISSN (Online): 
IsoAbbr: Emerg Med Rep
NlmId: 8411287
123:123
JrId: 22766
long title: Stress medicine
short title: Stress Med
ISSN: 0748-8386
ISSN (Online): 
IsoAbbr: Stress Med
NlmId: 8507067
123:123
JrId: 22767
long title: Environmental medicine : annual report of the Research Institute of Environmental Medicine, Nagoya University
short title: Environ Med
ISSN: 0287-0517
ISSN (Online): 
IsoAbbr: Environ Med
NlmId: 8507429
123:123
JrId: 22768
long title: Computers in human behavior
short title: Comput Human Behav
ISSN: 0747-5632
ISSN (Online): 
IsoAbbr: Comput Human Behav
NlmId: 8510313
123:123
JrId: 22769
long title: Zoomorphology
short title: Zoomorphology
ISSN: 0720-213X
ISSN (Online): 
IsoAbbr: Zoomorphology
NlmId: 8603506
123:123
JrId: 22770
long title: Journal of applied cardiology
short title: J Appl Cardiol
ISSN: 0883-2935
ISSN (Online): 
IsoAbbr: J Appl Cardiol
NlmId: 8700113
123:123
JrId: 22771
long title: Biology of sport / Institute of Sport
short title: Biol Sport
ISSN: 0860-021X
ISSN (Online): 
IsoAbbr: Biol Sport
NlmId: 8700872
123:123
JrId: 22772
long title: International journal of industrial ergonomics
short title: Int J Ind Ergon
ISSN: 0169-8141
ISSN (Online): 
IsoAbbr: Int J Ind Ergon
NlmId: 8703510
123:123
JrId: 22773
long title: Social behaviour
short title: Soc Behav
ISSN: 0885-6249
ISSN (Online): 
IsoAbbr: Soc Behav
NlmId: 8703614
123:123
JrId: 22774
long title: LC GC : magazine of liquid and gas chromatography
short title: LC GC
ISSN: 0888-9090
ISSN (Online): 
IsoAbbr: LC GC
NlmId: 8704024
123:123
JrId: 22775
long title: Biochemical archives
short title: Biochem Arch
ISSN: 0749-5331
ISSN (Online): 
IsoAbbr: Biochem Arch
NlmId: 8705043
123:123
JrId: 22776
long title: Science & sports
short title: Sci Sports
ISSN: 0765-1597
ISSN (Online): 
IsoAbbr: Sci Sports
NlmId: 8707523
123:123
JrId: 22777
long title: Work and stress
short title: Work Stress
ISSN: 0267-8373
ISSN (Online): 
IsoAbbr: Work Stress
NlmId: 8707605
123:123
JrId: 22778
long title: Revue internationale des services de sante des forces armees : organe du Comite international de medecine et de pharmacie militaires = International review of the armed forces medical services : organ of the International Committee of M...
short title: Rev Int Serv Sante Forces Armees
ISSN: 0259-8582
ISSN (Online): 
IsoAbbr: Rev Int Serv Sante Forces Armees
NlmId: 8709007
123:123
JrId: 22779
long title: Journal of bioactive and compatible polymers
short title: J Bioact Compat Polym
ISSN: 0883-9115
ISSN (Online): 1530-8030
IsoAbbr: J Bioact Compat Polym
NlmId: 8710961
123:123
JrId: 22780
long title: SPUMS journal / South Pacific Underwater Medicine Society
short title: SPUMS J
ISSN: 0813-1988
ISSN (Online): 
IsoAbbr: SPUMS J
NlmId: 8711141
123:123
JrId: 22781
long title: Applied cognitive psychology
short title: Appl Cogn Psychol
ISSN: 0888-4080
ISSN (Online): 
IsoAbbr: Appl Cogn Psychol
NlmId: 8712204
123:123
JrId: 22782
long title: Travaux scientifiques des chercheurs du Service de sante des armees durant l'annee ... / Republique Francaise, Ministere de la defense, Direction centrale du Service de sante des armees
short title: Trav Sci Cherch Serv Sante Armees
ISSN: 0243-7473
ISSN (Online): 
IsoAbbr: Trav Sci Cherch Serv Sante Armees
NlmId: 8712477
123:123
JrId: 22783
long title: International journal of comparative psychology / ISCP _ sponsored by the International Society for Comparative Psychology and the University of Calabria
short title: Int J Comp Psychol
ISSN: 0889-3667
ISSN (Online): 
IsoAbbr: Int J Comp Psychol
NlmId: 8801374
123:123
JrId: 22784
long title: Food biotechnology
short title: Food Biotechnol
ISSN: 0890-5436
ISSN (Online): 
IsoAbbr: Food Biotechnol
NlmId: 8802223
123:123
JrId: 22785
long title: Current orthopaedics
short title: Curr Orthop
ISSN: 0268-0890
ISSN (Online): 
IsoAbbr: Curr Orthop
NlmId: 8804048
123:123
JrId: 22786
long title: Heart failure
short title: Heart Fail
ISSN: 8755-7673
ISSN (Online): 
IsoAbbr: Heart Fail
NlmId: 8805834
123:123
JrId: 22787
long title: Sensory systems
short title: Sens Syst
ISSN: 0894-4520
ISSN (Online): 
IsoAbbr: Sens Syst
NlmId: 8807564
123:123
JrId: 22788
long title: International journal of quantum chemistry. Quantum biology symposium : proceedings of the International Symposium on Quantum Biology and Quantum Pharmacology. International Symposium on Quantum Biology and Quantum Pharmacology
short title: Int J Quantum Chem Quantum Biol Symp
ISSN: 0360-8832
ISSN (Online): 
IsoAbbr: Int J Quantum Chem Quantum Biol Symp
NlmId: 8808360
123:123
JrId: 22789
long title: Journal of physics. B, Atomic, molecular, and optical physics : an Institute of Physics journal
short title: J Phys B At Mol Opt Phys
ISSN: 0953-4075
ISSN (Online): 
IsoAbbr: J Phys B At Mol Opt Phys
NlmId: 8901658
123:123
JrId: 22790
long title: Journal of research of the National Institute of Standards and Technology
short title: J Res Natl Inst Stand Technol
ISSN: 1044-677X
ISSN (Online): 
IsoAbbr: J Res Natl Inst Stand Technol
NlmId: 8912688
123:123
JrId: 22791
long title: Journal of high resolution chromatography : HRC
short title: J High Resolut Chromatogr
ISSN: 0935-6304
ISSN (Online): 
IsoAbbr: J High Resolut Chromatogr
NlmId: 8914670
123:123
JrId: 22792
long title: The Journal of NIH research : life sciences research and news about the National Institutes of Health and the Alcohol, Drug Abuse, and Mental Health Administration
short title: J NIH Res
ISSN: 1043-609X
ISSN (Online): 
IsoAbbr: J NIH Res
NlmId: 8915418
123:123
JrId: 22793
long title: Military psychology : the official journal of the Division of Military Psychology, American Psychological Association
short title: Mil Psychol
ISSN: 0899-5605
ISSN (Online): 1532-7876
IsoAbbr: Mil Psychol
NlmId: 8915802
123:123
JrId: 22794
long title: BME = Bio medical engineering / henshu, Nihon ME Gakkai
short title: BME
ISSN: 0913-7556
ISSN (Online): 
IsoAbbr: BME
NlmId: 9002126
123:123
JrId: 22795
long title: Journal of computer-assisted microscopy
short title: J Comput Assist Microsc
ISSN: 1040-7286
ISSN (Online): 
IsoAbbr: J Comput Assist Microsc
NlmId: 9002990
123:123
JrId: 22796
long title: Measurement science & technology
short title: Meas Sci Technol
ISSN: 0957-0233
ISSN (Online): 
IsoAbbr: Meas Sci Technol
NlmId: 9005438
123:123
JrId: 22797
long title: Current anaesthesia and critical care
short title: Curr Anaesth Crit Care
ISSN: 0953-7112
ISSN (Online): 1532-2033
IsoAbbr: Curr Anaesth Crit Care
NlmId: 9007263
123:123
JrId: 22798
long title: Journal of wilderness medicine
short title: J Wilderness Med
ISSN: 0953-9859
ISSN (Online): 
IsoAbbr: J Wilderness Med
NlmId: 9011207
123:123
JrId: 22799
long title: Journal of materials science. Materials in medicine
short title: J Mater Sci Mater Med
ISSN: 0957-4530
ISSN (Online): 1573-4838
IsoAbbr: J Mater Sci Mater Med
NlmId: 9013087
123:123
JrId: 22800
long title: Current opinion in orthopaedics
short title: Curr Opin Orthop
ISSN: 1041-9918
ISSN (Online): 
IsoAbbr: Curr Opin Orthop
NlmId: 9014398
123:123
JrId: 22801
long title: Advances in myochemistry
short title: Adv Myochem
ISSN: 0952-1410
ISSN (Online): 
IsoAbbr: Adv Myochem
NlmId: 9101980
123:123
JrId: 22802
long title: The Endocrinologist
short title: Endocrinologist
ISSN: 1051-2144
ISSN (Online): 
IsoAbbr: Endocrinologist
NlmId: 9108440
123:123
JrId: 22803
long title: The International journal of aviation psychology
short title: Int J Aviat Psychol
ISSN: 1050-8414
ISSN (Online): 1532-7108
IsoAbbr: Int J Aviat Psychol
NlmId: 9109116
123:123
JrId: 22804
long title: Journal of back and musculoskeletal rehabilitation
short title: J Back Musculoskelet Rehabil
ISSN: 1053-8127
ISSN (Online): 1878-6324
IsoAbbr: J Back Musculoskelet Rehabil
NlmId: 9201340
123:123
JrId: 22805
long title: Basic and applied myology : BAM
short title: Basic Appl Myol
ISSN: 1120-9992
ISSN (Online): 
IsoAbbr: Basic Appl. Myol.
NlmId: 9202948
123:123
JrId: 22806
long title: Medicinal chemistry research : an international journal for rapid communications on design and mechanisms of action of biologically active agents
short title: Med Chem Res
ISSN: 1054-2523
ISSN (Online): 1554-8120
IsoAbbr: Med Chem Res
NlmId: 9211347
123:123
JrId: 22807
long title: Biomimetics
short title: Biomimetics
ISSN: 1059-0153
ISSN (Online): 
IsoAbbr: Biomimetics
NlmId: 9214649
123:123
JrId: 22808
long title: Physica medica : PM : an international journal devoted to the applications of physics to medicine and biology : official journal of the Italian Association of Biomedical Physics (AIFB)
short title: Phys Med
ISSN: 1120-1797
ISSN (Online): 1724-191X
IsoAbbr: Phys Med
NlmId: 9302888
123:123
JrId: 22809
long title: Operative techniques in sports medicine
short title: Oper Tech Sports Med
ISSN: 1060-1872
ISSN (Online): 
IsoAbbr: Oper Tech Sports Med
NlmId: 9306118
123:123
JrId: 22810
long title: Boei Ika Daigakko zasshi = Journal of the National Defense Medical College
short title: Boei Ika Daigakko Zasshi
ISSN: 0385-1796
ISSN (Online): 
IsoAbbr: Boei Ika Daigakko Zasshi
NlmId: 9307978
123:123
JrId: 22811
long title: Heiko shinkei kagaku
short title: Equilib Res
ISSN: 0385-5716
ISSN (Online): 
IsoAbbr: Equilib Res
NlmId: 9308043
123:123
JrId: 22812
long title: Kiso shinrigaku kenkyu
short title: Jpn J Psychon Sci
ISSN: 0287-7651
ISSN (Online): 
IsoAbbr: Jpn J Psychon Sci
NlmId: 9308901
123:123
JrId: 22813
long title: Life science advances. Experimental and clinical endocrinology : a journal of the Council of Scientific Research Integration
short title: Life Sci Adv Exp Clin Endocrinol
ISSN: 0971-5053
ISSN (Online): 
IsoAbbr: Life Sci Adv Exp Clin Endocrinol
NlmId: 9312124
123:123
JrId: 22814
long title: Journal of applied biomechanics
short title: J Appl Biomech
ISSN: 1065-8483
ISSN (Online): 
IsoAbbr: J Appl Biomech
NlmId: 9315240
123:123
JrId: 22815
long title: Los Alamos science / Los Alamos Scientific Laboratory
short title: Los Alamos Sci
ISSN: 0273-7116
ISSN (Online): 
IsoAbbr: Los Alamos Sci
NlmId: 9318072
123:123
JrId: 22816
long title: Journal of strength and conditioning research / National Strength & Conditioning Association
short title: J Strength Cond Res
ISSN: 1064-8011
ISSN (Online): 1533-4287
IsoAbbr: J Strength Cond Res
NlmId: 9415084
123:123
JrId: 22818
long title: Journal of cardiovascular diagnosis and procedures
short title: J Cardiovasc Diagn Proced
ISSN: 1073-7774
ISSN (Online): 
IsoAbbr: J Cardiovasc Diagn Proced
NlmId: 9423235
123:123
JrId: 22819
long title: Zhongguo yao xue za zhi (Zhongguo yao xue hui : 1989)
short title: Chung Kuo Yao Hsueh Tsa Chih
ISSN: 1001-2494
ISSN (Online): 
IsoAbbr: Zhongguo Yao Xue Za Zhi
NlmId: 9424779
123:123
JrId: 22820
long title: Uchu koku kankyo igaku / Nihon Uchu Koku Kankyo Igakkai
short title: Uchu Koku Kankyo Igaku
ISSN: 0387-0723
ISSN (Online): 
IsoAbbr: Uchu Koku Kankyo Igaku
NlmId: 9425137
123:123
JrId: 22821
long title: Hang tian yi xue yu yi xue gong cheng = Space medicine & medical engineering
short title: Space Med Med Eng (Beijing)
ISSN: 1002-0837
ISSN (Online): 
IsoAbbr: Space Med Med Eng (Beijing)
NlmId: 9425305
123:123
JrId: 22822
long title: European review of applied psychology = Revue europeenne de psychologie appliquee
short title: Eur Rev Appl Psychol
ISSN: 1162-9088
ISSN (Online): 
IsoAbbr: Eur Rev Appl Psychol
NlmId: 9425532
123:123
JrId: 22823
long title: Isokinetics and exercise science
short title: Isokinet Exerc Sci
ISSN: 0959-3020
ISSN (Online): 
IsoAbbr: Isokinet Exerc Sci
NlmId: 9425979
123:123
JrId: 22824
long title: Current separations
short title: Curr Sep
ISSN: 0891-0006
ISSN (Online): 
IsoAbbr: Curr Sep
NlmId: 9426026
123:123
JrId: 22825
long title: Life support & biosphere science : international journal of earth space
short title: Life Support Biosph Sci
ISSN: 1069-9422
ISSN (Online): 
IsoAbbr: Life Support Biosph Sci
NlmId: 9431217
123:123
JrId: 22826
long title: Biological rhythm research
short title: Biol Rhythm Res
ISSN: 0929-1016
ISSN (Online): 
IsoAbbr: Biol Rhythm Res
NlmId: 9431857
123:123
JrId: 22827
long title: Current psychology of cognition = Cahiers de psychologie cognitive : CPC
short title: Curr Psychol Cogn
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Psychol Cogn
NlmId: 9437430
123:123
JrId: 22828
long title: Journal of gravitational physiology : a journal of the International Society for Gravitational Physiology
short title: J Gravit Physiol
ISSN: 1077-9248
ISSN (Online): 
IsoAbbr: J Gravit Physiol
NlmId: 9437868
123:123
JrId: 22829
long title: International journal of human-computer interaction
short title: Int J Hum Comput Interact
ISSN: 1044-7318
ISSN (Online): 1532-7590
IsoAbbr: Int J Hum Comput Interact
NlmId: 9438800
123:123
JrId: 22830
long title: Journal of the American Psychiatric Nurses Association
short title: J Am Psychiatr Nurses Assoc
ISSN: 1078-3903
ISSN (Online): 1532-5725
IsoAbbr: J Am Psychiatr Nurses Assoc
NlmId: 9507418
123:123
JrId: 22831
long title: Journal of environmental science and health. Part A, Environmental science and engineering & toxic and hazardous substance control
short title: J Environ Sci Health A Environ Sci Eng Toxic Hazard Subst Control
ISSN: 1077-1204
ISSN (Online): 
IsoAbbr: J Environ Sci Health A Environ Sci Eng Toxic Hazard Subst Control
NlmId: 9509493
123:123
JrId: 22832
long title: American journal of electroneurodiagnostic technology
short title: Am J Electroneurodiagnostic Technol
ISSN: 1086-508X
ISSN (Online): 
IsoAbbr: Am J Electroneurodiagnostic Technol
NlmId: 9607038
123:123
JrId: 22833
long title: Rehabilitace a fyzikalni lekarstvi
short title: Rehabil Fyz Lek
ISSN: 1211-2658
ISSN (Online): 
IsoAbbr: Rehabil Fyz Lek
NlmId: 9607335
123:123
JrId: 22834
long title: Advances in neural information processing systems
short title: Adv Neural Inf Process Syst
ISSN: 1049-5258
ISSN (Online): 
IsoAbbr: Adv Neural Inf Process Syst
NlmId: 9607483
123:123
JrId: 22835
long title: Science & medicine
short title: Sci Med (Phila)
ISSN: 1087-3309
ISSN (Online): 
IsoAbbr: Sci Med (Phila)
NlmId: 9608076
123:123
JrId: 22836
long title: Minimally invasive therapy & allied technologies : MITAT : official journal of the Society for Minimally Invasive Therapy
short title: Minim Invasive Ther Allied Technol
ISSN: 1364-5706
ISSN (Online): 1365-2931
IsoAbbr: Minim Invasive Ther Allied Technol
NlmId: 9612996
123:123
JrId: 22837
long title: Cardiac electrophysiology review
short title: Card Electrophysiol Rev
ISSN: 1385-2264
ISSN (Online): 
IsoAbbr: Card Electrophysiol Rev
NlmId: 9708907
123:123
JrId: 22838
long title: MIT's technology review
short title: MITS Technol Rev
ISSN: 1096-3715
ISSN (Online): 
IsoAbbr: MITS Technol Rev
NlmId: 9713270
123:123
JrId: 22839
long title: Neuroscience news
short title: Neurosci News
ISSN: 1027-6599
ISSN (Online): 
IsoAbbr: Neurosci News
NlmId: 9803305
123:123
JrId: 22840
long title: Phlebolymphology
short title: Phlebolymphology
ISSN: 1286-0107
ISSN (Online): 
IsoAbbr: Phlebolymphology
NlmId: 9810344
123:123
JrId: 22841
long title: New scientist (1971)
short title: New Sci
ISSN: 0262-4079
ISSN (Online): 
IsoAbbr: New Sci
NlmId: 9815377
123:123
JrId: 22842
long title: Gravitational and space biology bulletin : publication of the American Society for Gravitational and Space Biology
short title: Gravit Space Biol Bull
ISSN: 1089-988X
ISSN (Online): 
IsoAbbr: Gravit Space Biol Bull
NlmId: 9816128
123:123
JrId: 22843
long title: IEEE transactions on computers. Institute of Electrical and Electronics Engineers
short title: IEEE Trans Comput
ISSN: 0018-9340
ISSN (Online): 
IsoAbbr: IEEE Trans Comput
NlmId: 9875801
123:123
JrId: 22844
long title: Antarctic journal of the United States / National Science Foundation
short title: Antarct J US
ISSN: 0003-5335
ISSN (Online): 
IsoAbbr: Antarct J US
NlmId: 9875916
123:123
JrId: 22845
long title: Electrochimica acta
short title: Electrochim Acta
ISSN: 0013-4686
ISSN (Online): 
IsoAbbr: Electrochim. Acta
NlmId: 9875994
123:123
JrId: 22846
long title: Energy policy
short title: Energy Policy
ISSN: 0301-4215
ISSN (Online): 
IsoAbbr: Energy Policy
NlmId: 9876005
123:123
JrId: 22847
long title: Geochimica et cosmochimica acta
short title: Geochim Cosmochim Acta
ISSN: 0016-7037
ISSN (Online): 
IsoAbbr: Geochim. Cosmochim. Acta
NlmId: 9876074
123:123
JrId: 22848
long title: International journal of control
short title: Int J Control
ISSN: 0020-7179
ISSN (Online): 
IsoAbbr: Int J Control
NlmId: 9876161
123:123
JrId: 22849
long title: Japanese journal of applied physics
short title: Jpn J Appl Phys
ISSN: 
ISSN (Online): 
IsoAbbr: Jpn J Appl Phys
NlmId: 9876177
123:123
JrId: 22850
long title: Marine chemistry
short title: Mar Chem
ISSN: 0304-4203
ISSN (Online): 
IsoAbbr: Mar Chem
NlmId: 9876280
123:123
JrId: 22851
long title: Mechanical engineering (New York, N.Y. : 1919)
short title: Mech Eng
ISSN: 0025-6501
ISSN (Online): 
IsoAbbr: Mech Eng
NlmId: 9876289
123:123
JrId: 22852
long title: Molecular physics
short title: Mol Phys
ISSN: 0026-8976
ISSN (Online): 
IsoAbbr: Mol Phys
NlmId: 9876329
123:123
JrId: 22853
long title: Optics communications
short title: Opt Commun
ISSN: 0030-4018
ISSN (Online): 
IsoAbbr: Opt Commun
NlmId: 9876434
123:123
JrId: 22854
long title: Paleobiology
short title: Paleobiology
ISSN: 0094-8373
ISSN (Online): 
IsoAbbr: Paleobiology
NlmId: 9876444
123:123
JrId: 22855
long title: Physics reports
short title: Phys Rep
ISSN: 0370-1573
ISSN (Online): 
IsoAbbr: Phys Rep
NlmId: 9876465
123:123
JrId: 22856
long title: IEEE transactions on acoustics, speech, and signal processing
short title: IEEE Trans Acoust
ISSN: 0096-3518
ISSN (Online): 
IsoAbbr: IEEE Trans Acoust
NlmId: 9876801
123:123
JrId: 22857
long title: Journal of computational chemistry
short title: J Comput Chem
ISSN: 0192-8651
ISSN (Online): 1096-987X
IsoAbbr: J Comput Chem
NlmId: 9878362
123:123
JrId: 22858
long title: Applied polymer symposia
short title: Appl Polym Symp
ISSN: 0570-4898
ISSN (Online): 
IsoAbbr: Appl Polym Symp
NlmId: 9879252
123:123
JrId: 22859
long title: AIChE journal. American Institute of Chemical Engineers
short title: AIChE J
ISSN: 0001-1541
ISSN (Online): 1547-5905
IsoAbbr: AIChE J
NlmId: 9879346
123:123
JrId: 22860
long title: Aviation week & space technology
short title: Aviat Week Space Technol
ISSN: 0005-2175
ISSN (Online): 
IsoAbbr: Aviat Week Space Technol
NlmId: 9879386
123:123
JrId: 22861
long title: Computer graphics
short title: Comput Graph (ACM)
ISSN: 0097-8930
ISSN (Online): 
IsoAbbr: Comput Graph (ACM)
NlmId: 9879401
123:123
JrId: 22862
long title: IEEE transactions on nuclear science
short title: IEEE Trans Nucl Sci
ISSN: 0018-9499
ISSN (Online): 
IsoAbbr: IEEE Trans Nucl Sci
NlmId: 9879488
123:123
JrId: 22863
long title: Journal of the Audio Engineering Society. Audio Engineering Society
short title: J Audio Eng Soc
ISSN: 0004-7554
ISSN (Online): 
IsoAbbr: J Audio Eng Soc
NlmId: 9879489
123:123
JrId: 22864
long title: Journal of aircraft
short title: J Aircr
ISSN: 0021-8669
ISSN (Online): 
IsoAbbr: J Aircr
NlmId: 9879542
123:123
JrId: 22865
long title: Nuclear science and engineering : the journal of the American Nuclear Society
short title: Nucl Sci Eng
ISSN: 0029-5639
ISSN (Online): 
IsoAbbr: Nucl Sci Eng
NlmId: 9879553
123:123
JrId: 22866
long title: Transactions of the American Nuclear Society
short title: Trans Am Nucl Soc
ISSN: 0003-018X
ISSN (Online): 
IsoAbbr: Trans Am Nucl Soc
NlmId: 9879582
123:123
JrId: 22867
long title: Flying safety (Washington, D.C. : 1981)
short title: Flying Saf
ISSN: 0279-9308
ISSN (Online): 
IsoAbbr: Flying Saf
NlmId: 9879611
123:123
JrId: 22868
long title: Plant cell, tissue and organ culture
short title: Plant Cell Tissue Organ Cult
ISSN: 0167-6857
ISSN (Online): 
IsoAbbr: Plant Cell Tissue Organ Cult.
NlmId: 9879654
123:123
JrId: 22870
long title: Behaviour & information technology
short title: Behav Inf Technol
ISSN: 0144-929X
ISSN (Online): 
IsoAbbr: Behav Inf Technol
NlmId: 9879927
123:123
JrId: 22871
long title: Journal Of Elasticity
short title: J Elast
ISSN: 0374-3535
ISSN (Online): 
IsoAbbr: J Elast
NlmId: 9880217
123:123
JrId: 22872
long title: Nuclear Tracks And Radiation Measurements
short title: Nucl Tracks Radiat Meas
ISSN: 0191-278X
ISSN (Online): 
IsoAbbr: Nucl Tracks Radiat Meas
NlmId: 9880377
123:123
JrId: 22873
long title: BioCycle
short title: Biocycle
ISSN: 0276-5055
ISSN (Online): 
IsoAbbr: Biocycle
NlmId: 9880631
123:123
JrId: 22874
long title: Journal of the Optical Society of America. B, Optical physics
short title: J Opt Soc Am B
ISSN: 0740-3224
ISSN (Online): 
IsoAbbr: J Opt Soc Am B
NlmId: 9880875
123:123
JrId: 22875
long title: Botanical gazette (Chicago, Ill.)
short title: Bot Gaz
ISSN: 0006-8071
ISSN (Online): 
IsoAbbr: Bot Gaz
NlmId: 9880901
123:123
JrId: 22876
long title: Comptes rendus de l'Academie des sciences. Serie II, Mecanique, physique, chimie, sciences de l'univers, sciences de la terre
short title: C R Acad Sci II
ISSN: 0764-4450
ISSN (Online): 
IsoAbbr: C R Acad Sci II
NlmId: 9881439
123:123
JrId: 22877
long title: Nuclear instruments & methods in physics research. Section B, Beam interactions with materials and atoms
short title: Nucl Instrum Methods Phys Res B
ISSN: 0168-583X
ISSN (Online): 
IsoAbbr: Nucl Instrum Methods Phys Res B
NlmId: 9881766
123:123
JrId: 22878
long title: Nuclear instruments & methods in physics research. Section A, Accelerators, spectrometers, detectors and associated equipment
short title: Nucl Instrum Methods Phys Res A
ISSN: 0168-9002
ISSN (Online): 
IsoAbbr: Nucl Instrum Methods Phys Res A
NlmId: 9881767
123:123
JrId: 22879
long title: International Journal Of Radiation Applications And Instrumentation. Part D, Nuclear Tracks And Radiation Measurements
short title: Int J Rad Appl Instrum D
ISSN: 0735-245X
ISSN (Online): 
IsoAbbr: Int J Rad Appl Instrum D
NlmId: 9882025
123:123
JrId: 22880
long title: Alcohol, drugs, and driving : abstracts and reviews
short title: Alcohol Drugs Driving
ISSN: 0891-7086
ISSN (Online): 
IsoAbbr: Alcohol Drugs Driving
NlmId: 9882052
123:123
JrId: 22881
long title: Magnetic resonance in chemistry : MRC
short title: Magn Reson Chem
ISSN: 0749-1581
ISSN (Online): 1097-458X
IsoAbbr: Magn Reson Chem
NlmId: 9882600
123:123
JrId: 22882
long title: Chemical physics letters
short title: Chem Phys Lett
ISSN: 0009-2614
ISSN (Online): 
IsoAbbr: Chem Phys Lett
NlmId: 9882685
123:123
JrId: 22883
long title: Langmuir : the ACS journal of surfaces and colloids
short title: Langmuir
ISSN: 0743-7463
ISSN (Online): 1520-5827
IsoAbbr: Langmuir
NlmId: 9882736
123:123
JrId: 22884
long title: Soil science
short title: Soil Sci
ISSN: 0038-075X
ISSN (Online): 
IsoAbbr: Soil Sci
NlmId: 9882791
123:123
JrId: 22885
long title: Industrial & engineering chemistry research
short title: Ind Eng Chem Res
ISSN: 0888-5885
ISSN (Online): 
IsoAbbr: Ind Eng Chem Res
NlmId: 9882836
123:123
JrId: 22886
long title: Scientia horticulturae
short title: Sci Hortic (Amsterdam)
ISSN: 0304-4238
ISSN (Online): 
IsoAbbr: Sci. Hortic.
NlmId: 9882883
123:123
JrId: 22887
long title: Agronomy journal
short title: Agron J
ISSN: 0002-1962
ISSN (Online): 
IsoAbbr: Agron J
NlmId: 9882885
123:123
JrId: 22888
long title: Geophysical research letters
short title: Geophys Res Lett
ISSN: 0094-8276
ISSN (Online): 
IsoAbbr: Geophys Res Lett
NlmId: 9882887
123:123
JrId: 22889
long title: Canadian journal of forest research. Journal canadien de la recherche forestiere
short title: Can J For Res
ISSN: 0045-5067
ISSN (Online): 
IsoAbbr: Can. J. For. Res.
NlmId: 9882890
123:123
JrId: 22890
long title: The international journal of supercomputer applications
short title: Int J Supercomput Appl
ISSN: 0890-2720
ISSN (Online): 
IsoAbbr: Int J Supercomput Appl
NlmId: 9882953
123:123
JrId: 22891
long title: HortScience : a publication of the American Society for Horticultural Science
short title: HortScience
ISSN: 0018-5345
ISSN (Online): 
IsoAbbr: HortScience
NlmId: 9882989
123:123
JrId: 22892
long title: Soil Science Society of America journal. Soil Science Society of America
short title: Soil Sci Soc Am J
ISSN: 0361-5995
ISSN (Online): 
IsoAbbr: Soil Sci Soc Am J
NlmId: 9883008
123:123
JrId: 22893
long title: Complicated Cardiac Patient
short title: Complicat Card Patient
ISSN: 0888-3777
ISSN (Online): 
IsoAbbr: Complicat Card Patient
NlmId: 9883043
123:123
JrId: 22894
long title: Journal of atmospheric chemistry
short title: J Atmos Chem
ISSN: 0167-7764
ISSN (Online): 
IsoAbbr: J Atmos Chem
NlmId: 9883689
123:123
JrId: 22895
long title: Chemistry of materials : a publication of the American Chemical Society
short title: Chem Mater
ISSN: 0897-4756
ISSN (Online): 
IsoAbbr: Chem Mater
NlmId: 9884133
123:123
JrId: 22896
long title: The journal of microcolumn separations : JMS
short title: J Microcolumn Sep
ISSN: 1040-7685
ISSN (Online): 1520-667X
IsoAbbr: J Microcolumn Sep
NlmId: 9884359
123:123
JrId: 22897
long title: Postharvest biology and technology
short title: Postharvest Biol Technol
ISSN: 0925-5214
ISSN (Online): 
IsoAbbr: Postharvest Biol. Technol.
NlmId: 9884964
123:123
JrId: 22898
long title: Journal of quantitative spectroscopy & radiative transfer
short title: J Quant Spectrosc Radiat Transf
ISSN: 0022-4073
ISSN (Online): 
IsoAbbr: J Quant Spectrosc Radiat Transf
NlmId: 9886008
123:123
JrId: 22899
long title: IEEE transactions on image processing : a publication of the IEEE Signal Processing Society
short title: IEEE Trans Image Process
ISSN: 1057-7149
ISSN (Online): 1941-0042
IsoAbbr: IEEE Trans Image Process
NlmId: 9886191
123:123
JrId: 22900
long title: Europhysics letters
short title: Europhys Lett
ISSN: 0295-5075
ISSN (Online): 
IsoAbbr: Europhys Lett
NlmId: 9886346
123:123
JrId: 22901
long title: Ecological engineering
short title: Ecol Eng
ISSN: 0925-8574
ISSN (Online): 
IsoAbbr: Ecol Eng
NlmId: 9886382
123:123
JrId: 22902
long title: Applied catalysis. A, General
short title: Appl Catal A Gen
ISSN: 0926-860X
ISSN (Online): 
IsoAbbr: Appl Catal A Gen
NlmId: 9886711
123:123
JrId: 22903
long title: Aerosol science and technology : the journal of the American Association for Aerosol Research
short title: Aerosol Sci Technol
ISSN: 0278-6826
ISSN (Online): 
IsoAbbr: Aerosol Sci Technol
NlmId: 9886760
123:123
JrId: 22904
long title: New Yorker (New York, N.Y. : 1925)
short title: New Yorker
ISSN: 0028-792X
ISSN (Online): 
IsoAbbr: New Yorker
NlmId: 9887125
123:123
JrId: 22905
long title: International journal of human-computer studies
short title: Int J Hum Comput Stud
ISSN: 1071-5819
ISSN (Online): 
IsoAbbr: Int J Hum Comput Stud
NlmId: 9888279
123:123
JrId: 22906
long title: Computer vision and image understanding : CVIU
short title: Comput Vis Image Underst
ISSN: 1077-3142
ISSN (Online): 
IsoAbbr: Comput Vis Image Underst
NlmId: 9889342
123:123
JrId: 22907
long title: Critical reviews in plant sciences
short title: CRC Crit Rev Plant Sci
ISSN: 0735-2689
ISSN (Online): 
IsoAbbr: CRC Crit Rev Plant Sci
NlmId: 9889759
123:123
JrId: 22908
long title: Ecological applications : a publication of the Ecological Society of America
short title: Ecol Appl
ISSN: 1051-0761
ISSN (Online): 
IsoAbbr: Ecol Appl
NlmId: 9889808
123:123
JrId: 22909
long title: Computers & graphics
short title: Comput Graph
ISSN: 0097-8493
ISSN (Online): 
IsoAbbr: Comput Graph
NlmId: 9889995
123:123
JrId: 22910
long title: IEEE transactions on systems, man, and cybernetics. Part B, Cybernetics : a publication of the IEEE Systems, Man, and Cybernetics Society
short title: IEEE Trans Syst Man Cybern B Cybern
ISSN: 1083-4419
ISSN (Online): 1941-0492
IsoAbbr: IEEE Trans Syst Man Cybern B Cybern
NlmId: 9890044
123:123
JrId: 22911
long title: IEEE transactions on systems, man, and cybernetics. Part A, Systems and humans : a publication of the IEEE Systems, Man, and Cybernetics Society
short title: IEEE Trans Syst Man Cybern A Syst Hum
ISSN: 1083-4427
ISSN (Online): 
IsoAbbr: IEEE Trans Syst Man Cybern A Syst Hum
NlmId: 9890045
123:123
JrId: 22912
long title: The Journal of chemical thermodynamics
short title: J Chem Thermodyn
ISSN: 0021-9614
ISSN (Online): 
IsoAbbr: J Chem Thermodyn
NlmId: 9890558
123:123
JrId: 22913
long title: Journal of vacuum science & technology. A, Vacuum, surfaces, and films : an official journal of the American Vacuum Society
short title: J Vac Sci Technol A
ISSN: 0734-2101
ISSN (Online): 
IsoAbbr: J Vac Sci Technol A
NlmId: 9890566
123:123
JrId: 22914
long title: Physica A
short title: Physica A
ISSN: 0378-4371
ISSN (Online): 
IsoAbbr: Physica A
NlmId: 9890571
123:123
JrId: 22915
long title: Physica D. Nonlinear phenomena
short title: Physica D
ISSN: 0167-2789
ISSN (Online): 
IsoAbbr: Physica D
NlmId: 9890573
123:123
JrId: 22916
long title: Theoretica chimica acta
short title: Theor Chim Acta
ISSN: 0040-5744
ISSN (Online): 
IsoAbbr: Theor Chim Acta
NlmId: 9890574
123:123
JrId: 22917
long title: Acta astronautica
short title: Acta Astronaut
ISSN: 0094-5765
ISSN (Online): 
IsoAbbr: Acta Astronaut
NlmId: 9890631
123:123
JrId: 22918
long title: ASGSB bulletin : publication of the American Society for Gravitational and Space Biology
short title: ASGSB Bull
ISSN: 0898-4697
ISSN (Online): 
IsoAbbr: ASGSB Bull
NlmId: 9890632
123:123
JrId: 22919
long title: Icarus
short title: Icarus
ISSN: 0019-1035
ISSN (Online): 
IsoAbbr: Icarus
NlmId: 9890634
123:123
JrId: 22920
long title: The journal of physical chemistry. A
short title: J Phys Chem A
ISSN: 1089-5639
ISSN (Online): 1520-5215
IsoAbbr: J Phys Chem A
NlmId: 9890903
123:123
JrId: 22922
long title: Radiation measurements
short title: Radiat Meas
ISSN: 1350-4487
ISSN (Online): 
IsoAbbr: Radiat Meas
NlmId: 9890953
123:123
JrId: 22923
long title: International journal of cognitive ergonomics
short title: Int J Cogn Ergon
ISSN: 1088-6362
ISSN (Online): 
IsoAbbr: Int J Cogn Ergon
NlmId: 9890996
123:123
JrId: 22924
long title: Medicographia
short title: Medicographia
ISSN: 0243-3397
ISSN (Online): 
IsoAbbr: Medicographia
NlmId: 9891452
123:123
JrId: 22925
long title: International journal of quantum chemistry
short title: Int J Quantum Chem
ISSN: 0020-7608
ISSN (Online): 1097-461X
IsoAbbr: Int J Quantum Chem
NlmId: 9892351
123:123
JrId: 22926
long title: Orbit (Amsterdam, Netherlands)
short title: Orbit
ISSN: 0167-6830
ISSN (Online): 1744-5108
IsoAbbr: Orbit
NlmId: 8301221
123:123
JrId: 22927
long title: Comparative and functional genomics
short title: Comp Funct Genomics
ISSN: 1531-6912
ISSN (Online): 1532-6268
IsoAbbr: Comp. Funct. Genomics
NlmId: 101090797
123:123
JrId: 22932
long title: American Indian culture and research journal
short title: Am Indian Cult Res J
ISSN: 0161-6463
ISSN (Online): 
IsoAbbr: Am Indian Cult Res J
NlmId: 9892355
123:123
JrId: 22933
long title: Journal of black studies
short title: J Black Stud
ISSN: 0021-9347
ISSN (Online): 
IsoAbbr: J Black Stud
NlmId: 9891938
123:123
JrId: 22934
long title: Journal for the scientific study of religion
short title: J Sci Study Relig
ISSN: 0021-8294
ISSN (Online): 
IsoAbbr: J Sci Study Relig
NlmId: 9886969
123:123
JrId: 22935
long title: Newsletter. British Society for the History of Science
short title: Newsl Br Soc Hist Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Br Soc Hist Sci
NlmId: 9886698
123:123
JrId: 22936
long title: Zygon
short title: Zygon
ISSN: 0591-2385
ISSN (Online): 
IsoAbbr: Zygon
NlmId: 9886614
123:123
JrId: 22937
long title: Agricultural history
short title: Agric Hist
ISSN: 0002-1482
ISSN (Online): 
IsoAbbr: Agric Hist
NlmId: 9885899
123:123
JrId: 22938
long title: Journal of southern African studies
short title: J South Afr Stud
ISSN: 0305-7070
ISSN (Online): 
IsoAbbr: J South Afr Stud
NlmId: 9885700
123:123
JrId: 22939
long title: The Urban & social change review
short title: Urban Soc Change Review
ISSN: 0042-0832
ISSN (Online): 
IsoAbbr: Urban Soc Change Review
NlmId: 9885432
123:123
JrId: 22940
long title: Nutrition history notes / Vanderbilt Medical Center Library
short title: Nutr Hist Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Nutr Hist Notes
NlmId: 9884372
123:123
JrId: 22941
long title: Canadian journal of criminology. Revue canadienne de criminologie
short title: Can J. Criminol
ISSN: 0704-9722
ISSN (Online): 
IsoAbbr: Can J. Criminol
NlmId: 9884293
123:123
JrId: 22942
long title: Watermark (Association of Librarians in the History of the Health Sciences)
short title: Watermark
ISSN: 
ISSN (Online): 
IsoAbbr: Watermark
NlmId: 9883814
123:123
JrId: 22943
long title: Medical history Australia
short title: Med Hist Aust
ISSN: 1328-1720
ISSN (Online): 
IsoAbbr: Med Hist Aust
NlmId: 9883260
123:123
JrId: 22944
long title: Libraries & culture
short title: Libr Cult
ISSN: 0894-8631
ISSN (Online): 
IsoAbbr: Libr Cult
NlmId: 9883257
123:123
JrId: 22945
long title: ANQ
short title: ANQ
ISSN: 0895-769X
ISSN (Online): 
IsoAbbr: ANQ
NlmId: 9883164
123:123
JrId: 22946
long title: Conferencias y estudios de historia y organizacion de la ciencia / Academia de Ciencias de Cuba
short title: Conf Estud Hist Organ Cienc
ISSN: 
ISSN (Online): 
IsoAbbr: Conf Estud Hist Organ Cienc
NlmId: 9882981
123:123
JrId: 22947
long title: Orbis
short title: Orbis
ISSN: 0030-4387
ISSN (Online): 
IsoAbbr: Orbis
NlmId: 9882934
123:123
JrId: 22948
long title: Medicamentum
short title: Medicamentum
ISSN: 0543-2960
ISSN (Online): 
IsoAbbr: Medicamentum
NlmId: 9882639
123:123
JrId: 22949
long title: Social science quarterly
short title: Soc Sci Q
ISSN: 0038-4941
ISSN (Online): 
IsoAbbr: Soc Sci Q
NlmId: 9882225
123:123
JrId: 22950
long title: Demography India
short title: Demogr India
ISSN: 0970-454X
ISSN (Online): 
IsoAbbr: Demogr India
NlmId: 9882226
123:123
JrId: 22951
long title: Technologia
short title: Technologia
ISSN: 0771-6826
ISSN (Online): 
IsoAbbr: Technologia
NlmId: 9881740
123:123
JrId: 22952
long title: Sigmund Freud House bulletin
short title: Sigmund Freud House Bull
ISSN: 1015-1184
ISSN (Online): 
IsoAbbr: Sigmund Freud House Bull
NlmId: 9881223
123:123
JrId: 22953
long title: International journal of educational development
short title: Int J Educ Dev
ISSN: 0738-0593
ISSN (Online): 
IsoAbbr: Int J Educ Dev
NlmId: 9880554
123:123
JrId: 22954
long title: Shigaku zasshi
short title: Shigaku Zasshi
ISSN: 0018-2478
ISSN (Online): 
IsoAbbr: Shigaku Zasshi
NlmId: 9880254
123:123
JrId: 22955
long title: Bulletin of the Hunt Institute for Botanical Documentation. Hunt Institute for Botanical Documentation
short title: Bull Hunt Inst Bot Doc
ISSN: 0192-3641
ISSN (Online): 
IsoAbbr: Bull Hunt Inst Bot Doc
NlmId: 9880044
123:123
JrId: 22956
long title: International social science review
short title: Int Soc Sci Rev
ISSN: 0278-2308
ISSN (Online): 
IsoAbbr: Int Soc Sci Rev
NlmId: 9880000
123:123
JrId: 22957
long title: Environmental Review
short title: Environ Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Environ Rev
NlmId: 9880001
123:123
JrId: 22958
long title: The quarterly journal of economics
short title: Q J Econ
ISSN: 0033-5533
ISSN (Online): 1531-4650
IsoAbbr: Q J Econ
NlmId: 9879565
123:123
JrId: 22959
long title: Armed forces and society
short title: Armed Forces Soc
ISSN: 0095-327X
ISSN (Online): 
IsoAbbr: Armed Forces Soc
NlmId: 9879322
123:123
JrId: 22960
long title: Emory magazine
short title: Emory Mag
ISSN: 0013-6727
ISSN (Online): 
IsoAbbr: Emory Mag
NlmId: 9878980
123:123
JrId: 22961
long title: The journal of political economy
short title: J Polit Econ
ISSN: 0022-3808
ISSN (Online): 
IsoAbbr: J Polit Econ
NlmId: 9878848
123:123
JrId: 22962
long title: Foreign policy
short title: Foreign Policy
ISSN: 0015-7228
ISSN (Online): 
IsoAbbr: Foreign Policy
NlmId: 9878821
123:123
JrId: 22963
long title: Development and change
short title: Dev Change
ISSN: 0012-155X
ISSN (Online): 
IsoAbbr: Dev Change
NlmId: 9878826
123:123
JrId: 22964
long title: Asian survey
short title: Asian Surv
ISSN: 0004-4687
ISSN (Online): 
IsoAbbr: Asian Surv
NlmId: 9878830
123:123
JrId: 22965
long title: Administration & society
short title: Adm Soc
ISSN: 0095-3997
ISSN (Online): 
IsoAbbr: Adm Soc
NlmId: 9878831
123:123
JrId: 22966
long title: Asian profile
short title: Asian Profile
ISSN: 0304-8675
ISSN (Online): 
IsoAbbr: Asian Profile
NlmId: 9878835
123:123
JrId: 22967
long title: Bulletin of bibliography (Westwood, Mass. : 1979)
short title: Bull Bibliogr
ISSN: 0190-745X
ISSN (Online): 
IsoAbbr: Bull Bibliogr
NlmId: 9878566
123:123
JrId: 22968
long title: The Washington monthly
short title: Wash Mon
ISSN: 0043-0633
ISSN (Online): 
IsoAbbr: Wash Mon
NlmId: 9878520
123:123
JrId: 22969
long title: Smithsonian
short title: Smithsonian
ISSN: 0037-7333
ISSN (Online): 
IsoAbbr: Smithsonian
NlmId: 9878274
123:123
JrId: 22970
long title: Natur und Museum
short title: Nat Mus
ISSN: 0028-1301
ISSN (Online): 
IsoAbbr: Nat Mus
NlmId: 9878254
123:123
JrId: 22971
long title: Current history (New York, N.Y. : 1941)
short title: Curr Hist
ISSN: 0011-3530
ISSN (Online): 
IsoAbbr: Curr Hist
NlmId: 9877802
123:123
JrId: 22972
long title: The Huntington Library quarterly
short title: Huntingt Libr Q
ISSN: 0018-7895
ISSN (Online): 
IsoAbbr: Huntingt Libr Q
NlmId: 9877277
123:123
JrId: 22973
long title: Social and economic studies
short title: Soc Econ Stud
ISSN: 0037-7651
ISSN (Online): 
IsoAbbr: Soc Econ Stud
NlmId: 9877023
123:123
JrId: 22974
long title: The Capital chemist
short title: Cap Chem
ISSN: 0411-0080
ISSN (Online): 
IsoAbbr: Cap Chem
NlmId: 9876921
123:123
JrId: 22975
long title: Biologist (Columbus, Ohio)
short title: Biologist
ISSN: 0006-3339
ISSN (Online): 
IsoAbbr: Biologist
NlmId: 9876843
123:123
JrId: 22976
long title: Revista de la Universidad Nacional de Cordoba. Universidad Nacional de Cordoba
short title: Rev Univ Nac Cordoba
ISSN: 0370-7687
ISSN (Online): 
IsoAbbr: Rev Univ Nac Cordoba
NlmId: 9876568
123:123
JrId: 22977
long title: Prologue (Washington, D.C.)
short title: Prologue J Natl Arch
ISSN: 0033-1031
ISSN (Online): 
IsoAbbr: Prologue J Natl Arch
NlmId: 9876500
123:123
JrId: 22978
long title: Proceedings Of The Cambridge Philosophical Society
short title: Proc Camb Philol Soc
ISSN: 0068-6735
ISSN (Online): 
IsoAbbr: Proc Camb Philol Soc
NlmId: 9876493
123:123
JrId: 22979
long title: The journal of politics
short title: J Polit
ISSN: 0022-3816
ISSN (Online): 
IsoAbbr: J Polit
NlmId: 9876206
123:123
JrId: 22980
long title: Journal of the Otto Rank Association. Otto Rank Association
short title: J Otto Rank Assoc
ISSN: 0030-6711
ISSN (Online): 
IsoAbbr: J Otto Rank Assoc
NlmId: 9876202
123:123
JrId: 22981
long title: Ariel. Ari'el
short title: Ariel (Jerus)
ISSN: 0004-1343
ISSN (Online): 
IsoAbbr: Ariel (Jerus)
NlmId: 9875926
123:123
JrId: 22982
long title: Annals of the Association of American Geographers. Association of American Geographers
short title: Ann Assoc Am Geogr
ISSN: 0004-5608
ISSN (Online): 
IsoAbbr: Ann Assoc Am Geogr
NlmId: 9875872
123:123
JrId: 22983
long title: The Serials librarian
short title: Ser Libr
ISSN: 0361-526X
ISSN (Online): 
IsoAbbr: Ser Libr
NlmId: 9875810
123:123
JrId: 22984
long title: Picturescope
short title: Picturescope
ISSN: 0031-9694
ISSN (Online): 
IsoAbbr: Picturescope
NlmId: 9875773
123:123
JrId: 22985
long title: British book news
short title: Br Book News
ISSN: 0007-0343
ISSN (Online): 
IsoAbbr: Br Book News
NlmId: 9875686
123:123
JrId: 22987
long title: Proceedings - United States Naval Institute. United States Naval Institute
short title: Proc U S Nav Inst
ISSN: 0041-798X
ISSN (Online): 
IsoAbbr: Proc U S Nav Inst
NlmId: 9875550
123:123
JrId: 22988
long title: Rendiconti / Accademia Nazionale Del Xl
short title: Rend Accad Naz XL
ISSN: 0370-3460
ISSN (Online): 
IsoAbbr: Rend Accad Naz XL
NlmId: 9875330
123:123
JrId: 22989
long title: Signs
short title: Signs (Chic)
ISSN: 0097-9740
ISSN (Online): 
IsoAbbr: Signs (Chic)
NlmId: 9875007
123:123
JrId: 22990
long title: Collections : the newsletter of the Archives and Special Collections on Women in Medicine, the Medical College of Pennsylvania
short title: Collections
ISSN: 0275-8091
ISSN (Online): 
IsoAbbr: Collections
NlmId: 9816305
123:123
JrId: 22991
long title: Mentalities = Mentalites
short title: Mentalities
ISSN: 0111-8854
ISSN (Online): 
IsoAbbr: Mentalities
NlmId: 9802542
123:123
JrId: 22992
long title: Veterinair Historisch Genootschap cahier
short title: Vet Historisch Genoot Cah
ISSN: 1386-4092
ISSN (Online): 
IsoAbbr: Vet Historisch Genoot Cah
NlmId: 9715850
123:123
JrId: 22993
long title: Argos (Utrecht, Netherlands)
short title: Argos
ISSN: 0923-3970
ISSN (Online): 
IsoAbbr: Argos
NlmId: 9708906
123:123
JrId: 22994
long title: Pharmaziehistorische Forschungen
short title: Pharmaziehist Forsch
ISSN: 0946-4158
ISSN (Online): 
IsoAbbr: Pharmaziehist Forsch
NlmId: 9704667
123:123
JrId: 22995
long title: Chronicle (Philadelphia, Pa. : 1990)
short title: Chronicle (Phila)
ISSN: 1049-2259
ISSN (Online): 
IsoAbbr: Chronicle (Phila)
NlmId: 9617456
123:123
JrId: 22996
long title: Early science and medicine
short title: Early Sci Med
ISSN: 1383-7427
ISSN (Online): 
IsoAbbr: Early Sci Med
NlmId: 9610931
123:123
JrId: 22997
long title: History workshop journal : HWJ
short title: Hist Workshop J
ISSN: 1363-3554
ISSN (Online): 1477-4569
IsoAbbr: Hist Workshop J
NlmId: 9609179
123:123
JrId: 22998
long title: Windows in time
short title: Windows Time
ISSN: 
ISSN (Online): 
IsoAbbr: Windows Time
NlmId: 9607541
123:123
JrId: 22999
long title: Newsletter (Society for Ancient Medicine)
short title: Newsl Soc Anc Med
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Soc Anc Med
NlmId: 9607602
123:123
JrId: 23000
long title: Society for Ancient Medicine review
short title: Soc Anc Med Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Soc Anc Med Rev
NlmId: 9607277
123:123
JrId: 23001
long title: Mims magazine weekly : the journal of quality patient care
short title: MIMS Mag
ISSN: 
ISSN (Online): 
IsoAbbr: MIMS Mag
NlmId: 9606783
123:123
JrId: 23002
long title: Ui sahak
short title: Uisahak
ISSN: 1225-505X
ISSN (Online): 
IsoAbbr: Uisahak
NlmId: 9605018
123:123
JrId: 23003
long title: Vesalius : acta internationales historiae medicinae
short title: Vesalius
ISSN: 
ISSN (Online): 
IsoAbbr: Vesalius
NlmId: 9517855
123:123
JrId: 23004
long title: Historia, ciencias, saude--Manguinhos
short title: Hist Cienc Saude Manguinhos
ISSN: 0104-5970
ISSN (Online): 1678-4758
IsoAbbr: Hist Cienc Saude Manguinhos
NlmId: 9513999
123:123
JrId: 23005
long title: McGill-Queen's/Hannah Institute studies in the history of medicine, health, and society
short title: Mcgill Queens Hannah Inst Stud Hist Med Health Soc
ISSN: 1198-4503
ISSN (Online): 
IsoAbbr: Mcgill Queens Hannah Inst Stud Hist Med Health Soc
NlmId: 9505529
123:123
JrId: 23006
long title: Wissenschaftliche Beitrage zur Geschichte der Seelenheilkunde
short title: Wiss Beitr Gesch Seelenheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Wiss Beitr Gesch Seelenheilkd
NlmId: 9500150
123:123
JrId: 23007
long title: Monografie di quaderni internazionali di storia della medicina e della sanita
short title: Monogr Quad Int Stor Med Sanita
ISSN: 
ISSN (Online): 
IsoAbbr: Monogr Quad Int Stor Med Sanita
NlmId: 9500157
123:123
JrId: 23008
long title: Bulletin de la Societe libanaise d'histoire de la medecine
short title: Bull Soc Liban Hist Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Liban Hist Med
NlmId: 9442758
123:123
JrId: 23009
long title: Medycyna nowozytna : studia nad historia medycyny / Polska Akademia Nauk, Instytut Historii Nauki
short title: Med Nowozytna
ISSN: 1231-1960
ISSN (Online): 
IsoAbbr: Med Nowozytna
NlmId: 9442133
123:123
JrId: 23010
long title: Rasprave i grada za povijest znanosti / Hrvatska akademija znanosti i umjetnosti
short title: Raspr Grada Povij Znan
ISSN: 
ISSN (Online): 
IsoAbbr: Raspr Grada Povij Znan
NlmId: 9440970
123:123
JrId: 23011
long title: Acta Salmanticensia. Historia de la medicina
short title: Acta Salmant Hist Med
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Salmant Hist Med
NlmId: 9440641
123:123
JrId: 23012
long title: Zeitschrift fur medizinische Psychologie : ZMP
short title: Z Med Psychol
ISSN: 0940-5569
ISSN (Online): 
IsoAbbr: Z Med Psychol
NlmId: 9440622
123:123
JrId: 23013
long title: Sozialgeschichte der Medizin
short title: Sozialgesch Med
ISSN: 
ISSN (Online): 
IsoAbbr: Sozialgesch Med
NlmId: 9440556
123:123
JrId: 23014
long title: Physis (Rio de Janeiro, Brazil)
short title: Physis
ISSN: 0103-7331
ISSN (Online): 1809-4481
IsoAbbr: Physis
NlmId: 9440484
123:123
JrId: 23015
long title: Estudos de historia e saude
short title: Estud Hist Saude
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Hist Saude
NlmId: 9440492
123:123
JrId: 23016
long title: Coleccion historica de ciencias de la salud
short title: Colecc Hist Cienc Salud
ISSN: 
ISSN (Online): 
IsoAbbr: Colecc Hist Cienc Salud
NlmId: 9436971
123:123
JrId: 23017
long title: Hindsight (Saint Louis, Mo.)
short title: Hindsight
ISSN: 
ISSN (Online): 
IsoAbbr: Hindsight
NlmId: 9431605
123:123
JrId: 23018
long title: Cuadernos Complutenses de historia de la medicina y de la ciencia
short title: Cuad Complut Hist Med Cienc
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad Complut Hist Med Cienc
NlmId: 9430467
123:123
JrId: 23019
long title: Archivos de historia da medicina portugueza
short title: Arch Hist Med Port
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Hist Med Port
NlmId: 9429802
123:123
JrId: 23020
long title: USAF Medical Service digest / United States Air Force
short title: USAF Med Serv Dig
ISSN: 
ISSN (Online): 
IsoAbbr: USAF Med Serv Dig
NlmId: 9426876
123:123
JrId: 23021
long title: Journal of the history of sexuality
short title: J Hist Sex
ISSN: 1043-4070
ISSN (Online): 
IsoAbbr: J Hist Sex
NlmId: 9426326
123:123
JrId: 23022
long title: History workshop
short title: Hist Workshop
ISSN: 0309-2984
ISSN (Online): 
IsoAbbr: Hist Workshop
NlmId: 9426183
123:123
JrId: 23023
long title: Canadian social trends
short title: Can Soc Trends
ISSN: 0831-5698
ISSN (Online): 
IsoAbbr: Can Soc Trends
NlmId: 9426171
123:123
JrId: 23024
long title: Medicamento, historia e sociedade
short title: Medicam Hist Soc
ISSN: 0872-2331
ISSN (Online): 
IsoAbbr: Medicam Hist Soc
NlmId: 9426099
123:123
JrId: 23025
long title: Revue internationale d'histoire de la psychanalyse
short title: Rev Int Hist Psychanal
ISSN: 0987-7878
ISSN (Online): 
IsoAbbr: Rev Int Hist Psychanal
NlmId: 9426023
123:123
JrId: 23026
long title: History of Nursing Society journal
short title: Hist Nurs Soc J
ISSN: 0960-2348
ISSN (Online): 
IsoAbbr: Hist Nurs Soc J
NlmId: 9425801
123:123
JrId: 23027
long title: Materia medica greca
short title: Mater Med Greca
ISSN: 
ISSN (Online): 
IsoAbbr: Mater Med Greca
NlmId: 9425665
123:123
JrId: 23028
long title: Bollettino dell'Ospedale di Varese
short title: Boll Osp Varese
ISSN: 
ISSN (Online): 
IsoAbbr: Boll Osp Varese
NlmId: 9425457
123:123
JrId: 23029
long title: Gewina
short title: Gewina
ISSN: 0928-303X
ISSN (Online): 
IsoAbbr: Gewina
NlmId: 9425368
123:123
JrId: 23030
long title: Biblioteca di storia della scienza
short title: Bibl Stor Sci
ISSN: 0394-5065
ISSN (Online): 
IsoAbbr: Bibl Stor Sci
NlmId: 9425328
123:123
JrId: 23031
long title: Lege artis medicinae : uj magyar orvosi hirmondo
short title: Lege Artis Med
ISSN: 0866-4811
ISSN (Online): 
IsoAbbr: Lege Artis Med
NlmId: 9425319
123:123
JrId: 23032
long title: Butlleti de la Societat d'Amics de la Historia i de la Ciencia Farmaceutica Catalana : BSAHCFC
short title: Butll Soc Amics Hist Cienc Farm Catalana
ISSN: 1133-990X
ISSN (Online): 
IsoAbbr: Butll Soc Amics Hist Cienc Farm Catalana
NlmId: 9425224
123:123
JrId: 23033
long title: KOS
short title: Kos
ISSN: 0393-2095
ISSN (Online): 
IsoAbbr: Kos
NlmId: 9424952
123:123
JrId: 23034
long title: Tip tarihi arastirmalari = History of medicine studies
short title: Tip Tarihi Arastirmalari
ISSN: 
ISSN (Online): 
IsoAbbr: Tip Tarihi Arastirmalari
NlmId: 9424855
123:123
JrId: 23035
long title: Pediatrik cerrahi dergisi
short title: Pediatr Cerrahi Derg
ISSN: 1016-5142
ISSN (Online): 
IsoAbbr: Pediatr Cerrahi Derg
NlmId: 9424745
123:123
JrId: 23036
long title: Cadernos da Casa de Oswaldo Cruz
short title: Cad Casa Oswaldo Cruz
ISSN: 0103-4987
ISSN (Online): 
IsoAbbr: Cad Casa Oswaldo Cruz
NlmId: 9424239
123:123
JrId: 23037
long title: Cadernos de historia e saude / Casa de Oswaldo Cruz
short title: Cad Hist Saude
ISSN: 
ISSN (Online): 
IsoAbbr: Cad Hist Saude
NlmId: 9424191
123:123
JrId: 23038
long title: Configurations
short title: Configurations
ISSN: 1063-1801
ISSN (Online): 1080-6520
IsoAbbr: Configurations
NlmId: 9416425
123:123
JrId: 23039
long title: Medical problems of performing artists
short title: Med Probl Perform Art
ISSN: 0885-1158
ISSN (Online): 1938-2766
IsoAbbr: Med Probl Perform Art
NlmId: 9416269
123:123
JrId: 23040
long title: Health and Canadian society (Winnipeg, Man.)
short title: Health Can Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Health Can Soc
NlmId: 9414018
123:123
JrId: 23041
long title: Medicine at Emory
short title: Med Emory
ISSN: 
ISSN (Online): 
IsoAbbr: Med Emory
NlmId: 9313546
123:123
JrId: 23042
long title: Conferences d'histoire de la medecine : [fascicule] / Institut d'histoire de la medecine, Musee d'histoire de la medecine. Conferences d'histoire de la medecine
short title: Conf Hist Med
ISSN: 
ISSN (Online): 
IsoAbbr: Conf Hist Med
NlmId: 9310596
123:123
JrId: 23043
long title: Public understanding of science (Bristol, England)
short title: Public Underst Sci
ISSN: 0963-6625
ISSN (Online): 
IsoAbbr: Public Underst Sci
NlmId: 9306503
123:123
JrId: 23044
long title: Medicinski vjesnik (Osijek, Croatia)
short title: Med Vjesn (Osijek)
ISSN: 0350-6487
ISSN (Online): 
IsoAbbr: Med Vjesn (Osijek)
NlmId: 9303913
123:123
JrId: 23045
long title: Medizin, Gesellschaft, und Geschichte. Beiheft : Jahrbuch des Instituts fur Geschichte der Medizin der Robert Bosch Stiftung
short title: Med Ges Gesch Beih
ISSN: 
ISSN (Online): 
IsoAbbr: Med Ges Gesch Beih
NlmId: 9303589
123:123
JrId: 23046
long title: Mellen history of medicine
short title: Mellen Hist Med
ISSN: 
ISSN (Online): 
IsoAbbr: Mellen Hist Med
NlmId: 9302385
123:123
JrId: 23047
long title: History of medicine (Mobile, Ala.)
short title: Hist Med Univ South Ala Coll Med
ISSN: 
ISSN (Online): 
IsoAbbr: Hist Med Univ South Ala Coll Med
NlmId: 9300875
123:123
JrId: 23048
long title: Penn medicine / University of Pennsylvania Medical Center
short title: Penn Med
ISSN: 
ISSN (Online): 
IsoAbbr: Penn Med
NlmId: 9215542
123:123
JrId: 23049
long title: Luzifer-Amor : Zeitschrift zur Geschichte der Psychoanalyse
short title: Luzif Amor
ISSN: 0933-3347
ISSN (Online): 
IsoAbbr: Luzif Amor
NlmId: 9214703
123:123
JrId: 23050
long title: Medizin, Gesellschaft, und Geschichte : Jahrbuch des Instituts fur Geschichte der Medizin der Robert Bosch Stiftung
short title: Med Ges Gesch
ISSN: 0939-351X
ISSN (Online): 
IsoAbbr: Med Ges Gesch
NlmId: 9214715
123:123
JrId: 23051
long title: Borsuye : Zeitschrift fur Medizin u. Kultur
short title: Borsuye
ISSN: 
ISSN (Online): 
IsoAbbr: Borsuye
NlmId: 9214303
123:123
JrId: 23052
long title: Screening : journal of the International Society of Neonatal Screening
short title: Screening
ISSN: 0925-6164
ISSN (Online): 
IsoAbbr: Screening
NlmId: 9210271
123:123
JrId: 23053
long title: Medicina tradicional
short title: Med Tradic
ISSN: 0185-2965
ISSN (Online): 
IsoAbbr: Med Tradic
NlmId: 9207690
123:123
JrId: 23054
long title: Europaische Hochschulschriften. Reihe VII, Medizin. Abt. B, Geschichte der Medizin = Publications universitaires europeennes. Serie VII, Medicine. Div. B, Histoire de la medecine = European university papers. Series VII, Health sciences...
short title: Eur Hochschulschr VII Med B Gesch Med
ISSN: 0721-3344
ISSN (Online): 
IsoAbbr: Eur Hochschulschr VII Med B Gesch Med
NlmId: 9207209
123:123
JrId: 23055
long title: Reihe, Medizinische Forschung
short title: Reihe Med Forsch
ISSN: 
ISSN (Online): 
IsoAbbr: Reihe Med Forsch
NlmId: 9203044
123:123
JrId: 23056
long title: Therapeutikon (Karlsruhe, Germany)
short title: Therapeutikon
ISSN: 0935-3194
ISSN (Online): 
IsoAbbr: Therapeutikon
NlmId: 9114698
123:123
JrId: 23057
long title: Wiener Studien zur Medizin, Geschichte und Philosophie
short title: Wien Stud Med Gesch Philos
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Stud Med Gesch Philos
NlmId: 9113863
123:123
JrId: 23058
long title: Beitrage zur Geschichte der Medizin und ihrer Nebengebiete
short title: Beitr Gesch Med Nebengeb
ISSN: 0930-0198
ISSN (Online): 
IsoAbbr: Beitr Gesch Med Nebengeb
NlmId: 9111987
123:123
JrId: 23059
long title: INTUS : revista de las unidades docentes de psicologia medica, clinica psiquiatrica e historia de la medicina
short title: Intus
ISSN: 
ISSN (Online): 
IsoAbbr: Intus
NlmId: 9108488
123:123
JrId: 23060
long title: Reviews in American history
short title: Rev Am Hist
ISSN: 0048-7511
ISSN (Online): 1080-6628
IsoAbbr: Rev Am Hist
NlmId: 9107988
123:123
JrId: 23061
long title: Revista (Ordem dos Medicos (Portugal))
short title: Rev Ordem Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Ordem Med
NlmId: 9104282
123:123
JrId: 23062
long title: Research papers (University of Arkansas for Medical Sciences. History of Medicine Associates)
short title: Res Pap Hist Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Res Pap Hist Med Assoc
NlmId: 9103886
123:123
JrId: 23063
long title: Tractrix : yearbook for the history of science, medicine, technology and mathematics
short title: Tractrix
ISSN: 0924-0829
ISSN (Online): 
IsoAbbr: Tractrix
NlmId: 9103923
123:123
JrId: 23064
long title: 20 century British history
short title: 20 Century Br Hist
ISSN: 0955-2359
ISSN (Online): 1477-4674
IsoAbbr: 20 Century Br Hist
NlmId: 9015384
123:123
JrId: 23065
long title: History & computing
short title: Hist Comput
ISSN: 0957-0144
ISSN (Online): 
IsoAbbr: Hist Comput
NlmId: 9015025
123:123
JrId: 23066
long title: History of psychiatry
short title: Hist Psychiatry
ISSN: 0957-154X
ISSN (Online): 
IsoAbbr: Hist Psychiatry
NlmId: 9013819
123:123
JrId: 23067
long title: Medicine and society
short title: Med Soc (Berkeley)
ISSN: 
ISSN (Online): 
IsoAbbr: Med Soc (Berkeley)
NlmId: 9005153
123:123
JrId: 23068
long title: History of neuroscience
short title: Hist Neurosci
ISSN: 1053-9816
ISSN (Online): 
IsoAbbr: Hist Neurosci
NlmId: 8913454
123:123
JrId: 23069
long title: Science in context
short title: Sci Context
ISSN: 0269-8897
ISSN (Online): 
IsoAbbr: Sci Context
NlmId: 8904113
123:123
JrId: 23070
long title: Acta medica Catholica
short title: Acta Med Cathol
ISSN: 0775-9053
ISSN (Online): 
IsoAbbr: Acta Med Cathol
NlmId: 8900872
123:123
JrId: 23071
long title: Quaderni del Raggruppamento tosco-umbro-emiliano di storia della medicina
short title: Quad Raggruppamento Toscoumbroemiliano Stor Med
ISSN: 
ISSN (Online): 
IsoAbbr: Quad Raggruppamento Toscoumbroemiliano Stor Med
NlmId: 8814030
123:123
JrId: 23072
long title: Storia e medicina popolare
short title: Stor Med Pop
ISSN: 0393-4292
ISSN (Online): 
IsoAbbr: Stor Med Pop
NlmId: 8812788
123:123
JrId: 23073
long title: Occasional papers on medical history Australia
short title: Occas Pap Med Hist Aust
ISSN: 0816-1860
ISSN (Online): 
IsoAbbr: Occas Pap Med Hist Aust
NlmId: 8811765
123:123
JrId: 23074
long title: Rivista di storia della scienza
short title: Riv Stor Sci
ISSN: 1122-0228
ISSN (Online): 
IsoAbbr: Riv Stor Sci
NlmId: 8811126
123:123
JrId: 23075
long title: Acta Belgica historiae medicinae : official journal of the Belgian Association for the History of Medicine / Societas Belgica Historiae Medicinae
short title: Acta Belg Hist Med
ISSN: 0776-0353
ISSN (Online): 
IsoAbbr: Acta Belg Hist Med
NlmId: 8811227
123:123
JrId: 23076
long title: Nuncius / Istituto e museo di storia della scienza
short title: Nuncius
ISSN: 0394-7394
ISSN (Online): 
IsoAbbr: Nuncius
NlmId: 8807530
123:123
JrId: 23077
long title: Newsletter (Society for Ancient Medicine & Pharmacy)
short title: Newsl Soc Anc Med Pharm
ISSN: 1047-9724
ISSN (Online): 
IsoAbbr: Newsl Soc Anc Med Pharm
NlmId: 8806613
123:123
JrId: 23078
long title: Resena historica (Mexico City, Mexico)
short title: Resena Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Resena Hist
NlmId: 8806643
123:123
JrId: 23079
long title: Quaderni di storia della medicina e della scienza / Cattedra di storia della medicina della Facolta di medicina e chirurgia dell'Universita degli studi di Roma "La Sapienza"
short title: Quad Stor Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Quad Stor Med Sci
NlmId: 8806459
123:123
JrId: 23080
long title: Arztliche Kosmetologie = Medical cosmetology
short title: Arztl Kosmetol
ISSN: 0340-5702
ISSN (Online): 
IsoAbbr: Arztl Kosmetol
NlmId: 8805756
123:123
JrId: 23081
long title: Frenesie
short title: Frenesie
ISSN: 0767-3744
ISSN (Online): 
IsoAbbr: Frenesie
NlmId: 8802900
123:123
JrId: 23082
long title: Microscope (Carshalton Beeches (Surrey))
short title: Microscope
ISSN: 0026-282X
ISSN (Online): 
IsoAbbr: Microscope
NlmId: 8802394
123:123
JrId: 23083
long title: BNI quarterly
short title: BNI Q
ISSN: 0894-5799
ISSN (Online): 
IsoAbbr: BNI Q
NlmId: 8802160
123:123
JrId: 23084
long title: American heritage of invention & technology
short title: Am Herit Invent Technol
ISSN: 8756-7296
ISSN (Online): 
IsoAbbr: Am Herit Invent Technol
NlmId: 8801250
123:123
JrId: 23085
long title: Chronicle (Royal College of Physicians of Edinburgh)
short title: Chron R Coll Physicians Edinb
ISSN: 0268-0688
ISSN (Online): 
IsoAbbr: Chron R Coll Physicians Edinb
NlmId: 8800062
123:123
JrId: 23086
long title: Revue de synthese / Centre international de synthese
short title: Rev Synth
ISSN: 0035-1776
ISSN (Online): 
IsoAbbr: Rev Synth
NlmId: 8711586
123:123
JrId: 23087
long title: Litterature, medecine, societe
short title: Litt Med Soc
ISSN: 0248-3521
ISSN (Online): 
IsoAbbr: Litt Med Soc
NlmId: 8711110
123:123
JrId: 23088
long title: Analytica
short title: Analytica
ISSN: 0246-2826
ISSN (Online): 
IsoAbbr: Analytica
NlmId: 8710766
123:123
JrId: 23089
long title: Medical humanities review
short title: Med Humanit Rev
ISSN: 0892-2772
ISSN (Online): 
IsoAbbr: Med Humanit Rev
NlmId: 8710646
123:123
JrId: 23090
long title: Sciences sociales et sante
short title: Sci Soc Sante
ISSN: 0294-0337
ISSN (Online): 
IsoAbbr: Sci Soc Sante
NlmId: 8709013
123:123
JrId: 23091
long title: Scientia canadensis
short title: Sci Can
ISSN: 0829-2507
ISSN (Online): 
IsoAbbr: Sci Can
NlmId: 8709014
123:123
JrId: 23092
long title: Medicine's geographic heritage
short title: Med Geogr Herit
ISSN: 0891-4575
ISSN (Online): 
IsoAbbr: Med Geogr Herit
NlmId: 8709216
123:123
JrId: 23093
long title: Revue internationale d'histoire de la psychiatrie
short title: Rev Int Hist Psychiatr
ISSN: 0761-6023
ISSN (Online): 
IsoAbbr: Rev Int Hist Psychiatr
NlmId: 8708774
123:123
JrId: 23094
long title: The Journal of ophthalmic photography
short title: J Ophthalmic Photogr
ISSN: 0198-6155
ISSN (Online): 
IsoAbbr: J Ophthalmic Photogr
NlmId: 8707889
123:123
JrId: 23095
long title: AARCTimes
short title: AARC Times
ISSN: 0893-8520
ISSN (Online): 
IsoAbbr: AARC Times
NlmId: 8708187
123:123
JrId: 23096
long title: Kunst & Therapie
short title: Kunst Ther
ISSN: 0177-4352
ISSN (Online): 
IsoAbbr: Kunst Ther
NlmId: 8705946
123:123
JrId: 23097
long title: Bulletin canadien d'histoire de la medecine = Canadian bulletin of medical history
short title: Bull Can Hist Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Can Hist Med
NlmId: 8703431
123:123
JrId: 23098
long title: MAAS journal of Islamic science
short title: MAAS J Islam Sci
ISSN: 0970-1672
ISSN (Online): 
IsoAbbr: MAAS J Islam Sci
NlmId: 8700319
123:123
JrId: 23099
long title: Dynamis (Granada, Spain)
short title: Dynamis
ISSN: 0211-9536
ISSN (Online): 
IsoAbbr: Dynamis
NlmId: 8610855
123:123
JrId: 23100
long title: Quipu
short title: Quipu
ISSN: 0185-5093
ISSN (Online): 
IsoAbbr: Quipu
NlmId: 8608570
123:123
JrId: 23101
long title: Soemmerring-Forschungen
short title: Soemmering Forsch
ISSN: 0176-876X
ISSN (Online): 
IsoAbbr: Soemmering Forsch
NlmId: 8606621
123:123
JrId: 23102
long title: Beitrage zur Hochschul- und Wissenschaftsgeschichte Erfurts / herausgegeben vom Rektor der Medizinischen Akademie Erfurt
short title: Beitr Hochsch Wissenschaftsgesch Erfurts
ISSN: 0233-2930
ISSN (Online): 
IsoAbbr: Beitr Hochsch Wissenschaftsgesch Erfurts
NlmId: 8606405
123:123
JrId: 23103
long title: Transactions of the Royal Society of Canada = Memoires de la Societe royale du Canada
short title: Trans R Soc Can
ISSN: 0035-9122
ISSN (Online): 
IsoAbbr: Trans R Soc Can
NlmId: 8511528
123:123
JrId: 23104
long title: Action (National Fund for Research into Crippling Diseases)
short title: Action Natl
ISSN: 0959-3306
ISSN (Online): 
IsoAbbr: Action Natl
NlmId: 8509312
123:123
JrId: 23105
long title: Veterinary heritage : bulletin of the American Veterinary History Society
short title: Vet Herit
ISSN: 1096-5904
ISSN (Online): 
IsoAbbr: Vet Herit
NlmId: 8508267
123:123
JrId: 23106
long title: Medical heritage
short title: Med Herit
ISSN: 0743-9229
ISSN (Online): 
IsoAbbr: Med Herit
NlmId: 8506987
123:123
JrId: 23107
long title: Eos (Rome, Italy)
short title: EOS
ISSN: 0392-6699
ISSN (Online): 
IsoAbbr: EOS
NlmId: 8504348
123:123
JrId: 23108
long title: Southampton medical journal
short title: Southampt Med J
ISSN: 0266-0342
ISSN (Online): 
IsoAbbr: Southampt Med J
NlmId: 8502989
123:123
JrId: 23109
long title: Eesti NSV Teaduste Akadeemia toimetised. Bioloogia = Izvestiia Akademii nauk Estonskoi SSR. Biologiia
short title: Eesti Nsv Tead Akad TOIM Biol
ISSN: 0013-2144
ISSN (Online): 
IsoAbbr: Eesti Nsv Tead Akad TOIM Biol
NlmId: 8501378
123:123
JrId: 23110
long title: Marburger Schriften zur Medizingeschichte
short title: Marbg Schrift Medgesch
ISSN: 0721-3859
ISSN (Online): 
IsoAbbr: Marbg Schrift Medgesch
NlmId: 8413234
123:123
JrId: 23111
long title: Nieuwe Nederlandse bijdragen tot de geschiedenis der geneeskunde en der natuurwetenschappen
short title: Nieuwe Ned Bijdr Geschied Geneeskd Natuurwet
ISSN: 0168-9827
ISSN (Online): 
IsoAbbr: Nieuwe Ned Bijdr Geschied Geneeskd Natuurwet
NlmId: 8410677
123:123
JrId: 23112
long title: Storia e critica della psicologia
short title: Stor Crit Psicol
ISSN: 0392-4955
ISSN (Online): 
IsoAbbr: Stor Crit Psicol
NlmId: 8409031
123:123
JrId: 23113
long title: Contributions in psychology
short title: Contrib Psychol
ISSN: 0736-2714
ISSN (Online): 
IsoAbbr: Contrib Psychol
NlmId: 8406645
123:123
JrId: 23114
long title: Phronesis (Barcelona, Spain)
short title: Phronesis
ISSN: 
ISSN (Online): 
IsoAbbr: Phronesis
NlmId: 8401516
123:123
JrId: 23115
long title: Indiana medical history quarterly / Indiana Historical Society
short title: Indiana Med Hist Q
ISSN: 0740-8218
ISSN (Online): 
IsoAbbr: Indiana Med Hist Q
NlmId: 8305344
123:123
JrId: 23116
long title: Braunschweiger veroffentlichungen zur geschichte der pharmazie und der naturwissenschaften
short title: Braunschw Veroff Gesch Pharm Naturwiss
ISSN: 0722-7159
ISSN (Online): 
IsoAbbr: Braunschw Veroff Gesch Pharm Naturwiss
NlmId: 8305227
123:123
JrId: 23117
long title: Zhonghua yi shi za zhi (Beijing, China : 1980)
short title: Zhonghua Yi Shi Za Zhi
ISSN: 0255-7053
ISSN (Online): 
IsoAbbr: Zhonghua Yi Shi Za Zhi
NlmId: 8303081
123:123
JrId: 23118
long title: Nova acta Paracelsica : ... Jahrbuch der Schweizerischen Paracelsus-Gesellschaft
short title: Nova Acta Paracelsica
ISSN: 0254-8712
ISSN (Online): 
IsoAbbr: Nova Acta Paracelsica
NlmId: 8219749
123:123
JrId: 23119
long title: Newsletter, history of anthropology
short title: Newsl Hist Anthropol
ISSN: 0735-4320
ISSN (Online): 
IsoAbbr: Newsl Hist Anthropol
NlmId: 8204176
123:123
JrId: 23120
long title: Historia scientiarum : international journal of the History of Science Society of Japan
short title: Hist Sci (Tokyo)
ISSN: 0285-4821
ISSN (Online): 
IsoAbbr: Hist Sci (Tokyo)
NlmId: 8201528
123:123
JrId: 23121
long title: Anales de la Sociedad Mexicana de Historia de la Ciencia y de la Tecnologia
short title: An Soc Mex Hist Cienc Tec
ISSN: 
ISSN (Online): 
IsoAbbr: An Soc Mex Hist Cienc Tec
NlmId: 8104268
123:123
JrId: 23122
long title: Revue de la Societe francaise d'histoire de l'art dentaire
short title: Rev Soc Fr Hist Art Dent
ISSN: 0556-7300
ISSN (Online): 
IsoAbbr: Rev Soc Fr Hist Art Dent
NlmId: 8101824
123:123
JrId: 23123
long title: Revista de la Sociedad Venezolana de Historia de la Medicina
short title: Rev Soc Venez Hist Med
ISSN: 0560-4567
ISSN (Online): 
IsoAbbr: Rev Soc Venez Hist Med
NlmId: 8010477
123:123
JrId: 23124
long title: Istoriko-biologicheskie issledovaniia
short title: Istor Biol Issled
ISSN: 
ISSN (Online): 
IsoAbbr: Istor Biol Issled
NlmId: 8007866
123:123
JrId: 23125
long title: Tijdschrift voor de geschiedenis der geneeskunde, natuurwetenschappen, wiskunde en techniek
short title: Tijdschr Geschied Geneeskd Natuurwet Wiskd Tech
ISSN: 0167-2088
ISSN (Online): 
IsoAbbr: Tijdschr Geschied Geneeskd Natuurwet Wiskd Tech
NlmId: 8007722
123:123
JrId: 23126
long title: Fundamenta scientiae
short title: Fundam Sci
ISSN: 0160-7847
ISSN (Online): 
IsoAbbr: Fundam Sci
NlmId: 8006904
123:123
JrId: 23127
long title: Folia mendeliana
short title: Folia Mendeliana
ISSN: 0085-0748
ISSN (Online): 
IsoAbbr: Folia Mendeliana
NlmId: 8006266
123:123
JrId: 23128
long title: Arbeiten zur Geschichte der Medizin in Giessen
short title: Arb Gesch Med Giessen
ISSN: 0174-268X
ISSN (Online): 
IsoAbbr: Arb Gesch Med Giessen
NlmId: 8005330
123:123
JrId: 23129
long title: Minerva
short title: Minerva
ISSN: 0026-4695
ISSN (Online): 1573-1871
IsoAbbr: Minerva
NlmId: 8005029
123:123
JrId: 23130
long title: Journal of histotechnology
short title: J Histotechnol
ISSN: 0147-8885
ISSN (Online): 
IsoAbbr: J Histotechnol
NlmId: 8003807
123:123
JrId: 23131
long title: Publication - American Institute of the History of Pharmacy
short title: Publ Am Inst Hist Pharm
ISSN: 0270-0611
ISSN (Online): 
IsoAbbr: Publ Am Inst Hist Pharm
NlmId: 8003639
123:123
JrId: 23132
long title: Adler Museum bulletin
short title: Adler Mus Bull
ISSN: 0258-2058
ISSN (Online): 
IsoAbbr: Adler Mus Bull
NlmId: 8002157
123:123
JrId: 23133
long title: Unesco bulletin for libraries
short title: Unesco Bull Libr
ISSN: 0041-5243
ISSN (Online): 
IsoAbbr: Unesco Bull Libr
NlmId: 7911444
123:123
JrId: 23134
long title: The New York medical quarterly
short title: N Y Med Q
ISSN: 0196-6871
ISSN (Online): 
IsoAbbr: N Y Med Q
NlmId: 7910939
123:123
JrId: 23135
long title: Schweizerische Arztezeitung. Bulletin des medecins suisses. Bollettino dei medici svizzeri
short title: Schweiz Arzteztg
ISSN: 0036-7486
ISSN (Online): 
IsoAbbr: Schweiz Arzteztg
NlmId: 7910811
123:123
JrId: 23136
long title: Berichte zur Wissenschaftsgeschichte
short title: Ber Wiss
ISSN: 0170-6233
ISSN (Online): 
IsoAbbr: Ber Wiss
NlmId: 7909914
123:123
JrId: 23137
long title: Aarsberetning - Kobenhavns universitets medicinsk-historiske institut og museum
short title: Arsberet Kbh Univ Med Hist Inst Mus
ISSN: 0106-9497
ISSN (Online): 
IsoAbbr: Arsberet Kbh Univ Med Hist Inst Mus
NlmId: 7907849
123:123
JrId: 23138
long title: Acta historico-medica vallisoletana. Monografias
short title: Acta Hist Med Vallisoletana Monogr
ISSN: 0210-9360
ISSN (Online): 
IsoAbbr: Acta Hist Med Vallisoletana Monogr
NlmId: 7907017
123:123
JrId: 23139
long title: The Bookman
short title: Bookman
ISSN: 0196-0431
ISSN (Online): 
IsoAbbr: Bookman
NlmId: 7905973
123:123
JrId: 23140
long title: Studies in philosophy of medicine
short title: Stud Philos Med
ISSN: 0250-491X
ISSN (Online): 
IsoAbbr: Stud Philos Med
NlmId: 7905077
123:123
JrId: 23141
long title: The Oral history review
short title: Oral Hist Rev
ISSN: 0094-0798
ISSN (Online): 1533-8592
IsoAbbr: Oral Hist Rev
NlmId: 7901558
123:123
JrId: 23142
long title: Hamdard medicus
short title: Hamdard Med
ISSN: 0250-7188
ISSN (Online): 
IsoAbbr: Hamdard Med
NlmId: 7901302
123:123
JrId: 23143
long title: Weleda Korrespondenzblatter fur Aerzte
short title: Weleda Korrespondenzbl Aerzte
ISSN: 0379-7031
ISSN (Online): 
IsoAbbr: Weleda Korrespondenzbl Aerzte
NlmId: 7900501
123:123
JrId: 23144
long title: The Psychohistory review
short title: Psychohist Rev
ISSN: 0363-891X
ISSN (Online): 
IsoAbbr: Psychohist Rev
NlmId: 7807376
123:123
JrId: 23145
long title: Journal for the history of Arabic science
short title: J Hist Arabic Sci
ISSN: 0379-2927
ISSN (Online): 
IsoAbbr: J Hist Arabic Sci
NlmId: 7806593
123:123
JrId: 23146
long title: Niedersachsisches Aerzteblatt
short title: Niedersachs Arztebl
ISSN: 0028-9795
ISSN (Online): 
IsoAbbr: Niedersachs Arztebl
NlmId: 7806093
123:123
JrId: 23147
long title: Arzteblatt Baden-Wurttemberg : Offizielles Organ der Landesarztekammer Baden-Wurttemberg ... [etc.]
short title: Arztebl Baden Wurtt
ISSN: 0720-3489
ISSN (Online): 
IsoAbbr: Arztebl Baden Wurtt
NlmId: 7805901
123:123
JrId: 23148
long title: Cuadernos valencianos de historia de la medicina y de la ciencia
short title: Cuad Valencia Hist Med Cienc
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad Valencia Hist Med Cienc
NlmId: 7805751
123:123
JrId: 23149
long title: Studien zur Geschichte des Krankenhauswesens
short title: Stud Gesch Krankenhauswesens
ISSN: 0342-4952
ISSN (Online): 
IsoAbbr: Stud Gesch Krankenhauswesens
NlmId: 7805512
123:123
JrId: 23150
long title: Report - Institute on Human Values in Medicine
short title: Rep Inst Hum Values
ISSN: 0163-0849
ISSN (Online): 
IsoAbbr: Rep Inst Hum Values
NlmId: 7803380
123:123
JrId: 23151
long title: Annali dell'Istituto e museo di storia della scienza di Firenze
short title: Ann Ist Mus Stor Sci Fir
ISSN: 0391-3341
ISSN (Online): 
IsoAbbr: Ann Ist Mus Stor Sci Fir
NlmId: 7708904
123:123
JrId: 23152
long title: Race & class
short title: Race Cl
ISSN: 0306-3968
ISSN (Online): 
IsoAbbr: Race Cl
NlmId: 7708004
123:123
JrId: 23153
long title: Wurzburger medizinhistorische Forschungen
short title: Wurzbg Medizinhist Forsch
ISSN: 0344-6948
ISSN (Online): 
IsoAbbr: Wurzbg Medizinhist Forsch
NlmId: 7704729
123:123
JrId: 23154
long title: Sydsvenska medicinhistoriska sallskapets arsskrift
short title: Sydsven Medicinhist Sallsk Arsskr
ISSN: 0347-8998
ISSN (Online): 
IsoAbbr: Sydsven Medicinhist Sallsk Arsskr
NlmId: 7704184
123:123
JrId: 23155
long title: Anales chilenos de historia de la medicina
short title: An Chil Hist Med
ISSN: 0569-9886
ISSN (Online): 
IsoAbbr: An Chil Hist Med
NlmId: 7704076
123:123
JrId: 23156
long title: Journal of family history
short title: J Fam Hist
ISSN: 0363-1990
ISSN (Online): 
IsoAbbr: J Fam Hist
NlmId: 7701861
123:123
JrId: 23157
long title: Historia medicinae veterinariae
short title: Hist Med Vet
ISSN: 0105-1423
ISSN (Online): 
IsoAbbr: Hist Med Vet
NlmId: 7700207
123:123
JrId: 23158
long title: History of childhood quarterly
short title: Hist Child Q
ISSN: 0091-4266
ISSN (Online): 
IsoAbbr: Hist Child Q
NlmId: 7613867
123:123
JrId: 23159
long title: Chinese science
short title: Chin Sci
ISSN: 0361-9001
ISSN (Online): 
IsoAbbr: Chin Sci
NlmId: 7611962
123:123
JrId: 23160
long title: Anales de medicina
short title: An Med (Barc)
ISSN: 0003-2514
ISSN (Online): 
IsoAbbr: An Med (Barc)
NlmId: 7611456
123:123
JrId: 23161
long title: Hexagon Roche
short title: Hexagon Roche Engl
ISSN: 0378-3049
ISSN (Online): 
IsoAbbr: Hexagon Roche Engl
NlmId: 7610482
123:123
JrId: 23162
long title: Interdisciplinary science reviews : ISR
short title: Interdiscip Sci Rev
ISSN: 0308-0188
ISSN (Online): 
IsoAbbr: Interdiscip Sci Rev
NlmId: 7609326
123:123
JrId: 23163
long title: Annales Universitatis Scientiarum Budapestinensis de Rolando Eotvos Nominatae. Sectio Biologica
short title: Ann Univ Sci Budap Rolando Eotvos Nominatae Biol
ISSN: 0524-8949
ISSN (Online): 
IsoAbbr: Ann Univ Sci Budap Rolando Eotvos Nominatae Biol
NlmId: 7601463
123:123
JrId: 23164
long title: The Society for the Social History of Medicine bulletin
short title: Soc Soc Hist Med Bull (Lond)
ISSN: 0307-6792
ISSN (Online): 
IsoAbbr: Soc Soc Hist Med Bull (Lond)
NlmId: 7511544
123:123
JrId: 23165
long title: Bulletin of the Indian Institute of History of Medicine (Hyderabad)
short title: Bull Indian Inst Hist Med Hyderabad
ISSN: 0304-9558
ISSN (Online): 
IsoAbbr: Bull Indian Inst Hist Med Hyderabad
NlmId: 7510174
123:123
JrId: 23166
long title: The Transactions of the Hunterian Society
short title: Trans Hunter Soc
ISSN: 0306-9842
ISSN (Online): 
IsoAbbr: Trans Hunter Soc
NlmId: 7507561
123:123
JrId: 23167
long title: Revista de la Facultad de Medicina, Universidad Nacional Autonoma de Mexico
short title: Rev Fac Med Univ Nac Auton Mex
ISSN: 0026-1742
ISSN (Online): 
IsoAbbr: Rev Fac Med Univ Nac Auton Mex
NlmId: 7507465
123:123
JrId: 23168
long title: Revista de la Sociedad Mexicana de Historia Natural
short title: Rev Soc Mex Hist Nat
ISSN: 0370-7415
ISSN (Online): 
IsoAbbr: Rev Soc Mex Hist Nat
NlmId: 7507472
123:123
JrId: 23169
long title: Proceedings of the American Philosophical Society
short title: Proc Am Philos Soc
ISSN: 0003-049X
ISSN (Online): 
IsoAbbr: Proc Am Philos Soc
NlmId: 7507374
123:123
JrId: 23170
long title: Historia hospitalium
short title: Hist Hosp
ISSN: 0440-9043
ISSN (Online): 
IsoAbbr: Hist Hosp
NlmId: 7507133
123:123
JrId: 23171
long title: Boletin de la Sociedad Espanola de Historia de la Medicina
short title: Bol Soc Esp Hist Med
ISSN: 0583-7480
ISSN (Online): 
IsoAbbr: Bol Soc Esp Hist Med
NlmId: 7506934
123:123
JrId: 23172
long title: Boletin de la Sociedad Espanola de Historia de la Farmacia
short title: Bol Soc Esp Hist Farm
ISSN: 0583-7472
ISSN (Online): 
IsoAbbr: Bol Soc Esp Hist Farm
NlmId: 7506933
123:123
JrId: 23173
long title: Annales de la Societe belge d'histoire des hopitaux
short title: Ann Soc Belg Hist Hop
ISSN: 0583-8142
ISSN (Online): 
IsoAbbr: Ann Soc Belg Hist Hop
NlmId: 7506847
123:123
JrId: 23174
long title: Social studies of science
short title: Soc Stud Sci
ISSN: 0306-3127
ISSN (Online): 1460-3659
IsoAbbr: Soc Stud Sci
NlmId: 7506743
123:123
JrId: 23175
long title: Journal of the Institute of Actuaries
short title: J Inst Actuar
ISSN: 0020-2681
ISSN (Online): 
IsoAbbr: J Inst Actuar
NlmId: 7505611
123:123
JrId: 23176
long title: Bulletin de l'Institut fondamental d'Afrique noire. Serie B: Sciences humaines
short title: Bull Inst Fond Afr Noire Ser B
ISSN: 0018-9642
ISSN (Online): 
IsoAbbr: Bull Inst Fond Afr Noire Ser B
NlmId: 7505349
123:123
JrId: 23177
long title: Bulletin - Cercle Benelux d'histoire de la pharmacie
short title: Bull Cercle Benelux Hist Pharm
ISSN: 1370-7515
ISSN (Online): 
IsoAbbr: Bull Cercle Benelux Hist Pharm
NlmId: 7505306
123:123
JrId: 23178
long title: Annals (Royal College of Physicians and Surgeons of Canada)
short title: Ann R Coll Physicians Surg Can
ISSN: 0035-8800
ISSN (Online): 
IsoAbbr: Ann R Coll Physicians Surg Can
NlmId: 7505204
123:123
JrId: 23179
long title: Histoire et nature
short title: Hist Nat
ISSN: 0396-9681
ISSN (Online): 
IsoAbbr: Hist Nat
NlmId: 7503800
123:123
JrId: 23180
long title: Bulletins et memoires de la Societe d'anthropologie de Paris
short title: Bull Mem Soc Anthropol Paris
ISSN: 0037-8984
ISSN (Online): 
IsoAbbr: Bull Mem Soc Anthropol Paris
NlmId: 7503470
123:123
JrId: 23181
long title: Revue d'histoire des sciences et de leurs applications
short title: Rev Hist Sci (Paris)
ISSN: 0048-7996
ISSN (Online): 
IsoAbbr: Rev Hist Sci (Paris)
NlmId: 7502466
123:123
JrId: 23182
long title: The Australian and New Zealand journal of sociology
short title: Aust N Z J Sociol
ISSN: 0004-8690
ISSN (Online): 
IsoAbbr: Aust N Z J Sociol
NlmId: 7501266
123:123
JrId: 23183
long title: Year book - American Philosophical Society
short title: Yearb Am Philos Soc
ISSN: 0065-9762
ISSN (Online): 
IsoAbbr: Yearb Am Philos Soc
NlmId: 7501284
123:123
JrId: 23184
long title: Giornale della Accademia di medicina di Torino
short title: G Accad Med Torino
ISSN: 
ISSN (Online): 
IsoAbbr: G Accad Med Torino
NlmId: 7501132
123:123
JrId: 23185
long title: Nordisk medicinhistorisk arsbok
short title: Nord Medicinhist Arsb
ISSN: 0303-6480
ISSN (Online): 
IsoAbbr: Nord Medicinhist Arsb
NlmId: 7500509
123:123
JrId: 23186
long title: Papers. Bibliographical Society of America
short title: Pap Bibliogr Soc Am
ISSN: 0006-128X
ISSN (Online): 
IsoAbbr: Pap Bibliogr Soc Am
NlmId: 58230920R
123:123
JrId: 23187
long title: La Bibliofilia_ rivista de storia del libro e delle arti grafiche di bibliografia ed erudizione
short title: Bibliofilia
ISSN: 0006-0941
ISSN (Online): 
IsoAbbr: Bibliofilia
NlmId: 58230390R
123:123
JrId: 23188
long title: The Bodleian Library record
short title: Bodleian Libr Rec
ISSN: 0067-9488
ISSN (Online): 
IsoAbbr: Bodleian Libr Rec
NlmId: 58130240R
123:123
JrId: 23189
long title: Harvard library bulletin
short title: Harv Libr Bull
ISSN: 0017-8136
ISSN (Online): 
IsoAbbr: Harv Libr Bull
NlmId: 58120850R
123:123
JrId: 23190
long title: The Academy bookman
short title: Acad Bookman
ISSN: 0001-4249
ISSN (Online): 
IsoAbbr: Acad Bookman
NlmId: 57810710R
123:123
JrId: 23191
long title: Wilson library bulletin
short title: Wilson Libr Bull
ISSN: 0043-5651
ISSN (Online): 
IsoAbbr: Wilson Libr Bull
NlmId: 57630840R
123:123
JrId: 23192
long title: Zeitschrift fur Bibliothekswesen und Bibliographie
short title: Z Bibliothekswes Bibliogr
ISSN: 0044-2380
ISSN (Online): 
IsoAbbr: Z Bibliothekswes Bibliogr
NlmId: 57630850R
123:123
JrId: 23193
long title: Library science with a slant to documentation
short title: Lib Sci Slant Doc
ISSN: 0024-2543
ISSN (Online): 
IsoAbbr: Lib Sci Slant Doc
NlmId: 57630710R
123:123
JrId: 23194
long title: Library trends
short title: Libr Trends
ISSN: 0024-2594
ISSN (Online): 
IsoAbbr: Libr Trends
NlmId: 57630730R
123:123
JrId: 23195
long title: Janus_ revue internationale de l'histoire des sciences, de la medecine, de la pharmacie, et de la technique
short title: Janus
ISSN: 0021-4264
ISSN (Online): 
IsoAbbr: Janus
NlmId: 2985183R
123:123
JrId: 23196
long title: Korot
short title: Korot
ISSN: 0023-4109
ISSN (Online): 
IsoAbbr: Korot
NlmId: 2985207R
123:123
JrId: 23197
long title: Monspeliensis Hippocrates
short title: Monspel Hippocrates
ISSN: 0026-9867
ISSN (Online): 
IsoAbbr: Monspel Hippocrates
NlmId: 2984797R
123:123
JrId: 23198
long title: Berliner Statistik
short title: Berl Stat
ISSN: 
ISSN (Online): 
IsoAbbr: Berl Stat
NlmId: 23140500R
123:123
JrId: 23199
long title: Zurcher medizingeschichtliche Abhandlungen
short title: Zur Medizingesch Abh
ISSN: 0514-4264
ISSN (Online): 
IsoAbbr: Zur Medizingesch Abh
NlmId: 21830020R
123:123
JrId: 23200
long title: Voprosy filosofii / Akademiia nauk SSSR, Institut filosofii
short title: Vopr Filos
ISSN: 0042-8744
ISSN (Online): 
IsoAbbr: Vopr Filos
NlmId: 21540030R
123:123
JrId: 23201
long title: Revista. Tucuman, Argentine Republic. Universidad. Facultad de Medicina
short title: Rev Fac Med Tucuman
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Fac Med Tucuman
NlmId: 21330410R
123:123
JrId: 23202
long title: Theriaca
short title: Theriaca
ISSN: 0082-4003
ISSN (Online): 
IsoAbbr: Theriaca
NlmId: 21140380R
123:123
JrId: 23203
long title: Technology and culture
short title: Technol Cult
ISSN: 0040-165X
ISSN (Online): 1097-3729
IsoAbbr: Technol Cult
NlmId: 21120500R
123:123
JrId: 23204
long title: Social research
short title: Soc Res (New York)
ISSN: 0037-783X
ISSN (Online): 
IsoAbbr: Soc Res (New York)
NlmId: 20810180R
123:123
JrId: 23205
long title: Science and culture
short title: Sci Cult
ISSN: 0036-8156
ISSN (Online): 
IsoAbbr: Sci Cult
NlmId: 20640040R
123:123
JrId: 23206
long title: St. Mary's Hospital gazette
short title: St Marys Hosp Gaz
ISSN: 0036-312X
ISSN (Online): 
IsoAbbr: St Marys Hosp Gaz
NlmId: 20530030R
123:123
JrId: 23207
long title: Rheinisches Arzteblatt
short title: Rheinisches Arztebl
ISSN: 0035-4481
ISSN (Online): 
IsoAbbr: Rheinisches Arztebl
NlmId: 20410020R
123:123
JrId: 23208
long title: Revue belge d'homoeopathie
short title: Rev Belg Homoeopath
ISSN: 0035-0885
ISSN (Online): 
IsoAbbr: Rev Belg Homoeopath
NlmId: 20320190R
123:123
JrId: 23209
long title: Review of religious research
short title: Rev Relig Res
ISSN: 0034-673X
ISSN (Online): 
IsoAbbr: Rev Relig Res
NlmId: 20130330R
123:123
JrId: 23210
long title: Quellen und Studien zur Geschichte der Pharmazie
short title: Quellen Stud Gesch Pharm
ISSN: 0085-5367
ISSN (Online): 
IsoAbbr: Quellen Stud Gesch Pharm
NlmId: 19940460R
123:123
JrId: 23211
long title: The Philosophical journal
short title: Philos J
ISSN: 0031-8078
ISSN (Online): 
IsoAbbr: Philos J
NlmId: 19620450R
123:123
JrId: 23212
long title: The New philosophy
short title: New Philos
ISSN: 
ISSN (Online): 
IsoAbbr: New Philos
NlmId: 19030430R
123:123
JrId: 23213
long title: New Jersey journal of pharmacy
short title: N J J Pharm
ISSN: 0028-5773
ISSN (Online): 
IsoAbbr: N J J Pharm
NlmId: 19020790R
123:123
JrId: 23214
long title: Medizin in Geschichte und Kultur
short title: Med Gesch Kult
ISSN: 0047-6625
ISSN (Online): 
IsoAbbr: Med Gesch Kult
NlmId: 18620550R
123:123
JrId: 23215
long title: [Igakushi kenkyu] [Studies on history of medicine]
short title: Igakushi Kenkyu
ISSN: 0019-1612
ISSN (Online): 
IsoAbbr: Igakushi Kenkyu
NlmId: 17520180R
123:123
JrId: 23216
long title: Historia nauk biologicznych i medycznych
short title: Hist Nauk Biol Med
ISSN: 0081-6582
ISSN (Online): 
IsoAbbr: Hist Nauk Biol Med
NlmId: 17340500R
123:123
JrId: 23217
long title: History of science_ an annual review of literature, research and teaching
short title: Hist Sci
ISSN: 0073-2753
ISSN (Online): 
IsoAbbr: Hist Sci
NlmId: 17340520R
123:123
JrId: 23218
long title: Hessisches Arzteblatt
short title: Hess Arztebl
ISSN: 0171-9661
ISSN (Online): 
IsoAbbr: Hess Arztebl
NlmId: 17330620R
123:123
JrId: 23219
long title: Bulletin d'information. Federation pharmaceutique mediterraneenne
short title: Bull Inform Fed Pharm Mediterr
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Inform Fed Pharm Mediterr
NlmId: 16920870R
123:123
JrId: 23220
long title: Cuadernos de historia de la medicina espanola
short title: Cuad Hist Med Esp
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad Hist Med Esp
NlmId: 16430430R
123:123
JrId: 23221
long title: Beitrage zur wurttembergischen Apothekengeschichte
short title: Beitr Wurttemb Apothekengesch
ISSN: 0405-220X
ISSN (Online): 
IsoAbbr: Beitr Wurttemb Apothekengesch
NlmId: 15510330R
123:123
JrId: 23222
long title: Anthropologia
short title: Anthropologia
ISSN: 0524-2304
ISSN (Online): 
IsoAbbr: Anthropologia
NlmId: 15110080R
123:123
JrId: 23223
long title: American journal of physics
short title: Am J Phys
ISSN: 0002-9505
ISSN (Online): 
IsoAbbr: Am J Phys
NlmId: 14830010R
123:123
JrId: 23224
long title: The American archivist
short title: Am Arch
ISSN: 0360-9081
ISSN (Online): 
IsoAbbr: Am Arch
NlmId: 14740240R
123:123
JrId: 23225
long title: Ambix
short title: Ambix
ISSN: 0002-6980
ISSN (Online): 
IsoAbbr: Ambix
NlmId: 14730560R
123:123
JrId: 23226
long title: America indigena
short title: Am Indig
ISSN: 0185-1179
ISSN (Online): 
IsoAbbr: Am Indig
NlmId: 14730580R
123:123
JrId: 23227
long title: Acta medicae historiae Patavina
short title: Acta Med Hist Patav
ISSN: 0065-1389
ISSN (Online): 
IsoAbbr: Acta Med Hist Patav
NlmId: 14540140R
123:123
JrId: 23228
long title: Abhandlungen zur Geschichte der Medizin und der Naturwissenschaften
short title: Abh Gesch Med Naturwiss
ISSN: 0174-870X
ISSN (Online): 
IsoAbbr: Abh Gesch Med Naturwiss
NlmId: 14480310R
123:123
JrId: 23229
long title: Omega
short title: Omega (Westport)
ISSN: 0030-2228
ISSN (Online): 1541-3764
IsoAbbr: Omega (Westport)
NlmId: 1272106
123:123
JrId: 23230
long title: Ethnomedizin-Ethnomedicine
short title: Ethnomedizin
ISSN: 0071-1853
ISSN (Online): 
IsoAbbr: Ethnomedizin
NlmId: 1270155
123:123
JrId: 23231
long title: Yakushigaku zasshi. The Journal of Japanese history of pharmacy
short title: Yakushigaku Zasshi
ISSN: 0285-2314
ISSN (Online): 
IsoAbbr: Yakushigaku Zasshi
NlmId: 1267223
123:123
JrId: 23232
long title: Osterreichische Arztezeitung
short title: Osterr Arzteztg
ISSN: 0029-8786
ISSN (Online): 
IsoAbbr: Osterr Arzteztg
NlmId: 1264406
123:123
JrId: 23233
long title: Barcelona quirurgica
short title: Barc Quir
ISSN: 0304-4475
ISSN (Online): 
IsoAbbr: Barc Quir
NlmId: 1263560
123:123
JrId: 23234
long title: United States Navy medical news letter
short title: US Navy Med News Lett
ISSN: 
ISSN (Online): 
IsoAbbr: US Navy Med News Lett
NlmId: 1253473
123:123
JrId: 23235
long title: Orvostorteneti kozlemenyek
short title: Orvostort Kozl
ISSN: 0010-3551
ISSN (Online): 
IsoAbbr: Orvostort Kozl
NlmId: 0435507
123:123
JrId: 23236
long title: Zoologische Jahrbucher. Abteilung fur Anatomie und Ontogenie der Tiere
short title: Zool Jahrb Abt Anat Ontogenie Tiere
ISSN: 0044-5177
ISSN (Online): 
IsoAbbr: Zool Jahrb Abt Anat Ontogenie Tiere
NlmId: 0417423
123:123
JrId: 23237
long title: Veterinary history
short title: Vet Hist
ISSN: 0301-6943
ISSN (Online): 
IsoAbbr: Vet Hist
NlmId: 0415611
123:123
JrId: 23238
long title: The Carolina journal of pharmacy
short title: Carol J Pharm
ISSN: 0528-1725
ISSN (Online): 
IsoAbbr: Carol J Pharm
NlmId: 0404422
123:123
JrId: 23239
long title: Revue d'histoire de la medecine hebraique
short title: Rev Hist Med Heb
ISSN: 0035-2330
ISSN (Online): 
IsoAbbr: Rev Hist Med Heb
NlmId: 0404341
123:123
JrId: 23240
long title: Scientia_ rivista di scienza
short title: Scientia
ISSN: 0036-8687
ISSN (Online): 
IsoAbbr: Scientia
NlmId: 0404377
123:123
JrId: 23241
long title: La Semana medica
short title: Sem Med
ISSN: 0370-9590
ISSN (Online): 
IsoAbbr: Sem Med
NlmId: 0404403
123:123
JrId: 23242
long title: Biographical memoirs of fellows of the Royal Society. Royal Society (Great Britain)
short title: Biogr Mem Fellows R Soc
ISSN: 0080-4606
ISSN (Online): 
IsoAbbr: Biogr Mem Fellows R Soc
NlmId: 04040350R
123:123
JrId: 23243
long title: Ethnology
short title: Ethnology
ISSN: 0014-1828
ISSN (Online): 
IsoAbbr: Ethnology
NlmId: 0401043
123:123
JrId: 23244
long title: Population studies
short title: Popul Stud (Camb)
ISSN: 0032-4728
ISSN (Online): 1477-4747
IsoAbbr: Popul Stud (Camb)
NlmId: 0376427
123:123
JrId: 23245
long title: Psychologische Rundschau_ Ueberblick uber die Fortschritte der Psychologie in Deutschland, Oesterreich, und der Schweiz
short title: Psychol Rundsch
ISSN: 0033-3042
ISSN (Online): 
IsoAbbr: Psychol Rundsch
NlmId: 0376502
123:123
JrId: 23246
long title: Vestis. Izvestiia. Latvijas PSR Zinatnu akademija
short title: Vestis Lat Psr Zinat Akad
ISSN: 0132-6422
ISSN (Online): 
IsoAbbr: Vestis Lat Psr Zinat Akad
NlmId: 0374764
123:123
JrId: 23247
long title: Indian journal of the history of medicine
short title: Indian J Hist Med
ISSN: 0019-5677
ISSN (Online): 
IsoAbbr: Indian J Hist Med
NlmId: 0374677
123:123
JrId: 23248
long title: Journal of fluorine chemistry
short title: J Fluor Chem
ISSN: 0022-1139
ISSN (Online): 
IsoAbbr: J Fluor Chem
NlmId: 0373322
123:123
JrId: 23249
long title: Archives internationales d'histoire des sciences
short title: Arch Int Hist Sci (Paris)
ISSN: 0003-9810
ISSN (Online): 
IsoAbbr: Arch Int Hist Sci (Paris)
NlmId: 0372422
123:123
JrId: 23250
long title: Synthesis
short title: Synthesis (Mass)
ISSN: 0090-6883
ISSN (Online): 
IsoAbbr: Synthesis (Mass)
NlmId: 0371624
123:123
JrId: 23251
long title: Medicina e historia
short title: Med Hist (Barc)
ISSN: 0300-8169
ISSN (Online): 
IsoAbbr: Med Hist (Barc)
NlmId: 0361435
123:123
JrId: 23252
long title: Schriftenreihe zur Geschichte der Versammlungen deutscher Naturforscher und Aerzte
short title: Schriftenr Gesch Versamml Dtsch Naturforsch Arzte
ISSN: 0300-516X
ISSN (Online): 
IsoAbbr: Schriftenr Gesch Versamml Dtsch Naturforsch Arzte
NlmId: 0355711
123:123
JrId: 23253
long title: Quaderni per la storia dell'Universita di Padova
short title: Quad Stor Univ Padova
ISSN: 0300-175X
ISSN (Online): 
IsoAbbr: Quad Stor Univ Padova
NlmId: 0354247
123:123
JrId: 23254
long title: NTM
short title: NTM
ISSN: 0036-6978
ISSN (Online): 
IsoAbbr: NTM
NlmId: 0347631
123:123
JrId: 23255
long title: Wissenschaftliche Zeitschrift der Karl-Marx-Universitat Leipzig. Mathematisch-naturwissenschaftliche Reihe
short title: Wiss Z Karl Marx Univ Math Naturwiss
ISSN: 0300-0540
ISSN (Online): 
IsoAbbr: Wiss Z Karl Marx Univ Math Naturwiss
NlmId: 0347354
123:123
JrId: 23256
long title: Bulletin d'audiophonologie
short title: Bull Audiophonol
ISSN: 0338-9405
ISSN (Online): 
IsoAbbr: Bull Audiophonol
NlmId: 0340744
123:123
JrId: 23257
long title: Freiburger Forschungen zur Medizingeschichte
short title: Freib Forsch Medizingesch
ISSN: 
ISSN (Online): 
IsoAbbr: Freib Forsch Medizingesch
NlmId: 0337212
123:123
JrId: 23258
long title: Kagakushi kenkyu. [Journal of the history of science, Japan
short title: Kagakushi Kenkyu
ISSN: 0022-7692
ISSN (Online): 
IsoAbbr: Kagakushi Kenkyu
NlmId: 0326141
123:123
JrId: 23259
long title: Schriftenreihe. Medizinische Hochschule Hannover. Gesellschaft der Freunde
short title: Schriftenr Ges Freunde Med Hochsch Hannover
ISSN: 
ISSN (Online): 
IsoAbbr: Schriftenr Ges Freunde Med Hochsch Hannover
NlmId: 0320124
123:123
JrId: 23260
long title: Asklepii : bolgaro-sovetskii ezhegodnik istorii i teorii meditsiny
short title: Asklepii
ISSN: 0324-1300
ISSN (Online): 
IsoAbbr: Asklepii
NlmId: 0315615
123:123
JrId: 23261
long title: Revue internationale d'histoire militaire
short title: Rev Int Hist Mil
ISSN: 0254-8186
ISSN (Online): 
IsoAbbr: Rev Int Hist Mil
NlmId: 0266605
123:123
JrId: 23262
long title: Boletin de antropologia
short title: Bol Antropol
ISSN: 0041-8323
ISSN (Online): 
IsoAbbr: Bol Antropol
NlmId: 0265221
123:123
JrId: 23263
long title: Annales de geographie
short title: Ann Georgr
ISSN: 0003-4010
ISSN (Online): 
IsoAbbr: Ann Georgr
NlmId: 0260701
123:123
JrId: 23265
long title: Humanitas
short title: Humanitas
ISSN: 0018-7496
ISSN (Online): 
IsoAbbr: Humanitas
NlmId: 0256765
123:123
JrId: 23266
long title: Tanzania notes and records
short title: Tanzan Notes Rec
ISSN: 0039-9485
ISSN (Online): 
IsoAbbr: Tanzan Notes Rec
NlmId: 0255445
123:123
JrId: 23267
long title: Effluent and water treatment journal
short title: Effluent Water Treat J
ISSN: 0013-2217
ISSN (Online): 
IsoAbbr: Effluent Water Treat J
NlmId: 0253553
123:123
JrId: 23268
long title: Midway
short title: Midway
ISSN: 0544-067X
ISSN (Online): 
IsoAbbr: Midway
NlmId: 0252023
123:123
JrId: 23269
long title: History of medicine
short title: Hist Med
ISSN: 0046-7618
ISSN (Online): 
IsoAbbr: Hist Med
NlmId: 0235674
123:123
JrId: 23270
long title: Etudes freudiennes
short title: Etudes Freud
ISSN: 0014-2107
ISSN (Online): 
IsoAbbr: Etudes Freud
NlmId: 0232060
123:123
JrId: 23271
long title: Histoire des sciences medicales
short title: Hist Sci Med
ISSN: 0440-8888
ISSN (Online): 
IsoAbbr: Hist Sci Med
NlmId: 0225346
123:123
JrId: 23272
long title: Dusseldorfer Arbeiten zur Geschichte der Medizin. Beiheft
short title: Dusseld Arb Gesch Med Beih
ISSN: 
ISSN (Online): 
IsoAbbr: Dusseld Arb Gesch Med Beih
NlmId: 0211620
123:123
JrId: 23273
long title: Local population studies
short title: Local Popul Stud
ISSN: 0143-2974
ISSN (Online): 
IsoAbbr: Local Popul Stud
NlmId: 0211167
123:123
JrId: 23274
long title: Wissenschaftliche Beitrage der Martin-Luther-Universitat Halle-Wittenberg
short title: Wiss Beitr Martin Luther Univ Halle Wittenberg
ISSN: 0440-1298
ISSN (Online): 
IsoAbbr: Wiss Beitr Martin Luther Univ Halle Wittenberg
NlmId: 0207020
123:123
JrId: 23275
long title: Indian journal of history of science
short title: Indian J Hist Sci
ISSN: 0019-5235
ISSN (Online): 
IsoAbbr: Indian J Hist Sci
NlmId: 0205554
123:123
JrId: 23276
long title: The Mendel newsletter_ archival resources for the history of genetics & allied sciences
short title: Mendel Newsl
ISSN: 0025-9241
ISSN (Online): 
IsoAbbr: Mendel Newsl
NlmId: 0202216
123:123
JrId: 23277
long title: Kieler Beitrage zur Geschichte der Medizin und Pharmazie
short title: Kieler Beitr Gesch Med Pharm
ISSN: 
ISSN (Online): 
IsoAbbr: Kieler Beitr Gesch Med Pharm
NlmId: 0163160
123:123
JrId: 23278
long title: Kiryat sefer
short title: Kiryat Sefer
ISSN: 0023-1851
ISSN (Online): 
IsoAbbr: Kiryat Sefer
NlmId: 0147047
123:123
JrId: 23279
long title: Pharmaceutical historian
short title: Pharm Hist (Lond)
ISSN: 0079-1393
ISSN (Online): 
IsoAbbr: Pharm Hist (Lond)
NlmId: 0146631
123:123
JrId: 23280
long title: British journal for the history of science
short title: Br J Hist Sci
ISSN: 0007-0874
ISSN (Online): 1474-001X
IsoAbbr: Br J Hist Sci
NlmId: 0144554
123:123
JrId: 23281
long title: Episteme_ rivista critica di storia delle scienze mediche e biologiche
short title: Episteme
ISSN: 0013-9637
ISSN (Online): 
IsoAbbr: Episteme
NlmId: 0141653
123:123
JrId: 23282
long title: Pharmacy in history
short title: Pharm Hist
ISSN: 0031-7047
ISSN (Online): 
IsoAbbr: Pharm Hist
NlmId: 0135654
123:123
JrId: 23283
long title: Bibliothek und Wissenschaft
short title: Bibl Wiss
ISSN: 0067-8236
ISSN (Online): 
IsoAbbr: Bibl Wiss
NlmId: 0134721
123:123
JrId: 23284
long title: Atene e Roma
short title: Atene Roma
ISSN: 
ISSN (Online): 
IsoAbbr: Atene Roma
NlmId: 0127234
123:123
JrId: 23285
long title: Renaissance quarterly
short title: Renaiss Q
ISSN: 0034-4338
ISSN (Online): 
IsoAbbr: Renaiss Q
NlmId: 0126513
123:123
JrId: 23286
long title: The American historical review
short title: Am Hist Rev
ISSN: 0002-8762
ISSN (Online): 1937-5239
IsoAbbr: Am Hist Rev
NlmId: 01210290R
123:123
JrId: 23287
long title: Organon
short title: Organon
ISSN: 0078-6500
ISSN (Online): 
IsoAbbr: Organon
NlmId: 0117627
123:123
JrId: 23288
long title: Science and society
short title: Sci Soc
ISSN: 0036-8237
ISSN (Online): 
IsoAbbr: Sci Soc
NlmId: 0113302
123:123
JrId: 23289
long title: Arctic anthropology
short title: Arctic Anthropol
ISSN: 0066-6939
ISSN (Online): 
IsoAbbr: Arctic Anthropol
NlmId: 0107714
123:123
JrId: 23290
long title: Annales de demographie historique
short title: Ann Demogr Hist (Paris)
ISSN: 0066-2062
ISSN (Online): 
IsoAbbr: Ann Demogr Hist (Paris)
NlmId: 0106612
123:123
JrId: 23291
long title: Computers and the humanities
short title: Comput Hum
ISSN: 0010-4817
ISSN (Online): 
IsoAbbr: Comput Hum
NlmId: 0076274
123:123
JrId: 23292
long title: Ruperto-Carola
short title: Ruperto Carola
ISSN: 
ISSN (Online): 
IsoAbbr: Ruperto Carola
NlmId: 0073436
123:123
JrId: 23293
long title: Studies in the Renaissance
short title: Stud Renaissance
ISSN: 0081-8658
ISSN (Online): 
IsoAbbr: Stud Renaissance
NlmId: 0070626
123:123
JrId: 23294
long title: Studies in bibliography
short title: Stud Bibliogr
ISSN: 0081-7600
ISSN (Online): 
IsoAbbr: Stud Bibliogr
NlmId: 0070414
123:123
JrId: 23295
long title: Scriptorium
short title: Scriptorium
ISSN: 0036-9772
ISSN (Online): 
IsoAbbr: Scriptorium
NlmId: 0065255
123:123
JrId: 23296
long title: Huntia_ a yearbook of botanical and horticultural bibliography
short title: Huntia
ISSN: 0073-4071
ISSN (Online): 
IsoAbbr: Huntia
NlmId: 0063012
123:123
JrId: 23297
long title: Acta historica Leopoldina
short title: Acta Hist Leopoldina
ISSN: 0001-5857
ISSN (Online): 
IsoAbbr: Acta Hist Leopoldina
NlmId: 0060677
123:123
JrId: 23298
long title: Population review
short title: Popul Rev
ISSN: 0032-471X
ISSN (Online): 
IsoAbbr: Popul Rev
NlmId: 0057730
123:123
JrId: 23299
long title: Osiris
short title: Osiris
ISSN: 0369-7827
ISSN (Online): 
IsoAbbr: Osiris
NlmId: 0057764
123:123
JrId: 23300
long title: Rivista dell'Istituto vaccinogeno e dei consorzi provinciali antitubercolari
short title: Riv Ist Vaccinogeno Consorzi Prov Antituberc
ISSN: 0021-2598
ISSN (Online): 
IsoAbbr: Riv Ist Vaccinogeno Consorzi Prov Antituberc
NlmId: 0056205
123:123
JrId: 23301
long title: The Classical review
short title: Classical Rev
ISSN: 0009-840X
ISSN (Online): 
IsoAbbr: Classical Rev
NlmId: 0055635
123:123
JrId: 23302
long title: Anuario indigenista
short title: Anu Indig
ISSN: 0304-2596
ISSN (Online): 
IsoAbbr: Anu Indig
NlmId: 0050235
123:123
JrId: 23303
long title: Bibliotheque d'humanisme et renaissance_ travaux et documents
short title: Bibl Humanisme Renaiss
ISSN: 0006-1999
ISSN (Online): 
IsoAbbr: Bibl Humanisme Renaiss
NlmId: 0047723
123:123
JrId: 23304
long title: Items
short title: Items
ISSN: 0049-0903
ISSN (Online): 
IsoAbbr: Items
NlmId: 0046314
123:123
JrId: 23305
long title: Studies in philology
short title: Stud Philol
ISSN: 0039-3738
ISSN (Online): 
IsoAbbr: Stud Philol
NlmId: 0043732
123:123
JrId: 23306
long title: Wehrmedizinische Monatsschrift
short title: Wehrmed Monatsschr
ISSN: 0043-2156
ISSN (Online): 
IsoAbbr: Wehrmed Monatsschr
NlmId: 0044034
123:123
JrId: 23307
long title: Ecology
short title: Ecology
ISSN: 0012-9658
ISSN (Online): 
IsoAbbr: Ecology
NlmId: 0043541
123:123
JrId: 23308
long title: Speculum
short title: Speculum
ISSN: 0038-7134
ISSN (Online): 
IsoAbbr: Speculum
NlmId: 0043264
123:123
JrId: 23309
long title: Cuadernos de historia de la salud publica
short title: Cuad Hist Salud Publica
ISSN: 0045-9178
ISSN (Online): 
IsoAbbr: Cuad Hist Salud Publica
NlmId: 0033567
123:123
JrId: 23310
long title: Notes and queries
short title: Notes Queries
ISSN: 0029-3970
ISSN (Online): 
IsoAbbr: Notes Queries
NlmId: 00110640R
123:123
JrId: 23311
long title: Dusseldorfer Arbeiten zur Geschichte der Medizin
short title: Dusseld Arb Gesch Med
ISSN: 0419-800X
ISSN (Online): 
IsoAbbr: Dusseld Arb Gesch Med
NlmId: 0007200
123:123
JrId: 23312
long title: Veroffentlichungen der Internationalen Gesellschaft fur Geschichte der Pharmazie e. V
short title: Veroff Int Ges Gesch Pharm
ISSN: 0074-9729
ISSN (Online): 
IsoAbbr: Veroff Int Ges Gesch Pharm
NlmId: 7506152
123:123
JrId: 23313
long title: Zentralblatt Haut- und Geschlechtskrankheiten
short title: Zentralbl Haut Und Geschlechtskr
ISSN: 0343-3048
ISSN (Online): 
IsoAbbr: Zentralbl Haut Und Geschlechtskr
NlmId: 7806189
123:123
JrId: 23314
long title: Communicationes de historia artis medicinae. Suppl
short title: Commun Hist Artis Med Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Commun Hist Artis Med Suppl
NlmId: 8001163
123:123
JrId: 23315
long title: Historical studies in the physical and biological sciences : HSPS / Office of History of Science and Technology, University of California, Berkeley
short title: Hist Stud Phys Biol Sci
ISSN: 0890-9997
ISSN (Online): 
IsoAbbr: Hist Stud Phys Biol Sci
NlmId: 9000481
123:123
JrId: 23316
long title: Disability & society
short title: Disabil Soc
ISSN: 0968-7599
ISSN (Online): 
IsoAbbr: Disabil Soc
NlmId: 9888363
123:123
JrId: 23317
long title: Svensk medicinhistorisk tidskrift
short title: Sven Med Tidskr
ISSN: 1402-9871
ISSN (Online): 
IsoAbbr: Sven Med Tidskr
NlmId: 9812689
123:123
JrId: 23318
long title: Newsletter (Medical Sciences Historical Society (Great Britain))
short title: Newsl Med Sci Hist Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Med Sci Hist Soc
NlmId: 9303599
123:123
JrId: 23319
long title: Fugitive leaves from the historical collections / Library of the College of Physicians of Philadelphia. College of Physicians of Philadelphia. Library
short title: Fugitive Leaves Hist Collect
ISSN: 
ISSN (Online): 
IsoAbbr: Fugitive Leaves Hist Collect
NlmId: 8904773
123:123
JrId: 23320
long title: Social history of medicine : the journal of the Society for the Social History of Medicine / SSHM
short title: Soc Hist Med
ISSN: 0951-631X
ISSN (Online): 1477-4666
IsoAbbr: Soc Hist Med
NlmId: 8810360
123:123
JrId: 23321
long title: Proceedings of the Royal College of Physicians of Edinburgh
short title: Proc R Coll Physicians Edinb
ISSN: 0953-0932
ISSN (Online): 
IsoAbbr: Proc R Coll Physicians Edinb
NlmId: 8800264
123:123
JrId: 23322
long title: Y (Dayton, Ohio)
short title: Y
ISSN: 0886-5191
ISSN (Online): 
IsoAbbr: Y
NlmId: 8700977
123:123
JrId: 23323
long title: The Guthrie journal of the Donald Guthrie Foundation for Medical Research
short title: Guthrie J Donald Guthrie Found Med Res
ISSN: 0882-696X
ISSN (Online): 
IsoAbbr: Guthrie J Donald Guthrie Found Med Res
NlmId: 8607515
123:123
JrId: 23324
long title: Report of proceedings / the Scottish Society of the History of Medicine. Scottish Society of the History of Medicine
short title: Rep Proc Scott Soc Hist Med
ISSN: 0559-1996
ISSN (Online): 
IsoAbbr: Rep Proc Scott Soc Hist Med
NlmId: 8202501
123:123
JrId: 23325
long title: Aarsberetning - Kobenhavns universitets medicinsk-historiske museum
short title: Arsberet Kobenhavns Univ Med Hist Mus
ISSN: 0084-9316
ISSN (Online): 
IsoAbbr: Arsberet Kobenhavns Univ Med Hist Mus
NlmId: 7907850
123:123
JrId: 23326
long title: Suddeutsche Optikerzeitung
short title: Suddtsch Optikerztg
ISSN: 0344-7170
ISSN (Online): 
IsoAbbr: Suddtsch Optikerztg
NlmId: 7803402
123:123
JrId: 23327
long title: Izvestiia Akademii nauk Gruzinskoi SSR. Seriia biologicheskaia
short title: Izv Akad Gruz Ssr. Ser Biol
ISSN: 0321-1665
ISSN (Online): 
IsoAbbr: Izv Akad Gruz Ssr. Ser Biol
NlmId: 7605343
123:123
JrId: 23328
long title: Boletin de la Sociedad Mexicana de Historia y Filosofia de la Medicina
short title: Bol Soc Mex Hist Filos Med
ISSN: 0304-9221
ISSN (Online): 
IsoAbbr: Bol Soc Mex Hist Filos Med
NlmId: 7600664
123:123
JrId: 23329
long title: Revue d'histoire des sciences
short title: Rev Hist Sci Paris
ISSN: 0151-4105
ISSN (Online): 
IsoAbbr: Rev Hist Sci Paris
NlmId: 7513028
123:123
JrId: 23330
long title: La Technique de l'eau et de l'assainissement
short title: Tech Eau Assainissement
ISSN: 0040-120X
ISSN (Online): 
IsoAbbr: Tech Eau Assainissement
NlmId: 7510391
123:123
JrId: 23331
long title: Bulletin of the Institute of Medicine (Hyderabad)
short title: Bull Inst Hist Med Hyderabad
ISSN: 0304-9566
ISSN (Online): 
IsoAbbr: Bull Inst Hist Med Hyderabad
NlmId: 7510175
123:123
JrId: 23332
long title: Public administration
short title: Public Adm
ISSN: 0033-3298
ISSN (Online): 
IsoAbbr: Public Adm
NlmId: 19920220R
123:123
JrId: 23333
long title: Mitteilungen der osterreichischen Sanitatsverwaltung
short title: Mitt Osterr Sanitatsverwalt
ISSN: 0029-9413
ISSN (Online): 
IsoAbbr: Mitt Osterr Sanitatsverwalt
NlmId: 0404436
123:123
JrId: 23334
long title: Oesterreichische Apotheker Zeitung
short title: Osterr Apoth Ztg
ISSN: 0029-8859
ISSN (Online): 
IsoAbbr: Osterr Apoth Ztg
NlmId: 0401012
123:123
JrId: 23335
long title: Die Waage
short title: Waage
ISSN: 0017-4874
ISSN (Online): 
IsoAbbr: Waage
NlmId: 0253145
123:123
JrId: 23336
long title: Social sciences information. Information sur les sciences sociales
short title: Soc Sci Inf (Paris)
ISSN: 0539-0184
ISSN (Online): 
IsoAbbr: Soc Sci Inf (Paris)
NlmId: 0100036
123:123
JrId: 23337
long title: Contributions in medical studies
short title: Contrib Med Stud
ISSN: 0886-8220
ISSN (Online): 
IsoAbbr: Contrib Med Stud
NlmId: 8700062
123:123
JrId: 23338
long title: Baker-Cederberg notebook. Baker-Cederberg Museum & Archives
short title: Baker Cederberg Noteb
ISSN: 
ISSN (Online): 
IsoAbbr: Baker Cederberg Noteb
NlmId: 9885757
123:123
JrId: 23339
long title: Migration today (Staten Island, New York, N.Y.)
short title: Migr Today
ISSN: 0197-9175
ISSN (Online): 
IsoAbbr: Migr Today
NlmId: 9882228
123:123
JrId: 23340
long title: Journal of thought
short title: J Thought
ISSN: 0022-5231
ISSN (Online): 
IsoAbbr: J Thought
NlmId: 9876212
123:123
JrId: 23341
long title: Journal of European studies
short title: J Eur Stud
ISSN: 0047-2441
ISSN (Online): 
IsoAbbr: J Eur Stud
NlmId: 9876194
123:123
JrId: 23342
long title: Journal of the history of ideas
short title: J Hist Ideas
ISSN: 0022-5037
ISSN (Online): 1086-3222
IsoAbbr: J Hist Ideas
NlmId: 00140360R
123:123
JrId: 23343
long title: Snakeroot extract
short title: Snakeroot Extr
ISSN: 0743-6033
ISSN (Online): 
IsoAbbr: Snakeroot Extr
NlmId: 9881847
123:123
JrId: 23344
long title: Human ecology: an interdisciplinary journal
short title: Hum Ecol Interdiscip J
ISSN: 0300-7839
ISSN (Online): 
IsoAbbr: Hum Ecol Interdiscip J
NlmId: 0326013
123:123
JrId: 23345
long title: Factotum
short title: Factotum
ISSN: 
ISSN (Online): 
IsoAbbr: Factotum
NlmId: 0036410
123:123
JrId: 23346
long title: Biographical memoirs. National Academy of Sciences (U.S.)
short title: Biogr Mem Natl Acad Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Biogr Mem Natl Acad Sci
NlmId: 0204770
123:123
JrId: 23347
long title: Journal of child sexual abuse
short title: J Child Sex Abus
ISSN: 1053-8712
ISSN (Online): 1547-0679
IsoAbbr: J Child Sex Abus
NlmId: 9301157
123:123
JrId: 23348
long title: Pharmaziehistorische Bibliographie : PhB
short title: Pharmaziehist Bibliogr
ISSN: 0945-7704
ISSN (Online): 
IsoAbbr: Pharmaziehist Bibliogr
NlmId: 9425191
123:123
JrId: 23349
long title: Outlook magazine
short title: Outlook Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Outlook Mag
NlmId: 19440380R
123:123
JrId: 23350
long title: The Journal of Asian studies
short title: J Asian Stud
ISSN: 0021-9118
ISSN (Online): 
IsoAbbr: J Asian Stud
NlmId: 9879732
123:123
JrId: 23351
long title: Boletin (Sociedad Espanola de Hidrologia Medica)
short title: Bol Soc Esp Hidrol Med
ISSN: 0214-2813
ISSN (Online): 
IsoAbbr: Bol Soc Esp Hidrol Med
NlmId: 9717236
123:123
JrId: 23352
long title: Annals of science
short title: Ann Sci
ISSN: 0003-3790
ISSN (Online): 
IsoAbbr: Ann Sci
NlmId: 0372361
123:123
JrId: 23353
long title: Historical records of Australian science
short title: Hist Rec Aust Sci
ISSN: 0727-3061
ISSN (Online): 
IsoAbbr: Hist Rec Aust Sci
NlmId: 9879735
123:123
JrId: 23354
long title: Military review
short title: Mil Rev
ISSN: 0026-4148
ISSN (Online): 
IsoAbbr: Mil Rev
NlmId: 9879449
123:123
JrId: 23355
long title: Newsletter (Canadian Society for the History of Medicine)
short title: Newsl Can Soc Hist Med
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Can Soc Hist Med
NlmId: 9879194
123:123
JrId: 23356
long title: Storia contemporanea
short title: Stor Contemp
ISSN: 0039-1875
ISSN (Online): 
IsoAbbr: Stor Contemp
NlmId: 9876678
123:123
JrId: 23357
long title: Sociological inquiry
short title: Sociol Inq
ISSN: 0038-0245
ISSN (Online): 
IsoAbbr: Sociol Inq
NlmId: 9876642
123:123
JrId: 23358
long title: Scalpel & tongs : American journal of medical philately
short title: Scalpel Tongs
ISSN: 0048-9255
ISSN (Online): 
IsoAbbr: Scalpel Tongs
NlmId: 9876603
123:123
JrId: 23359
long title: History of psychology
short title: Hist Psychol
ISSN: 1093-4510
ISSN (Online): 
IsoAbbr: Hist Psychol
NlmId: 9808650
123:123
JrId: 23360
long title: Studies in profertility series
short title: Stud Profertility Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Profertility Ser
NlmId: 9442923
123:123
JrId: 23361
long title: Slownik biograficzny polskich nauk medycznych XX wieku / Instytut Historii Nauki, Oswiaty i Techniki PAN, Pracownia Historii Nauk Medycznych
short title: Slown Biogr Pol Med XX Wieku
ISSN: 
ISSN (Online): 
IsoAbbr: Slown Biogr Pol Med XX Wieku
NlmId: 9440320
123:123
JrId: 23362
long title: Victorian studies
short title: Vic Stud
ISSN: 0042-5222
ISSN (Online): 
IsoAbbr: Vic Stud
NlmId: 9426344
123:123
JrId: 23363
long title: Bibliographie internationale de la demographie historique / Comite international des sciences historiques, Commission internationale de demographie historique _ Societe de demographie historique _ Union internationale pour l'etude scien...
short title: Bibliogr Int Demogr Hist
ISSN: 0255-0849
ISSN (Online): 
IsoAbbr: Bibliogr Int Demogr Hist
NlmId: 9424927
123:123
JrId: 23364
long title: Quaderni internazionali di storia della medicina e della sanita
short title: Quad Int Stor Med Sanita
ISSN: 
ISSN (Online): 
IsoAbbr: Quad Int Stor Med Sanita
NlmId: 9311305
123:123
JrId: 23365
long title: Hippokrates (Helsinki, Finland)
short title: Hippokrates (Helsinki)
ISSN: 0781-5859
ISSN (Online): 
IsoAbbr: Hippokrates (Helsinki)
NlmId: 9305624
123:123
JrId: 23366
long title: Zeitschrift fur Phytotherapie : offizielles Organ der Ges. f. Phytotherapie e.V
short title: Z Phytother
ISSN: 0722-348X
ISSN (Online): 
IsoAbbr: Z Phytother
NlmId: 9201535
123:123
JrId: 23367
long title: Studies in ancient medicine
short title: Stud Anc Med
ISSN: 0925-1421
ISSN (Online): 
IsoAbbr: Stud Anc Med
NlmId: 9112135
123:123
JrId: 23368
long title: Bibliografia italiana di storia della scienza / Istituto e museo di storia della scienza
short title: Bibliogr Ital Stor Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Bibliogr Ital Stor Sci
NlmId: 9100022
123:123
JrId: 23369
long title: Sydsvenska medicinhistoriska sallskapets arsskrift. Supplementum
short title: Sydsven Medicinhist Sallsk Arsskr Suppl
ISSN: 0280-5537
ISSN (Online): 
IsoAbbr: Sydsven Medicinhist Sallsk Arsskr Suppl
NlmId: 8812792
123:123
JrId: 23370
long title: Jahrbuch des Instituts fur Geschichte der Medizin der Robert Bosch Stiftung
short title: Jahrb Inst Gesch Med Robert Bosch Stift
ISSN: 0175-6788
ISSN (Online): 
IsoAbbr: Jahrb Inst Gesch Med Robert Bosch Stift
NlmId: 8500732
123:123
JrId: 23371
long title: Veroffentlichungen der Schweizerischen Gesellschaft fur Geschichte der Pharmazie / herausgegeben vom Vorstand der Schweizerischen Gesellschaft fur Geschichte der Pharmazie (SGGP)
short title: Veroff Schweiz Ges Gesch Pharm
ISSN: 0258-6940
ISSN (Online): 
IsoAbbr: Veroff Schweiz Ges Gesch Pharm
NlmId: 8307714
123:123
JrId: 23372
long title: Anales (Ilustre Colegio Oficial de Medicos (Lerida, Spain))
short title: An Ilustre Col Of Med
ISSN: 0212-7482
ISSN (Online): 
IsoAbbr: An Ilustre Col Of Med
NlmId: 8302031
123:123
JrId: 23373
long title: Archives of natural history
short title: Arch Nat Hist
ISSN: 0260-9541
ISSN (Online): 1755-6260
IsoAbbr: Arch Nat Hist
NlmId: 8301018
123:123
JrId: 23374
long title: HSTC bulletin
short title: Hstc Bull
ISSN: 0228-0086
ISSN (Online): 
IsoAbbr: Hstc Bull
NlmId: 8202676
123:123
JrId: 23375
long title: International journal of women's studies
short title: Int J Womens Stud
ISSN: 0703-8240
ISSN (Online): 
IsoAbbr: Int J Womens Stud
NlmId: 7907122
123:123
JrId: 23376
long title: Saarlandisches Aerzteblatt
short title: Saarl Arztebl
ISSN: 0340-644X
ISSN (Online): 
IsoAbbr: Saarl Arztebl
NlmId: 7807714
123:123
JrId: 23377
long title: Kolner medizinhistorische Beitrage
short title: Koln Med Beitr
ISSN: 0172-7036
ISSN (Online): 
IsoAbbr: Koln Med Beitr
NlmId: 7805436
123:123
JrId: 23378
long title: Studies in history of biology
short title: Stud Hist Biol
ISSN: 0149-6700
ISSN (Online): 
IsoAbbr: Stud Hist Biol
NlmId: 7706128
123:123
JrId: 23379
long title: Soap, perfumery & cosmetics
short title: Soap Perfum Cosmet (Lond)
ISSN: 0037-749X
ISSN (Online): 
IsoAbbr: Soap Perfum Cosmet (Lond)
NlmId: 7609449
123:123
JrId: 23380
long title: Notes and records of the Royal Society of London
short title: Notes Rec R Soc Lond
ISSN: 0035-9149
ISSN (Online): 
IsoAbbr: Notes Rec R Soc Lond
NlmId: 7505774
123:123
JrId: 23381
long title: Salzburger Beitrage zur Paracelsusforschung
short title: Salzburger Beitr Paracelsusforsch
ISSN: 0558-3489
ISSN (Online): 
IsoAbbr: Salzburger Beitr Paracelsusforsch
NlmId: 20530510R
123:123
JrId: 23382
long title: Le Moniteur des pharmacies et des laboratoires
short title: Monit Pharm Lab
ISSN: 0026-9689
ISSN (Online): 
IsoAbbr: Monit Pharm Lab
NlmId: 18810020R
123:123
JrId: 23383
long title: Nachrichtenblatt. Deutsche Gesellschaft fur Geschichte der Medizin, der Naturwissenschaften und der Technik
short title: Nachrichtenbl Dtsch Ges Gesch Med Naturwiss Tech
ISSN: 0027-7460
ISSN (Online): 
IsoAbbr: Nachrichtenbl Dtsch Ges Gesch Med Naturwiss Tech
NlmId: 16540220R
123:123
JrId: 23384
long title: Strada maestra_ quaderni della Biblioteca comunale "G. C. Croce" di San Giovanni in Persiceto
short title: Strada Maestra
ISSN: 
ISSN (Online): 
IsoAbbr: Strada Maestra
NlmId: 1272726
123:123
JrId: 23385
long title: Archives internationales Claude Bernard
short title: Arch Int Claude Bernard
ISSN: 0302-2358
ISSN (Online): 
IsoAbbr: Arch Int Claude Bernard
NlmId: 0416164
123:123
JrId: 23386
long title: International library review
short title: Int Libr Rev
ISSN: 0020-7837
ISSN (Online): 
IsoAbbr: Int Libr Rev
NlmId: 0242105
123:123
JrId: 23387
long title: Pagine di storia della medicina. Collana
short title: Pagine Stor Med Collana
ISSN: 
ISSN (Online): 
IsoAbbr: Pagine Stor Med Collana
NlmId: 0223163
123:123
JrId: 23388
long title: Nihon ishigaku zasshi. [Journal of Japanese history of medicine]
short title: Nihon Ishigaku Zasshi
ISSN: 0549-3323
ISSN (Online): 
IsoAbbr: Nihon Ishigaku Zasshi
NlmId: 0165261
123:123
JrId: 23389
long title: Atti della Accademia delle scienze dell'Istituto di Bologna, Classe di scienze fisiche. Memorie
short title: Atti Accad Sci Ist Bologna Classe Sci Fis Rend
ISSN: 0515-2143
ISSN (Online): 
IsoAbbr: Atti Accad Sci Ist Bologna Classe Sci Fis Rend
NlmId: 7503300
123:123
JrId: 23390
long title: Dansk medicinhistorisk arbog
short title: Dan Medicinhist Arbog
ISSN: 0084-9588
ISSN (Online): 
IsoAbbr: Dan Medicinhist Arbog
NlmId: 0434570
123:123
JrId: 23391
long title: Bulletin of anesthesia history
short title: Bull Anesth Hist
ISSN: 1522-8649
ISSN (Online): 
IsoAbbr: Bull Anesth Hist
NlmId: 100891616
123:123
JrId: 23392
long title: Zeitschrift fur Entwicklungspsychologie und Padagogische Psychologie
short title: Z Entwicklungspsychol Padagog Psychol
ISSN: 0049-8637
ISSN (Online): 
IsoAbbr: Z Entwicklungspsychol Padagog Psychol
NlmId: 9103654
123:123
JrId: 23393
long title: Parameters : journal of the US Army War College
short title: Parameters
ISSN: 0031-1723
ISSN (Online): 
IsoAbbr: Parameters
NlmId: 9879508
123:123
JrId: 23394
long title: Archive for history of exact sciences
short title: Arch Hist Exact Sci
ISSN: 0003-9519
ISSN (Online): 1432-0657
IsoAbbr: Arch Hist Exact Sci
NlmId: 15140050R
123:123
JrId: 23395
long title: Annals of the history of computing
short title: Ann Hist Comput
ISSN: 0164-1239
ISSN (Online): 
IsoAbbr: Ann Hist Comput
NlmId: 9890051
123:123
JrId: 23396
long title: The journal of development studies
short title: J Dev Stud
ISSN: 0022-0388
ISSN (Online): 
IsoAbbr: J Dev Stud
NlmId: 9878847
123:123
JrId: 23397
long title: South African nursing journal. Suid-Afrikaanse verplegingstydskrif
short title: S Afr Nursing J
ISSN: 0038-2507
ISSN (Online): 
IsoAbbr: S Afr Nursing J
NlmId: 0046027
123:123
JrId: 23398
long title: Asclepio_ archivo iberoamericano de historia de la medicina y antropologia medica
short title: Asclepio
ISSN: 0210-4466
ISSN (Online): 1988-3102
IsoAbbr: Asclepio
NlmId: 0142220
123:123
JrId: 23399
long title: Plains anthropologist
short title: Plains Anthropol
ISSN: 0032-0447
ISSN (Online): 
IsoAbbr: Plains Anthropol
NlmId: 0200722
123:123
JrId: 23400
long title: Revue d'histoire de la pharmacie
short title: Rev Hist Pharm (Paris)
ISSN: 0035-2349
ISSN (Online): 
IsoAbbr: Rev Hist Pharm (Paris)
NlmId: 0204315
123:123
JrId: 23401
long title: Geographical review
short title: Geogr Rev
ISSN: 0016-7428
ISSN (Online): 
IsoAbbr: Geogr Rev
NlmId: 0247704
123:123
JrId: 23402
long title: Cirugia espanola
short title: Cir Esp
ISSN: 0009-739X
ISSN (Online): 1578-147X
IsoAbbr: Cir Esp
NlmId: 1254104
123:123
JrId: 23403
long title: Chicago medicine
short title: Chic Med
ISSN: 0009-3637
ISSN (Online): 
IsoAbbr: Chic Med
NlmId: 16130540R
123:123
JrId: 23404
long title: Quarterly journal. Library of Congress
short title: Q J Libr Cong
ISSN: 0041-7939
ISSN (Online): 
IsoAbbr: Q J Libr Cong
NlmId: 58130030R
123:123
JrId: 23405
long title: Studies in history and philosophy of science
short title: Stud Hist Philos Sci
ISSN: 0039-3681
ISSN (Online): 
IsoAbbr: Stud Hist Philos Sci
NlmId: 1250602
123:123
JrId: 23406
long title: Studies in history of medicine and science
short title: Stud Hist Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Hist Med Sci
NlmId: 8904537
123:123
JrId: 23407
long title: Bulletin - Societe francaise d'histoire des hopitaux
short title: Bull Soc Fr Hist Hop
ISSN: 0583-8517
ISSN (Online): 
IsoAbbr: Bull Soc Fr Hist Hop
NlmId: 7505339
123:123
JrId: 23408
long title: Business history review
short title: Bus Hist Rev
ISSN: 0007-6805
ISSN (Online): 
IsoAbbr: Bus Hist Rev
NlmId: 9879431
123:123
JrId: 23409
long title: Bulletin of research in the humanities
short title: Bull Res Humanit
ISSN: 0160-0168
ISSN (Online): 
IsoAbbr: Bull Res Humanit
NlmId: 9878117
123:123
JrId: 23410
long title: Journal of library history (Tallahassee, Fla. : 1974)
short title: J Libr Hist
ISSN: 0275-3650
ISSN (Online): 
IsoAbbr: J Libr Hist
NlmId: 9881784
123:123
JrId: 23411
long title: Journal of librarianship
short title: J Libr
ISSN: 0022-2232
ISSN (Online): 
IsoAbbr: J Libr
NlmId: 9875803
123:123
JrId: 23412
long title: Religion in life (New York, N.Y.)
short title: Relig Life
ISSN: 0034-3986
ISSN (Online): 
IsoAbbr: Relig Life
NlmId: 9879458
123:123
JrId: 23413
long title: Indiana magazine of history
short title: Indiana Mag Hist
ISSN: 0019-6673
ISSN (Online): 
IsoAbbr: Indiana Mag Hist
NlmId: 9883644
123:123
JrId: 23414
long title: Cuadernos hispanicos de historia de la medicina y de la ciencia
short title: Cuad Hisp Hist Med Cienc
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad Hisp Hist Med Cienc
NlmId: 7502759
123:123
JrId: 23415
long title: Yeni tip tarihi arastirmalari = The new history of medicine studies
short title: Yeni Tip Tarihi Arastirmalari
ISSN: 1300-669X
ISSN (Online): 
IsoAbbr: Yeni Tip Tarihi Arastirmalari
NlmId: 9703828
123:123
JrId: 23416
long title: 'Adiyat Halab
short title: Adiyat Halab
ISSN: 
ISSN (Online): 
IsoAbbr: Adiyat Halab
NlmId: 9880459
123:123
JrId: 23417
long title: Etudes balkaniques / Academie bulgare des sciences, Institut d'etudes balkaniques
short title: Etud Balk
ISSN: 0324-1645
ISSN (Online): 
IsoAbbr: Etud Balk
NlmId: 9877715
123:123
JrId: 23418
long title: Demografia y economia
short title: Demogr Econ
ISSN: 0185-0148
ISSN (Online): 
IsoAbbr: Demogr Econ
NlmId: 9880035
123:123
JrId: 23419
long title: Archiv der Geschichte der Naturwissenschaften
short title: Arch Gesch Naturwiss
ISSN: 0253-7400
ISSN (Online): 
IsoAbbr: Arch Gesch Naturwiss
NlmId: 9312705
123:123
JrId: 23420
long title: Annotation : the newsletter of the National Historical Publications and Records Commission
short title: Annotation
ISSN: 0160-8460
ISSN (Online): 
IsoAbbr: Annotation
NlmId: 9882379
123:123
JrId: 23421
long title: Wurzburger medizinhistorische Mitteilungen / im Auftrage der Wurzburger medizinhistorischen Gesellschaft und in Verbindung mit dem Institut fur Geschichte der Medizin der Universitat Wurzburg
short title: Wurzbg Medizinhist Mitt
ISSN: 0177-5227
ISSN (Online): 
IsoAbbr: Wurzbg Medizinhist Mitt
NlmId: 8704998
123:123
JrId: 23422
long title: Food & foodways
short title: Food Foodways
ISSN: 0740-9710
ISSN (Online): 
IsoAbbr: Food Foodways
NlmId: 8707336
123:123
JrId: 23423
long title: History of nursing bulletin
short title: Hist Nurs Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Hist Nurs Bull
NlmId: 8811564
123:123
JrId: 23424
long title: Allergo Journal : interdisziplinare Zeitschrift fur Allergologie und Umweltmedizin : Organ der Deutschen Gesellschaft fur Allergie- und Immunitatsforschung
short title: Allergo J
ISSN: 0941-8849
ISSN (Online): 
IsoAbbr: Allergo J
NlmId: 9435413
123:123
JrId: 23425
long title: Pharmacy history Australia : the newsletter of the Australian Academy of the History of Pharmacy
short title: Pharm Hist Aust
ISSN: 
ISSN (Online): 
IsoAbbr: Pharm Hist Aust
NlmId: 100958810
123:123
JrId: 23426
long title: Bulletin of Islamic medicine / Kuwait Ministry of Public Health [and] National Council of Culture, Arts and Letters
short title: Bull Islam Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Islam Med
NlmId: 9883369
123:123
JrId: 23427
long title: Newsletter-Social Welfare History Group. Social Welfare History Group
short title: Newsl Soc Welf Hist Group
ISSN: 0560-3870
ISSN (Online): 
IsoAbbr: Newsl Soc Welf Hist Group
NlmId: 9883135
123:123
JrId: 23428
long title: Publication of the Society for Literature and Science: PSLS
short title: Publ Soc Lit Sci
ISSN: 0886-1102
ISSN (Online): 
IsoAbbr: Publ Soc Lit Sci
NlmId: 9882486
123:123
JrId: 23429
long title: Peuples mediterraneens. Mediterranean peoples
short title: Mediterr Peoples
ISSN: 0399-1253
ISSN (Online): 
IsoAbbr: Mediterr Peoples
NlmId: 9879636
123:123
JrId: 23430
long title: Boletin Del Instituto De Investigaciones Bibliograficas
short title: Bol Inst Invest Bibliogr (Mexico)
ISSN: 0006-1719
ISSN (Online): 
IsoAbbr: Bol Inst Invest Bibliogr (Mexico)
NlmId: 9876859
123:123
JrId: 23431
long title: Smithsonian annals of flight
short title: Smithson Ann Flight
ISSN: 0081-0207
ISSN (Online): 
IsoAbbr: Smithson Ann Flight
NlmId: 9876633
123:123
JrId: 23432
long title: Harvard educational review
short title: Harv Educ Rev
ISSN: 0017-8055
ISSN (Online): 
IsoAbbr: Harv Educ Rev
NlmId: 9876095
123:123
JrId: 23433
long title: Ahapit : ukrais'kyi istoryko-medychnyi zhurnal = Agapit : the Ukrainian historical and medical journal
short title: Agapit
ISSN: 
ISSN (Online): 
IsoAbbr: Agapit
NlmId: 9602871
123:123
JrId: 23434
long title: ActionAid disability news : the newsletter of Disability Division, ActionAid, India
short title: Actionaid Disabil News
ISSN: 
ISSN (Online): 
IsoAbbr: Actionaid Disabil News
NlmId: 9425627
123:123
JrId: 23435
long title: Fonti per la storia della sanita : collana del CISO Veneto patrocinata dalla regione Veneto
short title: Fonti Stor Sanita
ISSN: 
ISSN (Online): 
IsoAbbr: Fonti Stor Sanita
NlmId: 9423141
123:123
JrId: 23436
long title: Passauer Schriften zur Psychologiegeschichte / herausgegeben vom Institut fur Geschichte der Neueren Psychologie der Universitat Passau
short title: Passau Schr Psychologiegesch
ISSN: 
ISSN (Online): 
IsoAbbr: Passau Schr Psychologiegesch
NlmId: 8606221
123:123
JrId: 23437
long title: The Public historian
short title: Public Hist
ISSN: 0272-3433
ISSN (Online): 
IsoAbbr: Public Hist
NlmId: 8510642
123:123
JrId: 23438
long title: Chiropractic history : the archives and journal of the Association for the History of Chiropractic
short title: Chiropr Hist
ISSN: 0736-4377
ISSN (Online): 
IsoAbbr: Chiropr Hist
NlmId: 8213054
123:123
JrId: 23439
long title: Paleopathology newsletter
short title: Paleopathol Newsl
ISSN: 0148-4737
ISSN (Online): 
IsoAbbr: Paleopathol Newsl
NlmId: 7704329
123:123
JrId: 23440
long title: Bulletin des seances- Academie royale des sciences d'outre-mer
short title: Bull Seances Acad R Sci Outre Mer
ISSN: 0001-4176
ISSN (Online): 
IsoAbbr: Bull Seances Acad R Sci Outre Mer
NlmId: 7503415
123:123
JrId: 23441
long title: James Arthur lecture on the evolution of the human brain
short title: James Arthur Lect
ISSN: 0447-3353
ISSN (Online): 
IsoAbbr: James Arthur Lect
NlmId: 17740020R
123:123
JrId: 23442
long title: Deutsches Arzteblatt
short title: Dtsch Arztebl
ISSN: 0176-3989
ISSN (Online): 
IsoAbbr: Dtsch Arztebl
NlmId: 16610180R
123:123
JrId: 23443
long title: Bolet'in de la Agrupacion Odontologica de la Zona Central de la Capital Federal
short title: Bol Agrup Odontol Zona Cent Cap Fed B Aires
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Agrup Odontol Zona Cent Cap Fed B Aires
NlmId: 14650320R
123:123
JrId: 23444
long title: Acta historica medicinae, pharmaciae, veterinae
short title: Acta Hist Med Pharm Vet (Beograd)
ISSN: 0001-5865
ISSN (Online): 
IsoAbbr: Acta Hist Med Pharm Vet (Beograd)
NlmId: 14530120R
123:123
JrId: 23445
long title: Transactions of the British Society for the History of Pharmacy
short title: Trans Br Soc Hist Pharm
ISSN: 0068-2519
ISSN (Online): 
IsoAbbr: Trans Br Soc Hist Pharm
NlmId: 0434634
123:123
JrId: 23446
long title: Aere perennius
short title: Aere Perennius
ISSN: 0303-4658
ISSN (Online): 
IsoAbbr: Aere Perennius
NlmId: 0430620
123:123
JrId: 23447
long title: Munstersche Beitrage zur Geschichte und Theorie der Medizin
short title: Munstersche Beitr Gesch Theor Med
ISSN: 0303-4593
ISSN (Online): 
IsoAbbr: Munstersche Beitr Gesch Theor Med
NlmId: 0424567
123:123
JrId: 23448
long title: Bulletin. John Rylands University Library of Manchester
short title: Bull J Rylands Univ Libr Manchester
ISSN: 0301-102X
ISSN (Online): 
IsoAbbr: Bull J Rylands Univ Libr Manchester
NlmId: 0370150
123:123
JrId: 23449
long title: Archives europeennes de sociologie. European journal of sociology. Europaisches Archiv fur Soziologie
short title: Arch Eur Sociol
ISSN: 0003-9756
ISSN (Online): 
IsoAbbr: Arch Eur Sociol
NlmId: 0216065
123:123
JrId: 23450
long title: Ankara Universitesi Yilligi. Annales de l'Universite d'Ankara. Ankara Universitesi
short title: Ann Univ Ankara
ISSN: 0378-2859
ISSN (Online): 
IsoAbbr: Ann Univ Ankara
NlmId: 100966070
123:123
JrId: 23451
long title: Annals of Wyoming (Cheyenne, Wyo. : 1925)
short title: Ann Wyo
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Wyo
NlmId: 100966087
123:123
JrId: 23452
long title: Annuale mediaevale
short title: Annu Mediaev
ISSN: 0066-4456
ISSN (Online): 
IsoAbbr: Annu Mediaev
NlmId: 100966091
123:123
JrId: 23453
long title: Antaios
short title: Antaios
ISSN: 0570-2771
ISSN (Online): 
IsoAbbr: Antaios
NlmId: 100966098
123:123
JrId: 23454
long title: Antichthon
short title: Antichthon
ISSN: 0066-4774
ISSN (Online): 
IsoAbbr: Antichthon
NlmId: 100966102
123:123
JrId: 23455
long title: Antiek
short title: Antiek
ISSN: 0003-5653
ISSN (Online): 
IsoAbbr: Antiek
NlmId: 100966103
123:123
JrId: 23456
long title: Antike Welt
short title: Antike Welt
ISSN: 0003-570X
ISSN (Online): 
IsoAbbr: Antike Welt
NlmId: 100966105
123:123
JrId: 23457
long title: The Antioch review
short title: Antioch Rev
ISSN: 0003-5769
ISSN (Online): 
IsoAbbr: Antioch Rev
NlmId: 100966107
123:123
JrId: 23458
long title: L'Antiquite classique
short title: Antiq Class
ISSN: 0770-2817
ISSN (Online): 
IsoAbbr: Antiq Class
NlmId: 100966109
123:123
JrId: 23459
long title: Kwartalnik historii nauki i techniki : Kwartal'nyi zhurnal istorii nauki i tekhniki -
short title: Kwart Hist Nauki Tech
ISSN: 0023-589X
ISSN (Online): 
IsoAbbr: Kwart Hist Nauki Tech
NlmId: 0065346
123:123
JrId: 23460
long title: Journal of the Royal Statistical Society. Series A (General)
short title: J R Stat Soc Ser A
ISSN: 0035-9238
ISSN (Online): 
IsoAbbr: J R Stat Soc Ser A
NlmId: 7503112
123:123
JrId: 23461
long title: The Journal of psychohistory
short title: J Psychohist
ISSN: 0145-3378
ISSN (Online): 
IsoAbbr: J Psychohist
NlmId: 7613887
123:123
JrId: 23462
long title: Antiquity
short title: Antiquity
ISSN: 0003-598X
ISSN (Online): 
IsoAbbr: Antiquity
NlmId: 100966116
123:123
JrId: 23463
long title: Anuario de estudios americanos
short title: Anu Estud Am
ISSN: 0210-5810
ISSN (Online): 
IsoAbbr: Anu Estud Am
NlmId: 100966123
123:123
JrId: 23464
long title: Anuario de estudios Atlanticos
short title: Anu Estud Atl
ISSN: 0570-4065
ISSN (Online): 
IsoAbbr: Anu Estud Atl
NlmId: 100966127
123:123
JrId: 23465
long title: Anuario de estudios medievales
short title: Anu Estud Mediev
ISSN: 0066-5061
ISSN (Online): 
IsoAbbr: Anu Estud Mediev
NlmId: 100966131
123:123
JrId: 23466
long title: Anuarul Institutului de Istorie si Arheologie "A. D. Xenopol" Academia Republicii Socialiste Romania. Institutul de Istorie si Arheologie "A.D. Xenopol."
short title: Anu Isnt Istor Arheol Xenopol
ISSN: 0074-039X
ISSN (Online): 
IsoAbbr: Anu Isnt Istor Arheol Xenopol
NlmId: 100966134
123:123
JrId: 23467
long title: Anzeiger fur die Altertumswissenschaft
short title: Anz Altertwiss
ISSN: 0003-6293
ISSN (Online): 
IsoAbbr: Anz Altertwiss
NlmId: 100966137
123:123
JrId: 23468
long title: ABC decor
short title: ABC Decor
ISSN: 
ISSN (Online): 
IsoAbbr: ABC Decor
NlmId: 100966037
123:123
JrId: 23469
long title: A.A.G. bijdragen / Afdeling Agrarische Geschiedenis, Landbouwhogeschool
short title: A A G Bijdr
ISSN: 0511-0726
ISSN (Online): 
IsoAbbr: A A G Bijdr
NlmId: 100966038
123:123
JrId: 23470
long title: ANZHES journal. Australian and New Zealand History of Education Society
short title: Anzhes J
ISSN: 0311-3248
ISSN (Online): 
IsoAbbr: Anzhes J
NlmId: 100966143
123:123
JrId: 23471
long title: AB bookman's weekly : for the specialist book world
short title: AB Bookm Wkly
ISSN: 0001-0340
ISSN (Online): 
IsoAbbr: AB Bookm Wkly
NlmId: 9877112
123:123
JrId: 23472
long title: Arbetarrorelsens arsbok
short title: Arbetarrorel Arsb
ISSN: 0347-2965
ISSN (Online): 
IsoAbbr: Arbetarrorel Arsb
NlmId: 100966175
123:123
JrId: 23473
long title: Archiv fur Kultur-geschichte
short title: Arch Kulturgesch
ISSN: 0003-9233
ISSN (Online): 
IsoAbbr: Arch Kulturgesch
NlmId: 100966186
123:123
JrId: 23474
long title: Archives de philosophie
short title: Arch Philos
ISSN: 0003-9632
ISSN (Online): 
IsoAbbr: Arch Philos
NlmId: 100966193
123:123
JrId: 23475
long title: Abr-Nahrain : an annual under the auspices of the Department of Semitic Studies, University of Melbourne
short title: Abr Nahain
ISSN: 0065-0382
ISSN (Online): 
IsoAbbr: Abr Nahain
NlmId: 100966232
123:123
JrId: 23476
long title: Accademie e biblioteche d'Italia
short title: Accad Bibl Ital
ISSN: 0001-4451
ISSN (Online): 
IsoAbbr: Accad Bibl Ital
NlmId: 100966252
123:123
JrId: 23477
long title: Archeologia (Torun, Poland)
short title: Archeologia
ISSN: 0137-6616
ISSN (Online): 
IsoAbbr: Archeologia
NlmId: 100966263
123:123
JrId: 23478
long title: Der Archivar
short title: Archivar
ISSN: 0003-9500
ISSN (Online): 
IsoAbbr: Archivar
NlmId: 100966285
123:123
JrId: 23479
long title: Apeiron (Montreal, Quebec)
short title: Apeiron
ISSN: 0843-6061
ISSN (Online): 
IsoAbbr: Apeiron
NlmId: 100966170
123:123
JrId: 23480
long title: Appalachian journal
short title: Appalach J
ISSN: 0090-3779
ISSN (Online): 
IsoAbbr: Appalach J
NlmId: 100966171
123:123
JrId: 23481
long title: Arab studies quarterly
short title: Arab Stud Q
ISSN: 0271-3519
ISSN (Online): 
IsoAbbr: Arab Stud Q
NlmId: 100966172
123:123
JrId: 23482
long title: Arabica
short title: Arabica
ISSN: 0570-5398
ISSN (Online): 
IsoAbbr: Arabica
NlmId: 100966173
123:123
JrId: 23483
long title: Archiv fur Geschichte des Buchwesens
short title: Arch Gesch Buchwes
ISSN: 0066-6327
ISSN (Online): 
IsoAbbr: Arch Gesch Buchwes
NlmId: 100966178
123:123
JrId: 23484
long title: Archiv fur die Geschichte von Oberfranken
short title: Arch Gesch Oberfranken
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Gesch Oberfranken
NlmId: 100966179
123:123
JrId: 23485
long title: Archivo ibero-americano
short title: Arch Ibero Am
ISSN: 0004-0452
ISSN (Online): 
IsoAbbr: Arch Ibero Am
NlmId: 100966181
123:123
JrId: 23486
long title: Archives internationales d'histoire des idees = International archives of the history of ideas
short title: Arch Int Hist Idees
ISSN: 0066-6610
ISSN (Online): 
IsoAbbr: Arch Int Hist Idees
NlmId: 100966185
123:123
JrId: 23487
long title: Archiv orientalni
short title: Arch Orient
ISSN: 0044-8699
ISSN (Online): 
IsoAbbr: Arch Orient
NlmId: 100966188
123:123
JrId: 23488
long title: Archiv fur Orientforschung
short title: Arch Orientforsch
ISSN: 0066-6440
ISSN (Online): 
IsoAbbr: Arch Orientforsch
NlmId: 100966189
123:123
JrId: 23489
long title: ANU historical journal
short title: ANU Hist J
ISSN: 0001-2068
ISSN (Online): 
IsoAbbr: ANU Hist J
NlmId: 100966196
123:123
JrId: 23490
long title: Aachener Kunstblatter (DuMont Buchverlag)
short title: Aachen Kunstbl
ISSN: 0515-0612
ISSN (Online): 
IsoAbbr: Aachen Kunstbl
NlmId: 100966198
123:123
JrId: 23491
long title: Aastaraamat - Eesti Teadusliku Seltsi Rootsis. Annales - Societatis Litterarum Estonicae in Svecia. Eesti Teaduslik Selts Rootsis
short title: Aastaraam Eesti Tead Seltsi Rootsis
ISSN: 0424-6519
ISSN (Online): 
IsoAbbr: Aastaraam Eesti Tead Seltsi Rootsis
NlmId: 100966202
123:123
JrId: 23492
long title: Archiv fur Reformationsgeschichte
short title: Arch Reformation Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Reformation Hist
NlmId: 100966203
123:123
JrId: 23493
long title: Archives des sciences / editees par la Societe de physique et d'histoire naturelle de Geneve
short title: Arch Sci
ISSN: 0003-9705
ISSN (Online): 
IsoAbbr: Arch Sci
NlmId: 100966208
123:123
JrId: 23494
long title: Aberdeen University review
short title: Aberdeen Univ Rev
ISSN: 0001-320X
ISSN (Online): 
IsoAbbr: Aberdeen Univ Rev
NlmId: 100966211
123:123
JrId: 23495
long title: Archiv fur Sozialgeschichte
short title: Arch Sozialgesch
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Sozialgesch
NlmId: 100966213
123:123
JrId: 23496
long title: Archivio storico italiano
short title: Arch Stor Ital
ISSN: 0391-7770
ISSN (Online): 
IsoAbbr: Arch Stor Ital
NlmId: 100966217
123:123
JrId: 23497
long title: Archivio storico per le province napoletane
short title: Arch Stor Prov Napol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Stor Prov Napol
NlmId: 100966229
123:123
JrId: 23498
long title: Archivio storico siciliano (Palermo, Italy : 1946)
short title: Arch Stor Sicil
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Stor Sicil
NlmId: 100966241
123:123
JrId: 23499
long title: Acadiensis
short title: Acadiensis
ISSN: 0044-5851
ISSN (Online): 
IsoAbbr: Acadiensis
NlmId: 100966257
123:123
JrId: 23500
long title: Archaeologia cantiana
short title: Archaeol Cantiana
ISSN: 0066-5894
ISSN (Online): 
IsoAbbr: Archaeol Cantiana
NlmId: 100966261
123:123
JrId: 23501
long title: Archief. Mededelingen van het Koninklijk zeeuwsch genootschap der wetenschappen. Zeeuwsch genootschap der wetenschappen
short title: Archief Meded k Zeeuwsch Genoot Wet
ISSN: 
ISSN (Online): 
IsoAbbr: Archief Meded k Zeeuwsch Genoot Wet
NlmId: 100966265
123:123
JrId: 23502
long title: Archifacts
short title: Archifacts
ISSN: 0303-7940
ISSN (Online): 
IsoAbbr: Archifacts
NlmId: 100966267
123:123
JrId: 23503
long title: L'Archiginnasio : bullettino della Biblioteca comunale di Bologna
short title: Archiginnasio
ISSN: 0409-5448
ISSN (Online): 
IsoAbbr: Archiginnasio
NlmId: 100966268
123:123
JrId: 23504
long title: AA : l'architecture d'aujourd'hui
short title: Archit Aujourdhui
ISSN: 
ISSN (Online): 
IsoAbbr: Archit Aujourdhui
NlmId: 100966270
123:123
JrId: 23505
long title: Archaologischer Anzeiger
short title: Archaeol Anz
ISSN: 0003-8105
ISSN (Online): 
IsoAbbr: Archaeol Anz
NlmId: 100966283
123:123
JrId: 23506
long title: Archivio veneto (1927)
short title: Arch Veneto
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Veneto
NlmId: 100966284
123:123
JrId: 23507
long title: Archivaria
short title: Archivaria
ISSN: 0318-6954
ISSN (Online): 
IsoAbbr: Archivaria
NlmId: 100966286
123:123
JrId: 23508
long title: Aramco world magazine
short title: Aramco World Mag
ISSN: 0146-4132
ISSN (Online): 
IsoAbbr: Aramco World Mag
NlmId: 100966174
123:123
JrId: 23509
long title: Archivo hispalense
short title: Arch Hisp
ISSN: 0210-4067
ISSN (Online): 
IsoAbbr: Arch Hisp
NlmId: 100966180
123:123
JrId: 23510
long title: Archives de sciences sociales des religions
short title: Arch Sci Soc Relig
ISSN: 0335-5985
ISSN (Online): 
IsoAbbr: Arch Sci Soc Relig
NlmId: 100966212
123:123
JrId: 23511
long title: Arkansas archeology
short title: Ark Archeol
ISSN: 
ISSN (Online): 
IsoAbbr: Ark Archeol
NlmId: 100966308
123:123
JrId: 23512
long title: Acta Baltica
short title: Acta Balt
ISSN: 0567-7289
ISSN (Online): 
IsoAbbr: Acta Balt
NlmId: 100966325
123:123
JrId: 23513
long title: Acta ethnologica et linguistica
short title: Acta Ethnol Linguist
ISSN: 0400-4019
ISSN (Online): 
IsoAbbr: Acta Ethnol Linguist
NlmId: 100966332
123:123
JrId: 23514
long title: Acta numismatica
short title: Acta Numis
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Numis
NlmId: 100966342
123:123
JrId: 23515
long title: Acta Poloniae historica
short title: Acta Pol Hist
ISSN: 0001-6829
ISSN (Online): 
IsoAbbr: Acta Pol Hist
NlmId: 100966346
123:123
JrId: 23517
long title: Aegyptus
short title: Aegyptus
ISSN: 0001-9046
ISSN (Online): 
IsoAbbr: Aegyptus
NlmId: 100966360
123:123
JrId: 23518
long title: The Australian library journal
short title: Aust Libr J
ISSN: 0004-9670
ISSN (Online): 
IsoAbbr: Aust Libr J
NlmId: 100966390
123:123
JrId: 23519
long title: The Archivist
short title: Archivist
ISSN: 0705-2855
ISSN (Online): 
IsoAbbr: Archivist
NlmId: 100966305
123:123
JrId: 23520
long title: Archivmitteilungen
short title: Archivmitteilungen
ISSN: 0004-038X
ISSN (Online): 
IsoAbbr: Archivmitteilungen
NlmId: 100966306
123:123
JrId: 23521
long title: Arizona and the West
short title: Ariz West
ISSN: 0004-1408
ISSN (Online): 
IsoAbbr: Ariz West
NlmId: 100966307
123:123
JrId: 23522
long title: The Arkansas historical quarterly
short title: Ark Hist Q
ISSN: 0004-1823
ISSN (Online): 
IsoAbbr: Ark Hist Q
NlmId: 100966309
123:123
JrId: 23523
long title: The Armenian review
short title: Armen Rev
ISSN: 0004-2366
ISSN (Online): 
IsoAbbr: Armen Rev
NlmId: 100966310
123:123
JrId: 23524
long title: Arquivos do Centro Cultural Portugues. Centre culturel portugais
short title: Arq Cent Cult Port
ISSN: 0590-966X
ISSN (Online): 
IsoAbbr: Arq Cent Cult Port
NlmId: 100966311
123:123
JrId: 23525
long title: Art in America
short title: Art Am
ISSN: 0898-297X
ISSN (Online): 
IsoAbbr: Art Am
NlmId: 100966312
123:123
JrId: 23526
long title: The Art bulletin
short title: Art Bull
ISSN: 0004-3079
ISSN (Online): 
IsoAbbr: Art Bull
NlmId: 100966313
123:123
JrId: 23527
long title: Art history
short title: Art Hist
ISSN: 0141-6790
ISSN (Online): 
IsoAbbr: Art Hist
NlmId: 100966314
123:123
JrId: 23528
long title: Artes de Mexico
short title: Artes Mex
ISSN: 0300-4953
ISSN (Online): 
IsoAbbr: Artes Mex
NlmId: 100966315
123:123
JrId: 23529
long title: Arv
short title: Arv
ISSN: 0066-8176
ISSN (Online): 
IsoAbbr: Arv
NlmId: 100966320
123:123
JrId: 23530
long title: Ascania
short title: Ascania
ISSN: 
ISSN (Online): 
IsoAbbr: Ascania
NlmId: 100966322
123:123
JrId: 23531
long title: Asia major
short title: Asia Major
ISSN: 0004-4482
ISSN (Online): 
IsoAbbr: Asia Major
NlmId: 100966324
123:123
JrId: 23532
long title: Asian and African studies
short title: Asian Afr Stud
ISSN: 0066-8281
ISSN (Online): 
IsoAbbr: Asian Afr Stud
NlmId: 100966327
123:123
JrId: 23533
long title: Acta classica
short title: Acta Cl
ISSN: 0065-1141
ISSN (Online): 
IsoAbbr: Acta Cl
NlmId: 100966328
123:123
JrId: 23534
long title: Asian folklore studies
short title: Asian Folkl Stud
ISSN: 0385-2342
ISSN (Online): 
IsoAbbr: Asian Folkl Stud
NlmId: 100966329
123:123
JrId: 23535
long title: Asian perspective
short title: Asian Perspect
ISSN: 0258-9184
ISSN (Online): 
IsoAbbr: Asian Perspect
NlmId: 100966334
123:123
JrId: 23536
long title: Acta Musei Napocensis
short title: Acta Mus Napocensis
ISSN: 0578-5391
ISSN (Online): 
IsoAbbr: Acta Mus Napocensis
NlmId: 100966339
123:123
JrId: 23537
long title: Asian thought & society
short title: Asian Thought Soc
ISSN: 0361-3968
ISSN (Online): 
IsoAbbr: Asian Thought Soc
NlmId: 100966341
123:123
JrId: 23538
long title: Asiatische Forschungen
short title: Asiat Forsch
ISSN: 
ISSN (Online): 
IsoAbbr: Asiat Forsch
NlmId: 100966344
123:123
JrId: 23539
long title: Acta Universitatis Carolinae. Philosophica et historica
short title: Acta Univ Carol Philos Hist
ISSN: 0567-8293
ISSN (Online): 
IsoAbbr: Acta Univ Carol Philos Hist
NlmId: 100966352
123:123
JrId: 23540
long title: Atlanta history
short title: Atlanta Hist
ISSN: 0896-3975
ISSN (Online): 
IsoAbbr: Atlanta Hist
NlmId: 100966355
123:123
JrId: 23541
long title: The Atlanta historical journal
short title: Atlanta Hist J.
ISSN: 0162-5721
ISSN (Online): 
IsoAbbr: Atlanta Hist J.
NlmId: 100966356
123:123
JrId: 23542
long title: Adventist heritage
short title: Advent Herit
ISSN: 0360-389X
ISSN (Online): 
IsoAbbr: Advent Herit
NlmId: 100966358
123:123
JrId: 23543
long title: Aerospace historian
short title: Aerosp Hist
ISSN: 0001-9364
ISSN (Online): 
IsoAbbr: Aerosp Hist
NlmId: 100966361
123:123
JrId: 23544
long title: Aevum
short title: Aevum
ISSN: 0001-9593
ISSN (Online): 
IsoAbbr: Aevum
NlmId: 100966362
123:123
JrId: 23546
long title: African economic history
short title: Afr Econ Hist
ISSN: 0145-2258
ISSN (Online): 
IsoAbbr: Afr Econ Hist
NlmId: 100966369
123:123
JrId: 23547
long title: African historical studies
short title: Afr Hist Stud
ISSN: 0001-9992
ISSN (Online): 
IsoAbbr: Afr Hist Stud
NlmId: 100966370
123:123
JrId: 23548
long title: Africana notes and news. Africana aantekeninge en nuus
short title: Afr Notes News
ISSN: 0002-032X
ISSN (Online): 
IsoAbbr: Afr Notes News
NlmId: 100966372
123:123
JrId: 23549
long title: Afrika und Ubersee
short title: Afr Uebersee
ISSN: 0002-0427
ISSN (Online): 
IsoAbbr: Afr Uebersee
NlmId: 100966373
123:123
JrId: 23550
long title: Atti e memorie della Accademia italiana di storia della farmacia
short title: Atti Mem Accad Ital Stor Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Atti Mem Accad Ital Stor Farm
NlmId: 100966375
123:123
JrId: 23551
long title: Atti e memorie della Reale Accademia Petrarca di lettere, arti e scienze
short title: Atti Mem R Accad Petrarca Lett Arti Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Atti Mem R Accad Petrarca Lett Arti Sci
NlmId: 100966378
123:123
JrId: 23552
long title: Ausgrabungen und Funde
short title: Ausgrab Funde
ISSN: 0004-8127
ISSN (Online): 
IsoAbbr: Ausgrab Funde
NlmId: 100966380
123:123
JrId: 23553
long title: Australian cultural history
short title: Aust Cult Hist
ISSN: 0728-8433
ISSN (Online): 
IsoAbbr: Aust Cult Hist
NlmId: 100966383
123:123
JrId: 23554
long title: Australian economic history review
short title: Aust Econ Hist Rev
ISSN: 0004-8992
ISSN (Online): 
IsoAbbr: Aust Econ Hist Rev
NlmId: 100966385
123:123
JrId: 23555
long title: Australian historical studies
short title: Aust Hist Stud
ISSN: 1031-461X
ISSN (Online): 
IsoAbbr: Aust Hist Stud
NlmId: 100966387
123:123
JrId: 23556
long title: Australian journal of French studies
short title: Aust J Fr Stud
ISSN: 0004-9468
ISSN (Online): 
IsoAbbr: Aust J Fr Stud
NlmId: 100966388
123:123
JrId: 23557
long title: The Australian journal of politics and history
short title: Aust J Polit Hist
ISSN: 0004-9522
ISSN (Online): 
IsoAbbr: Aust J Polit Hist
NlmId: 100966389
123:123
JrId: 23558
long title: The Australian quarterly
short title: Aust Q
ISSN: 0005-0091
ISSN (Online): 
IsoAbbr: Aust Q
NlmId: 100966394
123:123
JrId: 23559
long title: Austriaca
short title: Austriaca
ISSN: 0396-4590
ISSN (Online): 
IsoAbbr: Austriaca
NlmId: 100966396
123:123
JrId: 23560
long title: Asia quarterly
short title: Asia Q
ISSN: 0035-2683
ISSN (Online): 
IsoAbbr: Asia Q
NlmId: 100966326
123:123
JrId: 23562
long title: Acta Salmanticensia. Filosofia y letras
short title: Acta Salmanticensia Ser Filos Letra
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Salmanticensia Ser Filos Letra
NlmId: 100966347
123:123
JrId: 23563
long title: Atti e memorie dell'Accademia toscana di scienze e lettere La Colombaria
short title: Atti Mem Accad Toscana Sci Lett Colombaria
ISSN: 0392-0836
ISSN (Online): 
IsoAbbr: Atti Mem Accad Toscana Sci Lett Colombaria
NlmId: 100966376
123:123
JrId: 23564
long title: Acta Academiae Scientiarum Polonae / Polska Akademia Nauk
short title: Acta Acad Sci Pol
ISSN: 0239-2275
ISSN (Online): 
IsoAbbr: Acta Acad Sci Pol
NlmId: 100966321
123:123
JrId: 23565
long title: Afro-Americans in New York life and history
short title: Afro Am N Y Life Hist
ISSN: 0364-2437
ISSN (Online): 
IsoAbbr: Afro Am N Y Life Hist
NlmId: 100966430
123:123
JrId: 23566
long title: American horseman
short title: Am Horseman
ISSN: 0091-4371
ISSN (Online): 
IsoAbbr: Am Horseman
NlmId: 100966487
123:123
JrId: 23567
long title: Annali della Fondazione Luigi Einaudi. Fondazione Luigi Einaudi
short title: Ann Fond Luigi Einaudi
ISSN: 0531-9870
ISSN (Online): 
IsoAbbr: Ann Fond Luigi Einaudi
NlmId: 100966514
123:123
JrId: 23568
long title: Annales du Service des antiquites de l'Egypte / Ministere des travaux publics
short title: Ann Serv Antiq Egypte
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Serv Antiq Egypte
NlmId: 100966534
123:123
JrId: 23569
long title: Annales de la Societe d'emulation de Bruges
short title: Ann soc Emul Bruges
ISSN: 
ISSN (Online): 
IsoAbbr: Ann soc Emul Bruges
NlmId: 100966536
123:123
JrId: 23570
long title: American journal of philology
short title: Am J Philol
ISSN: 0002-9475
ISSN (Online): 1086-3168
IsoAbbr: Am J Philol
NlmId: 100966556
123:123
JrId: 23571
long title: American Jewish history
short title: Am Jew Hist
ISSN: 0164-0178
ISSN (Online): 1086-3141
IsoAbbr: Am Jew Hist
NlmId: 100966562
123:123
JrId: 23572
long title: Bologna incontri
short title: Bologna Incontri
ISSN: 
ISSN (Online): 
IsoAbbr: Bologna Incontri
NlmId: 100966571
123:123
JrId: 23573
long title: American quarterly
short title: Am Q
ISSN: 0003-0678
ISSN (Online): 1080-6490
IsoAbbr: Am Q
NlmId: 100966576
123:123
JrId: 23574
long title: American speech
short title: Am Speech
ISSN: 0003-1283
ISSN (Online): 
IsoAbbr: Am Speech
NlmId: 100966585
123:123
JrId: 23575
long title: The American political science review
short title: Am Polit Sci Rev
ISSN: 0003-0554
ISSN (Online): 
IsoAbbr: Am Polit Sci Rev
NlmId: 100966531
123:123
JrId: 23576
long title: Annales de Normandie
short title: Ann Normandie
ISSN: 0003-4134
ISSN (Online): 
IsoAbbr: Ann Normandie
NlmId: 100966528
123:123
JrId: 23577
long title: Annales du Midi
short title: Ann Midi
ISSN: 0003-4398
ISSN (Online): 
IsoAbbr: Ann Midi
NlmId: 100966526
123:123
JrId: 23578
long title: Annals of Iowa
short title: Ann Iowa
ISSN: 0003-4827
ISSN (Online): 
IsoAbbr: Ann Iowa
NlmId: 100966524
123:123
JrId: 23579
long title: Annales historiques du Mantois
short title: Ann Hist Mantois
ISSN: 0398-5458
ISSN (Online): 
IsoAbbr: Ann Hist Mantois
NlmId: 100966518
123:123
JrId: 23580
long title: Aziia i Afrika segodnia
short title: Aziia Afr Segodnia
ISSN: 0005-2574
ISSN (Online): 
IsoAbbr: Aziia Afr Segodnia
NlmId: 100966416
123:123
JrId: 23581
long title: Blatter fur Heimatkunde ...
short title: BL Heimatkd
ISSN: 0006-4459
ISSN (Online): 
IsoAbbr: BL Heimatkd
NlmId: 100966493
123:123
JrId: 23582
long title: Boletin de la Biblioteca de Menendez Pelayo / Sociedad de Menendez Pelayo
short title: Bol Bibl Menendez Pelayo
ISSN: 0006-1646
ISSN (Online): 
IsoAbbr: Bol Bibl Menendez Pelayo
NlmId: 100966550
123:123
JrId: 23583
long title: Boletin del Centro de Estudios del Siglo XVIII. Universidad de Oviedo. Centro de Estudios del Siglo XVIII
short title: Bol Cent Estud Siglo XVIII
ISSN: 0210-475X
ISSN (Online): 
IsoAbbr: Bol Cent Estud Siglo XVIII
NlmId: 100966552
123:123
JrId: 23584
long title: Bulletin of economic research
short title: Bull Econ Res
ISSN: 0307-3378
ISSN (Online): 
IsoAbbr: Bull Econ Res
NlmId: 100966666
123:123
JrId: 23585
long title: Bulletin of the Gloucester County Historical Society
short title: Bull Gloucester Cty Hist Soc
ISSN: 0887-5413
ISSN (Online): 
IsoAbbr: Bull Gloucester Cty Hist Soc
NlmId: 100966675
123:123
JrId: 23586
long title: Bulletin of the Georgia Academy of Science
short title: Bull Ga Acad Sci
ISSN: 0016-8114
ISSN (Online): 
IsoAbbr: Bull Ga Acad Sci
NlmId: 100966673
123:123
JrId: 23587
long title: Bulletin des etudes Valeryennes
short title: Bull Etud Valeryennes
ISSN: 0335-508X
ISSN (Online): 
IsoAbbr: Bull Etud Valeryennes
NlmId: 100966670
123:123
JrId: 23588
long title: British history illustrated
short title: Br Hist Illus
ISSN: 0195-2625
ISSN (Online): 
IsoAbbr: Br Hist Illus
NlmId: 100966620
123:123
JrId: 23589
long title: The British studies monitor
short title: Br Stud Monit
ISSN: 0007-1846
ISSN (Online): 
IsoAbbr: Br Stud Monit
NlmId: 100966631
123:123
JrId: 23590
long title: Aztlan
short title: Aztlan
ISSN: 0005-2604
ISSN (Online): 
IsoAbbr: Aztlan
NlmId: 100966417
123:123
JrId: 23591
long title: BC studies
short title: B C Stud
ISSN: 0005-2949
ISSN (Online): 
IsoAbbr: B C Stud
NlmId: 100966418
123:123
JrId: 23592
long title: BDD : be-khol derakhekha da'ehu : ketav-'et le-'inyene Torah u-mada'
short title: BDD
ISSN: 0793-3894
ISSN (Online): 
IsoAbbr: BDD
NlmId: 100966419
123:123
JrId: 23593
long title: Balcanica (Rome, Italy)
short title: Balcanica
ISSN: 0392-7660
ISSN (Online): 
IsoAbbr: Balcanica
NlmId: 100966420
123:123
JrId: 23594
long title: Baltimore magazine
short title: Baltim Mag
ISSN: 0005-4453
ISSN (Online): 
IsoAbbr: Baltim Mag
NlmId: 100966421
123:123
JrId: 23595
long title: Baptist history and heritage
short title: Baptist Hist Herit
ISSN: 0005-5719
ISSN (Online): 
IsoAbbr: Baptist Hist Herit
NlmId: 100966422
123:123
JrId: 23596
long title: The Baptist quarterly
short title: Baptist Q
ISSN: 0005-576X
ISSN (Online): 
IsoAbbr: Baptist Q
NlmId: 100966423
123:123
JrId: 23597
long title: Bartonia_ proceedings of the Philadelphia botanical club ...
short title: Bartonia
ISSN: 0198-7356
ISSN (Online): 
IsoAbbr: Bartonia
NlmId: 100966424
123:123
JrId: 23598
long title: Basler Zeitschrift fur Geschichte und Altertumskunde / herausgegeben von der Historischen und Antiquarischen Gesellechaft zu Basel
short title: Basl Z Gesch Altertumskd
ISSN: 0067-4540
ISSN (Online): 
IsoAbbr: Basl Z Gesch Altertumskd
NlmId: 100966425
123:123
JrId: 23599
long title: African urban quarterly
short title: Afr Urban Q
ISSN: 0747-6108
ISSN (Online): 
IsoAbbr: Afr Urban Q
NlmId: 100966426
123:123
JrId: 23600
long title: The Beaver
short title: Beaver
ISSN: 0005-7517
ISSN (Online): 
IsoAbbr: Beaver
NlmId: 100966427
123:123
JrId: 23601
long title: Africa (Roma), Quaderni
short title: Africa
ISSN: 
ISSN (Online): 
IsoAbbr: Africa
NlmId: 100966428
123:123
JrId: 23602
long title: Beitrage zur deutschen Philologie
short title: Beitr Dtsch Philol
ISSN: 0522-6341
ISSN (Online): 
IsoAbbr: Beitr Dtsch Philol
NlmId: 100966429
123:123
JrId: 23603
long title: Agrartorteneti szemle = Historia rerum rusticarum
short title: Agratort Szle
ISSN: 0002-1105
ISSN (Online): 
IsoAbbr: Agratort Szle
NlmId: 100966431
123:123
JrId: 23604
long title: BELCAST journal of Belizean affairs
short title: Belcast J Belizean Aff
ISSN: 
ISSN (Online): 
IsoAbbr: Belcast J Belizean Aff
NlmId: 100966432
123:123
JrId: 23605
long title: The Agricultural history review
short title: Agric Hist Rev
ISSN: 0002-1490
ISSN (Online): 
IsoAbbr: Agric Hist Rev
NlmId: 100966434
123:123
JrId: 23606
long title: Revue belge d'histoire militaire = Belgisch tijdschrift voor militaire geschiedenis
short title: Rev Belge Hist Milit
ISSN: 0035-0877
ISSN (Online): 
IsoAbbr: Rev Belge Hist Milit
NlmId: 100966435
123:123
JrId: 23607
long title: Revue belge d'histoire contemporaine. Belgisch tijdschrift voor nieuwste geschiedenis
short title: Belg Tijdschr Nieuwste Geschied
ISSN: 0035-0869
ISSN (Online): 
IsoAbbr: Belg Tijdschr Nieuwste Geschied
NlmId: 100966437
123:123
JrId: 23608
long title: Aguiaine / Societe d'etudes folkloriques du Centre-Ouest
short title: Aguiaine
ISSN: 0222-9536
ISSN (Online): 
IsoAbbr: Aguiaine
NlmId: 100966438
123:123
JrId: 23609
long title: Belizean studies
short title: Belizean Stud
ISSN: 0250-6831
ISSN (Online): 
IsoAbbr: Belizean Stud
NlmId: 100966439
123:123
JrId: 23610
long title: Akademiska Dzive
short title: Akad Dzive
ISSN: 0516-3145
ISSN (Online): 
IsoAbbr: Akad Dzive
NlmId: 100966440
123:123
JrId: 23611
long title: Belleten (Turk Tarih Kurumu)
short title: Belleten
ISSN: 0041-4255
ISSN (Online): 
IsoAbbr: Belleten
NlmId: 100966441
123:123
JrId: 23612
long title: Bengal, past & present : journal of the Calcutta Historical Society
short title: Bengal Past Present
ISSN: 0005-8807
ISSN (Online): 
IsoAbbr: Bengal Past Present
NlmId: 100966442
123:123
JrId: 23613
long title: Alabama heritage
short title: Ala Herit
ISSN: 0887-493X
ISSN (Online): 
IsoAbbr: Ala Herit
NlmId: 100966443
123:123
JrId: 23614
long title: Berichte der Deutschen Botanischen Gesellschaft
short title: Ber Dtsch Bot Ges
ISSN: 0011-9970
ISSN (Online): 
IsoAbbr: Ber Dtsch Bot Ges
NlmId: 100966444
123:123
JrId: 23615
long title: The Alabama review
short title: Ala Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Ala Rev
NlmId: 100966446
123:123
JrId: 23616
long title: Alaska journal (Juneau, Alaska : 1971)
short title: Alaska J
ISSN: 0002-4503
ISSN (Online): 
IsoAbbr: Alaska J
NlmId: 100966448
123:123
JrId: 23617
long title: Berytus
short title: Berytus
ISSN: 0067-6195
ISSN (Online): 
IsoAbbr: Berytus
NlmId: 100966449
123:123
JrId: 23618
long title: Bevolking en gezin
short title: Bevolking Gezin
ISSN: 0772-764X
ISSN (Online): 
IsoAbbr: Bevolking Gezin
NlmId: 100966451
123:123
JrId: 23619
long title: Albion
short title: Albion
ISSN: 0095-1390
ISSN (Online): 
IsoAbbr: Albion
NlmId: 100966452
123:123
JrId: 23620
long title: Alt-Thuringen
short title: Alt Thuring
ISSN: 0065-6585
ISSN (Online): 
IsoAbbr: Alt Thuring
NlmId: 100966456
123:123
JrId: 23621
long title: Biblos
short title: Biblos
ISSN: 0520-0768
ISSN (Online): 
IsoAbbr: Biblos
NlmId: 100966466
123:123
JrId: 23622
long title: Das Altertum
short title: Altertum
ISSN: 0002-6646
ISSN (Online): 
IsoAbbr: Altertum
NlmId: 100966467
123:123
JrId: 23623
long title: Bijdragen en mededelingen (Gelre, Vereeniging tot Beoefening van Geldersche Geschiedenis, Oudheidkunde, en Recht)
short title: Bijdr Meded
ISSN: 
ISSN (Online): 
IsoAbbr: Bijdr Meded
NlmId: 100966468
123:123
JrId: 23624
long title: Bijdragen en mededelingen betreffende de geschiedenis der Nederlanden
short title: Bijdr Meded Geschied Ned
ISSN: 0165-0505
ISSN (Online): 
IsoAbbr: Bijdr Meded Geschied Ned
NlmId: 100966470
123:123
JrId: 23625
long title: Bild der Wissenschaft
short title: Bild Wiss
ISSN: 0006-2375
ISSN (Online): 
IsoAbbr: Bild Wiss
NlmId: 100966472
123:123
JrId: 23626
long title: American antiquity
short title: Am Antiq
ISSN: 0002-7316
ISSN (Online): 
IsoAbbr: Am Antiq
NlmId: 100966473
123:123
JrId: 23627
long title: Biography
short title: Biography
ISSN: 0162-4962
ISSN (Online): 
IsoAbbr: Biography
NlmId: 100966474
123:123
JrId: 23628
long title: The American art journal
short title: Am Art J
ISSN: 0002-7359
ISSN (Online): 
IsoAbbr: Am Art J
NlmId: 100966475
123:123
JrId: 23629
long title: The American Benedictine review
short title: Am Benedictine Rev
ISSN: 0002-7650
ISSN (Online): 
IsoAbbr: Am Benedictine Rev
NlmId: 100966477
123:123
JrId: 23630
long title: Biomedical Library bulletin (La Jolla, San Diego, Calif.)
short title: Biomed Lib Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Biomed Lib Bull
NlmId: 100966478
123:123
JrId: 23631
long title: Biuletyn-Biblioteki Jagiellonskiej
short title: Biul Bibl Jagiellon
ISSN: 
ISSN (Online): 
IsoAbbr: Biul Bibl Jagiellon
NlmId: 100966482
123:123
JrId: 23632
long title: Biuletyn Zydowskiego Instytutu Historycznego
short title: Biul Zydowskiego Inst Hist Pol
ISSN: 0006-4033
ISSN (Online): 
IsoAbbr: Biul Zydowskiego Inst Hist Pol
NlmId: 100966484
123:123
JrId: 23633
long title: American heritage
short title: Am Herit
ISSN: 0002-8738
ISSN (Online): 
IsoAbbr: Am Herit
NlmId: 100966485
123:123
JrId: 23634
long title: American history illustrated
short title: Am Hist Illus
ISSN: 0002-8770
ISSN (Online): 
IsoAbbr: Am Hist Illus
NlmId: 100966486
123:123
JrId: 23635
long title: Blatter fur deutsche und internationale Politik
short title: Bl Dtsch Int Polit
ISSN: 0006-4416
ISSN (Online): 
IsoAbbr: Bl Dtsch Int Polit
NlmId: 100966488
123:123
JrId: 23636
long title: American Indian art magazine
short title: Am Indian Art Mag
ISSN: 0192-9968
ISSN (Online): 
IsoAbbr: Am Indian Art Mag
NlmId: 100966489
123:123
JrId: 23637
long title: American Indian quarterly
short title: Am Indian Q
ISSN: 0095-182X
ISSN (Online): 
IsoAbbr: Am Indian Q
NlmId: 100966490
123:123
JrId: 23638
long title: Bleter far geshikhte
short title: BL Gesz
ISSN: 0006-470X
ISSN (Online): 
IsoAbbr: BL Gesz
NlmId: 100966491
123:123
JrId: 23639
long title: Blatter fur wurttembergische Kirchengeschichte
short title: BL Wueritemb Kirchengesch
ISSN: 0341-9479
ISSN (Online): 
IsoAbbr: BL Wueritemb Kirchengesch
NlmId: 100966494
123:123
JrId: 23640
long title: The Black scholar
short title: Black Scholar
ISSN: 0006-4246
ISSN (Online): 
IsoAbbr: Black Scholar
NlmId: 100966495
123:123
JrId: 23641
long title: Blake studies
short title: Blake Stud
ISSN: 0006-4548
ISSN (Online): 
IsoAbbr: Blake Stud
NlmId: 100966497
123:123
JrId: 23642
long title: Bogens verden
short title: Bogens Verden
ISSN: 0006-5692
ISSN (Online): 
IsoAbbr: Bogens Verden
NlmId: 100966498
123:123
JrId: 23643
long title: Annales de l'Est
short title: Ann Est
ISSN: 0365-2017
ISSN (Online): 
IsoAbbr: Ann Est
NlmId: 100966502
123:123
JrId: 23644
long title: Annales. Faculte des lettres et sciences humaines de Nice
short title: Ann Fac Lett Sci Hum Nice
ISSN: 0549-1533
ISSN (Online): 
IsoAbbr: Ann Fac Lett Sci Hum Nice
NlmId: 100966507
123:123
JrId: 23645
long title: Annales de la Societe royale d'archeologie de Bruxelles. Societe royale d'archeologie de Bruxelles (Belgium)
short title: Ann Soc R Archeol Brux
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Soc R Archeol Brux
NlmId: 100966541
123:123
JrId: 23646
long title: Bohemia (Munich, Germany)
short title: Bohemia Jahrb Coll Carolinum
ISSN: 0523-8587
ISSN (Online): 
IsoAbbr: Bohemia Jahrb Coll Carolinum
NlmId: 100966546
123:123
JrId: 23647
long title: Boletin de la Academia Nacional de la Historia. Academia Nacional de la Historia (Argentina)
short title: Bol Acad Nac Hist (Argent)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Acad Nac Hist (Argent)
NlmId: 100966547
123:123
JrId: 23648
long title: Boletin de antropologia americana
short title: Bol Antropol Am
ISSN: 0252-841X
ISSN (Online): 
IsoAbbr: Bol Antropol Am
NlmId: 100966549
123:123
JrId: 23649
long title: Boletin bibliografico de la Secretaria de Hacienda y Credito Publico
short title: Bol Bibliogr Secr Hacienda Credito Publico
ISSN: 0185-366X
ISSN (Online): 
IsoAbbr: Bol Bibliogr Secr Hacienda Credito Publico
NlmId: 100966551
123:123
JrId: 23650
long title: Boletin cultural y bibliografico
short title: Bol Cult Bibliogr
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Cult Bibliogr
NlmId: 100966553
123:123
JrId: 23651
long title: The American journal of legal history
short title: Am J Leg Hist
ISSN: 0002-9319
ISSN (Online): 
IsoAbbr: Am J Leg Hist
NlmId: 100966554
123:123
JrId: 23652
long title: Boletin de estudios latinoamericanos y del Caribe
short title: Bol Estud Latinoam Caribe
ISSN: 0304-2634
ISSN (Online): 
IsoAbbr: Bol Estud Latinoam Caribe
NlmId: 100966555
123:123
JrId: 23653
long title: Boletin de historia y antiguedades
short title: Bol Hist Antig
ISSN: 0006-6303
ISSN (Online): 
IsoAbbr: Bol Hist Antig
NlmId: 100966557
123:123
JrId: 23654
long title: Boletim do Instituto de Angola
short title: Bol Inst Angola
ISSN: 0020-3726
ISSN (Online): 
IsoAbbr: Bol Inst Angola
NlmId: 100966558
123:123
JrId: 23655
long title: American Jewish archives
short title: Am Jew Arch
ISSN: 0002-905X
ISSN (Online): 
IsoAbbr: Am Jew Arch
NlmId: 100966559
123:123
JrId: 23656
long title: Boletin del Instituto de Historia Argentina y Americana "Doctor Emilio Ravignani"
short title: Bol Inst Hist Argent Am Dr Emilio Ravignani
ISSN: 0524-9767
ISSN (Online): 
IsoAbbr: Bol Inst Hist Argent Am Dr Emilio Ravignani
NlmId: 100966560
123:123
JrId: 23657
long title: Boletin de la Institucion Sancho el Sabio. Institucion "Sancho el Sabio" (Victoria, Spain)
short title: Bol Inst Sancho Sabio
ISSN: 0211-2396
ISSN (Online): 
IsoAbbr: Bol Inst Sancho Sabio
NlmId: 100966561
123:123
JrId: 23658
long title: American Jewish historical quarterly
short title: Am Jew Hist Q
ISSN: 0002-9068
ISSN (Online): 
IsoAbbr: Am Jew Hist Q
NlmId: 100966565
123:123
JrId: 23659
long title: Boletin de la Universidad de Granada. Universidad de Granada
short title: Bol Univ Granada
ISSN: 0210-5454
ISSN (Online): 
IsoAbbr: Bol Univ Granada
NlmId: 100966566
123:123
JrId: 23660
long title: Bollettino del Centro internazionale A. Beltrame di storia dello spazio e del tempo
short title: Boll Cent Int Beltrame Stor Spazio Tempo
ISSN: 
ISSN (Online): 
IsoAbbr: Boll Cent Int Beltrame Stor Spazio Tempo
NlmId: 100966567
123:123
JrId: 23661
long title: The American philatelist
short title: Am Philat
ISSN: 0003-0473
ISSN (Online): 
IsoAbbr: Am Philat
NlmId: 100966572
123:123
JrId: 23662
long title: Bonner Geschichtsblatter / Im Auftrage des Vereins Alt-Bonn herausgegeben von Stadtarchivar
short title: Bonn Geschichtsbl
ISSN: 0068-0052
ISSN (Online): 
IsoAbbr: Bonn Geschichtsbl
NlmId: 100966573
123:123
JrId: 23663
long title: The Book collector
short title: Book Collect
ISSN: 0006-7237
ISSN (Online): 
IsoAbbr: Book Collect
NlmId: 100966574
123:123
JrId: 23665
long title: Botanical Museum leaflets, Harvard University
short title: Bot Mus Lealf Harv Univ
ISSN: 0006-8098
ISSN (Online): 
IsoAbbr: Bot Mus Lealf Harv Univ
NlmId: 100966577
123:123
JrId: 23666
long title: The American review of Canadian studies
short title: Am Rev Can Stud
ISSN: 0272-2011
ISSN (Online): 
IsoAbbr: Am Rev Can Stud
NlmId: 100966579
123:123
JrId: 23667
long title: Botswana notes and records
short title: Botsw Notes Rec
ISSN: 0525-5090
ISSN (Online): 
IsoAbbr: Botsw Notes Rec
NlmId: 100966583
123:123
JrId: 23668
long title: Amerasia journal
short title: Amerasia J
ISSN: 0044-7471
ISSN (Online): 
IsoAbbr: Amerasia J
NlmId: 100966590
123:123
JrId: 23669
long title: Amerikastudien
short title: Amerikastudien
ISSN: 0340-2827
ISSN (Online): 
IsoAbbr: Amerikastudien
NlmId: 100966593
123:123
JrId: 23670
long title: Amstelodamum
short title: Amstelodamum
ISSN: 0165-9278
ISSN (Online): 
IsoAbbr: Amstelodamum
NlmId: 100966596
123:123
JrId: 23671
long title: Anales de antropologia
short title: An Antropol
ISSN: 0185-1225
ISSN (Online): 
IsoAbbr: An Antropol
NlmId: 100966598
123:123
JrId: 23672
long title: Anali Gazi Husrev-begove biblioteke. Gazi Husrevbegova biblioteka u Sarajevu
short title: An Gazi Husrev Begove Bibl
ISSN: 0350-1418
ISSN (Online): 
IsoAbbr: An Gazi Husrev Begove Bibl
NlmId: 100966600
123:123
JrId: 23673
long title: Anales de historia antigua y medieval
short title: An Hist Antigua Mediev
ISSN: 
ISSN (Online): 
IsoAbbr: An Hist Antigua Mediev
NlmId: 100966602
123:123
JrId: 23674
long title: Anales de historia contemporanea
short title: An Hist Contemp
ISSN: 0212-6559
ISSN (Online): 
IsoAbbr: An Hist Contemp
NlmId: 100966604
123:123
JrId: 23675
long title: Anales del Instituto de Estudios Madrilenos. Instituto de Estudios Madrilenos (Consejo Superior de Investigaciones Cientificas)
short title: An Inst Estud Madr
ISSN: 0584-6374
ISSN (Online): 
IsoAbbr: An Inst Estud Madr
NlmId: 100966605
123:123
JrId: 23676
long title: Anales del Instituto Nacional de Antropologia e Historia
short title: An Inst Nac Antropol Hist
ISSN: 0374-5317
ISSN (Online): 
IsoAbbr: An Inst Nac Antropol Hist
NlmId: 100966607
123:123
JrId: 23677
long title: Ancient philosophy (Garland Publishing)
short title: Anc Philos
ISSN: 
ISSN (Online): 
IsoAbbr: Anc Philos
NlmId: 100966610
123:123
JrId: 23678
long title: Anglican theological review
short title: Anglican Theol Rev
ISSN: 0003-3286
ISSN (Online): 
IsoAbbr: Anglican Theol Rev
NlmId: 100966611
123:123
JrId: 23679
long title: Annales de Bourgogne
short title: Ann Bourgogne
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Bourgogne
NlmId: 100966614
123:123
JrId: 23680
long title: British heritage
short title: Br Herit
ISSN: 0195-2633
ISSN (Online): 
IsoAbbr: Br Herit
NlmId: 100966619
123:123
JrId: 23681
long title: The British journal for eighteenth-century studies
short title: Br J 18th Cent Stud
ISSN: 0141-867X
ISSN (Online): 
IsoAbbr: Br J 18th Cent Stud
NlmId: 100966621
123:123
JrId: 23682
long title: British journal of international studies
short title: Br J Int Stud
ISSN: 0305-8026
ISSN (Online): 
IsoAbbr: Br J Int Stud
NlmId: 100966624
123:123
JrId: 23683
long title: British journal of law and society
short title: Br J Law Soc
ISSN: 0306-3704
ISSN (Online): 
IsoAbbr: Br J Law Soc
NlmId: 100966625
123:123
JrId: 23684
long title: The British journal of sports history
short title: Br J Sports Hist
ISSN: 0264-9373
ISSN (Online): 
IsoAbbr: Br J Sports Hist
NlmId: 100966627
123:123
JrId: 23685
long title: The British Library journal. British Library
short title: Br Libr J
ISSN: 0305-5167
ISSN (Online): 
IsoAbbr: Br Libr J
NlmId: 100966629
123:123
JrId: 23686
long title: Britannica yearbook of science and the future
short title: Br Yearb Sci
ISSN: 0068-1199
ISSN (Online): 
IsoAbbr: Br Yearb Sci
NlmId: 100966639
123:123
JrId: 23687
long title: British journal of political science
short title: Br J Polit Sci
ISSN: 0007-1234
ISSN (Online): 
IsoAbbr: Br J Polit Sci
NlmId: 100966626
123:123
JrId: 23688
long title: The Alabama historical quarterly
short title: Ala Hist Q
ISSN: 0002-4236
ISSN (Online): 
IsoAbbr: Ala Hist Q
NlmId: 100966445
123:123
JrId: 23689
long title: Alma Mater Philippina
short title: Alma Mater Philipp
ISSN: 0569-082X
ISSN (Online): 
IsoAbbr: Alma Mater Philipp
NlmId: 100966454
123:123
JrId: 23690
long title: Boletin de la Academia Nacional de la Historia. Academia Nacional de la Historia (Venezuela)
short title: Bol Acad Nac Hist (Caracas)
ISSN: 0254-7325
ISSN (Online): 
IsoAbbr: Bol Acad Nac Hist (Caracas)
NlmId: 100966548
123:123
JrId: 23691
long title: Boletin de la Sociedad Castellonense de Cultura. Sociedad Castellonense de Cultura
short title: Bol Soc Castell Cult
ISSN: 0210-1475
ISSN (Online): 
IsoAbbr: Bol Soc Castell Cult
NlmId: 100966563
123:123
JrId: 23692
long title: Bulletin de la Bibliotheque nationale. Bibliotheque nationale (France)
short title: Bull Bibl Nat
ISSN: 0338-4446
ISSN (Online): 
IsoAbbr: Bull Bibl Nat
NlmId: 100966690
123:123
JrId: 23693
long title: Brigham Young University studies. Brigham Young University
short title: Brigham Young Univ Stud
ISSN: 0007-0106
ISSN (Online): 
IsoAbbr: Brigham Young Univ Stud
NlmId: 100966684
123:123
JrId: 23694
long title: Bromley local history
short title: Bromley Local Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Bromley Local Hist
NlmId: 100966686
123:123
JrId: 23695
long title: Bronte Society transactions. Bronte Society
short title: Bronte Soc Trans
ISSN: 0309-7765
ISSN (Online): 
IsoAbbr: Bronte Soc Trans
NlmId: 100966687
123:123
JrId: 23696
long title: Bulletin - American Academy of Arts and Sciences. American Academy of Arts and Sciences
short title: Bull Am Acad Arts Sci
ISSN: 0002-712X
ISSN (Online): 
IsoAbbr: Bull Am Acad Arts Sci
NlmId: 100966688
123:123
JrId: 23697
long title: Bulletin de l'Association Guillaume Bude. Association Guillaume Bude
short title: Bull Assoc Guillaume Bude
ISSN: 0184-6957
ISSN (Online): 
IsoAbbr: Bull Assoc Guillaume Bude
NlmId: 100966689
123:123
JrId: 23698
long title: Bulletin - Bibliotheque royale Albert Ier. Bibliotheque royale Albert Ier
short title: Bull Bibl R Albert
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Bibl R Albert
NlmId: 100966691
123:123
JrId: 23699
long title: Bulletin of the British Association of Orientalists. British Association of Orientalists
short title: Bull Br Assoc Orient
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Br Assoc Orient
NlmId: 100966692
123:123
JrId: 23700
long title: Bulletin of the British Museum (Natural History). Historical series
short title: Bull Br Mus
ISSN: 0068-2306
ISSN (Online): 
IsoAbbr: Bull Br Mus
NlmId: 100966693
123:123
JrId: 23701
long title: Bulletin du Centre d'histoire economique et sociale de la region lyonnaise. Centre d'histoire economique et sociale de la region lyonnaise
short title: Bull Cent Hist Econ Soc Reg Lyon
ISSN: 0249-5902
ISSN (Online): 
IsoAbbr: Bull Cent Hist Econ Soc Reg Lyon
NlmId: 100966694
123:123
JrId: 23702
long title: Wen shi zhe xue bao / Guo li Taiwan da xue
short title: Bull Coll Lib Arts
ISSN: 0508-3052
ISSN (Online): 
IsoAbbr: Bull Coll Lib Arts
NlmId: 100966695
123:123
JrId: 23703
long title: Bulletin - Cosmos Club. Cosmos Club (Washington, D.C.)
short title: Bull Cosm Club
ISSN: 0742-8995
ISSN (Online): 
IsoAbbr: Bull Cosm Club
NlmId: 100966696
123:123
JrId: 23704
long title: Bulletin de la societe archeologique, historique et artistique Le vieux papier pour l'etude de la vie et des moeurs d'autrefois
short title: Bull Soc Archeol Hist Artist Vieux Pap
ISSN: 1145-7325
ISSN (Online): 
IsoAbbr: Bull Soc Archeol Hist Artist Vieux Pap
NlmId: 100966697
123:123
JrId: 23705
long title: Bulletin (Societe belge d'etudes Napoleoniennes)
short title: Bull Soc Belge Etud Napoleon
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Belge Etud Napoleon
NlmId: 100966699
123:123
JrId: 23706
long title: Bulletin de la Societe de Borda (Dax, France : 1876)
short title: Bull Soc Borda
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Borda
NlmId: 100966700
123:123
JrId: 23707
long title: Bulletin de la Societe d'histoire moderne. Societe d'histoire moderne (Paris, France)
short title: Bull Soc Hist Mod
ISSN: 0991-1367
ISSN (Online): 
IsoAbbr: Bull Soc Hist Mod
NlmId: 100966701
123:123
JrId: 23708
long title: Bulletin de la Societe historique et archeologique du Perigord. Societe historique et archeologique du Perigord
short title: Bull Soc Hist Archeol Perigord
ISSN: 0037-9425
ISSN (Online): 
IsoAbbr: Bull Soc Hist Archeol Perigord
NlmId: 100966702
123:123
JrId: 23709
long title: Bulletin de la Societe de l'histoire du protestantisme francais (1852)
short title: Bull Soc Hist Protestant Fr
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Hist Protestant Fr
NlmId: 100966703
123:123
JrId: 23710
long title: Bulletin de la Societe industrielle de Mulhouse
short title: Bull Soc Ind Mulhouse
ISSN: 0037-9441
ISSN (Online): 
IsoAbbr: Bull Soc Ind Mulhouse
NlmId: 100966705
123:123
JrId: 23711
long title: Bulletin de la Societe des lettres, sciences et arts de la Correze. Societe des lettres, sciences et arts de la Correze
short title: Bull Soc Lett Sci Arts Correze
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Lett Sci Arts Correze
NlmId: 100966706
123:123
JrId: 23712
long title: Bulletin de la Societe nationale des antiquaires de France. Societe nationale des antiquaires de France
short title: Bull Soc Nat Antiq Fr
ISSN: 0081-1181
ISSN (Online): 
IsoAbbr: Bull Soc Nat Antiq Fr
NlmId: 100966707
123:123
JrId: 23713
long title: Annales de Bretagne et des pays de l'Ouest
short title: Ann Bretagne Payes Ouest
ISSN: 0399-0826
ISSN (Online): 
IsoAbbr: Ann Bretagne Payes Ouest
NlmId: 100966709
123:123
JrId: 23714
long title: Explorations pyreneennes : bulletin trimestriel de la Societe Ramond
short title: Bull Soc Ramond
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Ramond
NlmId: 100966710
123:123
JrId: 23715
long title: The Annals of the Chinese Historical Society of the Pacific Northwest / Mei-kuo hsi pei Hua jen li shih hsueh hui
short title: Ann Chin Hist Soc Pac Northwest
ISSN: 0740-8536
ISSN (Online): 
IsoAbbr: Ann Chin Hist Soc Pac Northwest
NlmId: 100966711
123:123
JrId: 23716
long title: Burgenlandische Heimatblatter
short title: Burgenl Heimatbl
ISSN: 
ISSN (Online): 
IsoAbbr: Burgenl Heimatbl
NlmId: 100966714
123:123
JrId: 23717
long title: Burgense
short title: Burgense
ISSN: 0521-8195
ISSN (Online): 
IsoAbbr: Burgense
NlmId: 100966717
123:123
JrId: 23718
long title: The Burlington magazine
short title: Burlingt Mag
ISSN: 0007-6287
ISSN (Online): 
IsoAbbr: Burlingt Mag
NlmId: 100966720
123:123
JrId: 23719
long title: Business history
short title: Bus Hist
ISSN: 0007-6791
ISSN (Online): 
IsoAbbr: Bus Hist
NlmId: 100966722
123:123
JrId: 23720
long title: By og bygd
short title: By Bygd
ISSN: 0084-8212
ISSN (Online): 
IsoAbbr: By Bygd
NlmId: 100966728
123:123
JrId: 23721
long title: Annales du Cercle royal d'histoire et d'archeologie d'Ath et de la region et musees athois
short title: Ann Cerc Roy Hist Archeol Ath
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Cerc Roy Hist Archeol Ath
NlmId: 100966730
123:123
JrId: 23722
long title: Bygone Kent
short title: Bygone Kent
ISSN: 
ISSN (Online): 
IsoAbbr: Bygone Kent
NlmId: 100966732
123:123
JrId: 23723
long title: Byzantinische Forschungen
short title: Byzantinische Forsch
ISSN: 
ISSN (Online): 
IsoAbbr: Byzantinische Forsch
NlmId: 100966736
123:123
JrId: 23724
long title: Byzantinische Zeitschrift
short title: Byzantinische Z
ISSN: 0007-7704
ISSN (Online): 
IsoAbbr: Byzantinische Z
NlmId: 100966744
123:123
JrId: 23725
long title: Byzantinoslavica
short title: Byzantinoslavica
ISSN: 0007-7712
ISSN (Online): 
IsoAbbr: Byzantinoslavica
NlmId: 100966749
123:123
JrId: 23726
long title: Cabo
short title: Cabo
ISSN: 0379-4830
ISSN (Online): 
IsoAbbr: Cabo
NlmId: 100966757
123:123
JrId: 23727
long title: Acta agronomica
short title: Acta Agron
ISSN: 0044-5959
ISSN (Online): 
IsoAbbr: Acta Agron.
NlmId: 100966760
123:123
JrId: 23728
long title: Cahiers d'Alexandrie
short title: Cah Alex
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Alex
NlmId: 100966763
123:123
JrId: 23729
long title: Cahiers alsaciens d'archeologie, d'art et d'histoire
short title: Cah Alsac Archeol Art Hist
ISSN: 0575-0385
ISSN (Online): 
IsoAbbr: Cah Alsac Archeol Art Hist
NlmId: 100966767
123:123
JrId: 23730
long title: Cahiers des Ameriques latines (Paris, France : 1985)
short title: Cah Am Lat
ISSN: 1141-7161
ISSN (Online): 
IsoAbbr: Cah Am Lat
NlmId: 100966774
123:123
JrId: 23731
long title: Acta historiae rerum naturalium necnon technicarum. Special issue
short title: Acta Hist Rerum Nat Tech
ISSN: 0231-6005
ISSN (Online): 
IsoAbbr: Acta Hist Rerum Nat Tech
NlmId: 100966777
123:123
JrId: 23732
long title: Bulletin du Musee hongrois des beaux-arts = O.M. Szepmuveszeti Muzeum kozlemenyei
short title: Bull Mus Hong B Arts
ISSN: 0133-5545
ISSN (Online): 
IsoAbbr: Bull Mus Hong B Arts
NlmId: 100966796
123:123
JrId: 23733
long title: Bulletin - Musees royaux des beaux-arts de Belgique. Musees royaux des beaux-arts de Belgique
short title: Bull Mus Rov Beaux Arts Belg
ISSN: 0027-3856
ISSN (Online): 
IsoAbbr: Bull Mus Rov Beaux Arts Belg
NlmId: 100966798
123:123
JrId: 23734
long title: L'Actualite chimique
short title: Actual Chim
ISSN: 0151-9093
ISSN (Online): 
IsoAbbr: Actual Chim
NlmId: 100966799
123:123
JrId: 23735
long title: Bulletin of the Population and Development Studies Center. Soul Taehakkyo. In'gu mit Palchon Munje Yon'guso
short title: Bull Popul Dev Stud Cent
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Popul Dev Stud Cent
NlmId: 100966814
123:123
JrId: 23736
long title: African notes : bulletin of the Institute of African Studies, University of Ibadan
short title: Afr Notes
ISSN: 0002-0087
ISSN (Online): 
IsoAbbr: Afr Notes
NlmId: 100966817
123:123
JrId: 23737
long title: Bulletin of the School of Oriental and African Studies. University of London. School of Oriental and African Studies
short title: Bull Sch Orient Afr Stud
ISSN: 0041-977X
ISSN (Online): 
IsoAbbr: Bull Sch Orient Afr Stud
NlmId: 100966847
123:123
JrId: 23738
long title: Bulletin des Leo Baeck Instituts. Leo Baeck Institute
short title: Bull Leo Baeck Inst
ISSN: 0024-0915
ISSN (Online): 
IsoAbbr: Bull Leo Baeck Inst
NlmId: 100966853
123:123
JrId: 23739
long title: Alberta history
short title: Alberta Hist
ISSN: 0316-1552
ISSN (Online): 
IsoAbbr: Alberta Hist
NlmId: 100966860
123:123
JrId: 23740
long title: Albertus Magnus Blatter
short title: Albertus Magnus Blaett
ISSN: 0401-2739
ISSN (Online): 
IsoAbbr: Albertus Magnus Blaett
NlmId: 100966861
123:123
JrId: 23741
long title: Bulletin of peace proposals
short title: Bull Peace Propos
ISSN: 0007-5035
ISSN (Online): 
IsoAbbr: Bull Peace Propos
NlmId: 100966801
123:123
JrId: 23742
long title: Bulletin de la Societe archeologique, historique, litteraire & scientifique du Gers. Societe archeologique, historique, litteraire et scientifique du Gers
short title: Bull Soc Archeol Hist Litt Sci Gers
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Archeol Hist Litt Sci Gers
NlmId: 100966698
123:123
JrId: 23743
long title: Annales (Paris, France : 1946)
short title: Ann Econ Soc Civilis
ISSN: 0395-2649
ISSN (Online): 
IsoAbbr: Ann Econ Soc Civilis
NlmId: 100966713
123:123
JrId: 23744
long title: Bulletin de philosophie medievale
short title: Bull Philos Mediev
ISSN: 0068-4023
ISSN (Online): 
IsoAbbr: Bull Philos Mediev
NlmId: 100966811
123:123
JrId: 23745
long title: Der Altsprachliche Unterricht
short title: Altsprachi Unterr
ISSN: 0002-6670
ISSN (Online): 
IsoAbbr: Altsprachi Unterr
NlmId: 100966897
123:123
JrId: 23746
long title: Bulletin d'histoire de l'electricite
short title: Bull Hist Electr
ISSN: 0758-7171
ISSN (Online): 
IsoAbbr: Bull Hist Electr
NlmId: 100967009
123:123
JrId: 23747
long title: Bulletin de l'Institut d'Egypte
short title: Bull Inst Egypte
ISSN: 0366-4228
ISSN (Online): 
IsoAbbr: Bull Inst Egypte
NlmId: 100967017
123:123
JrId: 23748
long title: Bulletin of the Institute of Historical Research
short title: Bull Inst Hist Res
ISSN: 0041-9761
ISSN (Online): 
IsoAbbr: Bull Inst Hist Res
NlmId: 100967023
123:123
JrId: 23749
long title: Zhong yang yan jiu yuan jin dai shi yan jiu suo ji kan. Zhong yang yan jiu yuan. Jin dai shi yan jiu suo
short title: Bull Inst Mod Hist Acad Sin
ISSN: 1029-4740
ISSN (Online): 
IsoAbbr: Bull Inst Mod Hist Acad Sin
NlmId: 100967028
123:123
JrId: 23750
long title: Bulletin (New York State Archeological Association : 1987)
short title: Bull J N Y State Archeol Assoc
ISSN: 1046-2368
ISSN (Online): 
IsoAbbr: Bull J N Y State Archeol Assoc
NlmId: 100967030
123:123
JrId: 23751
long title: Historical New Hampshire
short title: Hist N H
ISSN: 0018-2508
ISSN (Online): 
IsoAbbr: Hist N H
NlmId: 100967050
123:123
JrId: 23752
long title: Historical methods
short title: Hist Methods
ISSN: 0161-5440
ISSN (Online): 
IsoAbbr: Hist Methods
NlmId: 100967057
123:123
JrId: 23753
long title: Bulletin de la Section d'histoire moderne et contemporaine. France. Comite des travaux historiques et scientifiques. Section d'histoire moderne et contemporaine
short title: Bull Sect Hist Mod Contemp
ISSN: 0399-9734
ISSN (Online): 
IsoAbbr: Bull Sect Hist Mod Contemp
NlmId: 100966880
123:123
JrId: 23754
long title: Bulletin de la Societe d'agriculture, sciences et arts de la Sarthe. Societe d'agriculture, sciences et arts de la Sarthe
short title: Bull Soc Agric Sci Arts Sarthe
ISSN: 0373-952X
ISSN (Online): 
IsoAbbr: Bull Soc Agric Sci Arts Sarthe
NlmId: 100966881
123:123
JrId: 23755
long title: Bulletin de la Societe archeologique du Finistere. Societe archeologique du Finistere
short title: Bull Soc Archeol Finistere
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Archeol Finistere
NlmId: 100966882
123:123
JrId: 23756
long title: Archivum franciscanum historicum : periodica publicatio trimestris cura pp. Collegii D. Bonaventurae
short title: Arch Franciscanum Hist
ISSN: 0004-0665
ISSN (Online): 
IsoAbbr: Arch Franciscanum Hist
NlmId: 100966883
123:123
JrId: 23757
long title: Archiv fur Papyrusforschung und verwandte Gebiete
short title: Arch Papyrusforsch
ISSN: 0066-6459
ISSN (Online): 
IsoAbbr: Arch Papyrusforsch
NlmId: 100966884
123:123
JrId: 23758
long title: Archivio storico lombardo
short title: Arch Stor Lomb
ISSN: 0392-0232
ISSN (Online): 
IsoAbbr: Arch Stor Lomb
NlmId: 100966885
123:123
JrId: 23759
long title: Archaeologia aeliana, or, Miscellaneous tracts relating to antiquity
short title: Archaeol Aeliana
ISSN: 0261-3417
ISSN (Online): 
IsoAbbr: Archaeol Aeliana
NlmId: 100966886
123:123
JrId: 23760
long title: Arethusa
short title: Arethusa
ISSN: 0004-0975
ISSN (Online): 1080-6504
IsoAbbr: Arethusa
NlmId: 100966887
123:123
JrId: 23761
long title: The Army quarterly and defence journal
short title: Army Q Def J
ISSN: 0004-2552
ISSN (Online): 
IsoAbbr: Army Q Def J
NlmId: 100966888
123:123
JrId: 23762
long title: Ateneo Veneto : revista di scienze, lettere ed arti
short title: Ateneo Veneto
ISSN: 0004-6558
ISSN (Online): 
IsoAbbr: Ateneo Veneto
NlmId: 100966889
123:123
JrId: 23763
long title: Cahiers des annales de Normandie. Annales de Normandie
short title: Cah Ann Normandie
ISSN: 0570-1600
ISSN (Online): 
IsoAbbr: Cah Ann Normandie
NlmId: 100966890
123:123
JrId: 23764
long title: Cahiers d'archeologie et d'histoire du Berry
short title: Cah Archeol Hist Berry
ISSN: 0007-9693
ISSN (Online): 
IsoAbbr: Cah Archeol Hist Berry
NlmId: 100966892
123:123
JrId: 23765
long title: Cahiers de civilisation alpine / Centre d'etudes franco-italien, Universites de Turin et de Savoie = Quaderni di civilta alpina / Centro di studi franco-italiani, Universita di Torino e della Savoia
short title: Cah Civilis Alp
ISSN: 0761-9111
ISSN (Online): 
IsoAbbr: Cah Civilis Alp
NlmId: 100966895
123:123
JrId: 23766
long title: Cahiers de Clio
short title: Cah Clio
ISSN: 0575-0598
ISSN (Online): 
IsoAbbr: Cah Clio
NlmId: 100966896
123:123
JrId: 23767
long title: Cahiers Confrontation
short title: Cah Confront
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Confront
NlmId: 100966898
123:123
JrId: 23768
long title: Les Cahiers des Dix. Les Dix
short title: Cah Dix
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Dix
NlmId: 100966899
123:123
JrId: 23769
long title: Cahiers d'etudes africaines
short title: Cah Etud Afr
ISSN: 0008-0055
ISSN (Online): 
IsoAbbr: Cah Etud Afr
NlmId: 100966900
123:123
JrId: 23770
long title: Cahiers des etudes anciennes
short title: Cah Etud Anc
ISSN: 0317-5065
ISSN (Online): 
IsoAbbr: Cah Etud Anc
NlmId: 100966901
123:123
JrId: 23771
long title: Les Cahiers de Fontenay
short title: Cah Fontenay
ISSN: 0395-8418
ISSN (Online): 
IsoAbbr: Cah Fontenay
NlmId: 100966917
123:123
JrId: 23772
long title: Cahiers de geographie de Quebec
short title: Cah Geogr Que
ISSN: 0007-9766
ISSN (Online): 
IsoAbbr: Cah Geogr Que
NlmId: 100966918
123:123
JrId: 23773
long title: Cahiers geologiques
short title: Cah Geol
ISSN: 0008-0241
ISSN (Online): 
IsoAbbr: Cah Geol
NlmId: 100966923
123:123
JrId: 23775
long title: Les Cahiers haut-marnais
short title: Cah Haut Marnais
ISSN: 0008-025X
ISSN (Online): 
IsoAbbr: Cah Haut Marnais
NlmId: 100966926
123:123
JrId: 23776
long title: Analele Universitatii Bucuresti: Istorie. Universitatea din Bucuresti
short title: An Univ Bucur Istor
ISSN: 1220-0255
ISSN (Online): 
IsoAbbr: An Univ Bucur Istor
NlmId: 100966928
123:123
JrId: 23777
long title: Cahiers d'histoire mondiale. Journal of world history
short title: Cah Hist Mond
ISSN: 0022-5436
ISSN (Online): 
IsoAbbr: Cah Hist Mond
NlmId: 100966929
123:123
JrId: 23778
long title: Cahiers d'histoire de la seconde guerre mondiale / Ministere de l'education nationale, Archives generales du royaume, Centre de recherches et d'etudes historiques de la seconde guerre mondiale
short title: Cah Hist Second Guerr Mond
ISSN: 0771-6435
ISSN (Online): 
IsoAbbr: Cah Hist Second Guerr Mond
NlmId: 100966930
123:123
JrId: 23779
long title: Analecta sacra Tarraconensia_ revista de ciencias historico-eclesiasticas
short title: Analecta Sacra Tarracon
ISSN: 0304-4300
ISSN (Online): 
IsoAbbr: Analecta Sacra Tarracon
NlmId: 100966931
123:123
JrId: 23780
long title: Cahiers internationaux d'histoire economique et sociale
short title: Cah Int Hist Econ Soc
ISSN: 1010-3643
ISSN (Online): 
IsoAbbr: Cah Int Hist Econ Soc
NlmId: 100966932
123:123
JrId: 23781
long title: Cahiers Leopold Delisle
short title: Cah Leopold Delisle
ISSN: 0399-1415
ISSN (Online): 
IsoAbbr: Cah Leopold Delisle
NlmId: 100966933
123:123
JrId: 23782
long title: Les Cahiers lorrains
short title: Cah Lorrains
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Lorrains
NlmId: 100966934
123:123
JrId: 23783
long title: Anglia (Halle an der Saale, Germany)
short title: Anglia
ISSN: 0340-5222
ISSN (Online): 
IsoAbbr: Anglia
NlmId: 100966935
123:123
JrId: 23784
long title: Anglo-Saxon England
short title: Anglo Sax Engl
ISSN: 0263-6751
ISSN (Online): 
IsoAbbr: Anglo Sax Engl
NlmId: 100966938
123:123
JrId: 23785
long title: Cahiers du monde russe et sovietique
short title: Cah Monde Russe Sov
ISSN: 0008-0160
ISSN (Online): 
IsoAbbr: Cah Monde Russe Sov
NlmId: 100966940
123:123
JrId: 23786
long title: Les Cahiers rationalistes
short title: Cah Ration
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Ration
NlmId: 100966942
123:123
JrId: 23787
long title: Les Cahiers de la recherche architecturale
short title: Cah Rech Archit
ISSN: 0150-9535
ISSN (Online): 
IsoAbbr: Cah Rech Archit
NlmId: 100966944
123:123
JrId: 23788
long title: Bulletin of Latin American research
short title: Bull Lat Am Res
ISSN: 0261-3050
ISSN (Online): 
IsoAbbr: Bull Lat Am Res
NlmId: 100966947
123:123
JrId: 23789
long title: Cahiers des religions africaines
short title: Cah Relig Afr
ISSN: 0008-0047
ISSN (Online): 
IsoAbbr: Cah Relig Afr
NlmId: 100966948
123:123
JrId: 23790
long title: Cahiers du seminaire de philosophie
short title: Cah Semin Philos
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Semin Philos
NlmId: 100966950
123:123
JrId: 23791
long title: Les cahiers de Tunisie
short title: Cah Tunis
ISSN: 0008-0012
ISSN (Online): 
IsoAbbr: Cah Tunis
NlmId: 100966952
123:123
JrId: 23792
long title: American journal of political science
short title: Am J Pol Sci
ISSN: 0092-5853
ISSN (Online): 
IsoAbbr: Am J Pol Sci
NlmId: 100966955
123:123
JrId: 23793
long title: Actes de la recherche en sciences sociales
short title: Actes Rech Sci Soc
ISSN: 0335-5322
ISSN (Online): 
IsoAbbr: Actes Rech Sci Soc
NlmId: 100966956
123:123
JrId: 23794
long title: Cahiers victoriens & edouardiens
short title: Cah Victor Edouardiens
ISSN: 0220-5610
ISSN (Online): 
IsoAbbr: Cah Victor Edouardiens
NlmId: 100966957
123:123
JrId: 23795
long title: Cahiers Vilfredo Pareto
short title: Cah Vilfredo Pareto
ISSN: 0048-8046
ISSN (Online): 
IsoAbbr: Cah Vilfredo Pareto
NlmId: 100966960
123:123
JrId: 23796
long title: California Historical Society quarterly
short title: Calif Hist Soc Q
ISSN: 
ISSN (Online): 
IsoAbbr: Calif Hist Soc Q
NlmId: 100966967
123:123
JrId: 23797
long title: American literature_ a journal of literary history, criticism and bibliography
short title: Am Lit
ISSN: 0002-9831
ISSN (Online): 
IsoAbbr: Am Lit
NlmId: 100966974
123:123
JrId: 23798
long title: The Californians
short title: Californians
ISSN: 0745-5895
ISSN (Online): 
IsoAbbr: Californians
NlmId: 100966977
123:123
JrId: 23799
long title: Canadian-American Slavic studies. Revue canadienne-americaine d'etudes slaves
short title: Can Am Slav Stud
ISSN: 0090-8290
ISSN (Online): 
IsoAbbr: Can Am Slav Stud
NlmId: 100966982
123:123
JrId: 23800
long title: American studies (Lawrence, Kan.)
short title: Am Stud (Lawrence)
ISSN: 0026-3079
ISSN (Online): 
IsoAbbr: Am Stud (Lawrence)
NlmId: 100966984
123:123
JrId: 23801
long title: Canadian dimension
short title: Can Dimens
ISSN: 0008-3402
ISSN (Online): 
IsoAbbr: Can Dimens
NlmId: 100966994
123:123
JrId: 23802
long title: Canadian ethnic studies
short title: Can Ethn Stud
ISSN: 0008-3496
ISSN (Online): 
IsoAbbr: Can Ethn Stud
NlmId: 100966995
123:123
JrId: 23803
long title: Canadian geographic
short title: Can Geogr
ISSN: 0706-2168
ISSN (Online): 
IsoAbbr: Can Geogr
NlmId: 100966997
123:123
JrId: 23804
long title: The Canadian historical review
short title: Can Hist Rev
ISSN: 0008-3755
ISSN (Online): 
IsoAbbr: Can Hist Rev
NlmId: 100966999
123:123
JrId: 23805
long title: Canadian journal of African studies
short title: Can J Afr Stud
ISSN: 0008-3968
ISSN (Online): 
IsoAbbr: Can J Afr Stud
NlmId: 100967001
123:123
JrId: 23806
long title: Canadian journal of history of sport and physical education
short title: Can J Hist Sport Phys Educ
ISSN: 0008-4115
ISSN (Online): 
IsoAbbr: Can J Hist Sport Phys Educ
NlmId: 100967005
123:123
JrId: 23807
long title: Canadian journal of Italian studies
short title: Can J Ital Stud
ISSN: 0705-3002
ISSN (Online): 
IsoAbbr: Can J Ital Stud
NlmId: 100967010
123:123
JrId: 23808
long title: Canadian journal of Latin American and Caribbean studies = Revue canadienne des etudes latino-americaines et caraibes
short title: Can J Lat Am Caribb Stud
ISSN: 0826-3663
ISSN (Online): 
IsoAbbr: Can J Lat Am Caribb Stud
NlmId: 100967015
123:123
JrId: 23809
long title: The Canadian journal of native studies
short title: Can J Native Stud
ISSN: 0715-3244
ISSN (Online): 
IsoAbbr: Can J Native Stud
NlmId: 100967018
123:123
JrId: 23810
long title: Canadian labour
short title: Can Labour
ISSN: 0008-4336
ISSN (Online): 
IsoAbbr: Can Labour
NlmId: 100967020
123:123
JrId: 23811
long title: Historical papers / the Canadian Historical Association = Communications historiques / la Societe historique du Canada. Canadian Historical Association. Meeting
short title: Hist Pap Can Hist Assoc
ISSN: 0068-8878
ISSN (Online): 
IsoAbbr: Hist Pap Can Hist Assoc
NlmId: 100967043
123:123
JrId: 23812
long title: Historical news
short title: Hist News
ISSN: 0439-2345
ISSN (Online): 
IsoAbbr: Hist News
NlmId: 100967044
123:123
JrId: 23813
long title: Historia mexicana
short title: Hist Mex
ISSN: 0185-0172
ISSN (Online): 
IsoAbbr: Hist Mex
NlmId: 100967052
123:123
JrId: 23814
long title: Histoire magazine
short title: Hist Mag
ISSN: 0223-4173
ISSN (Online): 
IsoAbbr: Hist Mag
NlmId: 100967059
123:123
JrId: 23815
long title: Historiska och litteraturhistoriska studier
short title: Hist Litteraturhist Stud
ISSN: 0073-2702
ISSN (Online): 
IsoAbbr: Hist Litteraturhist Stud
NlmId: 100967061
123:123
JrId: 23816
long title: California historical quarterly
short title: Calif Hist Q
ISSN: 0097-6059
ISSN (Online): 
IsoAbbr: Calif Hist Q
NlmId: 100966964
123:123
JrId: 23817
long title: Cahiers d'histoire
short title: Cah Hist
ISSN: 0008-008X
ISSN (Online): 
IsoAbbr: Cah Hist
NlmId: 100966927
123:123
JrId: 23818
long title: Durius
short title: Durius
ISSN: 
ISSN (Online): 
IsoAbbr: Durius
NlmId: 100967101
123:123
JrId: 23819
long title: Duneland notes
short title: Dunel Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Dunel Notes
NlmId: 100967097
123:123
JrId: 23820
long title: The Economic and social review
short title: Econ Soc Rev (Irel)
ISSN: 0012-9984
ISSN (Online): 
IsoAbbr: Econ Soc Rev (Irel)
NlmId: 100967160
123:123
JrId: 23821
long title: Economia e storia
short title: Econ Stor
ISSN: 0012-9798
ISSN (Online): 
IsoAbbr: Econ Stor
NlmId: 100967164
123:123
JrId: 23822
long title: Eire-Ireland_ a journal of Irish studies
short title: Eire Irel
ISSN: 0013-2683
ISSN (Online): 
IsoAbbr: Eire Irel
NlmId: 100967192
123:123
JrId: 23823
long title: African affairs
short title: Afr Aff (Lond)
ISSN: 0001-9909
ISSN (Online): 
IsoAbbr: Afr Aff (Lond)
NlmId: 100967218
123:123
JrId: 23824
long title: Acta Universitatis Lundensis. Sectio I, Theologica, juridica, humaniora
short title: Acta Univ Lund
ISSN: 0459-9969
ISSN (Online): 
IsoAbbr: Acta Univ Lund
NlmId: 100967221
123:123
JrId: 23825
long title: Annali della Scuola normale superiore di Pisa. Classe di lettere e filosofia. Scuola normale superiore (Italy)
short title: Ann Sc Norm Super Pisa
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Sc Norm Super Pisa
NlmId: 100967065
123:123
JrId: 23826
long title: Canadian review of American studies
short title: Can Rev Am Stud
ISSN: 0007-7720
ISSN (Online): 
IsoAbbr: Can Rev Am Stud
NlmId: 100967066
123:123
JrId: 23827
long title: Cantium
short title: Cantium
ISSN: 0590-7977
ISSN (Online): 
IsoAbbr: Cantium
NlmId: 100967069
123:123
JrId: 23828
long title: Caribbean review
short title: Caribb Rev
ISSN: 0008-6525
ISSN (Online): 
IsoAbbr: Caribb Rev
NlmId: 100967070
123:123
JrId: 23829
long title: Caribbean studies (Rio Piedras, San Juan, P.R.)
short title: Caribb Stud
ISSN: 0008-6533
ISSN (Online): 
IsoAbbr: Caribb Stud
NlmId: 100967071
123:123
JrId: 23830
long title: Carinthia I : Mittheilungen des Geschichtsvereins fur Karnten
short title: Carinthia I
ISSN: 0008-6606
ISSN (Online): 
IsoAbbr: Carinthia I
NlmId: 100967072
123:123
JrId: 23831
long title: The Carmarthen antiquary
short title: Carmarthen Antiq
ISSN: 
ISSN (Online): 
IsoAbbr: Carmarthen Antiq
NlmId: 100967075
123:123
JrId: 23832
long title: The Carmarthensire hisorian
short title: Carmarthensh Hist
ISSN: 0576-7849
ISSN (Online): 
IsoAbbr: Carmarthensh Hist
NlmId: 100967076
123:123
JrId: 23833
long title: Casopis Matice moravske (1968)
short title: Cas Matice Moravske
ISSN: 0323-052X
ISSN (Online): 
IsoAbbr: Cas Matice Moravske
NlmId: 100967077
123:123
JrId: 23834
long title: Casopis Narodniho musea
short title: Cas Nar Muz
ISSN: 
ISSN (Online): 
IsoAbbr: Cas Nar Muz
NlmId: 100967078
123:123
JrId: 23835
long title: Casopis za zgodovino in narodopisje. Review for history and ethnography
short title: Cas Zgodovino Narodop
ISSN: 0590-5966
ISSN (Online): 
IsoAbbr: Cas Zgodovino Narodop
NlmId: 100967079
123:123
JrId: 23836
long title: La Casana
short title: Casana
ISSN: 
ISSN (Online): 
IsoAbbr: Casana
NlmId: 100967080
123:123
JrId: 23837
long title: The Cato journal
short title: Cato J
ISSN: 0273-3072
ISSN (Online): 
IsoAbbr: Cato J
NlmId: 100967081
123:123
JrId: 23838
long title: Central European history
short title: Cent Eur Hist
ISSN: 0008-9389
ISSN (Online): 
IsoAbbr: Cent Eur Hist
NlmId: 100967082
123:123
JrId: 23839
long title: The Centennial review
short title: Centen Rev
ISSN: 0162-0177
ISSN (Online): 
IsoAbbr: Centen Rev
NlmId: 100967084
123:123
JrId: 23840
long title: Centerpoint
short title: Centerpoint
ISSN: 0098-924X
ISSN (Online): 
IsoAbbr: Centerpoint
NlmId: 100967085
123:123
JrId: 23841
long title: Ceskoslovensky casopis historicky / Ceskoslovenska akademie ved
short title: Cesk Cas Hist
ISSN: 0045-6187
ISSN (Online): 
IsoAbbr: Cesk Cas Hist
NlmId: 100967086
123:123
JrId: 23842
long title: The Chaucer review
short title: Chaucer Rev
ISSN: 0009-2002
ISSN (Online): 
IsoAbbr: Chaucer Rev
NlmId: 100967087
123:123
JrId: 23843
long title: Deutsche Zeitschrift fur Philosophie
short title: Dtsch Z Philos
ISSN: 0012-1045
ISSN (Online): 
IsoAbbr: Dtsch Z Philos
NlmId: 100967088
123:123
JrId: 23844
long title: Dublin historical record
short title: Dublin Hist Rec
ISSN: 0012-6861
ISSN (Online): 
IsoAbbr: Dublin Hist Rec
NlmId: 100967090
123:123
JrId: 23845
long title: The Chesterton review
short title: Chesterton Rev
ISSN: 0317-0500
ISSN (Online): 
IsoAbbr: Chesterton Rev
NlmId: 100967093
123:123
JrId: 23846
long title: Chicago history
short title: Chic Hist
ISSN: 0272-8540
ISSN (Online): 
IsoAbbr: Chic Hist
NlmId: 100967094
123:123
JrId: 23847
long title: Dubrovnik
short title: Dubrovnik
ISSN: 0419-7933
ISSN (Online): 
IsoAbbr: Dubrovnik
NlmId: 100967095
123:123
JrId: 23848
long title: Chinese culture
short title: Chin Cult
ISSN: 0009-4544
ISSN (Online): 
IsoAbbr: Chin Cult
NlmId: 100967096
123:123
JrId: 23849
long title: The China quarterly
short title: China Q
ISSN: 0305-7410
ISSN (Online): 
IsoAbbr: China Q
NlmId: 100967098
123:123
JrId: 23850
long title: The Durham University journal. University of Durham
short title: Durham Univ J
ISSN: 0012-7280
ISSN (Online): 
IsoAbbr: Durham Univ J
NlmId: 100967099
123:123
JrId: 23851
long title: Early American literature
short title: Early Am Lit
ISSN: 0012-8163
ISSN (Online): 
IsoAbbr: Early Am Lit
NlmId: 100967103
123:123
JrId: 23852
long title: Earth sciences history : journal of the History of the Earth Sciences Society
short title: Earth Sci Hist
ISSN: 0736-623X
ISSN (Online): 
IsoAbbr: Earth Sci Hist
NlmId: 100967105
123:123
JrId: 23853
long title: East central Europe. L'Europe du centre-est
short title: East Cent Eur
ISSN: 0094-3037
ISSN (Online): 
IsoAbbr: East Cent Eur
NlmId: 100967106
123:123
JrId: 23854
long title: East European quarterly
short title: East Eur Q
ISSN: 0012-8449
ISSN (Online): 
IsoAbbr: East Eur Q
NlmId: 100967117
123:123
JrId: 23855
long title: China report (New Delhi, India)
short title: China Rep
ISSN: 0009-4455
ISSN (Online): 
IsoAbbr: China Rep
NlmId: 100967118
123:123
JrId: 23856
long title: Christiana Albertina_ Kieler Universitats-Zeitschrift
short title: Christiana Albertina Kiel Univ Z
ISSN: 0578-0160
ISSN (Online): 
IsoAbbr: Christiana Albertina Kiel Univ Z
NlmId: 100967120
123:123
JrId: 23857
long title: Eastern horizon
short title: East Horiz
ISSN: 0012-8813
ISSN (Online): 
IsoAbbr: East Horiz
NlmId: 100967121
123:123
JrId: 23858
long title: The East Tennessee Historical Society's publications. East Tennessee Historical Society
short title: East Tenn Soc Publ
ISSN: 0361-6193
ISSN (Online): 
IsoAbbr: East Tenn Soc Publ
NlmId: 100967122
123:123
JrId: 23859
long title: Echoes
short title: Echoes
ISSN: 0012-933X
ISSN (Online): 
IsoAbbr: Echoes
NlmId: 100967126
123:123
JrId: 23860
long title: Chronicles of Oklahoma
short title: Chron Okla
ISSN: 0009-6024
ISSN (Online): 
IsoAbbr: Chron Okla
NlmId: 100967129
123:123
JrId: 23861
long title: Ciel et terre
short title: Ciel Terre
ISSN: 0009-6709
ISSN (Online): 
IsoAbbr: Ciel Terre
NlmId: 100967132
123:123
JrId: 23862
long title: The Cincinnati Historical Society bulletin
short title: Cinci Hist Soc Bull
ISSN: 0194-2883
ISSN (Online): 
IsoAbbr: Cinci Hist Soc Bull
NlmId: 100967139
123:123
JrId: 23863
long title: Civil War history
short title: Civ War Hist
ISSN: 0009-8078
ISSN (Online): 
IsoAbbr: Civ War Hist
NlmId: 100967143
123:123
JrId: 23864
long title: The Economic history review
short title: Econ Hist Rev
ISSN: 0013-0117
ISSN (Online): 1468-0289
IsoAbbr: Econ Hist Rev
NlmId: 100967146
123:123
JrId: 23865
long title: Civil War times illustrated
short title: Civ War Times Illus
ISSN: 0009-8094
ISSN (Online): 
IsoAbbr: Civ War Times Illus
NlmId: 100967149
123:123
JrId: 23866
long title: Economisch- en sociaal-historisch jaarboek / uitgegeven door de vereniging het Nederlandsch Economisch-Historisch Archief
short title: Econ Soc Hist Jaarb
ISSN: 0167-7942
ISSN (Online): 
IsoAbbr: Econ Soc Hist Jaarb
NlmId: 100967156
123:123
JrId: 23867
long title: Classical antiquity
short title: Class Antiq
ISSN: 0278-6656
ISSN (Online): 
IsoAbbr: Class Antiq
NlmId: 100967165
123:123
JrId: 23868
long title: Economica
short title: Economica
ISSN: 
ISSN (Online): 
IsoAbbr: Economica
NlmId: 100967168
123:123
JrId: 23869
long title: Education and urban society
short title: Educ Urban Soc
ISSN: 0013-1245
ISSN (Online): 
IsoAbbr: Educ Urban Soc
NlmId: 100967174
123:123
JrId: 23870
long title: Eichsfelder Heimathefte
short title: Eichsfelder Heimath
ISSN: 
ISSN (Online): 
IsoAbbr: Eichsfelder Heimath
NlmId: 100967175
123:123
JrId: 23871
long title: The Classical outlook
short title: Class Outlook
ISSN: 0009-8361
ISSN (Online): 
IsoAbbr: Class Outlook
NlmId: 100967177
123:123
JrId: 23872
long title: Eighteenth century (Lubbock, Tex.)
short title: Eighteenth Century (Lubbock)
ISSN: 0193-5380
ISSN (Online): 
IsoAbbr: Eighteenth Century (Lubbock)
NlmId: 100967178
123:123
JrId: 23873
long title: Classical philology
short title: Class Philol
ISSN: 0009-837X
ISSN (Online): 
IsoAbbr: Class Philol
NlmId: 100967179
123:123
JrId: 23874
long title: Classical world
short title: Class World
ISSN: 0009-8418
ISSN (Online): 
IsoAbbr: Class World
NlmId: 100967181
123:123
JrId: 23875
long title: Clio
short title: Clio
ISSN: 0884-2043
ISSN (Online): 
IsoAbbr: Clio
NlmId: 100967183
123:123
JrId: 23876
long title: Eighteenth-century studies
short title: Eighteenth Century Stud
ISSN: 0013-2586
ISSN (Online): 1086-315X
IsoAbbr: Eighteenth Century Stud
NlmId: 100967184
123:123
JrId: 23877
long title: Coin world
short title: Coin World
ISSN: 0010-0447
ISSN (Online): 
IsoAbbr: Coin World
NlmId: 100967186
123:123
JrId: 23878
long title: The Colby Library quarterly
short title: Colby Libr Q
ISSN: 0010-0552
ISSN (Online): 
IsoAbbr: Colby Libr Q
NlmId: 100967189
123:123
JrId: 23879
long title: Collections of the Nova Scotia Historical Society
short title: Collect N S Hist Soc
ISSN: 0383-8420
ISSN (Online): 
IsoAbbr: Collect N S Hist Soc
NlmId: 100967193
123:123
JrId: 23880
long title: Ekonomski pregled
short title: Ekon Pregl
ISSN: 0424-7558
ISSN (Online): 
IsoAbbr: Ekon Pregl
NlmId: 100967196
123:123
JrId: 23881
long title: Colorado heritage : the journal of the Colorado Historical Society
short title: Colo Herit
ISSN: 0272-9377
ISSN (Online): 
IsoAbbr: Colo Herit
NlmId: 100967202
123:123
JrId: 23882
long title: The Colorado magazine
short title: Colo Mag
ISSN: 0010-1648
ISSN (Online): 
IsoAbbr: Colo Mag
NlmId: 100967203
123:123
JrId: 23883
long title: Colorado quarterly
short title: Colo Q
ISSN: 0010-1710
ISSN (Online): 
IsoAbbr: Colo Q
NlmId: 100967204
123:123
JrId: 23885
long title: Emerita / Junta para Ampliacion de Estudios, Centro de Estudios Historicos
short title: Emerita
ISSN: 0013-6662
ISSN (Online): 
IsoAbbr: Emerita
NlmId: 100967207
123:123
JrId: 23886
long title: The Emporia State research studies / Kansas State Teachers College
short title: Emporia State Res Stud
ISSN: 0424-9399
ISSN (Online): 
IsoAbbr: Emporia State Res Stud
NlmId: 100967210
123:123
JrId: 23887
long title: The English historical review
short title: Engl Hist Rev
ISSN: 0013-8266
ISSN (Online): 
IsoAbbr: Engl Hist Rev
NlmId: 100967213
123:123
JrId: 23888
long title: English language notes
short title: Engl Lang Notes
ISSN: 0013-8282
ISSN (Online): 
IsoAbbr: Engl Lang Notes
NlmId: 100967214
123:123
JrId: 23889
long title: L'Afrique litteraire et artistique
short title: Afr Litt Artist
ISSN: 0002-0508
ISSN (Online): 
IsoAbbr: Afr Litt Artist
NlmId: 100967217
123:123
JrId: 23890
long title: Abhandlungen und Berichte des Staatlichen Museums fur Volkerkunde, Dresden. Staatliches Museum fur Volkerkunde Dresden
short title: Abh Ber Staatl Mus Voelkerkd Dres
ISSN: 0070-7295
ISSN (Online): 
IsoAbbr: Abh Ber Staatl Mus Voelkerkd Dres
NlmId: 100967227
123:123
JrId: 23892
long title: Enquetes du Musee de la vie wallonne
short title: Enquetes Mus Vie Wallonne
ISSN: 
ISSN (Online): 
IsoAbbr: Enquetes Mus Vie Wallonne
NlmId: 100967240
123:123
JrId: 23893
long title: Chemical heritage / CHF
short title: Chem Herit
ISSN: 1066-5315
ISSN (Online): 
IsoAbbr: Chem Herit
NlmId: 100967089
123:123
JrId: 23894
long title: Canadian Slavonic papers
short title: Can Slavon Pap
ISSN: 0008-5006
ISSN (Online): 
IsoAbbr: Can Slavon Pap
NlmId: 100967067
123:123
JrId: 23895
long title: The Chesopiean
short title: Chesopiean
ISSN: 0009-3300
ISSN (Online): 
IsoAbbr: Chesopiean
NlmId: 100967091
123:123
JrId: 23896
long title: Church history
short title: Church Hist
ISSN: 0009-6407
ISSN (Online): 
IsoAbbr: Church Hist
NlmId: 100967130
123:123
JrId: 23897
long title: The classical journal
short title: Class J
ISSN: 0009-8353
ISSN (Online): 
IsoAbbr: Class J
NlmId: 100967167
123:123
JrId: 23898
long title: Eighteenth-century Ireland
short title: Eighteenth Century Irel
ISSN: 
ISSN (Online): 
IsoAbbr: Eighteenth Century Irel
NlmId: 100967188
123:123
JrId: 23899
long title: Epigraphische Studien
short title: Epigraph Stud
ISSN: 0071-0989
ISSN (Online): 
IsoAbbr: Epigraph Stud
NlmId: 100967259
123:123
JrId: 23900
long title: Comparative politics
short title: Comp Polit
ISSN: 0010-4159
ISSN (Online): 
IsoAbbr: Comp Polit
NlmId: 100967244
123:123
JrId: 23901
long title: Comunita
short title: Comunita
ISSN: 
ISSN (Online): 
IsoAbbr: Comunita
NlmId: 100967246
123:123
JrId: 23902
long title: Concordia Historical Institute quarterly. Concordia Historical Institute
short title: Concordia Hist Inst Q
ISSN: 0010-5260
ISSN (Online): 
IsoAbbr: Concordia Hist Inst Q
NlmId: 100967247
123:123
JrId: 23903
long title: Conditio Judaica
short title: Conditio Jud
ISSN: 0941-5866
ISSN (Online): 
IsoAbbr: Conditio Jud
NlmId: 100967248
123:123
JrId: 23904
long title: Condorcet studies
short title: Condorcet Stud
ISSN: 1041-3626
ISSN (Online): 
IsoAbbr: Condorcet Stud
NlmId: 100967249
123:123
JrId: 23905
long title: The Connecticut Historical Society bulletin
short title: Conn Hist Soc Bull
ISSN: 0885-4831
ISSN (Online): 
IsoAbbr: Conn Hist Soc Bull
NlmId: 100967250
123:123
JrId: 23906
long title: Connaissance des arts
short title: Connaiss Arts
ISSN: 
ISSN (Online): 
IsoAbbr: Connaiss Arts
NlmId: 100967251
123:123
JrId: 23907
long title: Contemporary French civilization
short title: Contemp Fr Civiliz
ISSN: 0147-9156
ISSN (Online): 
IsoAbbr: Contemp Fr Civiliz
NlmId: 100967252
123:123
JrId: 23908
long title: Contemporary review (London, England)
short title: Contemp Rev
ISSN: 0010-7565
ISSN (Online): 
IsoAbbr: Contemp Rev
NlmId: 100967253
123:123
JrId: 23909
long title: Continuity and change
short title: Contin Chang
ISSN: 0268-4160
ISSN (Online): 
IsoAbbr: Contin Chang
NlmId: 100967254
123:123
JrId: 23910
long title: Continuity
short title: Continuity
ISSN: 0277-1446
ISSN (Online): 
IsoAbbr: Continuity
NlmId: 100967255
123:123
JrId: 23911
long title: Epeirotike hestia
short title: Epeirotike Hestia
ISSN: 0425-1431
ISSN (Online): 
IsoAbbr: Epeirotike Hestia
NlmId: 100967256
123:123
JrId: 23912
long title: Contrastes (Murcia, Spain)
short title: Contrastes
ISSN: 
ISSN (Online): 
IsoAbbr: Contrastes
NlmId: 100967257
123:123
JrId: 23913
long title: Le Contrat social
short title: Contrat Soc
ISSN: 0589-5782
ISSN (Online): 
IsoAbbr: Contrat Soc
NlmId: 100967258
123:123
JrId: 23914
long title: Contree / [Raad vir Geesteswetenskaplike Navorsing, Instituut vir Geskiedenisnavorsing, Afdeling Streekgeskiedenis]
short title: Contree
ISSN: 0379-9867
ISSN (Online): 
IsoAbbr: Contree
NlmId: 100967260
123:123
JrId: 23915
long title: Epigraphica
short title: Epigraphica
ISSN: 0013-9572
ISSN (Online): 
IsoAbbr: Epigraphica
NlmId: 100967261
123:123
JrId: 23916
long title: Epopteia
short title: Epopteia
ISSN: 
ISSN (Online): 
IsoAbbr: Epopteia
NlmId: 100967263
123:123
JrId: 23917
long title: Contributi (Biblioteca Antonio Panizzi)
short title: Contributi
ISSN: 
ISSN (Online): 
IsoAbbr: Contributi
NlmId: 100967264
123:123
JrId: 23918
long title: Criminal justice history
short title: Crim Justice Hist
ISSN: 0194-0953
ISSN (Online): 
IsoAbbr: Crim Justice Hist
NlmId: 100967265
123:123
JrId: 23919
long title: Erziehung und Unterricht_ osterreichische padagogische Zeitschrift
short title: Erzieh Unterr
ISSN: 
ISSN (Online): 
IsoAbbr: Erzieh Unterr
NlmId: 100967266
123:123
JrId: 23920
long title: Crime and social justice
short title: Crime Soc Justice
ISSN: 0094-7571
ISSN (Online): 
IsoAbbr: Crime Soc Justice
NlmId: 100967267
123:123
JrId: 23921
long title: Critical inquiry
short title: Crit Inq
ISSN: 0093-1896
ISSN (Online): 
IsoAbbr: Crit Inq
NlmId: 100967268
123:123
JrId: 23922
long title: Essays in arts and sciences
short title: Essays Arts Sci
ISSN: 0361-5634
ISSN (Online): 
IsoAbbr: Essays Arts Sci
NlmId: 100967270
123:123
JrId: 23923
long title: Critique (Clandeboye, Man.)
short title: Critique
ISSN: 0821-5561
ISSN (Online): 
IsoAbbr: Critique
NlmId: 100967271
123:123
JrId: 23924
long title: Essex Institute historical collections
short title: Essex Inst Hist Collect
ISSN: 0014-0953
ISSN (Online): 
IsoAbbr: Essex Inst Hist Collect
NlmId: 100967272
123:123
JrId: 23925
long title: Cronache pompeiane
short title: Cron Pompeiane
ISSN: 0391-1527
ISSN (Online): 
IsoAbbr: Cron Pompeiane
NlmId: 100967273
123:123
JrId: 23926
long title: Essex journal
short title: Essex J
ISSN: 0014-0961
ISSN (Online): 
IsoAbbr: Essex J
NlmId: 100967275
123:123
JrId: 23927
long title: L'Estampille
short title: Estampille
ISSN: 0184-7724
ISSN (Online): 
IsoAbbr: Estampille
NlmId: 100967277
123:123
JrId: 23928
long title: Country life (London, England)
short title: Ctry Life
ISSN: 0045-8856
ISSN (Online): 
IsoAbbr: Ctry Life
NlmId: 100967278
123:123
JrId: 23929
long title: Estudios de Asia y Africa
short title: Estud Asia Afr
ISSN: 0185-0164
ISSN (Online): 
IsoAbbr: Estud Asia Afr
NlmId: 100967279
123:123
JrId: 23930
long title: Cuadernos americanos
short title: Cuad Am
ISSN: 0011-2356
ISSN (Online): 
IsoAbbr: Cuad Am
NlmId: 100967280
123:123
JrId: 23931
long title: ECA : estudios centro americanos
short title: Estud Cent Am
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Cent Am
NlmId: 100967281
123:123
JrId: 23932
long title: Estudios clasicos
short title: Estud Cl
ISSN: 0014-1453
ISSN (Online): 
IsoAbbr: Estud Cl
NlmId: 100967283
123:123
JrId: 23933
long title: Cuadernos de estudios gallegos / Instituto Padre Sarmiento de Estudios Gallegos
short title: Cuad Estud Gallegos
ISSN: 0210-847X
ISSN (Online): 
IsoAbbr: Cuad Estud Gallegos
NlmId: 100967284
123:123
JrId: 23934
long title: Estudios del Departamento de Historia Moderna. Universidad de Zaragoza. Departamento de Historia moderna
short title: Estud Dep Hist Mod
ISSN: 0211-3759
ISSN (Online): 
IsoAbbr: Estud Dep Hist Mod
NlmId: 100967287
123:123
JrId: 23935
long title: Cuadernos de filologia clasica
short title: Cuad Filol Cl
ISSN: 0210-0746
ISSN (Online): 
IsoAbbr: Cuad Filol Cl
NlmId: 100967288
123:123
JrId: 23936
long title: Cuadernos hispanoamericanos
short title: Cuad Hispanoam
ISSN: 0011-250X
ISSN (Online): 
IsoAbbr: Cuad Hispanoam
NlmId: 100967289
123:123
JrId: 23937
long title: Cuadernos de investigacion historica
short title: Cuad Invest Hist
ISSN: 0210-6272
ISSN (Online): 
IsoAbbr: Cuad Invest Hist
NlmId: 100967291
123:123
JrId: 23938
long title: Estudis historics i documents dels Arxius de Protocols / Col.legi Notarial de Barcelona
short title: Estud Hist Doc Arxius Protoc
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Hist Doc Arxius Protoc
NlmId: 100967293
123:123
JrId: 23939
long title: Environmental history review : EHR : a publication of the American Society for Environmental History
short title: Environ Hist Rev
ISSN: 1053-4180
ISSN (Online): 
IsoAbbr: Environ Hist Rev
NlmId: 100967296
123:123
JrId: 23940
long title: Cuban studies
short title: Cuban Stud
ISSN: 0361-4441
ISSN (Online): 
IsoAbbr: Cuban Stud
NlmId: 100967298
123:123
JrId: 23941
long title: Cultures et developpement / Universite catholique de Louvain
short title: Cult Dev
ISSN: 0011-295X
ISSN (Online): 
IsoAbbr: Cult Dev
NlmId: 100967299
123:123
JrId: 23942
long title: Cultura e scuola
short title: Cult Sc
ISSN: 0011-2771
ISSN (Online): 
IsoAbbr: Cult Sc
NlmId: 100967302
123:123
JrId: 23943
long title: Culture technique
short title: Cult Tech
ISSN: 0223-4386
ISSN (Online): 
IsoAbbr: Cult Tech
NlmId: 100967305
123:123
JrId: 23944
long title: Culta Bononia
short title: Culta Bononia
ISSN: 
ISSN (Online): 
IsoAbbr: Culta Bononia
NlmId: 100967309
123:123
JrId: 23945
long title: Estudios de historia novohispana
short title: Estud Hist Novohisp
ISSN: 0185-2523
ISSN (Online): 
IsoAbbr: Estud Hist Novohisp
NlmId: 100967310
123:123
JrId: 23946
long title: Cumberland County history. Cumberland County Historical Society and Hamilton Library Association
short title: Cumberl Cty Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Cumberl Cty Hist
NlmId: 100967312
123:123
JrId: 23947
long title: Estudios de historia social (Madrid, Spain)
short title: Estud Hist Soc
ISSN: 0210-1416
ISSN (Online): 
IsoAbbr: Estud Hist Soc
NlmId: 100967313
123:123
JrId: 23948
long title: Estudios de historia social y economica de America
short title: Estud Hist Soc Econ Am
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Hist Soc Econ Am
NlmId: 100967315
123:123
JrId: 23949
long title: Estudios paraguayos
short title: Estud Parag
ISSN: 0251-2483
ISSN (Online): 
IsoAbbr: Estud Parag
NlmId: 100967318
123:123
JrId: 23950
long title: Estudis romanics
short title: Estud Rom (Barcelona)
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Rom (Barcelona)
NlmId: 100967319
123:123
JrId: 23951
long title: Estudios segovianos
short title: Estud Segov
ISSN: 0210-7260
ISSN (Online): 
IsoAbbr: Estud Segov
NlmId: 100967320
123:123
JrId: 23952
long title: Czasopismo prawno-historyczne
short title: Czas Praw Hist
ISSN: 0070-2471
ISSN (Online): 
IsoAbbr: Czas Praw Hist
NlmId: 100967323
123:123
JrId: 23954
long title: Ethiopia observer
short title: Ethiop Obs
ISSN: 0014-1720
ISSN (Online): 
IsoAbbr: Ethiop Obs
NlmId: 100967325
123:123
JrId: 23955
long title: Daughters of the American Revolution magazine
short title: DAR Mag
ISSN: 0011-7013
ISSN (Online): 
IsoAbbr: DAR Mag
NlmId: 100967328
123:123
JrId: 23956
long title: The Dacca University studies: Part A. University of Dacca
short title: Dacca Univ Stud A
ISSN: 1013-543X
ISSN (Online): 
IsoAbbr: Dacca Univ Stud A
NlmId: 100967331
123:123
JrId: 23957
long title: The Dalhousie review
short title: Dalhousie Rev
ISSN: 0011-5827
ISSN (Online): 
IsoAbbr: Dalhousie Rev
NlmId: 100967334
123:123
JrId: 23958
long title: Ethnologia Europaea
short title: Ethnol Eur
ISSN: 0425-4597
ISSN (Online): 
IsoAbbr: Ethnol Eur
NlmId: 100967335
123:123
JrId: 23959
long title: Ethnologie francaise
short title: Ethnol Fr
ISSN: 0046-2616
ISSN (Online): 
IsoAbbr: Ethnol Fr
NlmId: 100967338
123:123
JrId: 23960
long title: Etnografia polska
short title: Etnogr Pol
ISSN: 0071-1861
ISSN (Online): 
IsoAbbr: Etnogr Pol
NlmId: 100967343
123:123
JrId: 23961
long title: Le Debat
short title: Debat
ISSN: 0246-2346
ISSN (Online): 
IsoAbbr: Debat
NlmId: 100967344
123:123
JrId: 23962
long title: Etnologiska studier
short title: Etnol Stud
ISSN: 0374-7530
ISSN (Online): 
IsoAbbr: Etnol Stud
NlmId: 100967345
123:123
JrId: 23963
long title: Defense nationale
short title: Def Natl
ISSN: 0336-1489
ISSN (Online): 
IsoAbbr: Def Natl
NlmId: 100967348
123:123
JrId: 23964
long title: DVT, Dejiny ved a techniky
short title: Dejiny Ved Tech
ISSN: 0300-4414
ISSN (Online): 
IsoAbbr: Dejiny Ved Tech
NlmId: 100967352
123:123
JrId: 23965
long title: Delaware history
short title: Del Hist
ISSN: 0011-7765
ISSN (Online): 
IsoAbbr: Del Hist
NlmId: 100967355
123:123
JrId: 23966
long title: AAHS journal / American Aviation Historical Society
short title: AAHS J
ISSN: 0882-9365
ISSN (Online): 
IsoAbbr: AAHS J
NlmId: 100967360
123:123
JrId: 23967
long title: Etudes germaniques
short title: Etud Ger
ISSN: 0014-2115
ISSN (Online): 
IsoAbbr: Etud Ger
NlmId: 100967370
123:123
JrId: 23968
long title: Etudes inuit. Inuit studies
short title: Etud Inuit
ISSN: 0701-1008
ISSN (Online): 
IsoAbbr: Etud Inuit
NlmId: 100967378
123:123
JrId: 23969
long title: Etudes limousines
short title: Etud Limousines
ISSN: 0531-9471
ISSN (Online): 
IsoAbbr: Etud Limousines
NlmId: 100967381
123:123
JrId: 23970
long title: Etudes napoleoniennes : bulletin historique de la Societe de sauvegarde du chateau imperial de Pont-de-Briques
short title: Etud Napoleon
ISSN: 
ISSN (Online): 
IsoAbbr: Etud Napoleon
NlmId: 100967385
123:123
JrId: 23971
long title: Etudes rurales
short title: Etud Rurales
ISSN: 0014-2182
ISSN (Online): 
IsoAbbr: Etud Rurales
NlmId: 100967394
123:123
JrId: 23972
long title: Etudes vauclusiennes
short title: Etud Vauclus
ISSN: 0153-9221
ISSN (Online): 
IsoAbbr: Etud Vauclus
NlmId: 100967395
123:123
JrId: 23973
long title: Etudes
short title: Etudes (Paris)
ISSN: 0014-1941
ISSN (Online): 
IsoAbbr: Etudes (Paris)
NlmId: 100967396
123:123
JrId: 23974
long title: European history quarterly
short title: Eur Hist Q
ISSN: 0265-6914
ISSN (Online): 
IsoAbbr: Eur Hist Q
NlmId: 100967402
123:123
JrId: 23975
long title: European studies review
short title: Eur Stud Rev
ISSN: 0014-3111
ISSN (Online): 
IsoAbbr: Eur Stud Rev
NlmId: 100967404
123:123
JrId: 23976
long title: Cuadernos de arquitectura y urbanismo
short title: Cuad Arquit Urban
ISSN: 0211-321X
ISSN (Online): 
IsoAbbr: Cuad Arquit Urban
NlmId: 100967282
123:123
JrId: 23977
long title: Ethnologia Scandinavica
short title: Ethnol Scand
ISSN: 0348-9698
ISSN (Online): 
IsoAbbr: Ethnol Scand
NlmId: 100967340
123:123
JrId: 23978
long title: Europa ethnica
short title: Eur Ethn
ISSN: 0014-2492
ISSN (Online): 
IsoAbbr: Eur Ethn
NlmId: 100967400
123:123
JrId: 23979
long title: Contributions a l'histoire economique et sociale
short title: Contrib Hist Econ Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Contrib Hist Econ Soc
NlmId: 100967262
123:123
JrId: 23980
long title: A Current bibliography on African affairs
short title: Curr Bibliogr Afr Aff
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Bibliogr Afr Aff
NlmId: 100967314
123:123
JrId: 23981
long title: The National dean's list
short title: Deans List
ISSN: 0191-8133
ISSN (Online): 
IsoAbbr: Deans List
NlmId: 100967342
123:123
JrId: 23982
long title: Bulletin hispanique
short title: Bull Hisp
ISSN: 0291-8927
ISSN (Online): 
IsoAbbr: Bull Hisp
NlmId: 100967447
123:123
JrId: 23983
long title: Dialoog
short title: Dialoog
ISSN: 0417-4305
ISSN (Online): 
IsoAbbr: Dialoog
NlmId: 100967468
123:123
JrId: 23984
long title: Folklore
short title: Folklore
ISSN: 0015-587X
ISSN (Online): 
IsoAbbr: Folklore
NlmId: 100967532
123:123
JrId: 23985
long title: Afghanistan
short title: Afghanistan
ISSN: 0001-9682
ISSN (Online): 
IsoAbbr: Afghanistan
NlmId: 100967542
123:123
JrId: 23986
long title: Geography (Sheffield, England)
short title: Geography
ISSN: 0016-7487
ISSN (Online): 
IsoAbbr: Geography
NlmId: 100967576
123:123
JrId: 23987
long title: Bulletin philologique et historique (jusqu'a 1610) du Comite des travaux historiques et scientifiques
short title: Bull Philol Hist
ISSN: 0071-8408
ISSN (Online): 
IsoAbbr: Bull Philol Hist
NlmId: 100967439
123:123
JrId: 23988
long title: Anzeiger (Osterreichische Akademie der Wissenschaften. Philosophisch-Historische Klasse)
short title: Anz Philol Hist Kl Osterr Akad Wiss
ISSN: 0378-8652
ISSN (Online): 
IsoAbbr: Anz Philol Hist Kl Osterr Akad Wiss
NlmId: 100967441
123:123
JrId: 23989
long title: Byzantion_ revue internationale des etudes byzantines
short title: Byzantion
ISSN: 0378-2506
ISSN (Online): 
IsoAbbr: Byzantion
NlmId: 100967442
123:123
JrId: 23990
long title: Bulletin. Societe des sciences, lettres et arts de Pau
short title: Bull Soc Sci Lettr Arts Pau
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Sci Lettr Arts Pau
NlmId: 100967443
123:123
JrId: 23991
long title: Bulletin de la Societe d'etudes des Hautes-Alpes. Societe d'etudes des Hautes-Alpes
short title: Bull Soc Etud His Alpes
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Etud His Alpes
NlmId: 100967444
123:123
JrId: 23992
long title: Boletin del Instituto de Estudios Asturianos. Instituto de Estudios Asturianos (Oviedo, Spain)
short title: Bol Inst Estud Asturianos
ISSN: 0020-384X
ISSN (Online): 
IsoAbbr: Bol Inst Estud Asturianos
NlmId: 100967445
123:123
JrId: 23993
long title: Annales historiques de la Revolution francaise
short title: Ann Hist Revolut Fr
ISSN: 0003-4436
ISSN (Online): 
IsoAbbr: Ann Hist Revolut Fr
NlmId: 100967446
123:123
JrId: 23994
long title: Arbor
short title: Arbor
ISSN: 0210-1963
ISSN (Online): 
IsoAbbr: Arbor
NlmId: 100967450
123:123
JrId: 23995
long title: Expedition
short title: Expedition
ISSN: 0014-4738
ISSN (Online): 
IsoAbbr: Expedition
NlmId: 100967451
123:123
JrId: 23996
long title: Explorations in economic history
short title: Explor Econ Hist
ISSN: 0014-4983
ISSN (Online): 
IsoAbbr: Explor Econ Hist
NlmId: 100967455
123:123
JrId: 23997
long title: Bulletin des etudes portugaises
short title: Bull Etud Port Bres
ISSN: 0379-2579
ISSN (Online): 
IsoAbbr: Bull Etud Port Bres
NlmId: 100967456
123:123
JrId: 23998
long title: Desarrollo economico
short title: Desarrollo Econ
ISSN: 0046-001X
ISSN (Online): 
IsoAbbr: Desarrollo Econ
NlmId: 100967460
123:123
JrId: 23999
long title: Detroit in perspective
short title: Detroit Perspect
ISSN: 0162-2757
ISSN (Online): 
IsoAbbr: Detroit Perspect
NlmId: 100967461
123:123
JrId: 24000
long title: Far Eastern affairs
short title: Far East Aff
ISSN: 
ISSN (Online): 
IsoAbbr: Far East Aff
NlmId: 100967463
123:123
JrId: 24001
long title: Feminist studies : FS
short title: Fem Stud
ISSN: 0046-3663
ISSN (Online): 
IsoAbbr: Fem Stud
NlmId: 100967464
123:123
JrId: 24002
long title: Fides et historia : official publication of the Conference on Faith and History
short title: Fides Et Hist
ISSN: 0884-5379
ISSN (Online): 
IsoAbbr: Fides Et Hist
NlmId: 100967465
123:123
JrId: 24003
long title: Dialogue (Los Angeles, Calif. : 1986)
short title: Dialogue
ISSN: 0890-0779
ISSN (Online): 
IsoAbbr: Dialogue
NlmId: 100967467
123:123
JrId: 24004
long title: The Filson Club history quarterly
short title: Filson Club Hist Q
ISSN: 0015-1874
ISSN (Online): 
IsoAbbr: Filson Club Hist Q
NlmId: 100967470
123:123
JrId: 24005
long title: The Dickensian
short title: Dickensian
ISSN: 0012-2440
ISSN (Online): 
IsoAbbr: Dickensian
NlmId: 100967472
123:123
JrId: 24006
long title: The Florida historical quarterly
short title: Fla Hist Q
ISSN: 0015-4113
ISSN (Online): 
IsoAbbr: Fla Hist Q
NlmId: 100967473
123:123
JrId: 24007
long title: Flambeau (Bakwanga, Congo)
short title: Flambeau
ISSN: 
ISSN (Online): 
IsoAbbr: Flambeau
NlmId: 100967474
123:123
JrId: 24008
long title: Diotima
short title: Diotima
ISSN: 1010-7363
ISSN (Online): 
IsoAbbr: Diotima
NlmId: 100967481
123:123
JrId: 24009
long title: Flinders journal of history and politics
short title: Flinders J Hist Polit
ISSN: 0726-7215
ISSN (Online): 
IsoAbbr: Flinders J Hist Polit
NlmId: 100967485
123:123
JrId: 24010
long title: Flintknappers' exchange
short title: Flintknappers Exch
ISSN: 
ISSN (Online): 
IsoAbbr: Flintknappers Exch
NlmId: 100967487
123:123
JrId: 24011
long title: Dissent
short title: Dissent
ISSN: 0012-3846
ISSN (Online): 
IsoAbbr: Dissent
NlmId: 100967488
123:123
JrId: 24012
long title: Florilegium
short title: Florilegium
ISSN: 0709-5201
ISSN (Online): 
IsoAbbr: Florilegium
NlmId: 100967492
123:123
JrId: 24013
long title: Dix-huitieme siecle
short title: Dix Huit Siecle
ISSN: 0070-6760
ISSN (Online): 
IsoAbbr: Dix Huit Siecle
NlmId: 100967493
123:123
JrId: 24014
long title: Foi et langage
short title: Foi Lang
ISSN: 
ISSN (Online): 
IsoAbbr: Foi Lang
NlmId: 100967500
123:123
JrId: 24015
long title: Documents pour l'histoire du vocabulaire scientifique / Centre national de la recherche scientifique, GRECO, Histoire du vocabulaire scientifique
short title: Doc Hist Vocab Sci
ISSN: 0240-8716
ISSN (Online): 
IsoAbbr: Doc Hist Vocab Sci
NlmId: 100967501
123:123
JrId: 24016
long title: Folia humanistica
short title: Folia Humanist
ISSN: 0015-5594
ISSN (Online): 
IsoAbbr: Folia Humanist
NlmId: 100967511
123:123
JrId: 24017
long title: Dokumente aus Hoechster Archiven
short title: Dok Hoechst Arch
ISSN: 0419-5973
ISSN (Online): 
IsoAbbr: Dok Hoechst Arch
NlmId: 100967513
123:123
JrId: 24018
long title: Der Donauraum
short title: Donauraum
ISSN: 0012-5415
ISSN (Online): 
IsoAbbr: Donauraum
NlmId: 100967515
123:123
JrId: 24019
long title: Folia orientalia
short title: Folia Orient
ISSN: 0015-5675
ISSN (Online): 
IsoAbbr: Folia Orient
NlmId: 100967516
123:123
JrId: 24020
long title: Folklore americano
short title: Folkl Am
ISSN: 0071-6774
ISSN (Online): 
IsoAbbr: Folkl Am
NlmId: 100967518
123:123
JrId: 24021
long title: Deutsche Aussenpolitik
short title: Dtsch Aussenpolit
ISSN: 0011-9881
ISSN (Online): 
IsoAbbr: Dtsch Aussenpolit
NlmId: 100967519
123:123
JrId: 24022
long title: Deutsches Jahrbuch fur Volkskunde
short title: Dtsch Jahrb Volkskd
ISSN: 0012-1312
ISSN (Online): 
IsoAbbr: Dtsch Jahrb Volkskd
NlmId: 100967521
123:123
JrId: 24023
long title: Folklore brabancon
short title: Folkl Brabancon
ISSN: 0015-590X
ISSN (Online): 
IsoAbbr: Folkl Brabancon
NlmId: 100967522
123:123
JrId: 24024
long title: Folklore de Champagne
short title: Folkl Champagne
ISSN: 
ISSN (Online): 
IsoAbbr: Folkl Champagne
NlmId: 100967525
123:123
JrId: 24025
long title: al-Qantara
short title: Al Qantara
ISSN: 0211-3589
ISSN (Online): 
IsoAbbr: Al Qantara
NlmId: 100967543
123:123
JrId: 24026
long title: Schriftenreihe. Altnurnberger Landschaft e.V
short title: Altnurnb Landsch
ISSN: 0516-8325
ISSN (Online): 
IsoAbbr: Altnurnb Landsch
NlmId: 100967544
123:123
JrId: 24027
long title: Les Cahiers de l'Alliance israelite universelle
short title: Cah All Isr Univers
ISSN: 
ISSN (Online): 
IsoAbbr: Cah All Isr Univers
NlmId: 100967546
123:123
JrId: 24028
long title: Acta antiqua Academiae Scientiarum Hungaricae
short title: Acta Antiq Hung
ISSN: 0044-5975
ISSN (Online): 
IsoAbbr: Acta Antiq Hung
NlmId: 100967549
123:123
JrId: 24029
long title: American Presbyterian
short title: Am Presbyt
ISSN: 
ISSN (Online): 
IsoAbbr: Am Presbyt
NlmId: 100967551
123:123
JrId: 24030
long title: Deutsche Vierteljahrsschrift fur Literaturwissenschaft und Geistesgeschichte
short title: Dtsch Vierteljahresschr Litt Wiss Geistesgesch
ISSN: 0012-0936
ISSN (Online): 
IsoAbbr: Dtsch Vierteljahresschr Litt Wiss Geistesgesch
NlmId: 100967552
123:123
JrId: 24031
long title: Fontanus
short title: Fontanus
ISSN: 0838-2026
ISSN (Online): 
IsoAbbr: Fontanus
NlmId: 100967553
123:123
JrId: 24032
long title: Gazette of the Grolier Club. Grolier Club
short title: Gaz Grolier Club
ISSN: 0533-2990
ISSN (Online): 
IsoAbbr: Gaz Grolier Club
NlmId: 100967554
123:123
JrId: 24033
long title: Genders
short title: Genders (Austin Tex)
ISSN: 0894-9832
ISSN (Online): 
IsoAbbr: Genders (Austin Tex)
NlmId: 100967556
123:123
JrId: 24034
long title: Geneve-Afrique. Geneva-Africa
short title: Geneva Afr
ISSN: 0016-6774
ISSN (Online): 
IsoAbbr: Geneva Afr
NlmId: 100967558
123:123
JrId: 24035
long title: Geographical analysis
short title: Geogr Anal
ISSN: 0016-7363
ISSN (Online): 
IsoAbbr: Geogr Anal
NlmId: 100967562
123:123
JrId: 24036
long title: Fort Concho report
short title: Fort Concho Rep
ISSN: 1055-3681
ISSN (Online): 
IsoAbbr: Fort Concho Rep
NlmId: 100967564
123:123
JrId: 24037
long title: FAR, The French-American review
short title: Fr Am Rev
ISSN: 0160-0419
ISSN (Online): 
IsoAbbr: Fr Am Rev
NlmId: 100967567
123:123
JrId: 24038
long title: The Geographical journal
short title: Geogr J
ISSN: 0016-7398
ISSN (Online): 
IsoAbbr: Geogr J
NlmId: 100967568
123:123
JrId: 24039
long title: French historical studies
short title: Fr Hist Stud
ISSN: 0016-1071
ISSN (Online): 
IsoAbbr: Fr Hist Stud
NlmId: 100967570
123:123
JrId: 24040
long title: French studies
short title: Fr Stud
ISSN: 0016-1128
ISSN (Online): 
IsoAbbr: Fr Stud
NlmId: 100967572
123:123
JrId: 24041
long title: Francia
short title: Francia
ISSN: 
ISSN (Online): 
IsoAbbr: Francia
NlmId: 100967575
123:123
JrId: 24042
long title: Frankfurter Hefte
short title: Frankf Hefte
ISSN: 0015-9999
ISSN (Online): 
IsoAbbr: Frankf Hefte
NlmId: 100967590
123:123
JrId: 24043
long title: Freedomways
short title: Freedomways
ISSN: 0016-061X
ISSN (Online): 
IsoAbbr: Freedomways
NlmId: 100967592
123:123
JrId: 24044
long title: The Freeman
short title: Freeman
ISSN: 0016-0652
ISSN (Online): 
IsoAbbr: Freeman
NlmId: 100967593
123:123
JrId: 24045
long title: Friends of the P.I. Nixon Medical Historical Library
short title: Friends P I Nixon Med Hist Libr
ISSN: 
ISSN (Online): 
IsoAbbr: Friends P I Nixon Med Hist Libr
NlmId: 100967599
123:123
JrId: 24046
long title: Frontiers
short title: Frontiers (Boulder)
ISSN: 0160-9009
ISSN (Online): 
IsoAbbr: Frontiers (Boulder)
NlmId: 100967604
123:123
JrId: 24047
long title: Fruhmittelalterliche Studien
short title: Fruhmittelalt Stud
ISSN: 0071-9706
ISSN (Online): 
IsoAbbr: Fruhmittelalt Stud
NlmId: 100967608
123:123
JrId: 24048
long title: Giornale critico della filosofia italiana
short title: G Crit Filos Ital
ISSN: 0017-0089
ISSN (Online): 
IsoAbbr: G Crit Filos Ital
NlmId: 100967612
123:123
JrId: 24049
long title: Giornale italiano di filologia
short title: G Ital Filol
ISSN: 0017-0461
ISSN (Online): 
IsoAbbr: G Ital Filol
NlmId: 100967614
123:123
JrId: 24050
long title: The Georgia historical quarterly
short title: Ga Hist Q
ISSN: 0016-8297
ISSN (Online): 
IsoAbbr: Ga Hist Q
NlmId: 100967616
123:123
JrId: 24051
long title: Georgia journal of science : official publication of the Georgia Academy of Science
short title: Ga J Sci
ISSN: 0147-9369
ISSN (Online): 
IsoAbbr: Ga J Sci
NlmId: 100967617
123:123
JrId: 24052
long title: Garden history
short title: Gard Hist
ISSN: 0307-1243
ISSN (Online): 
IsoAbbr: Gard Hist
NlmId: 100967622
123:123
JrId: 24053
long title: Gateway heritage : quarterly journal of the Missouri Historical Society
short title: Gateway Herit
ISSN: 0198-9375
ISSN (Online): 
IsoAbbr: Gateway Herit
NlmId: 100967624
123:123
JrId: 24054
long title: La Gazette des archives
short title: Gaz Arch
ISSN: 0016-5522
ISSN (Online): 
IsoAbbr: Gaz Arch
NlmId: 100967626
123:123
JrId: 24055
long title: Atti e memorie - Accademia nazionale di scienze, lettere e arti, Modena. Accademia di scienze, lettere e arti (Modena, Italy)
short title: Atti Mem Accad Naz Sci Lett Arti Modena
ISSN: 0391-1721
ISSN (Online): 
IsoAbbr: Atti Mem Accad Naz Sci Lett Arti Modena
NlmId: 100967440
123:123
JrId: 24056
long title: Annales de l'Institut archeologique du Luxembourg. Institut archeologique du Luxembourg (Arlon, Belgium)
short title: Ann Inst Archeol Luxemb
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Inst Archeol Luxemb
NlmId: 100967452
123:123
JrId: 24057
long title: Deutsches Schiffahrtsarchiv
short title: Dtsch Schiffahrtsarch
ISSN: 
ISSN (Online): 
IsoAbbr: Dtsch Schiffahrtsarch
NlmId: 100967531
123:123
JrId: 24058
long title: Forschungen zur Volks- und Landeskunde
short title: Forsch Volks Landeskd
ISSN: 0015-7902
ISSN (Online): 
IsoAbbr: Forsch Volks Landeskd
NlmId: 100967560
123:123
JrId: 24059
long title: Greek, Roman and Byzantine studies
short title: Greek Roman Byz Stud (Cambridge Mass)
ISSN: 0017-3916
ISSN (Online): 
IsoAbbr: Greek Roman Byz Stud (Cambridge Mass)
NlmId: 100967670
123:123
JrId: 24060
long title: Gulf Coast historical review
short title: Gulf Coast Hist Rev
ISSN: 0892-9025
ISSN (Online): 
IsoAbbr: Gulf Coast Hist Rev
NlmId: 100967687
123:123
JrId: 24061
long title: Cahiers de lAcademie de Bretagne
short title: Cah Acad Bretagne
ISSN: 0990-5766
ISSN (Online): 
IsoAbbr: Cah Acad Bretagne
NlmId: 100967697
123:123
JrId: 24062
long title: Altamura
short title: Altamura
ISSN: 0569-1346
ISSN (Online): 
IsoAbbr: Altamura
NlmId: 100967814
123:123
JrId: 24063
long title: German life and letters
short title: Ger Life Lett
ISSN: 0016-8777
ISSN (Online): 
IsoAbbr: Ger Life Lett
NlmId: 100967641
123:123
JrId: 24064
long title: Germanisch-Romanische Monatsschrift
short title: Ger Rom Monatsschr
ISSN: 0016-8904
ISSN (Online): 
IsoAbbr: Ger Rom Monatsschr
NlmId: 100967642
123:123
JrId: 24065
long title: German studies review
short title: Ger Stud Rev
ISSN: 0149-7952
ISSN (Online): 
IsoAbbr: Ger Stud Rev
NlmId: 100967644
123:123
JrId: 24066
long title: Germanistik
short title: Germanistik
ISSN: 0016-8912
ISSN (Online): 
IsoAbbr: Germanistik
NlmId: 100967645
123:123
JrId: 24067
long title: Geschichte in Wissenschaft und Unterricht
short title: Gesch Wiss Unterr
ISSN: 0016-9056
ISSN (Online): 
IsoAbbr: Gesch Wiss Unterr
NlmId: 100967649
123:123
JrId: 24068
long title: Gibralfaro
short title: Gibralfaro
ISSN: 
ISSN (Online): 
IsoAbbr: Gibralfaro
NlmId: 100967651
123:123
JrId: 24069
long title: Stewart William's Glamorgan historian
short title: Glamorgan Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Glamorgan Hist
NlmId: 100967654
123:123
JrId: 24070
long title: Historical journal (Cambridge, England)
short title: Hist J
ISSN: 0018-246X
ISSN (Online): 
IsoAbbr: Hist J
NlmId: 100967657
123:123
JrId: 24071
long title: Historical journal: Auckland-Waikato
short title: Hist J Auckl Waikato
ISSN: 0110-3938
ISSN (Online): 
IsoAbbr: Hist J Auckl Waikato
NlmId: 100967660
123:123
JrId: 24072
long title: Historical journal of Massachusetts
short title: Hist J Mass
ISSN: 0276-8313
ISSN (Online): 
IsoAbbr: Hist J Mass
NlmId: 100967663
123:123
JrId: 24073
long title: Historisches Jahrbuch
short title: Hist Jahrb
ISSN: 0018-2621
ISSN (Online): 
IsoAbbr: Hist Jahrb
NlmId: 100967665
123:123
JrId: 24074
long title: Historisches Jahrbuch der Stadt Linz
short title: Hist Jahrb Stadt Linz
ISSN: 0440-9736
ISSN (Online): 
IsoAbbr: Hist Jahrb Stadt Linz
NlmId: 100967666
123:123
JrId: 24075
long title: The Great ideas today
short title: Great Ideas Today
ISSN: 0072-7288
ISSN (Online): 
IsoAbbr: Great Ideas Today
NlmId: 100967668
123:123
JrId: 24076
long title: Grenzgebiete der Wissenschaft
short title: Grenzgeb Wiss
ISSN: 1021-8130
ISSN (Online): 
IsoAbbr: Grenzgeb Wiss
NlmId: 100967671
123:123
JrId: 24077
long title: Glasra
short title: Glasra
ISSN: 0332-0235
ISSN (Online): 
IsoAbbr: Glasra
NlmId: 100967672
123:123
JrId: 24078
long title: Groniek
short title: Groniek
ISSN: 0169-2801
ISSN (Online): 
IsoAbbr: Groniek
NlmId: 100967674
123:123
JrId: 24079
long title: Glotta_ zeitschrift fur griechische und lateinische sprache...
short title: Glotta
ISSN: 0017-1298
ISSN (Online): 
IsoAbbr: Glotta
NlmId: 100967677
123:123
JrId: 24080
long title: Guam recorder
short title: Guam Rec
ISSN: 0046-6522
ISSN (Online): 
IsoAbbr: Guam Rec
NlmId: 100967679
123:123
JrId: 24081
long title: Guatemala indigena
short title: Guatem Indig
ISSN: 0017-5056
ISSN (Online): 
IsoAbbr: Guatem Indig
NlmId: 100967680
123:123
JrId: 24082
long title: Guildhall studies in London history
short title: Guildhall Stud Lond Hist
ISSN: 0306-3194
ISSN (Online): 
IsoAbbr: Guildhall Stud Lond Hist
NlmId: 100967684
123:123
JrId: 24083
long title: Gutenberg Jahrbuch
short title: Gutenberg Jahrb
ISSN: 0072-9094
ISSN (Online): 
IsoAbbr: Gutenberg Jahrb
NlmId: 100967693
123:123
JrId: 24084
long title: Gymnasium
short title: Gymnasium
ISSN: 0342-5231
ISSN (Online): 
IsoAbbr: Gymnasium
NlmId: 100967695
123:123
JrId: 24085
long title: Hacettepe sosyal ve beseri bilimler dergisi
short title: Hacettepe Sosyal Bilimler Derg
ISSN: 0304-2790
ISSN (Online): 
IsoAbbr: Hacettepe Sosyal Bilimler Derg
NlmId: 100967710
123:123
JrId: 24086
long title: Hadtortenelmi kozlemenyek
short title: Hadtort Kozl
ISSN: 0017-6540
ISSN (Online): 
IsoAbbr: Hadtort Kozl
NlmId: 100967712
123:123
JrId: 24087
long title: Halcyon
short title: Halcyon
ISSN: 0198-6449
ISSN (Online): 
IsoAbbr: Halcyon
NlmId: 100967714
123:123
JrId: 24088
long title: De Halve maen
short title: Halve Maen
ISSN: 0017-6834
ISSN (Online): 
IsoAbbr: Halve Maen
NlmId: 100967716
123:123
JrId: 24089
long title: Hamdard Islamicus : quarterly journal of the Hamdard National Foundation, Pakistan
short title: Hamdard Islam
ISSN: 0250-7196
ISSN (Online): 
IsoAbbr: Hamdard Islam
NlmId: 100967719
123:123
JrId: 24090
long title: Gottinger Jahrbuch
short title: Gott Jahrb
ISSN: 0072-4882
ISSN (Online): 
IsoAbbr: Gott Jahrb
NlmId: 100967721
123:123
JrId: 24091
long title: Graduate faculty philosophy journal
short title: Grad Fac Philos J
ISSN: 0093-4240
ISSN (Online): 
IsoAbbr: Grad Fac Philos J
NlmId: 100967725
123:123
JrId: 24092
long title: Histoire, economie et societe
short title: Hist Econ Soc
ISSN: 0752-5702
ISSN (Online): 
IsoAbbr: Hist Econ Soc
NlmId: 100967728
123:123
JrId: 24093
long title: Handelingen der Maatschappij voor Geschiedenis en Oudheidkunde te Gent. Societe d'histoire et d'archeologie de Gand
short title: Handel Maatsch Geschied Oudheidk Gent
ISSN: 0774-286X
ISSN (Online): 
IsoAbbr: Handel Maatsch Geschied Oudheidk Gent
NlmId: 100967729
123:123
JrId: 24094
long title: History of education
short title: Hist Educ
ISSN: 0046-760X
ISSN (Online): 
IsoAbbr: Hist Educ
NlmId: 100967730
123:123
JrId: 24095
long title: History of education quarterly
short title: Hist Educ Q
ISSN: 0018-2680
ISSN (Online): 
IsoAbbr: Hist Educ Q
NlmId: 100967732
123:123
JrId: 24096
long title: History of European ideas
short title: Hist Eur Ideas
ISSN: 0191-6599
ISSN (Online): 
IsoAbbr: Hist Eur Ideas
NlmId: 100967734
123:123
JrId: 24097
long title: Harvard journal of Asiatic studies
short title: Harv J Asiat Stud
ISSN: 0073-0548
ISSN (Online): 
IsoAbbr: Harv J Asiat Stud
NlmId: 100967736
123:123
JrId: 24098
long title: History of the human sciences
short title: Hist Human Sci
ISSN: 0952-6951
ISSN (Online): 1461-720X
IsoAbbr: Hist Human Sci
NlmId: 100967737
123:123
JrId: 24099
long title: Harvard magazine
short title: Harv Mag
ISSN: 0095-2427
ISSN (Online): 
IsoAbbr: Harv Mag
NlmId: 100967738
123:123
JrId: 24100
long title: Harvard studies in classical philology
short title: Harv Stud Classic Philol
ISSN: 0073-0688
ISSN (Online): 
IsoAbbr: Harv Stud Classic Philol
NlmId: 100967739
123:123
JrId: 24101
long title: The Harvard theological review
short title: Harv Theol Rev
ISSN: 0017-8160
ISSN (Online): 
IsoAbbr: Harv Theol Rev
NlmId: 100967757
123:123
JrId: 24102
long title: Harz-Zeitschrift
short title: Harz Z
ISSN: 0436-9920
ISSN (Online): 
IsoAbbr: Harz Z
NlmId: 100967759
123:123
JrId: 24103
long title: ha-Sifrut
short title: Hasifrut
ISSN: 0017-8284
ISSN (Online): 
IsoAbbr: Hasifrut
NlmId: 100967763
123:123
JrId: 24104
long title: The Hawaiian journal of history
short title: Hawaii J Hist
ISSN: 0440-5145
ISSN (Online): 
IsoAbbr: Hawaii J Hist
NlmId: 100967766
123:123
JrId: 24105
long title: Hayes historical journal
short title: Hayes Hist J
ISSN: 0364-5924
ISSN (Online): 
IsoAbbr: Hayes Hist J
NlmId: 100967769
123:123
JrId: 24106
long title: The Hispanic American historical review
short title: Hisp Am Hist Rev
ISSN: 0018-2168
ISSN (Online): 
IsoAbbr: Hisp Am Hist Rev
NlmId: 100967772
123:123
JrId: 24107
long title: Heidelberger Jahrbucher
short title: Heidelb Jahrb
ISSN: 0073-1641
ISSN (Online): 
IsoAbbr: Heidelb Jahrb
NlmId: 100967773
123:123
JrId: 24108
long title: Hispania sacra
short title: Hisp Sacra
ISSN: 0018-215X
ISSN (Online): 
IsoAbbr: Hisp Sacra
NlmId: 100967776
123:123
JrId: 24109
long title: Heimen
short title: Heimen
ISSN: 0017-9841
ISSN (Online): 
IsoAbbr: Heimen
NlmId: 100967777
123:123
JrId: 24110
long title: Hispania (Madrid, Spain : 1940)
short title: Hispania
ISSN: 0018-2141
ISSN (Online): 
IsoAbbr: Hispania
NlmId: 100967778
123:123
JrId: 24111
long title: Helmantica
short title: Helmantica
ISSN: 0018-0114
ISSN (Online): 
IsoAbbr: Helmantica
NlmId: 100967779
123:123
JrId: 24112
long title: Histoire des accidents du travail
short title: Hist Accid Trav
ISSN: 0181-9739
ISSN (Online): 
IsoAbbr: Hist Accid Trav
NlmId: 100967780
123:123
JrId: 24113
long title: History in Africa
short title: Hist Afr
ISSN: 0361-5413
ISSN (Online): 
IsoAbbr: Hist Afr
NlmId: 100967782
123:123
JrId: 24114
long title: History of agriculture
short title: Hist Agric
ISSN: 0378-7524
ISSN (Online): 
IsoAbbr: Hist Agric
NlmId: 100967783
123:123
JrId: 24115
long title: Heraldique et genealogie
short title: Her Geneal
ISSN: 
ISSN (Online): 
IsoAbbr: Her Geneal
NlmId: 100967784
123:123
JrId: 24116
long title: Historiallinen aikakauskirja
short title: Hist Aikak
ISSN: 0018-2362
ISSN (Online): 
IsoAbbr: Hist Aikak
NlmId: 100967785
123:123
JrId: 24117
long title: The Herbal review
short title: Herbal Rev
ISSN: 0264-9853
ISSN (Online): 
IsoAbbr: Herbal Rev
NlmId: 100967786
123:123
JrId: 24118
long title: History of anthropology
short title: Hist Anthropol
ISSN: 0891-9348
ISSN (Online): 
IsoAbbr: Hist Anthropol
NlmId: 100967787
123:123
JrId: 24119
long title: The Herbarist
short title: Herbarist
ISSN: 0740-5979
ISSN (Online): 
IsoAbbr: Herbarist
NlmId: 100967788
123:123
JrId: 24120
long title: Historiallinen arkisto. Suomen Historiallinen Seura
short title: Hist Ark
ISSN: 0073-2540
ISSN (Online): 
IsoAbbr: Hist Ark
NlmId: 100967789
123:123
JrId: 24121
long title: Hercynia
short title: Hercynia
ISSN: 0018-0637
ISSN (Online): 
IsoAbbr: Hercynia
NlmId: 100967790
123:123
JrId: 24122
long title: Heritage review (Bismarck, N.D.)
short title: Herit Rev
ISSN: 0162-8267
ISSN (Online): 
IsoAbbr: Herit Rev
NlmId: 100967791
123:123
JrId: 24123
long title: Hermathena
short title: Hermathena
ISSN: 0018-0750
ISSN (Online): 
IsoAbbr: Hermathena
NlmId: 100967795
123:123
JrId: 24124
long title: Historicky casopis
short title: Hist Casopis
ISSN: 0018-2575
ISSN (Online): 
IsoAbbr: Hist Casopis
NlmId: 100967796
123:123
JrId: 24125
long title: Hermes
short title: Hermes (Wiesb)
ISSN: 0018-0777
ISSN (Online): 
IsoAbbr: Hermes (Wiesb)
NlmId: 100967801
123:123
JrId: 24126
long title: Hesperis tamuda / Universite Mohammed V., Faculte des lettres et des sciences humaines
short title: Hesperis Tamuda
ISSN: 0018-1005
ISSN (Online): 
IsoAbbr: Hesperis Tamuda
NlmId: 100967805
123:123
JrId: 24127
long title: Hessische Familienkunde
short title: Hess Familienkd
ISSN: 0018-1064
ISSN (Online): 
IsoAbbr: Hess Familienkd
NlmId: 100967808
123:123
JrId: 24128
long title: Historia y cultura
short title: Hist Cult
ISSN: 0073-2486
ISSN (Online): 
IsoAbbr: Hist Cult
NlmId: 100967811
123:123
JrId: 24129
long title: Historisch-demographische Mitteilungen. Communication de demographie historique
short title: Hist Demogr Mitt
ISSN: 0134-0050
ISSN (Online): 
IsoAbbr: Hist Demogr Mitt
NlmId: 100967815
123:123
JrId: 24130
long title: Government publications review (New York, N.Y. : 1982)
short title: Gov Publ Rev
ISSN: 0277-9390
ISSN (Online): 
IsoAbbr: Gov Publ Rev
NlmId: 8302943
123:123
JrId: 24131
long title: The Journal of religion
short title: J Relig
ISSN: 0022-4189
ISSN (Online): 
IsoAbbr: J Relig
NlmId: 100967926
123:123
JrId: 24132
long title: The Journal of San Diego history
short title: J San Diego Hist
ISSN: 
ISSN (Online): 
IsoAbbr: J San Diego Hist
NlmId: 100967944
123:123
JrId: 24133
long title: Leuvensche bijdragen
short title: Leuvense Bijdr
ISSN: 0024-1482
ISSN (Online): 
IsoAbbr: Leuvense Bijdr
NlmId: 100968015
123:123
JrId: 24134
long title: Library Association record. Library Association
short title: Libr Assoc Rec
ISSN: 0024-2195
ISSN (Online): 
IsoAbbr: Libr Assoc Rec
NlmId: 100968038
123:123
JrId: 24135
long title: Liberian studies journal
short title: Liberian Stud J
ISSN: 0024-1989
ISSN (Online): 
IsoAbbr: Liberian Stud J
NlmId: 100968037
123:123
JrId: 24136
long title: History of political thought
short title: Hist Polit Thought
ISSN: 0143-781X
ISSN (Online): 
IsoAbbr: Hist Polit Thought
NlmId: 100967849
123:123
JrId: 24137
long title: Historical reflections. Reflexions historiques
short title: Hist Reflect
ISSN: 0315-7997
ISSN (Online): 
IsoAbbr: Hist Reflect
NlmId: 100967851
123:123
JrId: 24138
long title: History of religions
short title: Hist Relig
ISSN: 0018-2710
ISSN (Online): 
IsoAbbr: Hist Relig
NlmId: 100967852
123:123
JrId: 24139
long title: Historical research : the bulletin of the Institute of Historical Research
short title: Hist Res
ISSN: 0950-3471
ISSN (Online): 
IsoAbbr: Hist Res
NlmId: 100967853
123:123
JrId: 24140
long title: Historia y sociedad (Rio Piedras, San Juan, P.R.)
short title: Hist Soc
ISSN: 1526-5315
ISSN (Online): 
IsoAbbr: Hist Soc
NlmId: 100967854
123:123
JrId: 24141
long title: Historical studies (Melbourne, Vic.)
short title: Hist Stud
ISSN: 0018-2559
ISSN (Online): 
IsoAbbr: Hist Stud
NlmId: 100967856
123:123
JrId: 24142
long title: The History teacher
short title: Hist Teacher
ISSN: 0018-2745
ISSN (Online): 
IsoAbbr: Hist Teacher
NlmId: 100967858
123:123
JrId: 24143
long title: History and theory
short title: Hist Theory
ISSN: 0018-2656
ISSN (Online): 
IsoAbbr: Hist Theory
NlmId: 100967859
123:123
JrId: 24144
long title: Historisk tidskrift (Stockholm, Sweden)
short title: Hist Tidskr
ISSN: 0345-469X
ISSN (Online): 
IsoAbbr: Hist Tidskr
NlmId: 100967860
123:123
JrId: 24145
long title: Historisk tidskrift for Finland
short title: Hist Tidskr Finl
ISSN: 0046-7596
ISSN (Online): 
IsoAbbr: Hist Tidskr Finl
NlmId: 100967861
123:123
JrId: 24146
long title: Historisk tidsskrift : udgivet af Den norske historiske forening
short title: Hist Tidsskr
ISSN: 0018-263X
ISSN (Online): 
IsoAbbr: Hist Tidsskr
NlmId: 100967862
123:123
JrId: 24147
long title: History today
short title: Hist Today
ISSN: 0018-2753
ISSN (Online): 
IsoAbbr: Hist Today
NlmId: 100967863
123:123
JrId: 24148
long title: Historia y vida
short title: Hist Vida
ISSN: 0018-2354
ISSN (Online): 
IsoAbbr: Hist Vida
NlmId: 100967864
123:123
JrId: 24149
long title: The journal of medieval and Renaissance studies
short title: J Mediev Renaiss Stud
ISSN: 0047-2573
ISSN (Online): 
IsoAbbr: J Mediev Renaiss Stud
NlmId: 100967865
123:123
JrId: 24150
long title: Historische Zeitschrift
short title: Hist Z
ISSN: 0018-2613
ISSN (Online): 
IsoAbbr: Hist Z
NlmId: 100967866
123:123
JrId: 24151
long title: The Journal of Mexican American history
short title: J Mex Am Hist
ISSN: 0047-2581
ISSN (Online): 
IsoAbbr: J Mex Am Hist
NlmId: 100967867
123:123
JrId: 24152
long title: Histoire (Paris, France)
short title: Histoire
ISSN: 0181-091X
ISSN (Online): 
IsoAbbr: Histoire
NlmId: 100967868
123:123
JrId: 24153
long title: The Journal of military history
short title: J Mil Hist
ISSN: 0899-3718
ISSN (Online): 
IsoAbbr: J Mil Hist
NlmId: 100967869
123:123
JrId: 24154
long title: The Journal of Mississippi history
short title: J Miss Hist
ISSN: 0022-2771
ISSN (Online): 
IsoAbbr: J Miss Hist
NlmId: 100967870
123:123
JrId: 24155
long title: Historama
short title: Historama
ISSN: 0018-2273
ISSN (Online): 
IsoAbbr: Historama
NlmId: 100967872
123:123
JrId: 24156
long title: Historia (Wiesbaden, Germany)
short title: Historia
ISSN: 0018-2311
ISSN (Online): 
IsoAbbr: Historia
NlmId: 100967873
123:123
JrId: 24157
long title: The Journal of modern African studies
short title: J Mod Afr Stud
ISSN: 0022-278X
ISSN (Online): 
IsoAbbr: J Mod Afr Stud
NlmId: 100967874
123:123
JrId: 24158
long title: Journal of Mormon history
short title: J Mormon Hist
ISSN: 0094-7342
ISSN (Online): 
IsoAbbr: J Mormon Hist
NlmId: 100967875
123:123
JrId: 24159
long title: Historia
short title: Historia (Argentina)
ISSN: 0440-8942
ISSN (Online): 
IsoAbbr: Historia (Argentina)
NlmId: 100967876
123:123
JrId: 24160
long title: Journal of NAL Associates
short title: J Nal Assoc
ISSN: 0277-2841
ISSN (Online): 
IsoAbbr: J Nal Assoc
NlmId: 100967877
123:123
JrId: 24161
long title: Journal of Near Eastern studies
short title: J Near East Stud
ISSN: 0022-2968
ISSN (Online): 
IsoAbbr: J Near East Stud
NlmId: 100967880
123:123
JrId: 24162
long title: The Journal of Negro education
short title: J Negro Educ
ISSN: 0022-2984
ISSN (Online): 
IsoAbbr: J Negro Educ
NlmId: 100967882
123:123
JrId: 24163
long title: Historian (London, England)
short title: Historian
ISSN: 0265-1076
ISSN (Online): 
IsoAbbr: Historian
NlmId: 100967883
123:123
JrId: 24164
long title: The Journal of Negro history
short title: J Negro Hist
ISSN: 0022-2992
ISSN (Online): 
IsoAbbr: J Negro Hist
NlmId: 100967886
123:123
JrId: 24165
long title: The Journal of Pacific history
short title: J Pac Hist
ISSN: 0022-3344
ISSN (Online): 
IsoAbbr: J Pac Hist
NlmId: 100967888
123:123
JrId: 24166
long title: Horizon : a magazine of the arts
short title: Horizon
ISSN: 
ISSN (Online): 
IsoAbbr: Horizon
NlmId: 100967894
123:123
JrId: 24167
long title: The Houston review: history and culture of the Gulf Coast
short title: Houston Rev
ISSN: 0272-4030
ISSN (Online): 
IsoAbbr: Houston Rev
NlmId: 100967896
123:123
JrId: 24168
long title: Journal of Palestine studies
short title: J Palest Stud
ISSN: 0377-919X
ISSN (Online): 
IsoAbbr: J Palest Stud
NlmId: 100967898
123:123
JrId: 24169
long title: Journal of peace research
short title: J Peace Res
ISSN: 0022-3433
ISSN (Online): 
IsoAbbr: J Peace Res
NlmId: 100967901
123:123
JrId: 24170
long title: Journal of political science
short title: J Polit Sci
ISSN: 0098-4612
ISSN (Online): 
IsoAbbr: J Polit Sci
NlmId: 100967905
123:123
JrId: 24171
long title: The journal of the Polynesian Society. Polynesian Society (N.Z.)
short title: J Polyn Soc
ISSN: 0032-4000
ISSN (Online): 
IsoAbbr: J Polyn Soc
NlmId: 100967906
123:123
JrId: 24172
long title: Journal of Presbyterian history
short title: J Presbyt Hist
ISSN: 
ISSN (Online): 
IsoAbbr: J Presbyt Hist
NlmId: 100967909
123:123
JrId: 24173
long title: Humanitas
short title: Humanitas (Monterey N L)
ISSN: 0441-4209
ISSN (Online): 
IsoAbbr: Humanitas (Monterey N L)
NlmId: 100967910
123:123
JrId: 24174
long title: Journal of the Royal Asiatic Society of Great Britain & Ireland. Royal Asiatic Society of Great Britain and Ireland
short title: J R Asiat Soc GB Irel
ISSN: 0035-869X
ISSN (Online): 
IsoAbbr: J R Asiat Soc GB Irel
NlmId: 100967913
123:123
JrId: 24175
long title: Hungarian studies review : HSR
short title: Hung Stud Rev
ISSN: 0713-8083
ISSN (Online): 
IsoAbbr: Hung Stud Rev
NlmId: 100967914
123:123
JrId: 24176
long title: Institut des belles lettres arabes : IBLA
short title: IBLA
ISSN: 0018-862X
ISSN (Online): 
IsoAbbr: IBLA
NlmId: 100967916
123:123
JrId: 24177
long title: INS reporter / Immigration and Naturalization Service, U.S. Department of Justice
short title: INS Rep
ISSN: 0147-0647
ISSN (Online): 
IsoAbbr: INS Rep
NlmId: 100967917
123:123
JrId: 24178
long title: Ideas & production
short title: Ideas Prod
ISSN: 0264-4940
ISSN (Online): 
IsoAbbr: Ideas Prod
NlmId: 100967924
123:123
JrId: 24179
long title: Illinois classical studies
short title: Ill Classic Stud
ISSN: 0363-1923
ISSN (Online): 
IsoAbbr: Ill Classic Stud
NlmId: 100967927
123:123
JrId: 24180
long title: Illimani
short title: Illimani
ISSN: 1013-9796
ISSN (Online): 
IsoAbbr: Illimani
NlmId: 100967930
123:123
JrId: 24181
long title: Journal of religion in Africa. Religion en Afrique
short title: J Relig Afr
ISSN: 0022-4200
ISSN (Online): 
IsoAbbr: J Relig Afr
NlmId: 100967931
123:123
JrId: 24182
long title: Imago mundi
short title: Imago Mundi
ISSN: 0308-5694
ISSN (Online): 
IsoAbbr: Imago Mundi
NlmId: 100967933
123:123
JrId: 24183
long title: The Journal of religious history
short title: J Relig Hist
ISSN: 0022-4227
ISSN (Online): 
IsoAbbr: J Relig Hist
NlmId: 100967934
123:123
JrId: 24184
long title: Immigrants & minorities
short title: Immigr Minor
ISSN: 0261-9288
ISSN (Online): 
IsoAbbr: Immigr Minor
NlmId: 100967936
123:123
JrId: 24185
long title: Journal of the Rocky Mountain Medieval and Renaissance Association. Rocky Mountain Medieval and Renaissance Association
short title: J Rocky Mt Mediev Renaiss Assoc
ISSN: 0195-8453
ISSN (Online): 
IsoAbbr: J Rocky Mt Mediev Renaiss Assoc
NlmId: 100967937
123:123
JrId: 24186
long title: Journal of the Royal Australian Historical Society
short title: J R Aust Hist Soc
ISSN: 0035-8762
ISSN (Online): 
IsoAbbr: J R Aust Hist Soc
NlmId: 100967941
123:123
JrId: 24187
long title: Imprint (American Historical Print Collectors Society)
short title: Imprint (N Y N Y 1976)
ISSN: 0277-7061
ISSN (Online): 
IsoAbbr: Imprint (N Y N Y 1976)
NlmId: 100967951
123:123
JrId: 24188
long title: Journal - Scottish Labour History Society. Scottish Labour History Society
short title: J Scott Labour Hist Soc
ISSN: 0586-7762
ISSN (Online): 
IsoAbbr: J Scott Labour Hist Soc
NlmId: 100967958
123:123
JrId: 24189
long title: Industrial archaeology review
short title: Ind Archaeol Rev
ISSN: 0309-0728
ISSN (Online): 
IsoAbbr: Ind Archaeol Rev
NlmId: 100967960
123:123
JrId: 24190
long title: Journal of Semitic studies
short title: J Semit Stud
ISSN: 0022-4480
ISSN (Online): 
IsoAbbr: J Semit Stud
NlmId: 100967962
123:123
JrId: 24191
long title: Beitrage zur Geschichte der Arbeiterbewegung : BZG
short title: Beitr Gesch Arb
ISSN: 0005-8068
ISSN (Online): 
IsoAbbr: Beitr Gesch Arb
NlmId: 100967983
123:123
JrId: 24192
long title: African studies review
short title: Afr Stud Rev
ISSN: 0002-0206
ISSN (Online): 
IsoAbbr: Afr Stud Rev
NlmId: 100967994
123:123
JrId: 24193
long title: Lettere italiane
short title: Lett Ital
ISSN: 0024-1334
ISSN (Online): 
IsoAbbr: Lett Ital
NlmId: 100968012
123:123
JrId: 24194
long title: Leveltari kozlemenyek
short title: Leveltari Kozl
ISSN: 0024-1512
ISSN (Online): 
IsoAbbr: Leveltari Kozl
NlmId: 100968020
123:123
JrId: 24195
long title: Leveltari szemle
short title: Leveltari Sz
ISSN: 0457-6047
ISSN (Online): 
IsoAbbr: Leveltari Sz
NlmId: 100968021
123:123
JrId: 24196
long title: Leyte-Samar studies
short title: Leyte Samar Stud
ISSN: 0024-1679
ISSN (Online): 
IsoAbbr: Leyte Samar Stud
NlmId: 100968023
123:123
JrId: 24197
long title: Lias
short title: Lias
ISSN: 0304-0003
ISSN (Online): 
IsoAbbr: Lias
NlmId: 100968031
123:123
JrId: 24198
long title: Liberation (New York, N.Y.)
short title: Liberation
ISSN: 1047-594X
ISSN (Online): 
IsoAbbr: Liberation
NlmId: 100968035
123:123
JrId: 24199
long title: Education libraries bulletin
short title: Libr Bull Univ Lond
ISSN: 0013-1407
ISSN (Online): 
IsoAbbr: Libr Bull Univ Lond
NlmId: 100968039
123:123
JrId: 24200
long title: Cahiers danthropologie
short title: Cah Anthropol
ISSN: 0398-6675
ISSN (Online): 
IsoAbbr: Cah Anthropol
NlmId: 100967705
123:123
JrId: 24201
long title: Historic preservation (Washington, D.C.)
short title: Hist Preserv
ISSN: 0018-2419
ISSN (Online): 
IsoAbbr: Hist Preserv
NlmId: 100967850
123:123
JrId: 24202
long title: Journal of popular culture
short title: J Pop Cult
ISSN: 0022-3840
ISSN (Online): 
IsoAbbr: J Pop Cult
NlmId: 100967908
123:123
JrId: 24203
long title: The indexer
short title: Indexer
ISSN: 
ISSN (Online): 
IsoAbbr: Indexer
NlmId: 100968065
123:123
JrId: 24204
long title: Journal de la Societe des americanistes
short title: J Soc Am
ISSN: 0037-9174
ISSN (Online): 
IsoAbbr: J Soc Am
NlmId: 100968091
123:123
JrId: 24205
long title: Georgia pharmacist quarterly
short title: Ga Pharm Q
ISSN: 
ISSN (Online): 
IsoAbbr: Ga Pharm Q
NlmId: 100968101
123:123
JrId: 24206
long title: Journal of the Society of Archivists. Society of Archivists (Great Britain)
short title: J Soc Arch
ISSN: 0037-9816
ISSN (Online): 
IsoAbbr: J Soc Arch
NlmId: 100968092
123:123
JrId: 24207
long title: Journal of the Society for Army Historical Research. Society for Army Historical Research (London, England)
short title: J Soc Army Hist Res
ISSN: 0037-9700
ISSN (Online): 
IsoAbbr: J Soc Army Hist Res
NlmId: 100968093
123:123
JrId: 24208
long title: Journal of social history
short title: J Soc Hist
ISSN: 0022-4529
ISSN (Online): 1527-1897
IsoAbbr: J Soc Hist
NlmId: 100968095
123:123
JrId: 24209
long title: Journal de la Societe des oceanistes
short title: J Soc Ocean
ISSN: 0300-953X
ISSN (Online): 
IsoAbbr: J Soc Ocean
NlmId: 100968096
123:123
JrId: 24210
long title: The Journal of southern history
short title: J South Hist
ISSN: 0022-4642
ISSN (Online): 
IsoAbbr: J South Hist
NlmId: 100968109
123:123
JrId: 24211
long title: Journal of sport history
short title: J Sport Hist
ISSN: 0094-1700
ISSN (Online): 
IsoAbbr: J Sport Hist
NlmId: 100968111
123:123
JrId: 24212
long title: Journal of the Sri Lanka Branch of the Royal Asiatic Society
short title: J Sri Lanka Branch R Asiat Soc
ISSN: 1013-9818
ISSN (Online): 
IsoAbbr: J Sri Lanka Branch R Asiat Soc
NlmId: 100968112
123:123
JrId: 24213
long title: Journal of urban history
short title: J Urban Hist
ISSN: 0096-1442
ISSN (Online): 
IsoAbbr: J Urban Hist
NlmId: 100968114
123:123
JrId: 24214
long title: The journal of the West Virginia Historical Association. West Virginia Historical Association
short title: J W Va Hist Assoc
ISSN: 0270-4765
ISSN (Online): 
IsoAbbr: J W Va Hist Assoc
NlmId: 100968120
123:123
JrId: 24215
long title: Journal of the Warburg and Courtauld Institutes
short title: J Warburg Courtauld Inst
ISSN: 0075-4390
ISSN (Online): 
IsoAbbr: J Warburg Courtauld Inst
NlmId: 100968130
123:123
JrId: 24216
long title: Journal of the West
short title: J West
ISSN: 0022-5169
ISSN (Online): 
IsoAbbr: J West
NlmId: 100968139
123:123
JrId: 24217
long title: Journal of women's history
short title: J Womens Hist
ISSN: 1042-7961
ISSN (Online): 1527-2036
IsoAbbr: J Womens Hist
NlmId: 100968143
123:123
JrId: 24218
long title: Jabega : revista de la Diputacion Provincial de Malaga
short title: Jabega
ISSN: 0210-8496
ISSN (Online): 
IsoAbbr: Jabega
NlmId: 100968150
123:123
JrId: 24219
long title: Jahrbuch fur Antike und Christentum
short title: Jahrb Antike Christentum
ISSN: 0075-2541
ISSN (Online): 
IsoAbbr: Jahrb Antike Christentum
NlmId: 100968152
123:123
JrId: 24220
long title: The Indian historian
short title: Indian Hist
ISSN: 0019-4840
ISSN (Online): 
IsoAbbr: Indian Hist
NlmId: 100968172
123:123
JrId: 24221
long title: International affairs
short title: Int Aff
ISSN: 0020-5850
ISSN (Online): 
IsoAbbr: Int Aff
NlmId: 100968191
123:123
JrId: 24222
long title: Internationales Asienforum
short title: Int Asianforum
ISSN: 
ISSN (Online): 
IsoAbbr: Int Asianforum
NlmId: 100968194
123:123
JrId: 24223
long title: International journal of contemporary sociology
short title: Int J Contemp Sociol
ISSN: 0019-6398
ISSN (Online): 
IsoAbbr: Int J Contemp Sociol
NlmId: 100968202
123:123
JrId: 24225
long title: Investigacion economica / Escuela Nacional de Economia, Universidad Nacional Autonoma de Mexico
short title: Invest Econ
ISSN: 0185-1667
ISSN (Online): 
IsoAbbr: Invest Econ
NlmId: 100968268
123:123
JrId: 24226
long title: Katunob
short title: Katunob
ISSN: 0453-3992
ISSN (Online): 
IsoAbbr: Katunob
NlmId: 100968283
123:123
JrId: 24227
long title: Kotiseutu
short title: Kotiseutu
ISSN: 0047-3677
ISSN (Online): 
IsoAbbr: Kotiseutu
NlmId: 100968303
123:123
JrId: 24228
long title: Bulletin d'etudes orientales / Institut francais de Damas
short title: Bull Etud Orient
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Etud Orient
NlmId: 100968311
123:123
JrId: 24229
long title: Bulletin de l'Ecole francaise d'Extreme-Orient
short title: Bull Ec Fr Extr Orient
ISSN: 0336-1519
ISSN (Online): 
IsoAbbr: Bull Ec Fr Extr Orient
NlmId: 100968309
123:123
JrId: 24230
long title: Kunst des Orients
short title: Kunst Orient
ISSN: 0023-5393
ISSN (Online): 
IsoAbbr: Kunst Orient
NlmId: 100968315
123:123
JrId: 24231
long title: Kypriakai spoudai : deltion tes Hetaireias Kypriakon Spoudon
short title: Kupr Spoud
ISSN: 0081-1580
ISSN (Online): 
IsoAbbr: Kupr Spoud
NlmId: 100968316
123:123
JrId: 24232
long title: Indian archives
short title: Indian Arch
ISSN: 0367-7435
ISSN (Online): 
IsoAbbr: Indian Arch
NlmId: 100968170
123:123
JrId: 24233
long title: The Indian economic and social history review
short title: Indian Econ Soc Hist Rev
ISSN: 0019-4646
ISSN (Online): 
IsoAbbr: Indian Econ Soc Hist Rev
NlmId: 100968171
123:123
JrId: 24234
long title: Indian journal of social research
short title: Indian J Soc Res
ISSN: 0019-5626
ISSN (Online): 
IsoAbbr: Indian J Soc Res
NlmId: 100968174
123:123
JrId: 24235
long title: The Indian political science review
short title: Indian Pol Sci Rev
ISSN: 0019-6126
ISSN (Online): 
IsoAbbr: Indian Pol Sci Rev
NlmId: 100968175
123:123
JrId: 24236
long title: Indian sociological bulletin
short title: Indian Sociol Bull
ISSN: 0537-2550
ISSN (Online): 
IsoAbbr: Indian Sociol Bull
NlmId: 100968176
123:123
JrId: 24237
long title: Indiana folklore
short title: Indiana Folkl
ISSN: 0019-6614
ISSN (Online): 
IsoAbbr: Indiana Folkl
NlmId: 100968177
123:123
JrId: 24238
long title: Indiana social studies quarterly
short title: Indiana Soc Stud Q
ISSN: 0019-6746
ISSN (Online): 
IsoAbbr: Indiana Soc Stud Q
NlmId: 100968178
123:123
JrId: 24239
long title: Indo-Iranian journal
short title: Indo Iran J
ISSN: 0019-7246
ISSN (Online): 
IsoAbbr: Indo Iran J
NlmId: 100968179
123:123
JrId: 24240
long title: L'Information historique
short title: Inf Hist
ISSN: 0046-9351
ISSN (Online): 
IsoAbbr: Inf Hist
NlmId: 100968180
123:123
JrId: 24241
long title: L'Information d'histoire de l'art
short title: Inf Hist Art
ISSN: 0020-0026
ISSN (Online): 
IsoAbbr: Inf Hist Art
NlmId: 100968181
123:123
JrId: 24242
long title: L'Information litteraire
short title: Inf Litt
ISSN: 0020-0123
ISSN (Online): 
IsoAbbr: Inf Litt
NlmId: 100968182
123:123
JrId: 24243
long title: Jahrbuch der Coburger Landesstiftung. Coburger Landesstiftung
short title: Jahrb Coburg Landesstift
ISSN: 0084-8808
ISSN (Online): 
IsoAbbr: Jahrb Coburg Landesstift
NlmId: 100968183
123:123
JrId: 24244
long title: Inland seas
short title: Inland Seas
ISSN: 0020-1537
ISSN (Online): 
IsoAbbr: Inland Seas
NlmId: 100968184
123:123
JrId: 24245
long title: Jahrbuch fur Geschichte von Staat, Wirtschaft und Gesellschaft Lateinamerikas
short title: Jahrb Gesch Staat Wirtsch Ges Lateinam
ISSN: 0075-2673
ISSN (Online): 
IsoAbbr: Jahrb Gesch Staat Wirtsch Ges Lateinam
NlmId: 100968189
123:123
JrId: 24246
long title: Jahrbuch der historischen Forschung in der Bundesrepublik Deutschland
short title: Jahrb Hist Forsch Bundesrepub Dtschl
ISSN: 
ISSN (Online): 
IsoAbbr: Jahrb Hist Forsch Bundesrepub Dtschl
NlmId: 100968192
123:123
JrId: 24247
long title: Jahrbuch des Historischen Vereins fur das Furstentum Liechtenstein. Historischer Verein fur das Furstentum Liechtenstein
short title: Jahrb Hist Ver Furst Liechtenstein
ISSN: 
ISSN (Online): 
IsoAbbr: Jahrb Hist Ver Furst Liechtenstein
NlmId: 100968195
123:123
JrId: 24248
long title: The International history review
short title: Int Hist Rev
ISSN: 0707-5332
ISSN (Online): 
IsoAbbr: Int Hist Rev
NlmId: 100968196
123:123
JrId: 24249
long title: Jahrbuch des Instituts fur Deutsche Geschichte. Universitat Tel-Aviv. Makhon le-historyah Germanit
short title: Jahrb Inst Dtsch Gesch
ISSN: 0334-4606
ISSN (Online): 
IsoAbbr: Jahrb Inst Dtsch Gesch
NlmId: 100968198
123:123
JrId: 24250
long title: International journal (Toronto, Ont.)
short title: Int J
ISSN: 0020-7020
ISSN (Online): 
IsoAbbr: Int J
NlmId: 100968199
123:123
JrId: 24251
long title: Jahrbuch fur internationales Recht. German yearbook of international law
short title: Ger Yearb Int Law
ISSN: 0021-3993
ISSN (Online): 
IsoAbbr: Ger Yearb Int Law
NlmId: 100968201
123:123
JrId: 24252
long title: Jahrbuch fur Landeskunde von Niederosterreich
short title: Jahrb Landeskd Niederosterr
ISSN: 
ISSN (Online): 
IsoAbbr: Jahrb Landeskd Niederosterr
NlmId: 100968204
123:123
JrId: 24253
long title: Jahrbuch des Oberosterreichischen Musealvereines. Oberosterreichischer Musealverein
short title: Jahrb Oberoesterr Musealver
ISSN: 
ISSN (Online): 
IsoAbbr: Jahrb Oberoesterr Musealver
NlmId: 100968206
123:123
JrId: 24254
long title: International journal of Middle East studies
short title: Int J Middle East Stud
ISSN: 0020-7438
ISSN (Online): 
IsoAbbr: Int J Middle East Stud
NlmId: 100968207
123:123
JrId: 24255
long title: Jahrbuch der Schlesischen Friedrich-Wilhelms-Universitat zu Breslau
short title: Jahrb Schlesisch Friedrich Wilhelms Univ Breslau
ISSN: 0448-1348
ISSN (Online): 
IsoAbbr: Jahrb Schlesisch Friedrich Wilhelms Univ Breslau
NlmId: 100968208
123:123
JrId: 24257
long title: International journal of politics
short title: Int J Polit
ISSN: 0012-8783
ISSN (Online): 
IsoAbbr: Int J Polit
NlmId: 100968210
123:123
JrId: 24258
long title: Jahrbuch des Vereins fur Geschichte der Stadt Wien. Verein fur Geschichte der Stadt Wien
short title: Jahrb Vereins Gesch Stadt Wien
ISSN: 1011-4726
ISSN (Online): 
IsoAbbr: Jahrb Vereins Gesch Stadt Wien
NlmId: 100968211
123:123
JrId: 24259
long title: Jahrbuch fur Wirtschaftsgeschichte
short title: Jahrb Wirtschaftsgesch
ISSN: 0075-2800
ISSN (Online): 
IsoAbbr: Jahrb Wirtschaftsgesch
NlmId: 100968212
123:123
JrId: 24260
long title: International journal of the sociology of language
short title: Int J Soc Lang
ISSN: 0165-2516
ISSN (Online): 
IsoAbbr: Int J Soc Lang
NlmId: 100968214
123:123
JrId: 24261
long title: International journal of special education
short title: Int J Spec Educ
ISSN: 0827-3383
ISSN (Online): 
IsoAbbr: Int J Spec Educ
NlmId: 100968215
123:123
JrId: 24262
long title: Jamaica journal
short title: Jam J
ISSN: 0021-4124
ISSN (Online): 
IsoAbbr: Jam J
NlmId: 100968216
123:123
JrId: 24263
long title: James Joyce quarterly
short title: James Joyce Q
ISSN: 0021-4183
ISSN (Online): 
IsoAbbr: James Joyce Q
NlmId: 100968218
123:123
JrId: 24264
long title: Jednota annual Furdek
short title: Jednota Annu Furdek
ISSN: 0449-4873
ISSN (Online): 
IsoAbbr: Jednota Annu Furdek
NlmId: 100968221
123:123
JrId: 24265
long title: Jewish quarterly review (Philadelphia, Pa.)
short title: Jew Q Rev
ISSN: 0021-6682
ISSN (Online): 
IsoAbbr: Jew Q Rev
NlmId: 100968223
123:123
JrId: 24266
long title: International philosophical quarterly : IPQ
short title: Int Philos Q
ISSN: 0019-0365
ISSN (Online): 
IsoAbbr: Int Philos Q
NlmId: 100968224
123:123
JrId: 24267
long title: Jewish social studies
short title: Jew Soc Stud
ISSN: 0021-6704
ISSN (Online): 
IsoAbbr: Jew Soc Stud
NlmId: 100968226
123:123
JrId: 24268
long title: International review of missions
short title: Int Rev Missions
ISSN: 0020-8582
ISSN (Online): 
IsoAbbr: Int Rev Missions
NlmId: 100968229
123:123
JrId: 24269
long title: International review of social history / International Instituut voor Sociale Geschiedenis, Amsterdam
short title: Int Rev Soc Hist
ISSN: 0020-8590
ISSN (Online): 
IsoAbbr: Int Rev Soc Hist
NlmId: 100968230
123:123
JrId: 24270
long title: International science review series
short title: Int Sci Rev Ser
ISSN: 0074-7866
ISSN (Online): 
IsoAbbr: Int Sci Rev Ser
NlmId: 100968233
123:123
JrId: 24271
long title: International security
short title: Int Secur
ISSN: 0162-2889
ISSN (Online): 1531-4804
IsoAbbr: Int Secur
NlmId: 100968236
123:123
JrId: 24272
long title: Inter-Nord
short title: Inter Nord
ISSN: 0074-1035
ISSN (Online): 
IsoAbbr: Inter Nord
NlmId: 100968247
123:123
JrId: 24273
long title: Journalism monographs (Austin, Tex.)
short title: Journalism Monogr
ISSN: 0022-5525
ISSN (Online): 
IsoAbbr: Journalism Monogr
NlmId: 100968248
123:123
JrId: 24274
long title: Japan quarterly (Asahi Shinbunsha)
short title: Jpn Q
ISSN: 0021-4590
ISSN (Online): 
IsoAbbr: Jpn Q
NlmId: 100968249
123:123
JrId: 24275
long title: Intersezioni (Bologna, Italy : Periodical)
short title: Intersezioni
ISSN: 0393-2451
ISSN (Online): 
IsoAbbr: Intersezioni
NlmId: 100968265
123:123
JrId: 24276
long title: Kansas history
short title: Kans Hist
ISSN: 0149-9114
ISSN (Online): 
IsoAbbr: Kans Hist
NlmId: 100968274
123:123
JrId: 24277
long title: Kamper almanak
short title: Kampener Alm
ISSN: 0451-3045
ISSN (Online): 
IsoAbbr: Kampener Alm
NlmId: 100968277
123:123
JrId: 24278
long title: Keystone folklore quarterly
short title: Keystone Folkl Q
ISSN: 0023-0987
ISSN (Online): 
IsoAbbr: Keystone Folkl Q
NlmId: 100968292
123:123
JrId: 24279
long title: The Kiva
short title: Kiva
ISSN: 0023-1940
ISSN (Online): 
IsoAbbr: Kiva
NlmId: 100968296
123:123
JrId: 24280
long title: Koinonia
short title: Koinonia
ISSN: 0023-2750
ISSN (Online): 
IsoAbbr: Koinonia
NlmId: 100968300
123:123
JrId: 24281
long title: Komunikaty mazursko-warminskie
short title: Komun Mazur Warm
ISSN: 
ISSN (Online): 
IsoAbbr: Komun Mazur Warm
NlmId: 100968302
123:123
JrId: 24282
long title: Kronika (Ljubljana, Slovenia)
short title: Kronika
ISSN: 0023-4923
ISSN (Online): 
IsoAbbr: Kronika
NlmId: 100968304
123:123
JrId: 24283
long title: Accademia nazionale dei Lincei. Fondazione Leone Caetani
short title: Accad Naz Lincei Rome
ISSN: 0391-8130
ISSN (Online): 
IsoAbbr: Accad Naz Lincei Rome
NlmId: 100968305
123:123
JrId: 24284
long title: Kultura i spoleczenstwo
short title: Kult Spolecz
ISSN: 0023-5172
ISSN (Online): 
IsoAbbr: Kult Spolecz
NlmId: 100968306
123:123
JrId: 24285
long title: Kultur & Technik : Zeitschrift des Deutschen Museums Munchen
short title: Kult Tech
ISSN: 0344-5690
ISSN (Online): 
IsoAbbr: Kult Tech
NlmId: 100968310
123:123
JrId: 24286
long title: Bulletin historique et scientifique de l'Auvergne
short title: Bull His Sci Auvergne
ISSN: 0007-4659
ISSN (Online): 
IsoAbbr: Bull His Sci Auvergne
NlmId: 100968313
123:123
JrId: 24287
long title: Epeteris Hetaireias Stereoelladikon Meleton
short title: Epet Etaireias Stereoelladikon Meleton
ISSN: 0440-761X
ISSN (Online): 
IsoAbbr: Epet Etaireias Stereoelladikon Meleton
NlmId: 100968330
123:123
JrId: 24288
long title: The Kansas historical quarterly
short title: Kans Hist Q
ISSN: 0022-8621
ISSN (Online): 
IsoAbbr: Kans Hist Q
NlmId: 100968281
123:123
JrId: 24289
long title: Indian journal of American studies
short title: Indian J Am Stud
ISSN: 0019-5030
ISSN (Online): 
IsoAbbr: Indian J Am Stud
NlmId: 100968173
123:123
JrId: 24290
long title: Journalism history
short title: Journal Hist
ISSN: 0094-7679
ISSN (Online): 
IsoAbbr: Journal Hist
NlmId: 100968238
123:123
JrId: 24291
long title: Chronique d'Egypte_ bulletin periodique de la Fondation egyptologique reine Elisabeth
short title: Chron Egypte
ISSN: 0009-6067
ISSN (Online): 
IsoAbbr: Chron Egypte
NlmId: 100968333
123:123
JrId: 24292
long title: Historical magazine of the Protestant Episcopal Church
short title: Hist Mag Protestant Episcop Church
ISSN: 0018-2486
ISSN (Online): 
IsoAbbr: Hist Mag Protestant Episcop Church
NlmId: 100968341
123:123
JrId: 24293
long title: Farmacihistoriska sallskapets degrees arsskrift
short title: Farmacihist Sallsk Ars
ISSN: 0283-6149
ISSN (Online): 
IsoAbbr: Farmacihist Sallsk Ars
NlmId: 100968362
123:123
JrId: 24294
long title: Annuaire - Facultes catholiques de Lille (1972)
short title: Fac Cathol Lille
ISSN: 0181-4478
ISSN (Online): 
IsoAbbr: Fac Cathol Lille
NlmId: 100968365
123:123
JrId: 24295
long title: Literature & history
short title: Lit Hist
ISSN: 0306-1973
ISSN (Online): 
IsoAbbr: Lit Hist
NlmId: 100968392
123:123
JrId: 24296
long title: Israel oriental studies
short title: Isr Orient Stud
ISSN: 0334-4401
ISSN (Online): 
IsoAbbr: Isr Orient Stud
NlmId: 100968412
123:123
JrId: 24297
long title: Colloques internationaux. Centre national de la recherche scientifique (France)
short title: Colloq Int CNRS
ISSN: 0366-7634
ISSN (Online): 
IsoAbbr: Colloq Int CNRS
NlmId: 100968334
123:123
JrId: 24298
long title: Commentary (New York, N.Y.)
short title: Commentary
ISSN: 0010-2601
ISSN (Online): 
IsoAbbr: Commentary
NlmId: 100968335
123:123
JrId: 24299
long title: Daphnis
short title: Daphnis
ISSN: 0300-693X
ISSN (Online): 
IsoAbbr: Daphnis
NlmId: 100968336
123:123
JrId: 24300
long title: Report and transactions - The Devonshire Association for the Advancement of Science, Literature and Art. Devonshire Association for the Advancement of Science, Literature and Art
short title: Devon Assoc Adv Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Devon Assoc Adv Sci
NlmId: 100968337
123:123
JrId: 24301
long title: Diogenes
short title: Diogenes
ISSN: 0392-1921
ISSN (Online): 
IsoAbbr: Diogenes
NlmId: 100968338
123:123
JrId: 24302
long title: Documents. International Chamber of Commerce
short title: Documents
ISSN: 
ISSN (Online): 
IsoAbbr: Documents
NlmId: 100968339
123:123
JrId: 24303
long title: Gold bulletin
short title: Gold Bull
ISSN: 0017-1557
ISSN (Online): 
IsoAbbr: Gold Bull
NlmId: 100968340
123:123
JrId: 24304
long title: Economy and history
short title: Econ Hist (Sweden)
ISSN: 0070-8852
ISSN (Online): 
IsoAbbr: Econ Hist (Sweden)
NlmId: 100968348
123:123
JrId: 24305
long title: The Journal of the Friends' Historical Society
short title: J Friends Hist Soc
ISSN: 0071-9587
ISSN (Online): 
IsoAbbr: J Friends Hist Soc
NlmId: 100968350
123:123
JrId: 24306
long title: Estudis : revista de historia moderna
short title: Estudis
ISSN: 0210-9093
ISSN (Online): 
IsoAbbr: Estudis
NlmId: 100968353
123:123
JrId: 24307
long title: Esprit (Paris, France : 1932)
short title: Esprit
ISSN: 0014-0759
ISSN (Online): 
IsoAbbr: Esprit
NlmId: 100968355
123:123
JrId: 24308
long title: Environments
short title: Environments
ISSN: 0711-6780
ISSN (Online): 
IsoAbbr: Environments
NlmId: 100968357
123:123
JrId: 24309
long title: Limburg
short title: Limburg
ISSN: 
ISSN (Online): 
IsoAbbr: Limburg
NlmId: 100968370
123:123
JrId: 24310
long title: Lincoln herald
short title: Linc Her
ISSN: 0024-3671
ISSN (Online): 
IsoAbbr: Linc Her
NlmId: 100968371
123:123
JrId: 24311
long title: Lingua nostra
short title: Lingua Nostra
ISSN: 0024-3868
ISSN (Online): 
IsoAbbr: Lingua Nostra
NlmId: 100968373
123:123
JrId: 24312
long title: Investigaciones historicas (Universidad de Valladolid. Departamento de Historia Moderna)
short title: Invest Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Invest Hist
NlmId: 100968375
123:123
JrId: 24313
long title: Investigacion y ciencia
short title: Investig Cienc
ISSN: 0210-136X
ISSN (Online): 
IsoAbbr: Investig Cienc
NlmId: 100968377
123:123
JrId: 24314
long title: The Linnean : newsletter and proceedings of the Linnean Society of London. Linnean Society of London
short title: Linnean
ISSN: 
ISSN (Online): 
IsoAbbr: Linnean
NlmId: 100968380
123:123
JrId: 24315
long title: Irish economic and social history : journal of the Economic and Social History Society of Ireland
short title: Ir Econ Soc Hist
ISSN: 0332-4893
ISSN (Online): 
IsoAbbr: Ir Econ Soc Hist
NlmId: 100968382
123:123
JrId: 24316
long title: Lippische Mitteilungen aus Geschichte und Landeskunde
short title: Lipp Mitt Gesch Landeskd
ISSN: 
ISSN (Online): 
IsoAbbr: Lipp Mitt Gesch Landeskd
NlmId: 100968383
123:123
JrId: 24317
long title: Irish geography : bulletin of the Geographical Society of Ireland
short title: Ir Geogr
ISSN: 0075-0778
ISSN (Online): 
IsoAbbr: Ir Geogr
NlmId: 100968385
123:123
JrId: 24318
long title: Lishi yanjiu
short title: Lishi Yanjiu
ISSN: 
ISSN (Online): 
IsoAbbr: Lishi Yanjiu
NlmId: 100968386
123:123
JrId: 24319
long title: Irish historical studies : joint journal of the Irish Historical Society and the Ulster Society for Irish Historical Studies
short title: Ir Hist Stud
ISSN: 0021-1214
ISSN (Online): 
IsoAbbr: Ir Hist Stud
NlmId: 100968389
123:123
JrId: 24320
long title: The Irish sword : the journal of the Military History Society of Ireland
short title: Ir Sword
ISSN: 0021-1389
ISSN (Online): 
IsoAbbr: Ir Sword
NlmId: 100968395
123:123
JrId: 24321
long title: Lituanus
short title: Lituanus
ISSN: 0024-5089
ISSN (Online): 
IsoAbbr: Lituanus
NlmId: 100968402
123:123
JrId: 24322
long title: The Island magazine
short title: Isl Mag
ISSN: 0384-8175
ISSN (Online): 
IsoAbbr: Isl Mag
NlmId: 100968404
123:123
JrId: 24323
long title: Liverpool classical monthly : LCM
short title: Liverp Classical Mon
ISSN: 0309-3700
ISSN (Online): 
IsoAbbr: Liverp Classical Mon
NlmId: 100968406
123:123
JrId: 24324
long title: The Islamic quarterly
short title: Islam Q
ISSN: 0021-1842
ISSN (Online): 
IsoAbbr: Islam Q
NlmId: 100968407
123:123
JrId: 24325
long title: Islamic studies
short title: Islam Stud
ISSN: 0578-8072
ISSN (Online): 
IsoAbbr: Islam Stud
NlmId: 100968409
123:123
JrId: 24326
long title: Le Livre et l'estampe
short title: Livre Estampe
ISSN: 0024-533X
ISSN (Online): 
IsoAbbr: Livre Estampe
NlmId: 100968419
123:123
JrId: 24327
long title: Llano Estacado heritage
short title: Llano Estac Heritage
ISSN: 
ISSN (Online): 
IsoAbbr: Llano Estac Heritage
NlmId: 100968426
123:123
JrId: 24328
long title: Issues & studies
short title: Issues Stud
ISSN: 1013-2511
ISSN (Online): 
IsoAbbr: Issues Stud
NlmId: 100968427
123:123
JrId: 24329
long title: LLULL : boletin de la Sociedad Espanola de Historia de las Ciencias
short title: Llull
ISSN: 0210-8615
ISSN (Online): 
IsoAbbr: Llull
NlmId: 100968431
123:123
JrId: 24330
long title: Istoricheski pregled
short title: Istor Pregl
ISSN: 0021-2636
ISSN (Online): 
IsoAbbr: Istor Pregl
NlmId: 100968435
123:123
JrId: 24331
long title: The Local historian
short title: Local Hist
ISSN: 0024-5585
ISSN (Online): 
IsoAbbr: Local Hist
NlmId: 100968436
123:123
JrId: 24332
long title: Locus (Denton, Tex.)
short title: Locus
ISSN: 0898-8056
ISSN (Online): 
IsoAbbr: Locus
NlmId: 100968440
123:123
JrId: 24333
long title: Das Logbuch
short title: Logbuch
ISSN: 
ISSN (Online): 
IsoAbbr: Logbuch
NlmId: 100968446
123:123
JrId: 24334
long title: Istorijski zapisi : organ Istoriskog instituta i Drustva istoricara SR Crne Gore
short title: Istor Zapisi
ISSN: 0021-2652
ISSN (Online): 
IsoAbbr: Istor Zapisi
NlmId: 100968447
123:123
JrId: 24335
long title: The London archaeologist
short title: Lond Archaeol
ISSN: 0024-5984
ISSN (Online): 
IsoAbbr: Lond Archaeol
NlmId: 100968456
123:123
JrId: 24336
long title: Long Island forum
short title: Long Isl Forum
ISSN: 0024-628X
ISSN (Online): 
IsoAbbr: Long Isl Forum
NlmId: 100968460
123:123
JrId: 24337
long title: The Long Island historical journal
short title: Long Island Hist J
ISSN: 0898-7084
ISSN (Online): 
IsoAbbr: Long Island Hist J
NlmId: 100968462
123:123
JrId: 24338
long title: Istorija (Skopje, Macedonia)
short title: Istorija
ISSN: 0579-0263
ISSN (Online): 
IsoAbbr: Istorija
NlmId: 100968467
123:123
JrId: 24339
long title: Revista loteria
short title: Loteria (Panama)
ISSN: 0024-662X
ISSN (Online): 
IsoAbbr: Loteria (Panama)
NlmId: 100968468
123:123
JrId: 24340
long title: Italia medioevale e umanistica
short title: Ital Medioev Um
ISSN: 0391-7495
ISSN (Online): 
IsoAbbr: Ital Medioev Um
NlmId: 100968473
123:123
JrId: 24341
long title: Italy_ documents and notes
short title: Italy Doc Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Italy Doc Notes
NlmId: 100968475
123:123
JrId: 24342
long title: Luso-Brazilian review
short title: Luso-Braz Rev
ISSN: 0024-7413
ISSN (Online): 
IsoAbbr: Luso-Braz Rev
NlmId: 100968476
123:123
JrId: 24343
long title: Ivra_ rivista internazionale di diritto romano e antico
short title: Iura
ISSN: 0021-3241
ISSN (Online): 
IsoAbbr: Iura
NlmId: 100968479
123:123
JrId: 24344
long title: Izvestiia na Instituta po istoriia na BKP
short title: Izv Inst Istor BKP
ISSN: 0583-9963
ISSN (Online): 
IsoAbbr: Izv Inst Istor BKP
NlmId: 100968488
123:123
JrId: 24345
long title: Journal of African studies
short title: J Afr Stud
ISSN: 0095-4993
ISSN (Online): 
IsoAbbr: J Afr Stud
NlmId: 100968490
123:123
JrId: 24346
long title: Journal of the Afro-American Historical and Genealogical Society. Afro-American Historical and Genealogical Society (Washington, D.C.)
short title: J Afro Am Hist Geneal Soc
ISSN: 0272-1937
ISSN (Online): 
IsoAbbr: J Afro Am Hist Geneal Soc
NlmId: 100968491
123:123
JrId: 24347
long title: Journal d'agriculture traditionnelle et de botanique appliquee : JATBA
short title: J Agric Tradit Bot Appl
ISSN: 0183-5173
ISSN (Online): 
IsoAbbr: J Agric Tradit Bot Appl
NlmId: 100968494
123:123
JrId: 24348
long title: Journal of American culture
short title: J Am Cult
ISSN: 0191-1813
ISSN (Online): 2162-5735
IsoAbbr: J Am Cult
NlmId: 100968495
123:123
JrId: 24349
long title: MGH news / Montreal General Hospital
short title: MGH News
ISSN: 0027-0709
ISSN (Online): 
IsoAbbr: MGH News
NlmId: 100968496
123:123
JrId: 24350
long title: Journal d'agriculture tropicale et de botanique appliquee
short title: J Agric Trop Bot Appl
ISSN: 0021-7662
ISSN (Online): 
IsoAbbr: J Agric Trop Bot Appl
NlmId: 100968497
123:123
JrId: 24351
long title: Maandblad van "Oud-Utrecht" : vereeniging tot beoefening en tot verspreiding van de kennis der geschiedenis van Utrecht en omstreken
short title: Maandbl Oud Utrecht
ISSN: 
ISSN (Online): 
IsoAbbr: Maandbl Oud Utrecht
NlmId: 100968502
123:123
JrId: 24352
long title: The Magazine of Albemarle County history
short title: Mag Albemarle Cty Hist
ISSN: 0076-2342
ISSN (Online): 
IsoAbbr: Mag Albemarle Cty Hist
NlmId: 100968505
123:123
JrId: 24353
long title: Journal of American history (Bloomington, Ind.)
short title: J Am Hist
ISSN: 0021-8723
ISSN (Online): 
IsoAbbr: J Am Hist
NlmId: 100968506
123:123
JrId: 24354
long title: Magazine antiques (New York, N.Y. : 1971)
short title: Mag Antiq
ISSN: 0161-9284
ISSN (Online): 
IsoAbbr: Mag Antiq
NlmId: 100968510
123:123
JrId: 24355
long title: Magazin istoric
short title: Mag Istor
ISSN: 0541-881X
ISSN (Online): 
IsoAbbr: Mag Istor
NlmId: 100968514
123:123
JrId: 24356
long title: Magazine litteraire
short title: Mag Litt
ISSN: 0024-9807
ISSN (Online): 
IsoAbbr: Mag Litt
NlmId: 100968516
123:123
JrId: 24357
long title: Maia
short title: Maia
ISSN: 0025-0538
ISSN (Online): 
IsoAbbr: Maia
NlmId: 100968519
123:123
JrId: 24358
long title: The Malloch room newsletter
short title: Malloch Room Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Malloch Room Newsl
NlmId: 100968526
123:123
JrId: 24359
long title: Manchester memoirs / Manchester Literary and Philosophical Society
short title: Manch Men
ISSN: 
ISSN (Online): 
IsoAbbr: Manch Men
NlmId: 100968534
123:123
JrId: 24360
long title: Manuscripta
short title: Manuscripta
ISSN: 0025-2603
ISSN (Online): 
IsoAbbr: Manuscripta
NlmId: 100968538
123:123
JrId: 24361
long title: Manuscripts (New York, N.Y.)
short title: Manuscripts (N Y)
ISSN: 0025-262X
ISSN (Online): 
IsoAbbr: Manuscripts (N Y)
NlmId: 100968542
123:123
JrId: 24362
long title: The Marine Corps gazette
short title: Mar Corps Gaz
ISSN: 0025-3170
ISSN (Online): 
IsoAbbr: Mar Corps Gaz
NlmId: 100968549
123:123
JrId: 24363
long title: The Mariner's mirror
short title: Mar Mirror
ISSN: 0025-3359
ISSN (Online): 
IsoAbbr: Mar Mirror
NlmId: 100968554
123:123
JrId: 24364
long title: Majallat ma had al-makhtutat al-Arabiyah
short title: Majallat Ma had al Makhtutat al Arabiy
ISSN: 
ISSN (Online): 
IsoAbbr: Majallat Ma had al Makhtutat al Arabiy
NlmId: 100968521
123:123
JrId: 24365
long title: Journal of the American Historical Society of Germans from Russia. American Historical Society of Germans from Russia
short title: J Am Hist Soc Ger Russ
ISSN: 0162-8283
ISSN (Online): 
IsoAbbr: J Am Hist Soc Ger Russ
NlmId: 100968587
123:123
JrId: 24366
long title: Journal of the American Oriental Society. American Oriental Society
short title: J Am Orient Soc
ISSN: 0003-0279
ISSN (Online): 
IsoAbbr: J Am Orient Soc
NlmId: 100968588
123:123
JrId: 24367
long title: Journal of American studies
short title: J Am Stud
ISSN: 0021-8758
ISSN (Online): 
IsoAbbr: J Am Stud
NlmId: 100968589
123:123
JrId: 24368
long title: Journal of archaeological science
short title: J Archaeol Sci
ISSN: 0305-4403
ISSN (Online): 
IsoAbbr: J. Archaeol. Sci.
NlmId: 100968590
123:123
JrId: 24369
long title: Journal of the Arnold Arboretum. Arnold Arboretum
short title: J Arnold Arbor
ISSN: 0004-2625
ISSN (Online): 
IsoAbbr: J Arnold Arbor
NlmId: 100968591
123:123
JrId: 24370
long title: Journal of African history
short title: J Afr Hist
ISSN: 0021-8537
ISSN (Online): 
IsoAbbr: J Afr Hist
NlmId: 100968592
123:123
JrId: 24371
long title: Journal of Asian and African studies
short title: J Asian Afr Stud
ISSN: 0021-9096
ISSN (Online): 
IsoAbbr: J Asian Afr Stud
NlmId: 100968593
123:123
JrId: 24372
long title: The Journal of Arizona history
short title: J Ariz Hist
ISSN: 0021-9053
ISSN (Online): 
IsoAbbr: J Ariz Hist
NlmId: 100968597
123:123
JrId: 24373
long title: Journal asiatique
short title: J Asiat
ISSN: 0021-762X
ISSN (Online): 
IsoAbbr: J Asiat
NlmId: 100968599
123:123
JrId: 24374
long title: Markers : the annual journal of the Association for Gravestone Studies
short title: Markers
ISSN: 0277-8726
ISSN (Online): 
IsoAbbr: Markers
NlmId: 100968600
123:123
JrId: 24375
long title: Journal of the Asiatic Society
short title: J Asiat Soc
ISSN: 0368-3303
ISSN (Online): 
IsoAbbr: J Asiat Soc
NlmId: 100968601
123:123
JrId: 24376
long title: The Journal of British studies
short title: J Br Stud
ISSN: 0021-9371
ISSN (Online): 
IsoAbbr: J Br Stud
NlmId: 100968603
123:123
JrId: 24377
long title: Marxist perspectives
short title: Marx Perspect
ISSN: 0149-8681
ISSN (Online): 
IsoAbbr: Marx Perspect
NlmId: 100968604
123:123
JrId: 24378
long title: Proceedings of the Massachusetts Historical Society. Massachusetts Historical Society
short title: Mass Hist Soc Proc
ISSN: 0076-4981
ISSN (Online): 
IsoAbbr: Mass Hist Soc Proc
NlmId: 100968607
123:123
JrId: 24379
long title: Journal of California and Great Basin anthropology
short title: J Calif Gt Basin Anthropol
ISSN: 0191-3557
ISSN (Online): 
IsoAbbr: J. Calif. Gt. Basin Anthropol.
NlmId: 100968608
123:123
JrId: 24380
long title: The Journal of the Canadian Church Historical Society
short title: J Can Church Hist Soc
ISSN: 0008-3208
ISSN (Online): 
IsoAbbr: J Can Church Hist Soc
NlmId: 100968609
123:123
JrId: 24381
long title: The Massachusetts review
short title: Mass Rev
ISSN: 0025-4878
ISSN (Online): 
IsoAbbr: Mass Rev
NlmId: 100968610
123:123
JrId: 24382
long title: Journal of Canadian studies. Revue d'etudes canadiennes
short title: J Can Stud
ISSN: 0021-9495
ISSN (Online): 
IsoAbbr: J Can Stud
NlmId: 100968612
123:123
JrId: 24383
long title: The Masterkey for Indian lore and history
short title: Masterkey Ind Lore Hist
ISSN: 0025-5084
ISSN (Online): 
IsoAbbr: Masterkey Ind Lore Hist
NlmId: 100968613
123:123
JrId: 24384
long title: The Journal of Caribbean history
short title: J Caribb Hist
ISSN: 0047-2263
ISSN (Online): 
IsoAbbr: J Caribb Hist
NlmId: 100968614
123:123
JrId: 24385
long title: Journal of Cherokee studies
short title: J Cherokee Stud
ISSN: 0146-2962
ISSN (Online): 
IsoAbbr: J Cherokee Stud
NlmId: 100968616
123:123
JrId: 24386
long title: Material culture
short title: Mater Cult
ISSN: 0883-3680
ISSN (Online): 
IsoAbbr: Mater Cult
NlmId: 100968617
123:123
JrId: 24387
long title: Journal of the Chester Archaeological Society. Chester Archaeological Society
short title: J Chester Archaeol Soc
ISSN: 0309-359X
ISSN (Online): 
IsoAbbr: J Chester Archaeol Soc
NlmId: 100968620
123:123
JrId: 24388
long title: Material history bulletin. Bulletin d'histoire de la culture materielle
short title: Mater Hist Bull
ISSN: 0703-489X
ISSN (Online): 
IsoAbbr: Mater Hist Bull
NlmId: 100968622
123:123
JrId: 24389
long title: Xianggang Zhong wen da xue xue bao. Chinese University of Hong Kong
short title: J Chin Univ Hong Kong
ISSN: 
ISSN (Online): 
IsoAbbr: J Chin Univ Hong Kong
NlmId: 100968626
123:123
JrId: 24390
long title: Mawazo
short title: Mawazo
ISSN: 0047-6293
ISSN (Online): 
IsoAbbr: Mawazo
NlmId: 100968627
123:123
JrId: 24391
long title: A Journal of Church and State
short title: J Church State
ISSN: 0021-969X
ISSN (Online): 
IsoAbbr: J Church State
NlmId: 100968645
123:123
JrId: 24392
long title: The Journal of Commonwealth & comparative politics
short title: J Commonw Comp Polit
ISSN: 0306-3631
ISSN (Online): 
IsoAbbr: J Commonw Comp Polit
NlmId: 100968646
123:123
JrId: 24393
long title: The Journal of communication inquiry
short title: J Commun Inq
ISSN: 0196-8599
ISSN (Online): 
IsoAbbr: J Commun Inq
NlmId: 100968649
123:123
JrId: 24394
long title: McGill journal of education
short title: McGill J Educ
ISSN: 0024-9033
ISSN (Online): 
IsoAbbr: McGill J Educ
NlmId: 100968650
123:123
JrId: 24395
long title: Journal of contemporary Asia
short title: J Contemp Asia
ISSN: 0047-2336
ISSN (Online): 
IsoAbbr: J Contemp Asia
NlmId: 100968651
123:123
JrId: 24396
long title: Journal of contemporary history
short title: J Contemp Hist
ISSN: 0022-0094
ISSN (Online): 
IsoAbbr: J Contemp Hist
NlmId: 100968656
123:123
JrId: 24397
long title: Maryland Genealogical Society bulletin
short title: Md Geneal Soc Bull
ISSN: 0542-8351
ISSN (Online): 
IsoAbbr: Md Geneal Soc Bull
NlmId: 100968657
123:123
JrId: 24398
long title: The Maryland historian
short title: Md Hist
ISSN: 0025-424X
ISSN (Online): 
IsoAbbr: Md Hist
NlmId: 100968658
123:123
JrId: 24399
long title: Journal of the early Republic
short title: J Early Repub
ISSN: 0275-1275
ISSN (Online): 
IsoAbbr: J Early Repub
NlmId: 100968659
123:123
JrId: 24400
long title: Journal of Eastern African research & development
short title: J East Afr Res Dev
ISSN: 0251-0405
ISSN (Online): 
IsoAbbr: J East Afr Res Dev
NlmId: 100968662
123:123
JrId: 24401
long title: Maryland historical magazine
short title: Md Hist Mag
ISSN: 0025-4258
ISSN (Online): 
IsoAbbr: Md Hist Mag
NlmId: 100968663
123:123
JrId: 24402
long title: The Journal of ecclesiastical history
short title: J Ecclesiast Hist
ISSN: 0022-0469
ISSN (Online): 
IsoAbbr: J Ecclesiast Hist
NlmId: 100968665
123:123
JrId: 24403
long title: Maine Historical Society quarterly
short title: Maine Hist Soc Q
ISSN: 0163-1152
ISSN (Online): 
IsoAbbr: Maine Hist Soc Q
NlmId: 100968666
123:123
JrId: 24404
long title: Meander
short title: Meander
ISSN: 0025-6285
ISSN (Online): 
IsoAbbr: Meander
NlmId: 100968670
123:123
JrId: 24405
long title: Journal of economic and social history of the orient
short title: J Econ Soc Hist Orient
ISSN: 0022-4995
ISSN (Online): 
IsoAbbr: J Econ Soc Hist Orient
NlmId: 100968673
123:123
JrId: 24406
long title: Journal of ecumenical studies
short title: J Ecumenical Stud
ISSN: 0022-0558
ISSN (Online): 
IsoAbbr: J Ecumenical Stud
NlmId: 100968676
123:123
JrId: 24407
long title: Journal of educational administration and history
short title: J Educ Adm Hist
ISSN: 0022-0620
ISSN (Online): 
IsoAbbr: J Educ Adm Hist
NlmId: 100968679
123:123
JrId: 24408
long title: Mediaevalia philosophica polonorum
short title: Mediaev Philos Pol
ISSN: 0076-5880
ISSN (Online): 
IsoAbbr: Mediaev Philos Pol
NlmId: 100968685
123:123
JrId: 24409
long title: Mediaeval studies
short title: Mediaev Stud
ISSN: 0076-5872
ISSN (Online): 
IsoAbbr: Mediaev Stud
NlmId: 100968689
123:123
JrId: 24410
long title: Medieval archaeology
short title: Mediev Archaeol
ISSN: 0076-6097
ISSN (Online): 
IsoAbbr: Mediev Archaeol
NlmId: 100968691
123:123
JrId: 24411
long title: The Journal of Egyptian archaeology
short title: J Egypt Archaeol
ISSN: 0307-5133
ISSN (Online): 
IsoAbbr: J Egypt Archaeol
NlmId: 100968692
123:123
JrId: 24412
long title: Medievalia et humanistica
short title: Mediev Humanist
ISSN: 0076-6127
ISSN (Online): 
IsoAbbr: Mediev Humanist
NlmId: 100968694
123:123
JrId: 24413
long title: The Journal of Erie studies
short title: J Erie Stud
ISSN: 0090-1938
ISSN (Online): 
IsoAbbr: J Erie Stud
NlmId: 100968695
123:123
JrId: 24414
long title: Journal of Ethiopian studies / Haile Sellassie I University, Institute of Ethiopian Studies
short title: J Ethiop Stud
ISSN: 0304-2243
ISSN (Online): 
IsoAbbr: J Ethiop Stud
NlmId: 100968697
123:123
JrId: 24415
long title: Medievales
short title: Medievales
ISSN: 0751-2708
ISSN (Online): 
IsoAbbr: Medievales
NlmId: 100968698
123:123
JrId: 24416
long title: The Journal of ethnic studies
short title: J Ethn Stud
ISSN: 0091-3219
ISSN (Online): 
IsoAbbr: J Ethn Stud
NlmId: 100968700
123:123
JrId: 24417
long title: Medioevo romanzo
short title: Medioev Romanzo
ISSN: 0390-0711
ISSN (Online): 
IsoAbbr: Medioev Romanzo
NlmId: 100968701
123:123
JrId: 24418
long title: The Journal of European economic history
short title: J Eur Econ Hist
ISSN: 0391-5115
ISSN (Online): 
IsoAbbr: J Eur Econ Hist
NlmId: 100968704
123:123
JrId: 24419
long title: Medioevo latino
short title: Medioevo Lat
ISSN: 0393-0092
ISSN (Online): 
IsoAbbr: Medioevo Lat
NlmId: 100968706
123:123
JrId: 24420
long title: Journal of garden history
short title: J Gard Hist
ISSN: 0144-5170
ISSN (Online): 
IsoAbbr: J Gard Hist
NlmId: 100968709
123:123
JrId: 24421
long title: Journal fur Geschichte
short title: J Gesch
ISSN: 0171-953X
ISSN (Online): 
IsoAbbr: J Gesch
NlmId: 100968710
123:123
JrId: 24422
long title: Melanges de la Casa de Velazquez
short title: Melanges Casa Velazquez
ISSN: 0076-230X
ISSN (Online): 
IsoAbbr: Melanges Casa Velazquez
NlmId: 100968715
123:123
JrId: 24423
long title: Journal of glass studies
short title: J Glass Stud
ISSN: 0075-4250
ISSN (Online): 
IsoAbbr: J Glass Stud
NlmId: 100968717
123:123
JrId: 24424
long title: The Journal of Hellenic studies / the Society for the Promotion of Hellenic Studies
short title: J Hell Stud
ISSN: 0075-4269
ISSN (Online): 
IsoAbbr: J Hell Stud
NlmId: 100968719
123:123
JrId: 24425
long title: Journal of the history of philosophy
short title: J Hist Philos
ISSN: 0022-5053
ISSN (Online): 1538-4586
IsoAbbr: J Hist Philos
NlmId: 100968721
123:123
JrId: 24426
long title: Journal of historical sociology
short title: J Hist Sociol
ISSN: 0952-1909
ISSN (Online): 
IsoAbbr: J Hist Sociol
NlmId: 100968724
123:123
JrId: 24427
long title: Melsheimer entomological series
short title: Meisheimer Entomol Ser
ISSN: 0076-6321
ISSN (Online): 
IsoAbbr: Meisheimer Entomol Ser
NlmId: 100968726
123:123
JrId: 24428
long title: Memorias da Academia das Ciencias de Lisboa, Classe de Ciencias
short title: Mem Acad Cienc Lisb Cl Cienc
ISSN: 
ISSN (Online): 
IsoAbbr: Mem Acad Cienc Lisb Cl Cienc
NlmId: 100968727
123:123
JrId: 24429
long title: Memoria de el Colegio Nacional. Colegio Nacional (Mexico)
short title: Mem Col Nac (Mex)
ISSN: 0185-0539
ISSN (Online): 
IsoAbbr: Mem Col Nac (Mex)
NlmId: 100968729
123:123
JrId: 24430
long title: The Mennonite quarterly review
short title: Mennon Q Rev
ISSN: 0025-9373
ISSN (Online): 
IsoAbbr: Mennon Q Rev
NlmId: 100968733
123:123
JrId: 24431
long title: Mesoamerica (Antigua, Guatemala)
short title: Mesoamerica (Antigua Guatem)
ISSN: 0252-9963
ISSN (Online): 
IsoAbbr: Mesoamerica (Antigua Guatem)
NlmId: 100968736
123:123
JrId: 24432
long title: Methodist history
short title: Methodist Hist
ISSN: 0026-1238
ISSN (Online): 
IsoAbbr: Methodist Hist
NlmId: 100968741
123:123
JrId: 24433
long title: Methodology and science
short title: Methodol Sci
ISSN: 0543-6095
ISSN (Online): 
IsoAbbr: Methodol Sci
NlmId: 100968744
123:123
JrId: 24434
long title: Michigan history
short title: Mich Hist
ISSN: 0026-2196
ISSN (Online): 
IsoAbbr: Mich Hist
NlmId: 100968760
123:123
JrId: 24435
long title: The Michigan historical review
short title: Mich Hist Rev
ISSN: 0890-1686
ISSN (Online): 
IsoAbbr: Mich Hist Rev
NlmId: 100968762
123:123
JrId: 24436
long title: Michigan Jewish history
short title: Mich Jew Hist
ISSN: 0543-9833
ISSN (Online): 
IsoAbbr: Mich Jew Hist
NlmId: 100968764
123:123
JrId: 24437
long title: Michigan quarterly review
short title: Mich Q Rev
ISSN: 0026-2420
ISSN (Online): 
IsoAbbr: Mich Q Rev
NlmId: 100968766
123:123
JrId: 24438
long title: Microscopy : the journal of the Quekett Microscopical Club
short title: Microscopy
ISSN: 0026-2838
ISSN (Online): 
IsoAbbr: Microscopy
NlmId: 100968773
123:123
JrId: 24439
long title: Journal of Baltic studies
short title: J Balt Stud
ISSN: 0162-9778
ISSN (Online): 
IsoAbbr: J Balt Stud
NlmId: 100968602
123:123
JrId: 24440
long title: Journal of Commonwealth political studies
short title: J Commonw Polit Stud
ISSN: 0021-9908
ISSN (Online): 
IsoAbbr: J Commonw Polit Stud
NlmId: 100968647
123:123
JrId: 24441
long title: Melbourne historical journal
short title: Melb Hist J
ISSN: 0076-6232
ISSN (Online): 
IsoAbbr: Melb Hist J
NlmId: 100968725
123:123
JrId: 24442
long title: Midstream_ a monthly Jewish review
short title: Midstream (N Y)
ISSN: 0026-332X
ISSN (Online): 
IsoAbbr: Midstream (N Y)
NlmId: 100968809
123:123
JrId: 24443
long title: The Midwest quarterly
short title: Midwest Q (Pittsb)
ISSN: 0026-3451
ISSN (Online): 
IsoAbbr: Midwest Q (Pittsb)
NlmId: 100968817
123:123
JrId: 24444
long title: Jaarboek : verslagen en mededelingen der Koninklijke Nederlandse Botanische Vereniging over het jaar ... Koninklijke Nederlandse Botanische Vereniging
short title: Jaarb K Ned Bot Ver
ISSN: 
ISSN (Online): 
IsoAbbr: Jaarb K Ned Bot Ver
NlmId: 100968887
123:123
JrId: 24445
long title: Kwartalnik historii kultury materialnej
short title: Kwart Hist Kult Mater
ISSN: 0023-5881
ISSN (Online): 
IsoAbbr: Kwart Hist Kult Mater
NlmId: 100969000
123:123
JrId: 24446
long title: Lilith (Fitzroy, Vic.)
short title: Lilith
ISSN: 0813-8990
ISSN (Online): 
IsoAbbr: Lilith
NlmId: 100969013
123:123
JrId: 24447
long title: Revue d'histoire ecclesiastique
short title: Rev Hist Eccles
ISSN: 0035-2381
ISSN (Online): 
IsoAbbr: Rev Hist Eccles
NlmId: 100969025
123:123
JrId: 24448
long title: Journal of the Hong Kong Branch of the Royal Asiatic Society
short title: J Hong Kong Branch R Asiat Soc
ISSN: 0085-5774
ISSN (Online): 
IsoAbbr: J Hong Kong Branch R Asiat Soc
NlmId: 100968782
123:123
JrId: 24449
long title: The Journal of imperial and commonwealth history
short title: J Imp Commonw Hist
ISSN: 0308-6534
ISSN (Online): 
IsoAbbr: J Imp Commonw Hist
NlmId: 100968783
123:123
JrId: 24450
long title: The Journal of industrial economics
short title: J Ind Econ
ISSN: 0022-1821
ISSN (Online): 
IsoAbbr: J Ind Econ
NlmId: 100968784
123:123
JrId: 24451
long title: Journal of the Indian Anthropological Society / the Indian Anthropological Society
short title: J Indian Anthropol Soc
ISSN: 0019-4387
ISSN (Online): 
IsoAbbr: J Indian Anthropol Soc
NlmId: 100968785
123:123
JrId: 24452
long title: Journal of international affairs
short title: J Int Aff
ISSN: 0022-197X
ISSN (Online): 
IsoAbbr: J Int Aff
NlmId: 100968786
123:123
JrId: 24453
long title: The Journal of interdisciplinary history
short title: J Interdiscip Hist
ISSN: 0022-1953
ISSN (Online): 1530-9169
IsoAbbr: J Interdiscip Hist
NlmId: 100968789
123:123
JrId: 24454
long title: Journal of the Lancaster County Historical Society. Lancaster County Historical Society (Pa.)
short title: J Lanc Cty Hist Soc
ISSN: 0023-7477
ISSN (Online): 
IsoAbbr: J Lanc Cty Hist Soc
NlmId: 100968790
123:123
JrId: 24455
long title: Journal of Latin American lore
short title: J Lat Am Lore
ISSN: 0360-1927
ISSN (Online): 
IsoAbbr: J Lat Am Lore
NlmId: 100968791
123:123
JrId: 24456
long title: Journal of Latin American studies
short title: J Lat Am Stud
ISSN: 0022-216X
ISSN (Online): 
IsoAbbr: J Lat Am Stud
NlmId: 100968792
123:123
JrId: 24457
long title: The Journal of law & economics
short title: J Law Econ
ISSN: 0022-2186
ISSN (Online): 
IsoAbbr: J Law Econ
NlmId: 100968793
123:123
JrId: 24458
long title: Journal of law and society
short title: J Law Soc
ISSN: 0263-323X
ISSN (Online): 
IsoAbbr: J Law Soc
NlmId: 100968794
123:123
JrId: 24459
long title: The Journal of legal history
short title: J Legal Hist
ISSN: 0144-0365
ISSN (Online): 
IsoAbbr: J Legal Hist
NlmId: 100968795
123:123
JrId: 24460
long title: The Journal of libertarian studies
short title: J Libert Stud
ISSN: 0363-2873
ISSN (Online): 
IsoAbbr: J Libert Stud
NlmId: 100968796
123:123
JrId: 24461
long title: The Journal of Long Island history
short title: J Long Isl Hist
ISSN: 0449-2722
ISSN (Online): 
IsoAbbr: J Long Isl Hist
NlmId: 100968797
123:123
JrId: 24462
long title: Journal of the Malaysian Branch of the Royal Asiatic Society
short title: J Malays Branch R Asiat Soc
ISSN: 0126-7353
ISSN (Online): 
IsoAbbr: J Malays Branch R Asiat Soc
NlmId: 100968798
123:123
JrId: 24463
long title: Journal of medieval history
short title: J Mediev Hist
ISSN: 0304-4181
ISSN (Online): 
IsoAbbr: J Mediev Hist
NlmId: 100968799
123:123
JrId: 24464
long title: Mid-America_ an historical review
short title: Mid Am
ISSN: 0026-2927
ISSN (Online): 
IsoAbbr: Mid Am
NlmId: 100968800
123:123
JrId: 24465
long title: Midcontinental journal of archaeology, MCJA
short title: MidCont J Archaeol
ISSN: 0146-1109
ISSN (Online): 
IsoAbbr: MidCont J Archaeol
NlmId: 100968801
123:123
JrId: 24466
long title: Kwartalnik historii ruchu zawodowego
short title: Kwart Hist Ruchu Zaw
ISSN: 0454-7330
ISSN (Online): 
IsoAbbr: Kwart Hist Ruchu Zaw
NlmId: 100968802
123:123
JrId: 24467
long title: The Middle East journal
short title: Middle East J
ISSN: 0026-3141
ISSN (Online): 
IsoAbbr: Middle East J
NlmId: 100968803
123:123
JrId: 24468
long title: Kentucky folklore record
short title: Ky Folkl Rec
ISSN: 0023-0227
ISSN (Online): 
IsoAbbr: Ky Folkl Rec
NlmId: 100968804
123:123
JrId: 24469
long title: Middle Eastern studies
short title: Middle East Stud
ISSN: 0026-3206
ISSN (Online): 
IsoAbbr: Middle East Stud
NlmId: 100968805
123:123
JrId: 24470
long title: Louisiana history
short title: La Hist
ISSN: 0024-6816
ISSN (Online): 
IsoAbbr: La Hist
NlmId: 100968806
123:123
JrId: 24471
long title: Midland history
short title: Midl Hist
ISSN: 0047-729X
ISSN (Online): 
IsoAbbr: Midl Hist
NlmId: 100968807
123:123
JrId: 24472
long title: Louisiana studies
short title: La Stud
ISSN: 0024-693X
ISSN (Online): 
IsoAbbr: La Stud
NlmId: 100968808
123:123
JrId: 24473
long title: Labor history
short title: Labor Hist
ISSN: 0023-656X
ISSN (Online): 
IsoAbbr: Labor Hist
NlmId: 100968810
123:123
JrId: 24474
long title: Labour history
short title: Labour Hist
ISSN: 0023-6942
ISSN (Online): 
IsoAbbr: Labour Hist
NlmId: 100968839
123:123
JrId: 24475
long title: Het Land van Aalst
short title: Land Aalst
ISSN: 
ISSN (Online): 
IsoAbbr: Land Aalst
NlmId: 100968842
123:123
JrId: 24476
long title: Military affairs : journal of the American Military Institute
short title: Mil Aff
ISSN: 0026-3931
ISSN (Online): 
IsoAbbr: Mil Aff
NlmId: 100968871
123:123
JrId: 24477
long title: Milieux (Le Creusot, France)
short title: Milieux
ISSN: 0181-1924
ISSN (Online): 
IsoAbbr: Milieux
NlmId: 100968876
123:123
JrId: 24478
long title: Journal of the Royal Society of Antiquaries of Ireland. Royal Society of Antiquaries of Ireland
short title: J R Soc Antiq Irel
ISSN: 0035-9106
ISSN (Online): 
IsoAbbr: J R Soc Antiq Irel
NlmId: 100968883
123:123
JrId: 24479
long title: Langages
short title: Langages
ISSN: 0458-726X
ISSN (Online): 
IsoAbbr: Langages
NlmId: 100968884
123:123
JrId: 24480
long title: Latin American perspectives
short title: Lat Am Perspect
ISSN: 0094-582X
ISSN (Online): 
IsoAbbr: Lat Am Perspect
NlmId: 100968894
123:123
JrId: 24481
long title: Latin American research review
short title: Lat Am Res Rev
ISSN: 0023-8791
ISSN (Online): 
IsoAbbr: Lat Am Res Rev
NlmId: 100968899
123:123
JrId: 24482
long title: Late imperial China = Ch'ing shih wen t'i
short title: Late Imp China
ISSN: 0884-3236
ISSN (Online): 1086-3257
IsoAbbr: Late Imp China
NlmId: 100968901
123:123
JrId: 24483
long title: Lateinamerika
short title: Lateinamerika
ISSN: 0458-7944
ISSN (Online): 
IsoAbbr: Lateinamerika
NlmId: 100968909
123:123
JrId: 24484
long title: Latomus
short title: Latomus
ISSN: 0023-8856
ISSN (Online): 
IsoAbbr: Latomus
NlmId: 100968921
123:123
JrId: 24485
long title: Law & policy
short title: Law Policy
ISSN: 0265-8240
ISSN (Online): 
IsoAbbr: Law Policy
NlmId: 100968931
123:123
JrId: 24486
long title: Law & society review
short title: Law Soc Rev
ISSN: 0023-9216
ISSN (Online): 
IsoAbbr: Law Soc Rev
NlmId: 100968936
123:123
JrId: 24487
long title: Leodium
short title: Leodium
ISSN: 
ISSN (Online): 
IsoAbbr: Leodium
NlmId: 100968939
123:123
JrId: 24488
long title: Leopoldina
short title: Leopoldina
ISSN: 0323-4444
ISSN (Online): 
IsoAbbr: Leopoldina
NlmId: 100968941
123:123
JrId: 24489
long title: Library history
short title: Libr Hist
ISSN: 0024-2306
ISSN (Online): 
IsoAbbr: Libr Hist
NlmId: 100968963
123:123
JrId: 24491
long title: Kosmas : [journal of the Czechoslovak Society of Arts and Sciences (SVU)]
short title: Kosmas
ISSN: 0731-5430
ISSN (Online): 
IsoAbbr: Kosmas
NlmId: 100968985
123:123
JrId: 24492
long title: Kwartalnik historyczny
short title: Kwart Hist
ISSN: 0023-5903
ISSN (Online): 
IsoAbbr: Kwart Hist
NlmId: 100968999
123:123
JrId: 24493
long title: Lietuvos istorijos metrastis
short title: Liet Istor Metrast
ISSN: 0202-3342
ISSN (Online): 
IsoAbbr: Liet Istor Metrast
NlmId: 100969010
123:123
JrId: 24494
long title: Library chronicle
short title: Libr Chron
ISSN: 0024-2233
ISSN (Online): 
IsoAbbr: Libr Chron
NlmId: 100969018
123:123
JrId: 24495
long title: Labour (Committee on Canadian Labour History)
short title: Labour
ISSN: 0700-3862
ISSN (Online): 
IsoAbbr: Labour
NlmId: 100968814
123:123
JrId: 24496
long title: The Journal of the Siam Society
short title: J Siam Soc
ISSN: 0857-7099
ISSN (Online): 
IsoAbbr: J Siam Soc
NlmId: 100968879
123:123
JrId: 24497
long title: Journal of the International Wine & Food Society (London : 1989)
short title: J Int Wine Food Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Int Wine Food Soc
NlmId: 100968787
123:123
JrId: 24498
long title: Law & policy quarterly
short title: Law Policy Q
ISSN: 0164-0267
ISSN (Online): 
IsoAbbr: Law Policy Q
NlmId: 100968934
123:123
JrId: 24499
long title: Missionalia hispanica
short title: Mission Hisp
ISSN: 0211-5492
ISSN (Online): 
IsoAbbr: Mission Hisp
NlmId: 100969048
123:123
JrId: 24500
long title: Mitteilungen der Gesellschaft fur Salzburger Landeskunde
short title: Mitt Ges Salzburger Landeskd
ISSN: 
ISSN (Online): 
IsoAbbr: Mitt Ges Salzburger Landeskd
NlmId: 100969058
123:123
JrId: 24501
long title: Judaism
short title: Judaism
ISSN: 0022-5762
ISSN (Online): 
IsoAbbr: Judaism
NlmId: 100969114
123:123
JrId: 24502
long title: Military collector & historian
short title: Milit Collect Hist
ISSN: 0026-3966
ISSN (Online): 
IsoAbbr: Milit Collect Hist
NlmId: 100969038
123:123
JrId: 24503
long title: Military history of Texas and the Southwest
short title: Milit Hist Tex Southwest
ISSN: 0047-7389
ISSN (Online): 
IsoAbbr: Milit Hist Tex Southwest
NlmId: 100969039
123:123
JrId: 24504
long title: Militargeschichte
short title: Militargeschichte
ISSN: 0323-5254
ISSN (Online): 
IsoAbbr: Militargeschichte
NlmId: 100969040
123:123
JrId: 24505
long title: Minerva (Arlington, Va.)
short title: Minerva (Arlingt Va)
ISSN: 0736-718X
ISSN (Online): 
IsoAbbr: Minerva (Arlingt Va)
NlmId: 100969041
123:123
JrId: 24506
long title: Minnesota history
short title: Minn Hist
ISSN: 0026-5497
ISSN (Online): 
IsoAbbr: Minn Hist
NlmId: 100969042
123:123
JrId: 24507
long title: Mirovaia ekonomika i mezhdunarodnye otnosheniia / Akademiia nauk SSSR, Institut mirovoi ekonomiki i mezhd'unarodnykh otnoshenii
short title: Mirovaia Ekon Mezdunar Otnosheiia
ISSN: 0026-5829
ISSN (Online): 
IsoAbbr: Mirovaia Ekon Mezdunar Otnosheiia
NlmId: 100969043
123:123
JrId: 24508
long title: Mitteilungen des Deutschen Archaologischen Instituts. Deutsches Archaologisches Institut. Abteilung Kairo
short title: Mitt Dtsch Archaeol Inst Abt Kairo
ISSN: 0342-1279
ISSN (Online): 
IsoAbbr: Mitt Dtsch Archaeol Inst Abt Kairo
NlmId: 100969051
123:123
JrId: 24509
long title: Mitteilungen und Forschungsbeitrage der Cusanus-Gesellschaft
short title: Mitt Forschungsbeitr Cusanus Ges
ISSN: 0590-451X
ISSN (Online): 
IsoAbbr: Mitt Forschungsbeitr Cusanus Ges
NlmId: 100969053
123:123
JrId: 24510
long title: Mitteilungen des Kremser Stadtarchivs. Krems an der Donau (Austria). Stadtarchiv
short title: Mitt Krems Stadtarch
ISSN: 0452-7070
ISSN (Online): 
IsoAbbr: Mitt Krems Stadtarch
NlmId: 100969063
123:123
JrId: 24511
long title: Mitteldeutsche Familienkunde
short title: Mitteldtsch Famkd
ISSN: 0540-4843
ISSN (Online): 
IsoAbbr: Mitteldtsch Famkd
NlmId: 100969064
123:123
JrId: 24512
long title: Mittellateinisches Jahrbuch
short title: Mittellat Jahrb
ISSN: 0076-9762
ISSN (Online): 
IsoAbbr: Mittellat Jahrb
NlmId: 100969065
123:123
JrId: 24513
long title: Mnemosyne
short title: Mnemosyne
ISSN: 0026-7074
ISSN (Online): 
IsoAbbr: Mnemosyne
NlmId: 100969077
123:123
JrId: 24514
long title: Missouri historical review
short title: Mo Hist Rev
ISSN: 0026-6582
ISSN (Online): 
IsoAbbr: Mo Hist Rev
NlmId: 100969083
123:123
JrId: 24515
long title: Modern age (Chicago, Ill.)
short title: Mod Age
ISSN: 0026-7457
ISSN (Online): 
IsoAbbr: Mod Age
NlmId: 100969084
123:123
JrId: 24516
long title: Modern China
short title: Mod China
ISSN: 0097-7004
ISSN (Online): 
IsoAbbr: Mod China
NlmId: 100969089
123:123
JrId: 24517
long title: Modern Judaism
short title: Mod Jud
ISSN: 0276-1114
ISSN (Online): 
IsoAbbr: Mod Jud
NlmId: 100969090
123:123
JrId: 24518
long title: Modern language notes
short title: Mod Lang Notes
ISSN: 0149-6611
ISSN (Online): 
IsoAbbr: Mod Lang Notes
NlmId: 100969094
123:123
JrId: 24519
long title: Modern philology
short title: Mod Philol
ISSN: 0026-8232
ISSN (Online): 
IsoAbbr: Mod Philol
NlmId: 100969096
123:123
JrId: 24520
long title: The Modern schoolman
short title: Mod Schoolman
ISSN: 0026-8402
ISSN (Online): 
IsoAbbr: Mod Schoolman
NlmId: 100969098
123:123
JrId: 24521
long title: Monthly review (New York, N.Y. : 1949)
short title: Mon Rev
ISSN: 0027-0520
ISSN (Online): 
IsoAbbr: Mon Rev
NlmId: 100969102
123:123
JrId: 24522
long title: Monastic studies
short title: Monastic Stud
ISSN: 0026-9190
ISSN (Online): 
IsoAbbr: Monastic Stud
NlmId: 100969104
123:123
JrId: 24523
long title: Le Monde alpin et rhodanien
short title: Monde Alp Rhodan
ISSN: 
ISSN (Online): 
IsoAbbr: Monde Alp Rhodan
NlmId: 100969106
123:123
JrId: 24524
long title: Mondes et cultures : comptes rendus trimestriels des seances de l'Academie des sciences d'outre-mer
short title: Mondes Cult
ISSN: 0221-0436
ISSN (Online): 
IsoAbbr: Mondes Cult
NlmId: 100969111
123:123
JrId: 24525
long title: The journalism quarterly
short title: Journal Q
ISSN: 0196-3031
ISSN (Online): 
IsoAbbr: Journal Q
NlmId: 100969112
123:123
JrId: 24526
long title: Mondo cinese
short title: Mondo Cin
ISSN: 0390-2811
ISSN (Online): 
IsoAbbr: Mondo Cin
NlmId: 100969113
123:123
JrId: 24527
long title: Jyske samlinger
short title: Jyske Saml
ISSN: 
ISSN (Online): 
IsoAbbr: Jyske Saml
NlmId: 100969117
123:123
JrId: 24528
long title: Montana wildlife (Bozeman, Mont.)
short title: Mont Wildl
ISSN: 0746-9896
ISSN (Online): 
IsoAbbr: Mont Wildl
NlmId: 100969118
123:123
JrId: 24529
long title: Montana : the magazine of western history
short title: Montana
ISSN: 0026-9891
ISSN (Online): 
IsoAbbr: Montana
NlmId: 100969151
123:123
JrId: 24530
long title: Montfort : Vierteljahresschrift fur Geschichte und Gegenwartskunde Vorarlbergs
short title: Montfort
ISSN: 0027-0148
ISSN (Online): 
IsoAbbr: Montfort
NlmId: 100969152
123:123
JrId: 24531
long title: Moreana
short title: Moreana
ISSN: 0047-8105
ISSN (Online): 
IsoAbbr: Moreana
NlmId: 100969155
123:123
JrId: 24532
long title: Movimento operaio e socialista
short title: Mov Operaio Soc
ISSN: 0027-2817
ISSN (Online): 
IsoAbbr: Mov Operaio Soc
NlmId: 100969159
123:123
JrId: 24533
long title: Munger Africana Library notes
short title: Munger Afr Libr Notes
ISSN: 0047-8350
ISSN (Online): 
IsoAbbr: Munger Afr Libr Notes
NlmId: 100969161
123:123
JrId: 24534
long title: Le Museon
short title: Museon
ISSN: 0771-6494
ISSN (Online): 
IsoAbbr: Museon
NlmId: 100969163
123:123
JrId: 24535
long title: Music & letters
short title: Music Lett
ISSN: 0027-4224
ISSN (Online): 
IsoAbbr: Music Lett
NlmId: 100969165
123:123
JrId: 24536
long title: The Muslim world
short title: Muslim World
ISSN: 0580-3365
ISSN (Online): 
IsoAbbr: Muslim World
NlmId: 100969174
123:123
JrId: 24537
long title: Muslim world (Hartford, Conn.)
short title: Muslim World (Hartford)
ISSN: 0027-4909
ISSN (Online): 
IsoAbbr: Muslim World (Hartford)
NlmId: 100969177
123:123
JrId: 24538
long title: Miscelanea de estudios arabes y hebraicos
short title: Misc Estud Arabes Hebraicos
ISSN: 0544-408X
ISSN (Online): 
IsoAbbr: Misc Estud Arabes Hebraicos
NlmId: 100969044
123:123
JrId: 24539
long title: Le Mouvement social
short title: Mouv Soc
ISSN: 0027-2671
ISSN (Online): 
IsoAbbr: Mouv Soc
NlmId: 100969157
123:123
JrId: 24540
long title: Monumenta Nipponica
short title: Monum Nihon
ISSN: 0027-0741
ISSN (Online): 1880-1390
IsoAbbr: Monum Nihon
NlmId: 100969154
123:123
JrId: 24541
long title: New Zealand libraries
short title: N Z Libr
ISSN: 0028-8381
ISSN (Online): 
IsoAbbr: N Z Libr
NlmId: 100969255
123:123
JrId: 24542
long title: Provence historique_ revue trimestrielle
short title: Provence Hist
ISSN: 0033-1856
ISSN (Online): 
IsoAbbr: Provence Hist
NlmId: 100969277
123:123
JrId: 24543
long title: North Carolina folklore
short title: N C Folklor
ISSN: 0029-246X
ISSN (Online): 
IsoAbbr: N C Folklor
NlmId: 100969223
123:123
JrId: 24544
long title: The North Carolina historical review
short title: N C Hist Rev
ISSN: 0029-2494
ISSN (Online): 
IsoAbbr: N C Hist Rev
NlmId: 100969224
123:123
JrId: 24545
long title: North Dakota history
short title: N D Hist
ISSN: 0029-2710
ISSN (Online): 
IsoAbbr: N D Hist
NlmId: 100969225
123:123
JrId: 24546
long title: The New-England galaxy
short title: N Engl Galaxy
ISSN: 0028-4750
ISSN (Online): 
IsoAbbr: N Engl Galaxy
NlmId: 100969226
123:123
JrId: 24547
long title: Proceedings. Consortium on Revolutionary Europe, 1750-1850
short title: Proc Consort Revolut Eur
ISSN: 0093-2574
ISSN (Online): 
IsoAbbr: Proc Consort Revolut Eur
NlmId: 100969227
123:123
JrId: 24548
long title: The New England historical and genealogical register / New-England Historic Genealogical Society
short title: N Engl Hist Geneal Regist
ISSN: 0028-4785
ISSN (Online): 
IsoAbbr: N Engl Hist Geneal Regist
NlmId: 100969228
123:123
JrId: 24549
long title: Proceedings of the Huguenot Society of London. Huguenot Society of London
short title: Proc Huguenot Soc Lond
ISSN: 0309-8346
ISSN (Online): 
IsoAbbr: Proc Huguenot Soc Lond
NlmId: 100969230
123:123
JrId: 24550
long title: New Jersey history
short title: N J Hist
ISSN: 0028-5757
ISSN (Online): 
IsoAbbr: N J Hist
NlmId: 100969231
123:123
JrId: 24551
long title: New Jersey Historical Commission newsletter. New Jersey Historical Commission
short title: N J Hist Comm Newsl
ISSN: 0047-9772
ISSN (Online): 
IsoAbbr: N J Hist Comm Newsl
NlmId: 100969232
123:123
JrId: 24552
long title: Journal of the Georgia Association of Historians
short title: Proc Pap Ga Assoc Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Pap Ga Assoc Hist
NlmId: 100969233
123:123
JrId: 24553
long title: New Mexico historical review
short title: N M Hist Rev
ISSN: 0028-6206
ISSN (Online): 
IsoAbbr: N M Hist Rev
NlmId: 100969234
123:123
JrId: 24554
long title: Nova Scotia historical review
short title: N S Hist Rev
ISSN: 0227-4752
ISSN (Online): 
IsoAbbr: N S Hist Rev
NlmId: 100969235
123:123
JrId: 24555
long title: New York affairs
short title: N Y Aff
ISSN: 0090-9920
ISSN (Online): 
IsoAbbr: N Y Aff
NlmId: 100969237
123:123
JrId: 24556
long title: The proceedings of the South Carolina Historical Association. South Carolina Historical Association
short title: Proc S C Hist Assoc
ISSN: 0361-6207
ISSN (Online): 
IsoAbbr: Proc S C Hist Assoc
NlmId: 100969247
123:123
JrId: 24557
long title: New York folklore
short title: N Y Folk
ISSN: 0361-204X
ISSN (Online): 
IsoAbbr: N Y Folk
NlmId: 100969249
123:123
JrId: 24558
long title: New York history. New York State Historical Association
short title: N Y Hist
ISSN: 
ISSN (Online): 
IsoAbbr: N Y Hist
NlmId: 100969250
123:123
JrId: 24559
long title: New Zealand geographer
short title: N Z Geog
ISSN: 0028-8144
ISSN (Online): 1745-7939
IsoAbbr: N Z Geog
NlmId: 100969251
123:123
JrId: 24560
long title: Proceedings of the Wesley Historical Society. Wesley Historical Society
short title: Proc Wesley Hist Soc
ISSN: 0043-2873
ISSN (Online): 
IsoAbbr: Proc Wesley Hist Soc
NlmId: 100969252
123:123
JrId: 24561
long title: The New Zealand journal of history
short title: N Z J Hist
ISSN: 0028-8322
ISSN (Online): 
IsoAbbr: N Z J Hist
NlmId: 100969253
123:123
JrId: 24562
long title: The Professional geographer : the journal of the Association of American Geographers
short title: Prof Geogr
ISSN: 0033-0124
ISSN (Online): 
IsoAbbr: Prof Geogr
NlmId: 100969256
123:123
JrId: 24563
long title: New Zealand population review / New Zealand Demographic Society (Inc.)
short title: N Z Popul Rev
ISSN: 0111-199X
ISSN (Online): 
IsoAbbr: N Z Popul Rev
NlmId: 100969260
123:123
JrId: 24564
long title: NADA (Salisbury, Zimbabwe)
short title: NADA
ISSN: 0085-3658
ISSN (Online): 
IsoAbbr: NADA
NlmId: 100969262
123:123
JrId: 24565
long title: The Nova Scotia historical quarterly
short title: NS Hist Q
ISSN: 0300-3728
ISSN (Online): 
IsoAbbr: NS Hist Q
NlmId: 100969264
123:123
JrId: 24566
long title: Prose studies
short title: Prose Stud
ISSN: 0144-0357
ISSN (Online): 
IsoAbbr: Prose Stud
NlmId: 100969265
123:123
JrId: 24567
long title: New York folklore quarterly
short title: NY Folkl Q
ISSN: 0028-7229
ISSN (Online): 
IsoAbbr: NY Folkl Q
NlmId: 100969267
123:123
JrId: 24568
long title: Prospects
short title: Prospects
ISSN: 0361-2333
ISSN (Online): 
IsoAbbr: Prospects
NlmId: 100969270
123:123
JrId: 24569
long title: Proteus (Shippensburg, Pa.)
short title: Proteus
ISSN: 0889-6348
ISSN (Online): 
IsoAbbr: Proteus
NlmId: 100969274
123:123
JrId: 24570
long title: Nachrichten von der Akademie der Wissenschaften in Gottingen. Philologisch-Historische Klasse
short title: Nachr Akad Wiss Gott Philol Hist Kl
ISSN: 0065-5287
ISSN (Online): 
IsoAbbr: Nachr Akad Wiss Gott Philol Hist Kl
NlmId: 100969283
123:123
JrId: 24571
long title: Przeglad orientalistyczny
short title: Prz Orient
ISSN: 0033-2283
ISSN (Online): 
IsoAbbr: Prz Orient
NlmId: 100969284
123:123
JrId: 24572
long title: Przeglad zachodni
short title: Prz Zach
ISSN: 0033-2437
ISSN (Online): 
IsoAbbr: Prz Zach
NlmId: 100969288
123:123
JrId: 24573
long title: Przeglad historyczny
short title: Przegl Hist
ISSN: 0033-2186
ISSN (Online): 
IsoAbbr: Przegl Hist
NlmId: 100969289
123:123
JrId: 24574
long title: Przeglad polonijny
short title: Przegl Pol
ISSN: 0137-303X
ISSN (Online): 
IsoAbbr: Przegl Pol
NlmId: 100969293
123:123
JrId: 24575
long title: Narodonaselenie
short title: Narodonaselenie
ISSN: 
ISSN (Online): 
IsoAbbr: Narodonaselenie
NlmId: 100969295
123:123
JrId: 24576
long title: Przeszlosc demograficzna Polski
short title: Przeszlosc Demograf Pol
ISSN: 0079-7189
ISSN (Online): 
IsoAbbr: Przeszlosc Demograf Pol
NlmId: 100969296
123:123
JrId: 24577
long title: Nasza przeszlosc
short title: Nasza Przeslosc
ISSN: 0137-3218
ISSN (Online): 
IsoAbbr: Nasza Przeslosc
NlmId: 100969297
123:123
JrId: 24578
long title: Publications de la Societe savante d'Alsace et des regions de l'Est. Collection "Recherches et documents."
short title: Publ Soc Savante Alsace Reg Est
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Soc Savante Alsace Reg Est
NlmId: 100969306
123:123
JrId: 24579
long title: The Publications of the Thoresby Society
short title: Publ Thoresby Soc
ISSN: 0082-4232
ISSN (Online): 
IsoAbbr: Publ Thoresby Soc
NlmId: 100969308
123:123
JrId: 24580
long title: Publications de la Societe historique et archeologique dans le Limbourg. Limburgs Geschied- en Oudheidkundig Genootschap
short title: Publ Soc Hist Archeol Limbg
ISSN: 0167-6652
ISSN (Online): 
IsoAbbr: Publ Soc Hist Archeol Limbg
NlmId: 100969309
123:123
JrId: 24581
long title: Public law
short title: Public Law
ISSN: 0033-3565
ISSN (Online): 
IsoAbbr: Public Law
NlmId: 100969315
123:123
JrId: 24582
long title: Publius
short title: Publius
ISSN: 0048-5950
ISSN (Online): 
IsoAbbr: Publius
NlmId: 100969318
123:123
JrId: 24583
long title: Nature and system
short title: Nat Syst
ISSN: 0191-2941
ISSN (Online): 
IsoAbbr: Nat Syst
NlmId: 100969319
123:123
JrId: 24584
long title: Pulaski County historical review
short title: Pulaski Cty Hist Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Pulaski Cty Hist Rev
NlmId: 100969321
123:123
JrId: 24585
long title: Quarterly bulletin of the South African Library = Kwartaalblad van die Suid-Afrikaanse Biblioteek
short title: Q Bull S Afr Libr
ISSN: 0038-2418
ISSN (Online): 
IsoAbbr: Q Bull S Afr Libr
NlmId: 100969323
123:123
JrId: 24586
long title: Nationalokonomisk tidsskrift : maanedskrift for samfundssporgsmaal, okonomi og handel
short title: Nationalokon Tidsskr
ISSN: 0028-0453
ISSN (Online): 
IsoAbbr: Nationalokon Tidsskr
NlmId: 100969325
123:123
JrId: 24587
long title: National civic review
short title: Natl Civ Rev
ISSN: 0027-9013
ISSN (Online): 
IsoAbbr: Natl Civ Rev
NlmId: 100969328
123:123
JrId: 24588
long title: National geographic
short title: Natl Geogr Mag
ISSN: 0027-9358
ISSN (Online): 
IsoAbbr: Natl Geogr Mag
NlmId: 100969333
123:123
JrId: 24589
long title: Kadmoniyot
short title: Qadmoniot
ISSN: 0033-4839
ISSN (Online): 
IsoAbbr: Qadmoniot
NlmId: 100969347
123:123
JrId: 24590
long title: Quaderni di merceologia
short title: Quad Merceol
ISSN: 
ISSN (Online): 
IsoAbbr: Quad Merceol
NlmId: 100969351
123:123
JrId: 24591
long title: Quaerendo
short title: Quaerendo
ISSN: 0014-9527
ISSN (Online): 
IsoAbbr: Quaerendo
NlmId: 100969355
123:123
JrId: 24592
long title: Quaker history
short title: Quaker Hist
ISSN: 0033-5053
ISSN (Online): 
IsoAbbr: Quaker Hist
NlmId: 100969360
123:123
JrId: 24593
long title: Queen's quarterly
short title: Queen's Q
ISSN: 0033-6041
ISSN (Online): 
IsoAbbr: Queen's Q
NlmId: 100969376
123:123
JrId: 24594
long title: Quellen und Forschungen aus italienischen Archiven und Bibliotheken
short title: Quellen Forsch Ital Arch Bibl
ISSN: 0079-9068
ISSN (Online): 
IsoAbbr: Quellen Forsch Ital Arch Bibl
NlmId: 100969378
123:123
JrId: 24595
long title: Quercy recherche
short title: Quercy Rech
ISSN: 0335-3958
ISSN (Online): 
IsoAbbr: Quercy Rech
NlmId: 100969382
123:123
JrId: 24596
long title: Quimica nova
short title: Quim Nova
ISSN: 0100-4042
ISSN (Online): 
IsoAbbr: Quim Nova
NlmId: 100969383
123:123
JrId: 24597
long title: Quinto centenario
short title: Quinto Cent
ISSN: 
ISSN (Online): 
IsoAbbr: Quinto Cent
NlmId: 100969384
123:123
JrId: 24598
long title: Proceedings of the Dorset Natural History and Archaeological Society. Dorset Natural History and Archaeological Society
short title: Proc Dorset Nat Hist Archeol Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Dorset Nat Hist Archeol Soc
NlmId: 100969229
123:123
JrId: 24599
long title: Proceedings of the Royal Irish Academy. Section C. Archaeology, Celtic studies, history, linguistics and literature. Royal Irish Academy
short title: Proc R Ir Acad C Archaeol Celt Stud Hist Linguist Lit
ISSN: 0035-8991
ISSN (Online): 
IsoAbbr: Proc R Ir Acad C Archaeol Celt Stud Hist Linguist Lit
NlmId: 100969241
123:123
JrId: 24600
long title: New York Historical Society quarterly. New-York Historical Society
short title: NY Hist Soc Q
ISSN: 0028-7253
ISSN (Online): 
IsoAbbr: NY Hist Soc Q
NlmId: 100969273
123:123
JrId: 24601
long title: Nachrichten aus dem Institut fur Geschichte der Naturwissenschaften Hamburg
short title: Nachr Inst Gesch Naturwiss Hamburg
ISSN: 
ISSN (Online): 
IsoAbbr: Nachr Inst Gesch Naturwiss Hamburg
NlmId: 100969287
123:123
JrId: 24602
long title: Naturalia Monspeliensia. Serie botanique
short title: Nat Monspel Ser Bot
ISSN: 0373-515X
ISSN (Online): 
IsoAbbr: Nat Monspel Ser Bot
NlmId: 100969301
123:123
JrId: 24603
long title: Neusser Jahrbuch
short title: Neuss Jahrb
ISSN: 0077-7862
ISSN (Online): 
IsoAbbr: Neuss Jahrb
NlmId: 100969443
123:123
JrId: 24604
long title: New Left review
short title: New Left Rev
ISSN: 0028-6060
ISSN (Online): 
IsoAbbr: New Left Rev
NlmId: 100969463
123:123
JrId: 24605
long title: Representations (Berkeley, Calif.)
short title: Representations (Berkeley)
ISSN: 0734-6018
ISSN (Online): 1533-855X
IsoAbbr: Representations (Berkeley)
NlmId: 100969481
123:123
JrId: 24606
long title: Res publica litterarum
short title: Res Publica Litt
ISSN: 0275-4304
ISSN (Online): 
IsoAbbr: Res Publica Litt
NlmId: 100969505
123:123
JrId: 24607
long title: Revue d'archeologie moderne et d'archeologie generale : RAMAGE
short title: Rev Archeol Mod Archeol Gen
ISSN: 0294-0965
ISSN (Online): 
IsoAbbr: Rev Archeol Mod Archeol Gen
NlmId: 100969533
123:123
JrId: 24608
long title: Mexican studies = Estudios mexicanos
short title: Mex Stud
ISSN: 0742-9797
ISSN (Online): 
IsoAbbr: Mex Stud
NlmId: 100969543
123:123
JrId: 24609
long title: Malaga
short title: Malaga
ISSN: 0212-8500
ISSN (Online): 
IsoAbbr: Malaga
NlmId: 100969549
123:123
JrId: 24610
long title: Revue de la Bibliotheque nationale. Bibliotheque nationale (France)
short title: Rev Bibl Natl
ISSN: 0249-7344
ISSN (Online): 
IsoAbbr: Rev Bibl Natl
NlmId: 100969568
123:123
JrId: 24611
long title: Revista chilena de historia y geografia
short title: Rev Chil Hist Geogr
ISSN: 0716-2812
ISSN (Online): 
IsoAbbr: Rev Chil Hist Geogr
NlmId: 100969574
123:123
JrId: 24612
long title: 'Iraq (1977)
short title: Iraq
ISSN: 
ISSN (Online): 
IsoAbbr: Iraq
NlmId: 100969409
123:123
JrId: 24613
long title: Istorijski casopis : organ Istorijskog instituta Srpske akademije nauka i umetnosti
short title: Istor Cas
ISSN: 0350-0802
ISSN (Online): 
IsoAbbr: Istor Cas
NlmId: 100969410
123:123
JrId: 24614
long title: Istoriia SSSR (Moscow, Russia : 1957)
short title: Istor SSSR
ISSN: 0131-3150
ISSN (Online): 
IsoAbbr: Istor SSSR
NlmId: 100969411
123:123
JrId: 24615
long title: Landscape
short title: Landscape
ISSN: 0023-8023
ISSN (Online): 
IsoAbbr: Landscape
NlmId: 100969412
123:123
JrId: 24616
long title: Rhode Island history
short title: R I Hist
ISSN: 0035-4619
ISSN (Online): 
IsoAbbr: R I Hist
NlmId: 100969414
123:123
JrId: 24617
long title: Reales sitios
short title: R Sitios
ISSN: 0486-0993
ISSN (Online): 
IsoAbbr: R Sitios
NlmId: 100969416
123:123
JrId: 24618
long title: Natura
short title: Natura
ISSN: 0369-6243
ISSN (Online): 
IsoAbbr: Natura
NlmId: 100969420
123:123
JrId: 24619
long title: Radical history review
short title: Radic Hist Rev
ISSN: 0163-6545
ISSN (Online): 
IsoAbbr: Radic Hist Rev
NlmId: 100969421
123:123
JrId: 24620
long title: Naval review (Annapolis, Md.)
short title: Nav Rev
ISSN: 0077-6238
ISSN (Online): 
IsoAbbr: Nav Rev
NlmId: 100969422
123:123
JrId: 24621
long title: La Rassegna della letteratura italiana
short title: Rass Lett Ital
ISSN: 0033-9423
ISSN (Online): 
IsoAbbr: Rass Lett Ital
NlmId: 100969423
123:123
JrId: 24622
long title: Rassegna storica del Risorgimento : organo della Societa nazionale per la storia del Risorgimento italiano
short title: Rass Stor Risorgim
ISSN: 0033-9873
ISSN (Online): 
IsoAbbr: Rass Stor Risorgim
NlmId: 100969425
123:123
JrId: 24623
long title: Neerlands volksleven
short title: Neerl Volksleven
ISSN: 
ISSN (Online): 
IsoAbbr: Neerl Volksleven
NlmId: 100969426
123:123
JrId: 24624
long title: Reason
short title: Reason
ISSN: 0048-6906
ISSN (Online): 
IsoAbbr: Reason
NlmId: 100969427
123:123
JrId: 24625
long title: Negro history bulletin
short title: Negro Hist Bull
ISSN: 0028-2529
ISSN (Online): 
IsoAbbr: Negro Hist Bull
NlmId: 100969429
123:123
JrId: 24626
long title: Neue Heimat
short title: Neue Heimat
ISSN: 0548-2801
ISSN (Online): 
IsoAbbr: Neue Heimat
NlmId: 100969430
123:123
JrId: 24627
long title: Records of Buckinghamshire, or, Papers and notes on the history, antiquities, and architecture of the county, together with the proceedings of the Architectural and Archaeological Society for the County of Buckingham
short title: Rec Bucks
ISSN: 
ISSN (Online): 
IsoAbbr: Rec Bucks
NlmId: 100969433
123:123
JrId: 24628
long title: Neue politische Literatur
short title: Neue Polit Lit
ISSN: 0028-3320
ISSN (Online): 
IsoAbbr: Neue Polit Lit
NlmId: 100969434
123:123
JrId: 24629
long title: Records of the Columbia Historical Society, Washington, D.C
short title: Rec Columb Hist Soc
ISSN: 0897-9049
ISSN (Online): 
IsoAbbr: Rec Columb Hist Soc
NlmId: 100969436
123:123
JrId: 24630
long title: Die Neue Rundschau
short title: Neue Rundsch
ISSN: 0028-3347
ISSN (Online): 
IsoAbbr: Neue Rundsch
NlmId: 100969438
123:123
JrId: 24631
long title: Recherches amerindiennes au Quebec
short title: Rech Amerindien Que
ISSN: 0318-4137
ISSN (Online): 
IsoAbbr: Rech Amerindien Que
NlmId: 100969439
123:123
JrId: 24632
long title: Recherche sociale
short title: Rech Soc
ISSN: 0034-124X
ISSN (Online): 
IsoAbbr: Rech Soc
NlmId: 100969440
123:123
JrId: 24633
long title: Neuphilologische Mitteilungen
short title: Neuphilol Mitt
ISSN: 0028-3754
ISSN (Online): 
IsoAbbr: Neuphilol Mitt
NlmId: 100969441
123:123
JrId: 24634
long title: Nevada Historical Society quarterly (1961)
short title: Nev Hist Soc Q
ISSN: 0047-9462
ISSN (Online): 
IsoAbbr: Nev Hist Soc Q
NlmId: 100969444
123:123
JrId: 24635
long title: Red River Valley historical review
short title: Red River Val Hist Rev
ISSN: 0362-6415
ISSN (Online): 
IsoAbbr: Red River Val Hist Rev
NlmId: 100969445
123:123
JrId: 24636
long title: New American review
short title: New Am Rev
ISSN: 0028-4211
ISSN (Online): 
IsoAbbr: New Am Rev
NlmId: 100969446
123:123
JrId: 24637
long title: The Register of the Kentucky Historical Society
short title: Regist Ky Hist Soc
ISSN: 0023-0243
ISSN (Online): 
IsoAbbr: Regist Ky Hist Soc
NlmId: 100969447
123:123
JrId: 24638
long title: The New England quarterly
short title: New Engl Q
ISSN: 0028-4866
ISSN (Online): 
IsoAbbr: New Engl Q
NlmId: 100969448
123:123
JrId: 24639
long title: New German critique, NGC
short title: New Ger Crit
ISSN: 0094-033X
ISSN (Online): 
IsoAbbr: New Ger Crit
NlmId: 100969450
123:123
JrId: 24640
long title: The New Hungarian quarterly
short title: New Hung Q
ISSN: 0028-5390
ISSN (Online): 
IsoAbbr: New Hung Q
NlmId: 100969457
123:123
JrId: 24641
long title: Renaissance and modern studies
short title: Renaiss Mod Stud
ISSN: 0486-3720
ISSN (Online): 
IsoAbbr: Renaiss Mod Stud
NlmId: 100969461
123:123
JrId: 24642
long title: Renaissance and Reformation
short title: Renaiss Reform
ISSN: 0034-429X
ISSN (Online): 
IsoAbbr: Renaiss Reform
NlmId: 100969465
123:123
JrId: 24643
long title: New literary history
short title: New Lit Hist
ISSN: 0028-6087
ISSN (Online): 1080-661X
IsoAbbr: New Lit Hist
NlmId: 100969468
123:123
JrId: 24644
long title: New world (New Orleans, La.)
short title: New World
ISSN: 0885-1794
ISSN (Online): 
IsoAbbr: New World
NlmId: 100969473
123:123
JrId: 24645
long title: Newport
short title: Newport
ISSN: 0197-5943
ISSN (Online): 
IsoAbbr: Newport
NlmId: 100969476
123:123
JrId: 24646
long title: History of political economy
short title: Hist Polit Econ
ISSN: 0018-2702
ISSN (Online): 
IsoAbbr: Hist Polit Econ
NlmId: 100969482
123:123
JrId: 24647
long title: Revue de l'Est
short title: Rev Est
ISSN: 0035-1415
ISSN (Online): 
IsoAbbr: Rev Est
NlmId: 100969491
123:123
JrId: 24648
long title: Newport history : bulletin of the Newport Historical Society
short title: Newport Hist
ISSN: 0028-8918
ISSN (Online): 
IsoAbbr: Newport Hist
NlmId: 100969497
123:123
JrId: 24649
long title: Research studies (Pullman, Wash.)
short title: Res Stud
ISSN: 0043-0838
ISSN (Online): 
IsoAbbr: Res Stud
NlmId: 100969507
123:123
JrId: 24650
long title: Resources for feminist research : RFR = Documentation sur la recherche feministe : DRF
short title: Resour Fem Res
ISSN: 0707-8412
ISSN (Online): 
IsoAbbr: Resour Fem Res
NlmId: 100969513
123:123
JrId: 24651
long title: Niagara frontier
short title: Niagara Frontier
ISSN: 0028-9663
ISSN (Online): 
IsoAbbr: Niagara Frontier
NlmId: 100969516
123:123
JrId: 24652
long title: Majallat Majma' al-Lughah al-'Arabiyah bi-Dimashq
short title: Rev Acad Arabe Damas
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Acad Arabe Damas
NlmId: 100969517
123:123
JrId: 24653
long title: Nice historique
short title: Nice Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Nice Hist
NlmId: 100969520
123:123
JrId: 24654
long title: Niederdeutsche Mitteilungen / herausgegeben von der Niederdeutschen Arbeitsgemeinschaft zu Lund
short title: Niederdtsch Mitt
ISSN: 
ISSN (Online): 
IsoAbbr: Niederdtsch Mitt
NlmId: 100969522
123:123
JrId: 24655
long title: Niederrheinisches Jahrbuch
short title: Niederhein Jahrb
ISSN: 
ISSN (Online): 
IsoAbbr: Niederhein Jahrb
NlmId: 100969525
123:123
JrId: 24656
long title: Revista de archivos, bibliotecas y museos (Madrid, Spain : 1897)
short title: Rev Arch Bibl Mus
ISSN: 0034-771X
ISSN (Online): 
IsoAbbr: Rev Arch Bibl Mus
NlmId: 100969526
123:123
JrId: 24657
long title: Nigeria and the classics
short title: Niger Classics
ISSN: 
ISSN (Online): 
IsoAbbr: Niger Classics
NlmId: 100969528
123:123
JrId: 24658
long title: Revue archeologique du centre de la France
short title: Rev Archeol Centre France
ISSN: 0220-6617
ISSN (Online): 
IsoAbbr: Rev Archeol Centre France
NlmId: 100969529
123:123
JrId: 24659
long title: Revista arhivelor
short title: Rev Arh
ISSN: 0034-7043
ISSN (Online): 
IsoAbbr: Rev Arh
NlmId: 100969534
123:123
JrId: 24660
long title: Revue d'assyriologie et d'archeologie orientale
short title: Rev Assyriol Archeol Orient
ISSN: 0373-6032
ISSN (Online): 
IsoAbbr: Rev Assyriol Archeol Orient
NlmId: 100969537
123:123
JrId: 24661
long title: Revue d'Auvergne
short title: Rev Auvergne
ISSN: 0035-1008
ISSN (Online): 
IsoAbbr: Rev Auvergne
NlmId: 100969538
123:123
JrId: 24662
long title: Nihon shi kenkyu
short title: Nihonshi Kenkyu
ISSN: 0386-8850
ISSN (Online): 
IsoAbbr: Nihonshi Kenkyu
NlmId: 100969539
123:123
JrId: 24663
long title: Nineteenth century (Philadelphia, Pa.)
short title: Ninet Century
ISSN: 
ISSN (Online): 
IsoAbbr: Ninet Century
NlmId: 100969540
123:123
JrId: 24664
long title: Nineteenth-century contexts
short title: Ninet Century Contexts
ISSN: 0890-5495
ISSN (Online): 
IsoAbbr: Ninet Century Contexts
NlmId: 100969541
123:123
JrId: 24665
long title: Nineteenth-century fiction
short title: Nineteenth Century Fict
ISSN: 0029-0564
ISSN (Online): 
IsoAbbr: Nineteenth Century Fict
NlmId: 100969544
123:123
JrId: 24666
long title: Noesis (Pau, France)
short title: Noesis
ISSN: 
ISSN (Online): 
IsoAbbr: Noesis
NlmId: 100969546
123:123
JrId: 24667
long title: Noordgouw
short title: Noordgouw
ISSN: 
ISSN (Online): 
IsoAbbr: Noordgouw
NlmId: 100969548
123:123
JrId: 24668
long title: Norsk theologisk tidsskrift
short title: Nor Teol Tidsskr
ISSN: 0029-2176
ISSN (Online): 
IsoAbbr: Nor Teol Tidsskr
NlmId: 100969551
123:123
JrId: 24669
long title: Nordic journal of Soviet and East European studies
short title: Nord J Sov East Eur Stud
ISSN: 0281-8353
ISSN (Online): 
IsoAbbr: Nord J Sov East Eur Stud
NlmId: 100969553
123:123
JrId: 24670
long title: Northern history
short title: North Hist
ISSN: 0078-172X
ISSN (Online): 
IsoAbbr: North Hist
NlmId: 100969556
123:123
JrId: 24671
long title: Northern Scotland
short title: North Scotl
ISSN: 0306-5278
ISSN (Online): 
IsoAbbr: North Scotl
NlmId: 100969558
123:123
JrId: 24672
long title: Northern Virginia heritage
short title: North Va Herit
ISSN: 0191-8532
ISSN (Online): 
IsoAbbr: North Va Herit
NlmId: 100969562
123:123
JrId: 24673
long title: Revue belge de philologie et d'histoire. Belgisch tijdschrift voor philologie en geschiedenis
short title: Rev Belge Philol Hist
ISSN: 0035-0818
ISSN (Online): 
IsoAbbr: Rev Belge Philol Hist
NlmId: 100969563
123:123
JrId: 24674
long title: Revue du Centre d'etude des pays de l'Est et du Centre national pour l'etude des Etats de l'Est. Brussels (Belgium). Universite libre. Centre d'etude des pays de l'Est
short title: Rev Cent Etud Pays Est
ISSN: 0068-2950
ISSN (Online): 
IsoAbbr: Rev Cent Etud Pays Est
NlmId: 100969570
123:123
JrId: 24675
long title: Revue de Comminges (Pyrenees Centrales)
short title: Rev Comminges
ISSN: 0035-1059
ISSN (Online): 
IsoAbbr: Rev Comminges
NlmId: 100969576
123:123
JrId: 24676
long title: Revue de Coree
short title: Rev Coree
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Coree
NlmId: 100969578
123:123
JrId: 24677
long title: The Library
short title: Library (Lond)
ISSN: 0024-2160
ISSN (Online): 
IsoAbbr: Library (Lond)
NlmId: 100969413
123:123
JrId: 24678
long title: Revue belge d'archeologie et d'histoire de l'art
short title: Rev Belge Archeol Hist Art
ISSN: 0035-077X
ISSN (Online): 
IsoAbbr: Rev Belge Archeol Hist Art
NlmId: 100969555
123:123
JrId: 24679
long title: Radical America
short title: Radic Am
ISSN: 0033-7617
ISSN (Online): 
IsoAbbr: Radic Am
NlmId: 100969418
123:123
JrId: 24680
long title: Research in economic history
short title: Res Econ Hist
ISSN: 0363-3268
ISSN (Online): 
IsoAbbr: Res Econ Hist
NlmId: 100969487
123:123
JrId: 24681
long title: Revue d'Allemagne
short title: Rev Allem
ISSN: 0035-0974
ISSN (Online): 
IsoAbbr: Rev Allem
NlmId: 100969521
123:123
JrId: 24682
long title: Revista de historia
short title: Rev Hist (Brazil)
ISSN: 0034-8309
ISSN (Online): 
IsoAbbr: Rev Hist (Brazil)
NlmId: 100969682
123:123
JrId: 24683
long title: Permian historical annual
short title: Permian Hist Annu
ISSN: 0553-6901
ISSN (Online): 
IsoAbbr: Permian Hist Annu
NlmId: 100969719
123:123
JrId: 24684
long title: Revue dromoise
short title: Rev Dromoise
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Dromoise
NlmId: 100969596
123:123
JrId: 24685
long title: Revue d'economie politique
short title: Rev Econ Polit
ISSN: 0373-2630
ISSN (Online): 
IsoAbbr: Rev Econ Polit
NlmId: 100969597
123:123
JrId: 24686
long title: Revue d'egyptologie
short title: Rev Egyptol
ISSN: 0035-1849
ISSN (Online): 
IsoAbbr: Rev Egyptol
NlmId: 100969598
123:123
JrId: 24687
long title: Northeast African Studies
short title: Northeast Afr Stud
ISSN: 0740-9133
ISSN (Online): 
IsoAbbr: Northeast Afr Stud
NlmId: 100969599
123:123
JrId: 24688
long title: Revue de l'enseignement philosophique
short title: Rev Enseign Philos
ISSN: 0035-1393
ISSN (Online): 
IsoAbbr: Rev Enseign Philos
NlmId: 100969600
123:123
JrId: 24689
long title: Northeast folklore
short title: Northeast Folk
ISSN: 0078-1681
ISSN (Online): 
IsoAbbr: Northeast Folk
NlmId: 100969601
123:123
JrId: 24690
long title: Revista espanola de antropologia americana / Departamento de Antropologia y Etnologia de America
short title: Rev Esp Antropol Am
ISSN: 0556-6533
ISSN (Online): 
IsoAbbr: Rev Esp Antropol Am
NlmId: 100969610
123:123
JrId: 24691
long title: Quarterly - Northeastern Nevada Historical Society. Northeastern Nevada Historical Society
short title: Northeast Nev Hist Soc Q
ISSN: 0160-9602
ISSN (Online): 
IsoAbbr: Northeast Nev Hist Soc Q
NlmId: 100969612
123:123
JrId: 24692
long title: Revista espanola la de documentacion cientifica
short title: Rev Esp Doc Cient
ISSN: 0210-0614
ISSN (Online): 
IsoAbbr: Rev Esp Doc Cient
NlmId: 100969613
123:123
JrId: 24693
long title: Northwest Ohio quarterly
short title: Northwest Ohio Q
ISSN: 0029-3407
ISSN (Online): 
IsoAbbr: Northwest Ohio Q
NlmId: 100969615
123:123
JrId: 24694
long title: Nouvelle ecole
short title: Nouv Ec
ISSN: 0048-0967
ISSN (Online): 
IsoAbbr: Nouv Ec
NlmId: 100969621
123:123
JrId: 24695
long title: Revista de estudios extremenos
short title: Rev Estud Extremenos
ISSN: 0210-2854
ISSN (Online): 
IsoAbbr: Rev Estud Extremenos
NlmId: 100969622
123:123
JrId: 24696
long title: Revue d'ethnologie du Quebec
short title: Rev Ethnol Que
ISSN: 0318-6938
ISSN (Online): 
IsoAbbr: Rev Ethnol Que
NlmId: 100969623
123:123
JrId: 24697
long title: Nouvelles de la republique des lettres (Naples, Italy)
short title: Nouv Repub Lett
ISSN: 0392-2332
ISSN (Online): 
IsoAbbr: Nouv Repub Lett
NlmId: 100969624
123:123
JrId: 24698
long title: Nouvelle revue du XVIe siecle
short title: Nouv Rev 16e Siecle
ISSN: 0294-1414
ISSN (Online): 
IsoAbbr: Nouv Rev 16e Siecle
NlmId: 100969625
123:123
JrId: 24699
long title: Revue des etudes byzantines
short title: Rev Etud Byz
ISSN: 0373-5729
ISSN (Online): 
IsoAbbr: Rev Etud Byz
NlmId: 100969627
123:123
JrId: 24700
long title: La Nouvelle revue des deux mondes
short title: Nouv Rev Deux Mondes
ISSN: 0151-914X
ISSN (Online): 
IsoAbbr: Nouv Rev Deux Mondes
NlmId: 100969628
123:123
JrId: 24701
long title: Revue d'etudes comparatives est-ouest
short title: Rev Etud Comp Est Ouest
ISSN: 0338-0599
ISSN (Online): 
IsoAbbr: Rev Etud Comp Est Ouest
NlmId: 100969630
123:123
JrId: 24702
long title: Nova acta Leopoldina : Abhandlungen der Kaiserlich Leopoldinisch-Carolinisch Deutschen Akademie der Naturforscher
short title: Nova Acta Leopold
ISSN: 0369-5034
ISSN (Online): 
IsoAbbr: Nova Acta Leopold
NlmId: 100969631
123:123
JrId: 24703
long title: Nowe drogi
short title: Nowe Drogi
ISSN: 0029-5388
ISSN (Online): 
IsoAbbr: Nowe Drogi
NlmId: 100969635
123:123
JrId: 24704
long title: Revue des etudes italiennes
short title: Rev Etud Ital
ISSN: 0035-2047
ISSN (Online): 
IsoAbbr: Rev Etud Ital
NlmId: 100969636
123:123
JrId: 24705
long title: Nuestra historia
short title: Nuestra Hist
ISSN: 0029-571X
ISSN (Online): 
IsoAbbr: Nuestra Hist
NlmId: 100969637
123:123
JrId: 24706
long title: Revue des etudes juives
short title: Rev Etud Juives
ISSN: 0484-8616
ISSN (Online): 
IsoAbbr: Rev Etud Juives
NlmId: 100969638
123:123
JrId: 24707
long title: Revue des etudes latines
short title: Rev Etud Lat
ISSN: 0373-5737
ISSN (Online): 
IsoAbbr: Rev Etud Lat
NlmId: 100969640
123:123
JrId: 24708
long title: Nuevos libros / Acuerdo de Cartagena, Junta, Biblioteca
short title: Nuevos Libros
ISSN: 
ISSN (Online): 
IsoAbbr: Nuevos Libros
NlmId: 100969641
123:123
JrId: 24709
long title: Revue des etudes slaves
short title: Rev Etud Slaves
ISSN: 0080-2557
ISSN (Online): 
IsoAbbr: Rev Etud Slaves
NlmId: 100969643
123:123
JrId: 24710
long title: Jaarboek Numaga : gewijd aan heden en verleden van nijmegen en omgeving
short title: Jaarb Numaga
ISSN: 
ISSN (Online): 
IsoAbbr: Jaarb Numaga
NlmId: 100969644
123:123
JrId: 24711
long title: Numen
short title: Numen
ISSN: 
ISSN (Online): 
IsoAbbr: Numen
NlmId: 100969645
123:123
JrId: 24712
long title: Revista de fomento social
short title: Rev Fom Soc
ISSN: 0015-6043
ISSN (Online): 
IsoAbbr: Rev Fom Soc
NlmId: 100969649
123:123
JrId: 24713
long title: Revue francaise d'histoire du livre
short title: Rev Fr Hist Livre
ISSN: 0037-9212
ISSN (Online): 
IsoAbbr: Rev Fr Hist Livre
NlmId: 100969650
123:123
JrId: 24714
long title: Nuova antologia
short title: Nuova Antologia
ISSN: 0029-6147
ISSN (Online): 
IsoAbbr: Nuova Antologia
NlmId: 100969651
123:123
JrId: 24715
long title: Nuova rivista storica
short title: Nuova Riv Stor
ISSN: 0029-6236
ISSN (Online): 
IsoAbbr: Nuova Riv Stor
NlmId: 100969653
123:123
JrId: 24716
long title: Revue francaise d'histoire d'outre-mer / Societe francaise d'histoire d'outre-mer
short title: Rev Fr Hist Outre Mer
ISSN: 0300-9513
ISSN (Online): 
IsoAbbr: Rev Fr Hist Outre Mer
NlmId: 100969655
123:123
JrId: 24717
long title: Objets et mondes : la revue du Musee de l'homme, Museum national d'histoire naturelle
short title: Objets Mondes
ISSN: 0029-7615
ISSN (Online): 
IsoAbbr: Objets Mondes
NlmId: 100969659
123:123
JrId: 24718
long title: Fuerzas armadas de Venezuela (Caracas, Venezuela : 1971)
short title: Rev Fuerzas Armadas Venez
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Fuerzas Armadas Venez
NlmId: 100969660
123:123
JrId: 24719
long title: Ohio history / Ohio Historical Society
short title: Ohio Hist
ISSN: 0030-0934
ISSN (Online): 
IsoAbbr: Ohio Hist
NlmId: 100969662
123:123
JrId: 24720
long title: Old English newsletter
short title: Old Engl Newsl
ISSN: 0030-1973
ISSN (Online): 
IsoAbbr: Old Engl Newsl
NlmId: 100969664
123:123
JrId: 24721
long title: Revista general de marina
short title: Rev Gen Mar
ISSN: 0188-1477
ISSN (Online): 
IsoAbbr: Rev Gen Mar
NlmId: 100969665
123:123
JrId: 24722
long title: The Old Northwest
short title: Old Northwest
ISSN: 0360-5531
ISSN (Online): 
IsoAbbr: Old Northwest
NlmId: 100969667
123:123
JrId: 24723
long title: Oldenburgische Familienkunde
short title: Oldenburg Familienkd
ISSN: 
ISSN (Online): 
IsoAbbr: Oldenburg Familienkd
NlmId: 100969670
123:123
JrId: 24724
long title: Revue de la Haute-Auvergne
short title: Rev Haute Auvergne
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Haute Auvergne
NlmId: 100969671
123:123
JrId: 24725
long title: Omaly sy anio. Hier et aujourd'hui
short title: Omaly Anio
ISSN: 
ISSN (Online): 
IsoAbbr: Omaly Anio
NlmId: 100969672
123:123
JrId: 24726
long title: Revista de la Biblioteca Nacional Jose Marti. Biblioteca Nacional Jose Marti
short title: Rev Bibl Nac Jose Marti
ISSN: 0006-1727
ISSN (Online): 
IsoAbbr: Rev Bibl Nac Jose Marti
NlmId: 100969675
123:123
JrId: 24727
long title: Ons Amsterdam
short title: Ons Amst
ISSN: 0166-1809
ISSN (Online): 
IsoAbbr: Ons Amst
NlmId: 100969677
123:123
JrId: 24728
long title: Ons heem
short title: Ons Heem
ISSN: 
ISSN (Online): 
IsoAbbr: Ons Heem
NlmId: 100969679
123:123
JrId: 24729
long title: Opusculum
short title: Opusculum
ISSN: 0358-5581
ISSN (Online): 
IsoAbbr: Opusculum
NlmId: 100969691
123:123
JrId: 24730
long title: Das Orchester
short title: Orchester
ISSN: 0030-4468
ISSN (Online): 
IsoAbbr: Orchester
NlmId: 100969695
123:123
JrId: 24731
long title: Oregon historical quarterly. Oregon Historical Society
short title: Oreg Hist Q
ISSN: 0030-4727
ISSN (Online): 
IsoAbbr: Oreg Hist Q
NlmId: 100969701
123:123
JrId: 24732
long title: La Pensee
short title: Pensee
ISSN: 0031-4773
ISSN (Online): 
IsoAbbr: Pensee
NlmId: 100969703
123:123
JrId: 24733
long title: The Organ
short title: Organ
ISSN: 0030-4883
ISSN (Online): 
IsoAbbr: Organ
NlmId: 100969704
123:123
JrId: 24734
long title: La Pensee et les hommes
short title: Pensee Hommes
ISSN: 0774-2754
ISSN (Online): 
IsoAbbr: Pensee Hommes
NlmId: 100969705
123:123
JrId: 24735
long title: Oriens extremus
short title: Oriens Extremus
ISSN: 0030-5197
ISSN (Online): 
IsoAbbr: Oriens Extremus
NlmId: 100969708
123:123
JrId: 24736
long title: Il Pensiero politico
short title: Pensiero Polit
ISSN: 0031-4846
ISSN (Online): 
IsoAbbr: Pensiero Polit
NlmId: 100969709
123:123
JrId: 24737
long title: Periodical (Council on America's Military Past)
short title: Period Counc Am Mil Past
ISSN: 
ISSN (Online): 
IsoAbbr: Period Counc Am Mil Past
NlmId: 100969711
123:123
JrId: 24738
long title: Oriente Cristiano
short title: Oriente Crist
ISSN: 
ISSN (Online): 
IsoAbbr: Oriente Crist
NlmId: 100969715
123:123
JrId: 24739
long title: Oriente moderno
short title: Oriente Mod
ISSN: 0030-5472
ISSN (Online): 
IsoAbbr: Oriente Mod
NlmId: 100969718
123:123
JrId: 24740
long title: Ornicar?
short title: Ornicar
ISSN: 0336-223X
ISSN (Online): 
IsoAbbr: Ornicar
NlmId: 100969720
123:123
JrId: 24741
long title: Perspectives in American history
short title: Perspect Am Hist
ISSN: 0079-0990
ISSN (Online): 
IsoAbbr: Perspect Am Hist
NlmId: 100969721
123:123
JrId: 24742
long title: Osler Library newsletter
short title: Osler Libr Newsl
ISSN: 0085-4557
ISSN (Online): 1712-7955
IsoAbbr: Osler Libr Newsl
NlmId: 100969722
123:123
JrId: 24743
long title: Perspectives in Mexican American studies
short title: Perspect Mex Am Stud
ISSN: 0889-8448
ISSN (Online): 
IsoAbbr: Perspect Mex Am Stud
NlmId: 100969723
123:123
JrId: 24744
long title: Osteuropa
short title: Osteuropa
ISSN: 0030-6428
ISSN (Online): 
IsoAbbr: Osteuropa
NlmId: 100969727
123:123
JrId: 24745
long title: Philippine quarterly of culture and society
short title: Philipp Q Cult Soc
ISSN: 0115-0243
ISSN (Online): 
IsoAbbr: Philipp Q Cult Soc
NlmId: 100969729
123:123
JrId: 24746
long title: Philippine studies
short title: Philipp Stud
ISSN: 0031-7837
ISSN (Online): 
IsoAbbr: Philipp Stud
NlmId: 100969730
123:123
JrId: 24747
long title: Oxford economic papers
short title: Oxf Econ Pap
ISSN: 0030-7653
ISSN (Online): 
IsoAbbr: Oxf Econ Pap
NlmId: 100969731
123:123
JrId: 24748
long title: Oxford German studies
short title: Oxf Ger Stud
ISSN: 0078-7191
ISSN (Online): 
IsoAbbr: Oxf Ger Stud
NlmId: 100969732
123:123
JrId: 24749
long title: Philobiblon
short title: Philobiblon
ISSN: 0031-7969
ISSN (Online): 
IsoAbbr: Philobiblon
NlmId: 100969734
123:123
JrId: 24750
long title: Philologus
short title: Philologus
ISSN: 0031-7985
ISSN (Online): 
IsoAbbr: Philologus
NlmId: 100969736
123:123
JrId: 24751
long title: Philosophia naturalis
short title: Philos Nat
ISSN: 0031-8027
ISSN (Online): 
IsoAbbr: Philos Nat
NlmId: 100969738
123:123
JrId: 24752
long title: Revue des etudes grecques
short title: Rev Etud Grec
ISSN: 0035-2039
ISSN (Online): 
IsoAbbr: Rev Etud Grec
NlmId: 100969632
123:123
JrId: 24753
long title: Notatki plockie
short title: Notatki Plockie
ISSN: 
ISSN (Online): 
IsoAbbr: Notatki Plockie
NlmId: 100969617
123:123
JrId: 24754
long title: Oostvlaamsche zanten
short title: Oostvlaam Zanten
ISSN: 
ISSN (Online): 
IsoAbbr: Oostvlaam Zanten
NlmId: 100969688
123:123
JrId: 24755
long title: Postal history journal
short title: Post Hist
ISSN: 0032-5341
ISSN (Online): 
IsoAbbr: Post Hist
NlmId: 100969773
123:123
JrId: 24756
long title: Prace z dejin prirodnich ved
short title: Pr Dejin Prir Ved
ISSN: 
ISSN (Online): 
IsoAbbr: Pr Dejin Prir Ved
NlmId: 100969780
123:123
JrId: 24757
long title: Practica farmaceutica / Ministerul Sanatatii, Directia farmaceutica si a Aparaturii Medicale
short title: Pract Farm
ISSN: 0556-2996
ISSN (Online): 
IsoAbbr: Pract Farm
NlmId: 100969785
123:123
JrId: 24758
long title: Precis analytique des travaux. Academie des sciences, belles-lettres et arts de Rouen
short title: Precis Anal Trav
ISSN: 
ISSN (Online): 
IsoAbbr: Precis Anal Trav
NlmId: 100969786
123:123
JrId: 24759
long title: Presence africaine (Paris, France : 1967)
short title: Presence Afr
ISSN: 0032-7638
ISSN (Online): 
IsoAbbr: Presence Afr
NlmId: 100969798
123:123
JrId: 24760
long title: Print quarterly
short title: Print Q
ISSN: 0265-8305
ISSN (Online): 
IsoAbbr: Print Q
NlmId: 100969814
123:123
JrId: 24761
long title: Problemy istoricheskoi demografii SSSR
short title: Probl Istor Demogr SSSR
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Istor Demogr SSSR
NlmId: 100969815
123:123
JrId: 24762
long title: Proceedings of the Botanical Society of the British Isles. Botanical Society of the British Isles
short title: Proc Bot Soc Br Isles
ISSN: 0524-1413
ISSN (Online): 
IsoAbbr: Proc Bot Soc Br Isles
NlmId: 100969829
123:123
JrId: 24763
long title: The Pennsylvania magazine of history and biography
short title: Pa Mag Hist Biogr
ISSN: 0031-4587
ISSN (Online): 
IsoAbbr: Pa Mag Hist Biogr
NlmId: 100969847
123:123
JrId: 24764
long title: Pacific affairs
short title: Pac Aff
ISSN: 0030-851X
ISSN (Online): 
IsoAbbr: Pac Aff
NlmId: 100969853
123:123
JrId: 24765
long title: Philosophy and phenomenological research
short title: Philos Phenomenol Res
ISSN: 0031-8205
ISSN (Online): 
IsoAbbr: Philos Phenomenol Res
NlmId: 100969758
123:123
JrId: 24766
long title: The Philosophical review
short title: Philos Rev
ISSN: 0031-8108
ISSN (Online): 
IsoAbbr: Philos Rev
NlmId: 100969762
123:123
JrId: 24767
long title: Philosophy of the social sciences
short title: Philos Soc Sci
ISSN: 0048-3931
ISSN (Online): 
IsoAbbr: Philos Soc Sci
NlmId: 100969765
123:123
JrId: 24768
long title: Philosophia
short title: Philosophia (Mendoza)
ISSN: 0031-8000
ISSN (Online): 
IsoAbbr: Philosophia (Mendoza)
NlmId: 100969767
123:123
JrId: 24770
long title: Phylon (1960)
short title: Phylon
ISSN: 0031-8906
ISSN (Online): 
IsoAbbr: Phylon
NlmId: 100969769
123:123
JrId: 24771
long title: La Pie
short title: Pie
ISSN: 
ISSN (Online): 
IsoAbbr: Pie
NlmId: 100969771
123:123
JrId: 24772
long title: Pioneer America Society transactions : P.A.S.T. Pioneer America Society
short title: Pioneer Am Soc Trans
ISSN: 0884-3309
ISSN (Online): 
IsoAbbr: Pioneer Am Soc Trans
NlmId: 100969777
123:123
JrId: 24773
long title: Platon
short title: Platon (Athens)
ISSN: 
ISSN (Online): 
IsoAbbr: Platon (Athens)
NlmId: 100969779
123:123
JrId: 24774
long title: Plural societies
short title: Plural Soc
ISSN: 0048-4482
ISSN (Online): 
IsoAbbr: Plural Soc
NlmId: 100969781
123:123
JrId: 24775
long title: Polish perspectives
short title: Pol Perspect
ISSN: 0032-2962
ISSN (Online): 
IsoAbbr: Pol Perspect
NlmId: 100969788
123:123
JrId: 24776
long title: The Polish review
short title: Pol Rev
ISSN: 0032-2970
ISSN (Online): 
IsoAbbr: Pol Rev
NlmId: 100969790
123:123
JrId: 24777
long title: Pregon (Madrid, Spain)
short title: Pregon
ISSN: 
ISSN (Online): 
IsoAbbr: Pregon
NlmId: 100969791
123:123
JrId: 24778
long title: Presidential studies quarterly
short title: Pres Stud Q
ISSN: 0360-4918
ISSN (Online): 
IsoAbbr: Pres Stud Q
NlmId: 100969793
123:123
JrId: 24779
long title: Political science (Wellington, N.Z.)
short title: Polit Sci
ISSN: 0032-3187
ISSN (Online): 
IsoAbbr: Polit Sci
NlmId: 100969794
123:123
JrId: 24780
long title: Polish Western affairs
short title: Pol West Aff
ISSN: 0032-3039
ISSN (Online): 
IsoAbbr: Pol West Aff
NlmId: 100969795
123:123
JrId: 24781
long title: The Polar record
short title: Polar Rec (Gr Brit)
ISSN: 0032-2474
ISSN (Online): 
IsoAbbr: Polar Rec (Gr Brit)
NlmId: 100969796
123:123
JrId: 24782
long title: Policy studies journal: the journal of the Policy Studies Organization
short title: Policy Stud J
ISSN: 0190-292X
ISSN (Online): 
IsoAbbr: Policy Stud J
NlmId: 100969799
123:123
JrId: 24783
long title: Presence normande
short title: Presence Normande
ISSN: 0753-7107
ISSN (Online): 
IsoAbbr: Presence Normande
NlmId: 100969801
123:123
JrId: 24784
long title: Policy studies review
short title: Policy Stud Rev
ISSN: 0278-4416
ISSN (Online): 
IsoAbbr: Policy Stud Rev
NlmId: 100969804
123:123
JrId: 24785
long title: Principe de Viana / Diputacion Foral, Institucion Principe de Viana, Consejo de Cultura de Navarra
short title: Princ Viana
ISSN: 0032-8472
ISSN (Online): 
IsoAbbr: Princ Viana
NlmId: 100969805
123:123
JrId: 24786
long title: Princeton history
short title: Princet Hist
ISSN: 0276-2730
ISSN (Online): 
IsoAbbr: Princet Hist
NlmId: 100969806
123:123
JrId: 24787
long title: The Princeton University library chronicle
short title: Princeton Univ Libr Chron
ISSN: 0032-8456
ISSN (Online): 
IsoAbbr: Princeton Univ Libr Chron
NlmId: 100969812
123:123
JrId: 24788
long title: Proceedings of the ... annual Meeting of the Western Society for French History. Western Society for French History. Meeting
short title: Proc Annu Meet West Soc Fr Hist
ISSN: 0099-0329
ISSN (Online): 
IsoAbbr: Proc Annu Meet West Soc Fr Hist
NlmId: 100969825
123:123
JrId: 24789
long title: Oxford Slavonic papers
short title: Oxf Slav Pap
ISSN: 0078-7256
ISSN (Online): 
IsoAbbr: Oxf Slav Pap
NlmId: 100969831
123:123
JrId: 24790
long title: Pennsylvania archaeologist
short title: Pa Archaeol
ISSN: 0031-4358
ISSN (Online): 
IsoAbbr: Pa Archaeol
NlmId: 100969837
123:123
JrId: 24791
long title: Pennsylvania folklife
short title: Pa Folklife
ISSN: 0031-4498
ISSN (Online): 
IsoAbbr: Pa Folklife
NlmId: 100969841
123:123
JrId: 24792
long title: Pennsylvania heritage (1974)
short title: Pa Herit
ISSN: 0270-7500
ISSN (Online): 
IsoAbbr: Pa Herit
NlmId: 100969842
123:123
JrId: 24793
long title: Pennsylvania history
short title: Pa Hist
ISSN: 0031-4528
ISSN (Online): 
IsoAbbr: Pa Hist
NlmId: 100969843
123:123
JrId: 24794
long title: Pennsylvania Mennonite heritage
short title: Pa Mennon Herit
ISSN: 0148-4036
ISSN (Online): 
IsoAbbr: Pa Mennon Herit
NlmId: 100969852
123:123
JrId: 24795
long title: The Pacific historian
short title: Pac Hist
ISSN: 0030-8676
ISSN (Online): 
IsoAbbr: Pac Hist
NlmId: 100969856
123:123
JrId: 24796
long title: Pacific historical review
short title: Pac Hist Rev
ISSN: 0030-8684
ISSN (Online): 
IsoAbbr: Pac Hist Rev
NlmId: 100969858
123:123
JrId: 24797
long title: The Pacific northwesterner
short title: Pac Northwest
ISSN: 0030-882X
ISSN (Online): 
IsoAbbr: Pac Northwest
NlmId: 100969860
123:123
JrId: 24798
long title: Pacific Northwest quarterly
short title: Pac Northwest Q
ISSN: 0030-8803
ISSN (Online): 
IsoAbbr: Pac Northwest Q
NlmId: 100969861
123:123
JrId: 24799
long title: Pacific studies
short title: Pac Stud
ISSN: 0275-3596
ISSN (Online): 
IsoAbbr: Pac Stud
NlmId: 100969862
123:123
JrId: 24800
long title: Pacific viewpoint
short title: Pac Viewp
ISSN: 0030-8978
ISSN (Online): 
IsoAbbr: Pac Viewp
NlmId: 100969864
123:123
JrId: 24801
long title: Politics & society
short title: Polit Soc
ISSN: 0032-3292
ISSN (Online): 
IsoAbbr: Polit Soc
NlmId: 100969870
123:123
JrId: 24802
long title: Proceedings of the American Antiquarian Society. American Antiquarian Society
short title: Proc Am Antiq Soc
ISSN: 0044-751X
ISSN (Online): 
IsoAbbr: Proc Am Antiq Soc
NlmId: 100969872
123:123
JrId: 24803
long title: Paedagogica historica
short title: Paedagog Hist
ISSN: 0030-9230
ISSN (Online): 
IsoAbbr: Paedagog Hist
NlmId: 100969876
123:123
JrId: 24804
long title: Politics (Kensington, N.S.W.)
short title: Politics (Syd)
ISSN: 0032-3268
ISSN (Online): 
IsoAbbr: Politics (Syd)
NlmId: 100969889
123:123
JrId: 24805
long title: Prometeo (Milan, Italy : 1983)
short title: Prometeo (Milan)
ISSN: 
ISSN (Online): 
IsoAbbr: Prometeo (Milan)
NlmId: 100969966
123:123
JrId: 24806
long title: Political studies
short title: Polit Stud
ISSN: 0032-3217
ISSN (Online): 
IsoAbbr: Polit Stud
NlmId: 100969871
123:123
JrId: 24807
long title: Political theory
short title: Polit Theory
ISSN: 0090-5917
ISSN (Online): 
IsoAbbr: Polit Theory
NlmId: 100969874
123:123
JrId: 24808
long title: Politische Vierteljahresschrift
short title: Polit Vierteljahresschr
ISSN: 0032-3470
ISSN (Online): 
IsoAbbr: Polit Vierteljahresschr
NlmId: 100969875
123:123
JrId: 24809
long title: El Palacio
short title: Palacio
ISSN: 0031-0158
ISSN (Online): 
IsoAbbr: Palacio
NlmId: 100969877
123:123
JrId: 24810
long title: Politico (Pavia, Italy)
short title: Politico (Pavia)
ISSN: 
ISSN (Online): 
IsoAbbr: Politico (Pavia)
NlmId: 100969878
123:123
JrId: 24811
long title: Proceedings of the Academy of Political Science
short title: Proc Acad Polit Sci
ISSN: 0065-0684
ISSN (Online): 
IsoAbbr: Proc Acad Polit Sci
NlmId: 100969892
123:123
JrId: 24812
long title: Pommern
short title: Pommern
ISSN: 0032-4167
ISSN (Online): 
IsoAbbr: Pommern
NlmId: 100969894
123:123
JrId: 24813
long title: The Palimpsest
short title: Palimpsest (Iowa City)
ISSN: 0031-0360
ISSN (Online): 
IsoAbbr: Palimpsest (Iowa City)
NlmId: 100969896
123:123
JrId: 24814
long title: Panhandle-Plains historical review
short title: Panhand-Plains Hist Rev
ISSN: 0148-7795
ISSN (Online): 
IsoAbbr: Panhand-Plains Hist Rev
NlmId: 100969908
123:123
JrId: 24815
long title: Papers on Far Eastern history
short title: Pap Far East Hist
ISSN: 0048-2870
ISSN (Online): 
IsoAbbr: Pap Far East Hist
NlmId: 100969910
123:123
JrId: 24816
long title: Panstwo i prawo : organ Zrzeszenia Prawnikow Demokratow w Polsce
short title: Panstwo Prawo
ISSN: 0031-0980
ISSN (Online): 
IsoAbbr: Panstwo Prawo
NlmId: 100969912
123:123
JrId: 24817
long title: Papers on French seventeenth century literature
short title: Pap Fr Seventeenth Century Lit
ISSN: 0343-0758
ISSN (Online): 
IsoAbbr: Pap Fr Seventeenth Century Lit
NlmId: 100969914
123:123
JrId: 24818
long title: Papers in Slovene studies
short title: Pap Slov Stud
ISSN: 0360-179X
ISSN (Online): 
IsoAbbr: Pap Slov Stud
NlmId: 100969916
123:123
JrId: 24819
long title: Papers of the Bibliographical Society of Canada. Cahiers de la Societe bibliographique du Canada. Bibliographical Society of Canada
short title: Pap Bibliogr Soc Can
ISSN: 0067-6896
ISSN (Online): 
IsoAbbr: Pap Bibliogr Soc Can
NlmId: 100969917
123:123
JrId: 24820
long title: The West Tennessee Historical Society papers. West Tennessee Historical Society
short title: West Tenn Hist Soc Pap
ISSN: 0361-6215
ISSN (Online): 
IsoAbbr: West Tenn Hist Soc Pap
NlmId: 100969918
123:123
JrId: 24821
long title: Papers of the British School at Rome
short title: Pap Br Sch Rome
ISSN: 0068-2462
ISSN (Online): 
IsoAbbr: Pap Br Sch Rome
NlmId: 100969920
123:123
JrId: 24822
long title: La parola del passato
short title: Parola Passato
ISSN: 0031-2355
ISSN (Online): 
IsoAbbr: Parola Passato
NlmId: 100969928
123:123
JrId: 24823
long title: Parttorteneti kozlemenyek. Magyar Szocialista Munkaspart. Kozponti Bizottsag. Parttorteneti Intezet
short title: Parttort Kozl
ISSN: 0464-476X
ISSN (Online): 
IsoAbbr: Parttort Kozl
NlmId: 100969932
123:123
JrId: 24824
long title: Passato e presente (Florence, Italy)
short title: Passato Presente
ISSN: 0392-4815
ISSN (Online): 
IsoAbbr: Passato Presente
NlmId: 100969933
123:123
JrId: 24825
long title: Patma-banasirakan handes / Haykakan SSR Gitut'yunneri Akademia = Istoriko-filologicheskii zhurnal / Akademiia nauk Armianskoi SSR
short title: Patma Banasirakan Handes
ISSN: 0130-6812
ISSN (Online): 
IsoAbbr: Patma Banasirakan Handes
NlmId: 100969940
123:123
JrId: 24826
long title: Patterns of prejudice
short title: Patterns Prejudice
ISSN: 0031-322X
ISSN (Online): 
IsoAbbr: Patterns Prejudice
NlmId: 100969942
123:123
JrId: 24827
long title: Peasant studies
short title: Peasant Stud
ISSN: 0149-1547
ISSN (Online): 
IsoAbbr: Peasant Stud
NlmId: 100969943
123:123
JrId: 24828
long title: Pszichologiai tanulmanyok
short title: Pszichol Tanulman
ISSN: 
ISSN (Online): 
IsoAbbr: Pszichol Tanulman
NlmId: 100969973
123:123
JrId: 24829
long title: Quarterly review (London, England)
short title: Q Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Q Rev
NlmId: 100969975
123:123
JrId: 24830
long title: Political science quarterly
short title: Polit Sci Q
ISSN: 0032-3195
ISSN (Online): 
IsoAbbr: Polit Sci Q
NlmId: 100969869
123:123
JrId: 24831
long title: Partisan review (New York, N.Y. : 1936)
short title: Partis Rev
ISSN: 0031-2525
ISSN (Online): 
IsoAbbr: Partis Rev
NlmId: 100969931
123:123
JrId: 24832
long title: Revista portuguesa de historia
short title: Rev Port Hist
ISSN: 0253-1658
ISSN (Online): 
IsoAbbr: Rev Port Hist
NlmId: 100970042
123:123
JrId: 24833
long title: Quaderni storici
short title: Quad Stor
ISSN: 0301-6307
ISSN (Online): 
IsoAbbr: Quad Stor
NlmId: 100970068
123:123
JrId: 24834
long title: Revue d'histoire de l'Eglise de France
short title: Rev Hist Eglise Fr
ISSN: 0300-9505
ISSN (Online): 
IsoAbbr: Rev Hist Eglise Fr
NlmId: 100969995
123:123
JrId: 24835
long title: Revue d'histoire litteraire de la France
short title: Rev Hist Litt Fr
ISSN: 0035-2411
ISSN (Online): 
IsoAbbr: Rev Hist Litt Fr
NlmId: 100969997
123:123
JrId: 24836
long title: Revue d'histoire maghrebine
short title: Rev Hist Maghreb
ISSN: 0330-8987
ISSN (Online): 
IsoAbbr: Rev Hist Maghreb
NlmId: 100969998
123:123
JrId: 24837
long title: Revista de historia militar
short title: Rev Hist Mil
ISSN: 0482-5748
ISSN (Online): 
IsoAbbr: Rev Hist Mil
NlmId: 100969999
123:123
JrId: 24838
long title: Revue d'histoire moderne et contemporaine
short title: Rev Hist Mod Contemp
ISSN: 0048-8003
ISSN (Online): 
IsoAbbr: Rev Hist Mod Contemp
NlmId: 100970000
123:123
JrId: 24839
long title: Revista de historia naval / Instituto de Historia y Cultura Naval, Armada Espanola
short title: Rev Hist Naval
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hist Naval
NlmId: 100970001
123:123
JrId: 24840
long title: Revue d'histoire et de philosophie religieuses
short title: Rev Hist Philos Relig
ISSN: 0035-2403
ISSN (Online): 
IsoAbbr: Rev Hist Philos Relig
NlmId: 100970002
123:123
JrId: 24841
long title: Revista de historia americana y argentina
short title: Rev Hist Am Argent
ISSN: 0556-5960
ISSN (Online): 
IsoAbbr: Rev Hist Am Argent
NlmId: 100970003
123:123
JrId: 24842
long title: Revista de historia de la psicologia
short title: Rev Hist Psicol
ISSN: 0211-0040
ISSN (Online): 
IsoAbbr: Rev Hist Psicol
NlmId: 100970004
123:123
JrId: 24843
long title: Revue de l'histoire des religions
short title: Rev Hist Relig
ISSN: 0035-1423
ISSN (Online): 
IsoAbbr: Rev Hist Relig
NlmId: 100970005
123:123
JrId: 24844
long title: Revue d'histoire de l'Amerique francaise
short title: Rev Hist Am Fr
ISSN: 0035-2357
ISSN (Online): 
IsoAbbr: Rev Hist Am Fr
NlmId: 100970006
123:123
JrId: 24845
long title: Revue historique des armees
short title: Rev Hist Armees
ISSN: 0035-3299
ISSN (Online): 
IsoAbbr: Rev Hist Armees
NlmId: 100970007
123:123
JrId: 24846
long title: Revista de Indias
short title: Rev Indias
ISSN: 0034-8341
ISSN (Online): 
IsoAbbr: Rev Indias
NlmId: 100970008
123:123
JrId: 24847
long title: Revue historique de Bordeaux et du departement de la Gironde
short title: Rev Hist Bordeaux Dep Gironde
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hist Bordeaux Dep Gironde
NlmId: 100970009
123:123
JrId: 24848
long title: Revista de instituciones europeas
short title: Rev Inst Eur
ISSN: 0210-0924
ISSN (Online): 
IsoAbbr: Rev Inst Eur
NlmId: 100970010
123:123
JrId: 24849
long title: Revista de historia canaria
short title: Rev Hist Canaria
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hist Canaria
NlmId: 100970011
123:123
JrId: 24850
long title: Revista do Instituto Historico e Geographico Brazileiro (1906)
short title: Rev Inst Hist Geogr Bras
ISSN: 0101-4366
ISSN (Online): 
IsoAbbr: Rev Inst Hist Geogr Bras
NlmId: 100970012
123:123
JrId: 24851
long title: Revue de l'Institut Napoleon (Paris, France : 1954)
short title: Rev Inst Napoleon
ISSN: 0395-921X
ISSN (Online): 
IsoAbbr: Rev Inst Napoleon
NlmId: 100970013
123:123
JrId: 24852
long title: Revue d'histoire de la deuxieme guerre mondiale
short title: Rev Hist Deuxieme Guerre Mond
ISSN: 0035-2314
ISSN (Online): 
IsoAbbr: Rev Hist Deuxieme Guerre Mond
NlmId: 100970015
123:123
JrId: 24853
long title: Revue internationale de philosophie
short title: Rev Int Philos
ISSN: 0048-8143
ISSN (Online): 
IsoAbbr: Rev Int Philos
NlmId: 100970016
123:123
JrId: 24854
long title: Islenha
short title: Rev Islenha
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Islenha
NlmId: 100970017
123:123
JrId: 24855
long title: Revue des langues romanes
short title: Rev Lang Rom
ISSN: 0223-3711
ISSN (Online): 
IsoAbbr: Rev Lang Rom
NlmId: 100970020
123:123
JrId: 24856
long title: La Revue du Louvre et des musees de France
short title: Rev Louvre Mus Fr
ISSN: 0035-2608
ISSN (Online): 
IsoAbbr: Rev Louvre Mus Fr
NlmId: 100970026
123:123
JrId: 24857
long title: Revue de metaphysique et de morale (Paris, France : 1945)
short title: Rev Metaphys Morale
ISSN: 0035-1571
ISSN (Online): 
IsoAbbr: Rev Metaphys Morale
NlmId: 100970028
123:123
JrId: 24858
long title: Revista mexicana de ciencias politicas y sociales
short title: Rev Mex Cienc Polit Soc
ISSN: 0185-1918
ISSN (Online): 
IsoAbbr: Rev Mex Cienc Polit Soc
NlmId: 100970030
123:123
JrId: 24859
long title: Revista del Museo Nacional. Museo Nacional (Peru)
short title: Rev Mus Nac
ISSN: 0304-2367
ISSN (Online): 
IsoAbbr: Rev Mus Nac
NlmId: 100970031
123:123
JrId: 24860
long title: Revue du Nord
short title: Rev Nord
ISSN: 0035-2624
ISSN (Online): 
IsoAbbr: Rev Nord
NlmId: 100970032
123:123
JrId: 24861
long title: Revue numismatique
short title: Rev Numis
ISSN: 0484-8942
ISSN (Online): 
IsoAbbr: Rev Numis
NlmId: 100970033
123:123
JrId: 24862
long title: Revue de l'Occident musulman et de la Mediterranee
short title: Rev Occident Musulman Mediterr
ISSN: 0035-1474
ISSN (Online): 
IsoAbbr: Rev Occident Musulman Mediterr
NlmId: 100970034
123:123
JrId: 24863
long title: Revue. Palais de la decouverte (Paris, France)
short title: Rev Palais Decouv
ISSN: 0339-7521
ISSN (Online): 
IsoAbbr: Rev Palais Decouv
NlmId: 100970036
123:123
JrId: 24864
long title: Revue de Pau et du Bearn
short title: Rev Pau Bearn
ISSN: 0241-7413
ISSN (Online): 
IsoAbbr: Rev Pau Bearn
NlmId: 100970037
123:123
JrId: 24865
long title: Revue de philologie, de litterature et d'histoire anciennes
short title: Rev Philol Litt Hist Anc
ISSN: 0035-1652
ISSN (Online): 
IsoAbbr: Rev Philol Litt Hist Anc
NlmId: 100970038
123:123
JrId: 24866
long title: Philippine social sciences and humanities review
short title: Philipp Soc Sci Humanit Rev
ISSN: 0031-7802
ISSN (Online): 
IsoAbbr: Philipp Soc Sci Humanit Rev
NlmId: 100970039
123:123
JrId: 24867
long title: Revue philosophique de Louvain
short title: Rev Philos Louv
ISSN: 0035-3841
ISSN (Online): 
IsoAbbr: Rev Philos Louv
NlmId: 100970040
123:123
JrId: 24868
long title: Revue des questions scientifiques
short title: Rev Quest Sci
ISSN: 0035-2160
ISSN (Online): 
IsoAbbr: Rev Quest Sci
NlmId: 100970043
123:123
JrId: 24869
long title: The Review of radical political economics
short title: Rev Radic Polit Econ
ISSN: 0486-6134
ISSN (Online): 
IsoAbbr: Rev Radic Polit Econ
NlmId: 100970047
123:123
JrId: 24870
long title: Revista/review interamericana
short title: Rev Rev Interam
ISSN: 0360-7917
ISSN (Online): 
IsoAbbr: Rev Rev Interam
NlmId: 100970049
123:123
JrId: 24871
long title: Revue roumaine d'histoire
short title: Rev Roum Hist
ISSN: 0556-8072
ISSN (Online): 
IsoAbbr: Rev Roum Hist
NlmId: 100970052
123:123
JrId: 24872
long title: Revue de la Saintonge et de l'Aunis
short title: Rev Saintonge Aunis
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Saintonge Aunis
NlmId: 100970053
123:123
JrId: 24873
long title: Revue des sciences humaines
short title: Rev Sci Hum
ISSN: 0035-2195
ISSN (Online): 
IsoAbbr: Rev Sci Hum
NlmId: 100970055
123:123
JrId: 24874
long title: Revue des sciences morales & politiques : travaux de l'Academie des sciences morales et politiques
short title: Rev Sci Morales Polit
ISSN: 0751-5804
ISSN (Online): 
IsoAbbr: Rev Sci Morales Polit
NlmId: 100970056
123:123
JrId: 24875
long title: Revue des sciences philosophiques et theologiques
short title: Rev Sci Philos Theol
ISSN: 0035-2209
ISSN (Online): 
IsoAbbr: Rev Sci Philos Theol
NlmId: 100970058
123:123
JrId: 24876
long title: Revue des sciences sociales de la France de l'Est
short title: Rev Sci Soc Fr Est
ISSN: 0336-1578
ISSN (Online): 
IsoAbbr: Rev Sci Soc Fr Est
NlmId: 100970059
123:123
JrId: 24877
long title: Revista de la Sociedad Bolivariana de Venezuela. Sociedad Bolivariana de Venezuela
short title: Rev Soc Bolivar Venez
ISSN: 0798-0019
ISSN (Online): 
IsoAbbr: Rev Soc Bolivar Venez
NlmId: 100970060
123:123
JrId: 24878
long title: Revista da Sociedade Brasileira de Historia da Ciencia
short title: Rev Soc Bras Hist Cienc
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Bras Hist Cienc
NlmId: 100970063
123:123
JrId: 24879
long title: Review of social economy
short title: Rev Soc Econ
ISSN: 0034-6764
ISSN (Online): 
IsoAbbr: Rev Soc Econ
NlmId: 100970064
123:123
JrId: 24880
long title: Voenno-istoricheskii zhurnal
short title: Voen Istor Zh
ISSN: 
ISSN (Online): 
IsoAbbr: Voen Istor Zh
NlmId: 100970078
123:123
JrId: 24881
long title: Vojno-istoriski glasnik
short title: Vojnois Glas
ISSN: 0042-8442
ISSN (Online): 
IsoAbbr: Vojnois Glas
NlmId: 100970080
123:123
JrId: 24882
long title: Volkskunde (Amsterdam, Netherlands)
short title: Volkskunde
ISSN: 0775-3128
ISSN (Online): 
IsoAbbr: Volkskunde
NlmId: 100970083
123:123
JrId: 24883
long title: Voprosy istorii (Moscow, Russia : 1945)
short title: Vopr Istor
ISSN: 0042-8779
ISSN (Online): 
IsoAbbr: Vopr Istor
NlmId: 100970086
123:123
JrId: 24884
long title: Voprosy istorii estestvoznaniia i tekhniki (Institut istorii estestvoznaniia i tekhniki (Akademiia nauk SSSR))
short title: Vopr Istor Estestvozn Tekh
ISSN: 0205-9606
ISSN (Online): 
IsoAbbr: Vopr Istor Estestvozn Tekh
NlmId: 100970088
123:123
JrId: 24885
long title: Revista de istorie
short title: Rev Istor
ISSN: 0251-3099
ISSN (Online): 
IsoAbbr: Rev Istor
NlmId: 100970019
123:123
JrId: 24886
long title: Revista de occidente (Madrid, Spain : 1923)
short title: Rev Occidente
ISSN: 0034-8635
ISSN (Online): 
IsoAbbr: Rev Occidente
NlmId: 100970035
123:123
JrId: 24887
long title: The review of the Polish Academy of Sciences. Polska Akademia Nauk
short title: Rev Pol Acad Sci
ISSN: 0032-2776
ISSN (Online): 
IsoAbbr: Rev Pol Acad Sci
NlmId: 100970041
123:123
JrId: 24888
long title: Revue historique (Paris, France)
short title: Rev Hist (Paris)
ISSN: 0035-3264
ISSN (Online): 
IsoAbbr: Rev Hist (Paris)
NlmId: 100970021
123:123
JrId: 24889
long title: Vermont history
short title: Vt Hist
ISSN: 0042-4161
ISSN (Online): 
IsoAbbr: Vt Hist
NlmId: 100970106
123:123
JrId: 24890
long title: Rheinisches Museum fur Philologie
short title: Rhein Mus Philol
ISSN: 0035-449X
ISSN (Online): 
IsoAbbr: Rhein Mus Philol
NlmId: 100970120
123:123
JrId: 24891
long title: Rudolstadter Heimathefte
short title: Rudolstaedter Heimath
ISSN: 0485-5884
ISSN (Online): 
IsoAbbr: Rudolstaedter Heimath
NlmId: 100970221
123:123
JrId: 24892
long title: Rutland record : journal of the Rutland Record Society
short title: Rutland Rec
ISSN: 0260-3322
ISSN (Online): 
IsoAbbr: Rutland Rec
NlmId: 100970224
123:123
JrId: 24893
long title: Monuments historiques : Mh
short title: Monum Hist
ISSN: 0153-3673
ISSN (Online): 
IsoAbbr: Monum Hist
NlmId: 100970097
123:123
JrId: 24894
long title: Revue d'histoire economique et sociale
short title: Rev Hist Econ Soc
ISSN: 0035-239X
ISSN (Online): 
IsoAbbr: Rev Hist Econ Soc
NlmId: 100970098
123:123
JrId: 24895
long title: Revue des societes savantes de Haute-Normandie
short title: Rev Soc Savantes Haute Normandie
ISSN: 0035-2241
ISSN (Online): 
IsoAbbr: Rev Soc Savantes Haute Normandie
NlmId: 100970107
123:123
JrId: 24896
long title: Vermont history news
short title: Vt Hist News
ISSN: 0364-3387
ISSN (Online): 
IsoAbbr: Vt Hist News
NlmId: 100970108
123:123
JrId: 24897
long title: Revue du Tarn
short title: Rev Tarn
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Tarn
NlmId: 100970109
123:123
JrId: 24898
long title: Revue des travaux de l'Academie des sciences morales et politiques et comptes rendus de ses seances
short title: Rev Trav Acad Sci Morales Polit C R Seances
ISSN: 0400-3373
ISSN (Online): 
IsoAbbr: Rev Trav Acad Sci Morales Polit C R Seances
NlmId: 100970111
123:123
JrId: 24899
long title: West Virginia history
short title: W Va Hist
ISSN: 0043-325X
ISSN (Online): 
IsoAbbr: W Va Hist
NlmId: 100970112
123:123
JrId: 24900
long title: Revista universitaria
short title: Rev Univ
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Univ
NlmId: 100970113
123:123
JrId: 24901
long title: Revue de l'Universite de Bruxelles
short title: Rev Univ Brux
ISSN: 0378-4606
ISSN (Online): 
IsoAbbr: Rev Univ Brux
NlmId: 100970114
123:123
JrId: 24902
long title: War & society
short title: War Soc
ISSN: 0729-2473
ISSN (Online): 
IsoAbbr: War Soc
NlmId: 100970115
123:123
JrId: 24903
long title: Revue du Vivarais
short title: Rev Vivarais
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Vivarais
NlmId: 100970118
123:123
JrId: 24904
long title: The Washington quarterly
short title: Wash Q
ISSN: 0163-660X
ISSN (Online): 1530-9177
IsoAbbr: Wash Q
NlmId: 100970119
123:123
JrId: 24905
long title: The Welsh history review. Cylchgrawn hanes cymru
short title: Welsh Hist Rev
ISSN: 0043-2431
ISSN (Online): 
IsoAbbr: Welsh Hist Rev
NlmId: 100970131
123:123
JrId: 24906
long title: Rhodesiana
short title: Rhodesiana
ISSN: 0556-9605
ISSN (Online): 
IsoAbbr: Rhodesiana
NlmId: 100970133
123:123
JrId: 24907
long title: Richmond County history
short title: Richmond Cty Hist
ISSN: 0035-5119
ISSN (Online): 
IsoAbbr: Richmond Cty Hist
NlmId: 100970134
123:123
JrId: 24908
long title: Wen wu (1959)
short title: Wen Wu
ISSN: 0511-4772
ISSN (Online): 
IsoAbbr: Wen Wu
NlmId: 100970135
123:123
JrId: 24909
long title: Rig
short title: Rig
ISSN: 0035-5267
ISSN (Online): 
IsoAbbr: Rig
NlmId: 100970137
123:123
JrId: 24910
long title: Wereld en Zending
short title: Wereld Zending
ISSN: 0165-988X
ISSN (Online): 
IsoAbbr: Wereld Zending
NlmId: 100970138
123:123
JrId: 24911
long title: Rinascimento (Florence, Italy)
short title: Rinascimento
ISSN: 0080-3073
ISSN (Online): 
IsoAbbr: Rinascimento
NlmId: 100970141
123:123
JrId: 24912
long title: The Western Canadian journal of anthropology
short title: West Can J Anthropol
ISSN: 0008-5340
ISSN (Online): 
IsoAbbr: West Can J Anthropol
NlmId: 100970143
123:123
JrId: 24913
long title: West European politics
short title: West Eur Polit
ISSN: 0140-2382
ISSN (Online): 
IsoAbbr: West Eur Polit
NlmId: 100970146
123:123
JrId: 24914
long title: Western folklore
short title: West Folk
ISSN: 0043-373X
ISSN (Online): 
IsoAbbr: West Folk
NlmId: 100970150
123:123
JrId: 24915
long title: Rivista di estetica
short title: Riv Estet
ISSN: 0035-6212
ISSN (Online): 
IsoAbbr: Riv Estet
NlmId: 100970152
123:123
JrId: 24916
long title: Rivista di filologia e d'istruzione classica
short title: Riv Filol Istruz Classica
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Filol Istruz Classica
NlmId: 100970153
123:123
JrId: 24917
long title: Rivista di filosofia
short title: Riv Filos
ISSN: 0035-6239
ISSN (Online): 
IsoAbbr: Riv Filos
NlmId: 100970154
123:123
JrId: 24918
long title: Rivista internazionale di scienze sociali
short title: Riv Int Sci Sociali
ISSN: 0035-676X
ISSN (Online): 
IsoAbbr: Riv Int Sci Sociali
NlmId: 100970156
123:123
JrId: 24919
long title: The Western humanities review
short title: West Hum Rev
ISSN: 0043-3845
ISSN (Online): 
IsoAbbr: West Hum Rev
NlmId: 100970159
123:123
JrId: 24920
long title: Rivista marittima
short title: Riv Maritt
ISSN: 0035-6964
ISSN (Online): 
IsoAbbr: Riv Maritt
NlmId: 100970160
123:123
JrId: 24921
long title: Rivista di meteorologia aeronautica
short title: Riv Meteorol Aeronaut
ISSN: 0035-6328
ISSN (Online): 
IsoAbbr: Riv Meteorol Aeronaut
NlmId: 100970161
123:123
JrId: 24922
long title: Western Illinois regional studies
short title: West Ill Reg Stud
ISSN: 0192-1355
ISSN (Online): 
IsoAbbr: West Ill Reg Stud
NlmId: 100970162
123:123
JrId: 24923
long title: Western journal of speech communication : WJSC
short title: West J Speech Commun
ISSN: 0193-6700
ISSN (Online): 
IsoAbbr: West J Speech Commun
NlmId: 100970164
123:123
JrId: 24924
long title: The Western Pennsylvania historical magazine
short title: West Pa Hist Mag
ISSN: 0043-4035
ISSN (Online): 
IsoAbbr: West Pa Hist Mag
NlmId: 100970168
123:123
JrId: 24925
long title: Rivista di psicologia sociale e Archivio italiano di psicologia generale e del lavoro
short title: Riv Psicol Soc Arch Ital Psicol Gen
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Psicol Soc Arch Ital Psicol Gen
NlmId: 100970169
123:123
JrId: 24926
long title: The Western political quarterly
short title: West Polit Q
ISSN: 0043-4078
ISSN (Online): 
IsoAbbr: West Polit Q
NlmId: 100970176
123:123
JrId: 24927
long title: Western states Jewish history
short title: West States Jew Hist
ISSN: 0749-5471
ISSN (Online): 
IsoAbbr: West States Jew Hist
NlmId: 100970178
123:123
JrId: 24928
long title: Rivista rosminiana di filosofia e di cultura
short title: Riv Rosmin Filos Cult
ISSN: 0035-7030
ISSN (Online): 
IsoAbbr: Riv Rosmin Filos Cult
NlmId: 100970179
123:123
JrId: 24929
long title: Rivista storica calabrese
short title: Riv Stor Calabr
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Stor Calabr
NlmId: 100970180
123:123
JrId: 24930
long title: Western states Jewish historical quarterly
short title: West States Jew Hist Q
ISSN: 0043-4221
ISSN (Online): 
IsoAbbr: West States Jew Hist Q
NlmId: 100970181
123:123
JrId: 24931
long title: Rivista di storia della chiesa in Italia
short title: Riv Stor Chiesa Ital
ISSN: 0035-6557
ISSN (Online): 
IsoAbbr: Riv Stor Chiesa Ital
NlmId: 100970182
123:123
JrId: 24932
long title: Rivista di storia della filosofia (Milan, Italy : 1984)
short title: Riv Stor Filos
ISSN: 0393-2516
ISSN (Online): 
IsoAbbr: Riv Stor Filos
NlmId: 100970183
123:123
JrId: 24933
long title: Rivista storica italiana
short title: Riv Stor Ital
ISSN: 0035-7073
ISSN (Online): 
IsoAbbr: Riv Stor Ital
NlmId: 100970190
123:123
JrId: 24934
long title: Rivista di studi classici
short title: Riv Studi Class
ISSN: 0035-6581
ISSN (Online): 
IsoAbbr: Riv Studi Class
NlmId: 100970191
123:123
JrId: 24935
long title: Rivista degli studi orientali
short title: Riv Studi Orient
ISSN: 0392-4866
ISSN (Online): 
IsoAbbr: Riv Studi Orient
NlmId: 100970192
123:123
JrId: 24936
long title: Wetenschappelijke tijdingen
short title: Wet Tijd
ISSN: 
ISSN (Online): 
IsoAbbr: Wet Tijd
NlmId: 100970194
123:123
JrId: 24937
long title: The Rocky Mountain social science journal
short title: Rocky Mt Soc Sci J
ISSN: 0035-7634
ISSN (Online): 
IsoAbbr: Rocky Mt Soc Sci J
NlmId: 100970195
123:123
JrId: 24938
long title: Roczniki filozoficzne. Annales de philosophie
short title: Rocz Filoz
ISSN: 0035-7685
ISSN (Online): 
IsoAbbr: Rocz Filoz
NlmId: 100970196
123:123
JrId: 24939
long title: Wiener Beitrage zur Geschichte der Neuzeit
short title: Wien Beitr Gesch Neuzeit
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Gesch Neuzeit
NlmId: 100970197
123:123
JrId: 24940
long title: Roczniki humanistyczne
short title: Rocz Humanist
ISSN: 0035-7707
ISSN (Online): 
IsoAbbr: Rocz Humanist
NlmId: 100970198
123:123
JrId: 24941
long title: Wiener Geschichtsblatter / herausgegeben vom Verein fur Geschichte der Stadt Wien
short title: Wien Geschichtsbl
ISSN: 0043-5317
ISSN (Online): 
IsoAbbr: Wien Geschichtsbl
NlmId: 100970199
123:123
JrId: 24942
long title: Romische historische Mitteilungen
short title: Rom Hist Mitt
ISSN: 0080-3790
ISSN (Online): 
IsoAbbr: Rom Hist Mitt
NlmId: 100970200
123:123
JrId: 24943
long title: Wiener Zeitschrift fur die Kunde des Morgenlandes
short title: Wien Z Kunde Morgenl
ISSN: 0084-0076
ISSN (Online): 
IsoAbbr: Wien Z Kunde Morgenl
NlmId: 100970202
123:123
JrId: 24944
long title: Romance notes
short title: Roman Notes
ISSN: 0035-7995
ISSN (Online): 
IsoAbbr: Roman Notes
NlmId: 100970204
123:123
JrId: 24945
long title: The William and Mary quarterly
short title: William Mary Q
ISSN: 0043-5597
ISSN (Online): 
IsoAbbr: William Mary Q
NlmId: 100970208
123:123
JrId: 24946
long title: Romantisme
short title: Romantisme
ISSN: 0048-8593
ISSN (Online): 
IsoAbbr: Romantisme
NlmId: 100970217
123:123
JrId: 24947
long title: The Rostrum
short title: Rostrum
ISSN: 
ISSN (Online): 
IsoAbbr: Rostrum
NlmId: 100970218
123:123
JrId: 24948
long title: Rural Africana
short title: Rural Afr
ISSN: 0085-5839
ISSN (Online): 
IsoAbbr: Rural Afr
NlmId: 100970222
123:123
JrId: 24949
long title: Wisconsin magazine of history
short title: Wis Mag Hist
ISSN: 0043-6534
ISSN (Online): 
IsoAbbr: Wis Mag Hist
NlmId: 100970223
123:123
JrId: 24950
long title: Suid-Afrikaanse historiese joernaal / Die Suid-Afrikaanse Historiese Vereniging = South African historical journal / The South African Historical Society
short title: S Afr Hist J
ISSN: 0258-2473
ISSN (Online): 
IsoAbbr: S Afr Hist J
NlmId: 100970226
123:123
JrId: 24951
long title: Wissenschaftliche Zeitschrift der Ernst-Moritz-Arndt-Universitat, Greifswald. Gesellschaftswissenschaftliche Reihe
short title: Wiss Z Ernst Moritz Arndt Univ Ges Sprachwiss
ISSN: 0138-1016
ISSN (Online): 
IsoAbbr: Wiss Z Ernst Moritz Arndt Univ Ges Sprachwiss
NlmId: 100970228
123:123
JrId: 24952
long title: The South African journal of economics. Suid-afrikaanse tydskrif vir ekonomie
short title: S Afr J Econ
ISSN: 0038-2280
ISSN (Online): 
IsoAbbr: S Afr J Econ
NlmId: 100970230
123:123
JrId: 24953
long title: The South African journal of economic history : [journal of the Economic History Society of Southern Africa]
short title: S Afr J Econ Hist
ISSN: 
ISSN (Online): 
IsoAbbr: S Afr J Econ Hist
NlmId: 100970233
123:123
JrId: 24954
long title: South Carolina history illustrated
short title: S C Hist Illus
ISSN: 0038-3090
ISSN (Online): 
IsoAbbr: S C Hist Illus
NlmId: 100970236
123:123
JrId: 24955
long title: South Dakota historical collections
short title: S D Hist Collect
ISSN: 0731-2105
ISSN (Online): 
IsoAbbr: S D Hist Collect
NlmId: 100970238
123:123
JrId: 24956
long title: Wolfenbutteler Renaissance Mitteilungen
short title: Wolfenbutteler Renaiss Mitt
ISSN: 0342-4340
ISSN (Online): 
IsoAbbr: Wolfenbutteler Renaiss Mitt
NlmId: 100970239
123:123
JrId: 24957
long title: SECOLAS annals : journal of the Southeastern Council on Latin American Studies. Southeastern Council on Latin American Studies
short title: SECOLAS Ann
ISSN: 0081-2951
ISSN (Online): 
IsoAbbr: SECOLAS Ann
NlmId: 100970240
123:123
JrId: 24958
long title: Saalburg-Jahrbuch
short title: Saalburg Jahrb
ISSN: 
ISSN (Online): 
IsoAbbr: Saalburg Jahrb
NlmId: 100970241
123:123
JrId: 24959
long title: Saeculum
short title: Saeculum
ISSN: 0080-5319
ISSN (Online): 
IsoAbbr: Saeculum
NlmId: 100970242
123:123
JrId: 24960
long title: The Women's annual
short title: Womens Annu
ISSN: 8755-2450
ISSN (Online): 
IsoAbbr: Womens Annu
NlmId: 100970243
123:123
JrId: 24961
long title: Sage (Atlanta, Ga.)
short title: Sage
ISSN: 0741-8639
ISSN (Online): 
IsoAbbr: Sage
NlmId: 100970244
123:123
JrId: 24962
long title: Women's studies international forum
short title: Womens Stud Int Forum
ISSN: 0277-5395
ISSN (Online): 
IsoAbbr: Womens Stud Int Forum
NlmId: 100970246
123:123
JrId: 24963
long title: Saisons d'Alsace
short title: Saisons Alsace
ISSN: 
ISSN (Online): 
IsoAbbr: Saisons Alsace
NlmId: 100970248
123:123
JrId: 24964
long title: Working papers magazine
short title: Work Pap Mag
ISSN: 0744-9836
ISSN (Online): 
IsoAbbr: Work Pap Mag
NlmId: 100970251
123:123
JrId: 24965
long title: Working papers for a new society
short title: Work Pap New Soc
ISSN: 0091-1615
ISSN (Online): 
IsoAbbr: Work Pap New Soc
NlmId: 100970254
123:123
JrId: 24966
long title: World archaeology
short title: World Archaeol
ISSN: 0043-8243
ISSN (Online): 
IsoAbbr: World Archaeol
NlmId: 100970256
123:123
JrId: 24967
long title: World politics
short title: World Polit
ISSN: 0043-8871
ISSN (Online): 1086-3338
IsoAbbr: World Polit
NlmId: 100970257
123:123
JrId: 24968
long title: Wythe County historical review / Wythe County Historical Society
short title: Wythe Cty Hist Rev
ISSN: 0275-9179
ISSN (Online): 
IsoAbbr: Wythe Cty Hist Rev
NlmId: 100970260
123:123
JrId: 24969
long title: Xaloc
short title: Xaloc
ISSN: 
ISSN (Online): 
IsoAbbr: Xaloc
NlmId: 100970262
123:123
JrId: 24970
long title: The Yale University library gazette. Yale University. Library
short title: Yale Univ Libr Gaz
ISSN: 0044-0175
ISSN (Online): 
IsoAbbr: Yale Univ Libr Gaz
NlmId: 100970265
123:123
JrId: 24971
long title: Revue de l'Universite d'Ottawa. University of Ottawa
short title: Rev Univ Ottawa
ISSN: 0041-9206
ISSN (Online): 
IsoAbbr: Rev Univ Ottawa
NlmId: 100970117
123:123
JrId: 24972
long title: South Carolina historical magazine
short title: S C Hist Mag
ISSN: 0038-3082
ISSN (Online): 
IsoAbbr: S C Hist Mag
NlmId: 100970237
123:123
JrId: 24973
long title: Yad Vashem studies
short title: Yad Vashem Stud Eur Jew Catastrophe Resist
ISSN: 0084-3296
ISSN (Online): 
IsoAbbr: Yad Vashem Stud Eur Jew Catastrophe Resist
NlmId: 100970264
123:123
JrId: 24974
long title: Warwickshire history
short title: Warwickshire Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Warwickshire Hist
NlmId: 100970116
123:123
JrId: 24975
long title: The Western historical quarterly
short title: West Hist Q
ISSN: 0043-3810
ISSN (Online): 
IsoAbbr: West Hist Q
NlmId: 100970157
123:123
JrId: 24976
long title: Rivista militare
short title: Riv Mil
ISSN: 0035-6980
ISSN (Online): 
IsoAbbr: Riv Mil
NlmId: 100970167
123:123
JrId: 24977
long title: Yearbook of German-American studies
short title: Yearb Ger Am Stud
ISSN: 0741-2827
ISSN (Online): 
IsoAbbr: Yearb Ger Am Stud
NlmId: 100970266
123:123
JrId: 24978
long title: Oudheidkundige mededeelingen van het Rijksmuseum van Oudheden te Leiden = Nuntii ex Museo Antiquario Leidensi
short title: Oudheidkd Meded Rijksmus Oudheiden Leiden
ISSN: 0920-4768
ISSN (Online): 
IsoAbbr: Oudheidkd Meded Rijksmus Oudheiden Leiden
NlmId: 100970281
123:123
JrId: 24979
long title: Sbornik archivnich praci
short title: Sb Arch Pr
ISSN: 0036-5246
ISSN (Online): 
IsoAbbr: Sb Arch Pr
NlmId: 100970302
123:123
JrId: 24980
long title: Zeitschrift fur bayerische Landesgeschichte
short title: Z Bayer Landesgesch
ISSN: 0044-2364
ISSN (Online): 
IsoAbbr: Z Bayer Landesgesch
NlmId: 100970305
123:123
JrId: 24981
long title: Scandinavian journal of history
short title: Scand J Hist
ISSN: 0346-8755
ISSN (Online): 
IsoAbbr: Scand J Hist
NlmId: 100970319
123:123
JrId: 24982
long title: Zeitschrift fur Geschichte der Arabisch-Islamischen Wissenschaften
short title: Z Gesch Arab Islam Wiss
ISSN: 0179-4639
ISSN (Online): 
IsoAbbr: Z Gesch Arab Islam Wiss
NlmId: 100970328
123:123
JrId: 24983
long title: Schaffhauser Beitrage zur vaterlandischen Geschichte
short title: Schaffhauser Beitr Vaterl Gesch
ISSN: 
ISSN (Online): 
IsoAbbr: Schaffhauser Beitr Vaterl Gesch
NlmId: 100970333
123:123
JrId: 24984
long title: Il Veltro
short title: Veltro
ISSN: 0042-3254
ISSN (Online): 
IsoAbbr: Veltro
NlmId: 100970446
123:123
JrId: 24985
long title: Vestnik Moskovskogo universiteta. Seriia VIII: Istoriia. Moskovskii gosudarstvennyi universitet im. M.V. Lomonosova
short title: Vestn Mosk Univ Ser 8 Istor
ISSN: 
ISSN (Online): 
IsoAbbr: Vestn Mosk Univ Ser 8 Istor
NlmId: 100970450
123:123
JrId: 24986
long title: New South (Atlanta, Ga.)
short title: New South
ISSN: 0028-6745
ISSN (Online): 
IsoAbbr: New South
NlmId: 100970279
123:123
JrId: 24987
long title: Nigeria magazine
short title: Niger Mag
ISSN: 0029-0033
ISSN (Online): 
IsoAbbr: Niger Mag
NlmId: 100970280
123:123
JrId: 24988
long title: Overijssel (Enschede, Netherlands)
short title: Overijssel
ISSN: 
ISSN (Online): 
IsoAbbr: Overijssel
NlmId: 100970282
123:123
JrId: 24989
long title: Atlantis (Montreal, Quebec)
short title: Atlantis (Montr)
ISSN: 0700-9119
ISSN (Online): 
IsoAbbr: Atlantis (Montr)
NlmId: 100970284
123:123
JrId: 24990
long title: Civilisations
short title: Civilisations
ISSN: 0009-8140
ISSN (Online): 
IsoAbbr: Civilisations
NlmId: 100970286
123:123
JrId: 24991
long title: Atti e memorie - Deputazione di storia patria per le antiche provincie modenesi. Deputazione di storia patria per le antiche provincie modenesi
short title: Atti Mem Deput Stor Patria Antiche Prov Modenesi
ISSN: 0418-7296
ISSN (Online): 
IsoAbbr: Atti Mem Deput Stor Patria Antiche Prov Modenesi
NlmId: 100970287
123:123
JrId: 24992
long title: Salisbury medical bulletin
short title: Salisbury Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Salisbury Med Bull
NlmId: 100970289
123:123
JrId: 24993
long title: Yearbook of population research in Finland = Vaestontutkimuksen vuosikirja
short title: Yearb Popul Res Finl
ISSN: 0506-3590
ISSN (Online): 
IsoAbbr: Yearb Popul Res Finl
NlmId: 100970290
123:123
JrId: 24994
long title: Salmagundi (Saratoga Springs, N.Y.)
short title: Salmagundi
ISSN: 0036-3529
ISSN (Online): 
IsoAbbr: Salmagundi
NlmId: 100970291
123:123
JrId: 24995
long title: Yod
short title: Yod
ISSN: 0338-9316
ISSN (Online): 
IsoAbbr: Yod
NlmId: 100970292
123:123
JrId: 24996
long title: Samtiden
short title: Samtiden
ISSN: 0036-3928
ISSN (Online): 
IsoAbbr: Samtiden
NlmId: 100970293
123:123
JrId: 24997
long title: York state tradition
short title: York State Trad
ISSN: 0044-0566
ISSN (Online): 
IsoAbbr: York State Trad
NlmId: 100970295
123:123
JrId: 24998
long title: San Jose studies
short title: San Jose Stud
ISSN: 0097-8051
ISSN (Online): 
IsoAbbr: San Jose Stud
NlmId: 100970296
123:123
JrId: 24999
long title: Santiago / [Universidad de Oriente]
short title: Santiago
ISSN: 0048-9115
ISSN (Online): 
IsoAbbr: Santiago
NlmId: 100970297
123:123
JrId: 25000
long title: Zeitschrift des Aachener Geschichtsvereins. Aachener Geschichtsverein
short title: Z Aachener Geschichtsver
ISSN: 0065-0137
ISSN (Online): 
IsoAbbr: Z Aachener Geschichtsver
NlmId: 100970298
123:123
JrId: 25001
long title: Sapienza
short title: Sapienza
ISSN: 0036-4711
ISSN (Online): 
IsoAbbr: Sapienza
NlmId: 100970299
123:123
JrId: 25002
long title: Saskatchewan history
short title: Sask Hist
ISSN: 0036-4908
ISSN (Online): 
IsoAbbr: Sask Hist
NlmId: 100970300
123:123
JrId: 25003
long title: Zeitschrift fur agyptische sprache und altertumskunde
short title: Z Aegypt Sprach Altertumskd
ISSN: 0044-216X
ISSN (Online): 
IsoAbbr: Z Aegypt Sprach Altertumskd
NlmId: 100970301
123:123
JrId: 25004
long title: Zeitschrift fur allgemeine Wissenschaftstheorie. Journal for general philosophy of science
short title: Z Allg Wissenschaftstheor
ISSN: 0044-2216
ISSN (Online): 
IsoAbbr: Z Allg Wissenschaftstheor
NlmId: 100970303
123:123
JrId: 25005
long title: Sbornik Narodniho muzea v Praze. Rada C, Literarni historie = Acta Musei Nationalis Pragae. Series C, Historia litterarum
short title: Sb Nar Muz Pr Rada C Lit Hist
ISSN: 0036-5351
ISSN (Online): 
IsoAbbr: Sb Nar Muz Pr Rada C Lit Hist
NlmId: 100970304
123:123
JrId: 25006
long title: Zeitschrift fur Bevolkerungswissenschaft
short title: Z Bevolkerungswiss
ISSN: 0340-2398
ISSN (Online): 
IsoAbbr: Z Bevolkerungswiss
NlmId: 100970307
123:123
JrId: 25007
long title: Sbornik Narodniho musea v Praze. A, Historicky = Acta Musei Nationalis Prague. A, Historia
short title: Sb Nar Muz Praze Rada A Hist
ISSN: 0036-5335
ISSN (Online): 
IsoAbbr: Sb Nar Muz Praze Rada A Hist
NlmId: 100970308
123:123
JrId: 25008
long title: Zeitschrift fur deutsches Alterthum und deutsche Litteratur
short title: Z Dtsch Altert Dtsch Lit
ISSN: 0044-2518
ISSN (Online): 
IsoAbbr: Z Dtsch Altert Dtsch Lit
NlmId: 100970313
123:123
JrId: 25009
long title: Zeitschrift der Deutschen Morgenlandischen Gesellschaft
short title: Z Dtsch Morgenl Ges
ISSN: 0341-0137
ISSN (Online): 
IsoAbbr: Z Dtsch Morgenl Ges
NlmId: 100970316
123:123
JrId: 25010
long title: The Scandinavian economic history review / [the Scandanavian Society for Economic and Social History and Historical Geography]
short title: Scand Econ Hist Rev
ISSN: 0358-5522
ISSN (Online): 
IsoAbbr: Scand Econ Hist Rev
NlmId: 100970317
123:123
JrId: 25011
long title: Scandinavian population studies
short title: Scand Popul Stud
ISSN: 
ISSN (Online): 
IsoAbbr: Scand Popul Stud
NlmId: 100970321
123:123
JrId: 25012
long title: ZFSL, Zeitschrift fur franzosische Sprache und Literatur
short title: Z Fr Spr Lit
ISSN: 0044-2747
ISSN (Online): 
IsoAbbr: Z Fr Spr Lit
NlmId: 100970323
123:123
JrId: 25013
long title: Zeitschrift der Gesellschaft fur Schleswig-Holsteinische Geschichte. Gesellschaft fur Schleswig-Holsteinische Geschichte
short title: Z Ges Schleswig Holstein Gesch
ISSN: 0072-4254
ISSN (Online): 
IsoAbbr: Z Ges Schleswig Holstein Gesch
NlmId: 100970325
123:123
JrId: 25014
long title: Scandia
short title: Scandia
ISSN: 0036-5483
ISSN (Online): 
IsoAbbr: Scandia
NlmId: 100970327
123:123
JrId: 25015
long title: The School science review
short title: Sch Sci Rev
ISSN: 0036-6811
ISSN (Online): 
IsoAbbr: Sch Sci Rev
NlmId: 100970330
123:123
JrId: 25016
long title: Zeitschrift fur Geschichtswissenschaft
short title: Z Geschichtswiss
ISSN: 0044-2828
ISSN (Online): 
IsoAbbr: Z Geschichtswiss
NlmId: 100970332
123:123
JrId: 25017
long title: Scheidewege
short title: Scheidewege
ISSN: 0048-9336
ISSN (Online): 
IsoAbbr: Scheidewege
NlmId: 100970334
123:123
JrId: 25018
long title: Zeitschrift fur Heereskunde
short title: Z Heereskd
ISSN: 0044-2852
ISSN (Online): 
IsoAbbr: Z Heereskd
NlmId: 100970336
123:123
JrId: 25019
long title: Schiff und Zeit
short title: Schiff Zeit
ISSN: 
ISSN (Online): 
IsoAbbr: Schiff Zeit
NlmId: 100970337
123:123
JrId: 25020
long title: Zeitschrift fur historische Forschung
short title: Z Hist Forsch
ISSN: 0340-0174
ISSN (Online): 
IsoAbbr: Z Hist Forsch
NlmId: 100970338
123:123
JrId: 25021
long title: Schriften zur Geschichte und Kultur des alten Orients
short title: Schr Gesch Kult Alten Orients
ISSN: 
ISSN (Online): 
IsoAbbr: Schr Gesch Kult Alten Orients
NlmId: 100970339
123:123
JrId: 25022
long title: Zeitschrift des Historischen Vereins fur Schwaben. Historischer Verein fur Schwaben
short title: Z Hist Ver Schwaben Neuburg
ISSN: 0342-3131
ISSN (Online): 
IsoAbbr: Z Hist Ver Schwaben Neuburg
NlmId: 100970341
123:123
JrId: 25023
long title: Schweizer Monatshefte
short title: Schweiz Monatsh
ISSN: 0036-7400
ISSN (Online): 
IsoAbbr: Schweiz Monatsh
NlmId: 100970344
123:123
JrId: 25024
long title: Zeitschrift des Historischen Vereines fur Steiermark
short title: Z Hist Ver Steiermark
ISSN: 
ISSN (Online): 
IsoAbbr: Z Hist Ver Steiermark
NlmId: 100970346
123:123
JrId: 25025
long title: Zeitschrift fur Kirchengeschichte
short title: Z Kirchengesch
ISSN: 0044-2925
ISSN (Online): 
IsoAbbr: Z Kirchengesch
NlmId: 100970359
123:123
JrId: 25026
long title: Zeitschrift fur Kunstgeschichte
short title: Z Kunstgesch
ISSN: 0044-2992
ISSN (Online): 
IsoAbbr: Z Kunstgesch
NlmId: 100970363
123:123
JrId: 25027
long title: Sciences et avenir
short title: Sci Avenir
ISSN: 0036-8636
ISSN (Online): 
IsoAbbr: Sci Avenir
NlmId: 100970364
123:123
JrId: 25028
long title: Zeitschrift fur Papyrologie und Epigraphik
short title: Z Papyrologie Epigraphik
ISSN: 0084-5388
ISSN (Online): 
IsoAbbr: Z Papyrologie Epigraphik
NlmId: 100970371
123:123
JrId: 25029
long title: Zeitschrift fur philosophische Forschung
short title: Z Philos Forsch
ISSN: 0044-3301
ISSN (Online): 
IsoAbbr: Z Philos Forsch
NlmId: 100970374
123:123
JrId: 25030
long title: Sciences et techniques en perspective
short title: Sci Tech Perspect
ISSN: 0294-0264
ISSN (Online): 
IsoAbbr: Sci Tech Perspect
NlmId: 100970375
123:123
JrId: 25031
long title: Z pola walki
short title: Z Pola Walki
ISSN: 0044-149X
ISSN (Online): 
IsoAbbr: Z Pola Walki
NlmId: 100970379
123:123
JrId: 25032
long title: Scottish educational review
short title: Scott Edu Rev
ISSN: 0141-9072
ISSN (Online): 
IsoAbbr: Scott Edu Rev
NlmId: 100970380
123:123
JrId: 25033
long title: Zeitschrift fur Politik
short title: Z Polit
ISSN: 0044-3360
ISSN (Online): 
IsoAbbr: Z Polit
NlmId: 100970383
123:123
JrId: 25034
long title: The Scottish historical review
short title: Scott Hist Rev
ISSN: 0036-9241
ISSN (Online): 
IsoAbbr: Scott Hist Rev
NlmId: 100970384
123:123
JrId: 25035
long title: Zeitschrift fur Religions- und Geistesgeschichte
short title: Z Relig Geistesgesch
ISSN: 0044-3441
ISSN (Online): 
IsoAbbr: Z Relig Geistesgesch
NlmId: 100970387
123:123
JrId: 25036
long title: Scottish journal of political economy
short title: Scott J Polit Econ
ISSN: 0036-9292
ISSN (Online): 
IsoAbbr: Scott J Polit Econ
NlmId: 100970388
123:123
JrId: 25037
long title: Zeitschrift fur romanische Philologie
short title: Z Rom Philol
ISSN: 0049-8661
ISSN (Online): 
IsoAbbr: Z Rom Philol
NlmId: 100970391
123:123
JrId: 25038
long title: Scripta minora Regiae Societatis humaniorum litterarum Lundensis = Studier / utg. av Kungl. Humanistiska Vetenskapssamfundet i Lund
short title: Scr Minora
ISSN: 
ISSN (Online): 
IsoAbbr: Scr Minora
NlmId: 100970393
123:123
JrId: 25039
long title: Zeitschrift der Savigny-Stiftung fur Rechtsgeschichte. Germanistische Abteilung
short title: Z Savigny Stift Rechtsgesch Ger Abt
ISSN: 0323-4045
ISSN (Online): 
IsoAbbr: Z Savigny Stift Rechtsgesch Ger Abt
NlmId: 100970394
123:123
JrId: 25040
long title: Zeitschrift des Vereins fur Lubeckische Geschichte und Altertumskunde. Verein fur Lubeckische Geschichte und Altertumskunde
short title: Z Ver Lubeck Gesch Altertumskd
ISSN: 0083-5609
ISSN (Online): 
IsoAbbr: Z Ver Lubeck Gesch Altertumskd
NlmId: 100970399
123:123
JrId: 25041
long title: Zeitschrift fur Wurttembergische Landesgeschichte
short title: Z Wurttemb Landesgesch
ISSN: 0044-3786
ISSN (Online): 
IsoAbbr: Z Wurttemb Landesgesch
NlmId: 100970400
123:123
JrId: 25042
long title: Zaragoza (Zaragoza (Spain))
short title: Zaragoza
ISSN: 0044-1821
ISSN (Online): 
IsoAbbr: Zaragoza
NlmId: 100970401
123:123
JrId: 25043
long title: Sefarad
short title: Sefarad
ISSN: 0037-0894
ISSN (Online): 
IsoAbbr: Sefarad
NlmId: 100970409
123:123
JrId: 25044
long title: Senckenbergiana biologica
short title: Senckenb Biol
ISSN: 0037-2102
ISSN (Online): 
IsoAbbr: Senckenb. Biol.
NlmId: 100970410
123:123
JrId: 25045
long title: Senefiance
short title: Senefiance
ISSN: 
ISSN (Online): 
IsoAbbr: Senefiance
NlmId: 100970411
123:123
JrId: 25046
long title: Seria filologia rosyjska / Uniwersytet im. Adama Michiewicza w Poznaniu, Wydzial Filologiczny
short title: Ser Filol Ros
ISSN: 
ISSN (Online): 
IsoAbbr: Ser Filol Ros
NlmId: 100970412
123:123
JrId: 25047
long title: Zbornik za istoriju
short title: Zb Istor
ISSN: 0350-0489
ISSN (Online): 
IsoAbbr: Zb Istor
NlmId: 100970414
123:123
JrId: 25048
long title: Zbornik za zgodovino naravoslovja in tehnike = History reviews, science and technology / Slovenska matica v Ljubljani
short title: Zb Zgodovino Naravoslovja Teh
ISSN: 0351-4250
ISSN (Online): 
IsoAbbr: Zb Zgodovino Naravoslovja Teh
NlmId: 100970415
123:123
JrId: 25049
long title: Survival
short title: Survival (Lond)
ISSN: 0039-6338
ISSN (Online): 
IsoAbbr: Survival (Lond)
NlmId: 100970417
123:123
JrId: 25050
long title: Zeitgeschichte
short title: Zeitgesch
ISSN: 0256-5250
ISSN (Online): 
IsoAbbr: Zeitgesch
NlmId: 100970418
123:123
JrId: 25051
long title: Zentralasiatische Studien
short title: Zentralasiat Stud
ISSN: 0514-857X
ISSN (Online): 
IsoAbbr: Zentralasiat Stud
NlmId: 100970421
123:123
JrId: 25052
long title: Shakai keizai shigaku / Shakai Keizai Shigakkai
short title: Shakai Keizai Shigaku
ISSN: 0038-0113
ISSN (Online): 
IsoAbbr: Shakai Keizai Shigaku
NlmId: 100970422
123:123
JrId: 25053
long title: Zeszyty historyczne (Paris, France)
short title: Zest Hist
ISSN: 0044-4391
ISSN (Online): 
IsoAbbr: Zest Hist
NlmId: 100970423
123:123
JrId: 25054
long title: Shakespeare studies
short title: Shakespeare Stud
ISSN: 0582-9399
ISSN (Online): 
IsoAbbr: Shakespeare Stud
NlmId: 100970424
123:123
JrId: 25055
long title: Jinbun (Nihon Jinbun Kagakkai)
short title: Zinbun
ISSN: 
ISSN (Online): 
IsoAbbr: Zinbun
NlmId: 100970426
123:123
JrId: 25056
long title: Zion
short title: Zion
ISSN: 0044-4758
ISSN (Online): 
IsoAbbr: Zion
NlmId: 100970427
123:123
JrId: 25057
long title: Ziva antika. Antiquite vivante
short title: Ziva Antika
ISSN: 0514-7727
ISSN (Online): 
IsoAbbr: Ziva Antika
NlmId: 100970429
123:123
JrId: 25058
long title: Shiso
short title: Shiso
ISSN: 0386-2755
ISSN (Online): 
IsoAbbr: Shiso
NlmId: 100970431
123:123
JrId: 25059
long title: Shevut
short title: Shvut
ISSN: 
ISSN (Online): 
IsoAbbr: Shvut
NlmId: 100970432
123:123
JrId: 25060
long title: Zurcher taschenbuch ... hrsg. mit unterstutzung der Antiquarischen gesellschaft von einer gesellschaft zurcherischer geschichtsfreunde ...
short title: Zur Taschenb
ISSN: 
ISSN (Online): 
IsoAbbr: Zur Taschenb
NlmId: 100970433
123:123
JrId: 25061
long title: Zwingliana : Mitteilungen zur Geschichte Zwinglis der Reformation
short title: Zwingliana
ISSN: 0254-4407
ISSN (Online): 
IsoAbbr: Zwingliana
NlmId: 100970434
123:123
JrId: 25063
long title: Simon Wiesenthal Center annual
short title: Simon Wiesenthal Cent Annu
ISSN: 0741-8450
ISSN (Online): 
IsoAbbr: Simon Wiesenthal Cent Annu
NlmId: 100970437
123:123
JrId: 25064
long title: VDI-Berichte
short title: VDI Ber
ISSN: 0083-5560
ISSN (Online): 
IsoAbbr: VDI Ber
NlmId: 100970438
123:123
JrId: 25065
long title: Virginia cavalcade
short title: Va Cavalcade
ISSN: 0042-6474
ISSN (Online): 
IsoAbbr: Va Cavalcade
NlmId: 100970441
123:123
JrId: 25066
long title: Virginia law review
short title: Va Law Rev
ISSN: 0042-6601
ISSN (Online): 
IsoAbbr: Va Law Rev
NlmId: 100970442
123:123
JrId: 25067
long title: The Virginia magazine of history and biography
short title: Va Mag Hist Biogr
ISSN: 0042-6636
ISSN (Online): 
IsoAbbr: Va Mag Hist Biogr
NlmId: 100970444
123:123
JrId: 25068
long title: The Virginia quarterly review
short title: Va Q Rev
ISSN: 0042-675X
ISSN (Online): 
IsoAbbr: Va Q Rev
NlmId: 100970445
123:123
JrId: 25069
long title: Verhandlungen der Zoologisch-Botanischen Gesellschaft in Wien. Zoologisch-Botanische Gesellschaft in Wien
short title: Verh Zool Bot Ges Wien
ISSN: 0084-5647
ISSN (Online): 
IsoAbbr: Verh Zool Bot Ges Wien
NlmId: 100970447
123:123
JrId: 25070
long title: Verslagen en mededelingen - Koninklijke Academie voor Nederlandse Taal- en Letterkunde. Koninklijke Academie voor Nederlandse Taal- en Letterkunde
short title: Versl Meded K Viaam Acad Taal Lett
ISSN: 
ISSN (Online): 
IsoAbbr: Versl Meded K Viaam Acad Taal Lett
NlmId: 100970448
123:123
JrId: 25071
long title: Vestnik drevnei istorii. Journal of ancient history
short title: Vestn Drevnej Istor (Moskva)
ISSN: 0321-0391
ISSN (Online): 
IsoAbbr: Vestn Drevnej Istor (Moskva)
NlmId: 100970449
123:123
JrId: 25072
long title: Schweizerische Zeitschrift fur Geschichte. Revue suisse d'histoire. Rivista storica svizzera
short title: Schweiz Z Gesch
ISSN: 0036-7834
ISSN (Online): 
IsoAbbr: Schweiz Z Gesch
NlmId: 100970360
123:123
JrId: 25073
long title: Zeitschrift der Savigny-Stiftung fur Rechtsgeschichte. Kanonistische Abteilung
short title: Z Savigny Stift Rechtsgesch Kanon Abt
ISSN: 0323-4142
ISSN (Online): 
IsoAbbr: Z Savigny Stift Rechtsgesch Kanon Abt
NlmId: 100970396
123:123
JrId: 25074
long title: Sbornik praci Filosoficke fakulty brnenske university. C, Rada historicka
short title: Sb Pr Filos Fak Brnenske Univ Rada Hist
ISSN: 0231-7710
ISSN (Online): 
IsoAbbr: Sb Pr Filos Fak Brnenske Univ Rada Hist
NlmId: 100970312
123:123
JrId: 25075
long title: Penelope (Paris, France)
short title: Penelope
ISSN: 0240-9453
ISSN (Online): 
IsoAbbr: Penelope
NlmId: 100970490
123:123
JrId: 25076
long title: Il Ponte
short title: Ponte
ISSN: 0032-423X
ISSN (Online): 
IsoAbbr: Ponte
NlmId: 100970493
123:123
JrId: 25077
long title: Viator
short title: Viator
ISSN: 0083-5897
ISSN (Online): 
IsoAbbr: Viator
NlmId: 100970521
123:123
JrId: 25078
long title: The Victorian historical journal
short title: Vic Hist J
ISSN: 0313-4938
ISSN (Online): 
IsoAbbr: Vic Hist J
NlmId: 100970526
123:123
JrId: 25079
long title: The Southwestern historical quarterly
short title: Southwest Hist Q
ISSN: 
ISSN (Online): 
IsoAbbr: Southwest Hist Q
NlmId: 100970548
123:123
JrId: 25080
long title: Textual practice
short title: Textual Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Textual Pract
NlmId: 100970569
123:123
JrId: 25081
long title: Tennessee historical quarterly
short title: Tenn Hist Q
ISSN: 0040-3261
ISSN (Online): 
IsoAbbr: Tenn Hist Q
NlmId: 100970585
123:123
JrId: 25082
long title: Tel Aviver Jahrbuch fur deutsche Geschichte / herausgegeben vom Institut fur Deutsche Geschichte
short title: Tel Aviver Jahrb Dtsch Gesch
ISSN: 0932-8408
ISSN (Online): 
IsoAbbr: Tel Aviver Jahrb Dtsch Gesch
NlmId: 100970588
123:123
JrId: 25083
long title: Technik Geschichte
short title: Technikgeschichte
ISSN: 
ISSN (Online): 
IsoAbbr: Technikgeschichte
NlmId: 100970592
123:123
JrId: 25084
long title: Singapore libraries
short title: Singap Libr
ISSN: 0085-6118
ISSN (Online): 
IsoAbbr: Singap Libr
NlmId: 100970456
123:123
JrId: 25085
long title: Sitzungsberichte der Heidelberger Akademie der Wissenschaften, Mathematisch-Naturwissenschaftliche Klasse
short title: Sitzungsber Heidelb Akad Wiss Math Naturwiss Kl
ISSN: 0371-0165
ISSN (Online): 
IsoAbbr: Sitzungsber Heidelb Akad Wiss Math Naturwiss Kl
NlmId: 100970457
123:123
JrId: 25086
long title: The Sixteenth century journal
short title: Sixt Century J
ISSN: 0361-0160
ISSN (Online): 
IsoAbbr: Sixt Century J
NlmId: 100970458
123:123
JrId: 25087
long title: Slaski kwartalnik historyczny Sobotka / Wroclawskie Towarzystwo Milosnikow Historii
short title: Slaski Kwat Hist Sabotka
ISSN: 0037-7511
ISSN (Online): 
IsoAbbr: Slaski Kwat Hist Sabotka
NlmId: 100970459
123:123
JrId: 25088
long title: Slavonic and East European review
short title: Slav East Eur Rev
ISSN: 0037-6795
ISSN (Online): 
IsoAbbr: Slav East Eur Rev
NlmId: 100970460
123:123
JrId: 25089
long title: Slavery & abolition
short title: Slavery Abol
ISSN: 0144-039X
ISSN (Online): 
IsoAbbr: Slavery Abol
NlmId: 100970461
123:123
JrId: 25090
long title: Slavic review
short title: Slavic Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Slavic Rev
NlmId: 100970462
123:123
JrId: 25091
long title: Slovenska archivistika
short title: Slov Arch
ISSN: 0583-6123
ISSN (Online): 
IsoAbbr: Slov Arch
NlmId: 100970464
123:123
JrId: 25092
long title: Slovansky prehled
short title: Slov Prehl
ISSN: 0037-6922
ISSN (Online): 
IsoAbbr: Slov Prehl
NlmId: 100970465
123:123
JrId: 25093
long title: Smithsonian studies in history and technology. Smithsonian Institution
short title: Smithson Stud Hist Technol
ISSN: 0081-0258
ISSN (Online): 
IsoAbbr: Smithson Stud Hist Technol
NlmId: 100970466
123:123
JrId: 25094
long title: The Society of Malawi journal. Society of Malawi (Historical and Scientific)
short title: Soc Malawi J
ISSN: 0037-993X
ISSN (Online): 
IsoAbbr: Soc Malawi J
NlmId: 100970477
123:123
JrId: 25095
long title: Social science history
short title: Soc Sci Hist
ISSN: 0145-5532
ISSN (Online): 
IsoAbbr: Soc Sci Hist
NlmId: 100970478
123:123
JrId: 25096
long title: The Social science journal
short title: Soc Sci J
ISSN: 0362-3319
ISSN (Online): 
IsoAbbr: Soc Sci J
NlmId: 100970479
123:123
JrId: 25097
long title: Societa e storia
short title: Soc Stor
ISSN: 0391-6987
ISSN (Online): 
IsoAbbr: Soc Stor
NlmId: 100970481
123:123
JrId: 25098
long title: Past & present
short title: Past Present
ISSN: 0031-2746
ISSN (Online): 1477-464X
IsoAbbr: Past Present
NlmId: 100970488
123:123
JrId: 25099
long title: Societas
short title: Societas
ISSN: 0037-8879
ISSN (Online): 
IsoAbbr: Societas
NlmId: 100970489
123:123
JrId: 25100
long title: SA. Sociological analysis
short title: Sociol Anal
ISSN: 0038-0210
ISSN (Online): 
IsoAbbr: Sociol Anal
NlmId: 100970491
123:123
JrId: 25101
long title: Philosophy (London, England)
short title: Philosophy
ISSN: 0031-8191
ISSN (Online): 
IsoAbbr: Philosophy
NlmId: 100970492
123:123
JrId: 25102
long title: Rendezvous
short title: Rendezvous (Buffalo)
ISSN: 0484-3916
ISSN (Online): 
IsoAbbr: Rendezvous (Buffalo)
NlmId: 100970496
123:123
JrId: 25103
long title: Sotahistoriallinen aikakauskirja
short title: Sotahist Aikak
ISSN: 0357-816X
ISSN (Online): 
IsoAbbr: Sotahist Aikak
NlmId: 100970505
123:123
JrId: 25104
long title: Sotsiologicheskie issledovaniia
short title: Sotsiol Issled
ISSN: 0132-1625
ISSN (Online): 
IsoAbbr: Sotsiol Issled
NlmId: 100970510
123:123
JrId: 25105
long title: Veterinar-medizinische Nachrichten
short title: Vet Med Nachr
ISSN: 0083-5862
ISSN (Online): 
IsoAbbr: Vet Med Nachr
NlmId: 100970515
123:123
JrId: 25106
long title: Source (New York, N.Y. : 1981)
short title: Source Notes Hist Art
ISSN: 0737-4453
ISSN (Online): 
IsoAbbr: Source Notes Hist Art
NlmId: 100970518
123:123
JrId: 25107
long title: South Asia research
short title: South Asia Res
ISSN: 0262-7280
ISSN (Online): 
IsoAbbr: South Asia Res
NlmId: 100970525
123:123
JrId: 25108
long title: The South Atlantic quarterly
short title: South Atl Q
ISSN: 0038-2876
ISSN (Online): 
IsoAbbr: South Atl Q
NlmId: 100970527
123:123
JrId: 25109
long title: The Victorian historical magazine
short title: Vic Hist Mag
ISSN: 0042-5168
ISSN (Online): 
IsoAbbr: Vic Hist Mag
NlmId: 100970528
123:123
JrId: 25110
long title: Southern California law review
short title: South Calif Law Rev
ISSN: 0038-3910
ISSN (Online): 
IsoAbbr: South Calif Law Rev
NlmId: 100970530
123:123
JrId: 25111
long title: The Victorian newsletter
short title: Vic Newsl
ISSN: 0042-5192
ISSN (Online): 
IsoAbbr: Vic Newsl
NlmId: 100970531
123:123
JrId: 25112
long title: Victorian periodicals newsletter
short title: Vic Period Newsl
ISSN: 0049-6189
ISSN (Online): 
IsoAbbr: Vic Period Newsl
NlmId: 100970533
123:123
JrId: 25113
long title: Southern exposure
short title: South Expos
ISSN: 0146-809X
ISSN (Online): 
IsoAbbr: South Expos
NlmId: 100970535
123:123
JrId: 25114
long title: Southern folklore quarterly
short title: South Folk Q
ISSN: 0038-4127
ISSN (Online): 
IsoAbbr: South Folk Q
NlmId: 100970538
123:123
JrId: 25115
long title: Victorian veterinary proceedings / Australian Veterinary Association (Victorian Division)
short title: Vic Vet Proc
ISSN: 
ISSN (Online): 
IsoAbbr: Vic Vet Proc
NlmId: 100970539
123:123
JrId: 25116
long title: Southern history
short title: South Hist
ISSN: 0142-4688
ISSN (Online): 
IsoAbbr: South Hist
NlmId: 100970540
123:123
JrId: 25117
long title: Vie et langage
short title: Vie Lang
ISSN: 0042-5494
ISSN (Online): 
IsoAbbr: Vie Lang
NlmId: 100970541
123:123
JrId: 25118
long title: Southern Indian studies
short title: South Indian Stud
ISSN: 0085-6525
ISSN (Online): 
IsoAbbr: South Indian Stud
NlmId: 100970542
123:123
JrId: 25119
long title: Vierteljahrshefte fur Zeitgeschichte
short title: Vierteljahrsh Zeitgesch
ISSN: 0042-5702
ISSN (Online): 
IsoAbbr: Vierteljahrsh Zeitgesch
NlmId: 100970544
123:123
JrId: 25120
long title: Southern studies
short title: South Stud
ISSN: 0735-8342
ISSN (Online): 
IsoAbbr: South Stud
NlmId: 100970545
123:123
JrId: 25121
long title: Southeastern Europe. L'Europe du Sud-Est
short title: Southeast Eur
ISSN: 0094-4467
ISSN (Online): 
IsoAbbr: Southeast Eur
NlmId: 100970546
123:123
JrId: 25122
long title: Southwest review
short title: Southwest Rev
ISSN: 0038-4712
ISSN (Online): 
IsoAbbr: Southwest Rev
NlmId: 100970549
123:123
JrId: 25123
long title: Vitae scholasticae
short title: Vitae Scholasticae
ISSN: 0735-1909
ISSN (Online): 
IsoAbbr: Vitae Scholasticae
NlmId: 100970550
123:123
JrId: 25124
long title: The Urban review
short title: Urban Rev
ISSN: 0042-0972
ISSN (Online): 
IsoAbbr: Urban Rev
NlmId: 100970551
123:123
JrId: 25125
long title: Urban studies (Edinburgh, Scotland)
short title: Urban Stud
ISSN: 0042-0980
ISSN (Online): 
IsoAbbr: Urban Stud
NlmId: 100970552
123:123
JrId: 25126
long title: Urbi
short title: Urbi
ISSN: 0242-1100
ISSN (Online): 
IsoAbbr: Urbi
NlmId: 100970553
123:123
JrId: 25127
long title: Utah historical quarterly
short title: Utah Hist Q
ISSN: 0042-143X
ISSN (Online): 
IsoAbbr: Utah Hist Q
NlmId: 100970555
123:123
JrId: 25128
long title: Utopian studies
short title: Utop Stud
ISSN: 1045-991X
ISSN (Online): 
IsoAbbr: Utop Stud
NlmId: 100970556
123:123
JrId: 25129
long title: Sovetskaia arkhitektura (Kommunisticheskaia akademiia (Soviet Union). Sektsiia sotsrasselenia i zhilishchno-bytogo stroitel'stvo)
short title: Sov Arkh
ISSN: 
ISSN (Online): 
IsoAbbr: Sov Arkh
NlmId: 100970559
123:123
JrId: 25130
long title: Sovetskaia etnografiia / Akademiia nauk SSSR i Narodnyi komissariat prosveshcheniia RSFSR
short title: Sov Etnogr
ISSN: 0038-5050
ISSN (Online): 
IsoAbbr: Sov Etnogr
NlmId: 100970561
123:123
JrId: 25131
long title: Soviet Jewish affairs / IJA, Institute of Jewish Affairs, in association with the World Jewish Congress
short title: Sov Jew Aff
ISSN: 0038-545X
ISSN (Online): 
IsoAbbr: Sov Jew Aff
NlmId: 100970564
123:123
JrId: 25132
long title: Thalassia Salentina
short title: Thalassia Salentina
ISSN: 
ISSN (Online): 
IsoAbbr: Thalassia Salentina
NlmId: 100970566
123:123
JrId: 25133
long title: Soviet studies
short title: Sov Stud
ISSN: 0038-5859
ISSN (Online): 
IsoAbbr: Sov Stud
NlmId: 100970567
123:123
JrId: 25134
long title: Soviet studies in history
short title: Sov Stud Hist
ISSN: 0038-5867
ISSN (Online): 
IsoAbbr: Sov Stud Hist
NlmId: 100970568
123:123
JrId: 25135
long title: Spagna contemporanea
short title: Spagna Contemp
ISSN: 
ISSN (Online): 
IsoAbbr: Spagna Contemp
NlmId: 100970571
123:123
JrId: 25136
long title: Texana
short title: Texana
ISSN: 0040-411X
ISSN (Online): 
IsoAbbr: Texana
NlmId: 100970579
123:123
JrId: 25137
long title: Terrae incognitae
short title: Terr Incogn
ISSN: 0082-2884
ISSN (Online): 
IsoAbbr: Terr Incogn
NlmId: 100970581
123:123
JrId: 25138
long title: Tequesta
short title: Tequesta
ISSN: 0363-3705
ISSN (Online): 
IsoAbbr: Tequesta
NlmId: 100970582
123:123
JrId: 25139
long title: Tennessee studies in literature
short title: Tenn Stud Lit
ISSN: 0497-2384
ISSN (Online): 
IsoAbbr: Tenn Stud Lit
NlmId: 100970584
123:123
JrId: 25140
long title: Technology (Elmsford, N.Y.)
short title: Technology
ISSN: 1072-9240
ISSN (Online): 
IsoAbbr: Technology
NlmId: 100970590
123:123
JrId: 25141
long title: Teachers College record
short title: Teach Coll Rec
ISSN: 0040-0475
ISSN (Online): 
IsoAbbr: Teach Coll Rec
NlmId: 100970597
123:123
JrId: 25142
long title: Tampa Bay history
short title: Tampa Bay Hist
ISSN: 0272-1406
ISSN (Online): 
IsoAbbr: Tampa Bay Hist
NlmId: 100970600
123:123
JrId: 25143
long title: Szazadok
short title: Szazadok
ISSN: 0039-8098
ISSN (Online): 
IsoAbbr: Szazadok
NlmId: 100970601
123:123
JrId: 25144
long title: Synthese
short title: Synthese
ISSN: 0039-7857
ISSN (Online): 
IsoAbbr: Synthese
NlmId: 100970604
123:123
JrId: 25145
long title: Southern California quarterly
short title: South Calif Q
ISSN: 0038-3929
ISSN (Online): 
IsoAbbr: South Calif Q
NlmId: 100970532
123:123
JrId: 25146
long title: Texas studies in literature and language
short title: Texas Stud Lit Lang
ISSN: 0040-4691
ISSN (Online): 
IsoAbbr: Texas Stud Lit Lang
NlmId: 100970578
123:123
JrId: 25147
long title: Histoire sociale. Social history
short title: Histoire Soc
ISSN: 0018-2257
ISSN (Online): 
IsoAbbr: Histoire Soc
NlmId: 100970476
123:123
JrId: 25148
long title: Sovetskoe gosudarstvo i pravo
short title: Sov Gos Pravo
ISSN: 0038-5204
ISSN (Online): 
IsoAbbr: Sov Gos Pravo
NlmId: 100970563
123:123
JrId: 25149
long title: Special collections
short title: Spec Collect
ISSN: 0270-3157
ISSN (Online): 
IsoAbbr: Spec Collect
NlmId: 100970623
123:123
JrId: 25150
long title: Si yu yan
short title: Si Yu Yan
ISSN: 0258-8412
ISSN (Online): 
IsoAbbr: Si Yu Yan
NlmId: 100970634
123:123
JrId: 25151
long title: Theatre survey
short title: Theatre Surv
ISSN: 0040-5574
ISSN (Online): 
IsoAbbr: Theatre Surv
NlmId: 100970615
123:123
JrId: 25152
long title: Theologiai szemle
short title: Theol Sz
ISSN: 0133-7599
ISSN (Online): 
IsoAbbr: Theol Sz
NlmId: 100970616
123:123
JrId: 25153
long title: Theory and society
short title: Theory Soc
ISSN: 0304-2421
ISSN (Online): 
IsoAbbr: Theory Soc
NlmId: 100970618
123:123
JrId: 25154
long title: The Thomist
short title: Thomist
ISSN: 0040-6325
ISSN (Online): 
IsoAbbr: Thomist
NlmId: 100970622
123:123
JrId: 25155
long title: Spiegel historiael
short title: Spieg Hist
ISSN: 0038-7487
ISSN (Online): 
IsoAbbr: Spieg Hist
NlmId: 100970625
123:123
JrId: 25156
long title: Tibet news review
short title: Tibet News Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Tibet News Rev
NlmId: 100970626
123:123
JrId: 25157
long title: Spinner (New Bedford, Mass.)
short title: Spinner
ISSN: 0730-2657
ISSN (Online): 
IsoAbbr: Spinner
NlmId: 100970627
123:123
JrId: 25158
long title: Tidsskrift for rettsvidenskap
short title: Tidsskr Rettsvitenskap
ISSN: 0040-7143
ISSN (Online): 
IsoAbbr: Tidsskr Rettsvitenskap
NlmId: 100970628
123:123
JrId: 25159
long title: Tidsskrift for samfunnsforskning
short title: Tidsskr Samfunnsforsk
ISSN: 0040-716X
ISSN (Online): 
IsoAbbr: Tidsskr Samfunnsforsk
NlmId: 100970629
123:123
JrId: 25160
long title: Spirales
short title: Spirales
ISSN: 0038-7568
ISSN (Online): 
IsoAbbr: Spirales
NlmId: 100970630
123:123
JrId: 25161
long title: Spisanie na Bulgarskata akademiia na naukite. Bulgarska akademiia na naukite
short title: Spis Blg Akad Nauk
ISSN: 0007-3989
ISSN (Online): 
IsoAbbr: Spis Blg Akad Nauk
NlmId: 100970631
123:123
JrId: 25162
long title: Tijdschrift voor geschiedenis (1920)
short title: Tijdschr Geschied
ISSN: 0040-7518
ISSN (Online): 
IsoAbbr: Tijdschr Geschied
NlmId: 100970632
123:123
JrId: 25163
long title: Stadion
short title: Stadion
ISSN: 
ISSN (Online): 
IsoAbbr: Stadion
NlmId: 100970635
123:123
JrId: 25164
long title: Stadion (Cologne, Germany)
short title: Stadion (Koln)
ISSN: 0172-4029
ISSN (Online): 
IsoAbbr: Stadion (Koln)
NlmId: 100970637
123:123
JrId: 25165
long title: Stanford French review
short title: Stanford Fr Rev
ISSN: 0163-657X
ISSN (Online): 
IsoAbbr: Stanford Fr Rev
NlmId: 100970639
123:123
JrId: 25166
long title: Tijdschrift voor philosophie
short title: Tijdschr Filos
ISSN: 
ISSN (Online): 
IsoAbbr: Tijdschr Filos
NlmId: 100970642
123:123
JrId: 25167
long title: Stanovnistvo
short title: Stanovnistvo
ISSN: 0038-982X
ISSN (Online): 
IsoAbbr: Stanovnistvo
NlmId: 100970644
123:123
JrId: 25168
long title: Timeline (Columbus, Ohio)
short title: Timeline
ISSN: 0748-9579
ISSN (Online): 
IsoAbbr: Timeline
NlmId: 100970645
123:123
JrId: 25169
long title: The state of Black America. National Urban League
short title: State Black Am
ISSN: 0148-6985
ISSN (Online): 
IsoAbbr: State Black Am
NlmId: 100970646
123:123
JrId: 25170
long title: Sterkiana
short title: Sterkiana
ISSN: 0585-2560
ISSN (Online): 
IsoAbbr: Sterkiana
NlmId: 100970647
123:123
JrId: 25171
long title: Tiroler Heimat
short title: Tirol Heim
ISSN: 
ISSN (Online): 
IsoAbbr: Tirol Heim
NlmId: 100970648
123:123
JrId: 25172
long title: Stimmen der Zeit
short title: Stimmen Zeit
ISSN: 0039-1492
ISSN (Online): 
IsoAbbr: Stimmen Zeit
NlmId: 100970651
123:123
JrId: 25173
long title: Strategy & tactics (Cambria, Calif.)
short title: Strategy Tactics
ISSN: 1040-886X
ISSN (Online): 
IsoAbbr: Strategy Tactics
NlmId: 100970656
123:123
JrId: 25174
long title: Tiroler heimatblatter : Zeitschrift fur Geschichte, Natur und Volkskunde / herausgegeben vom Verein fur Heimatschutz und Heimatpflege in Tirol
short title: Tirol Heimatbl
ISSN: 
ISSN (Online): 
IsoAbbr: Tirol Heimatbl
NlmId: 100970657
123:123
JrId: 25175
long title: Strenna storica bolognese
short title: Strenna Stor Bolognese
ISSN: 
ISSN (Online): 
IsoAbbr: Strenna Stor Bolognese
NlmId: 100970658
123:123
JrId: 25176
long title: Studies in the American renaissance
short title: Stud Am Renaiss
ISSN: 0149-015X
ISSN (Online): 
IsoAbbr: Stud Am Renaiss
NlmId: 100970659
123:123
JrId: 25177
long title: Studies in Burke and his time
short title: Stud Burke Time
ISSN: 0039-3584
ISSN (Online): 
IsoAbbr: Stud Burke Time
NlmId: 100970662
123:123
JrId: 25178
long title: The Torah u-madda journal
short title: Torah U Madda J
ISSN: 1050-4745
ISSN (Online): 
IsoAbbr: Torah U Madda J
NlmId: 100970663
123:123
JrId: 25179
long title: Studia Cartesiana
short title: Stud Cartesiana
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Cartesiana
NlmId: 100970664
123:123
JrId: 25180
long title: Torteneti statisztikai tanulmanyok / Kozponti Statisztikai Hivatal Konyvtara, Magyar Orszagos Leveltar
short title: Tort Stat Tanulm
ISSN: 0133-9184
ISSN (Online): 
IsoAbbr: Tort Stat Tanulm
NlmId: 100970665
123:123
JrId: 25181
long title: Tortenelmi szemle
short title: Tortenelmi Sz
ISSN: 0040-9634
ISSN (Online): 
IsoAbbr: Tortenelmi Sz
NlmId: 100970667
123:123
JrId: 25182
long title: Touchstone (Nashville, Tenn.)
short title: Touchstone (Nashv)
ISSN: 
ISSN (Online): 
IsoAbbr: Touchstone (Nashv)
NlmId: 100970668
123:123
JrId: 25183
long title: T'ung pao. T'oung pao
short title: Toung Pao
ISSN: 0082-5433
ISSN (Online): 
IsoAbbr: Toung Pao
NlmId: 100970669
123:123
JrId: 25184
long title: Studii clasice
short title: Stud Cl
ISSN: 0081-8844
ISSN (Online): 
IsoAbbr: Stud Cl
NlmId: 100970670
123:123
JrId: 25185
long title: La tourbe des philosophes : revue d'etudes alchimiques
short title: Tourbe Philos
ISSN: 
ISSN (Online): 
IsoAbbr: Tourbe Philos
NlmId: 100970671
123:123
JrId: 25186
long title: Studia Comeniana et historica
short title: Stud Comeniana Hist
ISSN: 0323-2220
ISSN (Online): 
IsoAbbr: Stud Comeniana Hist
NlmId: 100970672
123:123
JrId: 25187
long title: Tradition (Rabbinical Council of America)
short title: Tradition
ISSN: 0041-0608
ISSN (Online): 
IsoAbbr: Tradition
NlmId: 100970676
123:123
JrId: 25188
long title: Transactions of the Royal Historical Society
short title: Trans R Hist Soc
ISSN: 0080-4401
ISSN (Online): 
IsoAbbr: Trans R Hist Soc
NlmId: 100970679
123:123
JrId: 25189
long title: Trans-action
short title: Trans Action
ISSN: 0041-1035
ISSN (Online): 
IsoAbbr: Trans Action
NlmId: 100970681
123:123
JrId: 25190
long title: Studies in eighteenth-century culture
short title: Stud Eighteenth Cent Cult
ISSN: 0360-2370
ISSN (Online): 
IsoAbbr: Stud Eighteenth Cent Cult
NlmId: 100970684
123:123
JrId: 25191
long title: Studies in English literature
short title: Stud Engl Lit
ISSN: 0585-668X
ISSN (Online): 
IsoAbbr: Stud Engl Lit
NlmId: 100970685
123:123
JrId: 25192
long title: Studies in European thought
short title: Stud Eur Thought
ISSN: 1043-5786
ISSN (Online): 
IsoAbbr: Stud Eur Thought
NlmId: 100970687
123:123
JrId: 25193
long title: Transactions - Bristol and Gloucestershire Archaeological Society. Bristol and Gloucestershire Archaeological Society
short title: Trans Bristol Glos Archaeol Soc
ISSN: 0068-1032
ISSN (Online): 
IsoAbbr: Trans Bristol Glos Archaeol Soc
NlmId: 100970689
123:123
JrId: 25194
long title: Studia filozoficzne
short title: Stud Filoz
ISSN: 0039-3142
ISSN (Online): 
IsoAbbr: Stud Filoz
NlmId: 100970690
123:123
JrId: 25195
long title: Transactions of the Cambridge Bibliographical Society
short title: Trans Camb Bibliogr Soc
ISSN: 0068-6611
ISSN (Online): 
IsoAbbr: Trans Camb Bibliogr Soc
NlmId: 100970692
123:123
JrId: 25196
long title: Studies in history
short title: Stud Hist (Sahibabad)
ISSN: 0258-1698
ISSN (Online): 
IsoAbbr: Stud Hist (Sahibabad)
NlmId: 100970693
123:123
JrId: 25197
long title: Studia islamica
short title: Stud Islam
ISSN: 0585-5292
ISSN (Online): 
IsoAbbr: Stud Islam
NlmId: 100970695
123:123
JrId: 25198
long title: Studia Leibnitiana
short title: Stud Leibnitiana
ISSN: 0039-3185
ISSN (Online): 
IsoAbbr: Stud Leibnitiana
NlmId: 100970699
123:123
JrId: 25199
long title: Studia i materialy z dziejow nauki polskiej
short title: Stud Mater Dziejow Nauk Pol
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Mater Dziejow Nauk Pol
NlmId: 100970702
123:123
JrId: 25200
long title: Essex archaeology and history : the transactions of the Essex Archaeological Society
short title: Trans Essex Archaeol Soc
ISSN: 0308-3462
ISSN (Online): 
IsoAbbr: Trans Essex Archaeol Soc
NlmId: 100970704
123:123
JrId: 25201
long title: Studies in medieval culture
short title: Stud Mediev Cult
ISSN: 0085-6878
ISSN (Online): 
IsoAbbr: Stud Mediev Cult
NlmId: 100970706
123:123
JrId: 25202
long title: Studien und Mitteilungen zur Geschichte des Benediktiner-Ordens und seiner Zweige
short title: Stud Mitt Gesch Benediktinerorden
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Mitt Gesch Benediktinerorden
NlmId: 100970711
123:123
JrId: 25203
long title: Studia neophilologica
short title: Stud Neophilol
ISSN: 0039-3274
ISSN (Online): 
IsoAbbr: Stud Neophilol
NlmId: 100970712
123:123
JrId: 25204
long title: Studia papyrologica
short title: Stud Papyrol
ISSN: 0039-3290
ISSN (Online): 
IsoAbbr: Stud Papyrol
NlmId: 100970714
123:123
JrId: 25205
long title: Studies in romanticism
short title: Stud Romanticism
ISSN: 0039-3762
ISSN (Online): 
IsoAbbr: Stud Romanticism
NlmId: 100970715
123:123
JrId: 25206
long title: Transactions of the Illinois State Academy of Science. Illinois State Academy of Science
short title: Trans Ill State Acad Sci
ISSN: 0019-2252
ISSN (Online): 
IsoAbbr: Trans Ill State Acad Sci
NlmId: 100970717
123:123
JrId: 25207
long title: Studia Rosenthaliana
short title: Stud Rosenthaliana
ISSN: 0039-3347
ISSN (Online): 
IsoAbbr: Stud Rosenthaliana
NlmId: 100970719
123:123
JrId: 25208
long title: Jewish historical studies : transactions of the Jewish Historical Society of England
short title: Trans Jew Hist Soc Engl
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Jew Hist Soc Engl
NlmId: 100970723
123:123
JrId: 25209
long title: Transactions - The Leicestershire Archaeological and Historical Society. Leicestershire Archaeological and Historical Society
short title: Trans Leicester Archaeol Hist Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Leicester Archaeol Hist Soc
NlmId: 100970731
123:123
JrId: 25210
long title: Transactions and proceedings of the American Philological Association. American Philological Association
short title: Trans Proc Am Philol Assoc
ISSN: 0065-9711
ISSN (Online): 
IsoAbbr: Trans Proc Am Philol Assoc
NlmId: 100970732
123:123
JrId: 25211
long title: Transactions and report / Liverpool Medical Institution. Liverpool Medical Institution
short title: Trans Rep Liverp Med Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Rep Liverp Med Inst
NlmId: 100970733
123:123
JrId: 25212
long title: Trends in history
short title: Trends Hist
ISSN: 0270-790X
ISSN (Online): 
IsoAbbr: Trends Hist
NlmId: 100970734
123:123
JrId: 25213
long title: The Turnbull Library record
short title: Turnbull Libr Rec
ISSN: 0110-1625
ISSN (Online): 
IsoAbbr: Turnbull Libr Rec
NlmId: 100970736
123:123
JrId: 25214
long title: Turun historiallinen arkisto
short title: Turun Hist Ark (Finl)
ISSN: 
ISSN (Online): 
IsoAbbr: Turun Hist Ark (Finl)
NlmId: 100970737
123:123
JrId: 25215
long title: Tohogaku
short title: Tohogaku
ISSN: 0495-7199
ISSN (Online): 
IsoAbbr: Tohogaku
NlmId: 100970660
123:123
JrId: 25216
long title: Toyoshi kenkyu / [Toyoshi Kenkyukai]
short title: Toyoshi Kenkyu
ISSN: 0386-9059
ISSN (Online): 
IsoAbbr: Toyoshi Kenkyu
NlmId: 100970673
123:123
JrId: 25217
long title: Transactions (English Ceramic Circle)
short title: Trans Engl Ceram Circle
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Engl Ceram Circle
NlmId: 100970701
123:123
JrId: 25218
long title: Transactions of the Lancashire and Cheshire Antiquarian Society. Lancashire and Cheshire Antiquarian Society
short title: Trans Lancaster Cheshire Antiq Soc
ISSN: 0950-4699
ISSN (Online): 
IsoAbbr: Trans Lancaster Cheshire Antiq Soc
NlmId: 100970728
123:123
JrId: 25220
long title: Studies in the social sciences (West Georgia College)
short title: Stud Soc Sci West Ga Coll
ISSN: 0081-8682
ISSN (Online): 
IsoAbbr: Stud Soc Sci West Ga Coll
NlmId: 100970757
123:123
JrId: 25221
long title: Studies on Voltaire and the eighteenth century / edited by Theodore Besterman
short title: Stud Voltaire 18th Century
ISSN: 0435-2866
ISSN (Online): 
IsoAbbr: Stud Voltaire 18th Century
NlmId: 100970761
123:123
JrId: 25222
long title: University of Edinburgh journal
short title: Univ Edinb J
ISSN: 0041-9567
ISSN (Online): 
IsoAbbr: Univ Edinb J
NlmId: 100970780
123:123
JrId: 25223
long title: Studime historike
short title: Studime Hist
ISSN: 0563-5799
ISSN (Online): 
IsoAbbr: Studime Hist
NlmId: 100970779
123:123
JrId: 25224
long title: Svenska Linnesallskapets arsskrift = Yearbook of the Swedish Linnaeus Society
short title: Sven Linnesallskap Arsskr
ISSN: 0375-2038
ISSN (Online): 
IsoAbbr: Sven Linnesallskap Arsskr
NlmId: 100970803
123:123
JrId: 25225
long title: Wissenschaftliche Zeitschrift. Gesellschafts- und sprachwissenschaftliche Reihe (Karl-Marx-Universitat Leipzig)
short title: Wiss Z Karl Marx Univ Leipzig Ges Sprachwiss
ISSN: 0043-6879
ISSN (Online): 
IsoAbbr: Wiss Z Karl Marx Univ Leipzig Ges Sprachwiss
NlmId: 100970820
123:123
JrId: 25226
long title: Zeitschrift fur Ostforschung
short title: Z Ostforsch
ISSN: 0044-3239
ISSN (Online): 
IsoAbbr: Z Ostforsch
NlmId: 100970826
123:123
JrId: 25227
long title: Revue de l'Avranchin et du pays de Granville
short title: Rev Avranchin Pays Granville
ISSN: 0035-1342
ISSN (Online): 
IsoAbbr: Rev Avranchin Pays Granville
NlmId: 100970843
123:123
JrId: 25228
long title: Revue nouvelle (Brussels, Belgium)
short title: Rev Nouv
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Nouv
NlmId: 100970750
123:123
JrId: 25229
long title: Studies in Scottish literature
short title: Stud Scott Lit
ISSN: 0039-3770
ISSN (Online): 
IsoAbbr: Stud Scott Lit
NlmId: 100970756
123:123
JrId: 25230
long title: Studies in Soviet thought
short title: Stud Sov Thought
ISSN: 0039-3797
ISSN (Online): 
IsoAbbr: Stud Sov Thought
NlmId: 100970758
123:123
JrId: 25231
long title: Studi storici
short title: Stud Stor
ISSN: 0039-3037
ISSN (Online): 
IsoAbbr: Stud Stor
NlmId: 100970759
123:123
JrId: 25232
long title: Udim
short title: Udim
ISSN: 
ISSN (Online): 
IsoAbbr: Udim
NlmId: 100970766
123:123
JrId: 25233
long title: Studi francesi
short title: Studi Fr
ISSN: 0039-2944
ISSN (Online): 
IsoAbbr: Studi Fr
NlmId: 100970767
123:123
JrId: 25234
long title: Studi italiani di filologia classica
short title: Studi Ital Filol Cl
ISSN: 0039-2987
ISSN (Online): 
IsoAbbr: Studi Ital Filol Cl
NlmId: 100970769
123:123
JrId: 25235
long title: The Ukrainian quarterly
short title: Ukr Q
ISSN: 0041-6010
ISSN (Online): 
IsoAbbr: Ukr Q
NlmId: 100970771
123:123
JrId: 25236
long title: Studi veneziani
short title: Studi Veneziani
ISSN: 
ISSN (Online): 
IsoAbbr: Studi Veneziani
NlmId: 100970772
123:123
JrId: 25237
long title: Studia (Lisbon, Portugal)
short title: Studia
ISSN: 0870-0028
ISSN (Online): 
IsoAbbr: Studia
NlmId: 100970774
123:123
JrId: 25238
long title: Studies
short title: Studies
ISSN: 0039-3495
ISSN (Online): 
IsoAbbr: Studies
NlmId: 100970776
123:123
JrId: 25239
long title: Unitas (Helsinki, Finland : English edition)
short title: Unitas
ISSN: 0041-7130
ISSN (Online): 
IsoAbbr: Unitas
NlmId: 100970777
123:123
JrId: 25240
long title: Studium
short title: Studium
ISSN: 
ISSN (Online): 
IsoAbbr: Studium
NlmId: 100970781
123:123
JrId: 25241
long title: Study sessions - Canadian Catholic Historical Association. Canadian Catholic Historical Association
short title: Study Sess Can Cathol Hist Assoc
ISSN: 0318-6156
ISSN (Online): 
IsoAbbr: Study Sess Can Cathol Hist Assoc
NlmId: 100970784
123:123
JrId: 25242
long title: Suchasnist'
short title: Sucasnist
ISSN: 0585-8364
ISSN (Online): 
IsoAbbr: Sucasnist
NlmId: 100970787
123:123
JrId: 25243
long title: The Sunday times magazine
short title: Sunday Times Magazine
ISSN: 
ISSN (Online): 
IsoAbbr: Sunday Times Magazine
NlmId: 100970790
123:123
JrId: 25244
long title: Unsere Heimat
short title: Unsere Heim
ISSN: 0502-6938
ISSN (Online): 
IsoAbbr: Unsere Heim
NlmId: 100970794
123:123
JrId: 25245
long title: Urban geography
short title: Urban Geogr
ISSN: 0272-3638
ISSN (Online): 
IsoAbbr: Urban Geogr
NlmId: 100970798
123:123
JrId: 25246
long title: Urban history review. Revue d'histoire urbaine
short title: Urban Hist Rev
ISSN: 0703-0428
ISSN (Online): 
IsoAbbr: Urban Hist Rev
NlmId: 100970802
123:123
JrId: 25247
long title: Svensk tidskrift (Uppsala, Sweden)
short title: Sven Tidskr
ISSN: 
ISSN (Online): 
IsoAbbr: Sven Tidskr
NlmId: 100970804
123:123
JrId: 25248
long title: The Swedish-American historical quarterly / Swedish Pioneer Historical Society
short title: Swed Am Hist Q
ISSN: 0730-028X
ISSN (Online): 
IsoAbbr: Swed Am Hist Q
NlmId: 100970805
123:123
JrId: 25249
long title: Urban history yearbook
short title: Urban Hist Yearb
ISSN: 0306-0845
ISSN (Online): 
IsoAbbr: Urban Hist Yearb
NlmId: 100970806
123:123
JrId: 25250
long title: Syesis
short title: Syesis
ISSN: 0082-0601
ISSN (Online): 
IsoAbbr: Syesis
NlmId: 100970807
123:123
JrId: 25251
long title: The Urban League review. National Urban League. Research Dept
short title: Urban Leag Rev
ISSN: 0147-1740
ISSN (Online): 
IsoAbbr: Urban Leag Rev
NlmId: 100970808
123:123
JrId: 25252
long title: Symbolae Osloenses / auspiciis Societatis Graeco-Latinae
short title: Symb Oslo
ISSN: 0039-7679
ISSN (Online): 
IsoAbbr: Symb Oslo
NlmId: 100970809
123:123
JrId: 25253
long title: Universitas
short title: Universitas (Stuttg)
ISSN: 0341-0129
ISSN (Online): 
IsoAbbr: Universitas (Stuttg)
NlmId: 100970814
123:123
JrId: 25254
long title: Third Republic = Troisieme Republique
short title: Third Repub
ISSN: 
ISSN (Online): 
IsoAbbr: Third Repub
NlmId: 100970828
123:123
JrId: 25255
long title: Wijsgerig perspectief op maatschappij en wetenschap
short title: Wijsgerig Perspect Maatsch Wet
ISSN: 0043-5414
ISSN (Online): 
IsoAbbr: Wijsgerig Perspect Maatsch Wet
NlmId: 100970829
123:123
JrId: 25256
long title: Voprosy istorii KPSS (Moscow, Russia)
short title: Vopr Istor KPSS
ISSN: 0320-8907
ISSN (Online): 
IsoAbbr: Vopr Istor KPSS
NlmId: 100970830
123:123
JrId: 25257
long title: Revue de l'Academie polonaise des sciences. Polska Akademia Nauk
short title: Rev Acad Pol Sci
ISSN: 0554-5641
ISSN (Online): 
IsoAbbr: Rev Acad Pol Sci
NlmId: 100970833
123:123
JrId: 25258
long title: Revista de historia
short title: Rev Hist (Arg)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hist (Arg)
NlmId: 100970838
123:123
JrId: 25259
long title: Revue de l'enseignement superieur
short title: Rev Enseign Super
ISSN: 0035-1407
ISSN (Online): 
IsoAbbr: Rev Enseign Super
NlmId: 100970840
123:123
JrId: 25260
long title: Revista de dialectologia y tradiciones populares / Consejo Superior de Investigaciones Cientificas, Instituto Antonio de Nebrija, Seccion de Tradiciones Populares
short title: Rev Dialoctol Tradiciones Pop (Madrid)
ISSN: 0034-7981
ISSN (Online): 
IsoAbbr: Rev Dialoctol Tradiciones Pop (Madrid)
NlmId: 100970841
123:123
JrId: 25261
long title: Wissenschaftliche Zeitschrift der Humboldt-Universitat zu Berlin. Gesellschafts- und sprachwissenschaftliche Reihe
short title: Wiss Z Humboldt Univ Berl (Ges Sprachwiss)
ISSN: 0522-9855
ISSN (Online): 
IsoAbbr: Wiss Z Humboldt Univ Berl (Ges Sprachwiss)
NlmId: 100970816
123:123
JrId: 25262
long title: Universitas (University of Ghana)
short title: Universitas (Ghana)
ISSN: 0049-5530
ISSN (Online): 
IsoAbbr: Universitas (Ghana)
NlmId: 100970789
123:123
JrId: 25263
long title: Ukrains'kyi istorychnyi zhurnal
short title: Ukr Istor Z
ISSN: 0130-5247
ISSN (Online): 
IsoAbbr: Ukr Istor Z
NlmId: 100970768
123:123
JrId: 25264
long title: University of Wyoming publications (Laramie, Wyo. : 1935)
short title: Univ Wyo Publ
ISSN: 0084-3199
ISSN (Online): 
IsoAbbr: Univ Wyo Publ
NlmId: 100971127
123:123
JrId: 25265
long title: Wissenschaftliche Zeitschrift der Wilhelm-Pieck-Universitat Rostock. Gesellschafts- und sprachwissenschaftliche Reihe
short title: Wiss Z Wilhelm Pieck Univ Rostock Ges Sprachwiss
ISSN: 0323-4630
ISSN (Online): 
IsoAbbr: Wiss Z Wilhelm Pieck Univ Rostock Ges Sprachwiss
NlmId: 100971133
123:123
JrId: 25266
long title: Soviet Union. Union sovietique
short title: Sov Union
ISSN: 0094-2863
ISSN (Online): 
IsoAbbr: Sov Union
NlmId: 100971053
123:123
JrId: 25267
long title: Archivio della Societa romana di storia patria
short title: Arch Soc Rom Stor Patria
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Soc Rom Stor Patria
NlmId: 100971055
123:123
JrId: 25269
long title: Lychnos : Lardomshistoriska samfundets arsbok = annual of the Swedish History of Science Society
short title: Lychnos Lardomshist Samf Arsb
ISSN: 0076-1648
ISSN (Online): 
IsoAbbr: Lychnos Lardomshist Samf Arsb
NlmId: 100971246
123:123
JrId: 25270
long title: Dh : bulletin d'information / Societe de demographie historique
short title: Demogr Hist Bull Inf Soc
ISSN: 0997-0975
ISSN (Online): 
IsoAbbr: Demogr Hist Bull Inf Soc
NlmId: 100971250
123:123
JrId: 25271
long title: Impulse
short title: Impulse (Sydney)
ISSN: 0729-1752
ISSN (Online): 
IsoAbbr: Impulse (Sydney)
NlmId: 100971272
123:123
JrId: 25272
long title: Jahrbuch fur brandenburgische Landesgeschichte
short title: Jahrb Brandenbg Landesgesch
ISSN: 0447-2683
ISSN (Online): 
IsoAbbr: Jahrb Brandenbg Landesgesch
NlmId: 100971273
123:123
JrId: 25273
long title: PS
short title: PS (Wash DC)
ISSN: 0030-8269
ISSN (Online): 
IsoAbbr: PS (Wash DC)
NlmId: 100971282
123:123
JrId: 25274
long title: Bulletin de la Classe des lettres et des sciences morales et politiques. Academie royale des sciences, des lettres et des beaux-arts de Belgique. Classe des lettres et des sciences morales et politiques
short title: Bull Cl Lett Sci Morales Polit
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Cl Lett Sci Morales Polit
NlmId: 100971258
123:123
JrId: 25275
long title: al-'Arabi
short title: Al-Arabi
ISSN: 
ISSN (Online): 
IsoAbbr: Al-Arabi
NlmId: 100971259
123:123
JrId: 25276
long title: Archaeology
short title: Archaeology
ISSN: 0003-8113
ISSN (Online): 
IsoAbbr: Archaeology
NlmId: 100971260
123:123
JrId: 25277
long title: Abhandlungen und Berichte (Deutsches Museum (Germany))
short title: Abh Ber Dtsch Mus
ISSN: 0012-1339
ISSN (Online): 
IsoAbbr: Abh Ber Dtsch Mus
NlmId: 100971262
123:123
JrId: 25278
long title: Essays and studies (London, England : 1950)
short title: Essays Stud (Lond)
ISSN: 0071-1357
ISSN (Online): 
IsoAbbr: Essays Stud (Lond)
NlmId: 100971264
123:123
JrId: 25279
long title: Etudes anglaises (Periodical)
short title: Etud Angl
ISSN: 0014-195X
ISSN (Online): 
IsoAbbr: Etud Angl
NlmId: 100971265
123:123
JrId: 25280
long title: Europe_ revue litteraire mensuelle
short title: Europe
ISSN: 0014-2751
ISSN (Online): 
IsoAbbr: Europe
NlmId: 100971267
123:123
JrId: 25281
long title: Hampshire : the county magazine
short title: Hampshire
ISSN: 0017-7113
ISSN (Online): 
IsoAbbr: Hampshire
NlmId: 100971269
123:123
JrId: 25282
long title: Historie (Arhus, Denmark)
short title: Historie (Arhus)
ISSN: 0107-4725
ISSN (Online): 
IsoAbbr: Historie (Arhus)
NlmId: 100971270
123:123
JrId: 25283
long title: History (Historical Association (Great Britain))
short title: History (Lond)
ISSN: 0018-2648
ISSN (Online): 
IsoAbbr: History (Lond)
NlmId: 100971271
123:123
JrId: 25284
long title: Library review. Great Britain. Forestry Commission
short title: Libr Rev (Lond)
ISSN: 0436-4112
ISSN (Online): 
IsoAbbr: Libr Rev (Lond)
NlmId: 100971276
123:123
JrId: 25285
long title: Bulletin municipal officiel de la ville de Marseille
short title: Bull Munic Off Ville Mars
ISSN: 1279-3884
ISSN (Online): 
IsoAbbr: Bull Munic Off Ville Mars
NlmId: 100971277
123:123
JrId: 25286
long title: Memoires de l'Academie des sciences, inscriptions et belles-lettres de Toulouse
short title: Mem Acad Sci Inscr B-Lett Toulouse
ISSN: 
ISSN (Online): 
IsoAbbr: Mem Acad Sci Inscr B-Lett Toulouse
NlmId: 100971280
123:123
JrId: 25287
long title: Studies in church history (Chicago, Ill.)
short title: Stud Chur Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Chur Hist
NlmId: 100971286
123:123
JrId: 25288
long title: Transport history
short title: Trans Hist
ISSN: 0041-1469
ISSN (Online): 
IsoAbbr: Trans Hist
NlmId: 100971287
123:123
JrId: 25289
long title: Wissenschaftliche Zeitschrift der Friedrich-Schiller-Universitat Jena. Gesellschafts- und sprachwissenschaftliche Reihe
short title: Wiss Z Friedrich Schiller Univ Jena Ges Sprachwiss
ISSN: 0138-1652
ISSN (Online): 
IsoAbbr: Wiss Z Friedrich Schiller Univ Jena Ges Sprachwiss
NlmId: 100971289
123:123
JrId: 25290
long title: Studia i materialy z dziejow nauki polskiej. Seria B: Historia nauk biologicznych i medycznych
short title: Stud Mater Dziej Nauk Pol Ser B
ISSN: 0081-6582
ISSN (Online): 
IsoAbbr: Stud Mater Dziej Nauk Pol Ser B
NlmId: 100971752
123:123
JrId: 25291
long title: Studi di filologia italiana : bulletino dell' Accademia della Crusca
short title: Studi Filol Ital
ISSN: 0392-5110
ISSN (Online): 
IsoAbbr: Studi Filol Ital
NlmId: 100971753
123:123
JrId: 25292
long title: Dialogue
short title: Dialogue Can Philos Assoc
ISSN: 0012-2173
ISSN (Online): 
IsoAbbr: Dialogue Can Philos Assoc
NlmId: 100971870
123:123
JrId: 25293
long title: Romania
short title: Romania
ISSN: 0035-8029
ISSN (Online): 
IsoAbbr: Romania
NlmId: 100971982
123:123
JrId: 25294
long title: American politics quarterly
short title: Am Polit Q
ISSN: 0044-7803
ISSN (Online): 
IsoAbbr: Am Polit Q
NlmId: 100972302
123:123
JrId: 25295
long title: Verslagen en mededelingen van de Koninklijke Vlaamse Academie voor Taal- en Letterkunde. Koninklijke Vlaamse Academie voor Taal- en Letterkunde
short title: Versl Meded K Vlaam Acad Taal Lett
ISSN: 
ISSN (Online): 
IsoAbbr: Versl Meded K Vlaam Acad Taal Lett
NlmId: 100972576
123:123
JrId: 25296
long title: The Journal of general education
short title: J Gen Educ
ISSN: 0021-3667
ISSN (Online): 
IsoAbbr: J Gen Educ
NlmId: 100972618
123:123
JrId: 25297
long title: The Catholic historical review
short title: Cathol Hist Rev
ISSN: 0008-8080
ISSN (Online): 
IsoAbbr: Cathol Hist Rev
NlmId: 100972673
123:123
JrId: 25298
long title: The Educational forum
short title: Educ Forum
ISSN: 0013-1725
ISSN (Online): 
IsoAbbr: Educ Forum
NlmId: 100972718
123:123
JrId: 25299
long title: Canadian public policy. Analyse de politiques
short title: Can Public Policy
ISSN: 0317-0861
ISSN (Online): 
IsoAbbr: Can Public Policy
NlmId: 100972772
123:123
JrId: 25300
long title: Holocaust and genocide studies
short title: Holocaust Genocide Stud
ISSN: 8756-6583
ISSN (Online): 
IsoAbbr: Holocaust Genocide Stud
NlmId: 100972862
123:123
JrId: 25301
long title: Journal of the American Academy of Religion. American Academy of Religion
short title: J Am Acad Relig
ISSN: 0002-7189
ISSN (Online): 
IsoAbbr: J Am Acad Relig
NlmId: 100972977
123:123
JrId: 25302
long title: Cross currents (Ann Arbor, Mich.)
short title: Cross Curr (Ann Arbor MI)
ISSN: 0748-0164
ISSN (Online): 
IsoAbbr: Cross Curr (Ann Arbor MI)
NlmId: 100967276
123:123
JrId: 25303
long title: Espace, populations, societes
short title: Espace Popul Soc
ISSN: 0755-7809
ISSN (Online): 
IsoAbbr: Espace Popul Soc
NlmId: 101084183
123:123
JrId: 25304
long title: Journal of historical geography
short title: J Hist Geogr
ISSN: 0305-7488
ISSN (Online): 
IsoAbbr: J Hist Geogr
NlmId: 101084447
123:123
JrId: 25305
long title: International journal of urban and regional research
short title: Int J Urban Reg Res
ISSN: 0309-1317
ISSN (Online): 
IsoAbbr: Int J Urban Reg Res
NlmId: 101084559
123:123
JrId: 25306
long title: The journal of economic history
short title: J Econ Hist
ISSN: 0022-0507
ISSN (Online): 1471-6372
IsoAbbr: J Econ Hist
NlmId: 101084531
123:123
JrId: 25307
long title: Zambezia
short title: Zambezia
ISSN: 0379-0622
ISSN (Online): 
IsoAbbr: Zambezia
NlmId: 101085600
123:123
JrId: 25308
long title: The International journal of African historical studies
short title: Int J Afr Hist Stud
ISSN: 0361-7882
ISSN (Online): 
IsoAbbr: Int J Afr Hist Stud
NlmId: 101086401
123:123
JrId: 25309
long title: Journal of American ethnic history
short title: J Am Ethn Hist
ISSN: 0278-5927
ISSN (Online): 
IsoAbbr: J Am Ethn Hist
NlmId: 101086497
123:123
JrId: 25310
long title: Adler
short title: Adler
ISSN: 0001-8260
ISSN (Online): 
IsoAbbr: Adler
NlmId: 100967228
123:123
JrId: 25311
long title: Cahiers bruxellois
short title: Cah Brux
ISSN: 0007-9626
ISSN (Online): 
IsoAbbr: Cah Brux
NlmId: 100966894
123:123
JrId: 25312
long title: Guerres mondiales et conflits contemporains
short title: Guerr Mond Conflits Contemp
ISSN: 0984-2292
ISSN (Online): 
IsoAbbr: Guerr Mond Conflits Contemp
NlmId: 100967682
123:123
JrId: 25314
long title: Jahrbuch der Albertus-Universitat zu Konigsberg/Pr
short title: Jahrb Albertus Univ Koenigsb
ISSN: 0075-2177
ISSN (Online): 
IsoAbbr: Jahrb Albertus Univ Koenigsb
NlmId: 100968151
123:123
JrId: 25315
long title: Melanges de l'Ecole francaise de Rome. Moyen age, temps modernes
short title: Melanges Ec Fr Rome Moyen Age Temps Mod
ISSN: 0223-5110
ISSN (Online): 
IsoAbbr: Melanges Ec Fr Rome Moyen Age Temps Mod
NlmId: 100968718
123:123
JrId: 25316
long title: The West Texas Historical Association year book. West Texas Historical Association
short title: West Tex Hist Asso Year B
ISSN: 0886-6155
ISSN (Online): 
IsoAbbr: West Tex Hist Asso Year B
NlmId: 100970185
123:123
JrId: 25317
long title: Yalkut moreshet
short title: Yalkut Moreshet
ISSN: 0513-4617
ISSN (Online): 
IsoAbbr: Yalkut Moreshet
NlmId: 101086901
123:123
JrId: 25318
long title: Women's studies
short title: Womens Stud
ISSN: 0049-7878
ISSN (Online): 
IsoAbbr: Womens Stud
NlmId: 101086902
123:123
JrId: 25319
long title: Historical journal of western Massachusetts
short title: Hist J West Mass
ISSN: 0163-3929
ISSN (Online): 
IsoAbbr: Hist J West Mass
NlmId: 101086906
123:123
JrId: 25320
long title: The Journal of the Rutgers University Library
short title: J Rutgers Univ Libr
ISSN: 0036-0473
ISSN (Online): 
IsoAbbr: J Rutgers Univ Libr
NlmId: 101086911
123:123
JrId: 25321
long title: Eighteenth century life
short title: Eighteenth Century Life
ISSN: 0098-2601
ISSN (Online): 
IsoAbbr: Eighteenth Century Life
NlmId: 101086914
123:123
JrId: 25322
long title: The Denver Westerners roundup
short title: Denver West Roundup
ISSN: 0278-7970
ISSN (Online): 
IsoAbbr: Denver West Roundup
NlmId: 101086916
123:123
JrId: 25323
long title: Journal (North Louisiana Historical Association)
short title: J North La Hist Assoc
ISSN: 0739-005X
ISSN (Online): 
IsoAbbr: J North La Hist Assoc
NlmId: 101086918
123:123
JrId: 25324
long title: The bulletin - Missouri Historical Society. Missouri Historical Society
short title: Bull Mo Hist Soc
ISSN: 0026-6590
ISSN (Online): 
IsoAbbr: Bull Mo Hist Soc
NlmId: 101086919
123:123
JrId: 25325
long title: Ukrainian review (London, England)
short title: Ukr Rev (Lond)
ISSN: 0041-6029
ISSN (Online): 
IsoAbbr: Ukr Rev (Lond)
NlmId: 101086923
123:123
JrId: 25326
long title: Newsletter - Group for the Use of Psychology in History. Group for the Use of Psychology in History
short title: Newsl Group Use Psychol Hist
ISSN: 0162-9999
ISSN (Online): 
IsoAbbr: Newsl Group Use Psychol Hist
NlmId: 101086924
123:123
JrId: 25327
long title: Musees de Geneve
short title: Mus Geneve
ISSN: 0027-3821
ISSN (Online): 
IsoAbbr: Mus Geneve
NlmId: 101086926
123:123
JrId: 25328
long title: Publicaciones del Museo de la Farmacia
short title: Publ Mus Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Mus Farm
NlmId: 101086928
123:123
JrId: 25329
long title: Revue des deux mondes (Paris, France : 1948)
short title: Rev Deux Mondes
ISSN: 0035-1962
ISSN (Online): 
IsoAbbr: Rev Deux Mondes
NlmId: 101086929
123:123
JrId: 25330
long title: Revue d'histoire des textes
short title: Rev Hist Textes
ISSN: 0373-6075
ISSN (Online): 
IsoAbbr: Rev Hist Textes
NlmId: 101086930
123:123
JrId: 25331
long title: The Russian review
short title: Russ Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Russ Rev
NlmId: 101086933
123:123
JrId: 25332
long title: Survey (London, England : 1961)
short title: Survey (Lond)
ISSN: 0039-6192
ISSN (Online): 
IsoAbbr: Survey (Lond)
NlmId: 101086934
123:123
JrId: 25333
long title: Geschichte und Gesellschaft (Vandenhoeck & Ruprecht)
short title: Gesch Ges
ISSN: 0340-613X
ISSN (Online): 
IsoAbbr: Gesch Ges
NlmId: 101087064
123:123
JrId: 25334
long title: Historical archaeology
short title: Hist Archaeol
ISSN: 0440-9213
ISSN (Online): 
IsoAbbr: Hist Archaeol
NlmId: 101087247
123:123
JrId: 25335
long title: Jahrbucher fur Geschichte Osteuropas
short title: Jahrb Gesch Osteur
ISSN: 0021-4019
ISSN (Online): 
IsoAbbr: Jahrb Gesch Osteur
NlmId: 101087248
123:123
JrId: 25336
long title: Atenea
short title: Atenea
ISSN: 
ISSN (Online): 
IsoAbbr: Atenea
NlmId: 100966348
123:123
JrId: 25337
long title: Belfagor
short title: Belfagor
ISSN: 0005-8351
ISSN (Online): 
IsoAbbr: Belfagor
NlmId: 100966433
123:123
JrId: 25338
long title: Bibliotheque de l'Ecole des chartes
short title: Bibl Ec Chartes
ISSN: 
ISSN (Online): 
IsoAbbr: Bibl Ec Chartes
NlmId: 100966453
123:123
JrId: 25339
long title: Anales de la Academia de Geografia e Historia de Guatemala. Academia de Geografia e Historia de Guatemala
short title: An Acad Geogr Hist Guatem
ISSN: 0252-337X
ISSN (Online): 
IsoAbbr: An Acad Geogr Hist Guatem
NlmId: 100966597
123:123
JrId: 25340
long title: Anais de historia : publicacao do Departamento de Historia da Faculdade de Filosofia, Ciencias e Letras de Assis
short title: An Hist
ISSN: 0100-2139
ISSN (Online): 
IsoAbbr: An Hist
NlmId: 100966925
123:123
JrId: 25341
long title: Canadian journal of history
short title: Can J Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Can J Hist
NlmId: 100967002
123:123
JrId: 25342
long title: Critica storica
short title: Crit Stor
ISSN: 0011-1554
ISSN (Online): 
IsoAbbr: Crit Stor
NlmId: 100967269
123:123
JrId: 25343
long title: Etudes internationales
short title: Etud Int
ISSN: 0014-2123
ISSN (Online): 
IsoAbbr: Etud Int
NlmId: 100967373
123:123
JrId: 25344
long title: The Geographical magazine
short title: Geogr Mag
ISSN: 0016-741X
ISSN (Online): 
IsoAbbr: Geogr Mag
NlmId: 100967569
123:123
JrId: 25345
long title: Historielararnas forenings arsskrift
short title: Historiel Foren Arsskr
ISSN: 0439-2434
ISSN (Online): 
IsoAbbr: Historiel Foren Arsskr
NlmId: 100967891
123:123
JrId: 25346
long title: Imprimatur
short title: Imprimatur
ISSN: 0946-3178
ISSN (Online): 
IsoAbbr: Imprimatur
NlmId: 100967961
123:123
JrId: 25347
long title: Jahrbuch fur Geschichte
short title: Jahrb Gesch
ISSN: 0448-1526
ISSN (Online): 
IsoAbbr: Jahrb Gesch
NlmId: 100968185
123:123
JrId: 25348
long title: Kleio
short title: Kleio
ISSN: 0023-2084
ISSN (Online): 
IsoAbbr: Kleio
NlmId: 100968299
123:123
JrId: 25349
long title: Ethnohistory (Columbus, Ohio)
short title: Ethnohistory
ISSN: 0014-1801
ISSN (Online): 
IsoAbbr: Ethnohistory
NlmId: 100968351
123:123
JrId: 25350
long title: Literatura (San Sebastian, Spain)
short title: Literatura
ISSN: 1130-6106
ISSN (Online): 
IsoAbbr: Literatura
NlmId: 100968398
123:123
JrId: 25351
long title: Livrustkammaren
short title: Livrustkammaren
ISSN: 0024-5372
ISSN (Online): 
IsoAbbr: Livrustkammaren
NlmId: 100968425
123:123
JrId: 25352
long title: Italia contemporanea
short title: Ital Contemp
ISSN: 0392-3568
ISSN (Online): 
IsoAbbr: Ital Contemp
NlmId: 100968469
123:123
JrId: 25353
long title: Manitoba history
short title: Man Hist
ISSN: 0226-5044
ISSN (Online): 
IsoAbbr: Man Hist
NlmId: 100968528
123:123
JrId: 25354
long title: Memoires de la Societe d'agriculture, commerce, sciences et arts du departement de la Marne. Societe d'agriculture, commerce, sciences et arts du departement de la Marne, Chalons-sur-Marne
short title: Mem Soc Agric Commer Sci Arts Marne
ISSN: 0293-9525
ISSN (Online): 
IsoAbbr: Mem Soc Agric Commer Sci Arts Marne
NlmId: 100968732
123:123
JrId: 25355
long title: Milwaukee history
short title: Milw Hist
ISSN: 0163-7622
ISSN (Online): 
IsoAbbr: Milw Hist
NlmId: 100968840
123:123
JrId: 25356
long title: Museum helveticum
short title: Mus Helv
ISSN: 0027-4054
ISSN (Online): 
IsoAbbr: Mus Helv
NlmId: 100969162
123:123
JrId: 25357
long title: Nebraska history
short title: Nebr Hist
ISSN: 0028-1859
ISSN (Online): 
IsoAbbr: Nebr Hist
NlmId: 100969424
123:123
JrId: 25358
long title: Revue d'Alsace
short title: Rev Alsace
ISSN: 0181-0448
ISSN (Online): 
IsoAbbr: Rev Alsace
NlmId: 100969524
123:123
JrId: 25359
long title: Reis
short title: Rev Esp Invest Sociol
ISSN: 0210-5233
ISSN (Online): 
IsoAbbr: Rev Esp Invest Sociol
NlmId: 100969618
123:123
JrId: 25360
long title: Novaia i noveishaia istoriia
short title: Nov Novejsaja Istor
ISSN: 0130-3864
ISSN (Online): 
IsoAbbr: Nov Novejsaja Istor
NlmId: 100969629
123:123
JrId: 25361
long title: Revue des etudes sud-est europeennes
short title: Rev Etud Sud Est Eur
ISSN: 0035-2063
ISSN (Online): 
IsoAbbr: Rev Etud Sud Est Eur
NlmId: 100969646
123:123
JrId: 25362
long title: Ontario history
short title: Ont Hist
ISSN: 0030-2953
ISSN (Online): 
IsoAbbr: Ont Hist
NlmId: 100969683
123:123
JrId: 25363
long title: Palestine exploration quarterly
short title: Palest Explor Q
ISSN: 0031-0328
ISSN (Online): 
IsoAbbr: Palest Explor Q
NlmId: 100969895
123:123
JrId: 25364
long title: Revista de marina (Valparaiso, Chile)
short title: Rev Mar
ISSN: 0034-8511
ISSN (Online): 
IsoAbbr: Rev Mar
NlmId: 100970027
123:123
JrId: 25365
long title: Rochester history
short title: Rochester Hist
ISSN: 0035-7413
ISSN (Online): 
IsoAbbr: Rochester Hist
NlmId: 100970193
123:123
JrId: 25366
long title: Wissenschaft und Glaube
short title: Wiss Glaube
ISSN: 1012-3067
ISSN (Online): 
IsoAbbr: Wiss Glaube
NlmId: 100970225
123:123
JrId: 25367
long title: Somerset archaeology and natural history : the Proceedings of the Somersetshire Archaeological and Natural History Society for ...
short title: Somerset Archaeol Net Hist
ISSN: 0081-2056
ISSN (Online): 
IsoAbbr: Somerset Archaeol Net Hist
NlmId: 100970495
123:123
JrId: 25368
long title: Victorian periodicals review
short title: Vic Period Rev
ISSN: 0709-4698
ISSN (Online): 
IsoAbbr: Vic Period Rev
NlmId: 100970536
123:123
JrId: 25369
long title: Studies in labour history
short title: Stud Labour Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Labour Hist
NlmId: 100970697
123:123
JrId: 25370
long title: Ulster folklife
short title: Ulster Folklife
ISSN: 0082-7347
ISSN (Online): 
IsoAbbr: Ulster Folklife
NlmId: 100970773
123:123
JrId: 25371
long title: Revue francaise d'etudes americaines
short title: Rev Fr Etud Am
ISSN: 0397-7870
ISSN (Online): 
IsoAbbr: Rev Fr Etud Am
NlmId: 101087789
123:123
JrId: 25372
long title: Rheinische Vierteljahrsblatter
short title: Rhein Vierteljahrsbl
ISSN: 0035-4473
ISSN (Online): 
IsoAbbr: Rhein Vierteljahrsbl
NlmId: 101087794
123:123
JrId: 25373
long title: The Swedish pioneer historical quarterly
short title: Swed Pioneer Hist Q
ISSN: 0039-7326
ISSN (Online): 
IsoAbbr: Swed Pioneer Hist Q
NlmId: 101088180
123:123
JrId: 25374
long title: Tijdschrift voor sociale geschiedenis
short title: Tijdschr Soc Geschied
ISSN: 0303-9935
ISSN (Online): 
IsoAbbr: Tijdschr Soc Geschied
NlmId: 101088232
123:123
JrId: 25375
long title: Canadian mineralogist
short title: Can Mineral
ISSN: 
ISSN (Online): 
IsoAbbr: Can Mineral
NlmId: 101088266
123:123
JrId: 25376
long title: Africa : journal of the International Institute of African Languages and Cultures
short title: Africa
ISSN: 0001-9720
ISSN (Online): 
IsoAbbr: Africa
NlmId: 101090757
123:123
JrId: 25377
long title: Anuario de estudios centroamericanos
short title: Anu Estud Centroam
ISSN: 0377-7316
ISSN (Online): 
IsoAbbr: Anu Estud Centroam
NlmId: 101090980
123:123
JrId: 25378
long title: Revue des sciences de l'education
short title: Rev Sci Edu
ISSN: 0318-479X
ISSN (Online): 
IsoAbbr: Rev Sci Edu
NlmId: 101091269
123:123
JrId: 25379
long title: Bollettino storico-bibliografico subalpino
short title: Boll Stor Bibliogr Subalp
ISSN: 0391-6715
ISSN (Online): 
IsoAbbr: Boll Stor Bibliogr Subalp
NlmId: 101091800
123:123
JrId: 25380
long title: Rheinische Lebensbilder
short title: Rheinische Lebensbilder
ISSN: 0080-2670
ISSN (Online): 
IsoAbbr: Rheinische Lebensbilder
NlmId: 100970130
123:123
JrId: 25381
long title: Educational theory
short title: Educ Theory
ISSN: 0013-2004
ISSN (Online): 
IsoAbbr: Educ Theory
NlmId: 101094141
123:123
JrId: 25382
long title: Ekonomika Sovetskoi Ukrainy
short title: Ekon Sov Ukr
ISSN: 0131-7741
ISSN (Online): 
IsoAbbr: Ekon Sov Ukr
NlmId: 101094160
123:123
JrId: 25383
long title: The Guildhall miscellany
short title: Guildhall Misc
ISSN: 0072-8985
ISSN (Online): 
IsoAbbr: Guildhall Misc
NlmId: 101095394
123:123
JrId: 25384
long title: Fortuna vitrea
short title: Fortuna Vitrea
ISSN: 0938-9660
ISSN (Online): 
IsoAbbr: Fortuna Vitrea
NlmId: 101095404
123:123
JrId: 25385
long title: Canadian journal of history of sport = Revue canadienne de l'histoire des sports
short title: Can J Hist Sport
ISSN: 0712-9815
ISSN (Online): 
IsoAbbr: Can J Hist Sport
NlmId: 101095420
123:123
JrId: 25386
long title: Folklore suisse
short title: Folkl Suisse
ISSN: 0015-5969
ISSN (Online): 
IsoAbbr: Folkl Suisse
NlmId: 101095413
123:123
JrId: 25387
long title: Cuadernos de historia de Espana / Instituto de Historia de la Cultura Espanola, Medioeval y Moderna
short title: Cuad Hist Esp
ISSN: 0325-1195
ISSN (Online): 
IsoAbbr: Cuad Hist Esp
NlmId: 101095418
123:123
JrId: 25388
long title: Terrorism
short title: Terrorism
ISSN: 0149-0389
ISSN (Online): 
IsoAbbr: Terrorism
NlmId: 101095454
123:123
JrId: 25389
long title: Bulletin de l'Institut francais d'archeologie orientale. Institut francais d'archeologie orientale du Caire
short title: Bull Inst Fr Archeol Orient
ISSN: 0255-0962
ISSN (Online): 
IsoAbbr: Bull Inst Fr Archeol Orient
NlmId: 101095521
123:123
JrId: 25390
long title: The bibliotheck
short title: Bibliotheck
ISSN: 0006-193X
ISSN (Online): 
IsoAbbr: Bibliotheck
NlmId: 101095530
123:123
JrId: 25391
long title: Atti della Accademia nazionale dei Lincei
short title: Atti Accad Naz Lincei
ISSN: 
ISSN (Online): 
IsoAbbr: Atti Accad Naz Lincei
NlmId: 101095533
123:123
JrId: 25392
long title: Bulletin de la Societe des amis du vieux Toulon
short title: Bull Soc Amis Vieux Toulon
ISSN: 1148-8530
ISSN (Online): 
IsoAbbr: Bull Soc Amis Vieux Toulon
NlmId: 101095561
123:123
JrId: 25393
long title: Encounter
short title: Encounter (Lond)
ISSN: 0013-7073
ISSN (Online): 
IsoAbbr: Encounter (Lond)
NlmId: 101095565
123:123
JrId: 25394
long title: Les Cahiers de l'Iroise
short title: Cah Iroise
ISSN: 0007-9898
ISSN (Online): 
IsoAbbr: Cah Iroise
NlmId: 101095572
123:123
JrId: 25395
long title: Hades
short title: Hades
ISSN: 0181-1029
ISSN (Online): 
IsoAbbr: Hades
NlmId: 101095597
123:123
JrId: 25396
long title: Estudios de cultura nahuatl
short title: Estud Cult Nahuatl
ISSN: 0071-1675
ISSN (Online): 
IsoAbbr: Estud Cult Nahuatl
NlmId: 101095639
123:123
JrId: 25397
long title: Technikgeschichte in Einzeldarstellungen
short title: Technikgesch Einzeldarst
ISSN: 0082-2361
ISSN (Online): 
IsoAbbr: Technikgesch Einzeldarst
NlmId: 101095645
123:123
JrId: 25398
long title: Annali - Istituto Giangiacomo Feltrinelli
short title: Ann Ist Giangiacomo Feltrinelli
ISSN: 0544-1374
ISSN (Online): 
IsoAbbr: Ann Ist Giangiacomo Feltrinelli
NlmId: 101095603
123:123
JrId: 25399
long title: Enfermeras
short title: Enfermeras
ISSN: 1131-2092
ISSN (Online): 
IsoAbbr: Enfermeras
NlmId: 101095594
123:123
JrId: 25400
long title: Evocations
short title: Evocations
ISSN: 1149-2031
ISSN (Online): 
IsoAbbr: Evocations
NlmId: 101095595
123:123
JrId: 25401
long title: Annales archeologiques arabes syriennes
short title: Ann Archeol Syrie
ISSN: 0570-1554
ISSN (Online): 
IsoAbbr: Ann Archeol Syrie
NlmId: 101095689
123:123
JrId: 25402
long title: Estudios (Madrid, Spain)
short title: Estudios
ISSN: 0210-0525
ISSN (Online): 
IsoAbbr: Estudios
NlmId: 101095622
123:123
JrId: 25403
long title: Etudes classiques (Namur, Belgium)
short title: Etud Class
ISSN: 0014-200X
ISSN (Online): 
IsoAbbr: Etud Class
NlmId: 101095632
123:123
JrId: 25404
long title: Annali dell'Istituto storico italo-germanico in Trento. Contributi = Jahrbuch des Italienisch-Deutschen Historischen Instituts in Trient. Beitrage
short title: Ann Ist Stor Italo Ger Trento
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Ist Stor Italo Ger Trento
NlmId: 101095685
123:123
JrId: 25405
long title: The American Society Legion of Honor magazine
short title: Am Soc Legion Honor Mag
ISSN: 0003-1097
ISSN (Online): 
IsoAbbr: Am Soc Legion Honor Mag
NlmId: 101095788
123:123
JrId: 25406
long title: The International journal of social education : official journal of the Indiana Council for the Social Studies
short title: Int J Soc Educ
ISSN: 0889-0293
ISSN (Online): 
IsoAbbr: Int J Soc Educ
NlmId: 101095854
123:123
JrId: 25407
long title: Bulletin de la Societe des etudes oceaniennes (Polynesie orientale)
short title: Bull Soc Etud Oceaniennes
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Etud Oceaniennes
NlmId: 101095825
123:123
JrId: 25408
long title: Ecrits de Paris: revue des questions actuelles
short title: Ecrits Paris
ISSN: 0013-0710
ISSN (Online): 
IsoAbbr: Ecrits Paris
NlmId: 101095857
123:123
JrId: 25409
long title: Archivalische Zeitschrift
short title: Arch Z
ISSN: 0003-9497
ISSN (Online): 
IsoAbbr: Arch Z
NlmId: 101095882
123:123
JrId: 25411
long title: Physis_ rivista internazionale di storia della scienza
short title: Physis Riv Int Stor Sci
ISSN: 0031-9414
ISSN (Online): 
IsoAbbr: Physis Riv Int Stor Sci
NlmId: 0076224
123:123
JrId: 25412
long title: AntiqueWeek
short title: Antiqueweek
ISSN: 0888-5451
ISSN (Online): 
IsoAbbr: Antiqueweek
NlmId: 100966113
123:123
JrId: 25413
long title: Archivni casopis
short title: Arch Cas
ISSN: 0004-0398
ISSN (Online): 
IsoAbbr: Arch Cas
NlmId: 100966176
123:123
JrId: 25414
long title: Atlantida (Lisbon, Portugal)
short title: Atlantida
ISSN: 
ISSN (Online): 
IsoAbbr: Atlantida
NlmId: 100966357
123:123
JrId: 25415
long title: Aust-Agder arv
short title: Aust Agder Arv
ISSN: 
ISSN (Online): 
IsoAbbr: Aust Agder Arv
NlmId: 100966381
123:123
JrId: 25416
long title: The American neptune
short title: Am Neptune
ISSN: 0003-0155
ISSN (Online): 
IsoAbbr: Am Neptune
NlmId: 100966568
123:123
JrId: 25417
long title: Britannia (Society for the Promotion of Roman Studies)
short title: Britannia
ISSN: 0068-113X
ISSN (Online): 
IsoAbbr: Britannia
NlmId: 100966685
123:123
JrId: 25418
long title: Cahiers d'etudes medievales (Montreal, Quebec)
short title: Cah Etud Mediev
ISSN: 0381-1719
ISSN (Online): 
IsoAbbr: Cah Etud Mediev
NlmId: 100966902
123:123
JrId: 25419
long title: Annales cisalpines d'histoire sociale. Serie I
short title: Ann Cisalp Hist Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Cisalp Hist Soc
NlmId: 100966966
123:123
JrId: 25420
long title: The Center magazine
short title: Cent Mag
ISSN: 0008-9125
ISSN (Online): 
IsoAbbr: Cent Mag
NlmId: 100967083
123:123
JrId: 25421
long title: Classical quarterly
short title: Class Q
ISSN: 0009-8388
ISSN (Online): 
IsoAbbr: Class Q
NlmId: 100967180
123:123
JrId: 25422
long title: Comparative studies in society and history
short title: Comp Stud Soc Hist
ISSN: 0010-4175
ISSN (Online): 
IsoAbbr: Comp Stud Soc Hist
NlmId: 100967245
123:123
JrId: 25423
long title: Ethnicity
short title: Ethnicity
ISSN: 0095-6139
ISSN (Online): 
IsoAbbr: Ethnicity
NlmId: 100967326
123:123
JrId: 25424
long title: The Devon historian
short title: Devon Hist
ISSN: 0305-8549
ISSN (Online): 
IsoAbbr: Devon Hist
NlmId: 100967466
123:123
JrId: 25425
long title: Dodone
short title: Dodone
ISSN: 
ISSN (Online): 
IsoAbbr: Dodone
NlmId: 100967510
123:123
JrId: 25426
long title: Food Research Institute studies (Stanford, Calif. : 1975)
short title: Food Res Inst Stud
ISSN: 0193-9025
ISSN (Online): 
IsoAbbr: Food Res Inst Stud
NlmId: 100967557
123:123
JrId: 25427
long title: The Hemingway review
short title: Hemingway Rev
ISSN: 0276-3362
ISSN (Online): 
IsoAbbr: Hemingway Rev
NlmId: 100967781
123:123
JrId: 25428
long title: Humanismus und Technik Jahrbuch
short title: Humanismus Tech
ISSN: 0439-884X
ISSN (Online): 
IsoAbbr: Humanismus Tech
NlmId: 100967907
123:123
JrId: 25429
long title: Kemi
short title: Kemi
ISSN: 
ISSN (Online): 
IsoAbbr: Kemi
NlmId: 100968288
123:123
JrId: 25430
long title: The London journal
short title: Lond J
ISSN: 0305-8034
ISSN (Online): 
IsoAbbr: Lond J
NlmId: 100968458
123:123
JrId: 25431
long title: Marine-rundschau
short title: Mar Rundsch
ISSN: 0025-3294
ISSN (Online): 
IsoAbbr: Mar Rundsch
NlmId: 100968598
123:123
JrId: 25432
long title: The McGill news
short title: McGill News
ISSN: 0024-9068
ISSN (Online): 
IsoAbbr: McGill News
NlmId: 100968654
123:123
JrId: 25433
long title: Journal of interamerican studies and world affairs
short title: J Inter Am Stud World Aff
ISSN: 0022-1937
ISSN (Online): 
IsoAbbr: J Inter Am Stud World Aff
NlmId: 100968788
123:123
JrId: 25434
long title: Lemouzi
short title: Lemouzi
ISSN: 
ISSN (Online): 
IsoAbbr: Lemouzi
NlmId: 100968938
123:123
JrId: 25435
long title: The Mississippi quarterly
short title: Miss Q
ISSN: 0026-637X
ISSN (Online): 
IsoAbbr: Miss Q
NlmId: 100969045
123:123
JrId: 25436
long title: Modern Asian studies
short title: Mod Asian Stud
ISSN: 0026-749X
ISSN (Online): 
IsoAbbr: Mod Asian Stud
NlmId: 100969086
123:123
JrId: 25437
long title: Rassegna degli archivi di Stato
short title: Rass Arch Stato
ISSN: 0392-1522
ISSN (Online): 
IsoAbbr: Rass Arch Stato
NlmId: 100969419
123:123
JrId: 25438
long title: Recherches sociographiques
short title: Rech Sociogr
ISSN: 0034-1282
ISSN (Online): 
IsoAbbr: Rech Sociogr
NlmId: 100969442
123:123
JrId: 25439
long title: The New scholasticism
short title: New Scholasticism
ISSN: 0028-6621
ISSN (Online): 
IsoAbbr: New Scholasticism
NlmId: 100969469
123:123
JrId: 25440
long title: Meta
short title: Meta
ISSN: 0026-0452
ISSN (Online): 
IsoAbbr: Meta
NlmId: 100969545
123:123
JrId: 25441
long title: Polish American studies
short title: Pol Am Stud
ISSN: 0032-2806
ISSN (Online): 
IsoAbbr: Pol Am Stud
NlmId: 100969783
123:123
JrId: 25442
long title: Revista de historia Jeronimo Zurita
short title: Rev Hist Jeronimo Zurita
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hist Jeronimo Zurita
NlmId: 100969996
123:123
JrId: 25443
long title: Revue du Rouergue
short title: Rev Rouergue
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Rouergue
NlmId: 100970050
123:123
JrId: 25444
long title: Rivista critica di storia della filosofia
short title: Riv Crit Stor Filos
ISSN: 0035-581X
ISSN (Online): 
IsoAbbr: Riv Crit Stor Filos
NlmId: 100970148
123:123
JrId: 25445
long title: Kungliga Krigsvetenskapsakademiens handlingar och tidskrift
short title: K Krigsvetenskapakad Handlingar Tidskr
ISSN: 0023-5369
ISSN (Online): 
IsoAbbr: K Krigsvetenskapakad Handlingar Tidskr
NlmId: 100970102
123:123
JrId: 25446
long title: Rittenhouse : journal of the American scientific instrument enterprise
short title: Rittenhouse
ISSN: 
ISSN (Online): 
IsoAbbr: Rittenhouse
NlmId: 100970144
123:123
JrId: 25447
long title: Winterthur portfolio
short title: Winterthur Portf
ISSN: 0084-0416
ISSN (Online): 
IsoAbbr: Winterthur Portf
NlmId: 100970220
123:123
JrId: 25448
long title: Scandinavian studies : publication of the Society for the Advancement of Scandinavian Study
short title: Scand Stud
ISSN: 0036-5637
ISSN (Online): 
IsoAbbr: Scand Stud
NlmId: 100970324
123:123
JrId: 25449
long title: Zeitschrift fur Sozialreform
short title: Z Sozialreform
ISSN: 0514-2776
ISSN (Online): 
IsoAbbr: Z Sozialreform
NlmId: 100970397
123:123
JrId: 25450
long title: The Seventeenth century
short title: Seventeenth Century
ISSN: 0268-117X
ISSN (Online): 
IsoAbbr: Seventeenth Century
NlmId: 100970420
123:123
JrId: 25451
long title: Tennessee Folklore Society bulletin
short title: Tenn Folk Soc Bull
ISSN: 0040-3253
ISSN (Online): 
IsoAbbr: Tenn Folk Soc Bull
NlmId: 100970586
123:123
JrId: 25452
long title: Slezsky sbornik
short title: Slezsky Sb
ISSN: 0037-6833
ISSN (Online): 
IsoAbbr: Slezsky Sb
NlmId: 100970463
123:123
JrId: 25453
long title: Teach-in : the journal for junior hospital doctors and senior medical students
short title: Teach In
ISSN: 
ISSN (Online): 
IsoAbbr: Teach In
NlmId: 100970596
123:123
JrId: 25454
long title: Thought
short title: Thought
ISSN: 0040-6457
ISSN (Online): 
IsoAbbr: Thought
NlmId: 100970624
123:123
JrId: 25455
long title: Storia in Lombardia
short title: Stor Lomb
ISSN: 
ISSN (Online): 
IsoAbbr: Stor Lomb
NlmId: 100970653
123:123
JrId: 25456
long title: Traditio
short title: Traditio
ISSN: 0362-1529
ISSN (Online): 
IsoAbbr: Traditio
NlmId: 100970674
123:123
JrId: 25457
long title: Studi classici e orientali
short title: Stud Cl Orient
ISSN: 0081-6124
ISSN (Online): 
IsoAbbr: Stud Cl Orient
NlmId: 100970763
123:123
JrId: 25458
long title: Revista de historia
short title: Rev Hist (Costa Rica)
ISSN: 1012-9790
ISSN (Online): 
IsoAbbr: Rev Hist (Costa Rica)
NlmId: 100970837
123:123
JrId: 25460
long title: Aging & mental health
short title: Aging Ment Health
ISSN: 1360-7863
ISSN (Online): 1364-6915
IsoAbbr: Aging Ment Health
NlmId: 9705773
123:123
JrId: 25462
long title: Drug resistance updates : reviews and commentaries in antimicrobial and anticancer chemotherapy
short title: Drug Resist Updat
ISSN: 1368-7646
ISSN (Online): 1532-2084
IsoAbbr: Drug Resist. Updat.
NlmId: 9815369
123:123
JrId: 25463
long title: Transfusion and apheresis science : official journal of the World Apheresis Association : official journal of the European Society for Haemapheresis
short title: Transfus Apher Sci
ISSN: 1473-0502
ISSN (Online): 
IsoAbbr: Transfus. Apher. Sci.
NlmId: 101095653
123:123
JrId: 25464
long title: Restorative neurology and neuroscience
short title: Restor Neurol Neurosci
ISSN: 0922-6028
ISSN (Online): 
IsoAbbr: Restor. Neurol. Neurosci.
NlmId: 9005499
123:123
JrId: 25465
long title: Nestle Nutrition workshop series. Clinical & performance programme
short title: Nestle Nutr Workshop Ser Clin Perform Programme
ISSN: 1422-7584
ISSN (Online): 1662-386X
IsoAbbr: Nestle Nutr Workshop Ser Clin Perform Programme
NlmId: 101121826
123:123
JrId: 25466
long title: Canadian journal of dietetic practice and research : a publication of Dietitians of Canada = Revue canadienne de la pratique et de la recherche en dietetique : une publication des Dietetistes du Canada
short title: Can J Diet Pract Res
ISSN: 1486-3847
ISSN (Online): 
IsoAbbr: Can J Diet Pract Res
NlmId: 9811151
123:123
JrId: 25467
long title: Neurosurgical focus
short title: Neurosurg Focus
ISSN: 
ISSN (Online): 1092-0684
IsoAbbr: Neurosurg Focus
NlmId: 100896471
123:123
JrId: 25471
long title: Community genetics
short title: Community Genet
ISSN: 1422-2795
ISSN (Online): 1422-2833
IsoAbbr: Community Genet
NlmId: 9810770
123:123
JrId: 25473
long title: Nordic journal of psychiatry
short title: Nord J Psychiatry
ISSN: 0803-9488
ISSN (Online): 1502-4725
IsoAbbr: Nord J Psychiatry
NlmId: 100927567
123:123
JrId: 25474
long title: Compendium of continuing education in dentistry. (Jamesburg, N.J. : 1995). Supplement
short title: Compend Contin Educ Dent Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Compend Contin Educ Dent Suppl
NlmId: 101094904
123:123
JrId: 25475
long title: Journal of infusion nursing : the official publication of the Infusion Nurses Society
short title: J Infus Nurs
ISSN: 1533-1458
ISSN (Online): 1539-0667
IsoAbbr: J Infus Nurs
NlmId: 101124170
123:123
JrId: 25477
long title: Yi chuan = Hereditas / Zhongguo yi chuan xue hui bian ji
short title: Yi Chuan
ISSN: 0253-9772
ISSN (Online): 
IsoAbbr: Yi Chuan
NlmId: 9436478
123:123
JrId: 25478
long title: Journal of feline medicine and surgery
short title: J Feline Med Surg
ISSN: 1098-612X
ISSN (Online): 1532-2750
IsoAbbr: J. Feline Med. Surg.
NlmId: 100897329
123:123
JrId: 25479
long title: Canadian HIV/AIDS policy & law review / Canadian HIV/AIDS Legal Network
short title: Can HIV AIDS Policy Law Rev
ISSN: 1496-399X
ISSN (Online): 
IsoAbbr: Can HIV AIDS Policy Law Rev
NlmId: 101125215
123:123
JrId: 25481
long title: Heart disease (Hagerstown, Md.)
short title: Heart Dis
ISSN: 1521-737X
ISSN (Online): 1533-3973
IsoAbbr: Heart Dis
NlmId: 100887299
123:123
JrId: 25482
long title: Brain research. Gene expression patterns
short title: Brain Res Gene Expr Patterns
ISSN: 1567-133X
ISSN (Online): 
IsoAbbr: Brain Res. Gene Expr. Patterns
NlmId: 101125870
123:123
JrId: 25483
long title: Journal of the Marine Biological Association of the United Kingdom. Marine Biological Association of the United Kingdom
short title: J Mar Biol Assoc U.K.
ISSN: 0025-3154
ISSN (Online): 
IsoAbbr: J. Mar. Biolog. Assoc. U.K.
NlmId: 18420720R
123:123
JrId: 25484
long title: NAHAM access management journal
short title: NAHAM Access Manag J
ISSN: 1534-9861
ISSN (Online): 
IsoAbbr: NAHAM Access Manag J
NlmId: 101125179
123:123
JrId: 25486
long title: Cellular & molecular biology letters
short title: Cell Mol Biol Lett
ISSN: 1425-8153
ISSN (Online): 1689-1392
IsoAbbr: Cell. Mol. Biol. Lett.
NlmId: 9607427
123:123
JrId: 25487
long title: Journal of veterinary medical education
short title: J Vet Med Educ
ISSN: 0748-321X
ISSN (Online): 
IsoAbbr: J Vet Med Educ
NlmId: 7610519
123:123
JrId: 25488
long title: Sacitra Ayurveda
short title: Sacitra Ayurveda
ISSN: 
ISSN (Online): 
IsoAbbr: Sacitra Ayurveda
NlmId: 9426501
123:123
JrId: 25489
long title: The Historian_ a journal of history
short title: Historian
ISSN: 0018-2370
ISSN (Online): 
IsoAbbr: Historian
NlmId: 100967879
123:123
JrId: 25490
long title: Social history
short title: Soc Hist
ISSN: 0307-1022
ISSN (Online): 
IsoAbbr: Soc Hist
NlmId: 100970472
123:123
JrId: 25493
long title: The Australian journal of social issues
short title: Aust J Soc Issues
ISSN: 0157-6321
ISSN (Online): 
IsoAbbr: Aust J Soc Issues
NlmId: 9891973
123:123
JrId: 25494
long title: The journal of biolaw & business
short title: J Biolaw Bus
ISSN: 1095-5127
ISSN (Online): 
IsoAbbr: J Biolaw Bus
NlmId: 9891884
123:123
JrId: 25495
long title: Maclean's
short title: Macleans
ISSN: 0024-9262
ISSN (Online): 
IsoAbbr: Macleans
NlmId: 9891763
123:123
JrId: 25496
long title: Ethnic and racial studies
short title: Ethn Racial Stud
ISSN: 0141-9870
ISSN (Online): 
IsoAbbr: Ethn Racial Stud
NlmId: 9891606
123:123
JrId: 25497
long title: The Journal of applied social sciences
short title: J Appl Soc Sci
ISSN: 0146-4310
ISSN (Online): 
IsoAbbr: J Appl Soc Sci
NlmId: 9891585
123:123
JrId: 25498
long title: Law-medicine news
short title: Law Med News
ISSN: 
ISSN (Online): 
IsoAbbr: Law Med News
NlmId: 9890198
123:123
JrId: 25499
long title: Women & criminal justice
short title: Women Crim Justice
ISSN: 0897-4454
ISSN (Online): 
IsoAbbr: Women Crim Justice
NlmId: 9888903
123:123
JrId: 25500
long title: Journal of agricultural ethics
short title: J Agric Ethics
ISSN: 0893-4282
ISSN (Online): 
IsoAbbr: J Agric Ethics
NlmId: 9887409
123:123
JrId: 25501
long title: Economist (London, England : 1843)
short title: Economist
ISSN: 0013-0613
ISSN (Online): 
IsoAbbr: Economist
NlmId: 9887119
123:123
JrId: 25502
long title: Harper's
short title: Harpers (N Y N Y)
ISSN: 0017-789X
ISSN (Online): 
IsoAbbr: Harpers (N Y N Y)
NlmId: 9887122
123:123
JrId: 25503
long title: Glq
short title: GLQ
ISSN: 1064-2684
ISSN (Online): 
IsoAbbr: GLQ
NlmId: 9887086
123:123
JrId: 25504
long title: International Review Of Modern Sociology
short title: Int Rev Mod Sociol
ISSN: 0970-4841
ISSN (Online): 
IsoAbbr: Int Rev Mod Sociol
NlmId: 9887071
123:123
JrId: 25505
long title: Journal of sociology and social welfare
short title: J Sociol Soc Welf
ISSN: 0191-5096
ISSN (Online): 
IsoAbbr: J Sociol Soc Welf
NlmId: 9886759
123:123
JrId: 25506
long title: Environmental affairs
short title: Environ Aff
ISSN: 0046-2225
ISSN (Online): 
IsoAbbr: Environ Aff
NlmId: 9886721
123:123
JrId: 25507
long title: SRA journal
short title: SRA J
ISSN: 1062-8142
ISSN (Online): 
IsoAbbr: SRA J
NlmId: 9886280
123:123
JrId: 25508
long title: Environmental values
short title: Environ Values
ISSN: 0963-2719
ISSN (Online): 
IsoAbbr: Environ Values
NlmId: 9885957
123:123
JrId: 25509
long title: Journal of social behavior and personality
short title: J Soc Behav Pers
ISSN: 0886-1641
ISSN (Online): 
IsoAbbr: J Soc Behav Pers
NlmId: 9885445
123:123
JrId: 25510
long title: CorrectCare
short title: Correctcare
ISSN: 
ISSN (Online): 
IsoAbbr: Correctcare
NlmId: 9885366
123:123
JrId: 25511
long title: Choice (Chicago, Ill.)
short title: Choice (Middletown)
ISSN: 0009-4978
ISSN (Online): 
IsoAbbr: Choice (Middletown)
NlmId: 9885117
123:123
JrId: 25512
long title: Journal of applied communication research : JACR
short title: J Appl Commun Res
ISSN: 0090-9882
ISSN (Online): 
IsoAbbr: J Appl Commun Res
NlmId: 9884953
123:123
JrId: 25513
long title: Counseling and values
short title: Couns Values
ISSN: 0160-7960
ISSN (Online): 
IsoAbbr: Couns Values
NlmId: 9884870
123:123
JrId: 25514
long title: Ethics
short title: Ethics
ISSN: 0014-1704
ISSN (Online): 
IsoAbbr: Ethics
NlmId: 9884529
123:123
JrId: 25515
long title: Baillieres Clinical Oncology
short title: Baillieres Clin Oncol
ISSN: 0950-3560
ISSN (Online): 
IsoAbbr: Baillieres Clin Oncol
NlmId: 9883754
123:123
JrId: 25516
long title: The animals' agenda
short title: Anim Agenda
ISSN: 0892-8819
ISSN (Online): 
IsoAbbr: Anim Agenda
NlmId: 9883488
123:123
JrId: 25517
long title: Social science computer review
short title: Soc Sci Comput Rev
ISSN: 0894-4393
ISSN (Online): 
IsoAbbr: Soc Sci Comput Rev
NlmId: 9883393
123:123
JrId: 25518
long title: Hippocrates (Sausalito, Calif.)
short title: Hippocrates (Sausalito)
ISSN: 0892-2977
ISSN (Online): 
IsoAbbr: Hippocrates (Sausalito)
NlmId: 9882965
123:123
JrId: 25519
long title: Journal of family law / University of Louisville School of Law
short title: J Fam Law
ISSN: 0022-1066
ISSN (Online): 
IsoAbbr: J Fam Law
NlmId: 9882907
123:123
JrId: 25520
long title: Affilia
short title: Affilia
ISSN: 0886-1099
ISSN (Online): 
IsoAbbr: Affilia
NlmId: 9882541
123:123
JrId: 25521
long title: Journal of religion & aging
short title: J Relig Aging
ISSN: 0738-6184
ISSN (Online): 
IsoAbbr: J Relig Aging
NlmId: 9882435
123:123
JrId: 25522
long title: The Daily Washington law reporter
short title: Dly Wash Law Report
ISSN: 1066-6095
ISSN (Online): 
IsoAbbr: Dly Wash Law Report
NlmId: 9881454
123:123
JrId: 25523
long title: Sociological methods & research
short title: Sociol Methods Res
ISSN: 0049-1241
ISSN (Online): 
IsoAbbr: Sociol Methods Res
NlmId: 9881379
123:123
JrId: 25524
long title: Omni (New York, N.Y.)
short title: Omni
ISSN: 0149-8711
ISSN (Online): 
IsoAbbr: Omni
NlmId: 9881303
123:123
JrId: 25525
long title: Teaching of psychology (Columbia, Mo.)
short title: Teach Psychol
ISSN: 0098-6283
ISSN (Online): 1532-8023
IsoAbbr: Teach Psychol
NlmId: 9881255
123:123
JrId: 25526
long title: Journal of the American Scientific Affiliation. American Scientific Affiliation
short title: J Am Sci Affil
ISSN: 0003-0988
ISSN (Online): 
IsoAbbr: J Am Sci Affil
NlmId: 9881247
123:123
JrId: 25527
long title: CHA insight
short title: CHA Insight
ISSN: 
ISSN (Online): 
IsoAbbr: CHA Insight
NlmId: 9881159
123:123
JrId: 25528
long title: Ethics and medics
short title: Ethics Medics
ISSN: 1071-3778
ISSN (Online): 
IsoAbbr: Ethics Medics
NlmId: 9881169
123:123
JrId: 25529
long title: Westminster Institute review
short title: Westminst Inst Rev
ISSN: 0228-2984
ISSN (Online): 
IsoAbbr: Westminst Inst Rev
NlmId: 9881054
123:123
JrId: 25530
long title: Georgetown Magazine
short title: Georget Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Georget Mag
NlmId: 9879591
123:123
JrId: 25531
long title: Bulletin of science, technology & society
short title: Bull Sci Technol Soc
ISSN: 0270-4676
ISSN (Online): 
IsoAbbr: Bull Sci Technol Soc
NlmId: 9879413
123:123
JrId: 25532
long title: Res ipsa loquitur (Washington, D.C.)
short title: Res Ipsa Loquitur
ISSN: 
ISSN (Online): 
IsoAbbr: Res Ipsa Loquitur
NlmId: 9878643
123:123
JrId: 25533
long title: Language & communication
short title: Lang Commun
ISSN: 0271-5309
ISSN (Online): 
IsoAbbr: Lang Commun
NlmId: 9878651
123:123
JrId: 25534
long title: The Human life review
short title: Hum Life Rev
ISSN: 0097-9783
ISSN (Online): 
IsoAbbr: Hum Life Rev
NlmId: 9877967
123:123
JrId: 25535
long title: Database
short title: Database
ISSN: 0162-4105
ISSN (Online): 
IsoAbbr: Database
NlmId: 9877944
123:123
JrId: 25536
long title: Amicus
short title: Amicus
ISSN: 0146-8278
ISSN (Online): 
IsoAbbr: Amicus
NlmId: 9877475
123:123
JrId: 25537
long title: Code of federal regulations. 46, Shipping
short title: Code Fed Regul Shipping
ISSN: 
ISSN (Online): 
IsoAbbr: Code Fed Regul Shipping
NlmId: 9877171
123:123
JrId: 25538
long title: Nation (New York, N.Y. : 1865)
short title: Nation
ISSN: 0027-8378
ISSN (Online): 
IsoAbbr: Nation
NlmId: 9877123
123:123
JrId: 25539
long title: New republic (New York, N.Y.)
short title: New Repub
ISSN: 0028-6583
ISSN (Online): 
IsoAbbr: New Repub
NlmId: 9877125
123:123
JrId: 25540
long title: Computerworld
short title: Computerworld
ISSN: 0010-4841
ISSN (Online): 
IsoAbbr: Computerworld
NlmId: 9877037
123:123
JrId: 25541
long title: Columbia forum
short title: Columbia Forum
ISSN: 0010-1907
ISSN (Online): 
IsoAbbr: Columbia Forum
NlmId: 9876967
123:123
JrId: 25542
long title: Case and comment
short title: Case Comment
ISSN: 0008-7238
ISSN (Online): 
IsoAbbr: Case Comment
NlmId: 9876925
123:123
JrId: 25543
long title: Boston University journal
short title: Boston Univ J
ISSN: 0006-8039
ISSN (Online): 
IsoAbbr: Boston Univ J
NlmId: 9876868
123:123
JrId: 25544
long title: New society
short title: New Soc
ISSN: 0028-6729
ISSN (Online): 
IsoAbbr: New Soc
NlmId: 9876370
123:123
JrId: 25545
long title: Marriage
short title: Marriage
ISSN: 0025-4010
ISSN (Online): 
IsoAbbr: Marriage
NlmId: 9876281
123:123
JrId: 25546
long title: Journal of biological education
short title: J Biol Educ
ISSN: 0021-9266
ISSN (Online): 
IsoAbbr: J Biol Educ
NlmId: 9876191
123:123
JrId: 25547
long title: Journal of criminal justice
short title: J Crim Justice
ISSN: 0047-2352
ISSN (Online): 
IsoAbbr: J Crim Justice
NlmId: 9876192
123:123
JrId: 25548
long title: Environmental law (Northwestern School of Law)
short title: Environ Law
ISSN: 0046-2276
ISSN (Online): 
IsoAbbr: Environ Law
NlmId: 9876015
123:123
JrId: 25549
long title: Congressional quarterly weekly report
short title: Congr Q Wkly Rep
ISSN: 0010-5910
ISSN (Online): 
IsoAbbr: Congr Q Wkly Rep
NlmId: 9875039
123:123
JrId: 25550
long title: Congressional record : proceedings and debates of the ... Congress. United States. Congress
short title: Congr Rec (Dly Ed)
ISSN: 0363-7239
ISSN (Online): 
IsoAbbr: Congr Rec (Dly Ed)
NlmId: 9812554
123:123
JrId: 25551
long title: Biomedical ethics (Tubingen, Germany)
short title: Biomed Ethics
ISSN: 1430-9858
ISSN (Online): 
IsoAbbr: Biomed Ethics
NlmId: 9806961
123:123
JrId: 25552
long title: Journal of ethics, law, and aging
short title: J Ethics Law Aging
ISSN: 1076-1616
ISSN (Online): 
IsoAbbr: J Ethics Law Aging
NlmId: 9713941
123:123
JrId: 25553
long title: The Harvard journal of minority public health
short title: Harv J Minor Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: Harv J Minor Public Health
NlmId: 9709919
123:123
JrId: 25554
long title: Prenatal and neonatal medicine : the international journal of basic and clinical research and practice
short title: Prenat Neonatal Med
ISSN: 1359-8635
ISSN (Online): 
IsoAbbr: Prenat Neonatal Med
NlmId: 9609472
123:123
JrId: 25555
long title: Humane health care international
short title: Hum Health Care Int
ISSN: 
ISSN (Online): 
IsoAbbr: Hum Health Care Int
NlmId: 9607656
123:123
JrId: 25556
long title: AIDS analysis Asia
short title: AIDS Anal Asia
ISSN: 1359-1452
ISSN (Online): 
IsoAbbr: AIDS Anal Asia
NlmId: 9600618
123:123
JrId: 25557
long title: European journal of genetics in society : an ethical approach to genetics
short title: Eur J Genet Soc
ISSN: 1023-9022
ISSN (Online): 
IsoAbbr: Eur J Genet Soc
NlmId: 9517856
123:123
JrId: 25558
long title: Making the rounds in health, faith, & ethics
short title: Mak Rounds Health Faith Ethics
ISSN: 1082-1015
ISSN (Online): 
IsoAbbr: Mak Rounds Health Faith Ethics
NlmId: 9515689
123:123
JrId: 25559
long title: Psychology, public policy, and law : an official law review of the University of Arizona College of Law and the University of Miami School of Law
short title: Psychol Public Policy Law
ISSN: 1076-8971
ISSN (Online): 
IsoAbbr: Psychol Public Policy Law
NlmId: 9508164
123:123
JrId: 25560
long title: Bioethics bulletin (Washington, D.C.)
short title: Bioeth Bull
ISSN: 1063-3596
ISSN (Online): 
IsoAbbr: Bioeth Bull
NlmId: 9507622
123:123
JrId: 25561
long title: Christian bioethics
short title: Christ Bioeth
ISSN: 1380-3603
ISSN (Online): 1744-4195
IsoAbbr: Christ Bioeth
NlmId: 9507416
123:123
JrId: 25562
long title: Medicine and global survival : M & GS
short title: Med Glob Surviv
ISSN: 1350-4002
ISSN (Online): 
IsoAbbr: Med Glob Surviv
NlmId: 9433341
123:123
JrId: 25563
long title: The mankind quarterly
short title: Mankind Q
ISSN: 0025-2344
ISSN (Online): 
IsoAbbr: Mankind Q
NlmId: 9427287
123:123
JrId: 25564
long title: South African cancer bulletin = Suid-Afrikaanse kankerbulletin / an official publication of the National Cancer Association of South Africa
short title: S Afr Cancer Bull
ISSN: 0038-2043
ISSN (Online): 
IsoAbbr: S Afr Cancer Bull
NlmId: 9427267
123:123
JrId: 25566
long title: Basic and applied social psychology
short title: Basic Appl Soc Psych
ISSN: 0197-3533
ISSN (Online): 1532-4834
IsoAbbr: Basic Appl Soc Psych
NlmId: 9426487
123:123
JrId: 25567
long title: Generations (San Francisco, Calif.)
short title: Generations
ISSN: 0738-7806
ISSN (Online): 
IsoAbbr: Generations
NlmId: 9426452
123:123
JrId: 25568
long title: Anthrozoos
short title: Anthrozoos
ISSN: 0892-7936
ISSN (Online): 1753-0377
IsoAbbr: Anthrozoos
NlmId: 9426443
123:123
JrId: 25569
long title: Biochimica clinica
short title: Biochim Clin
ISSN: 0393-0564
ISSN (Online): 
IsoAbbr: Biochim Clin
NlmId: 9426283
123:123
JrId: 25570
long title: Genewatch : a bulletin of the Committee for Responsible Genetics
short title: Genewatch
ISSN: 0740-9737
ISSN (Online): 
IsoAbbr: Genewatch
NlmId: 9426048
123:123
JrId: 25571
long title: Research on social work practice
short title: Res Soc Work Pract
ISSN: 1049-7315
ISSN (Online): 1552-7581
IsoAbbr: Res Soc Work Pract
NlmId: 9425959
123:123
JrId: 25572
long title: Theory & psychology
short title: Theory Psychol
ISSN: 0959-3543
ISSN (Online): 
IsoAbbr: Theory Psychol
NlmId: 9425964
123:123
JrId: 25573
long title: Medical law international
short title: Med Law Int
ISSN: 0968-5332
ISSN (Online): 2047-9441
IsoAbbr: Med Law Int
NlmId: 9419080
123:123
JrId: 25574
long title: Society & animals : social scientific studies of the human experience of other animals
short title: Soc Anim
ISSN: 1063-1119
ISSN (Online): 
IsoAbbr: Soc Anim
NlmId: 9416267
123:123
JrId: 25575
long title: The journal of the California Alliance for the Mentally Ill
short title: J Calif Alliance Ment Ill
ISSN: 1097-802X
ISSN (Online): 
IsoAbbr: J Calif Alliance Ment Ill
NlmId: 9315245
123:123
JrId: 25576
long title: Journal of Biblical ethics in medicine
short title: J Biblic Ethics Med
ISSN: 1050-3404
ISSN (Online): 
IsoAbbr: J Biblic Ethics Med
NlmId: 9310725
123:123
JrId: 25577
long title: Professional ethics report : newsletter of the American Association for the Advancement of Science, Committee on Scientific Freedom & Responsibility, Professional Society Ethics Group
short title: Prof Ethics Rep
ISSN: 1045-8808
ISSN (Online): 
IsoAbbr: Prof Ethics Rep
NlmId: 9306497
123:123
JrId: 25578
long title: Health & social care in the community
short title: Health Soc Care Community
ISSN: 0966-0410
ISSN (Online): 1365-2524
IsoAbbr: Health Soc Care Community
NlmId: 9306359
123:123
JrId: 25579
long title: Bioethics forum
short title: Bioethics Forum
ISSN: 1065-7274
ISSN (Online): 
IsoAbbr: Bioethics Forum
NlmId: 9305907
123:123
JrId: 25580
long title: The Genetic resource
short title: Genetic Resour
ISSN: 
ISSN (Online): 
IsoAbbr: Genetic Resour
NlmId: 9305196
123:123
JrId: 25581
long title: Innovations in oncology nursing
short title: Innov Oncol Nurs
ISSN: 0882-813X
ISSN (Online): 
IsoAbbr: Innov Oncol Nurs
NlmId: 9302316
123:123
JrId: 25582
long title: Contact (Geneva, Switzerland)
short title: Contact
ISSN: 
ISSN (Online): 
IsoAbbr: Contact
NlmId: 9301229
123:123
JrId: 25583
long title: Assia--Jewish medical ethics
short title: Assia Jew Med Ethics
ISSN: 0793-2952
ISSN (Online): 
IsoAbbr: Assia Jew Med Ethics
NlmId: 9215931
123:123
JrId: 25585
long title: Animal welfare (South Mimms, England)
short title: Anim Welf
ISSN: 0962-7286
ISSN (Online): 
IsoAbbr: Anim Welf
NlmId: 9214272
123:123
JrId: 25586
long title: In health
short title: In Health
ISSN: 1047-0549
ISSN (Online): 
IsoAbbr: In Health
NlmId: 9213215
123:123
JrId: 25587
long title: Journal of genetic counseling
short title: J Genet Couns
ISSN: 1059-7700
ISSN (Online): 1573-3599
IsoAbbr: J Genet Couns
NlmId: 9206865
123:123
JrId: 25588
long title: Ethics & medicine : a Christian perspective on issues in bioethics
short title: Ethics Med
ISSN: 0266-688X
ISSN (Online): 
IsoAbbr: Ethics Med
NlmId: 9200377
123:123
JrId: 25589
long title: Advances in medical sociology
short title: Adv Med Sociol
ISSN: 1057-6290
ISSN (Online): 
IsoAbbr: Adv Med Sociol
NlmId: 9200304
123:123
JrId: 25590
long title: Assisted reproduction reviews
short title: Assist Reprod Rev
ISSN: 1051-2446
ISSN (Online): 
IsoAbbr: Assist Reprod Rev
NlmId: 9109479
123:123
JrId: 25591
long title: Human research report
short title: Hum Res Rep
ISSN: 0885-0615
ISSN (Online): 
IsoAbbr: Hum Res Rep
NlmId: 9105327
123:123
JrId: 25592
long title: Bulletin of medical ethics
short title: Bull Med Ethics
ISSN: 0962-9564
ISSN (Online): 
IsoAbbr: Bull Med Ethics
NlmId: 9103287
123:123
JrId: 25593
long title: Ethics & behavior
short title: Ethics Behav
ISSN: 1050-8422
ISSN (Online): 1532-7019
IsoAbbr: Ethics Behav
NlmId: 9102086
123:123
JrId: 25594
long title: Changes (Hove, England)
short title: Changes
ISSN: 0263-8371
ISSN (Online): 
IsoAbbr: Changes
NlmId: 9101406
123:123
JrId: 25595
long title: Journal international de bioethique = International journal of bioethics
short title: J Int Bioethique
ISSN: 1145-0762
ISSN (Online): 
IsoAbbr: J Int Bioethique
NlmId: 9015754
123:123
JrId: 25596
long title: Info trends : medicine, law & ethics / University of Medicine and Dentistry of New Jersey-Robert Wood Johnson Medical School
short title: Info Trends
ISSN: 1044-629X
ISSN (Online): 
IsoAbbr: Info Trends
NlmId: 9012867
123:123
JrId: 25597
long title: Human genome news / National Center for Human Genome Research, National Institutes of Health
short title: Hum Genome News
ISSN: 1050-6101
ISSN (Online): 
IsoAbbr: Hum Genome News
NlmId: 9012614
123:123
JrId: 25598
long title: Swiss biotech
short title: Swiss Biotech
ISSN: 0253-9675
ISSN (Online): 
IsoAbbr: Swiss Biotech
NlmId: 9009901
123:123
JrId: 25599
long title: Human nature (Hawthorne, N.Y.)
short title: Hum Nat
ISSN: 1045-6767
ISSN (Online): 1936-4776
IsoAbbr: Hum Nat
NlmId: 9010063
123:123
JrId: 25600
long title: Archives of clinical neuropsychology : the official journal of the National Academy of Neuropsychologists
short title: Arch Clin Neuropsychol
ISSN: 0887-6177
ISSN (Online): 1873-5843
IsoAbbr: Arch Clin Neuropsychol
NlmId: 9004255
123:123
JrId: 25601
long title: Information and behavior
short title: Inf Behav
ISSN: 0740-5502
ISSN (Online): 
IsoAbbr: Inf Behav
NlmId: 9001390
123:123
JrId: 25602
long title: Academic psychiatry : the journal of the American Association of Directors of Psychiatric Residency Training and the Association for Academic Psychiatry
short title: Acad Psychiatry
ISSN: 1042-9670
ISSN (Online): 1545-7230
IsoAbbr: Acad Psychiatry
NlmId: 8917200
123:123
JrId: 25603
long title: Infants and young children
short title: Infants Young Child
ISSN: 0896-3746
ISSN (Online): 
IsoAbbr: Infants Young Child
NlmId: 8915767
123:123
JrId: 25604
long title: Social responsibility, journalism, law, medicine
short title: Soc Responsib Journal Law Med
ISSN: 0732-9938
ISSN (Online): 
IsoAbbr: Soc Responsib Journal Law Med
NlmId: 8914992
123:123
JrId: 25605
long title: Law and psychology review
short title: Law Psychol Rev
ISSN: 0098-5961
ISSN (Online): 
IsoAbbr: Law Psychol Rev
NlmId: 8912374
123:123
JrId: 25606
long title: The Psychologist
short title: Psychologist
ISSN: 0952-8229
ISSN (Online): 
IsoAbbr: Psychologist
NlmId: 8903437
123:123
JrId: 25607
long title: Psychiatric bulletin (London, England)
short title: Psychiatr Bull R Coll Psychiatr
ISSN: 0955-6036
ISSN (Online): 
IsoAbbr: Psychiatr Bull R Coll Psychiatr
NlmId: 8901718
123:123
JrId: 25608
long title: Law and mental health
short title: Law Ment Health
ISSN: 0890-5037
ISSN (Online): 
IsoAbbr: Law Ment Health
NlmId: 8812173
123:123
JrId: 25609
long title: Counselling psychology quarterly
short title: Couns Psychol Q
ISSN: 0951-5070
ISSN (Online): 1469-3674
IsoAbbr: Couns Psychol Q
NlmId: 8809877
123:123
JrId: 25610
long title: Current opinion in psychiatry
short title: Curr Opin Psychiatry
ISSN: 0951-7367
ISSN (Online): 1473-6578
IsoAbbr: Curr Opin Psychiatry
NlmId: 8809880
123:123
JrId: 25611
long title: International journal of technology & aging
short title: Int J Technol Aging
ISSN: 0891-4478
ISSN (Online): 
IsoAbbr: Int J Technol Aging
NlmId: 8809945
123:123
JrId: 25612
long title: Journal of epilepsy
short title: J Epilepsy
ISSN: 0896-6974
ISSN (Online): 
IsoAbbr: J Epilepsy
NlmId: 8809254
123:123
JrId: 25613
long title: Journal of the American Academy of Physician Assistants
short title: J Am Acad Physician Assist
ISSN: 0893-7400
ISSN (Online): 
IsoAbbr: J Am Acad Physician Assist
NlmId: 8805848
123:123
JrId: 25614
long title: Loss, grief & care
short title: Loss Grief Care
ISSN: 8756-4610
ISSN (Online): 
IsoAbbr: Loss Grief Care
NlmId: 8801410
123:123
JrId: 25615
long title: The American journal of forensic psychology
short title: Am J Forensic Psychol
ISSN: 0733-1290
ISSN (Online): 
IsoAbbr: Am J Forensic Psychol
NlmId: 8712336
123:123
JrId: 25616
long title: Journal of business and psychology
short title: J Bus Psychol
ISSN: 0889-3268
ISSN (Online): 
IsoAbbr: J Bus Psychol
NlmId: 8711101
123:123
JrId: 25617
long title: Canadian journal on aging = La revue canadienne du vieillissement
short title: Can J Aging
ISSN: 0714-9808
ISSN (Online): 1710-1107
IsoAbbr: Can J Aging
NlmId: 8708560
123:123
JrId: 25618
long title: Current contents. Clinical medicine
short title: Curr Contents Clin Med
ISSN: 0891-3358
ISSN (Online): 
IsoAbbr: Curr Contents Clin Med
NlmId: 8708575
123:123
JrId: 25619
long title: Aphasiology
short title: Aphasiology
ISSN: 0268-7038
ISSN (Online): 1464-5041
IsoAbbr: Aphasiology
NlmId: 8708531
123:123
JrId: 25620
long title: Bioethics
short title: Bioethics
ISSN: 0269-9702
ISSN (Online): 1467-8519
IsoAbbr: Bioethics
NlmId: 8704792
123:123
JrId: 25621
long title: Spine (Philadelphia, Pa. : 1986)
short title: Spine (Phila Pa 1986)
ISSN: 0887-9869
ISSN (Online): 
IsoAbbr: Spine (Phila Pa 1986)
NlmId: 8703877
123:123
JrId: 25622
long title: The Euthanasia review
short title: Euthan Rev
ISSN: 0884-2981
ISSN (Online): 
IsoAbbr: Euthan Rev
NlmId: 8702516
123:123
JrId: 25623
long title: Quality of life and cardiovascular care
short title: Qual Life Cardiovasc Care
ISSN: 0748-6901
ISSN (Online): 
IsoAbbr: Qual Life Cardiovasc Care
NlmId: 8700953
123:123
JrId: 25624
long title: Infections in medicine
short title: Infect Med
ISSN: 0749-6524
ISSN (Online): 
IsoAbbr: Infect Med
NlmId: 8612480
123:123
JrId: 25625
long title: Theoretical surgery
short title: Theor Surg
ISSN: 0179-8669
ISSN (Online): 
IsoAbbr: Theor Surg
NlmId: 8610948
123:123
JrId: 25626
long title: Disability, handicap & society
short title: Disabil Handicap Soc
ISSN: 0267-4645
ISSN (Online): 
IsoAbbr: Disabil Handicap Soc
NlmId: 8609341
123:123
JrId: 25627
long title: Topics in hospital law
short title: Top Hosp Law
ISSN: 0883-7147
ISSN (Online): 
IsoAbbr: Top Hosp Law
NlmId: 8609257
123:123
JrId: 25628
long title: CBE views : official publication of the Council of Biology Editors
short title: CBE Views
ISSN: 0164-5609
ISSN (Online): 
IsoAbbr: CBE Views
NlmId: 8608941
123:123
JrId: 25629
long title: The Journal of family and culture
short title: J Fam Cult
ISSN: 
ISSN (Online): 
IsoAbbr: J Fam Cult
NlmId: 8510088
123:123
JrId: 25630
long title: Humane medicine
short title: Humane Med
ISSN: 0828-7090
ISSN (Online): 
IsoAbbr: Humane Med
NlmId: 8508101
123:123
JrId: 25631
long title: Annals of Saudi medicine
short title: Ann Saudi Med
ISSN: 0256-4947
ISSN (Online): 0975-4466
IsoAbbr: Ann Saudi Med
NlmId: 8507355
123:123
JrId: 25632
long title: Current problems in obstetrics, gynecology and fertility
short title: Curr Probl Obstet Gynecol Fertil
ISSN: 8756-0410
ISSN (Online): 
IsoAbbr: Curr Probl Obstet Gynecol Fertil
NlmId: 8505179
123:123
JrId: 25633
long title: HealthScan
short title: Healthscan
ISSN: 8755-2205
ISSN (Online): 
IsoAbbr: Healthscan
NlmId: 8501859
123:123
JrId: 25634
long title: Journal of reproductive and infant psychology
short title: J Reprod Infant Psychol
ISSN: 0264-6838
ISSN (Online): 
IsoAbbr: J Reprod Infant Psychol
NlmId: 8501885
123:123
JrId: 25635
long title: The S.A. journal of continuing medical education = Die S.A. tydskrif van voortgesette geneeskundige onderrig
short title: SA J Contin Med Educ
ISSN: 0256-2170
ISSN (Online): 
IsoAbbr: SA J Contin Med Educ
NlmId: 8412909
123:123
JrId: 25636
long title: Journal of social and administrative pharmacy : JSAP
short title: J Soc Adm Pharm
ISSN: 0281-0662
ISSN (Online): 
IsoAbbr: J Soc Adm Pharm
NlmId: 8411742
123:123
JrId: 25637
long title: Journal of toxicology. Cutaneous and ocular toxicology
short title: J Toxicol Cutaneous Ocul Toxicol
ISSN: 0731-3829
ISSN (Online): 1532-2505
IsoAbbr: J Toxicol Cutaneous Ocul Toxicol
NlmId: 8404727
123:123
JrId: 25638
long title: Animal technology : journal of the Institute of Animal Technicians
short title: Anim Technol
ISSN: 0264-4754
ISSN (Online): 
IsoAbbr: Anim Technol
NlmId: 8404846
123:123
JrId: 25639
long title: Journal of social and clinical psychology
short title: J Soc Clin Psychol
ISSN: 0736-7236
ISSN (Online): 
IsoAbbr: J Soc Clin Psychol
NlmId: 8309652
123:123
JrId: 25640
long title: Population research and policy review
short title: Popul Res Policy Rev
ISSN: 0167-5923
ISSN (Online): 
IsoAbbr: Popul Res Policy Rev
NlmId: 8309372
123:123
JrId: 25641
long title: Professional psychology, research and practice
short title: Prof Psychol Res Pr
ISSN: 0735-7028
ISSN (Online): 
IsoAbbr: Prof Psychol Res Pr
NlmId: 8309175
123:123
JrId: 25642
long title: Family systems medicine
short title: Fam Syst Med
ISSN: 0736-1718
ISSN (Online): 
IsoAbbr: Fam Syst Med
NlmId: 8307219
123:123
JrId: 25643
long title: Journal of the American College of Toxicology
short title: J Am Coll Toxicol
ISSN: 0730-0913
ISSN (Online): 
IsoAbbr: J Am Coll Toxicol
NlmId: 8214852
123:123
JrId: 25644
long title: Seminars in anesthesia
short title: Semin Anesth
ISSN: 0277-0326
ISSN (Online): 
IsoAbbr: Semin Anesth
NlmId: 8215004
123:123
JrId: 25645
long title: The American journal of social psychiatry
short title: Am J Soc Psychiatry
ISSN: 0277-8173
ISSN (Online): 
IsoAbbr: Am J Soc Psychiatry
NlmId: 8111070
123:123
JrId: 25646
long title: Mental disability law reporter / American Bar Association, Commission on the Mentally Disabled
short title: Ment Disabil Law Rep
ISSN: 0147-3700
ISSN (Online): 
IsoAbbr: Ment Disabil Law Rep
NlmId: 8110215
123:123
JrId: 25647
long title: Ageing and society
short title: Ageing Soc
ISSN: 0144-686X
ISSN (Online): 
IsoAbbr: Ageing Soc
NlmId: 8109358
123:123
JrId: 25648
long title: The Art of medication
short title: Art Med
ISSN: 0731-3047
ISSN (Online): 
IsoAbbr: Art Med
NlmId: 8109367
123:123
JrId: 25649
long title: The International journal of medicine and law : IJML
short title: Int J Med Law
ISSN: 0334-3049
ISSN (Online): 
IsoAbbr: Int J Med Law
NlmId: 8109492
123:123
JrId: 25650
long title: Canadian psychology = Psychologie canadienne
short title: Can Psychol
ISSN: 0708-5591
ISSN (Online): 
IsoAbbr: Can Psychol
NlmId: 8108970
123:123
JrId: 25651
long title: International quarterly of community health education
short title: Int Q Community Health Educ
ISSN: 0272-684X
ISSN (Online): 1541-3519
IsoAbbr: Int Q Community Health Educ
NlmId: 8010942
123:123
JrId: 25652
long title: Deviant behavior
short title: Deviant Behav
ISSN: 0163-9625
ISSN (Online): 
IsoAbbr: Deviant Behav
NlmId: 8008081
123:123
JrId: 25653
long title: Metamedicine
short title: Metamedicine
ISSN: 0166-2031
ISSN (Online): 
IsoAbbr: Metamedicine
NlmId: 8007884
123:123
JrId: 25654
long title: Journal of psychiatric treatment and evaluation
short title: J Psychiatr Treat Eval
ISSN: 0195-8127
ISSN (Online): 
IsoAbbr: J Psychiatr Treat Eval
NlmId: 8006507
123:123
JrId: 25655
long title: International journal for the study of animal problems
short title: Int J Study Anim Probl
ISSN: 0195-7554
ISSN (Online): 
IsoAbbr: Int J Study Anim Probl
NlmId: 8006293
123:123
JrId: 25656
long title: The Journal of current adolescent medicine
short title: J Curr Adolesc Med
ISSN: 0194-8644
ISSN (Online): 
IsoAbbr: J Curr Adolesc Med
NlmId: 8005416
123:123
JrId: 25657
long title: Behavioral & social sciences librarian
short title: Behav Soc Sci Librar
ISSN: 0163-9269
ISSN (Online): 
IsoAbbr: Behav Soc Sci Librar
NlmId: 8002659
123:123
JrId: 25658
long title: Family relations
short title: Fam Relat
ISSN: 0197-6664
ISSN (Online): 1741-3729
IsoAbbr: Fam Relat
NlmId: 8002717
123:123
JrId: 25659
long title: Newfoundland Medical Association journal
short title: Newfoundl Med Assoc J
ISSN: 0705-6702
ISSN (Online): 
IsoAbbr: Newfoundl Med Assoc J
NlmId: 8001484
123:123
JrId: 25660
long title: Behavioral assessment
short title: Behav Assess
ISSN: 0191-5401
ISSN (Online): 
IsoAbbr: Behav Assess
NlmId: 7911222
123:123
JrId: 25661
long title: International family planning perspectives
short title: Int Fam Plan Perspect
ISSN: 0190-3187
ISSN (Online): 
IsoAbbr: Int Fam Plan Perspect
NlmId: 7907371
123:123
JrId: 25662
long title: United States statutes at large
short title: US Statut Large
ISSN: 0083-3401
ISSN (Online): 
IsoAbbr: US Statut Large
NlmId: 7906989
123:123
JrId: 25663
long title: IRB
short title: IRB
ISSN: 0193-7758
ISSN (Online): 
IsoAbbr: IRB
NlmId: 7906878
123:123
JrId: 25664
long title: The American journal of forensic psychiatry
short title: Am J Forensic Psychiatry
ISSN: 0163-1942
ISSN (Online): 
IsoAbbr: Am J Forensic Psychiatry
NlmId: 7906380
123:123
JrId: 25665
long title: The American journal of family therapy
short title: Am J Fam Ther
ISSN: 0192-6187
ISSN (Online): 1521-0383
IsoAbbr: Am J Fam Ther
NlmId: 7905705
123:123
JrId: 25666
long title: Journal of gerontological social work
short title: J Gerontol Soc Work
ISSN: 0163-4372
ISSN (Online): 1540-4048
IsoAbbr: J Gerontol Soc Work
NlmId: 7903311
123:123
JrId: 25667
long title: Concern for dying
short title: Concern Dying
ISSN: 0192-1096
ISSN (Online): 
IsoAbbr: Concern Dying
NlmId: 7902410
123:123
JrId: 25668
long title: Hippocrates
short title: Hippocrates
ISSN: 0250-5215
ISSN (Online): 
IsoAbbr: Hippocrates
NlmId: 7902460
123:123
JrId: 25669
long title: Scientometrics
short title: Scientometrics
ISSN: 0138-9130
ISSN (Online): 
IsoAbbr: Scientometrics
NlmId: 7901197
123:123
JrId: 25670
long title: Mental retardation and the law
short title: Ment Retard Law
ISSN: 0098-8111
ISSN (Online): 
IsoAbbr: Ment Retard Law
NlmId: 7900964
123:123
JrId: 25671
long title: Psychiatric medicine update: Massachusetts General Hospital reviews for physicians
short title: Psychiatr Med Update Mass Gen Hosp Rev Physicians
ISSN: 0163-1721
ISSN (Online): 
IsoAbbr: Psychiatr Med Update Mass Gen Hosp Rev Physicians
NlmId: 7809279
123:123
JrId: 25672
long title: Sexuality and disability
short title: Sex Disabil
ISSN: 0146-1044
ISSN (Online): 
IsoAbbr: Sex Disabil
NlmId: 7806148
123:123
JrId: 25673
long title: Marriage & family review
short title: Marriage Fam Rev
ISSN: 0149-4929
ISSN (Online): 
IsoAbbr: Marriage Fam Rev
NlmId: 7806070
123:123
JrId: 25674
long title: Euthanasia news
short title: Euthanasia News
ISSN: 0164-1581
ISSN (Online): 
IsoAbbr: Euthanasia News
NlmId: 7805991
123:123
JrId: 25675
long title: International family planning perspectives and digest
short title: Int Fam Plann Persp
ISSN: 0162-2749
ISSN (Online): 
IsoAbbr: Int Fam Plann Persp
NlmId: 7805420
123:123
JrId: 25676
long title: Surgical rounds
short title: Surg Rounds
ISSN: 0161-1372
ISSN (Online): 
IsoAbbr: Surg Rounds
NlmId: 7803399
123:123
JrId: 25677
long title: Studies in history of medicine
short title: Stud Hist Med
ISSN: 0379-3915
ISSN (Online): 
IsoAbbr: Stud Hist Med
NlmId: 7802982
123:123
JrId: 25678
long title: Contemporary therapy
short title: Contemp Ther
ISSN: 0162-7244
ISSN (Online): 
IsoAbbr: Contemp Ther
NlmId: 7802331
123:123
JrId: 25679
long title: Educational gerontology
short title: Educ Gerontol
ISSN: 0360-1277
ISSN (Online): 
IsoAbbr: Educ Gerontol
NlmId: 7802138
123:123
JrId: 25680
long title: Code of Federal regulations. 45: Public welfare
short title: Code Fed Regul Public Welfare
ISSN: 
ISSN (Online): 
IsoAbbr: Code Fed Regul Public Welfare
NlmId: 7801704
123:123
JrId: 25681
long title: International review of natural family planning
short title: Int Rev Nat Fam Plann
ISSN: 0146-1745
ISSN (Online): 
IsoAbbr: Int Rev Nat Fam Plann
NlmId: 7708547
123:123
JrId: 25682
long title: Journal of products liability
short title: J Prod Liability
ISSN: 0363-0404
ISSN (Online): 
IsoAbbr: J Prod Liability
NlmId: 7707503
123:123
JrId: 25683
long title: U. S. pharmacist
short title: US Pharm
ISSN: 0148-4818
ISSN (Online): 
IsoAbbr: US Pharm
NlmId: 7705468
123:123
JrId: 25684
long title: Medical bulletin of Istanbul Medical Faculty
short title: Med Bull Istanbul Med Fac
ISSN: 0378-6358
ISSN (Online): 
IsoAbbr: Med Bull Istanbul Med Fac
NlmId: 7703961
123:123
JrId: 25685
long title: Bioethics digest
short title: Bioethics Dig
ISSN: 0364-5193
ISSN (Online): 
IsoAbbr: Bioethics Dig
NlmId: 7703855
123:123
JrId: 25686
long title: Advances in pain research and therapy
short title: Adv Pain Res Ther
ISSN: 0146-0722
ISSN (Online): 
IsoAbbr: Adv Pain Res Ther
NlmId: 7703610
123:123
JrId: 25687
long title: Population and development review
short title: Popul Dev Rev
ISSN: 0098-7921
ISSN (Online): 
IsoAbbr: Popul Dev Rev
NlmId: 7613927
123:123
JrId: 25688
long title: Metabolic ophthalmology
short title: Metab Ophthalmol
ISSN: 0361-3674
ISSN (Online): 
IsoAbbr: Metab Ophthalmol
NlmId: 7613452
123:123
JrId: 25689
long title: Prism
short title: Prism
ISSN: 0091-2670
ISSN (Online): 
IsoAbbr: Prism
NlmId: 7612868
123:123
JrId: 25690
long title: Essence
short title: Essence (Downsview)
ISSN: 0384-8833
ISSN (Online): 
IsoAbbr: Essence (Downsview)
NlmId: 7609789
123:123
JrId: 25691
long title: NAPHT news
short title: NAPHT News
ISSN: 0363-4701
ISSN (Online): 
IsoAbbr: NAPHT News
NlmId: 7609390
123:123
JrId: 25692
long title: Behavioral engineering
short title: Behav Eng
ISSN: 0362-0298
ISSN (Online): 
IsoAbbr: Behav Eng
NlmId: 7606423
123:123
JrId: 25693
long title: Draper World Population Fund report
short title: Draper World Popul Fund Rep
ISSN: 0361-4085
ISSN (Online): 
IsoAbbr: Draper World Popul Fund Rep
NlmId: 7604163
123:123
JrId: 25694
long title: Medical insight
short title: Med Insight
ISSN: 0025-7281
ISSN (Online): 
IsoAbbr: Med Insight
NlmId: 7511252
123:123
JrId: 25695
long title: Bulletin of the Psychonomic Society
short title: Bull Psychon Soc
ISSN: 0090-5054
ISSN (Online): 
IsoAbbr: Bull Psychon Soc
NlmId: 7505408
123:123
JrId: 25696
long title: Aggressive behavior
short title: Aggress Behav
ISSN: 0096-140X
ISSN (Online): 1098-2337
IsoAbbr: Aggress Behav
NlmId: 7502265
123:123
JrId: 25697
long title: Social indicators research
short title: Soc Indic Res
ISSN: 0303-8300
ISSN (Online): 
IsoAbbr: Soc Indic Res
NlmId: 7501244
123:123
JrId: 25698
long title: Literatur-Eildienst "Roche."
short title: Lit Eildienst Roche
ISSN: 0024-4635
ISSN (Online): 
IsoAbbr: Lit Eildienst Roche
NlmId: 7501353
123:123
JrId: 25699
long title: Christian Medical Society journal
short title: Christ Med Soc J
ISSN: 0009-546X
ISSN (Online): 
IsoAbbr: Christ Med Soc J
NlmId: 7501101
123:123
JrId: 25700
long title: Journal of clinical issues in psychology
short title: J Clin Issues Psychol
ISSN: 0095-4500
ISSN (Online): 
IsoAbbr: J Clin Issues Psychol
NlmId: 7500961
123:123
JrId: 25701
long title: Journal of religion and health
short title: J Relig Health
ISSN: 0022-4197
ISSN (Online): 1573-6571
IsoAbbr: J Relig Health
NlmId: 2985199R
123:123
JrId: 25702
long title: Journal of counseling psychology
short title: J Couns Psychol
ISSN: 0022-0167
ISSN (Online): 
IsoAbbr: J Couns Psychol
NlmId: 2985124R
123:123
JrId: 25703
long title: Psychotherapy (Chicago, Ill.)
short title: Psychotherapy (Chic)
ISSN: 0033-3204
ISSN (Online): 1939-1536
IsoAbbr: Psychotherapy (Chic)
NlmId: 2984829R
123:123
JrId: 25704
long title: The Sociological quarterly
short title: Sociol Q
ISSN: 0038-0253
ISSN (Online): 1533-8525
IsoAbbr: Sociol Q
NlmId: 20910410R
123:123
JrId: 25705
long title: Philosophy of science
short title: Philos Sci
ISSN: 0031-8248
ISSN (Online): 
IsoAbbr: Philos Sci
NlmId: 19620490R
123:123
JrId: 25706
long title: The Monist
short title: Monist
ISSN: 0026-9662
ISSN (Online): 
IsoAbbr: Monist
NlmId: 18750630R
123:123
JrId: 25707
long title: Mind_ a quarterly review of psychology and philosophy
short title: Mind
ISSN: 0026-4423
ISSN (Online): 1460-2113
IsoAbbr: Mind
NlmId: 18720400R
123:123
JrId: 25709
long title: Federal probation
short title: Fed Probat
ISSN: 0014-9128
ISSN (Online): 
IsoAbbr: Fed Probat
NlmId: 16920710R
123:123
JrId: 25710
long title: Etc._ a review of general semantics
short title: Etc
ISSN: 0014-164X
ISSN (Online): 
IsoAbbr: Etc
NlmId: 16820110R
123:123
JrId: 25711
long title: The Catholic medical quarterly
short title: Cathol Med Q
ISSN: 0008-8226
ISSN (Online): 
IsoAbbr: Cathol Med Q
NlmId: 16040530R
123:123
JrId: 25712
long title: The American scholar
short title: Am Scholar
ISSN: 0003-0937
ISSN (Online): 
IsoAbbr: Am Scholar
NlmId: 14840700R
123:123
JrId: 25713
long title: Journal of thanatology
short title: J Thanatol
ISSN: 0047-2832
ISSN (Online): 
IsoAbbr: J Thanatol
NlmId: 1301645
123:123
JrId: 25714
long title: Science forum
short title: Sci Forum
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Forum
NlmId: 1300317
123:123
JrId: 25715
long title: American anthropologist
short title: Am Anthropol
ISSN: 0002-7294
ISSN (Online): 
IsoAbbr: Am Anthropol
NlmId: 1275273
123:123
JrId: 25716
long title: Journal of drug issues
short title: J Drug Issues
ISSN: 0022-0426
ISSN (Online): 
IsoAbbr: J Drug Issues
NlmId: 1273413
123:123
JrId: 25717
long title: The International journal of environmental studies
short title: Int J Environ Stud
ISSN: 0020-7233
ISSN (Online): 
IsoAbbr: Int J Environ Stud
NlmId: 1267244
123:123
JrId: 25719
long title: Massachusetts journal of mental health
short title: Mass Journal Ment Health
ISSN: 0047-6137
ISSN (Online): 
IsoAbbr: Mass Journal Ment Health
NlmId: 1262177
123:123
JrId: 25721
long title: Behavior therapy
short title: Behav Ther
ISSN: 0005-7894
ISSN (Online): 1878-1888
IsoAbbr: Behav Ther
NlmId: 1251640
123:123
JrId: 25722
long title: The Ontario psychologist
short title: Ont Psychol
ISSN: 0030-3054
ISSN (Online): 
IsoAbbr: Ont Psychol
NlmId: 0434616
123:123
JrId: 25723
long title: State health legislation report
short title: State Health Legis Rep
ISSN: 0094-6400
ISSN (Online): 
IsoAbbr: State Health Legis Rep
NlmId: 0431504
123:123
JrId: 25724
long title: The International review of psycho-analysis
short title: Int Rev Psychoanal
ISSN: 0306-2643
ISSN (Online): 
IsoAbbr: Int Rev Psychoanal
NlmId: 0430274
123:123
JrId: 25725
long title: The New Zealand psychologist
short title: NZ Psychol
ISSN: 0303-6863
ISSN (Online): 
IsoAbbr: NZ Psychol
NlmId: 0427360
123:123
JrId: 25726
long title: Journal of Black health perspectives
short title: J Black Health Perspect
ISSN: 
ISSN (Online): 
IsoAbbr: J Black Health Perspect
NlmId: 0427634
123:123
JrId: 25727
long title: Family practice news
short title: Fam Pract News
ISSN: 0300-7073
ISSN (Online): 
IsoAbbr: Fam Pract News
NlmId: 0425557
123:123
JrId: 25728
long title: The Journal of psychiatry & law
short title: J Psychiatry Law
ISSN: 0093-1853
ISSN (Online): 
IsoAbbr: J Psychiatry Law
NlmId: 0425744
123:123
JrId: 25730
long title: Science & public policy
short title: Sci Public Policy
ISSN: 0302-3427
ISSN (Online): 1471-5430
IsoAbbr: Sci Public Policy
NlmId: 0417663
123:123
JrId: 25731
long title: Journal of research in personality
short title: J Res Pers
ISSN: 0092-6566
ISSN (Online): 
IsoAbbr: J Res Pers
NlmId: 0415553
123:123
JrId: 25732
long title: RSR. Reference services review
short title: Ref Serv Rev
ISSN: 0090-7324
ISSN (Online): 
IsoAbbr: Ref Serv Rev
NlmId: 0415053
123:123
JrId: 25733
long title: The Quarterly journal of speech
short title: Q J Speech
ISSN: 0033-5630
ISSN (Online): 
IsoAbbr: Q J Speech
NlmId: 0413726
123:123
JrId: 25734
long title: Crime and delinquency
short title: Crime Delinq
ISSN: 0011-1287
ISSN (Online): 
IsoAbbr: Crime Delinq
NlmId: 0407143
123:123
JrId: 25735
long title: The Indian journal of social work
short title: Indian J Soc Work
ISSN: 0019-5634
ISSN (Online): 
IsoAbbr: Indian J Soc Work
NlmId: 0404431
123:123
JrId: 25736
long title: International social science journal
short title: Int Soc Sci J
ISSN: 0020-8701
ISSN (Online): 
IsoAbbr: Int Soc Sci J
NlmId: 0404432
123:123
JrId: 25737
long title: Ontario medical review
short title: Ont Med Rev
ISSN: 0030-302X
ISSN (Online): 
IsoAbbr: Ont Med Rev
NlmId: 0401015
123:123
JrId: 25738
long title: The Journal of family welfare
short title: J Fam Welf
ISSN: 0022-1074
ISSN (Online): 
IsoAbbr: J Fam Welf
NlmId: 0375366
123:123
JrId: 25739
long title: Lex et scientia
short title: Lex Sci
ISSN: 0024-1601
ISSN (Online): 
IsoAbbr: Lex Sci
NlmId: 0374765
123:123
JrId: 25740
long title: Early child development and care
short title: Early Child Dev Care
ISSN: 0300-4430
ISSN (Online): 
IsoAbbr: Early Child Dev Care
NlmId: 0373305
123:123
JrId: 25741
long title: Cancer bulletin (Houston, Tex.)
short title: Cancer Bull
ISSN: 0008-5448
ISSN (Online): 
IsoAbbr: Cancer Bull
NlmId: 0373142
123:123
JrId: 25742
long title: Asian medical journal
short title: Asian Med J
ISSN: 0004-461X
ISSN (Online): 
IsoAbbr: Asian Med J
NlmId: 0372472
123:123
JrId: 25743
long title: MS
short title: Ms
ISSN: 0091-5394
ISSN (Online): 
IsoAbbr: Ms
NlmId: 0371720
123:123
JrId: 25744
long title: Science & government report
short title: Sci Gov Rep
ISSN: 0048-9581
ISSN (Online): 
IsoAbbr: Sci Gov Rep
NlmId: 0367571
123:123
JrId: 25745
long title: Contemporary ob/gyn
short title: Contemp Ob Gyn
ISSN: 0090-3159
ISSN (Online): 
IsoAbbr: Contemp Ob Gyn
NlmId: 0367022
123:123
JrId: 25746
long title: Physician's world
short title: Physicians World
ISSN: 0091-200X
ISSN (Online): 
IsoAbbr: Physicians World
NlmId: 0367051
123:123
JrId: 25747
long title: Clinical social work journal
short title: Clin Soc Work J
ISSN: 0091-1674
ISSN (Online): 
IsoAbbr: Clin Soc Work J
NlmId: 0365260
123:123
JrId: 25748
long title: Rehabilitation psychology
short title: Rehabil Psychol
ISSN: 0090-5550
ISSN (Online): 1939-1544
IsoAbbr: Rehabil Psychol
NlmId: 0365337
123:123
JrId: 25749
long title: Family planning/population reporter_ a review of State laws and policies
short title: Fam Plann Popul Rep
ISSN: 0090-0923
ISSN (Online): 
IsoAbbr: Fam Plann Popul Rep
NlmId: 0357432
123:123
JrId: 25750
long title: Behaviorism
short title: Behaviorism
ISSN: 0090-4155
ISSN (Online): 
IsoAbbr: Behaviorism
NlmId: 0356627
123:123
JrId: 25751
long title: Family planning digest
short title: Fam Plann Dig
ISSN: 0046-3213
ISSN (Online): 
IsoAbbr: Fam Plann Dig
NlmId: 0355312
123:123
JrId: 25752
long title: Psychiatric annals
short title: Psychiatr Ann
ISSN: 0048-5713
ISSN (Online): 
IsoAbbr: Psychiatr Ann
NlmId: 0353557
123:123
JrId: 25753
long title: Japanese studies in the history of science
short title: Jpn Stud Hist Sci
ISSN: 0090-0176
ISSN (Online): 
IsoAbbr: Jpn Stud Hist Sci
NlmId: 0345022
123:123
JrId: 25754
long title: Intellect
short title: Intellect
ISSN: 0149-0095
ISSN (Online): 
IsoAbbr: Intellect
NlmId: 0342173
123:123
JrId: 25755
long title: Human behavior_ the newsmagazine of the social sciences
short title: Hum Behav
ISSN: 0046-8134
ISSN (Online): 
IsoAbbr: Hum Behav
NlmId: 0336406
123:123
JrId: 25756
long title: International journal of offender therapy and comparative criminology
short title: Int J Offender Ther Comp Criminol
ISSN: 0306-624X
ISSN (Online): 1552-6933
IsoAbbr: Int J Offender Ther Comp Criminol
NlmId: 0333601
123:123
JrId: 25757
long title: Australian psychologist
short title: Aust Psychol
ISSN: 0005-0067
ISSN (Online): 
IsoAbbr: Aust Psychol
NlmId: 0332637
123:123
JrId: 25758
long title: Child care quarterly
short title: Child Care Q
ISSN: 0045-6632
ISSN (Online): 
IsoAbbr: Child Care Q
NlmId: 0324362
123:123
JrId: 25759
long title: Scalpel and quill
short title: Scapel Quill
ISSN: 0586-7592
ISSN (Online): 
IsoAbbr: Scapel Quill
NlmId: 0325413
123:123
JrId: 25760
long title: Contemporary drug problems
short title: Contemp Drug Probl
ISSN: 0091-4509
ISSN (Online): 
IsoAbbr: Contemp Drug Probl
NlmId: 0323553
123:123
JrId: 25761
long title: Rehabilitation counseling bulletin
short title: Rehabil Couns Bull
ISSN: 0034-3552
ISSN (Online): 1538-4853
IsoAbbr: Rehabil Couns Bull
NlmId: 0320766
123:123
JrId: 25762
long title: Journal of applied social psychology
short title: J Appl Soc Psychol
ISSN: 0021-9029
ISSN (Online): 
IsoAbbr: J Appl Soc Psychol
NlmId: 0321050
123:123
JrId: 25763
long title: Mental health
short title: Ment Health (Lond)
ISSN: 0025-9632
ISSN (Online): 
IsoAbbr: Ment Health (Lond)
NlmId: 0312437
123:123
JrId: 25764
long title: The Ecologist
short title: Ecologist
ISSN: 0012-9631
ISSN (Online): 
IsoAbbr: Ecologist
NlmId: 0270566
123:123
JrId: 25765
long title: The Journal of special education
short title: J Spec Educ
ISSN: 0022-4669
ISSN (Online): 1538-4764
IsoAbbr: J Spec Educ
NlmId: 0270056
123:123
JrId: 25766
long title: Psychiatric forum
short title: Psychiatr Forum
ISSN: 0033-2690
ISSN (Online): 
IsoAbbr: Psychiatr Forum
NlmId: 0263640
123:123
JrId: 25767
long title: Private practice
short title: Priv Pact
ISSN: 0032-891X
ISSN (Online): 
IsoAbbr: Priv Pact
NlmId: 0256144
123:123
JrId: 25768
long title: The Australian journal of mental retardation
short title: Aust J Ment Retard
ISSN: 0045-0634
ISSN (Online): 
IsoAbbr: Aust J Ment Retard
NlmId: 0254511
123:123
JrId: 25769
long title: Case Western Reserve journal of international law
short title: Case West Reserve J Int Law
ISSN: 0008-7254
ISSN (Online): 
IsoAbbr: Case West Reserve J Int Law
NlmId: 0253663
123:123
JrId: 25770
long title: The Australian journal of forensic sciences
short title: Aust J Forensic Sci
ISSN: 0045-0618
ISSN (Online): 
IsoAbbr: Aust J Forensic Sci
NlmId: 0251041
123:123
JrId: 25771
long title: Journal of nutrition education
short title: J Nutr Educ
ISSN: 0022-3182
ISSN (Online): 
IsoAbbr: J Nutr Educ
NlmId: 0246004
123:123
JrId: 25772
long title: Anthropological quarterly
short title: Anthropol Q
ISSN: 0003-5491
ISSN (Online): 
IsoAbbr: Anthropol Q
NlmId: 0245205
123:123
JrId: 25773
long title: The American sociologist
short title: Am Sociol
ISSN: 0003-1232
ISSN (Online): 
IsoAbbr: Am Sociol
NlmId: 0245122
123:123
JrId: 25774
long title: The Counseling psychologist
short title: Couns Psychol
ISSN: 0011-0000
ISSN (Online): 
IsoAbbr: Couns Psychol
NlmId: 0235066
123:123
JrId: 25775
long title: The British journal of criminology
short title: Br J Criminol
ISSN: 0007-0955
ISSN (Online): 1464-3529
IsoAbbr: Br J Criminol
NlmId: 0234024
123:123
JrId: 25776
long title: The Journal of biological sciences
short title: J Biol Sci
ISSN: 0021-9282
ISSN (Online): 
IsoAbbr: J Biol Sci
NlmId: 0230021
123:123
JrId: 25777
long title: Medical counterpoint
short title: Med Counterpoint
ISSN: 0025-715X
ISSN (Online): 
IsoAbbr: Med Counterpoint
NlmId: 0212203
123:123
JrId: 25778
long title: Lab world
short title: Lab World
ISSN: 
ISSN (Online): 
IsoAbbr: Lab World
NlmId: 0174554
123:123
JrId: 25779
long title: The Clinician
short title: Clinician (Goa)
ISSN: 0009-9341
ISSN (Online): 
IsoAbbr: Clinician (Goa)
NlmId: 0173510
123:123
JrId: 25780
long title: Ob. gyn. news
short title: Ob Gyn News
ISSN: 0029-7437
ISSN (Online): 
IsoAbbr: Ob Gyn News
NlmId: 0172611
123:123
JrId: 25781
long title: Pediatric news
short title: Pediatr News
ISSN: 0031-398X
ISSN (Online): 
IsoAbbr: Pediatr News
NlmId: 0170466
123:123
JrId: 25782
long title: Dynamische Psychiatrie. Dynamic psychiatry
short title: Dyn Psychiatr
ISSN: 0012-740X
ISSN (Online): 
IsoAbbr: Dyn Psychiatr
NlmId: 0150616
123:123
JrId: 25783
long title: Canadian journal of political science. Revue canadienne de science politique
short title: Can J Polit Sci
ISSN: 0008-4239
ISSN (Online): 
IsoAbbr: Can J Polit Sci
NlmId: 0136554
123:123
JrId: 25784
long title: The Clinical psychologist
short title: Clin Psychol
ISSN: 0009-9244
ISSN (Online): 
IsoAbbr: Clin Psychol
NlmId: 0133731
123:123
JrId: 25785
long title: Sociology
short title: Sociology
ISSN: 0038-0385
ISSN (Online): 
IsoAbbr: Sociology
NlmId: 0123003
123:123
JrId: 25786
long title: Psychology today
short title: Psychol Today
ISSN: 0033-3107
ISSN (Online): 
IsoAbbr: Psychol Today
NlmId: 0117250
123:123
JrId: 25787
long title: North Carolina journal of mental health
short title: N C J Ment Health
ISSN: 0549-8236
ISSN (Online): 
IsoAbbr: N C J Ment Health
NlmId: 0074406
123:123
JrId: 25788
long title: Forsvarsmedicin
short title: Forsvarsmedicin
ISSN: 0015-8011
ISSN (Online): 
IsoAbbr: Forsvarsmedicin
NlmId: 0073354
123:123
JrId: 25789
long title: ILAR news
short title: Ilar News
ISSN: 0018-9960
ISSN (Online): 
IsoAbbr: Ilar News
NlmId: 0063501
123:123
JrId: 25790
long title: American journal of correction
short title: Am J Correct
ISSN: 0002-9203
ISSN (Online): 
IsoAbbr: Am J Correct
NlmId: 0060461
123:123
JrId: 25791
long title: Current medicine for attorneys
short title: Curr Med Atty
ISSN: 0011-3719
ISSN (Online): 
IsoAbbr: Curr Med Atty
NlmId: 0055673
123:123
JrId: 25793
long title: International drug therapy newsletter
short title: Int Drug Ther Newsl
ISSN: 0020-6571
ISSN (Online): 
IsoAbbr: Int Drug Ther Newsl
NlmId: 0051530
123:123
JrId: 25794
long title: Journal of school psychology
short title: J Sch Psychol
ISSN: 0022-4405
ISSN (Online): 1873-3506
IsoAbbr: J Sch Psychol
NlmId: 0050303
123:123
JrId: 25795
long title: Psychology (Savannah, Ga.)
short title: Psychology
ISSN: 0033-3077
ISSN (Online): 
IsoAbbr: Psychology
NlmId: 0050115
123:123
JrId: 25796
long title: Rural sociology
short title: Rural Sociol
ISSN: 0036-0112
ISSN (Online): 
IsoAbbr: Rural Sociol
NlmId: 0045170
123:123
JrId: 25797
long title: World medicine
short title: World Med
ISSN: 0043-8669
ISSN (Online): 
IsoAbbr: World Med
NlmId: 0044272
123:123
JrId: 25798
long title: Contemporary psychoanalysis
short title: Contemp Psychoanal
ISSN: 0010-7530
ISSN (Online): 
IsoAbbr: Contemp Psychoanal
NlmId: 0042624
123:123
JrId: 25799
long title: Psychology in the schools
short title: Psychol Sch
ISSN: 0033-3085
ISSN (Online): 
IsoAbbr: Psychol Sch
NlmId: 0042715
123:123
JrId: 25800
long title: Acta sociologica
short title: Acta Sociol
ISSN: 0001-6993
ISSN (Online): 
IsoAbbr: Acta Sociol
NlmId: 0042767
123:123
JrId: 25801
long title: Journal of Jewish communal service
short title: J Jew Communal Serv
ISSN: 0022-2089
ISSN (Online): 
IsoAbbr: J Jew Communal Serv
NlmId: 0040373
123:123
JrId: 25802
long title: Psychiatric opinion
short title: Psychiatr Opin
ISSN: 0033-2712
ISSN (Online): 
IsoAbbr: Psychiatr Opin
NlmId: 0024025
123:123
JrId: 25803
long title: International journal of comparative sociology
short title: Int J Comp Sociol
ISSN: 0020-7152
ISSN (Online): 
IsoAbbr: Int J Comp Sociol
NlmId: 0013576
123:123
JrId: 25804
long title: Sociology and social research
short title: Sociol Soc Res
ISSN: 0038-0393
ISSN (Online): 
IsoAbbr: Sociol Soc Res
NlmId: 0243736
123:123
JrId: 25805
long title: European journal of obstetrics and gynecology
short title: Eur J Obstet Gynecol
ISSN: 0028-2243
ISSN (Online): 
IsoAbbr: Eur J Obstet Gynecol
NlmId: 0375671
123:123
JrId: 25806
long title: Clinical proceedings - Children's Hospital National Medical Center
short title: Clin Proc Child Hosp Natl Med Cent
ISSN: 0092-7813
ISSN (Online): 
IsoAbbr: Clin Proc Child Hosp Natl Med Cent
NlmId: 7503484
123:123
JrId: 25807
long title: Journal of social and biological structures
short title: J Soc Biol Struct
ISSN: 0140-1750
ISSN (Online): 
IsoAbbr: J Soc Biol Struct
NlmId: 7806059
123:123
JrId: 25808
long title: Bulletin medecine legale, toxicologie
short title: Bull Med Leg Toxicol
ISSN: 0181-0154
ISSN (Online): 
IsoAbbr: Bull Med Leg Toxicol
NlmId: 7808911
123:123
JrId: 25809
long title: Ethology and sociobiology
short title: Ethol Sociobiol
ISSN: 0162-3095
ISSN (Online): 
IsoAbbr: Ethol Sociobiol
NlmId: 8000099
123:123
JrId: 25810
long title: Singapore journal of obstetrics & gynaecology
short title: Singapore J Obstet Gynecol
ISSN: 0129-3273
ISSN (Online): 
IsoAbbr: Singapore J Obstet Gynecol
NlmId: 8010992
123:123
JrId: 25811
long title: Heart transplantation / International Society for Heart Transplantation
short title: Heart Transplant
ISSN: 0278-2723
ISSN (Online): 
IsoAbbr: Heart Transplant
NlmId: 8219620
123:123
JrId: 25812
long title: Reproductive and genetic engineering
short title: Reprod Genet Eng
ISSN: 0895-5565
ISSN (Online): 
IsoAbbr: Reprod Genet Eng
NlmId: 8905004
123:123
JrId: 25813
long title: American enterprise (Washington, D.C.)
short title: Am Enterp
ISSN: 1047-3572
ISSN (Online): 
IsoAbbr: Am Enterp
NlmId: 9886673
123:123
JrId: 25814
long title: Journal of religious gerontology
short title: J Relig Gerontol
ISSN: 1050-2289
ISSN (Online): 
IsoAbbr: J Relig Gerontol
NlmId: 9886049
123:123
JrId: 25815
long title: Risk (Concord, NH)
short title: Risk
ISSN: 1073-8673
ISSN (Online): 
IsoAbbr: Risk
NlmId: 9431216
123:123
JrId: 25816
long title: NCBHR communique = Communique CNBRH
short title: NCBHR Commun
ISSN: 1181-8778
ISSN (Online): 
IsoAbbr: NCBHR Commun
NlmId: 9412206
123:123
JrId: 25817
long title: Journal of community & applied social psychology
short title: J Community Appl Soc Psychol
ISSN: 1052-9284
ISSN (Online): 
IsoAbbr: J Community Appl Soc Psychol
NlmId: 9112936
123:123
JrId: 25818
long title: Risk, issues in health & safety
short title: Risk Issues Health Saf
ISSN: 1047-0484
ISSN (Online): 
IsoAbbr: Risk Issues Health Saf
NlmId: 9106769
123:123
JrId: 25819
long title: Adolescent and pediatric gynecology
short title: Adolesc Pediatr Gynecol
ISSN: 0932-8610
ISSN (Online): 
IsoAbbr: Adolesc Pediatr Gynecol
NlmId: 8806691
123:123
JrId: 25820
long title: Journal of clinical research and drug development
short title: J Clin Res Drug Dev
ISSN: 0889-5813
ISSN (Online): 
IsoAbbr: J Clin Res Drug Dev
NlmId: 8711103
123:123
JrId: 25821
long title: Journal of prison & jail health
short title: J Prison Jail Health
ISSN: 0731-8332
ISSN (Online): 
IsoAbbr: J Prison Jail Health
NlmId: 8218665
123:123
JrId: 25822
long title: Journal of group psychotherapy, psychodrama and sociometry
short title: J Group Psychother Psychodrama Sociom
ISSN: 0731-1273
ISSN (Online): 
IsoAbbr: J Group Psychother Psychodrama Sociom
NlmId: 8213456
123:123
JrId: 25823
long title: The Compendium on continuing education in general dentistry
short title: Compend Contin Educ Gen Dent
ISSN: 0196-1756
ISSN (Online): 
IsoAbbr: Compend Contin Educ Gen Dent
NlmId: 8210675
123:123
JrId: 25824
long title: The Journal of social welfare law
short title: J Soc Welfare Law
ISSN: 0141-8033
ISSN (Online): 
IsoAbbr: J Soc Welfare Law
NlmId: 7902248
123:123
JrId: 25825
long title: Journal of psychiatric education
short title: J Psychiatr Educ
ISSN: 0363-1907
ISSN (Online): 
IsoAbbr: J Psychiatr Educ
NlmId: 7703946
123:123
JrId: 25826
long title: Today's health
short title: Todays Health
ISSN: 0040-8514
ISSN (Online): 
IsoAbbr: Todays Health
NlmId: 7610915
123:123
JrId: 25827
long title: The Journal of the Kuwait Medical Association
short title: J Kuwait Med Assoc
ISSN: 0023-5776
ISSN (Online): 
IsoAbbr: J Kuwait Med Assoc
NlmId: 7505617
123:123
JrId: 25828
long title: Pacific sociological review
short title: Pac Sociol Rev
ISSN: 0030-8919
ISSN (Online): 
IsoAbbr: Pac Sociol Rev
NlmId: 7501876
123:123
JrId: 25829
long title: The Nation's health
short title: Nations Health
ISSN: 0028-0496
ISSN (Online): 
IsoAbbr: Nations Health
NlmId: 1254132
123:123
JrId: 25830
long title: Newsletter. American Academy of Pediatrics
short title: Newsl Am Acad Pediatr
ISSN: 0094-8217
ISSN (Online): 
IsoAbbr: Newsl Am Acad Pediatr
NlmId: 0433622
123:123
JrId: 25831
long title: The Guthrie bulletin of the Donald Guthrie Medical Center
short title: Guthrie Bull
ISSN: 0094-369X
ISSN (Online): 
IsoAbbr: Guthrie Bull
NlmId: 0426711
123:123
JrId: 25832
long title: Criminal justice and behavior
short title: Crim Justice Behav
ISSN: 0093-8548
ISSN (Online): 
IsoAbbr: Crim Justice Behav
NlmId: 0421304
123:123
JrId: 25834
long title: Transactions. Ophthalmological Society of the United Kingdom
short title: Trans Opthal Soc U K
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Opthal Soc U K
NlmId: 0201270
123:123
JrId: 25835
long title: Corrective and social psychiatry and journal of behavior technology methods and therapy
short title: Correct Soc Psych J Behav Tech Methods Ther
ISSN: 0093-1551
ISSN (Online): 
IsoAbbr: Correct Soc Psych J Behav Tech Methods Ther
NlmId: 0427426
123:123
JrId: 25836
long title: Family and conciliation courts review
short title: Fam Concil Courts Rev
ISSN: 1047-5699
ISSN (Online): 
IsoAbbr: Fam Concil Courts Rev
NlmId: 100897101
123:123
JrId: 25837
long title: The Personnel and guidance journal
short title: Pers Guid J
ISSN: 0031-5737
ISSN (Online): 
IsoAbbr: Pers Guid J
NlmId: 19540500R
123:123
JrId: 25838
long title: Military law review
short title: Mil Law Rev
ISSN: 0026-4040
ISSN (Online): 
IsoAbbr: Mil Law Rev
NlmId: 9879560
123:123
JrId: 25839
long title: Discover
short title: Discover
ISSN: 0274-7529
ISSN (Online): 
IsoAbbr: Discover
NlmId: 9879655
123:123
JrId: 25840
long title: California journal
short title: Calif J
ISSN: 0008-1205
ISSN (Online): 
IsoAbbr: Calif J
NlmId: 9882678
123:123
JrId: 25841
long title: Boston College environmental affairs law review. Boston College. Law School
short title: Boston Coll Environ Aff Law Rev
ISSN: 0190-7034
ISSN (Online): 
IsoAbbr: Boston Coll Environ Aff Law Rev
NlmId: 9886723
123:123
JrId: 25842
long title: Current psychology (New Brunswick, N.J.)
short title: Curr Psychol
ISSN: 1046-1310
ISSN (Online): 1936-4733
IsoAbbr: Curr Psychol
NlmId: 8912263
123:123
JrId: 25843
long title: Briefings in medical ethics
short title: Brief Med Ethics
ISSN: 
ISSN (Online): 
IsoAbbr: Brief Med Ethics
NlmId: 9426016
123:123
JrId: 25844
long title: International review of psychiatry (Abingdon, England)
short title: Int Rev Psychiatry
ISSN: 0954-0261
ISSN (Online): 1369-1627
IsoAbbr: Int Rev Psychiatry
NlmId: 8918131
123:123
JrId: 25845
long title: Cleveland state law review
short title: Clevel State Law Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Clevel State Law Rev
NlmId: 0226200
123:123
JrId: 25846
long title: Journal of law and medicine
short title: J Law Med
ISSN: 1320-159X
ISSN (Online): 
IsoAbbr: J Law Med
NlmId: 9431853
123:123
JrId: 25847
long title: The Medical-moral newsletter
short title: Med Moral Newsl
ISSN: 0025-7397
ISSN (Online): 
IsoAbbr: Med Moral Newsl
NlmId: 9886543
123:123
JrId: 25848
long title: Law library journal
short title: Law Libr J
ISSN: 0023-9283
ISSN (Online): 
IsoAbbr: Law Libr J
NlmId: 9886564
123:123
JrId: 25849
long title: UNOS update
short title: UNOS Update
ISSN: 1077-8268
ISSN (Online): 
IsoAbbr: UNOS Update
NlmId: 9438468
123:123
JrId: 25850
long title: Briefs
short title: Briefs
ISSN: 0007-0068
ISSN (Online): 
IsoAbbr: Briefs
NlmId: 15730100R
123:123
JrId: 25851
long title: Family law quarterly
short title: Fam Law Q
ISSN: 0014-729X
ISSN (Online): 
IsoAbbr: Fam Law Q
NlmId: 9879777
123:123
JrId: 25852
long title: Newsletter / American Association Of Tissue Banks
short title: Newsl Am Assoc Tissue Banks
ISSN: 0270-2673
ISSN (Online): 
IsoAbbr: Newsl Am Assoc Tissue Banks
NlmId: 9888434
123:123
JrId: 25853
long title: Decisions
short title: Decisions
ISSN: 
ISSN (Online): 
IsoAbbr: Decisions
NlmId: 9885855
123:123
JrId: 25854
long title: The Futurist
short title: Futurist
ISSN: 0016-3317
ISSN (Online): 
IsoAbbr: Futurist
NlmId: 9878704
123:123
JrId: 25855
long title: DePaul journal of health care law
short title: DePaul J Health Care Law
ISSN: 1551-8426
ISSN (Online): 
IsoAbbr: DePaul J Health Care Law
NlmId: 9704528
123:123
JrId: 25856
long title: Science, technology & human values
short title: Sci Technol Human Values
ISSN: 0162-2439
ISSN (Online): 
IsoAbbr: Sci Technol Human Values
NlmId: 9440757
123:123
JrId: 25857
long title: European journal of health law
short title: Eur J Health Law
ISSN: 0929-0273
ISSN (Online): 
IsoAbbr: Eur J Health Law
NlmId: 9431861
123:123
JrId: 25858
long title: Courts, health science & the law / Georgetown University Medical & Law Centers
short title: Courts Health Sci Law
ISSN: 1043-8483
ISSN (Online): 
IsoAbbr: Courts Health Sci Law
NlmId: 9426331
123:123
JrId: 25859
long title: Issues (Saint Louis, Mo.)
short title: Issues (St Louis Mo)
ISSN: 0888-9201
ISSN (Online): 
IsoAbbr: Issues (St Louis Mo)
NlmId: 9421486
123:123
JrId: 25860
long title: The Journal of pharmacy & law / Ohio Northern University, the Pharmacy-Law Institute
short title: J Pharm Law
ISSN: 1062-4546
ISSN (Online): 
IsoAbbr: J Pharm Law
NlmId: 9314436
123:123
JrId: 25861
long title: General surgery & laparoscopy news
short title: Gen Surg Laparosc News
ISSN: 1065-7088
ISSN (Online): 
IsoAbbr: Gen Surg Laparosc News
NlmId: 9301577
123:123
JrId: 25862
long title: Issues in reproductive and genetic engineering : journal of international feminist analysis
short title: Issues Reprod Genet Eng
ISSN: 0958-6415
ISSN (Online): 
IsoAbbr: Issues Reprod Genet Eng
NlmId: 9008976
123:123
JrId: 25863
long title: Journal of aging studies
short title: J Aging Stud
ISSN: 0890-4065
ISSN (Online): 1879-193X
IsoAbbr: J Aging Stud
NlmId: 8916517
123:123
JrId: 25864
long title: Irish journal of psychological medicine
short title: Ir J Psychol Med
ISSN: 0790-9667
ISSN (Online): 
IsoAbbr: Ir J Psychol Med
NlmId: 8900208
123:123
JrId: 25865
long title: Journal of medical technology : official publication of American Medical Technologists [and] American Society for Medical Technology
short title: J Med Technol
ISSN: 0741-5397
ISSN (Online): 
IsoAbbr: J Med Technol
NlmId: 8806592
123:123
JrId: 25866
long title: Politics and the life sciences : the journal of the Association for Politics and the Life Sciences
short title: Politics Life Sci
ISSN: 0730-9384
ISSN (Online): 1471-5457
IsoAbbr: Politics Life Sci
NlmId: 8800535
123:123
JrId: 25867
long title: Journal of social and personal relationships
short title: J Soc Pers Relat
ISSN: 0265-4075
ISSN (Online): 
IsoAbbr: J Soc Pers Relat
NlmId: 8409448
123:123
JrId: 25868
long title: Perspectives on science and Christian faith : journal of the American Scientific Affiliation
short title: Perspect Sci Christ Faith
ISSN: 0892-2675
ISSN (Online): 
IsoAbbr: Perspect Sci Christ Faith
NlmId: 100911750
123:123
JrId: 25869
long title: Medical dimensions
short title: Med Dimens
ISSN: 0047-648X
ISSN (Online): 
IsoAbbr: Med Dimens
NlmId: 7509444
123:123
JrId: 25870
long title: British journal of social work
short title: Br J Soc Work
ISSN: 0045-3102
ISSN (Online): 1468-263X
IsoAbbr: Br J Soc Work
NlmId: 1271641
123:123
JrId: 25871
long title: The Journal of social issues
short title: J Soc Issues
ISSN: 0022-4537
ISSN (Online): 
IsoAbbr: J Soc Issues
NlmId: 0376371
123:123
JrId: 25872
long title: Journal of marriage and the family
short title: J Marriage Fam
ISSN: 0022-2445
ISSN (Online): 1741-3737
IsoAbbr: J Marriage Fam
NlmId: 0375376
123:123
JrId: 25873
long title: Marriage and family newsletter
short title: Marriage Fam Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Marriage Fam Newsl
NlmId: 0271032
123:123
JrId: 25874
long title: Canadian journal of behavioural science. Revue canadienne des sciences du comportement
short title: Can J Behav Sci
ISSN: 0008-400X
ISSN (Online): 
IsoAbbr: Can J Behav Sci
NlmId: 0172445
123:123
JrId: 25875
long title: Current concepts of cerebrovascular disease: Stroke
short title: Curr Conc Cerebrovasc Dis Stroke
ISSN: 0884-4194
ISSN (Online): 
IsoAbbr: Curr Conc Cerebrovasc Dis Stroke
NlmId: 0104464
123:123
JrId: 25876
long title: Public personnel management
short title: Public Pers Manage
ISSN: 0091-0260
ISSN (Online): 
IsoAbbr: Public Pers Manage
NlmId: 0367056
123:123
JrId: 25877
long title: Bulletin (Institute of Medical Ethics (Great Britain))
short title: IME bull
ISSN: 0269-1485
ISSN (Online): 
IsoAbbr: IME bull
NlmId: 8907218
123:123
JrId: 25878
long title: Canadian psychological review. Psychologie canadienne
short title: Can Psychol Rev
ISSN: 0318-2096
ISSN (Online): 
IsoAbbr: Can Psychol Rev
NlmId: 7506522
123:123
JrId: 25879
long title: Journal of the Medical Association for Prevention of War
short title: J Med Assoc Prev War
ISSN: 0265-2196
ISSN (Online): 
IsoAbbr: J Med Assoc Prev War
NlmId: 8915417
123:123
JrId: 25880
long title: Journal of the Society of Research Administrators. Society of Research Administrators
short title: J Soc Res Adm
ISSN: 0038-0024
ISSN (Online): 
IsoAbbr: J Soc Res Adm
NlmId: 9886279
123:123
JrId: 25881
long title: Malpractice digest
short title: Malpract Dig
ISSN: 0094-6133
ISSN (Online): 
IsoAbbr: Malpract Dig
NlmId: 9879884
123:123
JrId: 25882
long title: Environmental ethics
short title: Environ Ethics
ISSN: 0163-4275
ISSN (Online): 
IsoAbbr: Environ Ethics
NlmId: 9885563
123:123
JrId: 25883
long title: The Family law reporter
short title: Fam Law Rep
ISSN: 0148-7922
ISSN (Online): 
IsoAbbr: Fam Law Rep
NlmId: 9876037
123:123
JrId: 25884
long title: Gender & society : official publication of Sociologists for Women in Society
short title: Gend Soc
ISSN: 0891-2432
ISSN (Online): 
IsoAbbr: Gend Soc
NlmId: 9882220
123:123
JrId: 25885
long title: The Humanist
short title: Humanist
ISSN: 0018-7399
ISSN (Online): 
IsoAbbr: Humanist
NlmId: 9876119
123:123
JrId: 25886
long title: Issues in ethics / Center for Applied Ethics
short title: Issues Ethics
ISSN: 1091-7772
ISSN (Online): 
IsoAbbr: Issues Ethics
NlmId: 9884736
123:123
JrId: 25887
long title: Medicinska etika a bioetika : casopis Ustavu medicinskej etiky a bioetiky = Medical ethics & bioethics : journal of the Institute of Medical Ethics & Bioethics
short title: Med Etika Bioet
ISSN: 1335-0560
ISSN (Online): 
IsoAbbr: Med Etika Bioet
NlmId: 9607446
123:123
JrId: 25888
long title: The Journal of the Association for Persons with Severe Handicaps : official publication of the Association for Persons with Severe Handicaps
short title: J Assoc Pers Sev Handicaps
ISSN: 0274-9483
ISSN (Online): 
IsoAbbr: J Assoc Pers Sev Handicaps
NlmId: 9882967
123:123
JrId: 25889
long title: Accountability in research
short title: Account Res
ISSN: 0898-9621
ISSN (Online): 1545-5815
IsoAbbr: Account Res
NlmId: 9100813
123:123
JrId: 25890
long title: Australian journal on ageing
short title: Aust J Ageing
ISSN: 0726-4240
ISSN (Online): 
IsoAbbr: Aust J Ageing
NlmId: 8802146
123:123
JrId: 25891
long title: High technology (Boston, Mass.)
short title: High Technol (Boston)
ISSN: 0277-2981
ISSN (Online): 
IsoAbbr: High Technol (Boston)
NlmId: 9883273
123:123
JrId: 25892
long title: Newsletter (American Academy of Psychiatry and the Law)
short title: Newsl Am Acad Psychiatry Law
ISSN: 0896-5633
ISSN (Online): 
IsoAbbr: Newsl Am Acad Psychiatry Law
NlmId: 9882737
123:123
JrId: 25893
long title: Parents magazine (New York, N.Y. : 1985)
short title: Parents Mag (NY)
ISSN: 1047-8574
ISSN (Online): 
IsoAbbr: Parents Mag (NY)
NlmId: 9886100
123:123
JrId: 25894
long title: Research management
short title: Res Manage
ISSN: 0034-5334
ISSN (Online): 
IsoAbbr: Res Manage
NlmId: 9882933
123:123
JrId: 25895
long title: Wall Street journal (Eastern ed.)
short title: Wall St J (East Ed)
ISSN: 0099-9660
ISSN (Online): 
IsoAbbr: Wall St J (East Ed)
NlmId: 9877132
123:123
JrId: 25896
long title: ACOG technical bulletin
short title: ACOG Tech Bull
ISSN: 1074-8628
ISSN (Online): 
IsoAbbr: ACOG Tech Bull
NlmId: 0045265
123:123
JrId: 25897
long title: Family coordinator
short title: Fam Coord
ISSN: 0014-7214
ISSN (Online): 
IsoAbbr: Fam Coord
NlmId: 0153662
123:123
JrId: 25898
long title: Food, drug, cosmetic law journal
short title: Food Drug Cosmet Law J
ISSN: 0015-6361
ISSN (Online): 
IsoAbbr: Food Drug Cosmet Law J
NlmId: 7509647
123:123
JrId: 25899
long title: Massachusetts physician
short title: Mass Physician
ISSN: 0025-4851
ISSN (Online): 
IsoAbbr: Mass Physician
NlmId: 7902517
123:123
JrId: 25900
long title: Washington post (Washington, D.C. : 1974)
short title: Washington Post
ISSN: 0190-8286
ISSN (Online): 
IsoAbbr: Washington Post
NlmId: 9877133
123:123
JrId: 25901
long title: Journal of counseling and development : JCD
short title: J Couns Dev
ISSN: 0748-9633
ISSN (Online): 
IsoAbbr: J Couns Dev
NlmId: 9880874
123:123
JrId: 25902
long title: Bailliere's clinical anaesthesiology
short title: Baillieres Clin Anaesthesiol
ISSN: 0950-3501
ISSN (Online): 
IsoAbbr: Baillieres Clin Anaesthesiol
NlmId: 8810142
123:123
JrId: 25903
long title: The Manchester school of economic and social studies
short title: Manchester Sch Econ Soc Stud
ISSN: 0025-2034
ISSN (Online): 
IsoAbbr: Manchester Sch Econ Soc Stud
NlmId: 9878852
123:123
JrId: 25904
long title: Anthropology today
short title: Anthropol Today
ISSN: 0268-540X
ISSN (Online): 
IsoAbbr: Anthropol Today
NlmId: 9888754
123:123
JrId: 25905
long title: Bulletin Of The National Guild Of Catholic Psychiatrists
short title: Bull Natl Guild Cathol Psychiatr
ISSN: 0547-7115
ISSN (Online): 
IsoAbbr: Bull Natl Guild Cathol Psychiatr
NlmId: 9886638
123:123
JrId: 25906
long title: Simulation & gaming
short title: Simul Gaming
ISSN: 1046-8781
ISSN (Online): 
IsoAbbr: Simul Gaming
NlmId: 9885136
123:123
JrId: 25907
long title: Not Man Apart
short title: Not Man Apart
ISSN: 
ISSN (Online): 
IsoAbbr: Not Man Apart
NlmId: 9877010
123:123
JrId: 25908
long title: The Chronicle of higher education
short title: Chron High Educ
ISSN: 0009-5982
ISSN (Online): 
IsoAbbr: Chron High Educ
NlmId: 9876955
123:123
JrId: 25909
long title: Human reproduction and genetic ethics
short title: Hum Reprod Genet Ethics
ISSN: 1028-7825
ISSN (Online): 
IsoAbbr: Hum Reprod Genet Ethics
NlmId: 9815992
123:123
JrId: 25910
long title: Ethical currents : a publication of the Center for Healthcare Ethics, St. Joseph Health System, and California Association of Catholic Hospitals
short title: Ethical Currents
ISSN: 
ISSN (Online): 
IsoAbbr: Ethical Currents
NlmId: 9814927
123:123
JrId: 25911
long title: Health care ethics USA : a publication of the Center for Health Care Ethics
short title: Health Care Ethics USA
ISSN: 1072-5490
ISSN (Online): 
IsoAbbr: Health Care Ethics USA
NlmId: 9418105
123:123
JrId: 25912
long title: American journal of ethics & medicine : a national medical student journal published by the University of Pennsylvania School of Medicine
short title: Am J Ethics Med
ISSN: 1065-9242
ISSN (Online): 
IsoAbbr: Am J Ethics Med
NlmId: 9301118
123:123
JrId: 25913
long title: ACOG committee opinion
short title: ACOG Comm Opin
ISSN: 1074-861X
ISSN (Online): 
IsoAbbr: ACOG Comm Opin
NlmId: 9203144
123:123
JrId: 25914
long title: Journal of obstetrics and gynaecology : the journal of the Institute of Obstetrics and Gynaecology
short title: J Obstet Gynaecol
ISSN: 0144-3615
ISSN (Online): 1364-6893
IsoAbbr: J Obstet Gynaecol
NlmId: 8309140
123:123
JrId: 25915
long title: Journal of prison health
short title: J Prison Health
ISSN: 0192-7051
ISSN (Online): 
IsoAbbr: J Prison Health
NlmId: 8106456
123:123
JrId: 25916
long title: Population and environment
short title: Popul Environ
ISSN: 0199-0039
ISSN (Online): 
IsoAbbr: Popul Environ
NlmId: 8006980
123:123
JrId: 25917
long title: Canadian journal of family law. Revue canadienne de droit familial
short title: Can J Fam Law
ISSN: 0704-1225
ISSN (Online): 
IsoAbbr: Can J Fam Law
NlmId: 7808684
123:123
JrId: 25918
long title: Bioethics Northwest
short title: Bioethics Northwest
ISSN: 0362-0824
ISSN (Online): 
IsoAbbr: Bioethics Northwest
NlmId: 7613314
123:123
JrId: 25919
long title: Journal of comparative family studies
short title: J Comp Fam Stud
ISSN: 0047-2328
ISSN (Online): 
IsoAbbr: J Comp Fam Stud
NlmId: 7605028
123:123
JrId: 25920
long title: Journal of psychology and theology
short title: J Psychol Theol
ISSN: 0091-6471
ISSN (Online): 
IsoAbbr: J Psychol Theol
NlmId: 7511221
123:123
JrId: 25921
long title: Social and economic administration
short title: Soc Econ Adm (Lond)
ISSN: 0037-7643
ISSN (Online): 
IsoAbbr: Soc Econ Adm (Lond)
NlmId: 0247132
123:123
JrId: 25922
long title: Professional psychology
short title: Prof Psychol
ISSN: 0033-0175
ISSN (Online): 
IsoAbbr: Prof Psychol
NlmId: 0237062
123:123
JrId: 25923
long title: The New York times
short title: NY Times (Print)
ISSN: 0362-4331
ISSN (Online): 
IsoAbbr: NY Times (Print)
NlmId: 9877126
123:123
JrId: 25924
long title: The New York review of books
short title: New York Rev Books
ISSN: 0028-7504
ISSN (Online): 
IsoAbbr: New York Rev Books
NlmId: 9887124
123:123
JrId: 25925
long title: Medical humanities
short title: Med Humanit
ISSN: 1468-215X
ISSN (Online): 1473-4265
IsoAbbr: Med Humanit
NlmId: 100959585
123:123
JrId: 25926
long title: The Journal of higher education
short title: J Higher Educ
ISSN: 0022-1546
ISSN (Online): 
IsoAbbr: J Higher Educ
NlmId: 7703704
123:123
JrId: 25927
long title: Education and training of the mentally retarded
short title: Educ Train Ment Retard
ISSN: 0013-1237
ISSN (Online): 
IsoAbbr: Educ Train Ment Retard
NlmId: 0065720
123:123
JrId: 25928
long title: International journal of psychology : Journal international de psychologie
short title: Int J Psychol
ISSN: 0020-7594
ISSN (Online): 1464-066X
IsoAbbr: Int J Psychol
NlmId: 0107305
123:123
JrId: 25929
long title: Journal of population
short title: J Popul
ISSN: 0146-1052
ISSN (Online): 
IsoAbbr: J Popul
NlmId: 7806057
123:123
JrId: 25930
long title: The Journal of criminal law & criminology
short title: J Crim Law Criminol
ISSN: 0091-4169
ISSN (Online): 
IsoAbbr: J Crim Law Criminol
NlmId: 0370034
123:123
JrId: 25931
long title: ATLA abstracts
short title: ATLA Abstr
ISSN: 0306-2465
ISSN (Online): 
IsoAbbr: ATLA Abstr
NlmId: 0432315
123:123
JrId: 25932
long title: Statistical science : a review journal of the Institute of Mathematical Statistics
short title: Stat Sci
ISSN: 0883-4237
ISSN (Online): 
IsoAbbr: Stat Sci
NlmId: 100962994
123:123
JrId: 25933
long title: Times (London, England : 1788)
short title: Times (Lond)
ISSN: 0140-0460
ISSN (Online): 
IsoAbbr: Times (Lond)
NlmId: 100971632
123:123
JrId: 25934
long title: Dolentium Hominum
short title: Dolentium Hominum
ISSN: 1022-8659
ISSN (Online): 
IsoAbbr: Dolentium Hominum
NlmId: 100971770
123:123
JrId: 25935
long title: Journal of halacha and contemporary society
short title: J Halacha Contemporary Society
ISSN: 0730-2614
ISSN (Online): 
IsoAbbr: J Halacha Contemporary Society
NlmId: 100971781
123:123
JrId: 25936
long title: Engage/social action
short title: Engage Soc Action
ISSN: 0164-5528
ISSN (Online): 
IsoAbbr: Engage Soc Action
NlmId: 100971793
123:123
JrId: 25937
long title: Calyx (Toronto, Ont.)
short title: Calyx
ISSN: 1183-3181
ISSN (Online): 
IsoAbbr: Calyx
NlmId: 100971830
123:123
JrId: 25938
long title: The Homiletic and pastoral review
short title: Homilet Pastor Rev
ISSN: 0018-4268
ISSN (Online): 
IsoAbbr: Homilet Pastor Rev
NlmId: 100971872
123:123
JrId: 25939
long title: Journal of the Indian Law Institute
short title: J Indian Law Inst
ISSN: 0019-5731
ISSN (Online): 
IsoAbbr: J Indian Law Inst
NlmId: 100971877
123:123
JrId: 25940
long title: New humanist (London, England)
short title: New Humanist
ISSN: 0306-512X
ISSN (Online): 
IsoAbbr: New Humanist
NlmId: 100971816
123:123
JrId: 25941
long title: Christian century (Chicago, Ill. : 1902)
short title: Christ Century
ISSN: 0009-5281
ISSN (Online): 
IsoAbbr: Christ Century
NlmId: 100971758
123:123
JrId: 25942
long title: America
short title: America (NY)
ISSN: 0002-7049
ISSN (Online): 
IsoAbbr: America (NY)
NlmId: 100971759
123:123
JrId: 25943
long title: Origins
short title: Origins
ISSN: 0093-609X
ISSN (Online): 
IsoAbbr: Origins
NlmId: 100971760
123:123
JrId: 25944
long title: Public affairs quarterly
short title: Public Aff Q
ISSN: 0887-0373
ISSN (Online): 
IsoAbbr: Public Aff Q
NlmId: 100971761
123:123
JrId: 25945
long title: Philosophy & public affairs
short title: Philos Public Aff
ISSN: 0048-3915
ISSN (Online): 
IsoAbbr: Philos Public Aff
NlmId: 100971762
123:123
JrId: 25946
long title: Commonweal (New York, N.Y.)
short title: Commonweal
ISSN: 0010-3330
ISSN (Online): 
IsoAbbr: Commonweal
NlmId: 100971763
123:123
JrId: 25947
long title: First things (New York, N.Y.)
short title: First Things
ISSN: 1047-5141
ISSN (Online): 
IsoAbbr: First Things
NlmId: 100971765
123:123
JrId: 25948
long title: Suffolk University law review
short title: Suffolk Univ Law Rev
ISSN: 0039-4696
ISSN (Online): 
IsoAbbr: Suffolk Univ Law Rev
NlmId: 100971766
123:123
JrId: 25949
long title: Saint Louis University public law review
short title: St Louis Univ Public Law Rev
ISSN: 0898-8404
ISSN (Online): 
IsoAbbr: St Louis Univ Public Law Rev
NlmId: 100971773
123:123
JrId: 25950
long title: The Hastings law journal
short title: Hastings Law J
ISSN: 0017-8322
ISSN (Online): 
IsoAbbr: Hastings Law J
NlmId: 100971774
123:123
JrId: 25951
long title: Houston law review / University of Houston
short title: Houst Law Rev
ISSN: 0018-6694
ISSN (Online): 
IsoAbbr: Houst Law Rev
NlmId: 100971776
123:123
JrId: 25952
long title: Science for the people
short title: Sci People
ISSN: 0048-9662
ISSN (Online): 
IsoAbbr: Sci People
NlmId: 100971779
123:123
JrId: 25953
long title: Christian Science monitor (Boston, Mass. : Eastern ed.)
short title: Christ Sci Monitor (East Ed)
ISSN: 
ISSN (Online): 
IsoAbbr: Christ Sci Monitor (East Ed)
NlmId: 100971785
123:123
JrId: 25954
long title: Business & professional ethics journal
short title: Bus Prof Ethics J
ISSN: 0277-2027
ISSN (Online): 
IsoAbbr: Bus Prof Ethics J
NlmId: 100971786
123:123
JrId: 25955
long title: Villanova law review
short title: Villanova Law Rev
ISSN: 0042-6229
ISSN (Online): 
IsoAbbr: Villanova Law Rev
NlmId: 100971787
123:123
JrId: 25956
long title: Sh'ma : a journal of Jewish responsibility
short title: Shma
ISSN: 0049-0385
ISSN (Online): 
IsoAbbr: Shma
NlmId: 100971788
123:123
JrId: 25957
long title: Saint Louis University law journal
short title: St Louis Univ Law J
ISSN: 0036-3030
ISSN (Online): 
IsoAbbr: St Louis Univ Law J
NlmId: 100971789
123:123
JrId: 25959
long title: Baylor law review
short title: Bayl Law Rev
ISSN: 0005-7274
ISSN (Online): 
IsoAbbr: Bayl Law Rev
NlmId: 100971791
123:123
JrId: 25960
long title: The Catholic lawyer
short title: Cathol Lawyer
ISSN: 0008-8137
ISSN (Online): 
IsoAbbr: Cathol Lawyer
NlmId: 100971792
123:123
JrId: 25961
long title: Clearinghouse review
short title: Clgh Rev
ISSN: 0009-868X
ISSN (Online): 
IsoAbbr: Clgh Rev
NlmId: 100971795
123:123
JrId: 25962
long title: Indiana law journal (Indianapolis, Ind. : 1926)
short title: Indiana Law J
ISSN: 0019-6665
ISSN (Online): 
IsoAbbr: Indiana Law J
NlmId: 100971796
123:123
JrId: 25963
long title: McGill law journal. Revue de droit de McGill
short title: McGill Law J
ISSN: 0024-9041
ISSN (Online): 
IsoAbbr: McGill Law J
NlmId: 100971799
123:123
JrId: 25964
long title: Professional ethics (Gainesville, Fla.)
short title: Prof Ethics
ISSN: 1063-6579
ISSN (Online): 
IsoAbbr: Prof Ethics
NlmId: 100971800
123:123
JrId: 25965
long title: University of Pennsylvania law review
short title: Univ PA Law Rev
ISSN: 0041-9907
ISSN (Online): 
IsoAbbr: Univ PA Law Rev
NlmId: 100971801
123:123
JrId: 25966
long title: Clinical ethics report
short title: Clin Ethics Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Ethics Rep
NlmId: 100971806
123:123
JrId: 25967
long title: Arizona law review
short title: Ariz Law Rev
ISSN: 0004-153X
ISSN (Online): 
IsoAbbr: Ariz Law Rev
NlmId: 100971810
123:123
JrId: 25968
long title: Rutgers law review
short title: Rutgers Law Rev
ISSN: 0036-0465
ISSN (Online): 
IsoAbbr: Rutgers Law Rev
NlmId: 100971812
123:123
JrId: 25969
long title: Loyola law review
short title: Loyola Law Rev
ISSN: 0192-9720
ISSN (Online): 
IsoAbbr: Loyola Law Rev
NlmId: 100971813
123:123
JrId: 25970
long title: University of San Francisco law review. University of San Francisco. School of Law
short title: Univ San Francisco Law Rev
ISSN: 0042-0018
ISSN (Online): 
IsoAbbr: Univ San Francisco Law Rev
NlmId: 100971814
123:123
JrId: 25971
long title: The American ecclesiastical review
short title: Am Eccles Rev
ISSN: 0002-8274
ISSN (Online): 
IsoAbbr: Am Eccles Rev
NlmId: 100971817
123:123
JrId: 25972
long title: Emory law journal
short title: Emory Law J
ISSN: 0094-4076
ISSN (Online): 
IsoAbbr: Emory Law J
NlmId: 100971819
123:123
JrId: 25973
long title: Jurimetrics
short title: Jurimetrics
ISSN: 0897-1277
ISSN (Online): 
IsoAbbr: Jurimetrics
NlmId: 100971821
123:123
JrId: 25974
long title: UCLA law review. University of California, Los Angeles. School of Law
short title: UCLA Law Rev
ISSN: 0041-5650
ISSN (Online): 
IsoAbbr: UCLA Law Rev
NlmId: 100971822
123:123
JrId: 25975
long title: The New law journal
short title: New Law J
ISSN: 0306-6479
ISSN (Online): 
IsoAbbr: New Law J
NlmId: 100971823
123:123
JrId: 25976
long title: Christianity and crisis
short title: Christ Crisis
ISSN: 0009-5745
ISSN (Online): 
IsoAbbr: Christ Crisis
NlmId: 100971826
123:123
JrId: 25977
long title: University of Cincinnati law review. University of Cincinnati. College of Law
short title: Univ Cincinnati Law Rev
ISSN: 0009-6881
ISSN (Online): 
IsoAbbr: Univ Cincinnati Law Rev
NlmId: 100971828
123:123
JrId: 25978
long title: University of Pittsburgh law review. University of Pittsburgh. School of Law
short title: Univ Pittsbg Law Rev
ISSN: 0041-9915
ISSN (Online): 
IsoAbbr: Univ Pittsbg Law Rev
NlmId: 100971833
123:123
JrId: 25979
long title: Wisconsin law review
short title: Wis L Rev
ISSN: 0043-650X
ISSN (Online): 
IsoAbbr: Wis L Rev
NlmId: 100971836
123:123
JrId: 25980
long title: Nebraska law review
short title: Neb Law Rev
ISSN: 0047-9209
ISSN (Online): 
IsoAbbr: Neb Law Rev
NlmId: 100971838
123:123
JrId: 25981
long title: Notre Dame journal of law, ethics & public policy
short title: Notre Dame J Law Ethics Public Policy
ISSN: 0883-3648
ISSN (Online): 
IsoAbbr: Notre Dame J Law Ethics Public Policy
NlmId: 100971840
123:123
JrId: 25982
long title: Maryland law review (Baltimore, Md. : 1936)
short title: MD Law Rev
ISSN: 0025-4282
ISSN (Online): 
IsoAbbr: MD Law Rev
NlmId: 100971842
123:123
JrId: 25983
long title: New England law review
short title: New Engl Law Rev
ISSN: 0028-4823
ISSN (Online): 
IsoAbbr: New Engl Law Rev
NlmId: 100971843
123:123
JrId: 25984
long title: Criminal law bulletin
short title: Crim Law Bull
ISSN: 0011-1317
ISSN (Online): 
IsoAbbr: Crim Law Bull
NlmId: 100971850
123:123
JrId: 25985
long title: Denver law journal
short title: Denver Law J
ISSN: 0011-8834
ISSN (Online): 
IsoAbbr: Denver Law J
NlmId: 100971855
123:123
JrId: 25986
long title: The Law quarterly review
short title: Law Q Rev
ISSN: 0023-933X
ISSN (Online): 
IsoAbbr: Law Q Rev
NlmId: 100971880
123:123
JrId: 25987
long title: Minnesota law review
short title: Minn Law Rev
ISSN: 0026-5535
ISSN (Online): 
IsoAbbr: Minn Law Rev
NlmId: 100971884
123:123
JrId: 25988
long title: New York
short title: New York
ISSN: 0028-7369
ISSN (Online): 
IsoAbbr: New York
NlmId: 100971904
123:123
JrId: 25989
long title: The Philosophical quarterly
short title: Philos Q
ISSN: 0031-8094
ISSN (Online): 
IsoAbbr: Philos Q
NlmId: 100971905
123:123
JrId: 25990
long title: Saskatchewan law review
short title: Sask Law Rev
ISSN: 0036-4916
ISSN (Online): 
IsoAbbr: Sask Law Rev
NlmId: 100971907
123:123
JrId: 25991
long title: South Texas law journal
short title: South Tex Law J
ISSN: 0038-3546
ISSN (Online): 
IsoAbbr: South Tex Law J
NlmId: 100971908
123:123
JrId: 25992
long title: Student lawyer (Chicago, Ill. : 1972)
short title: Stud Lawyer
ISSN: 0039-274X
ISSN (Online): 
IsoAbbr: Stud Lawyer
NlmId: 100971909
123:123
JrId: 25993
long title: University of Western Ontario law review
short title: Univ West Ont Law Rev
ISSN: 0703-900X
ISSN (Online): 
IsoAbbr: Univ West Ont Law Rev
NlmId: 100971910
123:123
JrId: 25994
long title: The Civil liberties review
short title: Civ Liberties Rev
ISSN: 0093-6383
ISSN (Online): 
IsoAbbr: Civ Liberties Rev
NlmId: 100971911
123:123
JrId: 25995
long title: Memphis State University law review
short title: Memphis State Univ Law Rev
ISSN: 0047-6714
ISSN (Online): 
IsoAbbr: Memphis State Univ Law Rev
NlmId: 100972005
123:123
JrId: 25996
long title: Boston University law review. Boston University. School of Law
short title: Boston Univ Law Rev
ISSN: 0006-8047
ISSN (Online): 
IsoAbbr: Boston Univ Law Rev
NlmId: 100971913
123:123
JrId: 25997
long title: University of Toledo law review. University of Toledo. College of Law
short title: Univ Toledo Law Rev
ISSN: 0042-0190
ISSN (Online): 
IsoAbbr: Univ Toledo Law Rev
NlmId: 100971915
123:123
JrId: 25998
long title: Washington law review (Seattle, Wash. : 1962)
short title: Wash Law Rev
ISSN: 0043-0617
ISSN (Online): 
IsoAbbr: Wash Law Rev
NlmId: 100971918
123:123
JrId: 25999
long title: Santa Clara law review
short title: Santa Clara Law Rev
ISSN: 0146-0315
ISSN (Online): 
IsoAbbr: Santa Clara Law Rev
NlmId: 100971919
123:123
JrId: 26000
long title: Policy review
short title: Policy Rev
ISSN: 0146-5945
ISSN (Online): 
IsoAbbr: Policy Rev
NlmId: 100971921
123:123
JrId: 26001
long title: Journal of social philosophy
short title: J Soc Philos
ISSN: 0047-2786
ISSN (Online): 
IsoAbbr: J Soc Philos
NlmId: 100971922
123:123
JrId: 26002
long title: Law and philosophy
short title: Law Philos
ISSN: 0167-5249
ISSN (Online): 
IsoAbbr: Law Philos
NlmId: 100971924
123:123
JrId: 26003
long title: Columbia human rights law review
short title: Columbia Human Rights Law Rev
ISSN: 0090-7944
ISSN (Online): 
IsoAbbr: Columbia Human Rights Law Rev
NlmId: 100971926
123:123
JrId: 26004
long title: University of Richmond law review. University of Richmond
short title: Univ Richmond Law Rev
ISSN: 0566-2389
ISSN (Online): 
IsoAbbr: Univ Richmond Law Rev
NlmId: 100971929
123:123
JrId: 26005
long title: Pace law review
short title: Pace Law Rev
ISSN: 0272-2410
ISSN (Online): 
IsoAbbr: Pace Law Rev
NlmId: 100971932
123:123
JrId: 26006
long title: The University of New South Wales law journal
short title: Univ N S W Law J
ISSN: 0313-0096
ISSN (Online): 
IsoAbbr: Univ N S W Law J
NlmId: 100971934
123:123
JrId: 26007
long title: Religious studies review
short title: Relig Stud Rev
ISSN: 0319-485X
ISSN (Online): 
IsoAbbr: Relig Stud Rev
NlmId: 100971936
123:123
JrId: 26008
long title: Sunday times (London, England : 1931)
short title: Sunday Times
ISSN: 
ISSN (Online): 
IsoAbbr: Sunday Times
NlmId: 100971937
123:123
JrId: 26009
long title: Santa Clara lawyer (1961)
short title: Santa Clara Lawyer
ISSN: 0581-6106
ISSN (Online): 
IsoAbbr: Santa Clara Lawyer
NlmId: 100971939
123:123
JrId: 26010
long title: Mercer law review
short title: Mercer Law Rev
ISSN: 0025-987X
ISSN (Online): 
IsoAbbr: Mercer Law Rev
NlmId: 100971940
123:123
JrId: 26011
long title: Northern Illinois University law review
short title: North Ill Univ Law Rev
ISSN: 0734-1490
ISSN (Online): 
IsoAbbr: North Ill Univ Law Rev
NlmId: 100971941
123:123
JrId: 26012
long title: North Carolina law review
short title: North Carol Law Rev
ISSN: 0029-2524
ISSN (Online): 
IsoAbbr: North Carol Law Rev
NlmId: 100971942
123:123
JrId: 26013
long title: New England journal on criminal and civil confinement
short title: N Engl J Crim Civ Confin
ISSN: 0740-8994
ISSN (Online): 
IsoAbbr: N Engl J Crim Civ Confin
NlmId: 100971943
123:123
JrId: 26014
long title: Western New England law review
short title: West New Engl Law Rev
ISSN: 0190-6593
ISSN (Online): 
IsoAbbr: West New Engl Law Rev
NlmId: 100971944
123:123
JrId: 26015
long title: Philosophy in context
short title: Philos Context
ISSN: 0742-2733
ISSN (Online): 
IsoAbbr: Philos Context
NlmId: 100971945
123:123
JrId: 26016
long title: Journal of applied philosophy
short title: J Appl Philos
ISSN: 0264-3758
ISSN (Online): 
IsoAbbr: J Appl Philos
NlmId: 100971946
123:123
JrId: 26017
long title: Journal of information ethics
short title: J Infor Ethics
ISSN: 1061-9321
ISSN (Online): 
IsoAbbr: J Infor Ethics
NlmId: 100971947
123:123
JrId: 26018
long title: Splice : the splice of life
short title: Splice Life
ISSN: 1362-1955
ISSN (Online): 
IsoAbbr: Splice Life
NlmId: 100971951
123:123
JrId: 26019
long title: Akron law review
short title: Akron Law Rev
ISSN: 0002-371X
ISSN (Online): 
IsoAbbr: Akron Law Rev
NlmId: 100971952
123:123
JrId: 26020
long title: The Modern law review
short title: Mod Law Rev
ISSN: 0026-7961
ISSN (Online): 
IsoAbbr: Mod Law Rev
NlmId: 100971953
123:123
JrId: 26021
long title: Capital University law review
short title: Cap Univ Law Rev
ISSN: 0198-9693
ISSN (Online): 
IsoAbbr: Cap Univ Law Rev
NlmId: 100971954
123:123
JrId: 26022
long title: Theological studies
short title: Theol Stud
ISSN: 0040-5639
ISSN (Online): 
IsoAbbr: Theol Stud
NlmId: 100971955
123:123
JrId: 26023
long title: University of Dayton law review. University of Dayton. Law School
short title: Univ Dayton Law Rev
ISSN: 0162-9174
ISSN (Online): 
IsoAbbr: Univ Dayton Law Rev
NlmId: 100971956
123:123
JrId: 26024
long title: Western State University law review
short title: West State Univ Law Rev
ISSN: 0362-8892
ISSN (Online): 
IsoAbbr: West State Univ Law Rev
NlmId: 100971958
123:123
JrId: 26025
long title: Alabama law review
short title: Ala Law Rev
ISSN: 0002-4279
ISSN (Online): 
IsoAbbr: Ala Law Rev
NlmId: 100971960
123:123
JrId: 26026
long title: Alberta law review
short title: Alta Law Rev
ISSN: 0002-4821
ISSN (Online): 
IsoAbbr: Alta Law Rev
NlmId: 100971962
123:123
JrId: 26027
long title: Analysis
short title: Analysis
ISSN: 0003-2638
ISSN (Online): 
IsoAbbr: Analysis
NlmId: 100971963
123:123
JrId: 26028
long title: Brooklyn law review
short title: Brooklyn Law Rev
ISSN: 0007-2362
ISSN (Online): 
IsoAbbr: Brooklyn Law Rev
NlmId: 100971964
123:123
JrId: 26029
long title: Creighton law review
short title: Creighton Law Rev
ISSN: 0011-1155
ISSN (Online): 
IsoAbbr: Creighton Law Rev
NlmId: 100971965
123:123
JrId: 26030
long title: Hastings constitutional law quarterly
short title: Hastings Constit Law Q
ISSN: 0094-5617
ISSN (Online): 
IsoAbbr: Hastings Constit Law Q
NlmId: 100971967
123:123
JrId: 26031
long title: Dialog
short title: Dialog
ISSN: 0012-2033
ISSN (Online): 
IsoAbbr: Dialog
NlmId: 100971968
123:123
JrId: 26032
long title: The John Marshall law review
short title: John Marshall Law Rev
ISSN: 0270-854X
ISSN (Online): 
IsoAbbr: John Marshall Law Rev
NlmId: 100971969
123:123
JrId: 26033
long title: Howard law journal
short title: Howard Law J
ISSN: 0018-6813
ISSN (Online): 
IsoAbbr: Howard Law J
NlmId: 100971970
123:123
JrId: 26034
long title: Free inquiry (Buffalo, N.Y.)
short title: Free Inq
ISSN: 0272-0701
ISSN (Online): 
IsoAbbr: Free Inq
NlmId: 100971972
123:123
JrId: 26035
long title: Human events
short title: Hum Events
ISSN: 0018-7194
ISSN (Online): 
IsoAbbr: Hum Events
NlmId: 100971973
123:123
JrId: 26036
long title: Hypatia
short title: Hypatia
ISSN: 0887-5367
ISSN (Online): 
IsoAbbr: Hypatia
NlmId: 100971977
123:123
JrId: 26037
long title: The International and comparative law quarterly
short title: Int Comp Law Q
ISSN: 0020-5893
ISSN (Online): 
IsoAbbr: Int Comp Law Q
NlmId: 100971978
123:123
JrId: 26038
long title: Columbia journal of law and social problems
short title: Columbia J Law Soc Probl
ISSN: 0010-1923
ISSN (Online): 
IsoAbbr: Columbia J Law Soc Probl
NlmId: 100971979
123:123
JrId: 26039
long title: Melbourne University law review
short title: Melb Univ Law Rev
ISSN: 0025-8938
ISSN (Online): 
IsoAbbr: Melb Univ Law Rev
NlmId: 100971981
123:123
JrId: 26040
long title: Duquesne law review
short title: Duquesne Law Rev
ISSN: 0093-3058
ISSN (Online): 
IsoAbbr: Duquesne Law Rev
NlmId: 100971984
123:123
JrId: 26041
long title: Mississippi law journal
short title: Miss Law J
ISSN: 0026-6280
ISSN (Online): 
IsoAbbr: Miss Law J
NlmId: 100971987
123:123
JrId: 26042
long title: New Mexico law review
short title: N M Law Rev
ISSN: 0028-6214
ISSN (Online): 
IsoAbbr: N M Law Rev
NlmId: 100971989
123:123
JrId: 26043
long title: New York University law review (1950)
short title: N Y Univ Law Rev
ISSN: 0028-7881
ISSN (Online): 
IsoAbbr: N Y Univ Law Rev
NlmId: 100971990
123:123
JrId: 26044
long title: Reconstructionist
short title: Reconstructionist
ISSN: 0034-1495
ISSN (Online): 
IsoAbbr: Reconstructionist
NlmId: 100971991
123:123
JrId: 26045
long title: ABA journal
short title: ABA J
ISSN: 0747-0088
ISSN (Online): 
IsoAbbr: ABA J
NlmId: 100971992
123:123
JrId: 26046
long title: Solicitors' journal (London, England : 1928)
short title: Solicit J
ISSN: 0038-1047
ISSN (Online): 
IsoAbbr: Solicit J
NlmId: 100971993
123:123
JrId: 26047
long title: University of Detroit journal of urban law
short title: Univ Detroit J Urban Law
ISSN: 0161-7095
ISSN (Online): 
IsoAbbr: Univ Detroit J Urban Law
NlmId: 100972001
123:123
JrId: 26048
long title: Christian Science monitor (Boston, Mass. : 1983)
short title: Christ Sci Monitor
ISSN: 0882-7729
ISSN (Online): 
IsoAbbr: Christ Sci Monitor
NlmId: 100972004
123:123
JrId: 26049
long title: The American journal of jurisprudence
short title: Am J Jurisprud
ISSN: 0065-8995
ISSN (Online): 
IsoAbbr: Am J Jurisprud
NlmId: 100972006
123:123
JrId: 26050
long title: Annual survey of American law
short title: Annu Surv Am Law
ISSN: 0066-4413
ISSN (Online): 
IsoAbbr: Annu Surv Am Law
NlmId: 100972008
123:123
JrId: 26051
long title: Christianity today
short title: Christ Today
ISSN: 0009-5753
ISSN (Online): 
IsoAbbr: Christ Today
NlmId: 100972009
123:123
JrId: 26052
long title: The Month
short title: Month
ISSN: 0027-0172
ISSN (Online): 
IsoAbbr: Month
NlmId: 100972014
123:123
JrId: 26053
long title: The Journal of college and university law
short title: J Coll Univ Law
ISSN: 0093-8688
ISSN (Online): 
IsoAbbr: J Coll Univ Law
NlmId: 100972015
123:123
JrId: 26054
long title: Detroit College of Law review
short title: Detroit Coll Law Rev
ISSN: 0099-135X
ISSN (Online): 
IsoAbbr: Detroit Coll Law Rev
NlmId: 100972017
123:123
JrId: 26055
long title: Tablet (Brooklyn, New York, N.Y.)
short title: Tablet
ISSN: 0039-8845
ISSN (Online): 
IsoAbbr: Tablet
NlmId: 100972019
123:123
JrId: 26056
long title: Loyola of Los Angeles law review
short title: Loyola Los Angel Law Rev
ISSN: 0147-9857
ISSN (Online): 
IsoAbbr: Loyola Los Angel Law Rev
NlmId: 100972020
123:123
JrId: 26057
long title: Utah law review
short title: Utah Law Rev
ISSN: 0042-1448
ISSN (Online): 
IsoAbbr: Utah Law Rev
NlmId: 100972021
123:123
JrId: 26058
long title: Vanderbilt law review
short title: Vanderbilt Law Rev
ISSN: 0042-2533
ISSN (Online): 
IsoAbbr: Vanderbilt Law Rev
NlmId: 100972023
123:123
JrId: 26059
long title: Washington University law quarterly. Washington University (Saint Louis, Mo.). School of Law
short title: Wash Univ Law Q
ISSN: 0043-0862
ISSN (Online): 
IsoAbbr: Wash Univ Law Q
NlmId: 100972024
123:123
JrId: 26060
long title: Dickinson law review
short title: Dickinson Law Rev
ISSN: 0012-2459
ISSN (Online): 
IsoAbbr: Dickinson Law Rev
NlmId: 100972026
123:123
JrId: 26061
long title: Rutgers law journal
short title: Rutgers Law J
ISSN: 0277-318X
ISSN (Online): 
IsoAbbr: Rutgers Law J
NlmId: 100972028
123:123
JrId: 26062
long title: Loyola of Los Angeles international and comparative law journal
short title: Loyola Los Angel Int Comp Law J
ISSN: 0277-5417
ISSN (Online): 
IsoAbbr: Loyola Los Angel Int Comp Law J
NlmId: 100972030
123:123
JrId: 26063
long title: Journal of moral education
short title: J Moral Educ
ISSN: 0305-7240
ISSN (Online): 
IsoAbbr: J Moral Educ
NlmId: 100972031
123:123
JrId: 26064
long title: Mother Jones
short title: Mother Jones
ISSN: 0362-8841
ISSN (Online): 
IsoAbbr: Mother Jones
NlmId: 100972032
123:123
JrId: 26065
long title: Iowa law review
short title: Iowa Law Rev
ISSN: 0021-0552
ISSN (Online): 
IsoAbbr: Iowa Law Rev
NlmId: 100972033
123:123
JrId: 26066
long title: Kentucky law journal (Lexington, Ky.)
short title: KY Law J
ISSN: 0023-026X
ISSN (Online): 
IsoAbbr: KY Law J
NlmId: 100972036
123:123
JrId: 26067
long title: University of Kansas law review. University of Kansas. School of Law
short title: Univ Kans Law Rev
ISSN: 0083-4025
ISSN (Online): 
IsoAbbr: Univ Kans Law Rev
NlmId: 100972037
123:123
JrId: 26068
long title: Buffalo law review
short title: Buffalo Law Rev
ISSN: 0023-9356
ISSN (Online): 
IsoAbbr: Buffalo Law Rev
NlmId: 100972038
123:123
JrId: 26069
long title: Law & inequality
short title: Law Inequal
ISSN: 0737-089X
ISSN (Online): 
IsoAbbr: Law Inequal
NlmId: 100972039
123:123
JrId: 26070
long title: Missouri law review
short title: Miss Law Rev
ISSN: 0026-6604
ISSN (Online): 
IsoAbbr: Miss Law Rev
NlmId: 100972040
123:123
JrId: 26071
long title: Oklahoma law review
short title: Oklahoma Law Rev
ISSN: 0030-1752
ISSN (Online): 
IsoAbbr: Oklahoma Law Rev
NlmId: 100972041
123:123
JrId: 26072
long title: University of Florida law review
short title: Univ Fla Law Rev
ISSN: 0041-9583
ISSN (Online): 
IsoAbbr: Univ Fla Law Rev
NlmId: 100972042
123:123
JrId: 26073
long title: International journal of law and the family
short title: Int J Law Fam
ISSN: 0950-4109
ISSN (Online): 
IsoAbbr: Int J Law Fam
NlmId: 100972043
123:123
JrId: 26074
long title: Atlantic monthly (Boston, Mass. : 1993)
short title: Atl Mon
ISSN: 1072-7825
ISSN (Online): 
IsoAbbr: Atl Mon
NlmId: 100972044
123:123
JrId: 26075
long title: Washburn law journal
short title: Washburn Law J
ISSN: 0043-0420
ISSN (Online): 
IsoAbbr: Washburn Law J
NlmId: 100972045
123:123
JrId: 26076
long title: Canadian journal of women and the law = Revue juridique La femme et le droit
short title: Can J Women Law
ISSN: 0832-8781
ISSN (Online): 
IsoAbbr: Can J Women Law
NlmId: 100972047
123:123
JrId: 26077
long title: California Western law review
short title: Calif West Law Rev
ISSN: 0008-1639
ISSN (Online): 
IsoAbbr: Calif West Law Rev
NlmId: 100972049
123:123
JrId: 26078
long title: Case Western Reserve law review
short title: Case West Reserve Law Rev
ISSN: 0008-7262
ISSN (Online): 
IsoAbbr: Case West Reserve Law Rev
NlmId: 100972052
123:123
JrId: 26079
long title: Georgia law review (Athens, Ga. : 1966)
short title: Georgia Law Rev
ISSN: 0016-8300
ISSN (Online): 
IsoAbbr: Georgia Law Rev
NlmId: 100972053
123:123
JrId: 26080
long title: The San Diego law review
short title: San Diego Law Rev
ISSN: 0036-4037
ISSN (Online): 
IsoAbbr: San Diego Law Rev
NlmId: 100972054
123:123
JrId: 26081
long title: Social theory and practice
short title: Soc Theory Pract
ISSN: 0037-802X
ISSN (Online): 
IsoAbbr: Soc Theory Pract
NlmId: 100972056
123:123
JrId: 26082
long title: Tulane law review
short title: Tulane Law Rev
ISSN: 0041-3992
ISSN (Online): 
IsoAbbr: Tulane Law Rev
NlmId: 100972058
123:123
JrId: 26083
long title: Wayne law review
short title: Wayne Law Rev
ISSN: 0043-1621
ISSN (Online): 
IsoAbbr: Wayne Law Rev
NlmId: 100972059
123:123
JrId: 26084
long title: Gonzaga law review
short title: Gonzaga Law Rev
ISSN: 0046-6115
ISSN (Online): 
IsoAbbr: Gonzaga Law Rev
NlmId: 100972061
123:123
JrId: 26085
long title: The Notre Dame lawyer
short title: Notre Dame Lawyer
ISSN: 0029-4535
ISSN (Online): 
IsoAbbr: Notre Dame Lawyer
NlmId: 100972123
123:123
JrId: 26086
long title: Maryland journal of contemporary legal issues
short title: Md J Contemp Leg Issues
ISSN: 1066-9809
ISSN (Online): 
IsoAbbr: Md J Contemp Leg Issues
NlmId: 100972131
123:123
JrId: 26087
long title: University of San Fernando Valley law review
short title: Univ San Fernando Valley Law Review
ISSN: 0042-000X
ISSN (Online): 
IsoAbbr: Univ San Fernando Valley Law Review
NlmId: 100972172
123:123
JrId: 26088
long title: Indiana law review
short title: Indiana Law Rev
ISSN: 0090-4198
ISSN (Online): 
IsoAbbr: Indiana Law Rev
NlmId: 100972118
123:123
JrId: 26089
long title: Social philosophy & policy
short title: Soc Philos Policy
ISSN: 0265-0525
ISSN (Online): 
IsoAbbr: Soc Philos Policy
NlmId: 100972119
123:123
JrId: 26090
long title: University of California, Davis law review
short title: Univ Calif Davis Law Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Univ Calif Davis Law Rev
NlmId: 100972120
123:123
JrId: 26091
long title: Louisiana law review
short title: LA Law Rev
ISSN: 0024-6859
ISSN (Online): 
IsoAbbr: LA Law Rev
NlmId: 100972121
123:123
JrId: 26092
long title: National review
short title: Natl Rev
ISSN: 0028-0038
ISSN (Online): 
IsoAbbr: Natl Rev
NlmId: 100972122
123:123
JrId: 26093
long title: University of Miami law review
short title: Univ Miami Law Rev
ISSN: 0041-9818
ISSN (Online): 
IsoAbbr: Univ Miami Law Rev
NlmId: 100972125
123:123
JrId: 26094
long title: Washington and Lee law review
short title: Wash Lee Law Rev
ISSN: 0043-0463
ISSN (Online): 
IsoAbbr: Wash Lee Law Rev
NlmId: 100972126
123:123
JrId: 26095
long title: Florida State University law review. Florida State University. College of Law
short title: Fla State Univ Law Rev
ISSN: 0096-3070
ISSN (Online): 
IsoAbbr: Fla State Univ Law Rev
NlmId: 100972129
123:123
JrId: 26096
long title: Harvard women's law journal
short title: Harv Women's Law J
ISSN: 0270-1456
ISSN (Online): 
IsoAbbr: Harv Women's Law J
NlmId: 100972130
123:123
JrId: 26097
long title: Newsletter on science, technology & human values
short title: Newsl Sci Technol Human Values
ISSN: 0738-2618
ISSN (Online): 
IsoAbbr: Newsl Sci Technol Human Values
NlmId: 100972132
123:123
JrId: 26098
long title: Perspectives on the professions
short title: Perspectives Prof
ISSN: 
ISSN (Online): 
IsoAbbr: Perspectives Prof
NlmId: 100972133
123:123
JrId: 26099
long title: Atlantic monthly (Boston, Mass. : 1971)
short title: Atl Mon
ISSN: 0004-6795
ISSN (Online): 
IsoAbbr: Atl Mon
NlmId: 100972134
123:123
JrId: 26100
long title: National observer (Washington, D.C.)
short title: Natl Obs
ISSN: 0027-9803
ISSN (Online): 
IsoAbbr: Natl Obs
NlmId: 100972135
123:123
JrId: 26101
long title: The American criminal law review
short title: Am Crim Law Rev
ISSN: 0164-0364
ISSN (Online): 
IsoAbbr: Am Crim Law Rev
NlmId: 100972136
123:123
JrId: 26102
long title: The New Zealand law journal : NZLJ
short title: N Z Law J
ISSN: 0028-8373
ISSN (Online): 
IsoAbbr: N Z Law J
NlmId: 100972137
123:123
JrId: 26103
long title: The Cambridge law journal
short title: Camb Law J
ISSN: 0008-1973
ISSN (Online): 
IsoAbbr: Camb Law J
NlmId: 100972138
123:123
JrId: 26104
long title: Northwestern University law review
short title: Northwest Univ Law Rev
ISSN: 0029-3571
ISSN (Online): 
IsoAbbr: Northwest Univ Law Rev
NlmId: 100972139
123:123
JrId: 26105
long title: Family law (Chichester)
short title: Family Law
ISSN: 0014-7281
ISSN (Online): 
IsoAbbr: Family Law
NlmId: 100972141
123:123
JrId: 26106
long title: Pacific law journal (Sacramento, Calif.)
short title: Pac Law J
ISSN: 0030-8757
ISSN (Online): 
IsoAbbr: Pac Law J
NlmId: 100972142
123:123
JrId: 26107
long title: Ohio Northern University law review
short title: Ohio North Univ Law Rev
ISSN: 0094-534X
ISSN (Online): 
IsoAbbr: Ohio North Univ Law Rev
NlmId: 100972143
123:123
JrId: 26108
long title: Good housekeeping (New York, N.Y.)
short title: Good Housekeeping
ISSN: 0017-209X
ISSN (Online): 
IsoAbbr: Good Housekeeping
NlmId: 100972144
123:123
JrId: 26109
long title: New York Law School law review. New York Law School
short title: NY Law Sch Law Rev
ISSN: 0145-448X
ISSN (Online): 
IsoAbbr: NY Law Sch Law Rev
NlmId: 100972145
123:123
JrId: 26110
long title: Gazette - The Law Society of Upper Canada. Law Society of Upper Canada
short title: Gaz Law Soc Upper Can
ISSN: 0023-9364
ISSN (Online): 
IsoAbbr: Gaz Law Soc Upper Can
NlmId: 100972146
123:123
JrId: 26111
long title: Technology in society
short title: Technol Soc
ISSN: 0160-791X
ISSN (Online): 
IsoAbbr: Technol Soc
NlmId: 100972148
123:123
JrId: 26112
long title: Liguorian
short title: Liguorian
ISSN: 0024-3450
ISSN (Online): 
IsoAbbr: Liguorian
NlmId: 100972152
123:123
JrId: 26113
long title: Journal of business ethics : JBE
short title: J Bus Ethics
ISSN: 0167-4544
ISSN (Online): 
IsoAbbr: J Bus Ethics
NlmId: 100972154
123:123
JrId: 26114
long title: Montana law review
short title: Mont Law Rev
ISSN: 0026-9972
ISSN (Online): 
IsoAbbr: Mont Law Rev
NlmId: 100972159
123:123
JrId: 26115
long title: Philippine law journal
short title: Philipp Law J
ISSN: 0031-7721
ISSN (Online): 
IsoAbbr: Philipp Law J
NlmId: 100972160
123:123
JrId: 26116
long title: North Carolina Central law journal
short title: North Carol Centr Law J
ISSN: 0549-7434
ISSN (Online): 
IsoAbbr: North Carol Centr Law J
NlmId: 100972161
123:123
JrId: 26117
long title: American Bar Association journal. American Bar Association
short title: Am Bar Assoc J
ISSN: 0002-7596
ISSN (Online): 
IsoAbbr: Am Bar Assoc J
NlmId: 100972162
123:123
JrId: 26118
long title: Southwestern law journal
short title: Southwest Law J
ISSN: 0038-4836
ISSN (Online): 
IsoAbbr: Southwest Law J
NlmId: 100972163
123:123
JrId: 26119
long title: The Australian law journal
short title: Aust Law J
ISSN: 0004-9611
ISSN (Online): 
IsoAbbr: Aust Law J
NlmId: 100972164
123:123
JrId: 26120
long title: Spectator (London, England : 1828)
short title: Spectator
ISSN: 0038-6952
ISSN (Online): 
IsoAbbr: Spectator
NlmId: 100972165
123:123
JrId: 26121
long title: Catholic University law review
short title: Cathol Univers Law Rev
ISSN: 0008-8390
ISSN (Online): 
IsoAbbr: Cathol Univers Law Rev
NlmId: 100972166
123:123
JrId: 26122
long title: Theology today (Princeton, N.J.)
short title: Theol Today
ISSN: 0040-5736
ISSN (Online): 
IsoAbbr: Theol Today
NlmId: 100972167
123:123
JrId: 26123
long title: Criminal law review (London, England)
short title: Crim Law Rev
ISSN: 0011-135X
ISSN (Online): 
IsoAbbr: Crim Law Rev
NlmId: 100972168
123:123
JrId: 26124
long title: United Synagogue review
short title: United Synag Rev
ISSN: 0041-8153
ISSN (Online): 
IsoAbbr: United Synag Rev
NlmId: 100972169
123:123
JrId: 26125
long title: De Paul law review
short title: De Paul Law Rev
ISSN: 0011-7188
ISSN (Online): 
IsoAbbr: De Paul Law Rev
NlmId: 100972170
123:123
JrId: 26126
long title: The University of Illinois law forum
short title: Univ Ill Law Forum
ISSN: 0041-963X
ISSN (Online): 
IsoAbbr: Univ Ill Law Forum
NlmId: 100972171
123:123
JrId: 26127
long title: The George Washington law review
short title: George Washington Law Rev
ISSN: 0016-8076
ISSN (Online): 
IsoAbbr: George Washington Law Rev
NlmId: 100972173
123:123
JrId: 26128
long title: Victoria University of Wellington law review / Law Faculty
short title: Law Rev
ISSN: 0042-5117
ISSN (Online): 
IsoAbbr: Law Rev
NlmId: 100972175
123:123
JrId: 26129
long title: Harvard journal on legislation
short title: Harvard J Legis
ISSN: 0017-808X
ISSN (Online): 
IsoAbbr: Harvard J Legis
NlmId: 100972176
123:123
JrId: 26130
long title: Marquette law review
short title: Marquette Law Rev
ISSN: 0025-3987
ISSN (Online): 
IsoAbbr: Marquette Law Rev
NlmId: 100972177
123:123
JrId: 26131
long title: William and Mary law review
short title: William Mary Law Rev
ISSN: 0043-5589
ISSN (Online): 
IsoAbbr: William Mary Law Rev
NlmId: 100972178
123:123
JrId: 26132
long title: Cumberland-Samford law review
short title: Cumberland Samford Law Rev
ISSN: 0045-9275
ISSN (Online): 
IsoAbbr: Cumberland Samford Law Rev
NlmId: 100972179
123:123
JrId: 26133
long title: New statesman (London, England : 1957)
short title: New Statesman
ISSN: 0028-6842
ISSN (Online): 
IsoAbbr: New Statesman
NlmId: 100972180
123:123
JrId: 26134
long title: Ecology law quarterly
short title: Ecol Law Q
ISSN: 0046-1121
ISSN (Online): 
IsoAbbr: Ecol Law Q
NlmId: 100972181
123:123
JrId: 26135
long title: Valparaiso University law review. Valparaiso University. School of Law
short title: Valparaiso Univ Law Rev
ISSN: 0042-2363
ISSN (Online): 
IsoAbbr: Valparaiso Univ Law Rev
NlmId: 100972183
123:123
JrId: 26136
long title: Ottawa law review
short title: Ottawa Law Rev
ISSN: 0048-2331
ISSN (Online): 
IsoAbbr: Ottawa Law Rev
NlmId: 100972184
123:123
JrId: 26137
long title: Philosophic research and analysis
short title: Philos Res Analysis
ISSN: 0048-3907
ISSN (Online): 
IsoAbbr: Philos Res Analysis
NlmId: 100972186
123:123
JrId: 26138
long title: Women's rights law reporter
short title: Women's Rights Law Report
ISSN: 0085-8269
ISSN (Online): 
IsoAbbr: Women's Rights Law Report
NlmId: 100972187
123:123
JrId: 26139
long title: Hofstra law review
short title: Hofstra Law Rev
ISSN: 0091-4029
ISSN (Online): 
IsoAbbr: Hofstra Law Rev
NlmId: 100972188
123:123
JrId: 26140
long title: Auckland University law review
short title: Auckl Univ Law Rev
ISSN: 0067-0510
ISSN (Online): 
IsoAbbr: Auckl Univ Law Rev
NlmId: 100972189
123:123
JrId: 26141
long title: University of Baltimore law review. University of Baltimore. School of Law
short title: Univ Baltimore Law Rev
ISSN: 0091-5440
ISSN (Online): 
IsoAbbr: Univ Baltimore Law Rev
NlmId: 100972191
123:123
JrId: 26142
long title: Harvard journal of law & public policy
short title: Harv J Law Public Policy
ISSN: 0193-4872
ISSN (Online): 
IsoAbbr: Harv J Law Public Policy
NlmId: 100972192
123:123
JrId: 26143
long title: Moment (New York, N.Y.)
short title: Moment
ISSN: 0099-0280
ISSN (Online): 
IsoAbbr: Moment
NlmId: 100972193
123:123
JrId: 26144
long title: The International journal of applied philosophy
short title: Int J Appl Philos
ISSN: 0739-098X
ISSN (Online): 
IsoAbbr: Int J Appl Philos
NlmId: 100972194
123:123
JrId: 26145
long title: Social thought
short title: Soc Thought
ISSN: 0099-183X
ISSN (Online): 
IsoAbbr: Soc Thought
NlmId: 100972195
123:123
JrId: 26146
long title: New England journal of public policy : a journal of the John W. McCormack Institute of Public Affairs, University of Massachusetts at Boston
short title: N Engl J Public Policy
ISSN: 0749-016X
ISSN (Online): 
IsoAbbr: N Engl J Public Policy
NlmId: 100972196
123:123
JrId: 26147
long title: The Responsive community : rights and responsibilities
short title: Responsive Community
ISSN: 1053-0754
ISSN (Online): 
IsoAbbr: Responsive Community
NlmId: 100972199
123:123
JrId: 26148
long title: Chicago-Kent law review
short title: Chic Kent Law Rev
ISSN: 0009-3599
ISSN (Online): 
IsoAbbr: Chic Kent Law Rev
NlmId: 100972205
123:123
JrId: 26149
long title: Southern Illinois University law journal. Southern Illinois University at Carbondale. School of Law
short title: South Ill Univ Law J
ISSN: 0145-3432
ISSN (Online): 
IsoAbbr: South Ill Univ Law J
NlmId: 100972206
123:123
JrId: 26150
long title: Connecticut law review
short title: Conn Law Rev
ISSN: 0010-6151
ISSN (Online): 
IsoAbbr: Conn Law Rev
NlmId: 100972207
123:123
JrId: 26151
long title: Socialist review
short title: Social Rev
ISSN: 0161-1801
ISSN (Online): 
IsoAbbr: Social Rev
NlmId: 100972210
123:123
JrId: 26152
long title: Harvard civil rights-civil liberties law review
short title: Harv Civ Rights-Civil Lib Law Rev
ISSN: 0017-8039
ISSN (Online): 
IsoAbbr: Harv Civ Rights-Civil Lib Law Rev
NlmId: 100972211
123:123
JrId: 26153
long title: Willamette law review
short title: Willamette Law Rev
ISSN: 0191-9822
ISSN (Online): 
IsoAbbr: Willamette Law Rev
NlmId: 100972212
123:123
JrId: 26154
long title: The John Marshall journal of practice and procedure
short title: John Marshall J Pract Proced
ISSN: 0021-7212
ISSN (Online): 
IsoAbbr: John Marshall J Pract Proced
NlmId: 100972213
123:123
JrId: 26155
long title: Hamline law review
short title: Hamline Law Rev
ISSN: 0198-7364
ISSN (Online): 
IsoAbbr: Hamline Law Rev
NlmId: 100972214
123:123
JrId: 26156
long title: Jurist (Washington, D.C.)
short title: Jurist
ISSN: 0022-6858
ISSN (Online): 
IsoAbbr: Jurist
NlmId: 100972215
123:123
JrId: 26157
long title: The Progressive
short title: Progressive
ISSN: 0033-0736
ISSN (Online): 
IsoAbbr: Progressive
NlmId: 100972217
123:123
JrId: 26158
long title: Logos (Santa Clara, Calif.)
short title: Logos (Santa Clara)
ISSN: 0276-5667
ISSN (Online): 
IsoAbbr: Logos (Santa Clara)
NlmId: 100972218
123:123
JrId: 26159
long title: Texas law review
short title: Tex Law Rev
ISSN: 0040-4411
ISSN (Online): 
IsoAbbr: Tex Law Rev
NlmId: 100972219
123:123
JrId: 26160
long title: University of Illinois law review
short title: Univ Ill Law Rev
ISSN: 0276-9948
ISSN (Online): 
IsoAbbr: Univ Ill Law Rev
NlmId: 100972221
123:123
JrId: 26161
long title: Dalhousie law journal
short title: Dalhous Law J
ISSN: 0317-1663
ISSN (Online): 
IsoAbbr: Dalhous Law J
NlmId: 100972223
123:123
JrId: 26162
long title: Yale journal on regulation
short title: Yale J Regul
ISSN: 0741-9457
ISSN (Online): 
IsoAbbr: Yale J Regul
NlmId: 100972225
123:123
JrId: 26163
long title: The Journal of law and religion
short title: J Law Relig
ISSN: 0748-0814
ISSN (Online): 
IsoAbbr: J Law Relig
NlmId: 100972230
123:123
JrId: 26164
long title: High technology law journal
short title: High Technol Law J
ISSN: 0885-2715
ISSN (Online): 
IsoAbbr: High Technol Law J
NlmId: 100972231
123:123
JrId: 26165
long title: Pepperdine law review
short title: Pepperdine Law Rev
ISSN: 0092-430X
ISSN (Online): 
IsoAbbr: Pepperdine Law Rev
NlmId: 100972233
123:123
JrId: 26166
long title: Studies in Christian ethics
short title: Stud Christ Ethics
ISSN: 0953-9468
ISSN (Online): 
IsoAbbr: Stud Christ Ethics
NlmId: 100972234
123:123
JrId: 26167
long title: Journal of Reform Judaism
short title: J Reform Jud
ISSN: 0149-712X
ISSN (Online): 
IsoAbbr: J Reform Jud
NlmId: 100972235
123:123
JrId: 26168
long title: The Journal of religious ethics
short title: J Relig Ethics
ISSN: 0384-9694
ISSN (Online): 
IsoAbbr: J Relig Ethics
NlmId: 100972237
123:123
JrId: 26169
long title: The Notre Dame law review
short title: Notre Dame Law Rev
ISSN: 0745-3515
ISSN (Online): 
IsoAbbr: Notre Dame Law Rev
NlmId: 100972238
123:123
JrId: 26170
long title: University of Detroit Mercy law review
short title: Univ Detroit Mercy Law Rev
ISSN: 1058-4323
ISSN (Online): 
IsoAbbr: Univ Detroit Mercy Law Rev
NlmId: 100972240
123:123
JrId: 26171
long title: The American journal of trial advocacy
short title: Am J Trial Advocacy
ISSN: 0160-0281
ISSN (Online): 
IsoAbbr: Am J Trial Advocacy
NlmId: 100972241
123:123
JrId: 26172
long title: California Western international law journal
short title: Calif West Int Law J
ISSN: 0886-3210
ISSN (Online): 
IsoAbbr: Calif West Int Law J
NlmId: 100972242
123:123
JrId: 26173
long title: Manitoba law journal
short title: Manit Law J
ISSN: 0076-3861
ISSN (Online): 
IsoAbbr: Manit Law J
NlmId: 100972243
123:123
JrId: 26174
long title: New Catholic world
short title: New Cathol World
ISSN: 0363-5066
ISSN (Online): 
IsoAbbr: New Cathol World
NlmId: 100972244
123:123
JrId: 26175
long title: New England journal on prison law
short title: New Engl J Prison Law
ISSN: 0095-7364
ISSN (Online): 
IsoAbbr: New Engl J Prison Law
NlmId: 100972245
123:123
JrId: 26176
long title: Princeton journal of bioethics
short title: Princet J Bioeth
ISSN: 
ISSN (Online): 
IsoAbbr: Princet J Bioeth
NlmId: 100972250
123:123
JrId: 26177
long title: International social work
short title: Int Soc Work
ISSN: 0020-8728
ISSN (Online): 
IsoAbbr: Int Soc Work
NlmId: 100972259
123:123
JrId: 26178
long title: The Judges' journal
short title: Judges J
ISSN: 0047-2972
ISSN (Online): 
IsoAbbr: Judges J
NlmId: 100972396
123:123
JrId: 26179
long title: Nova law review
short title: Nova Law Rev
ISSN: 1049-0248
ISSN (Online): 
IsoAbbr: Nova Law Rev
NlmId: 100972291
123:123
JrId: 26180
long title: The American journal of comparative law
short title: Am J Comp Law
ISSN: 0002-919X
ISSN (Online): 
IsoAbbr: Am J Comp Law
NlmId: 100972292
123:123
JrId: 26181
long title: The Catholic mind
short title: Cathol Mind
ISSN: 0008-8242
ISSN (Online): 
IsoAbbr: Cathol Mind
NlmId: 100972293
123:123
JrId: 26182
long title: Conservative Judaism
short title: Conserv Jud
ISSN: 0010-6542
ISSN (Online): 
IsoAbbr: Conserv Jud
NlmId: 100972295
123:123
JrId: 26183
long title: Drake law review
short title: Drake Law Rev
ISSN: 0012-5938
ISSN (Online): 
IsoAbbr: Drake Law Rev
NlmId: 100972296
123:123
JrId: 26184
long title: Perkins journal
short title: Perkins J
ISSN: 0730-2142
ISSN (Online): 
IsoAbbr: Perkins J
NlmId: 100972298
123:123
JrId: 26185
long title: Temple law quarterly (Philadelphia, Pa. : 1946)
short title: Temple Law Q
ISSN: 0040-2974
ISSN (Online): 
IsoAbbr: Temple Law Q
NlmId: 100972299
123:123
JrId: 26186
long title: U.S. Catholic
short title: US Cathol
ISSN: 0041-7548
ISSN (Online): 
IsoAbbr: US Cathol
NlmId: 100972300
123:123
JrId: 26187
long title: West Virginia law review
short title: West VA Law Rev
ISSN: 0043-3268
ISSN (Online): 
IsoAbbr: West VA Law Rev
NlmId: 100972301
123:123
JrId: 26188
long title: Human rights (Chicago, Ill.)
short title: Human Rights
ISSN: 0046-8185
ISSN (Online): 
IsoAbbr: Human Rights
NlmId: 100972303
123:123
JrId: 26189
long title: Cardozo law review
short title: Cardozo Law Rev
ISSN: 0270-5192
ISSN (Online): 
IsoAbbr: Cardozo Law Rev
NlmId: 100972304
123:123
JrId: 26190
long title: Brigham Young University law review
short title: Brigh Young Univ Law Rev
ISSN: 0360-151X
ISSN (Online): 
IsoAbbr: Brigh Young Univ Law Rev
NlmId: 100972305
123:123
JrId: 26191
long title: Yale law & policy review
short title: Yale Law Policy Rev
ISSN: 0740-8048
ISSN (Online): 
IsoAbbr: Yale Law Policy Rev
NlmId: 100972306
123:123
JrId: 26192
long title: GenEthics news : genetic engineering, ethics and the environment
short title: Genethics News
ISSN: 1354-1366
ISSN (Online): 
IsoAbbr: Genethics News
NlmId: 100972317
123:123
JrId: 26193
long title: Texas Tech law review
short title: Tex Tech Law Rev
ISSN: 0564-6197
ISSN (Online): 
IsoAbbr: Tex Tech Law Rev
NlmId: 100972320
123:123
JrId: 26194
long title: Southwestern University law review
short title: Southwest Univ Law Rev
ISSN: 0886-3296
ISSN (Online): 
IsoAbbr: Southwest Univ Law Rev
NlmId: 100972321
123:123
JrId: 26195
long title: American philosophical quarterly
short title: Am Philos Q
ISSN: 0003-0481
ISSN (Online): 
IsoAbbr: Am Philos Q
NlmId: 100972322
123:123
JrId: 26196
long title: St. Mary's law journal
short title: St Marys Law J
ISSN: 0581-3441
ISSN (Online): 
IsoAbbr: St Marys Law J
NlmId: 100972323
123:123
JrId: 26197
long title: Arkansas law review
short title: Ark Law Rev
ISSN: 0004-1831
ISSN (Online): 
IsoAbbr: Ark Law Rev
NlmId: 100972325
123:123
JrId: 26198
long title: Vermont law review
short title: Vt Law Rev
ISSN: 0145-2908
ISSN (Online): 
IsoAbbr: Vt Law Rev
NlmId: 100972326
123:123
JrId: 26199
long title: The Canadian bar review
short title: Can Bar Rev
ISSN: 0008-3003
ISSN (Online): 
IsoAbbr: Can Bar Rev
NlmId: 100972327
123:123
JrId: 26200
long title: Australasian journal of philosophy
short title: Australas J Philos
ISSN: 0004-8402
ISSN (Online): 
IsoAbbr: Australas J Philos
NlmId: 100972330
123:123
JrId: 26201
long title: Israel law review
short title: Isr Law Rev
ISSN: 0021-2237
ISSN (Online): 
IsoAbbr: Isr Law Rev
NlmId: 100972331
123:123
JrId: 26202
long title: Brethren life and thought
short title: Brethr Life Thought
ISSN: 0006-9663
ISSN (Online): 
IsoAbbr: Brethr Life Thought
NlmId: 100972332
123:123
JrId: 26203
long title: The Journal of value inquiry
short title: J Value Inq
ISSN: 0022-5363
ISSN (Online): 1573-0492
IsoAbbr: J Value Inq
NlmId: 100972333
123:123
JrId: 26204
long title: Listener (London, England : 1967)
short title: Listener
ISSN: 0024-4392
ISSN (Online): 
IsoAbbr: Listener
NlmId: 100972335
123:123
JrId: 26205
long title: Chitty's law journal
short title: Chittys Law J
ISSN: 0009-4889
ISSN (Online): 
IsoAbbr: Chittys Law J
NlmId: 100972336
123:123
JrId: 26206
long title: North Dakota law review
short title: N D Law Rev
ISSN: 0029-2745
ISSN (Online): 
IsoAbbr: N D Law Rev
NlmId: 100972337
123:123
JrId: 26207
long title: Osgoode Hall law journal
short title: Osgoode Hall Law J
ISSN: 0030-6185
ISSN (Online): 
IsoAbbr: Osgoode Hall Law J
NlmId: 100972338
123:123
JrId: 26208
long title: Cornell international law journal
short title: Cornell Int Law J
ISSN: 0010-8812
ISSN (Online): 
IsoAbbr: Cornell Int Law J
NlmId: 100972339
123:123
JrId: 26209
long title: Syracuse law review
short title: Syracuse Law Rev
ISSN: 0039-7938
ISSN (Online): 
IsoAbbr: Syracuse Law Rev
NlmId: 100972340
123:123
JrId: 26210
long title: Crux
short title: Crux
ISSN: 0011-2186
ISSN (Online): 
IsoAbbr: Crux
NlmId: 100972341
123:123
JrId: 26211
long title: Dimension
short title: Dimension
ISSN: 0012-2890
ISSN (Online): 
IsoAbbr: Dimension
NlmId: 100972342
123:123
JrId: 26212
long title: Tennessee law review
short title: Tenn Law Rev
ISSN: 0040-3288
ISSN (Online): 
IsoAbbr: Tenn Law Rev
NlmId: 100972343
123:123
JrId: 26213
long title: The Gallup opinion index
short title: Gallup Opin Index
ISSN: 0016-4194
ISSN (Online): 
IsoAbbr: Gallup Opin Index
NlmId: 100972344
123:123
JrId: 26214
long title: Tulsa law journal
short title: Tulsa Law J
ISSN: 0041-4050
ISSN (Online): 
IsoAbbr: Tulsa Law J
NlmId: 100972345
123:123
JrId: 26215
long title: IIC_ international review of industrial property and copyright law
short title: IIC Int Rev Ind Prop Copyr Law
ISSN: 0018-9855
ISSN (Online): 
IsoAbbr: IIC Int Rev Ind Prop Copyr Law
NlmId: 100972346
123:123
JrId: 26216
long title: Journal of current social issues
short title: J Curr Soc Issues
ISSN: 0041-7211
ISSN (Online): 
IsoAbbr: J Curr Soc Issues
NlmId: 100972347
123:123
JrId: 26217
long title: The Irish theological quarterly
short title: Irish Theol Q
ISSN: 0021-1400
ISSN (Online): 
IsoAbbr: Irish Theol Q
NlmId: 100972348
123:123
JrId: 26218
long title: The University of Chicago law review. University of Chicago. Law School
short title: Univ Chic Law Rev
ISSN: 0041-9494
ISSN (Online): 
IsoAbbr: Univ Chic Law Rev
NlmId: 100972349
123:123
JrId: 26219
long title: University of Colorado law review. University of Colorado (Boulder campus). School of Law
short title: Univ Colo Law Rev
ISSN: 0041-9516
ISSN (Online): 
IsoAbbr: Univ Colo Law Rev
NlmId: 100972350
123:123
JrId: 26220
long title: The Journal of the Kansas Bar Association. Kansas Bar Association
short title: J Kans Bar Assoc
ISSN: 0022-8486
ISSN (Online): 
IsoAbbr: J Kans Bar Assoc
NlmId: 100972351
123:123
JrId: 26221
long title: The University of Toronto law journal
short title: Univ Tor Law J
ISSN: 0042-0220
ISSN (Online): 
IsoAbbr: Univ Tor Law J
NlmId: 100972352
123:123
JrId: 26222
long title: Wake Forest law review
short title: Wake Forest Law Rev
ISSN: 0043-003X
ISSN (Online): 
IsoAbbr: Wake Forest Law Rev
NlmId: 100972366
123:123
JrId: 26223
long title: Keeping posted
short title: Keep Posted
ISSN: 0022-9636
ISSN (Online): 
IsoAbbr: Keep Posted
NlmId: 100972368
123:123
JrId: 26224
long title: Canadian journal of philosophy
short title: Can J Philos
ISSN: 0045-5091
ISSN (Online): 
IsoAbbr: Can J Philos
NlmId: 100972369
123:123
JrId: 26225
long title: Lincoln law review (San Francisco, Calif.)
short title: Linc Law Rev
ISSN: 0024-368X
ISSN (Online): 
IsoAbbr: Linc Law Rev
NlmId: 100972370
123:123
JrId: 26226
long title: Whittier law review
short title: Whittier Law Rev
ISSN: 0195-7643
ISSN (Online): 
IsoAbbr: Whittier Law Rev
NlmId: 100972372
123:123
JrId: 26227
long title: Louvain studies
short title: Louv Stud
ISSN: 0024-6964
ISSN (Online): 
IsoAbbr: Louv Stud
NlmId: 100972373
123:123
JrId: 26228
long title: Loyola University of Chicago law journal. Loyola University of Chicago. School of Law
short title: Loyola Univ Chicago Law J
ISSN: 0024-7081
ISSN (Online): 
IsoAbbr: Loyola Univ Chicago Law J
NlmId: 100972374
123:123
JrId: 26229
long title: McCall's (Los Angeles, Calif. : 1921)
short title: McCalls
ISSN: 0024-8908
ISSN (Online): 
IsoAbbr: McCalls
NlmId: 100972375
123:123
JrId: 26230
long title: Maine law review
short title: Maine Law Rev
ISSN: 0025-0651
ISSN (Online): 
IsoAbbr: Maine Law Rev
NlmId: 100972376
123:123
JrId: 26231
long title: New York University journal of international law & politics. New York University. International Law Society
short title: N Y Univ J Int Law Polit
ISSN: 0028-7873
ISSN (Online): 
IsoAbbr: N Y Univ J Int Law Polit
NlmId: 100972377
123:123
JrId: 26232
long title: Political affairs
short title: Polit Aff
ISSN: 0032-3128
ISSN (Online): 
IsoAbbr: Polit Aff
NlmId: 100972378
123:123
JrId: 26233
long title: Real property, probate, and trust journal
short title: Real Property Probate Trust J
ISSN: 0034-0855
ISSN (Online): 
IsoAbbr: Real Property Probate Trust J
NlmId: 100972380
123:123
JrId: 26234
long title: Cumberland law review
short title: Cumberland Law Rev
ISSN: 0360-8298
ISSN (Online): 
IsoAbbr: Cumberland Law Rev
NlmId: 100972383
123:123
JrId: 26235
long title: Forum for applied research and public policy
short title: Forum Appl Res Public Policy
ISSN: 0887-8218
ISSN (Online): 
IsoAbbr: Forum Appl Res Public Policy
NlmId: 100972384
123:123
JrId: 26236
long title: Religious humanism
short title: Relig Humanism
ISSN: 0034-4095
ISSN (Online): 
IsoAbbr: Relig Humanism
NlmId: 100972386
123:123
JrId: 26237
long title: Report from the Institute for Philosophy & Public Policy
short title: Rep Inst Philos Public Policy
ISSN: 1067-2478
ISSN (Online): 
IsoAbbr: Rep Inst Philos Public Policy
NlmId: 100972387
123:123
JrId: 26238
long title: Revue generale de droit
short title: Rev Gen Droit
ISSN: 0035-3086
ISSN (Online): 
IsoAbbr: Rev Gen Droit
NlmId: 100972388
123:123
JrId: 26239
long title: Seattle University law review / Seattle University
short title: Seattle Univ Law Rev
ISSN: 1078-1927
ISSN (Online): 
IsoAbbr: Seattle Univ Law Rev
NlmId: 100972389
123:123
JrId: 26240
long title: South African law journal
short title: S Afr Law J
ISSN: 0038-2388
ISSN (Online): 
IsoAbbr: S Afr Law J
NlmId: 100972390
123:123
JrId: 26241
long title: Soviet law and government
short title: Sov Law Gov
ISSN: 0038-5530
ISSN (Online): 
IsoAbbr: Sov Law Gov
NlmId: 100972392
123:123
JrId: 26242
long title: Journal of contemporary law
short title: J Contemp Law
ISSN: 0097-9937
ISSN (Online): 
IsoAbbr: J Contemp Law
NlmId: 100972393
123:123
JrId: 26243
long title: Theology digest
short title: Theol Dig
ISSN: 0040-5728
ISSN (Online): 
IsoAbbr: Theol Dig
NlmId: 100972394
123:123
JrId: 26244
long title: Economic and political weekly
short title: Econ Polit Wkly
ISSN: 0012-9976
ISSN (Online): 
IsoAbbr: Econ Polit Wkly
NlmId: 100972397
123:123
JrId: 26245
long title: UMKC law review
short title: UMKC Law Rev
ISSN: 0047-7575
ISSN (Online): 
IsoAbbr: UMKC Law Rev
NlmId: 100972398
123:123
JrId: 26246
long title: Illinois bar journal
short title: Ill Bar J
ISSN: 0019-1876
ISSN (Online): 
IsoAbbr: Ill Bar J
NlmId: 100972401
123:123
JrId: 26247
long title: The Personalist
short title: Personalist
ISSN: 0031-5621
ISSN (Online): 
IsoAbbr: Personalist
NlmId: 100972404
123:123
JrId: 26248
long title: University of Tasmania law review
short title: Univ Tasman Law Rev
ISSN: 0082-2108
ISSN (Online): 
IsoAbbr: Univ Tasman Law Rev
NlmId: 100972491
123:123
JrId: 26249
long title: The Reformed journal
short title: Reform J
ISSN: 0486-252X
ISSN (Online): 
IsoAbbr: Reform J
NlmId: 100972533
123:123
JrId: 26250
long title: Women & politics
short title: Women Polit
ISSN: 0195-7732
ISSN (Online): 
IsoAbbr: Women Polit
NlmId: 100972506
123:123
JrId: 26251
long title: Rutgers Camden law journal
short title: Rutgers Camden Law J
ISSN: 0036-0449
ISSN (Online): 
IsoAbbr: Rutgers Camden Law J
NlmId: 100972592
123:123
JrId: 26252
long title: University of Michigan journal of law reform. University of Michigan. Law School
short title: Univ Mich J Law Reform
ISSN: 0363-602X
ISSN (Online): 
IsoAbbr: Univ Mich J Law Reform
NlmId: 100972480
123:123
JrId: 26253
long title: South Dakota law review
short title: S D Law Rev
ISSN: 0038-3325
ISSN (Online): 
IsoAbbr: S D Law Rev
NlmId: 100972481
123:123
JrId: 26254
long title: The Southern journal of philosophy
short title: South J Philos
ISSN: 0038-4283
ISSN (Online): 
IsoAbbr: South J Philos
NlmId: 100972482
123:123
JrId: 26255
long title: Ohio State law journal
short title: Ohio State Law J
ISSN: 0048-1572
ISSN (Online): 
IsoAbbr: Ohio State Law J
NlmId: 100972483
123:123
JrId: 26256
long title: Boston College international and comparative law review
short title: Boston College Int Comp Law Rev
ISSN: 0277-5778
ISSN (Online): 
IsoAbbr: Boston College Int Comp Law Rev
NlmId: 100972484
123:123
JrId: 26257
long title: Golden Gate University law review. Golden Gate University. School of Law
short title: Gold Gate Univ Law Rev
ISSN: 0363-0307
ISSN (Online): 
IsoAbbr: Gold Gate Univ Law Rev
NlmId: 100972485
123:123
JrId: 26258
long title: University of Toronto Faculty of Law review
short title: Univ Tor Fac Law Rev
ISSN: 0381-1638
ISSN (Online): 
IsoAbbr: Univ Tor Fac Law Rev
NlmId: 100972486
123:123
JrId: 26259
long title: Criminal justice ethics
short title: Crim Justice Ethics
ISSN: 0731-129X
ISSN (Online): 
IsoAbbr: Crim Justice Ethics
NlmId: 100972487
123:123
JrId: 26260
long title: Denver University law review
short title: Denver Univ Law Rev
ISSN: 0883-9409
ISSN (Online): 
IsoAbbr: Denver Univ Law Rev
NlmId: 100972488
123:123
JrId: 26261
long title: Stanford law & policy review
short title: Stanford Law Pol Rev
ISSN: 1044-4386
ISSN (Online): 
IsoAbbr: Stanford Law Pol Rev
NlmId: 100972489
123:123
JrId: 26262
long title: People weekly
short title: People (Chicago)
ISSN: 0093-7673
ISSN (Online): 
IsoAbbr: People (Chicago)
NlmId: 100972494
123:123
JrId: 26263
long title: Barrister (Chicago, Ill.)
short title: Barrister
ISSN: 0094-5277
ISSN (Online): 
IsoAbbr: Barrister
NlmId: 100972499
123:123
JrId: 26264
long title: The Air Force law review
short title: Air Force Law Rev
ISSN: 0094-8381
ISSN (Online): 
IsoAbbr: Air Force Law Rev
NlmId: 100972501
123:123
JrId: 26265
long title: Journal of legislation
short title: J Legis
ISSN: 0146-9584
ISSN (Online): 
IsoAbbr: J Legis
NlmId: 100972504
123:123
JrId: 26266
long title: Touro law review
short title: Touro Law Rev
ISSN: 8756-7326
ISSN (Online): 
IsoAbbr: Touro Law Rev
NlmId: 100972507
123:123
JrId: 26267
long title: Campbell law review
short title: Campbell Law Rev
ISSN: 0198-8174
ISSN (Online): 
IsoAbbr: Campbell Law Rev
NlmId: 100972508
123:123
JrId: 26268
long title: Northern Kentucky law review
short title: North KY Law Rev
ISSN: 0198-8549
ISSN (Online): 
IsoAbbr: North KY Law Rev
NlmId: 100972511
123:123
JrId: 26269
long title: New York Law School human rights annual
short title: N Y Law School Hum Rights Annu
ISSN: 8756-8926
ISSN (Online): 
IsoAbbr: N Y Law School Hum Rights Annu
NlmId: 100972512
123:123
JrId: 26270
long title: The Fordham urban law journal
short title: Fordham Urban Law J
ISSN: 0199-4646
ISSN (Online): 
IsoAbbr: Fordham Urban Law J
NlmId: 100972513
123:123
JrId: 26271
long title: South African journal on human rights
short title: S Afr J Hum Rights
ISSN: 0258-7203
ISSN (Online): 
IsoAbbr: S Afr J Hum Rights
NlmId: 100972516
123:123
JrId: 26272
long title: Bioethics examiner
short title: Bioeth Exam
ISSN: 
ISSN (Online): 
IsoAbbr: Bioeth Exam
NlmId: 100972517
123:123
JrId: 26273
long title: William Mitchell law review
short title: William Mitchell Law Rev
ISSN: 0270-272X
ISSN (Online): 
IsoAbbr: William Mitchell Law Rev
NlmId: 100972518
123:123
JrId: 26274
long title: Human rights quarterly
short title: Hum Rights Q
ISSN: 0275-0392
ISSN (Online): 1085-794X
IsoAbbr: Hum Rights Q
NlmId: 100972519
123:123
JrId: 26275
long title: American journal of criminal law
short title: Am J Crim Law
ISSN: 0092-2315
ISSN (Online): 
IsoAbbr: Am J Crim Law
NlmId: 100972520
123:123
JrId: 26276
long title: The Anglo-American law review
short title: Anglo Am Law Rev
ISSN: 0308-6569
ISSN (Online): 
IsoAbbr: Anglo Am Law Rev
NlmId: 100972521
123:123
JrId: 26277
long title: New West
short title: New West
ISSN: 0362-1146
ISSN (Online): 
IsoAbbr: New West
NlmId: 100972522
123:123
JrId: 26278
long title: Analog science fiction/science fact
short title: Analog Sci Fict Sci Fact
ISSN: 0161-2328
ISSN (Online): 
IsoAbbr: Analog Sci Fict Sci Fact
NlmId: 100972523
123:123
JrId: 26279
long title: Arizona State law journal
short title: Ariz State Law J
ISSN: 0164-4297
ISSN (Online): 
IsoAbbr: Ariz State Law J
NlmId: 100972530
123:123
JrId: 26280
long title: Glendale law review
short title: Glendale Law Rev
ISSN: 0363-2423
ISSN (Online): 
IsoAbbr: Glendale Law Rev
NlmId: 100972536
123:123
JrId: 26281
long title: Family law review
short title: Fam Law Rev
ISSN: 0705-1131
ISSN (Online): 
IsoAbbr: Fam Law Rev
NlmId: 100972538
123:123
JrId: 26282
long title: Journal of urban law / University of Detroit
short title: J Urban Law
ISSN: 0041-9559
ISSN (Online): 
IsoAbbr: J Urban Law
NlmId: 100972539
123:123
JrId: 26283
long title: The Los Angeles times
short title: Los Angeles Times
ISSN: 0458-3035
ISSN (Online): 
IsoAbbr: Los Angeles Times
NlmId: 100972541
123:123
JrId: 26284
long title: New York Law School journal of international and comparative law
short title: N Y Law Sch J Int Comp Law
ISSN: 0736-4075
ISSN (Online): 
IsoAbbr: N Y Law Sch J Int Comp Law
NlmId: 100972555
123:123
JrId: 26285
long title: Boston University international law journal
short title: Boston Univ Int Law J
ISSN: 0737-8947
ISSN (Online): 
IsoAbbr: Boston Univ Int Law J
NlmId: 100972557
123:123
JrId: 26286
long title: Berkeley women's law journal
short title: Berkeley Womens Law J
ISSN: 0882-4312
ISSN (Online): 
IsoAbbr: Berkeley Womens Law J
NlmId: 100972558
123:123
JrId: 26287
long title: University of Detroit law review
short title: Univ Detroit Law Rev
ISSN: 0886-9456
ISSN (Online): 
IsoAbbr: Univ Detroit Law Rev
NlmId: 100972559
123:123
JrId: 26288
long title: Temple law review
short title: Temple Law Rev
ISSN: 0899-8086
ISSN (Online): 
IsoAbbr: Temple Law Rev
NlmId: 100972560
123:123
JrId: 26289
long title: The Georgetown journal of legal ethics
short title: Georget J Leg Ethics
ISSN: 1041-5548
ISSN (Online): 
IsoAbbr: Georget J Leg Ethics
NlmId: 100972561
123:123
JrId: 26290
long title: Georgia State University law review
short title: Ga State Univ Law Rev
ISSN: 8755-6847
ISSN (Online): 
IsoAbbr: Ga State Univ Law Rev
NlmId: 100972563
123:123
JrId: 26291
long title: Philosophical studies
short title: Philos Stud
ISSN: 0031-8116
ISSN (Online): 
IsoAbbr: Philos Stud
NlmId: 100972575
123:123
JrId: 26292
long title: Insurance law journal (Chicago, Ill.)
short title: Insur Law J
ISSN: 0020-4722
ISSN (Online): 
IsoAbbr: Insur Law J
NlmId: 100972616
123:123
JrId: 26293
long title: The Jewish digest
short title: Jew Dig
ISSN: 0021-6410
ISSN (Online): 
IsoAbbr: Jew Dig
NlmId: 100972619
123:123
JrId: 26294
long title: The Ladies' home journal
short title: Ladies Home J
ISSN: 0023-7124
ISSN (Online): 
IsoAbbr: Ladies Home J
NlmId: 100972628
123:123
JrId: 26295
long title: St. Vladimir's theological quarterly
short title: St Vladmirs Theol Q
ISSN: 0036-3227
ISSN (Online): 
IsoAbbr: St Vladmirs Theol Q
NlmId: 100972681
123:123
JrId: 26296
long title: New times
short title: New Times
ISSN: 0092-2463
ISSN (Online): 
IsoAbbr: New Times
NlmId: 100972735
123:123
JrId: 26297
long title: Saturday review of the sciences
short title: Saturday Rev Sci
ISSN: 0091-8547
ISSN (Online): 
IsoAbbr: Saturday Rev Sci
NlmId: 100972598
123:123
JrId: 26298
long title: Saturday review/world
short title: Saturday Rev World
ISSN: 0091-620X
ISSN (Online): 
IsoAbbr: Saturday Rev World
NlmId: 100972599
123:123
JrId: 26299
long title: Southern University law review. Southern University and A & M College. School of Law
short title: South Univ Law Rev
ISSN: 0099-1465
ISSN (Online): 
IsoAbbr: South Univ Law Rev
NlmId: 100972601
123:123
JrId: 26300
long title: Chatelaine (Toronto, Ont. : 1928)
short title: Chatelaine
ISSN: 0009-1995
ISSN (Online): 
IsoAbbr: Chatelaine
NlmId: 100972602
123:123
JrId: 26301
long title: Chicago studies
short title: Chic Stud
ISSN: 0009-3718
ISSN (Online): 
IsoAbbr: Chic Stud
NlmId: 100972603
123:123
JrId: 26302
long title: The Clergy review
short title: Clergy Rev
ISSN: 0009-8736
ISSN (Online): 
IsoAbbr: Clergy Rev
NlmId: 100972604
123:123
JrId: 26303
long title: Columbia journalism review
short title: Columbia J Rev
ISSN: 0010-194X
ISSN (Online): 
IsoAbbr: Columbia J Rev
NlmId: 100972605
123:123
JrId: 26304
long title: The Current digest of the Soviet press
short title: Curr Dig Sov Press
ISSN: 0011-3425
ISSN (Online): 
IsoAbbr: Curr Dig Sov Press
NlmId: 100972606
123:123
JrId: 26305
long title: Federal bar journal : the official publication of the Federal Bar Association
short title: Fed Bar J
ISSN: 0014-9039
ISSN (Online): 
IsoAbbr: Fed Bar J
NlmId: 100972607
123:123
JrId: 26306
long title: The Florida Bar journal
short title: FLA Bar J
ISSN: 0015-3915
ISSN (Online): 
IsoAbbr: FLA Bar J
NlmId: 100972608
123:123
JrId: 26307
long title: The Furrow
short title: Furrow
ISSN: 0016-3120
ISSN (Online): 
IsoAbbr: Furrow
NlmId: 100972609
123:123
JrId: 26308
long title: Futures
short title: Futures
ISSN: 0016-3287
ISSN (Online): 
IsoAbbr: Futures
NlmId: 100972611
123:123
JrId: 26309
long title: Insurance counsel journal
short title: Insur Couns J
ISSN: 0020-465X
ISSN (Online): 
IsoAbbr: Insur Couns J
NlmId: 100972613
123:123
JrId: 26310
long title: International Socialist review
short title: Int Social Rev
ISSN: 0020-8744
ISSN (Online): 
IsoAbbr: Int Social Rev
NlmId: 100972617
123:123
JrId: 26311
long title: The Juridical review
short title: Jurid Rev
ISSN: 0022-6785
ISSN (Online): 
IsoAbbr: Jurid Rev
NlmId: 100972620
123:123
JrId: 26312
long title: The American journal of international law
short title: Am J Int Law
ISSN: 0002-9300
ISSN (Online): 
IsoAbbr: Am J Int Law
NlmId: 100972627
123:123
JrId: 26313
long title: Andover Newton quarterly
short title: Andover Newton Q
ISSN: 0003-2972
ISSN (Online): 
IsoAbbr: Andover Newton Q
NlmId: 100972630
123:123
JrId: 26314
long title: Land and water law review
short title: Land Water Law Rev
ISSN: 0023-7612
ISSN (Online): 
IsoAbbr: Land Water Law Rev
NlmId: 100972632
123:123
JrId: 26315
long title: ARTnews
short title: ARTnews
ISSN: 0004-3273
ISSN (Online): 
IsoAbbr: ARTnews
NlmId: 100972634
123:123
JrId: 26316
long title: Law Institute journal : the official organ of the Law Institute of Victoria
short title: Law Inst J
ISSN: 0023-9267
ISSN (Online): 
IsoAbbr: Law Inst J
NlmId: 100972636
123:123
JrId: 26317
long title: The Record of the Association of the Bar of the City of New York
short title: Rec Assoc Bar City New York
ISSN: 0004-5837
ISSN (Online): 
IsoAbbr: Rec Assoc Bar City New York
NlmId: 100972637
123:123
JrId: 26318
long title: Lutheran theological journal
short title: Lutheran Theol J
ISSN: 0024-7553
ISSN (Online): 
IsoAbbr: Lutheran Theol J
NlmId: 100972640
123:123
JrId: 26319
long title: Atlanta
short title: Atlanta
ISSN: 0004-6701
ISSN (Online): 
IsoAbbr: Atlanta
NlmId: 100972641
123:123
JrId: 26320
long title: New Blackfriars
short title: New Blackfriars
ISSN: 0028-4289
ISSN (Online): 
IsoAbbr: New Blackfriars
NlmId: 100972646
123:123
JrId: 26321
long title: New York state bar journal
short title: N Y State Bar J
ISSN: 0028-7547
ISSN (Online): 
IsoAbbr: N Y State Bar J
NlmId: 100972647
123:123
JrId: 26322
long title: Atomic energy law journal
short title: At Energy Law J
ISSN: 0004-7104
ISSN (Online): 
IsoAbbr: At Energy Law J
NlmId: 100972648
123:123
JrId: 26323
long title: The Northern Ireland legal quarterly
short title: North Irel Leg Q
ISSN: 0029-3105
ISSN (Online): 
IsoAbbr: North Irel Leg Q
NlmId: 100972651
123:123
JrId: 26324
long title: The Australasian Catholic record
short title: Australas Cathol Rec
ISSN: 0727-3215
ISSN (Online): 
IsoAbbr: Australas Cathol Rec
NlmId: 100972652
123:123
JrId: 26325
long title: Bijdragen tijdschrift voor filosofie en theologie
short title: Bijdragen
ISSN: 0006-2278
ISSN (Online): 
IsoAbbr: Bijdragen
NlmId: 100972654
123:123
JrId: 26326
long title: Boston College industrial and commercial law review
short title: Boston Coll Ind Commer Law Rev
ISSN: 0006-7954
ISSN (Online): 
IsoAbbr: Boston Coll Ind Commer Law Rev
NlmId: 100972655
123:123
JrId: 26327
long title: Boston
short title: Boston
ISSN: 0006-7989
ISSN (Online): 
IsoAbbr: Boston
NlmId: 100972657
123:123
JrId: 26328
long title: Canadian bar journal
short title: Can Bar J
ISSN: 0008-2996
ISSN (Online): 
IsoAbbr: Can Bar J
NlmId: 100972659
123:123
JrId: 26329
long title: The Canadian forum
short title: Can Forum
ISSN: 0008-3631
ISSN (Online): 
IsoAbbr: Can Forum
NlmId: 100972661
123:123
JrId: 26330
long title: The Priest
short title: Priest
ISSN: 0032-8200
ISSN (Online): 
IsoAbbr: Priest
NlmId: 100972662
123:123
JrId: 26331
long title: Studies in religion. Sciences religieuses
short title: Stud Relig
ISSN: 0008-4298
ISSN (Online): 
IsoAbbr: Stud Relig
NlmId: 100972663
123:123
JrId: 26332
long title: CW, Canadian welfare
short title: Can Welf
ISSN: 0008-5332
ISSN (Online): 
IsoAbbr: Can Welf
NlmId: 100972665
123:123
JrId: 26333
long title: The Review of metaphysics
short title: Rev Metaphys
ISSN: 0034-6632
ISSN (Online): 
IsoAbbr: Rev Metaphys
NlmId: 100972666
123:123
JrId: 26334
long title: Central states speech journal
short title: Cent States Speech J
ISSN: 0008-9575
ISSN (Online): 
IsoAbbr: Cent States Speech J
NlmId: 100972675
123:123
JrId: 26335
long title: Ripon forum
short title: Ripon Forum
ISSN: 0035-5526
ISSN (Online): 
IsoAbbr: Ripon Forum
NlmId: 100972677
123:123
JrId: 26336
long title: Commercial law journal
short title: Commer Law J
ISSN: 0010-3055
ISSN (Online): 
IsoAbbr: Commer Law J
NlmId: 100972678
123:123
JrId: 26337
long title: St. John's law review
short title: St Johns Law Rev
ISSN: 0036-2905
ISSN (Online): 
IsoAbbr: St Johns Law Rev
NlmId: 100972679
123:123
JrId: 26338
long title: The Comparative and international law journal of southern Africa = Tydskrif vir regsvergelyking en internasionale reg van Suidelik Afrika = Jornal de direito comparativo e internacional para os paises do sul da Africa = Journal de droit...
short title: Comp Int Law J South Afr
ISSN: 0010-4051
ISSN (Online): 
IsoAbbr: Comp Int Law J South Afr
NlmId: 100972680
123:123
JrId: 26339
long title: The Cornell journal of social relations
short title: Cornell J Soc Relat
ISSN: 0010-8820
ISSN (Online): 
IsoAbbr: Cornell J Soc Relat
NlmId: 100972682
123:123
JrId: 26340
long title: Church and society
short title: Church Soc
ISSN: 0037-7805
ISSN (Online): 
IsoAbbr: Church Soc
NlmId: 100972683
123:123
JrId: 26341
long title: Christ to the world
short title: Christ World
ISSN: 0011-1465
ISSN (Online): 
IsoAbbr: Christ World
NlmId: 100972684
123:123
JrId: 26342
long title: South Carolina law review
short title: S C Law Rev
ISSN: 0038-3104
ISSN (Online): 
IsoAbbr: S C Law Rev
NlmId: 100972686
123:123
JrId: 26343
long title: California State Bar journal
short title: Calif State Bar J
ISSN: 0161-9241
ISSN (Online): 
IsoAbbr: Calif State Bar J
NlmId: 100972689
123:123
JrId: 26344
long title: Study encounter
short title: Study Encounter
ISSN: 0039-4157
ISSN (Online): 
IsoAbbr: Study Encounter
NlmId: 100972690
123:123
JrId: 26345
long title: Critica_ revista hispanoamericana de filosofia
short title: Critica
ISSN: 0011-1503
ISSN (Online): 
IsoAbbr: Critica
NlmId: 100972693
123:123
JrId: 26346
long title: Theory and decision
short title: Theory Decis
ISSN: 0040-5833
ISSN (Online): 
IsoAbbr: Theory Decis
NlmId: 100972695
123:123
JrId: 26347
long title: Trusts and estates
short title: Trusts Estates
ISSN: 0041-3682
ISSN (Online): 
IsoAbbr: Trusts Estates
NlmId: 100972696
123:123
JrId: 26348
long title: Current
short title: Current
ISSN: 0011-3131
ISSN (Online): 
IsoAbbr: Current
NlmId: 100972699
123:123
JrId: 26349
long title: Virginia journal of international law
short title: VA J Int Law
ISSN: 0042-6571
ISSN (Online): 
IsoAbbr: VA J Int Law
NlmId: 100972701
123:123
JrId: 26350
long title: The Ecumenical review
short title: Ecum Rev
ISSN: 0013-0796
ISSN (Online): 
IsoAbbr: Ecum Rev
NlmId: 100972703
123:123
JrId: 26351
long title: Vogue
short title: Vogue
ISSN: 0042-8000
ISSN (Online): 
IsoAbbr: Vogue
NlmId: 100972705
123:123
JrId: 26352
long title: Editorial research reports
short title: Editor Res Rep
ISSN: 0013-0958
ISSN (Online): 
IsoAbbr: Editor Res Rep
NlmId: 100972708
123:123
JrId: 26353
long title: The Washingtonian
short title: Washingtonian
ISSN: 0043-0897
ISSN (Online): 
IsoAbbr: Washingtonian
NlmId: 100972709
123:123
JrId: 26354
long title: Women lawyers' journal
short title: Women Lawyers J
ISSN: 0043-7468
ISSN (Online): 
IsoAbbr: Women Lawyers J
NlmId: 100972711
123:123
JrId: 26355
long title: Atlas world press review
short title: Atlas World Press Rev
ISSN: 0161-6528
ISSN (Online): 
IsoAbbr: Atlas World Press Rev
NlmId: 100972714
123:123
JrId: 26356
long title: Proceedings of the American Catholic Philosophical Association / Office of the National Secretary of the Association, Catholic University of America
short title: Proc Am Cathol Philos Assoc
ISSN: 0065-7638
ISSN (Online): 
IsoAbbr: Proc Am Cathol Philos Assoc
NlmId: 100972717
123:123
JrId: 26357
long title: University of British Columbia law review. University of British Columbia
short title: Univ B C Law Rev
ISSN: 0068-1849
ISSN (Online): 
IsoAbbr: Univ B C Law Rev
NlmId: 100972720
123:123
JrId: 26358
long title: The Expository times
short title: Expo Times
ISSN: 0014-5246
ISSN (Online): 
IsoAbbr: Expo Times
NlmId: 100972721
123:123
JrId: 26359
long title: Journal of the Evangelical Theological Society. Evangelical Theological Society
short title: J Evang Theol Soc
ISSN: 0360-8808
ISSN (Online): 
IsoAbbr: J Evang Theol Soc
NlmId: 100972722
123:123
JrId: 26360
long title: The University of Queensland law journal
short title: Univ Qld Law J
ISSN: 0083-4041
ISSN (Online): 
IsoAbbr: Univ Qld Law J
NlmId: 100972723
123:123
JrId: 26361
long title: Far Eastern economic review
short title: Far East Econ Rev
ISSN: 0014-7591
ISSN (Online): 
IsoAbbr: Far East Econ Rev
NlmId: 100972724
123:123
JrId: 26362
long title: Forum (Chicago, Ill.)
short title: Forum
ISSN: 0015-8356
ISSN (Online): 
IsoAbbr: Forum
NlmId: 100972725
123:123
JrId: 26363
long title: Foundations
short title: Foundations
ISSN: 0015-8992
ISSN (Online): 
IsoAbbr: Foundations
NlmId: 100972729
123:123
JrId: 26364
long title: Freedom at issue
short title: Freedom Issue
ISSN: 0016-0520
ISSN (Online): 
IsoAbbr: Freedom Issue
NlmId: 100972734
123:123
JrId: 26365
long title: Georgia State Bar journal
short title: Georgia State Bar J
ISSN: 0016-8416
ISSN (Online): 
IsoAbbr: Georgia State Bar J
NlmId: 100972736
123:123
JrId: 26366
long title: Christian scholar's review
short title: Christ Sch Rev
ISSN: 0017-2251
ISSN (Online): 
IsoAbbr: Christ Sch Rev
NlmId: 100972737
123:123
JrId: 26367
long title: Hadassah magazine
short title: Hadassah Mag
ISSN: 0017-6516
ISSN (Online): 
IsoAbbr: Hadassah Mag
NlmId: 100972738
123:123
JrId: 26368
long title: Law & liberty
short title: Law Lib
ISSN: 0094-0615
ISSN (Online): 
IsoAbbr: Law Lib
NlmId: 100972739
123:123
JrId: 26369
long title: Harvard international law journal
short title: Harvard Int Law J
ISSN: 0017-8063
ISSN (Online): 
IsoAbbr: Harvard Int Law J
NlmId: 100972740
123:123
JrId: 26370
long title: The Harvard environmental law review : HELR
short title: HELR Harvard Environ Law Rev
ISSN: 0147-8257
ISSN (Online): 
IsoAbbr: HELR Harvard Environ Law Rev
NlmId: 100972741
123:123
JrId: 26371
long title: Nova law journal
short title: Nova Law J
ISSN: 0149-6204
ISSN (Online): 
IsoAbbr: Nova Law J
NlmId: 100972742
123:123
JrId: 26372
long title: Hastings international and comparative law review
short title: Hastings Int Comp Law Rev
ISSN: 0149-9246
ISSN (Online): 
IsoAbbr: Hastings Int Comp Law Rev
NlmId: 100972743
123:123
JrId: 26373
long title: University of Puget Sound law review. University of Puget Sound. School of Law
short title: Univ Puget Sound Law Rev
ISSN: 0161-0708
ISSN (Online): 
IsoAbbr: Univ Puget Sound Law Rev
NlmId: 100972744
123:123
JrId: 26374
long title: Idaho law review
short title: Ida Law Rev
ISSN: 0019-1205
ISSN (Online): 
IsoAbbr: Ida Law Rev
NlmId: 100972745
123:123
JrId: 26375
long title: India quarterly
short title: India Q
ISSN: 0251-3048
ISSN (Online): 
IsoAbbr: India Q
NlmId: 100972746
123:123
JrId: 26376
long title: Juvenile & family court journal
short title: Juv Fam Court J
ISSN: 0161-7109
ISSN (Online): 
IsoAbbr: Juv Fam Court J
NlmId: 100972747
123:123
JrId: 26377
long title: Los Angeles lawyer
short title: Los Angel Lawyer
ISSN: 0162-2900
ISSN (Online): 
IsoAbbr: Los Angel Lawyer
NlmId: 100972749
123:123
JrId: 26378
long title: Massachusetts law review
short title: Mass Law Rev
ISSN: 0163-1411
ISSN (Online): 
IsoAbbr: Mass Law Rev
NlmId: 100972751
123:123
JrId: 26379
long title: Intellectual digest
short title: Intellect Dig
ISSN: 0020-4897
ISSN (Online): 
IsoAbbr: Intellect Dig
NlmId: 100972752
123:123
JrId: 26380
long title: Human studies
short title: Hum Stud
ISSN: 0163-8548
ISSN (Online): 
IsoAbbr: Hum Stud
NlmId: 100972755
123:123
JrId: 26381
long title: Review (International Commission of Jurists (1952- )
short title: Rev Int Comm Jurists
ISSN: 0020-6393
ISSN (Online): 
IsoAbbr: Rev Int Comm Jurists
NlmId: 100972757
123:123
JrId: 26382
long title: Issues in criminology
short title: Issues Ciminol
ISSN: 0021-2385
ISSN (Online): 
IsoAbbr: Issues Ciminol
NlmId: 100972760
123:123
JrId: 26383
long title: Monash University law review. Monash University. Faculty of Law
short title: Monash Univ Law Rev
ISSN: 0311-3140
ISSN (Online): 
IsoAbbr: Monash Univ Law Rev
NlmId: 100972763
123:123
JrId: 26384
long title: Jewish life (Union of Orthodox Jewish Congregations of America : 1975)
short title: Jew Life
ISSN: 0021-6577
ISSN (Online): 
IsoAbbr: Jew Life
NlmId: 100972765
123:123
JrId: 26385
long title: Queen's law journal
short title: Queens Law J
ISSN: 0316-778X
ISSN (Online): 
IsoAbbr: Queens Law J
NlmId: 100972766
123:123
JrId: 26386
long title: Jewish observer and Middle East review
short title: Jew Obs Middle East Rev
ISSN: 0021-6623
ISSN (Online): 
IsoAbbr: Jew Obs Middle East Rev
NlmId: 100972770
123:123
JrId: 26387
long title: The Journal of consumer affairs
short title: J Consum Aff
ISSN: 0022-0078
ISSN (Online): 1745-6606
IsoAbbr: J Consum Aff
NlmId: 100972774
123:123
JrId: 26388
long title: The Journal of international law and economics
short title: J Int Law Econ
ISSN: 0022-2003
ISSN (Online): 
IsoAbbr: J Int Law Econ
NlmId: 100972776
123:123
JrId: 26389
long title: The Key reporter
short title: Key Report
ISSN: 0023-0804
ISSN (Online): 
IsoAbbr: Key Report
NlmId: 100972781
123:123
JrId: 26390
long title: The Maryland bar journal
short title: Md Bar J
ISSN: 0025-4177
ISSN (Online): 
IsoAbbr: Md Bar J
NlmId: 100972806
123:123
JrId: 26391
long title: The Journal of law & politics
short title: J Law Polit
ISSN: 0749-2227
ISSN (Online): 
IsoAbbr: J Law Polit
NlmId: 100972817
123:123
JrId: 26392
long title: European intellectual property review
short title: Eur Intellect Prop Rev
ISSN: 0142-0461
ISSN (Online): 
IsoAbbr: Eur Intellect Prop Rev
NlmId: 100972870
123:123
JrId: 26393
long title: Protecting human subjects
short title: Prot Hum Subj
ISSN: 
ISSN (Online): 
IsoAbbr: Prot Hum Subj
NlmId: 100972881
123:123
JrId: 26394
long title: Sign
short title: Sign
ISSN: 0037-4873
ISSN (Online): 
IsoAbbr: Sign
NlmId: 100972906
123:123
JrId: 26395
long title: Golden Gate law review
short title: Gold Gate Law Rev
ISSN: 0098-6631
ISSN (Online): 
IsoAbbr: Gold Gate Law Rev
NlmId: 100972912
123:123
JrId: 26396
long title: Svensk juristtidning
short title: Sven Juristtidn
ISSN: 0039-6591
ISSN (Online): 
IsoAbbr: Sven Juristtidn
NlmId: 100972924
123:123
JrId: 26397
long title: Revue de droit
short title: Rev Droit
ISSN: 0317-9656
ISSN (Online): 
IsoAbbr: Rev Droit
NlmId: 100972794
123:123
JrId: 26398
long title: The Canadian
short title: Canadian
ISSN: 0319-5139
ISSN (Online): 
IsoAbbr: Canadian
NlmId: 100972795
123:123
JrId: 26399
long title: Dialectics and humanism
short title: Dialect Hum
ISSN: 0324-8275
ISSN (Online): 
IsoAbbr: Dialect Hum
NlmId: 100972796
123:123
JrId: 26400
long title: The Journal of corporation law
short title: J Corp Law
ISSN: 0360-795X
ISSN (Online): 
IsoAbbr: J Corp Law
NlmId: 100972797
123:123
JrId: 26401
long title: Seton Hall legislative journal
short title: Seton Hall Legis J
ISSN: 0361-8951
ISSN (Online): 
IsoAbbr: Seton Hall Legis J
NlmId: 100972798
123:123
JrId: 26402
long title: American Bar Foundation research journal. American Bar Foundation
short title: Am Bar Found Res J
ISSN: 0361-9486
ISSN (Online): 
IsoAbbr: Am Bar Found Res J
NlmId: 100972799
123:123
JrId: 26403
long title: Journal of legal education
short title: J Legal Educ
ISSN: 0022-2208
ISSN (Online): 
IsoAbbr: J Legal Educ
NlmId: 100972800
123:123
JrId: 26404
long title: Judicature
short title: Judicature
ISSN: 0022-5800
ISSN (Online): 
IsoAbbr: Judicature
NlmId: 100972801
123:123
JrId: 26405
long title: The Army lawyer
short title: Army Lawyer
ISSN: 0364-1287
ISSN (Online): 
IsoAbbr: Army Lawyer
NlmId: 100972802
123:123
JrId: 26406
long title: Listening
short title: Listening
ISSN: 0024-4414
ISSN (Online): 
IsoAbbr: Listening
NlmId: 100972803
123:123
JrId: 26407
long title: Contemporary crises
short title: Contemp Crisis
ISSN: 0378-1100
ISSN (Online): 
IsoAbbr: Contemp Crisis
NlmId: 100972804
123:123
JrId: 26408
long title: Mademoiselle
short title: Mademoiselle
ISSN: 0024-9394
ISSN (Online): 
IsoAbbr: Mademoiselle
NlmId: 100972805
123:123
JrId: 26409
long title: Maxwell review
short title: Maxwell Rev
ISSN: 0025-6110
ISSN (Online): 
IsoAbbr: Maxwell Rev
NlmId: 100972808
123:123
JrId: 26410
long title: Constitutional commentary
short title: Const Comment
ISSN: 0742-7115
ISSN (Online): 
IsoAbbr: Const Comment
NlmId: 100972810
123:123
JrId: 26411
long title: Fordham international law journal
short title: Fordham Int Law J
ISSN: 0747-9395
ISSN (Online): 
IsoAbbr: Fordham Int Law J
NlmId: 100972811
123:123
JrId: 26412
long title: Journal of the Missouri Bar
short title: J Mo Bar
ISSN: 0026-6485
ISSN (Online): 
IsoAbbr: J Mo Bar
NlmId: 100972812
123:123
JrId: 26413
long title: The Modern churchman
short title: Mod Churchm
ISSN: 0026-7597
ISSN (Online): 
IsoAbbr: Mod Churchm
NlmId: 100972813
123:123
JrId: 26414
long title: National Catholic reporter
short title: Natl Cathol Report
ISSN: 0027-8939
ISSN (Online): 
IsoAbbr: Natl Cathol Report
NlmId: 100972814
123:123
JrId: 26415
long title: The National Jewish monthly
short title: Natl Jew Mon
ISSN: 0027-9552
ISSN (Online): 
IsoAbbr: Natl Jew Mon
NlmId: 100972815
123:123
JrId: 26416
long title: Toronto journal of theology
short title: Tor J Theol
ISSN: 0826-9831
ISSN (Online): 
IsoAbbr: Tor J Theol
NlmId: 100972818
123:123
JrId: 26417
long title: Canadian family law quarterly
short title: Can Fam Law Q
ISSN: 0832-6983
ISSN (Online): 
IsoAbbr: Can Fam Law Q
NlmId: 100972819
123:123
JrId: 26418
long title: New guard
short title: New Guard
ISSN: 0028-5137
ISSN (Online): 
IsoAbbr: New Guard
NlmId: 100972820
123:123
JrId: 26419
long title: Santa Clara computer and high-technology law journal
short title: Santa Clara Comput High Technol Law J
ISSN: 0882-3383
ISSN (Online): 
IsoAbbr: Santa Clara Comput High Technol Law J
NlmId: 100972821
123:123
JrId: 26420
long title: Social justice research
short title: Soc Justice Res
ISSN: 0885-7466
ISSN (Online): 
IsoAbbr: Soc Justice Res
NlmId: 100972822
123:123
JrId: 26421
long title: New leader (New York, N.Y. : 1935)
short title: New Lead
ISSN: 0028-6044
ISSN (Online): 
IsoAbbr: New Lead
NlmId: 100972826
123:123
JrId: 26422
long title: New York law forum
short title: N Y Law Forum
ISSN: 0028-7318
ISSN (Online): 
IsoAbbr: N Y Law Forum
NlmId: 100972827
123:123
JrId: 26423
long title: Georgetown immigration law journal
short title: Georget Immgr Law J
ISSN: 0891-4370
ISSN (Online): 
IsoAbbr: Georget Immgr Law J
NlmId: 100972828
123:123
JrId: 26424
long title: New York law journal
short title: N Y Law J
ISSN: 0028-7326
ISSN (Online): 
IsoAbbr: N Y Law J
NlmId: 100972829
123:123
JrId: 26425
long title: The North American review
short title: North Am Rev
ISSN: 0029-2397
ISSN (Online): 
IsoAbbr: North Am Rev
NlmId: 100972832
123:123
JrId: 26426
long title: Nous (Detroit, Mich.)
short title: Nous
ISSN: 0029-4624
ISSN (Online): 
IsoAbbr: Nous
NlmId: 100972833
123:123
JrId: 26427
long title: American journal of family law
short title: Am J Fam Law
ISSN: 0891-6330
ISSN (Online): 
IsoAbbr: Am J Fam Law
NlmId: 100972834
123:123
JrId: 26428
long title: Parliamentary affairs
short title: Parliam Aff
ISSN: 0031-2290
ISSN (Online): 
IsoAbbr: Parliam Aff
NlmId: 100972835
123:123
JrId: 26429
long title: National Jewish law review
short title: Natl Jew Law Rev
ISSN: 0897-2222
ISSN (Online): 
IsoAbbr: Natl Jew Law Rev
NlmId: 100972836
123:123
JrId: 26430
long title: Nichibunken newsletter = Nihon Bunka / International Research Center for Japanese Studies
short title: Nichibunken Newsl
ISSN: 0914-6482
ISSN (Online): 
IsoAbbr: Nichibunken Newsl
NlmId: 100972837
123:123
JrId: 26431
long title: National forum
short title: Natl Forum
ISSN: 0162-1831
ISSN (Online): 
IsoAbbr: Natl Forum
NlmId: 100972844
123:123
JrId: 26432
long title: The Philosophical forum
short title: Philos Forum
ISSN: 0031-806X
ISSN (Online): 
IsoAbbr: Philos Forum
NlmId: 100972845
123:123
JrId: 26433
long title: Ratio juris
short title: Ratio Juris
ISSN: 0952-1917
ISSN (Online): 
IsoAbbr: Ratio Juris
NlmId: 100972846
123:123
JrId: 26434
long title: Philosophy East & West
short title: Philos East West
ISSN: 0031-8221
ISSN (Online): 
IsoAbbr: Philos East West
NlmId: 100972847
123:123
JrId: 26435
long title: Bioethics research notes
short title: Bioeth Res Notes
ISSN: 1033-6206
ISSN (Online): 
IsoAbbr: Bioeth Res Notes
NlmId: 100972848
123:123
JrId: 26436
long title: The Philosophy forum
short title: Philos Forum
ISSN: 0031-823X
ISSN (Online): 
IsoAbbr: Philos Forum
NlmId: 100972849
123:123
JrId: 26437
long title: Yale journal of law and feminism
short title: Yale J Law Fem
ISSN: 1043-9366
ISSN (Online): 
IsoAbbr: Yale J Law Fem
NlmId: 100972850
123:123
JrId: 26438
long title: Policy sciences
short title: Policy Sci
ISSN: 0032-2687
ISSN (Online): 
IsoAbbr: Policy Sci
NlmId: 100972851
123:123
JrId: 26439
long title: Criminal law forum
short title: Crim Law Forum
ISSN: 1046-8374
ISSN (Online): 
IsoAbbr: Crim Law Forum
NlmId: 100972852
123:123
JrId: 26440
long title: The Political quarterly
short title: Polit Q
ISSN: 0032-3179
ISSN (Online): 
IsoAbbr: Polit Q
NlmId: 100972854
123:123
JrId: 26441
long title: Constitutional law journal (Newark, N.J. : 1990)
short title: Const Law J
ISSN: 
ISSN (Online): 
IsoAbbr: Const Law J
NlmId: 100972855
123:123
JrId: 26442
long title: Wisconsin women's law journal
short title: Wis Womens Law J
ISSN: 1052-3421
ISSN (Online): 
IsoAbbr: Wis Womens Law J
NlmId: 100972856
123:123
JrId: 26443
long title: Food, drug, cosmetic, and medical device law digest : a publication of the Food, Drug, and Cosmetic Law Section
short title: Food Drug Cosmet Med Device Law Dig
ISSN: 1057-2759
ISSN (Online): 
IsoAbbr: Food Drug Cosmet Med Device Law Dig
NlmId: 100972857
123:123
JrId: 26444
long title: Polity
short title: Polity
ISSN: 0032-3497
ISSN (Online): 
IsoAbbr: Polity
NlmId: 100972858
123:123
JrId: 26445
long title: Michigan journal of gender & law
short title: Mich J Gend Law
ISSN: 1095-8835
ISSN (Online): 
IsoAbbr: Mich J Gend Law
NlmId: 100972861
123:123
JrId: 26446
long title: The Asbury theological journal
short title: Asbury Theol J
ISSN: 1090-5642
ISSN (Online): 
IsoAbbr: Asbury Theol J
NlmId: 100972866
123:123
JrId: 26447
long title: Journal of law and policy
short title: J Law Policy
ISSN: 1074-0635
ISSN (Online): 
IsoAbbr: J Law Policy
NlmId: 100972872
123:123
JrId: 26448
long title: Journal of the Patent and Trademark Office Society
short title: J Pat Trademark Off Soc
ISSN: 0882-9098
ISSN (Online): 
IsoAbbr: J Pat Trademark Off Soc
NlmId: 100972875
123:123
JrId: 26449
long title: The Pope speaks
short title: Pope Speaks
ISSN: 0032-4353
ISSN (Online): 
IsoAbbr: Pope Speaks
NlmId: 100972877
123:123
JrId: 26450
long title: Popular government
short title: Pop Gov
ISSN: 0032-4515
ISSN (Online): 
IsoAbbr: Pop Gov
NlmId: 100972879
123:123
JrId: 26451
long title: The Practical lawyer
short title: Pract Lawyer
ISSN: 0032-6429
ISSN (Online): 
IsoAbbr: Pract Lawyer
NlmId: 100972880
123:123
JrId: 26452
long title: Southern California review of law and women's studies
short title: South Calif Rev Law Womens Stud
ISSN: 1088-3525
ISSN (Online): 
IsoAbbr: South Calif Rev Law Womens Stud
NlmId: 100972885
123:123
JrId: 26453
long title: Religious education (Chicago, Ill.)
short title: Relig Educ
ISSN: 0034-4087
ISSN (Online): 
IsoAbbr: Relig Educ
NlmId: 100972887
123:123
JrId: 26454
long title: University of Florida journal of law and public policy : JL & PP
short title: Univ Fla J Law Public Policy
ISSN: 1047-8035
ISSN (Online): 
IsoAbbr: Univ Fla J Law Public Policy
NlmId: 100972888
123:123
JrId: 26455
long title: Review for religious
short title: Rev Relig
ISSN: 0034-639X
ISSN (Online): 
IsoAbbr: Rev Relig
NlmId: 100972889
123:123
JrId: 26456
long title: The Review of politics
short title: Rev Polit
ISSN: 0034-6705
ISSN (Online): 
IsoAbbr: Rev Polit
NlmId: 100972893
123:123
JrId: 26457
long title: Rolling stone (San Francisco, Calif.)
short title: Roll Stone
ISSN: 0035-791X
ISSN (Online): 
IsoAbbr: Roll Stone
NlmId: 100972896
123:123
JrId: 26458
long title: Journal of the Royal Society of Arts
short title: J R Soc Arts
ISSN: 0035-9114
ISSN (Online): 
IsoAbbr: J R Soc Arts
NlmId: 100972897
123:123
JrId: 26459
long title: School science and mathematics
short title: Sch Sci Math
ISSN: 0036-6803
ISSN (Online): 
IsoAbbr: Sch Sci Math
NlmId: 100972901
123:123
JrId: 26460
long title: Science teacher (Normal, Ill.)
short title: Sci Teach
ISSN: 0036-8555
ISSN (Online): 
IsoAbbr: Sci Teach
NlmId: 100972903
123:123
JrId: 26461
long title: Boston College Third World law journal
short title: Boston Coll Third World Law J
ISSN: 0276-3583
ISSN (Online): 
IsoAbbr: Boston Coll Third World Law J
NlmId: 100972904
123:123
JrId: 26462
long title: The Connecticut probate law journal
short title: Conn Probate Law J
ISSN: 0897-1234
ISSN (Online): 
IsoAbbr: Conn Probate Law J
NlmId: 100972907
123:123
JrId: 26463
long title: Currents in theology and mission
short title: Curr Theol Mission
ISSN: 0098-2113
ISSN (Online): 
IsoAbbr: Curr Theol Mission
NlmId: 100972908
123:123
JrId: 26464
long title: GMU law review
short title: GMU Law Rev
ISSN: 0742-4752
ISSN (Online): 
IsoAbbr: GMU Law Rev
NlmId: 100972909
123:123
JrId: 26465
long title: IDEA The Journal of Law and Technology
short title: IDEA J Law Technol
ISSN: 
ISSN (Online): 
IsoAbbr: IDEA J Law Technol
NlmId: 100972915
123:123
JrId: 26466
long title: Social justice review
short title: Soc Justice Rev
ISSN: 0037-7767
ISSN (Online): 
IsoAbbr: Soc Justice Rev
NlmId: 100972918
123:123
JrId: 26467
long title: The Southern journal of educational research
short title: South J Educ Res
ISSN: 0038-4267
ISSN (Online): 
IsoAbbr: South J Educ Res
NlmId: 100972920
123:123
JrId: 26468
long title: The Southwestern journal of philosophy
short title: Southwest J Philos
ISSN: 0038-481X
ISSN (Online): 
IsoAbbr: Southwest J Philos
NlmId: 100972921
123:123
JrId: 26469
long title: The Springfielder
short title: Springfielder
ISSN: 0884-2825
ISSN (Online): 
IsoAbbr: Springfielder
NlmId: 100972922
123:123
JrId: 26470
long title: Texas bar journal
short title: Texas Bar J
ISSN: 0040-4187
ISSN (Online): 
IsoAbbr: Texas Bar J
NlmId: 100972929
123:123
JrId: 26471
long title: Theoria
short title: Theoria
ISSN: 0040-5825
ISSN (Online): 
IsoAbbr: Theoria
NlmId: 100972931
123:123
JrId: 26472
long title: Today's Catholic teacher
short title: Todays Cathol Teach
ISSN: 0040-8441
ISSN (Online): 
IsoAbbr: Todays Cathol Teach
NlmId: 100972934
123:123
JrId: 26473
long title: Trial lawyers quarterly
short title: Trial Lawyers Q
ISSN: 0041-2554
ISSN (Online): 
IsoAbbr: Trial Lawyers Q
NlmId: 100972935
123:123
JrId: 26474
long title: Triumph (Washington, D.C.)
short title: Triumph
ISSN: 0041-3127
ISSN (Online): 
IsoAbbr: Triumph
NlmId: 100972950
123:123
JrId: 26475
long title: St. Luke's journal of theology
short title: St Lukes J Theol
ISSN: 0036-309X
ISSN (Online): 
IsoAbbr: St Lukes J Theol
NlmId: 100972968
123:123
JrId: 26476
long title: The University of Chicago legal forum
short title: Univ Chic Leg Forum
ISSN: 0892-5593
ISSN (Online): 
IsoAbbr: Univ Chic Leg Forum
NlmId: 100972970
123:123
JrId: 26477
long title: University of Ghana law journal
short title: Univ Ghana Law J
ISSN: 0041-9605
ISSN (Online): 
IsoAbbr: Univ Ghana Law J
NlmId: 100972971
123:123
JrId: 26478
long title: Wisconsin academy review
short title: Wis Acad Rev
ISSN: 0512-1175
ISSN (Online): 
IsoAbbr: Wis Acad Rev
NlmId: 100972973
123:123
JrId: 26479
long title: National University law review
short title: Natl Univ Law Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Univ Law Rev
NlmId: 100972988
123:123
JrId: 26480
long title: USA weekend
short title: USA Weekend
ISSN: 
ISSN (Online): 
IsoAbbr: USA Weekend
NlmId: 100973000
123:123
JrId: 26481
long title: Advocacy now
short title: Advocacy Now
ISSN: 
ISSN (Online): 
IsoAbbr: Advocacy Now
NlmId: 100973002
123:123
JrId: 26482
long title: The Albuquerque tribune
short title: Albuq Tribune
ISSN: 1097-2048
ISSN (Online): 
IsoAbbr: Albuq Tribune
NlmId: 100973008
123:123
JrId: 26483
long title: Tydskrif vir rasse-aangeleenthede. Journal of racial affairs
short title: TydsKr Rasse Aangel
ISSN: 0041-4794
ISSN (Online): 
IsoAbbr: TydsKr Rasse Aangel
NlmId: 100973015
123:123
JrId: 26484
long title: The Undergraduate journal of philosophy
short title: Undergrad J Philos
ISSN: 0041-6487
ISSN (Online): 
IsoAbbr: Undergrad J Philos
NlmId: 100973016
123:123
JrId: 26485
long title: Anticipation
short title: Anticipation
ISSN: 
ISSN (Online): 
IsoAbbr: Anticipation
NlmId: 100973017
123:123
JrId: 26486
long title: United evangelical action
short title: United Evangelical Action
ISSN: 0041-7270
ISSN (Online): 
IsoAbbr: United Evangelical Action
NlmId: 100973019
123:123
JrId: 26487
long title: Weekend magazine
short title: Weekend Mag
ISSN: 0043-1826
ISSN (Online): 
IsoAbbr: Weekend Mag
NlmId: 100973024
123:123
JrId: 26488
long title: Willamette law journal
short title: Willamette Law J
ISSN: 0043-5562
ISSN (Online): 
IsoAbbr: Willamette Law J
NlmId: 100973025
123:123
JrId: 26489
long title: World review (Brisbane, Qld.)
short title: World Review
ISSN: 0043-8960
ISSN (Online): 
IsoAbbr: World Review
NlmId: 100973029
123:123
JrId: 26490
long title: Civil liberties
short title: Civil Lib
ISSN: 0045-7051
ISSN (Online): 
IsoAbbr: Civil Lib
NlmId: 100973040
123:123
JrId: 26491
long title: Bulletin of Czechoslovak law
short title: Bull Czechoslovak Law
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Czechoslovak Law
NlmId: 100973037
123:123
JrId: 26492
long title: CCICA annual : publication of the Catholic Commission on Intellectual and Cultural Affairs
short title: CCICA Annual
ISSN: 
ISSN (Online): 
IsoAbbr: CCICA Annual
NlmId: 100973053
123:123
JrId: 26493
long title: Juris doctor
short title: Juris Dr
ISSN: 0047-3014
ISSN (Online): 
IsoAbbr: Juris Dr
NlmId: 100973052
123:123
JrId: 26494
long title: Dine Yisrael : shanaton le-mishpat 'Ivri ule-mishpahah be-Yisra'el
short title: Dyny Ysrl
ISSN: 0070-4903
ISSN (Online): 
IsoAbbr: Dyny Ysrl
NlmId: 100973066
123:123
JrId: 26495
long title: USA today
short title: USA Today
ISSN: 0161-7389
ISSN (Online): 
IsoAbbr: USA Today
NlmId: 100973105
123:123
JrId: 26496
long title: Humanities report
short title: Humanit Rep
ISSN: 0190-2180
ISSN (Online): 
IsoAbbr: Humanit Rep
NlmId: 100973119
123:123
JrId: 26497
long title: Oregon law review
short title: Oregon Law Rev
ISSN: 0196-2043
ISSN (Online): 
IsoAbbr: Oregon Law Rev
NlmId: 100972961
123:123
JrId: 26498
long title: Philosophic exchange
short title: Philos Exch
ISSN: 0193-5046
ISSN (Online): 
IsoAbbr: Philos Exch
NlmId: 100972962
123:123
JrId: 26499
long title: Sojourners
short title: Sojourners
ISSN: 0364-2097
ISSN (Online): 
IsoAbbr: Sojourners
NlmId: 100972964
123:123
JrId: 26500
long title: South Texas law review
short title: South Tex Law Rev
ISSN: 1052-343X
ISSN (Online): 
IsoAbbr: South Tex Law Rev
NlmId: 100972965
123:123
JrId: 26501
long title: Southern California interdisciplinary law journal
short title: South Calif Interdiscip Law J
ISSN: 1077-0704
ISSN (Online): 
IsoAbbr: South Calif Interdiscip Law J
NlmId: 100972967
123:123
JrId: 26502
long title: University of Arkansas at Little Rock law journal
short title: Univ Ark Little Rock Law J
ISSN: 0162-8372
ISSN (Online): 
IsoAbbr: Univ Ark Little Rock Law J
NlmId: 100972969
123:123
JrId: 26503
long title: The University of Maryland law forum
short title: Univ Md Law Forum
ISSN: 0196-2817
ISSN (Online): 
IsoAbbr: Univ Md Law Forum
NlmId: 100972972
123:123
JrId: 26504
long title: Administrative law review
short title: Adm Law Rev
ISSN: 0001-8368
ISSN (Online): 
IsoAbbr: Adm Law Rev
NlmId: 100972974
123:123
JrId: 26505
long title: Akwesasne notes
short title: Akwesasne Notes
ISSN: 0002-3949
ISSN (Online): 
IsoAbbr: Akwesasne Notes
NlmId: 100972975
123:123
JrId: 26506
long title: The John Marshall journal of computer & information law
short title: John Marshall J Comput Inf Law
ISSN: 1078-4128
ISSN (Online): 
IsoAbbr: John Marshall J Comput Inf Law
NlmId: 100972981
123:123
JrId: 26507
long title: Journal of the Idaho Academy of Science
short title: J Idaho Acad Sci
ISSN: 0536-3012
ISSN (Online): 
IsoAbbr: J Idaho Acad Sci
NlmId: 100972983
123:123
JrId: 26508
long title: Liberty, life, and family
short title: Lib Life Fam
ISSN: 1078-3555
ISSN (Online): 
IsoAbbr: Lib Life Fam
NlmId: 100972985
123:123
JrId: 26509
long title: Maastricht journal of European and comparative law
short title: Maastrich J Eur Comp Law
ISSN: 1023-263X
ISSN (Online): 
IsoAbbr: Maastrich J Eur Comp Law
NlmId: 100972986
123:123
JrId: 26510
long title: Reason papers
short title: Reason Pap
ISSN: 0363-1893
ISSN (Online): 
IsoAbbr: Reason Pap
NlmId: 100972990
123:123
JrId: 26511
long title: Temple international and comparative law journal
short title: Temple Int Comp Law J
ISSN: 0889-1915
ISSN (Online): 
IsoAbbr: Temple Int Comp Law J
NlmId: 100972992
123:123
JrId: 26512
long title: UCLA Pacific Basin law journal
short title: UCLA Pac Basin Law J
ISSN: 0884-0768
ISSN (Online): 
IsoAbbr: UCLA Pac Basin Law J
NlmId: 100972998
123:123
JrId: 26513
long title: The American spectator
short title: Am Spect
ISSN: 0148-8414
ISSN (Online): 
IsoAbbr: Am Spect
NlmId: 100973012
123:123
JrId: 26514
long title: Union Seminary quarterly review
short title: USQR Union Semin Q Rev
ISSN: 0362-1545
ISSN (Online): 
IsoAbbr: USQR Union Semin Q Rev
NlmId: 100973018
123:123
JrId: 26515
long title: Atlanta weekly
short title: Atlanta Wkly
ISSN: 
ISSN (Online): 
IsoAbbr: Atlanta Wkly
NlmId: 100973020
123:123
JrId: 26516
long title: The Wisconsin bar bulletin
short title: Wis Bar Bull
ISSN: 0043-6380
ISSN (Online): 
IsoAbbr: Wis Bar Bull
NlmId: 100973026
123:123
JrId: 26517
long title: The Wisconsin sociologist
short title: Wisc Sociol
ISSN: 0043-6666
ISSN (Online): 
IsoAbbr: Wisc Sociol
NlmId: 100973027
123:123
JrId: 26518
long title: Behaviorists for Social Action journal
short title: Behav Soc Action J
ISSN: 0739-5051
ISSN (Online): 
IsoAbbr: Behav Soc Action J
NlmId: 100973028
123:123
JrId: 26519
long title: Akron business and economic review
short title: Akron Bus Econ Rev
ISSN: 0044-7048
ISSN (Online): 
IsoAbbr: Akron Bus Econ Rev
NlmId: 100973034
123:123
JrId: 26520
long title: The Boston University public interest law journal
short title: Boston Univ Public Interest Law J
ISSN: 1077-0615
ISSN (Online): 
IsoAbbr: Boston Univ Public Interest Law J
NlmId: 100973036
123:123
JrId: 26521
long title: The Black law journal
short title: Black Law J
ISSN: 0045-2181
ISSN (Online): 
IsoAbbr: Black Law J
NlmId: 100973038
123:123
JrId: 26522
long title: Edcentric
short title: Edcentric
ISSN: 0046-1245
ISSN (Online): 
IsoAbbr: Edcentric
NlmId: 100973042
123:123
JrId: 26523
long title: Journal of college science teaching
short title: J Coll Sci Teach
ISSN: 0047-231X
ISSN (Online): 
IsoAbbr: J Coll Sci Teach
NlmId: 100973048
123:123
JrId: 26524
long title: The Journal of legal studies
short title: J Legal Stud
ISSN: 0047-2530
ISSN (Online): 
IsoAbbr: J Legal Stud
NlmId: 100973049
123:123
JrId: 26525
long title: Canadian studies in population
short title: Can Stud Popul
ISSN: 0380-1489
ISSN (Online): 
IsoAbbr: Can Stud Popul
NlmId: 100973050
123:123
JrId: 26526
long title: Journal of theology for Southern Africa
short title: J Theol South Afr
ISSN: 0047-2867
ISSN (Online): 
IsoAbbr: J Theol South Afr
NlmId: 100973051
123:123
JrId: 26527
long title: Berkeley journal of sociology
short title: Berkeley J Sociol
ISSN: 0067-5830
ISSN (Online): 
IsoAbbr: Berkeley J Sociol
NlmId: 100973057
123:123
JrId: 26528
long title: The Canadian yearbook of international law. Annuaire canadien de droit international
short title: Can Yearb Int Law
ISSN: 0069-0058
ISSN (Online): 
IsoAbbr: Can Yearb Int Law
NlmId: 100973059
123:123
JrId: 26529
long title: Chicago bar record
short title: Chicago Bar Rec
ISSN: 0009-3505
ISSN (Online): 
IsoAbbr: Chicago Bar Rec
NlmId: 100973061
123:123
JrId: 26530
long title: Current legal problems
short title: Curr Leg Probl
ISSN: 0070-1998
ISSN (Online): 
IsoAbbr: Curr Leg Probl
NlmId: 100973062
123:123
JrId: 26531
long title: The Supreme Court review
short title: Supreme Court Rev
ISSN: 0081-9557
ISSN (Online): 
IsoAbbr: Supreme Court Rev
NlmId: 100973068
123:123
JrId: 26532
long title: Teaching political science
short title: Teach Polit Sci
ISSN: 0092-2013
ISSN (Online): 
IsoAbbr: Teach Polit Sci
NlmId: 100973069
123:123
JrId: 26533
long title: Chicano law review
short title: Chicano Law Rev
ISSN: 0090-3620
ISSN (Online): 
IsoAbbr: Chicano Law Rev
NlmId: 100973070
123:123
JrId: 26534
long title: Iustitia (Bloomington, Ind.)
short title: Iustitia
ISSN: 0092-3524
ISSN (Online): 
IsoAbbr: Iustitia
NlmId: 100973071
123:123
JrId: 26535
long title: Present tense (New York, N.Y.)
short title: Present Tense
ISSN: 0092-4091
ISSN (Online): 
IsoAbbr: Present Tense
NlmId: 100973074
123:123
JrId: 26536
long title: Wesleyan theological journal
short title: Wesleyan Theol J
ISSN: 0092-4245
ISSN (Online): 
IsoAbbr: Wesleyan Theol J
NlmId: 100973076
123:123
JrId: 26537
long title: Colorado lawyer
short title: Colo Lawyer
ISSN: 0363-7867
ISSN (Online): 
IsoAbbr: Colo Lawyer
NlmId: 100973078
123:123
JrId: 26538
long title: Communication research
short title: Communic Res
ISSN: 0093-6502
ISSN (Online): 
IsoAbbr: Communic Res
NlmId: 100973080
123:123
JrId: 26539
long title: Journal of the Patent Office Society. Patent Office Society (U.S.)
short title: J Pat Off Soc
ISSN: 0096-3577
ISSN (Online): 
IsoAbbr: J Pat Off Soc
NlmId: 100973081
123:123
JrId: 26540
long title: Information privacy
short title: Inf Priv
ISSN: 0141-3406
ISSN (Online): 
IsoAbbr: Inf Priv
NlmId: 100973082
123:123
JrId: 26541
long title: Texas monthly (Austin, Tex.)
short title: Tex Mon
ISSN: 0148-7736
ISSN (Online): 
IsoAbbr: Tex Mon
NlmId: 100973089
123:123
JrId: 26542
long title: Concordia journal
short title: Concordia J
ISSN: 0145-7233
ISSN (Online): 
IsoAbbr: Concordia J
NlmId: 100973092
123:123
JrId: 26543
long title: Oxford journal of legal studies
short title: Oxf J Leg Stud
ISSN: 0143-6503
ISSN (Online): 
IsoAbbr: Oxf J Leg Stud
NlmId: 100973094
123:123
JrId: 26544
long title: The Liverpool law review
short title: Liverp Law Rev
ISSN: 0144-932X
ISSN (Online): 
IsoAbbr: Liverp Law Rev
NlmId: 100973095
123:123
JrId: 26545
long title: Humanity & society
short title: Humanity Soc
ISSN: 0160-5976
ISSN (Online): 
IsoAbbr: Humanity Soc
NlmId: 100973096
123:123
JrId: 26546
long title: Boston College law review. Boston College. Law School
short title: Boston Coll Law Rev
ISSN: 0161-6587
ISSN (Online): 
IsoAbbr: Boston Coll Law Rev
NlmId: 100973103
123:123
JrId: 26547
long title: The National law journal
short title: Natl Law J
ISSN: 0162-7325
ISSN (Online): 
IsoAbbr: Natl Law J
NlmId: 100973106
123:123
JrId: 26549
long title: Texas international law journal
short title: Tex Int Law J
ISSN: 0163-7479
ISSN (Online): 
IsoAbbr: Tex Int Law J
NlmId: 100973110
123:123
JrId: 26550
long title: Probate and property (Chicago, Ill. : 1987)
short title: Probate Prop
ISSN: 0164-0372
ISSN (Online): 
IsoAbbr: Probate Prop
NlmId: 100973113
123:123
JrId: 26551
long title: Philosophy research archives (Bowling Green, Ohio : 1982)
short title: Philos Res Arch
ISSN: 0164-0771
ISSN (Online): 
IsoAbbr: Philos Res Arch
NlmId: 100973114
123:123
JrId: 26552
long title: Computer/law journal
short title: Comput Law J
ISSN: 0164-8756
ISSN (Online): 
IsoAbbr: Comput Law J
NlmId: 100973118
123:123
JrId: 26553
long title: Lincoln review (Washington, D.C.)
short title: Lincoln Rev
ISSN: 0192-5083
ISSN (Online): 
IsoAbbr: Lincoln Rev
NlmId: 100973126
123:123
JrId: 26554
long title: Houston journal of international law
short title: Houst J Int Law
ISSN: 0194-1879
ISSN (Online): 
IsoAbbr: Houst J Int Law
NlmId: 100973128
123:123
JrId: 26555
long title: World futures
short title: World Futures
ISSN: 0260-4027
ISSN (Online): 
IsoAbbr: World Futures
NlmId: 100973134
123:123
JrId: 26556
long title: Explorations in knowledge
short title: Explor Knowl
ISSN: 0261-1376
ISSN (Online): 
IsoAbbr: Explor Knowl
NlmId: 100973138
123:123
JrId: 26557
long title: International journal of technology management = Journal international de la gestion technologique
short title: Int J Technol Manag
ISSN: 0267-5730
ISSN (Online): 
IsoAbbr: Int J Technol Manag
NlmId: 100973139
123:123
JrId: 26558
long title: Legal reference services quarterly
short title: Legal Ref Serv Q
ISSN: 0270-319X
ISSN (Online): 
IsoAbbr: Legal Ref Serv Q
NlmId: 100973140
123:123
JrId: 26559
long title: Democracy (New York, N.Y.)
short title: Democracy
ISSN: 0272-6750
ISSN (Online): 
IsoAbbr: Democracy
NlmId: 100973142
123:123
JrId: 26560
long title: Ethics committee newsletter
short title: Ethics Comm Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Ethics Comm Newsl
NlmId: 100973165
123:123
JrId: 26561
long title: Fact sheets on Sweden
short title: Fact Sheets Swed
ISSN: 
ISSN (Online): 
IsoAbbr: Fact Sheets Swed
NlmId: 100973169
123:123
JrId: 26562
long title: Educational studies
short title: Educ Stud
ISSN: 0305-5698
ISSN (Online): 
IsoAbbr: Educ Stud
NlmId: 100973172
123:123
JrId: 26563
long title: F.A.S. professional bulletin
short title: FAS Prof Bull
ISSN: 
ISSN (Online): 
IsoAbbr: FAS Prof Bull
NlmId: 100973171
123:123
JrId: 26564
long title: The Federal reporter
short title: Fed Report
ISSN: 
ISSN (Online): 
IsoAbbr: Fed Report
NlmId: 100973188
123:123
JrId: 26565
long title: The Journal of social and political affairs
short title: J Soc Polit Aff
ISSN: 0362-580X
ISSN (Online): 
IsoAbbr: J Soc Polit Aff
NlmId: 100973194
123:123
JrId: 26566
long title: Gratz College annual of Jewish studies. Gratz College
short title: Gratz Coll Annual Jew Stud
ISSN: 0149-8487
ISSN (Online): 
IsoAbbr: Gratz Coll Annual Jew Stud
NlmId: 100973204
123:123
JrId: 26567
long title: Cooley law review / the Thomas M. Cooley Law School
short title: Cooley Law Rev
ISSN: 0733-3501
ISSN (Online): 
IsoAbbr: Cooley Law Rev
NlmId: 100973233
123:123
JrId: 26568
long title: Law in context (Bundoora, Vic.)
short title: Law Context
ISSN: 0811-5796
ISSN (Online): 
IsoAbbr: Law Context
NlmId: 100973286
123:123
JrId: 26569
long title: National Black law journal
short title: Natl Black Law J
ISSN: 0896-0194
ISSN (Online): 
IsoAbbr: Natl Black Law J
NlmId: 100973335
123:123
JrId: 26570
long title: Contemporary European history
short title: Contemp Eur Hist
ISSN: 0960-7773
ISSN (Online): 
IsoAbbr: Contemp Eur Hist
NlmId: 100973341
123:123
JrId: 26571
long title: Business ethics (Oxford, England)
short title: Bus Ethics
ISSN: 0962-8770
ISSN (Online): 
IsoAbbr: Bus Ethics
NlmId: 100973344
123:123
JrId: 26572
long title: German politics
short title: Ger Polit
ISSN: 0964-4008
ISSN (Online): 
IsoAbbr: Ger Polit
NlmId: 100973346
123:123
JrId: 26573
long title: Social & legal studies
short title: Soc Leg Stud
ISSN: 0964-6639
ISSN (Online): 
IsoAbbr: Soc Leg Stud
NlmId: 100973347
123:123
JrId: 26574
long title: Pacifica : journal of the Melbourne College of Divinity
short title: Pacifica
ISSN: 1030-570X
ISSN (Online): 
IsoAbbr: Pacifica
NlmId: 100973351
123:123
JrId: 26575
long title: Australian intellectual property journal
short title: Aust Intellect Prop J
ISSN: 1038-1635
ISSN (Online): 
IsoAbbr: Aust Intellect Prop J
NlmId: 100973353
123:123
JrId: 26576
long title: Res publica (Liverpool, England)
short title: Res Publica
ISSN: 1356-4765
ISSN (Online): 
IsoAbbr: Res Publica
NlmId: 100973395
123:123
JrId: 26577
long title: Congress monthly
short title: Congr. Mon
ISSN: 0163-1365
ISSN (Online): 
IsoAbbr: Congr. Mon
NlmId: 100973152
123:123
JrId: 26578
long title: Connecticut journal of international law
short title: Conn J Int Law
ISSN: 0897-1218
ISSN (Online): 
IsoAbbr: Conn J Int Law
NlmId: 100973153
123:123
JrId: 26579
long title: Criminal justice journal
short title: Crim Justice J
ISSN: 0145-4226
ISSN (Online): 
IsoAbbr: Crim Justice J
NlmId: 100973155
123:123
JrId: 26580
long title: Denver journal of international law and policy
short title: Denver J Int Law Policy
ISSN: 0196-2035
ISSN (Online): 
IsoAbbr: Denver J Int Law Policy
NlmId: 100973157
123:123
JrId: 26581
long title: Dublin University law journal
short title: Dubl Univ Law J
ISSN: 0332-3250
ISSN (Online): 
IsoAbbr: Dubl Univ Law J
NlmId: 100973159
123:123
JrId: 26582
long title: The Eta Sigma Gamman
short title: Eta Sigma Gamman
ISSN: 8756-5943
ISSN (Online): 
IsoAbbr: Eta Sigma Gamman
NlmId: 100973160
123:123
JrId: 26583
long title: Mississippi College law review. Mississippi College. School of Law
short title: Miss Coll Law Rev
ISSN: 0277-1152
ISSN (Online): 
IsoAbbr: Miss Coll Law Rev
NlmId: 100973166
123:123
JrId: 26584
long title: Children's legal rights journal
short title: Child Leg Rights J
ISSN: 0278-7210
ISSN (Online): 
IsoAbbr: Child Leg Rights J
NlmId: 100973167
123:123
JrId: 26585
long title: Rutgers journal--computers, technology, and the law
short title: Rutgers J Comput Technol Law
ISSN: 0278-5633
ISSN (Online): 
IsoAbbr: Rutgers J Comput Technol Law
NlmId: 100973168
123:123
JrId: 26586
long title: California magazine (Beverly Hills, Calif.)
short title: Calif Mag
ISSN: 0279-3768
ISSN (Online): 
IsoAbbr: Calif Mag
NlmId: 100973170
123:123
JrId: 26587
long title: Politics today
short title: Polit Today
ISSN: 
ISSN (Online): 
IsoAbbr: Polit Today
NlmId: 100973173
123:123
JrId: 26588
long title: The New universities quarterly
short title: New Univ Q
ISSN: 0307-8612
ISSN (Online): 
IsoAbbr: New Univ Q
NlmId: 100973174
123:123
JrId: 26589
long title: Australian journal of early childhood
short title: Aust J Early Child
ISSN: 0312-5033
ISSN (Online): 
IsoAbbr: Aust J Early Child
NlmId: 100973175
123:123
JrId: 26590
long title: Criminal law journal
short title: Crim Law J
ISSN: 0314-1160
ISSN (Online): 
IsoAbbr: Crim Law J
NlmId: 100973180
123:123
JrId: 26591
long title: Free inquiry in creative sociology
short title: Free Inq Creat Sociol
ISSN: 0736-9182
ISSN (Online): 
IsoAbbr: Free Inq Creat Sociol
NlmId: 100973190
123:123
JrId: 26592
long title: George Mason University civil rights law journal
short title: Geoge Mason Univ Civ Rights Law J
ISSN: 1049-4766
ISSN (Online): 
IsoAbbr: Geoge Mason Univ Civ Rights Law J
NlmId: 100973193
123:123
JrId: 26593
long title: Empire state report
short title: Emp State Rep
ISSN: 0196-8580
ISSN (Online): 
IsoAbbr: Emp State Rep
NlmId: 100973198
123:123
JrId: 26594
long title: AJS review. Association for Jewish Studies
short title: AJS Rev
ISSN: 0364-0094
ISSN (Online): 
IsoAbbr: AJS Rev
NlmId: 100973199
123:123
JrId: 26595
long title: European journal of operational research
short title: Eur J Oper Res
ISSN: 0377-2217
ISSN (Online): 
IsoAbbr: Eur J Oper Res
NlmId: 100973201
123:123
JrId: 26596
long title: Hong Kong law journal
short title: Hong Kong Law J
ISSN: 0378-0600
ISSN (Online): 
IsoAbbr: Hong Kong Law J
NlmId: 100973202
123:123
JrId: 26597
long title: The Harvard blackletter journal
short title: Harv Blacklett J
ISSN: 0897-2761
ISSN (Online): 
IsoAbbr: Harv Blacklett J
NlmId: 100973205
123:123
JrId: 26598
long title: Harvard journal of law & technology
short title: Harv J Law Technol
ISSN: 0897-3393
ISSN (Online): 
IsoAbbr: Harv J Law Technol
NlmId: 100973212
123:123
JrId: 26600
long title: Federation of Insurance Counsel quarterly
short title: Fed Insur Couns Q
ISSN: 0430-2583
ISSN (Online): 
IsoAbbr: Fed Insur Couns Q
NlmId: 100973214
123:123
JrId: 26601
long title: Hawaii bar journal (Honolulu, Hawaii : 1963)
short title: Haw Bar J
ISSN: 0440-5048
ISSN (Online): 
IsoAbbr: Haw Bar J
NlmId: 100973216
123:123
JrId: 26602
long title: Responsa meridiana
short title: Responsa Meridiana
ISSN: 0486-5588
ISSN (Online): 
IsoAbbr: Responsa Meridiana
NlmId: 100973217
123:123
JrId: 26603
long title: Restoration quarterly
short title: Restor Q
ISSN: 0486-5642
ISSN (Online): 
IsoAbbr: Restor Q
NlmId: 100973219
123:123
JrId: 26604
long title: Healthcover
short title: Healthcover
ISSN: 1036-1901
ISSN (Online): 
IsoAbbr: Healthcover
NlmId: 100973220
123:123
JrId: 26605
long title: Hitotsubashi journal of law & politics
short title: Hitotsubashi J Law Polit
ISSN: 0073-2796
ISSN (Online): 
IsoAbbr: Hitotsubashi J Law Polit
NlmId: 100973221
123:123
JrId: 26606
long title: Boston bar journal
short title: Boston Bar J
ISSN: 0524-1111
ISSN (Online): 
IsoAbbr: Boston Bar J
NlmId: 100973222
123:123
JrId: 26607
long title: Criterion
short title: Criterion
ISSN: 0590-0980
ISSN (Online): 
IsoAbbr: Criterion
NlmId: 100973225
123:123
JrId: 26608
long title: Stanford journal of international law
short title: Stanford J Int Law
ISSN: 0731-5082
ISSN (Online): 
IsoAbbr: Stanford J Int Law
NlmId: 100973226
123:123
JrId: 26609
long title: Houston lawyer : official monthly publication of the Houston Bar Association
short title: Houst Lawyer
ISSN: 0439-660X
ISSN (Online): 
IsoAbbr: Houst Lawyer
NlmId: 100973228
123:123
JrId: 26610
long title: Systems research : the official journal of the International Federation for Systems Research
short title: Syst Res
ISSN: 0731-7239
ISSN (Online): 
IsoAbbr: Syst Res
NlmId: 100973229
123:123
JrId: 26611
long title: The annual of the Society of Christian Ethics. Society of Christian Ethics (U.S.)
short title: Annu Soc Christ Ethics
ISSN: 0732-4928
ISSN (Online): 
IsoAbbr: Annu Soc Christ Ethics
NlmId: 100973230
123:123
JrId: 26612
long title: Contemporary philosophy
short title: Contemp Philos
ISSN: 0732-4944
ISSN (Online): 
IsoAbbr: Contemp Philos
NlmId: 100973232
123:123
JrId: 26613
long title: ILSA journal of international law
short title: ILSA J Int Law
ISSN: 1052-3391
ISSN (Online): 
IsoAbbr: ILSA J Int Law
NlmId: 100973234
123:123
JrId: 26614
long title: Probate law journal / National College of Probate Judges and Boston University School of Law
short title: Probate Law J
ISSN: 0737-3112
ISSN (Online): 
IsoAbbr: Probate Law J
NlmId: 100973235
123:123
JrId: 26615
long title: Public citizen (Washington, D.C.)
short title: Public Citiz
ISSN: 0738-5927
ISSN (Online): 
IsoAbbr: Public Citiz
NlmId: 100973236
123:123
JrId: 26616
long title: Critical studies in mass communication : CSMC : a publication of the Speech Communication Association
short title: Crit Stud Mass Commun
ISSN: 0739-3180
ISSN (Online): 
IsoAbbr: Crit Stud Mass Commun
NlmId: 100973238
123:123
JrId: 26617
long title: ISL law review. International School of Law
short title: ISL Law Rev
ISSN: 0148-5636
ISSN (Online): 
IsoAbbr: ISL Law Rev
NlmId: 100973239
123:123
JrId: 26618
long title: Judaica librarianship
short title: Jud Librariansh
ISSN: 0739-5086
ISSN (Online): 
IsoAbbr: Jud Librariansh
NlmId: 100973242
123:123
JrId: 26619
long title: Brooklyn journal of international law
short title: Brooklyn J Int Law
ISSN: 0740-4824
ISSN (Online): 
IsoAbbr: Brooklyn J Int Law
NlmId: 100973253
123:123
JrId: 26620
long title: The Journal of law and technology
short title: J Law Technol
ISSN: 0887-0160
ISSN (Online): 
IsoAbbr: J Law Technol
NlmId: 100973255
123:123
JrId: 26621
long title: Arizona journal of international and comparative law
short title: Ariz J Int Comp Law
ISSN: 0743-6963
ISSN (Online): 
IsoAbbr: Ariz J Int Comp Law
NlmId: 100973259
123:123
JrId: 26622
long title: Thurgood Marshall law review
short title: Thurgood Marshall Law Rev
ISSN: 0749-1646
ISSN (Online): 
IsoAbbr: Thurgood Marshall Law Rev
NlmId: 100973282
123:123
JrId: 26623
long title: Australian journal of family law
short title: Aust J Fam Law
ISSN: 0817-623X
ISSN (Online): 
IsoAbbr: Aust J Fam Law
NlmId: 100973293
123:123
JrId: 26624
long title: Canadian human rights yearbook = Annuaire canadien des droits de la personne
short title: Can Hum Rights Yearb
ISSN: 0824-5266
ISSN (Online): 
IsoAbbr: Can Hum Rights Yearb
NlmId: 100973295
123:123
JrId: 26625
long title: Intellectual property journal
short title: Intellect Prop J
ISSN: 0824-7064
ISSN (Online): 
IsoAbbr: Intellect Prop J
NlmId: 100973297
123:123
JrId: 26626
long title: Administrative law journal
short title: Adm Law J
ISSN: 0826-8754
ISSN (Online): 
IsoAbbr: Adm Law J
NlmId: 100973302
123:123
JrId: 26627
long title: Canadian human rights advocate
short title: Can Hum Rights Advocate
ISSN: 0828-7252
ISSN (Online): 
IsoAbbr: Can Hum Rights Advocate
NlmId: 100973305
123:123
JrId: 26628
long title: Canadian journal of law and society = Revue canadienne de droit et societe
short title: Can J Law Soc
ISSN: 0829-3201
ISSN (Online): 
IsoAbbr: Can J Law Soc
NlmId: 100973306
123:123
JrId: 26629
long title: AIPLA quarterly journal / American Intellectual Property Law Association
short title: AIPLA Q J
ISSN: 0883-6078
ISSN (Online): 
IsoAbbr: AIPLA Q J
NlmId: 100973309
123:123
JrId: 26630
long title: Maryland journal of international law and trade
short title: Md J Int Law Trade
ISSN: 0884-9331
ISSN (Online): 
IsoAbbr: Md J Int Law Trade
NlmId: 100973326
123:123
JrId: 26631
long title: Federation of Insurance & Corporate Counsel quarterly
short title: Fed Insur Corp Couns Q
ISSN: 0887-0942
ISSN (Online): 
IsoAbbr: Fed Insur Corp Couns Q
NlmId: 100973327
123:123
JrId: 26632
long title: Tikkun
short title: Tikkun
ISSN: 0887-9982
ISSN (Online): 
IsoAbbr: Tikkun
NlmId: 100973330
123:123
JrId: 26633
long title: Agriculture and human values
short title: Agric Human Values
ISSN: 0889-048X
ISSN (Online): 
IsoAbbr: Agric Human Values
NlmId: 100973331
123:123
JrId: 26634
long title: Defense counsel journal / International Association of Defense Counsel
short title: Def Couns J
ISSN: 0895-0016
ISSN (Online): 
IsoAbbr: Def Couns J
NlmId: 100973334
123:123
JrId: 26635
long title: New theology review
short title: New Theol Rev
ISSN: 0896-4297
ISSN (Online): 
IsoAbbr: New Theol Rev
NlmId: 100973336
123:123
JrId: 26636
long title: The regulatory affairs journal
short title: Regul Aff J
ISSN: 0960-7889
ISSN (Online): 
IsoAbbr: Regul Aff J
NlmId: 100973343
123:123
JrId: 26637
long title: Northwest report : a newsletter of the Northwest Area Foundation
short title: Northwest Rep
ISSN: 1040-855X
ISSN (Online): 
IsoAbbr: Northwest Rep
NlmId: 100973356
123:123
JrId: 26638
long title: Advocate (Boston, Mass.)
short title: Advocate
ISSN: 0568-0425
ISSN (Online): 
IsoAbbr: Advocate
NlmId: 100973364
123:123
JrId: 26639
long title: Comparative labor law journal : a publication of the U.S. National Branch of the International Society for Labor Law and Social Security [and] the Wharton School, and the Law School of the University of Pennsylvania
short title: Comp Labor Law J
ISSN: 1043-5255
ISSN (Online): 
IsoAbbr: Comp Labor Law J
NlmId: 100973369
123:123
JrId: 26640
long title: Constitution (Foundation for the United States Constitution)
short title: Constitution
ISSN: 1046-0896
ISSN (Online): 
IsoAbbr: Constitution
NlmId: 100973373
123:123
JrId: 26641
long title: Colorado journal of international environmental law and policy
short title: Colo J Int Environ Law Policy
ISSN: 1050-0391
ISSN (Online): 
IsoAbbr: Colo J Int Environ Law Policy
NlmId: 100973376
123:123
JrId: 26642
long title: Business ethics quarterly : the journal of the Society for Business Ethics
short title: Bus Ethics Q
ISSN: 1052-150X
ISSN (Online): 
IsoAbbr: Bus Ethics Q
NlmId: 100973379
123:123
JrId: 26643
long title: Emory international law review
short title: Emory Int Law Rev
ISSN: 1052-2840
ISSN (Online): 
IsoAbbr: Emory Int Law Rev
NlmId: 100973380
123:123
JrId: 26644
long title: Harvard human rights journal
short title: Harv Hum Rights J
ISSN: 1057-5057
ISSN (Online): 
IsoAbbr: Harv Hum Rights J
NlmId: 100973381
123:123
JrId: 26645
long title: Texas journal of women and the law
short title: Tex J Women Law
ISSN: 1058-5427
ISSN (Online): 
IsoAbbr: Tex J Women Law
NlmId: 100973382
123:123
JrId: 26646
long title: Hastings women's law journal
short title: Hastings Womens Law J
ISSN: 1061-0901
ISSN (Online): 
IsoAbbr: Hastings Womens Law J
NlmId: 100973384
123:123
JrId: 26647
long title: The William and Mary Bill of Rights journal : a student publication of the Marshall-Wythe School of Law
short title: William Mary Bill Rights J
ISSN: 1065-8254
ISSN (Online): 
IsoAbbr: William Mary Bill Rights J
NlmId: 100973385
123:123
JrId: 26648
long title: Sociology of religion
short title: Sociol Relig
ISSN: 1069-4404
ISSN (Online): 
IsoAbbr: Sociol Relig
NlmId: 100973387
123:123
JrId: 26649
long title: Suffolk transnational law review
short title: Suffolk Transnatl Law R
ISSN: 1072-8546
ISSN (Online): 
IsoAbbr: Suffolk Transnatl Law R
NlmId: 100973389
123:123
JrId: 26650
long title: Contemporary economic policy
short title: Contemp Econ Policy
ISSN: 1074-3529
ISSN (Online): 
IsoAbbr: Contemp Econ Policy
NlmId: 100973390
123:123
JrId: 26651
long title: Angelicum
short title: Angelicum
ISSN: 0003-3081
ISSN (Online): 
IsoAbbr: Angelicum
NlmId: 100973393
123:123
JrId: 26652
long title: Monash bioethics review
short title: Monash Bioeth Rev
ISSN: 1321-2753
ISSN (Online): 1836-6716
IsoAbbr: Monash Bioeth Rev
NlmId: 100973394
123:123
JrId: 26653
long title: Washington University journal of urban and contemporary law
short title: Wash Univ J Urban Contemp Law
ISSN: 8756-0801
ISSN (Online): 
IsoAbbr: Wash Univ J Urban Contemp Law
NlmId: 100973396
123:123
JrId: 26654
long title: The Labor lawyer
short title: Labor Lawyer
ISSN: 8756-2995
ISSN (Online): 
IsoAbbr: Labor Lawyer
NlmId: 100973423
123:123
JrId: 26655
long title: Lutheran quarterly (Gettysburg, Pa. : 1949)
short title: Lutheran Q
ISSN: 0024-7499
ISSN (Online): 
IsoAbbr: Lutheran Q
NlmId: 100973454
123:123
JrId: 26656
long title: Harvard blackletter law journal
short title: Harv Blacklett Law J
ISSN: 1089-2907
ISSN (Online): 
IsoAbbr: Harv Blacklett Law J
NlmId: 100973427
123:123
JrId: 26657
long title: Newsletter on philosophy and medicine / American Philosophical Association
short title: APA Newsl Philos Med
ISSN: 
ISSN (Online): 
IsoAbbr: APA Newsl Philos Med
NlmId: 101082643
123:123
JrId: 26658
long title: Bioethics news
short title: Bioeth News
ISSN: 1036-6482
ISSN (Online): 
IsoAbbr: Bioeth News
NlmId: 101082644
123:123
JrId: 26659
long title: Journal of the West Virginia Philosophical Society
short title: J West Va Philo Soc
ISSN: 0887-5618
ISSN (Online): 
IsoAbbr: J West Va Philo Soc
NlmId: 101082646
123:123
JrId: 26660
long title: Journal of transnational law & policy / Florida State University
short title: J Transnatl Law Policy
ISSN: 1067-8182
ISSN (Online): 
IsoAbbr: J Transnatl Law Policy
NlmId: 101082648
123:123
JrId: 26661
long title: JSAC grapevine. Joint Strategy and Action Committee (New York, N.Y.)
short title: JSAC Grapevine
ISSN: 0364-4103
ISSN (Online): 
IsoAbbr: JSAC Grapevine
NlmId: 101082656
123:123
JrId: 26662
long title: Kentucky bench & bar
short title: Ky Bench Bar
ISSN: 0164-9345
ISSN (Online): 
IsoAbbr: Ky Bench Bar
NlmId: 101082657
123:123
JrId: 26663
long title: Phi Kappa Phi journal
short title: Phi Kappa Phi J
ISSN: 0031-7225
ISSN (Online): 
IsoAbbr: Phi Kappa Phi J
NlmId: 101082694
123:123
JrId: 26664
long title: Queen's gazette
short title: Queens Gazette
ISSN: 0319-2725
ISSN (Online): 
IsoAbbr: Queens Gazette
NlmId: 101082707
123:123
JrId: 26665
long title: Law & justice
short title: Law Justice
ISSN: 0269-817X
ISSN (Online): 
IsoAbbr: Law Justice
NlmId: 101082682
123:123
JrId: 26666
long title: The Law teacher
short title: Law Teach
ISSN: 0306-9400
ISSN (Online): 
IsoAbbr: Law Teach
NlmId: 101082683
123:123
JrId: 26667
long title: LJ special report
short title: LJ Spec Rep
ISSN: 0362-448X
ISSN (Online): 
IsoAbbr: LJ Spec Rep
NlmId: 101082684
123:123
JrId: 26668
long title: Maryland law forum
short title: Md Law Forum
ISSN: 0163-4380
ISSN (Online): 
IsoAbbr: Md Law Forum
NlmId: 101082685
123:123
JrId: 26669
long title: Momentum
short title: Momentum
ISSN: 0026-914X
ISSN (Online): 
IsoAbbr: Momentum
NlmId: 101082687
123:123
JrId: 26670
long title: Northern Kentucky State law forum
short title: North Ky State Law Forum
ISSN: 0198-8530
ISSN (Online): 
IsoAbbr: North Ky State Law Forum
NlmId: 101082688
123:123
JrId: 26671
long title: Oklahoma City University law review. Oklahoma City University
short title: Oklahoma City Univ Law Rev
ISSN: 0364-9458
ISSN (Online): 
IsoAbbr: Oklahoma City Univ Law Rev
NlmId: 101082689
123:123
JrId: 26672
long title: Osaka University law review
short title: Osaka Univ Law Rev
ISSN: 0472-1381
ISSN (Online): 
IsoAbbr: Osaka Univ Law Rev
NlmId: 101082691
123:123
JrId: 26673
long title: Otago law review
short title: Otago Law Rev
ISSN: 0078-6918
ISSN (Online): 
IsoAbbr: Otago Law Rev
NlmId: 101082692
123:123
JrId: 26674
long title: Philosophy, theology
short title: Philos Theol
ISSN: 0890-2461
ISSN (Online): 
IsoAbbr: Philos Theol
NlmId: 101082696
123:123
JrId: 26675
long title: Political research quarterly
short title: Polit Res Q
ISSN: 1065-9129
ISSN (Online): 
IsoAbbr: Polit Res Q
NlmId: 101082699
123:123
JrId: 26676
long title: Public law forum
short title: Public Law Forum
ISSN: 0738-5390
ISSN (Online): 
IsoAbbr: Public Law Forum
NlmId: 101082703
123:123
JrId: 26677
long title: Review of socialist law
short title: Rev Social Law
ISSN: 0165-0300
ISSN (Online): 
IsoAbbr: Rev Social Law
NlmId: 101082727
123:123
JrId: 26678
long title: Revista juridica de la Universidad de Puerto Rico
short title: Rev Jurid Univ P R
ISSN: 0886-2516
ISSN (Online): 
IsoAbbr: Rev Jurid Univ P R
NlmId: 101082729
123:123
JrId: 26679
long title: Applied philosophy (Fort Pierce, Fla.)
short title: Appl Philos
ISSN: 0733-155X
ISSN (Online): 
IsoAbbr: Appl Philos
NlmId: 101082887
123:123
JrId: 26680
long title: Social policy report / Society for Research in Child Development
short title: Soc Policy Rep
ISSN: 1075-7031
ISSN (Online): 
IsoAbbr: Soc Policy Rep
NlmId: 101082954
123:123
JrId: 26681
long title: St. Thomas law review
short title: St Thomas Law Rev
ISSN: 1065-318X
ISSN (Online): 
IsoAbbr: St Thomas Law Rev
NlmId: 101082970
123:123
JrId: 26682
long title: Cross currents
short title: Cross Curr
ISSN: 0011-1953
ISSN (Online): 
IsoAbbr: Cross Curr
NlmId: 101082891
123:123
JrId: 26683
long title: Revista mexicana de analisis de la conducta = Mexican journal of behavior analysis
short title: Rev Mex Anal Conducta
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Mex Anal Conducta
NlmId: 101082906
123:123
JrId: 26684
long title: Scandinavian studies in law
short title: Scand Stud Law
ISSN: 0085-5944
ISSN (Online): 
IsoAbbr: Scand Stud Law
NlmId: 101082931
123:123
JrId: 26685
long title: The School psychology digest
short title: Sch Psychol Dig
ISSN: 0160-5569
ISSN (Online): 
IsoAbbr: Sch Psychol Dig
NlmId: 101082933
123:123
JrId: 26686
long title: Seven days
short title: Seven Days
ISSN: 0162-1289
ISSN (Online): 
IsoAbbr: Seven Days
NlmId: 101082952
123:123
JrId: 26687
long title: Socialist revolution
short title: Social Revolut
ISSN: 0037-8240
ISSN (Online): 
IsoAbbr: Social Revolut
NlmId: 101082964
123:123
JrId: 26688
long title: Software law journal
short title: Softw Law J
ISSN: 0886-3628
ISSN (Online): 
IsoAbbr: Softw Law J
NlmId: 101082966
123:123
JrId: 26689
long title: Saint Anthony messenger_ a national Catholic family magazine
short title: St Anthony Messenger
ISSN: 0036-276X
ISSN (Online): 
IsoAbbr: St Anthony Messenger
NlmId: 101082969
123:123
JrId: 26690
long title: Stetson law review
short title: Stetson Law Rev
ISSN: 0739-9731
ISSN (Online): 
IsoAbbr: Stetson Law Rev
NlmId: 101082971
123:123
JrId: 26691
long title: Teaching philosophy
short title: Teach Philos
ISSN: 0145-5788
ISSN (Online): 
IsoAbbr: Teach Philos
NlmId: 101082977
123:123
JrId: 26692
long title: Tydskrif vir hedendaagse Romeins-Holandse Reg
short title: Tydskrif Hedendaagse Romeins Holandse Reg
ISSN: 
ISSN (Online): 
IsoAbbr: Tydskrif Hedendaagse Romeins Holandse Reg
NlmId: 101082996
123:123
JrId: 26693
long title: United States Supreme Court reports. United States. Supreme Court
short title: US Supreme Court Rep
ISSN: 0161-8261
ISSN (Online): 
IsoAbbr: US Supreme Court Rep
NlmId: 101083002
123:123
JrId: 26694
long title: Virginia bar news
short title: Va Bar News
ISSN: 
ISSN (Online): 
IsoAbbr: Va Bar News
NlmId: 101083006
123:123
JrId: 26695
long title: UCLA women's law journal
short title: UCLA Womens Law J
ISSN: 1068-9893
ISSN (Online): 
IsoAbbr: UCLA Womens Law J
NlmId: 101083001
123:123
JrId: 26696
long title: Vancouver sun (1986)
short title: Vanc Sun
ISSN: 0832-1299
ISSN (Online): 
IsoAbbr: Vanc Sun
NlmId: 101083004
123:123
JrId: 26697
long title: Criminal reports [Canada] new series, annotated_ a series of reports with annotations and practice notes on criminal cases arising in the courts of the various provinces in Canada
short title: Crim Rep Can New Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Crim Rep Can New Ser
NlmId: 101083801
123:123
JrId: 26698
long title: Law & social inquiry : journal of the American Bar Foundation
short title: Law Soc Inq
ISSN: 0897-6546
ISSN (Online): 
IsoAbbr: Law Soc Inq
NlmId: 101083956
123:123
JrId: 26699
long title: Atlantic (Boston, Mass. : 1981)
short title: Atlantic
ISSN: 0276-9077
ISSN (Online): 
IsoAbbr: Atlantic
NlmId: 101083586
123:123
JrId: 26700
long title: Worldview
short title: Worldview
ISSN: 0084-2559
ISSN (Online): 
IsoAbbr: Worldview
NlmId: 101083633
123:123
JrId: 26701
long title: Redbook : the magazine for young adults
short title: Redbook
ISSN: 0034-2106
ISSN (Online): 
IsoAbbr: Redbook
NlmId: 101083685
123:123
JrId: 26702
long title: Newsletter on feminism and philosophy / American Philosophical Association
short title: Newsl Feminism Philos
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Feminism Philos
NlmId: 101083686
123:123
JrId: 26703
long title: Update (Loma Linda University. Ethics Center)
short title: Update
ISSN: 
ISSN (Online): 
IsoAbbr: Update
NlmId: 101083688
123:123
JrId: 26704
long title: Jewish affairs
short title: Jew Aff
ISSN: 
ISSN (Online): 
IsoAbbr: Jew Aff
NlmId: 101083804
123:123
JrId: 26705
long title: Encounter
short title: Encounter
ISSN: 0013-7081
ISSN (Online): 
IsoAbbr: Encounter
NlmId: 101083827
123:123
JrId: 26706
long title: Better homes and gardens
short title: Better Homes Gard
ISSN: 0006-0151
ISSN (Online): 
IsoAbbr: Better Homes Gard
NlmId: 101084269
123:123
JrId: 26707
long title: Florida law review
short title: Fla Law Rev
ISSN: 1045-4241
ISSN (Online): 
IsoAbbr: Fla Law Rev
NlmId: 101084788
123:123
JrId: 26708
long title: Public choice
short title: Public Choice
ISSN: 0048-5829
ISSN (Online): 
IsoAbbr: Public Choice
NlmId: 101084795
123:123
JrId: 26709
long title: Senior scholastic
short title: Sr Scholast
ISSN: 0037-2242
ISSN (Online): 
IsoAbbr: Sr Scholast
NlmId: 101084791
123:123
JrId: 26710
long title: The George Washington journal of international law and economics
short title: George Washington J Int Law Econ
ISSN: 0748-4305
ISSN (Online): 
IsoAbbr: George Washington J Int Law Econ
NlmId: 101084796
123:123
JrId: 26711
long title: Social studies (Maynooth, Ireland)
short title: Soc Stud (Maynooth)
ISSN: 0332-0502
ISSN (Online): 
IsoAbbr: Soc Stud (Maynooth)
NlmId: 101086505
123:123
JrId: 26712
long title: World health
short title: World Health
ISSN: 0043-8502
ISSN (Online): 
IsoAbbr: World Health
NlmId: 0414011
123:123
JrId: 26713
long title: The all England law reports
short title: All Engl Law Rep
ISSN: 0002-5569
ISSN (Online): 
IsoAbbr: All Engl Law Rep
NlmId: 101086968
123:123
JrId: 26714
long title: Federal supplement
short title: Fed Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Fed Suppl
NlmId: 101087222
123:123
JrId: 26715
long title: Skeptic
short title: Skeptic
ISSN: 0093-5050
ISSN (Online): 
IsoAbbr: Skeptic
NlmId: 101090105
123:123
JrId: 26716
long title: Western Ontario law review
short title: West Ont Law Rev
ISSN: 0083-8950
ISSN (Online): 
IsoAbbr: West Ont Law Rev
NlmId: 101090410
123:123
JrId: 26717
long title: Atlantic reporter
short title: Atl Report
ISSN: 8750-2631
ISSN (Online): 
IsoAbbr: Atl Report
NlmId: 101091391
123:123
JrId: 26718
long title: University of West Los Angeles law review
short title: Univ West Los Angel Law Rev
ISSN: 0083-4068
ISSN (Online): 
IsoAbbr: Univ West Los Angel Law Rev
NlmId: 101095160
123:123
JrId: 26719
long title: Life (Chicago, Ill. : 1978)
short title: Life
ISSN: 0024-3019
ISSN (Online): 
IsoAbbr: Life
NlmId: 101095169
123:123
JrId: 26720
long title: NCCE news
short title: NCCE News
ISSN: 
ISSN (Online): 
IsoAbbr: NCCE News
NlmId: 101095362
123:123
JrId: 26721
long title: SBC : newsletter of the Society for Bioethics Consultation
short title: SBC
ISSN: 
ISSN (Online): 
IsoAbbr: SBC
NlmId: 101095357
123:123
JrId: 26722
long title: Health law news. University of Houston. Health Law and Policy Institute
short title: Health Law News
ISSN: 
ISSN (Online): 
IsoAbbr: Health Law News
NlmId: 101095381
123:123
JrId: 26723
long title: NABER report
short title: NABER Rep
ISSN: 
ISSN (Online): 
IsoAbbr: NABER Rep
NlmId: 101095371
123:123
JrId: 26724
long title: The Georgetown University right-to-life journal
short title: Georgetown Univ Right to Life J
ISSN: 
ISSN (Online): 
IsoAbbr: Georgetown Univ Right to Life J
NlmId: 101095466
123:123
JrId: 26725
long title: Ethics and intellectual disability
short title: Ethics Intellect Disabil
ISSN: 
ISSN (Online): 
IsoAbbr: Ethics Intellect Disabil
NlmId: 101095486
123:123
JrId: 26726
long title: Documentation in medical ethics
short title: Doc Med Ethics
ISSN: 
ISSN (Online): 
IsoAbbr: Doc Med Ethics
NlmId: 101095491
123:123
JrId: 26727
long title: Communique / American Nurses Association, Center for Ethics and Human Rights
short title: Communique (Wash DC)
ISSN: 
ISSN (Online): 
IsoAbbr: Communique (Wash DC)
NlmId: 101095493
123:123
JrId: 26728
long title: Physician east
short title: Phys East
ISSN: 0192-2963
ISSN (Online): 
IsoAbbr: Phys East
NlmId: 7902552
123:123
JrId: 26729
long title: Philadelphia medicine
short title: Phila Med
ISSN: 0031-7306
ISSN (Online): 
IsoAbbr: Phila Med
NlmId: 0401214
123:123
JrId: 26730
long title: Pennsylvania Bar Association quarterly. Pennsylvania Bar Association
short title: PA Bar Assoc Q
ISSN: 0196-2051
ISSN (Online): 
IsoAbbr: PA Bar Assoc Q
NlmId: 101082693
123:123
JrId: 26731
long title: Crucible
short title: Crucible
ISSN: 0011-2100
ISSN (Online): 
IsoAbbr: Crucible
NlmId: 101120085
123:123
JrId: 26732
long title: West's California reporter
short title: Wests Calif Report
ISSN: 8750-2623
ISSN (Online): 
IsoAbbr: Wests Calif Report
NlmId: 101121607
123:123
JrId: 26733
long title: Archivos de cardiologia de Mexico
short title: Arch Cardiol Mex
ISSN: 1405-9940
ISSN (Online): 
IsoAbbr: Arch Cardiol Mex
NlmId: 101126728
123:123
JrId: 26734
long title: Healthy People 2010 statistical notes : from the Centers for Disease Control and Prevention/National Center for Health Statistics
short title: Healthy People 2010 Stat Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Healthy People 2010 Stat Notes
NlmId: 101126643
123:123
JrId: 26735
long title: HIV clinical trials
short title: HIV Clin Trials
ISSN: 1528-4336
ISSN (Online): 
IsoAbbr: HIV Clin Trials
NlmId: 100936377
123:123
JrId: 26736
long title: Cost & quality : CQ
short title: Cost Qual
ISSN: 
ISSN (Online): 
IsoAbbr: Cost Qual
NlmId: 101126987
123:123
JrId: 26737
long title: Euro surveillance : bulletin europeen sur les maladies transmissibles = European communicable disease bulletin
short title: Euro Surveill
ISSN: 1025-496X
ISSN (Online): 1560-7917
IsoAbbr: Euro Surveill.
NlmId: 100887452
123:123
JrId: 26738
long title: Zeitschrift fur Psychosomatische Medizin und Psychotherapie
short title: Z Psychosom Med Psychother
ISSN: 1438-3608
ISSN (Online): 
IsoAbbr: Z Psychosom Med Psychother
NlmId: 100886617
123:123
JrId: 26741
long title: Current genomics
short title: Curr Genomics
ISSN: 1389-2029
ISSN (Online): 1875-5488
IsoAbbr: Curr. Genomics
NlmId: 100960527
123:123
JrId: 26742
long title: Current controlled trials in cardiovascular medicine
short title: Curr Control Trials Cardiovasc Med
ISSN: 1468-6708
ISSN (Online): 1468-6694
IsoAbbr: Curr Control Trials Cardiovasc Med
NlmId: 100968052
123:123
JrId: 26743
long title: Respiratory research
short title: Respir Res
ISSN: 1465-9921
ISSN (Online): 1465-993X
IsoAbbr: Respir. Res.
NlmId: 101090633
123:123
JrId: 26744
long title: Sleep & breathing = Schlaf & Atmung
short title: Sleep Breath
ISSN: 1520-9512
ISSN (Online): 1522-1709
IsoAbbr: Sleep Breath
NlmId: 9804161
123:123
JrId: 26745
long title: Chinese journal of traumatology = Zhonghua chuang shang za zhi / Chinese Medical Association
short title: Chin J Traumatol
ISSN: 1008-1275
ISSN (Online): 
IsoAbbr: Chin. J. Traumatol.
NlmId: 100886162
123:123
JrId: 26746
long title: Zoology (Jena, Germany)
short title: Zoology (Jena)
ISSN: 0944-2006
ISSN (Online): 1873-2720
IsoAbbr: Zoology (Jena)
NlmId: 9435608
123:123
JrId: 26747
long title: Human fertility (Cambridge, England)
short title: Hum Fertil (Camb)
ISSN: 1464-7273
ISSN (Online): 1742-8149
IsoAbbr: Hum Fertil (Camb)
NlmId: 100888143
123:123
JrId: 26748
long title: Doklady. Biochemistry and biophysics
short title: Dokl Biochem Biophys
ISSN: 1607-6729
ISSN (Online): 1608-3091
IsoAbbr: Dokl. Biochem. Biophys.
NlmId: 101126895
123:123
JrId: 26749
long title: Journal of animal physiology and animal nutrition
short title: J Anim Physiol Anim Nutr (Berl)
ISSN: 0931-2439
ISSN (Online): 1439-0396
IsoAbbr: J Anim Physiol Anim Nutr (Berl)
NlmId: 101126979
123:123
JrId: 26750
long title: MGMA connexion / Medical group Management Association
short title: MGMA Connex
ISSN: 1537-0240
ISSN (Online): 
IsoAbbr: MGMA Connex
NlmId: 101127723
123:123
JrId: 26751
long title: HIV prevention plus!
short title: HIV Prev Plus
ISSN: 1488-3694
ISSN (Online): 1488-3708
IsoAbbr: HIV Prev Plus
NlmId: 100954637
123:123
JrId: 26752
long title: Nutrition for healthy living
short title: Nutr Healthy Living
ISSN: 
ISSN (Online): 
IsoAbbr: Nutr Healthy Living
NlmId: 101122856
123:123
JrId: 26754
long title: Gene therapy & molecular biology
short title: Gene Ther Mol Biol
ISSN: 1529-9120
ISSN (Online): 
IsoAbbr: Gene Ther. Mol. Biol.
NlmId: 9815849
123:123
JrId: 26755
long title: Molecular & cellular proteomics : MCP
short title: Mol Cell Proteomics
ISSN: 1535-9476
ISSN (Online): 1535-9484
IsoAbbr: Mol. Cell Proteomics
NlmId: 101125647
123:123
JrId: 26758
long title: Brazilian journal of biology = Revista brasleira de biologia
short title: Braz J Biol
ISSN: 1519-6984
ISSN (Online): 1678-4375
IsoAbbr: Braz J Biol
NlmId: 101129542
123:123
JrId: 26762
long title: Journal of Zhejiang University. Science
short title: J Zhejiang Univ Sci
ISSN: 1009-3095
ISSN (Online): 
IsoAbbr: J. Zhejiang Univ. Sci.
NlmId: 100954270
123:123
JrId: 26763
long title: Rural policy brief
short title: Rural Policy Brief
ISSN: 
ISSN (Online): 2152-0267
IsoAbbr: Rural Policy Brief
NlmId: 101130373
123:123
JrId: 26764
long title: Microbes and environments / JSME
short title: Microbes Environ
ISSN: 1342-6311
ISSN (Online): 1347-4405
IsoAbbr: Microbes Environ.
NlmId: 9710937
123:123
JrId: 26766
long title: Hematology / the Education Program of the American Society of Hematology. American Society of Hematology. Education Program
short title: Hematology Am Soc Hematol Educ Program
ISSN: 1520-4391
ISSN (Online): 1520-4383
IsoAbbr: Hematology Am Soc Hematol Educ Program
NlmId: 100890099
123:123
JrId: 26768
long title: Vertex (Buenos Aires, Argentina)
short title: Vertex
ISSN: 0327-6139
ISSN (Online): 
IsoAbbr: Vertex
NlmId: 9440528
123:123
JrId: 26769
long title: Virus reviews & research : journal of the Brazilian Society for Virology
short title: Virus Rev Res
ISSN: 1519-2563
ISSN (Online): 
IsoAbbr: Virus Rev. Res.
NlmId: 101131387
123:123
JrId: 26770
long title: American journal of clinical dermatology
short title: Am J Clin Dermatol
ISSN: 1175-0561
ISSN (Online): 
IsoAbbr: Am J Clin Dermatol
NlmId: 100895290
123:123
JrId: 26772
long title: Pain management nursing : official journal of the American Society of Pain Management Nurses
short title: Pain Manag Nurs
ISSN: 1524-9042
ISSN (Online): 1532-8635
IsoAbbr: Pain Manag Nurs
NlmId: 100890606
123:123
JrId: 26773
long title: Nigerian journal of medicine : journal of the National Association of Resident Doctors of Nigeria
short title: Niger J Med
ISSN: 1115-2613
ISSN (Online): 
IsoAbbr: Niger J Med
NlmId: 100888321
123:123
JrId: 26774
long title: Gastric cancer : official journal of the International Gastric Cancer Association and the Japanese Gastric Cancer Association
short title: Gastric Cancer
ISSN: 1436-3291
ISSN (Online): 
IsoAbbr: Gastric Cancer
NlmId: 100886238
123:123
JrId: 26775
long title: Value in health : the journal of the International Society for Pharmacoeconomics and Outcomes Research
short title: Value Health
ISSN: 1098-3015
ISSN (Online): 1524-4733
IsoAbbr: Value Health
NlmId: 100883818
123:123
JrId: 26776
long title: Evidence-based nursing
short title: Evid Based Nurs
ISSN: 1367-6539
ISSN (Online): 1468-9618
IsoAbbr: Evid Based Nurs
NlmId: 9815947
123:123
JrId: 26777
long title: The Alkaloids. Chemistry and biology
short title: Alkaloids Chem Biol
ISSN: 1099-4831
ISSN (Online): 
IsoAbbr: Alkaloids Chem Biol
NlmId: 9812842
123:123
JrId: 26778
long title: Cyberpsychology & behavior : the impact of the Internet, multimedia and virtual reality on behavior and society
short title: Cyberpsychol Behav
ISSN: 1094-9313
ISSN (Online): 1557-8364
IsoAbbr: Cyberpsychol Behav
NlmId: 9804397
123:123
JrId: 26779
long title: Autism : the international journal of research and practice
short title: Autism
ISSN: 1362-3613
ISSN (Online): 1461-7005
IsoAbbr: Autism
NlmId: 9713494
123:123
JrId: 26780
long title: Ulusal travma dergisi = Turkish journal of trauma & emergency surgery : TJTES
short title: Ulus Travma Derg
ISSN: 1300-6738
ISSN (Online): 
IsoAbbr: Ulus Travma Derg
NlmId: 9700063
123:123
JrId: 26781
long title: International journal of clinical oncology / Japan Society of Clinical Oncology
short title: Int J Clin Oncol
ISSN: 1341-9625
ISSN (Online): 1437-7772
IsoAbbr: Int. J. Clin. Oncol.
NlmId: 9616295
123:123
JrId: 26782
long title: Neurocirugia (Asturias, Spain)
short title: Neurocirugia (Astur)
ISSN: 1130-1473
ISSN (Online): 
IsoAbbr: Neurocirugia (Astur)
NlmId: 9425251
123:123
JrId: 26783
long title: Journal of interprofessional care
short title: J Interprof Care
ISSN: 1356-1820
ISSN (Online): 1469-9567
IsoAbbr: J Interprof Care
NlmId: 9205811
123:123
JrId: 26784
long title: Journal of occupational rehabilitation
short title: J Occup Rehabil
ISSN: 1053-0487
ISSN (Online): 1573-3688
IsoAbbr: J Occup Rehabil
NlmId: 9202814
123:123
JrId: 26785
long title: Phytochemical analysis : PCA
short title: Phytochem Anal
ISSN: 0958-0344
ISSN (Online): 1099-1565
IsoAbbr: Phytochem Anal
NlmId: 9200492
123:123
JrId: 26786
long title: Journal of Ayub Medical College, Abbottabad : JAMC
short title: J Ayub Med Coll Abbottabad
ISSN: 1025-9589
ISSN (Online): 1819-2718
IsoAbbr: J Ayub Med Coll Abbottabad
NlmId: 8910750
123:123
JrId: 26787
long title: Analytical sciences : the international journal of the Japan Society for Analytical Chemistry
short title: Anal Sci
ISSN: 0910-6340
ISSN (Online): 1348-2246
IsoAbbr: Anal Sci
NlmId: 8511078
123:123
JrId: 26788
long title: National Toxicology Program technical report series
short title: Natl Toxicol Program Tech Rep Ser
ISSN: 0888-8051
ISSN (Online): 
IsoAbbr: Natl Toxicol Program Tech Rep Ser
NlmId: 8500747
123:123
JrId: 26789
long title: Biomacromolecules
short title: Biomacromolecules
ISSN: 1525-7797
ISSN (Online): 1526-4602
IsoAbbr: Biomacromolecules
NlmId: 100892849
123:123
JrId: 26790
long title: Clinical lymphoma
short title: Clin Lymphoma
ISSN: 1526-9655
ISSN (Online): 
IsoAbbr: Clin Lymphoma
NlmId: 100898741
123:123
JrId: 26791
long title: Annual review of phytopathology
short title: Annu Rev Phytopathol
ISSN: 0066-4286
ISSN (Online): 
IsoAbbr: Annu Rev Phytopathol
NlmId: 0372373
123:123
JrId: 26792
long title: Attachment & human development
short title: Attach Hum Dev
ISSN: 1461-6734
ISSN (Online): 1469-2988
IsoAbbr: Attach Hum Dev
NlmId: 100901315
123:123
JrId: 26793
long title: Biogerontology
short title: Biogerontology
ISSN: 1389-5729
ISSN (Online): 
IsoAbbr: Biogerontology
NlmId: 100930043
123:123
JrId: 26794
long title: Pharmeuropa. Special issue biologicals
short title: Pharmeuropa Spec Issue Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Pharmeuropa Spec Issue Biol
NlmId: 100910522
123:123
JrId: 26795
long title: Annual review of genomics and human genetics
short title: Annu Rev Genomics Hum Genet
ISSN: 1527-8204
ISSN (Online): 1545-293X
IsoAbbr: Annu Rev Genomics Hum Genet
NlmId: 100911346
123:123
JrId: 26796
long title: Current issues in intestinal microbiology
short title: Curr Issues Intest Microbiol
ISSN: 1466-531X
ISSN (Online): 
IsoAbbr: Curr Issues Intest Microbiol
NlmId: 100939156
123:123
JrId: 26797
long title: Reviews in endocrine & metabolic disorders
short title: Rev Endocr Metab Disord
ISSN: 1389-9155
ISSN (Online): 1573-2606
IsoAbbr: Rev Endocr Metab Disord
NlmId: 100940588
123:123
JrId: 26798
long title: Pesquisa odontologica brasileira = Brazilian oral research
short title: Pesqui Odontol Bras
ISSN: 1517-7491
ISSN (Online): 
IsoAbbr: Pesqui Odontol Bras
NlmId: 100941949
123:123
JrId: 26799
long title: Asia Pacific journal of clinical nutrition
short title: Asia Pac J Clin Nutr
ISSN: 0964-7058
ISSN (Online): 1440-6047
IsoAbbr: Asia Pac J Clin Nutr
NlmId: 9440304
123:123
JrId: 26800
long title: Journal of gambling studies / co-sponsored by the National Council on Problem Gambling and Institute for the Study of Gambling and Commercial Gaming
short title: J Gambl Stud
ISSN: 1050-5350
ISSN (Online): 1573-3602
IsoAbbr: J Gambl Stud
NlmId: 9425991
123:123
JrId: 26801
long title: Current opinion in pharmacology
short title: Curr Opin Pharmacol
ISSN: 1471-4892
ISSN (Online): 1471-4973
IsoAbbr: Curr Opin Pharmacol
NlmId: 100966133
123:123
JrId: 26802
long title: Animal health research reviews / Conference of Research Workers in Animal Diseases
short title: Anim Health Res Rev
ISSN: 1466-2523
ISSN (Online): 1475-2654
IsoAbbr: Anim Health Res Rev
NlmId: 101083072
123:123
JrId: 26803
long title: JOP : Journal of the pancreas
short title: JOP
ISSN: 
ISSN (Online): 1590-8577
IsoAbbr: JOP
NlmId: 101091810
123:123
JrId: 26804
long title: The Spanish journal of psychology
short title: Span J Psychol
ISSN: 1138-7416
ISSN (Online): 
IsoAbbr: Span J Psychol
NlmId: 101095192
123:123
JrId: 26805
long title: The HIM journal
short title: HIM J
ISSN: 1833-3583
ISSN (Online): 1833-3575
IsoAbbr: HIM J
NlmId: 101122643
123:123
JrId: 26806
long title: Toxicity report series
short title: Toxic Rep Ser
ISSN: 1521-4621
ISSN (Online): 
IsoAbbr: Toxic Rep Ser
NlmId: 101122696
123:123
JrId: 26807
long title: Expert opinion on biological therapy
short title: Expert Opin Biol Ther
ISSN: 1471-2598
ISSN (Online): 1744-7682
IsoAbbr: Expert Opin Biol Ther
NlmId: 101125414
123:123
JrId: 26808
long title: HIV medicine
short title: HIV Med
ISSN: 1464-2662
ISSN (Online): 1468-1293
IsoAbbr: HIV Med.
NlmId: 100897392
123:123
JrId: 26809
long title: Cryo letters
short title: Cryo Letters
ISSN: 0143-2044
ISSN (Online): 
IsoAbbr: Cryo Letters
NlmId: 9891832
123:123
JrId: 26810
long title: Diversity & distributions
short title: 
ISSN: 1366-9516
ISSN (Online): 
IsoAbbr: Divers. Distrib.
NlmId: 9891503
123:123
JrId: 26811
long title: Issues in emerging health technologies
short title: Issues Emerg Health Technol
ISSN: 1488-6316
ISSN (Online): 
IsoAbbr: Issues Emerg Health Technol
NlmId: 100886782
123:123
JrId: 26812
long title: Policy brief (Commonwealth Fund)
short title: Policy Brief Commonw Fund
ISSN: 
ISSN (Online): 
IsoAbbr: Policy Brief Commonw Fund
NlmId: 101130806
123:123
JrId: 26813
long title: Policy analysis brief. H series / Project Hope, Center for Health Affairs
short title: Policy Anal Brief H Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Policy Anal Brief H Ser
NlmId: 101130969
123:123
JrId: 26814
long title: Policy analysis brief. W series / Project Hope, Walsh Center for Rural Health Analysis
short title: Policy Anal Brief W Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Policy Anal Brief W Ser
NlmId: 101130970
123:123
JrId: 26815
long title: Issue brief (Center for Medicare Education)
short title: Issue Brief Cent Medicare Educ
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief Cent Medicare Educ
NlmId: 101132264
123:123
JrId: 26816
long title: Forest ecology and management
short title: For Ecol Manage
ISSN: 0378-1127
ISSN (Online): 
IsoAbbr: For. Ecol. Manage.
NlmId: 101132357
123:123
JrId: 26820
long title: Issue brief (George Washington University. Center for Health Services Research and Policy)
short title: Issue Brief George Wash Univ Cent Health Serv Res Policy
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief George Wash Univ Cent Health Serv Res Policy
NlmId: 101133095
123:123
JrId: 26823
long title: Il Lattante
short title: Lattante
ISSN: 0023-8864
ISSN (Online): 
IsoAbbr: Lattante
NlmId: 2985216R
123:123
JrId: 26824
long title: The journal of philosophy
short title: J Philos
ISSN: 0022-362X
ISSN (Online): 
IsoAbbr: J Philos
NlmId: 101083321
123:123
JrId: 26825
long title: Acta dermatovenerologica Croatica : ADC
short title: Acta Dermatovenerol Croat
ISSN: 1330-027X
ISSN (Online): 1847-6538
IsoAbbr: Acta Dermatovenerol Croat
NlmId: 9433781
123:123
JrId: 26826
long title: Report on medical guidelines & outcomes research
short title: Rep Med Guidel Outcomes Res
ISSN: 1050-5636
ISSN (Online): 
IsoAbbr: Rep Med Guidel Outcomes Res
NlmId: 9106372
123:123
JrId: 26827
long title: The Linacre quarterly
short title: Linacre Q
ISSN: 0024-3639
ISSN (Online): 
IsoAbbr: Linacre Q
NlmId: 2985221R
123:123
JrId: 26828
long title: Techniques in vascular and interventional radiology
short title: Tech Vasc Interv Radiol
ISSN: 1089-2516
ISSN (Online): 1557-9808
IsoAbbr: Tech Vasc Interv Radiol
NlmId: 9806675
123:123
JrId: 26829
long title: Techniques in coloproctology
short title: Tech Coloproctol
ISSN: 1123-6337
ISSN (Online): 1128-045X
IsoAbbr: Tech Coloproctol
NlmId: 9613614
123:123
JrId: 26830
long title: Schmerz (Berlin, Germany)
short title: Schmerz
ISSN: 0932-433X
ISSN (Online): 1432-2129
IsoAbbr: Schmerz
NlmId: 8906258
123:123
JrId: 26833
long title: Insect systematics & evolution
short title: Insect Syst Evol
ISSN: 1399-560X
ISSN (Online): 
IsoAbbr: Insect Syst. Evol.
NlmId: 101133503
123:123
JrId: 26835
long title: IEEE transactions on aerospace and electronic systems
short title: IEEE Trans Aerosp Electron Syst
ISSN: 0018-9251
ISSN (Online): 
IsoAbbr: IEEE Trans Aerosp Electron Syst
NlmId: 9876802
123:123
JrId: 26837
long title: The American journal of bioethics : AJOB
short title: Am J Bioeth
ISSN: 1526-5161
ISSN (Online): 1536-0075
IsoAbbr: Am J Bioeth
NlmId: 100898738
123:123
JrId: 26838
long title: Korean journal of radiology : official journal of the Korean Radiological Society
short title: Korean J Radiol
ISSN: 1229-6929
ISSN (Online): 2005-8330
IsoAbbr: Korean J Radiol
NlmId: 100956096
123:123
JrId: 26839
long title: Revue de la Societe francaise d'histoire des hopitaux
short title: Rev Soc Fr Hist Hop
ISSN: 1255-250X
ISSN (Online): 
IsoAbbr: Rev Soc Fr Hist Hop
NlmId: 9805018
123:123
JrId: 26840
long title: The journal of nursing research : JNR
short title: J Nurs Res
ISSN: 1682-3141
ISSN (Online): 1948-965X
IsoAbbr: J Nurs Res
NlmId: 101128757
123:123
JrId: 26842
long title: Tsinghua science and technology
short title: Tsinghua Sci Technol
ISSN: 1007-0214
ISSN (Online): 1878-7606
IsoAbbr: Tsinghua Sci. Technol.
NlmId: 101134735
123:123
JrId: 26843
long title: HIV clinician / Delta Region AIDS Education & Training Center
short title: HIV Clin
ISSN: 1551-885X
ISSN (Online): 
IsoAbbr: HIV Clin
NlmId: 101122284
123:123
JrId: 26844
long title: AIDS Action policy brief
short title: AIDS Action Policy Brief
ISSN: 1932-2291
ISSN (Online): 1932-2704
IsoAbbr: AIDS Action Policy Brief
NlmId: 101129445
123:123
JrId: 26847
long title: Zoosystema
short title: 
ISSN: 1280-9551
ISSN (Online): 
IsoAbbr: Zoosystema
NlmId: 101135215
123:123
JrId: 26848
long title: Life sciences and space research
short title: Life Sci Space Res
ISSN: 0075-9422
ISSN (Online): 
IsoAbbr: Life Sci Space Res
NlmId: 1250331
123:123
JrId: 26850
long title: Fortschritte der Medizin. Originalien
short title: Fortschr Med Orig
ISSN: 
ISSN (Online): 
IsoAbbr: Fortschr Med Orig
NlmId: 101120496
123:123
JrId: 26852
long title: Hybridoma and hybridomics
short title: Hybrid Hybridomics
ISSN: 1536-8599
ISSN (Online): 
IsoAbbr: Hybrid. Hybridomics
NlmId: 101131136
123:123
JrId: 26853
long title: Current problems in pediatric and adolescent health care
short title: Curr Probl Pediatr Adolesc Health Care
ISSN: 1538-5442
ISSN (Online): 1538-3199
IsoAbbr: Curr Probl Pediatr Adolesc Health Care
NlmId: 101134613
123:123
JrId: 26855
long title: Occupational therapy international
short title: Occup Ther Int
ISSN: 0966-7903
ISSN (Online): 1557-0703
IsoAbbr: Occup Ther Int
NlmId: 9433361
123:123
JrId: 26856
long title: Hawaii nurse (Honolulu, Hawaii : 1994)
short title: Hawaii Nurse (Honol)
ISSN: 1047-4749
ISSN (Online): 
IsoAbbr: Hawaii Nurse (Honol)
NlmId: 101135199
123:123
JrId: 26857
long title: Annals of microbiology
short title: Ann Microbiol
ISSN: 1590-4261
ISSN (Online): 
IsoAbbr: Ann. Microbiol.
NlmId: 100959580
123:123
JrId: 26862
long title: Eukaryotic cell
short title: Eukaryot Cell
ISSN: 1535-9778
ISSN (Online): 1535-9786
IsoAbbr: Eukaryotic Cell
NlmId: 101130731
123:123
JrId: 26865
long title: Preventive cardiology
short title: Prev Cardiol
ISSN: 1520-037X
ISSN (Online): 1751-7141
IsoAbbr: Prev Cardiol
NlmId: 9813731
123:123
JrId: 26866
long title: Congestive heart failure (Greenwich, Conn.)
short title: Congest Heart Fail
ISSN: 1527-5299
ISSN (Online): 1751-7133
IsoAbbr: Congest Heart Fail
NlmId: 9714174
123:123
JrId: 26867
long title: Policy brief (George Washington University. Center for Health Services Research and Policy)
short title: Policy Brief George Wash Univ Cent Health Serv Res Policy
ISSN: 
ISSN (Online): 
IsoAbbr: Policy Brief George Wash Univ Cent Health Serv Res Policy
NlmId: 101133097
123:123
JrId: 26869
long title: Advances in marine biology
short title: Adv Mar Biol
ISSN: 0065-2881
ISSN (Online): 
IsoAbbr: Adv. Mar. Biol.
NlmId: 0370431
123:123
JrId: 26871
long title: Herpes : the journal of the IHMF
short title: Herpes
ISSN: 0969-7667
ISSN (Online): 1470-1537
IsoAbbr: Herpes
NlmId: 9801722
123:123
JrId: 26872
long title: Chembiochem : a European journal of chemical biology
short title: Chembiochem
ISSN: 1439-4227
ISSN (Online): 1439-7633
IsoAbbr: Chembiochem
NlmId: 100937360
123:123
JrId: 26873
long title: Physical review. E, Statistical, nonlinear, and soft matter physics
short title: Phys Rev E Stat Nonlin Soft Matter Phys
ISSN: 1539-3755
ISSN (Online): 1550-2376
IsoAbbr: Phys Rev E Stat Nonlin Soft Matter Phys
NlmId: 101136452
123:123
JrId: 26876
long title: MMWR. Recommendations and reports : Morbidity and mortality weekly report. Recommendations and reports / Centers for Disease Control
short title: MMWR Recomm Rep
ISSN: 1057-5987
ISSN (Online): 1545-8601
IsoAbbr: MMWR Recomm Rep
NlmId: 101124922
123:123
JrId: 26877
long title: Journal of the Medical Library Association : JMLA
short title: J Med Libr Assoc
ISSN: 1536-5050
ISSN (Online): 1558-9439
IsoAbbr: J Med Libr Assoc
NlmId: 101132728
123:123
JrId: 26879
long title: Journal of the renin-angiotensin-aldosterone system : JRAAS
short title: J Renin Angiotensin Aldosterone Syst
ISSN: 1470-3203
ISSN (Online): 1752-8976
IsoAbbr: J Renin Angiotensin Aldosterone Syst
NlmId: 100971636
123:123
JrId: 26880
long title: Pain research & management : the journal of the Canadian Pain Society = journal de la societe canadienne pour le traitement de la douleur
short title: Pain Res Manag
ISSN: 1203-6765
ISSN (Online): 1918-1523
IsoAbbr: Pain Res Manag
NlmId: 9612504
123:123
JrId: 26881
long title: Dominion law reports
short title: Dom Law Rep
ISSN: 0012-5350
ISSN (Online): 
IsoAbbr: Dom Law Rep
NlmId: 101124058
123:123
JrId: 26883
long title: The acts of the Parliament of the Commonwealth of Australia passed in the session of ... Australia
short title: Acts Parliam Commonw Aust Pass Sess Aust
ISSN: 0727-6311
ISSN (Online): 
IsoAbbr: Acts Parliam Commonw Aust Pass Sess Aust
NlmId: 101130873
123:123
JrId: 26885
long title: Reports of cases decided in the Appellate Division of the Supreme Court, State of New York. New York (State). Supreme Court. Appellate Division
short title: Rep Cases Decided Appell Div Supreme Court State NY NY State Supreme Court Appell Div
ISSN: 0276-9581
ISSN (Online): 
IsoAbbr: Rep Cases Decided Appell Div Supreme Court State NY NY State Supreme Court Appell Div
NlmId: 101131046
123:123
JrId: 26886
long title: Reports of cases determined in the courts of appeal of the state of California
short title: Rep Cases Determ Court Appeal State Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Cases Determ Court Appeal State Calif
NlmId: 101131058
123:123
JrId: 26887
long title: Illinois revised statutes / compiled and edited under Smith-Hurd classification. Illinois
short title: Ill Revis Statut Ill Ill
ISSN: 1053-9476
ISSN (Online): 
IsoAbbr: Ill Revis Statut Ill Ill
NlmId: 101132252
123:123
JrId: 26888
long title: Canada Supreme Court reports. Recueil des arrets de la Cour Supreme du Canada. Canada. Supreme Court
short title: Can Supreme Court Rep Can Supreme Court
ISSN: 0045-4230
ISSN (Online): 
IsoAbbr: Can Supreme Court Rep Can Supreme Court
NlmId: 101132260
123:123
JrId: 26889
long title: Commercial laws of Europe
short title: Commer Law Eur
ISSN: 0141-7258
ISSN (Online): 
IsoAbbr: Commer Law Eur
NlmId: 101132259
123:123
JrId: 26890
long title: The federal law reports : being reports of cases decided by the federal courts (other than the high court), state courts exercising federal jurisdiction, and courts of territories
short title: Fed Law Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Fed Law Rep
NlmId: 101132262
123:123
JrId: 26891
long title: Acts of the Legislature of the province of Manitoba : passed in the session held in the ... year of the reign of ... Manitoba
short title: Acts Legis Prov Manit Manit
ISSN: 0318-8108
ISSN (Online): 
IsoAbbr: Acts Legis Prov Manit Manit
NlmId: 101132320
123:123
JrId: 26892
long title: West's Atlantic reporter
short title: West's Atl Report
ISSN: 1048-3810
ISSN (Online): 
IsoAbbr: West's Atl Report
NlmId: 101132321
123:123
JrId: 26894
long title: Reports of selected cases decided in courts of the State of New York other than the Court of Appeals and the Appellate Division of the Supreme Court : miscellaneous reports
short title: Rep Sel Cases Decided Courts State N Y Court Appeals Appell Div Supreme Court
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Sel Cases Decided Courts State N Y Court Appeals Appell Div Supreme Court
NlmId: 101132672
123:123
JrId: 26895
long title: Reports of cases argued and determined in the Supreme Court of New Jersey. New Jersey. Supreme Court
short title: Rep Cases Argued Determ Supreme Court N J N J Supreme Court
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Cases Argued Determ Supreme Court N J N J Supreme Court
NlmId: 101132680
123:123
JrId: 26896
long title: Michigan appeals reports : cases decided in the Michigan Court of Appeals. Michigan. Court of Appeals
short title: Mich Appeals Rep Mich Court Appeals
ISSN: 
ISSN (Online): 
IsoAbbr: Mich Appeals Rep Mich Court Appeals
NlmId: 101132682
123:123
JrId: 26897
long title: Massachusetts reports : cases argued and determined in the Supreme Judicial Court of Massachusetts. Massachusetts. Supreme Judicial Court
short title: Mass Rep Mass Supreme Judic Court
ISSN: 
ISSN (Online): 
IsoAbbr: Mass Rep Mass Supreme Judic Court
NlmId: 101132683
123:123
JrId: 26898
long title: Florida supplement : decisions of lower courts of record and state commissions
short title: Fla Suppl
ISSN: 0015-4318
ISSN (Online): 
IsoAbbr: Fla Suppl
NlmId: 101132695
123:123
JrId: 26900
long title: West's New York supplement
short title: Wests N Y Suppl
ISSN: 1048-3624
ISSN (Online): 
IsoAbbr: Wests N Y Suppl
NlmId: 101132994
123:123
JrId: 26901
long title: West's federal reporter : cases argued and determined in the United States courts of appeals and Temporary Emergency Court of Appeals
short title: Wests Fed Rep
ISSN: 1048-3888
ISSN (Online): 
IsoAbbr: Wests Fed Rep
NlmId: 101132936
123:123
JrId: 26902
long title: Federal rules decisions
short title: Fed Rules Decis
ISSN: 0886-3644
ISSN (Online): 
IsoAbbr: Fed Rules Decis
NlmId: 101132933
123:123
JrId: 26903
long title: New York supplement. Second series
short title: N Y Suppl Second Ser
ISSN: 8750-264X
ISSN (Online): 
IsoAbbr: N Y Suppl Second Ser
NlmId: 101132998
123:123
JrId: 26904
long title: West's north western reporter
short title: Wests North West Rep
ISSN: 1048-3640
ISSN (Online): 
IsoAbbr: Wests North West Rep
NlmId: 101133124
123:123
JrId: 26905
long title: Pacific reporter. Second series
short title: Pac Rep Second Ser
ISSN: 8750-2666
ISSN (Online): 
IsoAbbr: Pac Rep Second Ser
NlmId: 101133122
123:123
JrId: 26906
long title: North western reporter. Second series
short title: North West Rep Second Ser
ISSN: 8750-2704
ISSN (Online): 
IsoAbbr: North West Rep Second Ser
NlmId: 101133125
123:123
JrId: 26907
long title: West's north eastern reporter
short title: Wests North East Rep
ISSN: 1048-3632
ISSN (Online): 
IsoAbbr: Wests North East Rep
NlmId: 101133127
123:123
JrId: 26908
long title: The New Zealand law reports
short title: N Z Law Rep
ISSN: 0110-148X
ISSN (Online): 
IsoAbbr: N Z Law Rep
NlmId: 101133131
123:123
JrId: 26909
long title: West's federal supplement
short title: Wests Fed Suppl
ISSN: 1047-7306
ISSN (Online): 
IsoAbbr: Wests Fed Suppl
NlmId: 101133199
123:123
JrId: 26910
long title: North eastern reporter. Second series
short title: North East Rep Second Ser
ISSN: 0275-262X
ISSN (Online): 
IsoAbbr: North East Rep Second Ser
NlmId: 101133161
123:123
JrId: 26911
long title: The weekly law reports
short title: Wkly Law Rep
ISSN: 0019-3518
ISSN (Online): 
IsoAbbr: Wkly Law Rep
NlmId: 101133413
123:123
JrId: 26912
long title: United States reports : cases adjudged in the Supreme Court at ... and rules announced at ... United States. Supreme Court
short title: U S Rep U S Supreme Court
ISSN: 0891-6845
ISSN (Online): 
IsoAbbr: U S Rep U S Supreme Court
NlmId: 101133419
123:123
JrId: 26913
long title: West's Supreme Court reporter
short title: Wests Supreme Court Report
ISSN: 1048-3802
ISSN (Online): 
IsoAbbr: Wests Supreme Court Report
NlmId: 101133421
123:123
JrId: 26914
long title: West's southern reporter
short title: Wests South Report
ISSN: 1048-3799
ISSN (Online): 
IsoAbbr: Wests South Report
NlmId: 101133425
123:123
JrId: 26915
long title: Southern reporter. Second series. Cases argued and determined in the courts of Alabama, Florida, Louisiana, Mississippi
short title: South Report Second Ser Cases Argued Determ Courts Ala Fla La Miss
ISSN: 8750-2690
ISSN (Online): 
IsoAbbr: South Report Second Ser Cases Argued Determ Courts Ala Fla La Miss
NlmId: 101133427
123:123
JrId: 26916
long title: West's south western reporter
short title: Wests South West Report
ISSN: 1048-3780
ISSN (Online): 
IsoAbbr: Wests South West Report
NlmId: 101133429
123:123
JrId: 26918
long title: West's south eastern reporter
short title: Wests South East Report
ISSN: 1042-6531
ISSN (Online): 
IsoAbbr: Wests South East Report
NlmId: 101133435
123:123
JrId: 26919
long title: South eastern reporter. Second series
short title: South East Report Second Ser
ISSN: 0584-4215
ISSN (Online): 
IsoAbbr: South East Report Second Ser
NlmId: 101133439
123:123
JrId: 26920
long title: Pennsylvania district and county reports
short title: Pa Dist Cty Rep
ISSN: 0270-5958
ISSN (Online): 
IsoAbbr: Pa Dist Cty Rep
NlmId: 101133441
123:123
JrId: 26921
long title: West's Pacific reporter
short title: Wests Pac Report
ISSN: 1044-9442
ISSN (Online): 
IsoAbbr: Wests Pac Report
NlmId: 101133443
123:123
JrId: 26922
long title: Wisconsin session laws. Wisconsin
short title: Wis Sess Laws Wis
ISSN: 0145-6628
ISSN (Online): 
IsoAbbr: Wis Sess Laws Wis
NlmId: 101133463
123:123
JrId: 26924
long title: Montana code annotated. Montana
short title: Mont Code Annot Mont
ISSN: 
ISSN (Online): 
IsoAbbr: Mont Code Annot Mont
NlmId: 101133468
123:123
JrId: 26925
long title: Laws / passed by the ... General Assembly of the state of Illinois at their ... session ... Illinois
short title: Laws Ill
ISSN: 
ISSN (Online): 
IsoAbbr: Laws Ill
NlmId: 101133469
123:123
JrId: 26926
long title: Laws of the state of Oregon / enacted during the ... session of the Legislative Assembly, begun ... concluded ... Oregon
short title: Laws State Or Or
ISSN: 
ISSN (Online): 
IsoAbbr: Laws State Or Or
NlmId: 101133473
123:123
JrId: 26927
long title: Session laws of the State of Minnesota. Minnesota
short title: Sess Laws State Minn Minn
ISSN: 
ISSN (Online): 
IsoAbbr: Sess Laws State Minn Minn
NlmId: 101133475
123:123
JrId: 26928
long title: Session laws of Kansas : passed during the ... regular session of the ... Legislature of the State of Kansas. Kansas
short title: Sess Laws Kans Kans
ISSN: 
ISSN (Online): 
IsoAbbr: Sess Laws Kans Kans
NlmId: 101133478
123:123
JrId: 26929
long title: Maine revised statutes annotated, 1964 : being the tenth revision of the Revised statutes of the state of Maine, 1964 / prepared under the supervision of the Committee on Revision of Statutes. Maine
short title: Maine Revis Statut Annot 1964 Maine
ISSN: 
ISSN (Online): 
IsoAbbr: Maine Revis Statut Annot 1964 Maine
NlmId: 101135269
123:123
JrId: 26930
long title: The annotated code of the public general laws of Maryland. Health-general / compiled and revised by Commission to Revise the Annotated Code_ edited, annotated, and indexed by the editorial staff of the publishers under the supervision o...
short title: Annot Code Public Gen Laws Md Md
ISSN: 
ISSN (Online): 
IsoAbbr: Annot Code Public Gen Laws Md Md
NlmId: 101135277
123:123
JrId: 26931
long title: Massachusetts general laws annotated : under arrangement of the official General laws of Massachusetts. Massachusetts
short title: Mass Gen Laws Annot Mass
ISSN: 
ISSN (Online): 
IsoAbbr: Mass Gen Laws Annot Mass
NlmId: 101135281
123:123
JrId: 26932
long title: Michigan compiled laws annotated. Michigan
short title: Mich Compil Laws Annot Mich
ISSN: 
ISSN (Online): 
IsoAbbr: Mich Compil Laws Annot Mich
NlmId: 101135427
123:123
JrId: 26933
long title: Michigan statutes annotated / Compiled and edited by ... the publisher's editorial staff. Michigan
short title: Mich Statut Annot Mich
ISSN: 
ISSN (Online): 
IsoAbbr: Mich Statut Annot Mich
NlmId: 101135429
123:123
JrId: 26934
long title: Minnesota statutes annotated. Minnesota
short title: Minn Statut Annot Minn
ISSN: 
ISSN (Online): 
IsoAbbr: Minn Statut Annot Minn
NlmId: 101135430
123:123
JrId: 26935
long title: Missouri statutes annotated : The laws of a general and permanent nature as contained in the Revised statutes of Missouri, 1929, including laws of the 56th General assembly, 1931, together with annotations from the cases construing thos...
short title: Mo Statut Annot Mo
ISSN: 
ISSN (Online): 
IsoAbbr: Mo Statut Annot Mo
NlmId: 101135432
123:123
JrId: 26936
long title: Nevada revised statutes : containing all statute laws of Nevada of a general, public, and permanent nature / Classified, arranged, revised, indexed and published (pursuant to chapter 220 of NRS) by the Legislative Counsel, State of Neva...
short title: Nev Revis Statut Nev
ISSN: 
ISSN (Online): 
IsoAbbr: Nev Revis Statut Nev
NlmId: 101135437
123:123
JrId: 26937
long title: New Hampshire revised statutes annotated, 1955. New Hampshire
short title: N H Revis Statut Annot N H
ISSN: 
ISSN (Online): 
IsoAbbr: N H Revis Statut Annot N H
NlmId: 101135444
123:123
JrId: 26938
long title: New Jersey statutes annotated : Permanent ed. Laws of a general and permanent nature under arrangement of Revised statutes, 1937, including laws of the 163rd Legislature, 1939_ with annotations from cases construing or applying the laws...
short title: N J Statut Annot N J
ISSN: 
ISSN (Online): 
IsoAbbr: N J Statut Annot N J
NlmId: 101135447
123:123
JrId: 26939
long title: North Dakota century code : containing statutes of a general and permanent nature ... North Dakota
short title: N D Century Code N D
ISSN: 
ISSN (Online): 
IsoAbbr: N D Century Code N D
NlmId: 101135457
123:123
JrId: 26940
long title: Oklahoma statutes annotated. Oklahoma
short title: Okla Statut Annot Okla
ISSN: 
ISSN (Online): 
IsoAbbr: Okla Statut Annot Okla
NlmId: 101135467
123:123
JrId: 26941
long title: Oregon revised statutes : containing, with some exceptions, the statute laws of Oregon of a general, public and permanent nature ... Oregon
short title: Or Revis Statut Or
ISSN: 
ISSN (Online): 
IsoAbbr: Or Revis Statut Or
NlmId: 101135480
123:123
JrId: 26942
long title: Purdon's Pennsylvania statutes, annotated. Pennsylvania
short title: Purdons Pa Statut Annot Pa
ISSN: 
ISSN (Online): 
IsoAbbr: Purdons Pa Statut Annot Pa
NlmId: 101135499
123:123
JrId: 26943
long title: West's revised code of Washington annotated. Washington (State)
short title: Wests Revis Code Wash Annot Wash State
ISSN: 
ISSN (Online): 
IsoAbbr: Wests Revis Code Wash Annot Wash State
NlmId: 101135777
123:123
JrId: 26944
long title: Michie's West Virginia code, annotated / prepared by the editorial staff of the publisher. West Virginia
short title: Michies W Va Code Annot W Va
ISSN: 
ISSN (Online): 
IsoAbbr: Michies W Va Code Annot W Va
NlmId: 101135778
123:123
JrId: 26945
long title: Code of laws of South Carolina, 1976, annotated : containing permanent public statutes of general application to the end of the 1975 Legislative session : prepared under the supervision of the Legislative Council and Code Commissioner a...
short title: Code Laws S C 1976 Annot S C
ISSN: 
ISSN (Online): 
IsoAbbr: Code Laws S C 1976 Annot S C
NlmId: 101135770
123:123
JrId: 26946
long title: Laws of Puerto Rico annotated. Puerto Rico
short title: Laws P R Annot P R
ISSN: 
ISSN (Online): 
IsoAbbr: Laws P R Annot P R
NlmId: 101135768
123:123
JrId: 26947
long title: General laws of Rhode Island, 1956 : completely annotated. Rhode Island
short title: Gen Laws R I 1956 R I
ISSN: 
ISSN (Online): 
IsoAbbr: Gen Laws R I 1956 R I
NlmId: 101135769
123:123
JrId: 26948
long title: South Dakota codified laws : comprising statutes of a general and permanent nature ... South Dakota
short title: S D Codif Laws S D
ISSN: 
ISSN (Online): 
IsoAbbr: S D Codif Laws S D
NlmId: 101135771
123:123
JrId: 26949
long title: Tennessee code annotated / prepared under the supervision of the Tennessee Code Commission. Tennessee
short title: Tenn Code Annot Tenn
ISSN: 
ISSN (Online): 
IsoAbbr: Tenn Code Annot Tenn
NlmId: 101135772
123:123
JrId: 26950
long title: Vernon's annotated Revised civil statutes of the state of Texas. Texas
short title: Vernons Annot Revis Civ Statut State Tex Tex
ISSN: 
ISSN (Online): 
IsoAbbr: Vernons Annot Revis Civ Statut State Tex Tex
NlmId: 101135773
123:123
JrId: 26951
long title: United States code annotated. United States
short title: U S Code Annot U S
ISSN: 
ISSN (Online): 
IsoAbbr: U S Code Annot U S
NlmId: 101135774
123:123
JrId: 26952
long title: Utah code annotated 1953. Utah
short title: Utah Code Annot 1953 Utah
ISSN: 
ISSN (Online): 
IsoAbbr: Utah Code Annot 1953 Utah
NlmId: 101135775
123:123
JrId: 26953
long title: Vermont statutes annotated. Vermont
short title: Vt Statut Annot Vt
ISSN: 
ISSN (Online): 
IsoAbbr: Vt Statut Annot Vt
NlmId: 101135776
123:123
JrId: 26954
long title: West's Wisconsin statutes annotated / under arrangement of the official Wisconsin statutes. Wisconsin
short title: Wests Wis Statut Annot Wis
ISSN: 
ISSN (Online): 
IsoAbbr: Wests Wis Statut Annot Wis
NlmId: 101135779
123:123
JrId: 26955
long title: Wyoming statutes, annotated / prepared under the supervision of the Services Division of the Legislative Service Office by the editorial staff of the publishers ... Wyoming
short title: Wyo Statut Annot Wyo
ISSN: 
ISSN (Online): 
IsoAbbr: Wyo Statut Annot Wyo
NlmId: 101135803
123:123
JrId: 26956
long title: Code of Alabama, 1975 : with provision for subsequent pocket parts / prepared under the supervision of the Legislative Council ... by the editorial staff of the publishers ... Alabama
short title: Code Ala 1975 Ala
ISSN: 
ISSN (Online): 
IsoAbbr: Code Ala 1975 Ala
NlmId: 101135856
123:123
JrId: 26957
long title: Alaska statutes, 1962 : containing the general and permanent laws of the State of Alaska / Annotated, indexed, and printed by the Michie Company. Alaska
short title: Alsk Statut 1962 Alsk
ISSN: 
ISSN (Online): 
IsoAbbr: Alsk Statut 1962 Alsk
NlmId: 101135846
123:123
JrId: 26958
long title: Iowa code annotated. Iowa
short title: Iowa Code Annot Iowa
ISSN: 
ISSN (Online): 
IsoAbbr: Iowa Code Annot Iowa
NlmId: 101135866
123:123
JrId: 26959
long title: Hawaii revised statutes : comprising the statutes of the State of Hawaii, consolidated, revised, and annotated / published by authority. Hawaii
short title: Hawaii Revis Statut Hawaii
ISSN: 
ISSN (Online): 
IsoAbbr: Hawaii Revis Statut Hawaii
NlmId: 101135935
123:123
JrId: 26960
long title: West's annotated Indiana code : under arrangement of the official Indiana code. Indiana
short title: Wests Annot Indiana Code
ISSN: 
ISSN (Online): 
IsoAbbr: Wests Annot Indiana Code
NlmId: 101135931
123:123
JrId: 26961
long title: Idaho code : containing the general laws of Idaho annotated, Compiled under the supervision of the Idaho Code Commission. Idaho
short title: Ida Code Ida
ISSN: 
ISSN (Online): 
IsoAbbr: Ida Code Ida
NlmId: 101135929
123:123
JrId: 26962
long title: Smith-Hurd Illinois annotated statutes. Illinois
short title: Smith-Hurd Ill Annot Statut Ill
ISSN: 
ISSN (Online): 
IsoAbbr: Smith-Hurd Ill Annot Statut Ill
NlmId: 101135909
123:123
JrId: 26963
long title: Halsbury's statutes of England. Great Britain
short title: Halsburys Statut Engl G B
ISSN: 
ISSN (Online): 
IsoAbbr: Halsburys Statut Engl G B
NlmId: 101135939
123:123
JrId: 26964
long title: The general statutes of North Carolina : containing general laws of North Carolina ... / prepared under the supervision of the Department of Justice of the State of North Carolina _ annotated, under the supervision of the Department of ...
short title: Gen Statut N C N C
ISSN: 
ISSN (Online): 
IsoAbbr: Gen Statut N C N C
NlmId: 101135964
123:123
JrId: 26965
long title: West's Florida statutes annotated : under arrangement of the official Florida statutes. Florida
short title: Wests Fla Statut Annot Fla
ISSN: 
ISSN (Online): 
IsoAbbr: Wests Fla Statut Annot Fla
NlmId: 101136125
123:123
JrId: 26966
long title: Colorado revised statutes, 1973 / completely annotated and indexed by the editorial staff of the Michie Company. Colorado
short title: Colo Revis Statut 1973 Colo
ISSN: 
ISSN (Online): 
IsoAbbr: Colo Revis Statut 1973 Colo
NlmId: 101136149
123:123
JrId: 26967
long title: LEXIS District of Columbia code. District of Columbia
short title: Lexis DC Code DC
ISSN: 
ISSN (Online): 
IsoAbbr: Lexis DC Code DC
NlmId: 101136137
123:123
JrId: 26968
long title: Delaware code annotated. Delaware
short title: Del Code Annot Del
ISSN: 
ISSN (Online): 
IsoAbbr: Del Code Annot Del
NlmId: 101136140
123:123
JrId: 26969
long title: Connecticut General statutes annotated / Under arrangement of the official General statutes of Connecticut, revision of 1958. Connecticut
short title: Conn Gen Statut Annot Conn
ISSN: 
ISSN (Online): 
IsoAbbr: Conn Gen Statut Annot Conn
NlmId: 101136142
123:123
JrId: 26970
long title: Code of Virginia, 1950 : With provisions for subsequent pocket parts. Annotated / Prepared under the supervision of the Virginia Code Commission by the editorial staff of the publishers. Virginia
short title: Code Va 1950 Va
ISSN: 
ISSN (Online): 
IsoAbbr: Code Va 1950 Va
NlmId: 101136193
123:123
JrId: 26971
long title: Health and Safety Code annotated of the State of California, adopted April 7, 1939 / annotated and indexed by the publisher's editorial staff. California
short title: Health Saf Code Annot State Calif Adopt April 7 1939 Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Health Saf Code Annot State Calif Adopt April 7 1939 Calif
NlmId: 101136400
123:123
JrId: 26972
long title: Code of Georgia annotated : including Code of 1981_ including the Code of 1933, the Code of 1981 and all laws of general application subsequently enacted, with editorial notes and complete annotations of the decisions of the Supreme Cou...
short title: Code Ga Annot Ga
ISSN: 
ISSN (Online): 
IsoAbbr: Code Ga Annot Ga
NlmId: 101136396
123:123
JrId: 26973
long title: Penal code, annotated, of the State of California : adopted February 14, 1872, with amendments ... / annotated and indexed by the publisher's editorial staff. California
short title: Penal Code Annot State Calif Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Penal Code Annot State Calif Calif
NlmId: 101136399
123:123
JrId: 26974
long title: Civil code annotated of the State of California / annotated and indexed by the publisher's editorial staff. California
short title: Civ Code Annot State Calif Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Civ Code Annot State Calif Calif
NlmId: 101136403
123:123
JrId: 26975
long title: California code of regulations
short title: Calif Code Regul
ISSN: 
ISSN (Online): 
IsoAbbr: Calif Code Regul
NlmId: 101136405
123:123
JrId: 26976
long title: West's annotated California codes. California
short title: Wests Annot Calif Codes Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Wests Annot Calif Codes Calif
NlmId: 101136433
123:123
JrId: 26977
long title: Berkeley municipal code, 1976 : a codification of the general ordinances of the city of Berkeley, California / codified, indexed by Book Publishing Company. Berkeley (Calif.)
short title: Berkeley Munic Code 1976 Berkeley Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Berkeley Munic Code 1976 Berkeley Calif
NlmId: 101136437
123:123
JrId: 26978
long title: Arkansas statutes, 1947 : comprising statutes of a general and permanent nature ... Arkansas
short title: Ark Statut 1947 Ark
ISSN: 
ISSN (Online): 
IsoAbbr: Ark Statut 1947 Ark
NlmId: 101136439
123:123
JrId: 26979
long title: Arizona revised statutes, annotated : prepared under legislative authority, Laws 1956, chapter 129. Arizona
short title: Ariz Revis Statut Annot Ariz
ISSN: 
ISSN (Online): 
IsoAbbr: Ariz Revis Statut Annot Ariz
NlmId: 101136450
123:123
JrId: 26980
long title: Opinions of the Attorney General--State of Maryland. Maryland. Attorney General's Office
short title: Opin Atty Gen State Md Md Atty Gen Off
ISSN: 
ISSN (Online): 
IsoAbbr: Opin Atty Gen State Md Md Atty Gen Off
NlmId: 101136454
123:123
JrId: 26981
long title: Annotated laws of Massachusetts : containing all the laws of Massachusetts of a general and permanent nature / completely annotated by the editorial staff of the publisher. Massachusetts
short title: Annot Laws Mass
ISSN: 
ISSN (Online): 
IsoAbbr: Annot Laws Mass
NlmId: 101136569
123:123
JrId: 26982
long title: Indiana code : comprising all laws of a general and permanent nature including statutes enacted through the 1982 regular session of the Indiana General Assembly / edited and published under the direction of the Indiana Legislative Counc...
short title: Indiana Code Indiana
ISSN: 
ISSN (Online): 
IsoAbbr: Indiana Code Indiana
NlmId: 101136570
123:123
JrId: 26983
long title: Kansas statutes annotated : duly arranged, numbered, annotated, and indexed with histories, notes, and references as required by law / Compiled and edited by Franklin Corrick, revisor of statutes. Kansas
short title: Kans Statut Annot Kans
ISSN: 
ISSN (Online): 
IsoAbbr: Kans Statut Annot Kans
NlmId: 101136571
123:123
JrId: 26984
long title: Baldwin's Kentucky revised statutes annotated : KRS. Kentucky
short title: Baldwins Ky Revis Statut Annot Ky
ISSN: 
ISSN (Online): 
IsoAbbr: Baldwins Ky Revis Statut Annot Ky
NlmId: 101136572
123:123
JrId: 26985
long title: New Mexico statutes, 1978 annotated. New Mexico
short title: N M Statut 1978 Annot N M
ISSN: 
ISSN (Online): 
IsoAbbr: N M Statut 1978 Annot N M
NlmId: 101136573
123:123
JrId: 26986
long title: Revised statutes : Under arrangement of the official Louisiana revised statutes of 1950. Louisiana
short title: Revis Statut La
ISSN: 
ISSN (Online): 
IsoAbbr: Revis Statut La
NlmId: 101136574
123:123
JrId: 26987
long title: The journal of knee surgery
short title: J Knee Surg
ISSN: 1538-8506
ISSN (Online): 1938-2480
IsoAbbr: J Knee Surg
NlmId: 101137599
123:123
JrId: 26988
long title: Clinical physiology and functional imaging
short title: Clin Physiol Funct Imaging
ISSN: 1475-0961
ISSN (Online): 1475-097X
IsoAbbr: Clin Physiol Funct Imaging
NlmId: 101137604
123:123
JrId: 26992
long title: European journal of echocardiography : the journal of the Working Group on Echocardiography of the European Society of Cardiology
short title: Eur J Echocardiogr
ISSN: 1525-2167
ISSN (Online): 1532-2114
IsoAbbr: Eur J Echocardiogr
NlmId: 100890618
123:123
JrId: 26993
long title: Animal cognition
short title: Anim Cogn
ISSN: 1435-9448
ISSN (Online): 1435-9456
IsoAbbr: Anim Cogn
NlmId: 9814573
123:123
JrId: 26994
long title: Journal of attention disorders
short title: J Atten Disord
ISSN: 1087-0547
ISSN (Online): 1557-1246
IsoAbbr: J Atten Disord
NlmId: 9615686
123:123
JrId: 26995
long title: The online journal of knowledge synthesis for nursing
short title: Online J Knowl Synth Nurs
ISSN: 
ISSN (Online): 1072-7639
IsoAbbr: Online J Knowl Synth Nurs
NlmId: 9432589
123:123
JrId: 26996
long title: Clinical linguistics & phonetics
short title: Clin Linguist Phon
ISSN: 0269-9206
ISSN (Online): 1464-5076
IsoAbbr: Clin Linguist Phon
NlmId: 8802622
123:123
JrId: 26997
long title: Biomedica : revista del Instituto Nacional de Salud
short title: Biomedica
ISSN: 0120-4157
ISSN (Online): 
IsoAbbr: Biomedica
NlmId: 8205605
123:123
JrId: 26998
long title: Food and nutrition bulletin
short title: Food Nutr Bull
ISSN: 0379-5721
ISSN (Online): 
IsoAbbr: Food Nutr Bull
NlmId: 7906418
123:123
JrId: 26999
long title: Journal of fluency disorders
short title: J Fluency Disord
ISSN: 0094-730X
ISSN (Online): 1873-801X
IsoAbbr: J Fluency Disord
NlmId: 7601744
123:123
JrId: 27000
long title: Journal of safety research
short title: J Safety Res
ISSN: 0022-4375
ISSN (Online): 1879-1247
IsoAbbr: J Safety Res
NlmId: 1264241
123:123
JrId: 27001
long title: Clinical breast cancer
short title: Clin Breast Cancer
ISSN: 1526-8209
ISSN (Online): 1938-0666
IsoAbbr: Clin. Breast Cancer
NlmId: 100898731
123:123
JrId: 27002
long title: The aging male : the official journal of the International Society for the Study of the Aging Male
short title: Aging Male
ISSN: 1368-5538
ISSN (Online): 1473-0790
IsoAbbr: Aging Male
NlmId: 9808210
123:123
JrId: 27003
long title: Current neurology and neuroscience reports
short title: Curr Neurol Neurosci Rep
ISSN: 1528-4042
ISSN (Online): 1534-6293
IsoAbbr: Curr Neurol Neurosci Rep
NlmId: 100931790
123:123
JrId: 27004
long title: The lancet oncology
short title: Lancet Oncol
ISSN: 1470-2045
ISSN (Online): 1474-5488
IsoAbbr: Lancet Oncol.
NlmId: 100957246
123:123
JrId: 27005
long title: The journal of mental health policy and economics
short title: J Ment Health Policy Econ
ISSN: 1091-4358
ISSN (Online): 1099-176X
IsoAbbr: J Ment Health Policy Econ
NlmId: 9815374
123:123
JrId: 27006
long title: Chemical record (New York, N.Y.)
short title: Chem Rec
ISSN: 1527-8999
ISSN (Online): 1528-0691
IsoAbbr: Chem Rec
NlmId: 101085550
123:123
JrId: 27007
long title: Current molecular medicine
short title: Curr Mol Med
ISSN: 1566-5240
ISSN (Online): 1875-5666
IsoAbbr: Curr. Mol. Med.
NlmId: 101093076
123:123
JrId: 27008
long title: Current allergy and asthma reports
short title: Curr Allergy Asthma Rep
ISSN: 1529-7322
ISSN (Online): 1534-6315
IsoAbbr: Curr Allergy Asthma Rep
NlmId: 101096440
123:123
JrId: 27009
long title: Current topics in medicinal chemistry
short title: Curr Top Med Chem
ISSN: 1568-0266
ISSN (Online): 1873-4294
IsoAbbr: Curr Top Med Chem
NlmId: 101119673
123:123
JrId: 27010
long title: Expert review of molecular diagnostics
short title: Expert Rev Mol Diagn
ISSN: 1473-7159
ISSN (Online): 1744-8352
IsoAbbr: Expert Rev. Mol. Diagn.
NlmId: 101120777
123:123
JrId: 27011
long title: Best practice & research. Clinical anaesthesiology
short title: Best Pract Res Clin Anaesthesiol
ISSN: 1521-6896
ISSN (Online): 1878-1608
IsoAbbr: Best Pract Res Clin Anaesthesiol
NlmId: 101121446
123:123
JrId: 27012
long title: Methods in molecular medicine
short title: Methods Mol Med
ISSN: 1543-1894
ISSN (Online): 1940-6037
IsoAbbr: Methods Mol. Med.
NlmId: 101123138
123:123
JrId: 27013
long title: Family law reports
short title: Fam Law Rep
ISSN: 0261-4375
ISSN (Online): 
IsoAbbr: Fam Law Rep
NlmId: 101124069
123:123
JrId: 27014
long title: South African law reports. Die Suid-Afrikaanse hofverslae. Beslissings van: Die Hooggeregshof van Suid-Afrika, Die Suidwes-Afrika Afdeling, die Hoerhof van Rhodesie. Decisions of: The Supreme Court of South Africa, the South-West Africa...
short title: S Afr Law Rep
ISSN: 0038-2396
ISSN (Online): 
IsoAbbr: S Afr Law Rep
NlmId: 101124139
123:123
JrId: 27015
long title: The Northern Ireland law reports
short title: North Irel Law Rep
ISSN: 0141-7223
ISSN (Online): 
IsoAbbr: North Irel Law Rep
NlmId: 101124152
123:123
JrId: 27016
long title: Nature reviews. Cancer
short title: Nat Rev Cancer
ISSN: 1474-175X
ISSN (Online): 1474-1768
IsoAbbr: Nat. Rev. Cancer
NlmId: 101124168
123:123
JrId: 27017
long title: Nature reviews. Immunology
short title: Nat Rev Immunol
ISSN: 1474-1733
ISSN (Online): 1474-1741
IsoAbbr: Nat. Rev. Immunol.
NlmId: 101124169
123:123
JrId: 27018
long title: Polish journal of veterinary sciences
short title: Pol J Vet Sci
ISSN: 1505-1773
ISSN (Online): 
IsoAbbr: Pol J Vet Sci
NlmId: 101125473
123:123
JrId: 27020
long title: Expert opinion on therapeutic targets
short title: Expert Opin Ther Targets
ISSN: 1472-8222
ISSN (Online): 1744-7631
IsoAbbr: Expert Opin. Ther. Targets
NlmId: 101127833
123:123
JrId: 27021
long title: Aging trends (Hyattsville, Md.)
short title: Aging Trends
ISSN: 1932-1643
ISSN (Online): 1932-1651
IsoAbbr: Aging Trends
NlmId: 101128131
123:123
JrId: 27022
long title: The Lancet infectious diseases
short title: Lancet Infect Dis
ISSN: 1473-3099
ISSN (Online): 1474-4457
IsoAbbr: Lancet Infect Dis
NlmId: 101130150
123:123
JrId: 27023
long title: Omics : a journal of integrative biology
short title: OMICS
ISSN: 1536-2310
ISSN (Online): 1557-8100
IsoAbbr: OMICS
NlmId: 101131135
123:123
JrId: 27024
long title: TheScientificWorldJournal
short title: ScientificWorldJournal
ISSN: 
ISSN (Online): 1537-744X
IsoAbbr: ScientificWorldJournal
NlmId: 101131163
123:123
JrId: 27025
long title: AIDS reviews
short title: AIDS Rev
ISSN: 1139-6121
ISSN (Online): 1698-6997
IsoAbbr: AIDS Rev
NlmId: 101134876
123:123
JrId: 27026
long title: Reports of cases decided in the Supreme Court of the State of Georgia at the ... Georgia. Supreme Court
short title: Rep Cases Decided Supreme Court State Ga Ga Supreme Court
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Cases Decided Supreme Court State Ga Ga Supreme Court
NlmId: 101137289
123:123
JrId: 27028
long title: Experimental psychology
short title: Exp Psychol
ISSN: 1618-3169
ISSN (Online): 
IsoAbbr: Exp Psychol
NlmId: 101138477
123:123
JrId: 27029
long title: AHP journal / Association for Healthcare Philanthropy
short title: AHP J
ISSN: 1551-840X
ISSN (Online): 2162-2418
IsoAbbr: AHP J
NlmId: 101138795
123:123
JrId: 27031
long title: Xi bao yu fen zi mian yi xue za zhi = Chinese journal of cellular and molecular immunology
short title: Xi Bao Yu Fen Zi Mian Yi Xue Za Zhi
ISSN: 1007-8738
ISSN (Online): 
IsoAbbr: Xi Bao Yu Fen Zi Mian Yi Xue Za Zhi
NlmId: 101139110
123:123
JrId: 27032
long title: Australian journal of midwifery : professional journal of the Australian College of Midwives Incorporated
short title: Aust J Midwifery
ISSN: 1445-4386
ISSN (Online): 
IsoAbbr: Aust J Midwifery
NlmId: 101096027
123:123
JrId: 27033
long title: Circulation journal : official journal of the Japanese Circulation Society
short title: Circ J
ISSN: 1346-9843
ISSN (Online): 1347-4820
IsoAbbr: Circ. J.
NlmId: 101137683
123:123
JrId: 27035
long title: Journal of cellular and molecular medicine
short title: J Cell Mol Med
ISSN: 1582-1838
ISSN (Online): 1582-4934
IsoAbbr: J. Cell. Mol. Med.
NlmId: 101083777
123:123
JrId: 27036
long title: Ambulatory pediatrics : the official journal of the Ambulatory Pediatric Association
short title: Ambul Pediatr
ISSN: 1530-1567
ISSN (Online): 1539-4409
IsoAbbr: Ambul Pediatr
NlmId: 101089367
123:123
JrId: 27037
long title: Current allergy reports
short title: Curr Allergy Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Allergy Rep
NlmId: 101139936
123:123
JrId: 27038
long title: State Coverage Initiatives issue brief : a national initiative of the Robert Wood Johnson Foundation
short title: State Coverage Initiat Issue Brief
ISSN: 
ISSN (Online): 
IsoAbbr: State Coverage Initiat Issue Brief
NlmId: 101140003
123:123
JrId: 27040
long title: Journal of chromatography. B, Analytical technologies in the biomedical and life sciences
short title: J Chromatogr B Analyt Technol Biomed Life Sci
ISSN: 1570-0232
ISSN (Online): 1873-376X
IsoAbbr: J. Chromatogr. B Analyt. Technol. Biomed. Life Sci.
NlmId: 101139554
123:123
JrId: 27041
long title: Comptes rendus biologies
short title: C R Biol
ISSN: 1631-0691
ISSN (Online): 1768-3238
IsoAbbr: C. R. Biol.
NlmId: 101140040
123:123
JrId: 27042
long title: Sentinel event alert / Joint Commission on Accreditation of Healthcare Organizations
short title: Sentinel Event Alert
ISSN: 
ISSN (Online): 
IsoAbbr: Sentinel Event Alert
NlmId: 101140092
123:123
JrId: 27045
long title: InTouch (Melville, N.Y.)
short title: InTouch
ISSN: 1522-7510
ISSN (Online): 
IsoAbbr: InTouch
NlmId: 100888431
123:123
JrId: 27046
long title: Heart advisor / the Cleveland Clinic
short title: Heart Advis
ISSN: 1523-9004
ISSN (Online): 
IsoAbbr: Heart Advis
NlmId: 9892190
123:123
JrId: 27047
long title: Diabetes self-management
short title: Diabetes Self Manag
ISSN: 0741-6253
ISSN (Online): 
IsoAbbr: Diabetes Self Manag
NlmId: 9883682
123:123
JrId: 27048
long title: Diabetes forecast
short title: Diabetes Forecast
ISSN: 0095-8301
ISSN (Online): 
IsoAbbr: Diabetes Forecast
NlmId: 7504241
123:123
JrId: 27049
long title: Child health alert
short title: Child Health Alert
ISSN: 1064-4849
ISSN (Online): 
IsoAbbr: Child Health Alert
NlmId: 9881972
123:123
JrId: 27050
long title: Journal of spinal disorders & techniques
short title: J Spinal Disord Tech
ISSN: 1536-0652
ISSN (Online): 1539-2465
IsoAbbr: J Spinal Disord Tech
NlmId: 101140323
123:123
JrId: 27051
long title: Quality & safety in health care
short title: Qual Saf Health Care
ISSN: 1475-3898
ISSN (Online): 1475-3901
IsoAbbr: Qual Saf Health Care
NlmId: 101136980
123:123
JrId: 27052
long title: Journal of nutrition education and behavior
short title: J Nutr Educ Behav
ISSN: 1499-4046
ISSN (Online): 1708-8259
IsoAbbr: J Nutr Educ Behav
NlmId: 101132622
123:123
JrId: 27053
long title: Community-based public health policy & practice / Partnership for the Public's Health
short title: Community Based Public Health Policy Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Community Based Public Health Policy Pract
NlmId: 101140094
123:123
JrId: 27054
long title: Applied catalysis
short title: Appl Catal
ISSN: 0166-9834
ISSN (Online): 
IsoAbbr: Appl Catal
NlmId: 101140148
123:123
JrId: 27055
long title: European journal of nuclear medicine and molecular imaging
short title: Eur J Nucl Med Mol Imaging
ISSN: 1619-7070
ISSN (Online): 1619-7089
IsoAbbr: Eur. J. Nucl. Med. Mol. Imaging
NlmId: 101140988
123:123
JrId: 27057
long title: Analytical and bioanalytical chemistry
short title: Anal Bioanal Chem
ISSN: 1618-2642
ISSN (Online): 1618-2650
IsoAbbr: Anal Bioanal Chem
NlmId: 101134327
123:123
JrId: 27058
long title: Neuro-Signals
short title: Neurosignals
ISSN: 1424-862X
ISSN (Online): 1424-8638
IsoAbbr: Neurosignals
NlmId: 101134359
123:123
JrId: 27059
long title: Vascular and endovascular surgery
short title: Vasc Endovascular Surg
ISSN: 1538-5744
ISSN (Online): 1938-9116
IsoAbbr: Vasc Endovascular Surg
NlmId: 101136421
123:123
JrId: 27060
long title: HRSA careaction
short title: HRSA Careaction
ISSN: 
ISSN (Online): 1551-8868
IsoAbbr: HRSA Careaction
NlmId: 100969580
123:123
JrId: 27065
long title: Cytotherapy
short title: Cytotherapy
ISSN: 1465-3249
ISSN (Online): 1477-2566
IsoAbbr: Cytotherapy
NlmId: 100895309
123:123
JrId: 27066
long title: Current opinion in allergy and clinical immunology
short title: Curr Opin Allergy Clin Immunol
ISSN: 1528-4050
ISSN (Online): 1473-6322
IsoAbbr: Curr Opin Allergy Clin Immunol
NlmId: 100936359
123:123
JrId: 27067
long title: Cloning and stem cells
short title: Cloning Stem Cells
ISSN: 1536-2302
ISSN (Online): 1557-7457
IsoAbbr: Cloning Stem Cells
NlmId: 101125444
123:123
JrId: 27068
long title: Computers, informatics, nursing : CIN
short title: Comput Inform Nurs
ISSN: 1538-2931
ISSN (Online): 1538-9774
IsoAbbr: Comput Inform Nurs
NlmId: 101141667
123:123
JrId: 27071
long title: Clinical & experimental optometry : journal of the Australian Optometrical Association
short title: Clin Exp Optom
ISSN: 0816-4622
ISSN (Online): 1444-0938
IsoAbbr: Clin Exp Optom
NlmId: 8703442
123:123
JrId: 27072
long title: Journal of cosmetic and laser therapy : official publication of the European Society for Laser Dermatology
short title: J Cosmet Laser Ther
ISSN: 1476-4172
ISSN (Online): 1476-4180
IsoAbbr: J Cosmet Laser Ther
NlmId: 101136419
123:123
JrId: 27075
long title: Psychology and psychotherapy
short title: Psychol Psychother
ISSN: 1476-0835
ISSN (Online): 2044-8341
IsoAbbr: Psychol Psychother
NlmId: 101135751
123:123
JrId: 27076
long title: Journal for specialists in pediatric nursing : JSPN
short title: J Spec Pediatr Nurs
ISSN: 1539-0136
ISSN (Online): 1744-6155
IsoAbbr: J Spec Pediatr Nurs
NlmId: 101142025
123:123
JrId: 27077
long title: Perspectives on sexual and reproductive health
short title: Perspect Sex Reprod Health
ISSN: 1538-6341
ISSN (Online): 1931-2393
IsoAbbr: Perspect Sex Reprod Health
NlmId: 101140654
123:123
JrId: 27078
long title: PHC4 FYI / Pennsylvania Health Care Cost Containment Council
short title: PHC4 FYI
ISSN: 
ISSN (Online): 
IsoAbbr: PHC4 FYI
NlmId: 101141791
123:123
JrId: 27082
long title: Asian cardiovascular & thoracic annals
short title: Asian Cardiovasc Thorac Ann
ISSN: 0218-4923
ISSN (Online): 1816-5370
IsoAbbr: Asian Cardiovasc Thorac Ann
NlmId: 9503417
123:123
JrId: 27084
long title: Acta Universitatis Carolinae. Geographica. Univerzita Karlova
short title: Acta Univ Carol Geogr
ISSN: 0300-5402
ISSN (Online): 
IsoAbbr: Acta Univ Carol Geogr
NlmId: 101084490
123:123
JrId: 27085
long title: The International migration review
short title: Int Migr Rev
ISSN: 0197-9183
ISSN (Online): 
IsoAbbr: Int Migr Rev
NlmId: 0253002
123:123
JrId: 27086
long title: NHPF issue brief / National Health Policy Forum, George Washington University
short title: NHPF Issue Brief
ISSN: 
ISSN (Online): 
IsoAbbr: NHPF Issue Brief
NlmId: 101142615
123:123
JrId: 27088
long title: Impact on HIV
short title: Impact HIV
ISSN: 
ISSN (Online): 
IsoAbbr: Impact HIV
NlmId: 100889152
123:123
JrId: 27089
long title: Journal of health management
short title: J Health Manag
ISSN: 0972-0634
ISSN (Online): 0973-0729
IsoAbbr: J Health Manag
NlmId: 100883502
123:123
JrId: 27090
long title: Culture, health & sexuality
short title: Cult Health Sex
ISSN: 1369-1058
ISSN (Online): 1464-5351
IsoAbbr: Cult Health Sex
NlmId: 100883416
123:123
JrId: 27091
long title: Asia-Pacific population & policy
short title: Asia Pac Pop Policy
ISSN: 0891-6683
ISSN (Online): 
IsoAbbr: Asia Pac Pop Policy
NlmId: 9892316
123:123
JrId: 27092
long title: Academy news (Milwaukee, Wis.)
short title: Acad News
ISSN: 1094-4745
ISSN (Online): 
IsoAbbr: Acad News
NlmId: 9892218
123:123
JrId: 27093
long title: Medical Bulletin Of Uganda
short title: Med Bull Uganda
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull Uganda
NlmId: 9892181
123:123
JrId: 27094
long title: Family Urology
short title: Fam Urol
ISSN: 1523-634X
ISSN (Online): 
IsoAbbr: Fam Urol
NlmId: 9891808
123:123
JrId: 27095
long title: Tuberculosis And Airborne Disease Weekly
short title: Tuberc Airborne Dis Wkly
ISSN: 
ISSN (Online): 
IsoAbbr: Tuberc Airborne Dis Wkly
NlmId: 9891727
123:123
JrId: 27097
long title: Ford Foundation report (New York, N.Y. : 1992)
short title: Ford Found Rep
ISSN: 1063-7281
ISSN (Online): 
IsoAbbr: Ford Found Rep
NlmId: 9891627
123:123
JrId: 27098
long title: Self
short title: Self
ISSN: 0149-0699
ISSN (Online): 
IsoAbbr: Self
NlmId: 9891539
123:123
JrId: 27099
long title: Arrows for change
short title: Arrows Change
ISSN: 1394-4444
ISSN (Online): 
IsoAbbr: Arrows Change
NlmId: 9891479
123:123
JrId: 27100
long title: Perspectives internationales du planning familial
short title: Perspect Internation Plan Fam
ISSN: 
ISSN (Online): 
IsoAbbr: Perspect Internation Plan Fam
NlmId: 9891398
123:123
JrId: 27101
long title: Perspectivas internacionales en planificacion familiar
short title: Perspect Int Planif Fam
ISSN: 0190-3195
ISSN (Online): 
IsoAbbr: Perspect Int Planif Fam
NlmId: 9891399
123:123
JrId: 27102
long title: Educator's update
short title: Educ Update
ISSN: 1092-2687
ISSN (Online): 
IsoAbbr: Educ Update
NlmId: 9891273
123:123
JrId: 27104
long title: National Family Health Survey bulletin
short title: Natl Fam Health Surv Bull
ISSN: 1083-8678
ISSN (Online): 
IsoAbbr: Natl Fam Health Surv Bull
NlmId: 9891258
123:123
JrId: 27105
long title: Sex weekly plus
short title: Sex Wkly Plus
ISSN: 1090-8633
ISSN (Online): 
IsoAbbr: Sex Wkly Plus
NlmId: 9891194
123:123
JrId: 27106
long title: Abortion Review
short title: Abortion Rev
ISSN: 0262-7299
ISSN (Online): 
IsoAbbr: Abortion Rev
NlmId: 9891042
123:123
JrId: 27107
long title: Journal Of Human Behavior In The Social Environment
short title: J Hum Behav Soc Environ
ISSN: 1091-1359
ISSN (Online): 
IsoAbbr: J Hum Behav Soc Environ
NlmId: 9890976
123:123
JrId: 27109
long title: Journal of applied probability
short title: J Appl Probab
ISSN: 0021-9002
ISSN (Online): 
IsoAbbr: J Appl Probab
NlmId: 9890561
123:123
JrId: 27110
long title: Journal of mathematical analysis and applications
short title: J Math Anal Appl
ISSN: 0022-247X
ISSN (Online): 
IsoAbbr: J Math Anal Appl
NlmId: 9890562
123:123
JrId: 27112
long title: Kangaroo
short title: Kangaroo
ISSN: 1122-8474
ISSN (Online): 
IsoAbbr: Kangaroo
NlmId: 9890557
123:123
JrId: 27114
long title: Evaluation practice
short title: Eval Pract
ISSN: 0886-1633
ISSN (Online): 
IsoAbbr: Eval Pract
NlmId: 9890130
123:123
JrId: 27115
long title: The history of the family : an international quarterly
short title: Hist Fam
ISSN: 1081-602X
ISSN (Online): 
IsoAbbr: Hist Fam
NlmId: 9890099
123:123
JrId: 27116
long title: Audit Unit News
short title: Audit Unit News
ISSN: 
ISSN (Online): 
IsoAbbr: Audit Unit News
NlmId: 9890020
123:123
JrId: 27117
long title: Hepatitis Weekly
short title: Hepatitis Wkly
ISSN: 1086-0223
ISSN (Online): 
IsoAbbr: Hepatitis Wkly
NlmId: 9889970
123:123
JrId: 27118
long title: Malaria weekly
short title: Malar Wkly
ISSN: 1086-0231
ISSN (Online): 
IsoAbbr: Malar Wkly
NlmId: 9889651
123:123
JrId: 27119
long title: Network en francais
short title: Netw Fr
ISSN: 0890-4839
ISSN (Online): 
IsoAbbr: Netw Fr
NlmId: 9889499
123:123
JrId: 27120
long title: AIDS weekly plus
short title: AIDS Wkly Plus
ISSN: 
ISSN (Online): 
IsoAbbr: AIDS Wkly Plus
NlmId: 9889385
123:123
JrId: 27121
long title: Contraception Report
short title: Contracept Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Contracept Rep
NlmId: 9889353
123:123
JrId: 27122
long title: Science communication
short title: Sci Commun
ISSN: 1075-5470
ISSN (Online): 
IsoAbbr: Sci Commun
NlmId: 9889281
123:123
JrId: 27124
long title: Indian journal of gender studies
short title: Indian J Gend Stud
ISSN: 0971-5215
ISSN (Online): 
IsoAbbr: Indian J Gend Stud
NlmId: 9889180
123:123
JrId: 27125
long title: CAFS news : a Centre for African Family Studies (CAFS) newsletter
short title: CAFS News
ISSN: 
ISSN (Online): 
IsoAbbr: CAFS News
NlmId: 9889025
123:123
JrId: 27126
long title: The journal of the Royal Anthropological Institute
short title: J R Anthropol Inst
ISSN: 1359-0987
ISSN (Online): 
IsoAbbr: J R Anthropol Inst
NlmId: 9888875
123:123
JrId: 27127
long title: Women's health weekly
short title: Womens Health Wkly
ISSN: 1078-7240
ISSN (Online): 
IsoAbbr: Womens Health Wkly
NlmId: 9888828
123:123
JrId: 27128
long title: Governing
short title: Governing
ISSN: 0894-3842
ISSN (Online): 
IsoAbbr: Governing
NlmId: 9888349
123:123
JrId: 27129
long title: Populasi
short title: Populasi
ISSN: 0853-0262
ISSN (Online): 
IsoAbbr: Populasi
NlmId: 9888243
123:123
JrId: 27130
long title: Vaccine weekly
short title: Vaccine Wkly
ISSN: 1074-2921
ISSN (Online): 
IsoAbbr: Vaccine Wkly
NlmId: 9888223
123:123
JrId: 27131
long title: Infection control weekly
short title: Infect Control Wkly
ISSN: 1074-2905
ISSN (Online): 
IsoAbbr: Infect Control Wkly
NlmId: 9888226
123:123
JrId: 27133
long title: Personal Relationships
short title: Pers Relatsh
ISSN: 1350-4126
ISSN (Online): 
IsoAbbr: Pers Relatsh
NlmId: 9887828
123:123
JrId: 27134
long title: School psychology review
short title: School Psych Rev
ISSN: 0279-6015
ISSN (Online): 
IsoAbbr: School Psych Rev
NlmId: 9887369
123:123
JrId: 27135
long title: Violence Update
short title: Violence Update
ISSN: 1052-2689
ISSN (Online): 
IsoAbbr: Violence Update
NlmId: 9887372
123:123
JrId: 27136
long title: Global child health news & review
short title: Glob Child Health New Rev
ISSN: 1192-9073
ISSN (Online): 
IsoAbbr: Glob Child Health New Rev
NlmId: 9887259
123:123
JrId: 27137
long title: The American prospect
short title: Am Prospect
ISSN: 1049-7285
ISSN (Online): 
IsoAbbr: Am Prospect
NlmId: 9887109
123:123
JrId: 27138
long title: Scandinavian journal of social welfare
short title: Scand J Soc Welf
ISSN: 0907-2055
ISSN (Online): 
IsoAbbr: Scand J Soc Welf
NlmId: 9886923
123:123
JrId: 27139
long title: Communication theory : CT : a journal of the International Communication Association
short title: Commun Theory
ISSN: 1050-3293
ISSN (Online): 
IsoAbbr: Commun Theory
NlmId: 9886794
123:123
JrId: 27140
long title: International Health And Development
short title: Int Health Dev
ISSN: 
ISSN (Online): 
IsoAbbr: Int Health Dev
NlmId: 9886758
123:123
JrId: 27141
long title: Anthropology & archeology of Eurasia
short title: Anthropol Archeol Eurasia
ISSN: 1061-1959
ISSN (Online): 
IsoAbbr: Anthropol Archeol Eurasia
NlmId: 9886706
123:123
JrId: 27142
long title: The Career development quarterly
short title: Career Dev Q
ISSN: 0889-4019
ISSN (Online): 
IsoAbbr: Career Dev Q
NlmId: 9886666
123:123
JrId: 27143
long title: The International journal for the psychology of religion
short title: Int J Psychol Relig
ISSN: 1050-8619
ISSN (Online): 1532-7582
IsoAbbr: Int J Psychol Relig
NlmId: 9886605
123:123
JrId: 27146
long title: Journal of voluntary action research
short title: J Volunt Action Res
ISSN: 0094-0607
ISSN (Online): 
IsoAbbr: J Volunt Action Res
NlmId: 9886051
123:123
JrId: 27147
long title: Canadian social work review = Revue canadienne de service social
short title: Can Soc Work Rev
ISSN: 0820-909X
ISSN (Online): 
IsoAbbr: Can Soc Work Rev
NlmId: 9886062
123:123
JrId: 27148
long title: Concern
short title: Concern (Anaheim)
ISSN: 
ISSN (Online): 
IsoAbbr: Concern (Anaheim)
NlmId: 9885994
123:123
JrId: 27149
long title: Journal of multicultural social work
short title: J Multicult Soc Work
ISSN: 1042-8224
ISSN (Online): 
IsoAbbr: J Multicult Soc Work
NlmId: 9885967
123:123
JrId: 27150
long title: Front Lines
short title: Front Lines
ISSN: 
ISSN (Online): 
IsoAbbr: Front Lines
NlmId: 9885972
123:123
JrId: 27152
long title: Asia-Pacific POPIN bulletin
short title: Asia Pac POPIN Bull
ISSN: 1014-885X
ISSN (Online): 
IsoAbbr: Asia Pac POPIN Bull
NlmId: 9885376
123:123
JrId: 27153
long title: Journal of multicultural counseling and development
short title: J Multicult Couns Devel
ISSN: 0883-8534
ISSN (Online): 
IsoAbbr: J Multicult Couns Devel
NlmId: 9885385
123:123
JrId: 27154
long title: Epitheorese Koinonikon Ereunon
short title: Epitheor Koin Ereun
ISSN: 0013-9696
ISSN (Online): 
IsoAbbr: Epitheor Koin Ereun
NlmId: 9885346
123:123
JrId: 27155
long title: Safe motherhood
short title: Safe Mother
ISSN: 1014-952X
ISSN (Online): 1564-1104
IsoAbbr: Safe Mother
NlmId: 9885332
123:123
JrId: 27156
long title: Global environmental change : human and policy dimensions
short title: Glob Environ Change
ISSN: 0959-3780
ISSN (Online): 
IsoAbbr: Glob Environ Change
NlmId: 9884942
123:123
JrId: 27158
long title: Discourse processes
short title: Discourse Process
ISSN: 0163-853X
ISSN (Online): 1532-6950
IsoAbbr: Discourse Process
NlmId: 9884426
123:123
JrId: 27159
long title: Journal Of The Egyptian Society Of Obstetrics And Gynecology
short title: J Egypt Soc Obstet Gynecol
ISSN: 0258-3216
ISSN (Online): 
IsoAbbr: J Egypt Soc Obstet Gynecol
NlmId: 9884274
123:123
JrId: 27160
long title: Cadernos De Pesquisas
short title: Cad Pesqui
ISSN: 0100-1574
ISSN (Online): 
IsoAbbr: Cad Pesqui
NlmId: 9884056
123:123
JrId: 27161
long title: Gender and education
short title: Gend Educ
ISSN: 0954-0253
ISSN (Online): 
IsoAbbr: Gend Educ
NlmId: 9883964
123:123
JrId: 27162
long title: Ford Foundation letter. Ford Foundation
short title: Lett Ford Found
ISSN: 0015-699X
ISSN (Online): 
IsoAbbr: Lett Ford Found
NlmId: 9883746
123:123
JrId: 27163
long title: Planejamento Agora
short title: Planej Agora
ISSN: 0103-0922
ISSN (Online): 
IsoAbbr: Planej Agora
NlmId: 9883584
123:123
JrId: 27164
long title: Medicina De Hoje
short title: Med Hoje
ISSN: 0100-0748
ISSN (Online): 
IsoAbbr: Med Hoje
NlmId: 9883578
123:123
JrId: 27165
long title: Journal of the Community Development Society
short title: J Community Dev Soc
ISSN: 0010-3829
ISSN (Online): 
IsoAbbr: J Community Dev Soc
NlmId: 9883454
123:123
JrId: 27166
long title: Journal of applied statistics
short title: J Appl Stat
ISSN: 0266-4763
ISSN (Online): 
IsoAbbr: J Appl Stat
NlmId: 9883455
123:123
JrId: 27167
long title: IRCS medical science: Cardiovascular system
short title: IRCS Med Sci Cardiovasc Syst
ISSN: 0305-6732
ISSN (Online): 
IsoAbbr: IRCS Med Sci Cardiovasc Syst
NlmId: 9883431
123:123
JrId: 27170
long title: Popline
short title: Popline
ISSN: 
ISSN (Online): 
IsoAbbr: Popline
NlmId: 9883011
123:123
JrId: 27171
long title: UNICEF news
short title: UNICEF News
ISSN: 0379-2854
ISSN (Online): 
IsoAbbr: UNICEF News
NlmId: 9882931
123:123
JrId: 27172
long title: Ecological modelling
short title: Ecol Modell
ISSN: 0304-3800
ISSN (Online): 
IsoAbbr: Ecol Modell
NlmId: 9882888
123:123
JrId: 27174
long title: Chain drug review
short title: Chain Drug Rev
ISSN: 0164-9914
ISSN (Online): 
IsoAbbr: Chain Drug Rev
NlmId: 9882684
123:123
JrId: 27175
long title: The Journal of environmental education
short title: J Environ Educ
ISSN: 0095-8964
ISSN (Online): 
IsoAbbr: J Environ Educ
NlmId: 9882655
123:123
JrId: 27177
long title: Sociology of sport journal
short title: Sociol Sport J
ISSN: 0741-1235
ISSN (Online): 
IsoAbbr: Sociol Sport J
NlmId: 9882612
123:123
JrId: 27178
long title: Men's reproductive health
short title: Men's Reprod Health
ISSN: 0891-7817
ISSN (Online): 
IsoAbbr: Men's Reprod Health
NlmId: 9882558
123:123
JrId: 27179
long title: Ob/gyn World
short title: Ob/Gyn World
ISSN: 
ISSN (Online): 
IsoAbbr: Ob/Gyn World
NlmId: 9882517
123:123
JrId: 27180
long title: School Psychology International
short title: Sch Psychol Int
ISSN: 0143-0343
ISSN (Online): 
IsoAbbr: Sch Psychol Int
NlmId: 9882436
123:123
JrId: 27181
long title: Family life educator
short title: Fam Life Educ
ISSN: 0732-9962
ISSN (Online): 
IsoAbbr: Fam Life Educ
NlmId: 9882418
123:123
JrId: 27183
long title: The Coevolution quarterly
short title: Coevol Q
ISSN: 0095-134X
ISSN (Online): 
IsoAbbr: Coevol Q
NlmId: 9882410
123:123
JrId: 27185
long title: Action For Children
short title: Action Child
ISSN: 1010-3384
ISSN (Online): 
IsoAbbr: Action Child
NlmId: 9882221
123:123
JrId: 27186
long title: International migration (Geneva, Switzerland)
short title: Int Migr
ISSN: 0020-7985
ISSN (Online): 
IsoAbbr: Int Migr
NlmId: 9882227
123:123
JrId: 27187
long title: Industry week
short title: Ind Week
ISSN: 0039-0895
ISSN (Online): 
IsoAbbr: Ind Week
NlmId: 9881954
123:123
JrId: 27188
long title: Population headliners
short title: Popul Headl
ISSN: 0252-3639
ISSN (Online): 
IsoAbbr: Popul Headl
NlmId: 9881964
123:123
JrId: 27189
long title: Social Science News Letter
short title: Soc Sci New Lett
ISSN: 0743-8974
ISSN (Online): 
IsoAbbr: Soc Sci New Lett
NlmId: 9881966
123:123
JrId: 27190
long title: Birth Psychology Bulletin
short title: Birth Psychol Bull
ISSN: 0734-3124
ISSN (Online): 
IsoAbbr: Birth Psychol Bull
NlmId: 9881599
123:123
JrId: 27193
long title: Simulation
short title: Simulation
ISSN: 0037-5497
ISSN (Online): 
IsoAbbr: Simulation
NlmId: 9881268
123:123
JrId: 27194
long title: Refugee reports
short title: Refug Rep
ISSN: 0884-3554
ISSN (Online): 
IsoAbbr: Refug Rep
NlmId: 9881212
123:123
JrId: 27195
long title: Environmental action
short title: Environ Aciton
ISSN: 0013-922X
ISSN (Online): 
IsoAbbr: Environ Aciton
NlmId: 9881170
123:123
JrId: 27198
long title: Population And Environmental Psychology Newsletter
short title: Popul Environ Psychol Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Environ Psychol Newsl
NlmId: 9881034
123:123
JrId: 27199
long title: Grassroots Development
short title: Grassroots Dev
ISSN: 0733-6608
ISSN (Online): 
IsoAbbr: Grassroots Dev
NlmId: 9880942
123:123
JrId: 27200
long title: Social Marketing Forum
short title: Soc Mark Forum
ISSN: 
ISSN (Online): 
IsoAbbr: Soc Mark Forum
NlmId: 9880517
123:123
JrId: 27201
long title: Teaching Sociology
short title: Teach Sociol
ISSN: 0092-055X
ISSN (Online): 
IsoAbbr: Teach Sociol
NlmId: 9880435
123:123
JrId: 27202
long title: Joicfp News
short title: JOICFP News
ISSN: 0911-0755
ISSN (Online): 
IsoAbbr: JOICFP News
NlmId: 9880223
123:123
JrId: 27204
long title: Fpop Bulletin
short title: Fpop Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Fpop Bull
NlmId: 9879834
123:123
JrId: 27205
long title: Journal Of Rural Development
short title: J Rural Dev
ISSN: 0970-3357
ISSN (Online): 
IsoAbbr: J Rural Dev
NlmId: 9879807
123:123
JrId: 27206
long title: Social studies (Philadelphia, Pa. : 1953)
short title: Soc Stud
ISSN: 0037-7996
ISSN (Online): 
IsoAbbr: Soc Stud
NlmId: 9879796
123:123
JrId: 27207
long title: Sociology of work and occupations
short title: Sociol Work Occup
ISSN: 0093-9285
ISSN (Online): 
IsoAbbr: Sociol Work Occup
NlmId: 9879748
123:123
JrId: 27208
long title: Dghs Chronicle
short title: DGHS Chron
ISSN: 0971-0132
ISSN (Online): 
IsoAbbr: DGHS Chron
NlmId: 9879634
123:123
JrId: 27209
long title: Management science
short title: Manage Sci
ISSN: 0025-1909
ISSN (Online): 
IsoAbbr: Manage Sci
NlmId: 9879580
123:123
JrId: 27210
long title: Glimpse (Dhaka, Bangladesh)
short title: Glimpse
ISSN: 0253-7508
ISSN (Online): 
IsoAbbr: Glimpse
NlmId: 9879552
123:123
JrId: 27211
long title: Ippa - Newsletter
short title: IPPA Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: IPPA Newsl
NlmId: 9879448
123:123
JrId: 27212
long title: Telecommunications policy
short title: Telecomm Policy
ISSN: 0308-5961
ISSN (Online): 
IsoAbbr: Telecomm Policy
NlmId: 9879423
123:123
JrId: 27213
long title: Data user news
short title: Data User News
ISSN: 0096-9877
ISSN (Online): 
IsoAbbr: Data User News
NlmId: 9879442
123:123
JrId: 27214
long title: American educational research journal
short title: Am Educ Res J
ISSN: 0002-8312
ISSN (Online): 
IsoAbbr: Am Educ Res J
NlmId: 9879361
123:123
JrId: 27215
long title: Health for the millions
short title: Health Millions
ISSN: 0970-8685
ISSN (Online): 
IsoAbbr: Health Millions
NlmId: 9879305
123:123
JrId: 27216
long title: Migration
short title: Migration
ISSN: 
ISSN (Online): 
IsoAbbr: Migration
NlmId: 9879218
123:123
JrId: 27217
long title: Statistical Reporter / Office Of Federal Statistical Policy And Standards
short title: Stat Report
ISSN: 0039-050X
ISSN (Online): 
IsoAbbr: Stat Report
NlmId: 9879152
123:123
JrId: 27218
long title: Diarrhoea Dialogue
short title: Diarrhoea Dialogue
ISSN: 
ISSN (Online): 
IsoAbbr: Diarrhoea Dialogue
NlmId: 9879116
123:123
JrId: 27219
long title: Research In Sociology Of Education And Socialization
short title: Res Sociol Educ Social
ISSN: 0197-5080
ISSN (Online): 
IsoAbbr: Res Sociol Educ Social
NlmId: 9879034
123:123
JrId: 27220
long title: Population Data Information Service
short title: Popul Data Inf Serv
ISSN: 0115-5164
ISSN (Online): 
IsoAbbr: Popul Data Inf Serv
NlmId: 9878880
123:123
JrId: 27221
long title: Journal of comparative economics
short title: J Comp Econ
ISSN: 0147-5967
ISSN (Online): 
IsoAbbr: J Comp Econ
NlmId: 9878840
123:123
JrId: 27222
long title: Labour and society
short title: Labour Soc
ISSN: 0378-5408
ISSN (Online): 
IsoAbbr: Labour Soc
NlmId: 9878843
123:123
JrId: 27223
long title: Notas de poblacion
short title: Notas Poblacion
ISSN: 0303-1829
ISSN (Online): 
IsoAbbr: Notas Poblacion
NlmId: 9878844
123:123
JrId: 27224
long title: Pro Familia Informationen
short title: Pro Fam Inf
ISSN: 0721-1228
ISSN (Online): 
IsoAbbr: Pro Fam Inf
NlmId: 9878846
123:123
JrId: 27225
long title: Journal Of Developing Areas
short title: J Dev Areas
ISSN: 0022-037X
ISSN (Online): 
IsoAbbr: J Dev Areas
NlmId: 9878849
123:123
JrId: 27226
long title: New internationalist
short title: New Int
ISSN: 0305-9529
ISSN (Online): 
IsoAbbr: New Int
NlmId: 9878851
123:123
JrId: 27227
long title: Tiers-monde
short title: Tiers Monde
ISSN: 0040-7356
ISSN (Online): 
IsoAbbr: Tiers Monde
NlmId: 9878853
123:123
JrId: 27228
long title: Studies in comparative international development
short title: Stud Comp Int Dev
ISSN: 0039-3606
ISSN (Online): 
IsoAbbr: Stud Comp Int Dev
NlmId: 9878854
123:123
JrId: 27229
long title: Yojana
short title: Yojana
ISSN: 0044-0515
ISSN (Online): 
IsoAbbr: Yojana
NlmId: 9878855
123:123
JrId: 27230
long title: Cambridge journal of economics
short title: Cambridge J Econ
ISSN: 0309-166X
ISSN (Online): 
IsoAbbr: Cambridge J Econ
NlmId: 9878838
123:123
JrId: 27231
long title: Future
short title: Future
ISSN: 
ISSN (Online): 
IsoAbbr: Future
NlmId: 9878820
123:123
JrId: 27232
long title: Development dialogue
short title: Dev Dialogue
ISSN: 0345-2328
ISSN (Online): 
IsoAbbr: Dev Dialogue
NlmId: 9878825
123:123
JrId: 27233
long title: Bangladesh Development Studies
short title: Bangladesh Dev Stud
ISSN: 0304-095X
ISSN (Online): 
IsoAbbr: Bangladesh Dev Stud
NlmId: 9878828
123:123
JrId: 27234
long title: Boletin mensual de estadisticas (Colombia. Departamento Administrativo Nacional de Estadisticas)
short title: Bol Mens Estad DANE
ISSN: 0010-1370
ISSN (Online): 
IsoAbbr: Bol Mens Estad DANE
NlmId: 9878829
123:123
JrId: 27236
long title: ZPG reporter
short title: ZPG Report
ISSN: 0199-0071
ISSN (Online): 
IsoAbbr: ZPG Report
NlmId: 9878810
123:123
JrId: 27237
long title: Improving human performance quarterly
short title: Improv Hum Performance Q
ISSN: 0146-3756
ISSN (Online): 
IsoAbbr: Improv Hum Performance Q
NlmId: 9878782
123:123
JrId: 27238
long title: Cpc Research Review
short title: CPC Res Rev
ISSN: 
ISSN (Online): 
IsoAbbr: CPC Res Rev
NlmId: 9878718
123:123
JrId: 27239
long title: International journal of remote sensing
short title: Int J Remote Sens
ISSN: 0143-1161
ISSN (Online): 
IsoAbbr: Int J Remote Sens
NlmId: 9878707
123:123
JrId: 27240
long title: Network - International Fertility Research Program
short title: Netw Int Fertil Res Program
ISSN: 
ISSN (Online): 
IsoAbbr: Netw Int Fertil Res Program
NlmId: 9878684
123:123
JrId: 27241
long title: Pediatric alert
short title: Pediatr Alert
ISSN: 0160-0184
ISSN (Online): 
IsoAbbr: Pediatr Alert
NlmId: 9878654
123:123
JrId: 27242
long title: Revista De Statistica
short title: Rev Stat
ISSN: 0556-6398
ISSN (Online): 
IsoAbbr: Rev Stat
NlmId: 9878553
123:123
JrId: 27243
long title: Polish ecological studies
short title: Pol Ecol Stud
ISSN: 0324-8763
ISSN (Online): 
IsoAbbr: Pol Ecol Stud
NlmId: 9878442
123:123
JrId: 27244
long title: Famille et developpement
short title: Fam Dev
ISSN: 
ISSN (Online): 
IsoAbbr: Fam Dev
NlmId: 9878457
123:123
JrId: 27245
long title: Ciencia y desarrollo
short title: Cienc Desarro
ISSN: 0185-0008
ISSN (Online): 
IsoAbbr: Cienc Desarro
NlmId: 9878168
123:123
JrId: 27246
long title: Mazingira
short title: Mazingira
ISSN: 0250-6858
ISSN (Online): 
IsoAbbr: Mazingira
NlmId: 9878114
123:123
JrId: 27247
long title: Southern economic journal
short title: South Econ J
ISSN: 0038-4038
ISSN (Online): 
IsoAbbr: South Econ J
NlmId: 9877794
123:123
JrId: 27248
long title: AV communication review
short title: Av Commun Rev
ISSN: 0001-2890
ISSN (Online): 
IsoAbbr: Av Commun Rev
NlmId: 9877675
123:123
JrId: 27251
long title: RF illustrated
short title: RF Illus
ISSN: 0090-9599
ISSN (Online): 
IsoAbbr: RF Illus
NlmId: 9877188
123:123
JrId: 27252
long title: Ethos (Berkeley, Calif.)
short title: Ethos
ISSN: 0091-2131
ISSN (Online): 
IsoAbbr: Ethos
NlmId: 9877005
123:123
JrId: 27253
long title: Chicago today (University of Chicago)
short title: Chic Today
ISSN: 0577-7321
ISSN (Online): 
IsoAbbr: Chic Today
NlmId: 9876948
123:123
JrId: 27254
long title: Chinese sociology and anthropology
short title: Chin Sociol Anthropol
ISSN: 0009-4625
ISSN (Online): 
IsoAbbr: Chin Sociol Anthropol
NlmId: 9876951
123:123
JrId: 27257
long title: Urban affairs quarterly
short title: Urban Aff Q
ISSN: 0042-0816
ISSN (Online): 
IsoAbbr: Urban Aff Q
NlmId: 9876742
123:123
JrId: 27259
long title: Statistica Neerlandica
short title: Stat Neerl
ISSN: 0039-0402
ISSN (Online): 
IsoAbbr: Stat Neerl
NlmId: 9876667
123:123
JrId: 27260
long title: Statistical Notes Of Japan
short title: Stat Notes Jpn
ISSN: 0561-922X
ISSN (Online): 
IsoAbbr: Stat Notes Jpn
NlmId: 9876668
123:123
JrId: 27262
long title: Soviet Sociology
short title: Sov Soc
ISSN: 0038-5824
ISSN (Online): 
IsoAbbr: Sov Soc
NlmId: 9876654
123:123
JrId: 27264
long title: Pan-African journal
short title: Pan Afr J
ISSN: 0031-0565
ISSN (Online): 
IsoAbbr: Pan Afr J
NlmId: 9876445
123:123
JrId: 27265
long title: Mondes En Developpement
short title: Mondes Dev
ISSN: 0302-3052
ISSN (Online): 
IsoAbbr: Mondes Dev
NlmId: 9876330
123:123
JrId: 27266
long title: Korea journal
short title: Korea J
ISSN: 0023-3900
ISSN (Online): 
IsoAbbr: Korea J
NlmId: 9876229
123:123
JrId: 27267
long title: Jewish Journal Of Sociology
short title: Jew J Sociol
ISSN: 0021-6534
ISSN (Online): 
IsoAbbr: Jew J Sociol
NlmId: 9876182
123:123
JrId: 27268
long title: Animal production
short title: Anim Prod
ISSN: 0003-3561
ISSN (Online): 
IsoAbbr: Anim Prod
NlmId: 9875866
123:123
JrId: 27269
long title: Annales Academiae Scientiarum Fennicae. Series A. 3, Geologica--geographica
short title: Ann Acad Sci Fenn A 3 Geol Geogr
ISSN: 0066-197X
ISSN (Online): 
IsoAbbr: Ann Acad Sci Fenn A 3 Geol Geogr
NlmId: 9875867
123:123
JrId: 27270
long title: Ethnic Groups
short title: Ethnic Groups
ISSN: 0308-6860
ISSN (Online): 
IsoAbbr: Ethnic Groups
NlmId: 9875740
123:123
JrId: 27271
long title: Acta Endocrinologica Panamericana
short title: Acta Endocrinol Panam
ISSN: 0065-1192
ISSN (Online): 
IsoAbbr: Acta Endocrinol Panam
NlmId: 9875565
123:123
JrId: 27272
long title: Business economics (Cleveland, Ohio)
short title: Bus Econ
ISSN: 0007-666X
ISSN (Online): 
IsoAbbr: Bus Econ
NlmId: 9875543
123:123
JrId: 27273
long title: The Asia Foundation news
short title: Aisa Found News
ISSN: 0735-0740
ISSN (Online): 
IsoAbbr: Aisa Found News
NlmId: 9875517
123:123
JrId: 27274
long title: International organization
short title: Int Organ
ISSN: 0020-8183
ISSN (Online): 1531-5088
IsoAbbr: Int Organ
NlmId: 9875518
123:123
JrId: 27275
long title: Ciencia Y Sociedad
short title: Cienc Soc
ISSN: 0378-7680
ISSN (Online): 
IsoAbbr: Cienc Soc
NlmId: 9875527
123:123
JrId: 27276
long title: Sankhya
short title: Sankhya
ISSN: 0581-5738
ISSN (Online): 
IsoAbbr: Sankhya
NlmId: 9875503
123:123
JrId: 27277
long title: University Of North Carolina News Letter
short title: Univ N C News Lett
ISSN: 0886-2621
ISSN (Online): 
IsoAbbr: Univ N C News Lett
NlmId: 9875257
123:123
JrId: 27278
long title: Warta Demografi
short title: Warta Demografi
ISSN: 0125-9679
ISSN (Online): 
IsoAbbr: Warta Demografi
NlmId: 9875210
123:123
JrId: 27279
long title: Rumah Tangga Dan Kesehatan
short title: Rumah Tangga Kesehatan
ISSN: 0485-6015
ISSN (Online): 
IsoAbbr: Rumah Tangga Kesehatan
NlmId: 9875217
123:123
JrId: 27280
long title: Zero Population Growth national reporter
short title: Zero Popul Growth Natl Rep
ISSN: 0049-8718
ISSN (Online): 
IsoAbbr: Zero Popul Growth Natl Rep
NlmId: 9875135
123:123
JrId: 27282
long title: Tropical Health
short title: Trop Heal
ISSN: 
ISSN (Online): 
IsoAbbr: Trop Heal
NlmId: 9815996
123:123
JrId: 27283
long title: Aidscaptions
short title: Aidscaptions
ISSN: 
ISSN (Online): 
IsoAbbr: Aidscaptions
NlmId: 9815998
123:123
JrId: 27284
long title: African journal of fertility, sexuality, and reproductive health
short title: Afr J Fertil Sexual Reprod Heal
ISSN: 
ISSN (Online): 
IsoAbbr: Afr J Fertil Sexual Reprod Heal
NlmId: 9815675
123:123
JrId: 27285
long title: Journal of immigrant health
short title: J Immigr Health
ISSN: 1096-4045
ISSN (Online): 1573-3629
IsoAbbr: J Immigr Health
NlmId: 9815654
123:123
JrId: 27286
long title: Journal of health & population in developing countries
short title: J Health Popul Dev Ctries
ISSN: 1095-8940
ISSN (Online): 
IsoAbbr: J Health Popul Dev Ctries
NlmId: 9815637
123:123
JrId: 27287
long title: Sexual health exchange
short title: Sex Health Exch
ISSN: 1388-3046
ISSN (Online): 
IsoAbbr: Sex Health Exch
NlmId: 9813116
123:123
JrId: 27289
long title: Review of social policy
short title: Rev Soc Policy
ISSN: 0918-788X
ISSN (Online): 
IsoAbbr: Rev Soc Policy
NlmId: 9809667
123:123
JrId: 27290
long title: ACOG educational bulletin
short title: ACOG Educ Bull
ISSN: 
ISSN (Online): 
IsoAbbr: ACOG Educ Bull
NlmId: 9801903
123:123
JrId: 27291
long title: Archives of otolaryngology
short title: Arch Otolaryngol
ISSN: 0276-0673
ISSN (Online): 
IsoAbbr: Arch Otolaryngol
NlmId: 9716259
123:123
JrId: 27292
long title: Lyon Mediterranee medical. Medecine du Sud-Est
short title: Lyon Mediterr Med Med Sud Est
ISSN: 0766-5466
ISSN (Online): 
IsoAbbr: Lyon Mediterr Med Med Sud Est
NlmId: 9714169
123:123
JrId: 27293
long title: Initiatives in reproductive health policy
short title: Initiat Reprod Health Policy
ISSN: 1086-4350
ISSN (Online): 
IsoAbbr: Initiat Reprod Health Policy
NlmId: 9712251
123:123
JrId: 27294
long title: Africa women & health : a Safe Motherhood magazine
short title: Afr Women Health
ISSN: 
ISSN (Online): 
IsoAbbr: Afr Women Health
NlmId: 9710379
123:123
JrId: 27295
long title: Perspectives in health : the magazine of the Pan American Health Organization
short title: Perspect Health
ISSN: 1020-5551
ISSN (Online): 
IsoAbbr: Perspect Health
NlmId: 9710450
123:123
JrId: 27296
long title: Advances in bioethics
short title: Adv Bioeth
ISSN: 
ISSN (Online): 
IsoAbbr: Adv Bioeth
NlmId: 9706388
123:123
JrId: 27297
long title: Front lines research
short title: Front Lines Res
ISSN: 1076-5425
ISSN (Online): 
IsoAbbr: Front Lines Res
NlmId: 9700871
123:123
JrId: 27298
long title: Advances in abortion care / IPAS
short title: Adv Abort Care
ISSN: 1063-6781
ISSN (Online): 
IsoAbbr: Adv Abort Care
NlmId: 9613964
123:123
JrId: 27299
long title: Revista medica del IPSS / Instituto Peruano de Seguridad Social
short title: Rev Med IPSS
ISSN: 1022-0240
ISSN (Online): 
IsoAbbr: Rev Med IPSS
NlmId: 9612483
123:123
JrId: 27300
long title: Dirasat. Medical and biological sciences
short title: Dirasat Med Biol Sci
ISSN: 1026-3772
ISSN (Online): 
IsoAbbr: Dirasat Med Biol Sci
NlmId: 9612496
123:123
JrId: 27301
long title: Child health dialogue
short title: Child Health Dialogue
ISSN: 1363-2094
ISSN (Online): 
IsoAbbr: Child Health Dialogue
NlmId: 9607833
123:123
JrId: 27302
long title: Journal of the College of Physicians and Surgeons--Pakistan : JCPSP
short title: J Coll Physicians Surg Pak
ISSN: 1022-386X
ISSN (Online): 1681-7168
IsoAbbr: J Coll Physicians Surg Pak
NlmId: 9606447
123:123
JrId: 27303
long title: Acquired immunodeficiency syndrome (AIDS) weekly surveillance report / AIDS Activity, Center for Infectious Diseases, Centers for Disease Control
short title: Acquir Immunodefic Syndr (AIDS) Wkly Surveill Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Acquir Immunodefic Syndr (AIDS) Wkly Surveill Rep
NlmId: 9605860
123:123
JrId: 27304
long title: Current issues in public health
short title: Curr Issues Public Health
ISSN: 1076-7762
ISSN (Online): 
IsoAbbr: Curr Issues Public Health
NlmId: 9604505
123:123
JrId: 27305
long title: AIDS/STD health promotion exchange
short title: AIDS STD Health Promot Exch
ISSN: 1384-2692
ISSN (Online): 
IsoAbbr: AIDS STD Health Promot Exch
NlmId: 9602418
123:123
JrId: 27306
long title: Facts about infant feeding
short title: Facts Infant Feed
ISSN: 
ISSN (Online): 
IsoAbbr: Facts Infant Feed
NlmId: 9602348
123:123
JrId: 27307
long title: JK practitioner : a journal of current clinical medicine & surgery
short title: JK Pract
ISSN: 0971-8834
ISSN (Online): 
IsoAbbr: JK Pract
NlmId: 9602083
123:123
JrId: 27308
long title: The Canadian journal of human sexuality
short title: Can J Hum Sex
ISSN: 1188-4517
ISSN (Online): 
IsoAbbr: Can J Hum Sex
NlmId: 9516982
123:123
JrId: 27309
long title: Alexandria journal of pharmaceutical sciences
short title: Alex J Pharm Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Alex J Pharm Sci
NlmId: 9516732
123:123
JrId: 27310
long title: Africa link : a publication of the Africa Region
short title: Afr Link
ISSN: 0250-698X
ISSN (Online): 
IsoAbbr: Afr Link
NlmId: 9510758
123:123
JrId: 27311
long title: Violence against women
short title: Violence Against Women
ISSN: 1077-8012
ISSN (Online): 1552-8448
IsoAbbr: Violence Against Women
NlmId: 9506308
123:123
JrId: 27312
long title: Psikhologyah : ketav 'et mada'i Yisre'eli le-'iyun ule-mehkar
short title: 
ISSN: 0792-2949
ISSN (Online): 
IsoAbbr: 
NlmId: 9505810
123:123
JrId: 27313
long title: Psychodynamic counselling
short title: Psychodyn Couns
ISSN: 1353-3339
ISSN (Online): 1470-1057
IsoAbbr: Psychodyn Couns
NlmId: 9503424
123:123
JrId: 27314
long title: NARESA monograph
short title: NARESA Mongr
ISSN: 
ISSN (Online): 
IsoAbbr: NARESA Mongr
NlmId: 9501763
123:123
JrId: 27315
long title: Malawi medical journal : the journal of Medical Association of Malawi
short title: Malawi Med J
ISSN: 1995-7262
ISSN (Online): 1995-7270
IsoAbbr: Malawi Med J
NlmId: 9500170
123:123
JrId: 27316
long title: Action contre le SIDA
short title: Action Contre SIDA
ISSN: 
ISSN (Online): 
IsoAbbr: Action Contre SIDA
NlmId: 9441771
123:123
JrId: 27317
long title: Estudos demograficos : revista do Gabinete de Estudos Demograficos do Instituto Nacional de Estatistica
short title: Estud Demogr
ISSN: 0871-875X
ISSN (Online): 
IsoAbbr: Estud Demogr
NlmId: 9440575
123:123
JrId: 27318
long title: African journal of health sciences
short title: Afr J Health Sci
ISSN: 1022-9272
ISSN (Online): 
IsoAbbr: Afr J Health Sci
NlmId: 9439497
123:123
JrId: 27319
long title: African journal of medical practice / African Academy of Sciences
short title: Afr J Med Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Afr J Med Pract
NlmId: 9439289
123:123
JrId: 27320
long title: Journal of clinical psychology in medical settings
short title: J Clin Psychol Med Settings
ISSN: 1068-9583
ISSN (Online): 1573-3572
IsoAbbr: J Clin Psychol Med Settings
NlmId: 9435680
123:123
JrId: 27321
long title: Kyklos : Jahrbuch des Instituts fur Geschichte der Medizin an der Universitat Leipzig
short title: Kyklos
ISSN: 
ISSN (Online): 
IsoAbbr: Kyklos
NlmId: 9429578
123:123
JrId: 27323
long title: Arteres et veines
short title: Arteres Veines
ISSN: 0293-5090
ISSN (Online): 
IsoAbbr: Arteres Veines
NlmId: 9426966
123:123
JrId: 27324
long title: Maandstatistiek van de bevolking (Hague, Netherlands : 1982)
short title: Maandstat Bevolking
ISSN: 0168-6240
ISSN (Online): 
IsoAbbr: Maandstat Bevolking
NlmId: 9426925
123:123
JrId: 27325
long title: Revista ABP-APAL / Associacao Brasileira de Psiquiatria and Asociacion Psiquiatrica de America Latina
short title: Rev ABPAPAL
ISSN: 0102-7646
ISSN (Online): 
IsoAbbr: Rev ABPAPAL
NlmId: 9426823
123:123
JrId: 27326
long title: EPA journal / United States Environmental Protection Agency, Office of Public Awareness
short title: Epa J
ISSN: 0145-1189
ISSN (Online): 
IsoAbbr: Epa J
NlmId: 9426499
123:123
JrId: 27327
long title: Abortion research notes / International Reference Center for Abortion Research
short title: Abort Res Notes
ISSN: 0361-1116
ISSN (Online): 
IsoAbbr: Abort Res Notes
NlmId: 9426492
123:123
JrId: 27328
long title: Health technology directions
short title: Health Technol Dir
ISSN: 0730-8620
ISSN (Online): 
IsoAbbr: Health Technol Dir
NlmId: 9426490
123:123
JrId: 27329
long title: Essential drugs monitor
short title: Essent Drugs Monit
ISSN: 1015-0919
ISSN (Online): 1564-121X
IsoAbbr: Essent Drugs Monit
NlmId: 9426455
123:123
JrId: 27330
long title: Dialogue on diarrhoea
short title: Dialogue Diarrhoea
ISSN: 0950-0235
ISSN (Online): 
IsoAbbr: Dialogue Diarrhoea
NlmId: 9426468
123:123
JrId: 27331
long title: Al Azhar medical journal = Majallat al-Tibb al-Azhar
short title: Al Azhar Med J
ISSN: 1110-0400
ISSN (Online): 
IsoAbbr: Al Azhar Med J
NlmId: 9426436
123:123
JrId: 27332
long title: Nufusbilim dergisi
short title: Nufusbil Derg
ISSN: 0259-6334
ISSN (Online): 
IsoAbbr: Nufusbil Derg
NlmId: 9426243
123:123
JrId: 27333
long title: Ren kou yan jiu = Renkou yanjiu
short title: Renkou Yanjiu
ISSN: 1000-6087
ISSN (Online): 
IsoAbbr: Renkou Yanjiu
NlmId: 9426170
123:123
JrId: 27334
long title: Links (New York, N.Y.)
short title: Links
ISSN: 0894-3036
ISSN (Online): 
IsoAbbr: Links
NlmId: 9426127
123:123
JrId: 27335
long title: Australian journal of marriage & family
short title: Aust J Marriage Fam
ISSN: 1034-652X
ISSN (Online): 
IsoAbbr: Aust J Marriage Fam
NlmId: 9426100
123:123
JrId: 27336
long title: New Egyptian journal of medicine
short title: New Egypt J Med
ISSN: 1110-1946
ISSN (Online): 
IsoAbbr: New Egypt J Med
NlmId: 9426075
123:123
JrId: 27337
long title: Revue europeenne de dermatologie et de MST
short title: Rev Eur Dermatol MST
ISSN: 1140-5325
ISSN (Online): 
IsoAbbr: Rev Eur Dermatol MST
NlmId: 9426085
123:123
JrId: 27338
long title: Population sciences (Cairo, Egypt)
short title: Popul Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Sci
NlmId: 9425997
123:123
JrId: 27339
long title: Feminism & psychology
short title: Fem Psychol
ISSN: 0959-3535
ISSN (Online): 
IsoAbbr: Fem Psychol
NlmId: 9425963
123:123
JrId: 27340
long title: National geographic research
short title: Natl Geogr Res
ISSN: 8755-724X
ISSN (Online): 
IsoAbbr: Natl Geogr Res
NlmId: 9425974
123:123
JrId: 27341
long title: Hemispheres (Paris, France)
short title: Hemispheres
ISSN: 1150-7276
ISSN (Online): 
IsoAbbr: Hemispheres
NlmId: 9425836
123:123
JrId: 27342
long title: Washington memo
short title: Wash Memo Alan Guttmacher Inst
ISSN: 0739-4179
ISSN (Online): 
IsoAbbr: Wash Memo Alan Guttmacher Inst
NlmId: 9425851
123:123
JrId: 27343
long title: Journal of human ecology (Delhi, India)
short title: J Hum Ecol
ISSN: 0970-9274
ISSN (Online): 
IsoAbbr: J Hum Ecol
NlmId: 9425769
123:123
JrId: 27344
long title: Journal of refugee studies
short title: J Refug Stud
ISSN: 0951-6328
ISSN (Online): 
IsoAbbr: J Refug Stud
NlmId: 9425740
123:123
JrId: 27345
long title: Health and sexuality
short title: Health Sex
ISSN: 1054-2957
ISSN (Online): 
IsoAbbr: Health Sex
NlmId: 9425716
123:123
JrId: 27346
long title: The Australian journal of anthropology
short title: Aust J Anthropol
ISSN: 1035-8811
ISSN (Online): 
IsoAbbr: Aust J Anthropol
NlmId: 9425670
123:123
JrId: 27347
long title: WHO features
short title: WHO Feature
ISSN: 
ISSN (Online): 
IsoAbbr: WHO Feature
NlmId: 9425448
123:123
JrId: 27348
long title: In point of fact
short title: In Point Fact
ISSN: 
ISSN (Online): 
IsoAbbr: In Point Fact
NlmId: 9425449
123:123
JrId: 27349
long title: Bulletin (Gandhigram Institute of Rural Health and Family Welfare Trust)
short title: Bull Gandhigram Inst Rural Health Fam Welf Trust
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Gandhigram Inst Rural Health Fam Welf Trust
NlmId: 9425452
123:123
JrId: 27350
long title: Pacific AIDS alert bulletin / South Pacific Commission
short title: Pac AIDS Alert Bull
ISSN: 1018-2152
ISSN (Online): 
IsoAbbr: Pac AIDS Alert Bull
NlmId: 9425419
123:123
JrId: 27351
long title: Indian journal of maternal and child health : official publication of Indian Maternal and Child Health Association,
short title: Indian J Matern Child Health
ISSN: 0970-8928
ISSN (Online): 
IsoAbbr: Indian J Matern Child Health
NlmId: 9425426
123:123
JrId: 27352
long title: Revista del Colegio de Medicos y Cirujanos de Guatemala
short title: Rev Col Med Cir Guatem
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Col Med Cir Guatem
NlmId: 9425195
123:123
JrId: 27353
long title: Majalah demografi Indonesia
short title: Majalah Demografi Indones
ISSN: 0126-0251
ISSN (Online): 
IsoAbbr: Majalah Demografi Indones
NlmId: 9425126
123:123
JrId: 27354
long title: Revista medica de Mocambique
short title: Rev Med Moamb
ISSN: 0254-5705
ISSN (Online): 
IsoAbbr: Rev Med Moamb
NlmId: 9425006
123:123
JrId: 27355
long title: Revista de ciencias biomedicas
short title: Rev Cinc Biomed
ISSN: 0101-322X
ISSN (Online): 
IsoAbbr: Rev Cinc Biomed
NlmId: 9425008
123:123
JrId: 27356
long title: Cahiers de sexologie clinique
short title: Cah Sexol Clin
ISSN: 0336-5913
ISSN (Online): 
IsoAbbr: Cah Sexol Clin
NlmId: 9424905
123:123
JrId: 27357
long title: Sheng zhi yu bi yun = Reproduction and contraception
short title: Shengzhi Yu Biyun
ISSN: 0253-357X
ISSN (Online): 
IsoAbbr: Shengzhi Yu Biyun
NlmId: 9424867
123:123
JrId: 27358
long title: USAID highlights
short title: USAID Highlights
ISSN: 0899-6016
ISSN (Online): 
IsoAbbr: USAID Highlights
NlmId: 9424339
123:123
JrId: 27359
long title: Developpement et sante : revue de perfectionnement medical et sanitaire en pays tropical
short title: Dev Sante
ISSN: 0396-8014
ISSN (Online): 
IsoAbbr: Dev Sante
NlmId: 9423528
123:123
JrId: 27360
long title: Journal of agromedicine
short title: J Agromedicine
ISSN: 1059-924X
ISSN (Online): 1545-0813
IsoAbbr: J Agromedicine
NlmId: 9421530
123:123
JrId: 27361
long title: Progress in human reproduction research
short title: Prog Hum Reprod Res
ISSN: 1564-0655
ISSN (Online): 
IsoAbbr: Prog Hum Reprod Res
NlmId: 9419940
123:123
JrId: 27362
long title: References en gynecologie obstetrique
short title: Ref Gynecol Obstet
ISSN: 1244-8168
ISSN (Online): 
IsoAbbr: Ref Gynecol Obstet
NlmId: 9418470
123:123
JrId: 27363
long title: CVI forum
short title: CVI Forum
ISSN: 1021-5182
ISSN (Online): 
IsoAbbr: CVI Forum
NlmId: 9417807
123:123
JrId: 27364
long title: Diagnostics in Africa
short title: Diagn Afr
ISSN: 0969-5796
ISSN (Online): 
IsoAbbr: Diagn Afr
NlmId: 9316757
123:123
JrId: 27365
long title: Planned parenthood challenges / International Planned Parenthood Federation
short title: Plan Parent Chall
ISSN: 
ISSN (Online): 
IsoAbbr: Plan Parent Chall
NlmId: 9315638
123:123
JrId: 27366
long title: Journal SOGC : journal of the Society of Obstetricians and Gynaecologists of Canada
short title: J SOGC
ISSN: 0849-5831
ISSN (Online): 
IsoAbbr: J SOGC
NlmId: 9315246
123:123
JrId: 27367
long title: World AIDS day features
short title: World AIDS Day Features
ISSN: 
ISSN (Online): 
IsoAbbr: World AIDS Day Features
NlmId: 9312664
123:123
JrId: 27368
long title: Advances in population : psychosocial perspectives
short title: Adv Popul
ISSN: 
ISSN (Online): 
IsoAbbr: Adv Popul
NlmId: 9309603
123:123
JrId: 27369
long title: Canadian AIDS news
short title: Can AIDS News
ISSN: 1188-0325
ISSN (Online): 
IsoAbbr: Can AIDS News
NlmId: 9308285
123:123
JrId: 27370
long title: Pakistan population review
short title: Pak Popul Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Pak Popul Rev
NlmId: 9306907
123:123
JrId: 27371
long title: TeLinde's operative gynecology updates
short title: TeLindes Oper Gynecol Updates
ISSN: 1060-5681
ISSN (Online): 
IsoAbbr: TeLindes Oper Gynecol Updates
NlmId: 9307014
123:123
JrId: 27372
long title: China population newsletter
short title: China Popul Newsl
ISSN: 1000-9043
ISSN (Online): 
IsoAbbr: China Popul Newsl
NlmId: 9306691
123:123
JrId: 27373
long title: China population today
short title: China Popul Today
ISSN: 
ISSN (Online): 
IsoAbbr: China Popul Today
NlmId: 9306692
123:123
JrId: 27374
long title: Evolutionary anthropology
short title: Evol Anthropol
ISSN: 1060-1538
ISSN (Online): 1520-6505
IsoAbbr: Evol. Anthropol.
NlmId: 9306331
123:123
JrId: 27375
long title: ORGYN : Organon's magazine on women & health
short title: ORGYN
ISSN: 
ISSN (Online): 
IsoAbbr: ORGYN
NlmId: 9303358
123:123
JrId: 27376
long title: Archives of STD/HIV research
short title: Arch STD HIV Res
ISSN: 1071-0906
ISSN (Online): 
IsoAbbr: Arch STD HIV Res
NlmId: 9303070
123:123
JrId: 27377
long title: The Canadian journal of ob/gyn & women's health care
short title: Can J Ob Gyn Womens Health Care
ISSN: 1183-2517
ISSN (Online): 
IsoAbbr: Can J Ob Gyn Womens Health Care
NlmId: 9303107
123:123
JrId: 27378
long title: Georgia epidemiology report / Georgia Dept. of Human Resources, Office of Epidemiology
short title: Ga Epidemiol Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Ga Epidemiol Rep
NlmId: 9301257
123:123
JrId: 27379
long title: Femina : revista da Federacao Brasileira das Sociedades de Ginecologia e Obstetricia
short title: Femina
ISSN: 0100-7254
ISSN (Online): 
IsoAbbr: Femina
NlmId: 9214672
123:123
JrId: 27380
long title: National women's health report
short title: Natl Womens Health Rep
ISSN: 0741-9147
ISSN (Online): 
IsoAbbr: Natl Womens Health Rep
NlmId: 9212752
123:123
JrId: 27381
long title: Contemporary oncology
short title: Contemp Oncol
ISSN: 1061-0383
ISSN (Online): 
IsoAbbr: Contemp Oncol
NlmId: 9212078
123:123
JrId: 27382
long title: Populacao & desenvolvimento
short title: Popul Desenvolv
ISSN: 0102-8332
ISSN (Online): 
IsoAbbr: Popul Desenvolv
NlmId: 9210925
123:123
JrId: 27383
long title: Journal of family and economic issues
short title: J Fam Econ Issues
ISSN: 1058-0476
ISSN (Online): 1573-3475
IsoAbbr: J Fam Econ Issues
NlmId: 9209844
123:123
JrId: 27384
long title: Ethique
short title: Ethique
ISSN: 1151-5422
ISSN (Online): 
IsoAbbr: Ethique
NlmId: 9208917
123:123
JrId: 27385
long title: Mothers and children
short title: Mothers Child
ISSN: 0272-6912
ISSN (Online): 
IsoAbbr: Mothers Child
NlmId: 9208655
123:123
JrId: 27386
long title: Population education in Asia and the Pacific newsletter
short title: Popul Educ Asia Pac Newsl Forum
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Educ Asia Pac Newsl Forum
NlmId: 9204315
123:123
JrId: 27387
long title: Family planning world
short title: Family Plan World
ISSN: 
ISSN (Online): 
IsoAbbr: Family Plan World
NlmId: 9203289
123:123
JrId: 27388
long title: STD bulletin
short title: STD Bull
ISSN: 
ISSN (Online): 
IsoAbbr: STD Bull
NlmId: 9201493
123:123
JrId: 27389
long title: AVSC news (Association for Voluntary Surgical Contraception (U.S.))
short title: AVSC News
ISSN: 
ISSN (Online): 
IsoAbbr: AVSC News
NlmId: 9114467
123:123
JrId: 27390
long title: Reviews in clinical gerontology
short title: Rev Clin Gerontol
ISSN: 0959-2598
ISSN (Online): 
IsoAbbr: Rev Clin Gerontol
NlmId: 9114340
123:123
JrId: 27391
long title: AIDS & society
short title: AIDS Soc
ISSN: 1055-0380
ISSN (Online): 
IsoAbbr: AIDS Soc
NlmId: 9112545
123:123
JrId: 27392
long title: Enfoques en atencion primaria
short title: Enfoques Aten Prim
ISSN: 0716-2774
ISSN (Online): 
IsoAbbr: Enfoques Aten Prim
NlmId: 9112254
123:123
JrId: 27393
long title: International child health
short title: Int Child Health
ISSN: 1016-8699
ISSN (Online): 
IsoAbbr: Int Child Health
NlmId: 9111859
123:123
JrId: 27394
long title: Earthwatch
short title: Earthwatch
ISSN: 
ISSN (Online): 
IsoAbbr: Earthwatch
NlmId: 9111593
123:123
JrId: 27395
long title: World Health Organization AIDS technical bulletin
short title: WHO AIDS Tech Bull
ISSN: 1013-0845
ISSN (Online): 
IsoAbbr: WHO AIDS Tech Bull
NlmId: 9110090
123:123
JrId: 27396
long title: The COBASHECA (community based health care) newsletter
short title: COBASHECA
ISSN: 
ISSN (Online): 
IsoAbbr: COBASHECA
NlmId: 9109893
123:123
JrId: 27397
long title: Avances en psicologia clinica latinoamericana
short title: Av Piscol Clin Latinonot
ISSN: 0120-3797
ISSN (Online): 
IsoAbbr: Av Piscol Clin Latinonot
NlmId: 9108921
123:123
JrId: 27398
long title: Acta medica dominicana : revista cientifica para medicos
short title: Acta Med Dom
ISSN: 0379-4857
ISSN (Online): 
IsoAbbr: Acta Med Dom
NlmId: 9108626
123:123
JrId: 27399
long title: Current obstetrics & gynaecology
short title: Curr Obstet Gynaecol
ISSN: 0957-5847
ISSN (Online): 
IsoAbbr: Curr Obstet Gynaecol
NlmId: 9106558
123:123
JrId: 27400
long title: Journal of health education / Association for the Advancement of Health Education
short title: J Health Educ
ISSN: 1055-6699
ISSN (Online): 
IsoAbbr: J Health Educ
NlmId: 9102137
123:123
JrId: 27401
long title: Jornal de psicologia
short title: J Psicol
ISSN: 0870-4783
ISSN (Online): 
IsoAbbr: J Psicol
NlmId: 9100347
123:123
JrId: 27402
long title: Popnet
short title: Popnet
ISSN: 
ISSN (Online): 
IsoAbbr: Popnet
NlmId: 9100109
123:123
JrId: 27403
long title: Drug and alcohol review
short title: Drug Alcohol Rev
ISSN: 0959-5236
ISSN (Online): 1465-3362
IsoAbbr: Drug Alcohol Rev
NlmId: 9015440
123:123
JrId: 27404
long title: Journal of the Bahrain Medical Society = Majallat Jam'iyat al-Atibba' al-Bahrayniyah
short title: J Bahrain Med Soc
ISSN: 1015-6321
ISSN (Online): 
IsoAbbr: J Bahrain Med Soc
NlmId: 9015286
123:123
JrId: 27405
long title: Venereology : official publication of the National Venereology Council of Australia
short title: Venereology
ISSN: 1032-1012
ISSN (Online): 
IsoAbbr: Venereology
NlmId: 9012965
123:123
JrId: 27406
long title: Psychology and developing societies
short title: Psychol Dev Soc J
ISSN: 0971-3336
ISSN (Online): 
IsoAbbr: Psychol Dev Soc J
NlmId: 9011546
123:123
JrId: 27407
long title: WorldAIDS
short title: WorldAIDS
ISSN: 0954-6510
ISSN (Online): 
IsoAbbr: WorldAIDS
NlmId: 9011394
123:123
JrId: 27408
long title: AIDS health promotion exchange / World Health Organization, Global Programme on AIDS, Health Promotion Unit
short title: AIDS Health Promot Exch
ISSN: 1013-7785
ISSN (Online): 
IsoAbbr: AIDS Health Promot Exch
NlmId: 9007757
123:123
JrId: 27409
long title: L' Eurobiologiste
short title: Eurobiologiste
ISSN: 0553-9323
ISSN (Online): 
IsoAbbr: Eurobiologiste
NlmId: 9007307
123:123
JrId: 27410
long title: Imbonezamuryango = Famille, sante, developpement / Republique rwandaise, Office national de la population (ONAPO)
short title: Imbonezamuryango
ISSN: 
ISSN (Online): 
IsoAbbr: Imbonezamuryango
NlmId: 9006527
123:123
JrId: 27411
long title: Families in society : the journal of contemporary human services
short title: Fam Soc
ISSN: 1044-3894
ISSN (Online): 
IsoAbbr: Fam Soc
NlmId: 9005375
123:123
JrId: 27413
long title: Integration (Tokyo, Japan)
short title: Integration
ISSN: 0916-0582
ISSN (Online): 
IsoAbbr: Integration
NlmId: 9001944
123:123
JrId: 27414
long title: Boletim epidemiologico. AIDS / Ministerio da Saude
short title: Bol Epidemiol AIDS
ISSN: 1517-1159
ISSN (Online): 
IsoAbbr: Bol Epidemiol AIDS
NlmId: 9001291
123:123
JrId: 27415
long title: Egyptian medical journal
short title: Egypt Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Egypt Med J
NlmId: 9000233
123:123
JrId: 27416
long title: Early education and development
short title: Early Educ Dev
ISSN: 1040-9289
ISSN (Online): 1556-6935
IsoAbbr: Early Educ Dev
NlmId: 8918109
123:123
JrId: 27417
long title: SCN news / United Nations, Administrative Committee on Coordination, Subcommittee on Nutrition
short title: SCN News
ISSN: 
ISSN (Online): 
IsoAbbr: SCN News
NlmId: 8915871
123:123
JrId: 27418
long title: Journal of the Pennsylvania Academy of Science
short title: J Pa Acad Sci
ISSN: 1044-6753
ISSN (Online): 
IsoAbbr: J Pa Acad Sci
NlmId: 8915781
123:123
JrId: 27419
long title: NCP bulletin / Nutrition Center of the Philippines
short title: NCP Bull
ISSN: 0115-4265
ISSN (Online): 
IsoAbbr: NCP Bull
NlmId: 8915232
123:123
JrId: 27420
long title: Foresight (Los Angeles, Calif.)
short title: Foresight
ISSN: 
ISSN (Online): 
IsoAbbr: Foresight
NlmId: 8912643
123:123
JrId: 27421
long title: Medical journal of the Islamic Republic of Iran
short title: Med J Islam Repub Iran
ISSN: 1016-1430
ISSN (Online): 
IsoAbbr: Med J Islam Repub Iran
NlmId: 8910777
123:123
JrId: 27422
long title: Virus information exchange newsletter for South-East Asia and the Western Pacific
short title: Virus Inf Exch Newsl South East Asia West Pac
ISSN: 0813-5444
ISSN (Online): 
IsoAbbr: Virus Inf Exch Newsl South East Asia West Pac
NlmId: 8910066
123:123
JrId: 27423
long title: Contemporary reviews in obstetrics and gynaecology
short title: Contemp Rev Obstet Gynaecol
ISSN: 0953-9182
ISSN (Online): 
IsoAbbr: Contemp Rev Obstet Gynaecol
NlmId: 8908156
123:123
JrId: 27424
long title: Revista brasileira de estudos de populacao
short title: Rev Bras Estud Popul
ISSN: 0102-3098
ISSN (Online): 
IsoAbbr: Rev Bras Estud Popul
NlmId: 8907472
123:123
JrId: 27425
long title: Population trends and public policy
short title: Popul Trends Public Policy
ISSN: 0736-7716
ISSN (Online): 
IsoAbbr: Popul Trends Public Policy
NlmId: 8904046
123:123
JrId: 27426
long title: AIDS watch
short title: AIDS Watch
ISSN: 
ISSN (Online): 
IsoAbbr: AIDS Watch
NlmId: 8903697
123:123
JrId: 27427
long title: The American journal of gynecologic health
short title: Am J Gynecol Health
ISSN: 0895-3643
ISSN (Online): 
IsoAbbr: Am J Gynecol Health
NlmId: 8901820
123:123
JrId: 27428
long title: Bangladesh journal of microbiology / Bangladesh Society of Microbiologists
short title: Banglad J Microbiol
ISSN: 1011-9981
ISSN (Online): 
IsoAbbr: Banglad J Microbiol
NlmId: 8901561
123:123
JrId: 27429
long title: Psikhologicheskii zhurnal
short title: Psikholog Zh
ISSN: 0205-9592
ISSN (Online): 
IsoAbbr: Psikholog Zh
NlmId: 8900824
123:123
JrId: 27430
long title: AIDS action
short title: AIDS Action
ISSN: 0953-0096
ISSN (Online): 
IsoAbbr: AIDS Action
NlmId: 8900887
123:123
JrId: 27431
long title: Immunologia clinica
short title: Immunol Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Immunol Clin
NlmId: 8813019
123:123
JrId: 27432
long title: Journal of psychology & human sexuality
short title: J Psychol Human Sex
ISSN: 0890-7064
ISSN (Online): 
IsoAbbr: J Psychol Human Sex
NlmId: 8813032
123:123
JrId: 27433
long title: Journal of contemporary ethnography
short title: J Contemp Ethnogr
ISSN: 0891-2416
ISSN (Online): 
IsoAbbr: J Contemp Ethnogr
NlmId: 8809953
123:123
JrId: 27434
long title: Biomedical bulletin / Association for Voluntary Sterilization, Inc
short title: Biomed Bull
ISSN: 0271-6771
ISSN (Online): 
IsoAbbr: Biomed Bull
NlmId: 8809104
123:123
JrId: 27435
long title: Psychology & health
short title: Psychol Health
ISSN: 0887-0446
ISSN (Online): 1476-8321
IsoAbbr: Psychol Health
NlmId: 8807983
123:123
JrId: 27436
long title: Perinatologia y reproduccion humana / INPer
short title: Perinatol Reprod Hum
ISSN: 0187-5337
ISSN (Online): 
IsoAbbr: Perinatol Reprod Hum
NlmId: 8807349
123:123
JrId: 27437
long title: Current research on occupations and professions
short title: Curr Res Occup Prof
ISSN: 1043-3287
ISSN (Online): 
IsoAbbr: Curr Res Occup Prof
NlmId: 8806749
123:123
JrId: 27438
long title: The Seoul journal of medicine
short title: Seoul J Med
ISSN: 
ISSN (Online): 
IsoAbbr: Seoul J Med
NlmId: 8805455
123:123
JrId: 27439
long title: Immunology and allergy clinics of North America
short title: Immunol Allergy Clin North Am
ISSN: 0889-8561
ISSN (Online): 1557-8607
IsoAbbr: Immunol Allergy Clin North Am
NlmId: 8805635
123:123
JrId: 27440
long title: Africa's population and development bulletin
short title: Afr Popul Dev Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Afr Popul Dev Bull
NlmId: 100954607
123:123
JrId: 27441
long title: Malaysian journal of reproductive health : a publication of the Reproductive Research Centre of the National Population and Family Development Board, Malaysia
short title: Malays J Reprod Health
ISSN: 0127-3213
ISSN (Online): 
IsoAbbr: Malays J Reprod Health
NlmId: 8804319
123:123
JrId: 27442
long title: Annals of biology
short title: Ann Biol
ISSN: 0970-0153
ISSN (Online): 
IsoAbbr: Ann Biol
NlmId: 8802806
123:123
JrId: 27443
long title: International journal of adolescence and youth
short title: Int J Adolesc Youth
ISSN: 0267-3843
ISSN (Online): 
IsoAbbr: Int J Adolesc Youth
NlmId: 8802674
123:123
JrId: 27444
long title: Fibrinolysis
short title: Fibrinolysis
ISSN: 0268-9499
ISSN (Online): 
IsoAbbr: Fibrinolysis
NlmId: 8712243
123:123
JrId: 27445
long title: Medical science research
short title: Med Sci Res
ISSN: 0269-8951
ISSN (Online): 
IsoAbbr: Med Sci Res
NlmId: 8711539
123:123
JrId: 27446
long title: Asian population studies series / Economic Commission for Asia and the Far East
short title: Asian Popul Stud Ser
ISSN: 0066-8451
ISSN (Online): 
IsoAbbr: Asian Popul Stud Ser
NlmId: 8710537
123:123
JrId: 27447
long title: Behaviour change : journal of the Australian Behaviour Modification Association
short title: Behav Change
ISSN: 0813-4839
ISSN (Online): 
IsoAbbr: Behav Change
NlmId: 8709379
123:123
JrId: 27448
long title: Scientist (Philadelphia, Pa.)
short title: Scientist
ISSN: 0890-3670
ISSN (Online): 1945-5127
IsoAbbr: Scientist
NlmId: 8709295
123:123
JrId: 27449
long title: Advances in adolescent mental health
short title: Adv Adolesc Mental Health
ISSN: 0891-9879
ISSN (Online): 
IsoAbbr: Adv Adolesc Mental Health
NlmId: 8705787
123:123
JrId: 27450
long title: Journal of family violence
short title: J Fam Violence
ISSN: 0885-7482
ISSN (Online): 
IsoAbbr: J Fam Violence
NlmId: 8704564
123:123
JrId: 27451
long title: Asia-Pacific population journal / United Nations
short title: Asia Pac Popul J
ISSN: 0259-238X
ISSN (Online): 
IsoAbbr: Asia Pac Popul J
NlmId: 8702448
123:123
JrId: 27452
long title: Biology and society : the journal of the Eugenics Society
short title: Biol Soc
ISSN: 0266-3880
ISSN (Online): 
IsoAbbr: Biol Soc
NlmId: 8702454
123:123
JrId: 27453
long title: Early childhood research quarterly
short title: Early Child Res Q
ISSN: 0885-2006
ISSN (Online): 
IsoAbbr: Early Child Res Q
NlmId: 8701754
123:123
JrId: 27454
long title: Sexual and marital therapy : journal of the Association of Sexual and Marital Therapists
short title: Sex Marital Ther
ISSN: 0267-4653
ISSN (Online): 
IsoAbbr: Sex Marital Ther
NlmId: 8610937
123:123
JrId: 27455
long title: L'Ateneo parmense. Acta naturalia : organo della Societa di medicina e scienze naturali di Parma
short title: Ateneo Parmense Acta Nat
ISSN: 0004-654X
ISSN (Online): 
IsoAbbr: Ateneo Parmense Acta Nat
NlmId: 8606167
123:123
JrId: 27456
long title: Women's health update
short title: Womens Health Update
ISSN: 8756-7849
ISSN (Online): 
IsoAbbr: Womens Health Update
NlmId: 8605663
123:123
JrId: 27457
long title: Botswana national health bulletin / issued by the National Health Institute
short title: Botsw Natl Health Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Botsw Natl Health Bull
NlmId: 8605327
123:123
JrId: 27458
long title: Pharmacy update
short title: Pharm Update
ISSN: 0267-7334
ISSN (Online): 
IsoAbbr: Pharm Update
NlmId: 8603621
123:123
JrId: 27459
long title: The Journal of research and education in Indian medicine
short title: J Res Educ Indian Med
ISSN: 0970-7700
ISSN (Online): 
IsoAbbr: J Res Educ Indian Med
NlmId: 8602438
123:123
JrId: 27460
long title: AIDS information exchange / the United States Conference of Mayors
short title: AIDS Inf Exch
ISSN: 0891-7426
ISSN (Online): 
IsoAbbr: AIDS Inf Exch
NlmId: 8601082
123:123
JrId: 27461
long title: European journal of sexually transmitted diseases
short title: Eur J Sex Transm Dis
ISSN: 0261-5622
ISSN (Online): 
IsoAbbr: Eur J Sex Transm Dis
NlmId: 8601119
123:123
JrId: 27462
long title: Ginecologia clinica
short title: Ginecol Clin
ISSN: 0392-2944
ISSN (Online): 
IsoAbbr: Ginecol Clin
NlmId: 8600742
123:123
JrId: 27463
long title: Australian journal of sex, marriage & family
short title: Aust J Sex Marriage And Fam
ISSN: 0159-1487
ISSN (Online): 
IsoAbbr: Aust J Sex Marriage And Fam
NlmId: 8600620
123:123
JrId: 27464
long title: European journal of population = Revue europeenne de demographie
short title: Eur J Popul
ISSN: 0168-6577
ISSN (Online): 
IsoAbbr: Eur J Popul
NlmId: 8511777
123:123
JrId: 27465
long title: European demographic information bulletin / European Centre for Population Studies
short title: Europ Demogr Inf Bull
ISSN: 0046-2756
ISSN (Online): 
IsoAbbr: Europ Demogr Inf Bull
NlmId: 8508353
123:123
JrId: 27466
long title: Farmacia clinica
short title: Farm Clin
ISSN: 0212-6583
ISSN (Online): 
IsoAbbr: Farm Clin
NlmId: 8508358
123:123
JrId: 27467
long title: International journal of adolescent medicine and health
short title: Int J Adolesc Med Health
ISSN: 0334-0139
ISSN (Online): 
IsoAbbr: Int J Adolesc Med Health
NlmId: 8506960
123:123
JrId: 27468
long title: Journal of gynaecological endocrinology
short title: J Gynaecol Endocrinol
ISSN: 1120-3536
ISSN (Online): 
IsoAbbr: J Gynaecol Endocrinol
NlmId: 8506964
123:123
JrId: 27469
long title: Trace elements in medicine
short title: Trace Elem Med
ISSN: 0174-7371
ISSN (Online): 
IsoAbbr: Trace Elem Med
NlmId: 8504697
123:123
JrId: 27470
long title: Acta paedologica
short title: Acta Paedolog
ISSN: 0737-5166
ISSN (Online): 
IsoAbbr: Acta Paedolog
NlmId: 8500993
123:123
JrId: 27471
long title: Child & adolescent social work journal : C & A
short title: Child Adolesc Social Work J
ISSN: 0738-0151
ISSN (Online): 
IsoAbbr: Child Adolesc Social Work J
NlmId: 8501014
123:123
JrId: 27472
long title: Journal of foetal medicine
short title: J Foetal Med
ISSN: 0392-9507
ISSN (Online): 
IsoAbbr: J Foetal Med
NlmId: 8410900
123:123
JrId: 27473
long title: Population today
short title: Popul Today
ISSN: 0749-2448
ISSN (Online): 
IsoAbbr: Popul Today
NlmId: 8410942
123:123
JrId: 27474
long title: The Egyptian population and family planning review
short title: Egypt Popul Fam Plann Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Egypt Popul Fam Plann Rev
NlmId: 8406656
123:123
JrId: 27475
long title: Pediatric and adolescent gynecology : official journal of the International Federation of Infantile and Juvenile Gynecology
short title: Pediatr Adolesc Gynecol
ISSN: 0737-3945
ISSN (Online): 
IsoAbbr: Pediatr Adolesc Gynecol
NlmId: 8406518
123:123
JrId: 27476
long title: Merrill-Palmer quarterly of behavior and development
short title: Merrill Palmer Q Behav Dev
ISSN: 0026-0150
ISSN (Online): 
IsoAbbr: Merrill Palmer Q Behav Dev
NlmId: 8404745
123:123
JrId: 27477
long title: Zhejiang yi ke da xue xue bao = Journal of Zhejiang Medical University
short title: Zhe Jiang Yi Ke Da Xue Xue Bao
ISSN: 1000-1743
ISSN (Online): 
IsoAbbr: Zhe Jiang Yi Ke Da Xue Xue Bao
NlmId: 8404887
123:123
JrId: 27478
long title: Population bulletin of ECWA
short title: Popul Bull ECWA
ISSN: 0378-679X
ISSN (Online): 
IsoAbbr: Popul Bull ECWA
NlmId: 8403915
123:123
JrId: 27479
long title: Journal of obstetrics & gynaecology of Eastern and Central Africa
short title: J Obstet Gynaecol East Cent Africa
ISSN: 1012-8867
ISSN (Online): 
IsoAbbr: J Obstet Gynaecol East Cent Africa
NlmId: 8402696
123:123
JrId: 27480
long title: The Nigerian medical practitioner
short title: Niger Med Pract
ISSN: 0189-0964
ISSN (Online): 
IsoAbbr: Niger Med Pract
NlmId: 8400647
123:123
JrId: 27481
long title: Sociological perspectives : SP : official publication of the Pacific Sociological Association
short title: Sociol Perspect
ISSN: 0731-1214
ISSN (Online): 1533-8673
IsoAbbr: Sociol Perspect
NlmId: 8307698
123:123
JrId: 27482
long title: UN chronicle
short title: UN Chron
ISSN: 0251-7329
ISSN (Online): 
IsoAbbr: UN Chron
NlmId: 8305532
123:123
JrId: 27483
long title: The Einstein quarterly journal of biology and medicine
short title: Einstein Q J Biol Med
ISSN: 0724-6706
ISSN (Online): 
IsoAbbr: Einstein Q J Biol Med
NlmId: 8303108
123:123
JrId: 27484
long title: Comptes rendus de therapeutique et de pharmacologie clinique
short title: C R Ther Pharmacol Clin
ISSN: 0293-9908
ISSN (Online): 
IsoAbbr: C R Ther Pharmacol Clin
NlmId: 8301309
123:123
JrId: 27485
long title: NPN medecine
short title: NPN Med
ISSN: 0248-9635
ISSN (Online): 
IsoAbbr: NPN Med
NlmId: 8219756
123:123
JrId: 27486
long title: International journal of crude drug research
short title: Int J Crude Drug Res
ISSN: 0167-7314
ISSN (Online): 
IsoAbbr: Int J Crude Drug Res
NlmId: 8219647
123:123
JrId: 27487
long title: Journal of Indian Association for Communicable Diseases
short title: J Indian Assoc Commun Dis
ISSN: 0254-3575
ISSN (Online): 
IsoAbbr: J Indian Assoc Commun Dis
NlmId: 8218666
123:123
JrId: 27488
long title: Nutrition update
short title: Nutr Update
ISSN: 0735-4762
ISSN (Online): 
IsoAbbr: Nutr Update
NlmId: 8217419
123:123
JrId: 27489
long title: Individual psychology
short title: Individ Psychol
ISSN: 0277-7010
ISSN (Online): 
IsoAbbr: Individ Psychol
NlmId: 8215867
123:123
JrId: 27490
long title: Contraceptive technology update
short title: Contracept Technol Update
ISSN: 0274-726X
ISSN (Online): 
IsoAbbr: Contracept Technol Update
NlmId: 8214749
123:123
JrId: 27491
long title: Family planning resume
short title: Fam Plann Resume
ISSN: 0737-0849
ISSN (Online): 
IsoAbbr: Fam Plann Resume
NlmId: 8214458
123:123
JrId: 27492
long title: Women & therapy
short title: Women Ther
ISSN: 0270-3149
ISSN (Online): 
IsoAbbr: Women Ther
NlmId: 8213661
123:123
JrId: 27493
long title: The journal of primary prevention
short title: J Prim Prev
ISSN: 0278-095X
ISSN (Online): 1573-6547
IsoAbbr: J Prim Prev
NlmId: 8213457
123:123
JrId: 27494
long title: Current population reports. Series P-60, Consumer income
short title: Curr Popul Rep Consum Income
ISSN: 0730-4803
ISSN (Online): 
IsoAbbr: Curr Popul Rep Consum Income
NlmId: 8211477
123:123
JrId: 27495
long title: The Journal of early adolescence
short title: J Early Adolesc
ISSN: 0272-4316
ISSN (Online): 
IsoAbbr: J Early Adolesc
NlmId: 8208289
123:123
JrId: 27496
long title: Research in the sociology of health care
short title: Res Sociol Health Care
ISSN: 0275-4959
ISSN (Online): 
IsoAbbr: Res Sociol Health Care
NlmId: 8206881
123:123
JrId: 27497
long title: Family planning information service
short title: Fam Plann Inf Serv
ISSN: 0155-2449
ISSN (Online): 
IsoAbbr: Fam Plann Inf Serv
NlmId: 8204496
123:123
JrId: 27498
long title: The Australian journal of clinical hypnotherapy / Australian Society of Clinical Hypnotherapists
short title: Aust J Clin Hypnother
ISSN: 0159-7175
ISSN (Online): 
IsoAbbr: Aust J Clin Hypnother
NlmId: 8203690
123:123
JrId: 27499
long title: Tianjin yi yao = Tianjin medical journal
short title: Tianjin Yi Yao
ISSN: 0253-9896
ISSN (Online): 
IsoAbbr: Tianjin Yi Yao
NlmId: 8201211
123:123
JrId: 27500
long title: Journal de medecine legale droit medical
short title: J Med Leg Droit Med
ISSN: 0249-6208
ISSN (Online): 
IsoAbbr: J Med Leg Droit Med
NlmId: 8200907
123:123
JrId: 27501
long title: Romanian journal of gerontology and geriatrics / the National Institute of Gerontology and Geriatrics, Bucharest
short title: Rom J Gerontol Geriatr
ISSN: 0254-2307
ISSN (Online): 
IsoAbbr: Rom J Gerontol Geriatr
NlmId: 8110288
123:123
JrId: 27502
long title: Children and youth services review
short title: Child Youth Serv Rev
ISSN: 0190-7409
ISSN (Online): 
IsoAbbr: Child Youth Serv Rev
NlmId: 8110100
123:123
JrId: 27503
long title: Clinica e investigacion en ginecologia y obstetricia
short title: Clin Invest Ginecol Obstet
ISSN: 0210-573X
ISSN (Online): 
IsoAbbr: Clin Invest Ginecol Obstet
NlmId: 8110102
123:123
JrId: 27504
long title: Indian journal of sexually transmitted diseases
short title: Indian J Sex Transm Dis
ISSN: 0253-7184
ISSN (Online): 1998-3816
IsoAbbr: Indian J Sex Transm Dis
NlmId: 8106446
123:123
JrId: 27505
long title: Contraceptive delivery systems
short title: Contracept Deliv Syst
ISSN: 0143-6112
ISSN (Online): 
IsoAbbr: Contracept Deliv Syst
NlmId: 8102096
123:123
JrId: 27506
long title: Health policy
short title: Health Policy (New York)
ISSN: 
ISSN (Online): 
IsoAbbr: Health Policy (New York)
NlmId: 8102120
123:123
JrId: 27507
long title: Acta medica colombiana : AMC : organo de la Asociacion Columbiana de Medicina Interna
short title: Acta Med Colomb
ISSN: 0120-2448
ISSN (Online): 
IsoAbbr: Acta Med Colomb
NlmId: 8101701
123:123
JrId: 27508
long title: Revista de la Sociedad Colombiana de Endocrinologia
short title: Rev Soc Colomb Endocrinol
ISSN: 0120-1182
ISSN (Online): 
IsoAbbr: Rev Soc Colomb Endocrinol
NlmId: 8101381
123:123
JrId: 27509
long title: Boletin de psicologia / Republica de Cuba, Ministerio de Salud Publica, Hospital Psiquiatrico de la Habana
short title: Bol Psicol
ISSN: 0253-5742
ISSN (Online): 
IsoAbbr: Bol Psicol
NlmId: 8101251
123:123
JrId: 27510
long title: Archeia iatrikon hetaireon = Archives of the Hellenic medical societies
short title: Arch Iatr Hetaireon
ISSN: 0253-9497
ISSN (Online): 
IsoAbbr: Arch Iatr Hetaireon
NlmId: 8101242
123:123
JrId: 27511
long title: Environmental impact assessment review
short title: Environ Impact Assess Rev
ISSN: 0195-9255
ISSN (Online): 
IsoAbbr: Environ Impact Assess Rev
NlmId: 8100354
123:123
JrId: 27512
long title: Asian-Pacific population programme news
short title: Asian Pac Popul Programme News
ISSN: 
ISSN (Online): 
IsoAbbr: Asian Pac Popul Programme News
NlmId: 8010275
123:123
JrId: 27513
long title: Research in human capital and development
short title: Res Hum Cap Dev
ISSN: 0194-3960
ISSN (Online): 
IsoAbbr: Res Hum Cap Dev
NlmId: 8009604
123:123
JrId: 27514
long title: Fertility and contraception
short title: Fertil Contracept
ISSN: 0309-4545
ISSN (Online): 
IsoAbbr: Fertil Contracept
NlmId: 8009503
123:123
JrId: 27515
long title: Revista espanola de geriatria y gerontologia
short title: Rev Esp Geriatr Gerontol
ISSN: 0211-139X
ISSN (Online): 1578-1747
IsoAbbr: Rev Esp Geriatr Gerontol
NlmId: 8009022
123:123
JrId: 27516
long title: Annual review of population law
short title: Annu Rev Popul Law
ISSN: 0364-3417
ISSN (Online): 
IsoAbbr: Annu Rev Popul Law
NlmId: 8008840
123:123
JrId: 27517
long title: Infant mental health journal
short title: Infant Ment Health J
ISSN: 0163-9641
ISSN (Online): 
IsoAbbr: Infant Ment Health J
NlmId: 8007859
123:123
JrId: 27518
long title: New Zealand journal of family planning
short title: N Z J Fam Plann
ISSN: 
ISSN (Online): 
IsoAbbr: N Z J Fam Plann
NlmId: 8007200
123:123
JrId: 27519
long title: Seminars in family medicine
short title: Semin Fam Med
ISSN: 0194-0465
ISSN (Online): 
IsoAbbr: Semin Fam Med
NlmId: 8007258
123:123
JrId: 27520
long title: Southeast Asian journal of surgery
short title: Southeast Asian J Surg
ISSN: 0258-3186
ISSN (Online): 
IsoAbbr: Southeast Asian J Surg
NlmId: 8007017
123:123
JrId: 27521
long title: Contactologia
short title: Contactologia
ISSN: 0171-9599
ISSN (Online): 
IsoAbbr: Contactologia
NlmId: 8006240
123:123
JrId: 27522
long title: Proceedings of the Nutrition Society of India
short title: Proc Nutr Soc India
ISSN: 0253-7567
ISSN (Online): 
IsoAbbr: Proc Nutr Soc India
NlmId: 8005258
123:123
JrId: 27523
long title: Journal of family issues
short title: J Fam Issues
ISSN: 0192-513X
ISSN (Online): 
IsoAbbr: J Fam Issues
NlmId: 8005417
123:123
JrId: 27524
long title: Les Carnets de l'enfance = Assignment children
short title: Carnets Enfance
ISSN: 0590-5931
ISSN (Online): 
IsoAbbr: Carnets Enfance
NlmId: 8004883
123:123
JrId: 27525
long title: Current population reports. Series P-25, Population estimates and projections
short title: Curr Popul Rep Popul Estim Proj
ISSN: 0738-453X
ISSN (Online): 
IsoAbbr: Curr Popul Rep Popul Estim Proj
NlmId: 8004905
123:123
JrId: 27526
long title: Current population reports. Series P-20, Population characteristics
short title: Curr Popul Rep Popul Charact
ISSN: 0363-6836
ISSN (Online): 
IsoAbbr: Curr Popul Rep Popul Charact
NlmId: 8004907
123:123
JrId: 27527
long title: South African journal of psychology = Suid-Afrikaanse tydskrif vir sielkunde
short title: S Afr J Psychol
ISSN: 0081-2463
ISSN (Online): 
IsoAbbr: S Afr J Psychol
NlmId: 8003648
123:123
JrId: 27528
long title: Health education bulletin
short title: Health Educ Bull
ISSN: 0270-0603
ISSN (Online): 
IsoAbbr: Health Educ Bull
NlmId: 8003588
123:123
JrId: 27529
long title: Parivar ayojan
short title: Parivar Ayojan
ISSN: 0254-4563
ISSN (Online): 
IsoAbbr: Parivar Ayojan
NlmId: 8003634
123:123
JrId: 27530
long title: IUSSP papers
short title: IUSSP Pap
ISSN: 
ISSN (Online): 
IsoAbbr: IUSSP Pap
NlmId: 8003001
123:123
JrId: 27533
long title: EPI newsletter / c Expanded Program on Immunization in the Americas
short title: EPI Newsl
ISSN: 0251-4710
ISSN (Online): 
IsoAbbr: EPI Newsl
NlmId: 8002227
123:123
JrId: 27534
long title: AFRO technical papers
short title: Afro Tech Pap
ISSN: 0250-8621
ISSN (Online): 
IsoAbbr: Afro Tech Pap
NlmId: 8002168
123:123
JrId: 27535
long title: General Information Programme, Unisist newsletter
short title: Gen Inf Programme UNISISTNewsl
ISSN: 0379-2218
ISSN (Online): 
IsoAbbr: Gen Inf Programme UNISISTNewsl
NlmId: 8000108
123:123
JrId: 27536
long title: Journal of pharmacotherapy
short title: J Pharmacother
ISSN: 0140-7317
ISSN (Online): 
IsoAbbr: J Pharmacother
NlmId: 7910919
123:123
JrId: 27537
long title: Acta reproductiva Turcica
short title: Acta Reprod Turc
ISSN: 0252-9696
ISSN (Online): 
IsoAbbr: Acta Reprod Turc
NlmId: 7910855
123:123
JrId: 27538
long title: American journal of hygiene
short title: Am J Hyg
ISSN: 0096-5294
ISSN (Online): 
IsoAbbr: Am J Hyg
NlmId: 7910859
123:123
JrId: 27539
long title: Social networks
short title: Soc Networks
ISSN: 0378-8733
ISSN (Online): 
IsoAbbr: Soc Networks
NlmId: 7909453
123:123
JrId: 27540
long title: Asian & Pacific population programme news
short title: Asian Pac Popul Programme News
ISSN: 0125-6718
ISSN (Online): 
IsoAbbr: Asian Pac Popul Programme News
NlmId: 7909223
123:123
JrId: 27542
long title: Curare
short title: Curare
ISSN: 0344-8622
ISSN (Online): 
IsoAbbr: Curare
NlmId: 7907066
123:123
JrId: 27543
long title: Estudios de poblacion
short title: Estud Poblac
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Poblac
NlmId: 7906238
123:123
JrId: 27544
long title: Praxis der Psychotherapie und Psychosomatik
short title: Prax Psychother Psychosom
ISSN: 0171-791X
ISSN (Online): 
IsoAbbr: Prax Psychother Psychosom
NlmId: 7905612
123:123
JrId: 27545
long title: Africa health
short title: Afr Health
ISSN: 0141-9536
ISSN (Online): 
IsoAbbr: Afr Health
NlmId: 7905114
123:123
JrId: 27546
long title: Research in community and mental health
short title: Res Community Ment Health
ISSN: 0192-0812
ISSN (Online): 
IsoAbbr: Res Community Ment Health
NlmId: 7904695
123:123
JrId: 27547
long title: The Journal of black psychology
short title: J Black Psychol
ISSN: 0095-7984
ISSN (Online): 
IsoAbbr: J Black Psychol
NlmId: 7904302
123:123
JrId: 27548
long title: Philippine journal of cardiology
short title: Philipp J Cardiol
ISSN: 0115-1029
ISSN (Online): 
IsoAbbr: Philipp J Cardiol
NlmId: 7904029
123:123
JrId: 27549
long title: P & S quarterly
short title: P S Q
ISSN: 0030-7831
ISSN (Online): 
IsoAbbr: P S Q
NlmId: 7902927
123:123
JrId: 27550
long title: Indian journal of pharmacology
short title: Indian J Pharmacol
ISSN: 0253-7613
ISSN (Online): 1998-3751
IsoAbbr: Indian J Pharmacol
NlmId: 7902477
123:123
JrId: 27551
long title: Salubritas
short title: Salubritas
ISSN: 0191-5789
ISSN (Online): 
IsoAbbr: Salubritas
NlmId: 7901192
123:123
JrId: 27552
long title: Draper Fund report
short title: Draper Fund Rep
ISSN: 0191-3905
ISSN (Online): 
IsoAbbr: Draper Fund Rep
NlmId: 7901101
123:123
JrId: 27553
long title: Acta endoscopica
short title: Acta Endoscopica
ISSN: 0240-642X
ISSN (Online): 
IsoAbbr: Acta Endoscopica
NlmId: 7901041
123:123
JrId: 27555
long title: The Journal of sex education
short title: J Sex Educ
ISSN: 0144-9656
ISSN (Online): 
IsoAbbr: J Sex Educ
NlmId: 7810285
123:123
JrId: 27556
long title: American druggist
short title: Am Drug
ISSN: 0190-5287
ISSN (Online): 
IsoAbbr: Am Drug
NlmId: 7809986
123:123
JrId: 27557
long title: Indian journal of pharmaceutical sciences
short title: Indian J Pharm Sci
ISSN: 0250-474X
ISSN (Online): 1998-3743
IsoAbbr: Indian J Pharm Sci
NlmId: 7809431
123:123
JrId: 27558
long title: Aktuelle Ernahrungsmedizin
short title: Aktuel Ernahrungsmed
ISSN: 0341-0501
ISSN (Online): 
IsoAbbr: Aktuel Ernahrungsmed
NlmId: 7807471
123:123
JrId: 27559
long title: Infertility
short title: Infertility
ISSN: 0160-7626
ISSN (Online): 
IsoAbbr: Infertility
NlmId: 7807296
123:123
JrId: 27560
long title: Sessualita
short title: Sessualita
ISSN: 
ISSN (Online): 
IsoAbbr: Sessualita
NlmId: 7807160
123:123
JrId: 27561
long title: Social work with groups
short title: Soc Work Groups
ISSN: 0160-9513
ISSN (Online): 
IsoAbbr: Soc Work Groups
NlmId: 7806972
123:123
JrId: 27562
long title: Perinatal care
short title: Perinat Care
ISSN: 0160-3701
ISSN (Online): 
IsoAbbr: Perinat Care
NlmId: 7806919
123:123
JrId: 27563
long title: Berkala ilmu kedokteran
short title: Berkala Ilmu Kedokteran
ISSN: 0126-1312
ISSN (Online): 
IsoAbbr: Berkala Ilmu Kedokteran
NlmId: 7806510
123:123
JrId: 27564
long title: Population studies
short title: Popul Stud (NY)
ISSN: 0082-805X
ISSN (Online): 
IsoAbbr: Popul Stud (NY)
NlmId: 7805476
123:123
JrId: 27565
long title: Evaluation quarterly
short title: Eval Q
ISSN: 0145-4692
ISSN (Online): 
IsoAbbr: Eval Q
NlmId: 7805387
123:123
JrId: 27566
long title: Alternative lifestyles
short title: Alternative Lifestyles
ISSN: 0161-570X
ISSN (Online): 
IsoAbbr: Alternative Lifestyles
NlmId: 7804921
123:123
JrId: 27567
long title: Journal of social service research
short title: J Soc Serv Res
ISSN: 0148-8376
ISSN (Online): 
IsoAbbr: J Soc Serv Res
NlmId: 7804338
123:123
JrId: 27568
long title: International journal of behavioral development
short title: Int J Behav Dev
ISSN: 0165-0254
ISSN (Online): 1464-0651
IsoAbbr: Int J Behav Dev
NlmId: 7804126
123:123
JrId: 27569
long title: Biological memoirs
short title: Biol Mem
ISSN: 0379-8097
ISSN (Online): 
IsoAbbr: Biol Mem
NlmId: 7804051
123:123
JrId: 27570
long title: Annals of the National Academy of Medical Sciences (India)
short title: Ann Natl Acad Med Sci
ISSN: 0379-038X
ISSN (Online): 
IsoAbbr: Ann Natl Acad Med Sci
NlmId: 7804031
123:123
JrId: 27571
long title: The Bulletin of the High Institute of Public Health
short title: Bull High Inst Public Health
ISSN: 0379-7988
ISSN (Online): 
IsoAbbr: Bull High Inst Public Health
NlmId: 7803469
123:123
JrId: 27572
long title: Journal of divorce
short title: J Divorce
ISSN: 0147-4022
ISSN (Online): 
IsoAbbr: J Divorce
NlmId: 7803319
123:123
JrId: 27573
long title: Gynakologische Praxis
short title: Gynakol Prax
ISSN: 0341-8677
ISSN (Online): 
IsoAbbr: Gynakol Prax
NlmId: 7803093
123:123
JrId: 27574
long title: Female patient
short title: Female Patient
ISSN: 0364-1198
ISSN (Online): 
IsoAbbr: Female Patient
NlmId: 7802840
123:123
JrId: 27575
long title: Population report
short title: Popul Rep
ISSN: 0145-9643
ISSN (Online): 
IsoAbbr: Popul Rep
NlmId: 7802225
123:123
JrId: 27576
long title: Afya
short title: Afya
ISSN: 0378-4851
ISSN (Online): 
IsoAbbr: Afya
NlmId: 7802076
123:123
JrId: 27577
long title: Medical self-care
short title: Med Self Care
ISSN: 0162-2285
ISSN (Online): 
IsoAbbr: Med Self Care
NlmId: 7801791
123:123
JrId: 27578
long title: Core journals in pediatrics
short title: Core J Pediatr
ISSN: 0376-5040
ISSN (Online): 
IsoAbbr: Core J Pediatr
NlmId: 7801709
123:123
JrId: 27579
long title: Current problems in obstetrics and gynecology
short title: Curr Probl Obstet Gynecol
ISSN: 0147-1988
ISSN (Online): 
IsoAbbr: Curr Probl Obstet Gynecol
NlmId: 7801710
123:123
JrId: 27580
long title: Age
short title: Age (Omaha)
ISSN: 
ISSN (Online): 
IsoAbbr: Age (Omaha)
NlmId: 7801686
123:123
JrId: 27581
long title: Journal of psychology and Judaism
short title: J Psychol Judaism
ISSN: 0700-9801
ISSN (Online): 
IsoAbbr: J Psychol Judaism
NlmId: 7801249
123:123
JrId: 27582
long title: Research resources reporter
short title: Res Resour Rep
ISSN: 0160-807X
ISSN (Online): 
IsoAbbr: Res Resour Rep
NlmId: 7801124
123:123
JrId: 27583
long title: Medical gynaecology and sociology
short title: Med Gynaecol Sociol
ISSN: 0543-2693
ISSN (Online): 
IsoAbbr: Med Gynaecol Sociol
NlmId: 7800963
123:123
JrId: 27584
long title: Journal of sex education and therapy
short title: J Sex Educ Ther
ISSN: 0161-4576
ISSN (Online): 
IsoAbbr: J Sex Educ Ther
NlmId: 7708964
123:123
JrId: 27585
long title: Medical ultrasound
short title: Med Ultrasound
ISSN: 0147-6742
ISSN (Online): 
IsoAbbr: Med Ultrasound
NlmId: 7708262
123:123
JrId: 27586
long title: Intelligence
short title: Intelligence
ISSN: 0160-2896
ISSN (Online): 
IsoAbbr: Intelligence
NlmId: 7707496
123:123
JrId: 27587
long title: Cognitive therapy and research
short title: Cognit Ther Res
ISSN: 0147-5916
ISSN (Online): 
IsoAbbr: Cognit Ther Res
NlmId: 7707273
123:123
JrId: 27588
long title: La Revue de geriatrie
short title: Revue Geriatr
ISSN: 0397-7927
ISSN (Online): 
IsoAbbr: Revue Geriatr
NlmId: 7704922
123:123
JrId: 27589
long title: Population et famille
short title: Popul Famille
ISSN: 0523-1159
ISSN (Online): 
IsoAbbr: Popul Famille
NlmId: 7703999
123:123
JrId: 27590
long title: Medicina y desarrollo
short title: Med Desarrollo
ISSN: 0378-472X
ISSN (Online): 
IsoAbbr: Med Desarrollo
NlmId: 7703261
123:123
JrId: 27591
long title: Bulletin of the International Pediatric Association. Bulletin de l'Association internationale de pediatrie. Boletin de la Asociacion Internacional de Pediatria
short title: Bull Int Pediatr Assoc
ISSN: 0245-9337
ISSN (Online): 
IsoAbbr: Bull Int Pediatr Assoc
NlmId: 7702599
123:123
JrId: 27592
long title: Family planning today
short title: Fam Plann Today
ISSN: 0309-1112
ISSN (Online): 
IsoAbbr: Fam Plann Today
NlmId: 7702298
123:123
JrId: 27593
long title: Moyo
short title: Moyo
ISSN: 0378-4703
ISSN (Online): 
IsoAbbr: Moyo
NlmId: 7701889
123:123
JrId: 27594
long title: MMG. Medizin, Mensch, Gesellschaft
short title: Mmg
ISSN: 0340-8183
ISSN (Online): 
IsoAbbr: Mmg
NlmId: 7701891
123:123
JrId: 27595
long title: Indian journal of dermatology, venereology and leprology
short title: Indian J Dermatol Venereol Leprol
ISSN: 0378-6323
ISSN (Online): 0973-3922
IsoAbbr: Indian J Dermatol Venereol Leprol
NlmId: 7701852
123:123
JrId: 27596
long title: Drug research reports
short title: Drug Res Rep
ISSN: 0012-6608
ISSN (Online): 
IsoAbbr: Drug Res Rep
NlmId: 7701581
123:123
JrId: 27597
long title: Psychology of women quarterly
short title: Psychol Women Q
ISSN: 0361-6843
ISSN (Online): 
IsoAbbr: Psychol Women Q
NlmId: 7613934
123:123
JrId: 27598
long title: Victimology
short title: Victimology
ISSN: 0361-5170
ISSN (Online): 
IsoAbbr: Victimology
NlmId: 7613977
123:123
JrId: 27599
long title: Acta therapeutica
short title: Acta Ther
ISSN: 0378-0619
ISSN (Online): 
IsoAbbr: Acta Ther
NlmId: 7613292
123:123
JrId: 27600
long title: CMD. Current medical dialog
short title: Cmd
ISSN: 0007-862X
ISSN (Online): 
IsoAbbr: Cmd
NlmId: 7611979
123:123
JrId: 27601
long title: Comprehensive immunology
short title: Compr Immunol
ISSN: 0149-1148
ISSN (Online): 
IsoAbbr: Compr Immunol
NlmId: 7611493
123:123
JrId: 27602
long title: Revue mediterraneenne des sciences medicales
short title: Rev Mediterr Sci Med
ISSN: 0397-1724
ISSN (Online): 
IsoAbbr: Rev Mediterr Sci Med
NlmId: 7611204
123:123
JrId: 27603
long title: Folia ophthalmologica
short title: Fol Ophthalmol
ISSN: 0323-4932
ISSN (Online): 
IsoAbbr: Fol Ophthalmol
NlmId: 7611133
123:123
JrId: 27604
long title: Interciencia
short title: Interciencia
ISSN: 0378-1844
ISSN (Online): 
IsoAbbr: Interciencia
NlmId: 7611154
123:123
JrId: 27605
long title: Research communications in psychology, psychiatry and behavior
short title: Res Commun Psychol Psychiatr Behav
ISSN: 0362-2428
ISSN (Online): 
IsoAbbr: Res Commun Psychol Psychiatr Behav
NlmId: 7610623
123:123
JrId: 27606
long title: The Lactation review
short title: Lactation Rev
ISSN: 0362-3173
ISSN (Online): 
IsoAbbr: Lactation Rev
NlmId: 7610533
123:123
JrId: 27607
long title: Journal of labelled compounds & radiopharmaceuticals
short title: J Labelled Comp Radiopharm
ISSN: 0362-4803
ISSN (Online): 1099-1344
IsoAbbr: J Labelled Comp Radiopharm
NlmId: 7610510
123:123
JrId: 27608
long title: Revista cubana de administracion de salud
short title: Rev Cuhana Adm Salud
ISSN: 0252-1903
ISSN (Online): 
IsoAbbr: Rev Cuhana Adm Salud
NlmId: 7607813
123:123
JrId: 27609
long title: ICMR bulletin
short title: Icmr Bull
ISSN: 0377-4910
ISSN (Online): 
IsoAbbr: Icmr Bull
NlmId: 7607530
123:123
JrId: 27610
long title: Options for policy and practice
short title: Options Policy Pract
ISSN: 0115-2033
ISSN (Online): 
IsoAbbr: Options Policy Pract
NlmId: 7605680
123:123
JrId: 27612
long title: Revista cubana de higiene y epidemiologia
short title: Rev Cubana Hig Epidemiol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cubana Hig Epidemiol
NlmId: 7605141
123:123
JrId: 27613
long title: Zeitschrift fur Arbeitswissenschaft
short title: Z Arbeitswiss
ISSN: 0340-2444
ISSN (Online): 
IsoAbbr: Z Arbeitswiss
NlmId: 7605201
123:123
JrId: 27614
long title: Initiatives in population
short title: Initiatives Popul
ISSN: 0115-2181
ISSN (Online): 
IsoAbbr: Initiatives Popul
NlmId: 7604208
123:123
JrId: 27615
long title: Pan American health
short title: Pan Am Health
ISSN: 0377-5119
ISSN (Online): 
IsoAbbr: Pan Am Health
NlmId: 7603146
123:123
JrId: 27616
long title: Gazette
short title: Gazette
ISSN: 0031-0573
ISSN (Online): 
IsoAbbr: Gazette
NlmId: 7603066
123:123
JrId: 27617
long title: Journal of molecular medicine
short title: J Mol Med
ISSN: 0377-046X
ISSN (Online): 
IsoAbbr: J Mol Med
NlmId: 7601745
123:123
JrId: 27619
long title: Human communication research
short title: Hum Commun Res
ISSN: 0360-3989
ISSN (Online): 1468-2958
IsoAbbr: Hum Commun Res
NlmId: 7600097
123:123
JrId: 27620
long title: World environment report
short title: World Environ Rep
ISSN: 0098-8235
ISSN (Online): 
IsoAbbr: World Environ Rep
NlmId: 7514189
123:123
JrId: 27621
long title: Sosiaalilaaketieteellinen Aikakauslehti
short title: Sos Laaketiet Aikak
ISSN: 0355-5097
ISSN (Online): 
IsoAbbr: Sos Laaketiet Aikak
NlmId: 7513691
123:123
JrId: 27622
long title: Cerrahpasa Tip Fakultesi dergisi
short title: Cerrahpasa Tip Fak Derg
ISSN: 0376-7833
ISSN (Online): 
IsoAbbr: Cerrahpasa Tip Fak Derg
NlmId: 7513791
123:123
JrId: 27623
long title: Asian journal of medicine
short title: Asian Med J
ISSN: 0301-0376
ISSN (Online): 
IsoAbbr: Asian Med J
NlmId: 7513556
123:123
JrId: 27624
long title: Current prescribing
short title: Curr Prescr
ISSN: 0097-8620
ISSN (Online): 
IsoAbbr: Curr Prescr
NlmId: 7512678
123:123
JrId: 27625
long title: Family therapy
short title: Fam Ther
ISSN: 0091-6544
ISSN (Online): 
IsoAbbr: Fam Ther
NlmId: 7511895
123:123
JrId: 27626
long title: Annual review of sociology
short title: Annu Rev Sociol
ISSN: 0360-0572
ISSN (Online): 
IsoAbbr: Annu Rev Sociol
NlmId: 7511865
123:123
JrId: 27627
long title: Journal of marriage and family counseling
short title: J Marriage Fam Couns
ISSN: 0094-5102
ISSN (Online): 
IsoAbbr: J Marriage Fam Couns
NlmId: 7511713
123:123
JrId: 27628
long title: Sex roles
short title: Sex Roles
ISSN: 0360-0025
ISSN (Online): 
IsoAbbr: Sex Roles
NlmId: 7511805
123:123
JrId: 27629
long title: Birth and the family journal
short title: Birth Fam J
ISSN: 0098-860X
ISSN (Online): 
IsoAbbr: Birth Fam J
NlmId: 7509588
123:123
JrId: 27630
long title: Aktuelle Dermatologie
short title: Aktuelle Derm
ISSN: 0340-2541
ISSN (Online): 
IsoAbbr: Aktuelle Derm
NlmId: 7508847
123:123
JrId: 27632
long title: PRB report
short title: PRB Rep
ISSN: 0146-7646
ISSN (Online): 
IsoAbbr: PRB Rep
NlmId: 7508302
123:123
JrId: 27633
long title: Psychologie medicale
short title: Psychol Med (Paris)
ISSN: 0048-5756
ISSN (Online): 
IsoAbbr: Psychol Med (Paris)
NlmId: 7507838
123:123
JrId: 27634
long title: The New Zealand family physician
short title: N Z Fam Physician
ISSN: 0110-022X
ISSN (Online): 
IsoAbbr: N Z Fam Physician
NlmId: 7507812
123:123
JrId: 27635
long title: Journal of the Indian Academy of Forensic Sciences
short title: J Indian Forensic Sci
ISSN: 0579-4749
ISSN (Online): 
IsoAbbr: J Indian Forensic Sci
NlmId: 7507201
123:123
JrId: 27636
long title: The Journal of the Christian Medical Association of India
short title: J Christ Med Assoc India
ISSN: 0009-5443
ISSN (Online): 
IsoAbbr: J Christ Med Assoc India
NlmId: 7507189
123:123
JrId: 27637
long title: Comptes rendus de la Societe francaise de gynecologie
short title: C R Soc Fr Gyncol
ISSN: 0366-8061
ISSN (Online): 
IsoAbbr: C R Soc Fr Gyncol
NlmId: 7507070
123:123
JrId: 27638
long title: Bulletin of the Post-Graduate Committee in Medicine, University of Sydney
short title: Bull Postgrad Comm Med Univ Syd
ISSN: 0042-0115
ISSN (Online): 
IsoAbbr: Bull Postgrad Comm Med Univ Syd
NlmId: 7507039
123:123
JrId: 27639
long title: Bulletin mensuel de la Societe veterinaire pratique de France
short title: Bull Mens Soc Vet Prat Fr
ISSN: 0395-7500
ISSN (Online): 
IsoAbbr: Bull Mens Soc Vet Prat Fr
NlmId: 7507022
123:123
JrId: 27640
long title: Iranian journal of public health
short title: Iran J Public Health
ISSN: 2251-6085
ISSN (Online): 2251-6093
IsoAbbr: Iran. J. Public Health
NlmId: 7505531
123:123
JrId: 27641
long title: Bulletin of the Sloane Hospital for Women in the Columbia-Presbyterian Medical Center, New York City
short title: Bull Sloane Hosp Women Columbia Presbyt Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Sloane Hosp Women Columbia Presbyt Med
NlmId: 7505411
123:123
JrId: 27642
long title: Bulletin of the Mason Clinic
short title: Bull Mason Clin
ISSN: 0025-4657
ISSN (Online): 
IsoAbbr: Bull Mason Clin
NlmId: 7505389
123:123
JrId: 27643
long title: Boletin del Hospital San Juan de Dios
short title: Bol Hosp San Juan Dios
ISSN: 0716-0666
ISSN (Online): 
IsoAbbr: Bol Hosp San Juan Dios
NlmId: 7505285
123:123
JrId: 27644
long title: Boletin del Instituto Interamericano del Nino
short title: Bol Inst Interam Nino
ISSN: 0020-4056
ISSN (Online): 
IsoAbbr: Bol Inst Interam Nino
NlmId: 7505288
123:123
JrId: 27645
long title: Archivio - Ospedale al mare
short title: Arch Osp Mare
ISSN: 0030-624X
ISSN (Online): 
IsoAbbr: Arch Osp Mare
NlmId: 7505223
123:123
JrId: 27646
long title: The Journal of the Association of Medical Women in India
short title: J Assoc Med Women India
ISSN: 0304-1662
ISSN (Online): 
IsoAbbr: J Assoc Med Women India
NlmId: 7505148
123:123
JrId: 27647
long title: R & S report. Hawaii. Dept. of Health. Research and Statistics Office
short title: R S Rep
ISSN: 0093-3481
ISSN (Online): 
IsoAbbr: R S Rep
NlmId: 7504797
123:123
JrId: 27648
long title: British journal of guidance & counselling
short title: Br J Guid Counc
ISSN: 0306-9885
ISSN (Online): 
IsoAbbr: Br J Guid Counc
NlmId: 7504610
123:123
JrId: 27649
long title: Bulletin - Sinai Hospital of Detroit
short title: Bull Sinai Hosp Detroit
ISSN: 0037-5535
ISSN (Online): 
IsoAbbr: Bull Sinai Hosp Detroit
NlmId: 7503373
123:123
JrId: 27650
long title: Journal of the Society of Cosmetic Chemists
short title: J Soc Cosmet Chem
ISSN: 0037-9832
ISSN (Online): 
IsoAbbr: J Soc Cosmet Chem
NlmId: 7503118
123:123
JrId: 27651
long title: South African journal of obstetrics and gynaecology
short title: S Afr J Obstet Gynaecol
ISSN: 0038-2329
ISSN (Online): 
IsoAbbr: S Afr J Obstet Gynaecol
NlmId: 7503213
123:123
JrId: 27653
long title: Journal de la Societe de statistique de Paris
short title: J Soc Stat Paris
ISSN: 0037-914X
ISSN (Online): 
IsoAbbr: J Soc Stat Paris
NlmId: 7503049
123:123
JrId: 27654
long title: Majalah obstetri dan ginekologi Indonesia
short title: Majalah Obstet Ginekol Indones
ISSN: 0303-7924
ISSN (Online): 
IsoAbbr: Majalah Obstet Ginekol Indones
NlmId: 7502817
123:123
JrId: 27655
long title: Revue de l'Institut de sociologie
short title: Rev Inst Sociol
ISSN: 0020-2215
ISSN (Online): 
IsoAbbr: Rev Inst Sociol
NlmId: 7502671
123:123
JrId: 27657
long title: Practical psychology for physicians
short title: Pract Psychol Physicians
ISSN: 0095-0475
ISSN (Online): 
IsoAbbr: Pract Psychol Physicians
NlmId: 7502648
123:123
JrId: 27658
long title: The Bulletin of the atomic scientists
short title: Bull At Sci
ISSN: 0096-5243
ISSN (Online): 1938-3282
IsoAbbr: Bull At Sci
NlmId: 7502537
123:123
JrId: 27659
long title: African social research
short title: Afr Soc Res
ISSN: 0002-0168
ISSN (Online): 
IsoAbbr: Afr Soc Res
NlmId: 7502002
123:123
JrId: 27660
long title: Bulletin of Haffkine Institute
short title: Bull Haffkine
ISSN: 0304-9515
ISSN (Online): 
IsoAbbr: Bull Haffkine
NlmId: 7502028
123:123
JrId: 27661
long title: IPPF news
short title: IPPF News
ISSN: 0306-4018
ISSN (Online): 
IsoAbbr: IPPF News
NlmId: 7501820
123:123
JrId: 27662
long title: Current therapeutics
short title: Curr Ther (Seaforth)
ISSN: 0311-905X
ISSN (Online): 
IsoAbbr: Curr Ther (Seaforth)
NlmId: 7501311
123:123
JrId: 27663
long title: Morbidity and mortality
short title: Morb Mortal
ISSN: 0377-7561
ISSN (Online): 
IsoAbbr: Morb Mortal
NlmId: 7501190
123:123
JrId: 27664
long title: Quarterly review of surgery, obstetrics and gynecology
short title: Q Rev Surg Obstet Gynecol
ISSN: 0096-543X
ISSN (Online): 
IsoAbbr: Q Rev Surg Obstet Gynecol
NlmId: 60020130R
123:123
JrId: 27665
long title: Population index
short title: Popul Index
ISSN: 0032-4701
ISSN (Online): 
IsoAbbr: Popul Index
NlmId: 58920110R
123:123
JrId: 27666
long title: The Journal of documentation_ devoted to the recording, organization and dissemination of specialized knowledge
short title: J Doc
ISSN: 0022-0418
ISSN (Online): 
IsoAbbr: J Doc
NlmId: 58230500R
123:123
JrId: 27667
long title: The Courier
short title: Courier
ISSN: 
ISSN (Online): 
IsoAbbr: Courier
NlmId: 52430410R
123:123
JrId: 27668
long title: McGill medical journal
short title: McGill Med J
ISSN: 0024-905X
ISSN (Online): 
IsoAbbr: McGill Med J
NlmId: 2985231R
123:123
JrId: 27669
long title: Ginecologia y obstetricia
short title: Ginecol Obstet (Lima)
ISSN: 1015-3047
ISSN (Online): 
IsoAbbr: Ginecol Obstet (Lima)
NlmId: 2985105R
123:123
JrId: 27670
long title: The Chemist and druggist
short title: Chem Drug
ISSN: 0009-3033
ISSN (Online): 
IsoAbbr: Chem Drug
NlmId: 2985135R
123:123
JrId: 27671
long title: Siriraj Hospital gazette
short title: Siriraj Hosp Gaz
ISSN: 0125-152X
ISSN (Online): 
IsoAbbr: Siriraj Hosp Gaz
NlmId: 2984850R
123:123
JrId: 27672
long title: Australian journal of psychology
short title: Aust J Psychol
ISSN: 0004-9530
ISSN (Online): 1742-9536
IsoAbbr: Aust J Psychol
NlmId: 2984699R
123:123
JrId: 27673
long title: The British journal for the philosophy of science
short title: Br J Philos Sci
ISSN: 0007-0882
ISSN (Online): 1464-3537
IsoAbbr: Br J Philos Sci
NlmId: 2984713R
123:123
JrId: 27676
long title: Transactions. Australasian Medical Congress (British Medical Association)
short title: Trans Aust Med Congr
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Aust Med Congr
NlmId: 23630080R
123:123
JrId: 27677
long title: [Ying yang xue bao] Acta nutrimenta Sinica
short title: Ying Yang Xue Bao
ISSN: 0512-7955
ISSN (Online): 
IsoAbbr: Ying Yang Xue Bao
NlmId: 21720160R
123:123
JrId: 27678
long title: Winnipeg Clinic quarterly
short title: Winnipeg Clin Q
ISSN: 0043-5945
ISSN (Online): 
IsoAbbr: Winnipeg Clin Q
NlmId: 21630040R
123:123
JrId: 27679
long title: Western journal of medicine and surgery
short title: West J Med Surg
ISSN: 
ISSN (Online): 
IsoAbbr: West J Med Surg
NlmId: 21620310R
123:123
JrId: 27681
long title: UN monthly chronicle
short title: UN Mon Chron
ISSN: 0041-5367
ISSN (Online): 
IsoAbbr: UN Mon Chron
NlmId: 21340450R
123:123
JrId: 27682
long title: Transplantation bulletin
short title: Transplant Bull
ISSN: 0564-1217
ISSN (Online): 
IsoAbbr: Transplant Bull
NlmId: 21310020R
123:123
JrId: 27683
long title: Therapia Hungarica
short title: Ther Hung
ISSN: 0493-0797
ISSN (Online): 
IsoAbbr: Ther Hung
NlmId: 21140340R
123:123
JrId: 27684
long title: [Yan jiu bao gao] Science reports of the National Taiwan University. Guo li Taiwan da xue. Xin li xue xi
short title: Yan Jiu Bao Gao
ISSN: 
ISSN (Online): 
IsoAbbr: Yan Jiu Bao Gao
NlmId: 21110260R
123:123
JrId: 27685
long title: Swasth hind
short title: Swasth Hind
ISSN: 0586-1179
ISSN (Online): 
IsoAbbr: Swasth Hind
NlmId: 21040350R
123:123
JrId: 27686
long title: Sudan medical journal
short title: Sudan Med J
ISSN: 0491-4481
ISSN (Online): 
IsoAbbr: Sudan Med J
NlmId: 21030050R
123:123
JrId: 27687
long title: Social science
short title: Soc Sci
ISSN: 0037-7848
ISSN (Online): 
IsoAbbr: Soc Sci
NlmId: 20810190R
123:123
JrId: 27688
long title: Skandinavisches Archiv fur Physiologie
short title: Skand Arch Physiol
ISSN: 
ISSN (Online): 
IsoAbbr: Skand Arch Physiol
NlmId: 20740590R
123:123
JrId: 27689
long title: Seminar
short title: Seminar
ISSN: 
ISSN (Online): 
IsoAbbr: Seminar
NlmId: 20720030R
123:123
JrId: 27690
long title: Rivista italiana di economia, demografia e statistica
short title: Riv Ital Econ Demogr Stat
ISSN: 0035-6832
ISSN (Online): 
IsoAbbr: Riv Ital Econ Demogr Stat
NlmId: 20430060R
123:123
JrId: 27692
long title: Revista brasileira de estatistica
short title: Rev Bras Estat
ISSN: 0034-7175
ISSN (Online): 
IsoAbbr: Rev Bras Estat
NlmId: 20140110R
123:123
JrId: 27693
long title: The Puerto Rico journal of public health and tropical medicine
short title: PR J Public Health Trop Med
ISSN: 0370-1506
ISSN (Online): 
IsoAbbr: PR J Public Health Trop Med
NlmId: 19930280R
123:123
JrId: 27694
long title: Problemy rodziny
short title: Probl Rodziny
ISSN: 0552-2234
ISSN (Online): 
IsoAbbr: Probl Rodziny
NlmId: 19810180R
123:123
JrId: 27695
long title: Praxis-Kurier
short title: Prax Kur
ISSN: 0030-8056
ISSN (Online): 
IsoAbbr: Prax Kur
NlmId: 19730450R
123:123
JrId: 27696
long title: Population bulletin
short title: Popul Bull
ISSN: 0032-468X
ISSN (Online): 
IsoAbbr: Popul Bull
NlmId: 19720010R
123:123
JrId: 27698
long title: Philippine journal of nutrition
short title: Philipp J Nutr
ISSN: 0031-7640
ISSN (Online): 
IsoAbbr: Philipp J Nutr
NlmId: 19620320R
123:123
JrId: 27699
long title: Pastoral psychology
short title: Pastoral Psychol
ISSN: 0031-2789
ISSN (Online): 
IsoAbbr: Pastoral Psychol
NlmId: 19520700R
123:123
JrId: 27700
long title: Pakistan journal of science
short title: Pak J Sci
ISSN: 0030-9877
ISSN (Online): 
IsoAbbr: Pak J Sci
NlmId: 19510500R
123:123
JrId: 27702
long title: Meddelelser fra Norsk farmaceutisk selskap
short title: Medd Nor Farm Selsk
ISSN: 0029-1927
ISSN (Online): 
IsoAbbr: Medd Nor Farm Selsk
NlmId: 19210370R
123:123
JrId: 27704
long title: Die Medizinische
short title: Medizinische
ISSN: 0342-1147
ISSN (Online): 
IsoAbbr: Medizinische
NlmId: 18630160R
123:123
JrId: 27705
long title: Logos
short title: Logos
ISSN: 
ISSN (Online): 
IsoAbbr: Logos
NlmId: 18331190R
123:123
JrId: 27706
long title: [Ke xue tong bao] [Science bulletin]
short title: Ko Hsueh Tung Pao
ISSN: 0023-074X
ISSN (Online): 
IsoAbbr: Ko Hsueh Tung Pao
NlmId: 18140200R
123:123
JrId: 27707
long title: The Journal of abdominal surgery
short title: J Abdom Surg
ISSN: 0021-8421
ISSN (Online): 
IsoAbbr: J Abdom Surg
NlmId: 17830150R
123:123
JrId: 27708
long title: Journal of agricultural research
short title: J Agric Res
ISSN: 0095-9758
ISSN (Online): 
IsoAbbr: J Agric Res
NlmId: 17830180R
123:123
JrId: 27709
long title: The Journal of cancer research
short title: J Cancer Res
ISSN: 0099-7013
ISSN (Online): 
IsoAbbr: J Cancer Res
NlmId: 17840070R
123:123
JrId: 27710
long title: Johns Hopkins magazine
short title: Johns Hopkins Mag
ISSN: 0021-7255
ISSN (Online): 
IsoAbbr: Johns Hopkins Mag
NlmId: 17810120R
123:123
JrId: 27711
long title: Nenpo : Annual reports. Jinko Mondai Kenkyujo (Japan)
short title: Jinko Mondai Kenkyusho Nenpo
ISSN: 0449-0339
ISSN (Online): 
IsoAbbr: Jinko Mondai Kenkyusho Nenpo
NlmId: 17740600R
123:123
JrId: 27712
long title: International journal of sexology
short title: Int J Sexol
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Sexol
NlmId: 17630230R
123:123
JrId: 27713
long title: ICEA news
short title: Icea News
ISSN: 0445-0485
ISSN (Online): 
IsoAbbr: Icea News
NlmId: 17510060R
123:123
JrId: 27714
long title: Human fertility
short title: Hum Fertil
ISSN: 0099-4642
ISSN (Online): 
IsoAbbr: Hum Fertil
NlmId: 17440180R
123:123
JrId: 27715
long title: Health educators at work
short title: Health Educ Work
ISSN: 
ISSN (Online): 
IsoAbbr: Health Educ Work
NlmId: 17310410R
123:123
JrId: 27716
long title: Gyogyszereink
short title: Gyogyszereink
ISSN: 0434-9784
ISSN (Online): 
IsoAbbr: Gyogyszereink
NlmId: 17220370R
123:123
JrId: 27717
long title: The Eugenical news
short title: Eugen News
ISSN: 0361-7769
ISSN (Online): 
IsoAbbr: Eugen News
NlmId: 16820180R
123:123
JrId: 27718
long title: L'enfant en milieu tropical
short title: Enfant Milieu Trop
ISSN: 0013-7561
ISSN (Online): 
IsoAbbr: Enfant Milieu Trop
NlmId: 16730290R
123:123
JrId: 27719
long title: Drug merchandising
short title: Drug Merch
ISSN: 0012-6586
ISSN (Online): 
IsoAbbr: Drug Merch
NlmId: 16640250R
123:123
JrId: 27721
long title: Contributions to embryology
short title: Contrib Embryol
ISSN: 
ISSN (Online): 
IsoAbbr: Contrib Embryol
NlmId: 16410470R
123:123
JrId: 27722
long title: Colombia medica
short title: Colomb Med
ISSN: 
ISSN (Online): 
IsoAbbr: Colomb Med
NlmId: 16320250R
123:123
JrId: 27723
long title: Child and family
short title: Child Fam
ISSN: 0009-3882
ISSN (Online): 
IsoAbbr: Child Fam
NlmId: 16130760R
123:123
JrId: 27724
long title: Ciba symposia
short title: CIBA Symp
ISSN: 
ISSN (Online): 
IsoAbbr: CIBA Symp
NlmId: 15930230R
123:123
JrId: 27726
long title: Archives of physical therapy
short title: Arch Phys Ther
ISSN: 0096-6037
ISSN (Online): 
IsoAbbr: Arch Phys Ther
NlmId: 15210190R
123:123
JrId: 27728
long title: Annals of eugenics
short title: Ann Eugen
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Eugen
NlmId: 15020230R
123:123
JrId: 27729
long title: Annals of medical history
short title: Ann Med Hist
ISSN: 0743-3131
ISSN (Online): 
IsoAbbr: Ann Med Hist
NlmId: 15020250R
123:123
JrId: 27731
long title: The American journal of obstetrics and diseases of women and children
short title: Am J Obstet Dis Women Child
ISSN: 0894-5543
ISSN (Online): 
IsoAbbr: Am J Obstet Dis Women Child
NlmId: 14820330R
123:123
JrId: 27732
long title: American health
short title: Am Health
ISSN: 
ISSN (Online): 
IsoAbbr: Am Health
NlmId: 14810680R
123:123
JrId: 27733
long title: Atlanta medicine : bulletin of the Medical Association of Atlanta
short title: Atlanta Med
ISSN: 0886-3385
ISSN (Online): 
IsoAbbr: Atlanta Med
NlmId: 1310130
123:123
JrId: 27734
long title: Feline practice
short title: Feline Pract
ISSN: 0046-3639
ISSN (Online): 
IsoAbbr: Feline Pract
NlmId: 1307761
123:123
JrId: 27735
long title: Sociological methodology
short title: Sociol Methodol
ISSN: 0081-1750
ISSN (Online): 
IsoAbbr: Sociol Methodol
NlmId: 1305072
123:123
JrId: 27736
long title: Washington drug & device letter
short title: Wash Drug Device Lett
ISSN: 0162-2994
ISSN (Online): 
IsoAbbr: Wash Drug Device Lett
NlmId: 1301204
123:123
JrId: 27737
long title: Drug research
short title: Drug Res
ISSN: 
ISSN (Online): 
IsoAbbr: Drug Res
NlmId: 1277543
123:123
JrId: 27738
long title: La Nuova veterinaria
short title: Nuova Vet
ISSN: 0029-6279
ISSN (Online): 
IsoAbbr: Nuova Vet
NlmId: 1274512
123:123
JrId: 27739
long title: Adverse drug reaction bulletin
short title: Adverse Drug React Bull
ISSN: 0044-6394
ISSN (Online): 
IsoAbbr: Adverse Drug React Bull
NlmId: 1272500
123:123
JrId: 27740
long title: Union of Burma journal of life sciences
short title: Union Burma J Life Sci
ISSN: 0503-2377
ISSN (Online): 
IsoAbbr: Union Burma J Life Sci
NlmId: 1271714
123:123
JrId: 27741
long title: Drug therapy
short title: Drug Ther (NY)
ISSN: 0001-7094
ISSN (Online): 
IsoAbbr: Drug Ther (NY)
NlmId: 1270447
123:123
JrId: 27742
long title: Chemtech
short title: Chemtech
ISSN: 0009-2703
ISSN (Online): 
IsoAbbr: Chemtech
NlmId: 1266050
123:123
JrId: 27743
long title: Medical record and annals
short title: Med Rec Ann
ISSN: 0096-6436
ISSN (Online): 
IsoAbbr: Med Rec Ann
NlmId: 1263577
123:123
JrId: 27744
long title: Jornal brasileiro de ginecologia
short title: J Bras Ginecol
ISSN: 0368-1416
ISSN (Online): 
IsoAbbr: J Bras Ginecol
NlmId: 1263114
123:123
JrId: 27745
long title: Ethnos
short title: Ethnos
ISSN: 0014-1844
ISSN (Online): 
IsoAbbr: Ethnos
NlmId: 1261472
123:123
JrId: 27747
long title: Population chronicle
short title: Popul Chron
ISSN: 0032-4698
ISSN (Online): 
IsoAbbr: Popul Chron
NlmId: 1260347
123:123
JrId: 27748
long title: International journal of systems science
short title: Int J Syst Sci
ISSN: 0020-7721
ISSN (Online): 
IsoAbbr: Int J Syst Sci
NlmId: 1257761
123:123
JrId: 27749
long title: Fortschritte der Geburtshilfe und Gynakologie
short title: Fortschr Geburtshilfe Gynakol
ISSN: 
ISSN (Online): 
IsoAbbr: Fortschr Geburtshilfe Gynakol
NlmId: 1257625
123:123
JrId: 27750
long title: Statistica
short title: Statistica
ISSN: 0039-0380
ISSN (Online): 
IsoAbbr: Statistica
NlmId: 1256454
123:123
JrId: 27751
long title: Environmental quality_ annual report of the Council on Environmental Quality
short title: Environ Qual Annu Rep Counc Environ Qual
ISSN: 0095-2044
ISSN (Online): 
IsoAbbr: Environ Qual Annu Rep Counc Environ Qual
NlmId: 1255002
123:123
JrId: 27752
long title: Jahrbucher fur Nationalokonomie und Statistik
short title: Jahrb Natl Okon Stat
ISSN: 0021-4027
ISSN (Online): 
IsoAbbr: Jahrb Natl Okon Stat
NlmId: 1253771
123:123
JrId: 27754
long title: PAG bulletin
short title: Pag Bull
ISSN: 0377-760X
ISSN (Online): 
IsoAbbr: Pag Bull
NlmId: 1253220
123:123
JrId: 27755
long title: Man in India
short title: Man India
ISSN: 0025-1569
ISSN (Online): 
IsoAbbr: Man India
NlmId: 1252362
123:123
JrId: 27756
long title: The Indian journal of nutrition and dietetics
short title: Indian J Nutr Diet
ISSN: 0022-3174
ISSN (Online): 
IsoAbbr: Indian J Nutr Diet
NlmId: 1251413
123:123
JrId: 27757
long title: Revista latinoamericana de psicologia
short title: Rev Latinoam Psicol
ISSN: 0120-0534
ISSN (Online): 
IsoAbbr: Rev Latinoam Psicol
NlmId: 1247533
123:123
JrId: 27758
long title: Coeur_ revue de cardiologie medico-chirurgicale
short title: Coeur
ISSN: 0010-0226
ISSN (Online): 
IsoAbbr: Coeur
NlmId: 1247240
123:123
JrId: 27759
long title: Droit social
short title: Droit Soc
ISSN: 0154-3229
ISSN (Online): 
IsoAbbr: Droit Soc
NlmId: 1246327
123:123
JrId: 27760
long title: Annales de l'INSEE
short title: Ann Insee
ISSN: 0019-0209
ISSN (Online): 
IsoAbbr: Ann Insee
NlmId: 1246536
123:123
JrId: 27761
long title: Reaching out
short title: Reach Out
ISSN: 0034-0324
ISSN (Online): 
IsoAbbr: Reach Out
NlmId: 1246105
123:123
JrId: 27762
long title: Revue internationale de pediatrie
short title: Rev Int Pediatr
ISSN: 0048-8135
ISSN (Online): 
IsoAbbr: Rev Int Pediatr
NlmId: 1246111
123:123
JrId: 27763
long title: Innere Medizin
short title: Inn Med
ISSN: 0303-4305
ISSN (Online): 
IsoAbbr: Inn Med
NlmId: 0434577
123:123
JrId: 27764
long title: Behavior science research
short title: Behav Sci Res
ISSN: 0094-3673
ISSN (Online): 
IsoAbbr: Behav Sci Res
NlmId: 0432515
123:123
JrId: 27765
long title: Indian journal of clinical psychology
short title: Indian J Clin Psychol
ISSN: 0303-2582
ISSN (Online): 
IsoAbbr: Indian J Clin Psychol
NlmId: 0430273
123:123
JrId: 27766
long title: The Physician and sportsmedicine
short title: Phys Sportsmed
ISSN: 0091-3847
ISSN (Online): 
IsoAbbr: Phys Sportsmed
NlmId: 0427461
123:123
JrId: 27767
long title: Contemporary sociology
short title: Contemp Sociol
ISSN: 0094-3061
ISSN (Online): 
IsoAbbr: Contemp Sociol
NlmId: 0426331
123:123
JrId: 27768
long title: Aktuelle Urologie
short title: Aktuelle Urol
ISSN: 0001-7868
ISSN (Online): 1438-8820
IsoAbbr: Aktuelle Urol
NlmId: 0421406
123:123
JrId: 27769
long title: Chimica therapeutica
short title: Chim Ther
ISSN: 0009-4374
ISSN (Online): 
IsoAbbr: Chim Ther
NlmId: 0421302
123:123
JrId: 27770
long title: Bulletin of Postgraduate Institute of Medical Education and Research, Chandigarh
short title: Bull Postgrad Inst Med Educ Res Chandigarh
ISSN: 0302-2404
ISSN (Online): 
IsoAbbr: Bull Postgrad Inst Med Educ Res Chandigarh
NlmId: 0420617
123:123
JrId: 27771
long title: Nigerian journal of paediatrics
short title: Niger J Paediatr
ISSN: 0302-4660
ISSN (Online): 
IsoAbbr: Niger J Paediatr
NlmId: 0420537
123:123
JrId: 27772
long title: Pakistan journal of zoology
short title: Pak J Zool
ISSN: 0030-9923
ISSN (Online): 
IsoAbbr: Pak J Zool
NlmId: 0420541
123:123
JrId: 27773
long title: The Medical annual
short title: Med Annu
ISSN: 0076-5899
ISSN (Online): 
IsoAbbr: Med Annu
NlmId: 0420144
123:123
JrId: 27774
long title: Orvoskepzes
short title: Orvoskepzes
ISSN: 0030-6037
ISSN (Online): 
IsoAbbr: Orvoskepzes
NlmId: 0417655
123:123
JrId: 27775
long title: Lyon pharmaceutique
short title: Lyon Pharm
ISSN: 0024-7804
ISSN (Online): 
IsoAbbr: Lyon Pharm
NlmId: 0417452
123:123
JrId: 27776
long title: Zdravookhranenie Belorussii
short title: Zdravookhr Beloruss
ISSN: 0044-1961
ISSN (Online): 
IsoAbbr: Zdravookhr Beloruss
NlmId: 0417503
123:123
JrId: 27777
long title: Proceedings of the American Association for Cancer Research
short title: Proc Am Assoc Cancer Res
ISSN: 0569-2261
ISSN (Online): 
IsoAbbr: Proc Am Assoc Cancer Res
NlmId: 0415753
123:123
JrId: 27778
long title: Anthropologiai kozlemenyek
short title: Anthropol Kozl
ISSN: 0003-5440
ISSN (Online): 
IsoAbbr: Anthropol Kozl
NlmId: 0415243
123:123
JrId: 27779
long title: The American journal of pharmacy
short title: Am J Pharm
ISSN: 0093-4712
ISSN (Online): 
IsoAbbr: Am J Pharm
NlmId: 0415506
123:123
JrId: 27780
long title: Proceedings of the University of Otago Medical School
short title: Proc Univ Otago Med Sch
ISSN: 0301-6331
ISSN (Online): 
IsoAbbr: Proc Univ Otago Med Sch
NlmId: 0414755
123:123
JrId: 27781
long title: Analytische Psychologie
short title: Anal Psychol
ISSN: 0301-3006
ISSN (Online): 1421-9689
IsoAbbr: Anal Psychol
NlmId: 0414166
123:123
JrId: 27782
long title: Istanbul Tip Fakultesi mecmuasi
short title: Istanbul Tip Fak Mecmuasi
ISSN: 0301-7362
ISSN (Online): 
IsoAbbr: Istanbul Tip Fak Mecmuasi
NlmId: 0414130
123:123
JrId: 27783
long title: The Journal of conflict resolution
short title: J Conflict Resolut
ISSN: 0022-0027
ISSN (Online): 
IsoAbbr: J Conflict Resolut
NlmId: 0413674
123:123
JrId: 27784
long title: Koshu Eiseiin kenkyu hokoku. Bulletin of the Institute of Public Health
short title: Koshu Eisei In Kenkyu Hokoku
ISSN: 0020-3106
ISSN (Online): 
IsoAbbr: Koshu Eisei In Kenkyu Hokoku
NlmId: 0413700
123:123
JrId: 27785
long title: The Patna journal of medicine
short title: Patna J Med
ISSN: 0031-3084
ISSN (Online): 
IsoAbbr: Patna J Med
NlmId: 0413430
123:123
JrId: 27786
long title: Deutsche Rentenversicherung
short title: Dtsch Rentenversicher
ISSN: 0012-0618
ISSN (Online): 
IsoAbbr: Dtsch Rentenversicher
NlmId: 0411253
123:123
JrId: 27787
long title: Government publications review
short title: Gov Publ Rev
ISSN: 0093-061X
ISSN (Online): 
IsoAbbr: Gov Publ Rev
NlmId: 0411274
123:123
JrId: 27788
long title: Biological psychology bulletin
short title: Biol Psychol Bull
ISSN: 0093-1004
ISSN (Online): 
IsoAbbr: Biol Psychol Bull
NlmId: 0411225
123:123
JrId: 27789
long title: Southwestern journal of anthropology
short title: Southwest J Anthropol
ISSN: 0038-4801
ISSN (Online): 
IsoAbbr: Southwest J Anthropol
NlmId: 0410475
123:123
JrId: 27790
long title: Mediterranee medicale
short title: Mediterr Med
ISSN: 0302-9263
ISSN (Online): 
IsoAbbr: Mediterr Med
NlmId: 0410341
123:123
JrId: 27792
long title: Acta medica romana_ annali della Facolta di medicina e chirurgia, Universita cattolica del Sacro Cuore
short title: Acta Med Rom
ISSN: 0001-6098
ISSN (Online): 
IsoAbbr: Acta Med Rom
NlmId: 0404417
123:123
JrId: 27793
long title: Difesa sociale
short title: Dif Soc
ISSN: 0012-2653
ISSN (Online): 
IsoAbbr: Dif Soc
NlmId: 0404424
123:123
JrId: 27794
long title: Revista paulista de hospitais
short title: Rev Paul Hosp
ISSN: 0048-7864
ISSN (Online): 
IsoAbbr: Rev Paul Hosp
NlmId: 0404325
123:123
JrId: 27795
long title: Semana medica de Mexico
short title: Sem Med Mex
ISSN: 0185-0695
ISSN (Online): 
IsoAbbr: Sem Med Mex
NlmId: 0404404
123:123
JrId: 27797
long title: The Philippine journal of pediatrics
short title: Philipp J Pediatr
ISSN: 0031-7667
ISSN (Online): 
IsoAbbr: Philipp J Pediatr
NlmId: 0401216
123:123
JrId: 27798
long title: Rassegna di medicina sperimentale
short title: Rass Med Sper
ISSN: 0033-9555
ISSN (Online): 
IsoAbbr: Rass Med Sper
NlmId: 0401263
123:123
JrId: 27799
long title: The Ohio journal of science
short title: Ohio J Sci
ISSN: 0030-0950
ISSN (Online): 
IsoAbbr: Ohio J Sci
NlmId: 0401202
123:123
JrId: 27800
long title: The Nihon University journal of medicine
short title: Nihon Univ J Med
ISSN: 0546-0352
ISSN (Online): 
IsoAbbr: Nihon Univ J Med
NlmId: 0401000
123:123
JrId: 27801
long title: Ouest-medical
short title: Ouest Med
ISSN: 0048-2366
ISSN (Online): 
IsoAbbr: Ouest Med
NlmId: 0401025
123:123
JrId: 27802
long title: Cahiers Laennec
short title: Cah Laennec
ISSN: 0008-0314
ISSN (Online): 
IsoAbbr: Cah Laennec
NlmId: 0401040
123:123
JrId: 27803
long title: Human relations_ studies towards the integration of the social sciences
short title: Hum Relat
ISSN: 0018-7267
ISSN (Online): 
IsoAbbr: Hum Relat
NlmId: 0401047
123:123
JrId: 27804
long title: Neurobiologia
short title: Neurobiologia
ISSN: 0028-3800
ISSN (Online): 
IsoAbbr: Neurobiologia
NlmId: 0401056
123:123
JrId: 27805
long title: New York medicine
short title: NY Med
ISSN: 0028-7377
ISSN (Online): 
IsoAbbr: NY Med
NlmId: 0401063
123:123
JrId: 27806
long title: Chemisch weekblad
short title: Chem Weekbl
ISSN: 0009-2932
ISSN (Online): 
IsoAbbr: Chem Weekbl
NlmId: 0400664
123:123
JrId: 27807
long title: Minnesota pharmacist
short title: Minn Pharm
ISSN: 0026-5616
ISSN (Online): 
IsoAbbr: Minn Pharm
NlmId: 0400742
123:123
JrId: 27808
long title: Social behavior and personality
short title: Soc Behav Pers
ISSN: 0301-2212
ISSN (Online): 1179-6391
IsoAbbr: Soc Behav Pers
NlmId: 0377430
123:123
JrId: 27809
long title: Contraceptive technology
short title: Contracept Technol
ISSN: 0091-9721
ISSN (Online): 
IsoAbbr: Contracept Technol
NlmId: 0376754
123:123
JrId: 27810
long title: The Japanese journal of obstetrics and gynecology
short title: Jpn J Obstet Gynecol
ISSN: 0368-3338
ISSN (Online): 
IsoAbbr: Jpn J Obstet Gynecol
NlmId: 0376566
123:123
JrId: 27811
long title: Medisch contact
short title: Med Contact (Bussum)
ISSN: 0025-8245
ISSN (Online): 
IsoAbbr: Med Contact (Bussum)
NlmId: 0376634
123:123
JrId: 27812
long title: Merrill-Palmer quarterly
short title: Merrill Palmer Q
ISSN: 0272-9679
ISSN (Online): 
IsoAbbr: Merrill Palmer Q
NlmId: 0376643
123:123
JrId: 27813
long title: Kazanskii meditsinskii zhurnal
short title: Kazan Med Zh
ISSN: 0368-4814
ISSN (Online): 
IsoAbbr: Kazan Med Zh
NlmId: 0376353
123:123
JrId: 27814
long title: Prescribers' journal
short title: Prescr J
ISSN: 0032-7611
ISSN (Online): 
IsoAbbr: Prescr J
NlmId: 0376433
123:123
JrId: 27815
long title: La Revue medicale de Picardie
short title: Rev Med Picardie
ISSN: 0301-116X
ISSN (Online): 
IsoAbbr: Rev Med Picardie
NlmId: 0375622
123:123
JrId: 27816
long title: Acta pharmaceutica Jugoslavica
short title: Acta Pharm Jugosl
ISSN: 0001-6667
ISSN (Online): 
IsoAbbr: Acta Pharm Jugosl
NlmId: 0375332
123:123
JrId: 27817
long title: Medizin und Sport
short title: Med Sport (Berl)
ISSN: 0025-8415
ISSN (Online): 
IsoAbbr: Med Sport (Berl)
NlmId: 0374766
123:123
JrId: 27818
long title: La Clinica termale
short title: Clin Term
ISSN: 0390-8712
ISSN (Online): 
IsoAbbr: Clin Term
NlmId: 0375031
123:123
JrId: 27819
long title: Feuillets de biologie
short title: Feuill Biol
ISSN: 0428-2779
ISSN (Online): 
IsoAbbr: Feuill Biol
NlmId: 0374606
123:123
JrId: 27820
long title: Genetica iberica
short title: Genet Iber
ISSN: 0016-6693
ISSN (Online): 
IsoAbbr: Genet Iber
NlmId: 0374635
123:123
JrId: 27821
long title: Indian journal of medical education
short title: Indian J Med Educ
ISSN: 0019-5332
ISSN (Online): 
IsoAbbr: Indian J Med Educ
NlmId: 0374700
123:123
JrId: 27822
long title: Connecticut health bulletin
short title: Conn Health Bull
ISSN: 0010-6127
ISSN (Online): 
IsoAbbr: Conn Health Bull
NlmId: 0373167
123:123
JrId: 27823
long title: Drug topics
short title: Drug Topics
ISSN: 0012-6616
ISSN (Online): 
IsoAbbr: Drug Topics
NlmId: 0373206
123:123
JrId: 27824
long title: Annales de medecine physique
short title: Ann Med Phys (Lille)
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Med Phys (Lille)
NlmId: 0373071
123:123
JrId: 27825
long title: Archivos venezolanos de puericultura y pediatria
short title: Arch Venez Pueric Pediatr
ISSN: 0004-0649
ISSN (Online): 
IsoAbbr: Arch Venez Pueric Pediatr
NlmId: 0373107
123:123
JrId: 27826
long title: Courrier
short title: Courrier
ISSN: 0538-5482
ISSN (Online): 
IsoAbbr: Courrier
NlmId: 0372750
123:123
JrId: 27827
long title: Educational and psychological measurement
short title: Educ Psychol Meas
ISSN: 0013-1644
ISSN (Online): 
IsoAbbr: Educ Psychol Meas
NlmId: 0372767
123:123
JrId: 27828
long title: Current medical practice
short title: Curr Med Pract
ISSN: 0011-3700
ISSN (Online): 
IsoAbbr: Curr Med Pract
NlmId: 0372616
123:123
JrId: 27829
long title: Acta medica costarricense
short title: Acta Med Costarric
ISSN: 0001-6012
ISSN (Online): 
IsoAbbr: Acta Med Costarric
NlmId: 0372632
123:123
JrId: 27830
long title: Archives of child health
short title: Arch Child Health
ISSN: 0044-8710
ISSN (Online): 
IsoAbbr: Arch Child Health
NlmId: 0372432
123:123
JrId: 27831
long title: Caribbean medical journal
short title: Caribb Med J
ISSN: 0374-7042
ISSN (Online): 
IsoAbbr: Caribb Med J
NlmId: 0372562
123:123
JrId: 27832
long title: Ceskoslovenska psychologie
short title: Cesk Psychol
ISSN: 0009-062X
ISSN (Online): 
IsoAbbr: Cesk Psychol
NlmId: 0372567
123:123
JrId: 27833
long title: Annotationes zoologicae Japonenses
short title: Annot Zool Jpn
ISSN: 0003-5092
ISSN (Online): 
IsoAbbr: Annot Zool Jpn
NlmId: 0372364
123:123
JrId: 27834
long title: The Antiseptic
short title: Antiseptic
ISSN: 0003-5998
ISSN (Online): 
IsoAbbr: Antiseptic
NlmId: 0372402
123:123
JrId: 27835
long title: Indian journal of preventive and social medicine
short title: Indian J Prev Soc Med
ISSN: 0301-1216
ISSN (Online): 
IsoAbbr: Indian J Prev Soc Med
NlmId: 0372020
123:123
JrId: 27836
long title: European journal of social psychology
short title: Eur J Soc Psychol
ISSN: 0046-2772
ISSN (Online): 
IsoAbbr: Eur J Soc Psychol
NlmId: 0372264
123:123
JrId: 27837
long title: Fiji medical journal
short title: Fiji Med J
ISSN: 0301-1089
ISSN (Online): 
IsoAbbr: Fiji Med J
NlmId: 0371174
123:123
JrId: 27838
long title: Borgyogyaszati es venerologiaia szemle
short title: Borgyogy Venerol Sz
ISSN: 0006-7768
ISSN (Online): 
IsoAbbr: Borgyogy Venerol Sz
NlmId: 0370631
123:123
JrId: 27839
long title: The British orthoptic journal
short title: Br Orthopt J
ISSN: 0068-2314
ISSN (Online): 
IsoAbbr: Br Orthopt J
NlmId: 0370644
123:123
JrId: 27840
long title: Nursing digest
short title: Nurs Dig
ISSN: 0091-4215
ISSN (Online): 
IsoAbbr: Nurs Dig
NlmId: 0370114
123:123
JrId: 27841
long title: Acta medica de Tenerife
short title: Acta Med Tenerife
ISSN: 0001-6020
ISSN (Online): 
IsoAbbr: Acta Med Tenerife
NlmId: 0370327
123:123
JrId: 27842
long title: Bangladesh medical journal
short title: Bangladesh Med J
ISSN: 0301-035X
ISSN (Online): 
IsoAbbr: Bangladesh Med J
NlmId: 0367531
123:123
JrId: 27843
long title: Rivista internazionale di psicologia e ipnosi
short title: Riv Int Psicol Ipn
ISSN: 0035-6743
ISSN (Online): 
IsoAbbr: Riv Int Psicol Ipn
NlmId: 0366634
123:123
JrId: 27844
long title: Medecine et armees
short title: Med Armees
ISSN: 0397-8125
ISSN (Online): 
IsoAbbr: Med Armees
NlmId: 0360722
123:123
JrId: 27845
long title: Journal for the theory of social behaviour
short title: J Theory Soc Behav
ISSN: 0021-8308
ISSN (Online): 
IsoAbbr: J Theory Soc Behav
NlmId: 0361027
123:123
JrId: 27846
long title: Psychonomic science
short title: Psychon Sci
ISSN: 0033-3131
ISSN (Online): 
IsoAbbr: Psychon Sci
NlmId: 0360135
123:123
JrId: 27847
long title: Drug forum
short title: Drug Forum
ISSN: 0046-0753
ISSN (Online): 
IsoAbbr: Drug Forum
NlmId: 0360305
123:123
JrId: 27848
long title: Arbeitsmedizin, Sozialmedizin, Praventivmedizin
short title: Arbeitsmed Sozialmed Praventivmed
ISSN: 0300-581X
ISSN (Online): 
IsoAbbr: Arbeitsmed Sozialmed Praventivmed
NlmId: 0360341
123:123
JrId: 27849
long title: Annual review of anthropology
short title: Annu Rev Anthropol
ISSN: 0084-6570
ISSN (Online): 
IsoAbbr: Annu Rev Anthropol
NlmId: 0356741
123:123
JrId: 27850
long title: Geoforum_ journal of physical, human, and regional geosciences
short title: Geoforum
ISSN: 0016-7185
ISSN (Online): 
IsoAbbr: Geoforum
NlmId: 0356763
123:123
JrId: 27851
long title: Diabetologia Croatica
short title: Diabetol Croat
ISSN: 0351-0042
ISSN (Online): 
IsoAbbr: Diabetol Croat
NlmId: 0356301
123:123
JrId: 27852
long title: Africa South of the Sahara
short title: Afr South
ISSN: 0065-3896
ISSN (Online): 
IsoAbbr: Afr South
NlmId: 0354200
123:123
JrId: 27853
long title: Prevent
short title: Prevent
ISSN: 0300-2659
ISSN (Online): 
IsoAbbr: Prevent
NlmId: 0353346
123:123
JrId: 27854
long title: Journal of alcohol and drug education
short title: J Alcohol Drug Educ
ISSN: 0090-1482
ISSN (Online): 
IsoAbbr: J Alcohol Drug Educ
NlmId: 0351416
123:123
JrId: 27856
long title: Youth & society
short title: Youth Soc
ISSN: 0044-118X
ISSN (Online): 
IsoAbbr: Youth Soc
NlmId: 0337752
123:123
JrId: 27857
long title: Revue medicale des alpes francaises
short title: Rev Med Alpes Fr
ISSN: 0374-2245
ISSN (Online): 
IsoAbbr: Rev Med Alpes Fr
NlmId: 0337770
123:123
JrId: 27858
long title: Journal of youth and adolescence
short title: J Youth Adolesc
ISSN: 0047-2891
ISSN (Online): 1573-6601
IsoAbbr: J Youth Adolesc
NlmId: 0333507
123:123
JrId: 27859
long title: Journal of drug research
short title: J Drug Res
ISSN: 0085-2406
ISSN (Online): 
IsoAbbr: J Drug Res
NlmId: 0333151
123:123
JrId: 27860
long title: Science education
short title: Sci Educ
ISSN: 0036-8326
ISSN (Online): 1098-237X
IsoAbbr: Sci Educ
NlmId: 0325627
123:123
JrId: 27861
long title: Ekistics_ reviews on the problems and science of human settlements
short title: Ekistics
ISSN: 0013-2942
ISSN (Online): 
IsoAbbr: Ekistics
NlmId: 0316312
123:123
JrId: 27862
long title: Ecology of food and nutrition
short title: Ecol Food Nutr
ISSN: 0367-0244
ISSN (Online): 1543-5237
IsoAbbr: Ecol Food Nutr
NlmId: 0315073
123:123
JrId: 27863
long title: Research in prostaglandins
short title: Res Prostaglandins
ISSN: 0048-7309
ISSN (Online): 
IsoAbbr: Res Prostaglandins
NlmId: 0314035
123:123
JrId: 27864
long title: Philippine journal of mental health
short title: Philipp J Ment Health
ISSN: 0048-380X
ISSN (Online): 
IsoAbbr: Philipp J Ment Health
NlmId: 0312042
123:123
JrId: 27865
long title: The Singapore public health bulletin
short title: Singapore Public Health Bull
ISSN: 0304-4378
ISSN (Online): 
IsoAbbr: Singapore Public Health Bull
NlmId: 0312050
123:123
JrId: 27866
long title: Medecine et maladies infectieuses
short title: Med Mal Infect
ISSN: 0399-077X
ISSN (Online): 1769-6690
IsoAbbr: Med Mal Infect
NlmId: 0311416
123:123
JrId: 27867
long title: Der Urologe. Ausg. B
short title: Urologe B
ISSN: 0042-1111
ISSN (Online): 
IsoAbbr: Urologe B
NlmId: 0311115
123:123
JrId: 27868
long title: Ecological monographs
short title: Ecol Monogr
ISSN: 0012-9615
ISSN (Online): 
IsoAbbr: Ecol Monogr
NlmId: 0266236
123:123
JrId: 27869
long title: Revue de statistique appliquee
short title: Rev Stat Appl
ISSN: 0035-175X
ISSN (Online): 
IsoAbbr: Rev Stat Appl
NlmId: 0264654
123:123
JrId: 27870
long title: CPR population research
short title: Cpr Popul Res
ISSN: 
ISSN (Online): 
IsoAbbr: Cpr Popul Res
NlmId: 0265031
123:123
JrId: 27871
long title: The Social worker
short title: Soc Work
ISSN: 0037-8089
ISSN (Online): 
IsoAbbr: Soc Work
NlmId: 0263504
123:123
JrId: 27872
long title: Jahrbuch fur Sozialwissenschaft
short title: Jahrb Sozialwiss
ISSN: 0075-2770
ISSN (Online): 
IsoAbbr: Jahrb Sozialwiss
NlmId: 0261054
123:123
JrId: 27873
long title: Annual reports in medicinal chemistry
short title: Annu Rep Med Chem
ISSN: 0065-7743
ISSN (Online): 
IsoAbbr: Annu Rep Med Chem
NlmId: 0257576
123:123
JrId: 27875
long title: Projet
short title: Projet
ISSN: 0555-4500
ISSN (Online): 
IsoAbbr: Projet
NlmId: 0253025
123:123
JrId: 27876
long title: Human ecology
short title: Hum Ecol
ISSN: 0046-8169
ISSN (Online): 
IsoAbbr: Hum Ecol
NlmId: 0252510
123:123
JrId: 27877
long title: Planned parenthood
short title: Planned Parent (India)
ISSN: 0476-9546
ISSN (Online): 
IsoAbbr: Planned Parent (India)
NlmId: 0250660
123:123
JrId: 27879
long title: Family planning quarterly
short title: Fam Plann Q
ISSN: 0014-7362
ISSN (Online): 
IsoAbbr: Fam Plann Q
NlmId: 0250354
123:123
JrId: 27880
long title: Channels
short title: Channels
ISSN: 0009-1510
ISSN (Online): 
IsoAbbr: Channels
NlmId: 0247061
123:123
JrId: 27881
long title: Menninger perspective
short title: Menninger Perspect
ISSN: 0025-9292
ISSN (Online): 
IsoAbbr: Menninger Perspect
NlmId: 0245014
123:123
JrId: 27882
long title: Archives medicales de l'Ouest: Angers/Nantes/Rennes
short title: Arch Med Ouest
ISSN: 0570-6955
ISSN (Online): 
IsoAbbr: Arch Med Ouest
NlmId: 0243274
123:123
JrId: 27883
long title: Cancer cytology
short title: Cancer Cytol
ISSN: 0576-6621
ISSN (Online): 
IsoAbbr: Cancer Cytol
NlmId: 0241742
123:123
JrId: 27884
long title: Journal de medecine de Strasbourg
short title: J Med Strasb
ISSN: 0021-7905
ISSN (Online): 
IsoAbbr: J Med Strasb
NlmId: 0237475
123:123
JrId: 27885
long title: Demografie
short title: Demografie
ISSN: 0011-8265
ISSN (Online): 
IsoAbbr: Demografie
NlmId: 0237704
123:123
JrId: 27886
long title: Biomedical news_ the newspaper for the life scientist
short title: Biomed News
ISSN: 0006-3401
ISSN (Online): 
IsoAbbr: Biomed News
NlmId: 0235650
123:123
JrId: 27887
long title: The Journal of educational research
short title: J Educ Res
ISSN: 0022-0671
ISSN (Online): 
IsoAbbr: J Educ Res
NlmId: 0233416
123:123
JrId: 27888
long title: Progress in gynecology
short title: Prog Gynecol
ISSN: 0079-6298
ISSN (Online): 
IsoAbbr: Prog Gynecol
NlmId: 0233051
123:123
JrId: 27889
long title: Mankind
short title: Mankind
ISSN: 0025-2328
ISSN (Online): 
IsoAbbr: Mankind
NlmId: 0227625
123:123
JrId: 27890
long title: Birthright
short title: Birthright
ISSN: 0006-3789
ISSN (Online): 
IsoAbbr: Birthright
NlmId: 0227771
123:123
JrId: 27891
long title: Pakistan journal of psychology
short title: Pak J Psychol
ISSN: 0030-9869
ISSN (Online): 
IsoAbbr: Pak J Psychol
NlmId: 0226524
123:123
JrId: 27892
long title: Children in the tropics
short title: Child Trop
ISSN: 0379-2269
ISSN (Online): 
IsoAbbr: Child Trop
NlmId: 0224216
123:123
JrId: 27893
long title: Journal de medecine de Caen
short title: J Med Caen
ISSN: 
ISSN (Online): 
IsoAbbr: J Med Caen
NlmId: 0223141
123:123
JrId: 27894
long title: SDC magazine
short title: Sdc Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Sdc Mag
NlmId: 0222355
123:123
JrId: 27895
long title: L' Homme_ revue francaise d'anthropologie
short title: Homme
ISSN: 0439-4216
ISSN (Online): 
IsoAbbr: Homme
NlmId: 0222052
123:123
JrId: 27896
long title: Chemical week
short title: Chem Week
ISSN: 0009-272X
ISSN (Online): 
IsoAbbr: Chem Week
NlmId: 0221217
123:123
JrId: 27897
long title: Biology of reproduction. Supplement
short title: Biol Reprod Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Biol Reprod Suppl
NlmId: 0217646
123:123
JrId: 27898
long title: Civilisations
short title: Civilisations
ISSN: 0009-8132
ISSN (Online): 
IsoAbbr: Civilisations
NlmId: 0217224
123:123
JrId: 27900
long title: Acta medica auxologica
short title: Acta Med Auxol (Milano)
ISSN: 0001-6004
ISSN (Online): 
IsoAbbr: Acta Med Auxol (Milano)
NlmId: 0214274
123:123
JrId: 27901
long title: Cahiers O. R. S. T. O. M. Serie sciences humaines
short title: Cah Orstom (Sci Hum)
ISSN: 0008-0403
ISSN (Online): 
IsoAbbr: Cah Orstom (Sci Hum)
NlmId: 0212044
123:123
JrId: 27902
long title: Centre calling
short title: Cent Call
ISSN: 0577-1080
ISSN (Online): 
IsoAbbr: Cent Call
NlmId: 0210532
123:123
JrId: 27903
long title: Psychological abstracts
short title: Psychol Abstr
ISSN: 0033-2887
ISSN (Online): 
IsoAbbr: Psychol Abstr
NlmId: 0207512
123:123
JrId: 27904
long title: Studi di demografia
short title: Stud Demogr
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Demogr
NlmId: 0205135
123:123
JrId: 27905
long title: La Revue de pediatrie
short title: Rev Pediatr
ISSN: 0035-1644
ISSN (Online): 
IsoAbbr: Rev Pediatr
NlmId: 0204447
123:123
JrId: 27906
long title: Biotypologie
short title: Biotypologie
ISSN: 0366-3892
ISSN (Online): 
IsoAbbr: Biotypologie
NlmId: 0204240
123:123
JrId: 27907
long title: Environment
short title: Environment
ISSN: 0013-9157
ISSN (Online): 
IsoAbbr: Environment
NlmId: 0204031
123:123
JrId: 27908
long title: Ain Shams medical journal
short title: Ain Shams Med J
ISSN: 0002-2144
ISSN (Online): 
IsoAbbr: Ain Shams Med J
NlmId: 0202453
123:123
JrId: 27909
long title: Research on steroids
short title: Res Steroids (Amst)
ISSN: 0370-7466
ISSN (Online): 
IsoAbbr: Res Steroids (Amst)
NlmId: 0202532
123:123
JrId: 27910
long title: Veterinaria italiana
short title: Vet Ital
ISSN: 0505-401X
ISSN (Online): 1828-1427
IsoAbbr: Vet. Ital.
NlmId: 0201543
123:123
JrId: 27911
long title: Revue de cytologie clinique
short title: Rev Cytol Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cytol Clin
NlmId: 0175730
123:123
JrId: 27912
long title: Africa
short title: Africa (Lond)
ISSN: 0001-9739
ISSN (Online): 
IsoAbbr: Africa (Lond)
NlmId: 0175354
123:123
JrId: 27913
long title: Buletin keluarga
short title: Bul Keluarga
ISSN: 
ISSN (Online): 
IsoAbbr: Bul Keluarga
NlmId: 0174741
123:123
JrId: 27914
long title: Advances in fertility control
short title: Adv Fertil Control
ISSN: 0567-9923
ISSN (Online): 
IsoAbbr: Adv Fertil Control
NlmId: 0167520
123:123
JrId: 27916
long title: Revista. Centro de Estudos Demograficos (Portugal)
short title: Rev Cent Estud Demograficos
ISSN: 0079-4082
ISSN (Online): 
IsoAbbr: Rev Cent Estud Demograficos
NlmId: 01550470R
123:123
JrId: 27917
long title: British journal of pharmacology and chemotherapy
short title: Br J Pharmacol Chemother
ISSN: 0366-0826
ISSN (Online): 
IsoAbbr: Br J Pharmacol Chemother
NlmId: 0154627
123:123
JrId: 27918
long title: Khimiia prirodnykh soedinenii
short title: Him Prir Soedin
ISSN: 0023-1150
ISSN (Online): 
IsoAbbr: Him Prir Soedin
NlmId: 0151571
123:123
JrId: 27919
long title: Philippine journal of surgical specialties
short title: Philipp J Surg Spec
ISSN: 0031-7691
ISSN (Online): 
IsoAbbr: Philipp J Surg Spec
NlmId: 0147107
123:123
JrId: 27920
long title: Ceres
short title: Ceres
ISSN: 0009-0379
ISSN (Online): 
IsoAbbr: Ceres
NlmId: 0145706
123:123
JrId: 27921
long title: Revista mexicana de sociologia
short title: Rev Mex Sociol
ISSN: 0188-2503
ISSN (Online): 
IsoAbbr: Rev Mex Sociol
NlmId: 0140446
123:123
JrId: 27922
long title: Pakistan journal of family planning
short title: Pak J Fam Plann
ISSN: 
ISSN (Online): 
IsoAbbr: Pak J Fam Plann
NlmId: 0136675
123:123
JrId: 27923
long title: Medicine today
short title: Med Today
ISSN: 0025-8032
ISSN (Online): 
IsoAbbr: Med Today
NlmId: 0137113
123:123
JrId: 27924
long title: The Canadian journal of economics. Revue canadienne d'economique
short title: Can J Econ
ISSN: 0008-4085
ISSN (Online): 
IsoAbbr: Can J Econ
NlmId: 0136414
123:123
JrId: 27926
long title: Sociologia ruralis
short title: Sociol Ruralis
ISSN: 0038-0199
ISSN (Online): 
IsoAbbr: Sociol Ruralis
NlmId: 0130067
123:123
JrId: 27927
long title: The South Dakota journal of medicine and pharmacy
short title: SD J Med Pharm
ISSN: 0096-8420
ISSN (Online): 
IsoAbbr: SD J Med Pharm
NlmId: 0124043
123:123
JrId: 27928
long title: Santo Tomas journal of medicine
short title: St Tomas J Med
ISSN: 0371-3520
ISSN (Online): 
IsoAbbr: St Tomas J Med
NlmId: 0121502
123:123
JrId: 27929
long title: Acta Manilana
short title: Acta Manila Ser A
ISSN: 0567-7688
ISSN (Online): 
IsoAbbr: Acta Manila Ser A
NlmId: 0121523
123:123
JrId: 27930
long title: Medicinski razgledi
short title: Med Razgl
ISSN: 0025-8121
ISSN (Online): 
IsoAbbr: Med Razgl
NlmId: 0121167
123:123
JrId: 27931
long title: The American Jewish year book
short title: Am Jew
ISSN: 0065-8987
ISSN (Online): 
IsoAbbr: Am Jew
NlmId: 01210680R
123:123
JrId: 27932
long title: Journal of Philippine statistics
short title: J Philipp Stat
ISSN: 0022-3603
ISSN (Online): 
IsoAbbr: J Philipp Stat
NlmId: 0121154
123:123
JrId: 27933
long title: Maandstatistiek van bevolking en volksgezondheid. Netherlands. Centraal Bureau voor de Statistiek
short title: Maandstat Bevolking Volksgezond
ISSN: 0024-8711
ISSN (Online): 
IsoAbbr: Maandstat Bevolking Volksgezond
NlmId: 0120344
123:123
JrId: 27934
long title: The Family life coordinator
short title: Fam Life Coord
ISSN: 0886-0394
ISSN (Online): 
IsoAbbr: Fam Life Coord
NlmId: 0120015
123:123
JrId: 27935
long title: Huisarts en wetenschap
short title: Huisarts Wet
ISSN: 0018-7070
ISSN (Online): 
IsoAbbr: Huisarts Wet
NlmId: 0120133
123:123
JrId: 27936
long title: Recherches
short title: Recher Fed Groupes Etud Recher Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Recher Fed Groupes Etud Recher Inst
NlmId: 0117700
123:123
JrId: 27937
long title: Oceania_ a journal devoted to the study of the native peoples of Australia, New Guinea, and the Islands of the Pacific
short title: Oceania
ISSN: 0029-8077
ISSN (Online): 
IsoAbbr: Oceania
NlmId: 0117710
123:123
JrId: 27938
long title: Journal de medecine de Besancon
short title: J Med Besancon
ISSN: 0021-7859
ISSN (Online): 
IsoAbbr: J Med Besancon
NlmId: 0112424
123:123
JrId: 27939
long title: Nordisk psykologi
short title: Nord Psykol
ISSN: 0029-1463
ISSN (Online): 
IsoAbbr: Nord Psykol
NlmId: 0112250
123:123
JrId: 27940
long title: ACOG nurses bulletin
short title: Acog Nurse Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Acog Nurse Bull
NlmId: 0104453
123:123
JrId: 27941
long title: Rassegna italiana di sociologia
short title: Rass Ital Sociol
ISSN: 0486-0349
ISSN (Online): 
IsoAbbr: Rass Ital Sociol
NlmId: 0104316
123:123
JrId: 27942
long title: The Urologic and cutaneous review
short title: Urol Cutaneous Rev
ISSN: 0096-6878
ISSN (Online): 
IsoAbbr: Urol Cutaneous Rev
NlmId: 0102777
123:123
JrId: 27943
long title: Revue medicale de Louvain
short title: Rev Med Louvain
ISSN: 0370-6303
ISSN (Online): 
IsoAbbr: Rev Med Louvain
NlmId: 0102300
123:123
JrId: 27944
long title: Irish veterinary journal
short title: Ir Vet J
ISSN: 0368-0762
ISSN (Online): 2046-0481
IsoAbbr: Ir Vet J
NlmId: 0100762
123:123
JrId: 27945
long title: Louvain medical
short title: Louv Med
ISSN: 0024-6956
ISSN (Online): 
IsoAbbr: Louv Med
NlmId: 0076003
123:123
JrId: 27946
long title: Pediatric clinics of India
short title: Pediatr Clin India
ISSN: 0048-3133
ISSN (Online): 
IsoAbbr: Pediatr Clin India
NlmId: 0074407
123:123
JrId: 27947
long title: Tennessee public welfare record
short title: Tenn Publ Welfare Rec
ISSN: 0040-3377
ISSN (Online): 
IsoAbbr: Tenn Publ Welfare Rec
NlmId: 0070744
123:123
JrId: 27948
long title: The American statistician
short title: Am Stat
ISSN: 0003-1305
ISSN (Online): 
IsoAbbr: Am Stat
NlmId: 0070454
123:123
JrId: 27949
long title: Rajasthan medical journal
short title: Rajasthan Med J
ISSN: 0485-9561
ISSN (Online): 
IsoAbbr: Rajasthan Med J
NlmId: 0070456
123:123
JrId: 27950
long title: Glasnik. Republicki zavod za zdravstvenu zastitu SR Srbije
short title: Glas Zavodzdrav
ISSN: 
ISSN (Online): 
IsoAbbr: Glas Zavodzdrav
NlmId: 0070311
123:123
JrId: 27951
long title: Ticitl
short title: Ticitl
ISSN: 0040-6732
ISSN (Online): 
IsoAbbr: Ticitl
NlmId: 0067723
123:123
JrId: 27952
long title: Psychologica Belgica
short title: Psychol Belg
ISSN: 0033-2879
ISSN (Online): 
IsoAbbr: Psychol Belg
NlmId: 0067335
123:123
JrId: 27953
long title: Social welfare
short title: Soc Welfare (India)
ISSN: 0037-8038
ISSN (Online): 
IsoAbbr: Soc Welfare (India)
NlmId: 0066130
123:123
JrId: 27954
long title: L' Annee sociologique
short title: Annee Sociol
ISSN: 0066-2399
ISSN (Online): 
IsoAbbr: Annee Sociol
NlmId: 0064224
123:123
JrId: 27955
long title: Psychological studies
short title: Psychol Stud (Mysore)
ISSN: 0033-2968
ISSN (Online): 
IsoAbbr: Psychol Stud (Mysore)
NlmId: 0064145
123:123
JrId: 27956
long title: Boletin de analisis demografico
short title: Bol Anal Demogr
ISSN: 0523-8889
ISSN (Online): 
IsoAbbr: Bol Anal Demogr
NlmId: 0060172
123:123
JrId: 27957
long title: Der Praktische Tierarzt
short title: Prakt Tierarzt
ISSN: 0032-681X
ISSN (Online): 
IsoAbbr: Prakt Tierarzt
NlmId: 0057204
123:123
JrId: 27958
long title: Sociologia Neerlandica
short title: Sociol Neerl
ISSN: 0038-0172
ISSN (Online): 
IsoAbbr: Sociol Neerl
NlmId: 0056714
123:123
JrId: 27959
long title: Revue tunisienne de sciences sociales
short title: Rev Tunis Sci Soc
ISSN: 0035-4333
ISSN (Online): 
IsoAbbr: Rev Tunis Sci Soc
NlmId: 0057026
123:123
JrId: 27960
long title: Smith College studies in social work
short title: Smith Coll Stud Soc Work
ISSN: 0037-7317
ISSN (Online): 
IsoAbbr: Smith Coll Stud Soc Work
NlmId: 0051757
123:123
JrId: 27961
long title: Khigiena i zdraveopazvane
short title: Hig Zdraveopaz
ISSN: 0018-8247
ISSN (Online): 
IsoAbbr: Hig Zdraveopaz
NlmId: 0050620
123:123
JrId: 27962
long title: Tijdschrift voor geneeskunde
short title: Tijdschr Geneeskd
ISSN: 0371-683X
ISSN (Online): 
IsoAbbr: Tijdschr Geneeskd
NlmId: 0045747
123:123
JrId: 27963
long title: Multivariate behavioral research
short title: Multivariate Behav Res
ISSN: 0027-3171
ISSN (Online): 1532-7906
IsoAbbr: Multivariate Behav Res
NlmId: 0046052
123:123
JrId: 27964
long title: Journal of scientific and industrial research
short title: J Sci Ind Res (India)
ISSN: 0022-4456
ISSN (Online): 0975-1084
IsoAbbr: J Sci Ind Res (India)
NlmId: 0045506
123:123
JrId: 27965
long title: Bulletin du STATEC. Luxembourg. Service central de la statistique et des etudes economiques
short title: Bull Statec
ISSN: 0076-1583
ISSN (Online): 
IsoAbbr: Bull Statec
NlmId: 0041135
123:123
JrId: 27966
long title: Abdominal surgery
short title: Abdom Surg
ISSN: 0196-4615
ISSN (Online): 
IsoAbbr: Abdom Surg
NlmId: 0037504
123:123
JrId: 27967
long title: The Eastern anthropologist
short title: East Anthropol
ISSN: 0012-8686
ISSN (Online): 
IsoAbbr: East Anthropol
NlmId: 0037265
123:123
JrId: 27968
long title: Medicamentos de actualidad. Drugs of today
short title: Med Actual
ISSN: 0025-7656
ISSN (Online): 
IsoAbbr: Med Actual
NlmId: 0036137
123:123
JrId: 27970
long title: Excerpta medica
short title: Excerpta Med
ISSN: 
ISSN (Online): 
IsoAbbr: Excerpta Med
NlmId: 0033776
123:123
JrId: 27971
long title: University of Pennsylvania medical bulletin
short title: Univ Pa Med Bull
ISSN: 0500-6112
ISSN (Online): 
IsoAbbr: Univ Pa Med Bull
NlmId: 0032342
123:123
JrId: 27972
long title: Western journal of surgery, obstetrics, and gynecology
short title: West J Surg Obstet Gynecol
ISSN: 
ISSN (Online): 
IsoAbbr: West J Surg Obstet Gynecol
NlmId: 0031306
123:123
JrId: 27973
long title: Applied statistics
short title: Appl Stat
ISSN: 0035-9254
ISSN (Online): 
IsoAbbr: Appl Stat
NlmId: 0027501
123:123
JrId: 27974
long title: Revista ecuatoriana de medicina y ciencias biologicas
short title: Rev Ecuat Med Cienc Biol
ISSN: 0034-9313
ISSN (Online): 
IsoAbbr: Rev Ecuat Med Cienc Biol
NlmId: 0023773
123:123
JrId: 27976
long title: Journal of heterocyclic chemistry
short title: J Heterocycl Chem
ISSN: 0022-152X
ISSN (Online): 
IsoAbbr: J Heterocycl Chem
NlmId: 0014060
123:123
JrId: 27977
long title: Indian psychological review
short title: Indian Psychol Rev
ISSN: 0019-6215
ISSN (Online): 
IsoAbbr: Indian Psychol Rev
NlmId: 0013262
123:123
JrId: 27978
long title: The Indian journal of hospital pharmacy
short title: Indian J Hosp Pharm
ISSN: 0019-526X
ISSN (Online): 
IsoAbbr: Indian J Hosp Pharm
NlmId: 0013252
123:123
JrId: 27979
long title: Economic botany
short title: Econ Bot
ISSN: 0013-0001
ISSN (Online): 
IsoAbbr: Econ. Bot.
NlmId: 0007275
123:123
JrId: 27980
long title: Demografia
short title: Demografia
ISSN: 0011-8249
ISSN (Online): 
IsoAbbr: Demografia
NlmId: 0006522
123:123
JrId: 27981
long title: Cuadernos medicos-sociales
short title: Cuad Med Soc
ISSN: 0716-1336
ISSN (Online): 
IsoAbbr: Cuad Med Soc
NlmId: 0006253
123:123
JrId: 27982
long title: Current sociology. La Sociologie contemporaine
short title: Curr Sociol
ISSN: 0011-3921
ISSN (Online): 
IsoAbbr: Curr Sociol
NlmId: 0006276
123:123
JrId: 27984
long title: The Bombay Hospital journal
short title: Bombay Hosp J
ISSN: 0524-0182
ISSN (Online): 
IsoAbbr: Bombay Hosp J
NlmId: 0002702
123:123
JrId: 27985
long title: Anestesia e rianimazione
short title: Anest Rianim
ISSN: 0570-0760
ISSN (Online): 
IsoAbbr: Anest Rianim
NlmId: 0001703
123:123
JrId: 27986
long title: The American College of Cardiology Extended Learning. Supplement tape
short title: Am Coll Cardiol Extended Learn Suppl Tape
ISSN: 
ISSN (Online): 
IsoAbbr: Am Coll Cardiol Extended Learn Suppl Tape
NlmId: 8100540A
123:123
JrId: 27987
long title: Drug trade news
short title: Drug Trade News
ISSN: 0012-6624
ISSN (Online): 
IsoAbbr: Drug Trade News
NlmId: 0343022
123:123
JrId: 27988
long title: NFAIS newsletter
short title: NFAIS Newsl
ISSN: 0090-0893
ISSN (Online): 
IsoAbbr: NFAIS Newsl
NlmId: 0404070
123:123
JrId: 27989
long title: Aggiornamenti in ostetricia e ginecologia
short title: Aggiorn Ostet Ginecol
ISSN: 0002-0931
ISSN (Online): 
IsoAbbr: Aggiorn Ostet Ginecol
NlmId: 14650260R
123:123
JrId: 27990
long title: The American baby
short title: Am Baby
ISSN: 0044-7544
ISSN (Online): 
IsoAbbr: Am Baby
NlmId: 14740730R
123:123
JrId: 27992
long title: Vie et sante
short title: Vie Sante
ISSN: 0042-5524
ISSN (Online): 
IsoAbbr: Vie Sante
NlmId: 21520220R
123:123
JrId: 27993
long title: Journal of the American Medical Technologists
short title: J Am Med Technol
ISSN: 0360-0645
ISSN (Online): 
IsoAbbr: J Am Med Technol
NlmId: 7503063
123:123
JrId: 27994
long title: Anali Klinicke bolnice "Dr M. Stojanovic"
short title: An Klin Bol Dr M Stojanovic
ISSN: 0301-2255
ISSN (Online): 
IsoAbbr: An Klin Bol Dr M Stojanovic
NlmId: 7506840
123:123
JrId: 27995
long title: Behavioral medicine update : a publication of the Society of Behavioral Medicine
short title: Behav Med Update
ISSN: 0742-5554
ISSN (Online): 
IsoAbbr: Behav Med Update
NlmId: 8510266
123:123
JrId: 27996
long title: CDC AIDS weekly
short title: CDC AIDS Wkly
ISSN: 0884-903X
ISSN (Online): 
IsoAbbr: CDC AIDS Wkly
NlmId: 8914280
123:123
JrId: 27997
long title: AVISO (Ottawa, Ont.)
short title: AVISO
ISSN: 1207-5647
ISSN (Online): 
IsoAbbr: AVISO
NlmId: 9891391
123:123
JrId: 27999
long title: Aboriginal And Islander Health Worker Journal
short title: Aborig Isl Health Work J
ISSN: 1037-3403
ISSN (Online): 
IsoAbbr: Aborig Isl Health Work J
NlmId: 9889313
123:123
JrId: 28000
long title: Choices (New York, N.Y.)
short title: Choices
ISSN: 
ISSN (Online): 
IsoAbbr: Choices
NlmId: 9886462
123:123
JrId: 28001
long title: The Guttmacher report on public policy
short title: Guttmacher Rep Public Policy
ISSN: 1096-7699
ISSN (Online): 
IsoAbbr: Guttmacher Rep Public Policy
NlmId: 9805623
123:123
JrId: 28002
long title: The Canadian journal of women's health care for physicians addressing women's health issues
short title: Can J Womens Health Care Phys Addressing Womens Health Issues
ISSN: 1200-9679
ISSN (Online): 
IsoAbbr: Can J Womens Health Care Phys Addressing Womens Health Issues
NlmId: 9717760
123:123
JrId: 28003
long title: Journal of the British Fertility Society
short title: J Br Fer Soc
ISSN: 1363-9579
ISSN (Online): 
IsoAbbr: J Br Fer Soc
NlmId: 9607334
123:123
JrId: 28004
long title: Harvard AIDS review
short title: Harv AIDS Rev
ISSN: 1526-0232
ISSN (Online): 
IsoAbbr: Harv AIDS Rev
NlmId: 9602085
123:123
JrId: 28005
long title: People & the planet / IPPF, UNFPA, IUCN
short title: People Planet
ISSN: 0968-1655
ISSN (Online): 
IsoAbbr: People Planet
NlmId: 9433816
123:123
JrId: 28006
long title: Journal of government information : an international review of policy, issues and resources
short title: J Gov Inf
ISSN: 1352-0237
ISSN (Online): 
IsoAbbr: J Gov Inf
NlmId: 9422783
123:123
JrId: 28007
long title: World AIDS day newsletter
short title: World AIDS Day Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: World AIDS Day Newsl
NlmId: 9312665
123:123
JrId: 28008
long title: The IHS primary care provider
short title: IHS Prim Care Provid
ISSN: 1063-4398
ISSN (Online): 
IsoAbbr: IHS Prim Care Provid
NlmId: 9303871
123:123
JrId: 28009
long title: Nordisk sexologi
short title: Nord Sexol
ISSN: 0108-271X
ISSN (Online): 
IsoAbbr: Nord Sexol
NlmId: 9301740
123:123
JrId: 28010
long title: TDR news
short title: TDR News
ISSN: 1028-5911
ISSN (Online): 
IsoAbbr: TDR News
NlmId: 9102887
123:123
JrId: 28011
long title: Journal of family psychotherapy
short title: J Fam Psychother
ISSN: 0897-5353
ISSN (Online): 
IsoAbbr: J Fam Psychother
NlmId: 9013835
123:123
JrId: 28012
long title: Journal of the Royal Statistical Society. Series A, (Statistics in Society)
short title: J R Stat Soc Ser A Stat Soc
ISSN: 0964-1998
ISSN (Online): 
IsoAbbr: J R Stat Soc Ser A Stat Soc
NlmId: 9001406
123:123
JrId: 28013
long title: Archives of AIDS research
short title: Arch AIDS Res
ISSN: 0899-4811
ISSN (Online): 
IsoAbbr: Arch AIDS Res
NlmId: 8804389
123:123
JrId: 28014
long title: Applied psychology = Psychologie appliquee
short title: Appl Psychol
ISSN: 0269-994X
ISSN (Online): 
IsoAbbr: Appl Psychol
NlmId: 8710533
123:123
JrId: 28015
long title: Fertilite, contraception, sexualite
short title: Fertil Contracept Sex
ISSN: 0980-3904
ISSN (Online): 
IsoAbbr: Fertil Contracept Sex
NlmId: 8703743
123:123
JrId: 28016
long title: Journal of urological nursing
short title: J Urol Nurs
ISSN: 0738-7350
ISSN (Online): 
IsoAbbr: J Urol Nurs
NlmId: 8700116
123:123
JrId: 28017
long title: In'gu pogon nonjip = Journal of population and health studies
short title: Ingu Pogon Nonjip
ISSN: 
ISSN (Online): 
IsoAbbr: Ingu Pogon Nonjip
NlmId: 8609047
123:123
JrId: 28018
long title: Ethology : formerly Zeitschrift fur Tierpsychologie
short title: Ethology
ISSN: 0179-1613
ISSN (Online): 1439-0310
IsoAbbr: Ethology
NlmId: 8605782
123:123
JrId: 28019
long title: Population bulletin of the United Nations Economic Commission for Western Asia
short title: Popul Bull U N Econ Comm West Asia
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Bull U N Econ Comm West Asia
NlmId: 8403914
123:123
JrId: 28020
long title: Research communications in substance abuse
short title: Res Commun Subst Abuse
ISSN: 0193-0818
ISSN (Online): 
IsoAbbr: Res Commun Subst Abuse
NlmId: 8109971
123:123
JrId: 28021
long title: Journal of preventive psychiatry
short title: J Prev Psychiatry
ISSN: 0197-9353
ISSN (Online): 
IsoAbbr: J Prev Psychiatry
NlmId: 8109499
123:123
JrId: 28022
long title: Aktuelle Endokrinologie und Stoffwechsel
short title: Aktuel Endokrinol Stoffwechsel
ISSN: 0172-4606
ISSN (Online): 
IsoAbbr: Aktuel Endokrinol Stoffwechsel
NlmId: 8006204
123:123
JrId: 28023
long title: Assignment children
short title: Assignment Child
ISSN: 0004-5128
ISSN (Online): 
IsoAbbr: Assignment Child
NlmId: 8004863
123:123
JrId: 28024
long title: NIH consensus development conference summary
short title: NIH Consens Dev Conf Summ
ISSN: 0197-6133
ISSN (Online): 
IsoAbbr: NIH Consens Dev Conf Summ
NlmId: 8000583
123:123
JrId: 28026
long title: Medical anthropology newsletter
short title: Med Anthropol Newsl
ISSN: 0543-2499
ISSN (Online): 
IsoAbbr: Med Anthropol Newsl
NlmId: 7613448
123:123
JrId: 28027
long title: Annals of immunology
short title: Ann Immunol
ISSN: 0044-8338
ISSN (Online): 
IsoAbbr: Ann Immunol
NlmId: 7611917
123:123
JrId: 28028
long title: Journal of labelled compounds
short title: J Labelled Compd
ISSN: 0022-2135
ISSN (Online): 
IsoAbbr: J Labelled Compd
NlmId: 7610511
123:123
JrId: 28029
long title: Dermatologia ibero latino-americana
short title: Dermatol Iber Lat Am
ISSN: 0011-9040
ISSN (Online): 
IsoAbbr: Dermatol Iber Lat Am
NlmId: 7601584
123:123
JrId: 28030
long title: The Singapore family physician
short title: Singapore Fam Physician
ISSN: 0377-5305
ISSN (Online): 
IsoAbbr: Singapore Fam Physician
NlmId: 7511342
123:123
JrId: 28031
long title: Journal of population research
short title: J Popul Res
ISSN: 0377-0478
ISSN (Online): 
IsoAbbr: J Popul Res
NlmId: 7508619
123:123
JrId: 28032
long title: Madjalah Kedokteran Indonesia
short title: Madjalah Kedokt Indones
ISSN: 0464-3186
ISSN (Online): 
IsoAbbr: Madjalah Kedokt Indones
NlmId: 7507251
123:123
JrId: 28033
long title: Journal of the International Federation of Gynaecology and Obstetrics
short title: J Int Fed Gynaecol Obstet
ISSN: 0020-6695
ISSN (Online): 
IsoAbbr: J Int Fed Gynaecol Obstet
NlmId: 7507209
123:123
JrId: 28034
long title: Journal of the American Medical Association
short title: J Am Med Assoc
ISSN: 0002-9955
ISSN (Online): 
IsoAbbr: J Am Med Assoc
NlmId: 7507176
123:123
JrId: 28035
long title: Bulletin of the Los Angeles Neurological Society
short title: Bull Los Angel Neuro Soc
ISSN: 1040-5925
ISSN (Online): 
IsoAbbr: Bull Los Angel Neuro Soc
NlmId: 7505388
123:123
JrId: 28036
long title: Bulletin of the British Psychological Society
short title: Bull Br Psychol Soc
ISSN: 0007-1692
ISSN (Online): 
IsoAbbr: Bull Br Psychol Soc
NlmId: 7503434
123:123
JrId: 28037
long title: Bulletin of the Johns Hopkins Hospital
short title: Bull Johns Hopkins Hosp
ISSN: 0097-1383
ISSN (Online): 
IsoAbbr: Bull Johns Hopkins Hosp
NlmId: 7503449
123:123
JrId: 28038
long title: Soobshcheniia Akademii nauk Gruzinskoi SSR (1963)
short title: Soobshch Akad Nauk Gruz Ssr
ISSN: 0132-1447
ISSN (Online): 
IsoAbbr: Soobshch Akad Nauk Gruz Ssr
NlmId: 7501245
123:123
JrId: 28039
long title: Aslib proceedings
short title: Aslib Proc
ISSN: 0001-253X
ISSN (Online): 
IsoAbbr: Aslib Proc
NlmId: 57710100R
123:123
JrId: 28041
long title: Revista ecuatoriana de pediatria y puericultura
short title: Rev Ecuat Pediatr Pueric
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Ecuat Pediatr Pueric
NlmId: 20230190R
123:123
JrId: 28042
long title: The Journal of obstetrics and gynaecology of the British Empire
short title: J Obstet Gynaecol Br Emp
ISSN: 0307-1871
ISSN (Online): 
IsoAbbr: J Obstet Gynaecol Br Emp
NlmId: 17930050R
123:123
JrId: 28043
long title: The Journal of clinical endocrinology
short title: J Clin Endocrinol
ISSN: 0368-1610
ISSN (Online): 
IsoAbbr: J Clin Endocrinol
NlmId: 17840150R
123:123
JrId: 28044
long title: The Journal of contraception
short title: J Contracept
ISSN: 0099-4537
ISSN (Online): 
IsoAbbr: J Contracept
NlmId: 17840230R
123:123
JrId: 28045
long title: Harvard medical alumni bulletin
short title: Harv Med Alumni Bull
ISSN: 0191-7757
ISSN (Online): 
IsoAbbr: Harv Med Alumni Bull
NlmId: 17240090R
123:123
JrId: 28046
long title: Geloof en wetenschap
short title: Geloof Wet
ISSN: 
ISSN (Online): 
IsoAbbr: Geloof Wet
NlmId: 16210100R
123:123
JrId: 28047
long title: Acta psychiatrica et neurologica Scandinavica
short title: Acta Psychiatr Neurol Scand
ISSN: 0365-5598
ISSN (Online): 
IsoAbbr: Acta Psychiatr Neurol Scand
NlmId: 14610160R
123:123
JrId: 28048
long title: A.M.A. journal of diseases of children
short title: AMA J Dis Child
ISSN: 0096-6916
ISSN (Online): 
IsoAbbr: AMA J Dis Child
NlmId: 14470020R
123:123
JrId: 28049
long title: The Journal of mental subnormality
short title: J Ment Subnorm
ISSN: 
ISSN (Online): 
IsoAbbr: J Ment Subnorm
NlmId: 1300274
123:123
JrId: 28050
long title: The Australian journal of statistics
short title: Aust J Stat
ISSN: 0004-9581
ISSN (Online): 
IsoAbbr: Aust J Stat
NlmId: 1255204
123:123
JrId: 28051
long title: Acta medica del valle
short title: Acta Med Valle
ISSN: 0044-6017
ISSN (Online): 
IsoAbbr: Acta Med Valle
NlmId: 0434542
123:123
JrId: 28052
long title: Canine practice
short title: Canine Pract
ISSN: 0094-4904
ISSN (Online): 
IsoAbbr: Canine Pract
NlmId: 0427744
123:123
JrId: 28053
long title: Cardiovascular diseases
short title: Cardiovasc Dis
ISSN: 0093-3546
ISSN (Online): 
IsoAbbr: Cardiovasc Dis
NlmId: 0414111
123:123
JrId: 28054
long title: California's health
short title: Calif Health
ISSN: 0008-168X
ISSN (Online): 
IsoAbbr: Calif Health
NlmId: 0375027
123:123
JrId: 28055
long title: Cahiers medicaux lyonnais
short title: Cah Med Lyon
ISSN: 0008-0357
ISSN (Online): 
IsoAbbr: Cah Med Lyon
NlmId: 0373133
123:123
JrId: 28056
long title: Bundesgesundheitsblatt
short title: Bundesgesundheitsblatt
ISSN: 0007-5914
ISSN (Online): 
IsoAbbr: Bundesgesundheitsblatt
NlmId: 0372677
123:123
JrId: 28057
long title: Aggiornamento pediatrico
short title: Aggiorn Pediatr
ISSN: 0002-0958
ISSN (Online): 
IsoAbbr: Aggiorn Pediatr
NlmId: 0370451
123:123
JrId: 28058
long title: SIECUS report
short title: SIECUS Rep
ISSN: 0091-3995
ISSN (Online): 
IsoAbbr: SIECUS Rep
NlmId: 0367567
123:123
JrId: 28059
long title: Acta anaesthesiologica italica
short title: Acta Anaesthesiol Ital
ISSN: 0374-4965
ISSN (Online): 
IsoAbbr: Acta Anaesthesiol Ital
NlmId: 0340733
123:123
JrId: 28060
long title: Oil, paint, and drug reporter
short title: Oil Paint Drug Report
ISSN: 0030-1469
ISSN (Online): 
IsoAbbr: Oil Paint Drug Report
NlmId: 0314264
123:123
JrId: 28061
long title: Nutrition reports international
short title: Nutr Rep Int
ISSN: 0029-6635
ISSN (Online): 
IsoAbbr: Nutr Rep Int
NlmId: 0233332
123:123
JrId: 28062
long title: Bibliography of reproduction_ a classified monthly list of references compiled from the research literature, vertebrates including man
short title: Bibliographr Reprod
ISSN: 0006-1565
ISSN (Online): 
IsoAbbr: Bibliographr Reprod
NlmId: 0222472
123:123
JrId: 28063
long title: The Journal of research in Indian medicine
short title: J Res Indian Med
ISSN: 0022-4286
ISSN (Online): 
IsoAbbr: J Res Indian Med
NlmId: 0206036
123:123
JrId: 28064
long title: Hospital tribune
short title: Hosp Trib
ISSN: 0018-5876
ISSN (Online): 
IsoAbbr: Hosp Trib
NlmId: 0165105
123:123
JrId: 28065
long title: Journal of the American Statistical Association
short title: J Am Stat Assoc
ISSN: 0162-1459
ISSN (Online): 1537-274X
IsoAbbr: J Am Stat Assoc
NlmId: 01510020R
123:123
JrId: 28066
long title: The Journal of comparative pathology and therapeutics
short title: J Comp Pathol Ther
ISSN: 0368-1742
ISSN (Online): 
IsoAbbr: J Comp Pathol Ther
NlmId: 0102505
123:123
JrId: 28067
long title: Manufacturing chemist and aerosol news
short title: Manuf Chem Aerosol News
ISSN: 0025-2557
ISSN (Online): 
IsoAbbr: Manuf Chem Aerosol News
NlmId: 0071761
123:123
JrId: 28068
long title: Beitrage zur Klinik der Tuberkulose und spezifischen Tuberkulose-Forschung
short title: Beitr Klin Tuberk Spezif Tuberkuloseforsch
ISSN: 
ISSN (Online): 
IsoAbbr: Beitr Klin Tuberk Spezif Tuberkuloseforsch
NlmId: 0071320
123:123
JrId: 28069
long title: Journal of home economics
short title: J Home Econ
ISSN: 0022-1570
ISSN (Online): 
IsoAbbr: J Home Econ
NlmId: 0065403
123:123
JrId: 28070
long title: Acta paediatrica
short title: Acta Paediatr
ISSN: 0365-1436
ISSN (Online): 
IsoAbbr: Acta Paediatr
NlmId: 0000213
123:123
JrId: 28071
long title: The Journal of criminal law, criminology, and police science
short title: J Crim Law Criminol Police Sci
ISSN: 0022-0205
ISSN (Online): 
IsoAbbr: J Crim Law Criminol Police Sci
NlmId: 0370035
123:123
JrId: 28072
long title: Umschau in Wissenschaft und Technik
short title: Umsch Wiss Tech
ISSN: 0041-6347
ISSN (Online): 
IsoAbbr: Umsch Wiss Tech
NlmId: 21350260R
123:123
JrId: 28073
long title: Welfare in review
short title: Welf Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Welf Rev
NlmId: 7802527
123:123
JrId: 28074
long title: Arquivos brasileiros de psicologia
short title: Arq Bras Psicol
ISSN: 0100-8692
ISSN (Online): 
IsoAbbr: Arq Bras Psicol
NlmId: 8101243
123:123
JrId: 28075
long title: Caribbean health
short title: Caribb Health
ISSN: 1462-8120
ISSN (Online): 
IsoAbbr: Caribb Health
NlmId: 100891172
123:123
JrId: 28076
long title: CVI newswatch
short title: CVI Newswatch
ISSN: 1564-6610
ISSN (Online): 
IsoAbbr: CVI Newswatch
NlmId: 100894553
123:123
JrId: 28077
long title: Naselenie (Sofia, Bulgaria : 1983)
short title: Naselenie
ISSN: 0205-0617
ISSN (Online): 
IsoAbbr: Naselenie
NlmId: 100895449
123:123
JrId: 28078
long title: Biostatistics (Oxford, England)
short title: Biostatistics
ISSN: 1465-4644
ISSN (Online): 1468-4357
IsoAbbr: Biostatistics
NlmId: 100897327
123:123
JrId: 28081
long title: Land economics
short title: Land Econ
ISSN: 0023-7639
ISSN (Online): 
IsoAbbr: Land Econ
NlmId: 9876244
123:123
JrId: 28082
long title: Previdenza sociale
short title: Previdenza Soc
ISSN: 0032-8065
ISSN (Online): 
IsoAbbr: Previdenza Soc
NlmId: 19740240R
123:123
JrId: 28084
long title: L' Ethnographie
short title: Ethnographie.
ISSN: 
ISSN (Online): 
IsoAbbr: Ethnographie.
NlmId: 0033760
123:123
JrId: 28085
long title: Journal Of Economic Psychology
short title: J Econ Psychol
ISSN: 0167-4870
ISSN (Online): 
IsoAbbr: J Econ Psychol
NlmId: 9879270
123:123
JrId: 28087
long title: South African Journal Of Animal Science
short title: S Afr J Anim Sci
ISSN: 0375-1589
ISSN (Online): 
IsoAbbr: S Afr J Anim Sci
NlmId: 9881901
123:123
JrId: 28088
long title: Journal of women's health and law
short title: J Womens Heal
ISSN: 1491-8161
ISSN (Online): 
IsoAbbr: J Womens Heal
NlmId: 100900226
123:123
JrId: 28089
long title: The International journal of childbirth education : the official publication of the International Childbirth Education Association
short title: Int J Childbirth Educ
ISSN: 0887-8625
ISSN (Online): 
IsoAbbr: Int J Childbirth Educ
NlmId: 8712412
123:123
JrId: 28090
long title: Gedrag & gezondheid
short title: Gedrag Gezond
ISSN: 0921-5360
ISSN (Online): 
IsoAbbr: Gedrag Gezond
NlmId: 9424541
123:123
JrId: 28091
long title: Nice medical
short title: Nice Med
ISSN: 0545-9281
ISSN (Online): 
IsoAbbr: Nice Med
NlmId: 0021417
123:123
JrId: 28092
long title: Pakistan journal of medical research
short title: Pak J Med Res
ISSN: 0030-9842
ISSN (Online): 
IsoAbbr: Pak J Med Res
NlmId: 0037013
123:123
JrId: 28093
long title: Zeitschrift fur Ethnologie
short title: Z Ethnol
ISSN: 0044-2666
ISSN (Online): 
IsoAbbr: Z Ethnol
NlmId: 0261057
123:123
JrId: 28094
long title: Ciencia e cultura
short title: Cienc Cult
ISSN: 0009-6725
ISSN (Online): 
IsoAbbr: Cienc Cult
NlmId: 16220030R
123:123
JrId: 28095
long title: Japanese medical journal
short title: Jpn Med J (Natl Inst Health Jpn)
ISSN: 0368-3095
ISSN (Online): 1884-281X
IsoAbbr: Jpn Med J (Natl Inst Health Jpn)
NlmId: 17740340R
123:123
JrId: 28096
long title: AIDS updates
short title: AIDS Updates
ISSN: 1040-6247
ISSN (Online): 
IsoAbbr: AIDS Updates
NlmId: 8917265
123:123
JrId: 28097
long title: Revista chilena de nutricion : organo oficial de la Sociedad Chilena de Nutricion, Bromatologia y Toxicologia
short title: Rev Chil Nutr
ISSN: 0716-1549
ISSN (Online): 0717-7518
IsoAbbr: Rev Chil Nutr
NlmId: 9301325
123:123
JrId: 28098
long title: Hacettepe bulletin of medicine/surgery
short title: Hacettepe Bull Med Surg
ISSN: 0017-6451
ISSN (Online): 
IsoAbbr: Hacettepe Bull Med Surg
NlmId: 0263375
123:123
JrId: 28102
long title: Health management
short title: Health Manage
ISSN: 0159-1959
ISSN (Online): 
IsoAbbr: Health Manage
NlmId: 9879082
123:123
JrId: 28103
long title: Washington times (Washington, D.C. : 1982)
short title: Wash Times
ISSN: 0732-8494
ISSN (Online): 
IsoAbbr: Wash Times
NlmId: 9879660
123:123
JrId: 28104
long title: Philippine population journal
short title: Philipp Popul J
ISSN: 0116-7960
ISSN (Online): 
IsoAbbr: Philipp Popul J
NlmId: 9882187
123:123
JrId: 28105
long title: Black aging
short title: Black Aging
ISSN: 
ISSN (Online): 
IsoAbbr: Black Aging
NlmId: 9882812
123:123
JrId: 28106
long title: Australian journal of agricultural research
short title: Aust J Agric Res
ISSN: 0004-9409
ISSN (Online): 
IsoAbbr: Aust. J. Agric. Res.
NlmId: 0144065
123:123
JrId: 28107
long title: Biologisches Zentralblatt
short title: Biol Zent Bl
ISSN: 0006-3304
ISSN (Online): 
IsoAbbr: Biol Zent Bl
NlmId: 0417426
123:123
JrId: 28109
long title: Development digest
short title: Dev Dig
ISSN: 0012-1576
ISSN (Online): 
IsoAbbr: Dev Dig
NlmId: 9878863
123:123
JrId: 28110
long title: Finance & development
short title: Finance Dev
ISSN: 0015-1947
ISSN (Online): 
IsoAbbr: Finance Dev
NlmId: 9879429
123:123
JrId: 28112
long title: Social marketing quarterly
short title: Soc Mar Q
ISSN: 1524-5004
ISSN (Online): 1539-4093
IsoAbbr: Soc Mar Q
NlmId: 9891016
123:123
JrId: 28113
long title: Gender and development
short title: Gend Dev
ISSN: 1355-2074
ISSN (Online): 
IsoAbbr: Gend Dev
NlmId: 9889747
123:123
JrId: 28114
long title: Applied behavioral science review
short title: Appl Behav Sci Rev
ISSN: 1068-8595
ISSN (Online): 
IsoAbbr: Appl Behav Sci Rev
NlmId: 9887576
123:123
JrId: 28115
long title: Qualitative sociology
short title: Qual Sociol
ISSN: 0162-0436
ISSN (Online): 
IsoAbbr: Qual Sociol
NlmId: 9887278
123:123
JrId: 28116
long title: The Journal of humanistic education and development
short title: J Humanist Educ Dev
ISSN: 0735-6846
ISSN (Online): 
IsoAbbr: J Humanist Educ Dev
NlmId: 9887001
123:123
JrId: 28117
long title: The Dhaka University studies. Part B
short title: Dhaka Univ Stud B Biol Stud
ISSN: 0259-7365
ISSN (Online): 
IsoAbbr: Dhaka Univ Stud B Biol Stud
NlmId: 9885508
123:123
JrId: 28118
long title: Semana Epidemiologica
short title: Sem Epidemiol
ISSN: 
ISSN (Online): 
IsoAbbr: Sem Epidemiol
NlmId: 9884622
123:123
JrId: 28119
long title: Journal Of Aging And Judaism
short title: J Aging Jud
ISSN: 0884-8688
ISSN (Online): 
IsoAbbr: J Aging Jud
NlmId: 9881995
123:123
JrId: 28120
long title: Science Of Biology Journal
short title: Sci Bio J
ISSN: 0098-5600
ISSN (Online): 
IsoAbbr: Sci Bio J
NlmId: 9880574
123:123
JrId: 28121
long title: Philippine Population Newsletter
short title: Philipp Popul Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Philipp Popul Newsl
NlmId: 9879835
123:123
JrId: 28122
long title: Work and occupations
short title: Work Occup
ISSN: 0730-8884
ISSN (Online): 
IsoAbbr: Work Occup
NlmId: 9879749
123:123
JrId: 28124
long title: International development review
short title: Int Dev Rev
ISSN: 0020-6555
ISSN (Online): 
IsoAbbr: Int Dev Rev
NlmId: 9878842
123:123
JrId: 28125
long title: Anthropological papers of the American Museum of Natural History
short title: Anthropol Pap Am Mus Nat Hist
ISSN: 0065-9452
ISSN (Online): 
IsoAbbr: Anthropol Pap Am Mus Nat Hist
NlmId: 9878608
123:123
JrId: 28128
long title: Australasian journal on ageing
short title: Australas J Ageing
ISSN: 1440-6381
ISSN (Online): 1741-6612
IsoAbbr: Australas J Ageing
NlmId: 9808874
123:123
JrId: 28129
long title: BIRPERHT publication
short title: BIRPERHT Publ
ISSN: 
ISSN (Online): 
IsoAbbr: BIRPERHT Publ
NlmId: 9433769
123:123
JrId: 28130
long title: International journal of mental health
short title: Int J Ment Health
ISSN: 0020-7411
ISSN (Online): 
IsoAbbr: Int J Ment Health
NlmId: 9427298
123:123
JrId: 28131
long title: Maharashtra medical journal
short title: Maharashtra Med J
ISSN: 0542-0865
ISSN (Online): 
IsoAbbr: Maharashtra Med J
NlmId: 9427228
123:123
JrId: 28132
long title: Population bulletin of ESCWA
short title: Popul Bull ESCWA
ISSN: 1011-4793
ISSN (Online): 
IsoAbbr: Popul Bull ESCWA
NlmId: 9426737
123:123
JrId: 28133
long title: Warasan prachakon lae sangkhom = Journal of population and social studies
short title: Warasan Prachakon Lae Sangkhom
ISSN: 0857-717X
ISSN (Online): 
IsoAbbr: Warasan Prachakon Lae Sangkhom
NlmId: 9426115
123:123
JrId: 28134
long title: Global AIDSnews : the newsletter of the World Health Organization Global Programme on AIDS
short title: Glob AIDSnews
ISSN: 1020-007X
ISSN (Online): 
IsoAbbr: Glob AIDSnews
NlmId: 9425450
123:123
JrId: 28135
long title: Bold : quarterly journal of the International Institute on Aging (United Nations - Malta)
short title: Bold
ISSN: 1016-5177
ISSN (Online): 
IsoAbbr: Bold
NlmId: 9421088
123:123
JrId: 28136
long title: CRHCS news : the newsletter of the Commonwealth Regional Health Community Secretariat for East, Central and Southern Africa. Commonwealth Regional Health Community for East, Central, and Southern Africa. Secretariat
short title: CRHCS news
ISSN: 0856-4043
ISSN (Online): 
IsoAbbr: CRHCS news
NlmId: 9420832
123:123
JrId: 28137
long title: State reproductive health monitor : legislative proposals and actions / prepared by the Alan Guttmacher Institute
short title: State Reprod Health Monit
ISSN: 1046-6703
ISSN (Online): 
IsoAbbr: State Reprod Health Monit
NlmId: 9301343
123:123
JrId: 28138
long title: Boletim do C.B.R. / Ministerio da Educacao e Cultura, Universidade Federal de Juiz de Fora, Centro de Biologia da Reproducao
short title: Bol Cent Biol Reprod
ISSN: 0101-9783
ISSN (Online): 
IsoAbbr: Bol Cent Biol Reprod
NlmId: 9202301
123:123
JrId: 28139
long title: Journal of research on adolescence : the official journal of the Society for Research on Adolescence
short title: J Res Adolesc
ISSN: 1050-8392
ISSN (Online): 1532-7795
IsoAbbr: J Res Adolesc
NlmId: 9109126
123:123
JrId: 28140
long title: Boletin epidemiologico de Chile / Republica de Chile, Ministerio de Salud
short title: Bol Epidemiol Chile
ISSN: 0716-3703
ISSN (Online): 
IsoAbbr: Bol Epidemiol Chile
NlmId: 9015599
123:123
JrId: 28141
long title: Bailliere's clinical immunology and allergy
short title: Baillieres Clin Immunol Allergy
ISSN: 0950-3544
ISSN (Online): 
IsoAbbr: Baillieres Clin Immunol Allergy
NlmId: 8811039
123:123
JrId: 28142
long title: Journal of adolescent research
short title: J Adolesc Res
ISSN: 0743-5584
ISSN (Online): 1552-6895
IsoAbbr: J Adolesc Res
NlmId: 8702551
123:123
JrId: 28143
long title: Journal of cross-cultural gerontology
short title: J Cross Cult Gerontol
ISSN: 0169-3816
ISSN (Online): 1573-0719
IsoAbbr: J Cross Cult Gerontol
NlmId: 8700909
123:123
JrId: 28144
long title: AIDS-Forschung : AIFO = Acquired immune deficiency syndrome research
short title: AIDS Forsch
ISSN: 0179-3098
ISSN (Online): 
IsoAbbr: AIDS Forsch
NlmId: 8610836
123:123
JrId: 28145
long title: SEAPRAP research report : a report of research undertaken with the assistance of an award from the Southeast Asia Population Research Awards Program (SEAPRAP), Institute of Southeast Asian Studies
short title: Seaprap Res Rep
ISSN: 0129-5101
ISSN (Online): 
IsoAbbr: Seaprap Res Rep
NlmId: 8501518
123:123
JrId: 28146
long title: The Cervix and the lower female genital tract
short title: Cervix Low Female Genital Tract
ISSN: 0393-3512
ISSN (Online): 
IsoAbbr: Cervix Low Female Genital Tract
NlmId: 8406633
123:123
JrId: 28147
long title: Chungang Uidae chi = The Chung-Ang journal of medicine
short title: Chung Ang Ui Dai Chi
ISSN: 0253-6250
ISSN (Online): 
IsoAbbr: Chung Ang Ui Dai Chi
NlmId: 8217201
123:123
JrId: 28148
long title: Journal of the Institute of Medicine
short title: J Inst Med
ISSN: 1993-2979
ISSN (Online): 1993-2987
IsoAbbr: J Inst Med
NlmId: 8213459
123:123
JrId: 28149
long title: The Bangladesh journal of scientific research
short title: Bangladesh J Sci Res
ISSN: 0253-5432
ISSN (Online): 
IsoAbbr: Bangladesh J Sci Res
NlmId: 8006819
123:123
JrId: 28150
long title: Population research leads
short title: Popul Res Leads
ISSN: 0252-4503
ISSN (Online): 
IsoAbbr: Popul Res Leads
NlmId: 7910951
123:123
JrId: 28151
long title: Population education interchange
short title: Popul Educ Interchange
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Educ Interchange
NlmId: 100911731
123:123
JrId: 28152
long title: Aging and work
short title: Aging Work
ISSN: 0161-2514
ISSN (Online): 
IsoAbbr: Aging Work
NlmId: 7805332
123:123
JrId: 28153
long title: Interaction
short title: Interaction
ISSN: 0161-6749
ISSN (Online): 
IsoAbbr: Interaction
NlmId: 7801239
123:123
JrId: 28154
long title: Biometrical journal. Biometrische Zeitschrift
short title: Biom J
ISSN: 0323-3847
ISSN (Online): 1521-4036
IsoAbbr: Biom J
NlmId: 7708048
123:123
JrId: 28155
long title: Communication monographs
short title: Commun Monogr
ISSN: 0363-7751
ISSN (Online): 
IsoAbbr: Commun Monogr
NlmId: 7610751
123:123
JrId: 28156
long title: Kat'ollik Taehak Uihakpu nonmunjip
short title: Katollik Taehak Uihakpu Nonmunjip
ISSN: 0377-9483
ISSN (Online): 
IsoAbbr: Katollik Taehak Uihakpu Nonmunjip
NlmId: 7605037
123:123
JrId: 28157
long title: Investigacion medica internacional
short title: Invest Med Int
ISSN: 0185-2108
ISSN (Online): 
IsoAbbr: Invest Med Int
NlmId: 7601728
123:123
JrId: 28158
long title: Bulletin of the Research Council of Israel
short title: Bull Res Counc Isr
ISSN: 0578-8994
ISSN (Online): 
IsoAbbr: Bull Res Counc Isr
NlmId: 7509362
123:123
JrId: 28159
long title: Revue de la Societe de biometrie humaine
short title: Rev Soc Biom Hum
ISSN: 0006-3428
ISSN (Online): 
IsoAbbr: Rev Soc Biom Hum
NlmId: 7507487
123:123
JrId: 28160
long title: Bulletin of the Public Health Society
short title: Bull Publ Health Soc (Kuala Lumpur)
ISSN: 0301-3804
ISSN (Online): 
IsoAbbr: Bull Publ Health Soc (Kuala Lumpur)
NlmId: 7507040
123:123
JrId: 28161
long title: Revue de medecine de Toulouse
short title: Rev Med Toulouse
ISSN: 0556-753X
ISSN (Online): 
IsoAbbr: Rev Med Toulouse
NlmId: 20320350R
123:123
JrId: 28162
long title: [Minzoku eisei] Race hygiene
short title: Minzoku Eisei
ISSN: 0368-9395
ISSN (Online): 1882-868X
IsoAbbr: Minzoku Eisei
NlmId: 18730350R
123:123
JrId: 28163
long title: Journal of medicinal and pharmaceutical chemistry
short title: J Med Pharm Chem
ISSN: 0095-9065
ISSN (Online): 
IsoAbbr: J Med Pharm Chem
NlmId: 17920130R
123:123
JrId: 28164
long title: Arhiv za zastitu majke i djeteta. Archives of mother and child welfare. Archives pour la protection de la mere et de l'enfant
short title: Arh Zast
ISSN: 0004-1289
ISSN (Online): 
IsoAbbr: Arh Zast
NlmId: 15240420R
123:123
JrId: 28165
long title: Afrique medicale
short title: Afr Med
ISSN: 0002-0516
ISSN (Online): 
IsoAbbr: Afr Med
NlmId: 14650200R
123:123
JrId: 28167
long title: New scientist and science journal
short title: New Sci Sci J
ISSN: 0369-5808
ISSN (Online): 
IsoAbbr: New Sci Sci J
NlmId: 1256207
123:123
JrId: 28168
long title: Journal of nutrition and dietetics
short title: J Nutr Diet
ISSN: 0368-3257
ISSN (Online): 
IsoAbbr: J Nutr Diet
NlmId: 1253346
123:123
JrId: 28169
long title: Actuelle Urologie
short title: Actuel Urol
ISSN: 0001-7868
ISSN (Online): 
IsoAbbr: Actuel Urol
NlmId: 0421401
123:123
JrId: 28170
long title: International journal of sociology of the family
short title: Int J Sociol Fam
ISSN: 0020-7667
ISSN (Online): 
IsoAbbr: Int J Sociol Fam
NlmId: 0410453
123:123
JrId: 28171
long title: Journal of anthropological research
short title: J Anthropol Res
ISSN: 0091-7710
ISSN (Online): 
IsoAbbr: J Anthropol Res
NlmId: 0403466
123:123
JrId: 28172
long title: Fortpflanzung, Besamung, und Aufzucht der Haustiere
short title: Fortpflanz Besamung Aufzucht Haustiere
ISSN: 0015-8135
ISSN (Online): 
IsoAbbr: Fortpflanz Besamung Aufzucht Haustiere
NlmId: 0401502
123:123
JrId: 28173
long title: Pakistan journal of scientific and industrial research
short title: Pak J Sci Ind Res
ISSN: 0030-9885
ISSN (Online): 
IsoAbbr: Pak J Sci Ind Res
NlmId: 0401204
123:123
JrId: 28174
long title: Calcutta medical journal
short title: Calcutta Med J
ISSN: 0008-0667
ISSN (Online): 
IsoAbbr: Calcutta Med J
NlmId: 0372702
123:123
JrId: 28175
long title: The Alexandria medical journal
short title: Alexandria Med J
ISSN: 0516-5849
ISSN (Online): 
IsoAbbr: Alexandria Med J
NlmId: 0370460
123:123
JrId: 28176
long title: Actualites psychiatriques
short title: Actual Psychiatr
ISSN: 0300-8274
ISSN (Online): 
IsoAbbr: Actual Psychiatr
NlmId: 0357745
123:123
JrId: 28177
long title: Annali di ostetricia e ginecologia
short title: Ann Ostet Ginecol
ISSN: 0003-4657
ISSN (Online): 
IsoAbbr: Ann Ostet Ginecol
NlmId: 0347177
123:123
JrId: 28178
long title: Studies on medical and population subjects
short title: Stud Med Popul Subj
ISSN: 0072-6400
ISSN (Online): 
IsoAbbr: Stud Med Popul Subj
NlmId: 0320644
123:123
JrId: 28179
long title: Researches on population ecology
short title: Res Popul Ecol (Kyoto)
ISSN: 0034-5466
ISSN (Online): 
IsoAbbr: Res Popul Ecol (Kyoto)
NlmId: 0242271
123:123
JrId: 28180
long title: Anthropologica
short title: Anthropologica
ISSN: 0003-5459
ISSN (Online): 
IsoAbbr: Anthropologica
NlmId: 0234022
123:123
JrId: 28181
long title: Philippine journal of ophthalmology
short title: Philipp J Ophthalmol
ISSN: 0031-7659
ISSN (Online): 
IsoAbbr: Philipp J Ophthalmol
NlmId: 0207266
123:123
JrId: 28182
long title: Philippine journal of internal medicine
short title: Philipp J Intern Med
ISSN: 0556-0071
ISSN (Online): 
IsoAbbr: Philipp J Intern Med
NlmId: 0172512
123:123
JrId: 28184
long title: International social security review
short title: Int Soc Secur Rev
ISSN: 0020-871X
ISSN (Online): 
IsoAbbr: Int Soc Secur Rev
NlmId: 0132243
123:123
JrId: 28185
long title: International review of research in mental retardation
short title: Int Rev Res Ment Retard
ISSN: 0074-7750
ISSN (Online): 
IsoAbbr: Int Rev Res Ment Retard
NlmId: 0122172
123:123
JrId: 28186
long title: Indian journal of psychiatry
short title: Indian J Psychiatry
ISSN: 0019-5545
ISSN (Online): 1998-3794
IsoAbbr: Indian J Psychiatry
NlmId: 0013255
123:123
JrId: 28188
long title: British journal of social medicine
short title: Br J Soc Med
ISSN: 0366-0842
ISSN (Online): 
IsoAbbr: Br J Soc Med
NlmId: 15740060R
123:123
JrId: 28189
long title: RF
short title: RF
ISSN: 
ISSN (Online): 
IsoAbbr: RF
NlmId: 100927983
123:123
JrId: 28190
long title: Zeitschrift fur Geburtshilfe und Gynakologie
short title: Z Geburtshilfe Gynakol
ISSN: 0044-278X
ISSN (Online): 
IsoAbbr: Z Geburtshilfe Gynakol
NlmId: 0326204
123:123
JrId: 28191
long title: Health statistics in the Nordic countries = Helsestatistikk i de nordiske land / NOMESKO
short title: Health Stat Nord Ctries
ISSN: 0900-7962
ISSN (Online): 
IsoAbbr: Health Stat Nord Ctries
NlmId: 9216279
123:123
JrId: 28192
long title: Journal of environmental economics and management
short title: J Environ Econ Manage
ISSN: 0095-0696
ISSN (Online): 
IsoAbbr: J Environ Econ Manage
NlmId: 9876193
123:123
JrId: 28193
long title: Food Research Institute studies in agricultural economics, trade, and development
short title: Food Res Inst Stud Agric Econ Trade Dev
ISSN: 0015-6566
ISSN (Online): 
IsoAbbr: Food Res Inst Stud Agric Econ Trade Dev
NlmId: 9886771
123:123
JrId: 28194
long title: Soviet Anthropology And Archeology
short title: Sov Anthropol Archeol
ISSN: 0038-528X
ISSN (Online): 
IsoAbbr: Sov Anthropol Archeol
NlmId: 9876648
123:123
JrId: 28195
long title: The American mathematical monthly : the official journal of the Mathematical Association of America
short title: Am Math Mon
ISSN: 0002-9890
ISSN (Online): 
IsoAbbr: Am Math Mon
NlmId: 9875542
123:123
JrId: 28196
long title: General systems : yearbook of the Society for the Advancement of General Systems Theory
short title: Gen Syst
ISSN: 0072-0798
ISSN (Online): 
IsoAbbr: Gen Syst
NlmId: 9886947
123:123
JrId: 28197
long title: The IDRC reports / International Development Research Centre = Le CRDI informe / Centre de recherches pour le developpement international
short title: IDRC Rep
ISSN: 0315-9981
ISSN (Online): 
IsoAbbr: IDRC Rep
NlmId: 9878460
123:123
JrId: 28198
long title: Survey methodology
short title: Surv Methodol
ISSN: 0714-0045
ISSN (Online): 
IsoAbbr: Surv Methodol
NlmId: 100911316
123:123
JrId: 28199
long title: Reports (International Development Research Centre (Canada))
short title: Rep Int Dev Res Cent Can
ISSN: 
ISSN (Online): 0315-9981
IsoAbbr: Rep Int Dev Res Cent Can
NlmId: 100911875
123:123
JrId: 28200
long title: Revue tiers-monde
short title: Tiers Monde
ISSN: 0040-7356
ISSN (Online): 
IsoAbbr: Tiers Monde
NlmId: 100928866
123:123
JrId: 28201
long title: Working woman
short title: Work Woman
ISSN: 0145-5761
ISSN (Online): 
IsoAbbr: Work Woman
NlmId: 9879004
123:123
JrId: 28202
long title: Community development journal
short title: Community Dev J
ISSN: 0010-3802
ISSN (Online): 
IsoAbbr: Community Dev J
NlmId: 100927562
123:123
JrId: 28203
long title: Indian journal of psychology
short title: Indian J Psychol
ISSN: 0019-5553
ISSN (Online): 
IsoAbbr: Indian J Psychol
NlmId: 0373024
123:123
JrId: 28205
long title: Juristat
short title: Juristat
ISSN: 0715-271X
ISSN (Online): 
IsoAbbr: Juristat
NlmId: 9888901
123:123
JrId: 28206
long title: Journal of feminist family therapy
short title: J Fem Fam Ther
ISSN: 0895-2833
ISSN (Online): 
IsoAbbr: J Fem Fam Ther
NlmId: 9007922
123:123
JrId: 28207
long title: Archiv for pharmaci og chemi
short title: Arch Pharm Chem (Kbh)
ISSN: 0003-8938
ISSN (Online): 
IsoAbbr: Arch Pharm Chem (Kbh)
NlmId: 0002217
123:123
JrId: 28208
long title: The Medical officer
short title: Med Off
ISSN: 0025-7400
ISSN (Online): 
IsoAbbr: Med Off
NlmId: 0017454
123:123
JrId: 28209
long title: Jinruigaku zasshi = The Journal of the Anthropological Society of Nihon
short title: Jinruigaku Zasshi
ISSN: 0003-5505
ISSN (Online): 
IsoAbbr: Jinruigaku Zasshi
NlmId: 0120676
123:123
JrId: 28210
long title: Sociology of education
short title: Sociol Educ
ISSN: 0038-0407
ISSN (Online): 
IsoAbbr: Sociol Educ
NlmId: 0210120
123:123
JrId: 28211
long title: Texas state journal of medicine
short title: Tex State J Med
ISSN: 0096-7165
ISSN (Online): 
IsoAbbr: Tex State J Med
NlmId: 0243623
123:123
JrId: 28212
long title: Lekarsky obzor
short title: Lek Obz
ISSN: 0457-4214
ISSN (Online): 
IsoAbbr: Lek Obz
NlmId: 18310730R
123:123
JrId: 28214
long title: The Blue sheet
short title: Blue Sheet
ISSN: 0162-3605
ISSN (Online): 
IsoAbbr: Blue Sheet
NlmId: 7701778
123:123
JrId: 28215
long title: Asian and Pacific census forum / East-West Population Institute
short title: Asian Pac Cens Forum
ISSN: 0732-0515
ISSN (Online): 
IsoAbbr: Asian Pac Cens Forum
NlmId: 9878834
123:123
JrId: 28216
long title: China reconstructs
short title: China Reconstr
ISSN: 0009-4447
ISSN (Online): 
IsoAbbr: China Reconstr
NlmId: 9876950
123:123
JrId: 28217
long title: Journal of education for social work
short title: J Educ Soc Work
ISSN: 0022-0612
ISSN (Online): 
IsoAbbr: J Educ Soc Work
NlmId: 9882554
123:123
JrId: 28218
long title: Pakistan development review
short title: Pak Dev Rev
ISSN: 0030-9729
ISSN (Online): 
IsoAbbr: Pak Dev Rev
NlmId: 9878461
123:123
JrId: 28219
long title: Sexual medicine today
short title: Sex Med Today
ISSN: 0149-2926
ISSN (Online): 
IsoAbbr: Sex Med Today
NlmId: 9879764
123:123
JrId: 28220
long title: Simulation & games
short title: Simul Games
ISSN: 0037-5500
ISSN (Online): 
IsoAbbr: Simul Games
NlmId: 9878891
123:123
JrId: 28221
long title: Sociological spectrum : the official journal of the Mid-South Sociological Association
short title: Sociol Spectr
ISSN: 0273-2173
ISSN (Online): 
IsoAbbr: Sociol Spectr
NlmId: 9879325
123:123
JrId: 28222
long title: Young children
short title: Young Child
ISSN: 0044-0728
ISSN (Online): 
IsoAbbr: Young Child
NlmId: 9876785
123:123
JrId: 28223
long title: Edinburgh medical journal
short title: Edinb Med J
ISSN: 0367-1038
ISSN (Online): 
IsoAbbr: Edinb Med J
NlmId: 0007305
123:123
JrId: 28224
long title: Asia-Pacific POPIN newsletter
short title: Asia-Pac POPIN Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Asia-Pac POPIN Newsl
NlmId: 9883115
123:123
JrId: 28225
long title: SIAM journal on applied mathematics
short title: SIAM J Appl Math
ISSN: 0036-1399
ISSN (Online): 
IsoAbbr: SIAM J Appl Math
NlmId: 9884244
123:123
JrId: 28226
long title: Revue de medecine veterinaire
short title: Rev Med Vet (Toulouse)
ISSN: 0035-1555
ISSN (Online): 
IsoAbbr: Rev Med Vet (Toulouse)
NlmId: 2984778R
123:123
JrId: 28229
long title: Marriage and family living
short title: Marriage Fam Living
ISSN: 0885-7059
ISSN (Online): 
IsoAbbr: Marriage Fam Living
NlmId: 0253777
123:123
JrId: 28230
long title: International planned parenthood news
short title: Int Plann Parenthood News
ISSN: 0020-8310
ISSN (Online): 
IsoAbbr: Int Plann Parenthood News
NlmId: 7501816
123:123
JrId: 28231
long title: UFSI reports
short title: UFSI Rep
ISSN: 0743-9644
ISSN (Online): 
IsoAbbr: UFSI Rep
NlmId: 100928364
123:123
JrId: 28232
long title: The Journal of cardiovascular medicine
short title: J Cardiovasc Med
ISSN: 0199-6614
ISSN (Online): 
IsoAbbr: J Cardiovasc Med
NlmId: 8007867
123:123
JrId: 28233
long title: Revista argentina de tuberculosis y enfermedades pulmonares
short title: Rev Argent Tuberc Enferm Pulm
ISSN: 0301-5289
ISSN (Online): 
IsoAbbr: Rev Argent Tuberc Enferm Pulm
NlmId: 0405574
123:123
JrId: 28234
long title: Gerontologie et societe : cahiers de la Fondation nationale de gerontologie
short title: Gerontol Soc
ISSN: 0151-0193
ISSN (Online): 
IsoAbbr: Gerontol Soc
NlmId: 9885414
123:123
JrId: 28235
long title: Asia Pacific journal of social work
short title: Asia Pac J Soc Work
ISSN: 0218-5385
ISSN (Online): 
IsoAbbr: Asia Pac J Soc Work
NlmId: 9891024
123:123
JrId: 28236
long title: Cahiers des sciences humaines
short title: Cah Sci Hum
ISSN: 0768-9829
ISSN (Online): 
IsoAbbr: Cah Sci Hum
NlmId: 9882350
123:123
JrId: 28237
long title: Artha vijnana : journal of the Gokhale Institute of Politics and Economics, Poona (India) = Artha vijnana : Gokhale Artha Sastra Samstha Dvara Prakasita Traimesika Patrika
short title: Artha Vijnana
ISSN: 0004-3559
ISSN (Online): 
IsoAbbr: Artha Vijnana
NlmId: 9875499
123:123
JrId: 28238
long title: The Department of State bulletin
short title: Dep State Bull
ISSN: 0041-7610
ISSN (Online): 
IsoAbbr: Dep State Bull
NlmId: 9881802
123:123
JrId: 28239
long title: Government information quarterly
short title: Gov Inf Q
ISSN: 0740-624X
ISSN (Online): 
IsoAbbr: Gov Inf Q
NlmId: 8502519
123:123
JrId: 28240
long title: Biulleten' Moskovskogo obshchestva ispytatelei prirody. Otdel biologicheskii
short title: Biull Mosk Ova Ispyt Prir (Biol)
ISSN: 0027-1403
ISSN (Online): 
IsoAbbr: Biull Mosk Ova Ispyt Prir (Biol)
NlmId: 7503320
123:123
JrId: 28241
long title: Population (New York, N.Y.)
short title: Population (NY)
ISSN: 0251-8996
ISSN (Online): 
IsoAbbr: Population (NY)
NlmId: 9875061
123:123
JrId: 28242
long title: Pakistan economic and social review
short title: Pak Econ Soc Rev
ISSN: 1011-002X
ISSN (Online): 
IsoAbbr: Pak Econ Soc Rev
NlmId: 100941623
123:123
JrId: 28243
long title: Estadistica
short title: Estadastica
ISSN: 0014-1135
ISSN (Online): 
IsoAbbr: Estadastica
NlmId: 01510040R
123:123
JrId: 28244
long title: Foreign affairs (Council on Foreign Relations)
short title: Foreign Aff
ISSN: 0015-7120
ISSN (Online): 
IsoAbbr: Foreign Aff
NlmId: 9878822
123:123
JrId: 28245
long title: Carnegie quarterly
short title: Carnegie Q
ISSN: 0576-7954
ISSN (Online): 
IsoAbbr: Carnegie Q
NlmId: 9876923
123:123
JrId: 28246
long title: Community eye health / International Centre for Eye Health
short title: Community Eye Health
ISSN: 0953-6833
ISSN (Online): 1993-7288
IsoAbbr: Community Eye Health
NlmId: 8912615
123:123
JrId: 28247
long title: Indian journal of behaviour
short title: Indian J Behav
ISSN: 0970-0897
ISSN (Online): 
IsoAbbr: Indian J Behav
NlmId: 8917462
123:123
JrId: 28248
long title: International journal of health sciences
short title: Int J Health Sci
ISSN: 0924-2287
ISSN (Online): 
IsoAbbr: Int J Health Sci
NlmId: 9011477
123:123
JrId: 28249
long title: AIDS weekly
short title: AIDS Wkly
ISSN: 1069-1456
ISSN (Online): 
IsoAbbr: AIDS Wkly
NlmId: 9102532
123:123
JrId: 28250
long title: Therapeutique / Entretiens de Bichat Pitie-Salpetriere. Entretiens de Bichat Pitie-Salpetriere
short title: Entret Bichat Pitie Salpetriere Ther
ISSN: 0750-6767
ISSN (Online): 
IsoAbbr: Entret Bichat Pitie Salpetriere Ther
NlmId: 8905843
123:123
JrId: 28252
long title: International labour review / International Labour Office
short title: Int Labour Rev
ISSN: 0020-7780
ISSN (Online): 
IsoAbbr: Int Labour Rev
NlmId: 9877781
123:123
JrId: 28253
long title: Vie medicale (Paris, France : 1920)
short title: Vie Med
ISSN: 0991-9120
ISSN (Online): 
IsoAbbr: Vie Med
NlmId: 0174065
123:123
JrId: 28254
long title: Journal of interpersonal violence
short title: J Interpers Violence
ISSN: 0886-2605
ISSN (Online): 1552-6518
IsoAbbr: J Interpers Violence
NlmId: 8700910
123:123
JrId: 28255
long title: DHS+ dimensions : a biannual newsletter of the Demographic and Health Surveys project
short title: DHS Dimens
ISSN: 
ISSN (Online): 
IsoAbbr: DHS Dimens
NlmId: 100941976
123:123
JrId: 28256
long title: Maghreb medical = al-Majallah al-tibbiyah lil-Maghrib al-'Arabi
short title: Maghreb Med
ISSN: 0330-258X
ISSN (Online): 
IsoAbbr: Maghreb Med
NlmId: 100954152
123:123
JrId: 28257
long title: Newsletter (Macro Systems. Institute for Resource Development. Demographic and Health Surveys)
short title: Newsl Macro Syst Inst Resour Dev Demogr Health Surv
ISSN: 1049-2364
ISSN (Online): 
IsoAbbr: Newsl Macro Syst Inst Resour Dev Demogr Health Surv
NlmId: 9013862
123:123
JrId: 28260
long title: Aids Asia : voice of the Asian solidarity against AIDS
short title: AIDS Asia
ISSN: 
ISSN (Online): 
IsoAbbr: AIDS Asia
NlmId: 9891126
123:123
JrId: 28262
long title: Revista romana de statistica : organ al Comisiei Nationale pentru Statistica
short title: Rev Rom Stat
ISSN: 1018-046X
ISSN (Online): 
IsoAbbr: Rev Rom Stat
NlmId: 9885491
123:123
JrId: 28263
long title: Asian and Pacific population forum / East-West Population Institute, East-West Center
short title: Asian Pac Popul Forum
ISSN: 0891-2823
ISSN (Online): 
IsoAbbr: Asian Pac Popul Forum
NlmId: 9885316
123:123
JrId: 28264
long title: Women And Aids
short title: Women AIDS
ISSN: 0956-4713
ISSN (Online): 
IsoAbbr: Women AIDS
NlmId: 9885171
123:123
JrId: 28266
long title: Revista De Ginecologia Y Obstetricia
short title: Rev Gynecol Obstet
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Gynecol Obstet
NlmId: 9884014
123:123
JrId: 28267
long title: Quaderni Di Azione Sociale
short title: Quad Azione Soc
ISSN: 0033-4901
ISSN (Online): 
IsoAbbr: Quad Azione Soc
NlmId: 9883190
123:123
JrId: 28268
long title: Ren kou xue kan / Kuo Li Tai-Wan Ta Hsueh
short title: Ren Kou Xue Kan
ISSN: 
ISSN (Online): 
IsoAbbr: Ren Kou Xue Kan
NlmId: 9882305
123:123
JrId: 28269
long title: World Bank Research News
short title: World Bank Res News
ISSN: 0253-3928
ISSN (Online): 
IsoAbbr: World Bank Res News
NlmId: 9881394
123:123
JrId: 28271
long title: Staff papers - International Monetary Fund. International Monetary Fund
short title: Staff Pap Int Monet Fund
ISSN: 0020-8027
ISSN (Online): 
IsoAbbr: Staff Pap Int Monet Fund
NlmId: 9878841
123:123
JrId: 28272
long title: Journal of development economics
short title: J Dev Econ
ISSN: 0304-3878
ISSN (Online): 
IsoAbbr: J Dev Econ
NlmId: 9878815
123:123
JrId: 28273
long title: PIACT papers / Program for the Introduction and Adaptation of Contraceptive Technology
short title: PIACT Pap
ISSN: 0197-6699
ISSN (Online): 
IsoAbbr: PIACT Pap
NlmId: 9878818
123:123
JrId: 28274
long title: Revista De La Sociedad De Ginecologia Y Obstetricia
short title: Rev Soc Ginecol Obstet
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Ginecol Obstet
NlmId: 9878475
123:123
JrId: 28275
long title: Ircs Medical Science: Reproduction, Obstetrics And Gynecology
short title: Irc Med Sci Reprod Obstet Gynecol
ISSN: 0305-6929
ISSN (Online): 
IsoAbbr: Irc Med Sci Reprod Obstet Gynecol
NlmId: 9877175
123:123
JrId: 28276
long title: Environmental conservation
short title: Environ Conserv
ISSN: 0376-8929
ISSN (Online): 
IsoAbbr: Environ Conserv
NlmId: 9876011
123:123
JrId: 28277
long title: Etudes Statistiques
short title: Etudes Stat Inst Natl Stat
ISSN: 0522-7585
ISSN (Online): 
IsoAbbr: Etudes Stat Inst Natl Stat
NlmId: 9876026
123:123
JrId: 28278
long title: Families, systems & health : the journal of collaborative family healthcare
short title: Fam Syst Health
ISSN: 1091-7527
ISSN (Online): 1939-0602
IsoAbbr: Fam Syst Health
NlmId: 9610836
123:123
JrId: 28280
long title: Allgemeines statistisches Archiv
short title: All Stat Arch
ISSN: 0002-6018
ISSN (Online): 
IsoAbbr: All Stat Arch
NlmId: 9428364
123:123
JrId: 28282
long title: Hispanic journal of behavioral sciences
short title: Hisp J Behav Sci
ISSN: 0739-9863
ISSN (Online): 
IsoAbbr: Hisp J Behav Sci
NlmId: 9426485
123:123
JrId: 28283
long title: Consumer reports on health
short title: Consum Rep Health
ISSN: 1058-0832
ISSN (Online): 
IsoAbbr: Consum Rep Health
NlmId: 9425420
123:123
JrId: 28284
long title: Revista latinoamericana de perinatologia : organo oficial de la Federacion Latinoamericana de Asociaciones de Medicina [Perinatal] (F.L.A.M.P.)
short title: Rev Latinoam Perinatol
ISSN: 1011-419X
ISSN (Online): 
IsoAbbr: Rev Latinoam Perinatol
NlmId: 9424926
123:123
JrId: 28285
long title: AIDSlink : Eastern, Central & Southern Africa
short title: AIDSlink
ISSN: 0856-3969
ISSN (Online): 
IsoAbbr: AIDSlink
NlmId: 9421090
123:123
JrId: 28286
long title: Annual progress in reproductive medicine
short title: Annu Prog Reprod Med
ISSN: 0968-0993
ISSN (Online): 
IsoAbbr: Annu Prog Reprod Med
NlmId: 9315499
123:123
JrId: 28287
long title: Family planning manager
short title: Fam Plan Manag
ISSN: 1060-9172
ISSN (Online): 
IsoAbbr: Fam Plan Manag
NlmId: 9303803
123:123
JrId: 28288
long title: Applied & preventive psychology : journal of the American Association of Applied and Preventive Psychology
short title: Appl Prev Psychol
ISSN: 0962-1849
ISSN (Online): 
IsoAbbr: Appl Prev Psychol
NlmId: 9206740
123:123
JrId: 28289
long title: Tijdschrift voor sociale gezondheidszorg : TSG : 14-daags blad van de Algemene Nederlandse Vereniging voor Sociale Gezondheidszorg
short title: Tijdschr Soc Gezondheidsz
ISSN: 0920-0517
ISSN (Online): 
IsoAbbr: Tijdschr Soc Gezondheidsz
NlmId: 8908017
123:123
JrId: 28290
long title: Advances in contraceptive delivery systems : CDS
short title: Adv Contracept Deliv Syst
ISSN: 1012-8689
ISSN (Online): 
IsoAbbr: Adv Contracept Deliv Syst
NlmId: 8602181
123:123
JrId: 28291
long title: International journal for the advancement of counseling
short title: Int J Adv Couns
ISSN: 0165-0653
ISSN (Online): 
IsoAbbr: Int J Adv Couns
NlmId: 8219646
123:123
JrId: 28292
long title: Social biology and human affairs
short title: Soc Biol Hum Aff
ISSN: 0143-5051
ISSN (Online): 
IsoAbbr: Soc Biol Hum Aff
NlmId: 8213612
123:123
JrId: 28293
long title: Academic psychology bulletin
short title: Academic Psychol Bull
ISSN: 0193-1709
ISSN (Online): 
IsoAbbr: Academic Psychol Bull
NlmId: 8109355
123:123
JrId: 28294
long title: Journal of applied developmental psychology
short title: J Appl Dev Psychol
ISSN: 0193-3973
ISSN (Online): 
IsoAbbr: J Appl Dev Psychol
NlmId: 8001905
123:123
JrId: 28295
long title: Indian journal of physical anthropology and human genetics
short title: Indian J Phys Anthropol Hum Genet
ISSN: 0378-8156
ISSN (Online): 
IsoAbbr: Indian J Phys Anthropol Hum Genet
NlmId: 7906258
123:123
JrId: 28296
long title: The Journal of the Royal Institute of Public Health and Hygiene
short title: J R Inst Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: J R Inst Public Health
NlmId: 7507221
123:123
JrId: 28297
long title: Bulletin de la Societe de pharmacie de Strasbourg
short title: Bull Soc Pharm Strasb
ISSN: 0037-9131
ISSN (Online): 
IsoAbbr: Bull Soc Pharm Strasb
NlmId: 7503401
123:123
JrId: 28298
long title: The Journal of the Asian Federation of Obstetrics and Gynaecology
short title: J Asian Fed Obstet Gynaecol
ISSN: 0377-0532
ISSN (Online): 
IsoAbbr: J Asian Fed Obstet Gynaecol
NlmId: 7503070
123:123
JrId: 28299
long title: Population bulletin of the United Nations
short title: Popul Bull UN
ISSN: 0251-7604
ISSN (Online): 
IsoAbbr: Popul Bull UN
NlmId: 23470020R
123:123
JrId: 28301
long title: The Unesco courier
short title: UNESCO Cour
ISSN: 
ISSN (Online): 
IsoAbbr: UNESCO Cour
NlmId: 21340440R
123:123
JrId: 28302
long title: La Semaine des hopitaux de Paris
short title: Sem Hop Paris
ISSN: 0037-1777
ISSN (Online): 
IsoAbbr: Sem Hop Paris
NlmId: 20710580R
123:123
JrId: 28303
long title: [Rinsho fujinka sanka] Clinical gynecology and obstetrics
short title: Rinsho Fujinka Sanka
ISSN: 0386-9865
ISSN (Online): 
IsoAbbr: Rinsho Fujinka Sanka
NlmId: 20410420R
123:123
JrId: 28304
long title: Berichte. Physikalisch-Medicinische Gesellschaft, Wurzburg
short title: Ber Phys Med Ges Wurzbg
ISSN: 0720-2636
ISSN (Online): 
IsoAbbr: Ber Phys Med Ges Wurzbg
NlmId: 19630120R
123:123
JrId: 28305
long title: The American journal of cancer
short title: Am J Cancer
ISSN: 
ISSN (Online): 
IsoAbbr: Am J Cancer
NlmId: 14820100R
123:123
JrId: 28306
long title: Bulletin. Jami'at al-Iskandariyah. Kulliyat al-Tibb
short title: Bull Alexandria Fac
ISSN: 1110-0834
ISSN (Online): 
IsoAbbr: Bull Alexandria Fac
NlmId: 1276655
123:123
JrId: 28307
long title: Schweizerische Zeitschrift fur Gynakologie und Geburtshilfe. Revue suisse de gynecologie et d'obstetrique
short title: Schweiz Z Gynakol Geburtshilfe
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Z Gynakol Geburtshilfe
NlmId: 1270402
123:123
JrId: 28308
long title: Sessuologia
short title: Sessuologia
ISSN: 0037-2838
ISSN (Online): 
IsoAbbr: Sessuologia
NlmId: 0421127
123:123
JrId: 28309
long title: L' Homeopathie francaise
short title: Homeopath Fr
ISSN: 0018-4225
ISSN (Online): 
IsoAbbr: Homeopath Fr
NlmId: 0400655
123:123
JrId: 28310
long title: Journal of obstetrics and gynaecology
short title: J Obstet Gynaecol (Lahore)
ISSN: 
ISSN (Online): 
IsoAbbr: J Obstet Gynaecol (Lahore)
NlmId: 0376607
123:123
JrId: 28311
long title: The Indian journal of surgery
short title: Indian J Surg
ISSN: 0972-2068
ISSN (Online): 0973-9793
IsoAbbr: Indian J Surg
NlmId: 0373026
123:123
JrId: 28312
long title: The Medical journal of Cairo University
short title: Med J Cairo Univ
ISSN: 0045-3803
ISSN (Online): 
IsoAbbr: Med J Cairo Univ
NlmId: 0362256
123:123
JrId: 28313
long title: International journal of child psychotherapy
short title: Int J Child Psychother
ISSN: 0090-6891
ISSN (Online): 
IsoAbbr: Int J Child Psychother
NlmId: 0361427
123:123
JrId: 28314
long title: Child psychiatry quarterly
short title: Child Psychiatry Q
ISSN: 0009-3998
ISSN (Online): 
IsoAbbr: Child Psychiatry Q
NlmId: 0312124
123:123
JrId: 28315
long title: Pakistan pediatric journal
short title: Pak Pediatr J
ISSN: 0304-4904
ISSN (Online): 
IsoAbbr: Pak Pediatr J
NlmId: 0270632
123:123
JrId: 28316
long title: Fertilite, orthogenie
short title: Fertil Orthog
ISSN: 0991-8841
ISSN (Online): 
IsoAbbr: Fertil Orthog
NlmId: 0264602
123:123
JrId: 28317
long title: The Family planner
short title: Fam Plann (Palo Alto)
ISSN: 
ISSN (Online): 
IsoAbbr: Fam Plann (Palo Alto)
NlmId: 0251060
123:123
JrId: 28318
long title: Dissertation abstracts
short title: Diss Abstr
ISSN: 
ISSN (Online): 
IsoAbbr: Diss Abstr
NlmId: 0211626
123:123
JrId: 28319
long title: Revue de medecine de Tours
short title: Rev Med Tours
ISSN: 0557-7721
ISSN (Online): 
IsoAbbr: Rev Med Tours
NlmId: 0204446
123:123
JrId: 28320
long title: Australian journal of dermatology
short title: Aust J Dermatol
ISSN: 0365-3609
ISSN (Online): 
IsoAbbr: Aust J Dermatol
NlmId: 0135240
123:123
JrId: 28321
long title: Jinko mondai kenkyu. [Journal of population problems]
short title: Jinko Mondai Kenkyu
ISSN: 0387-2793
ISSN (Online): 
IsoAbbr: Jinko Mondai Kenkyu
NlmId: 0117635
123:123
JrId: 28322
long title: Kolner Zeitschrift fur Soziologie und Sozialpsychologie
short title: Kolner Z Soz Sozpsychol
ISSN: 0023-2653
ISSN (Online): 1861-891X
IsoAbbr: Kolner Z Soz Sozpsychol
NlmId: 0064302
123:123
JrId: 28323
long title: Studi emigrazione
short title: Stud Emigrazione
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Emigrazione
NlmId: 0062434
123:123
JrId: 28324
long title: Revue francaise de sociologie
short title: Rev Fr Sociol
ISSN: 0035-2969
ISSN (Online): 
IsoAbbr: Rev Fr Sociol
NlmId: 0056011
123:123
JrId: 28325
long title: Sociologus_ Zeitschrift fur empirische Soziologie, sozialpsychologische und ethnologische Forschung. A Journal for empirical sociology, social psychology, and ethnic research
short title: Sociologus
ISSN: 0038-0377
ISSN (Online): 
IsoAbbr: Sociologus
NlmId: 0027176
123:123
JrId: 28326
long title: Revue internationale de criminologie et de police technique
short title: Rev Int Criminol Police Tech
ISSN: 0035-3329
ISSN (Online): 
IsoAbbr: Rev Int Criminol Police Tech
NlmId: 0024737
123:123
JrId: 28328
long title: Archivos dominicanos de pediatria
short title: Arch Domin Pediatr
ISSN: 0004-0606
ISSN (Online): 
IsoAbbr: Arch Domin Pediatr
NlmId: 0002442
123:123
JrId: 28330
long title: Planned parenthood in Europe = Planning familial en Europe
short title: Plan Parent Eur
ISSN: 1017-8538
ISSN (Online): 
IsoAbbr: Plan Parent Eur
NlmId: 9306486
123:123
JrId: 28331
long title: Gazzetta chimica Italiana
short title: Gazz Chim Ital
ISSN: 0016-5603
ISSN (Online): 
IsoAbbr: Gazz Chim Ital
NlmId: 0010615
123:123
JrId: 28332
long title: The Chicago medical recorder
short title: Chic Med Rec
ISSN: 
ISSN (Online): 
IsoAbbr: Chic Med Rec
NlmId: 16130490R
123:123
JrId: 28333
long title: The Journal of the Kentucky State Medical Association
short title: J Ky State Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Ky State Med Assoc
NlmId: 7505616
123:123
JrId: 28335
long title: Armed Forces medical journal, India
short title: Armed Forces Med J India
ISSN: 0004-2218
ISSN (Online): 
IsoAbbr: Armed Forces Med J India
NlmId: 7602331
123:123
JrId: 28336
long title: Bulletin de medecine legale, urgence medicale, centre anti-poisons
short title: Bull Med Leg Urgence Med Cent Antipoisons
ISSN: 0395-4374
ISSN (Online): 
IsoAbbr: Bull Med Leg Urgence Med Cent Antipoisons
NlmId: 7607474
123:123
JrId: 28337
long title: Archiv fur Meteorologie, Geophysik und Bioklimatologie. Serie B: Klimatologie, Umweltmeteorologie, Strahlungsforschung
short title: Arch Meteorol Geophys Bioklimatol B
ISSN: 0066-6424
ISSN (Online): 
IsoAbbr: Arch Meteorol Geophys Bioklimatol B
NlmId: 7705984
123:123
JrId: 28338
long title: Biometrie humaine
short title: Biom Hum
ISSN: 0183-536X
ISSN (Online): 
IsoAbbr: Biom Hum
NlmId: 7907296
123:123
JrId: 28339
long title: FDC reports. Drugs and cosmetics
short title: FDC Rep Drugs Cosmet
ISSN: 0162-7945
ISSN (Online): 
IsoAbbr: FDC Rep Drugs Cosmet
NlmId: 8008919
123:123
JrId: 28340
long title: Journal of comparative psychology
short title: J Comp Psychol
ISSN: 0093-4127
ISSN (Online): 
IsoAbbr: J Comp Psychol
NlmId: 0414613
123:123
JrId: 28341
long title: Medical tribune and medical news
short title: Med Trib Med News
ISSN: 0098-6240
ISSN (Online): 
IsoAbbr: Med Trib Med News
NlmId: 8101332
123:123
JrId: 28342
long title: Journal of the Nigeria Medical Association
short title: J Nigeria Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Nigeria Med Assoc
NlmId: 8207541
123:123
JrId: 28343
long title: Comparative social research
short title: Comp Soc Res
ISSN: 0195-6310
ISSN (Online): 
IsoAbbr: Comp Soc Res
NlmId: 8308060
123:123
JrId: 28344
long title: Statistiques demographiques. Institut national de statistique (Belgium)
short title: State Demogr
ISSN: 0067-5490
ISSN (Online): 
IsoAbbr: State Demogr
NlmId: 0320206
123:123
JrId: 28345
long title: Cahiers quebecois de demographie / Association des demographes du Quebec
short title: Cah Que Demogr
ISSN: 0380-1721
ISSN (Online): 
IsoAbbr: Cah Que Demogr
NlmId: 100971829
123:123
JrId: 28346
long title: Esquire (New York, N.Y.)
short title: Esquire
ISSN: 0194-9535
ISSN (Online): 
IsoAbbr: Esquire
NlmId: 100972715
123:123
JrId: 28347
long title: The Journal of social and political studies
short title: J Soc Polit Stud
ISSN: 0193-5941
ISSN (Online): 
IsoAbbr: J Soc Polit Stud
NlmId: 100973191
123:123
JrId: 28348
long title: Chinese journal of population science
short title: Chin J Popul Sci
ISSN: 1044-8403
ISSN (Online): 
IsoAbbr: Chin J Popul Sci
NlmId: 101084111
123:123
JrId: 28349
long title: Studia demograficzne
short title: Studia Demogr
ISSN: 0039-3134
ISSN (Online): 
IsoAbbr: Studia Demogr
NlmId: 101084186
123:123
JrId: 28350
long title: Planned parenthood review
short title: Plan Parent Rev
ISSN: 0275-5122
ISSN (Online): 
IsoAbbr: Plan Parent Rev
NlmId: 101084245
123:123
JrId: 28351
long title: Reproductive freedom news / from the Center for Reproductive Law & Policy
short title: Reprod Freedom News
ISSN: 
ISSN (Online): 
IsoAbbr: Reprod Freedom News
NlmId: 101084256
123:123
JrId: 28352
long title: Environment & planning A
short title: Environ Plan A
ISSN: 0308-518X
ISSN (Online): 
IsoAbbr: Environ Plan A
NlmId: 101084218
123:123
JrId: 28353
long title: Journal of population economics
short title: J Popul Econ
ISSN: 0933-1433
ISSN (Online): 
IsoAbbr: J Popul Econ
NlmId: 101084221
123:123
JrId: 28354
long title: Estudios demograficos y urbanos
short title: Estud Demogr Urbanos Col Mex
ISSN: 0186-7210
ISSN (Online): 
IsoAbbr: Estud Demogr Urbanos Col Mex
NlmId: 101084239
123:123
JrId: 28355
long title: Revue europeenne des migrations internationales
short title: Rev Eur Migr Int
ISSN: 0765-0752
ISSN (Online): 
IsoAbbr: Rev Eur Migr Int
NlmId: 101084244
123:123
JrId: 28356
long title: Dissertation abstracts international
short title: Diss Abstr Int
ISSN: 0419-4209
ISSN (Online): 
IsoAbbr: Diss Abstr Int
NlmId: 101084247
123:123
JrId: 28357
long title: Q.A. brief
short title: QA Brief
ISSN: 
ISSN (Online): 
IsoAbbr: QA Brief
NlmId: 101084259
123:123
JrId: 28358
long title: Dialogues in contraception
short title: Dialogues Contracept
ISSN: 
ISSN (Online): 
IsoAbbr: Dialogues Contracept
NlmId: 101084274
123:123
JrId: 28359
long title: Statisztikai szemle : a Magyar Kozponti Statisztikai Hivatal folyoirata
short title: Stat Szle
ISSN: 0039-0690
ISSN (Online): 
IsoAbbr: Stat Szle
NlmId: 101084282
123:123
JrId: 28360
long title: Journal of the Australian Population Association
short title: J Aust Popul Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Aust Popul Assoc
NlmId: 101084284
123:123
JrId: 28361
long title: Food policy
short title: Food Policy
ISSN: 0306-9192
ISSN (Online): 
IsoAbbr: Food Policy
NlmId: 101084288
123:123
JrId: 28362
long title: Asian and Pacific migration journal : APMJ
short title: Asian Pac Migr J
ISSN: 0117-1968
ISSN (Online): 
IsoAbbr: Asian Pac Migr J
NlmId: 101084333
123:123
JrId: 28363
long title: Economie & statistique
short title: Econ Stat
ISSN: 0336-1454
ISSN (Online): 
IsoAbbr: Econ Stat
NlmId: 101084344
123:123
JrId: 28364
long title: The Review of regional studies
short title: Rev Reg Stud
ISSN: 0048-749X
ISSN (Online): 
IsoAbbr: Rev Reg Stud
NlmId: 101084357
123:123
JrId: 28365
long title: Data Asia
short title: Data Asia
ISSN: 
ISSN (Online): 
IsoAbbr: Data Asia
NlmId: 101084360
123:123
JrId: 28366
long title: Jimlar mutane
short title: Jimlar Mutane
ISSN: 
ISSN (Online): 
IsoAbbr: Jimlar Mutane
NlmId: 101084362
123:123
JrId: 28367
long title: Population research (Peking, China)
short title: Popul Res
ISSN: 1002-6576
ISSN (Online): 
IsoAbbr: Popul Res
NlmId: 101084370
123:123
JrId: 28368
long title: Newsletter (Women's Global Network on Reproductive Rights)
short title: Newsl Womens Glob Netw Reprod Rights
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Womens Glob Netw Reprod Rights
NlmId: 101084378
123:123
JrId: 28369
long title: Bulletin of the Unesco Regional Office for Education in Asia and the Pacific
short title: Bull Unesco Reg Off Educ Asia Pac
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Unesco Reg Off Educ Asia Pac
NlmId: 101084388
123:123
JrId: 28370
long title: CCL family foundations
short title: CCL Family Found
ISSN: 
ISSN (Online): 
IsoAbbr: CCL Family Found
NlmId: 101084390
123:123
JrId: 28371
long title: ICCW news bulletin
short title: ICCW News Bull
ISSN: 
ISSN (Online): 
IsoAbbr: ICCW News Bull
NlmId: 101084396
123:123
JrId: 28372
long title: POPIN bulletin / International Population Information Network
short title: POPIN Bull
ISSN: 
ISSN (Online): 
IsoAbbr: POPIN Bull
NlmId: 101084414
123:123
JrId: 28373
long title: Papers in regional science : the journal of the Regional Science Association International
short title: Pap Reg Sci
ISSN: 1056-8190
ISSN (Online): 
IsoAbbr: Pap Reg Sci
NlmId: 101084425
123:123
JrId: 28374
long title: Janasamkhya
short title: Janasamkhya
ISSN: 
ISSN (Online): 
IsoAbbr: Janasamkhya
NlmId: 101084334
123:123
JrId: 28375
long title: Jinkogaku kenkyu / Nihon Jinko Gakkai henshu
short title: Jinkogaku Kenkyu
ISSN: 0386-8311
ISSN (Online): 
IsoAbbr: Jinkogaku Kenkyu
NlmId: 101084335
123:123
JrId: 28376
long title: Boletin de la Asociacion de Demografia Historica
short title: Bol Asoc Demogr Hist
ISSN: 0213-1145
ISSN (Online): 
IsoAbbr: Bol Asoc Demogr Hist
NlmId: 101084336
123:123
JrId: 28377
long title: Pop Sahel : bulletin d'information sur la population et le developpement
short title: Pop Sahel
ISSN: 1010-8246
ISSN (Online): 
IsoAbbr: Pop Sahel
NlmId: 101084337
123:123
JrId: 28378
long title: Studi emigrazione. Etudes migrations
short title: Studi Emigr
ISSN: 0039-2936
ISSN (Online): 
IsoAbbr: Studi Emigr
NlmId: 101084339
123:123
JrId: 28379
long title: Mathematical population studies
short title: Math Popul Stud
ISSN: 0889-8480
ISSN (Online): 
IsoAbbr: Math Popul Stud
NlmId: 101084345
123:123
JrId: 28380
long title: Development communication report
short title: Dev Commun Rep
ISSN: 0192-1312
ISSN (Online): 
IsoAbbr: Dev Commun Rep
NlmId: 101084346
123:123
JrId: 28381
long title: Materialien zur Bevolkerungswissenschaft / Bundesinstitut fur Bevolkerungswissenschaft
short title: Mater Bevolkwiss
ISSN: 0178-918X
ISSN (Online): 
IsoAbbr: Mater Bevolkwiss
NlmId: 101084352
123:123
JrId: 28382
long title: Soviet geography
short title: Sov Geogr
ISSN: 0038-5417
ISSN (Online): 
IsoAbbr: Sov Geogr
NlmId: 101084354
123:123
JrId: 28383
long title: Progress in human geography
short title: Prog Hum Geogr
ISSN: 0309-1325
ISSN (Online): 
IsoAbbr: Prog Hum Geogr
NlmId: 101084355
123:123
JrId: 28384
long title: Rural demography
short title: Rural Demogr
ISSN: 1010-3783
ISSN (Online): 
IsoAbbr: Rural Demogr
NlmId: 101084356
123:123
JrId: 28385
long title: International journal of population geography : IJPG
short title: Int J Popul Geogr
ISSN: 1077-3495
ISSN (Online): 
IsoAbbr: Int J Popul Geogr
NlmId: 101084380
123:123
JrId: 28386
long title: Journal of regional science
short title: J Reg Sci
ISSN: 0022-4146
ISSN (Online): 
IsoAbbr: J Reg Sci
NlmId: 101084386
123:123
JrId: 28387
long title: JOICFP review
short title: JOICFP Rev
ISSN: 0911-0763
ISSN (Online): 
IsoAbbr: JOICFP Rev
NlmId: 101084389
123:123
JrId: 28388
long title: Revista internacional de sociologia / Consejo Superior de Investigaciones Cientificas, Seccion de Sociologia del Instituto "Sancho de Moncada"
short title: Rev Int Sociol
ISSN: 0034-9712
ISSN (Online): 
IsoAbbr: Rev Int Sociol
NlmId: 101084400
123:123
JrId: 28389
long title: Applied economics
short title: Appl Econ
ISSN: 0003-6846
ISSN (Online): 
IsoAbbr: Appl Econ
NlmId: 101084401
123:123
JrId: 28390
long title: Bulletin of Indonesian economic studies
short title: Bull Indones Econ Stud
ISSN: 0007-4918
ISSN (Online): 
IsoAbbr: Bull Indones Econ Stud
NlmId: 101084402
123:123
JrId: 28391
long title: Journal of family health training
short title: J Famil Health Train
ISSN: 
ISSN (Online): 
IsoAbbr: J Famil Health Train
NlmId: 101084404
123:123
JrId: 28392
long title: Manushi
short title: Manushi
ISSN: 0257-7305
ISSN (Online): 
IsoAbbr: Manushi
NlmId: 101084408
123:123
JrId: 28393
long title: ReproWatch
short title: Reprowatch
ISSN: 0117-7796
ISSN (Online): 
IsoAbbr: Reprowatch
NlmId: 101084462
123:123
JrId: 28394
long title: Polish population review / Polish Demographic Society [and] Central Statistical Office
short title: Pol Popul Rev
ISSN: 0867-7905
ISSN (Online): 
IsoAbbr: Pol Popul Rev
NlmId: 101084480
123:123
JrId: 28395
long title: Revista peruana de poblacion
short title: Rev Peru Poblac
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Peru Poblac
NlmId: 101084484
123:123
JrId: 28396
long title: Southern Africa political & economic monthly
short title: South Afr Polit Econ Mon
ISSN: 
ISSN (Online): 
IsoAbbr: South Afr Polit Econ Mon
NlmId: 101084486
123:123
JrId: 28397
long title: The Ahfad journal
short title: Ahfad J
ISSN: 0255-4070
ISSN (Online): 
IsoAbbr: Ahfad J
NlmId: 101084491
123:123
JrId: 28398
long title: Voprosy statistiki (Moscow, Russia : 1994)
short title: Vopros Stat
ISSN: 
ISSN (Online): 
IsoAbbr: Vopros Stat
NlmId: 101084498
123:123
JrId: 28399
long title: POPCEN news letter. Population Centre (Lucknow, India)
short title: POPCEN Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: POPCEN Newsl
NlmId: 101084521
123:123
JrId: 28400
long title: Concerned demography
short title: Concerned Demogr
ISSN: 0360-0165
ISSN (Online): 
IsoAbbr: Concerned Demogr
NlmId: 101084524
123:123
JrId: 28401
long title: People and place
short title: People Place
ISSN: 1039-4788
ISSN (Online): 
IsoAbbr: People Place
NlmId: 101084426
123:123
JrId: 28402
long title: Development in practice
short title: Dev Pract
ISSN: 0961-4524
ISSN (Online): 
IsoAbbr: Dev Pract
NlmId: 101084429
123:123
JrId: 28403
long title: Growth and change
short title: Growth Change
ISSN: 0017-4815
ISSN (Online): 
IsoAbbr: Growth Change
NlmId: 101084432
123:123
JrId: 28404
long title: Profamilia : planificacion, poblacion y desarollo
short title: Profamilia
ISSN: 0122-0977
ISSN (Online): 
IsoAbbr: Profamilia
NlmId: 101084434
123:123
JrId: 28405
long title: Demographische Informationen / hrsg. vom Institut fur Demographie, Osterreichische Akademie der Wissenschaften
short title: Demogr Inf
ISSN: 
ISSN (Online): 
IsoAbbr: Demogr Inf
NlmId: 101084436
123:123
JrId: 28406
long title: The Annals of regional science
short title: Ann Reg Sci
ISSN: 0570-1864
ISSN (Online): 1432-0592
IsoAbbr: Ann Reg Sci
NlmId: 101084438
123:123
JrId: 28407
long title: Estudios migratorios latinoamericanos
short title: Estud Migr Latinoam
ISSN: 0326-7458
ISSN (Online): 
IsoAbbr: Estud Migr Latinoam
NlmId: 101084439
123:123
JrId: 28408
long title: International demographics
short title: Int Demogr
ISSN: 0731-5414
ISSN (Online): 
IsoAbbr: Int Demogr
NlmId: 101084440
123:123
JrId: 28409
long title: World watch
short title: World Watch
ISSN: 0896-0615
ISSN (Online): 
IsoAbbr: World Watch
NlmId: 101084441
123:123
JrId: 28410
long title: Asian Forum newsletter : official organ of the Asian Forum of Parliamentarians on Population and Development
short title: Asian Forum Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Asian Forum Newsl
NlmId: 101084442
123:123
JrId: 28411
long title: Social marketing update
short title: Soc Mark Update
ISSN: 0882-3510
ISSN (Online): 
IsoAbbr: Soc Mark Update
NlmId: 101084443
123:123
JrId: 28412
long title: Petermanns geographische Mitteilungen
short title: Petermanns Geogr Mitt
ISSN: 0031-6229
ISSN (Online): 
IsoAbbr: Petermanns Geogr Mitt
NlmId: 101084444
123:123
JrId: 28413
long title: GeoJournal
short title: GeoJournal
ISSN: 0343-2521
ISSN (Online): 
IsoAbbr: GeoJournal
NlmId: 101084445
123:123
JrId: 28414
long title: Journal of labor economics
short title: J Labor Econ
ISSN: 0734-306X
ISSN (Online): 
IsoAbbr: J Labor Econ
NlmId: 101084446
123:123
JrId: 28415
long title: Sun (Baltimore, Md. : 1837)
short title: Sun
ISSN: 
ISSN (Online): 
IsoAbbr: Sun
NlmId: 101084448
123:123
JrId: 28416
long title: Population manager : ICOMP review / ICOMP,
short title: Popul Manag
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Manag
NlmId: 101084451
123:123
JrId: 28417
long title: Post-Soviet geography
short title: Post Sov Geogr
ISSN: 1060-5851
ISSN (Online): 
IsoAbbr: Post Sov Geogr
NlmId: 101084458
123:123
JrId: 28418
long title: Schweizerische Zeitschrift fur Volkswirtschaft und Statistik / herausgegeben von der Schweizerischen Gesellschaft fur Statistik und Volkswirtschaft = Revue suisse d'economie politique et de statistique / publiee par la Societe suisse de...
short title: Schweiz Z Volkswirtsch Stat
ISSN: 0303-9692
ISSN (Online): 
IsoAbbr: Schweiz Z Volkswirtsch Stat
NlmId: 101084479
123:123
JrId: 28419
long title: Research in population economics
short title: Res Popul Econ
ISSN: 0163-7878
ISSN (Online): 
IsoAbbr: Res Popul Econ
NlmId: 101084482
123:123
JrId: 28420
long title: Viitorul social
short title: Viitorul Soc
ISSN: 0379-3745
ISSN (Online): 
IsoAbbr: Viitorul Soc
NlmId: 101084488
123:123
JrId: 28421
long title: Economics letters
short title: Econ Lett
ISSN: 0165-1765
ISSN (Online): 
IsoAbbr: Econ Lett
NlmId: 101084492
123:123
JrId: 28422
long title: Media Asia
short title: Media Asia
ISSN: 0129-6612
ISSN (Online): 
IsoAbbr: Media Asia
NlmId: 101084502
123:123
JrId: 28423
long title: Statistical journal of the United Nations Economic Commission for Europe
short title: Stat J UN Econ Comm Eur
ISSN: 0167-8000
ISSN (Online): 
IsoAbbr: Stat J UN Econ Comm Eur
NlmId: 101084516
123:123
JrId: 28424
long title: Affari sociali internazionali
short title: Aff Soc Int
ISSN: 0390-1181
ISSN (Online): 
IsoAbbr: Aff Soc Int
NlmId: 101084519
123:123
JrId: 28425
long title: The Canadian geographer. Geographe canadien
short title: Can Geogr
ISSN: 0008-3658
ISSN (Online): 
IsoAbbr: Can Geogr
NlmId: 101084552
123:123
JrId: 28426
long title: IPPF open file
short title: IPPF Open File
ISSN: 
ISSN (Online): 
IsoAbbr: IPPF Open File
NlmId: 101084562
123:123
JrId: 28427
long title: Ren kou xue kan (Changchun shi, China)
short title: Ren Kou Xue Kan
ISSN: 
ISSN (Online): 
IsoAbbr: Ren Kou Xue Kan
NlmId: 101084566
123:123
JrId: 28428
long title: Journal of Thai Association for Voluntary Sterilization
short title: J Thai Assoc Volunt Steriliz
ISSN: 
ISSN (Online): 
IsoAbbr: J Thai Assoc Volunt Steriliz
NlmId: 101084583
123:123
JrId: 28429
long title: IMCH newsletter /
short title: ICMH Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: ICMH Newsl
NlmId: 101084586
123:123
JrId: 28430
long title: Population policy compendium
short title: Popul Policy Compend
ISSN: 0259-6369
ISSN (Online): 
IsoAbbr: Popul Policy Compend
NlmId: 101084533
123:123
JrId: 28431
long title: Tijdschrift voor economische en sociale geografie = Journal of economic and social geography = Revue de geographie economique et humaine = Zeitschrift fur okonomische und soziale Geographie = Revista de geografia economica y social
short title: Tijdschr Econ Soc Geogr
ISSN: 0040-747X
ISSN (Online): 
IsoAbbr: Tijdschr Econ Soc Geogr
NlmId: 101084535
123:123
JrId: 28432
long title: Demograficheskie issledovaniia (Kiev, Ukraine)
short title: Demogr Issled
ISSN: 
ISSN (Online): 
IsoAbbr: Demogr Issled
NlmId: 101084536
123:123
JrId: 28433
long title: Population forum : monthly newsletter of the Commission on Population
short title: Popul Forum
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Forum
NlmId: 101084540
123:123
JrId: 28434
long title: Boletim demografico / Secretaria de Planejamento da Presidencia da Republica, Fundacao Instituto Brasileiro de Geografia e Estatistica, Diretoria de Populacao e Social, Superintendencia de Estudos de Populacao e Sociais
short title: Bol Demogr
ISSN: 0101-0662
ISSN (Online): 
IsoAbbr: Bol Demogr
NlmId: 101084545
123:123
JrId: 28435
long title: The Developing economies
short title: Dev Econ
ISSN: 0012-1533
ISSN (Online): 
IsoAbbr: Dev Econ
NlmId: 101084547
123:123
JrId: 28436
long title: African population newsletter
short title: Afr Popul Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Afr Popul Newsl
NlmId: 101084554
123:123
JrId: 28437
long title: Habitat international
short title: Habitat Int
ISSN: 0197-3975
ISSN (Online): 
IsoAbbr: Habitat Int
NlmId: 101084555
123:123
JrId: 28438
long title: INSTRAW news : women and development
short title: INSTRAW News
ISSN: 
ISSN (Online): 
IsoAbbr: INSTRAW News
NlmId: 101084572
123:123
JrId: 28439
long title: Asian population programme news
short title: Asian Popul Programme News
ISSN: 0084-6821
ISSN (Online): 
IsoAbbr: Asian Popul Programme News
NlmId: 101084576
123:123
JrId: 28440
long title: International regional science review
short title: Int Reg Sci Rev
ISSN: 0160-0176
ISSN (Online): 
IsoAbbr: Int Reg Sci Rev
NlmId: 101084578
123:123
JrId: 28441
long title: Population et avenir
short title: Popul Avenir
ISSN: 0223-5706
ISSN (Online): 
IsoAbbr: Popul Avenir
NlmId: 101084584
123:123
JrId: 28442
long title: Problems of economics
short title: Probl Econ
ISSN: 0032-9436
ISSN (Online): 
IsoAbbr: Probl Econ
NlmId: 101084585
123:123
JrId: 28443
long title: Oxford bulletin of economics and statistics
short title: Oxf Bull Econ Stat
ISSN: 0305-9049
ISSN (Online): 
IsoAbbr: Oxf Bull Econ Stat
NlmId: 101084604
123:123
JrId: 28444
long title: Regional development dialogue
short title: Reg Dev Dialogue
ISSN: 0250-6505
ISSN (Online): 
IsoAbbr: Reg Dev Dialogue
NlmId: 101084625
123:123
JrId: 28445
long title: Biuletyn IGS / Szkola Glowna Handlowa, Instytut Gospodarstwa Spolecznego
short title: Biul IGS
ISSN: 
ISSN (Online): 
IsoAbbr: Biul IGS
NlmId: 101084634
123:123
JrId: 28446
long title: Journal of Institute of Economic Research. J.S.S. Institute of Economic Research
short title: J Inst Econ Res
ISSN: 0020-2851
ISSN (Online): 
IsoAbbr: J Inst Econ Res
NlmId: 101084636
123:123
JrId: 28447
long title: Journal of official statistics
short title: J Off Stat
ISSN: 0282-423X
ISSN (Online): 
IsoAbbr: J Off Stat
NlmId: 101084640
123:123
JrId: 28448
long title: Temas de poblacion
short title: Temas Poblac
ISSN: 
ISSN (Online): 
IsoAbbr: Temas Poblac
NlmId: 101084659
123:123
JrId: 28449
long title: IPPF/WHR news service. International Planned Parenthood Federation. Western Hemisphere Region
short title: IPPF WHR News Serv
ISSN: 
ISSN (Online): 
IsoAbbr: IPPF WHR News Serv
NlmId: 101084666
123:123
JrId: 28450
long title: Raumforschung und Raumordnung
short title: Raumforsch Raumordn
ISSN: 0034-0111
ISSN (Online): 
IsoAbbr: Raumforsch Raumordn
NlmId: 101084675
123:123
JrId: 28451
long title: Yugoslav survey
short title: Yugosl Surv
ISSN: 0044-1341
ISSN (Online): 
IsoAbbr: Yugosl Surv
NlmId: 101084687
123:123
JrId: 28452
long title: Africa media review
short title: Afr Media Rev
ISSN: 0258-4913
ISSN (Online): 
IsoAbbr: Afr Media Rev
NlmId: 101084689
123:123
JrId: 28453
long title: The African journal of sexually transmitted diseases
short title: Afr J Sex Transmi Dis
ISSN: 
ISSN (Online): 
IsoAbbr: Afr J Sex Transmi Dis
NlmId: 101084696
123:123
JrId: 28454
long title: Revue belge de geographie
short title: Rev Belge Geogr
ISSN: 0035-0796
ISSN (Online): 
IsoAbbr: Rev Belge Geogr
NlmId: 101084698
123:123
JrId: 28455
long title: Singapore journal of tropical geography
short title: Singap J Trop Geogr
ISSN: 0129-7619
ISSN (Online): 
IsoAbbr: Singap J Trop Geogr
NlmId: 101084699
123:123
JrId: 28456
long title: Focus on gender
short title: Focus Gend
ISSN: 0968-2864
ISSN (Online): 
IsoAbbr: Focus Gend
NlmId: 101084629
123:123
JrId: 28457
long title: Sociological focus
short title: Sociol Focus
ISSN: 0038-0237
ISSN (Online): 
IsoAbbr: Sociol Focus
NlmId: 101084630
123:123
JrId: 28458
long title: IIPS newsletter
short title: IIPS Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: IIPS Newsl
NlmId: 101084638
123:123
JrId: 28459
long title: Nigeria's population : quarterly journal of population activities in Nigeria
short title: Niger Pop
ISSN: 
ISSN (Online): 
IsoAbbr: Niger Pop
NlmId: 101084643
123:123
JrId: 28460
long title: Korea journal of population and development
short title: Korea J Popul Dev
ISSN: 1225-3804
ISSN (Online): 
IsoAbbr: Korea J Popul Dev
NlmId: 101084651
123:123
JrId: 28461
long title: World of work : the magazine of the ILO
short title: World Work
ISSN: 1020-0010
ISSN (Online): 
IsoAbbr: World Work
NlmId: 101084655
123:123
JrId: 28462
long title: Transactions (Institute of British Geographers : 1965)
short title: Trans Inst Br Geogr
ISSN: 0020-2754
ISSN (Online): 
IsoAbbr: Trans Inst Br Geogr
NlmId: 101084657
123:123
JrId: 28463
long title: Journal of public economics
short title: J Public Econ
ISSN: 0047-2727
ISSN (Online): 
IsoAbbr: J Public Econ
NlmId: 101084660
123:123
JrId: 28464
long title: Asiaweek
short title: Asiaweek
ISSN: 1012-6244
ISSN (Online): 
IsoAbbr: Asiaweek
NlmId: 101084662
123:123
JrId: 28465
long title: Dirasat sukkaniyah
short title: Dirasat Sukkaniyah
ISSN: 
ISSN (Online): 
IsoAbbr: Dirasat Sukkaniyah
NlmId: 101084664
123:123
JrId: 28466
long title: Migration world magazine
short title: Migr World Mag
ISSN: 1058-5095
ISSN (Online): 
IsoAbbr: Migr World Mag
NlmId: 101084667
123:123
JrId: 28467
long title: Third world quarterly
short title: Third World Q
ISSN: 0143-6597
ISSN (Online): 
IsoAbbr: Third World Q
NlmId: 101084672
123:123
JrId: 28468
long title: African alternatives / Africa Operations Research and Technical Assistance Project
short title: Afr Alternat
ISSN: 
ISSN (Online): 
IsoAbbr: Afr Alternat
NlmId: 101084678
123:123
JrId: 28469
long title: Colloques nationaux. Centre national de la recherche scientifique (France)
short title: Colloq Natx Cent Natl Rech Sci
ISSN: 0071-8319
ISSN (Online): 
IsoAbbr: Colloq Natx Cent Natl Rech Sci
NlmId: 101084680
123:123
JrId: 28470
long title: Geographische Rundschau
short title: Geogr Rundsch
ISSN: 0016-7460
ISSN (Online): 
IsoAbbr: Geogr Rundsch
NlmId: 101084682
123:123
JrId: 28471
long title: Journal of international development
short title: J Int Dev
ISSN: 0954-1748
ISSN (Online): 
IsoAbbr: J Int Dev
NlmId: 101084684
123:123
JrId: 28472
long title: World education reports
short title: World Educ Rep
ISSN: 0300-7006
ISSN (Online): 
IsoAbbr: World Educ Rep
NlmId: 101084695
123:123
JrId: 28473
long title: Educafrica (English version)
short title: Educafrica
ISSN: 0850-8844
ISSN (Online): 
IsoAbbr: Educafrica
NlmId: 101084707
123:123
JrId: 28474
long title: Papeles de poblacion / Centro de Investigacion y Estudios Avanzados de la Poblacion, Universidad Autonoma del Estado de Mexico
short title: Papeles Poblac
ISSN: 1405-7425
ISSN (Online): 
IsoAbbr: Papeles Poblac
NlmId: 101084746
123:123
JrId: 28475
long title: Tonan Ajia kenkyu
short title: Tonan Ajia Kenkyu
ISSN: 0563-8682
ISSN (Online): 
IsoAbbr: Tonan Ajia Kenkyu
NlmId: 101084760
123:123
JrId: 28476
long title: The Indonesian journal of geography
short title: Indones J Geogr
ISSN: 0024-9521
ISSN (Online): 
IsoAbbr: Indones J Geogr
NlmId: 101084783
123:123
JrId: 28477
long title: Population briefs : reports on Population Council research,
short title: Popul Briefs
ISSN: 1084-6786
ISSN (Online): 
IsoAbbr: Popul Briefs
NlmId: 101084729
123:123
JrId: 28478
long title: Regional science and urban economics
short title: Reg Sci Urban Econ
ISSN: 0166-0462
ISSN (Online): 
IsoAbbr: Reg Sci Urban Econ
NlmId: 101084730
123:123
JrId: 28479
long title: Geographia Polonica
short title: Geogr Pol
ISSN: 0016-7282
ISSN (Online): 
IsoAbbr: Geogr Pol
NlmId: 101084731
123:123
JrId: 28480
long title: Journal of urban economics
short title: J Urban Econ
ISSN: 0094-1190
ISSN (Online): 
IsoAbbr: J Urban Econ
NlmId: 101084734
123:123
JrId: 28481
long title: New African
short title: New Afr
ISSN: 0142-9345
ISSN (Online): 
IsoAbbr: New Afr
NlmId: 101084735
123:123
JrId: 28482
long title: Jeune Afrique (Paris, France : 1980)
short title: Jeune Afr
ISSN: 0021-6089
ISSN (Online): 
IsoAbbr: Jeune Afr
NlmId: 101084742
123:123
JrId: 28483
long title: Regional studies
short title: Reg Stud
ISSN: 0034-3404
ISSN (Online): 
IsoAbbr: Reg Stud
NlmId: 101084743
123:123
JrId: 28484
long title: MARHIA
short title: MARHIA
ISSN: 0117-0163
ISSN (Online): 
IsoAbbr: MARHIA
NlmId: 101084744
123:123
JrId: 28485
long title: The Scandinavian journal of economics
short title: Scand J Econ
ISSN: 0347-0520
ISSN (Online): 
IsoAbbr: Scand J Econ
NlmId: 101084751
123:123
JrId: 28486
long title: Southern African journal of demography = Suidelike Afrikaanse tydskrif vir demografie
short title: South Afr J Demogr
ISSN: 
ISSN (Online): 
IsoAbbr: South Afr J Demogr
NlmId: 101084754
123:123
JrId: 28487
long title: Wirtschaftswissenschaft
short title: Wirtschaftswissenschaft
ISSN: 0043-633X
ISSN (Online): 
IsoAbbr: Wirtschaftswissenschaft
NlmId: 101084762
123:123
JrId: 28488
long title: L'Actualite economique
short title: Actual Econ
ISSN: 0001-771X
ISSN (Online): 
IsoAbbr: Actual Econ
NlmId: 101084768
123:123
JrId: 28489
long title: International review of education. Internationale Zeitschrift fur Erziehungswissenschaft. Revue internationale de pedagogie
short title: Int Rev Educ
ISSN: 0020-8566
ISSN (Online): 
IsoAbbr: Int Rev Educ
NlmId: 101084787
123:123
JrId: 28490
long title: Aus Politik und Zeitgeschichte
short title: Polit Zeitgesch
ISSN: 0479-611X
ISSN (Online): 
IsoAbbr: Polit Zeitgesch
NlmId: 101084793
123:123
JrId: 28491
long title: Literacy discussion
short title: Lit Discuss
ISSN: 0024-4503
ISSN (Online): 
IsoAbbr: Lit Discuss
NlmId: 101084810
123:123
JrId: 28492
long title: Politiques de population
short title: Politiq Popul
ISSN: 
ISSN (Online): 
IsoAbbr: Politiq Popul
NlmId: 101084825
123:123
JrId: 28493
long title: Social sciences in China
short title: Soc Sci China
ISSN: 0252-9203
ISSN (Online): 
IsoAbbr: Soc Sci China
NlmId: 101084869
123:123
JrId: 28494
long title: China population research leads
short title: China Popul Res Leads
ISSN: 
ISSN (Online): 
IsoAbbr: China Popul Res Leads
NlmId: 101084844
123:123
JrId: 28495
long title: Comparative education review
short title: Comp Educ Rev
ISSN: 0010-4086
ISSN (Online): 
IsoAbbr: Comp Educ Rev
NlmId: 101084845
123:123
JrId: 28496
long title: Bulletin de liaison de demographie africaine
short title: Bull Liaison Demogr Afr
ISSN: 1013-1396
ISSN (Online): 
IsoAbbr: Bull Liaison Demogr Afr
NlmId: 101084846
123:123
JrId: 28497
long title: Geografisch tijdschrift
short title: Geogr Tydschr
ISSN: 0016-7215
ISSN (Online): 
IsoAbbr: Geogr Tydschr
NlmId: 101084848
123:123
JrId: 28498
long title: Geography review
short title: Geogr Rev
ISSN: 0950-7035
ISSN (Online): 
IsoAbbr: Geogr Rev
NlmId: 101084849
123:123
JrId: 28499
long title: The Indian economic journal : the quarterly journal of the Indian Economic Association
short title: Indian Econ J
ISSN: 0019-4662
ISSN (Online): 
IsoAbbr: Indian Econ J
NlmId: 101084853
123:123
JrId: 28500
long title: Informationen zur Raumentwicklung
short title: Inf Raumentwickl
ISSN: 0303-2493
ISSN (Online): 
IsoAbbr: Inf Raumentwickl
NlmId: 101084855
123:123
JrId: 28501
long title: International journal of forecasting
short title: Int J Forecast
ISSN: 0169-2070
ISSN (Online): 
IsoAbbr: Int J Forecast
NlmId: 101084857
123:123
JrId: 28502
long title: Scottish geographical magazine
short title: Scott Geogr Mag
ISSN: 0036-9225
ISSN (Online): 
IsoAbbr: Scott Geogr Mag
NlmId: 101084860
123:123
JrId: 28503
long title: The Maghreb review. Majallat al-Maghrib
short title: Maghreb Rev
ISSN: 0309-457X
ISSN (Online): 
IsoAbbr: Maghreb Rev
NlmId: 101084866
123:123
JrId: 28504
long title: Nepal population and development journal
short title: Nepal Popul Dev J
ISSN: 
ISSN (Online): 
IsoAbbr: Nepal Popul Dev J
NlmId: 101084868
123:123
JrId: 28505
long title: Post-Soviet geography and economics
short title: Post Sov Geogr Econ
ISSN: 1088-9388
ISSN (Online): 
IsoAbbr: Post Sov Geogr Econ
NlmId: 101084876
123:123
JrId: 28506
long title: Przeglad geograficzny. Polskii geograficheskii obzor. Polish geographical review. Revue polonaise de geographie
short title: Prz Geogr
ISSN: 0033-2143
ISSN (Online): 
IsoAbbr: Prz Geogr
NlmId: 101084880
123:123
JrId: 28507
long title: Third world planning review
short title: Third World Plann Rev
ISSN: 0142-7849
ISSN (Online): 
IsoAbbr: Third World Plann Rev
NlmId: 101084909
123:123
JrId: 28508
long title: Africa insight
short title: Afr Insight
ISSN: 0256-2804
ISSN (Online): 
IsoAbbr: Afr Insight
NlmId: 101084919
123:123
JrId: 28509
long title: The American economist
short title: Am Econ
ISSN: 0569-4345
ISSN (Online): 
IsoAbbr: Am Econ
NlmId: 101084932
123:123
JrId: 28510
long title: American journal of agricultural economics
short title: Am J Agric Econ
ISSN: 0002-9092
ISSN (Online): 
IsoAbbr: Am J Agric Econ
NlmId: 101084948
123:123
JrId: 28511
long title: Consumer markets abroad
short title: Consum Mark Abroad
ISSN: 0893-3561
ISSN (Online): 
IsoAbbr: Consum Mark Abroad
NlmId: 101084954
123:123
JrId: 28512
long title: Australian economic papers
short title: Aust Econ Pap
ISSN: 0004-900X
ISSN (Online): 
IsoAbbr: Aust Econ Pap
NlmId: 101084957
123:123
JrId: 28513
long title: AVS news / Association for Voluntary Sterilization
short title: AVS News
ISSN: 0001-2904
ISSN (Online): 
IsoAbbr: AVS News
NlmId: 101084961
123:123
JrId: 28514
long title: L'Espace geographique
short title: Espace Geogr
ISSN: 0046-2497
ISSN (Online): 
IsoAbbr: Espace Geogr
NlmId: 101084963
123:123
JrId: 28515
long title: Brazilian journal of population studies
short title: Braz J Popul Stud
ISSN: 1415-0158
ISSN (Online): 
IsoAbbr: Braz J Popul Stud
NlmId: 101084974
123:123
JrId: 28516
long title: Hong Kong monthly digest of statistics
short title: Hong Kong Mon Dig Stat
ISSN: 0300-418X
ISSN (Online): 
IsoAbbr: Hong Kong Mon Dig Stat
NlmId: 101084977
123:123
JrId: 28517
long title: Urban anthropology
short title: Urban anthropol
ISSN: 0363-2024
ISSN (Online): 
IsoAbbr: Urban anthropol
NlmId: 101084999
123:123
JrId: 28518
long title: Tijdschrift voor sociologie
short title: Tijdschr Sociol
ISSN: 
ISSN (Online): 
IsoAbbr: Tijdschr Sociol
NlmId: 101085065
123:123
JrId: 28519
long title: Report / Victor-Bostrom Fund for the International Planned Parenthood Federation. Victor-Bostrom Fund
short title: Victor Bostrom Fund Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Victor Bostrom Fund Rep
NlmId: 101085067
123:123
JrId: 28520
long title: Journal of rural studies
short title: J Rural Stud
ISSN: 0743-0167
ISSN (Online): 
IsoAbbr: J Rural Stud
NlmId: 101085068
123:123
JrId: 28521
long title: Current world leaders
short title: Curr World Lead
ISSN: 0192-6802
ISSN (Online): 
IsoAbbr: Curr World Lead
NlmId: 101085082
123:123
JrId: 28522
long title: Development education exchange papers : DEEP
short title: DEEP Dev Educ Exch Pap
ISSN: 
ISSN (Online): 
IsoAbbr: DEEP Dev Educ Exch Pap
NlmId: 101085088
123:123
JrId: 28523
long title: Desarrollo de base : revista de la Fundacion Interamericana
short title: Desarro Base
ISSN: 0733-6594
ISSN (Online): 
IsoAbbr: Desarro Base
NlmId: 101085089
123:123
JrId: 28524
long title: L'Egypte contemporaine
short title: Egypte Contemp
ISSN: 0013-239X
ISSN (Online): 
IsoAbbr: Egypte Contemp
NlmId: 101085102
123:123
JrId: 28525
long title: Ghana official news bulletin
short title: Ghana Off News Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Ghana Off News Bull
NlmId: 101085112
123:123
JrId: 28526
long title: The CCL news
short title: CCL News
ISSN: 
ISSN (Online): 
IsoAbbr: CCL News
NlmId: 101085012
123:123
JrId: 28527
long title: Cities (London, England)
short title: Cities
ISSN: 0264-2751
ISSN (Online): 
IsoAbbr: Cities
NlmId: 101085015
123:123
JrId: 28528
long title: Erdkunde
short title: Erdkunde
ISSN: 0014-0015
ISSN (Online): 
IsoAbbr: Erdkunde
NlmId: 101085017
123:123
JrId: 28529
long title: Estadistica venezolana
short title: Estad Venez
ISSN: 
ISSN (Online): 
IsoAbbr: Estad Venez
NlmId: 101085019
123:123
JrId: 28530
long title: Les cahiers d'outre-mer
short title: Cah O M
ISSN: 0373-5834
ISSN (Online): 
IsoAbbr: Cah O M
NlmId: 101085022
123:123
JrId: 28531
long title: Forum statisticum / Verband Schweizerischer Statistischer Amter
short title: Forum Stat
ISSN: 
ISSN (Online): 
IsoAbbr: Forum Stat
NlmId: 101085024
123:123
JrId: 28532
long title: Gender action : a newsletter of the USAID Office of Women in Development
short title: Gend Action
ISSN: 
ISSN (Online): 
IsoAbbr: Gend Action
NlmId: 101085027
123:123
JrId: 28533
long title: Geographical review of India
short title: Geogr Rev India
ISSN: 0375-6386
ISSN (Online): 
IsoAbbr: Geogr Rev India
NlmId: 101085028
123:123
JrId: 28534
long title: The Economic journal of Nepal
short title: Econ J Nepal
ISSN: 
ISSN (Online): 
IsoAbbr: Econ J Nepal
NlmId: 101085030
123:123
JrId: 28535
long title: Habitat debate / UNCHS (Habitat), the United Nations Centre for Human Settlements
short title: Habitat Debate
ISSN: 1020-3613
ISSN (Online): 
IsoAbbr: Habitat Debate
NlmId: 101085036
123:123
JrId: 28536
long title: Zi you Zhongguo zhi gong ye
short title: Ind Free China
ISSN: 0019-946X
ISSN (Online): 
IsoAbbr: Ind Free China
NlmId: 101085042
123:123
JrId: 28537
long title: European economic review
short title: Eur Econ Rev
ISSN: 0014-2921
ISSN (Online): 
IsoAbbr: Eur Econ Rev
NlmId: 101085045
123:123
JrId: 28538
long title: The Journal of social, political, and economic studies
short title: J Soc Polit Econ Stud
ISSN: 0278-839X
ISSN (Online): 
IsoAbbr: J Soc Polit Econ Stud
NlmId: 101085051
123:123
JrId: 28539
long title: The Journal of tropical geography
short title: J Trop Geogr
ISSN: 0022-5290
ISSN (Online): 
IsoAbbr: J Trop Geogr
NlmId: 101085059
123:123
JrId: 28540
long title: Southeastern geographer
short title: Southeast Geogr
ISSN: 0038-366X
ISSN (Online): 
IsoAbbr: Southeast Geogr
NlmId: 101085060
123:123
JrId: 28541
long title: The OECD observer. Organisation for Economic Co-operation and Development
short title: OECD Obs
ISSN: 0029-7054
ISSN (Online): 
IsoAbbr: OECD Obs
NlmId: 101085063
123:123
JrId: 28542
long title: Journal of Southeast Asian studies
short title: J Southeast Asian Stud
ISSN: 0022-4634
ISSN (Online): 
IsoAbbr: J Southeast Asian Stud
NlmId: 101085069
123:123
JrId: 28543
long title: Planned Parenthood-World Population Washington memo
short title: Plan Parent World Popul Wash Memo
ISSN: 
ISSN (Online): 
IsoAbbr: Plan Parent World Popul Wash Memo
NlmId: 101085070
123:123
JrId: 28544
long title: Africa today
short title: Afr Today
ISSN: 0001-9887
ISSN (Online): 
IsoAbbr: Afr Today
NlmId: 101085072
123:123
JrId: 28545
long title: Politique etrangere
short title: Polit Etrang
ISSN: 0032-342X
ISSN (Online): 
IsoAbbr: Polit Etrang
NlmId: 101085073
123:123
JrId: 28546
long title: Populacni zpravy
short title: Popul Zpr
ISSN: 0231-5513
ISSN (Online): 
IsoAbbr: Popul Zpr
NlmId: 101085074
123:123
JrId: 28547
long title: Afrique contemporaine
short title: Afr Contemp
ISSN: 0002-0478
ISSN (Online): 
IsoAbbr: Afr Contemp
NlmId: 101085075
123:123
JrId: 28548
long title: al-Raida / Institute for Women's Studies in the Arab World, Beirut University College
short title: Al Raida
ISSN: 0259-9953
ISSN (Online): 
IsoAbbr: Al Raida
NlmId: 101085077
123:123
JrId: 28549
long title: Le courrier des pays de l'Est / publie avec le concours du Centre de documentation sur l'U.R.S.S. et les pays slaves de l'Ecole pratique des hautes etudes
short title: Courr Pays Est
ISSN: 0590-0239
ISSN (Online): 
IsoAbbr: Courr Pays Est
NlmId: 101085079
123:123
JrId: 28550
long title: Development policy review : the journal of the Overseas Development Institute
short title: Dev Policy Rev
ISSN: 0950-6764
ISSN (Online): 
IsoAbbr: Dev Policy Rev
NlmId: 101085092
123:123
JrId: 28551
long title: The Economic record
short title: Econ Rec
ISSN: 0013-0249
ISSN (Online): 
IsoAbbr: Econ Rec
NlmId: 101085100
123:123
JrId: 28552
long title: Environment and urbanization
short title: Environ Urban
ISSN: 0956-2478
ISSN (Online): 
IsoAbbr: Environ Urban
NlmId: 101085110
123:123
JrId: 28553
long title: Harvard international review
short title: Harvard Int Rev
ISSN: 0739-1854
ISSN (Online): 
IsoAbbr: Harvard Int Rev
NlmId: 101085113
123:123
JrId: 28554
long title: Journal of econometrics
short title: J Econom
ISSN: 0304-4076
ISSN (Online): 
IsoAbbr: J Econom
NlmId: 101085117
123:123
JrId: 28555
long title: Applied geography (Sevenoaks, England)
short title: Appl Geogr
ISSN: 0143-6228
ISSN (Online): 
IsoAbbr: Appl Geogr
NlmId: 101085119
123:123
JrId: 28556
long title: The Australian geographer
short title: Aust Geogr
ISSN: 0004-9182
ISSN (Online): 
IsoAbbr: Aust Geogr
NlmId: 101085123
123:123
JrId: 28557
long title: Positive outlook : the newsletter of the AIDS Alternative Health Project
short title: Posit Outlook
ISSN: 
ISSN (Online): 
IsoAbbr: Posit Outlook
NlmId: 101085190
123:123
JrId: 28559
long title: ReproWatch (Youth edition)
short title: ReproWatch (Youth Ed)
ISSN: 0119-044X
ISSN (Online): 
IsoAbbr: ReproWatch (Youth Ed)
NlmId: 101085198
123:123
JrId: 28560
long title: Rivista geografica italiana
short title: Riv Geogr Ital
ISSN: 0035-6697
ISSN (Online): 
IsoAbbr: Riv Geogr Ital
NlmId: 101085233
123:123
JrId: 28561
long title: South American Indian studies
short title: South Am Indian Stud
ISSN: 1080-9589
ISSN (Online): 
IsoAbbr: South Am Indian Stud
NlmId: 101085241
123:123
JrId: 28562
long title: AIDS analysis Africa
short title: AIDS Anal Afr
ISSN: 1016-8974
ISSN (Online): 
IsoAbbr: AIDS Anal Afr
NlmId: 101085246
123:123
JrId: 28563
long title: Apres-demain / fonde par la Ligue des droits de l'homme
short title: Apres Demain
ISSN: 0003-7176
ISSN (Online): 
IsoAbbr: Apres Demain
NlmId: 101085250
123:123
JrId: 28564
long title: Revista economica do Nordeste
short title: Rev Econ Nordeste
ISSN: 0100-4956
ISSN (Online): 
IsoAbbr: Rev Econ Nordeste
NlmId: 101085127
123:123
JrId: 28565
long title: Sociological research
short title: Sociol Res
ISSN: 1061-0154
ISSN (Online): 
IsoAbbr: Sociol Res
NlmId: 101085128
123:123
JrId: 28566
long title: Sociologie romaneasca
short title: Sociol Rom
ISSN: 
ISSN (Online): 
IsoAbbr: Sociol Rom
NlmId: 101085129
123:123
JrId: 28567
long title: Sociologija sela
short title: Sociol Sela
ISSN: 0038-0326
ISSN (Online): 
IsoAbbr: Sociol Sela
NlmId: 101085130
123:123
JrId: 28568
long title: Technological forecasting and social change
short title: Technol Forecast Soc Change
ISSN: 0040-1625
ISSN (Online): 
IsoAbbr: Technol Forecast Soc Change
NlmId: 101085131
123:123
JrId: 28569
long title: Women 2000
short title: Women 2000
ISSN: 
ISSN (Online): 
IsoAbbr: Women 2000
NlmId: 101085134
123:123
JrId: 28570
long title: Women of Vietnam
short title: Women Vietnam
ISSN: 0512-1825
ISSN (Online): 
IsoAbbr: Women Vietnam
NlmId: 101085136
123:123
JrId: 28571
long title: Africa report
short title: Afr Rep
ISSN: 0001-9836
ISSN (Online): 
IsoAbbr: Afr Rep
NlmId: 101085137
123:123
JrId: 28572
long title: African development review = Revue africaine de developpement
short title: Afr Dev Rev
ISSN: 1017-6772
ISSN (Online): 
IsoAbbr: Afr Dev Rev
NlmId: 101085138
123:123
JrId: 28573
long title: L'Afrique et l'Asie modernes
short title: Afr Asie Mod
ISSN: 0399-0370
ISSN (Online): 
IsoAbbr: Afr Asie Mod
NlmId: 101085139
123:123
JrId: 28574
long title: Australian geographical studies
short title: Aust Geogr Stud
ISSN: 0004-9190
ISSN (Online): 
IsoAbbr: Aust Geogr Stud
NlmId: 101085144
123:123
JrId: 28575
long title: Bulletin de l'Association de geographes francais
short title: Bull Assoc Geogr Fr
ISSN: 0004-5322
ISSN (Online): 
IsoAbbr: Bull Assoc Geogr Fr
NlmId: 101085149
123:123
JrId: 28576
long title: Berliner Statistik. Monatsschrift / Herausgeber, Statistisches Landesamt Berlin
short title: Berl Stat Mon Schr
ISSN: 0341-4531
ISSN (Online): 
IsoAbbr: Berl Stat Mon Schr
NlmId: 101085150
123:123
JrId: 28577
long title: Demographie africaine
short title: Demogr Afr
ISSN: 
ISSN (Online): 
IsoAbbr: Demogr Afr
NlmId: 101085157
123:123
JrId: 28578
long title: Canadian journal of sociology = Cahiers canadiens de sociologie
short title: Can J Sociol
ISSN: 0318-6431
ISSN (Online): 
IsoAbbr: Can J Sociol
NlmId: 101085158
123:123
JrId: 28579
long title: CIRDAP development digest
short title: CIRDAP Dev Dig
ISSN: 
ISSN (Online): 
IsoAbbr: CIRDAP Dev Dig
NlmId: 101085159
123:123
JrId: 28580
long title: Conciencia latinoamericana : boletin periodico de opiniones de Catolicas por el Derecho a Decidir
short title: Concienc Latinoam
ISSN: 
ISSN (Online): 
IsoAbbr: Concienc Latinoam
NlmId: 101085161
123:123
JrId: 28581
long title: Contemporary policy issues
short title: Contemp Policy Issues
ISSN: 0735-0007
ISSN (Online): 
IsoAbbr: Contemp Policy Issues
NlmId: 101085162
123:123
JrId: 28582
long title: L'Information geographique
short title: Inf Geogr
ISSN: 0020-0093
ISSN (Online): 
IsoAbbr: Inf Geogr
NlmId: 101085163
123:123
JrId: 28584
long title: Desarrollo y sociedad
short title: Desarro Soc
ISSN: 0120-3584
ISSN (Online): 
IsoAbbr: Desarro Soc
NlmId: 101085167
123:123
JrId: 28585
long title: Latin American population history newsletter
short title: Lat Am Popul Hist News
ISSN: 0887-6002
ISSN (Online): 
IsoAbbr: Lat Am Popul Hist News
NlmId: 101085169
123:123
JrId: 28586
long title: Economie meridionale
short title: Econ Merid
ISSN: 0035-1369
ISSN (Online): 
IsoAbbr: Econ Merid
NlmId: 101085170
123:123
JrId: 28587
long title: Emisor demografico
short title: Emisor Demogr
ISSN: 
ISSN (Online): 
IsoAbbr: Emisor Demogr
NlmId: 101085172
123:123
JrId: 28588
long title: The Nigerian journal of economic and social studies
short title: Niger J Econ Soc Stud
ISSN: 0029-0092
ISSN (Online): 
IsoAbbr: Niger J Econ Soc Stud
NlmId: 101085173
123:123
JrId: 28589
long title: Estudios sociologicos (Mexico City, Mexico)
short title: Estud Sociol
ISSN: 0185-4186
ISSN (Online): 
IsoAbbr: Estud Sociol
NlmId: 101085174
123:123
JrId: 28590
long title: Etudes maliennes
short title: Etudes Mali
ISSN: 0378-2034
ISSN (Online): 
IsoAbbr: Etudes Mali
NlmId: 101085186
123:123
JrId: 28591
long title: Population Concern news
short title: Popul Concern News
ISSN: 1462-8627
ISSN (Online): 
IsoAbbr: Popul Concern News
NlmId: 101085188
123:123
JrId: 28592
long title: Hesperian Foundation news
short title: Hesperian Found News
ISSN: 
ISSN (Online): 
IsoAbbr: Hesperian Found News
NlmId: 101085191
123:123
JrId: 28593
long title: Quarterly population bulletin. New Zealand. Dept. of Statistics
short title: Q Popul Bull
ISSN: 0110-4055
ISSN (Online): 
IsoAbbr: Q Popul Bull
NlmId: 101085195
123:123
JrId: 28594
long title: Sample registration bulletin
short title: Sample Regist Bull
ISSN: 0258-0853
ISSN (Online): 
IsoAbbr: Sample Regist Bull
NlmId: 101085199
123:123
JrId: 28595
long title: Journal of economic issues
short title: J Econ Issues
ISSN: 0021-3624
ISSN (Online): 
IsoAbbr: J Econ Issues
NlmId: 101085204
123:123
JrId: 28596
long title: Journal of ethnic and migration studies
short title: J Ethn Migr Stud
ISSN: 1369-183X
ISSN (Online): 
IsoAbbr: J Ethn Migr Stud
NlmId: 101085207
123:123
JrId: 28597
long title: Journal of marketing
short title: J Mark
ISSN: 0022-2429
ISSN (Online): 
IsoAbbr: J Mark
NlmId: 101085208
123:123
JrId: 28598
long title: Sojourn (Singapore)
short title: Sojourn
ISSN: 0217-9520
ISSN (Online): 
IsoAbbr: Sojourn
NlmId: 101085216
123:123
JrId: 28599
long title: Revista de estudios de la vida local
short title: Rev Estud Vida Local
ISSN: 0034-8163
ISSN (Online): 
IsoAbbr: Rev Estud Vida Local
NlmId: 101085222
123:123
JrId: 28600
long title: Statistical information bulletin for Africa = Bulletin d'information statistique pour l'Afrique
short title: Stat Inf Bull Afr
ISSN: 
ISSN (Online): 
IsoAbbr: Stat Inf Bull Afr
NlmId: 101085223
123:123
JrId: 28601
long title: Revista centroamericana de economia
short title: Rev Centroam Econ
ISSN: 0254-4210
ISSN (Online): 
IsoAbbr: Rev Centroam Econ
NlmId: 101085225
123:123
JrId: 28602
long title: Zeitschrift fur Soziologie
short title: Z Soziol
ISSN: 0340-1804
ISSN (Online): 
IsoAbbr: Z Soziol
NlmId: 101085232
123:123
JrId: 28603
long title: The Town planning review
short title: Town Plan Rev
ISSN: 0041-0020
ISSN (Online): 
IsoAbbr: Town Plan Rev
NlmId: 101085245
123:123
JrId: 28604
long title: China population research newsletter
short title: China Popul Res Newsl
ISSN: 1044-7067
ISSN (Online): 
IsoAbbr: China Popul Res Newsl
NlmId: 101085254
123:123
JrId: 28605
long title: Development Southern Africa
short title: Dev South Afr
ISSN: 0376-835X
ISSN (Online): 
IsoAbbr: Dev South Afr
NlmId: 101085257
123:123
JrId: 28606
long title: The Canadian journal of regional science = La revue canadienne des sciences regionales
short title: Can J Reg Sci
ISSN: 0705-4580
ISSN (Online): 
IsoAbbr: Can J Reg Sci
NlmId: 101085285
123:123
JrId: 28607
long title: L'Economie de la Reunion
short title: Econ Reun
ISSN: 0750-0769
ISSN (Online): 
IsoAbbr: Econ Reun
NlmId: 101085289
123:123
JrId: 28608
long title: Gaceta CONASIDA / Consejo Nacional para la Prevencion y Control del SIDA
short title: Gac CONASIDA
ISSN: 
ISSN (Online): 
IsoAbbr: Gac CONASIDA
NlmId: 101085296
123:123
JrId: 28609
long title: The George Wright forum
short title: George Wright Forum
ISSN: 0732-4715
ISSN (Online): 
IsoAbbr: George Wright Forum
NlmId: 101085298
123:123
JrId: 28611
long title: Indian journal of social science
short title: Indian J Soc Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Indian J Soc Sci
NlmId: 101085304
123:123
JrId: 28612
long title: Cahiers d'etudes sur la Mediterranee orientale et le monde turco-iranien / Fondation nationale des science politiques, Centre d'etudes et de recherches internationales
short title: Cah Mediterr Orient Monde Turco Iran
ISSN: 0764-9878
ISSN (Online): 
IsoAbbr: Cah Mediterr Orient Monde Turco Iran
NlmId: 101085308
123:123
JrId: 28613
long title: Norois
short title: Norois
ISSN: 0029-182X
ISSN (Online): 
IsoAbbr: Norois
NlmId: 101085329
123:123
JrId: 28614
long title: The Review of economic studies
short title: Rev Econ Stud
ISSN: 0034-6527
ISSN (Online): 
IsoAbbr: Rev Econ Stud
NlmId: 101085345
123:123
JrId: 28615
long title: Sudan journal of population studies
short title: Sudan J Popul Stud
ISSN: 
ISSN (Online): 
IsoAbbr: Sudan J Popul Stud
NlmId: 101085367
123:123
JrId: 28616
long title: Bien-naitre / Association beninoise pour la promotion de la famille. Association beninoise pour la promotion de la famille
short title: Bien Naitre
ISSN: 
ISSN (Online): 
IsoAbbr: Bien Naitre
NlmId: 101085379
123:123
JrId: 28617
long title: Europa-Archiv
short title: Europa Archiv
ISSN: 0014-2476
ISSN (Online): 
IsoAbbr: Europa Archiv
NlmId: 101085294
123:123
JrId: 28618
long title: The Journal of peasant studies
short title: J Peasant Stud
ISSN: 0306-6150
ISSN (Online): 
IsoAbbr: J Peasant Stud
NlmId: 101085258
123:123
JrId: 28619
long title: Journal of regional policy
short title: J Reg Policy
ISSN: 0394-3933
ISSN (Online): 
IsoAbbr: J Reg Policy
NlmId: 101085260
123:123
JrId: 28620
long title: MCH news PAC
short title: MCH News PAC
ISSN: 
ISSN (Online): 
IsoAbbr: MCH News PAC
NlmId: 101085263
123:123
JrId: 28621
long title: Mitteilungsblatt. Osterreichische Gesellschaft fur Statistik und Informatik
short title: Mittbl Osterr Ges Stat Inform
ISSN: 1015-6801
ISSN (Online): 
IsoAbbr: Mittbl Osterr Ges Stat Inform
NlmId: 101085264
123:123
JrId: 28622
long title: Mountain research and development
short title: Mt Res Dev
ISSN: 0276-4741
ISSN (Online): 
IsoAbbr: Mt Res Dev
NlmId: 101085265
123:123
JrId: 28623
long title: NASPCP newsletter / National AIDS/STD Prevention and Control Program. National AIDS/STD Prevention and Control Program (Philippines)
short title: NASPCP Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: NASPCP Newsl
NlmId: 101085266
123:123
JrId: 28624
long title: Atlantic economic journal : AEJ
short title: Atl Econ J
ISSN: 0197-4254
ISSN (Online): 
IsoAbbr: Atl Econ J
NlmId: 101085270
123:123
JrId: 28625
long title: The Australian economic review / Institute of Applied Economic Research
short title: Aust Econ Rev
ISSN: 0004-9018
ISSN (Online): 
IsoAbbr: Aust Econ Rev
NlmId: 101085272
123:123
JrId: 28626
long title: Population dynamics quarterly
short title: Popul Dyn Q
ISSN: 0147-4065
ISSN (Online): 
IsoAbbr: Popul Dyn Q
NlmId: 101085273
123:123
JrId: 28627
long title: BERC bulletin / Basic Education Resource Centre
short title: BERC Bull
ISSN: 
ISSN (Online): 
IsoAbbr: BERC Bull
NlmId: 101085274
123:123
JrId: 28628
long title: PP news
short title: PP News
ISSN: 0193-2357
ISSN (Online): 
IsoAbbr: PP News
NlmId: 101085277
123:123
JrId: 28629
long title: Bulletin of concerned Asian scholars
short title: Bull Concern Asian Sch
ISSN: 0007-4810
ISSN (Online): 
IsoAbbr: Bull Concern Asian Sch
NlmId: 101085279
123:123
JrId: 28630
long title: Psychological studies in population/family planning
short title: Psychol Stud Popul Fam Plan
ISSN: 
ISSN (Online): 
IsoAbbr: Psychol Stud Popul Fam Plan
NlmId: 101085282
123:123
JrId: 28631
long title: Revue science et technique. Serie Sciences humaines / Delegation generale a la recherche scientifique et technique = Science and technology review. Social sciences series / General Delegation for Scientific and Technical Research
short title: Rev Sci Tech Ser Sci Hum
ISSN: 0253-7451
ISSN (Online): 
IsoAbbr: Rev Sci Tech Ser Sci Hum
NlmId: 101085290
123:123
JrId: 28632
long title: Environmental Change and Security Project report
short title: Environ Change Secur Proj Rep
ISSN: 1091-9988
ISSN (Online): 
IsoAbbr: Environ Change Secur Proj Rep
NlmId: 101085292
123:123
JrId: 28633
long title: Sociologie et societes
short title: Sociol Soc
ISSN: 0038-030X
ISSN (Online): 
IsoAbbr: Sociol Soc
NlmId: 101085293
123:123
JrId: 28634
long title: Feminist review
short title: Fem Rev
ISSN: 0141-7789
ISSN (Online): 
IsoAbbr: Fem Rev
NlmId: 101085295
123:123
JrId: 28635
long title: Geographische Zeitschrift
short title: Geogr Z
ISSN: 0016-7479
ISSN (Online): 
IsoAbbr: Geogr Z
NlmId: 101085297
123:123
JrId: 28636
long title: Guru Nanak journal of sociology
short title: Guru Nanak J Sociol
ISSN: 0970-0242
ISSN (Online): 
IsoAbbr: Guru Nanak J Sociol
NlmId: 101085300
123:123
JrId: 28637
long title: Econometrica : journal of the Econometric Society
short title: Econometrica
ISSN: 0012-9682
ISSN (Online): 
IsoAbbr: Econometrica
NlmId: 101085302
123:123
JrId: 28638
long title: Bulletin de la Societe languedocienne de geographie
short title: Bull Soc Languedoc Geogr
ISSN: 0373-3297
ISSN (Online): 
IsoAbbr: Bull Soc Languedoc Geogr
NlmId: 101085305
123:123
JrId: 28639
long title: Equilibrium
short title: Equilibrium
ISSN: 0090-7871
ISSN (Online): 
IsoAbbr: Equilibrium
NlmId: 101085307
123:123
JrId: 28640
long title: CEPAL review
short title: CEPAL Rev
ISSN: 0251-2920
ISSN (Online): 
IsoAbbr: CEPAL Rev
NlmId: 101085309
123:123
JrId: 28641
long title: China population headliners
short title: China Popul Headl
ISSN: 
ISSN (Online): 
IsoAbbr: China Popul Headl
NlmId: 101085310
123:123
JrId: 28642
long title: College student journal
short title: Coll Stud J
ISSN: 0146-3934
ISSN (Online): 
IsoAbbr: Coll Stud J
NlmId: 101085311
123:123
JrId: 28643
long title: International journal of social economics
short title: Int J Soc Econ
ISSN: 0306-8293
ISSN (Online): 
IsoAbbr: Int J Soc Econ
NlmId: 101085312
123:123
JrId: 28645
long title: Eastern economic journal
short title: East Econ J
ISSN: 0094-5056
ISSN (Online): 
IsoAbbr: East Econ J
NlmId: 101085316
123:123
JrId: 28646
long title: Die Erde_ Zeitschrift der Gesellschaft fur Erdkunde zu Berlin
short title: Erde
ISSN: 0013-9998
ISSN (Online): 
IsoAbbr: Erde
NlmId: 101085318
123:123
JrId: 28647
long title: Geographical perspectives
short title: Geogr Perspect
ISSN: 0199-994X
ISSN (Online): 
IsoAbbr: Geogr Perspect
NlmId: 101085319
123:123
JrId: 28648
long title: Journal of social development in Africa
short title: J Soc Dev Afr
ISSN: 1012-1080
ISSN (Online): 
IsoAbbr: J Soc Dev Afr
NlmId: 101085320
123:123
JrId: 28649
long title: Geographische Berichte
short title: Geogr Ber
ISSN: 0016-7452
ISSN (Online): 
IsoAbbr: Geogr Ber
NlmId: 101085322
123:123
JrId: 28650
long title: Le Courrier de l'Unesco
short title: Courr Unesco
ISSN: 0304-3118
ISSN (Online): 
IsoAbbr: Courr Unesco
NlmId: 101085323
123:123
JrId: 28651
long title: The Malayan economic review : the journal of the Economic Society of Singapore, the Department of Economics and Statistics and the Economic Research Centre of the University of Singapore
short title: Malay Econ Rev
ISSN: 0047-5599
ISSN (Online): 
IsoAbbr: Malay Econ Rev
NlmId: 101085325
123:123
JrId: 28652
long title: GIRE. Grupo de Informacion en Reproduccion
short title: GIRE
ISSN: 
ISSN (Online): 
IsoAbbr: GIRE
NlmId: 101085326
123:123
JrId: 28653
long title: Monday developments : a biweekly publication of InterAction
short title: Monday Dev
ISSN: 1043-8157
ISSN (Online): 
IsoAbbr: Monday Dev
NlmId: 101085327
123:123
JrId: 28654
long title: Fennia
short title: Fennia
ISSN: 0015-0010
ISSN (Online): 
IsoAbbr: Fennia
NlmId: 101085328
123:123
JrId: 28655
long title: Geographical survey
short title: Geogr Surv
ISSN: 0148-5113
ISSN (Online): 
IsoAbbr: Geogr Surv
NlmId: 101085330
123:123
JrId: 28656
long title: Papers / Regional Science Association. Regional Science Association. Meeting
short title: Pap Reg Sci Assoc
ISSN: 0486-2902
ISSN (Online): 
IsoAbbr: Pap Reg Sci Assoc
NlmId: 101085332
123:123
JrId: 28657
long title: The Journal of development communication
short title: J Dev Comm
ISSN: 0128-3863
ISSN (Online): 
IsoAbbr: J Dev Comm
NlmId: 101085335
123:123
JrId: 28658
long title: Global impacts : research for development review
short title: Glob Impacts
ISSN: 
ISSN (Online): 
IsoAbbr: Glob Impacts
NlmId: 101085338
123:123
JrId: 28659
long title: Politique africaine (Paris, France : 1981)
short title: Polit Afr
ISSN: 0244-7827
ISSN (Online): 
IsoAbbr: Polit Afr
NlmId: 101085341
123:123
JrId: 28660
long title: Population communication: technical documentation
short title: Popul Commun Tech Doc
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Commun Tech Doc
NlmId: 101085343
123:123
JrId: 28661
long title: Histoire & mesure
short title: Hist Mes
ISSN: 
ISSN (Online): 
IsoAbbr: Hist Mes
NlmId: 101085347
123:123
JrId: 28662
long title: Problems of economic transition
short title: Probl Econ Transit
ISSN: 1061-1991
ISSN (Online): 
IsoAbbr: Probl Econ Transit
NlmId: 101085348
123:123
JrId: 28663
long title: Revista interamericana de planificacion
short title: Rev Interam Planif
ISSN: 0185-1861
ISSN (Online): 
IsoAbbr: Rev Interam Planif
NlmId: 101085351
123:123
JrId: 28664
long title: Latin American population history bulletin
short title: Lat Am Popul Hist Bull
ISSN: 1050-2351
ISSN (Online): 
IsoAbbr: Lat Am Popul Hist Bull
NlmId: 101085354
123:123
JrId: 28665
long title: Revue tunisienne des etudes de population
short title: Rev Tunis Etud Popul
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Tunis Etud Popul
NlmId: 101085357
123:123
JrId: 28666
long title: The Philippine economic journal
short title: Philipp Econ J
ISSN: 0031-7500
ISSN (Online): 
IsoAbbr: Philipp Econ J
NlmId: 101085364
123:123
JrId: 28667
long title: Sri Lanka journal of population studies
short title: Sir Lanka J Popul Stud
ISSN: 1391-3433
ISSN (Online): 
IsoAbbr: Sir Lanka J Popul Stud
NlmId: 101085365
123:123
JrId: 28668
long title: Research in rural sociology and development
short title: Res Rural Sociol Dev
ISSN: 1057-1922
ISSN (Online): 
IsoAbbr: Res Rural Sociol Dev
NlmId: 101085369
123:123
JrId: 28669
long title: World conservation
short title: World Conserv
ISSN: 
ISSN (Online): 
IsoAbbr: World Conserv
NlmId: 101085370
123:123
JrId: 28670
long title: Zaire-Afrique
short title: Zaire Afr
ISSN: 0251-298X
ISSN (Online): 
IsoAbbr: Zaire Afr
NlmId: 101085371
123:123
JrId: 28671
long title: Scandinavian journal of development alternatives
short title: Scand J Dev Altern
ISSN: 0280-2791
ISSN (Online): 
IsoAbbr: Scand J Dev Altern
NlmId: 101085373
123:123
JrId: 28672
long title: Applied economics letters
short title: Appl Econ Lett
ISSN: 1350-4851
ISSN (Online): 
IsoAbbr: Appl Econ Lett
NlmId: 101085375
123:123
JrId: 28673
long title: Asian migrant
short title: Asian Migr
ISSN: 1013-8064
ISSN (Online): 
IsoAbbr: Asian Migr
NlmId: 101085377
123:123
JrId: 28674
long title: Journal of forecasting
short title: J Forecast
ISSN: 0277-6693
ISSN (Online): 
IsoAbbr: J Forecast
NlmId: 101085389
123:123
JrId: 28675
long title: Vingtieme siecle (Paris, France : 1984)
short title: Vingtieme Siecle
ISSN: 0294-1759
ISSN (Online): 
IsoAbbr: Vingtieme Siecle
NlmId: 101085485
123:123
JrId: 28676
long title: Vorgange
short title: Vorgange
ISSN: 0507-4150
ISSN (Online): 
IsoAbbr: Vorgange
NlmId: 101085486
123:123
JrId: 28677
long title: Hommes et terres du Nord
short title: Hommes Terres Nord
ISSN: 0018-439X
ISSN (Online): 
IsoAbbr: Hommes Terres Nord
NlmId: 101085385
123:123
JrId: 28678
long title: Informe demografico (Sao Paulo (Brazil : State). Fundacao Sistema Estadual de Analise de Dados)
short title: Inf Demogr
ISSN: 0100-7173
ISSN (Online): 
IsoAbbr: Inf Demogr
NlmId: 101085387
123:123
JrId: 28679
long title: Japanese economic studies
short title: Japanese Econ Stud
ISSN: 0021-4841
ISSN (Online): 
IsoAbbr: Japanese Econ Stud
NlmId: 101085388
123:123
JrId: 28680
long title: Journal of international economics
short title: J Int Econ
ISSN: 0022-1996
ISSN (Online): 
IsoAbbr: J Int Econ
NlmId: 101085391
123:123
JrId: 28681
long title: Journal of policy history : JPH
short title: J Policy Hist
ISSN: 0898-0306
ISSN (Online): 
IsoAbbr: J Policy Hist
NlmId: 101085393
123:123
JrId: 28682
long title: Matekon: translations of Russian & East European mathematical economics
short title: Matekon
ISSN: 0025-1127
ISSN (Online): 
IsoAbbr: Matekon
NlmId: 101085411
123:123
JrId: 28683
long title: Materialy i prace antropologiczne
short title: Mater Pr Antropol
ISSN: 0076-521X
ISSN (Online): 
IsoAbbr: Mater Pr Antropol
NlmId: 101085413
123:123
JrId: 28684
long title: Mathematical social sciences
short title: Math Soc Sci
ISSN: 0165-4896
ISSN (Online): 
IsoAbbr: Math Soc Sci
NlmId: 101085418
123:123
JrId: 28685
long title: Migracijske teme
short title: Migr Teme
ISSN: 0352-5600
ISSN (Online): 
IsoAbbr: Migr Teme
NlmId: 101085455
123:123
JrId: 28686
long title: Mitteilungen aus der Arbeitsmarkt- und Berufsforschung
short title: Mitt Arbeitsmarkt Berufsforsch
ISSN: 0340-3254
ISSN (Online): 
IsoAbbr: Mitt Arbeitsmarkt Berufsforsch
NlmId: 101085457
123:123
JrId: 28687
long title: National population news bulletin : newsletter of the National Population Council
short title: Natl Popul News Bull
ISSN: 0855-3483
ISSN (Online): 
IsoAbbr: Natl Popul News Bull
NlmId: 101085464
123:123
JrId: 28688
long title: Urbana (Caracas, Venezuela)
short title: Urbana
ISSN: 0798-0523
ISSN (Online): 
IsoAbbr: Urbana
NlmId: 101085481
123:123
JrId: 28689
long title: PIACT product news. Program for the Introduction and Adaptation of Contraceptive Technology (U.S.)
short title: PIACT Prod News
ISSN: 0198-7445
ISSN (Online): 
IsoAbbr: PIACT Prod News
NlmId: 101085502
123:123
JrId: 28690
long title: Majallat al-Diwan al-Qawmi lil-Usrah wa-al-'Umran al-Bashari
short title: Majallat Aldiwan Alqawmi Lilusrah Waal Umran lbashari
ISSN: 
ISSN (Online): 
IsoAbbr: Majallat Aldiwan Alqawmi Lilusrah Waal Umran lbashari
NlmId: 101085495
123:123
JrId: 28691
long title: Social work education and development newsletter
short title: Soc Work Educ Dev Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Soc Work Educ Dev Newsl
NlmId: 101085504
123:123
JrId: 28692
long title: Die Suid-afrikaanse tydskrif vir sosiologie. The South African journal of sociology
short title: S Afr Tydskr Sosiol
ISSN: 0258-0144
ISSN (Online): 
IsoAbbr: S Afr Tydskr Sosiol
NlmId: 101085509
123:123
JrId: 28693
long title: Sri Lanka population digest
short title: Sri Lanka Popul Dig
ISSN: 
ISSN (Online): 
IsoAbbr: Sri Lanka Popul Dig
NlmId: 101085518
123:123
JrId: 28694
long title: Studia geographica
short title: Stud Geogr
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Geogr
NlmId: 101085527
123:123
JrId: 28695
long title: Textos NEPO
short title: Textos NEPO
ISSN: 
ISSN (Online): 
IsoAbbr: Textos NEPO
NlmId: 101085542
123:123
JrId: 28696
long title: Revue geographique des Pyrenees et du Sud-Ouest
short title: Rev Geogr Pyren Sud Ouest
ISSN: 0035-3221
ISSN (Online): 
IsoAbbr: Rev Geogr Pyren Sud Ouest
NlmId: 101085579
123:123
JrId: 28697
long title: Progress reports on health & development in Southern Africa
short title: Prog Rep Health Dev South Afr
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Rep Health Dev South Afr
NlmId: 101085530
123:123
JrId: 28698
long title: Politicka ekonomie
short title: Polit Ekon
ISSN: 0032-3233
ISSN (Online): 
IsoAbbr: Polit Ekon
NlmId: 101085584
123:123
JrId: 28699
long title: AICC economic review. Indian National Congress. All India Congress Committee
short title: AICC Econ Rev
ISSN: 
ISSN (Online): 
IsoAbbr: AICC Econ Rev
NlmId: 101085622
123:123
JrId: 28700
long title: Nationalities papers
short title: Natl Pap
ISSN: 0090-5992
ISSN (Online): 
IsoAbbr: Natl Pap
NlmId: 101085492
123:123
JrId: 28701
long title: New Zealand population newsletter / New Zealand Demographic Society (Inc.)
short title: N Z Popul Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: N Z Popul Newsl
NlmId: 101085493
123:123
JrId: 28702
long title: Observations et diagnostics economiques. Revue de l'OFCE
short title: Obs Diagn Econ
ISSN: 0751-6614
ISSN (Online): 
IsoAbbr: Obs Diagn Econ
NlmId: 101085497
123:123
JrId: 28703
long title: Perspectives in social work
short title: Perspect Soc Work
ISSN: 0079-1040
ISSN (Online): 
IsoAbbr: Perspect Soc Work
NlmId: 101085499
123:123
JrId: 28704
long title: Philippine sociological review
short title: Philipp Sociol Rev
ISSN: 0031-7810
ISSN (Online): 
IsoAbbr: Philipp Sociol Rev
NlmId: 101085501
123:123
JrId: 28705
long title: Sociologicky casopis
short title: Sociol Cas
ISSN: 0038-0288
ISSN (Online): 
IsoAbbr: Sociol Cas
NlmId: 101085506
123:123
JrId: 28706
long title: Sociologische gids
short title: Sociol Gids
ISSN: 0038-0334
ISSN (Online): 
IsoAbbr: Sociol Gids
NlmId: 101085507
123:123
JrId: 28707
long title: Southeast Asian journal of social science
short title: Southeast Asian J Soc Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Southeast Asian J Soc Sci
NlmId: 101085512
123:123
JrId: 28708
long title: Population research abstract : a contribution to research on India's population
short title: Popul Res Abstr
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Res Abstr
NlmId: 101085513
123:123
JrId: 28709
long title: The Soviet review
short title: Sov Rev
ISSN: 0038-5794
ISSN (Online): 
IsoAbbr: Sov Rev
NlmId: 101085514
123:123
JrId: 28710
long title: Storia urbana
short title: Stor Urbana
ISSN: 
ISSN (Online): 
IsoAbbr: Stor Urbana
NlmId: 101085521
123:123
JrId: 28711
long title: Perfiles latinoamericanos : revista de la Sede Academica de Mexico de la Facultad Latinoamericana de Ciencias Sociales
short title: Perf Latinoam
ISSN: 0188-7653
ISSN (Online): 
IsoAbbr: Perf Latinoam
NlmId: 101085538
123:123
JrId: 28712
long title: Pesquisa e planejamento economico
short title: Pesqui Planej Econ
ISSN: 0100-0551
ISSN (Online): 
IsoAbbr: Pesqui Planej Econ
NlmId: 101085551
123:123
JrId: 28713
long title: Phi Delta Kappan
short title: Phi Delta Kappan
ISSN: 0031-7217
ISSN (Online): 
IsoAbbr: Phi Delta Kappan
NlmId: 101085558
123:123
JrId: 28714
long title: Population. English selection
short title: Popul
ISSN: 
ISSN (Online): 
IsoAbbr: Popul
NlmId: 101085559
123:123
JrId: 28715
long title: Problemas del desarrollo
short title: Probl Desarro
ISSN: 0301-7036
ISSN (Online): 
IsoAbbr: Probl Desarro
NlmId: 101085566
123:123
JrId: 28716
long title: Problemes economiques
short title: Probl Econ
ISSN: 0032-9304
ISSN (Online): 
IsoAbbr: Probl Econ
NlmId: 101085569
123:123
JrId: 28717
long title: Review of African political economy
short title: Rev Afr Polit Econ
ISSN: 0305-6244
ISSN (Online): 
IsoAbbr: Rev Afr Polit Econ
NlmId: 101085574
123:123
JrId: 28718
long title: Regards sur l'actualite
short title: Regards Actual
ISSN: 0337-7091
ISSN (Online): 
IsoAbbr: Regards Actual
NlmId: 101085575
123:123
JrId: 28719
long title: Revista estadistica (Havana, Cuba)
short title: Rev Estad
ISSN: 0138-841X
ISSN (Online): 
IsoAbbr: Rev Estad
NlmId: 101085577
123:123
JrId: 28720
long title: Ren kou yu jing ji = Renkou yu jingji
short title: Renkou Yu Jingji
ISSN: 1000-4149
ISSN (Online): 
IsoAbbr: Renkou Yu Jingji
NlmId: 101085578
123:123
JrId: 28721
long title: Revue de geographie alpine / publiee par l'Institute de geographie alpine (Universite de Grenoble)
short title: Rev Geogr Alp
ISSN: 0035-1121
ISSN (Online): 
IsoAbbr: Rev Geogr Alp
NlmId: 101085586
123:123
JrId: 28722
long title: News - Women's International Network. Women's International Network
short title: WIN News
ISSN: 0145-7985
ISSN (Online): 
IsoAbbr: WIN News
NlmId: 101085592
123:123
JrId: 28724
long title: Weltwirtschaftliches Archiv
short title: Weltwirtsch Arch
ISSN: 0043-2636
ISSN (Online): 
IsoAbbr: Weltwirtsch Arch
NlmId: 101085599
123:123
JrId: 28725
long title: Zeitschrift fur Wirtschaftsgeographie
short title: Z Wirtschgeogr
ISSN: 0044-3751
ISSN (Online): 
IsoAbbr: Z Wirtschgeogr
NlmId: 101085601
123:123
JrId: 28726
long title: The Zimbabwe journal of economics
short title: Zimb J Econ
ISSN: 1015-860X
ISSN (Online): 
IsoAbbr: Zimb J Econ
NlmId: 101085602
123:123
JrId: 28727
long title: L'Action nationale
short title: Action Natl
ISSN: 
ISSN (Online): 
IsoAbbr: Action Natl
NlmId: 101085606
123:123
JrId: 28728
long title: African studies
short title: Afr Stud
ISSN: 0002-0184
ISSN (Online): 
IsoAbbr: Afr Stud
NlmId: 101085610
123:123
JrId: 28729
long title: Population education in Asia and Oceania newsletter
short title: Popul Educ Asia Ocean Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Educ Asia Ocean Newsl
NlmId: 101085611
123:123
JrId: 28730
long title: Africa development. Afrique et developpement
short title: Afr Dev
ISSN: 0850-3907
ISSN (Online): 
IsoAbbr: Afr Dev
NlmId: 101085613
123:123
JrId: 28731
long title: Population notes (University of Wisconsin--Madison. Applied Population Laboratory)
short title: Popul Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Notes
NlmId: 101085626
123:123
JrId: 28732
long title: Cairo today
short title: Cairo Today
ISSN: 
ISSN (Online): 
IsoAbbr: Cairo Today
NlmId: 101085666
123:123
JrId: 28733
long title: Cairo
short title: Cairo
ISSN: 0376-7647
ISSN (Online): 
IsoAbbr: Cairo
NlmId: 101085661
123:123
JrId: 28734
long title: Brookings papers on economic activity
short title: Brookings Pap Econ Act
ISSN: 0007-2303
ISSN (Online): 
IsoAbbr: Brookings Pap Econ Act
NlmId: 101085698
123:123
JrId: 28735
long title: Business in Thailand
short title: Bus Thail
ISSN: 0125-0140
ISSN (Online): 
IsoAbbr: Bus Thail
NlmId: 101085712
123:123
JrId: 28736
long title: Antipode
short title: Antipode
ISSN: 0066-4812
ISSN (Online): 
IsoAbbr: Antipode
NlmId: 101085716
123:123
JrId: 28737
long title: ASEAN economic bulletin
short title: ASEAN Econ Bull
ISSN: 0217-4472
ISSN (Online): 
IsoAbbr: ASEAN Econ Bull
NlmId: 101085719
123:123
JrId: 28738
long title: Allemagne d'aujourd'hui : revue francaise d'information sur les deux l'Allemagnes
short title: Allem Aujourdhui
ISSN: 0002-5712
ISSN (Online): 
IsoAbbr: Allem Aujourdhui
NlmId: 101085738
123:123
JrId: 28739
long title: Revue economique et sociale
short title: Rev Econ Soc
ISSN: 0035-2772
ISSN (Online): 
IsoAbbr: Rev Econ Soc
NlmId: 101085645
123:123
JrId: 28740
long title: Rural reconstruction forum
short title: Rural Reconstr Forum
ISSN: 0116-8177
ISSN (Online): 
IsoAbbr: Rural Reconstr Forum
NlmId: 101085646
123:123
JrId: 28741
long title: Salud reproductiva y sociedad : organo informativo del Programa Salud Reproductiva y Sociedad de El Colegio de Mexico
short title: Salud Reprod Soc
ISSN: 1405-1907
ISSN (Online): 
IsoAbbr: Salud Reprod Soc
NlmId: 101085648
123:123
JrId: 28742
long title: Samid al-iqtisadi = Samed
short title: Samid Aliqtisadi
ISSN: 
ISSN (Online): 
IsoAbbr: Samid Aliqtisadi
NlmId: 101085649
123:123
JrId: 28743
long title: Siirtolaisuus / Siirtolaisuusinstituutti = Migration / Institute of Migration
short title: Siirtolaisuus
ISSN: 0355-3779
ISSN (Online): 
IsoAbbr: Siirtolaisuus
NlmId: 101085651
123:123
JrId: 28744
long title: Sociological bulletin
short title: Sociol Bull
ISSN: 0038-0229
ISSN (Online): 
IsoAbbr: Sociol Bull
NlmId: 101085655
123:123
JrId: 28745
long title: Tijdschrift voor sociale wetenschappen
short title: Tijdschr Soc Wet
ISSN: 0040-7615
ISSN (Online): 
IsoAbbr: Tijdschr Soc Wet
NlmId: 101085675
123:123
JrId: 28746
long title: California sociologist
short title: Calif Sociol
ISSN: 0162-8712
ISSN (Online): 
IsoAbbr: Calif Sociol
NlmId: 101085678
123:123
JrId: 28747
long title: Revue canadienne d'etudes du developpement = Canadian journal of development studies
short title: Rev Can Etudes Dev
ISSN: 0225-5189
ISSN (Online): 
IsoAbbr: Rev Can Etudes Dev
NlmId: 101085680
123:123
JrId: 28748
long title: Canadian statistical review (Ottawa, Ont.)
short title: Can Stat Rev
ISSN: 0008-509X
ISSN (Online): 
IsoAbbr: Can Stat Rev
NlmId: 101085681
123:123
JrId: 28749
long title: Malaysian journal of tropical geography
short title: Malays J Trop Geogr
ISSN: 0127-1474
ISSN (Online): 
IsoAbbr: Malays J Trop Geogr
NlmId: 101085683
123:123
JrId: 28750
long title: Managing international development : MID
short title: Manag Int Dev
ISSN: 0739-2990
ISSN (Online): 
IsoAbbr: Manag Int Dev
NlmId: 101085685
123:123
JrId: 28751
long title: Vibro
short title: Vibro
ISSN: 
ISSN (Online): 
IsoAbbr: Vibro
NlmId: 101085702
123:123
JrId: 28752
long title: Voprosy ekonomiki / Akademiia nauk SSSR, Institut ekonomiki
short title: Vopr Ekon
ISSN: 0042-8736
ISSN (Online): 
IsoAbbr: Vopr Ekon
NlmId: 101085703
123:123
JrId: 28753
long title: Weekly mail (Johannesburg, South Africa)
short title: Weekly Mail
ISSN: 
ISSN (Online): 
IsoAbbr: Weekly Mail
NlmId: 101085707
123:123
JrId: 28754
long title: Women in action (Rome, Italy)
short title: Women Action
ISSN: 
ISSN (Online): 
IsoAbbr: Women Action
NlmId: 101085713
123:123
JrId: 28755
long title: Women's studies forum
short title: Womens Stud Forum
ISSN: 1225-0228
ISSN (Online): 
IsoAbbr: Womens Stud Forum
NlmId: 101085714
123:123
JrId: 28756
long title: Asien, Afrika, Lateinamerika (Berlin, Germany : 1973)
short title: Asien Afr Lateinam
ISSN: 0066-8508
ISSN (Online): 
IsoAbbr: Asien Afr Lateinam
NlmId: 101085721
123:123
JrId: 28757
long title: Berichte zur Raumforschung und Raumplanung (Vienna, Austria)
short title: Ber Raumforsch Raumplan
ISSN: 0005-9102
ISSN (Online): 
IsoAbbr: Ber Raumforsch Raumplan
NlmId: 101085723
123:123
JrId: 28758
long title: Maandschrift - Centraal Bureau voor de Statistiek. Netherlands. Centraal Bureau voor de Statistiek
short title: Maandschr Cent Bur Stat
ISSN: 
ISSN (Online): 
IsoAbbr: Maandschr Cent Bur Stat
NlmId: 101085746
123:123
JrId: 28760
long title: Margin
short title: Margin
ISSN: 0025-2921
ISSN (Online): 
IsoAbbr: Margin
NlmId: 101085767
123:123
JrId: 28761
long title: Micronesica
short title: Micronesica
ISSN: 0026-279X
ISSN (Online): 
IsoAbbr: Micronesica
NlmId: 101085769
123:123
JrId: 28762
long title: Mid-American review of sociology
short title: Mid Am Rev Sociol
ISSN: 0732-913X
ISSN (Online): 
IsoAbbr: Mid Am Rev Sociol
NlmId: 101085772
123:123
JrId: 28763
long title: Mongolian journal of demography : journal of Population Teaching and Research Center / National University of Mongolia = Mongolyn khun am zuin setguul / Mongol ulsyn ikh surguuliin khun am zuin surgalt sudalgaany teviin setguul
short title: Mong J Demogr
ISSN: 
ISSN (Online): 
IsoAbbr: Mong J Demogr
NlmId: 101085786
123:123
JrId: 28764
long title: Journal of common market studies
short title: J Common Mark Stud
ISSN: 0021-9886
ISSN (Online): 
IsoAbbr: J Common Mark Stud
NlmId: 101085806
123:123
JrId: 28765
long title: Development and society (Soul Taehakkyo. Institute for Social Devdelopment and Policy Research)
short title: Dev Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Dev Soc
NlmId: 101085814
123:123
JrId: 28766
long title: Journal of economic dynamics & control
short title: J Econ Dyn Control
ISSN: 0165-1889
ISSN (Online): 
IsoAbbr: J Econ Dyn Control
NlmId: 101085812
123:123
JrId: 28767
long title: Journal of economic studies (Glasgow, Scotland)
short title: J Econ Stud
ISSN: 0144-3585
ISSN (Online): 
IsoAbbr: J Econ Stud
NlmId: 101085830
123:123
JrId: 28768
long title: Estudos CEBRAP. Centro Brasileiro de Analise e Planejamento
short title: Estud CEBRAP
ISSN: 
ISSN (Online): 
IsoAbbr: Estud CEBRAP
NlmId: 101085838
123:123
JrId: 28769
long title: Feminist issues
short title: Fem Issues
ISSN: 0270-6679
ISSN (Online): 
IsoAbbr: Fem Issues
NlmId: 101085860
123:123
JrId: 28770
long title: FDA medical bulletin : important information for health professionals from the U.S. Food & Drug Administration
short title: FDA Med Bull
ISSN: 1063-8067
ISSN (Online): 
IsoAbbr: FDA Med Bull
NlmId: 9111397
123:123
JrId: 28771
long title: Gender issues
short title: Gender Issues
ISSN: 1098-092X
ISSN (Online): 
IsoAbbr: Gender Issues
NlmId: 101085873
123:123
JrId: 28772
long title: Norsk geografisk tidsskrift. Norwegian journal of geography
short title: Nor Geogr Tidsskr
ISSN: 0029-1951
ISSN (Online): 
IsoAbbr: Nor Geogr Tidsskr
NlmId: 101085890
123:123
JrId: 28773
long title: The World Bank research observer
short title: World Bank Res Obs
ISSN: 0257-3032
ISSN (Online): 
IsoAbbr: World Bank Res Obs
NlmId: 101085775
123:123
JrId: 28774
long title: Zeitschrift fur den Erdkundeunterricht
short title: Z Erdkundeunterr
ISSN: 0044-2461
ISSN (Online): 
IsoAbbr: Z Erdkundeunterr
NlmId: 101085778
123:123
JrId: 28775
long title: Africa recovery
short title: Afr Recovery
ISSN: 1014-0255
ISSN (Online): 
IsoAbbr: Afr Recovery
NlmId: 101085779
123:123
JrId: 28776
long title: Agricultural information development bulletin
short title: Agric Inf Dev Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Agric Inf Dev Bull
NlmId: 101085780
123:123
JrId: 28777
long title: AIDoS news : bimonthly bulletin of the Italian Association for Women in Development. Associazione italiana donne per lo sviluppo
short title: Aidos News
ISSN: 
ISSN (Online): 
IsoAbbr: Aidos News
NlmId: 101085781
123:123
JrId: 28778
long title: AIDS illustrated
short title: AIDS Illus
ISSN: 
ISSN (Online): 
IsoAbbr: AIDS Illus
NlmId: 101085782
123:123
JrId: 28779
long title: Internationale spectator
short title: Int Spect
ISSN: 0020-9317
ISSN (Online): 
IsoAbbr: Int Spect
NlmId: 101085795
123:123
JrId: 28780
long title: Cultures et conflits = Culturas y conflictos = Cultures and conflicts
short title: Cult Confl
ISSN: 1157-996X
ISSN (Online): 
IsoAbbr: Cult Confl
NlmId: 101085802
123:123
JrId: 28781
long title: Journal of developing societies
short title: J Dev Soc
ISSN: 0169-796X
ISSN (Online): 
IsoAbbr: J Dev Soc
NlmId: 101085807
123:123
JrId: 28782
long title: National tax journal
short title: Natl Tax J
ISSN: 0028-0283
ISSN (Online): 
IsoAbbr: Natl Tax J
NlmId: 101085809
123:123
JrId: 28783
long title: Czasopismo geograficzne : kwartalnik Zrzeszenia Pol. Nauczycieli Geografji, Towarzystwa Geograficznego we Lwowie i Towarzystwa Geograficznego w Poznaniu
short title: Czas Geogr
ISSN: 0045-9453
ISSN (Online): 
IsoAbbr: Czas Geogr
NlmId: 101085810
123:123
JrId: 28784
long title: Demohrafichni doslidzhennia
short title: Demohrafichni Doslidzhennia
ISSN: 0207-0383
ISSN (Online): 
IsoAbbr: Demohrafichni Doslidzhennia
NlmId: 101085813
123:123
JrId: 28785
long title: Die Dritte Welt
short title: Dritte Welt
ISSN: 0340-160X
ISSN (Online): 
IsoAbbr: Dritte Welt
NlmId: 101085815
123:123
JrId: 28786
long title: Eastern Africa journal of rural development
short title: East Afr J Rural Dev
ISSN: 0377-7103
ISSN (Online): 
IsoAbbr: East Afr J Rural Dev
NlmId: 101085816
123:123
JrId: 28787
long title: The Amicus journal
short title: Amic J
ISSN: 0276-7201
ISSN (Online): 
IsoAbbr: Amic J
NlmId: 101085817
123:123
JrId: 28788
long title: Ecological economics : the journal of the International Society for Ecological Economics
short title: Ecol Econ
ISSN: 0921-8009
ISSN (Online): 
IsoAbbr: Ecol Econ
NlmId: 101085818
123:123
JrId: 28789
long title: Applied geography and development
short title: Appl Geogr Dev
ISSN: 0173-7619
ISSN (Online): 
IsoAbbr: Appl Geogr Dev
NlmId: 101085819
123:123
JrId: 28790
long title: Natural resources forum
short title: Nat Resour Forum
ISSN: 0165-0203
ISSN (Online): 
IsoAbbr: Nat Resour Forum
NlmId: 101085820
123:123
JrId: 28791
long title: Economia e sociologia (Evora, Portugal)
short title: Econ Sociol
ISSN: 0390-5330
ISSN (Online): 
IsoAbbr: Econ Sociol
NlmId: 101085821
123:123
JrId: 28792
long title: The Asian economic review
short title: Asian Econ Rev
ISSN: 0004-4555
ISSN (Online): 
IsoAbbr: Asian Econ Rev
NlmId: 101085822
123:123
JrId: 28793
long title: Asian-Pacific economic literature
short title: Asia Pac Econ Lit
ISSN: 0818-9935
ISSN (Online): 
IsoAbbr: Asia Pac Econ Lit
NlmId: 101085823
123:123
JrId: 28794
long title: Enlace. Inter-American Commission of Women
short title: Enlace
ISSN: 0425-0702
ISSN (Online): 
IsoAbbr: Enlace
NlmId: 101085824
123:123
JrId: 28795
long title: Ekonomicky casopis
short title: Ekon Cas
ISSN: 0013-3035
ISSN (Online): 
IsoAbbr: Ekon Cas
NlmId: 101085825
123:123
JrId: 28796
long title: Economic modelling
short title: Econ Model
ISSN: 0264-9993
ISSN (Online): 
IsoAbbr: Econ Model
NlmId: 101085827
123:123
JrId: 28797
long title: Audubon
short title: Audubon
ISSN: 0097-7136
ISSN (Online): 
IsoAbbr: Audubon
NlmId: 101085828
123:123
JrId: 28798
long title: Ekonomi dan Keuangan Indonesia
short title: Ekon Keuangan Indones
ISSN: 0126-155X
ISSN (Online): 
IsoAbbr: Ekon Keuangan Indones
NlmId: 101085829
123:123
JrId: 28799
long title: Berichte zur deutschen Landeskunde
short title: Ber Dtsch Landeskd
ISSN: 0005-9099
ISSN (Online): 
IsoAbbr: Ber Dtsch Landeskd
NlmId: 101085831
123:123
JrId: 28800
long title: ESRC Data Archive bulletin
short title: ESRC Data Arch Bull
ISSN: 0307-1391
ISSN (Online): 
IsoAbbr: ESRC Data Arch Bull
NlmId: 101085833
123:123
JrId: 28801
long title: New perspectives on Turkey
short title: New Perspect Turk
ISSN: 0896-6346
ISSN (Online): 
IsoAbbr: New Perspect Turk
NlmId: 101085836
123:123
JrId: 28802
long title: Estudos feministas
short title: Estud Fem
ISSN: 0104-026X
ISSN (Online): 
IsoAbbr: Estud Fem
NlmId: 101085840
123:123
JrId: 28803
long title: Estudos economicos
short title: Estud Econ
ISSN: 0101-4161
ISSN (Online): 
IsoAbbr: Estud Econ
NlmId: 101085841
123:123
JrId: 28804
long title: Ethnic forum : bulletin of ethnic studies and ethnic bibliography
short title: Ethn Forum
ISSN: 0278-9078
ISSN (Online): 
IsoAbbr: Ethn Forum
NlmId: 101085850
123:123
JrId: 28805
long title: Journal. Assam Science Society
short title: J Assam Science Society
ISSN: 0587-1921
ISSN (Online): 
IsoAbbr: J Assam Science Society
NlmId: 101085862
123:123
JrId: 28806
long title: Global center news / Center for Women's Global Leadership
short title: Glob Cent News
ISSN: 
ISSN (Online): 
IsoAbbr: Glob Cent News
NlmId: 101085868
123:123
JrId: 28807
long title: Ghana journal of sociology
short title: Ghana J Sociol
ISSN: 0435-9380
ISSN (Online): 
IsoAbbr: Ghana J Sociol
NlmId: 101085870
123:123
JrId: 28808
long title: The First people
short title: First People
ISSN: 0703-8437
ISSN (Online): 
IsoAbbr: First People
NlmId: 101085871
123:123
JrId: 28809
long title: Geograficky casopis = Geograficheskii zhurnal = Geographical review
short title: Geogr Cas
ISSN: 0016-7193
ISSN (Online): 
IsoAbbr: Geogr Cas
NlmId: 101085872
123:123
JrId: 28810
long title: Countdown to Istanbul
short title: Countdown Istanb
ISSN: 
ISSN (Online): 
IsoAbbr: Countdown Istanb
NlmId: 101085906
123:123
JrId: 28811
long title: The Columbia journal of world business
short title: Columbia J World Bus
ISSN: 0022-5428
ISSN (Online): 
IsoAbbr: Columbia J World Bus
NlmId: 101085908
123:123
JrId: 28812
long title: Compare
short title: Compare
ISSN: 0305-7925
ISSN (Online): 
IsoAbbr: Compare
NlmId: 101085910
123:123
JrId: 28813
long title: Contemporary Southeast Asia
short title: Contemp Southeast Asia
ISSN: 0129-797X
ISSN (Online): 
IsoAbbr: Contemp Southeast Asia
NlmId: 101085916
123:123
JrId: 28814
long title: Economic bulletin for Asia and the Pacific
short title: Econ Bull Asia Pac
ISSN: 0378-455X
ISSN (Online): 
IsoAbbr: Econ Bull Asia Pac
NlmId: 101085926
123:123
JrId: 28815
long title: GROOTS
short title: GROOTS
ISSN: 
ISSN (Online): 
IsoAbbr: GROOTS
NlmId: 101085932
123:123
JrId: 28816
long title: IBS-Materialien
short title: IBS Materi
ISSN: 
ISSN (Online): 
IsoAbbr: IBS Materi
NlmId: 101085950
123:123
JrId: 28817
long title: The Journal of mathematical sociology
short title: J Math Sociol
ISSN: 0022-250X
ISSN (Online): 
IsoAbbr: J Math Sociol
NlmId: 101086011
123:123
JrId: 28818
long title: Journal fur Sozialforschung
short title: J Soz Forsch
ISSN: 0253-3995
ISSN (Online): 
IsoAbbr: J Soz Forsch
NlmId: 101086017
123:123
JrId: 28819
long title: The Indonesian quarterly
short title: Indones Q
ISSN: 0304-2170
ISSN (Online): 
IsoAbbr: Indones Q
NlmId: 101086021
123:123
JrId: 28820
long title: Foldrajzi ertesito
short title: Foldr Ert
ISSN: 0015-5403
ISSN (Online): 
IsoAbbr: Foldr Ert
NlmId: 101086022
123:123
JrId: 28822
long title: Persona y derecho
short title: Pers Derecho
ISSN: 0211-4526
ISSN (Online): 
IsoAbbr: Pers Derecho
NlmId: 101086077
123:123
JrId: 28823
long title: Giornale degli economisti e annali di economia / Universita commerciale Luigi Bocconi
short title: G Econ Ann Econ
ISSN: 0017-0097
ISSN (Online): 
IsoAbbr: G Econ Ann Econ
NlmId: 101086071
123:123
JrId: 28824
long title: Kansai Daigaku keizai ronshu
short title: Kansai Daigaku Keizai Ronshu
ISSN: 0449-7554
ISSN (Online): 
IsoAbbr: Kansai Daigaku Keizai Ronshu
NlmId: 101086079
123:123
JrId: 28825
long title: Philippine geographical journal
short title: Philipp Geogr J
ISSN: 0031-7551
ISSN (Online): 
IsoAbbr: Philipp Geogr J
NlmId: 101086086
123:123
JrId: 28826
long title: The International journal of sociology and social policy
short title: Int J Sociol Soc Policy
ISSN: 0144-333X
ISSN (Online): 
IsoAbbr: Int J Sociol Soc Policy
NlmId: 101086098
123:123
JrId: 28827
long title: Berliner historische Studien
short title: Berl Hist Stud
ISSN: 
ISSN (Online): 
IsoAbbr: Berl Hist Stud
NlmId: 101085901
123:123
JrId: 28828
long title: Boletim informativo do Centro de Documentacao e Pesquisa / CEDOPE UNISINOS
short title: Bol Inf Cent Doc Pesqui
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Inf Cent Doc Pesqui
NlmId: 101085902
123:123
JrId: 28829
long title: Consommation, revue de socio-economie
short title: Consommation
ISSN: 0010-6593
ISSN (Online): 
IsoAbbr: Consommation
NlmId: 101085904
123:123
JrId: 28830
long title: Central Asian survey
short title: Centr Asian Surv
ISSN: 0263-4937
ISSN (Online): 
IsoAbbr: Centr Asian Surv
NlmId: 101085907
123:123
JrId: 28831
long title: Comparative political studies
short title: Comp Polit Stud
ISSN: 0010-4140
ISSN (Online): 
IsoAbbr: Comp Polit Stud
NlmId: 101085909
123:123
JrId: 28832
long title: Deutschland Archiv
short title: Dtschl Arch
ISSN: 0012-1428
ISSN (Online): 
IsoAbbr: Dtschl Arch
NlmId: 101085911
123:123
JrId: 28833
long title: Cuadernos del CENDES
short title: Cuad CENDES
ISSN: 1012-2508
ISSN (Online): 
IsoAbbr: Cuad CENDES
NlmId: 101085918
123:123
JrId: 28834
long title: La Critica sociologica
short title: Crit Sociol
ISSN: 0011-1546
ISSN (Online): 
IsoAbbr: Crit Sociol
NlmId: 101085921
123:123
JrId: 28835
long title: Eastern Africa economic review
short title: East Afr Econ Rev
ISSN: 1011-4750
ISSN (Online): 
IsoAbbr: East Afr Econ Rev
NlmId: 101085924
123:123
JrId: 28836
long title: Labour capital and society. Travail capital et societe
short title: Labour Cap Soc
ISSN: 0706-1706
ISSN (Online): 
IsoAbbr: Labour Cap Soc
NlmId: 101085941
123:123
JrId: 28837
long title: Indian economic review
short title: Indian Econ Rev
ISSN: 0019-4670
ISSN (Online): 
IsoAbbr: Indian Econ Rev
NlmId: 101085944
123:123
JrId: 28838
long title: Ethiopian journal of development research
short title: Ethiop J Dev Res
ISSN: 
ISSN (Online): 
IsoAbbr: Ethiop J Dev Res
NlmId: 101085948
123:123
JrId: 28839
long title: ICSSR newsletter. Indian Council of Social Science Research
short title: ICSSR Newsl
ISSN: 0018-9049
ISSN (Online): 
IsoAbbr: ICSSR Newsl
NlmId: 101085949
123:123
JrId: 28840
long title: Etudes togolaises de population
short title: Etud Togol Popul
ISSN: 1015-5554
ISSN (Online): 
IsoAbbr: Etud Togol Popul
NlmId: 101085953
123:123
JrId: 28841
long title: Land use policy
short title: Land use policy
ISSN: 0264-8377
ISSN (Online): 
IsoAbbr: Land use policy
NlmId: 101085960
123:123
JrId: 28842
long title: Homemaker's magazine
short title: Homemak Mag
ISSN: 0318-7802
ISSN (Online): 
IsoAbbr: Homemak Mag
NlmId: 101085962
123:123
JrId: 28843
long title: European sociological review
short title: Eur Sociol Rev
ISSN: 0266-7215
ISSN (Online): 
IsoAbbr: Eur Sociol Rev
NlmId: 101085963
123:123
JrId: 28844
long title: Europe-Asia studies
short title: Eur Asia Stud
ISSN: 0966-8136
ISSN (Online): 
IsoAbbr: Eur Asia Stud
NlmId: 101085973
123:123
JrId: 28845
long title: Family life matters
short title: Fam Life Matters
ISSN: 1064-6167
ISSN (Online): 
IsoAbbr: Fam Life Matters
NlmId: 101085979
123:123
JrId: 28846
long title: Family matters (Melbourne, Vic.)
short title: Fam Matters
ISSN: 1030-2646
ISSN (Online): 
IsoAbbr: Fam Matters
NlmId: 101085985
123:123
JrId: 28847
long title: FEMNET news
short title: FEMNET News
ISSN: 
ISSN (Online): 
IsoAbbr: FEMNET News
NlmId: 101085991
123:123
JrId: 28848
long title: Fertility determinants research notes / The Population Council
short title: Fertil Determ Res Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Fertil Determ Res Notes
NlmId: 101085994
123:123
JrId: 28849
long title: Journal of intercultural studies (Melbourne, Vic.)
short title: J Intercult Stud
ISSN: 0725-6868
ISSN (Online): 
IsoAbbr: J Intercult Stud
NlmId: 101085999
123:123
JrId: 28850
long title: Fieldstaff reports. Southeast Asia series
short title: Fieldstaff Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Fieldstaff Rep
NlmId: 101086001
123:123
JrId: 28851
long title: Fieldstaff reports. Asia. Southeast Asia series
short title: Fieldstaff Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Fieldstaff Rep
NlmId: 101086003
123:123
JrId: 28852
long title: Journal of economic theory
short title: J Econ Theory
ISSN: 0022-0531
ISSN (Online): 
IsoAbbr: J Econ Theory
NlmId: 101086004
123:123
JrId: 28853
long title: Journal of public policy
short title: J Public Policy
ISSN: 0143-814X
ISSN (Online): 
IsoAbbr: J Public Policy
NlmId: 101086012
123:123
JrId: 28854
long title: Osterreichische Zeitschrift fur Statistik und Informatik
short title: Osterr Z Stat Inform
ISSN: 
ISSN (Online): 
IsoAbbr: Osterr Z Stat Inform
NlmId: 101086015
123:123
JrId: 28855
long title: Journal of African economies
short title: J Afr Econ
ISSN: 0963-8024
ISSN (Online): 
IsoAbbr: J Afr Econ
NlmId: 101086019
123:123
JrId: 28856
long title: Indian journal of economics
short title: Indian J Econ
ISSN: 0019-5170
ISSN (Online): 
IsoAbbr: Indian J Econ
NlmId: 101086020
123:123
JrId: 28857
long title: International economic journal
short title: Int Econ J
ISSN: 1016-8737
ISSN (Online): 
IsoAbbr: Int Econ J
NlmId: 101086023
123:123
JrId: 28858
long title: Inter-American economic affairs
short title: Inter Am Econ Aff
ISSN: 0020-4943
ISSN (Online): 
IsoAbbr: Inter Am Econ Aff
NlmId: 101086024
123:123
JrId: 28859
long title: Friends of Women newsletter
short title: Friends Women Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Friends Women Newsl
NlmId: 101086026
123:123
JrId: 28860
long title: Journal of contemporary African studies : JCAS
short title: J Contemp Afr Stud
ISSN: 0258-9001
ISSN (Online): 
IsoAbbr: J Contemp Afr Stud
NlmId: 101086027
123:123
JrId: 28861
long title: Journal of economic behavior & organization
short title: J Econ Behav Organ
ISSN: 0167-2681
ISSN (Online): 
IsoAbbr: J Econ Behav Organ
NlmId: 101086031
123:123
JrId: 28862
long title: Geografiska annaler. Series B, Human geography
short title: Geogr Ann Ser B
ISSN: 0435-3684
ISSN (Online): 
IsoAbbr: Geogr Ann Ser B
NlmId: 101086035
123:123
JrId: 28863
long title: Journal of social and economic studies
short title: J Soc Econ Stud
ISSN: 0377-0508
ISSN (Online): 
IsoAbbr: J Soc Econ Stud
NlmId: 101086047
123:123
JrId: 28864
long title: Chungang uihak = The Korean central journal of medicine
short title: Chungang Uihak
ISSN: 
ISSN (Online): 
IsoAbbr: Chungang Uihak
NlmId: 101086060
123:123
JrId: 28865
long title: Konjunkturpolitik
short title: Konjunkturpolitik
ISSN: 0023-3498
ISSN (Online): 
IsoAbbr: Konjunkturpolitik
NlmId: 101086068
123:123
JrId: 28866
long title: KIPH bulletin
short title: KIPH Bull
ISSN: 
ISSN (Online): 
IsoAbbr: KIPH Bull
NlmId: 101086069
123:123
JrId: 28867
long title: Keio economic studies
short title: Keio Econ Stud
ISSN: 0022-9709
ISSN (Online): 
IsoAbbr: Keio Econ Stud
NlmId: 101086076
123:123
JrId: 28868
long title: The Journal of sociological studies
short title: J Sociol Stud
ISSN: 
ISSN (Online): 
IsoAbbr: J Sociol Stud
NlmId: 101086080
123:123
JrId: 28869
long title: International journal of geographical information science : IJGIS
short title: Int J Geogr Inf Sci
ISSN: 1365-8816
ISSN (Online): 
IsoAbbr: Int J Geogr Inf Sci
NlmId: 101086096
123:123
JrId: 28870
long title: Economie prospective internationale / Centre d'etudes prospectives et d'informations internationales
short title: Econ Prospect Int
ISSN: 0242-7818
ISSN (Online): 
IsoAbbr: Econ Prospect Int
NlmId: 101086148
123:123
JrId: 28871
long title: PIDSA abstracts
short title: PIDSA Abstr
ISSN: 
ISSN (Online): 
IsoAbbr: PIDSA Abstr
NlmId: 101086180
123:123
JrId: 28872
long title: Plan og arbeid
short title: Plan Arb
ISSN: 0032-0609
ISSN (Online): 
IsoAbbr: Plan Arb
NlmId: 101086187
123:123
JrId: 28873
long title: Political geography
short title: Polit Geogr
ISSN: 0962-6298
ISSN (Online): 
IsoAbbr: Polit Geogr
NlmId: 101086192
123:123
JrId: 28874
long title: Polis (Bologna, Italy)
short title: Polis
ISSN: 
ISSN (Online): 
IsoAbbr: Polis
NlmId: 101086220
123:123
JrId: 28875
long title: Cuadernos de comunicacion AMIDEP
short title: Cuad Comun AMIDEP
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad Comun AMIDEP
NlmId: 101086105
123:123
JrId: 28876
long title: Cuadernos de economia (Santiago, Chile)
short title: Cuad Econ
ISSN: 0716-0046
ISSN (Online): 
IsoAbbr: Cuad Econ
NlmId: 101086106
123:123
JrId: 28877
long title: Cultural survival quarterly
short title: Cult Surv Q
ISSN: 0740-3291
ISSN (Online): 
IsoAbbr: Cult Surv Q
NlmId: 101086107
123:123
JrId: 28878
long title: Czech sociological review
short title: Czech Sociol Rev
ISSN: 1210-3861
ISSN (Online): 
IsoAbbr: Czech Sociol Rev
NlmId: 101086108
123:123
JrId: 28879
long title: Demografske sveske / Centar za demografska istrazivanja Instituta drustvenih nauka Univerziteta u Beogradu
short title: Demogr Sveske
ISSN: 0354-4923
ISSN (Online): 
IsoAbbr: Demogr Sveske
NlmId: 101086111
123:123
JrId: 28880
long title: Development international
short title: Dev Int
ISSN: 0887-2368
ISSN (Online): 
IsoAbbr: Dev Int
NlmId: 101086118
123:123
JrId: 28881
long title: Developpement & civilisations
short title: Dev Civilis
ISSN: 0012-1657
ISSN (Online): 
IsoAbbr: Dev Civilis
NlmId: 101086121
123:123
JrId: 28882
long title: E (Norwalk, Conn.)
short title: E
ISSN: 1046-8021
ISSN (Online): 
IsoAbbr: E
NlmId: 101086128
123:123
JrId: 28883
long title: Economia (Pontificia Universidad Catolica del Peru. Departamento de Economia)
short title: Economia
ISSN: 0254-4415
ISSN (Online): 
IsoAbbr: Economia
NlmId: 101086131
123:123
JrId: 28884
long title: Economia y desarrollo
short title: Econ Desarro
ISSN: 0252-8584
ISSN (Online): 
IsoAbbr: Econ Desarro
NlmId: 101086134
123:123
JrId: 28885
long title: Economic outlook USA
short title: Econ Outlook USA
ISSN: 0095-3830
ISSN (Online): 
IsoAbbr: Econ Outlook USA
NlmId: 101086139
123:123
JrId: 28886
long title: Economie et humanisme
short title: Econ Humanisme
ISSN: 0245-9132
ISSN (Online): 
IsoAbbr: Econ Humanisme
NlmId: 101086144
123:123
JrId: 28887
long title: Economisch-statistische Berichten
short title: Econ Stat Ber
ISSN: 0013-0583
ISSN (Online): 
IsoAbbr: Econ Stat Ber
NlmId: 101086154
123:123
JrId: 28888
long title: Educational leadership : journal of the Department of Supervision and Curriculum Development, N.E.A
short title: Educ Leadersh
ISSN: 0013-1784
ISSN (Online): 
IsoAbbr: Educ Leadersh
NlmId: 101086164
123:123
JrId: 28889
long title: Empirical economics
short title: Empir Econ
ISSN: 0377-7332
ISSN (Online): 
IsoAbbr: Empir Econ
NlmId: 101086175
123:123
JrId: 28890
long title: Estudios de economia
short title: Estud Econ
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Econ
NlmId: 101086185
123:123
JrId: 28891
long title: The European journal of international affairs
short title: Eur J Int Aff
ISSN: 0394-6444
ISSN (Online): 
IsoAbbr: Eur J Int Aff
NlmId: 101086196
123:123
JrId: 28892
long title: Politische Studien
short title: Polit Stud
ISSN: 0032-3462
ISSN (Online): 
IsoAbbr: Polit Stud
NlmId: 101086201
123:123
JrId: 28893
long title: Newsletter - Family Planning International Assistance / Planned Parenthood Federation of America. Family Planning International Assistance
short title: Newsl Fam Plan Int Assist
ISSN: 2306-2525
ISSN (Online): 
IsoAbbr: Newsl Fam Plan Int Assist
NlmId: 101086216
123:123
JrId: 28894
long title: Freedom review
short title: Freedom Rev
ISSN: 1054-3090
ISSN (Online): 
IsoAbbr: Freedom Rev
NlmId: 101086221
123:123
JrId: 28895
long title: Geografski glasnik = Bulletin de geographie
short title: Geog Glas
ISSN: 0016-7258
ISSN (Online): 
IsoAbbr: Geog Glas
NlmId: 101086223
123:123
JrId: 28896
long title: Die Politische Meinung
short title: Polit Mein
ISSN: 0032-3446
ISSN (Online): 
IsoAbbr: Polit Mein
NlmId: 101086225
123:123
JrId: 28897
long title: Chirigaku hyoron
short title: Chirigaku Hyoron
ISSN: 0016-7444
ISSN (Online): 
IsoAbbr: Chirigaku Hyoron
NlmId: 101086233
123:123
JrId: 28898
long title: Population research bulletin. Pakistan Institute of Development Economics
short title: Popul Res Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Res Bull
NlmId: 101086241
123:123
JrId: 28899
long title: Recherches economiques de Louvain
short title: Rech Econ Louvain
ISSN: 0770-4518
ISSN (Online): 
IsoAbbr: Rech Econ Louvain
NlmId: 101086272
123:123
JrId: 28900
long title: Representative research in social psychology
short title: Represent Res Soc Psychol
ISSN: 0034-4907
ISSN (Online): 
IsoAbbr: Represent Res Soc Psychol
NlmId: 101086273
123:123
JrId: 28901
long title: The Review of Black political economy
short title: Rev Black Polit Econ
ISSN: 0034-6446
ISSN (Online): 
IsoAbbr: Rev Black Polit Econ
NlmId: 101086280
123:123
JrId: 28902
long title: Scandinavian actuarial journal
short title: Scand Actuar J
ISSN: 0346-1238
ISSN (Online): 
IsoAbbr: Scand Actuar J
NlmId: 101086294
123:123
JrId: 28903
long title: Sbornik Ceske geograficke spolecnosti
short title: Sbs Ces Geogr Spol
ISSN: 1210-115X
ISSN (Online): 
IsoAbbr: Sbs Ces Geogr Spol
NlmId: 101086295
123:123
JrId: 28904
long title: SAIS review (Paul H. Nitze School of Advanced International Studies)
short title: SAIS Rev
ISSN: 1946-4444
ISSN (Online): 1088-3142
IsoAbbr: SAIS Rev
NlmId: 101086298
123:123
JrId: 28905
long title: Revue tunisienne de geographie
short title: Rev Tunis Geogr
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Tunis Geogr
NlmId: 101086310
123:123
JrId: 28906
long title: The quarterly journal of administration / Institute of Administration, University of Ife
short title: Q J Adm
ISSN: 0001-8333
ISSN (Online): 
IsoAbbr: Q J Adm
NlmId: 101086344
123:123
JrId: 28907
long title: Rasy i narody / Akademiia nauk SSSR, Institut etnografii im. N.N. Miklukho-Maklaia
short title: Rasy Nar Sovrem Etn Ras Probl
ISSN: 
ISSN (Online): 
IsoAbbr: Rasy Nar Sovrem Etn Ras Probl
NlmId: 101086355
123:123
JrId: 28908
long title: PSD communication newsletter
short title: PSD Commun Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: PSD Commun Newsl
NlmId: 101086382
123:123
JrId: 28909
long title: Newsletter (Inter-African Committee on Traditional Practices Affecting the Health of Women and Children)
short title: Newsl Inter Afr Comm Tradit Pract Affect Health Women Child
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Inter Afr Comm Tradit Pract Affect Health Women Child
NlmId: 101086386
123:123
JrId: 28910
long title: Quarterly demographic bulletin
short title: Q Demogr Bull
ISSN: 0111-2643
ISSN (Online): 
IsoAbbr: Q Demogr Bull
NlmId: 101086397
123:123
JrId: 28911
long title: Geographical review of Japan
short title: Geogr Rev Jpn
ISSN: 0289-6001
ISSN (Online): 
IsoAbbr: Geogr Rev Jpn
NlmId: 101086283
123:123
JrId: 28912
long title: Schweizerische Zeitschrift fur Soziologie. Revue suisse de sociologie
short title: Schweiz Z Soziol
ISSN: 0379-3664
ISSN (Online): 
IsoAbbr: Schweiz Z Soziol
NlmId: 101086292
123:123
JrId: 28913
long title: Savanna
short title: Savanna
ISSN: 0331-0523
ISSN (Online): 
IsoAbbr: Savanna
NlmId: 101086296
123:123
JrId: 28914
long title: Ruch prawniczy, ekonomiczny i socjologiczny (1962)
short title: Ruch Praw Ekon Socjol
ISSN: 0035-9629
ISSN (Online): 
IsoAbbr: Ruch Praw Ekon Socjol
NlmId: 101086300
123:123
JrId: 28915
long title: Hypotenuse
short title: Hypotenuse
ISSN: 
ISSN (Online): 
IsoAbbr: Hypotenuse
NlmId: 101086302
123:123
JrId: 28916
long title: Sarvekshana
short title: Sarvekshana
ISSN: 
ISSN (Online): 
IsoAbbr: Sarvekshana
NlmId: 101086304
123:123
JrId: 28917
long title: ICCW journal
short title: ICCW J
ISSN: 
ISSN (Online): 
IsoAbbr: ICCW J
NlmId: 101086306
123:123
JrId: 28918
long title: Revue geographique de l'Est
short title: Rev Geogr Est
ISSN: 0035-3213
ISSN (Online): 
IsoAbbr: Rev Geogr Est
NlmId: 101086308
123:123
JrId: 28919
long title: Revue d'economie du developpement
short title: Rev Econ Dev
ISSN: 1245-4060
ISSN (Online): 
IsoAbbr: Rev Econ Dev
NlmId: 101086313
123:123
JrId: 28920
long title: Revue economique du Sud-Ouest
short title: Rev Econ Sud Ouest
ISSN: 0395-9007
ISSN (Online): 
IsoAbbr: Rev Econ Sud Ouest
NlmId: 101086315
123:123
JrId: 28921
long title: Vozes
short title: Rev Cult Vozes
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cult Vozes
NlmId: 101086317
123:123
JrId: 28922
long title: Revista de la OIM sobre migraciones en America Latina / Organizacion Internacional para las Migraciones = IOM Latin American migration journal / International Organization for Migration
short title: Rev OIM Sobre Migr Am Lat
ISSN: 1022-3045
ISSN (Online): 
IsoAbbr: Rev OIM Sobre Migr Am Lat
NlmId: 101086319
123:123
JrId: 28923
long title: In/fire ethics : newsletter of the International Network of Feminists Interested in Reproductive Health
short title: In Fire Ethics
ISSN: 1062-9564
ISSN (Online): 
IsoAbbr: In Fire Ethics
NlmId: 101086328
123:123
JrId: 28924
long title: Review of economic conditions in Italy
short title: Rev Econ Cond Italy
ISSN: 0034-6799
ISSN (Online): 
IsoAbbr: Rev Econ Cond Italy
NlmId: 101086335
123:123
JrId: 28925
long title: The Quarterly journal of social affairs
short title: Q J Soc Aff
ISSN: 0266-8548
ISSN (Online): 
IsoAbbr: Q J Soc Aff
NlmId: 101086349
123:123
JrId: 28926
long title: Ramparts
short title: Ramparts
ISSN: 0033-9164
ISSN (Online): 
IsoAbbr: Ramparts
NlmId: 101086351
123:123
JrId: 28927
long title: Inchiesta
short title: Inchiesta
ISSN: 
ISSN (Online): 
IsoAbbr: Inchiesta
NlmId: 101086354
123:123
JrId: 28928
long title: Research in urban economics
short title: Res Urban Econ
ISSN: 0277-0121
ISSN (Online): 
IsoAbbr: Res Urban Econ
NlmId: 101086361
123:123
JrId: 28929
long title: The Indian journal of public administration : quarterly journal of the Indian Institute of Public Administration
short title: Indian J Public Adm
ISSN: 0019-5561
ISSN (Online): 
IsoAbbr: Indian J Public Adm
NlmId: 101086362
123:123
JrId: 28930
long title: Ravintsara : collection medecine, sante publique
short title: Ravintsara
ISSN: 
ISSN (Online): 
IsoAbbr: Ravintsara
NlmId: 101086363
123:123
JrId: 28931
long title: Newsletter (Infant Feeding Action Coalition)
short title: Newsl Infant Feed Action Coalit
ISSN: 1194-6180
ISSN (Online): 
IsoAbbr: Newsl Infant Feed Action Coalit
NlmId: 101086365
123:123
JrId: 28932
long title: Information summary (International Clearinghouse on Adolescent Fertility)
short title: Inf Summ
ISSN: 
ISSN (Online): 
IsoAbbr: Inf Summ
NlmId: 101086372
123:123
JrId: 28933
long title: IDS bulletin
short title: IDS Bull
ISSN: 0308-5872
ISSN (Online): 
IsoAbbr: IDS Bull
NlmId: 101086377
123:123
JrId: 28934
long title: Prace i studia geograficzne / Uniwersytet Warszawski, Wydzial Geografii i Studiow Regionalnych
short title: Prac Studi Geograf
ISSN: 
ISSN (Online): 
IsoAbbr: Prac Studi Geograf
NlmId: 101086378
123:123
JrId: 28935
long title: Problemi na geografiiata
short title: Probl Geogr
ISSN: 0204-7209
ISSN (Online): 
IsoAbbr: Probl Geogr
NlmId: 101086393
123:123
JrId: 28936
long title: Review of urban and regional development studies : RURDS : journal of the Applied Regional Conference
short title: RURDS Rev Urb Reg Dev Stud
ISSN: 0917-0553
ISSN (Online): 
IsoAbbr: RURDS Rev Urb Reg Dev Stud
NlmId: 101086394
123:123
JrId: 28937
long title: Problemes d'Amerique latine
short title: Probl Am Lat
ISSN: 0765-1333
ISSN (Online): 
IsoAbbr: Probl Am Lat
NlmId: 101086395
123:123
JrId: 28938
long title: Public administration and development : a journal of the Royal Institute of Public Administration
short title: Public Adm Dev
ISSN: 0271-2075
ISSN (Online): 
IsoAbbr: Public Adm Dev
NlmId: 101086396
123:123
JrId: 28939
long title: Inter economics
short title: Inter Econ
ISSN: 0020-5346
ISSN (Online): 
IsoAbbr: Inter Econ
NlmId: 101086399
123:123
JrId: 28940
long title: Rural conditions and trends
short title: Rural Cond Trends
ISSN: 1063-5866
ISSN (Online): 
IsoAbbr: Rural Cond Trends
NlmId: 101086402
123:123
JrId: 28941
long title: The School counselor
short title: Sch Couns
ISSN: 0036-6536
ISSN (Online): 
IsoAbbr: Sch Couns
NlmId: 101086449
123:123
JrId: 28942
long title: Seeds (New York, N.Y.)
short title: Seeds
ISSN: 0736-6833
ISSN (Online): 
IsoAbbr: Seeds
NlmId: 101086470
123:123
JrId: 28943
long title: Sieccan journal
short title: Sieccan J
ISSN: 0844-3718
ISSN (Online): 
IsoAbbr: Sieccan J
NlmId: 101086471
123:123
JrId: 28944
long title: Singapore statistical bulletin. Singapore. National Statistical Commission
short title: Singap Stat Bull
ISSN: 0217-8230
ISSN (Online): 
IsoAbbr: Singap Stat Bull
NlmId: 101086474
123:123
JrId: 28945
long title: Sudost Europa : [Monatsschrift der Abteilung Gegenwartsforschung des Sudost-Instituts]
short title: Sudosteuropa
ISSN: 0722-480X
ISSN (Online): 
IsoAbbr: Sudosteuropa
NlmId: 101086523
123:123
JrId: 28946
long title: Statistiques & etudes: Midi-Pyrenees
short title: Stat Etud Midi Pyren
ISSN: 0396-0099
ISSN (Online): 
IsoAbbr: Stat Etud Midi Pyren
NlmId: 101086526
123:123
JrId: 28947
long title: Stateco
short title: Stateco
ISSN: 0224-098X
ISSN (Online): 
IsoAbbr: Stateco
NlmId: 101086534
123:123
JrId: 28948
long title: Journal of the Royal Statistical Society. Series C, Applied statistics
short title: J R Stat Soc Ser C Appl Stat
ISSN: 0035-9254
ISSN (Online): 1467-9876
IsoAbbr: J R Stat Soc Ser C Appl Stat
NlmId: 101086541
123:123
JrId: 28949
long title: The Kansas geographer
short title: Kans Geogr
ISSN: 
ISSN (Online): 
IsoAbbr: Kans Geogr
NlmId: 101086550
123:123
JrId: 28950
long title: Society & natural resources
short title: Soc Nat Resour
ISSN: 0894-1920
ISSN (Online): 
IsoAbbr: Soc Nat Resour
NlmId: 101086555
123:123
JrId: 28951
long title: Vierteljahresberichte / Forschungsinstitut der Friedrich-Ebert-Stiftung
short title: Vierteljahresberichte
ISSN: 0936-451X
ISSN (Online): 
IsoAbbr: Vierteljahresberichte
NlmId: 101086584
123:123
JrId: 28952
long title: WE international
short title: WE Int
ISSN: 1485-1571
ISSN (Online): 
IsoAbbr: WE Int
NlmId: 101086585
123:123
JrId: 28953
long title: Social change
short title: Soc Change
ISSN: 0049-0857
ISSN (Online): 
IsoAbbr: Soc Change
NlmId: 101086602
123:123
JrId: 28954
long title: Society and culture
short title: Soc Cult
ISSN: 0037-9662
ISSN (Online): 
IsoAbbr: Soc Cult
NlmId: 101086627
123:123
JrId: 28955
long title: International journal of mass emergencies and disasters
short title: Int J Mass Emerg Disasters
ISSN: 0280-7270
ISSN (Online): 
IsoAbbr: Int J Mass Emerg Disasters
NlmId: 101086485
123:123
JrId: 28956
long title: International wildlife
short title: Int Wildl
ISSN: 0020-9112
ISSN (Online): 
IsoAbbr: Int Wildl
NlmId: 101086486
123:123
JrId: 28957
long title: Mondai to kenkyu : Chugoku jijo senmonshi
short title: Mondai To Kenkyu
ISSN: 0288-7738
ISSN (Online): 
IsoAbbr: Mondai To Kenkyu
NlmId: 101086490
123:123
JrId: 28958
long title: Izvestiia Akademii nauk SSSR. Seriia geograficheskaia
short title: Izv Akad Nauk SSSR Ser Geogr
ISSN: 0373-2444
ISSN (Online): 
IsoAbbr: Izv Akad Nauk SSSR Ser Geogr
NlmId: 101086492
123:123
JrId: 28959
long title: Journal fur Entwicklungspolitik : JEP
short title: J Entwickl Polit
ISSN: 0258-2384
ISSN (Online): 
IsoAbbr: J Entwickl Polit
NlmId: 101086496
123:123
JrId: 28960
long title: The Journal of behavioral economics
short title: J Behav Econ
ISSN: 0090-5720
ISSN (Online): 
IsoAbbr: J Behav Econ
NlmId: 101086499
123:123
JrId: 28961
long title: The Journal of East Asian affairs
short title: J East Asian Aff
ISSN: 1010-1608
ISSN (Online): 
IsoAbbr: J East Asian Aff
NlmId: 101086503
123:123
JrId: 28962
long title: Journal of macroeconomics
short title: J Macroecon
ISSN: 0164-0704
ISSN (Online): 
IsoAbbr: J Macroecon
NlmId: 101086507
123:123
JrId: 28963
long title: JMR, Journal of marketing research
short title: J Mark Res
ISSN: 0022-2437
ISSN (Online): 
IsoAbbr: J Mark Res
NlmId: 101086509
123:123
JrId: 28964
long title: Sociale wetenschappen
short title: Soc Wetenschap
ISSN: 
ISSN (Online): 
IsoAbbr: Soc Wetenschap
NlmId: 101086512
123:123
JrId: 28965
long title: Journal of quantitative economics : journal of the Indian Econometric Society
short title: J Quant Econ
ISSN: 0971-1554
ISSN (Online): 
IsoAbbr: J Quant Econ
NlmId: 101086515
123:123
JrId: 28966
long title: Journal of South Asian and Middle Eastern studies
short title: J South Asian Middle East Stud
ISSN: 0149-1784
ISSN (Online): 
IsoAbbr: J South Asian Middle East Stud
NlmId: 101086520
123:123
JrId: 28967
long title: Journal of Soviet nationalities : a quarterly publication of the Center on East-West Trade, Investment, and Communications
short title: J Sov Natly
ISSN: 1043-7916
ISSN (Online): 
IsoAbbr: J Sov Natly
NlmId: 101086522
123:123
JrId: 28968
long title: Journal of the Market Research Society. Market Research Society
short title: J Mark Res Soc
ISSN: 0025-3618
ISSN (Online): 
IsoAbbr: J Mark Res Soc
NlmId: 101086530
123:123
JrId: 28969
long title: Studies in third world societies
short title: Stud Third World Soc
ISSN: 1056-9189
ISSN (Online): 
IsoAbbr: Stud Third World Soc
NlmId: 101086531
123:123
JrId: 28970
long title: PAN (Nigeria)
short title: PAN
ISSN: 
ISSN (Online): 
IsoAbbr: PAN
NlmId: 101086536
123:123
JrId: 28971
long title: Sankhya. Series B. [Methodological.]
short title: Sankhya Ser B
ISSN: 0581-5738
ISSN (Online): 
IsoAbbr: Sankhya Ser B
NlmId: 101086542
123:123
JrId: 28972
long title: Les temps modernes
short title: Temps Mod
ISSN: 0040-3075
ISSN (Online): 
IsoAbbr: Temps Mod
NlmId: 101086549
123:123
JrId: 28973
long title: Toronto star
short title: Tor Star
ISSN: 0319-0781
ISSN (Online): 
IsoAbbr: Tor Star
NlmId: 101086552
123:123
JrId: 28974
long title: Sociologie du travail
short title: Sociol Trav
ISSN: 0038-0296
ISSN (Online): 
IsoAbbr: Sociol Trav
NlmId: 101086573
123:123
JrId: 28975
long title: The Utne reader
short title: Utne Read
ISSN: 8750-0256
ISSN (Online): 
IsoAbbr: Utne Read
NlmId: 101086575
123:123
JrId: 28976
long title: Virginia review of sociology
short title: Va Rev Sociol
ISSN: 
ISSN (Online): 
IsoAbbr: Va Rev Sociol
NlmId: 101086588
123:123
JrId: 28977
long title: The Western journal of black studies
short title: West J Black Stud
ISSN: 0197-4327
ISSN (Online): 
IsoAbbr: West J Black Stud
NlmId: 101086591
123:123
JrId: 28979
long title: Manshurat Majallat dirasat al-Khalij wa-al-Jazirah al-'Arabiyah / Jami'at al-Kuwayt
short title: Manshur Atmajallat Dirasat Alkhalij Waal Jazirah Alarabiyah
ISSN: 
ISSN (Online): 
IsoAbbr: Manshur Atmajallat Dirasat Alkhalij Waal Jazirah Alarabiyah
NlmId: 101086594
123:123
JrId: 28980
long title: Social work in education
short title: Soc Work Educ
ISSN: 0162-7961
ISSN (Online): 
IsoAbbr: Soc Work Educ
NlmId: 101086597
123:123
JrId: 28981
long title: Social science information studies : SSIS
short title: Soc Sci Inf Stud
ISSN: 0143-6236
ISSN (Online): 
IsoAbbr: Soc Sci Inf Stud
NlmId: 101086599
123:123
JrId: 28982
long title: Social praxis
short title: Soc Prax
ISSN: 0304-2405
ISSN (Online): 
IsoAbbr: Soc Prax
NlmId: 101086601
123:123
JrId: 28983
long title: Marga
short title: Marga
ISSN: 0047-5912
ISSN (Online): 
IsoAbbr: Marga
NlmId: 101086603
123:123
JrId: 28984
long title: Social and labour bulletin
short title: Soc Labour Bull
ISSN: 0377-5380
ISSN (Online): 
IsoAbbr: Soc Labour Bull
NlmId: 101086604
123:123
JrId: 28985
long title: Sierra
short title: Sierra
ISSN: 0161-7362
ISSN (Online): 
IsoAbbr: Sierra
NlmId: 101086606
123:123
JrId: 28986
long title: South African labour bulletin
short title: S Afr Labour Bull
ISSN: 0377-5429
ISSN (Online): 
IsoAbbr: S Afr Labour Bull
NlmId: 101086607
123:123
JrId: 28987
long title: Wirtschaftsdienst (Hamburg, Germany : 1949)
short title: Wirtschaftsdienst
ISSN: 0043-6275
ISSN (Online): 
IsoAbbr: Wirtschaftsdienst
NlmId: 101086612
123:123
JrId: 28988
long title: SusPop news : the Sustainable Population Society newsletter
short title: SusPop News
ISSN: 1194-6164
ISSN (Online): 
IsoAbbr: SusPop News
NlmId: 101086626
123:123
JrId: 28989
long title: Sociologia del lavoro
short title: Sociol Lav
ISSN: 0392-5048
ISSN (Online): 
IsoAbbr: Sociol Lav
NlmId: 101086628
123:123
JrId: 28990
long title: Sociological symposium
short title: Sociol Symp
ISSN: 0038-027X
ISSN (Online): 
IsoAbbr: Sociol Symp
NlmId: 101086629
123:123
JrId: 28991
long title: South African sociological review
short title: S Afr Sociol Rev
ISSN: 
ISSN (Online): 
IsoAbbr: S Afr Sociol Rev
NlmId: 101086631
123:123
JrId: 28992
long title: Transactions of the Institute of Indian Geographers
short title: Trans Inst Indian Geogr
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Inst Indian Geogr
NlmId: 101086635
123:123
JrId: 28993
long title: Nan yang wen ti yan qiu = Southeast Asian affairs
short title: Nanyang Wenti Yenchiu
ISSN: 1003-9856
ISSN (Online): 
IsoAbbr: Nanyang Wenti Yenchiu
NlmId: 101086636
123:123
JrId: 28994
long title: The South African journal of African affairs
short title: S Afr J Afr Aff
ISSN: 0085-638X
ISSN (Online): 
IsoAbbr: S Afr J Afr Aff
NlmId: 101086637
123:123
JrId: 28995
long title: Unesco sources
short title: Unesco Sources
ISSN: 1014-6989
ISSN (Online): 
IsoAbbr: Unesco Sources
NlmId: 101086640
123:123
JrId: 28996
long title: Acta applicandae mathematicae
short title: Acta Appl Math
ISSN: 0167-8019
ISSN (Online): 
IsoAbbr: Acta Appl Math
NlmId: 101086664
123:123
JrId: 28997
long title: A common place
short title: Common Place
ISSN: 1083-818X
ISSN (Online): 
IsoAbbr: Common Place
NlmId: 101086691
123:123
JrId: 28998
long title: Wiadomosci statystyczne (Warsaw, Poland : 1956)
short title: Wiad Stat (Warsaw)
ISSN: 0043-518X
ISSN (Online): 
IsoAbbr: Wiad Stat (Warsaw)
NlmId: 101086704
123:123
JrId: 28999
long title: Wissenschaftlicher Dienst Sudosteuropa
short title: Wiss Dienst Sudosteur
ISSN: 0463-9642
ISSN (Online): 
IsoAbbr: Wiss Dienst Sudosteur
NlmId: 101086707
123:123
JrId: 29000
long title: Outlook on agriculture
short title: Outlook Agric
ISSN: 0030-7270
ISSN (Online): 
IsoAbbr: Outlook Agric
NlmId: 101086677
123:123
JrId: 29001
long title: Women's studies international quarterly
short title: Womens Stud Int Q
ISSN: 0148-0685
ISSN (Online): 
IsoAbbr: Womens Stud Int Q
NlmId: 101086713
123:123
JrId: 29002
long title: Philippine development
short title: Philipp Dev
ISSN: 0115-0073
ISSN (Online): 
IsoAbbr: Philipp Dev
NlmId: 101086719
123:123
JrId: 29003
long title: Philippine journal of public administration
short title: Philipp J Public Adm
ISSN: 0031-7675
ISSN (Online): 
IsoAbbr: Philipp J Public Adm
NlmId: 101086710
123:123
JrId: 29004
long title: Our planet : the magazine of the United Nations Environment Programme
short title: Our Planet
ISSN: 1013-7394
ISSN (Online): 
IsoAbbr: Our Planet
NlmId: 101086669
123:123
JrId: 29005
long title: Kieler geographische Schriften
short title: Kiel Geogr Schr
ISSN: 
ISSN (Online): 
IsoAbbr: Kiel Geogr Schr
NlmId: 101086744
123:123
JrId: 29006
long title: Media development
short title: Media Dev
ISSN: 0143-5558
ISSN (Online): 
IsoAbbr: Media Dev
NlmId: 101086646
123:123
JrId: 29007
long title: Mezzogiorno d'Europa
short title: Mezzog Eur
ISSN: 0392-9566
ISSN (Online): 
IsoAbbr: Mezzog Eur
NlmId: 101086650
123:123
JrId: 29008
long title: Neue juristische Wochenschrift
short title: Neue Jurist Wochenschr
ISSN: 0341-1907
ISSN (Online): 
IsoAbbr: Neue Jurist Wochenschr
NlmId: 101086666
123:123
JrId: 29009
long title: New Philippines
short title: New Philipp
ISSN: 
ISSN (Online): 
IsoAbbr: New Philipp
NlmId: 101086675
123:123
JrId: 29010
long title: New Zealand journal of geography
short title: N Z J Geogr
ISSN: 0028-8292
ISSN (Online): 
IsoAbbr: N Z J Geogr
NlmId: 101086683
123:123
JrId: 29011
long title: Z magazine (Boston, Mass.)
short title: Z Mag
ISSN: 1056-5507
ISSN (Online): 
IsoAbbr: Z Mag
NlmId: 101086685
123:123
JrId: 29012
long title: Zeitschrift fur Wirtschafts- und Sozialwissenschaften
short title: Z Wirtsch Sozialwiss
ISSN: 0342-1783
ISSN (Online): 
IsoAbbr: Z Wirtsch Sozialwiss
NlmId: 101086688
123:123
JrId: 29013
long title: Oeconomica Polona
short title: Oecon Pol
ISSN: 0137-5806
ISSN (Online): 
IsoAbbr: Oecon Pol
NlmId: 101086696
123:123
JrId: 29014
long title: Wies wspolczesna_ pismo ruchu ludowego
short title: Wies Wspolcz
ISSN: 0511-9375
ISSN (Online): 
IsoAbbr: Wies Wspolcz
NlmId: 101086709
123:123
JrId: 29015
long title: World development forum
short title: World Dev Forum
ISSN: 0883-1556
ISSN (Online): 
IsoAbbr: World Dev Forum
NlmId: 101086716
123:123
JrId: 29016
long title: The World today
short title: World Today
ISSN: 0043-9134
ISSN (Online): 
IsoAbbr: World Today
NlmId: 101086720
123:123
JrId: 29017
long title: The World Bank economic review
short title: World Bank Econ Rev
ISSN: 0258-6770
ISSN (Online): 
IsoAbbr: World Bank Econ Rev
NlmId: 101086721
123:123
JrId: 29018
long title: African environment
short title: Afr Environ
ISSN: 1010-5522
ISSN (Online): 
IsoAbbr: Afr Environ
NlmId: 101086734
123:123
JrId: 29019
long title: African review (Dar es Salaam, Tanzania)
short title: Afr Rev
ISSN: 0002-0117
ISSN (Online): 
IsoAbbr: Afr Rev
NlmId: 101086738
123:123
JrId: 29020
long title: Kenya statistical digest
short title: Kenya Stat Dig
ISSN: 
ISSN (Online): 
IsoAbbr: Kenya Stat Dig
NlmId: 101086739
123:123
JrId: 29021
long title: African urban studies (Michigan State University. African Studies Center)
short title: Afr Urban Stud
ISSN: 0736-6760
ISSN (Online): 
IsoAbbr: Afr Urban Stud
NlmId: 101086741
123:123
JrId: 29022
long title: Agenda salud
short title: Agenda Salud
ISSN: 
ISSN (Online): 
IsoAbbr: Agenda Salud
NlmId: 101086745
123:123
JrId: 29023
long title: Korea & world affairs
short title: Korea (South)
ISSN: 0251-3072
ISSN (Online): 
IsoAbbr: Korea (South)
NlmId: 101086753
123:123
JrId: 29025
long title: German comments
short title: Ger Comments
ISSN: 
ISSN (Online): 
IsoAbbr: Ger Comments
NlmId: 101086982
123:123
JrId: 29026
long title: Geographie et recherche
short title: Geogr Rech
ISSN: 
ISSN (Online): 
IsoAbbr: Geogr Rech
NlmId: 101087025
123:123
JrId: 29027
long title: African study monographs
short title: Afr Study Monogr
ISSN: 0285-1601
ISSN (Online): 
IsoAbbr: Afr Study Monogr
NlmId: 101087030
123:123
JrId: 29028
long title: Agricultural economics research
short title: Agric Econ Res
ISSN: 0002-1423
ISSN (Online): 
IsoAbbr: Agric Econ Res
NlmId: 101086947
123:123
JrId: 29029
long title: AIDSED newsletter : newsletter of the WHO/Unesco AIDS Education and Health Promotion Materials Exchange Centre for Asia and the Pacific
short title: AIDSED Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: AIDSED Newsl
NlmId: 101086964
123:123
JrId: 29030
long title: al-Mustaqbal al-'Arabi
short title: Almustaqbal Alarabi
ISSN: 1024-9834
ISSN (Online): 
IsoAbbr: Almustaqbal Alarabi
NlmId: 101086970
123:123
JrId: 29031
long title: Geoadria / glasilo Hrvatskog geografskog drustva--ogranak Zadar i Odsjeka za geografiju Filozofskog fakulteta u Zadru
short title: Geoadria
ISSN: 1331-2294
ISSN (Online): 
IsoAbbr: Geoadria
NlmId: 101086986
123:123
JrId: 29032
long title: Advances in consumer research. Association for Consumer Research (U.S.)
short title: Adv Consum Res
ISSN: 0098-9258
ISSN (Online): 
IsoAbbr: Adv Consum Res
NlmId: 101087005
123:123
JrId: 29033
long title: Gender & history
short title: Gend Hist
ISSN: 0953-5233
ISSN (Online): 
IsoAbbr: Gend Hist
NlmId: 101087031
123:123
JrId: 29035
long title: Asian development review
short title: Asian Dev Rev
ISSN: 0116-1105
ISSN (Online): 
IsoAbbr: Asian Dev Rev
NlmId: 101087110
123:123
JrId: 29036
long title: Family and consumer sciences research journal / American Association of Family and Consumer Sciences
short title: Fam Consum Sci Res J
ISSN: 1077-727X
ISSN (Online): 
IsoAbbr: Fam Consum Sci Res J
NlmId: 101087199
123:123
JrId: 29037
long title: Berliner journal fur Soziologie
short title: Berl J Soziol
ISSN: 0863-1808
ISSN (Online): 
IsoAbbr: Berl J Soziol
NlmId: 101087204
123:123
JrId: 29038
long title: Geography bulletin
short title: Geogr Bull
ISSN: 0156-9236
ISSN (Online): 
IsoAbbr: Geogr Bull
NlmId: 101087210
123:123
JrId: 29039
long title: The Boston globe
short title: Boston Globe
ISSN: 0743-1791
ISSN (Online): 
IsoAbbr: Boston Globe
NlmId: 101087245
123:123
JrId: 29040
long title: Asian geographer
short title: Asian Geogr
ISSN: 1022-5706
ISSN (Online): 
IsoAbbr: Asian Geogr
NlmId: 101087252
123:123
JrId: 29041
long title: Evening sun (Baltimore, Md.)
short title: Evening Sun
ISSN: 
ISSN (Online): 
IsoAbbr: Evening Sun
NlmId: 101087197
123:123
JrId: 29042
long title: Beleid & maatschappij
short title: Beleid Maatsch
ISSN: 
ISSN (Online): 
IsoAbbr: Beleid Maatsch
NlmId: 101087201
123:123
JrId: 29043
long title: Geografiia v shkole (Moscow, Russia)
short title: Geogr Shkole
ISSN: 0016-7207
ISSN (Online): 
IsoAbbr: Geogr Shkole
NlmId: 101087207
123:123
JrId: 29044
long title: BIB-Mitteilungen : Informationen aus dem Bundesinstitut fur Bevolkerungsforschung
short title: Bib Mitt
ISSN: 0722-1509
ISSN (Online): 
IsoAbbr: Bib Mitt
NlmId: 101087208
123:123
JrId: 29045
long title: Boletim de geografia teoretica
short title: Bol Geogr Teor
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Geogr Teor
NlmId: 101087211
123:123
JrId: 29046
long title: Boletim geografico
short title: Bol Geogr
ISSN: 0006-6028
ISSN (Online): 
IsoAbbr: Bol Geogr
NlmId: 101087223
123:123
JrId: 29047
long title: Boletim da Sociedade de Geografia de Lisboa
short title: Bol Soc Geogr Lisb
ISSN: 0037-8690
ISSN (Online): 
IsoAbbr: Bol Soc Geogr Lisb
NlmId: 101087230
123:123
JrId: 29048
long title: Boletin del PROLAP
short title: Bol PROLAP
ISSN: 
ISSN (Online): 
IsoAbbr: Bol PROLAP
NlmId: 101087232
123:123
JrId: 29049
long title: Boletin del SIDEMA : publicacion periodico del Centro de Estudios de Poblacion, CENEP
short title: Bol SIDEMA
ISSN: 
ISSN (Online): 
IsoAbbr: Bol SIDEMA
NlmId: 101087234
123:123
JrId: 29050
long title: Boletin editorial / El Colegio de Mexico, Departamento de Publicaciones
short title: Bol Ed Col Mex
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Ed Col Mex
NlmId: 101087237
123:123
JrId: 29051
long title: Boletin (Consejo Nacional de Poblacion (Peru))
short title: Bol Cons Nac Poblac
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Cons Nac Poblac
NlmId: 101087238
123:123
JrId: 29052
long title: Annuaire de l'Afrique du Nord
short title: Annu Afr Nord
ISSN: 0066-2607
ISSN (Online): 
IsoAbbr: Annu Afr Nord
NlmId: 101087239
123:123
JrId: 29053
long title: Bulletin de la Societe belge d'etudes geographiques. Tijdschrift van de Belgische Vereniging voor Aardrijkskundige studies. Societe belge d'etudes geographiques
short title: Bull Soc Belg Etud Geogr
ISSN: 0037-8925
ISSN (Online): 
IsoAbbr: Bull Soc Belg Etud Geogr
NlmId: 101087249
123:123
JrId: 29054
long title: Bulletin de l'Association tunisienne du planning familial : publication interne
short title: Bull Assoc Tunis Plan Fam
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Assoc Tunis Plan Fam
NlmId: 101087256
123:123
JrId: 29055
long title: The Australian outlook
short title: Aust Outlook
ISSN: 0004-9913
ISSN (Online): 
IsoAbbr: Aust Outlook
NlmId: 101087290
123:123
JrId: 29056
long title: American Universities Field Staff reports: North America
short title: Am Univ Field Staff Rep North Am
ISSN: 
ISSN (Online): 
IsoAbbr: Am Univ Field Staff Rep North Am
NlmId: 101087069
123:123
JrId: 29057
long title: Greek economic review
short title: Greek Econ Rev
ISSN: 1010-9994
ISSN (Online): 
IsoAbbr: Greek Econ Rev
NlmId: 101087133
123:123
JrId: 29058
long title: CIRES, Cahiers ivoiriens de recherche economique et sociale. Centre ivoirien de recherches economiques et sociales
short title: CIRES Cah Ivoir Rech Econ Soc
ISSN: 1011-839X
ISSN (Online): 
IsoAbbr: CIRES Cah Ivoir Rech Econ Soc
NlmId: 101087300
123:123
JrId: 29059
long title: Europa Regional
short title: Eur Reg
ISSN: 0943-7142
ISSN (Online): 
IsoAbbr: Eur Reg
NlmId: 101087371
123:123
JrId: 29060
long title: Jugoslovenski pregled_ informativno dokumentarni prirucnik o Jugoslaviji
short title: Jugosl Pregl
ISSN: 0022-6114
ISSN (Online): 
IsoAbbr: Jugosl Pregl
NlmId: 101087375
123:123
JrId: 29061
long title: Journal of Philippine development : a technical journal of the National Economic and Development Authority
short title: J Philipp Dev
ISSN: 0115-9143
ISSN (Online): 
IsoAbbr: J Philipp Dev
NlmId: 101087400
123:123
JrId: 29062
long title: Fieldstaff reports. West Europe series
short title: Fieldstaff Rep West Eur Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Fieldstaff Rep West Eur Ser
NlmId: 101087321
123:123
JrId: 29063
long title: Casa de la mujer
short title: Casa Mujer
ISSN: 
ISSN (Online): 
IsoAbbr: Casa Mujer
NlmId: 101087454
123:123
JrId: 29064
long title: Southeast Europe series
short title: Southeast Eur Ser
ISSN: 0066-104X
ISSN (Online): 
IsoAbbr: Southeast Eur Ser
NlmId: 101087077
123:123
JrId: 29065
long title: American Universities Field Staff reports: Africa
short title: Am Univ Field Staff Rep Afr
ISSN: 
ISSN (Online): 
IsoAbbr: Am Univ Field Staff Rep Afr
NlmId: 101087079
123:123
JrId: 29066
long title: Anthropology U.C.L.A
short title: Anthropol UCLA
ISSN: 0003-5564
ISSN (Online): 
IsoAbbr: Anthropol UCLA
NlmId: 101087097
123:123
JrId: 29067
long title: Asian and Pacific census newsletter
short title: Asian Pac Census Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Asian Pac Census Newsl
NlmId: 101087107
123:123
JrId: 29068
long title: Asian economies
short title: Asian Econ
ISSN: 0304-260X
ISSN (Online): 
IsoAbbr: Asian Econ
NlmId: 101087115
123:123
JrId: 29069
long title: Asian journal of communication
short title: Asian J Commun
ISSN: 0129-2986
ISSN (Online): 
IsoAbbr: Asian J Commun
NlmId: 101087117
123:123
JrId: 29070
long title: Asia-Pacific journal of rural development
short title: Asia Pac J Rural Dev
ISSN: 1018-5291
ISSN (Online): 
IsoAbbr: Asia Pac J Rural Dev
NlmId: 101087120
123:123
JrId: 29071
long title: Asia-Pacific population research abstracts / East-West Center, Program on Population
short title: Asia Pac Popul Res Abstr
ISSN: 1083-0294
ISSN (Online): 
IsoAbbr: Asia Pac Popul Res Abstr
NlmId: 101087122
123:123
JrId: 29072
long title: Global access to STD diagnostics
short title: Glob Access STD Diagn
ISSN: 1063-8423
ISSN (Online): 
IsoAbbr: Glob Access STD Diagn
NlmId: 101087141
123:123
JrId: 29073
long title: Global futures digest
short title: Global Futures Dig
ISSN: 0226-9465
ISSN (Online): 
IsoAbbr: Global Futures Dig
NlmId: 101087182
123:123
JrId: 29074
long title: Majallat al-buhuth wa-al-dirasat al-'Arabiyah
short title: Majallat Albuhuth Waaldirasat Alarabiyah
ISSN: 
ISSN (Online): 
IsoAbbr: Majallat Albuhuth Waaldirasat Alarabiyah
NlmId: 101087294
123:123
JrId: 29075
long title: Les Cahiers de l'Orient
short title: Cah Orient
ISSN: 0767-6468
ISSN (Online): 
IsoAbbr: Cah Orient
NlmId: 101087297
123:123
JrId: 29076
long title: Cahiers economiques de Bruxelles
short title: Cah Econ Brux
ISSN: 0008-0195
ISSN (Online): 
IsoAbbr: Cah Econ Brux
NlmId: 101087298
123:123
JrId: 29077
long title: California counts / Public Policy Institute of California
short title: Calif Counts
ISSN: 
ISSN (Online): 
IsoAbbr: Calif Counts
NlmId: 101087303
123:123
JrId: 29078
long title: El Caribe contemporaneo
short title: Caribe Contemp
ISSN: 
ISSN (Online): 
IsoAbbr: Caribe Contemp
NlmId: 101087304
123:123
JrId: 29079
long title: Carrefour africain
short title: Carrefour Afr
ISSN: 0528-1806
ISSN (Online): 
IsoAbbr: Carrefour Afr
NlmId: 101087312
123:123
JrId: 29080
long title: The Cartographic journal
short title: Cartogr J
ISSN: 0008-7041
ISSN (Online): 
IsoAbbr: Cartogr J
NlmId: 101087314
123:123
JrId: 29081
long title: Child survival action news /
short title: Child Surviv Action News
ISSN: 
ISSN (Online): 
IsoAbbr: Child Surviv Action News
NlmId: 101087317
123:123
JrId: 29082
long title: China aktuell / Institut fur Asienkunde
short title: China Aktuell
ISSN: 0341-6631
ISSN (Online): 
IsoAbbr: China Aktuell
NlmId: 101087323
123:123
JrId: 29083
long title: The China business review
short title: China Bus Rev
ISSN: 0163-7169
ISSN (Online): 
IsoAbbr: China Bus Rev
NlmId: 101087325
123:123
JrId: 29084
long title: Clearing house (Menasha, Wis.)
short title: Clearing House
ISSN: 0009-8655
ISSN (Online): 
IsoAbbr: Clearing House
NlmId: 101087330
123:123
JrId: 29085
long title: Foro internacional
short title: Foro Int
ISSN: 0185-013X
ISSN (Online): 
IsoAbbr: Foro Int
NlmId: 101087333
123:123
JrId: 29086
long title: Coleccion estudios CIEPLAN
short title: Colecc Estud CIEPLAN
ISSN: 0716-0631
ISSN (Online): 
IsoAbbr: Colecc Estud CIEPLAN
NlmId: 101087341
123:123
JrId: 29087
long title: Combroad
short title: COMBROAD
ISSN: 0951-0826
ISSN (Online): 
IsoAbbr: COMBROAD
NlmId: 101087344
123:123
JrId: 29088
long title: The Contemporary Pacific
short title: Contemp Pac
ISSN: 1043-898X
ISSN (Online): 
IsoAbbr: Contemp Pac
NlmId: 101087354
123:123
JrId: 29089
long title: Newsletter - Family Planning Association of Hong Kong / Family Planning Association of Hong Kong
short title: Newsl Fam Plan Assoc Hong Kong
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Fam Plan Assoc Hong Kong
NlmId: 101087355
123:123
JrId: 29090
long title: Contributions to Asian studies
short title: Contrib Asian Stud
ISSN: 0304-2693
ISSN (Online): 
IsoAbbr: Contrib Asian Stud
NlmId: 101087356
123:123
JrId: 29091
long title: Environmental politics
short title: Env Polit
ISSN: 0964-4016
ISSN (Online): 
IsoAbbr: Env Polit
NlmId: 101087359
123:123
JrId: 29092
long title: Contributions to Nepalese studies
short title: Contrib Nepalese Stud
ISSN: 0376-7574
ISSN (Online): 
IsoAbbr: Contrib Nepalese Stud
NlmId: 101087360
123:123
JrId: 29093
long title: Estadistica panamena. Situacion demografica, seccion 231: Migracion internacional. Panama. Direccion de Estadistica y Censo
short title: Estad Panamena Situac Demogr Secc 231 Migr Migr Int
ISSN: 0378-4975
ISSN (Online): 
IsoAbbr: Estad Panamena Situac Demogr Secc 231 Migr Migr Int
NlmId: 101087362
123:123
JrId: 29094
long title: Coordinators' notebook : an international resource for early childhood development
short title: Coord Noteb
ISSN: 
ISSN (Online): 
IsoAbbr: Coord Noteb
NlmId: 101087367
123:123
JrId: 29095
long title: Estudios publicos / Centro de Estudios Publicos
short title: Estud Publicos
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Publicos
NlmId: 101087368
123:123
JrId: 29096
long title: EURE. Revista latinoamericana de estudios urbano regionales
short title: EURE
ISSN: 0250-7161
ISSN (Online): 
IsoAbbr: EURE
NlmId: 101087370
123:123
JrId: 29097
long title: Europe, outremer
short title: Eur Om
ISSN: 0223-5862
ISSN (Online): 
IsoAbbr: Eur Om
NlmId: 101087372
123:123
JrId: 29098
long title: European urban and regional studies
short title: Eur Urban Reg Stud
ISSN: 0969-7764
ISSN (Online): 
IsoAbbr: Eur Urban Reg Stud
NlmId: 101087373
123:123
JrId: 29099
long title: Cuadernos de economia social
short title: Cuad Econ Soc
ISSN: 0325-9757
ISSN (Online): 
IsoAbbr: Cuad Econ Soc
NlmId: 101087380
123:123
JrId: 29100
long title: Cuadernos de nutricion
short title: Cuad Nutr
ISSN: 0186-3274
ISSN (Online): 
IsoAbbr: Cuad Nutr
NlmId: 101087383
123:123
JrId: 29101
long title: The journal of international trade & economic development
short title: J Int Trade Econ Dev
ISSN: 0963-8199
ISSN (Online): 
IsoAbbr: J Int Trade Econ Dev
NlmId: 101087397
123:123
JrId: 29102
long title: Journal of labor research
short title: J Labor Res
ISSN: 0195-3613
ISSN (Online): 
IsoAbbr: J Labor Res
NlmId: 101087398
123:123
JrId: 29103
long title: Journal of post Keynesian economics
short title: J Post Keynes Econ
ISSN: 0160-3477
ISSN (Online): 
IsoAbbr: J Post Keynes Econ
NlmId: 101087401
123:123
JrId: 29104
long title: Les Cahiers de l'analyse des donnees
short title: Cah Anal Donnees
ISSN: 0339-3097
ISSN (Online): 
IsoAbbr: Cah Anal Donnees
NlmId: 101087404
123:123
JrId: 29105
long title: The Deccan geographer
short title: Deccan Geogr
ISSN: 0011-7269
ISSN (Online): 
IsoAbbr: Deccan Geogr
NlmId: 101087418
123:123
JrId: 29106
long title: Demos (Mexico City, Mexico)
short title: Demos
ISSN: 0187-7550
ISSN (Online): 
IsoAbbr: Demos
NlmId: 101087425
123:123
JrId: 29107
long title: Development and gender in brief : a quarterly update from BRIDGE, raising gende awareness among policy-makers and practitioners
short title: Dev Gend Brief
ISSN: 1358-0612
ISSN (Online): 
IsoAbbr: Dev Gend Brief
NlmId: 101087433
123:123
JrId: 29108
long title: Development and peace
short title: Dev Peace
ISSN: 0209-5602
ISSN (Online): 
IsoAbbr: Dev Peace
NlmId: 101087440
123:123
JrId: 29109
long title: Development forum
short title: Dev Forum
ISSN: 0251-6632
ISSN (Online): 
IsoAbbr: Dev Forum
NlmId: 101087441
123:123
JrId: 29110
long title: Canadian journal of urban research
short title: Can J Urban Res
ISSN: 1188-3774
ISSN (Online): 
IsoAbbr: Can J Urban Res
NlmId: 101087450
123:123
JrId: 29111
long title: Documents d'analisi geografica / [publicacions del Departament de Geografia, Universitat Autonoma de Barcelona]
short title: Doc Anal Geogr
ISSN: 0212-1573
ISSN (Online): 
IsoAbbr: Doc Anal Geogr
NlmId: 101087455
123:123
JrId: 29112
long title: The East African geographical review
short title: East Afr Geogr Rev
ISSN: 0070-7961
ISSN (Online): 
IsoAbbr: East Afr Geogr Rev
NlmId: 101087458
123:123
JrId: 29113
long title: Chinese economic studies
short title: Chin Econ Stud
ISSN: 0009-4552
ISSN (Online): 
IsoAbbr: Chin Econ Stud
NlmId: 101087461
123:123
JrId: 29114
long title: Dusseldorfer geographische Schriften
short title: Dusseld Geogr Schr
ISSN: 
ISSN (Online): 
IsoAbbr: Dusseld Geogr Schr
NlmId: 101087466
123:123
JrId: 29115
long title: La Civilta cattolica
short title: Civ Cattol
ISSN: 0009-8167
ISSN (Online): 
IsoAbbr: Civ Cattol
NlmId: 101087467
123:123
JrId: 29116
long title: East European Jewish affairs
short title: East Eur Jew Aff
ISSN: 1350-1674
ISSN (Online): 
IsoAbbr: East Eur Jew Aff
NlmId: 101087469
123:123
JrId: 29117
long title: Eastern European politics and societies : EEPS
short title: East Eur Polit Soc
ISSN: 0888-3254
ISSN (Online): 
IsoAbbr: East Eur Polit Soc
NlmId: 101087470
123:123
JrId: 29118
long title: Eastern Africa social science research review
short title: East Afr Soc Sci Res Rev
ISSN: 
ISSN (Online): 
IsoAbbr: East Afr Soc Sci Res Rev
NlmId: 101087472
123:123
JrId: 29119
long title: Eastern and southern Africa geographical journal
short title: East South Afr Geogr J
ISSN: 
ISSN (Online): 
IsoAbbr: East South Afr Geogr J
NlmId: 101087473
123:123
JrId: 29120
long title: Eastern European economics
short title: East Europ Econ
ISSN: 0012-8775
ISSN (Online): 
IsoAbbr: East Europ Econ
NlmId: 101087474
123:123
JrId: 29121
long title: Economia & lavoro
short title: Econ Lav
ISSN: 0012-978X
ISSN (Online): 
IsoAbbr: Econ Lav
NlmId: 101087476
123:123
JrId: 29122
long title: Economia pubblica : mensile di studi e d'informazione del Ciriec
short title: Econ Pubblica
ISSN: 0390-6140
ISSN (Online): 
IsoAbbr: Econ Pubblica
NlmId: 101087478
123:123
JrId: 29123
long title: The Economic bulletin of Ghana
short title: Econ Bull Ghana
ISSN: 
ISSN (Online): 
IsoAbbr: Econ Bull Ghana
NlmId: 101087480
123:123
JrId: 29124
long title: Economic computation and economic cybernetics studies and research / Academy of Economic Studies
short title: Econ Comput Econ Cybern Stud Res
ISSN: 0424-267X
ISSN (Online): 
IsoAbbr: Econ Comput Econ Cybern Stud Res
NlmId: 101087485
123:123
JrId: 29125
long title: Economic eye
short title: Econ Eye
ISSN: 0389-0503
ISSN (Online): 
IsoAbbr: Econ Eye
NlmId: 101087489
123:123
JrId: 29126
long title: Climatic change
short title: Clim Change
ISSN: 0165-0009
ISSN (Online): 
IsoAbbr: Clim Change
NlmId: 101087507
123:123
JrId: 29127
long title: The Conference Board record
short title: Conf Board Rec
ISSN: 0010-5546
ISSN (Online): 
IsoAbbr: Conf Board Rec
NlmId: 101087545
123:123
JrId: 29128
long title: Environment and planning. C, Government & policy
short title: Environ Plann C Gov Policy
ISSN: 0263-774X
ISSN (Online): 
IsoAbbr: Environ Plann C Gov Policy
NlmId: 101087567
123:123
JrId: 29130
long title: Landscape and urban planning
short title: Landsc Urban Plan
ISSN: 0169-2046
ISSN (Online): 
IsoAbbr: Landsc Urban Plan
NlmId: 101087690
123:123
JrId: 29131
long title: Journal of the Japanese and international economies
short title: J Jpn Int Econ
ISSN: 0889-1583
ISSN (Online): 
IsoAbbr: J Jpn Int Econ
NlmId: 101087695
123:123
JrId: 29132
long title: Journal of the Institute of Chartered Accountants of Sri Lanka
short title: J Inst Chart Account Sri Lanka
ISSN: 1015-0005
ISSN (Online): 
IsoAbbr: J Inst Chart Account Sri Lanka
NlmId: 101087692
123:123
JrId: 29133
long title: Journal of risk and uncertainty
short title: J Risk Uncertain
ISSN: 0895-5646
ISSN (Online): 
IsoAbbr: J Risk Uncertain
NlmId: 101087652
123:123
JrId: 29134
long title: Han'guk In'gu Hakhoe chi = The journal of the Population Association of Korea
short title: J Popul Assoc Korea
ISSN: 
ISSN (Online): 
IsoAbbr: J Popul Assoc Korea
NlmId: 101087717
123:123
JrId: 29135
long title: Economics and philosophy
short title: Econ Philos
ISSN: 0266-2671
ISSN (Online): 
IsoAbbr: Econ Philos
NlmId: 101087556
123:123
JrId: 29136
long title: Economics of education review
short title: Econ Educ Rev
ISSN: 0272-7757
ISSN (Online): 
IsoAbbr: Econ Educ Rev
NlmId: 101087557
123:123
JrId: 29137
long title: Economies et societes
short title: Econ Soc
ISSN: 0013-0567
ISSN (Online): 
IsoAbbr: Econ Soc
NlmId: 101087558
123:123
JrId: 29138
long title: Economy and society
short title: Econ Soc
ISSN: 0308-5147
ISSN (Online): 
IsoAbbr: Econ Soc
NlmId: 101087559
123:123
JrId: 29139
long title: Egypte/monde arabe
short title: Egypte Monde Arabe
ISSN: 0752-4412
ISSN (Online): 
IsoAbbr: Egypte Monde Arabe
NlmId: 101087561
123:123
JrId: 29140
long title: Ekonomska misao
short title: Ekon Misao
ISSN: 0013-323X
ISSN (Online): 
IsoAbbr: Ekon Misao
NlmId: 101087562
123:123
JrId: 29141
long title: Ekonomska revija
short title: Ekon Revija
ISSN: 0013-3256
ISSN (Online): 
IsoAbbr: Ekon Revija
NlmId: 101087563
123:123
JrId: 29142
long title: Environment and planning. B, Planning & design
short title: Environ Plann B Plann Des
ISSN: 0265-8135
ISSN (Online): 
IsoAbbr: Environ Plann B Plann Des
NlmId: 101087566
123:123
JrId: 29143
long title: Environmental education and information
short title: Environ Educ Inf
ISSN: 0144-9281
ISSN (Online): 
IsoAbbr: Environ Educ Inf
NlmId: 101087568
123:123
JrId: 29144
long title: Etudes & documents (Groupe de demographie africaine (France))
short title: Etud Doc Groupe Demogr Afr
ISSN: 0292-7616
ISSN (Online): 
IsoAbbr: Etud Doc Groupe Demogr Afr
NlmId: 101087569
123:123
JrId: 29145
long title: Guang ming ri bao
short title: Guang Ming Ri Bao
ISSN: 
ISSN (Online): 
IsoAbbr: Guang Ming Ri Bao
NlmId: 101087570
123:123
JrId: 29146
long title: Gujarat statistical review
short title: Gujarat Stat Rev
ISSN: 0379-3419
ISSN (Online): 
IsoAbbr: Gujarat Stat Rev
NlmId: 101087572
123:123
JrId: 29147
long title: Humboldt journal of social relations
short title: Humboldt J Soc Relat
ISSN: 0160-4341
ISSN (Online): 
IsoAbbr: Humboldt J Soc Relat
NlmId: 101087591
123:123
JrId: 29148
long title: IFO-Studien
short title: IFO Stud
ISSN: 0018-9731
ISSN (Online): 
IsoAbbr: IFO Stud
NlmId: 101087597
123:123
JrId: 29149
long title: IIASA reports
short title: IIASA Rep
ISSN: 0250-7625
ISSN (Online): 
IsoAbbr: IIASA Rep
NlmId: 101087600
123:123
JrId: 29150
long title: IMF survey. International Monetary Fund
short title: IMF Surv
ISSN: 0047-083X
ISSN (Online): 
IsoAbbr: IMF Surv
NlmId: 101087602
123:123
JrId: 29151
long title: Indian journal of industrial relations
short title: Indian J Ind Relat
ISSN: 0019-5286
ISSN (Online): 
IsoAbbr: Indian J Ind Relat
NlmId: 101087606
123:123
JrId: 29152
long title: Insurance, mathematics & economics
short title: Insur Math Econ
ISSN: 0167-6687
ISSN (Online): 
IsoAbbr: Insur Math Econ
NlmId: 101087650
123:123
JrId: 29153
long title: International economic insights
short title: Int Econ Insights
ISSN: 1050-8481
ISSN (Online): 
IsoAbbr: Int Econ Insights
NlmId: 101087683
123:123
JrId: 29154
long title: International journal of anthropology
short title: Int J Anthropol
ISSN: 0393-9383
ISSN (Online): 
IsoAbbr: Int J Anthropol
NlmId: 101087686
123:123
JrId: 29155
long title: The Malawian geographer
short title: Malawian Geogr
ISSN: 1010-5549
ISSN (Online): 
IsoAbbr: Malawian Geogr
NlmId: 101087720
123:123
JrId: 29156
long title: Marburger geographische Schriften
short title: Marbg Geogr Schr
ISSN: 0341-9290
ISSN (Online): 
IsoAbbr: Marbg Geogr Schr
NlmId: 101087735
123:123
JrId: 29157
long title: The international spectator : a quarterly journal of the Istituto affari internazionali
short title: Int Spect
ISSN: 0393-2729
ISSN (Online): 
IsoAbbr: Int Spect
NlmId: 101087736
123:123
JrId: 29158
long title: Journal of Arab affairs
short title: J Arab Aff
ISSN: 0275-3588
ISSN (Online): 
IsoAbbr: J Arab Aff
NlmId: 101087739
123:123
JrId: 29159
long title: A.I.D. evaluation news
short title: AID Eval News
ISSN: 
ISSN (Online): 
IsoAbbr: AID Eval News
NlmId: 101087889
123:123
JrId: 29160
long title: A.R.A.G. national newsletter / Abortion Reform Action Group
short title: ARAG Natl Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: ARAG Natl Newsl
NlmId: 101087898
123:123
JrId: 29161
long title: The ACES bulletin. Association for Comparative Economic Studies (U.S.)
short title: ACES Bull
ISSN: 0360-5930
ISSN (Online): 
IsoAbbr: ACES Bull
NlmId: 101087955
123:123
JrId: 29162
long title: Mohlomi
short title: Mohlomi
ISSN: 
ISSN (Online): 
IsoAbbr: Mohlomi
NlmId: 101087952
123:123
JrId: 29163
long title: Journal of architectural and planning research
short title: J Archit Plann Res
ISSN: 0738-0895
ISSN (Online): 
IsoAbbr: J Archit Plann Res
NlmId: 101087740
123:123
JrId: 29164
long title: Journal of Asian economics
short title: J Asian Econ
ISSN: 1049-0078
ISSN (Online): 
IsoAbbr: J Asian Econ
NlmId: 101087744
123:123
JrId: 29165
long title: The Journal of business and social studies
short title: J Bus Soc Stud
ISSN: 0021-9428
ISSN (Online): 
IsoAbbr: J Bus Soc Stud
NlmId: 101087746
123:123
JrId: 29166
long title: Journal of business research
short title: J Bus Res
ISSN: 0148-2963
ISSN (Online): 
IsoAbbr: J Bus Res
NlmId: 101087747
123:123
JrId: 29167
long title: The Journal of economic education
short title: J Econ Educ
ISSN: 0022-0485
ISSN (Online): 
IsoAbbr: J Econ Educ
NlmId: 101087750
123:123
JrId: 29168
long title: Journal of economic surveys
short title: J Econ Surv
ISSN: 0950-0804
ISSN (Online): 
IsoAbbr: J Econ Surv
NlmId: 101087764
123:123
JrId: 29169
long title: Journal of European social policy
short title: J Eur Soc Policy
ISSN: 0958-9287
ISSN (Online): 
IsoAbbr: J Eur Soc Policy
NlmId: 101087768
123:123
JrId: 29170
long title: Journal of institutional and theoretical economics : JITE = Zeitschrift fur die gesamte Staatswissenschaft
short title: J Inst Theor Econ
ISSN: 0932-4569
ISSN (Online): 
IsoAbbr: J Inst Theor Econ
NlmId: 101087776
123:123
JrId: 29171
long title: Japan and the world economy
short title: Japan World Econ
ISSN: 0922-1425
ISSN (Online): 
IsoAbbr: Japan World Econ
NlmId: 101087803
123:123
JrId: 29172
long title: International studies quarterly : a publication of the International Studies Association
short title: Int Stud Q
ISSN: 0020-8833
ISSN (Online): 
IsoAbbr: Int Stud Q
NlmId: 101087804
123:123
JrId: 29173
long title: The Jerusalem quarterly
short title: Jerusalem Q
ISSN: 0334-4800
ISSN (Online): 
IsoAbbr: Jerusalem Q
NlmId: 101087809
123:123
JrId: 29174
long title: JICA newsletter
short title: JICA Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: JICA Newsl
NlmId: 101087812
123:123
JrId: 29175
long title: Journal of advertising research
short title: J Advert Res
ISSN: 0021-8499
ISSN (Online): 
IsoAbbr: J Advert Res
NlmId: 101087821
123:123
JrId: 29176
long title: Journal of African law
short title: J Afr Law
ISSN: 0021-8553
ISSN (Online): 
IsoAbbr: J Afr Law
NlmId: 101087828
123:123
JrId: 29177
long title: Iranian studies : bulletin of the Society for Iranian Cultural and Social Studies
short title: Iran Stud
ISSN: 0021-0862
ISSN (Online): 
IsoAbbr: Iran Stud
NlmId: 101087832
123:123
JrId: 29178
long title: IRCS medical science: Biomedical technology
short title: IRCS Med Sci Biomed Technol
ISSN: 0305-6716
ISSN (Online): 
IsoAbbr: IRCS Med Sci Biomed Technol
NlmId: 101087834
123:123
JrId: 29179
long title: The Irish banking review
short title: Ir Bank Rev
ISSN: 0021-1060
ISSN (Online): 
IsoAbbr: Ir Bank Rev
NlmId: 101087835
123:123
JrId: 29180
long title: Isla (Mangilao, Guam)
short title: Isla
ISSN: 1054-9390
ISSN (Online): 
IsoAbbr: Isla
NlmId: 101087837
123:123
JrId: 29181
long title: Izvestiia Russkogo geograficheskogo obshchestva (1992)
short title: Izv Russ Geogr Obshchestva
ISSN: 0373-353X
ISSN (Online): 
IsoAbbr: Izv Russ Geogr Obshchestva
NlmId: 101087844
123:123
JrId: 29182
long title: The Round table
short title: Round Table
ISSN: 0035-8533
ISSN (Online): 
IsoAbbr: Round Table
NlmId: 101087854
123:123
JrId: 29183
long title: Russian social science review : a journal of translations
short title: Russ Soc Sci Rev
ISSN: 1061-1428
ISSN (Online): 
IsoAbbr: Russ Soc Sci Rev
NlmId: 101087856
123:123
JrId: 29184
long title: National Institute economic review
short title: Natl Inst Econ Rev
ISSN: 0027-9501
ISSN (Online): 
IsoAbbr: Natl Inst Econ Rev
NlmId: 101088087
123:123
JrId: 29185
long title: Zi dong hua xue bao = Acta automatica Sinica / Chung-kuo tzu tung hua hsueh hui, Tzu tung hua hsueh pao pien chi wei yuan hui pien chi
short title: Zidonghua Xuebao
ISSN: 0254-4156
ISSN (Online): 
IsoAbbr: Zidonghua Xuebao
NlmId: 101088100
123:123
JrId: 29186
long title: The Science reports of the Tohoku University. Seventh series: (Geography) Tohoku Daigaku
short title: Sci Rep Tohoku Univ Ser 7
ISSN: 0375-7854
ISSN (Online): 
IsoAbbr: Sci Rep Tohoku Univ Ser 7
NlmId: 101087964
123:123
JrId: 29187
long title: The Scottish journal of sociology
short title: Scott J Sociol
ISSN: 0309-4006
ISSN (Online): 
IsoAbbr: Scott J Sociol
NlmId: 101087967
123:123
JrId: 29188
long title: Scripta ethnologica (Centro Argentino de Etnologia Americana)
short title: Scr Ethnol
ISSN: 0325-6669
ISSN (Online): 
IsoAbbr: Scr Ethnol
NlmId: 101087968
123:123
JrId: 29189
long title: Servizio migranti
short title: Serv Migr
ISSN: 
ISSN (Online): 
IsoAbbr: Serv Migr
NlmId: 101087972
123:123
JrId: 29190
long title: Sistemi urbani
short title: Sist Urbani
ISSN: 0393-5493
ISSN (Online): 
IsoAbbr: Sist Urbani
NlmId: 101087973
123:123
JrId: 29191
long title: Social choice and welfare
short title: Soc Choice Welfare
ISSN: 0176-1714
ISSN (Online): 
IsoAbbr: Soc Choice Welfare
NlmId: 101087974
123:123
JrId: 29192
long title: Social development issues
short title: Soc Dev Issues
ISSN: 0147-1473
ISSN (Online): 
IsoAbbr: Soc Dev Issues
NlmId: 101087977
123:123
JrId: 29193
long title: Social sciences
short title: Soc Sci
ISSN: 0134-5486
ISSN (Online): 
IsoAbbr: Soc Sci
NlmId: 101087982
123:123
JrId: 29194
long title: Socialisme
short title: Socialisme
ISSN: 0037-8127
ISSN (Online): 
IsoAbbr: Socialisme
NlmId: 101088008
123:123
JrId: 29195
long title: Sociologia del diritto
short title: Sociol Diritto
ISSN: 0390-0851
ISSN (Online): 
IsoAbbr: Sociol Diritto
NlmId: 101088017
123:123
JrId: 29196
long title: Sociologia (Lisbon, Portugal)
short title: Sociologia
ISSN: 
ISSN (Online): 
IsoAbbr: Sociologia
NlmId: 101088025
123:123
JrId: 29197
long title: The South African geographical journal, being a record of the proceedings of the South African Geographical Society
short title: S Afr Geogr J
ISSN: 0373-6245
ISSN (Online): 
IsoAbbr: S Afr Geogr J
NlmId: 101088035
123:123
JrId: 29198
long title: Natural law forum
short title: Nat Law Forum
ISSN: 0199-9702
ISSN (Online): 
IsoAbbr: Nat Law Forum
NlmId: 101088101
123:123
JrId: 29199
long title: Natural resources journal
short title: Nat Resour J
ISSN: 0028-0739
ISSN (Online): 
IsoAbbr: Nat Resour J
NlmId: 101088104
123:123
JrId: 29200
long title: Di li xue bao / Chung-kuo ti li hsueh hui pien chi
short title: Acta Geogr Sin
ISSN: 0375-5444
ISSN (Online): 
IsoAbbr: Acta Geogr Sin
NlmId: 101088238
123:123
JrId: 29201
long title: Off our backs
short title: Off Our Backs
ISSN: 0030-0071
ISSN (Online): 
IsoAbbr: Off Our Backs
NlmId: 101088275
123:123
JrId: 29202
long title: S.A. nursing journal = S.A. verplegingstydskrif
short title: S A Nurs J
ISSN: 0038-2507
ISSN (Online): 
IsoAbbr: S A Nurs J
NlmId: 101088120
123:123
JrId: 29203
long title: South Asian review
short title: South Asian Rev
ISSN: 0038-2841
ISSN (Online): 
IsoAbbr: South Asian Rev
NlmId: 101088122
123:123
JrId: 29204
long title: South European society & politics
short title: South Eur Soc Polit
ISSN: 1360-8746
ISSN (Online): 
IsoAbbr: South Eur Soc Polit
NlmId: 101088135
123:123
JrId: 29205
long title: South Pacific bulletin
short title: South Pac Bull
ISSN: 0038-349X
ISSN (Online): 
IsoAbbr: South Pac Bull
NlmId: 101088140
123:123
JrId: 29206
long title: Soviet economy (Silver Spring, Md.)
short title: Sov Econ
ISSN: 0882-6994
ISSN (Online): 
IsoAbbr: Sov Econ
NlmId: 101088144
123:123
JrId: 29207
long title: Soviet education
short title: Sov Educ
ISSN: 0038-5360
ISSN (Online): 
IsoAbbr: Sov Educ
NlmId: 101088145
123:123
JrId: 29208
long title: Soviet studies in philosophy
short title: Sov Stud Philos
ISSN: 0038-5883
ISSN (Online): 
IsoAbbr: Sov Stud Philos
NlmId: 101088146
123:123
JrId: 29209
long title: Spore (English edition)
short title: Spore
ISSN: 1011-0054
ISSN (Online): 
IsoAbbr: Spore
NlmId: 101088149
123:123
JrId: 29210
long title: Sri Lanka journal of social sciences
short title: Sri Lanka J Soc Sci
ISSN: 0258-9710
ISSN (Online): 
IsoAbbr: Sri Lanka J Soc Sci
NlmId: 101088150
123:123
JrId: 29211
long title: Statistiska meddelanden. Serie Be
short title: Statist Medd Ser Be Befolk Val
ISSN: 0082-0245
ISSN (Online): 
IsoAbbr: Statist Medd Ser Be Befolk Val
NlmId: 101088152
123:123
JrId: 29212
long title: Seagull theatre quarterly : STQ
short title: Seagull Theatre Q
ISSN: 
ISSN (Online): 
IsoAbbr: Seagull Theatre Q
NlmId: 101088161
123:123
JrId: 29213
long title: Studia historica Gandensia
short title: Stud Hist Gandensia
ISSN: 0585-5217
ISSN (Online): 
IsoAbbr: Stud Hist Gandensia
NlmId: 101088168
123:123
JrId: 29214
long title: Studies on Russian economic development
short title: Stud Russ Econ Dev
ISSN: 1075-7007
ISSN (Online): 
IsoAbbr: Stud Russ Econ Dev
NlmId: 101088170
123:123
JrId: 29215
long title: Svensk geografisk arsbok
short title: Sven Geogr Arsb
ISSN: 0081-9808
ISSN (Online): 
IsoAbbr: Sven Geogr Arsb
NlmId: 101088176
123:123
JrId: 29216
long title: News of Norway
short title: News Nor
ISSN: 0028-9272
ISSN (Online): 
IsoAbbr: News Nor
NlmId: 101088182
123:123
JrId: 29217
long title: Teaching notes on population
short title: Teach Notes Popul
ISSN: 0363-3144
ISSN (Online): 
IsoAbbr: Teach Notes Popul
NlmId: 101088216
123:123
JrId: 29218
long title: ThisWeek (Lagos, Nigeria)
short title: ThisWeek
ISSN: 0794-4810
ISSN (Online): 
IsoAbbr: ThisWeek
NlmId: 101088221
123:123
JrId: 29219
long title: Nieuwe West-Indische gids
short title: Nieuwe West Indische Gids
ISSN: 0028-9930
ISSN (Online): 
IsoAbbr: Nieuwe West Indische Gids
NlmId: 101088228
123:123
JrId: 29220
long title: Acta geographica Croatica : glasilo Geografskog odjela PMF-a Sveucilista u Zagrebu
short title: Acta Geogr Croat
ISSN: 1330-0466
ISSN (Online): 
IsoAbbr: Acta Geogr Croat
NlmId: 101088234
123:123
JrId: 29221
long title: Tribune (International Women's Tribune Centre : English ed.)
short title: Trib Int Womens Trib Cent
ISSN: 0738-9779
ISSN (Online): 
IsoAbbr: Trib Int Womens Trib Cent
NlmId: 101088241
123:123
JrId: 29222
long title: Nomadic peoples
short title: Nomad People
ISSN: 0822-7942
ISSN (Online): 
IsoAbbr: Nomad People
NlmId: 101088242
123:123
JrId: 29223
long title: Indo koten kenkyu = Acta Indologica
short title: Indo Koten Kenkyu
ISSN: 
ISSN (Online): 
IsoAbbr: Indo Koten Kenkyu
NlmId: 101088255
123:123
JrId: 29224
long title: Panoscope
short title: Panoscope
ISSN: 0951-8819
ISSN (Online): 
IsoAbbr: Panoscope
NlmId: 101088287
123:123
JrId: 29225
long title: Vestnik - Leningradskogo Universiteta. Geologiia, geografiia. Leningradskii gosudarstvennyi universitet
short title: Vestn Leningr Univ Geol Geogr
ISSN: 0024-0834
ISSN (Online): 
IsoAbbr: Vestn Leningr Univ Geol Geogr
NlmId: 101088359
123:123
JrId: 29227
long title: El Trimestre economico
short title: Trimest Econ
ISSN: 0041-3011
ISSN (Online): 
IsoAbbr: Trimest Econ
NlmId: 101088290
123:123
JrId: 29228
long title: U.S. long-term review
short title: US Long Term Rev
ISSN: 0734-4449
ISSN (Online): 
IsoAbbr: US Long Term Rev
NlmId: 101088296
123:123
JrId: 29229
long title: Uddannelse (Copenhagen, Denmark)
short title: Uddannelse
ISSN: 0503-0102
ISSN (Online): 
IsoAbbr: Uddannelse
NlmId: 101088297
123:123
JrId: 29230
long title: Field staff reports / UFSI
short title: Field Staff Rep
ISSN: 1041-4312
ISSN (Online): 
IsoAbbr: Field Staff Rep
NlmId: 101088298
123:123
JrId: 29231
long title: UNDP news : networking publication of UNDP staff worldwide. United Nations Development Programme
short title: UNDP News
ISSN: 
ISSN (Online): 
IsoAbbr: UNDP News
NlmId: 101088299
123:123
JrId: 29232
long title: USAID developments
short title: USAID Dev
ISSN: 
ISSN (Online): 
IsoAbbr: USAID Dev
NlmId: 101088301
123:123
JrId: 29233
long title: Utafiti
short title: Utafiti
ISSN: 
ISSN (Online): 
IsoAbbr: Utafiti
NlmId: 101088314
123:123
JrId: 29234
long title: Veja
short title: Veja
ISSN: 0100-7122
ISSN (Online): 
IsoAbbr: Veja
NlmId: 101088347
123:123
JrId: 29235
long title: Vestnik Moskovskogo universiteta. Seriia V, Geografiia
short title: Vestn Mosk Univ Ser V
ISSN: 0579-9414
ISSN (Online): 
IsoAbbr: Vestn Mosk Univ Ser V
NlmId: 101088361
123:123
JrId: 29236
long title: Vikalpa
short title: Vikalpa
ISSN: 0256-0909
ISSN (Online): 
IsoAbbr: Vikalpa
NlmId: 101088372
123:123
JrId: 29237
long title: Village voice (Greenwich Village, New York, N.Y.)
short title: Village Voice
ISSN: 0042-6180
ISSN (Online): 
IsoAbbr: Village Voice
NlmId: 101088376
123:123
JrId: 29238
long title: La voix de la femme : magazine trimestriel d'information, d'education et de mobilisation de l'APDF
short title: Voix Femme
ISSN: 
ISSN (Online): 
IsoAbbr: Voix Femme
NlmId: 101088384
123:123
JrId: 29240
long title: Wirtschaftswissenschaftliches Studium
short title: Wirtschaftswissenschaftliches Stud
ISSN: 
ISSN (Online): 
IsoAbbr: Wirtschaftswissenschaftliches Stud
NlmId: 101088405
123:123
JrId: 29242
long title: Women and environments
short title: Women Environ
ISSN: 0229-480X
ISSN (Online): 
IsoAbbr: Women Environ
NlmId: 101088488
123:123
JrId: 29243
long title: The Women's watch / International Women's Right Action Watch
short title: Womens Watch
ISSN: 
ISSN (Online): 
IsoAbbr: Womens Watch
NlmId: 101088502
123:123
JrId: 29244
long title: Policy and politics
short title: Policy Polit
ISSN: 0305-5736
ISSN (Online): 
IsoAbbr: Policy Polit
NlmId: 101088539
123:123
JrId: 29245
long title: Women envision
short title: Women Envis
ISSN: 0118-3389
ISSN (Online): 
IsoAbbr: Women Envis
NlmId: 101088493
123:123
JrId: 29246
long title: World citizen news : newsletter of the World Government of World Citizens
short title: World Citz News
ISSN: 1062-676X
ISSN (Online): 
IsoAbbr: World Citz News
NlmId: 101088503
123:123
JrId: 29247
long title: World Neighbors in action
short title: World Neighb Action
ISSN: 
ISSN (Online): 
IsoAbbr: World Neighb Action
NlmId: 101088506
123:123
JrId: 29248
long title: World policy journal
short title: World Policy J
ISSN: 0740-2775
ISSN (Online): 
IsoAbbr: World Policy J
NlmId: 101088509
123:123
JrId: 29249
long title: World tobacco
short title: World Tob
ISSN: 0043-9126
ISSN (Online): 
IsoAbbr: World Tob
NlmId: 101088512
123:123
JrId: 29250
long title: Yearbook (Conference of Latin Americanist Geographers)
short title: Yearb Conf Lat Am Geogr
ISSN: 1054-3074
ISSN (Online): 
IsoAbbr: Yearb Conf Lat Am Geogr
NlmId: 101088515
123:123
JrId: 29251
long title: Zeitschrift fur die gesamte Staatswissenschaft = Journal of institutional and theoretical economics
short title: Z Gesamte Staatswiss
ISSN: 0044-2550
ISSN (Online): 
IsoAbbr: Z Gesamte Staatswiss
NlmId: 101088564
123:123
JrId: 29252
long title: Zpravy Geografickeho ustavu CSAV
short title: Zpr Geogr Ust CSAV
ISSN: 0375-6122
ISSN (Online): 
IsoAbbr: Zpr Geogr Ust CSAV
NlmId: 101088583
123:123
JrId: 29253
long title: Progress in planning
short title: Prog Plann
ISSN: 0305-9006
ISSN (Online): 
IsoAbbr: Prog Plann
NlmId: 101088822
123:123
JrId: 29254
long title: Public finance quarterly
short title: Public Finan Q
ISSN: 0048-5853
ISSN (Online): 
IsoAbbr: Public Finan Q
NlmId: 101088869
123:123
JrId: 29255
long title: Pula
short title: Pula
ISSN: 0256-2316
ISSN (Online): 
IsoAbbr: Pula
NlmId: 101088870
123:123
JrId: 29256
long title: Recherches geographiques a Strasbourg
short title: Rech Geogr Strasbg
ISSN: 0396-9657
ISSN (Online): 
IsoAbbr: Rech Geogr Strasbg
NlmId: 101088898
123:123
JrId: 29257
long title: Revija za sociologiju
short title: Rev Sociol
ISSN: 0350-154X
ISSN (Online): 
IsoAbbr: Rev Sociol
NlmId: 101088941
123:123
JrId: 29258
long title: Recherches feministes
short title: Rech fem
ISSN: 0838-4479
ISSN (Online): 
IsoAbbr: Rech fem
NlmId: 101088890
123:123
JrId: 29259
long title: Relaciones internacionales
short title: Relac Int
ISSN: 0185-0814
ISSN (Online): 
IsoAbbr: Relac Int
NlmId: 101088907
123:123
JrId: 29260
long title: Research in economic anthropology
short title: Res Econ Anthropol
ISSN: 0190-1281
ISSN (Online): 
IsoAbbr: Res Econ Anthropol
NlmId: 101088924
123:123
JrId: 29261
long title: Review of historical demography
short title: Rev Hist Demogr
ISSN: 0238-1613
ISSN (Online): 
IsoAbbr: Rev Hist Demogr
NlmId: 101088940
123:123
JrId: 29262
long title: Revista brasileira de geografia
short title: Rev Bras Geogr
ISSN: 0034-723X
ISSN (Online): 
IsoAbbr: Rev Bras Geogr
NlmId: 101088945
123:123
JrId: 29263
long title: Revista CEPAE
short title: Rev CEPAE
ISSN: 
ISSN (Online): 
IsoAbbr: Rev CEPAE
NlmId: 101088953
123:123
JrId: 29264
long title: Revista de informacao legislativa
short title: Rev Inf Legis
ISSN: 0034-835X
ISSN (Online): 
IsoAbbr: Rev Inf Legis
NlmId: 101089029
123:123
JrId: 29265
long title: Revista economica
short title: Rev Econ
ISSN: 0251-3080
ISSN (Online): 
IsoAbbr: Rev Econ
NlmId: 101089043
123:123
JrId: 29266
long title: Revista de administracao municipal
short title: Rev Adm Munic
ISSN: 0034-7604
ISSN (Online): 
IsoAbbr: Rev Adm Munic
NlmId: 101089017
123:123
JrId: 29267
long title: Revue de geographie de Lyon
short title: Rev Geogr Lyon
ISSN: 0035-113X
ISSN (Online): 
IsoAbbr: Rev Geogr Lyon
NlmId: 101089046
123:123
JrId: 29268
long title: La Revue de geographie de Montreal
short title: Rev Geogr Montr
ISSN: 0035-1148
ISSN (Online): 
IsoAbbr: Rev Geogr Montr
NlmId: 101089049
123:123
JrId: 29269
long title: Revue francaise de science politique
short title: Rev Fr Sci Polit
ISSN: 0035-2950
ISSN (Online): 
IsoAbbr: Rev Fr Sci Polit
NlmId: 101089089
123:123
JrId: 29270
long title: Current affairs bulletin
short title: Curr Aff Bull
ISSN: 0011-3182
ISSN (Online): 
IsoAbbr: Curr Aff Bull
NlmId: 101087416
123:123
JrId: 29271
long title: Anthropologie et societes
short title: Anthropol Soc
ISSN: 0702-8997
ISSN (Online): 
IsoAbbr: Anthropol Soc
NlmId: 101087095
123:123
JrId: 29272
long title: Bulletin - British Society for Middle Eastern Studies. British Society for Middle Eastern Studies
short title: Bull Br Soc Middle East Stud
ISSN: 0305-6139
ISSN (Online): 
IsoAbbr: Bull Br Soc Middle East Stud
NlmId: 101087295
123:123
JrId: 29273
long title: British journal of educational technology : journal of the Council for Educational Technology
short title: Br J Educ Technol
ISSN: 0007-1013
ISSN (Online): 
IsoAbbr: Br J Educ Technol
NlmId: 101087374
123:123
JrId: 29274
long title: Delft progress report
short title: Delft Prog Rep
ISSN: 0304-985X
ISSN (Online): 
IsoAbbr: Delft Prog Rep
NlmId: 101087419
123:123
JrId: 29275
long title: Comparative urban research
short title: Comp Urban Res
ISSN: 0090-3892
ISSN (Online): 
IsoAbbr: Comp Urban Res
NlmId: 101087541
123:123
JrId: 29276
long title: Educational broadcasting international
short title: Educ Broadcast Int
ISSN: 0013-1970
ISSN (Online): 
IsoAbbr: Educ Broadcast Int
NlmId: 101087560
123:123
JrId: 29277
long title: Historicka demografie
short title: Hist Demogr
ISSN: 
ISSN (Online): 
IsoAbbr: Hist Demogr
NlmId: 101087578
123:123
JrId: 29278
long title: IASSIST quarterly / International Association for Social Science Information Service and Technology
short title: IASSIST Q
ISSN: 0739-1137
ISSN (Online): 
IsoAbbr: IASSIST Q
NlmId: 101087595
123:123
JrId: 29279
long title: Journal of East and West studies
short title: J East West Stud
ISSN: 
ISSN (Online): 
IsoAbbr: J East West Stud
NlmId: 101087749
123:123
JrId: 29280
long title: Israel social science research
short title: Isr Soc Sci Res
ISSN: 0334-133X
ISSN (Online): 
IsoAbbr: Isr Soc Sci Res
NlmId: 101087839
123:123
JrId: 29281
long title: South Asia bulletin
short title: South Asia Bull
ISSN: 0732-3867
ISSN (Online): 
IsoAbbr: South Asia Bull
NlmId: 101088121
123:123
JrId: 29282
long title: Studi di sociologia
short title: Studi Sociol
ISSN: 0039-291X
ISSN (Online): 
IsoAbbr: Studi Sociol
NlmId: 101088162
123:123
JrId: 29283
long title: Sudan notes and records
short title: Sudan Notes Rec
ISSN: 0375-2984
ISSN (Online): 
IsoAbbr: Sudan Notes Rec
NlmId: 101088172
123:123
JrId: 29284
long title: Town and country planning : the quarterly review of the Town and Country Planning Association
short title: Town Ctry Plann
ISSN: 0040-9960
ISSN (Online): 
IsoAbbr: Town Ctry Plann
NlmId: 101088235
123:123
JrId: 29285
long title: Tsukuba Daigaku jinbun chirigaku kenkyu
short title: Tsukuba Daigaku Jinbun Chirigaku Kenkyu
ISSN: 0386-0183
ISSN (Online): 
IsoAbbr: Tsukuba Daigaku Jinbun Chirigaku Kenkyu
NlmId: 101088295
123:123
JrId: 29286
long title: WRI issues and ideas
short title: WRI Issues Ideas
ISSN: 
ISSN (Online): 
IsoAbbr: WRI Issues Ideas
NlmId: 101088513
123:123
JrId: 29287
long title: Regional science perspectives
short title: Reg Sci Perspect
ISSN: 0097-1197
ISSN (Online): 
IsoAbbr: Reg Sci Perspect
NlmId: 101088902
123:123
JrId: 29288
long title: Acta Universitatis Szegediensis de Attila Jozsef Nominatae. Acta juridica et politica
short title: Acta Univ Szeged Attila Jozsef Nominatae
ISSN: 0563-0606
ISSN (Online): 
IsoAbbr: Acta Univ Szeged Attila Jozsef Nominatae
NlmId: 101090641
123:123
JrId: 29289
long title: Acta Universitatis Upsaliensis. Studia sociologica Upsaliensia
short title: Acta Univ Ups
ISSN: 0585-5551
ISSN (Online): 
IsoAbbr: Acta Univ Ups
NlmId: 101090642
123:123
JrId: 29290
long title: Annales de droit
short title: Annal Droit
ISSN: 
ISSN (Online): 
IsoAbbr: Annal Droit
NlmId: 101090652
123:123
JrId: 29291
long title: Annals of arid zone
short title: Ann Arid Zone
ISSN: 0570-1791
ISSN (Online): 
IsoAbbr: Ann Arid Zone
NlmId: 101090748
123:123
JrId: 29292
long title: Administration for development
short title: Adm Dev
ISSN: 0304-6028
ISSN (Online): 
IsoAbbr: Adm Dev
NlmId: 101090662
123:123
JrId: 29293
long title: Administrative change
short title: Adm Change
ISSN: 
ISSN (Online): 
IsoAbbr: Adm Change
NlmId: 101090663
123:123
JrId: 29295
long title: Advances in mass spectrometry
short title: Adv Mass Spectrom
ISSN: 0568-000X
ISSN (Online): 
IsoAbbr: Adv Mass Spectrom
NlmId: 101090667
123:123
JrId: 29296
long title: Annales de l'Universite d'Abidjan. Serie G: Geographie. Universite d'Abidjan
short title: Ann Univ Abidjan Ser G
ISSN: 0302-0924
ISSN (Online): 
IsoAbbr: Ann Univ Abidjan Ser G
NlmId: 101090671
123:123
JrId: 29297
long title: Annales de la Faculte des lettres et sciences humaines (Dakar, Senegal)
short title: Ann Fac Lett Sci Hum
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Fac Lett Sci Hum
NlmId: 101090683
123:123
JrId: 29298
long title: Africa analysis
short title: Afr Anal
ISSN: 0950-902X
ISSN (Online): 
IsoAbbr: Afr Anal
NlmId: 101090695
123:123
JrId: 29299
long title: Africa quarterly
short title: Afr Q
ISSN: 0001-9828
ISSN (Online): 
IsoAbbr: Afr Q
NlmId: 101090711
123:123
JrId: 29300
long title: Annales Universitatis Scientiarum Budapestinensis de Rolando Eotvos Nominatae. Sectio geographica. Eotvos Lorand Tudomanyegyetem
short title: Ann Univ Sci Budap Rolando Eotvos Nom Sect Geogr
ISSN: 0524-8965
ISSN (Online): 
IsoAbbr: Ann Univ Sci Budap Rolando Eotvos Nom Sect Geogr
NlmId: 101090721
123:123
JrId: 29301
long title: al-Darah
short title: Aldarah
ISSN: 
ISSN (Online): 
IsoAbbr: Aldarah
NlmId: 101090798
123:123
JrId: 29302
long title: Annals of the Social Science Council of Nigeria
short title: Ann Soc Sci Counc Niger
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Soc Sci Counc Niger
NlmId: 101090867
123:123
JrId: 29303
long title: Africa woman
short title: Afr Woman
ISSN: 0308-5821
ISSN (Online): 
IsoAbbr: Afr Woman
NlmId: 101090756
123:123
JrId: 29304
long title: African concord
short title: Afr Concord
ISSN: 0951-0966
ISSN (Online): 
IsoAbbr: Afr Concord
NlmId: 101090758
123:123
JrId: 29305
long title: African demography
short title: Afr Demogr
ISSN: 0855-0018
ISSN (Online): 
IsoAbbr: Afr Demogr
NlmId: 101090759
123:123
JrId: 29306
long title: African farmer : the key to Africa's future
short title: Afr Farmer
ISSN: 1053-8623
ISSN (Online): 
IsoAbbr: Afr Farmer
NlmId: 101090760
123:123
JrId: 29307
long title: African journal for the psychological study of social issues : journal of the African Society for the Psychological Study of Social Issues
short title: Afr J Psychol Study Soc Issues
ISSN: 
ISSN (Online): 
IsoAbbr: Afr J Psychol Study Soc Issues
NlmId: 101090761
123:123
JrId: 29308
long title: African journal of sociology
short title: Afr J Sociol
ISSN: 1010-4127
ISSN (Online): 
IsoAbbr: Afr J Sociol
NlmId: 101090762
123:123
JrId: 29309
long title: African urban notes. Ser. B
short title: Afr Urban Notes B
ISSN: 
ISSN (Online): 
IsoAbbr: Afr Urban Notes B
NlmId: 101090763
123:123
JrId: 29310
long title: Africana Marburgensia
short title: Afr Marburgen
ISSN: 0002-0311
ISSN (Online): 
IsoAbbr: Afr Marburgen
NlmId: 101090764
123:123
JrId: 29311
long title: Africana research bulletin
short title: Afr Res Bull
ISSN: 0259-9651
ISSN (Online): 
IsoAbbr: Afr Res Bull
NlmId: 101090765
123:123
JrId: 29312
long title: AfricAsia (Paris, France : 1984)
short title: Africasia
ISSN: 0760-1263
ISSN (Online): 
IsoAbbr: Africasia
NlmId: 101090766
123:123
JrId: 29313
long title: Africom / African Council on Communication Education
short title: Africom
ISSN: 
ISSN (Online): 
IsoAbbr: Africom
NlmId: 101090767
123:123
JrId: 29314
long title: Afrique documents
short title: Afr Doc
ISSN: 0568-1766
ISSN (Online): 
IsoAbbr: Afr Doc
NlmId: 101090769
123:123
JrId: 29315
long title: Age (Melbourne, Vic.)
short title: Age
ISSN: 
ISSN (Online): 
IsoAbbr: Age
NlmId: 101090771
123:123
JrId: 29316
long title: Agenda (Durban, South Africa)
short title: Agenda
ISSN: 1013-0950
ISSN (Online): 
IsoAbbr: Agenda
NlmId: 101090774
123:123
JrId: 29317
long title: ACE quarterly
short title: ACE Q
ISSN: 0884-9293
ISSN (Online): 
IsoAbbr: ACE Q
NlmId: 101090780
123:123
JrId: 29318
long title: Annals of the National Association of Geographers, India
short title: Ann Natl Assoc Geogr
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Natl Assoc Geogr
NlmId: 101090790
123:123
JrId: 29320
long title: Almanac (National Academy of Television Arts and Sciences (U.S.). International Council)
short title: Almanac
ISSN: 
ISSN (Online): 
IsoAbbr: Almanac
NlmId: 101090810
123:123
JrId: 29321
long title: Anthropology & education quarterly
short title: Anthropol Educ Q
ISSN: 0161-7761
ISSN (Online): 
IsoAbbr: Anthropol Educ Q
NlmId: 101090979
123:123
JrId: 29322
long title: America latina
short title: Am Lat
ISSN: 0002-709X
ISSN (Online): 
IsoAbbr: Am Lat
NlmId: 101090883
123:123
JrId: 29323
long title: The American Asian review
short title: Am Asian Rev
ISSN: 0737-6650
ISSN (Online): 
IsoAbbr: Am Asian Rev
NlmId: 101090885
123:123
JrId: 29324
long title: Annali della Facolta di economia e commercio (Universita di Messina)
short title: Ann Fac Econ Commer
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Fac Econ Commer
NlmId: 101090942
123:123
JrId: 29325
long title: Special publication (American Philosophical Society)
short title: Spec Publ Am Philos Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Spec Publ Am Philos Soc
NlmId: 101090944
123:123
JrId: 29327
long title: L'Annee sociale / Institut de Sociologie, Universite libre de Bruxelles
short title: Annee Soc
ISSN: 0066-2380
ISSN (Online): 
IsoAbbr: Annee Soc
NlmId: 101090964
123:123
JrId: 29328
long title: Annuaire des pays de l'ocean indien
short title: Annu Pays Ocean Indien
ISSN: 0247-400X
ISSN (Online): 
IsoAbbr: Annu Pays Ocean Indien
NlmId: 101090971
123:123
JrId: 29329
long title: Anthropology of work review : AWR
short title: Anthropol Work Rev
ISSN: 0883-024X
ISSN (Online): 
IsoAbbr: Anthropol Work Rev
NlmId: 101091002
123:123
JrId: 29330
long title: Anthropotes / Istituto Giovanni Paolo II per studi su matrimonio e famiglia
short title: Anthropotes
ISSN: 1120-2874
ISSN (Online): 
IsoAbbr: Anthropotes
NlmId: 101091005
123:123
JrId: 29331
long title: Applied economics discussion paper series / University of Oxford, Institute of Economics and Statistics
short title: Appl Econ Discuss Pap Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Appl Econ Discuss Pap Ser
NlmId: 101091031
123:123
JrId: 29332
long title: The Appraisal journal
short title: Appraisal J
ISSN: 0003-7087
ISSN (Online): 
IsoAbbr: Appraisal J
NlmId: 101091038
123:123
JrId: 29333
long title: Arab affairs (London, England)
short title: Arab Aff
ISSN: 0950-0731
ISSN (Online): 
IsoAbbr: Arab Aff
NlmId: 101091049
123:123
JrId: 29334
long title: The American school board journal
short title: Am Sch Board J
ISSN: 0003-0953
ISSN (Online): 
IsoAbbr: Am Sch Board J
NlmId: 101090984
123:123
JrId: 29335
long title: American Universities Field Staff reports: Asia
short title: Am Univ Field Staff Rep Asia
ISSN: 
ISSN (Online): 
IsoAbbr: Am Univ Field Staff Rep Asia
NlmId: 101090987
123:123
JrId: 29336
long title: American Universities Field Staff reports: South America
short title: Am Univ Field Staff Rep South Am
ISSN: 
ISSN (Online): 
IsoAbbr: Am Univ Field Staff Rep South Am
NlmId: 101090989
123:123
JrId: 29338
long title: Analele stiintifice ale Universitatii "Al. I. Cuza" din Iasi. Sectiunea IIIc, Stiinte economice (1976)
short title: An Stiint Univ AI I Cuza Iasi Sect III C Stiint Econ
ISSN: 0379-7864
ISSN (Online): 
IsoAbbr: An Stiint Univ AI I Cuza Iasi Sect III C Stiint Econ
NlmId: 101090993
123:123
JrId: 29339
long title: Anales de la Sociedad de Geografia e Historia. Sociedad de Geografia e Historia de Guatemala
short title: An Soc Geogr Hist
ISSN: 
ISSN (Online): 
IsoAbbr: An Soc Geogr Hist
NlmId: 101090994
123:123
JrId: 29340
long title: Analisis politico (Bogota, Colombia)
short title: Anal Polit
ISSN: 
ISSN (Online): 
IsoAbbr: Anal Polit
NlmId: 101091000
123:123
JrId: 29341
long title: Applicable analysis
short title: Appl Anal
ISSN: 0003-6811
ISSN (Online): 
IsoAbbr: Appl Anal
NlmId: 101091018
123:123
JrId: 29342
long title: APDI newsletter. United Nations Asian and Pacific Development Institute
short title: APDI Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: APDI Newsl
NlmId: 101091029
123:123
JrId: 29343
long title: The Arab journal of the social sciences
short title: Arab J Soc Sci
ISSN: 0269-2325
ISSN (Online): 
IsoAbbr: Arab J Soc Sci
NlmId: 101091058
123:123
JrId: 29344
long title: Arabia (London, England)
short title: Arabia
ISSN: 0260-4272
ISSN (Online): 
IsoAbbr: Arabia
NlmId: 101091062
123:123
JrId: 29345
long title: Arbeit und Soziales
short title: Arb Soz
ISSN: 
ISSN (Online): 
IsoAbbr: Arb Soz
NlmId: 101091068
123:123
JrId: 29346
long title: Archive reporter. Data Archive on Adolescent Pregnancy and Pregnancy Prevention
short title: Arch Report
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Report
NlmId: 101091119
123:123
JrId: 29347
long title: The Arab economist
short title: Arab Econ
ISSN: 
ISSN (Online): 
IsoAbbr: Arab Econ
NlmId: 101091139
123:123
JrId: 29348
long title: AQ (Balmain, N.S.W.)
short title: AQ
ISSN: 1443-3605
ISSN (Online): 
IsoAbbr: AQ
NlmId: 101091136
123:123
JrId: 29349
long title: Actualidad juridica Aranzadi
short title: Actual Jurid Aranzadi
ISSN: 
ISSN (Online): 
IsoAbbr: Actual Jurid Aranzadi
NlmId: 101091142
123:123
JrId: 29350
long title: Asia
short title: Asia
ISSN: 0161-4355
ISSN (Online): 
IsoAbbr: Asia
NlmId: 101091286
123:123
JrId: 29351
long title: Asia Pacific viewpoint
short title: Asia Pac Viewp
ISSN: 1360-7456
ISSN (Online): 
IsoAbbr: Asia Pac Viewp
NlmId: 101091309
123:123
JrId: 29352
long title: The Asia magazine
short title: Asia Mag
ISSN: 0004-4474
ISSN (Online): 
IsoAbbr: Asia Mag
NlmId: 101091306
123:123
JrId: 29353
long title: Asia Pacific observer : a quarterly newsletter from the East-West Center
short title: Asia Pac Obs
ISSN: 1076-5549
ISSN (Online): 
IsoAbbr: Asia Pac Obs
NlmId: 101091308
123:123
JrId: 29354
long title: Program quarterly - The Asia Foundation. The Asia Foundation
short title: Program Q Asia Found
ISSN: 0004-4458
ISSN (Online): 
IsoAbbr: Program Q Asia Found
NlmId: 101091310
123:123
JrId: 29355
long title: The Asian journal of economics : a journal of the Society for Asian Development
short title: Asian J Econ
ISSN: 
ISSN (Online): 
IsoAbbr: Asian J Econ
NlmId: 101091326
123:123
JrId: 29356
long title: Asian journal of economics and social studies
short title: Asian J Econ Soc Stud
ISSN: 
ISSN (Online): 
IsoAbbr: Asian J Econ Soc Stud
NlmId: 101091346
123:123
JrId: 29357
long title: Centerviews (Honolulu, Hawaii)
short title: Centerviews
ISSN: 0746-1402
ISSN (Online): 
IsoAbbr: Centerviews
NlmId: 101091456
123:123
JrId: 29358
long title: Central Asia monitor
short title: Cent Asia Monit
ISSN: 1062-2314
ISSN (Online): 
IsoAbbr: Cent Asia Monit
NlmId: 101091463
123:123
JrId: 29359
long title: Asian studies (Quezon City, Philippines)
short title: Asian Stud
ISSN: 0004-4679
ISSN (Online): 
IsoAbbr: Asian Stud
NlmId: 101091383
123:123
JrId: 29360
long title: Monografias de la Corporacion Centro Regional de la Poblacion
short title: Monogr Corp Cent Reg Poblac
ISSN: 
ISSN (Online): 
IsoAbbr: Monogr Corp Cent Reg Poblac
NlmId: 101091387
123:123
JrId: 29361
long title: Atoll research bulletin
short title: Atoll Res Bull
ISSN: 0077-5630
ISSN (Online): 
IsoAbbr: Atoll Res Bull
NlmId: 101091392
123:123
JrId: 29362
long title: Aussenwirtschaft : Zeitschrift fur internationale Wirtschaftsbeziehungen / herausgegeben vom Schweizerischen Institut fur Aussenwirtschafts- und Marktforschung an der Handels-Hochschule St. Gallen
short title: Aussenwirtschaft
ISSN: 0004-8216
ISSN (Online): 
IsoAbbr: Aussenwirtschaft
NlmId: 101091394
123:123
JrId: 29363
long title: Australian bulletin of labour
short title: Aust Bull Labour
ISSN: 0311-6336
ISSN (Online): 
IsoAbbr: Aust Bull Labour
NlmId: 101091397
123:123
JrId: 29365
long title: The Australian journal of agricultural and resource economics
short title: Aust J Agric Resour Econ
ISSN: 1364-985X
ISSN (Online): 
IsoAbbr: Aust J Agric Resour Econ
NlmId: 101091407
123:123
JrId: 29366
long title: The Australian journal of Chinese affairs = Ao chung
short title: Aust J Chin Aff
ISSN: 0156-7365
ISSN (Online): 
IsoAbbr: Aust J Chin Aff
NlmId: 101091408
123:123
JrId: 29367
long title: Australian journal of geodesy, photogrammetry, and surveying
short title: Aust J Geod Photogramm Surv
ISSN: 0159-8910
ISSN (Online): 
IsoAbbr: Aust J Geod Photogramm Surv
NlmId: 101091415
123:123
JrId: 29368
long title: Australian society
short title: Aust Soc
ISSN: 0729-8595
ISSN (Online): 
IsoAbbr: Aust Soc
NlmId: 101091427
123:123
JrId: 29369
long title: A.W.R. Bulletin. Association for the Study of the World Refugee Problem
short title: AWR Bull
ISSN: 0001-2947
ISSN (Online): 
IsoAbbr: AWR Bull
NlmId: 101091445
123:123
JrId: 29370
long title: CDE working paper. University of Wisconsin--Madison. Center for Demography and Ecology
short title: CDE Work Pap
ISSN: 0891-2874
ISSN (Online): 
IsoAbbr: CDE Work Pap
NlmId: 101091446
123:123
JrId: 29371
long title: Backgrounder (Washington, D.C.)
short title: Backgrounder
ISSN: 1061-3889
ISSN (Online): 
IsoAbbr: Backgrounder
NlmId: 101091451
123:123
JrId: 29372
long title: CEDPA world wide. Centre for Development and Population Activities
short title: CEDPA World Wide
ISSN: 
ISSN (Online): 
IsoAbbr: CEDPA World Wide
NlmId: 101091452
123:123
JrId: 29373
long title: The Bangkok post
short title: Bangkok Post
ISSN: 
ISSN (Online): 
IsoAbbr: Bangkok Post
NlmId: 101091454
123:123
JrId: 29374
long title: Banque
short title: Banque
ISSN: 0005-5581
ISSN (Online): 
IsoAbbr: Banque
NlmId: 101091464
123:123
JrId: 29375
long title: Central issues in anthropology : a journal of the Central States Anthropological Society
short title: Cent Issues Anthropol
ISSN: 0739-7917
ISSN (Online): 
IsoAbbr: Cent Issues Anthropol
NlmId: 101091468
123:123
JrId: 29376
long title: Statistiske efterretninger. Befolkning og valg / Danmarks statistik
short title: Statist Efterret
ISSN: 0108-5530
ISSN (Online): 
IsoAbbr: Statist Efterret
NlmId: 101091501
123:123
JrId: 29377
long title: China law and practice
short title: China Law Pract
ISSN: 1012-6724
ISSN (Online): 
IsoAbbr: China Law Pract
NlmId: 101091614
123:123
JrId: 29380
long title: Behaviormetrika
short title: Behaviormetrika
ISSN: 0385-7417
ISSN (Online): 
IsoAbbr: Behaviormetrika
NlmId: 101091502
123:123
JrId: 29381
long title: Benelux
short title: Benelux
ISSN: 0251-2912
ISSN (Online): 
IsoAbbr: Benelux
NlmId: 101091513
123:123
JrId: 29382
long title: Berliner geographische Studien
short title: Berl Geogr Stud
ISSN: 0341-8537
ISSN (Online): 
IsoAbbr: Berl Geogr Stud
NlmId: 101091529
123:123
JrId: 29383
long title: Changing men (Madison, Wis.)
short title: Chang Men
ISSN: 0889-7174
ISSN (Online): 
IsoAbbr: Chang Men
NlmId: 101091533
123:123
JrId: 29384
long title: Beyond relief
short title: Beyond Relief
ISSN: 0884-8513
ISSN (Online): 
IsoAbbr: Beyond Relief
NlmId: 101091534
123:123
JrId: 29385
long title: Bijdragen tot de geschiedenis
short title: Bijdr Geschied
ISSN: 0006-2286
ISSN (Online): 
IsoAbbr: Bijdr Geschied
NlmId: 101091574
123:123
JrId: 29386
long title: Biologia (Lahore, Pakistan)
short title: Biologia
ISSN: 0006-3096
ISSN (Online): 
IsoAbbr: Biologia
NlmId: 101091586
123:123
JrId: 29387
long title: Chemistry in Canada
short title: Chem Can
ISSN: 0009-3114
ISSN (Online): 
IsoAbbr: Chem Can
NlmId: 101091597
123:123
JrId: 29388
long title: Chicago policy review
short title: Chic Pol Rev
ISSN: 1093-8990
ISSN (Online): 
IsoAbbr: Chic Pol Rev
NlmId: 101091598
123:123
JrId: 29389
long title: The China geographer
short title: Chnia Geogr
ISSN: 0162-0789
ISSN (Online): 
IsoAbbr: Chnia Geogr
NlmId: 101091612
123:123
JrId: 29390
long title: Bloomsbury geographer
short title: Bloomsbury Geogr
ISSN: 0067-9232
ISSN (Online): 
IsoAbbr: Bloomsbury Geogr
NlmId: 101091632
123:123
JrId: 29391
long title: Zu guo
short title: Zu Guo
ISSN: 
ISSN (Online): 
IsoAbbr: Zu Guo
NlmId: 101091756
123:123
JrId: 29392
long title: Jian kang bao
short title: Jian Kang Bao
ISSN: 
ISSN (Online): 
IsoAbbr: Jian Kang Bao
NlmId: 101091768
123:123
JrId: 29393
long title: Bulletin de methodologie sociologique : BMS
short title: Bull Methodol Sociol
ISSN: 0759-1063
ISSN (Online): 
IsoAbbr: Bull Methodol Sociol
NlmId: 101091633
123:123
JrId: 29394
long title: Boardroom reports
short title: Boardr Rep
ISSN: 0045-2300
ISSN (Online): 
IsoAbbr: Boardr Rep
NlmId: 101091637
123:123
JrId: 29395
long title: The Body forum
short title: Body Forum
ISSN: 0145-6210
ISSN (Online): 
IsoAbbr: Body Forum
NlmId: 101091639
123:123
JrId: 29396
long title: Boletim de informacao socio-economica / Gabinete de Estudos Economicos, Ministerio do Plano e Cooperacao Internacional
short title: Bol Inf Socio Econ
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Inf Socio Econ
NlmId: 101091655
123:123
JrId: 29397
long title: Boletim sobre populacao, emprego e renda no nordeste / Superintendencia do Desenvolvimento do Nordeste, Fundacao Joaquim Nabuco
short title: Bol Popul Emprego Renda Nordeste
ISSN: 0102-1044
ISSN (Online): 
IsoAbbr: Bol Popul Emprego Renda Nordeste
NlmId: 101091660
123:123
JrId: 29398
long title: Boletin de la Real Sociedad Espanola de Historia Natural. Seccion biologica : organo del Instituto de Ciencias Naturales Jose de Acosta
short title: Bol R Soc Esp Hist Nat Secc Biol
ISSN: 0366-3272
ISSN (Online): 
IsoAbbr: Bol R Soc Esp Hist Nat Secc Biol
NlmId: 101091702
123:123
JrId: 29399
long title: Boletin de poblacion
short title: Bol Poblac
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Poblac
NlmId: 101091705
123:123
JrId: 29400
long title: Boletin de indicadores de coyuntura / Republica de Venezuela, Presidencia de la Republica, Oficina Central de Estadistica e Informatica
short title: Bol Indic Coyunt
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Indic Coyunt
NlmId: 101091715
123:123
JrId: 29402
long title: China newsletter
short title: China Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: China Newsl
NlmId: 101091726
123:123
JrId: 29403
long title: Boletin mexicano de derecho comparado / Instituto de Investigaciones Juridicas, UNAM
short title: Bol Mex Derecho Comp
ISSN: 0041-8633
ISSN (Online): 
IsoAbbr: Bol Mex Derecho Comp
NlmId: 101091747
123:123
JrId: 29404
long title: Boletin socioeconomico (Cali, Colombia : 1985)
short title: Bol Socioecon
ISSN: 0120-5242
ISSN (Online): 
IsoAbbr: Bol Socioecon
NlmId: 101091749
123:123
JrId: 29405
long title: Guo li Taiwan shi fan da xue Di li yan jiu suo di li yan jiu bao gao. Kuo li T'ai-wan shih fan ta hsueh. Ti li yen chiu so
short title: Guo Li Taiwan Shi Fan Da Xue Di li Yan Jiu Suo Di Li Yan Jiu Bao Gaob
ISSN: 
ISSN (Online): 
IsoAbbr: Guo Li Taiwan Shi Fan Da Xue Di li Yan Jiu Suo Di Li Yan Jiu Bao Gaob
NlmId: 101091764
123:123
JrId: 29406
long title: Chinese geographical science / Sponsored by Changchun Institute of Geography, Chinese Academy of Sciences
short title: Chin Geogr Sci
ISSN: 1002-0063
ISSN (Online): 
IsoAbbr: Chin Geogr Sci
NlmId: 101091834
123:123
JrId: 29407
long title: Boletin (Instituto de Estudios de Poblacion y Desarrollo (Dominican Republic))
short title: Boletin
ISSN: 
ISSN (Online): 
IsoAbbr: Boletin
NlmId: 101091793
123:123
JrId: 29408
long title: Brandeis review
short title: Brandeis Rev
ISSN: 0273-7175
ISSN (Online): 
IsoAbbr: Brandeis Rev
NlmId: 101091813
123:123
JrId: 29409
long title: Brazilian economic studies
short title: Braz Econ Stud
ISSN: 0100-2910
ISSN (Online): 
IsoAbbr: Braz Econ Stud
NlmId: 101091814
123:123
JrId: 29410
long title: Chinese environment & development (Armonk, N.Y.)
short title: Chin Environ Dev
ISSN: 1061-9534
ISSN (Online): 
IsoAbbr: Chin Environ Dev
NlmId: 101091832
123:123
JrId: 29411
long title: British journal of sociology of education
short title: Br J Sociol Educ
ISSN: 0142-5692
ISSN (Online): 
IsoAbbr: Br J Sociol Educ
NlmId: 101091835
123:123
JrId: 29412
long title: British review of economic issues
short title: Br Rev Econ Issues
ISSN: 0141-4739
ISSN (Online): 
IsoAbbr: Br Rev Econ Issues
NlmId: 101091847
123:123
JrId: 29413
long title: Broward review
short title: Broward Rev
ISSN: 0887-4751
ISSN (Online): 
IsoAbbr: Broward Rev
NlmId: 101091850
123:123
JrId: 29414
long title: Chroniques d'actualite de la S.E.D.E.I.S
short title: Chron Actual SEDEIS
ISSN: 0396-437X
ISSN (Online): 
IsoAbbr: Chron Actual SEDEIS
NlmId: 101091868
123:123
JrId: 29415
long title: City journal (New York, N.Y.)
short title: City J
ISSN: 1060-8540
ISSN (Online): 
IsoAbbr: City J
NlmId: 101091898
123:123
JrId: 29416
long title: Cityscape (Washington, D.C.)
short title: Cityscape
ISSN: 
ISSN (Online): 
IsoAbbr: Cityscape
NlmId: 101091908
123:123
JrId: 29418
long title: Built environment
short title: Built Environ
ISSN: 0263-7960
ISSN (Online): 
IsoAbbr: Built Environ
NlmId: 101091924
123:123
JrId: 29419
long title: Bulletin d'histoire politique
short title: Bull Hist Polit
ISSN: 1201-0421
ISSN (Online): 
IsoAbbr: Bull Hist Polit
NlmId: 101091935
123:123
JrId: 29420
long title: Bulletin economique et social du Maroc
short title: Bull Econ Soc Maroc
ISSN: 0007-4586
ISSN (Online): 
IsoAbbr: Bull Econ Soc Maroc
NlmId: 101091937
123:123
JrId: 29421
long title: Bulletin of francophone Africa / Maghreb Research Group
short title: Bull Francoph Afr
ISSN: 0966-1018
ISSN (Online): 
IsoAbbr: Bull Francoph Afr
NlmId: 101091945
123:123
JrId: 29422
long title: Bulletin of the American Schools of Oriental Research. American Schools of Oriental Research
short title: Bull Am Schools Orient Res
ISSN: 0003-097X
ISSN (Online): 
IsoAbbr: Bull Am Schools Orient Res
NlmId: 101091965
123:123
JrId: 29423
long title: The bulletin of the Cleveland Medical Library. Cleveland Medical Library Association
short title: Bull Clevel Med Libr
ISSN: 0009-8833
ISSN (Online): 
IsoAbbr: Bull Clevel Med Libr
NlmId: 101091970
123:123
JrId: 29424
long title: Kao gu ren lei xue kan
short title: Kao Ku Jen Lei Hsueh Kan
ISSN: 0077-5843
ISSN (Online): 
IsoAbbr: Kao Ku Jen Lei Hsueh Kan
NlmId: 101091987
123:123
JrId: 29425
long title: Coastal management : an international journal of marine environment, resources, law, and society
short title: Coast Manage
ISSN: 0892-0753
ISSN (Online): 
IsoAbbr: Coast Manage
NlmId: 101091992
123:123
JrId: 29426
long title: Bulletin of the Ghana Geographical Association
short title: Bull Ghana Geogr Assoc
ISSN: 0016-9536
ISSN (Online): 
IsoAbbr: Bull Ghana Geogr Assoc
NlmId: 101091999
123:123
JrId: 29427
long title: Bulletin of the International Committee on Urgent Anthropological and Ethnological Research. International Committee on Urgent Anthropological and Ethnological Research
short title: Bull Int Comm Urgent Anthropol Ethnol Res
ISSN: 0538-5865
ISSN (Online): 
IsoAbbr: Bull Int Comm Urgent Anthropol Ethnol Res
NlmId: 101092017
123:123
JrId: 29428
long title: Co-existence (Glasgow, Scotland)
short title: Coexistence
ISSN: 0587-5994
ISSN (Online): 
IsoAbbr: Coexistence
NlmId: 101092021
123:123
JrId: 29429
long title: Columbia journal of gender and law
short title: Columbia J Gend Law
ISSN: 1062-6220
ISSN (Online): 
IsoAbbr: Columbia J Gend Law
NlmId: 101092067
123:123
JrId: 29430
long title: The bulletin of the Society of University Cartographers. Society of University Cartographers
short title: Bull Soc Univ Cartogr
ISSN: 0036-1984
ISSN (Online): 
IsoAbbr: Bull Soc Univ Cartogr
NlmId: 101092100
123:123
JrId: 29431
long title: Bureau of Justice Statistics special report
short title: Bur Justice Stat Spec Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Bur Justice Stat Spec Rep
NlmId: 101092109
123:123
JrId: 29432
long title: Business and economic review (Columbia, S.C.)
short title: Bus Econ Rev
ISSN: 0007-6465
ISSN (Online): 
IsoAbbr: Bus Econ Rev
NlmId: 101092112
123:123
JrId: 29433
long title: Business India
short title: BusinessIndia
ISSN: 0254-5268
ISSN (Online): 
IsoAbbr: BusinessIndia
NlmId: 101092114
123:123
JrId: 29434
long title: Communist and post-communist studies
short title: Communist Post-Communist Stud
ISSN: 0967-067X
ISSN (Online): 
IsoAbbr: Communist Post-Communist Stud
NlmId: 101092164
123:123
JrId: 29435
long title: Communist economies
short title: Communist Econ
ISSN: 0954-0113
ISSN (Online): 
IsoAbbr: Communist Econ
NlmId: 101092172
123:123
JrId: 29436
long title: Communist economies and economic transformation
short title: Communist Econ Econ Transform
ISSN: 1351-4393
ISSN (Online): 
IsoAbbr: Communist Econ Econ Transform
NlmId: 101092173
123:123
JrId: 29437
long title: Communio (Spokane, Wash.)
short title: Communio
ISSN: 0094-2065
ISSN (Online): 
IsoAbbr: Communio
NlmId: 101092196
123:123
JrId: 29438
long title: Computers & mathematics with applications (Oxford, England : 1987)
short title: Comput Math Appl
ISSN: 0898-1221
ISSN (Online): 
IsoAbbr: Comput Math Appl
NlmId: 101092359
123:123
JrId: 29439
long title: Cahiers africains d'administration publique = African administrative studies
short title: Cah Afr Adm Publique
ISSN: 0007-9588
ISSN (Online): 
IsoAbbr: Cah Afr Adm Publique
NlmId: 101092239
123:123
JrId: 29440
long title: Cahiers de geographie du Quebec
short title: Cah Geogr Que
ISSN: 0007-9766
ISSN (Online): 
IsoAbbr: Cah Geogr Que
NlmId: 101092248
123:123
JrId: 29441
long title: Cahiers de recherche sociologique
short title: Cah Rech Sociol
ISSN: 0831-1048
ISSN (Online): 
IsoAbbr: Cah Rech Sociol
NlmId: 101092250
123:123
JrId: 29442
long title: Serie sciences de l'homme
short title: Cah Am Lat Ser Sci Homme
ISSN: 0008-0020
ISSN (Online): 
IsoAbbr: Cah Am Lat Ser Sci Homme
NlmId: 101092259
123:123
JrId: 29443
long title: Cahiers du Centre de recherches et d'etudes sur Paris et l'Ile-de-France (CREPIF)
short title: Cah Cent Rech Etud Paris Lle de France
ISSN: 0760-6079
ISSN (Online): 
IsoAbbr: Cah Cent Rech Etud Paris Lle de France
NlmId: 101092260
123:123
JrId: 29444
long title: Comparative economic studies
short title: Comp Econ Stud
ISSN: 0888-7233
ISSN (Online): 
IsoAbbr: Comp Econ Stud
NlmId: 101092261
123:123
JrId: 29445
long title: Cahiers economiques et sociaux
short title: Cah Econ Soc
ISSN: 0008-0209
ISSN (Online): 
IsoAbbr: Cah Econ Soc
NlmId: 101092263
123:123
JrId: 29446
long title: Cahiers geographiques de Rouen
short title: Cah Geogr Rouen
ISSN: 0181-0839
ISSN (Online): 
IsoAbbr: Cah Geogr Rouen
NlmId: 101092265
123:123
JrId: 29447
long title: Cahiers techniques AFRO
short title: Cah Tech AFRO
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Tech AFRO
NlmId: 101092267
123:123
JrId: 29448
long title: California anthropologist
short title: Calif Anthropol
ISSN: 0272-5452
ISSN (Online): 
IsoAbbr: Calif Anthropol
NlmId: 101092272
123:123
JrId: 29449
long title: Cambridge anthropology : a journal of the Department of Social Anthropology, Cambridge University
short title: Camb Anthropol
ISSN: 
ISSN (Online): 
IsoAbbr: Camb Anthropol
NlmId: 101092294
123:123
JrId: 29450
long title: Canadian and international education. Education canadienne et internationale
short title: Can Int Educ
ISSN: 0315-1409
ISSN (Online): 
IsoAbbr: Can Int Educ
NlmId: 101092321
123:123
JrId: 29451
long title: Computers & geosciences
short title: Comput Geosci
ISSN: 0098-3004
ISSN (Online): 
IsoAbbr: Comput Geosci
NlmId: 101092352
123:123
JrId: 29452
long title: Computers, environment and urban systems
short title: Comput Environ Urban Syst
ISSN: 0198-9715
ISSN (Online): 
IsoAbbr: Comput Environ Urban Syst
NlmId: 101092368
123:123
JrId: 29453
long title: CARE briefs on development issues
short title: CARE Briefs Develop Isssues
ISSN: 
ISSN (Online): 
IsoAbbr: CARE Briefs Develop Isssues
NlmId: 101092435
123:123
JrId: 29454
long title: The Canadian journal of statistics = Revue canadienne de statistique
short title: Can J Stat
ISSN: 0319-5724
ISSN (Online): 
IsoAbbr: Can J Stat
NlmId: 101092391
123:123
JrId: 29455
long title: Canadian women's studies = Les cahiers de la femme
short title: Can Womens Stud
ISSN: 0713-3235
ISSN (Online): 
IsoAbbr: Can Womens Stud
NlmId: 101092395
123:123
JrId: 29456
long title: Cape Breton post
short title: Cape Breton Post
ISSN: 0839-4970
ISSN (Online): 
IsoAbbr: Cape Breton Post
NlmId: 101092430
123:123
JrId: 29457
long title: Caribbean affairs (Port of Spain, Trinidad and Tobago)
short title: Caribb Aff
ISSN: 1011-5765
ISSN (Online): 
IsoAbbr: Caribb Aff
NlmId: 101092441
123:123
JrId: 29458
long title: Carolina planning
short title: Carol Plann
ISSN: 0164-0070
ISSN (Online): 
IsoAbbr: Carol Plann
NlmId: 101092445
123:123
JrId: 29459
long title: Carta economica regional : CER
short title: Carta Econ Reg
ISSN: 0187-7674
ISSN (Online): 
IsoAbbr: Carta Econ Reg
NlmId: 101092450
123:123
JrId: 29460
long title: New Zealand cartography and geographic information systems : the journal of the New Zealand Cartographic Society
short title: N Z Cartogr Geogr Inf Sys
ISSN: 1171-1337
ISSN (Online): 
IsoAbbr: N Z Cartogr Geogr Inf Sys
NlmId: 101092457
123:123
JrId: 29461
long title: Catholic standard (Washington, D.C.)
short title: Cathol Stand
ISSN: 0411-2741
ISSN (Online): 
IsoAbbr: Cathol Stand
NlmId: 101092461
123:123
JrId: 29462
long title: Catholic update
short title: Cathol Update
ISSN: 
ISSN (Online): 
IsoAbbr: Cathol Update
NlmId: 101092467
123:123
JrId: 29463
long title: Catholic woman
short title: Cathol Woman
ISSN: 0270-3610
ISSN (Online): 
IsoAbbr: Cathol Woman
NlmId: 101092497
123:123
JrId: 29464
long title: Catholic world
short title: Cathol World
ISSN: 0008-848X
ISSN (Online): 
IsoAbbr: Cathol World
NlmId: 101092506
123:123
JrId: 29466
long title: Constellations (Oxford, England)
short title: Constellations
ISSN: 1351-0487
ISSN (Online): 
IsoAbbr: Constellations
NlmId: 101092524
123:123
JrId: 29467
long title: Contemporary Jewry
short title: Contemp Jew
ISSN: 0147-1694
ISSN (Online): 
IsoAbbr: Contemp Jew
NlmId: 101092570
123:123
JrId: 29468
long title: Contemporary Marxism
short title: Contemp Marx
ISSN: 0193-8703
ISSN (Online): 
IsoAbbr: Contemp Marx
NlmId: 101092579
123:123
JrId: 29469
long title: The Ethiopian herald
short title: Ethiop Herald
ISSN: 
ISSN (Online): 
IsoAbbr: Ethiop Herald
NlmId: 101092657
123:123
JrId: 29470
long title: Etude de la population africaine = African population studies
short title: Etude Popul Afr
ISSN: 0850-5780
ISSN (Online): 
IsoAbbr: Etude Popul Afr
NlmId: 101092661
123:123
JrId: 29471
long title: Contradictions
short title: Contradictions
ISSN: 0770-8521
ISSN (Online): 
IsoAbbr: Contradictions
NlmId: 101092703
123:123
JrId: 29472
long title: Espiral (Guadalajara, Mexico)
short title: Espiral
ISSN: 
ISSN (Online): 
IsoAbbr: Espiral
NlmId: 101092600
123:123
JrId: 29473
long title: Estadistica panamena. Boletin
short title: Estad Panamena
ISSN: 
ISSN (Online): 
IsoAbbr: Estad Panamena
NlmId: 101092608
123:123
JrId: 29474
long title: Este pais (Mexico City, Mexico)
short title: Este Pais
ISSN: 0188-5405
ISSN (Online): 
IsoAbbr: Este Pais
NlmId: 101092614
123:123
JrId: 29476
long title: Estudios latinoamericanos (Mexico City, Mexico)
short title: Estud Latinoam
ISSN: 0187-1811
ISSN (Online): 
IsoAbbr: Estud Latinoam
NlmId: 101092631
123:123
JrId: 29477
long title: Estudios rurales latinoamericanos
short title: Estud Rurales Latinoam
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Rurales Latinoam
NlmId: 101092633
123:123
JrId: 29478
long title: Estudios sociales centroamericanos
short title: Estud Soc Centroam
ISSN: 0303-9676
ISSN (Online): 
IsoAbbr: Estud Soc Centroam
NlmId: 101092634
123:123
JrId: 29479
long title: Etudes canadiennes. Canadian studies
short title: Etud Can
ISSN: 0153-1700
ISSN (Online): 
IsoAbbr: Etud Can
NlmId: 101092668
123:123
JrId: 29480
long title: Etudes d'histoire africaine
short title: Etud Hist Afr
ISSN: 0071-1993
ISSN (Online): 
IsoAbbr: Etud Hist Afr
NlmId: 101092675
123:123
JrId: 29481
long title: Etudes & expansion
short title: Etud Expans
ISSN: 0770-2809
ISSN (Online): 
IsoAbbr: Etud Expans
NlmId: 101092677
123:123
JrId: 29482
long title: Etudes irlandaises
short title: Etud Irl
ISSN: 0183-973X
ISSN (Online): 
IsoAbbr: Etud Irl
NlmId: 101092681
123:123
JrId: 29483
long title: Etudes polemologiques
short title: Etud Polemol
ISSN: 0046-2640
ISSN (Online): 
IsoAbbr: Etud Polemol
NlmId: 101092690
123:123
JrId: 29484
long title: Etudes rwandaises
short title: Etudes Rwandaises
ISSN: 
ISSN (Online): 
IsoAbbr: Etudes Rwandaises
NlmId: 101092691
123:123
JrId: 29485
long title: Esope : bi-mensuel social, politique, economique / publie avec la collaboration de la S.E.D.D.E.S
short title: Esope
ISSN: 0421-4226
ISSN (Online): 
IsoAbbr: Esope
NlmId: 101092694
123:123
JrId: 29486
long title: Etudes zairoises
short title: Etud Zair
ISSN: 0301-9209
ISSN (Online): 
IsoAbbr: Etud Zair
NlmId: 101092695
123:123
JrId: 29487
long title: European foreign affairs review
short title: Eur Foreign Aff Rev
ISSN: 1384-6299
ISSN (Online): 
IsoAbbr: Eur Foreign Aff Rev
NlmId: 101092699
123:123
JrId: 29488
long title: Contributions to Indian sociology / Ecole pratique des hautes etudes (VIo section)-Paris [and] Institute of Social Anthropology-Oxford
short title: Contrib Indian Sociol
ISSN: 0069-9659
ISSN (Online): 
IsoAbbr: Contrib Indian Sociol
NlmId: 101092711
123:123
JrId: 29489
long title: Contributions to political economy
short title: Contrib Polit Econ
ISSN: 0277-5921
ISSN (Online): 
IsoAbbr: Contrib Polit Econ
NlmId: 101092712
123:123
JrId: 29490
long title: Cooperation and conflict
short title: Coop Confl
ISSN: 0010-8367
ISSN (Online): 
IsoAbbr: Coop Confl
NlmId: 101092722
123:123
JrId: 29491
long title: Country demographic profiles
short title: Ctry Demogr Profiles
ISSN: 0360-8514
ISSN (Online): 
IsoAbbr: Ctry Demogr Profiles
NlmId: 101092745
123:123
JrId: 29492
long title: European journal of marketing
short title: Eur J Mark
ISSN: 0309-0566
ISSN (Online): 
IsoAbbr: Eur J Mark
NlmId: 101092765
123:123
JrId: 29493
long title: European journal of political research
short title: Eur J Polit Res
ISSN: 0304-4130
ISSN (Online): 
IsoAbbr: Eur J Polit Res
NlmId: 101092768
123:123
JrId: 29494
long title: Covertaction quarterly
short title: Covertaction Q
ISSN: 1067-7232
ISSN (Online): 
IsoAbbr: Covertaction Q
NlmId: 101092771
123:123
JrId: 29495
long title: European law review
short title: Eur Law Rev
ISSN: 0307-5400
ISSN (Online): 
IsoAbbr: Eur Law Rev
NlmId: 101092779
123:123
JrId: 29496
long title: Coyuntura economica (Bogota, Colombia)
short title: Coyunt Econ
ISSN: 0120-3576
ISSN (Online): 
IsoAbbr: Coyunt Econ
NlmId: 101092798
123:123
JrId: 29497
long title: Revista europea de estudios latinoamericanos y del Caribe = European review of Latin American and Caribbean studies
short title: Rev Eur Estud Latinoam Caribe
ISSN: 0924-0608
ISSN (Online): 
IsoAbbr: Rev Eur Estud Latinoam Caribe
NlmId: 101092799
123:123
JrId: 29498
long title: European water pollution control : official publication of the European Water Pollution Control Association (EWPCA)
short title: Eur Water Pollut Control
ISSN: 0925-5060
ISSN (Online): 
IsoAbbr: Eur Water Pollut Control
NlmId: 101092803
123:123
JrId: 29499
long title: Creces / CONIN
short title: Creces
ISSN: 
ISSN (Online): 
IsoAbbr: Creces
NlmId: 101092841
123:123
JrId: 29500
long title: Explorations in Renaissance culture
short title: Explor Renaiss Cult
ISSN: 0098-2474
ISSN (Online): 
IsoAbbr: Explor Renaiss Cult
NlmId: 101092846
123:123
JrId: 29501
long title: Critical social research
short title: Crit Soc Res
ISSN: 0268-1803
ISSN (Online): 
IsoAbbr: Crit Soc Res
NlmId: 101092850
123:123
JrId: 29502
long title: Critical sociology
short title: Crit Sociol
ISSN: 0896-9205
ISSN (Online): 
IsoAbbr: Crit Sociol
NlmId: 101092857
123:123
JrId: 29503
long title: Critique of anthropology
short title: Crit Anthropol
ISSN: 0308-275X
ISSN (Online): 
IsoAbbr: Crit Anthropol
NlmId: 101092871
123:123
JrId: 29504
long title: The Crown agents review
short title: Crown Agents Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Crown Agents Rev
NlmId: 101092879
123:123
JrId: 29505
long title: Cuadernos del CLAEH
short title: Cuad CLAEH
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad CLAEH
NlmId: 101092883
123:123
JrId: 29506
long title: Faits et tendances
short title: Fait Tend
ISSN: 0014-7052
ISSN (Online): 
IsoAbbr: Fait Tend
NlmId: 101092890
123:123
JrId: 29507
long title: Family circle (Mount Morris, Ill.)
short title: Fam Circle
ISSN: 0014-7206
ISSN (Online): 
IsoAbbr: Fam Circle
NlmId: 101092893
123:123
JrId: 29508
long title: Family economics review
short title: Fam Econ Rev
ISSN: 0425-676X
ISSN (Online): 
IsoAbbr: Fam Econ Rev
NlmId: 101092894
123:123
JrId: 29509
long title: FAO fisheries circular = FAO circulaire sur les peches = FAO circular de pesca
short title: FAO Fish Circ
ISSN: 0429-9329
ISSN (Online): 
IsoAbbr: FAO Fish Circ
NlmId: 101092906
123:123
JrId: 29510
long title: Cultural anthropology : journal of the Society for Cultural Anthropology
short title: Cult Anthropol
ISSN: 0886-7356
ISSN (Online): 
IsoAbbr: Cult Anthropol
NlmId: 101092924
123:123
JrId: 29511
long title: Culture (Canadian Ethnology Society)
short title: Culture
ISSN: 0229-009X
ISSN (Online): 
IsoAbbr: Culture
NlmId: 101092932
123:123
JrId: 29512
long title: Economic review (Federal Reserve Bank of Atlanta)
short title: Econ Rev
ISSN: 0732-1813
ISSN (Online): 
IsoAbbr: Econ Rev
NlmId: 101092940
123:123
JrId: 29513
long title: Economic review (Federal Reserve Bank of Dallas)
short title: Econ Rev
ISSN: 0732-1414
ISSN (Online): 
IsoAbbr: Econ Rev
NlmId: 101092945
123:123
JrId: 29514
long title: Business review (Federal Reserve Bank of Philadelphia)
short title: Bus Rev
ISSN: 0007-7011
ISSN (Online): 
IsoAbbr: Bus Rev
NlmId: 101092948
123:123
JrId: 29515
long title: Feedback : ICOMP newsletter on management of population programmes
short title: Feedback
ISSN: 0127-5674
ISSN (Online): 
IsoAbbr: Feedback
NlmId: 101092959
123:123
JrId: 29516
long title: Female health topics & diagnostic reporter
short title: Female Health Top Diagn Report
ISSN: 
ISSN (Online): 
IsoAbbr: Female Health Top Diagn Report
NlmId: 101092971
123:123
JrId: 29517
long title: Feminist economics
short title: Fem Econ
ISSN: 1354-5701
ISSN (Online): 
IsoAbbr: Fem Econ
NlmId: 101092973
123:123
JrId: 29518
long title: The Current digest of the post-Soviet press
short title: Curr Dig Post Sov Press
ISSN: 1067-7542
ISSN (Online): 
IsoAbbr: Curr Dig Post Sov Press
NlmId: 101093003
123:123
JrId: 29519
long title: Czechoslovak economic digest
short title: Czech Econ Dig
ISSN: 0045-9461
ISSN (Online): 
IsoAbbr: Czech Econ Dig
NlmId: 101093022
123:123
JrId: 29520
long title: Czechoslovak sociological review
short title: Czechoslov Sociol Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Czechoslov Sociol Rev
NlmId: 101093030
123:123
JrId: 29521
long title: Daily (Statistics Canada)
short title: Dly Stat Can
ISSN: 0827-0465
ISSN (Online): 
IsoAbbr: Dly Stat Can
NlmId: 101093059
123:123
JrId: 29522
long title: DA, West Asia report
short title: DA West Asia Rep
ISSN: 
ISSN (Online): 
IsoAbbr: DA West Asia Rep
NlmId: 101093067
123:123
JrId: 29523
long title: Financial times (North American edition)
short title: Financ Times
ISSN: 0884-6782
ISSN (Online): 
IsoAbbr: Financ Times
NlmId: 101093035
123:123
JrId: 29524
long title: Finanz-archiv : Zeitschrift fur das Gesamte Finanzwesen
short title: Finanzarchiv
ISSN: 0015-2218
ISSN (Online): 
IsoAbbr: Finanzarchiv
NlmId: 101093036
123:123
JrId: 29525
long title: Finisterra
short title: Finisterra
ISSN: 0430-5027
ISSN (Online): 
IsoAbbr: Finisterra
NlmId: 101093037
123:123
JrId: 29526
long title: Proceedings of the ... International Congress of Endocrinology. International Congress of Endocrinology
short title: Proc Int Congr Endocrinol
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Congr Endocrinol
NlmId: 101093038
123:123
JrId: 29527
long title: The Fletcher forum
short title: Fletcher Forum
ISSN: 0147-0981
ISSN (Online): 
IsoAbbr: Fletcher Forum
NlmId: 101093039
123:123
JrId: 29528
long title: The Fletcher forum of world affairs
short title: Fletcher Forum World Aff
ISSN: 1046-1868
ISSN (Online): 
IsoAbbr: Fletcher Forum World Aff
NlmId: 101093041
123:123
JrId: 29529
long title: Focus: technical cooperation. Focus. Cooperacion tecnica. Focus. Cooperation technique
short title: Focus Tech Coop
ISSN: 0146-8502
ISSN (Online): 
IsoAbbr: Focus Tech Coop
NlmId: 101093043
123:123
JrId: 29530
long title: Folia geographica. Series geographica-oeconomica / Polska Akademia Nauk, Oddzial w Krakowie, Komisja Nauk Geograficznych
short title: Folia Geogr Ser Geogr Oecon
ISSN: 0071-6707
ISSN (Online): 
IsoAbbr: Folia Geogr Ser Geogr Oecon
NlmId: 101093045
123:123
JrId: 29531
long title: Folk (Kobenhavn)
short title: Folk
ISSN: 0085-0756
ISSN (Online): 
IsoAbbr: Folk
NlmId: 101093053
123:123
JrId: 29533
long title: Das Argument
short title: Argument
ISSN: 0004-1157
ISSN (Online): 
IsoAbbr: Argument
NlmId: 101093064
123:123
JrId: 29535
long title: De economia
short title: De Economia
ISSN: 
ISSN (Online): 
IsoAbbr: De Economia
NlmId: 101093085
123:123
JrId: 29536
long title: De Economist
short title: Economist (Leiden)
ISSN: 0013-063X
ISSN (Online): 
IsoAbbr: Economist (Leiden)
NlmId: 101093088
123:123
JrId: 29537
long title: Defenders
short title: Defenders
ISSN: 0162-6337
ISSN (Online): 
IsoAbbr: Defenders
NlmId: 101093089
123:123
JrId: 29538
long title: Defense law journal
short title: Def Law J
ISSN: 0011-7587
ISSN (Online): 
IsoAbbr: Def Law J
NlmId: 101093091
123:123
JrId: 29539
long title: Demosta
short title: Demosta
ISSN: 0011-8338
ISSN (Online): 
IsoAbbr: Demosta
NlmId: 101093394
123:123
JrId: 29540
long title: Desarrollo rural en las Americas
short title: Desarro Rural Amer
ISSN: 0420-1256
ISSN (Online): 
IsoAbbr: Desarro Rural Amer
NlmId: 101093401
123:123
JrId: 29541
long title: Deseret news (Salt Lake City, Utah : 1964)
short title: Deseret News
ISSN: 0745-4724
ISSN (Online): 
IsoAbbr: Deseret News
NlmId: 101093402
123:123
JrId: 29542
long title: Desertification control
short title: Desertif Control
ISSN: 0379-2455
ISSN (Online): 
IsoAbbr: Desertif Control
NlmId: 101093404
123:123
JrId: 29543
long title: Development brief
short title: Dev Brief
ISSN: 
ISSN (Online): 
IsoAbbr: Dev Brief
NlmId: 101093421
123:123
JrId: 29544
long title: Development directions
short title: Dev Dir
ISSN: 0705-064X
ISSN (Online): 
IsoAbbr: Dev Dir
NlmId: 101093423
123:123
JrId: 29545
long title: DEF : Development education forum
short title: DEF
ISSN: 
ISSN (Online): 
IsoAbbr: DEF
NlmId: 101093424
123:123
JrId: 29546
long title: Developpement-Quebec
short title: Dev Que
ISSN: 0701-564X
ISSN (Online): 
IsoAbbr: Dev Que
NlmId: 101093450
123:123
JrId: 29547
long title: Le Developpement voltaique
short title: Dev Volta
ISSN: 1010-3708
ISSN (Online): 
IsoAbbr: Dev Volta
NlmId: 101093451
123:123
JrId: 29548
long title: Dialectical anthropology
short title: Dialect Anthropol
ISSN: 0304-4092
ISSN (Online): 
IsoAbbr: Dialect Anthropol
NlmId: 101093457
123:123
JrId: 29549
long title: Diario de Centro America (Guatemala, Guatemala : 1880)
short title: D Cent Am
ISSN: 
ISSN (Online): 
IsoAbbr: D Cent Am
NlmId: 101093620
123:123
JrId: 29550
long title: Diario de Yucatan
short title: D Yucatan
ISSN: 
ISSN (Online): 
IsoAbbr: D Yucatan
NlmId: 101093621
123:123
JrId: 29551
long title: Differences
short title: Differences
ISSN: 1040-7391
ISSN (Online): 
IsoAbbr: Differences
NlmId: 101093624
123:123
JrId: 29552
long title: Domes : digest of Middle East studies
short title: Domes
ISSN: 1060-4367
ISSN (Online): 
IsoAbbr: Domes
NlmId: 101093625
123:123
JrId: 29553
long title: Il Diritto del lavoro
short title: Dir Lav
ISSN: 0012-3404
ISSN (Online): 
IsoAbbr: Dir Lav
NlmId: 101093629
123:123
JrId: 29554
long title: Eme eme_ estudios dominicanos
short title: Eme Eme Estud Domin
ISSN: 
ISSN (Online): 
IsoAbbr: Eme Eme Estud Domin
NlmId: 101094188
123:123
JrId: 29555
long title: Empleo y desempleo
short title: Empl Desempl
ISSN: 
ISSN (Online): 
IsoAbbr: Empl Desempl
NlmId: 101094194
123:123
JrId: 29556
long title: Enfoque feminista
short title: Enfoque Fem
ISSN: 
ISSN (Online): 
IsoAbbr: Enfoque Fem
NlmId: 101094294
123:123
JrId: 29557
long title: Engineering and science
short title: Eng Sci
ISSN: 0013-7812
ISSN (Online): 
IsoAbbr: Eng Sci
NlmId: 101094299
123:123
JrId: 29558
long title: Environment and planning. D, Society & space
short title: Environ Plan D
ISSN: 0263-7758
ISSN (Online): 
IsoAbbr: Environ Plan D
NlmId: 101094318
123:123
JrId: 29559
long title: The Environmentalist
short title: Environmentalist
ISSN: 0251-1088
ISSN (Online): 
IsoAbbr: Environmentalist
NlmId: 101094333
123:123
JrId: 29560
long title: Environnement africain
short title: Environ Afr
ISSN: 0850-8518
ISSN (Online): 
IsoAbbr: Environ Afr
NlmId: 101094398
123:123
JrId: 29561
long title: Equinoxe (Cayenne, French Guiana)
short title: Equinoxe
ISSN: 0750-0408
ISSN (Online): 
IsoAbbr: Equinoxe
NlmId: 101094369
123:123
JrId: 29562
long title: Era socialista
short title: Era Social
ISSN: 0379-3710
ISSN (Online): 
IsoAbbr: Era Social
NlmId: 101094374
123:123
JrId: 29563
long title: ERS spectrum
short title: ERS Spectr
ISSN: 
ISSN (Online): 
IsoAbbr: ERS Spectr
NlmId: 101094379
123:123
JrId: 29564
long title: Espaces et societes (Paris, France)
short title: Espaces Soc
ISSN: 0014-0481
ISSN (Online): 
IsoAbbr: Espaces Soc
NlmId: 101094381
123:123
JrId: 29565
long title: Entscheidungen des Bundesgerichtshofes in Zivilsachen. Germany (West). Bundesgerichtshof
short title: Entscheid Bundesgerichtshofes Zivilsachen
ISSN: 0435-7124
ISSN (Online): 
IsoAbbr: Entscheid Bundesgerichtshofes Zivilsachen
NlmId: 101094388
123:123
JrId: 29566
long title: Erdkundliches Wissen
short title: Erdkd Wissen
ISSN: 0425-1741
ISSN (Online): 
IsoAbbr: Erdkd Wissen
NlmId: 101094406
123:123
JrId: 29567
long title: The Fookien times yearbook
short title: Fookien Times Yearb
ISSN: 
ISSN (Online): 
IsoAbbr: Fookien Times Yearb
NlmId: 101094435
123:123
JrId: 29568
long title: Forum mondial de la sante
short title: Forum Mond Sante
ISSN: 0251-8716
ISSN (Online): 
IsoAbbr: Forum Mond Sante
NlmId: 101094540
123:123
JrId: 29569
long title: Daily report. People's Republic of China
short title: Dly Rep Peoples Repub China
ISSN: 0892-0141
ISSN (Online): 
IsoAbbr: Dly Rep Peoples Repub China
NlmId: 101094513
123:123
JrId: 29570
long title: Daily report. China
short title: Dly Rep China
ISSN: 0892-015X
ISSN (Online): 
IsoAbbr: Dly Rep China
NlmId: 101094515
123:123
JrId: 29571
long title: Forschungsjournal neue soziale Bewegungen
short title: Forsch J Neue Soz Beweg
ISSN: 0933-9361
ISSN (Online): 
IsoAbbr: Forsch J Neue Soz Beweg
NlmId: 101094525
123:123
JrId: 29572
long title: Forum for development studies
short title: Forum Dev Stud
ISSN: 0803-9410
ISSN (Online): 
IsoAbbr: Forum Dev Stud
NlmId: 101094535
123:123
JrId: 29573
long title: Forum_ revista invatamintului superior
short title: Forum Rev Invat Super
ISSN: 0015-8453
ISSN (Online): 
IsoAbbr: Forum Rev Invat Super
NlmId: 101094574
123:123
JrId: 29574
long title: Free China review
short title: Free China Rev
ISSN: 0016-030X
ISSN (Online): 
IsoAbbr: Free China Rev
NlmId: 101094579
123:123
JrId: 29575
long title: Futur anterieur
short title: Futur Anter
ISSN: 1154-418X
ISSN (Online): 
IsoAbbr: Futur Anter
NlmId: 101094589
123:123
JrId: 29576
long title: Gelisme dergisi = Studies in development
short title: Gelis Derg Orta dogu Tek Univ
ISSN: 1010-9927
ISSN (Online): 
IsoAbbr: Gelis Derg Orta dogu Tek Univ
NlmId: 101094675
123:123
JrId: 29577
long title: Free world horizons
short title: Free World Horiz
ISSN: 
ISSN (Online): 
IsoAbbr: Free World Horiz
NlmId: 101094628
123:123
JrId: 29578
long title: Gaea_ anales de la Sociedad Argentina de Estudios Geograficos
short title: GAEA An Soc Argent Estud Geogr
ISSN: 0374-0323
ISSN (Online): 
IsoAbbr: GAEA An Soc Argent Estud Geogr
NlmId: 101094640
123:123
JrId: 29579
long title: Gallup report (Princeton, N.J. : 1981)
short title: Gallup Rep
ISSN: 0731-6143
ISSN (Online): 
IsoAbbr: Gallup Rep
NlmId: 101094644
123:123
JrId: 29580
long title: Gender, place and culture : a journal of feminist geography
short title: Gend Place Cult
ISSN: 0966-369X
ISSN (Online): 
IsoAbbr: Gend Place Cult
NlmId: 101094685
123:123
JrId: 29581
long title: The gender cg newsletter
short title: Gend CG Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Gend CG Newsl
NlmId: 101094692
123:123
JrId: 29582
long title: Ge-magazine
short title: Ge Mag
ISSN: 0754-9725
ISSN (Online): 
IsoAbbr: Ge Mag
NlmId: 101094693
123:123
JrId: 29583
long title: Genre (Los Angeles, Calif.)
short title: Genre
ISSN: 1074-5246
ISSN (Online): 
IsoAbbr: Genre
NlmId: 101094818
123:123
JrId: 29584
long title: Geocarto international
short title: Geocarto Int
ISSN: 1010-6049
ISSN (Online): 
IsoAbbr: Geocarto Int
NlmId: 101094824
123:123
JrId: 29585
long title: Geo-Eco-Trop
short title: Geo Eco Trop
ISSN: 0379-0452
ISSN (Online): 
IsoAbbr: Geo Eco Trop
NlmId: 101094828
123:123
JrId: 29586
long title: Geografisk tidskrift / udgivet af Bestyrelsen for Det Kongelige danske geografiske selskab
short title: Geogr Tidsskr
ISSN: 0016-7223
ISSN (Online): 
IsoAbbr: Geogr Tidsskr
NlmId: 101094854
123:123
JrId: 29587
long title: Geografski pregled. Revue de geographie
short title: Geogr Pregl
ISSN: 
ISSN (Online): 
IsoAbbr: Geogr Pregl
NlmId: 101094855
123:123
JrId: 29588
long title: Geografski vestnik = Bulletin de la Societe de geographie de Ljubljana
short title: Geogr Vestn
ISSN: 0350-3895
ISSN (Online): 
IsoAbbr: Geogr Vestn
NlmId: 101094859
123:123
JrId: 29589
long title: Geographica (Madrid, Spain)
short title: Geographica
ISSN: 0433-4493
ISSN (Online): 
IsoAbbr: Geographica
NlmId: 101094871
123:123
JrId: 29590
long title: Geographica helvetica
short title: Geogr Helv
ISSN: 0016-7312
ISSN (Online): 
IsoAbbr: Geogr Helv
NlmId: 101094877
123:123
JrId: 29591
long title: The Geographical observer
short title: Geogr Obs
ISSN: 0072-0925
ISSN (Online): 
IsoAbbr: Geogr Obs
NlmId: 101095037
123:123
JrId: 29592
long title: Geographicalia
short title: Geographicalia
ISSN: 0210-8380
ISSN (Online): 
IsoAbbr: Geographicalia
NlmId: 101095043
123:123
JrId: 29593
long title: Global issues (Washington, D.C.)
short title: Glob Issues
ISSN: 
ISSN (Online): 
IsoAbbr: Glob Issues
NlmId: 101095320
123:123
JrId: 29594
long title: Economic geography
short title: Econ Geogr
ISSN: 0013-0095
ISSN (Online): 
IsoAbbr: Econ Geogr
NlmId: 101095330
123:123
JrId: 29595
long title: Futuribles (Paris, France : 1981)
short title: Futuribles
ISSN: 0337-307X
ISSN (Online): 
IsoAbbr: Futuribles
NlmId: 101095341
123:123
JrId: 29596
long title: Estudios geograficos
short title: Estud Geogr
ISSN: 0014-1496
ISSN (Online): 
IsoAbbr: Estud Geogr
NlmId: 101096094
123:123
JrId: 29597
long title: CEDPA network (Online)
short title: CEDPA Netw
ISSN: 
ISSN (Online): 
IsoAbbr: CEDPA Netw
NlmId: 101096109
123:123
JrId: 29598
long title: Social action
short title: Soc Action
ISSN: 0037-7627
ISSN (Online): 
IsoAbbr: Soc Action
NlmId: 101096381
123:123
JrId: 29599
long title: A&M : advertising and marketing
short title: A M
ISSN: 
ISSN (Online): 
IsoAbbr: A M
NlmId: 101096534
123:123
JrId: 29600
long title: Afrique 2000 (Geneva, Switzerland)
short title: Afrique 2000
ISSN: 1017-0952
ISSN (Online): 
IsoAbbr: Afrique 2000
NlmId: 101096537
123:123
JrId: 29601
long title: Bollettino di demografia storica
short title: Boll Demogr Stor
ISSN: 1126-9510
ISSN (Online): 
IsoAbbr: Boll Demogr Stor
NlmId: 101096585
123:123
JrId: 29602
long title: Cambodge soir
short title: Cambodge Soir
ISSN: 1319-0148
ISSN (Online): 
IsoAbbr: Cambodge Soir
NlmId: 101096619
123:123
JrId: 29603
long title: Famplanco news
short title: Famplanco News
ISSN: 0331-6114
ISSN (Online): 
IsoAbbr: Famplanco News
NlmId: 101096689
123:123
JrId: 29604
long title: Boletn Asociacin Chilena de Proteccin de la Familia
short title: Bol Asoc Chil Prot Fam
ISSN: 0716-2057
ISSN (Online): 
IsoAbbr: Bol Asoc Chil Prot Fam
NlmId: 101096722
123:123
JrId: 29605
long title: Al Darat
short title: Al Darat
ISSN: 1319-0148
ISSN (Online): 
IsoAbbr: Al Darat
NlmId: 101096714
123:123
JrId: 29606
long title: Environment folio
short title: Environ Folio
ISSN: 0116-1873
ISSN (Online): 
IsoAbbr: Environ Folio
NlmId: 101096717
123:123
JrId: 29607
long title: Adolescence education newsletter
short title: Adolesc Educ Newsl
ISSN: 1564-2984
ISSN (Online): 
IsoAbbr: Adolesc Educ Newsl
NlmId: 101096720
123:123
JrId: 29608
long title: Earth Negotiations Bulletin
short title: Earth Negot Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Earth Negot Bull
NlmId: 101097017
123:123
JrId: 29609
long title: Daily Mail and Guardian
short title: Dly Mail Guard
ISSN: 
ISSN (Online): 
IsoAbbr: Dly Mail Guard
NlmId: 101097024
123:123
JrId: 29610
long title: Annales d'economie et de statistique
short title: Ann Econ Stat
ISSN: 0769-489X
ISSN (Online): 
IsoAbbr: Ann Econ Stat
NlmId: 9426874
123:123
JrId: 29611
long title: Ageing international
short title: Ageing Int
ISSN: 0163-5158
ISSN (Online): 1936-606X
IsoAbbr: Ageing Int
NlmId: 7801687
123:123
JrId: 29612
long title: Guthrie Clinic bulletin
short title: Guthrie Clin Bull
ISSN: 0017-5838
ISSN (Online): 
IsoAbbr: Guthrie Clin Bull
NlmId: 0427707
123:123
JrId: 29613
long title: Toho Igakkai zasshi. Journal of the Medical Society of Toho University
short title: Toho Igakkai Zasshi
ISSN: 0040-8670
ISSN (Online): 
IsoAbbr: Toho Igakkai Zasshi
NlmId: 0413764
123:123
JrId: 29614
long title: The Journal of tropical medicine
short title: J Trop Med
ISSN: 0301-5459
ISSN (Online): 
IsoAbbr: J Trop Med
NlmId: 0406043
123:123
JrId: 29615
long title: Patologia
short title: Patologia (Mex)
ISSN: 
ISSN (Online): 
IsoAbbr: Patologia (Mex)
NlmId: 0253720
123:123
JrId: 29616
long title: Quarterly journal of crude drug research = Vierteljahrliche Zietschrift fur Drogen-Forschung = Revue trimestrielle des recherches sur les matieres premieres
short title: Q J Crude Drug Res
ISSN: 0033-5525
ISSN (Online): 
IsoAbbr: Q J Crude Drug Res
NlmId: 9427290
123:123
JrId: 29617
long title: Journal of the Pakistan Medical Association
short title: J Pak Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Pak Med Assoc
NlmId: 7503100
123:123
JrId: 29619
long title: Contrepoint
short title: Contrepoint
ISSN: 0010-7964
ISSN (Online): 
IsoAbbr: Contrepoint
NlmId: 101087546
123:123
JrId: 29620
long title: Indian journal of quantitative economics
short title: Indian J Quant Econ
ISSN: 0970-1532
ISSN (Online): 
IsoAbbr: Indian J Quant Econ
NlmId: 101087608
123:123
JrId: 29621
long title: Sosiologia
short title: Sosiologia
ISSN: 0038-1640
ISSN (Online): 
IsoAbbr: Sosiologia
NlmId: 101088033
123:123
JrId: 29622
long title: NACUBO business officer : magazine of the National Association of College and University Business Officers. National Association of College and University Business Officers
short title: NACUBO Bus Off
ISSN: 0147-877X
ISSN (Online): 
IsoAbbr: NACUBO Bus Off
NlmId: 101119718
123:123
JrId: 29623
long title: Danmarks amtsrad
short title: Dan Amtsrad
ISSN: 0011-6106
ISSN (Online): 
IsoAbbr: Dan Amtsrad
NlmId: 101120062
123:123
JrId: 29624
long title: Polio news
short title: Polio news
ISSN: 1564-0779
ISSN (Online): 
IsoAbbr: Polio news
NlmId: 101120349
123:123
JrId: 29625
long title: Gnitif
short title: Genitif
ISSN: 0221-1203
ISSN (Online): 
IsoAbbr: Genitif
NlmId: 101121213
123:123
JrId: 29626
long title: Bulletin trimestriel de l'Institut des actuaires francais. Institut des actuaires francais, Paris
short title: Bull Trimest Inst Actuaires Francais
ISSN: 1153-2254
ISSN (Online): 
IsoAbbr: Bull Trimest Inst Actuaires Francais
NlmId: 101121602
123:123
JrId: 29627
long title: Bulletin of the Natural Family Planning Council of Victoria
short title: Bull Nat Fam Plan Counc Vic
ISSN: 0312-7567
ISSN (Online): 
IsoAbbr: Bull Nat Fam Plan Counc Vic
NlmId: 101121619
123:123
JrId: 29628
long title: NFI bulletin
short title: NFI Bull
ISSN: 0971-2720
ISSN (Online): 
IsoAbbr: NFI Bull
NlmId: 101121620
123:123
JrId: 29630
long title: Ageing research reviews
short title: Ageing Res Rev
ISSN: 1568-1637
ISSN (Online): 1872-9649
IsoAbbr: Ageing Res. Rev.
NlmId: 101128963
123:123
JrId: 29631
long title: Critical reviews in computed tomography
short title: Crit Rev Comput Tomogr
ISSN: 1548-7679
ISSN (Online): 1549-7844
IsoAbbr: Crit Rev Comput Tomogr
NlmId: 101136418
123:123
JrId: 29632
long title: Reproduction (Cambridge, England) Supplement
short title: Reprod Suppl
ISSN: 1477-0415
ISSN (Online): 
IsoAbbr: Reprod. Suppl.
NlmId: 101142074
123:123
JrId: 29634
long title: Le infezioni in medicina : rivista periodica di eziologia, epidemiologia, diagnostica, clinica e terapia delle patologie infettive
short title: Infez Med
ISSN: 1124-9390
ISSN (Online): 
IsoAbbr: Infez Med
NlmId: 9613961
123:123
JrId: 29635
long title: Berkeley technology law journal / Boalt Hall School of Law, University of California, Berkeley
short title: Berkeley Technol Law J
ISSN: 1086-3818
ISSN (Online): 
IsoAbbr: Berkeley Technol Law J
NlmId: 101124031
123:123
JrId: 29636
long title: Cornell magazine (Ithaca, N.Y. : 1993)
short title: Cornell Mag
ISSN: 1070-2733
ISSN (Online): 
IsoAbbr: Cornell Mag
NlmId: 101124057
123:123
JrId: 29637
long title: Duke journal of gender law & policy
short title: Duke J Gend Law Policy
ISSN: 1090-1043
ISSN (Online): 
IsoAbbr: Duke J Gend Law Policy
NlmId: 101124060
123:123
JrId: 29638
long title: Law and policy in international business
short title: Law Policy Int Bus
ISSN: 0023-9208
ISSN (Online): 
IsoAbbr: Law Policy Int Bus
NlmId: 101124074
123:123
JrId: 29639
long title: Virginia journal of social policy & the law
short title: Va J Soc Policy Law
ISSN: 1068-7955
ISSN (Online): 
IsoAbbr: Va J Soc Policy Law
NlmId: 101124156
123:123
JrId: 29640
long title: Word & world
short title: Word World
ISSN: 0275-5270
ISSN (Online): 
IsoAbbr: Word World
NlmId: 101124157
123:123
JrId: 29641
long title: McKinney's Consolidated laws of New York annotated : with annotations from state and federal courts and state agencies. New York (State)
short title: McKinneys Consol Laws N Y Annot N Y State
ISSN: 
ISSN (Online): 
IsoAbbr: McKinneys Consol Laws N Y Annot N Y State
NlmId: 101135406
123:123
JrId: 29642
long title: Statutes of California and digests of measures / compiled by Bion M. Gregory, legislative counsel. California
short title: Statut Calif Dig Meas Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Statut Calif Dig Meas Calif
NlmId: 101140157
123:123
JrId: 29643
long title: Cambridge municipal code 1988 : a codification of the general ordinances of the city of Cambridge, Massachusetts / codified, indexed and published by Book Publishing Company. Cambridge (Mass.)
short title: Camb Munic Code 1988 Camb Mass
ISSN: 
ISSN (Online): 
IsoAbbr: Camb Munic Code 1988 Camb Mass
NlmId: 101140151
123:123
JrId: 29644
long title: Laws of the state of New Mexico. New Mexico
short title: Laws State N M N M
ISSN: 
ISSN (Online): 
IsoAbbr: Laws State N M N M
NlmId: 101140153
123:123
JrId: 29645
long title: Session laws of Hawaii passed by the State Legislature. Hawaii
short title: Sess Laws Hawaii Passed State Legis Hawaii
ISSN: 
ISSN (Online): 
IsoAbbr: Sess Laws Hawaii Passed State Legis Hawaii
NlmId: 101140154
123:123
JrId: 29646
long title: Boletin oficial del estado: Gaceta de Madrid. Spain
short title: Bol Of Estado Gac Madr Spain
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Of Estado Gac Madr Spain
NlmId: 101140155
123:123
JrId: 29647
long title: Session laws. Guam
short title: Sess Laws Guam
ISSN: 
ISSN (Online): 
IsoAbbr: Sess Laws Guam
NlmId: 101140156
123:123
JrId: 29650
long title: Cancer cell international
short title: Cancer Cell Int
ISSN: 
ISSN (Online): 1475-2867
IsoAbbr: Cancer Cell Int.
NlmId: 101139795
123:123
JrId: 29651
long title: The Journal of dermatological treatment
short title: J Dermatolog Treat
ISSN: 0954-6634
ISSN (Online): 1471-1753
IsoAbbr: J Dermatolog Treat
NlmId: 8918133
123:123
JrId: 29653
long title: International journal of cardiovascular interventions
short title: Int J Cardiovasc Intervent
ISSN: 1462-8848
ISSN (Online): 
IsoAbbr: Int J Cardiovasc Intervent
NlmId: 9815622
123:123
JrId: 29654
long title: Neuromolecular medicine
short title: Neuromolecular Med
ISSN: 1535-1084
ISSN (Online): 1559-1174
IsoAbbr: Neuromolecular Med.
NlmId: 101135365
123:123
JrId: 29655
long title: Physiological entomology
short title: Physiol Entomol
ISSN: 0307-6962
ISSN (Online): 1365-3032
IsoAbbr: Physiol. Entomol.
NlmId: 7610589
123:123
JrId: 29656
long title: Mitochondrion
short title: Mitochondrion
ISSN: 1567-7249
ISSN (Online): 1872-8278
IsoAbbr: Mitochondrion
NlmId: 100968751
123:123
JrId: 29657
long title: Veterinary clinical pathology / American Society for Veterinary Clinical Pathology
short title: Vet Clin Pathol
ISSN: 0275-6382
ISSN (Online): 1939-165X
IsoAbbr: Vet Clin Pathol
NlmId: 9880575
123:123
JrId: 29658
long title: New South Wales public health bulletin
short title: N S W Public Health Bull
ISSN: 1034-7674
ISSN (Online): 
IsoAbbr: N S W Public Health Bull
NlmId: 9712270
123:123
JrId: 29659
long title: Current treatment options in oncology
short title: Curr Treat Options Oncol
ISSN: 1527-2729
ISSN (Online): 1534-6277
IsoAbbr: Curr Treat Options Oncol
NlmId: 100900946
123:123
JrId: 29660
long title: International journal of audiology
short title: Int J Audiol
ISSN: 1499-2027
ISSN (Online): 1708-8186
IsoAbbr: Int J Audiol
NlmId: 101140017
123:123
JrId: 29661
long title: Journal of comparative physiology. A, Neuroethology, sensory, neural, and behavioral physiology
short title: J Comp Physiol A Neuroethol Sens Neural Behav Physiol
ISSN: 0340-7594
ISSN (Online): 1432-1351
IsoAbbr: J. Comp. Physiol. A Neuroethol. Sens. Neural. Behav. Physiol.
NlmId: 101141792
123:123
JrId: 29662
long title: The journal of pastoral care & counseling : JPCC
short title: J Pastoral Care Counsel
ISSN: 1542-3050
ISSN (Online): 
IsoAbbr: J Pastoral Care Counsel
NlmId: 101144384
123:123
JrId: 29663
long title: Eksperimental'naia i klinicheskaia gastroenterologiia = Experimental & clinical gastroenterology
short title: Eksp Klin Gastroenterol
ISSN: 1682-8658
ISSN (Online): 
IsoAbbr: Eksp Klin Gastroenterol
NlmId: 101144944
123:123
JrId: 29665
long title: Veterinary therapeutics : research in applied veterinary medicine
short title: Vet Ther
ISSN: 1528-3593
ISSN (Online): 
IsoAbbr: Vet. Ther.
NlmId: 100936368
123:123
JrId: 29666
long title: Paediatric respiratory reviews
short title: Paediatr Respir Rev
ISSN: 1526-0542
ISSN (Online): 1526-0550
IsoAbbr: Paediatr Respir Rev
NlmId: 100898941
123:123
JrId: 29667
long title: Criminal behaviour and mental health : CBMH
short title: Crim Behav Ment Health
ISSN: 0957-9664
ISSN (Online): 1471-2857
IsoAbbr: Crim Behav Ment Health
NlmId: 9309668
123:123
JrId: 29668
long title: Journal of clinical child and adolescent psychology : the official journal for the Society of Clinical Child and Adolescent Psychology, American Psychological Association, Division 53
short title: J Clin Child Adolesc Psychol
ISSN: 1537-4416
ISSN (Online): 1537-4424
IsoAbbr: J Clin Child Adolesc Psychol
NlmId: 101133858
123:123
JrId: 29669
long title: Journal of electroanalytical chemistry (Lausanne, Switzerland)
short title: J Electroanal Chem (Lausanne Switz)
ISSN: 1572-6657
ISSN (Online): 
IsoAbbr: J Electroanal Chem (Lausanne Switz)
NlmId: 9888876
123:123
JrId: 29670
long title: Smart materials & structures
short title: Smart Mater Struct
ISSN: 0964-1726
ISSN (Online): 
IsoAbbr: Smart Mater Struct
NlmId: 9886316
123:123
JrId: 29671
long title: IEEE transactions on pattern analysis and machine intelligence
short title: IEEE Trans Pattern Anal Mach Intell
ISSN: 0162-8828
ISSN (Online): 1939-3539
IsoAbbr: IEEE Trans Pattern Anal Mach Intell
NlmId: 9885960
123:123
JrId: 29672
long title: Neurocomputing
short title: Neurocomputing
ISSN: 0925-2312
ISSN (Online): 
IsoAbbr: Neurocomputing
NlmId: 9884927
123:123
JrId: 29673
long title: Advanced imaging (Woodbury, N.Y.)
short title: Adv Imaging
ISSN: 1042-0711
ISSN (Online): 
IsoAbbr: Adv Imaging
NlmId: 9884108
123:123
JrId: 29679
long title: Psychobiology (Austin, Tex.)
short title: Psychobiology (Austin, Tex)
ISSN: 0889-6313
ISSN (Online): 
IsoAbbr: Psychobiology (Austin, Tex)
NlmId: 9417264
123:123
JrId: 29680
long title: Current opinion in otolaryngology & head and neck surgery
short title: Curr Opin Otolaryngol Head Neck Surg
ISSN: 1068-9508
ISSN (Online): 1531-6998
IsoAbbr: Curr Opin Otolaryngol Head Neck Surg
NlmId: 9417024
123:123
JrId: 29682
long title: Nutrition research reviews
short title: Nutr Res Rev
ISSN: 0954-4224
ISSN (Online): 1475-2700
IsoAbbr: Nutr Res Rev
NlmId: 9113797
123:123
JrId: 29683
long title: Phlebology / Venous Forum of the Royal Society of Medicine
short title: Phlebology
ISSN: 0268-3555
ISSN (Online): 1758-1125
IsoAbbr: Phlebology
NlmId: 9012921
123:123
JrId: 29684
long title: Current opinion in anaesthesiology
short title: Curr Opin Anaesthesiol
ISSN: 0952-7907
ISSN (Online): 1473-6500
IsoAbbr: Curr Opin Anaesthesiol
NlmId: 8813436
123:123
JrId: 29686
long title: Le Travail humain
short title: Trav Hum
ISSN: 0041-1868
ISSN (Online): 
IsoAbbr: Trav Hum
NlmId: 0404415
123:123
JrId: 29687
long title: Journal of texture studies
short title: J Texture Stud
ISSN: 0022-4901
ISSN (Online): 1745-4603
IsoAbbr: J Texture Stud
NlmId: 0252052
123:123
JrId: 29688
long title: Journal of sensory studies
short title: J Sens Stud
ISSN: 0887-8250
ISSN (Online): 1745-459X
IsoAbbr: J Sens Stud
NlmId: 9881704
123:123
JrId: 29689
long title: Journal of electronic imaging
short title: J Electron Imaging
ISSN: 1017-9909
ISSN (Online): 
IsoAbbr: J Electron Imaging
NlmId: 9890371
123:123
JrId: 29690
long title: Electronics letters
short title: Electron Lett
ISSN: 0013-5194
ISSN (Online): 
IsoAbbr: Electron Lett
NlmId: 9882899
123:123
JrId: 29691
long title: Proceedings of the IEEE. Institute of Electrical and Electronics Engineers
short title: Proc IEEE Inst Electr Electron Eng
ISSN: 0018-9219
ISSN (Online): 
IsoAbbr: Proc IEEE Inst Electr Electron Eng
NlmId: 9879073
123:123
JrId: 29692
long title: Safety science
short title: Saf Sci
ISSN: 0925-7535
ISSN (Online): 
IsoAbbr: Saf Sci
NlmId: 9114980
123:123
JrId: 29693
long title: Archives des sciences et compte rendu des seances de la Societe / edites par la Societe de physique et d'histoire naturelle de Geneve
short title: Arch Sci Compte Rendu Seances Soc
ISSN: 0252-9289
ISSN (Online): 
IsoAbbr: Arch. Sci. Compte Rendu Seances Soc.
NlmId: 9884742
123:123
JrId: 29694
long title: Seibutsu kankyo chosetsu. [Environment control in biology
short title: Seibutsu Kankyo Chosetsu
ISSN: 0582-4087
ISSN (Online): 
IsoAbbr: Seibutsu Kankyo Chosetsu
NlmId: 0111656
123:123
JrId: 29695
long title: Memai heiko igaku
short title: Memai Heiko Igaku
ISSN: 
ISSN (Online): 1882-577X
IsoAbbr: Memai Heiko Igaku
NlmId: 100964682
123:123
JrId: 29697
long title: Annual review of astronomy and astrophysics
short title: Annu Rev Astron Astrophys
ISSN: 0066-4146
ISSN (Online): 
IsoAbbr: Annu Rev Astron Astrophys
NlmId: 101137067
123:123
JrId: 29698
long title: Meccanica
short title: Meccanica
ISSN: 0025-6455
ISSN (Online): 
IsoAbbr: Meccanica
NlmId: 101137068
123:123
JrId: 29701
long title: International journal of solids and structures
short title: Int J Solids Struct
ISSN: 0020-7683
ISSN (Online): 
IsoAbbr: Int J Solids Struct
NlmId: 101137072
123:123
JrId: 29707
long title: Ergonomics in design : the magazine of human factors applications
short title: Ergon Des
ISSN: 1064-8046
ISSN (Online): 
IsoAbbr: Ergon Des
NlmId: 101137082
123:123
JrId: 29708
long title: Applied geochemistry : journal of the International Association of Geochemistry and Cosmochemistry
short title: Appl Geochem
ISSN: 0883-2927
ISSN (Online): 
IsoAbbr: Appl Geochem
NlmId: 101137083
123:123
JrId: 29711
long title: Reviews of geophysics (Washington, D.C. : 1985)
short title: Rev Geophys
ISSN: 8755-1209
ISSN (Online): 
IsoAbbr: Rev Geophys
NlmId: 101137089
123:123
JrId: 29712
long title: Theochem
short title: Theochem
ISSN: 0166-1280
ISSN (Online): 
IsoAbbr: Theochem
NlmId: 101137091
123:123
JrId: 29713
long title: Laser physics
short title: Laser Phys
ISSN: 1054-660X
ISSN (Online): 
IsoAbbr: Laser Phys
NlmId: 101137115
123:123
JrId: 29714
long title: Sensors and actuators. A, Physical
short title: Sens Actuators A Phys
ISSN: 0924-4247
ISSN (Online): 
IsoAbbr: Sens Actuators A Phys
NlmId: 101137102
123:123
JrId: 29716
long title: Learning and individual differences
short title: Learn Individ Differ
ISSN: 1041-6080
ISSN (Online): 
IsoAbbr: Learn Individ Differ
NlmId: 101137100
123:123
JrId: 29717
long title: HortTechnology
short title: Horttechnology
ISSN: 1063-0198
ISSN (Online): 
IsoAbbr: Horttechnology
NlmId: 101137099
123:123
JrId: 29719
long title: Plant production science
short title: Plant Prod Sci
ISSN: 1343-943X
ISSN (Online): 
IsoAbbr: Plant Prod. Sci.
NlmId: 101137097
123:123
JrId: 29720
long title: International journal of mass spectrometry
short title: Int J Mass Spectrom
ISSN: 1387-3806
ISSN (Online): 
IsoAbbr: Int J Mass Spectrom
NlmId: 101137096
123:123
JrId: 29721
long title: Graphical models
short title: Graph Models
ISSN: 1524-0703
ISSN (Online): 
IsoAbbr: Graph Models
NlmId: 101137122
123:123
JrId: 29722
long title: Journal of materials science letters
short title: J Mater Sci Lett
ISSN: 0261-8028
ISSN (Online): 
IsoAbbr: J Mater Sci Lett
NlmId: 101137126
123:123
JrId: 29723
long title: CRM advocate
short title: CRM Advocate
ISSN: 
ISSN (Online): 
IsoAbbr: CRM Advocate
NlmId: 101137287
123:123
JrId: 29724
long title: Autonomous agents and multi-agent systems
short title: Auton Agent Multi Agent Syst
ISSN: 1387-2532
ISSN (Online): 
IsoAbbr: Auton Agent Multi Agent Syst
NlmId: 101137288
123:123
JrId: 29726
long title: Dauphin County reports
short title: Dauphin Cty Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Dauphin Cty Rep
NlmId: 101124064
123:123
JrId: 29727
long title: Irish law reports monthly / [editor, Bart D. Daly]
short title: Ir Law Rep Mon
ISSN: 0332-3293
ISSN (Online): 
IsoAbbr: Ir Law Rep Mon
NlmId: 101124076
123:123
JrId: 29728
long title: Publications de la Cour europeenne des droits de l'homme. Serie A, Arrets et decisions = Publications of the European Court of Human Rights. Series A, Judgments and decisions. European Court of Human Rights
short title: Publ Cour Eur Droits Homme Sr A Arrets Decis
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Cour Eur Droits Homme Sr A Arrets Decis
NlmId: 101124083
123:123
JrId: 29729
long title: Michie's annotated code of the public general laws of Maryland / Prepared by the editorial staff of the publishers .... Maryland
short title: Michies Annot Code Public Gen Laws Md Md
ISSN: 
ISSN (Online): 
IsoAbbr: Michies Annot Code Public Gen Laws Md Md
NlmId: 101135279
123:123
JrId: 29730
long title: Page's Ohio revised code annotated : containing the text of the official Ohio revised code, effective October 1, 1953, with the addition of all statutes of a general nature enacted by the General Assembly ... and notes of decisions cons...
short title: Pages Ohio Revis Code Annot Ohio
ISSN: 
ISSN (Online): 
IsoAbbr: Pages Ohio Revis Code Annot Ohio
NlmId: 101135466
123:123
JrId: 29731
long title: Journal of liposome research
short title: J Liposome Res
ISSN: 0898-2104
ISSN (Online): 1532-2394
IsoAbbr: J Liposome Res
NlmId: 9001952
123:123
JrId: 29732
long title: Scandinavian journal of surgery : SJS : official organ for the Finnish Surgical Society and the Scandinavian Surgical Society
short title: Scand J Surg
ISSN: 1457-4969
ISSN (Online): 
IsoAbbr: Scand J Surg
NlmId: 101144297
123:123
JrId: 29734
long title: European human rights law review
short title: Eur Hum Rights Law Rev
ISSN: 1361-1526
ISSN (Online): 
IsoAbbr: Eur Hum Rights Law Rev
NlmId: 101124073
123:123
JrId: 29735
long title: Faith and philosophy : journal of the Society of Christian Philosophers
short title: Faith Philos
ISSN: 0739-7046
ISSN (Online): 
IsoAbbr: Faith Philos
NlmId: 101124071
123:123
JrId: 29736
long title: Crime, law, and social change
short title: Crime Law Soc Change
ISSN: 0925-4994
ISSN (Online): 
IsoAbbr: Crime Law Soc Change
NlmId: 101124082
123:123
JrId: 29737
long title: Kokusaigaku revyu = Obirin review of international studies
short title: Kokusaigaku revyu
ISSN: 0916-2690
ISSN (Online): 
IsoAbbr: Kokusaigaku revyu
NlmId: 101124136
123:123
JrId: 29738
long title: Comparative law
short title: Nihon Univ Comp Law
ISSN: 0289-8101
ISSN (Online): 
IsoAbbr: Nihon Univ Comp Law
NlmId: 101124154
123:123
JrId: 29739
long title: Magyar onkologia
short title: Magy Onkol
ISSN: 0025-0244
ISSN (Online): 
IsoAbbr: Magy Onkol
NlmId: 9313833
123:123
JrId: 29742
long title: Bulletin of the Park Ridge Center
short title: Bull Park Ridge Cent
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Park Ridge Cent
NlmId: 9883211
123:123
JrId: 29743
long title: AIHA journal : a journal for the science of occupational and environmental health and safety
short title: AIHA J (Fairfax, Va)
ISSN: 1542-8117
ISSN (Online): 1542-8125
IsoAbbr: AIHA J (Fairfax, Va)
NlmId: 101146781
123:123
JrId: 29744
long title: Malaria journal
short title: Malar J
ISSN: 
ISSN (Online): 1475-2875
IsoAbbr: Malar. J.
NlmId: 101139802
123:123
JrId: 29745
long title: Journal of biomedicine & biotechnology
short title: J Biomed Biotechnol
ISSN: 1110-7243
ISSN (Online): 1110-7251
IsoAbbr: J. Biomed. Biotechnol.
NlmId: 101135740
123:123
JrId: 29748
long title: Current urology reports
short title: Curr Urol Rep
ISSN: 1527-2737
ISSN (Online): 1534-6285
IsoAbbr: Curr Urol Rep
NlmId: 100900943
123:123
JrId: 29752
long title: Orthodontics & craniofacial research
short title: Orthod Craniofac Res
ISSN: 1601-6335
ISSN (Online): 1601-6343
IsoAbbr: Orthod Craniofac Res
NlmId: 101144387
123:123
JrId: 29753
long title: International journal of orthodontics (Milwaukee, Wis.)
short title: Int J Orthod Milwaukee
ISSN: 1539-1450
ISSN (Online): 
IsoAbbr: Int J Orthod Milwaukee
NlmId: 101147228
123:123
JrId: 29756
long title: Chemical communications (Cambridge, England)
short title: Chem Commun (Camb)
ISSN: 1359-7345
ISSN (Online): 1364-548X
IsoAbbr: Chem. Commun. (Camb.)
NlmId: 9610838
123:123
JrId: 29757
long title: Biomarkers : biochemical indicators of exposure, response, and susceptibility to chemicals
short title: Biomarkers
ISSN: 1354-750X
ISSN (Online): 1366-5804
IsoAbbr: Biomarkers
NlmId: 9606000
123:123
JrId: 29758
long title: Mymensingh medical journal : MMJ
short title: Mymensingh Med J
ISSN: 1022-4742
ISSN (Online): 
IsoAbbr: Mymensingh Med J
NlmId: 9601799
123:123
JrId: 29760
long title: International journal of behavioral medicine
short title: Int J Behav Med
ISSN: 1070-5503
ISSN (Online): 1532-7558
IsoAbbr: Int J Behav Med
NlmId: 9421097
123:123
JrId: 29761
long title: Seminars in pediatric infectious diseases
short title: Semin Pediatr Infect Dis
ISSN: 1045-1870
ISSN (Online): 
IsoAbbr: Semin Pediatr Infect Dis
NlmId: 9008093
123:123
JrId: 29762
long title: Ideggyogyaszati szemle
short title: Ideggyogy Sz
ISSN: 0019-1442
ISSN (Online): 
IsoAbbr: Ideggyogy Sz
NlmId: 17510500R
123:123
JrId: 29763
long title: Archiwum medycyny sadowej i kryminologii
short title: Arch Med Sadowej Kryminol
ISSN: 0324-8267
ISSN (Online): 
IsoAbbr: Arch Med Sadowej Kryminol
NlmId: 1260766
123:123
JrId: 29764
long title: Chemical Society reviews
short title: Chem Soc Rev
ISSN: 0306-0012
ISSN (Online): 1460-4744
IsoAbbr: Chem Soc Rev
NlmId: 0335405
123:123
JrId: 29765
long title: Obesity reviews : an official journal of the International Association for the Study of Obesity
short title: Obes Rev
ISSN: 1467-7881
ISSN (Online): 1467-789X
IsoAbbr: Obes Rev
NlmId: 100897395
123:123
JrId: 29766
long title: Kulak burun bogaz ihtisas dergisi : KBB = Journal of ear, nose, and throat
short title: Kulak Burun Bogaz Ihtis Derg
ISSN: 1300-7475
ISSN (Online): 
IsoAbbr: Kulak Burun Bogaz Ihtis Derg
NlmId: 100899230
123:123
JrId: 29767
long title: The Egyptian journal of immunology / Egyptian Association of Immunologists
short title: Egypt J Immunol
ISSN: 1110-4902
ISSN (Online): 
IsoAbbr: Egypt J Immunol
NlmId: 9816016
123:123
JrId: 29768
long title: Medical principles and practice : international journal of the Kuwait University, Health Science Centre
short title: Med Princ Pract
ISSN: 1011-7571
ISSN (Online): 1423-0151
IsoAbbr: Med Princ Pract
NlmId: 8901334
123:123
JrId: 29769
long title: American journal of pharmacogenomics : genomics-related research in drug development and clinical practice
short title: Am J Pharmacogenomics
ISSN: 1175-2203
ISSN (Online): 
IsoAbbr: Am J Pharmacogenomics
NlmId: 100967746
123:123
JrId: 29770
long title: American journal of transplantation : official journal of the American Society of Transplantation and the American Society of Transplant Surgeons
short title: Am J Transplant
ISSN: 1600-6135
ISSN (Online): 1600-6143
IsoAbbr: Am. J. Transplant.
NlmId: 100968638
123:123
JrId: 29771
long title: The journal of contemporary dental practice
short title: J Contemp Dent Pract
ISSN: 
ISSN (Online): 1526-3711
IsoAbbr: J Contemp Dent Pract
NlmId: 101090552
123:123
JrId: 29772
long title: Anadolu kardiyoloji dergisi : AKD = the Anatolian journal of cardiology
short title: Anadolu Kardiyol Derg
ISSN: 1302-8723
ISSN (Online): 1308-0032
IsoAbbr: Anadolu Kardiyol Derg
NlmId: 101095069
123:123
JrId: 29773
long title: Cell communication & adhesion
short title: Cell Commun Adhes
ISSN: 1541-9061
ISSN (Online): 1543-5180
IsoAbbr: Cell Commun. Adhes.
NlmId: 101096596
123:123
JrId: 29774
long title: Current women's health reports
short title: Curr Womens Health Rep
ISSN: 1534-5874
ISSN (Online): 1539-0837
IsoAbbr: Curr Womens Health Rep
NlmId: 101120027
123:123
JrId: 29775
long title: Expert review of anticancer therapy
short title: Expert Rev Anticancer Ther
ISSN: 1473-7140
ISSN (Online): 1744-8328
IsoAbbr: Expert Rev Anticancer Ther
NlmId: 101123358
123:123
JrId: 29776
long title: Nature reviews. Drug discovery
short title: Nat Rev Drug Discov
ISSN: 1474-1776
ISSN (Online): 1474-1784
IsoAbbr: Nat Rev Drug Discov
NlmId: 101124171
123:123
JrId: 29777
long title: Current gene therapy
short title: Curr Gene Ther
ISSN: 1566-5232
ISSN (Online): 1875-5631
IsoAbbr: Curr Gene Ther
NlmId: 101125446
123:123
JrId: 29778
long title: Cancer cell
short title: Cancer Cell
ISSN: 1535-6108
ISSN (Online): 1878-3686
IsoAbbr: Cancer Cell
NlmId: 101130617
123:123
JrId: 29779
long title: Cancer biology & therapy
short title: Cancer Biol Ther
ISSN: 1538-4047
ISSN (Online): 1555-8576
IsoAbbr: Cancer Biol. Ther.
NlmId: 101137842
123:123
JrId: 29780
long title: Endocrine development
short title: Endocr Dev
ISSN: 1421-7082
ISSN (Online): 1662-2979
IsoAbbr: Endocr Dev
NlmId: 101138956
123:123
JrId: 29781
long title: Microbial cell factories
short title: Microb Cell Fact
ISSN: 
ISSN (Online): 1475-2859
IsoAbbr: Microb. Cell Fact.
NlmId: 101139812
123:123
JrId: 29782
long title: Reviews in gastroenterological disorders
short title: Rev Gastroenterol Disord
ISSN: 1533-001X
ISSN (Online): 1949-4386
IsoAbbr: Rev Gastroenterol Disord
NlmId: 101140143
123:123
JrId: 29786
long title: Cell biology education
short title: Cell Biol Educ
ISSN: 
ISSN (Online): 1536-7509
IsoAbbr: Cell Biol Educ
NlmId: 101133110
123:123
JrId: 29789
long title: Issues in brief (Alan Guttmacher Institute)
short title: Issues Brief (Alan Guttmacher Inst)
ISSN: 
ISSN (Online): 
IsoAbbr: Issues Brief (Alan Guttmacher Inst)
NlmId: 101095748
123:123
JrId: 29790
long title: Journal of biology
short title: J Biol
ISSN: 1478-5854
ISSN (Online): 1475-4924
IsoAbbr: J. Biol.
NlmId: 101147570
123:123
JrId: 29791
long title: Between the species : a journal of ethics
short title: Between Species
ISSN: 
ISSN (Online): 
IsoAbbr: Between Species
NlmId: 9426465
123:123
JrId: 29792
long title: F.A.S. public interest report
short title: FAS Public Interest Rep
ISSN: 0092-9824
ISSN (Online): 
IsoAbbr: FAS Public Interest Rep
NlmId: 0410524
123:123
JrId: 29793
long title: Parents' magazine (Bergenfield, N.J.)
short title: Parents Mag
ISSN: 0161-4193
ISSN (Online): 
IsoAbbr: Parents Mag
NlmId: 9882209
123:123
JrId: 29794
long title: Diakonia (Mainz, Germany : 1972)
short title: Diakonia
ISSN: 0341-9592
ISSN (Online): 
IsoAbbr: Diakonia
NlmId: 100972700
123:123
JrId: 29795
long title: Rutgers computer & technology law journal
short title: Rutgers Comput Technol Law J
ISSN: 0735-8938
ISSN (Online): 
IsoAbbr: Rutgers Comput Technol Law J
NlmId: 100972758
123:123
JrId: 29796
long title: China journal (Canberra, A.C.T.)
short title: China J
ISSN: 1324-9347
ISSN (Online): 
IsoAbbr: China J
NlmId: 100973097
123:123
JrId: 29797
long title: Albany law journal of science & technology
short title: Albany Law J Sci Technol
ISSN: 1059-4280
ISSN (Online): 
IsoAbbr: Albany Law J Sci Technol
NlmId: 100973006
123:123
JrId: 29798
long title: The American University journal of international law and policy / Washington College of Law
short title: Am Univ J Int Law Policy
ISSN: 0888-630X
ISSN (Online): 
IsoAbbr: Am Univ J Int Law Policy
NlmId: 100973013
123:123
JrId: 29799
long title: Holdsworth law review / University of Birmingham
short title: Holdsworth Law Rev
ISSN: 0260-5864
ISSN (Online): 
IsoAbbr: Holdsworth Law Rev
NlmId: 100973223
123:123
JrId: 29800
long title: Business & professional ethics
short title: Bus Prof Ethics
ISSN: 
ISSN (Online): 
IsoAbbr: Bus Prof Ethics
NlmId: 100973422
123:123
JrId: 29801
long title: Indiana international & comparative law review
short title: Indiana Int Comp Law Rev
ISSN: 1061-4982
ISSN (Online): 
IsoAbbr: Indiana Int Comp Law Rev
NlmId: 100973429
123:123
JrId: 29802
long title: American law reports. ALR 3d. Cases and annotations
short title: Am Law Rep ALR 3rd Cases Annot
ISSN: 
ISSN (Online): 
IsoAbbr: Am Law Rep ALR 3rd Cases Annot
NlmId: 101082641
123:123
JrId: 29803
long title: Reseaux - Ciephum
short title: Reseaux Ciephum
ISSN: 0378-9926
ISSN (Online): 
IsoAbbr: Reseaux Ciephum
NlmId: 101082897
123:123
JrId: 29804
long title: National Federation of Catholic Physicians' Guilds newsletter
short title: Natl Fed Cathol Physicians Guild Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Fed Cathol Physicians Guild Newsl
NlmId: 101083687
123:123
JrId: 29805
long title: Center view : a publication of the Center for Applied and Professional Ethics, University of Tennessee, Knoxville
short title: Cent View
ISSN: 
ISSN (Online): 
IsoAbbr: Cent View
NlmId: 101095494
123:123
JrId: 29806
long title: Parade (New York, N.Y.)
short title: Parade
ISSN: 
ISSN (Online): 
IsoAbbr: Parade
NlmId: 101120370
123:123
JrId: 29807
long title: Lovtidende. A, Almindelige love, anordninger og bekendtgoerelser. Denmark
short title: LOVTID K DAN A
ISSN: 0106-8458
ISSN (Online): 
IsoAbbr: LOVTID K DAN A
NlmId: 101140867
123:123
JrId: 29808
long title: Social justice (San Francisco, Calif.)
short title: Soc Justice
ISSN: 1043-1578
ISSN (Online): 
IsoAbbr: Soc Justice
NlmId: 9891830
123:123
JrId: 29809
long title: Journal of environmental science and health. Part C, Environmental carcinogenesis & ecotoxicology reviews
short title: J Environ Sci Health C Environ Carcinog Ecotoxicol Rev
ISSN: 1059-0501
ISSN (Online): 1532-4095
IsoAbbr: J Environ Sci Health C Environ Carcinog Ecotoxicol Rev
NlmId: 9317093
123:123
JrId: 29810
long title: Romanian journal of gastroenterology
short title: Rom J Gastroenterol
ISSN: 1221-4167
ISSN (Online): 
IsoAbbr: Rom J Gastroenterol
NlmId: 9315667
123:123
JrId: 29811
long title: Congenital anomalies
short title: Congenit Anom (Kyoto)
ISSN: 0914-3505
ISSN (Online): 1741-4520
IsoAbbr: Congenit Anom (Kyoto)
NlmId: 9306292
123:123
JrId: 29812
long title: Midwest medical ethics : a publication of the Midwest Bioethics Center
short title: Midwest Med Ethics
ISSN: 1054-4119
ISSN (Online): 
IsoAbbr: Midwest Med Ethics
NlmId: 9303594
123:123
JrId: 29813
long title: Revista interamericana de bibliografia = Review of inter-American bibliography
short title: Rev Interam Bibliogr
ISSN: 0020-4994
ISSN (Online): 
IsoAbbr: Rev Interam Bibliogr
NlmId: 9875723
123:123
JrId: 29815
long title: Suid-Afrikaanse tydskrif vir strafreg en kriminologie = South African journal of criminal law and criminology
short title: S Afr Tydskr Strafr Kriminol
ISSN: 0258-2511
ISSN (Online): 
IsoAbbr: S Afr Tydskr Strafr Kriminol
NlmId: 100972600
123:123
JrId: 29816
long title: University of Miami entertainment & sports law review
short title: Univ Miami Entertain Sports Law Rev
ISSN: 1051-2225
ISSN (Online): 
IsoAbbr: Univ Miami Entertain Sports Law Rev
NlmId: 100973424
123:123
JrId: 29817
long title: Melita theologica : the review of the Royal University Students' Theological Association, Malta
short title: Melita Theol
ISSN: 1012-9588
ISSN (Online): 
IsoAbbr: Melita Theol
NlmId: 101082686
123:123
JrId: 29818
long title: Federal personnel manual system. FPM bulletin / Office of Personnel Management. United States. Office of Personnel Management
short title: FPM Bull
ISSN: 
ISSN (Online): 
IsoAbbr: FPM Bull
NlmId: 100973179
123:123
JrId: 29819
long title: Respiratory physiology & neurobiology
short title: Respir Physiol Neurobiol
ISSN: 1569-9048
ISSN (Online): 1878-1519
IsoAbbr: Respir Physiol Neurobiol
NlmId: 101140022
123:123
JrId: 29822
long title: Journal of orthopaedic surgery (Hong Kong)
short title: J Orthop Surg (Hong Kong)
ISSN: 1022-5536
ISSN (Online): 
IsoAbbr: J Orthop Surg (Hong Kong)
NlmId: 9440382
123:123
JrId: 29823
long title: Annals of general hospital psychiatry
short title: Ann Gen Hosp Psychiatry
ISSN: 
ISSN (Online): 1475-2832
IsoAbbr: Ann Gen Hosp Psychiatry
NlmId: 101147431
123:123
JrId: 29824
long title: Biomedical engineering online
short title: Biomed Eng Online
ISSN: 
ISSN (Online): 1475-925X
IsoAbbr: Biomed Eng Online
NlmId: 101147518
123:123
JrId: 29825
long title: Cardiovascular diabetology
short title: Cardiovasc Diabetol
ISSN: 
ISSN (Online): 1475-2840
IsoAbbr: Cardiovasc Diabetol
NlmId: 101147637
123:123
JrId: 29826
long title: Cell & chromosome
short title: Cell Chromosome
ISSN: 
ISSN (Online): 1475-9268
IsoAbbr: Cell Chromosome
NlmId: 101147638
123:123
JrId: 29827
long title: Environmental health : a global access science source
short title: Environ Health
ISSN: 
ISSN (Online): 1476-069X
IsoAbbr: Environ Health
NlmId: 101147645
123:123
JrId: 29828
long title: Comparative hepatology
short title: Comp Hepatol
ISSN: 
ISSN (Online): 1476-5926
IsoAbbr: Comp Hepatol
NlmId: 101147643
123:123
JrId: 29830
long title: Filaria journal
short title: Filaria J
ISSN: 
ISSN (Online): 1475-2883
IsoAbbr: Filaria J
NlmId: 101147686
123:123
JrId: 29831
long title: International journal for equity in health
short title: Int J Equity Health
ISSN: 
ISSN (Online): 1475-9276
IsoAbbr: Int J Equity Health
NlmId: 101147692
123:123
JrId: 29833
long title: Kinetoplastid biology and disease
short title: Kinetoplastid Biol Dis
ISSN: 
ISSN (Online): 1475-9292
IsoAbbr: Kinetoplastid Biol Dis
NlmId: 101147694
123:123
JrId: 29834
long title: Lipids in health and disease
short title: Lipids Health Dis
ISSN: 
ISSN (Online): 1476-511X
IsoAbbr: Lipids Health Dis
NlmId: 101147696
123:123
JrId: 29835
long title: Molecular cancer
short title: Mol Cancer
ISSN: 
ISSN (Online): 1476-4598
IsoAbbr: Mol. Cancer
NlmId: 101147698
123:123
JrId: 29838
long title: Frontiers in bioscience : a journal and virtual library
short title: Front Biosci
ISSN: 1093-9946
ISSN (Online): 1093-4715
IsoAbbr: Front. Biosci.
NlmId: 9709506
123:123
JrId: 29842
long title: Nutrition in clinical care : an official publication of Tufts University
short title: Nutr Clin Care
ISSN: 1096-6781
ISSN (Online): 1523-5408
IsoAbbr: Nutr Clin Care
NlmId: 9809674
123:123
JrId: 29843
long title: Annual review of plant biology
short title: Annu Rev Plant Biol
ISSN: 1543-5008
ISSN (Online): 1545-2123
IsoAbbr: Annu Rev Plant Biol
NlmId: 101140127
123:123
JrId: 29844
long title: International journal of mental health nursing
short title: Int J Ment Health Nurs
ISSN: 1445-8330
ISSN (Online): 1447-0349
IsoAbbr: Int J Ment Health Nurs
NlmId: 101140527
123:123
JrId: 29845
long title: Morbidity and mortality weekly report. Surveillance summaries (Washington, D.C. : 2002)
short title: MMWR Surveill Summ
ISSN: 1546-0738
ISSN (Online): 1545-8636
IsoAbbr: MMWR Surveill Summ
NlmId: 101142015
123:123
JrId: 29846
long title: Findings brief : health care financing & organization
short title: Find Brief
ISSN: 
ISSN (Online): 1553-0302
IsoAbbr: Find Brief
NlmId: 101149237
123:123
JrId: 29847
long title: Medi-Cal Policy Institute issue brief
short title: Medi-Cal Policy Inst Issue Brief
ISSN: 
ISSN (Online): 
IsoAbbr: Medi-Cal Policy Inst Issue Brief
NlmId: 101149467
123:123
JrId: 29848
long title: The journal of maternal-fetal & neonatal medicine : the official journal of the European Association of Perinatal Medicine, the Federation of Asia and Oceania Perinatal Societies, the International Society of Perinatal Obstetricians
short title: J Matern Fetal Neonatal Med
ISSN: 1476-7058
ISSN (Online): 1476-4954
IsoAbbr: J. Matern. Fetal. Neonatal. Med.
NlmId: 101136916
123:123
JrId: 29849
long title: Aging clinical and experimental research
short title: Aging Clin Exp Res
ISSN: 1594-0667
ISSN (Online): 1720-8319
IsoAbbr: Aging Clin Exp Res
NlmId: 101132995
123:123
JrId: 29851
long title: Journal of enzyme inhibition and medicinal chemistry
short title: J Enzyme Inhib Med Chem
ISSN: 1475-6366
ISSN (Online): 1475-6374
IsoAbbr: J Enzyme Inhib Med Chem
NlmId: 101150203
123:123
JrId: 29852
long title: Pennsylvania health & you
short title: Pa Health You
ISSN: 1539-8684
ISSN (Online): 
IsoAbbr: Pa Health You
NlmId: 101150438
123:123
JrId: 29853
long title: Outcomes management
short title: Outcomes Manag
ISSN: 1535-2765
ISSN (Online): 1538-9820
IsoAbbr: Outcomes Manag
NlmId: 101150637
123:123
JrId: 29855
long title: Giornale italiano di nefrologia : organo ufficiale della Societa italiana di nefrologia
short title: G Ital Nefrol
ISSN: 0393-5590
ISSN (Online): 
IsoAbbr: G Ital Nefrol
NlmId: 9426434
123:123
JrId: 29856
long title: Journal of obstetrics and gynaecology Canada : JOGC = Journal d'obstetrique et gynecologie du Canada : JOGC
short title: J Obstet Gynaecol Can
ISSN: 1701-2163
ISSN (Online): 
IsoAbbr: J Obstet Gynaecol Can
NlmId: 101126664
123:123
JrId: 29857
long title: Healthcare benchmarks and quality improvement
short title: Healthcare Benchmarks Qual Improv
ISSN: 1541-1052
ISSN (Online): 
IsoAbbr: Healthcare Benchmarks Qual Improv
NlmId: 101151031
123:123
JrId: 29859
long title: Vascular pharmacology
short title: Vascul Pharmacol
ISSN: 1537-1891
ISSN (Online): 1879-3649
IsoAbbr: Vascul. Pharmacol.
NlmId: 101130615
123:123
JrId: 29860
long title: TEC bulletin (Online)
short title: TEC Bull (Online)
ISSN: 
ISSN (Online): 1543-1622
IsoAbbr: TEC Bull (Online)
NlmId: 101145436
123:123
JrId: 29861
long title: HIV inside : a newsletter for correctional professionals
short title: HIV Inside
ISSN: 1551-9066
ISSN (Online): 
IsoAbbr: HIV Inside
NlmId: 101150647
123:123
JrId: 29862
long title: Gender, technology and development
short title: Gend Technol Dev
ISSN: 0971-8524
ISSN (Online): 
IsoAbbr: Gend Technol Dev
NlmId: 9891661
123:123
JrId: 29863
long title: Vaccine & immunization news : the newsletter of the Global Programme for Vaccines and Immunization
short title: Vaccine Immun News
ISSN: 
ISSN (Online): 
IsoAbbr: Vaccine Immun News
NlmId: 9891005
123:123
JrId: 29864
long title: Womens Health Newsletter
short title: Womens Health Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Womens Health Newsl
NlmId: 9889311
123:123
JrId: 29865
long title: Searcher (Medford, N.J.)
short title: Search Medford N J
ISSN: 1070-4795
ISSN (Online): 
IsoAbbr: Search Medford N J
NlmId: 9887881
123:123
JrId: 29866
long title: Salus / Department of National Health and Population Development
short title: Salus
ISSN: 
ISSN (Online): 
IsoAbbr: Salus
NlmId: 9883158
123:123
JrId: 29867
long title: HealthAction
short title: HealthAction
ISSN: 0886-1986
ISSN (Online): 
IsoAbbr: HealthAction
NlmId: 9881852
123:123
JrId: 29868
long title: Analise Social
short title: Anal Soc
ISSN: 0003-2573
ISSN (Online): 
IsoAbbr: Anal Soc
NlmId: 9879060
123:123
JrId: 29869
long title: Forum
short title: Forum Fam Plan West Hemisph
ISSN: 
ISSN (Online): 
IsoAbbr: Forum Fam Plan West Hemisph
NlmId: 9878458
123:123
JrId: 29870
long title: SAfAIDS news : Southern Africa AIDS Information Dissemination Service bulletin
short title: SAfAIDS News
ISSN: 1029-3256
ISSN (Online): 1993-0968
IsoAbbr: SAfAIDS News
NlmId: 9701347
123:123
JrId: 29871
long title: TB & HIV
short title: TB HIV
ISSN: 1023-2397
ISSN (Online): 
IsoAbbr: TB HIV
NlmId: 9604932
123:123
JrId: 29872
long title: Entre nous (Copenhagen, Denmark)
short title: Entre Nous Cph Den
ISSN: 1014-8485
ISSN (Online): 
IsoAbbr: Entre Nous Cph Den
NlmId: 9515186
123:123
JrId: 29873
long title: Bridge (Washington, D.C. : 1992)
short title: Bridg Wash D C
ISSN: 
ISSN (Online): 
IsoAbbr: Bridg Wash D C
NlmId: 9430449
123:123
JrId: 29874
long title: Medecine d'Afrique noire
short title: Med Afr Noire
ISSN: 0047-6404
ISSN (Online): 
IsoAbbr: Med Afr Noire
NlmId: 9427297
123:123
JrId: 29875
long title: Pogon sahoe yon'gu
short title: Pogon Sahoe Yongu
ISSN: 1226-072X
ISSN (Online): 
IsoAbbr: Pogon Sahoe Yongu
NlmId: 9425737
123:123
JrId: 29876
long title: Janasamkhya siksha mukhapatra
short title: Janasamkhya Siksha Mukhapatra
ISSN: 
ISSN (Online): 
IsoAbbr: Janasamkhya Siksha Mukhapatra
NlmId: 9425082
123:123
JrId: 29877
long title: Pogon sahoe nonjip = Journal of population, health, and social welfare
short title: Bogeon sahoe nonjib
ISSN: 1226-0282
ISSN (Online): 
IsoAbbr: Bogeon sahoe nonjib
NlmId: 9422396
123:123
JrId: 29878
long title: Women's health journal / Isis International, Latin American and Caribbean Women's Health Network
short title: Womens Health J
ISSN: 
ISSN (Online): 
IsoAbbr: Womens Health J
NlmId: 9318689
123:123
JrId: 29879
long title: National AIDS bulletin / Australian Federation of AIDS Organisations Inc
short title: Natl AIDS Bull
ISSN: 1030-5289
ISSN (Online): 
IsoAbbr: Natl AIDS Bull
NlmId: 8915229
123:123
JrId: 29880
long title: Philippine journal of obstetrics & gynecology : official publication, Philippine Obstetrical and Gynecological Society
short title: Philipp J Obstet Gynecol
ISSN: 0116-6069
ISSN (Online): 
IsoAbbr: Philipp J Obstet Gynecol
NlmId: 8500100
123:123
JrId: 29881
long title: Medizinrecht : MedR
short title: Medizinrecht
ISSN: 0723-8886
ISSN (Online): 
IsoAbbr: Medizinrecht
NlmId: 8309354
123:123
JrId: 29882
long title: Journal of social work & human sexuality
short title: J Soc Work Hum Sex
ISSN: 0276-3850
ISSN (Online): 
IsoAbbr: J Soc Work Hum Sex
NlmId: 8302295
123:123
JrId: 29883
long title: Research frontiers in fertility regulation : RFFR / PARFR
short title: Res Front Fertil Regul
ISSN: 0278-5188
ISSN (Online): 
IsoAbbr: Res Front Fertil Regul
NlmId: 8103927
123:123
JrId: 29884
long title: Population newsletter / issued by the Population Division of the Department of Economic and Social Affairs, United Nations
short title: Popul Newsl
ISSN: 0048-4849
ISSN (Online): 
IsoAbbr: Popul Newsl
NlmId: 8103051
123:123
JrId: 29885
long title: World smoking & health
short title: World Smoking Health
ISSN: 0161-7672
ISSN (Online): 
IsoAbbr: World Smoking Health
NlmId: 7802268
123:123
JrId: 29886
long title: International statistical review = Revue internationale de statistique
short title: Int Stat Rev
ISSN: 0306-7734
ISSN (Online): 
IsoAbbr: Int Stat Rev
NlmId: 2983053R
123:123
JrId: 29887
long title: Argentine Republic. Laws, statutes, etc
short title: Argent Repub Laws Statut
ISSN: 
ISSN (Online): 
IsoAbbr: Argent Repub Laws Statut
NlmId: 29221110R
123:123
JrId: 29888
long title: Statistical news. Poland. Glowny Urzad Statystyczny
short title: Stat News Pol
ISSN: 
ISSN (Online): 
IsoAbbr: Stat News Pol
NlmId: 23220480R
123:123
JrId: 29889
long title: Quality & quantity
short title: Qual Quant
ISSN: 0033-5177
ISSN (Online): 
IsoAbbr: Qual Quant
NlmId: 1245762
123:123
JrId: 29890
long title: Taehan Uihak Hyophoe chi. The Journal of the Korean Medical Association
short title: Taehan Uihak Hyophoe Chi
ISSN: 0023-4028
ISSN (Online): 
IsoAbbr: Taehan Uihak Hyophoe Chi
NlmId: 0413760
123:123
JrId: 29891
long title: War on hunger_ a report from the Agency for International Development
short title: War Hung
ISSN: 0043-0269
ISSN (Online): 
IsoAbbr: War Hung
NlmId: 0245510
123:123
JrId: 29892
long title: Revue francaise des affaires sociales
short title: Rev Fr Aff Soc
ISSN: 0035-2985
ISSN (Online): 
IsoAbbr: Rev Fr Aff Soc
NlmId: 0174160
123:123
JrId: 29894
long title: Digest of public general bills and selected resolutions, with index
short title: Digest Public Gen Bills
ISSN: 
ISSN (Online): 
IsoAbbr: Digest Public Gen Bills
NlmId: 0144651
123:123
JrId: 29895
long title: Statistisk tidskrift. Statistical review. Sweden. Statistiska centralbyran
short title: Stat Tidskr
ISSN: 
ISSN (Online): 
IsoAbbr: Stat Tidskr
NlmId: 0076246
123:123
JrId: 29896
long title: JNMA_ journal of the Nepal Medical Association
short title: JNMA J Nepal Med Assoc
ISSN: 0028-2715
ISSN (Online): 1815-672X
IsoAbbr: JNMA J Nepal Med Assoc
NlmId: 0045233
123:123
JrId: 29897
long title: Zeitschrift fur wissenschartliche Zoologie
short title: Z Wiss Zool
ISSN: 
ISSN (Online): 
IsoAbbr: Z Wiss Zool
NlmId: 0033325
123:123
JrId: 29898
long title: International review (Steubenville, Ohio)
short title: Int Rev
ISSN: 1054-0679
ISSN (Online): 
IsoAbbr: Int Rev
NlmId: 8914884
123:123
JrId: 29900
long title: In'gu munje nonjip = Journal of population studies
short title: Ingu munje nonjip
ISSN: 0537-6998
ISSN (Online): 
IsoAbbr: Ingu munje nonjip
NlmId: 9885002
123:123
JrId: 29901
long title: New community
short title: New community
ISSN: 0047-9586
ISSN (Online): 
IsoAbbr: New community
NlmId: 9876367
123:123
JrId: 29902
long title: Monthly bulletin of statistics (United Nations. Statistical Office)
short title: Mon Bull Stat U N Stat Off
ISSN: 0041-7432
ISSN (Online): 
IsoAbbr: Mon Bull Stat U N Stat Off
NlmId: 9875014
123:123
JrId: 29903
long title: Pathways (Chestnut Hill, Mass.)
short title: Pathways
ISSN: 0899-9252
ISSN (Online): 
IsoAbbr: Pathways
NlmId: 8610395
123:123
JrId: 29904
long title: Taehan Pinyogikwa Hakhoe chapchi = The Korean journal of urology
short title: Taehan Pinyogikwa Hakhoe Chapchi
ISSN: 
ISSN (Online): 
IsoAbbr: Taehan Pinyogikwa Hakhoe Chapchi
NlmId: 21110160R
123:123
JrId: 29905
long title: International health news / National Council for International Health
short title: Int Health News
ISSN: 0731-7220
ISSN (Online): 
IsoAbbr: Int Health News
NlmId: 9880561
123:123
JrId: 29906
long title: International sociology : journal of the International Sociological Association
short title: Int Sociol
ISSN: 0268-5809
ISSN (Online): 
IsoAbbr: Int Sociol
NlmId: 9882168
123:123
JrId: 29907
long title: Reports - American Universities Field Staff. American Universities Field Staff
short title: Rep Am Univ Field Staff
ISSN: 0161-0724
ISSN (Online): 
IsoAbbr: Rep Am Univ Field Staff
NlmId: 9878463
123:123
JrId: 29908
long title: Journal Officiel De La Republique Francaise, Edition Des Lois Et Decrets
short title: J Off Repub Fr Ed Lois Decrets
ISSN: 
ISSN (Online): 
IsoAbbr: J Off Repub Fr Ed Lois Decrets
NlmId: 9880241
123:123
JrId: 29909
long title: Journal of divorce & remarriage
short title: J Divorce Remarriage
ISSN: 1050-2556
ISSN (Online): 
IsoAbbr: J Divorce Remarriage
NlmId: 9318046
123:123
JrId: 29910
long title: Journal of preventive and social medicine : JOPSOM : a bi-annual journal of the National Institute of Preventive and Social Medicine
short title: J Prev Soc Med
ISSN: 1012-8697
ISSN (Online): 
IsoAbbr: J Prev Soc Med
NlmId: 8407741
123:123
JrId: 29911
long title: Department of State publication. Background notes series
short title: Backgr Notes Ser
ISSN: 1049-5517
ISSN (Online): 
IsoAbbr: Backgr Notes Ser
NlmId: 100940530
123:123
JrId: 29912
long title: Demographic research
short title: Demogr Res
ISSN: 
ISSN (Online): 1435-9871
IsoAbbr: Demogr Res
NlmId: 100964435
123:123
JrId: 29913
long title: Historische Sozialforschung = Historical social research / Zentrum fur Historische Sozialforschung, Koln in Zusammenarbeit mit dem Informationszentrum Sozialwissenschaften, Bonn
short title: Hist Soz Forsch
ISSN: 0173-2145
ISSN (Online): 
IsoAbbr: Hist Soz Forsch
NlmId: 100967855
123:123
JrId: 29914
long title: Mahidol population gazette / Institute for Population and Social Research, Mahidol University
short title: Mahidol Popul Q Gaz
ISSN: 0858-5261
ISSN (Online): 
IsoAbbr: Mahidol Popul Q Gaz
NlmId: 101084748
123:123
JrId: 29915
long title: En familia (Santo Domingo, Dominican Republic)
short title: Familia
ISSN: 
ISSN (Online): 
IsoAbbr: Familia
NlmId: 101084799
123:123
JrId: 29916
long title: La chronique du CEPED / Centre francais sur la population et le developpement
short title: Chron CEPED
ISSN: 1157-4186
ISSN (Online): 
IsoAbbr: Chron CEPED
NlmId: 101084952
123:123
JrId: 29917
long title: Correo poblacional y de la salud / Centro de Estudios de Poblacion y Paternidad Responsable
short title: Correo Poblac Salud
ISSN: 
ISSN (Online): 
IsoAbbr: Correo Poblac Salud
NlmId: 101084959
123:123
JrId: 29918
long title: Applied demography / Population Association of America, Applied Demography Interest Group
short title: Appl Demor
ISSN: 
ISSN (Online): 
IsoAbbr: Appl Demor
NlmId: 101085006
123:123
JrId: 29919
long title: Hommes & migrations
short title: Hommes Migr
ISSN: 1142-852X
ISSN (Online): 
IsoAbbr: Hommes Migr
NlmId: 101085056
123:123
JrId: 29920
long title: Media & gender monitor / An occasional publication by the Women's Programme at the World Association for Christian Communication
short title: Media Gend Monit
ISSN: 
ISSN (Online): 
IsoAbbr: Media Gend Monit
NlmId: 101085122
123:123
JrId: 29921
long title: Bulletin (Eugenics Society (London, England))
short title: Bull Eugen Soc
ISSN: 0306-8471
ISSN (Online): 
IsoAbbr: Bull Eugen Soc
NlmId: 101085021
123:123
JrId: 29922
long title: The Philippine review of economics & business
short title: Philipp Rev Econ Bus
ISSN: 0115-9011
ISSN (Online): 
IsoAbbr: Philipp Rev Econ Bus
NlmId: 101085066
123:123
JrId: 29923
long title: Sichuan da xue xue bao = Sichuandaxue xuebao
short title: Sichuan Da Xue Xue Bao
ISSN: 
ISSN (Online): 
IsoAbbr: Sichuan Da Xue Xue Bao
NlmId: 101085262
123:123
JrId: 29924
long title: Politica y sociedad (Madrid, Spain)
short title: Polit Soc (Madrid)
ISSN: 0210-7872
ISSN (Online): 
IsoAbbr: Polit Soc (Madrid)
NlmId: 101085510
123:123
JrId: 29925
long title: Scholastic update (Teachers' ed.)
short title: Scholast Update
ISSN: 
ISSN (Online): 
IsoAbbr: Scholast Update
NlmId: 101085581
123:123
JrId: 29926
long title: Poblacion y desarrollo (1991)
short title: Poblac Desarro
ISSN: 
ISSN (Online): 
IsoAbbr: Poblac Desarro
NlmId: 101085582
123:123
JrId: 29927
long title: Law file
short title: Law File
ISSN: 
ISSN (Online): 
IsoAbbr: Law File
NlmId: 101087700
123:123
JrId: 29928
long title: Planned Parenthood in Europe regional information bulletin = Planning familial en Europe bulletin d'information regional = Familienplanung in Europe regionale informationen
short title: IPPF Eur Reg Inf
ISSN: 0309-0736
ISSN (Online): 
IsoAbbr: IPPF Eur Reg Inf
NlmId: 101088452
123:123
JrId: 29929
long title: Public finance = Finances publiques
short title: Public Financ
ISSN: 0033-3476
ISSN (Online): 
IsoAbbr: Public Financ
NlmId: 101088867
123:123
JrId: 29930
long title: Health reform and priority services / PHR
short title: Health Reform Prior Serv
ISSN: 
ISSN (Online): 
IsoAbbr: Health Reform Prior Serv
NlmId: 101089900
123:123
JrId: 29931
long title: Jing ji lun wen
short title: Jing Ji Lun Wen
ISSN: 
ISSN (Online): 
IsoAbbr: Jing Ji Lun Wen
NlmId: 101091537
123:123
JrId: 29932
long title: Revista geografica del Instituto Panamericano de Geografia e Historia
short title: Rev Geogr Inst Panam Geogr Hist
ISSN: 0031-0581
ISSN (Online): 
IsoAbbr: Rev Geogr Inst Panam Geogr Hist
NlmId: 101095315
123:123
JrId: 29933
long title: Kajok kyehoek nonjip. Journal of family planning studies
short title: Kajok Kyehoek Nonjip
ISSN: 
ISSN (Online): 
IsoAbbr: Kajok Kyehoek Nonjip
NlmId: 101095349
123:123
JrId: 29934
long title: Urbanisation and health newsletter
short title: Urban Health Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Urban Health Newsl
NlmId: 101095744
123:123
JrId: 29935
long title: Les Annales de l'I.F.O.R.D
short title: Ann IFORD
ISSN: 
ISSN (Online): 
IsoAbbr: Ann IFORD
NlmId: 101095750
123:123
JrId: 29936
long title: The Journal of geography
short title: J Geog
ISSN: 0022-1341
ISSN (Online): 
IsoAbbr: J Geog
NlmId: 101095753
123:123
JrId: 29937
long title: Conscience (Washington, D.C.)
short title: Conscience
ISSN: 0740-6835
ISSN (Online): 
IsoAbbr: Conscience
NlmId: 101096078
123:123
JrId: 29938
long title: Vestnik statistiki (Moscow, Russia : 1949)
short title: Vestn Statistiki
ISSN: 0320-8168
ISSN (Online): 
IsoAbbr: Vestn Statistiki
NlmId: 101096077
123:123
JrId: 29939
long title: Wirtschaft und Statistik
short title: Wirtsch Stat
ISSN: 0043-6143
ISSN (Online): 
IsoAbbr: Wirtsch Stat
NlmId: 101096075
123:123
JrId: 29940
long title: Migration news
short title: Migr News
ISSN: 0026-3583
ISSN (Online): 
IsoAbbr: Migr News
NlmId: 101096080
123:123
JrId: 29941
long title: ICPD 94 : newsletter of the International Conference on Population and Development
short title: ICPD 94
ISSN: 
ISSN (Online): 
IsoAbbr: ICPD 94
NlmId: 101096104
123:123
JrId: 29942
long title: Population geography : a journal of the Association of Population Geographers of India
short title: Popul Geogr
ISSN: 0256-5331
ISSN (Online): 
IsoAbbr: Popul Geogr
NlmId: 101096119
123:123
JrId: 29943
long title: NPG forum series
short title: NPG Forum Ser
ISSN: 
ISSN (Online): 
IsoAbbr: NPG Forum Ser
NlmId: 101096098
123:123
JrId: 29944
long title: Women's world (Kampala, Uganda)
short title: Womens World
ISSN: 
ISSN (Online): 
IsoAbbr: Womens World
NlmId: 101096376
123:123
JrId: 29945
long title: Acta demographica
short title: Acta Demogr
ISSN: 0232-0479
ISSN (Online): 
IsoAbbr: Acta Demogr
NlmId: 101096388
123:123
JrId: 29946
long title: Indian medical tribune
short title: Indian Med Trib
ISSN: 0971-488X
ISSN (Online): 
IsoAbbr: Indian Med Trib
NlmId: 101096582
123:123
JrId: 29947
long title: People Count
short title: People Count
ISSN: 0117-5602
ISSN (Online): 
IsoAbbr: People Count
NlmId: 101096608
123:123
JrId: 29948
long title: SidAlerte
short title: SidAlerte
ISSN: 1157-5042
ISSN (Online): 
IsoAbbr: SidAlerte
NlmId: 101096614
123:123
JrId: 29949
long title: Sexualidade e planeamento familiar
short title: Sex Planeam Fam
ISSN: 0872-7023
ISSN (Online): 
IsoAbbr: Sex Planeam Fam
NlmId: 101096622
123:123
JrId: 29950
long title: Rooilijn (Amsterdam)
short title: Rooilijn
ISSN: 1380-2860
ISSN (Online): 
IsoAbbr: Rooilijn
NlmId: 101096697
123:123
JrId: 29951
long title: Tropical journal of obstetrics and gynaecology
short title: Trop J Obstet Gynaecol
ISSN: 0189-5117
ISSN (Online): 
IsoAbbr: Trop J Obstet Gynaecol
NlmId: 101096653
123:123
JrId: 29952
long title: Children worldwide
short title: Child Worldw
ISSN: 0258-9648
ISSN (Online): 
IsoAbbr: Child Worldw
NlmId: 101096719
123:123
JrId: 29953
long title: The Journal of social studies
short title: J Soc Stud
ISSN: 1012-7844
ISSN (Online): 
IsoAbbr: J Soc Stud
NlmId: 101097021
123:123
JrId: 29954
long title: Maghreb, Machrek
short title: Maghreb Machrek
ISSN: 1241-5294
ISSN (Online): 
IsoAbbr: Maghreb Machrek
NlmId: 101096994
123:123
JrId: 29955
long title: Poblacion (Consejo Nacional de Poblacion (Peru) : 1995)
short title: Poblacion
ISSN: 
ISSN (Online): 
IsoAbbr: Poblacion
NlmId: 101097002
123:123
JrId: 29956
long title: Izvestiia Vsesoiuznogo geograficheskogo obshchestva. Geograficheskoe obshchestvo SSSR
short title: Izv Vses Geogr Obshchestva
ISSN: 0373-353X
ISSN (Online): 
IsoAbbr: Izv Vses Geogr Obshchestva
NlmId: 101097013
123:123
JrId: 29957
long title: Terra (Helsinki, Finland)
short title: Terra (Hels)
ISSN: 0040-3741
ISSN (Online): 
IsoAbbr: Terra (Hels)
NlmId: 101097027
123:123
JrId: 29958
long title: <Le > Bulletin trimestriel du planning familial
short title: Bull Trimest Plan Fam
ISSN: 1111-1151
ISSN (Online): 
IsoAbbr: Bull Trimest Plan Fam
NlmId: 101120059
123:123
JrId: 29959
long title: Foro mundial de la salud
short title: Foro Mund Salud
ISSN: 0257-3024
ISSN (Online): 
IsoAbbr: Foro Mund Salud
NlmId: 101120068
123:123
JrId: 29960
long title: GRMA news
short title: GRMA News
ISSN: 0855-0948
ISSN (Online): 
IsoAbbr: GRMA News
NlmId: 101120069
123:123
JrId: 29961
long title: Societes d'Afrique & SIDA : newsletter of the Societes d'Afrique & SIDA Network
short title: Soc Afr SIDA
ISSN: 
ISSN (Online): 
IsoAbbr: Soc Afr SIDA
NlmId: 101120071
123:123
JrId: 29962
long title: Intermediair
short title: Intermediar
ISSN: 0020-5605
ISSN (Online): 
IsoAbbr: Intermediar
NlmId: 101120072
123:123
JrId: 29963
long title: Participant journal
short title: Part J
ISSN: 0031-2444
ISSN (Online): 
IsoAbbr: Part J
NlmId: 101120250
123:123
JrId: 29964
long title: Middle East report (New York, N.Y.)
short title: Middle East Rep
ISSN: 0899-2851
ISSN (Online): 
IsoAbbr: Middle East Rep
NlmId: 101120252
123:123
JrId: 29965
long title: IGCC news
short title: IGCC News
ISSN: 0126-7213
ISSN (Online): 
IsoAbbr: IGCC News
NlmId: 101120342
123:123
JrId: 29966
long title: Vivre autrement
short title: Vivre Autrement
ISSN: 0850-8194
ISSN (Online): 
IsoAbbr: Vivre Autrement
NlmId: 101120338
123:123
JrId: 29967
long title: Voprosy geografii
short title: Vopr Geogr
ISSN: 0372-5758
ISSN (Online): 
IsoAbbr: Vopr Geogr
NlmId: 101120352
123:123
JrId: 29969
long title: Estudios sociales (Santo Domingo, Dominican Republic)
short title: Estud Soc
ISSN: 1017-0596
ISSN (Online): 
IsoAbbr: Estud Soc
NlmId: 101120915
123:123
JrId: 29970
long title: Carta informativa (Asociacion Demografica Salvadorena)
short title: Carta Inf
ISSN: 
ISSN (Online): 
IsoAbbr: Carta Inf
NlmId: 101121212
123:123
JrId: 29971
long title: al-Usrah wa-al-'umran al-bashari
short title: Al Usrah Wa Al Umran Al Bashari
ISSN: 
ISSN (Online): 
IsoAbbr: Al Usrah Wa Al Umran Al Bashari
NlmId: 101121471
123:123
JrId: 29972
long title: Roshni
short title: Roshni
ISSN: 
ISSN (Online): 
IsoAbbr: Roshni
NlmId: 101121430
123:123
JrId: 29973
long title: Development bulletin (Australian Development Studies Network)
short title: Dev Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Dev Bull
NlmId: 101121465
123:123
JrId: 29974
long title: The great concern
short title: Gt Concern
ISSN: 
ISSN (Online): 
IsoAbbr: Gt Concern
NlmId: 101121467
123:123
JrId: 29975
long title: Working paper series (National Bureau of Economic Research)
short title: NBER Work Pap Ser
ISSN: 0898-2937
ISSN (Online): 
IsoAbbr: NBER Work Pap Ser
NlmId: 101121474
123:123
JrId: 29976
long title: Revista de planeacion y desarrollo
short title: Rev Planeac Desarro
ISSN: 0034-8686
ISSN (Online): 
IsoAbbr: Rev Planeac Desarro
NlmId: 101121478
123:123
JrId: 29977
long title: Daily times (Lagos, Nigeria)
short title: Dly Times
ISSN: 
ISSN (Online): 
IsoAbbr: Dly Times
NlmId: 101121480
123:123
JrId: 29978
long title: Newswatch (Ikeja, Lagos State, Nigeria)
short title: Newswatch
ISSN: 0189-8892
ISSN (Online): 
IsoAbbr: Newswatch
NlmId: 101121569
123:123
JrId: 29979
long title: Acta geographica
short title: Acta Geogr
ISSN: 0001-5687
ISSN (Online): 
IsoAbbr: Acta Geogr
NlmId: 101121573
123:123
JrId: 29980
long title: The Statistician : journal of the Institute of Statisticians
short title: Statistician
ISSN: 0039-0526
ISSN (Online): 
IsoAbbr: Statistician
NlmId: 101121574
123:123
JrId: 29981
long title: Newsletter / International Union for the Scientific Study of Population. International Union for the Scientific Study of Population
short title: Newsl Int Union Sci Study Popul
ISSN: 0771-2022
ISSN (Online): 
IsoAbbr: Newsl Int Union Sci Study Popul
NlmId: 101121592
123:123
JrId: 29982
long title: Politica internazionale
short title: Polit Int
ISSN: 
ISSN (Online): 
IsoAbbr: Polit Int
NlmId: 101121611
123:123
JrId: 29983
long title: Hindu (Madras, India : Daily)
short title: Hindu
ISSN: 
ISSN (Online): 
IsoAbbr: Hindu
NlmId: 101121760
123:123
JrId: 29984
long title: Sante Salud
short title: Sante Salud
ISSN: 1028-9801
ISSN (Online): 
IsoAbbr: Sante Salud
NlmId: 101121891
123:123
JrId: 29985
long title: Current law statutes annotated. Great Britain
short title: Curr Law Statut Annot GB
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Law Statut Annot GB
NlmId: 101132254
123:123
JrId: 29987
long title: Cytogenetic and genome research
short title: Cytogenet Genome Res
ISSN: 1424-8581
ISSN (Online): 1424-859X
IsoAbbr: Cytogenet. Genome Res.
NlmId: 101142708
123:123
JrId: 29989
long title: Optics express
short title: Opt Express
ISSN: 
ISSN (Online): 1094-4087
IsoAbbr: Opt Express
NlmId: 101137103
123:123
JrId: 29990
long title: Memoirs of the New York Botanical Garden
short title: Mem N Y Bot Gard
ISSN: 0077-8931
ISSN (Online): 
IsoAbbr: Mem. N. Y. Bot. Gard.
NlmId: 101151750
123:123
JrId: 29991
long title: Current protein & peptide science
short title: Curr Protein Pept Sci
ISSN: 1389-2037
ISSN (Online): 1875-5550
IsoAbbr: Curr. Protein Pept. Sci.
NlmId: 100960529
123:123
JrId: 29992
long title: The Journal
short title: Journal
ISSN: 
ISSN (Online): 
IsoAbbr: Journal
NlmId: 101082650
123:123
JrId: 29993
long title: Current cancer drug targets
short title: Curr Cancer Drug Targets
ISSN: 1568-0096
ISSN (Online): 1873-5576
IsoAbbr: Curr Cancer Drug Targets
NlmId: 101094211
123:123
JrId: 29995
long title: Journal of food process engineering
short title: J Food Process Eng
ISSN: 0145-8876
ISSN (Online): 1745-4530
IsoAbbr: J Food Process Eng
NlmId: 101148874
123:123
JrId: 29997
long title: IEEE transactions on plasma science. IEEE Nuclear and Plasma Sciences Society
short title: IEEE Trans Plasma Sci IEEE Nucl Plasma Sci Soc
ISSN: 0093-3813
ISSN (Online): 
IsoAbbr: IEEE Trans Plasma Sci IEEE Nucl Plasma Sci Soc
NlmId: 101148924
123:123
JrId: 29998
long title: Human performance in extreme environments : the journal of the Society for Human Performance in Extreme Environments
short title: Hum Perf Extrem Environ
ISSN: 1529-5168
ISSN (Online): 
IsoAbbr: Hum Perf Extrem Environ
NlmId: 101148925
123:123
JrId: 29999
long title: Plant biology (Stuttgart, Germany)
short title: Plant Biol (Stuttg)
ISSN: 1435-8603
ISSN (Online): 1438-8677
IsoAbbr: Plant Biol (Stuttg)
NlmId: 101148926
123:123
JrId: 30000
long title: Computer supported cooperative work : CSCW : an international journal
short title: Comput Support Coop Work
ISSN: 0925-9724
ISSN (Online): 
IsoAbbr: Comput Support Coop Work
NlmId: 101148927
123:123
JrId: 30002
long title: Color research and application
short title: Color Res Appl
ISSN: 0361-2317
ISSN (Online): 
IsoAbbr: Color Res Appl
NlmId: 101148934
123:123
JrId: 30003
long title: Autonomous robots
short title: Auton Robots
ISSN: 0929-5593
ISSN (Online): 
IsoAbbr: Auton Robots
NlmId: 101148936
123:123
JrId: 30004
long title: Acta physiologiae plantarum / Polish Academy of Sciences, Committee of Plant Physiology Genetics and Breeding
short title: Acta Physiol Plant
ISSN: 0137-5881
ISSN (Online): 
IsoAbbr: Acta Physiol. Plant.
NlmId: 101148937
123:123
JrId: 30005
long title: User modeling and user-adapted interaction
short title: User Model User-adapt Interact
ISSN: 0924-1868
ISSN (Online): 
IsoAbbr: User Model User-adapt Interact
NlmId: 101149751
123:123
JrId: 30006
long title: Transactions of the Japan Society for Aeronautical and Space Sciences
short title: Trans Jpn Soc Aeronaut Space Sci
ISSN: 0549-3811
ISSN (Online): 
IsoAbbr: Trans Jpn Soc Aeronaut Space Sci
NlmId: 101149752
123:123
JrId: 30007
long title: Sensors and actuators. B, Chemical
short title: Sens Actuators B Chem
ISSN: 0925-4005
ISSN (Online): 
IsoAbbr: Sens Actuators B Chem
NlmId: 101149755
123:123
JrId: 30008
long title: Plant genetic resources newsletter (Rome, Italy : 1979)
short title: Plant Genet Resour Newsl
ISSN: 1020-3362
ISSN (Online): 
IsoAbbr: Plant Genet. Resour. Newsl.
NlmId: 101149756
123:123
JrId: 30009
long title: Multibody system dynamics
short title: Multibody Syst Dyn
ISSN: 1384-5640
ISSN (Online): 
IsoAbbr: Multibody Syst Dyn
NlmId: 101149757
123:123
JrId: 30010
long title: Materials & design
short title: Mater Des
ISSN: 0264-1275
ISSN (Online): 
IsoAbbr: Mater Des
NlmId: 101149758
123:123
JrId: 30011
long title: Journal of microelectromechanical systems : a joint IEEE and ASME publication on microstructures, microactuators, microsensors, and microsystems
short title: J Microelectromech Syst
ISSN: 1057-7157
ISSN (Online): 
IsoAbbr: J Microelectromech Syst
NlmId: 101149765
123:123
JrId: 30012
long title: Hamostaseologie
short title: Hamostaseologie
ISSN: 0720-9355
ISSN (Online): 
IsoAbbr: Hamostaseologie
NlmId: 8204531
123:123
JrId: 30013
long title: Cronos (Valencia, Spain)
short title: Cronos
ISSN: 1139-711X
ISSN (Online): 
IsoAbbr: Cronos
NlmId: 100891622
123:123
JrId: 30014
long title: Cardiovascular toxicology
short title: Cardiovasc Toxicol
ISSN: 1530-7905
ISSN (Online): 1559-0259
IsoAbbr: Cardiovasc. Toxicol.
NlmId: 101135818
123:123
JrId: 30015
long title: Annual proceedings / Association for the Advancement of Automotive Medicine. Association for the Advancement of Automotive Medicine
short title: Annu Proc Assoc Adv Automot Med
ISSN: 1540-0360
ISSN (Online): 
IsoAbbr: Annu Proc Assoc Adv Automot Med
NlmId: 101152228
123:123
JrId: 30016
long title: Asian journal of surgery / Asian Surgical Association
short title: Asian J Surg
ISSN: 1015-9584
ISSN (Online): 
IsoAbbr: Asian J Surg
NlmId: 8900600
123:123
JrId: 30017
long title: Journal of cancer epidemiology and prevention
short title: J Cancer Epidemiol Prev
ISSN: 1476-6647
ISSN (Online): 1476-6655
IsoAbbr: J Cancer Epidemiol Prev
NlmId: 101141610
123:123
JrId: 30018
long title: Annals of clinical microbiology and antimicrobials
short title: Ann Clin Microbiol Antimicrob
ISSN: 
ISSN (Online): 1476-0711
IsoAbbr: Ann. Clin. Microbiol. Antimicrob.
NlmId: 101152152
123:123
JrId: 30020
long title: Clinical and molecular allergy : CMA
short title: Clin Mol Allergy
ISSN: 
ISSN (Online): 1476-7961
IsoAbbr: Clin Mol Allergy
NlmId: 101152195
123:123
JrId: 30021
long title: Dynamic medicine : DM
short title: Dyn Med
ISSN: 
ISSN (Online): 1476-5918
IsoAbbr: Dyn Med
NlmId: 101152197
123:123
JrId: 30022
long title: International journal of health geographics
short title: Int J Health Geogr
ISSN: 
ISSN (Online): 1476-072X
IsoAbbr: Int J Health Geogr
NlmId: 101152198
123:123
JrId: 30023
long title: Journal of immune based therapies and vaccines
short title: J Immune Based Ther Vaccines
ISSN: 
ISSN (Online): 1476-8518
IsoAbbr: J Immune Based Ther Vaccines
NlmId: 101152206
123:123
JrId: 30024
long title: Journal of nanobiotechnology
short title: J Nanobiotechnology
ISSN: 
ISSN (Online): 1477-3155
IsoAbbr: J Nanobiotechnology
NlmId: 101152208
123:123
JrId: 30025
long title: Journal of negative results in biomedicine
short title: J Negat Results Biomed
ISSN: 
ISSN (Online): 1477-5751
IsoAbbr: J Negat Results Biomed
NlmId: 101152210
123:123
JrId: 30026
long title: Medical immunology (London, England)
short title: Med Immunol
ISSN: 
ISSN (Online): 1476-9433
IsoAbbr: Med Immunol
NlmId: 101152211
123:123
JrId: 30027
long title: Nutrition journal
short title: Nutr J
ISSN: 
ISSN (Online): 1475-2891
IsoAbbr: Nutr J
NlmId: 101152213
123:123
JrId: 30028
long title: Archiv fur lebensmittelhygiene
short title: Arch Lebensmittelhyg
ISSN: 0003-925X
ISSN (Online): 
IsoAbbr: Arch. Lebensmittelhyg.
NlmId: 7505221
123:123
JrId: 30029
long title: Surgical technology international
short title: Surg Technol Int
ISSN: 1090-3941
ISSN (Online): 
IsoAbbr: Surg Technol Int
NlmId: 9604509
123:123
JrId: 30030
long title: Reviews in cardiovascular medicine
short title: Rev Cardiovasc Med
ISSN: 1530-6550
ISSN (Online): 
IsoAbbr: Rev Cardiovasc Med
NlmId: 100960007
123:123
JrId: 30031
long title: Homeopathy : the journal of the Faculty of Homeopathy
short title: Homeopathy
ISSN: 1475-4916
ISSN (Online): 1476-4245
IsoAbbr: Homeopathy
NlmId: 101140517
123:123
JrId: 30032
long title: Pathophysiology of haemostasis and thrombosis
short title: Pathophysiol Haemost Thromb
ISSN: 1424-8832
ISSN (Online): 1424-8840
IsoAbbr: Pathophysiol. Haemost. Thromb.
NlmId: 101142710
123:123
JrId: 30033
long title: Research and theory for nursing practice
short title: Res Theory Nurs Pract
ISSN: 1541-6577
ISSN (Online): 
IsoAbbr: Res Theory Nurs Pract
NlmId: 101146940
123:123
JrId: 30034
long title: Journal of insect science (Online)
short title: J Insect Sci
ISSN: 
ISSN (Online): 1536-2442
IsoAbbr: J. Insect Sci.
NlmId: 101096396
123:123
JrId: 30035
long title: Health and quality of life outcomes
short title: Health Qual Life Outcomes
ISSN: 
ISSN (Online): 1477-7525
IsoAbbr: Health Qual Life Outcomes
NlmId: 101153626
123:123
JrId: 30036
long title: Biomagnetic research and technology
short title: Biomagn Res Technol
ISSN: 
ISSN (Online): 1477-044X
IsoAbbr: Biomagn Res Technol
NlmId: 101153608
123:123
JrId: 30037
long title: Journal of carcinogenesis
short title: J Carcinog
ISSN: 
ISSN (Online): 1477-3163
IsoAbbr: J Carcinog
NlmId: 101153623
123:123
JrId: 30038
long title: Harm reduction journal
short title: Harm Reduct J
ISSN: 
ISSN (Online): 1477-7517
IsoAbbr: Harm Reduct J
NlmId: 101153624
123:123
JrId: 30039
long title: Reproductive biology and endocrinology : RB&E
short title: Reprod Biol Endocrinol
ISSN: 
ISSN (Online): 1477-7827
IsoAbbr: Reprod. Biol. Endocrinol.
NlmId: 101153627
123:123
JrId: 30041
long title: Di 1 jun yi da xue xue bao = Academic journal of the first medical college of PLA
short title: Di Yi Jun Yi Da Xue Xue Bao
ISSN: 1000-2588
ISSN (Online): 
IsoAbbr: Di Yi Jun Yi Da Xue Xue Bao
NlmId: 9426110
123:123
JrId: 30045
long title: Functional plant biology : FPB
short title: Funct Plant Biol
ISSN: 1445-4408
ISSN (Online): 1445-4416
IsoAbbr: Funct. Plant Biol.
NlmId: 101154361
123:123
JrId: 30047
long title: Americas
short title: Americas (Engl ed)
ISSN: 0379-0940
ISSN (Online): 
IsoAbbr: Americas (Engl ed)
NlmId: 0065163
123:123
JrId: 30049
long title: Mini reviews in medicinal chemistry
short title: Mini Rev Med Chem
ISSN: 1389-5575
ISSN (Online): 1875-5607
IsoAbbr: Mini Rev Med Chem
NlmId: 101094212
123:123
JrId: 30050
long title: HealthcarePapers
short title: Healthc Pap
ISSN: 1488-917X
ISSN (Online): 
IsoAbbr: Healthc Pap
NlmId: 100961305
123:123
JrId: 30053
long title: Items & issues
short title: Items Issues
ISSN: 1549-4942
ISSN (Online): 
IsoAbbr: Items Issues
NlmId: 101134515
123:123
JrId: 30055
long title: Mental health today (Brighton, England)
short title: Ment Health Today
ISSN: 1474-5186
ISSN (Online): 
IsoAbbr: Ment Health Today
NlmId: 101133625
123:123
JrId: 30060
long title: Reproductive biomedicine online
short title: Reprod Biomed Online
ISSN: 1472-6483
ISSN (Online): 1472-6491
IsoAbbr: Reprod. Biomed. Online
NlmId: 101122473
123:123
JrId: 30061
long title: Nursing education perspectives
short title: Nurs Educ Perspect
ISSN: 1536-5026
ISSN (Online): 
IsoAbbr: Nurs Educ Perspect
NlmId: 101140025
123:123
JrId: 30062
long title: The journal of family health care
short title: J Fam Health Care
ISSN: 1474-9114
ISSN (Online): 
IsoAbbr: J Fam Health Care
NlmId: 101142028
123:123
JrId: 30064
long title: Research and practice for persons with severe disabilities : the journal of TASH
short title: Res Pract Persons Severe Disabl
ISSN: 1540-7969
ISSN (Online): 
IsoAbbr: Res Pract Persons Severe Disabl
NlmId: 101151385
123:123
JrId: 30065
long title: The review of policy research
short title: Rev Policy Res
ISSN: 1541-132X
ISSN (Online): 
IsoAbbr: Rev Policy Res
NlmId: 101155373
123:123
JrId: 30066
long title: Zhi wu sheng li yu fen zi sheng wu xue xue bao = Journal of plant physiology and molecular biology
short title: Zhi Wu Sheng Li Yu Fen Zi Sheng Wu Xue Xue Bao
ISSN: 1671-3877
ISSN (Online): 
IsoAbbr: Zhi Wu Sheng Li Yu Fen Zi Sheng Wu Xue Xue Bao
NlmId: 101156321
123:123
JrId: 30067
long title: Human psychopharmacology
short title: Hum Psychopharmacol
ISSN: 0885-6222
ISSN (Online): 1099-1077
IsoAbbr: Hum Psychopharmacol
NlmId: 8702539
123:123
JrId: 30068
long title: Biomedical papers of the Medical Faculty of the University Palacky, Olomouc, Czechoslovakia
short title: Biomed Pap Med Fac Univ Palacky Olomouc Czech Repub
ISSN: 1213-8118
ISSN (Online): 
IsoAbbr: Biomed Pap Med Fac Univ Palacky Olomouc Czech Repub
NlmId: 101140142
123:123
JrId: 30069
long title: I supplementi di Tumori : official journal of Societa italiana di cancerologia ... [et al.]
short title: Suppl Tumori
ISSN: 
ISSN (Online): 
IsoAbbr: Suppl Tumori
NlmId: 101153052
123:123
JrId: 30070
long title: Anatomical science international
short title: Anat Sci Int
ISSN: 1447-6959
ISSN (Online): 1447-073X
IsoAbbr: Anat Sci Int
NlmId: 101154140
123:123
JrId: 30071
long title: Autonomic & autacoid pharmacology
short title: Auton Autacoid Pharmacol
ISSN: 1474-8665
ISSN (Online): 1474-8673
IsoAbbr: Auton Autacoid Pharmacol
NlmId: 101157306
123:123
JrId: 30073
long title: The journal of physical chemistry. B
short title: J Phys Chem B
ISSN: 1520-6106
ISSN (Online): 1520-5207
IsoAbbr: J Phys Chem B
NlmId: 101157530
123:123
JrId: 30078
long title: Substance abuse : official publication of the Association for Medical Education and Research in Substance Abuse
short title: Subst Abus
ISSN: 0889-7077
ISSN (Online): 1547-0164
IsoAbbr: Subst Abus
NlmId: 8808537
123:123
JrId: 30079
long title: Journal of veterinary science
short title: J Vet Sci
ISSN: 1229-845X
ISSN (Online): 1976-555X
IsoAbbr: J. Vet. Sci.
NlmId: 100964185
123:123
JrId: 30080
long title: Journal of integrative neuroscience
short title: J Integr Neurosci
ISSN: 0219-6352
ISSN (Online): 
IsoAbbr: J. Integr. Neurosci.
NlmId: 101156357
123:123
JrId: 30081
long title: Medicina (Kaunas, Lithuania)
short title: Medicina (Kaunas)
ISSN: 1010-660X
ISSN (Online): 1648-9144
IsoAbbr: Medicina (Kaunas)
NlmId: 9425208
123:123
JrId: 30082
long title: International journal of methods in psychiatric research
short title: Int J Methods Psychiatr Res
ISSN: 1049-8931
ISSN (Online): 1557-0657
IsoAbbr: Int J Methods Psychiatr Res
NlmId: 9111433
123:123
JrId: 30083
long title: Work (Reading, Mass.)
short title: Work
ISSN: 1051-9815
ISSN (Online): 1875-9270
IsoAbbr: Work
NlmId: 9204382
123:123
JrId: 30085
long title: Injury control and safety promotion
short title: Inj Control Saf Promot
ISSN: 1566-0974
ISSN (Online): 
IsoAbbr: Inj Control Saf Promot
NlmId: 100941859
123:123
JrId: 30086
long title: Expert reviews in molecular medicine
short title: Expert Rev Mol Med
ISSN: 
ISSN (Online): 1462-3994
IsoAbbr: Expert Rev Mol Med
NlmId: 100939725
123:123
JrId: 30087
long title: Chemphyschem : a European journal of chemical physics and physical chemistry
short title: Chemphyschem
ISSN: 1439-4235
ISSN (Online): 1439-7641
IsoAbbr: Chemphyschem
NlmId: 100954211
123:123
JrId: 30088
long title: AAPS PharmSciTech
short title: AAPS PharmSciTech
ISSN: 
ISSN (Online): 1530-9932
IsoAbbr: AAPS PharmSciTech
NlmId: 100960111
123:123
JrId: 30089
long title: Cognitive, affective & behavioral neuroscience
short title: Cogn Affect Behav Neurosci
ISSN: 1530-7026
ISSN (Online): 1531-135X
IsoAbbr: Cogn Affect Behav Neurosci
NlmId: 101083946
123:123
JrId: 30090
long title: Astrobiology
short title: Astrobiology
ISSN: 1531-1074
ISSN (Online): 1557-8070
IsoAbbr: Astrobiology
NlmId: 101088083
123:123
JrId: 30091
long title: Zhonghua nan ke xue = National journal of andrology
short title: Zhonghua Nan Ke Xue
ISSN: 1009-3591
ISSN (Online): 
IsoAbbr: Zhonghua Nan Ke Xue
NlmId: 101093592
123:123
JrId: 30092
long title: The world journal of biological psychiatry : the official journal of the World Federation of Societies of Biological Psychiatry
short title: World J Biol Psychiatry
ISSN: 1562-2975
ISSN (Online): 1814-1412
IsoAbbr: World J. Biol. Psychiatry
NlmId: 101120023
123:123
JrId: 30093
long title: Clinical colorectal cancer
short title: Clin Colorectal Cancer
ISSN: 1533-0028
ISSN (Online): 1938-0674
IsoAbbr: Clin Colorectal Cancer
NlmId: 101120693
123:123
JrId: 30094
long title: Current drug targets. Immune, endocrine and metabolic disorders
short title: Curr Drug Targets Immune Endocr Metabol Disord
ISSN: 1568-0088
ISSN (Online): 
IsoAbbr: Curr. Drug Targets Immune Endocr. Metabol. Disord.
NlmId: 101121150
123:123
JrId: 30095
long title: Igaku butsuri : Nihon Igaku Butsuri Gakkai kikanshi = Japanese journal of medical physics : an official journal of Japan Society of Medical Physics
short title: Igaku Butsuri
ISSN: 1345-5354
ISSN (Online): 
IsoAbbr: Igaku Butsuri
NlmId: 101125977
123:123
JrId: 30096
long title: Current drug targets. Infectious disorders
short title: Curr Drug Targets Infect Disord
ISSN: 1568-0053
ISSN (Online): 
IsoAbbr: Curr Drug Targets Infect Disord
NlmId: 101128002
123:123
JrId: 30097
long title: Molecular cancer therapeutics
short title: Mol Cancer Ther
ISSN: 1535-7163
ISSN (Online): 1538-8514
IsoAbbr: Mol. Cancer Ther.
NlmId: 101132535
123:123
JrId: 30098
long title: Cell cycle (Georgetown, Tex.)
short title: Cell Cycle
ISSN: 1538-4101
ISSN (Online): 1551-4005
IsoAbbr: Cell Cycle
NlmId: 101137841
123:123
JrId: 30099
long title: International journal of gastrointestinal cancer
short title: Int J Gastrointest Cancer
ISSN: 1537-3649
ISSN (Online): 1559-0739
IsoAbbr: Int J Gastrointest Cancer
NlmId: 101135379
123:123
JrId: 30100
long title: The journal of the Royal College of Physicians of Edinburgh
short title: J R Coll Physicians Edinb
ISSN: 1478-2715
ISSN (Online): 2042-8189
IsoAbbr: J R Coll Physicians Edinb
NlmId: 101144324
123:123
JrId: 30108
long title: Cardiovascular ultrasound
short title: Cardiovasc Ultrasound
ISSN: 
ISSN (Online): 1476-7120
IsoAbbr: Cardiovasc Ultrasound
NlmId: 101159952
123:123
JrId: 30109
long title: Ehealth international
short title: eHealth Int
ISSN: 
ISSN (Online): 1476-3591
IsoAbbr: eHealth Int
NlmId: 101159947
123:123
JrId: 30110
long title: Nihon Hoshasen Gijutsu Gakkai zasshi
short title: Nihon Hoshasen Gijutsu Gakkai Zasshi
ISSN: 0369-4305
ISSN (Online): 1881-4883
IsoAbbr: Nihon Hoshasen Gijutsu Gakkai Zasshi
NlmId: 7505722
123:123
JrId: 30111
long title: Philosophical transactions. Series A, Mathematical, physical, and engineering sciences
short title: Philos Transact A Math Phys Eng Sci
ISSN: 1364-503X
ISSN (Online): 1471-2962
IsoAbbr: Philos Transact A Math Phys Eng Sci
NlmId: 101133385
123:123
JrId: 30114
long title: Journal of medicinal food
short title: J Med Food
ISSN: 1096-620X
ISSN (Online): 1557-7600
IsoAbbr: J Med Food
NlmId: 9812512
123:123
JrId: 30117
long title: Journal of structural and functional genomics
short title: J Struct Funct Genomics
ISSN: 1345-711X
ISSN (Online): 1570-0267
IsoAbbr: J. Struct. Funct. Genomics
NlmId: 101128185
123:123
JrId: 30118
long title: Molecular cancer research : MCR
short title: Mol Cancer Res
ISSN: 1541-7786
ISSN (Online): 1557-3125
IsoAbbr: Mol. Cancer Res.
NlmId: 101150042
123:123
JrId: 30119
long title: Meat science
short title: Meat Sci
ISSN: 0309-1740
ISSN (Online): 1873-4138
IsoAbbr: Meat Sci.
NlmId: 101160862
123:123
JrId: 30129
long title: Archives of women's mental health
short title: Arch Womens Ment Health
ISSN: 1434-1816
ISSN (Online): 1435-1102
IsoAbbr: Arch Womens Ment Health
NlmId: 9815663
123:123
JrId: 30130
long title: Drugs of today (Barcelona, Spain : 1998)
short title: Drugs Today (Barc)
ISSN: 1699-3993
ISSN (Online): 1699-4019
IsoAbbr: Drugs Today
NlmId: 101160518
123:123
JrId: 30135
long title: Taehan Kan Hakhoe chi = The Korean journal of hepatology
short title: Taehan Kan Hakhoe Chi
ISSN: 1226-0479
ISSN (Online): 
IsoAbbr: Taehan Kan Hakhoe Chi
NlmId: 9607534
123:123
JrId: 30137
long title: Journal of proteome research
short title: J Proteome Res
ISSN: 1535-3893
ISSN (Online): 1535-3907
IsoAbbr: J. Proteome Res.
NlmId: 101128775
123:123
JrId: 30139
long title: Prostate cancer and prostatic diseases
short title: Prostate Cancer Prostatic Dis
ISSN: 1365-7852
ISSN (Online): 1476-5608
IsoAbbr: Prostate Cancer Prostatic Dis.
NlmId: 9815755
123:123
JrId: 30140
long title: Zhongguo shi yan xue ye xue za zhi / Zhongguo bing li sheng li xue hui = Journal of experimental hematology / Chinese Association of Pathophysiology
short title: Zhongguo Shi Yan Xue Ye Xue Za Zhi
ISSN: 1009-2137
ISSN (Online): 
IsoAbbr: Zhongguo Shi Yan Xue Ye Xue Za Zhi
NlmId: 101084424
123:123
JrId: 30141
long title: DNA repair
short title: DNA Repair (Amst)
ISSN: 1568-7864
ISSN (Online): 1568-7856
IsoAbbr: DNA Repair (Amst.)
NlmId: 101139138
123:123
JrId: 30142
long title: Nephron. Physiology
short title: Nephron Physiol
ISSN: 1660-8151
ISSN (Online): 1660-2137
IsoAbbr: Nephron Physiol
NlmId: 101159772
123:123
JrId: 30143
long title: Nephron. Experimental nephrology
short title: Nephron Exp Nephrol
ISSN: 1660-8151
ISSN (Online): 1660-2129
IsoAbbr: Nephron Exp. Nephrol.
NlmId: 101159770
123:123
JrId: 30144
long title: Nephron. Clinical practice
short title: Nephron Clin Pract
ISSN: 1660-8151
ISSN (Online): 1660-2110
IsoAbbr: Nephron Clin Pract
NlmId: 101159763
123:123
JrId: 30146
long title: Journal of applied animal welfare science : JAAWS
short title: J Appl Anim Welf Sci
ISSN: 1088-8705
ISSN (Online): 1532-7604
IsoAbbr: J Appl Anim Welf Sci
NlmId: 9804404
123:123
JrId: 30147
long title: Sleep medicine reviews
short title: Sleep Med Rev
ISSN: 1087-0792
ISSN (Online): 1532-2955
IsoAbbr: Sleep Med Rev
NlmId: 9804678
123:123
JrId: 30150
long title: Harmful algae
short title: Harmful Algae
ISSN: 1568-9883
ISSN (Online): 
IsoAbbr: Harmful Algae
NlmId: 101128968
123:123
JrId: 30151
long title: Acta orthopaedica et traumatologica turcica
short title: Acta Orthop Traumatol Turc
ISSN: 1017-995X
ISSN (Online): 
IsoAbbr: Acta Orthop Traumatol Turc
NlmId: 9424806
123:123
JrId: 30153
long title: Advanced materials (Deerfield Beach, Fla.)
short title: Adv Mater
ISSN: 0935-9648
ISSN (Online): 1521-4095
IsoAbbr: Adv. Mater. Weinheim
NlmId: 9885358
123:123
JrId: 30156
long title: Primary care companion to the Journal of clinical psychiatry
short title: Prim Care Companion J Clin Psychiatry
ISSN: 1523-5998
ISSN (Online): 1555-211X
IsoAbbr: Prim Care Companion J Clin Psychiatry
NlmId: 100887410
123:123
JrId: 30157
long title: Mayo Clinic women's healthsource
short title: Mayo Clin Womens Healthsource
ISSN: 1091-0220
ISSN (Online): 
IsoAbbr: Mayo Clin Womens Healthsource
NlmId: 9891120
123:123
JrId: 30158
long title: Surgical infections
short title: Surg Infect (Larchmt)
ISSN: 1096-2964
ISSN (Online): 1557-8674
IsoAbbr: Surg Infect (Larchmt)
NlmId: 9815642
123:123
JrId: 30161
long title: Entomologia experimentalis et applicata
short title: Entomol Exp Appl
ISSN: 0013-8703
ISSN (Online): 1570-8703
IsoAbbr: Entomol. Exp. Appl.
NlmId: 0250101
123:123
JrId: 30163
long title: Noise & health
short title: Noise Health
ISSN: 1463-1741
ISSN (Online): 1998-4030
IsoAbbr: Noise Health
NlmId: 9815620
123:123
JrId: 30164
long title: Journal of nursing law
short title: J Nurs Law
ISSN: 1073-7472
ISSN (Online): 
IsoAbbr: J Nurs Law
NlmId: 9514027
123:123
JrId: 30166
long title: NCEHR communique = Communique CNERH
short title: NCEHR Commun
ISSN: 1489-2944
ISSN (Online): 
IsoAbbr: NCEHR Commun
NlmId: 9811518
123:123
JrId: 30167
long title: Data bulletin (Center for Studying Health System Change)
short title: Data Bull (Cent Stud Health Syst Change)
ISSN: 
ISSN (Online): 
IsoAbbr: Data Bull (Cent Stud Health Syst Change)
NlmId: 100909932
123:123
JrId: 30168
long title: New York Law School journal of human rights
short title: N Y Law Sch J Hum Rights
ISSN: 1046-4328
ISSN (Online): 
IsoAbbr: N Y Law Sch J Hum Rights
NlmId: 100972046
123:123
JrId: 30169
long title: The journal of ethics
short title: J Ethics
ISSN: 1382-4554
ISSN (Online): 
IsoAbbr: J Ethics
NlmId: 101085489
123:123
JrId: 30170
long title: Brandeis law journal
short title: Brandeis Law J
ISSN: 1531-0183
ISSN (Online): 
IsoAbbr: Brandeis Law J
NlmId: 101085422
123:123
JrId: 30171
long title: Issue brief (Grantmakers in Health)
short title: Issue Brief (Grantmakers Health)
ISSN: 
ISSN (Online): 1559-5609
IsoAbbr: Issue Brief (Grantmakers Health)
NlmId: 101161182
123:123
JrId: 30172
long title: LDI issue brief
short title: LDI Issue Brief
ISSN: 
ISSN (Online): 1553-0671
IsoAbbr: LDI Issue Brief
NlmId: 9815837
123:123
JrId: 30173
long title: Eubios journal of Asian and international bioethics : EJAIB
short title: Eubios J Asian Int Bioeth
ISSN: 1173-2571
ISSN (Online): 
IsoAbbr: Eubios J Asian Int Bioeth
NlmId: 100910109
123:123
JrId: 30174
long title: Zhejiang da xue xue bao. Yi xue ban = Journal of Zhejiang University. Medical sciences
short title: Zhejiang Da Xue Xue Bao Yi Xue Ban
ISSN: 1008-9292
ISSN (Online): 
IsoAbbr: Zhejiang Da Xue Xue Bao Yi Xue Ban
NlmId: 100927946
123:123
JrId: 30176
long title: Physiological genomics
short title: Physiol Genomics
ISSN: 1094-8341
ISSN (Online): 1531-2267
IsoAbbr: Physiol. Genomics
NlmId: 9815683
123:123
JrId: 30179
long title: Tracking report / Center for Studying Health System Change
short title: Track Rep
ISSN: 
ISSN (Online): 1553-0787
IsoAbbr: Track Rep
NlmId: 101161177
123:123
JrId: 30183
long title: Heart failure monitor
short title: Heart Fail Monit
ISSN: 1470-8590
ISSN (Online): 
IsoAbbr: Heart Fail Monit
NlmId: 101140283
123:123
JrId: 30185
long title: Journal of agricultural & environmental ethics
short title: J Agric Environ Ethics
ISSN: 1187-7863
ISSN (Online): 
IsoAbbr: J Agric Environ Ethics
NlmId: 101083580
123:123
JrId: 30191
long title: Chemoecology
short title: Chemoecology
ISSN: 0937-7409
ISSN (Online): 
IsoAbbr: Chemoecology
NlmId: 9426172
123:123
JrId: 30192
long title: Journal of hospital marketing & public relations
short title: J Hosp Mark Public Relations
ISSN: 1539-0942
ISSN (Online): 1539-0934
IsoAbbr: J Hosp Mark Public Relations
NlmId: 101121477
123:123
JrId: 30193
long title: International journal of nursing terminologies and classifications : the official journal of NANDA International
short title: Int J Nurs Terminol Classif
ISSN: 1541-5147
ISSN (Online): 1744-618X
IsoAbbr: Int J Nurs Terminol Classif
NlmId: 101155367
123:123
JrId: 30194
long title: Ophthalmic surgery, lasers & imaging : the official journal of the International Society for Imaging in the Eye
short title: Ophthalmic Surg Lasers Imaging
ISSN: 1542-8877
ISSN (Online): 1938-2375
IsoAbbr: Ophthalmic Surg Lasers Imaging
NlmId: 101155780
123:123
JrId: 30195
long title: Personality and social psychology review : an official journal of the Society for Personality and Social Psychology, Inc
short title: Pers Soc Psychol Rev
ISSN: 1088-8683
ISSN (Online): 1532-7957
IsoAbbr: Pers Soc Psychol Rev
NlmId: 9703164
123:123
JrId: 30200
long title: Proceedings of the Entomological Society of Washington
short title: 
ISSN: 0013-8797
ISSN (Online): 
IsoAbbr: Proc. Entomol. Soc. Wash.
NlmId: 7505862
123:123
JrId: 30201
long title: Disaster management & response : DMR : an official publication of the Emergency Nurses Association
short title: Disaster Manag Response
ISSN: 1540-2487
ISSN (Online): 1540-2495
IsoAbbr: Disaster Manag Response
NlmId: 101155781
123:123
JrId: 30202
long title: Journal of women's health (2002)
short title: J Womens Health (Larchmt)
ISSN: 1540-9996
ISSN (Online): 1931-843X
IsoAbbr: J Womens Health (Larchmt)
NlmId: 101159262
123:123
JrId: 30205
long title: CNS spectrums
short title: CNS Spectr
ISSN: 1092-8529
ISSN (Online): 
IsoAbbr: CNS Spectr
NlmId: 9702877
123:123
JrId: 30206
long title: International journal of immunopathology and pharmacology
short title: Int J Immunopathol Pharmacol
ISSN: 0394-6320
ISSN (Online): 
IsoAbbr: Int J Immunopathol Pharmacol
NlmId: 8911335
123:123
JrId: 30218
long title: Hepatobiliary & pancreatic diseases international : HBPD INT
short title: Hepatobiliary Pancreat Dis Int
ISSN: 1499-3872
ISSN (Online): 
IsoAbbr: HBPD INT
NlmId: 101151457
123:123
JrId: 30221
long title: Farmacia hospitalaria : organo oficial de expresion cientifica de la Sociedad Espanola de Farmacia Hospitalaria
short title: Farm Hosp
ISSN: 1130-6343
ISSN (Online): 0214-753X
IsoAbbr: Farm Hosp
NlmId: 9440679
123:123
JrId: 30224
long title: Joint Commission journal on quality and safety
short title: Jt Comm J Qual Saf
ISSN: 1549-3741
ISSN (Online): 1549-425X
IsoAbbr: Jt Comm J Qual Saf
NlmId: 101166696
123:123
JrId: 30229
long title: Igiene e sanita pubblica
short title: Ig Sanita Pubbl
ISSN: 0019-1639
ISSN (Online): 
IsoAbbr: Ig Sanita Pubbl
NlmId: 0373022
123:123
JrId: 30230
long title: British journal of health psychology
short title: Br J Health Psychol
ISSN: 1359-107X
ISSN (Online): 2044-8287
IsoAbbr: Br J Health Psychol
NlmId: 9605409
123:123
JrId: 30232
long title: Laboratory hematology : official publication of the International Society for Laboratory Hematology
short title: Lab Hematol
ISSN: 1080-2924
ISSN (Online): 1523-6528
IsoAbbr: Lab Hematol
NlmId: 9615688
123:123
JrId: 30233
long title: American journal of speech-language pathology / American Speech-Language-Hearing Association
short title: Am J Speech Lang Pathol
ISSN: 1058-0360
ISSN (Online): 1558-9110
IsoAbbr: Am J Speech Lang Pathol
NlmId: 9114726
123:123
JrId: 30234
long title: Pain medicine (Malden, Mass.)
short title: Pain Med
ISSN: 1526-2375
ISSN (Online): 1526-4637
IsoAbbr: Pain Med
NlmId: 100894201
123:123
JrId: 30235
long title: Epilepsy & behavior : E&B
short title: Epilepsy Behav
ISSN: 1525-5050
ISSN (Online): 1525-5069
IsoAbbr: Epilepsy Behav
NlmId: 100892858
123:123
JrId: 30236
long title: Transcultural psychiatry
short title: Transcult Psychiatry
ISSN: 1363-4615
ISSN (Online): 1461-7471
IsoAbbr: Transcult Psychiatry
NlmId: 9708119
123:123
JrId: 30237
long title: Pediatric critical care medicine : a journal of the Society of Critical Care Medicine and the World Federation of Pediatric Intensive and Critical Care Societies
short title: Pediatr Crit Care Med
ISSN: 1529-7535
ISSN (Online): 
IsoAbbr: Pediatr Crit Care Med
NlmId: 100954653
123:123
JrId: 30238
long title: Acta myologica : myopathies and cardiomyopathies : official journal of the Mediterranean Society of Myology / edited by the Gaetano Conte Academy for the study of striated muscle diseases
short title: Acta Myol
ISSN: 1128-2460
ISSN (Online): 
IsoAbbr: Acta Myol
NlmId: 9811169
123:123
JrId: 30239
long title: Vector borne and zoonotic diseases (Larchmont, N.Y.)
short title: Vector Borne Zoonotic Dis
ISSN: 1530-3667
ISSN (Online): 1557-7759
IsoAbbr: Vector Borne Zoonotic Dis.
NlmId: 100965525
123:123
JrId: 30240
long title: Current diabetes reports
short title: Curr Diab Rep
ISSN: 1534-4827
ISSN (Online): 1539-0829
IsoAbbr: Curr. Diab. Rep.
NlmId: 101093791
123:123
JrId: 30241
long title: Cancer immunity
short title: Cancer Immun
ISSN: 
ISSN (Online): 1424-9634
IsoAbbr: Cancer Immun.
NlmId: 101119871
123:123
JrId: 30242
long title: Photochemical & photobiological sciences : Official journal of the European Photochemistry Association and the European Society for Photobiology
short title: Photochem Photobiol Sci
ISSN: 1474-905X
ISSN (Online): 1474-9092
IsoAbbr: Photochem. Photobiol. Sci.
NlmId: 101124451
123:123
JrId: 30243
long title: Yale journal of health policy, law, and ethics
short title: Yale J Health Policy Law Ethics
ISSN: 1535-3532
ISSN (Online): 
IsoAbbr: Yale J Health Policy Law Ethics
NlmId: 101134827
123:123
JrId: 30244
long title: International journal of phytoremediation
short title: Int J Phytoremediation
ISSN: 1522-6514
ISSN (Online): 1549-7879
IsoAbbr: Int J Phytoremediation
NlmId: 101136878
123:123
JrId: 30245
long title: Technology in cancer research & treatment
short title: Technol Cancer Res Treat
ISSN: 1533-0346
ISSN (Online): 1533-0338
IsoAbbr: Technol. Cancer Res. Treat.
NlmId: 101140941
123:123
JrId: 30246
long title: Science of aging knowledge environment : SAGE KE
short title: Sci Aging Knowledge Environ
ISSN: 
ISSN (Online): 1539-6150
IsoAbbr: Sci Aging Knowledge Environ
NlmId: 101146039
123:123
JrId: 30247
long title: Journal of vision
short title: J Vis
ISSN: 
ISSN (Online): 1534-7362
IsoAbbr: J Vis
NlmId: 101147197
123:123
JrId: 30248
long title: Nature materials
short title: Nat Mater
ISSN: 1476-1122
ISSN (Online): 
IsoAbbr: Nat Mater
NlmId: 101155473
123:123
JrId: 30249
long title: Current medicinal chemistry. Anti-cancer agents
short title: Curr Med Chem Anticancer Agents
ISSN: 1568-0118
ISSN (Online): 
IsoAbbr: Curr Med Chem Anticancer Agents
NlmId: 101123597
123:123
JrId: 30250
long title: Defence science journal
short title: Def Sci J
ISSN: 0011-748X
ISSN (Online): 
IsoAbbr: Def Sci J
NlmId: 101165239
123:123
JrId: 30251
long title: Ursus (International Association for Bear Research and Management)
short title: Ursus
ISSN: 1537-6176
ISSN (Online): 
IsoAbbr: Ursus
NlmId: 101165240
123:123
JrId: 30252
long title: Advanced robotics : the international journal of the Robotics Society of Japan
short title: Adv Robot
ISSN: 0169-1864
ISSN (Online): 
IsoAbbr: Adv Robot
NlmId: 101165242
123:123
JrId: 30253
long title: Annual review of fluid mechanics
short title: Annu Rev Fluid Mech
ISSN: 0066-4189
ISSN (Online): 1545-4479
IsoAbbr: Annu Rev Fluid Mech
NlmId: 101165244
123:123
JrId: 30254
long title: Journal of physics. Condensed matter : an Institute of Physics journal
short title: J Phys Condens Matter
ISSN: 0953-8984
ISSN (Online): 1361-648X
IsoAbbr: J Phys Condens Matter
NlmId: 101165248
123:123
JrId: 30255
long title: Journal of Southeast Asian earth sciences
short title: J Southeast Asian Earth Sci
ISSN: 0743-9547
ISSN (Online): 
IsoAbbr: J Southeast Asian Earth Sci
NlmId: 101165249
123:123
JrId: 30256
long title: Ukrains'kyi botanichnyi zhurnal. Ukrainian botanical review. Ukrains'ke botanichne tovarystvo
short title: Ukr Bot Z Ukr Bot Tovarystvo
ISSN: 0372-4123
ISSN (Online): 
IsoAbbr: Ukr Bot Z Ukr Bot Tovarystvo
NlmId: 101165250
123:123
JrId: 30257
long title: Displays
short title: Displays
ISSN: 0141-9382
ISSN (Online): 
IsoAbbr: Displays
NlmId: 101165251
123:123
JrId: 30258
long title: Studies in surface science and catalysis
short title: Stud Surf Sci Catal
ISSN: 0167-2991
ISSN (Online): 
IsoAbbr: Stud Surf Sci Catal
NlmId: 101165317
123:123
JrId: 30259
long title: Gene expression patterns : GEP
short title: Gene Expr Patterns
ISSN: 1567-133X
ISSN (Online): 1872-7298
IsoAbbr: Gene Expr. Patterns
NlmId: 101167473
123:123
JrId: 30260
long title: Zhonghua er ke za zhi. Chinese journal of pediatrics
short title: Zhonghua Er Ke Za Zhi
ISSN: 0578-1310
ISSN (Online): 
IsoAbbr: Zhonghua Er Ke Za Zhi
NlmId: 0417427
123:123
JrId: 30261
long title: Oecologia
short title: Oecologia
ISSN: 0029-8549
ISSN (Online): 1432-1939
IsoAbbr: Oecologia
NlmId: 0150372
123:123
JrId: 30276
long title: Haematology and blood transfusion
short title: Haematol Blood Transfus
ISSN: 0171-7111
ISSN (Online): 
IsoAbbr: Haematol Blood Transfus
NlmId: 101169459
123:123
JrId: 30279
long title: Anales de pediatria (Barcelona, Spain : 2003)
short title: An Pediatr (Barc)
ISSN: 1695-4033
ISSN (Online): 1695-9531
IsoAbbr: An Pediatr (Barc)
NlmId: 101162596
123:123
JrId: 30280
long title: EHP toxicogenomics : journal of the National Institute of Environmental Health Sciences
short title: EHP Toxicogenomics
ISSN: 1542-4359
ISSN (Online): 1542-4367
IsoAbbr: EHP Toxicogenomics
NlmId: 101167559
123:123
JrId: 30284
long title: Herpetological review
short title: Herpetol Rev
ISSN: 0018-084X
ISSN (Online): 
IsoAbbr: Herpetol. Rev.
NlmId: 101170418
123:123
JrId: 30288
long title: Breeding science
short title: Breed Sci
ISSN: 1344-7610
ISSN (Online): 1347-3735
IsoAbbr: Breed. Sci.
NlmId: 9888571
123:123
JrId: 30289
long title: Arthritis research & therapy
short title: Arthritis Res Ther
ISSN: 1478-6354
ISSN (Online): 1478-6362
IsoAbbr: Arthritis Res. Ther.
NlmId: 101154438
123:123
JrId: 30290
long title: Birth defects research. Part A, Clinical and molecular teratology
short title: Birth Defects Res A Clin Mol Teratol
ISSN: 1542-0752
ISSN (Online): 1542-0760
IsoAbbr: Birth Defects Res. Part A Clin. Mol. Teratol.
NlmId: 101155107
123:123
JrId: 30291
long title: Liver international : official journal of the International Association for the Study of the Liver
short title: Liver Int
ISSN: 1478-3223
ISSN (Online): 1478-3231
IsoAbbr: Liver Int.
NlmId: 101160857
123:123
JrId: 30292
long title: Journal of experimental zoology. Part A, Comparative experimental biology
short title: J Exp Zool A Comp Exp Biol
ISSN: 1548-8969
ISSN (Online): 1552-499X
IsoAbbr: J. Exp. Zoolog. Part A Comp. Exp. Biol.
NlmId: 101168223
123:123
JrId: 30293
long title: Journal of experimental zoology. Part B, Molecular and developmental evolution
short title: J Exp Zool B Mol Dev Evol
ISSN: 1552-5007
ISSN (Online): 1552-5015
IsoAbbr: J. Exp. Zool. B Mol. Dev. Evol.
NlmId: 101168228
123:123
JrId: 30294
long title: Journal of Huazhong University of Science and Technology. Medical sciences = Hua zhong ke ji da xue xue bao. Yi xue Ying De wen ban = Huazhong keji daxue xuebao. Yixue Yingdewen ban
short title: J Huazhong Univ Sci Technolog Med Sci
ISSN: 1672-0733
ISSN (Online): 
IsoAbbr: J. Huazhong Univ. Sci. Technol. Med. Sci.
NlmId: 101169627
123:123
JrId: 30300
long title: Cell communication and signaling : CCS
short title: Cell Commun Signal
ISSN: 
ISSN (Online): 1478-811X
IsoAbbr: Cell Commun. Signal
NlmId: 101170464
123:123
JrId: 30301
long title: Cost effectiveness and resource allocation : C/E
short title: Cost Eff Resour Alloc
ISSN: 
ISSN (Online): 1478-7547
IsoAbbr: Cost Eff Resour Alloc
NlmId: 101170476
123:123
JrId: 30302
long title: Health research policy and systems / BioMed Central
short title: Health Res Policy Syst
ISSN: 
ISSN (Online): 1478-4505
IsoAbbr: Health Res Policy Syst
NlmId: 101170481
123:123
JrId: 30303
long title: Human resources for health
short title: Hum Resour Health
ISSN: 
ISSN (Online): 1478-4491
IsoAbbr: Hum Resour Health
NlmId: 101170535
123:123
JrId: 30304
long title: Nuclear receptor
short title: Nucl Recept
ISSN: 
ISSN (Online): 1478-1336
IsoAbbr: Nucl. Recept.
NlmId: 101170538
123:123
JrId: 30305
long title: Proteome science
short title: Proteome Sci
ISSN: 
ISSN (Online): 1477-5956
IsoAbbr: Proteome Sci
NlmId: 101170539
123:123
JrId: 30306
long title: Thrombosis journal
short title: Thromb J
ISSN: 
ISSN (Online): 1477-9560
IsoAbbr: Thromb J
NlmId: 101170542
123:123
JrId: 30307
long title: World journal of surgical oncology
short title: World J Surg Oncol
ISSN: 
ISSN (Online): 1477-7819
IsoAbbr: World J Surg Oncol
NlmId: 101170544
123:123
JrId: 30308
long title: Biological procedures online
short title: Biol Proced Online
ISSN: 
ISSN (Online): 1480-9222
IsoAbbr: Biol Proced Online
NlmId: 100963717
123:123
JrId: 30309
long title: Association medical journal
short title: Assoc Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Assoc Med J
NlmId: 15340040R
123:123
JrId: 30312
long title: Applied bioinformatics
short title: Appl Bioinformatics
ISSN: 1175-5636
ISSN (Online): 
IsoAbbr: Appl. Bioinformatics
NlmId: 101150311
123:123
JrId: 30315
long title: Drug news & perspectives
short title: Drug News Perspect
ISSN: 0214-0934
ISSN (Online): 2013-0139
IsoAbbr: Drug News Perspect.
NlmId: 8809164
123:123
JrId: 30317
long title: Russian journal of immunology : RJI : official journal of Russian Society of Immunology
short title: Russ J Immunol
ISSN: 1028-7221
ISSN (Online): 
IsoAbbr: Russ. J. Immunol.
NlmId: 9713940
123:123
JrId: 30318
long title: Eye & contact lens
short title: Eye Contact Lens
ISSN: 1542-2321
ISSN (Online): 1542-233X
IsoAbbr: Eye Contact Lens
NlmId: 101160941
123:123
JrId: 30319
long title: Natural product research
short title: Nat Prod Res
ISSN: 1478-6419
ISSN (Online): 1478-6427
IsoAbbr: Nat. Prod. Res.
NlmId: 101167924
123:123
JrId: 30320
long title: Cancer science
short title: Cancer Sci
ISSN: 1347-9032
ISSN (Online): 1349-7006
IsoAbbr: Cancer Sci.
NlmId: 101168776
123:123
JrId: 30322
long title: Journal of athletic training
short title: J Athl Train
ISSN: 1062-6050
ISSN (Online): 1938-162X
IsoAbbr: J Athl Train
NlmId: 9301647
123:123
JrId: 30323
long title: Journal of pharmacological sciences
short title: J Pharmacol Sci
ISSN: 1347-8613
ISSN (Online): 1347-8648
IsoAbbr: J. Pharmacol. Sci.
NlmId: 101167001
123:123
JrId: 30325
long title: Rivista italiana di pediatria = The Italian journal of pediatrics
short title: Riv Ital Pediatr
ISSN: 1720-8424
ISSN (Online): 
IsoAbbr: Riv Ital Pediatr
NlmId: 8106583
123:123
JrId: 30328
long title: Revista iberoamericana de micologia
short title: Rev Iberoam Micol
ISSN: 1130-1406
ISSN (Online): 2173-9188
IsoAbbr: Rev Iberoam Micol
NlmId: 9425531
123:123
JrId: 30329
long title: Asian Pacific journal of cancer prevention : APJCP
short title: Asian Pac J Cancer Prev
ISSN: 1513-7368
ISSN (Online): 
IsoAbbr: Asian Pac. J. Cancer Prev.
NlmId: 101130625
123:123
JrId: 30330
long title: Angiologiia i sosudistaia khirurgiia = Angiology and vascular surgery
short title: Angiol Sosud Khir
ISSN: 1027-6661
ISSN (Online): 
IsoAbbr: Angiol Sosud Khir
NlmId: 9604504
123:123
JrId: 30332
long title: Neurotoxicity research
short title: Neurotox Res
ISSN: 1029-8428
ISSN (Online): 1476-3524
IsoAbbr: Neurotox Res
NlmId: 100929017
123:123
JrId: 30333
long title: Topics in HIV medicine : a publication of the International AIDS Society, USA
short title: Top HIV Med
ISSN: 1542-8826
ISSN (Online): 2161-5845
IsoAbbr: Top HIV Med
NlmId: 100954650
123:123
JrId: 30334
long title: Cognitive and behavioral neurology : official journal of the Society for Behavioral and Cognitive Neurology
short title: Cogn Behav Neurol
ISSN: 1543-3633
ISSN (Online): 1543-3641
IsoAbbr: Cogn Behav Neurol
NlmId: 101167278
123:123
JrId: 30335
long title: Performance improvement advisor
short title: Perform Improv Advis
ISSN: 1543-6160
ISSN (Online): 
IsoAbbr: Perform Improv Advis
NlmId: 101174588
123:123
JrId: 30338
long title: Journal of the Chinese Medical Association : JCMA
short title: J Chin Med Assoc
ISSN: 1726-4901
ISSN (Online): 1728-7731
IsoAbbr: J Chin Med Assoc
NlmId: 101174817
123:123
JrId: 30339
long title: Issue brief (George Washington University. Medical Center. Ensuring Solutions to Alcohol Problems)
short title: Issue Brief (George Wash Univ Med Cent Ensuring Solut Alcohol Probl)
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief (George Wash Univ Med Cent Ensuring Solut Alcohol Probl)
NlmId: 101174923
123:123
JrId: 30341
long title: Current drug targets. CNS and neurological disorders
short title: Curr Drug Targets CNS Neurol Disord
ISSN: 1568-007X
ISSN (Online): 
IsoAbbr: Curr Drug Targets CNS Neurol Disord
NlmId: 101151150
123:123
JrId: 30343
long title: Persoonia
short title: Persoonia
ISSN: 0031-5850
ISSN (Online): 1878-9080
IsoAbbr: Persoonia
NlmId: 19540520R
123:123
JrId: 30346
long title: Anales del sistema sanitario de Navarra
short title: An Sist Sanit Navar
ISSN: 1137-6627
ISSN (Online): 
IsoAbbr: An Sist Sanit Navar
NlmId: 9710381
123:123
JrId: 30347
long title: European journal of mass spectrometry (Chichester, England)
short title: Eur J Mass Spectrom (Chichester, Eng)
ISSN: 1469-0667
ISSN (Online): 
IsoAbbr: Eur J Mass Spectrom (Chichester, Eng)
NlmId: 101124748
123:123
JrId: 30349
long title: Current drug targets. Cardiovascular & haematological disorders
short title: Curr Drug Targets Cardiovasc Haematol Disord
ISSN: 1568-0061
ISSN (Online): 
IsoAbbr: Curr Drug Targets Cardiovasc Haematol Disord
NlmId: 101123341
123:123
JrId: 30350
long title: Birth defects research. Part B, Developmental and reproductive toxicology
short title: Birth Defects Res B Dev Reprod Toxicol
ISSN: 1542-9733
ISSN (Online): 1542-9741
IsoAbbr: Birth Defects Res. B Dev. Reprod. Toxicol.
NlmId: 101155115
123:123
JrId: 30351
long title: Birth defects research. Part C, Embryo today : reviews
short title: Birth Defects Res C Embryo Today
ISSN: 1542-975X
ISSN (Online): 1542-9768
IsoAbbr: Birth Defects Res. C Embryo Today
NlmId: 101167665
123:123
JrId: 30352
long title: The journal of the American Academy of Psychoanalysis and Dynamic Psychiatry
short title: J Am Acad Psychoanal Dyn Psychiatry
ISSN: 1546-0371
ISSN (Online): 1943-2852
IsoAbbr: J Am Acad Psychoanal Dyn Psychiatry
NlmId: 101177980
123:123
JrId: 30355
long title: Population health metrics
short title: Popul Health Metr
ISSN: 
ISSN (Online): 1478-7954
IsoAbbr: Popul Health Metr
NlmId: 101178411
123:123
JrId: 30356
long title: Genetic vaccines and therapy
short title: Genet Vaccines Ther
ISSN: 
ISSN (Online): 1479-0556
IsoAbbr: Genet Vaccines Ther
NlmId: 101178414
123:123
JrId: 30359
long title: Zootaxa
short title: Zootaxa
ISSN: 1175-5326
ISSN (Online): 1175-5334
IsoAbbr: Zootaxa
NlmId: 101179386
123:123
JrId: 30361
long title: IDrugs : the investigational drugs journal
short title: IDrugs
ISSN: 1369-7056
ISSN (Online): 2040-3410
IsoAbbr: IDrugs
NlmId: 100883655
123:123
JrId: 30362
long title: Turk psikiyatri dergisi = Turkish journal of psychiatry
short title: Turk Psikiyatri Derg
ISSN: 1300-2163
ISSN (Online): 
IsoAbbr: Turk Psikiyatri Derg
NlmId: 9425936
123:123
JrId: 30363
long title: Colorectal disease : the official journal of the Association of Coloproctology of Great Britain and Ireland
short title: Colorectal Dis
ISSN: 1462-8910
ISSN (Online): 1463-1318
IsoAbbr: Colorectal Dis
NlmId: 100883611
123:123
JrId: 30364
long title: Epilepsy currents / American Epilepsy Society
short title: Epilepsy Curr
ISSN: 1535-7597
ISSN (Online): 1535-7511
IsoAbbr: Epilepsy Curr
NlmId: 101135954
123:123
JrId: 30365
long title: Issue brief (Massachusetts Health Policy Forum)
short title: Issue Brief (Mass Health Policy Forum)
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief (Mass Health Policy Forum)
NlmId: 101178227
123:123
JrId: 30366
long title: Journal of health organization and management
short title: J Health Organ Manag
ISSN: 1477-7266
ISSN (Online): 
IsoAbbr: J Health Organ Manag
NlmId: 101179473
123:123
JrId: 30367
long title: Computational biology and chemistry
short title: Comput Biol Chem
ISSN: 1476-9271
ISSN (Online): 1476-928X
IsoAbbr: Comput Biol Chem
NlmId: 101157394
123:123
JrId: 30368
long title: Medecine sciences : M/S
short title: Med Sci (Paris)
ISSN: 0767-0974
ISSN (Online): 1958-5381
IsoAbbr: Med Sci (Paris)
NlmId: 8710980
123:123
JrId: 30369
long title: African health sciences
short title: Afr Health Sci
ISSN: 1680-6905
ISSN (Online): 1729-0503
IsoAbbr: Afr Health Sci
NlmId: 101149451
123:123
JrId: 30374
long title: The journal of the British Menopause Society
short title: J Br Menopause Soc
ISSN: 1362-1807
ISSN (Online): 
IsoAbbr: J Br Menopause Soc
NlmId: 9815771
123:123
JrId: 30375
long title: Canadian bulletin of medical history = Bulletin canadien d'histoire de la medecine
short title: Can Bull Med Hist
ISSN: 0823-2105
ISSN (Online): 
IsoAbbr: Can Bull Med Hist
NlmId: 101130981
123:123
JrId: 30376
long title: The neurologist
short title: Neurologist
ISSN: 1074-7931
ISSN (Online): 
IsoAbbr: Neurologist
NlmId: 9503763
123:123
JrId: 30377
long title: Journal of the American Medical Directors Association
short title: J Am Med Dir Assoc
ISSN: 1525-8610
ISSN (Online): 1538-9375
IsoAbbr: J Am Med Dir Assoc
NlmId: 100893243
123:123
JrId: 30381
long title: Journal of dentistry for children (Chicago, Ill.)
short title: J Dent Child (Chic)
ISSN: 1551-8949
ISSN (Online): 1935-5068
IsoAbbr: J Dent Child (Chic)
NlmId: 101180951
123:123
JrId: 30382
long title: Therapeutic apheresis and dialysis : official peer-reviewed journal of the International Society for Apheresis, the Japanese Society for Apheresis, the Japanese Society for Dialysis Therapy
short title: Ther Apher Dial
ISSN: 1744-9979
ISSN (Online): 1744-9987
IsoAbbr: Ther Apher Dial
NlmId: 101181252
123:123
JrId: 30384
long title: Tort trial & insurance practice law journal
short title: Tort Trial Insur Pract Law J
ISSN: 1543-3234
ISSN (Online): 
IsoAbbr: Tort Trial Insur Pract Law J
NlmId: 101180799
123:123
JrId: 30385
long title: Endokrynologia, diabetologia i choroby przemiany materii wieku rozwojowego : organ Polskiego Towarzystwa Endokrynologow Dzieciecych
short title: Endokrynol Diabetol Chor Przemiany Materii Wieku Rozw
ISSN: 1234-625X
ISSN (Online): 
IsoAbbr: Endokrynol Diabetol Chor Przemiany Materii Wieku Rozw
NlmId: 100892008
123:123
JrId: 30387
long title: Journal of drugs in dermatology : JDD
short title: J Drugs Dermatol
ISSN: 1545-9616
ISSN (Online): 
IsoAbbr: J Drugs Dermatol
NlmId: 101160020
123:123
JrId: 30388
long title: Nucleic acids research. Supplement (2001)
short title: Nucleic Acids Res Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Nucleic Acids Res. Suppl.
NlmId: 101169367
123:123
JrId: 30389
long title: Nonlinear dynamics, psychology, and life sciences
short title: Nonlinear Dynamics Psychol Life Sci
ISSN: 1090-0578
ISSN (Online): 
IsoAbbr: Nonlinear Dynamics Psychol Life Sci
NlmId: 9704130
123:123
JrId: 30392
long title: The national Catholic bioethics quarterly
short title: Natl Cathol Bioeth Q
ISSN: 1532-5490
ISSN (Online): 
IsoAbbr: Natl Cathol Bioeth Q
NlmId: 100968680
123:123
JrId: 30393
long title: Humane health care
short title: Hum Health Care
ISSN: 
ISSN (Online): 
IsoAbbr: Hum Health Care
NlmId: 101127032
123:123
JrId: 30394
long title: Journal of the American Pharmacists Association : JAPhA
short title: J Am Pharm Assoc (2003)
ISSN: 1544-3191
ISSN (Online): 1544-3450
IsoAbbr: J Am Pharm Assoc (2003)
NlmId: 101176252
123:123
JrId: 30395
long title: Issue brief (Institute on Health Care Costs and Solutions)
short title: Issue Brief (Inst Health Care Costs Solut)
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief (Inst Health Care Costs Solut)
NlmId: 101178232
123:123
JrId: 30396
long title: Journal of biomolecular techniques : JBT
short title: J Biomol Tech
ISSN: 1524-0215
ISSN (Online): 1943-4731
IsoAbbr: J Biomol Tech
NlmId: 100888641
123:123
JrId: 30397
long title: Zhongguo wei zhong bing ji jiu yi xue = Chinese critical care medicine = Zhongguo weizhongbing jijiuyixue
short title: Zhongguo Wei Zhong Bing Ji Jiu Yi Xue
ISSN: 1003-0603
ISSN (Online): 
IsoAbbr: Zhongguo Wei Zhong Bing Ji Jiu Yi Xue
NlmId: 9887521
123:123
JrId: 30398
long title: Disease management : DM
short title: Dis Manag
ISSN: 1093-507X
ISSN (Online): 1557-8860
IsoAbbr: Dis Manag
NlmId: 9802539
123:123
JrId: 30399
long title: Journal of anesthesia
short title: J Anesth
ISSN: 0913-8668
ISSN (Online): 1438-8359
IsoAbbr: J Anesth
NlmId: 8905667
123:123
JrId: 30400
long title: Environmental geochemistry and health
short title: Environ Geochem Health
ISSN: 0269-4042
ISSN (Online): 1573-2983
IsoAbbr: Environ Geochem Health
NlmId: 8903118
123:123
JrId: 30401
long title: Familial cancer
short title: Fam Cancer
ISSN: 1389-9600
ISSN (Online): 1573-7292
IsoAbbr: Fam. Cancer
NlmId: 100898211
123:123
JrId: 30402
long title: European journal of oncology nursing : the official journal of European Oncology Nursing Society
short title: Eur J Oncol Nurs
ISSN: 1462-3889
ISSN (Online): 1532-2122
IsoAbbr: Eur J Oncol Nurs
NlmId: 100885136
123:123
JrId: 30403
long title: Journal of nanoscience and nanotechnology
short title: J Nanosci Nanotechnol
ISSN: 1533-4880
ISSN (Online): 1533-4899
IsoAbbr: J Nanosci Nanotechnol
NlmId: 101088195
123:123
JrId: 30404
long title: Cerebellum (London, England)
short title: Cerebellum
ISSN: 1473-4222
ISSN (Online): 1473-4230
IsoAbbr: Cerebellum
NlmId: 101089443
123:123
JrId: 30405
long title: Molecular imaging
short title: Mol Imaging
ISSN: 1535-3508
ISSN (Online): 1536-0121
IsoAbbr: Mol Imaging
NlmId: 101120118
123:123
JrId: 30406
long title: Beijing da xue xue bao. Yi xue ban = Journal of Peking University. Health sciences
short title: Beijing Da Xue Xue Bao
ISSN: 1671-167X
ISSN (Online): 
IsoAbbr: Beijing Da Xue Xue Bao
NlmId: 101125284
123:123
JrId: 30407
long title: Emotion (Washington, D.C.)
short title: Emotion
ISSN: 1528-3542
ISSN (Online): 1931-1516
IsoAbbr: Emotion
NlmId: 101125678
123:123
JrId: 30408
long title: Autoimmunity reviews
short title: Autoimmun Rev
ISSN: 1568-9972
ISSN (Online): 1873-0183
IsoAbbr: Autoimmun Rev
NlmId: 101128967
123:123
JrId: 30409
long title: Genes, brain, and behavior
short title: Genes Brain Behav
ISSN: 1601-1848
ISSN (Online): 1601-183X
IsoAbbr: Genes Brain Behav.
NlmId: 101129617
123:123
JrId: 30410
long title: Aging cell
short title: Aging Cell
ISSN: 1474-9718
ISSN (Online): 1474-9726
IsoAbbr: Aging Cell
NlmId: 101130839
123:123
JrId: 30411
long title: Current sports medicine reports
short title: Curr Sports Med Rep
ISSN: 1537-890X
ISSN (Online): 1537-8918
IsoAbbr: Curr Sports Med Rep
NlmId: 101134380
123:123
JrId: 30412
long title: Odontology / the Society of the Nippon Dental University
short title: Odontology
ISSN: 1618-1247
ISSN (Online): 1618-1255
IsoAbbr: Odontology
NlmId: 101134822
123:123
JrId: 30413
long title: Lancet neurology
short title: Lancet Neurol
ISSN: 1474-4422
ISSN (Online): 1474-4465
IsoAbbr: Lancet Neurol
NlmId: 101139309
123:123
JrId: 30414
long title: Advances in neonatal care : official journal of the National Association of Neonatal Nurses
short title: Adv Neonatal Care
ISSN: 1536-0903
ISSN (Online): 1536-0911
IsoAbbr: Adv Neonatal Care
NlmId: 101125644
123:123
JrId: 30415
long title: Current hematology reports
short title: Curr Hematol Rep
ISSN: 1540-3408
ISSN (Online): 1541-0714
IsoAbbr: Curr. Hematol. Rep.
NlmId: 101151358
123:123
JrId: 30416
long title: Expert review of vaccines
short title: Expert Rev Vaccines
ISSN: 1476-0584
ISSN (Online): 1744-8395
IsoAbbr: Expert Rev Vaccines
NlmId: 101155475
123:123
JrId: 30417
long title: Organic & biomolecular chemistry
short title: Org Biomol Chem
ISSN: 1477-0520
ISSN (Online): 1477-0539
IsoAbbr: Org. Biomol. Chem.
NlmId: 101154995
123:123
JrId: 30418
long title: Report on carcinogens : carcinogen profiles / U.S. Dept. of Health and Human Services, Public Health Service, National Toxicology Program
short title: Rep Carcinog
ISSN: 1551-8272
ISSN (Online): 1551-8280
IsoAbbr: Rep Carcinog
NlmId: 101157309
123:123
JrId: 30419
long title: Timely topics in medicine. Cardiovascular diseases
short title: Timely Top Med Cardiovasc Dis
ISSN: 
ISSN (Online): 1579-0789
IsoAbbr: Timely Top Med Cardiovasc Dis
NlmId: 101166310
123:123
JrId: 30420
long title: Genetics and molecular research : GMR
short title: Genet Mol Res
ISSN: 
ISSN (Online): 1676-5680
IsoAbbr: Genet. Mol. Res.
NlmId: 101169387
123:123
JrId: 30421
long title: European cells & materials
short title: Eur Cell Mater
ISSN: 
ISSN (Online): 1473-2262
IsoAbbr: Eur Cell Mater
NlmId: 100973416
123:123
JrId: 30423
long title: Progress in orthodontics
short title: Prog Orthod
ISSN: 1723-7785
ISSN (Online): 
IsoAbbr: Prog Orthod
NlmId: 100936353
123:123
JrId: 30424
long title: European journal of paediatric dentistry : official journal of European Academy of Paediatric Dentistry
short title: Eur J Paediatr Dent
ISSN: 1591-996X
ISSN (Online): 
IsoAbbr: Eur J Paediatr Dent
NlmId: 101121881
123:123
JrId: 30425
long title: Experimental diabesity research
short title: Exp Diabesity Res
ISSN: 1543-8600
ISSN (Online): 1543-8619
IsoAbbr: Exp. Diabesity Res.
NlmId: 101183590
123:123
JrId: 30429
long title: Chemical immunology and allergy
short title: Chem Immunol Allergy
ISSN: 1660-2242
ISSN (Online): 1662-2898
IsoAbbr: Chem Immunol Allergy
NlmId: 101183835
123:123
JrId: 30430
long title: International MS journal / MS Forum
short title: Int MS J
ISSN: 1352-8963
ISSN (Online): 
IsoAbbr: Int MS J
NlmId: 9804403
123:123
JrId: 30431
long title: Ultrasound quarterly
short title: Ultrasound Q
ISSN: 0894-8771
ISSN (Online): 1536-0253
IsoAbbr: Ultrasound Q
NlmId: 8809459
123:123
JrId: 30433
long title: The hospitalist
short title: Hospitalist
ISSN: 1553-085X
ISSN (Online): 
IsoAbbr: Hospitalist
NlmId: 100964619
123:123
JrId: 30434
long title: Pediatric case reviews (Print)
short title: Pediatr Case Rev
ISSN: 1532-9798
ISSN (Online): 1533-0664
IsoAbbr: Pediatr Case Rev
NlmId: 101090844
123:123
JrId: 30435
long title: Research agenda brief
short title: Res Agenda Brief
ISSN: 
ISSN (Online): 
IsoAbbr: Res Agenda Brief
NlmId: 101171323
123:123
JrId: 30438
long title: Chemistry
short title: Chemistry (Easton)
ISSN: 0009-305X
ISSN (Online): 
IsoAbbr: Chemistry (Easton)
NlmId: 7905485
123:123
JrId: 30439
long title: Journal of the Chemical Society
short title: J Chem Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Chem Soc
NlmId: 7507187
123:123
JrId: 30440
long title: Semaine des hopitaux: informations
short title: Sem Hop Inf
ISSN: 0582-5326
ISSN (Online): 
IsoAbbr: Sem Hop Inf
NlmId: 2984845R
123:123
JrId: 30441
long title: Rontgendiagnostik_ Ergebnisse
short title: Rontgendiagnostik Ergeb
ISSN: 
ISSN (Online): 
IsoAbbr: Rontgendiagnostik Ergeb
NlmId: 20430700R
123:123
JrId: 30442
long title: Medical radiology
short title: Med Radiol
ISSN: 
ISSN (Online): 
IsoAbbr: Med Radiol
NlmId: 18530220R
123:123
JrId: 30443
long title: Hellenike cheirourgike. Acta chirurgica Hellenica
short title: Hell Cheirourgike
ISSN: 0018-0092
ISSN (Online): 1868-8845
IsoAbbr: Hell Cheirourgike
NlmId: 17330220R
123:123
JrId: 30444
long title: Arztliche Wochenschrift
short title: Arztl Wochensch
ISSN: 0365-6403
ISSN (Online): 
IsoAbbr: Arztl Wochensch
NlmId: 14640350R
123:123
JrId: 30445
long title: Archiv fur Psychiatrie und Nervenkrankheiten, vereinigt mit Zeitschrift fur die gesamte Neurologie und Psychiatrie
short title: Arch Psychiatr Nervenkr Z Gesamte Neurol Psychiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Psychiatr Nervenkr Z Gesamte Neurol Psychiatr
NlmId: 1270314
123:123
JrId: 30446
long title: Veska
short title: Veska
ISSN: 
ISSN (Online): 
IsoAbbr: Veska
NlmId: 0031153
123:123
JrId: 30447
long title: Svenska lakartidningen
short title: Sven Lakartidn
ISSN: 
ISSN (Online): 
IsoAbbr: Sven Lakartidn
NlmId: 0030130
123:123
JrId: 30448
long title: The Journal of mental science
short title: J Ment Sci
ISSN: 0368-315X
ISSN (Online): 
IsoAbbr: J Ment Sci
NlmId: 0014157
123:123
JrId: 30449
long title: Annales de la Societe belge de medecine tropicale
short title: Ann Soc Belg Med Trop (1920)
ISSN: 0365-6527
ISSN (Online): 
IsoAbbr: Ann Soc Belg Med Trop (1920)
NlmId: 7506848
123:123
JrId: 30450
long title: Journal of thrombosis and haemostasis : JTH
short title: J Thromb Haemost
ISSN: 1538-7933
ISSN (Online): 1538-7836
IsoAbbr: J. Thromb. Haemost.
NlmId: 101170508
123:123
JrId: 30452
long title: Developing world bioethics
short title: Dev World Bioeth
ISSN: 1471-8731
ISSN (Online): 1471-8847
IsoAbbr: Dev World Bioeth
NlmId: 101120122
123:123
JrId: 30455
long title: Learning & behavior
short title: Learn Behav
ISSN: 1543-4494
ISSN (Online): 1543-4508
IsoAbbr: Learn Behav
NlmId: 101155056
123:123
JrId: 30457
long title: Film History
short title: Film Hist
ISSN: 0892-2160
ISSN (Online): 
IsoAbbr: Film Hist
NlmId: 9884125
123:123
JrId: 30458
long title: Proceedings of the Royal Institution of Great Britain
short title: Proc R Inst G B
ISSN: 0035-8959
ISSN (Online): 
IsoAbbr: Proc R Inst G B
NlmId: 7505886
123:123
JrId: 30459
long title: The Journal of American folk-lore
short title: J Am Folk
ISSN: 0021-8715
ISSN (Online): 
IsoAbbr: J Am Folk
NlmId: 17830210R
123:123
JrId: 30460
long title: Population
short title: Population (Paris)
ISSN: 0032-4663
ISSN (Online): 
IsoAbbr: Population (Paris)
NlmId: 0224156
123:123
JrId: 30461
long title: Bulletin. University of London. Institute of Classical Studies
short title: Bull Inst Class Stud Univ Lond
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Inst Class Stud Univ Lond
NlmId: 0077360
123:123
JrId: 30462
long title: Air University review (United States edition)
short title: Air Univ Rev (US ed)
ISSN: 0002-2594
ISSN (Online): 
IsoAbbr: Air Univ Rev (US ed)
NlmId: 9879327
123:123
JrId: 30463
long title: Cylchgrawn Llyfrgell Genedlaethol Cymru. The National Library of Wales journal. National Library of Wales
short title: Cylchgrawn Llyfrgell Genedlaethol Cymru
ISSN: 0011-4421
ISSN (Online): 
IsoAbbr: Cylchgrawn Llyfrgell Genedlaethol Cymru
NlmId: 100967321
123:123
JrId: 30464
long title: Germantowne crier
short title: Germant Crier
ISSN: 0742-6631
ISSN (Online): 
IsoAbbr: Germant Crier
NlmId: 100967646
123:123
JrId: 30465
long title: Hua zhong shi fan da xue xue bao. Zi ran ke xue ban = Journal of Central China Normal University. Natural sciences edition
short title: Hua Zhong Shi Fan Da Xue Xue Bao Zi Ran Ke Xue Ban
ISSN: 1000-1190
ISSN (Online): 
IsoAbbr: Hua Zhong Shi Fan Da Xue Xue Bao Zi Ran Ke Xue Ban
NlmId: 100967903
123:123
JrId: 30466
long title: Mededelingen van de Koninklijke Academie voor wetenschappen, letteren en schone kunsten van Belgie. Klasse der wetenschappen
short title: Meded K Acad Wet Lett Schone Kunsten Belg Kl Wet
ISSN: 0770-1098
ISSN (Online): 
IsoAbbr: Meded K Acad Wet Lett Schone Kunsten Belg Kl Wet
NlmId: 101095558
123:123
JrId: 30467
long title: Year book
short title: Year B Leo Baeck Inst
ISSN: 0075-8744
ISSN (Online): 
IsoAbbr: Year B Leo Baeck Inst
NlmId: 101095546
123:123
JrId: 30468
long title: Atlantis (Wolfville, N.S.)
short title: Atlantis (Wolfv)
ISSN: 0702-7818
ISSN (Online): 
IsoAbbr: Atlantis (Wolfv)
NlmId: 101095544
123:123
JrId: 30469
long title: Alaska history (Anchorage, Alaska)
short title: Alsk Hist
ISSN: 0890-6149
ISSN (Online): 
IsoAbbr: Alsk Hist
NlmId: 101095796
123:123
JrId: 30470
long title: PLoS biology
short title: PLoS Biol
ISSN: 1544-9173
ISSN (Online): 1545-7885
IsoAbbr: PLoS Biol.
NlmId: 101183755
123:123
JrId: 30472
long title: Nursing philosophy : an international journal for healthcare professionals
short title: Nurs Philos
ISSN: 1466-7681
ISSN (Online): 1466-769X
IsoAbbr: Nurs Philos
NlmId: 100897394
123:123
JrId: 30473
long title: Veterinary anaesthesia and analgesia
short title: Vet Anaesth Analg
ISSN: 1467-2987
ISSN (Online): 1467-2995
IsoAbbr: Vet Anaesth Analg
NlmId: 100956422
123:123
JrId: 30476
long title: Coral reefs (Online)
short title: 
ISSN: 
ISSN (Online): 1432-0975
IsoAbbr: Coral Reefs
NlmId: 101186431
123:123
JrId: 30477
long title: Sichuan da xue xue bao. Yi xue ban = Journal of Sichuan University. Medical science edition
short title: Sichuan Da Xue Xue Bao Yi Xue Ban
ISSN: 1672-173X
ISSN (Online): 
IsoAbbr: Sichuan Da Xue Xue Bao Yi Xue Ban
NlmId: 101162609
123:123
JrId: 30478
long title: Expert opinion on drug safety
short title: Expert Opin Drug Saf
ISSN: 1474-0338
ISSN (Online): 1744-764X
IsoAbbr: Expert Opin Drug Saf
NlmId: 101163027
123:123
JrId: 30479
long title: Pediatric blood & cancer
short title: Pediatr Blood Cancer
ISSN: 1545-5009
ISSN (Online): 1545-5017
IsoAbbr: Pediatr Blood Cancer
NlmId: 101186624
123:123
JrId: 30480
long title: The Library chronicle of the University of Texas at Austin
short title: Libr Chron Univ Tex Austin
ISSN: 0024-2241
ISSN (Online): 
IsoAbbr: Libr Chron Univ Tex Austin
NlmId: 101185438
123:123
JrId: 30481
long title: Bioprocessing
short title: Bioprocessing (Williamsbg Va)
ISSN: 1538-8786
ISSN (Online): 
IsoAbbr: Bioprocessing
NlmId: 101161018
123:123
JrId: 30482
long title: Ecography
short title: Ecography (Cop.)
ISSN: 0906-7590
ISSN (Online): 1600-0587
IsoAbbr: Ecography
NlmId: 101187590
123:123
JrId: 30484
long title: Revista portuguesa de pneumologia
short title: Rev Port Pneumol
ISSN: 0873-2159
ISSN (Online): 
IsoAbbr: Rev Port Pneumol
NlmId: 9813736
123:123
JrId: 30485
long title: Journal of the International Association of Physicians in AIDS Care (Chicago, Ill. : 2002)
short title: J Int Assoc Physicians AIDS Care (Chic)
ISSN: 1545-1097
ISSN (Online): 1557-0886
IsoAbbr: J Int Assoc Physicians AIDS Care (Chic)
NlmId: 101185740
123:123
JrId: 30486
long title: Legal medicine (Tokyo, Japan)
short title: Leg Med (Tokyo)
ISSN: 1344-6223
ISSN (Online): 1873-4162
IsoAbbr: Leg Med (Tokyo)
NlmId: 100889186
123:123
JrId: 30489
long title: Proceedings of the ... Conference on Oral Cancer. Conference on Oral Cancer
short title: Proc Conf Oral Cancer
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Conf Oral Cancer
NlmId: 9875618
123:123
JrId: 30490
long title: Bulletin Of The School Of Medicine
short title: Bull Sch Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Sch Med
NlmId: 9875097
123:123
JrId: 30492
long title: Journal of anti-aging medicine
short title: J Anti Aging Med
ISSN: 1094-5458
ISSN (Online): 
IsoAbbr: J Anti Aging Med
NlmId: 9815684
123:123
JrId: 30493
long title: Gesundheit (Derendingen, Switzerland)
short title: Gesundheit Derending
ISSN: 
ISSN (Online): 
IsoAbbr: Gesundheit Derending
NlmId: 9429876
123:123
JrId: 30494
long title: Bulletin international de l'Academie polonaise des sciences et des lettres. Classe de medecine
short title: Bull Int Acad Pol Sci Let Cl Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Int Acad Pol Sci Let Cl Med
NlmId: 9429841
123:123
JrId: 30495
long title: The Illinois medical journal
short title: Ill Med J
ISSN: 0019-2120
ISSN (Online): 
IsoAbbr: Ill Med J
NlmId: 7703926
123:123
JrId: 30496
long title: Experimental cell research. Supplement
short title: Exp Cell Res Suppl
ISSN: 0099-9539
ISSN (Online): 
IsoAbbr: Exp Cell Res Suppl
NlmId: 0375043
123:123
JrId: 30498
long title: Bulletin. National Institutes of Health (U.S.)
short title: Bull Natl Inst Health
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Natl Inst Health
NlmId: 9427282
123:123
JrId: 30499
long title: Boletim clinico dos Hospitais Civis de Lisboa
short title: Bol Clin Hosp Civis Lisb
ISSN: 0374-6070
ISSN (Online): 
IsoAbbr: Bol Clin Hosp Civis Lisb
NlmId: 9427243
123:123
JrId: 30500
long title: Department of the Army technical bulletin. TB MED
short title: Tech Bull Dep Army
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Bull Dep Army
NlmId: 9427179
123:123
JrId: 30502
long title: Revista medica da aeronautica do Brasil
short title: Rev Med Aeron Braz
ISSN: 0370-6141
ISSN (Online): 
IsoAbbr: Rev Med Aeron Braz
NlmId: 9424941
123:123
JrId: 30503
long title: Rivista italiana di medicina legale : dottrina, casistica, ricerca sperimentale, giurisprudenza e legislazione
short title: Riv Ital Med Leg
ISSN: 1124-3376
ISSN (Online): 
IsoAbbr: Riv Ital Med Leg
NlmId: 9424923
123:123
JrId: 30505
long title: Gyermekgyogyaszat : az Orvosegeszsegugyi Szakszervezet Gyermekorvos Szakcsoportjanak folyoirata = Pediatriia
short title: Gyermekgyogyaszat
ISSN: 0017-5900
ISSN (Online): 
IsoAbbr: Gyermekgyogyaszat
NlmId: 9312065
123:123
JrId: 30507
long title: Anales de la Facultad de Medicina de Montevideo
short title: An Fac Med Montev
ISSN: 
ISSN (Online): 
IsoAbbr: An Fac Med Montev
NlmId: 9203129
123:123
JrId: 30508
long title: Neopsichiatria (U.S.L. n. 15)
short title: Neopsichiatria
ISSN: 
ISSN (Online): 
IsoAbbr: Neopsichiatria
NlmId: 8813288
123:123
JrId: 30509
long title: Sanita pubblica
short title: Sanita Pubblica
ISSN: 0393-4101
ISSN (Online): 
IsoAbbr: Sanita Pubblica
NlmId: 8710721
123:123
JrId: 30510
long title: Medecine aeronautique et spatiale
short title: Med Aeronaut Spat
ISSN: 0294-0817
ISSN (Online): 
IsoAbbr: Med Aeronaut Spat
NlmId: 8609124
123:123
JrId: 30511
long title: Progress in medicine
short title: Prog Med
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Med
NlmId: 8507031
123:123
JrId: 30514
long title: Het Hormoon
short title: Hormoon
ISSN: 0168-6860
ISSN (Online): 
IsoAbbr: Hormoon
NlmId: 8306251
123:123
JrId: 30515
long title: Acta scientia Sinica = Chung-kuo k'o hsueh
short title: Acta Sci Sin
ISSN: 0365-7183
ISSN (Online): 
IsoAbbr: Acta Sci Sin
NlmId: 8209607
123:123
JrId: 30516
long title: Medicine international (UK ed.)
short title: Med Int
ISSN: 0144-0403
ISSN (Online): 
IsoAbbr: Med Int
NlmId: 8105721
123:123
JrId: 30517
long title: Zeitschrift fur angewandte Bader- und Klimaheilkunde
short title: Z Angew Bader Klimaheilkd
ISSN: 0084-5280
ISSN (Online): 
IsoAbbr: Z Angew Bader Klimaheilkd
NlmId: 8007741
123:123
JrId: 30518
long title: Shimane journal of medical science
short title: Shimane J Med Sci
ISSN: 0386-5959
ISSN (Online): 
IsoAbbr: Shimane J Med Sci
NlmId: 7910970
123:123
JrId: 30519
long title: Apotheker und Kunst
short title: Apoth Kunst
ISSN: 0341-0110
ISSN (Online): 
IsoAbbr: Apoth Kunst
NlmId: 7908311
123:123
JrId: 30520
long title: Supplements to the Bulletin of the history of medicine
short title: Bull Hist Med Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Hist Med Suppl
NlmId: 7905480
123:123
JrId: 30521
long title: Laeknabladid
short title: Laeknabladid
ISSN: 0023-7213
ISSN (Online): 1670-4959
IsoAbbr: Laeknabladid
NlmId: 7901326
123:123
JrId: 30522
long title: Irish journal of medical science
short title: Ir J Med Sci
ISSN: 0021-1265
ISSN (Online): 
IsoAbbr: Ir J Med Sci
NlmId: 7806865
123:123
JrId: 30523
long title: Mens en onderneming
short title: Mens Ondernem
ISSN: 0025-9470
ISSN (Online): 
IsoAbbr: Mens Ondernem
NlmId: 7806372
123:123
JrId: 30524
long title: Medizinische Technik
short title: Med Tech (Stuttg)
ISSN: 0025-8504
ISSN (Online): 
IsoAbbr: Med Tech (Stuttg)
NlmId: 7806081
123:123
JrId: 30525
long title: Nutrition abstracts and reviews. Series A: Human and experimental
short title: Nutr Abstr Rev Ser Hum Exp
ISSN: 0309-1295
ISSN (Online): 
IsoAbbr: Nutr Abstr Rev Ser Hum Exp
NlmId: 7802919
123:123
JrId: 30526
long title: Krankengymnastik
short title: Krankengymnastik
ISSN: 1614-0397
ISSN (Online): 
IsoAbbr: Krankengymnastik
NlmId: 7801777
123:123
JrId: 30527
long title: Dirim
short title: Dirim
ISSN: 0378-8628
ISSN (Online): 
IsoAbbr: Dirim
NlmId: 7706746
123:123
JrId: 30528
long title: Journal of public health
short title: J Public Health (Bangkok)
ISSN: 0125-1678
ISSN (Online): 
IsoAbbr: J Public Health (Bangkok)
NlmId: 7705878
123:123
JrId: 30529
long title: The Medical journal of the Egyptian Armed Forces
short title: Med J Egypt Armed Forces
ISSN: 
ISSN (Online): 
IsoAbbr: Med J Egypt Armed Forces
NlmId: 7705894
123:123
JrId: 30530
long title: Arztliche Sammelblatter
short title: Arztl Sammelbl
ISSN: 0344-631X
ISSN (Online): 
IsoAbbr: Arztl Sammelbl
NlmId: 7704214
123:123
JrId: 30531
long title: Arquivos portugueses de oftalmologia
short title: Arq Port Oftalmol
ISSN: 0377-922X
ISSN (Online): 
IsoAbbr: Arq Port Oftalmol
NlmId: 7611923
123:123
JrId: 30532
long title: Biochemical clinics
short title: Biochem Clin
ISSN: 0523-624X
ISSN (Online): 
IsoAbbr: Biochem Clin
NlmId: 7611939
123:123
JrId: 30533
long title: Viata medicala
short title: Viata Med
ISSN: 0042-5036
ISSN (Online): 
IsoAbbr: Viata Med
NlmId: 7609485
123:123
JrId: 30534
long title: Boletin cultural e informativo - Consejo General de Colegios Medicos de Espana
short title: Bol Cult Inf Cons Gen Col Med Esp
ISSN: 0376-6209
ISSN (Online): 
IsoAbbr: Bol Cult Inf Cons Gen Col Med Esp
NlmId: 7607103
123:123
JrId: 30535
long title: GEN
short title: Gen
ISSN: 0377-8290
ISSN (Online): 
IsoAbbr: Gen
NlmId: 7605615
123:123
JrId: 30536
long title: Medical radiographer
short title: Med Radiogr
ISSN: 0377-9289
ISSN (Online): 
IsoAbbr: Med Radiogr
NlmId: 7604235
123:123
JrId: 30537
long title: The Heart bulletin
short title: Heart Bull
ISSN: 0017-9248
ISSN (Online): 
IsoAbbr: Heart Bull
NlmId: 7600720
123:123
JrId: 30538
long title: Drugs made in Germany
short title: Drugs Made Ger
ISSN: 0012-6683
ISSN (Online): 
IsoAbbr: Drugs Made Ger
NlmId: 7600075
123:123
JrId: 30539
long title: Uchenye zapiski Instituta farmakologii i khimioterapii AMN SSSR
short title: Uch Zap Inst Farmakol Khimioter AMN SSSR
ISSN: 0515-9296
ISSN (Online): 
IsoAbbr: Uch Zap Inst Farmakol Khimioter AMN SSSR
NlmId: 7514166
123:123
JrId: 30540
long title: Revista oto-neuro-oftalmologica y cirugia neurologica sudamericana
short title: Rev Oto Neuro Oftalmol Cir Neurol Sud Am
ISSN: 0375-1228
ISSN (Online): 
IsoAbbr: Rev Oto Neuro Oftalmol Cir Neurol Sud Am
NlmId: 7513027
123:123
JrId: 30541
long title: Shonika. Pediatrics of Japan
short title: Shonika
ISSN: 0037-4121
ISSN (Online): 
IsoAbbr: Shonika
NlmId: 7511977
123:123
JrId: 30542
long title: Topical problems of psychotherapy
short title: Top Probl Psychother
ISSN: 0082-4925
ISSN (Online): 
IsoAbbr: Top Probl Psychother
NlmId: 7511370
123:123
JrId: 30543
long title: Bulletin of the Research Council of Israel. Section E: Experimental medicine
short title: Bull Res Counc Isr Sect E Exp Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Res Counc Isr Sect E Exp Med
NlmId: 7509361
123:123
JrId: 30544
long title: Archives de l'Institut Pasteur de la Martinique
short title: Arch Inst Pasteur Martinique
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Inst Pasteur Martinique
NlmId: 7509325
123:123
JrId: 30545
long title: Le Medecin generaliste de France
short title: Med Gen Fr
ISSN: 
ISSN (Online): 
IsoAbbr: Med Gen Fr
NlmId: 7508660
123:123
JrId: 30546
long title: Trudy Moskovskogo nauchno-issledovatel'skogo instituta epidemiologii i mikrobiologii
short title: Tr Mosk Nauchnoissled Inst Epidmiol Mikrobiol
ISSN: 0301-2409
ISSN (Online): 
IsoAbbr: Tr Mosk Nauchnoissled Inst Epidmiol Mikrobiol
NlmId: 7507644
123:123
JrId: 30547
long title: Revista de la Facultad de Farmacia, Universidad Central de Venezuela
short title: Rev Fac Farm Univ Cent Venez
ISSN: 0041-8307
ISSN (Online): 
IsoAbbr: Rev Fac Farm Univ Cent Venez
NlmId: 7507461
123:123
JrId: 30548
long title: Revista de la Sociedad Colombiana de Pediatria y Puericultura
short title: Rev Soc Colomb Pediatr Pueric
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Colomb Pediatr Pueric
NlmId: 7507466
123:123
JrId: 30549
long title: Publicaciones del Instituto Antituberculoso "Francisco Moragas" de la Caja de Pensiones para la Vejez y de Ahorros
short title: Publ Inst Antitubers Francisco Moragas
ISSN: 0302-7406
ISSN (Online): 
IsoAbbr: Publ Inst Antitubers Francisco Moragas
NlmId: 7507403
123:123
JrId: 30550
long title: New York Medical College news & notes
short title: N Y Med Coll News Notes
ISSN: 
ISSN (Online): 
IsoAbbr: N Y Med Coll News Notes
NlmId: 7507309
123:123
JrId: 30551
long title: Journal of the Hillside Hospital
short title: J Hillside Hosp
ISSN: 0440-8152
ISSN (Online): 
IsoAbbr: J Hillside Hosp
NlmId: 7507199
123:123
JrId: 30552
long title: Izvestiia Akademii nauk Kirgizskoi SSR. Seriia biologicheskikh nauk
short title: Izv Akad Nauk Kirg Ssr Biol
ISSN: 0568-5168
ISSN (Online): 
IsoAbbr: Izv Akad Nauk Kirg Ssr Biol
NlmId: 7507161
123:123
JrId: 30553
long title: Deltion Hellenikes Mikrobiologikes kai Hygieinologikes Hetaireias
short title: Delt Hell Mikrobiol Hygieinol Hetair
ISSN: 
ISSN (Online): 
IsoAbbr: Delt Hell Mikrobiol Hygieinol Hetair
NlmId: 7507081
123:123
JrId: 30554
long title: Bulletin de la Societe des amis des sciences et des lettres de Poznan. Seria C: Medecine
short title: Bull Soc Amis Sci (Med) (Poznan)
ISSN: 0551-7516
ISSN (Online): 
IsoAbbr: Bull Soc Amis Sci (Med) (Poznan)
NlmId: 7507011
123:123
JrId: 30555
long title: Bollettino - Societa medico-chirurgica di Pisa
short title: Boll Soc Med Chir Pisa
ISSN: 
ISSN (Online): 
IsoAbbr: Boll Soc Med Chir Pisa
NlmId: 7506957
123:123
JrId: 30556
long title: Bollettino della Societa medico chirurgica bresciana
short title: Boll Soc Med Chir Bresciana
ISSN: 
ISSN (Online): 
IsoAbbr: Boll Soc Med Chir Bresciana
NlmId: 7506969
123:123
JrId: 30557
long title: Bollettino e memorie della Societa tosco-umbra di chirurgia
short title: Boll Mem Soc Tosco Umbra Chir
ISSN: 
ISSN (Online): 
IsoAbbr: Boll Mem Soc Tosco Umbra Chir
NlmId: 7506973
123:123
JrId: 30558
long title: Boletin de la Sociedad Quimica del Peru
short title: Bol Soc Quim Peru
ISSN: 0037-8623
ISSN (Online): 
IsoAbbr: Bol Soc Quim Peru
NlmId: 7506935
123:123
JrId: 30559
long title: Boletines de la Sociedad de Cirugia de Rosario
short title: Bol Soc Cir Rosario
ISSN: 0037-8526
ISSN (Online): 
IsoAbbr: Bol Soc Cir Rosario
NlmId: 7506919
123:123
JrId: 30560
long title: Annali della Facolta di medicina e chirurgia della Universita degli studi di Perugia
short title: Ann Fac Med Chir Univ Studi Perugia
ISSN: 0365-2270
ISSN (Online): 
IsoAbbr: Ann Fac Med Chir Univ Studi Perugia
NlmId: 7506856
123:123
JrId: 30561
long title: Archivos de la Sociedad Oftalmologica Hispano-Americana
short title: Archivos Soc Oftalmol Hisp Am
ISSN: 0365-7051
ISSN (Online): 
IsoAbbr: Archivos Soc Oftalmol Hisp Am
NlmId: 7506872
123:123
JrId: 30562
long title: Anais da Faculdade de Farmacia do Porto
short title: An Fac Farm Porto
ISSN: 
ISSN (Online): 
IsoAbbr: An Fac Farm Porto
NlmId: 7506826
123:123
JrId: 30563
long title: Transactions of the Canadian Ophthalmological Society
short title: Trans Can Opthalmolog Soc
ISSN: 0068-9408
ISSN (Online): 
IsoAbbr: Trans Can Opthalmolog Soc
NlmId: 7506115
123:123
JrId: 30564
long title: Revista del Hospital del Nino
short title: Rev Hosp Nino (Lima)
ISSN: 0301-3790
ISSN (Online): 
IsoAbbr: Rev Hosp Nino (Lima)
NlmId: 7505982
123:123
JrId: 30565
long title: Revista do Instituto Adolfo Lutz
short title: Rev Inst Adolfo Lutz
ISSN: 0073-9855
ISSN (Online): 
IsoAbbr: Rev Inst Adolfo Lutz
NlmId: 7505986
123:123
JrId: 30566
long title: Revista da Associacao Medica de Minas Gerais
short title: Rev Assoc Med Minas Gerais
ISSN: 0004-525X
ISSN (Online): 
IsoAbbr: Rev Assoc Med Minas Gerais
NlmId: 7505949
123:123
JrId: 30567
long title: Revista da Associacao Medica do Rio Grande do Sul
short title: Rev Assoc Med Rio Grande Do Sul
ISSN: 0004-5268
ISSN (Online): 
IsoAbbr: Rev Assoc Med Rio Grande Do Sul
NlmId: 7505950
123:123
JrId: 30568
long title: Psychopharmacology Service Center bulletin
short title: Psychopharmacol Serv Cent Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Psychopharmacol Serv Cent Bull
NlmId: 7505919
123:123
JrId: 30569
long title: Nihon Chokucho Komonbyo Gakkai zasshi
short title: Nihon Chokucho Komonbyo
ISSN: 
ISSN (Online): 
IsoAbbr: Nihon Chokucho Komonbyo
NlmId: 7505708
123:123
JrId: 30570
long title: Carney Hospital journal
short title: Carney Hosp J
ISSN: 0576-8039
ISSN (Online): 
IsoAbbr: Carney Hosp J
NlmId: 7505424
123:123
JrId: 30571
long title: Annales scientifiques de l'Universite de Besancon. Medecine
short title: Ann Sci Univ Besancon Med
ISSN: 0523-0667
ISSN (Online): 
IsoAbbr: Ann Sci Univ Besancon Med
NlmId: 7505200
123:123
JrId: 30572
long title: Stadtehygiene
short title: Stadtehygiene
ISSN: 0038-9005
ISSN (Online): 
IsoAbbr: Stadtehygiene
NlmId: 7504521
123:123
JrId: 30573
long title: The Bulletin of Akron City Hospital
short title: Bull Akron City Hosp
ISSN: 0516-3285
ISSN (Online): 
IsoAbbr: Bull Akron City Hosp
NlmId: 7503461
123:123
JrId: 30575
long title: Bulletin - Geisinger Medical Center
short title: Bull Geisinger
ISSN: 0016-5913
ISSN (Online): 
IsoAbbr: Bull Geisinger
NlmId: 7503352
123:123
JrId: 30576
long title: The Journal of the Albert Einstein Medical Center, Philadelphia
short title: J Albert Einstein Med Cent (Phila)
ISSN: 0002-4708
ISSN (Online): 
IsoAbbr: J Albert Einstein Med Cent (Phila)
NlmId: 7503053
123:123
JrId: 30577
long title: Archives de l'Institut Pasteur hellenique
short title: Arch Inst Pasteur Hell
ISSN: 0004-6620
ISSN (Online): 
IsoAbbr: Arch Inst Pasteur Hell
NlmId: 7502528
123:123
JrId: 30578
long title: Acta - Unio Internationalis Contra Cancrum
short title: Acta Unio Int Contra Cancrum
ISSN: 0365-3056
ISSN (Online): 
IsoAbbr: Acta Unio Int Contra Cancrum
NlmId: 7502506
123:123
JrId: 30579
long title: Anales del Hospital de la Santa Cruz y San Pablo
short title: An Hosp St Cruz San Pablo
ISSN: 0301-3626
ISSN (Online): 
IsoAbbr: An Hosp St Cruz San Pablo
NlmId: 7502514
123:123
JrId: 30580
long title: Hifuka no rinsho. Rinsho derma (Tokyo)
short title: Hifuka No Rinsho
ISSN: 0018-1404
ISSN (Online): 
IsoAbbr: Hifuka No Rinsho
NlmId: 7501807
123:123
JrId: 30581
long title: Monatsschrift fur Tuberkulosebekampfung
short title: Monatsschr Tuberkulosebekampf
ISSN: 0323-8393
ISSN (Online): 
IsoAbbr: Monatsschr Tuberkulosebekampf
NlmId: 7501857
123:123
JrId: 30582
long title: Indian medical gazette
short title: Ind Med Gaz
ISSN: 0019-5863
ISSN (Online): 
IsoAbbr: Ind Med Gaz
NlmId: 7501544
123:123
JrId: 30583
long title: International abstracts of surgery
short title: Int Abstr Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Int Abstr Surg
NlmId: 60020060R
123:123
JrId: 30584
long title: Quarterly review of surgery
short title: Q Rev Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Q Rev Surg
NlmId: 60020110R
123:123
JrId: 30585
long title: Sovremennye problemy tuberkuleza
short title: Sovrem Probl Tuberk
ISSN: 
ISSN (Online): 
IsoAbbr: Sovrem Probl Tuberk
NlmId: 59830570R
123:123
JrId: 30586
long title: Bulletin. Srpska akademija nauka i umetnosti, Belgrad. Odeljenje medicinskih nauka
short title: Bull Acad Serbe Sci Arts
ISSN: 0584-9829
ISSN (Online): 
IsoAbbr: Bull Acad Serbe Sci Arts
NlmId: 59530360R
123:123
JrId: 30587
long title: Glasnik (Srpska akademija nauka)
short title: Glasnik
ISSN: 
ISSN (Online): 
IsoAbbr: Glasnik
NlmId: 59120140R
123:123
JrId: 30588
long title: Medizinische Dokumentation
short title: Med Dok
ISSN: 
ISSN (Online): 
IsoAbbr: Med Dok
NlmId: 58230450R
123:123
JrId: 30589
long title: Medical bulletin. Harrisburg Polyclinic Hospital
short title: Med Bull Harrisburg Polyclin Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull Harrisburg Polyclin Hosp
NlmId: 2985234R
123:123
JrId: 30590
long title: Medicina psicosomatica
short title: Med Psicosom
ISSN: 0025-7893
ISSN (Online): 
IsoAbbr: Med Psicosom
NlmId: 2985246R
123:123
JrId: 30591
long title: El Medico
short title: Medico
ISSN: 0461-6367
ISSN (Online): 
IsoAbbr: Medico
NlmId: 2985250R
123:123
JrId: 30592
long title: Archivio di medicina mutualistica
short title: Arch Med Mutual
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Med Mutual
NlmId: 2985164R
123:123
JrId: 30593
long title: Journal de medecine et de chirurgie pratiques
short title: J Med Chir Prat
ISSN: 0021-7913
ISSN (Online): 
IsoAbbr: J Med Chir Prat
NlmId: 2985083R
123:123
JrId: 30594
long title: Journal de medecine de Paris
short title: J Med Paris
ISSN: 
ISSN (Online): 
IsoAbbr: J Med Paris
NlmId: 2985085R
123:123
JrId: 30595
long title: Gyogyszereszet
short title: Gyogyszereszet
ISSN: 0017-6036
ISSN (Online): 
IsoAbbr: Gyogyszereszet
NlmId: 2985090R
123:123
JrId: 30596
long title: Georgetown medical bulletin
short title: Georgetown Med Bull
ISSN: 0016-8106
ISSN (Online): 
IsoAbbr: Georgetown Med Bull
NlmId: 2985101R
123:123
JrId: 30597
long title: Revista argentina de cardiologia
short title: Rev Argent Cardiol
ISSN: 0034-7000
ISSN (Online): 1850-3748
IsoAbbr: Rev Argent Cardiol
NlmId: 2985054R
123:123
JrId: 30598
long title: Pharmindex
short title: Pharmindex
ISSN: 0031-7152
ISSN (Online): 
IsoAbbr: Pharmindex
NlmId: 2985071R
123:123
JrId: 30599
long title: Uspekhi khimii
short title: Usp Khim
ISSN: 0042-1308
ISSN (Online): 
IsoAbbr: Usp Khim
NlmId: 2984864R
123:123
JrId: 30600
long title: Voprosy meditsinskof virusologii
short title: Vopr Med Virusol
ISSN: 0506-0206
ISSN (Online): 
IsoAbbr: Vopr Med Virusol
NlmId: 2984869R
123:123
JrId: 30601
long title: Deutsche Lebensmittel-Rundschau : Zeitschrift fur Lebensmittelkunde und Lebensmittelrecht
short title: Dtsch Lebensmitt Rundsch
ISSN: 0012-0413
ISSN (Online): 
IsoAbbr: Dtsch Lebensmitt Rundsch
NlmId: 2984786R
123:123
JrId: 30602
long title: Erfahrungsheilkunde
short title: Erfahrungsheilkunde
ISSN: 0014-0082
ISSN (Online): 
IsoAbbr: Erfahrungsheilkunde
NlmId: 2984752R
123:123
JrId: 30603
long title: Les Annales homeopathiques francaises
short title: Ann Homeopath Fr
ISSN: 0003-4444
ISSN (Online): 
IsoAbbr: Ann Homeopath Fr
NlmId: 2984691R
123:123
JrId: 30604
long title: Atti del congresso nazionale. Societa italiana di medicina legale e delle assicurazioni
short title: Atti Congr Naz Soc Ital Med Leg
ISSN: 
ISSN (Online): 
IsoAbbr: Atti Congr Naz Soc Ital Med Leg
NlmId: 24920370R
123:123
JrId: 30605
long title: Grundfragen aus der Silikoseforschung
short title: Grundfragen Silikoseforsch
ISSN: 
ISSN (Online): 
IsoAbbr: Grundfragen Silikoseforsch
NlmId: 24030350R
123:123
JrId: 30606
long title: FPRC [reports]. Great Britain. Flying Personnel Research Committee
short title: Fprc
ISSN: 0432-3726
ISSN (Online): 
IsoAbbr: Fprc
NlmId: 23020660R
123:123
JrId: 30607
long title: Suffield technical note. Canada. Suffield Experimental Station, Ralston, Alta
short title: Suffield Tech Note Can Suffield Exp Stn Ralston Alta
ISSN: 
ISSN (Online): 
IsoAbbr: Suffield Tech Note Can Suffield Exp Stn Ralston Alta
NlmId: 22940020R
123:123
JrId: 30608
long title: Report. Canada. Defence Research Kingston Laboratory
short title: Rep Can Def Res Kings Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Can Def Res Kings Lab
NlmId: 22930250R
123:123
JrId: 30609
long title: Memorandum report. Naval Medical Research Institute (U.S.)
short title: Memo Rep Nav Med Res Inst (US)
ISSN: 
ISSN (Online): 
IsoAbbr: Memo Rep Nav Med Res Inst (US)
NlmId: 22420750R
123:123
JrId: 30610
long title: NADC-MA-. United States. Naval Air Development Center, Johnsville, Pa. Aviation Medical Acceleration Laboratory
short title: NADC MA United States Nav Air Dev Cen Johnsville Pa Aviat Med Accel Lab
ISSN: 
ISSN (Online): 
IsoAbbr: NADC MA United States Nav Air Dev Cen Johnsville Pa Aviat Med Accel Lab
NlmId: 22420610R
123:123
JrId: 30611
long title: WADC technical note. United States. Air Force. Wright Air Development Center, Dayton, Ohio
short title: WADC Tech Note United States Air Force Wright Air Dev Cen Day Ohio
ISSN: 
ISSN (Online): 
IsoAbbr: WADC Tech Note United States Air Force Wright Air Dev Cen Day Ohio
NlmId: 22420100R
123:123
JrId: 30612
long title: [Report no.] NAMC-ACEL-. United States. Air Crew Equipment Laboratory, Philadelphia
short title: Rep No NAMC ACEL United States Air Crew Equip Lab Phila
ISSN: 
ISSN (Online): 
IsoAbbr: Rep No NAMC ACEL United States Air Crew Equip Lab Phila
NlmId: 22420170R
123:123
JrId: 30613
long title: Technical documentary report. SAM-TDR. USAF School of Aerospace Medicine
short title: Tech Doc Rep SAMTDR USAF Sch Aerosp Med
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Doc Rep SAMTDR USAF Sch Aerosp Med
NlmId: 22410750R
123:123
JrId: 30614
long title: AFOSR TN. United States. Air Force. Office of Scientific Research
short title: AFOSR TN United States Air Force Off Sci Res
ISSN: 
ISSN (Online): 
IsoAbbr: AFOSR TN United States Air Force Off Sci Res
NlmId: 22410530R
123:123
JrId: 30615
long title: AFOSR TR. United States. Air Force. Office of Scientific Research
short title: AFOSR TR United States Air Force Off Sci Res
ISSN: 
ISSN (Online): 
IsoAbbr: AFOSR TR United States Air Force Off Sci Res
NlmId: 22410510R
123:123
JrId: 30616
long title: The Medical bulletin of the U. S. Army Far East
short title: Med Bull US
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull US
NlmId: 22210480R
123:123
JrId: 30617
long title: Technical report. CWLR. U.S. Army Chemical Warfare Laboratories
short title: Tech Rep CWLR US Army Chem Warf Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Rep CWLR US Army Chem Warf Lab
NlmId: 22130280R
123:123
JrId: 30618
long title: Technical manual. U.S. Army Biological Laboratories
short title: Tech Man US Army Biol Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Man US Army Biol Lab
NlmId: 22120470R
123:123
JrId: 30619
long title: Technical manuscript. U.S. Army Biological Laboratories
short title: Tech Manuscr US Army Biol Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Manuscr US Army Biol Lab
NlmId: 22120480R
123:123
JrId: 30620
long title: ORINS [reports]. U.S. Atomic Energy Commission
short title: ORINS Rep US At Energy Comm
ISSN: 
ISSN (Online): 
IsoAbbr: ORINS Rep US At Energy Comm
NlmId: 21830620R
123:123
JrId: 30621
long title: Zeitschrift fur medizinische Isotopenforschung und deren Grenzgebiete
short title: Z Med Isotopenforsch Deren Grenzgeb
ISSN: 0514-2687
ISSN (Online): 
IsoAbbr: Z Med Isotopenforsch Deren Grenzgeb
NlmId: 21740150R
123:123
JrId: 30622
long title: Zdravno delo
short title: Zdr Delo
ISSN: 
ISSN (Online): 
IsoAbbr: Zdr Delo
NlmId: 21730130R
123:123
JrId: 30623
long title: Zdravookhranenie
short title: Zdravookhranenie
ISSN: 0513-8728
ISSN (Online): 
IsoAbbr: Zdravookhranenie
NlmId: 21730140R
123:123
JrId: 30624
long title: Zdravookhranenie Kazakhstana
short title: Zdravookhranenie Kazakhstana
ISSN: 0372-8277
ISSN (Online): 
IsoAbbr: Zdravookhranenie Kazakhstana
NlmId: 21730150R
123:123
JrId: 30625
long title: Zdravookhranenie Turkmenistana
short title: Zdravookhr Turkmenistana
ISSN: 0513-8736
ISSN (Online): 
IsoAbbr: Zdravookhr Turkmenistana
NlmId: 21730170R
123:123
JrId: 30626
long title: Zahnarztliche Welt
short title: Zahnarztl Welt
ISSN: 
ISSN (Online): 
IsoAbbr: Zahnarztl Welt
NlmId: 21720480R
123:123
JrId: 30627
long title: Yatros
short title: Yatros
ISSN: 
ISSN (Online): 
IsoAbbr: Yatros
NlmId: 21710410R
123:123
JrId: 30628
long title: [Yakugaku kenkyu] Japanese journal of pharmacy and chemistry
short title: Yakugaku Kenkyu
ISSN: 
ISSN (Online): 
IsoAbbr: Yakugaku Kenkyu
NlmId: 21710130R
123:123
JrId: 30629
long title: The X-ray technician
short title: Xray Tech
ISSN: 
ISSN (Online): 
IsoAbbr: Xray Tech
NlmId: 21630910R
123:123
JrId: 30630
long title: World neurology
short title: World Neurol
ISSN: 
ISSN (Online): 
IsoAbbr: World Neurol
NlmId: 21630720R
123:123
JrId: 30631
long title: Wiener Archiv fur Psychologie, Psychiatrie und Neurologie
short title: Wien Arch Psychol Psychiatr Neurologie
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Arch Psychol Psychiatr Neurologie
NlmId: 21620710R
123:123
JrId: 30632
long title: Wiener Beitrage zur Chirurgie
short title: Wien Beitr Chir
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Chir
NlmId: 21620720R
123:123
JrId: 30633
long title: Wiener Beitrage zur Dermatologie
short title: Wien Beitr Dermatol
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Dermatol
NlmId: 21620730R
123:123
JrId: 30634
long title: Wiener Beitrage zur Geburtshilfe und Gynakologie
short title: Wien Beitr Geburtshilfe Gynakol
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Geburtshilfe Gynakol
NlmId: 21620740R
123:123
JrId: 30635
long title: Wiener Beitrage zur Kinderheilkunde
short title: Wien Beitr Kinderheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Kinderheilkd
NlmId: 21620790R
123:123
JrId: 30636
long title: Trudy. Vsesoiuznoe fiziologicheskoe obshchestvo imeni I. P. Pavlova. Orenburgskoe otdelenie
short title: Trudy Vsesoiuznoe Fiziol Obshchestvo Im I P Pavlov Orenb Otd
ISSN: 
ISSN (Online): 
IsoAbbr: Trudy Vsesoiuznoe Fiziol Obshchestvo Im I P Pavlov Orenb Otd
NlmId: 21540670R
123:123
JrId: 30637
long title: Voenno meditsinsko delo
short title: Voen Med Delo
ISSN: 0324-1211
ISSN (Online): 
IsoAbbr: Voen Med Delo
NlmId: 21530550R
123:123
JrId: 30638
long title: Vitamine und Hormone
short title: Vitam Horm Leipzig
ISSN: 
ISSN (Online): 
IsoAbbr: Vitam Horm Leipzig
NlmId: 21530330R
123:123
JrId: 30639
long title: Virus
short title: Virus
ISSN: 
ISSN (Online): 
IsoAbbr: Virus
NlmId: 21530010R
123:123
JrId: 30640
long title: Virginia journal of science
short title: Va J Sci
ISSN: 0042-658X
ISSN (Online): 
IsoAbbr: Va. J. Sci.
NlmId: 21520650R
123:123
JrId: 30641
long title: Vida nueva
short title: Vida Nueva
ISSN: 
ISSN (Online): 
IsoAbbr: Vida Nueva
NlmId: 21520190R
123:123
JrId: 30642
long title: Vakblad voor biologen
short title: Vakbl Biol
ISSN: 0042-2215
ISSN (Online): 
IsoAbbr: Vakbl Biol
NlmId: 21440140R
123:123
JrId: 30643
long title: Urologia polska
short title: Urol Pol
ISSN: 0500-7208
ISSN (Online): 
IsoAbbr: Urol Pol
NlmId: 21430310R
123:123
JrId: 30644
long title: Medical technicians bulletin
short title: Med Techn Bull
ISSN: 0543-2898
ISSN (Online): 
IsoAbbr: Med Techn Bull
NlmId: 21410760R
123:123
JrId: 30645
long title: Tuberkulozis
short title: Tuberkulozis
ISSN: 
ISSN (Online): 
IsoAbbr: Tuberkulozis
NlmId: 21330380R
123:123
JrId: 30646
long title: Triangulo
short title: Triangulo Rev Sandoz Cienc Med
ISSN: 0493-8798
ISSN (Online): 
IsoAbbr: Triangulo Rev Sandoz Cienc Med
NlmId: 21310170R
123:123
JrId: 30647
long title: Timisoara medicala
short title: Timisoara Med
ISSN: 0493-3079
ISSN (Online): 
IsoAbbr: Timisoara Med
NlmId: 21210500R
123:123
JrId: 30648
long title: Theorie und Praxis der Korperkultur
short title: Theor Prax Korperkult
ISSN: 0563-4458
ISSN (Online): 
IsoAbbr: Theor Prax Korperkult
NlmId: 21140120R
123:123
JrId: 30649
long title: Therapeutica nova
short title: Ther Nova
ISSN: 
ISSN (Online): 
IsoAbbr: Ther Nova
NlmId: 21140190R
123:123
JrId: 30650
long title: Teorie a praxe telesne vychovy a sportu
short title: Teor Prax Teles Vychovy
ISSN: 0040-358X
ISSN (Online): 
IsoAbbr: Teor Prax Teles Vychovy
NlmId: 21130270R
123:123
JrId: 30651
long title: Teoriia i praktika fizicheskoi kul'tury
short title: Teor Prak Fiz Kult
ISSN: 0040-3601
ISSN (Online): 
IsoAbbr: Teor Prak Fiz Kult
NlmId: 21130280R
123:123
JrId: 30652
long title: Terapia
short title: Terapia
ISSN: 
ISSN (Online): 
IsoAbbr: Terapia
NlmId: 21130350R
123:123
JrId: 30653
long title: Terramycine informations
short title: Terramycine Inf
ISSN: 
ISSN (Online): 
IsoAbbr: Terramycine Inf
NlmId: 21130460R
123:123
JrId: 30654
long title: The Journal of the Tennessee State Medical Association. Tennessee State Medical Association
short title: J Tn State Med Assoc
ISSN: 0735-7338
ISSN (Online): 
IsoAbbr: J Tn State Med Assoc
NlmId: 21130210R
123:123
JrId: 30655
long title: Taehan Naekwa Hakhoe chapchi = The Korean journal of internal medicine
short title: Taehan Naekwa Hakhoe Chapchi
ISSN: 0494-4712
ISSN (Online): 
IsoAbbr: Taehan Naekwa Hakhoe Chapchi
NlmId: 21110130R
123:123
JrId: 30656
long title: [Chapchi] Journal. Taehan Oekwa Hakhoe
short title: Taehan Oekwa Hakhoe Chapchi
ISSN: 1226-0053
ISSN (Online): 
IsoAbbr: Taehan Oekwa Hakhoe Chapchi
NlmId: 21110140R
123:123
JrId: 30657
long title: Sydney University medical journal
short title: Sydn Univ Med J
ISSN: 0085-7041
ISSN (Online): 
IsoAbbr: Sydn Univ Med J
NlmId: 21040400R
123:123
JrId: 30658
long title: Sveikatos apsauga
short title: Sveikatos Apsauga
ISSN: 0491-6514
ISSN (Online): 
IsoAbbr: Sveikatos Apsauga
NlmId: 21040010R
123:123
JrId: 30659
long title: Survey of biological progress
short title: Surv Biol Prog
ISSN: 
ISSN (Online): 
IsoAbbr: Surv Biol Prog
NlmId: 21030480R
123:123
JrId: 30660
long title: The Summary
short title: Summ Shute Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Summ Shute Inst
NlmId: 21030210R
123:123
JrId: 30661
long title: Stomatologicky vestnik
short title: Stomatol Vestn
ISSN: 
ISSN (Online): 
IsoAbbr: Stomatol Vestn
NlmId: 21010710R
123:123
JrId: 30662
long title: Stud. med
short title: Studenterraad Med
ISSN: 
ISSN (Online): 
IsoAbbr: Studenterraad Med
NlmId: 21020120R
123:123
JrId: 30663
long title: Sowjetwissenschaft_ Naturwissenschaftliche Beitrage
short title: Sowjetwiss Naturwiss Beitr
ISSN: 
ISSN (Online): 
IsoAbbr: Sowjetwiss Naturwiss Beitr
NlmId: 20930290R
123:123
JrId: 30665
long title: [Sogo rinsho] Clinic all-round
short title: Sogo Rinsho
ISSN: 0371-1900
ISSN (Online): 
IsoAbbr: Sogo Rinsho
NlmId: 20910550R
123:123
JrId: 30666
long title: Bulletin. Societe des medecins hygienistes d'Algerie
short title: Bull Soc Med Hyg Alger
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Med Hyg Alger
NlmId: 20830150R
123:123
JrId: 30667
long title: Boletin. Sociedad Cubana de Dermatologia y Sifilografia
short title: Bol Soc Cubana Dermatol Sifilogr
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Soc Cubana Dermatol Sifilogr
NlmId: 20810450R
123:123
JrId: 30668
long title: Socialmedicinsk tidskrift. Skriftserie
short title: Socialmed Tidskr Skriftser
ISSN: 
ISSN (Online): 
IsoAbbr: Socialmed Tidskr Skriftser
NlmId: 20810160R
123:123
JrId: 30669
long title: Sintesi medica
short title: Sintesi Medica
ISSN: 
ISSN (Online): 
IsoAbbr: Sintesi Medica
NlmId: 20740450R
123:123
JrId: 30670
long title: Shendetesia popullore
short title: Shendet Pop
ISSN: 0559-7714
ISSN (Online): 
IsoAbbr: Shendet Pop
NlmId: 20730110R
123:123
JrId: 30671
long title: [Shandong yi kan] [Shantung medical publication]
short title: Shandong Yi Kan
ISSN: 
ISSN (Online): 
IsoAbbr: Shandong Yi Kan
NlmId: 20720470R
123:123
JrId: 30672
long title: Seminar international
short title: Semin Int
ISSN: 
ISSN (Online): 
IsoAbbr: Semin Int
NlmId: 20720040R
123:123
JrId: 30673
long title: [Seitai no kagaku] [Science of the living body]
short title: Seitai Kagaku
ISSN: 0370-9531
ISSN (Online): 
IsoAbbr: Seitai Kagaku
NlmId: 20710390R
123:123
JrId: 30674
long title: La Semaine des hopitaux: therapeutique
short title: Sem Hop Ther Paris
ISSN: 
ISSN (Online): 
IsoAbbr: Sem Hop Ther Paris
NlmId: 20710590R
123:123
JrId: 30675
long title: Quarterly bulletin of Sea View Hospital. New York. Sea View Hospital, Staten Island. Clinical Society
short title: Q Bull Sea View Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Q Bull Sea View Hosp
NlmId: 20710010R
123:123
JrId: 30676
long title: Sea View Hospital bulletin
short title: Sea View Hosp Bull
ISSN: 0096-6843
ISSN (Online): 
IsoAbbr: Sea View Hosp Bull
NlmId: 20710020R
123:123
JrId: 30677
long title: Scientia medica italica. English ed
short title: Sci Med Ital
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Med Ital
NlmId: 20640160R
123:123
JrId: 30678
long title: Schweizerische Zeitschrift fur Homoopathie. Journal suisse d'homoeopathie
short title: Schweiz Z Homoopath
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Z Homoopath
NlmId: 20630410R
123:123
JrId: 30679
long title: Schweizerische Zeitschrift fur Tuberkulose. Revue suisse de la tuberculose. Rivista svizzera della tubercolosi
short title: Schweiz Z Tuberk
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Z Tuberk
NlmId: 20630460R
123:123
JrId: 30680
long title: Schweizerische Zeitschrift fur Tuberkulose und Pneumonologie. Revue suisse de la tuberculose et de pneumonologie. Rivista svizzera della tubercolosi e della pneumonologia
short title: Schweiz Z Tuberc Pneumonol
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Z Tuberc Pneumonol
NlmId: 20630470R
123:123
JrId: 30681
long title: Anais. Universidade de Sao Paulo. Faculdade de Medicina
short title: An Fac Med Univ Sao Paulo
ISSN: 
ISSN (Online): 
IsoAbbr: An Fac Med Univ Sao Paulo
NlmId: 20610370R
123:123
JrId: 30682
long title: Anais. Sao Paulo, Brazil (City) Maternidade
short title: An Matern Sao Paulo
ISSN: 
ISSN (Online): 
IsoAbbr: An Matern Sao Paulo
NlmId: 20610310R
123:123
JrId: 30683
long title: [Sanfujinka chiryo] Obstetrical and gynecological therapy
short title: Sanfujinka Chiryo
ISSN: 0558-471X
ISSN (Online): 
IsoAbbr: Sanfujinka Chiryo
NlmId: 20540340R
123:123
JrId: 30684
long title: [Sanfujinka no shinpo] Advances in obstetrics and gynecology
short title: Sanfujinka No Shinpo
ISSN: 0370-8446
ISSN (Online): 1347-6742
IsoAbbr: Sanfujinka No Shinpo
NlmId: 20540360R
123:123
JrId: 30685
long title: Le Sang
short title: Sang
ISSN: 
ISSN (Online): 
IsoAbbr: Sang
NlmId: 20540380R
123:123
JrId: 30686
long title: Il Sangue
short title: Sangue
ISSN: 
ISSN (Online): 
IsoAbbr: Sangue
NlmId: 20540400R
123:123
JrId: 30687
long title: Medical bulletin. St. Louis University
short title: Med Bull St Louis Univ
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull St Louis Univ
NlmId: 20520670R
123:123
JrId: 30688
long title: Rontgen- und Laboratoriumspraxis
short title: Rontgen Laborator
ISSN: 
ISSN (Online): 
IsoAbbr: Rontgen Laborator
NlmId: 20430730R
123:123
JrId: 30689
long title: Rivista pediatrica siciliana
short title: Riv Pediatr Sicil
ISSN: 0035-7014
ISSN (Online): 
IsoAbbr: Riv Pediatr Sicil
NlmId: 20430230R
123:123
JrId: 30690
long title: Rivista di storia delle scienze mediche e naturali
short title: Riv Stor Sci Mediche Nat
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Stor Sci Mediche Nat
NlmId: 20420680R
123:123
JrId: 30691
long title: Rivista italiana del tracoma e di patologia oculare esotica
short title: Riv Ital Trac Patol Ocul Esotica
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Ital Trac Patol Ocul Esotica
NlmId: 20430040R
123:123
JrId: 30692
long title: Bologna medica
short title: Bologna Medica
ISSN: 
ISSN (Online): 
IsoAbbr: Bologna Medica
NlmId: 20430150R
123:123
JrId: 30693
long title: [Rinsho shokakibyogaku] Clinical gastro-enterology
short title: Rinsho Shokakibyogaku
ISSN: 
ISSN (Online): 
IsoAbbr: Rinsho Shokakibyogaku
NlmId: 20420090R
123:123
JrId: 30694
long title: Revue medicale miniere
short title: Rev Med Miniere
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Miniere
NlmId: 20340290R
123:123
JrId: 30695
long title: Revue generale des sciences pures et appliquees et bulletin de l'Association francaise pour l'avancement des sciences
short title: Rev Gen Sci Pures Appl Bull Assoc Fr Av Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Gen Sci Pures Appl Bull Assoc Fr Av Sci
NlmId: 20330380R
123:123
JrId: 30696
long title: Revue de la tuberculose
short title: Rev Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Tuberc
NlmId: 20330090R
123:123
JrId: 30697
long title: Revue d'hematologie
short title: Rev Hematol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hematol
NlmId: 20330240R
123:123
JrId: 30698
long title: Revue de chirurgie
short title: Rev Chir
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Chir
NlmId: 20320240R
123:123
JrId: 30699
long title: Revue de l'hygiene professionnelle
short title: Rev Hyg Prof
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hyg Prof
NlmId: 20320310R
123:123
JrId: 30700
long title: Revista uruguaya de psicoanalisis
short title: Rev Urug Psicoanal
ISSN: 0484-8268
ISSN (Online): 
IsoAbbr: Rev Urug Psicoanal
NlmId: 20320040R
123:123
JrId: 30701
long title: Revista peruana de pediatria
short title: Rev Peru Pediatr
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Peru Pediatr
NlmId: 20310420R
123:123
JrId: 30702
long title: Revista portuguesa de farmacia
short title: Rev Port Farm
ISSN: 0484-811X
ISSN (Online): 
IsoAbbr: Rev Port Farm
NlmId: 20310480R
123:123
JrId: 30703
long title: Revista medica del Hospital Espanol
short title: Rev Medica Hosp Esp
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Medica Hosp Esp
NlmId: 20240360R
123:123
JrId: 30704
long title: Revista medica peruana
short title: Rev Med Peru
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Peru
NlmId: 20240510R
123:123
JrId: 30705
long title: Revista IBYS
short title: Rev Ibys
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Ibys
NlmId: 20230480R
123:123
JrId: 30707
long title: Revista medica cubana
short title: Rev Med Cubana
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Cubana
NlmId: 20240100R
123:123
JrId: 30708
long title: Revista ecuatoriana de pediatria
short title: Rev Ecuat Pediatr
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Ecuat Pediatr
NlmId: 20230180R
123:123
JrId: 30710
long title: Revista de quimica e farmacia
short title: Rev Quim Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Quim Farm
NlmId: 20220430R
123:123
JrId: 30711
long title: Revista de la sanidad militar del Peru
short title: Rev Sanid Mil Peru
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sanid Mil Peru
NlmId: 20210120R
123:123
JrId: 30712
long title: Revista de medicina militar
short title: Rev Med Mil
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Mil
NlmId: 20210330R
123:123
JrId: 30713
long title: Revista de informacion medico-terapeutica
short title: Rev Inform Med Ter
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Inform Med Ter
NlmId: 20210050R
123:123
JrId: 30714
long title: Revista chilena de higiene y medicina preventiva
short title: Rev Chil Hig Med Prev
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Chil Hig Med Prev
NlmId: 20140260R
123:123
JrId: 30715
long title: Boletin. Sociedad Chilena de Obstetricia y Ginecologia
short title: Bol Soc Chil Obstet Ginecol
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Soc Chil Obstet Ginecol
NlmId: 20140280R
123:123
JrId: 30716
long title: Revista argentina de alergia
short title: Rev Argent Alerg
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Argent Alerg
NlmId: 20130410R
123:123
JrId: 30717
long title: Review of eastern medical sciences
short title: Rev East Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Rev East Med Sci
NlmId: 20130230R
123:123
JrId: 30718
long title: The Review of gastroenterology
short title: Rev Gastroenterol
ISSN: 0096-2929
ISSN (Online): 
IsoAbbr: Rev Gastroenterol
NlmId: 20130250R
123:123
JrId: 30719
long title: Research in the service of medicine
short title: Res Serv Med
ISSN: 
ISSN (Online): 
IsoAbbr: Res Serv Med
NlmId: 20120200R
123:123
JrId: 30720
long title: Research today
short title: Res Today
ISSN: 0096-2910
ISSN (Online): 
IsoAbbr: Res Today
NlmId: 20130030R
123:123
JrId: 30721
long title: Magyar radiologia
short title: Magy Radiol
ISSN: 0025-0287
ISSN (Online): 
IsoAbbr: Magy Radiol
NlmId: 20010350R
123:123
JrId: 30722
long title: Quarterly review of medicine
short title: Q Rev Med
ISSN: 0096-7114
ISSN (Online): 
IsoAbbr: Q Rev Med
NlmId: 19940290R
123:123
JrId: 30723
long title: Quarterly review of pediatrics
short title: Q Rev Pediatr
ISSN: 
ISSN (Online): 
IsoAbbr: Q Rev Pediatr
NlmId: 19940320R
123:123
JrId: 30724
long title: Psychoanalysis and the psychoanalytic review
short title: Psychoanal Psychoanal Rev
ISSN: 0885-7830
ISSN (Online): 
IsoAbbr: Psychoanal Psychoanal Rev
NlmId: 19910300R
123:123
JrId: 30725
long title: La Provence medicale
short title: Prov Med
ISSN: 0755-2130
ISSN (Online): 
IsoAbbr: Prov Med
NlmId: 19840520R
123:123
JrId: 30726
long title: Progress in radiation therapy
short title: Prog Radiat Ther
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Radiat Ther
NlmId: 19840030R
123:123
JrId: 30727
long title: Problems of virology
short title: Probl Virol
ISSN: 0555-2621
ISSN (Online): 
IsoAbbr: Probl. Virol.
NlmId: 19810080R
123:123
JrId: 30728
long title: Pro Infirmis
short title: Pro Infirm
ISSN: 
ISSN (Online): 
IsoAbbr: Pro Infirm
NlmId: 19740390R
123:123
JrId: 30729
long title: Problems of oncology. Voprosy onkologii
short title: Probl Oncol
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Oncol
NlmId: 19810040R
123:123
JrId: 30730
long title: Le Poumon
short title: Poumon
ISSN: 
ISSN (Online): 
IsoAbbr: Poumon
NlmId: 19720410R
123:123
JrId: 30731
long title: Bulletin. Portland, Or. Clinic
short title: Portland Clin Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Portland Clin Bull
NlmId: 19720090R
123:123
JrId: 30732
long title: Portugal medico
short title: Port Med
ISSN: 
ISSN (Online): 
IsoAbbr: Port Med
NlmId: 19720190R
123:123
JrId: 30733
long title: Plzensky lekarsky sbornik
short title: Plzen Lek Sb
ISSN: 0551-1038
ISSN (Online): 
IsoAbbr: Plzen Lek Sb
NlmId: 19630650R
123:123
JrId: 30734
long title: La Pharmacie industrielle
short title: Pharm Ind
ISSN: 
ISSN (Online): 
IsoAbbr: Pharm Ind
NlmId: 19610290R
123:123
JrId: 30735
long title: Le Pharmacien biologiste
short title: Pharm Biol
ISSN: 0553-9323
ISSN (Online): 
IsoAbbr: Pharm Biol
NlmId: 19610300R
123:123
JrId: 30736
long title: Pharmacien de France
short title: Pharm Fr
ISSN: 0031-6938
ISSN (Online): 
IsoAbbr: Pharm Fr
NlmId: 19610310R
123:123
JrId: 30737
long title: Pharmaceutical bulletin
short title: Pharm Bull
ISSN: 0369-9471
ISSN (Online): 1881-1345
IsoAbbr: Pharm Bull
NlmId: 19610100R
123:123
JrId: 30738
long title: Permanente Foundation medical bulletin
short title: Perm Found Med Bull
ISSN: 0099-8893
ISSN (Online): 
IsoAbbr: Perm Found Med Bull
NlmId: 19540420R
123:123
JrId: 30739
long title: Pediatria panamericana
short title: Pediatr Panam
ISSN: 
ISSN (Online): 
IsoAbbr: Pediatr Panam
NlmId: 19530330R
123:123
JrId: 30740
long title: Parma medica
short title: Parma Med
ISSN: 
ISSN (Online): 
IsoAbbr: Parma Med
NlmId: 19520640R
123:123
JrId: 30741
long title: Paris medical
short title: Paris Med
ISSN: 
ISSN (Online): 
IsoAbbr: Paris Med
NlmId: 19520510R
123:123
JrId: 30742
long title: Pan American medical woman's journal
short title: Pan Am Med Womans J
ISSN: 
ISSN (Online): 
IsoAbbr: Pan Am Med Womans J
NlmId: 19520100R
123:123
JrId: 30743
long title: Paediatria Japonica
short title: Paediatr Jpn
ISSN: 
ISSN (Online): 
IsoAbbr: Paediatr Jpn
NlmId: 19510340R
123:123
JrId: 30744
long title: Oxford Medical School gazette
short title: Oxf Med Sch Gaz
ISSN: 0030-7661
ISSN (Online): 
IsoAbbr: Oxf Med Sch Gaz
NlmId: 19440440R
123:123
JrId: 30745
long title: The Optician
short title: Optician
ISSN: 0030-3968
ISSN (Online): 
IsoAbbr: Optician
NlmId: 19410670R
123:123
JrId: 30746
long title: [Onsen kagaku] Journal of the Balneological Society of Japan
short title: Onsen Kagaku
ISSN: 0030-2821
ISSN (Online): 
IsoAbbr: Onsen Kagaku
NlmId: 19410100R
123:123
JrId: 30747
long title: Bulletin. Okayama Daigaku. Igakubu. Gangen Kenkyu Shisetsu
short title: Bull Cancer Inst Okayama Univ Med Sch
ISSN: 0474-0238
ISSN (Online): 
IsoAbbr: Bull Cancer Inst Okayama Univ Med Sch
NlmId: 19330530R
123:123
JrId: 30748
long title: Odontologia de America
short title: Odontol Am
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol Am
NlmId: 19320210R
123:123
JrId: 30749
long title: Occupational therapy and rehabilitation
short title: Occup Ther Rehabil
ISSN: 
ISSN (Online): 
IsoAbbr: Occup Ther Rehabil
NlmId: 19310670R
123:123
JrId: 30750
long title: Obstetricia pratica
short title: Obstet Prat
ISSN: 
ISSN (Online): 
IsoAbbr: Obstet Prat
NlmId: 19310490R
123:123
JrId: 30751
long title: Notiziario farmaceutico
short title: Not Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Not Farm
NlmId: 19220520R
123:123
JrId: 30752
long title: Revista "Roche."
short title: Rev Roche
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Roche
NlmId: 19220180R
123:123
JrId: 30753
long title: [Nisshin igaku] The Japanese journal of medical progress
short title: Nisshin Igaku Jpn J Med Prog
ISSN: 
ISSN (Online): 
IsoAbbr: Nisshin Igaku Jpn J Med Prog
NlmId: 19130520R
123:123
JrId: 30754
long title: Bulletin. New York Medical College
short title: Bulletin NY Med Coll
ISSN: 
ISSN (Online): 
IsoAbbr: Bulletin NY Med Coll
NlmId: 19031300R
123:123
JrId: 30756
long title: Neuropsychiatry
short title: Neuropsychiatry
ISSN: 0467-1066
ISSN (Online): 
IsoAbbr: Neuropsychiatry
NlmId: 19020190R
123:123
JrId: 30757
long title: Nevrone_ periodico di neurologia, psichiatria e scienze affini
short title: Nevrone Period Neurol Psichiatr Sci Affin
ISSN: 
ISSN (Online): 
IsoAbbr: Nevrone Period Neurol Psichiatr Sci Affin
NlmId: 19020280R
123:123
JrId: 30758
long title: The Nervous child
short title: Nerv Child
ISSN: 
ISSN (Online): 
IsoAbbr: Nerv Child
NlmId: 19010560R
123:123
JrId: 30759
long title: Neue osterreichische Zeitschrift fur Kinderheilkunde
short title: Neue Osterr Z Kinderheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Neue Osterr Z Kinderheilkd
NlmId: 19010760R
123:123
JrId: 30760
long title: Nepegeszsegugy
short title: Nepegeszseguegy
ISSN: 0369-3805
ISSN (Online): 
IsoAbbr: Nepegeszseguegy
NlmId: 19010500R
123:123
JrId: 30761
long title: Transactions of the annual meeting. National Tuberculosis Association
short title: Trans Annu Meet Natl Tuberc Assoc
ISSN: 0096-6290
ISSN (Online): 
IsoAbbr: Trans Annu Meet Natl Tuberc Assoc
NlmId: 18930740R
123:123
JrId: 30762
long title: Bulletin d'hygiene. Health bulletin. Montreal (Quebec). Dept. of Health
short title: Bull Hyg
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Hyg
NlmId: 18820590R
123:123
JrId: 30763
long title: Monographs in Soviet medical sciences
short title: Monogr Sov Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Monogr Sov Med Sci
NlmId: 18810520R
123:123
JrId: 30765
long title: Monatsschrift fur Psychiatrie und Neurologie
short title: Monatsschr Psychiatr Neurol
ISSN: 
ISSN (Online): 
IsoAbbr: Monatsschr Psychiatr Neurol
NlmId: 18750490R
123:123
JrId: 30766
long title: Monatskurse fur die arztliche Fortbildung. Bildbeilage_ Farbige Medizin
short title: Monatskurse Arztl Fortbild Bildbeil
ISSN: 0540-6234
ISSN (Online): 
IsoAbbr: Monatskurse Arztl Fortbild Bildbeil
NlmId: 18750340R
123:123
JrId: 30767
long title: The Mississippi doctor
short title: Miss Doct
ISSN: 
ISSN (Online): 
IsoAbbr: Miss Doct
NlmId: 18730470R
123:123
JrId: 30768
long title: Military surgeon
short title: Mil Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Mil Surg
NlmId: 18720210R
123:123
JrId: 30769
long title: Boletin. Mexico City (Mexico). Hospital Oftalmologico de Nuestra Senora de la Luz
short title: Bol Hosp Oftalmol
ISSN: 0018-5760
ISSN (Online): 
IsoAbbr: Bol Hosp Oftalmol
NlmId: 18650380R
123:123
JrId: 30770
long title: Mese sanitario
short title: Mese Sanit
ISSN: 
ISSN (Online): 
IsoAbbr: Mese Sanit
NlmId: 18650190R
123:123
JrId: 30771
long title: The Merck report
short title: Merck Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Merck Rep
NlmId: 18650050R
123:123
JrId: 30772
long title: Seminar report. Merck Sharp & Dohme
short title: Semin Rep Merck Sharp Dohme
ISSN: 
ISSN (Online): 
IsoAbbr: Semin Rep Merck Sharp Dohme
NlmId: 18650060R
123:123
JrId: 30773
long title: Memphis and Mid-South medical journal
short title: Memphis Mid South Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Memphis Mid South Med J
NlmId: 18640070R
123:123
JrId: 30774
long title: Medizinischer Bild-Dienst
short title: Med Bild Dienst
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bild Dienst
NlmId: 18630210R
123:123
JrId: 30775
long title: Medicine illustrated
short title: Med Illus
ISSN: 0266-982X
ISSN (Online): 
IsoAbbr: Med Illus
NlmId: 18610450R
123:123
JrId: 30776
long title: Medicine of the year
short title: Med Year
ISSN: 
ISSN (Online): 
IsoAbbr: Med Year
NlmId: 18610500R
123:123
JrId: 30777
long title: La Medicina colonial
short title: Med Colon
ISSN: 0368-931X
ISSN (Online): 
IsoAbbr: Med Colon
NlmId: 18610270R
123:123
JrId: 30778
long title: Medicina y cirugia
short title: Med Cir (Bogota)
ISSN: 
ISSN (Online): 
IsoAbbr: Med Cir (Bogota)
NlmId: 18610320R
123:123
JrId: 30779
long title: Medicina
short title: Medicina
ISSN: 
ISSN (Online): 
IsoAbbr: Medicina
NlmId: 18540310R
123:123
JrId: 30780
long title: Medicina, cirurgia, farmacia
short title: Med Cir Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Med Cir Farm
NlmId: 18540370R
123:123
JrId: 30781
long title: Medical woman's journal
short title: Med Womans J
ISSN: 0096-6819
ISSN (Online): 
IsoAbbr: Med Womans J
NlmId: 18540150R
123:123
JrId: 30782
long title: Medical progress_ a review of medical advances
short title: Med Prog
ISSN: 
ISSN (Online): 
IsoAbbr: Med Prog
NlmId: 18530170R
123:123
JrId: 30783
long title: Medecine d'Egypte
short title: Med Egypte
ISSN: 
ISSN (Online): 
IsoAbbr: Med Egypte
NlmId: 18440270R
123:123
JrId: 30784
long title: La Medecine en France
short title: Med Fr (Bombay)
ISSN: 
ISSN (Online): 
IsoAbbr: Med Fr (Bombay)
NlmId: 18440290R
123:123
JrId: 30785
long title: Medecine et laboratoire
short title: Med Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Med Lab
NlmId: 18440320R
123:123
JrId: 30786
long title: Marquette medical review
short title: Marquette Med Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Marquette Med Rev
NlmId: 18430020R
123:123
JrId: 30787
long title: M & B pharmaceutical bulletin
short title: M B Pharm Bull
ISSN: 0460-2390
ISSN (Online): 
IsoAbbr: M B Pharm Bull
NlmId: 18410020R
123:123
JrId: 30788
long title: The Lovelace Clinic review
short title: Lovelace Clin Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Lovelace Clin Rev
NlmId: 18340750R
123:123
JrId: 30789
long title: Bulletin. Moore-White Medical Foundation, Los Angeles
short title: Bull Moore White Med Found Los Angel
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Moore White Med Found Los Angel
NlmId: 18340480R
123:123
JrId: 30790
long title: Longevita
short title: Longevita
ISSN: 
ISSN (Online): 
IsoAbbr: Longevita
NlmId: 18340330R
123:123
JrId: 30791
long title: Archives. Middlesex Hospital
short title: Arch Middx Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Middx Hosp
NlmId: 18340010R
123:123
JrId: 30792
long title: Boletin de la Liga Contra el Cancer. Liga Contra el Cancer (Cuba)
short title: Bol Liga Contra Cancer Havana
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Liga Contra Cancer Havana
NlmId: 18330120R
123:123
JrId: 30793
long title: Lekarz wojskowy
short title: Lek Wojsk
ISSN: 0024-0745
ISSN (Online): 
IsoAbbr: Lek Wojsk
NlmId: 18310760R
123:123
JrId: 30794
long title: The Lebanese pharmaceutical journal. La Revue pharmaceutique libanaise
short title: Leban Pharm J
ISSN: 
ISSN (Online): 
IsoAbbr: Leban Pharm J
NlmId: 18310190R
123:123
JrId: 30795
long title: Trudy. Mikrobiologijas instituts (Latvijas PSR Zinatnu akademija)
short title: Tr Latv Padomju Soc Repub Zinat Akad Mikrobiol Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Tr Latv Padomju Soc Repub Zinat Akad Mikrobiol Inst
NlmId: 18240340R
123:123
JrId: 30796
long title: Kultura fizyczna
short title: Kult Fiz
ISSN: 0137-7671
ISSN (Online): 
IsoAbbr: Kult Fiz
NlmId: 18220190R
123:123
JrId: 30797
long title: Bulletin. Kresge Eye Institute
short title: Bull Kresge Eye Inst
ISSN: 0096-5219
ISSN (Online): 
IsoAbbr: Bull Kresge Eye Inst
NlmId: 18210310R
123:123
JrId: 30798
long title: [Kokyuki shinryo] Clinics of respiratory organs
short title: Kokyuki Shinryo
ISSN: 
ISSN (Online): 
IsoAbbr: Kokyuki Shinryo
NlmId: 18140450R
123:123
JrId: 30799
long title: [Zasshi] Journal. Kanazawa Daigaku. Igakubu. Juzen Igakkai
short title: Zasshi Kanazawa Daigaku Igakubu Juzen Igakkai
ISSN: 0022-7226
ISSN (Online): 
IsoAbbr: Zasshi Kanazawa Daigaku Igakubu Juzen Igakkai
NlmId: 18110390R
123:123
JrId: 30800
long title: The Journal of thoracic surgery
short title: J Thorac Surg
ISSN: 0096-5588
ISSN (Online): 
IsoAbbr: J Thorac Surg
NlmId: 18030030R
123:123
JrId: 30801
long title: The Journal of venereal disease information
short title: J Vener Dis Inf
ISSN: 
ISSN (Online): 
IsoAbbr: J Vener Dis Inf
NlmId: 18030040R
123:123
JrId: 30802
long title: The Journal of child psychiatry
short title: J Child Psychiatry
ISSN: 
ISSN (Online): 
IsoAbbr: J Child Psychiatry
NlmId: 17840100R
123:123
JrId: 30803
long title: Journal of clinical and experimental psychopathology & quarterly review of psychiatry and neurology
short title: J Clin Exp Psychopathol Q Rev Psychiatry Neurol
ISSN: 0447-9122
ISSN (Online): 
IsoAbbr: J Clin Exp Psychopathol Q Rev Psychiatry Neurol
NlmId: 17840140R
123:123
JrId: 30804
long title: The Journal of biophysical and biochemical cytology
short title: J Biophys Biochem Cytol
ISSN: 0095-9901
ISSN (Online): 
IsoAbbr: J Biophys Biochem Cytol
NlmId: 17840020R
123:123
JrId: 30805
long title: Journal belge d'urologie
short title: J Belge Urol
ISSN: 
ISSN (Online): 
IsoAbbr: J Belge Urol
NlmId: 17810500R
123:123
JrId: 30806
long title: Journal de medecine de Nantes
short title: J Med Nantes
ISSN: 
ISSN (Online): 
IsoAbbr: J Med Nantes
NlmId: 17820050R
123:123
JrId: 30807
long title: Italian general review of oto-rhino-laryngology. Revue generale italienne d'oto-rhino-laryngologie
short title: Ital Gen Rev Otorhinolaryngol
ISSN: 
ISSN (Online): 
IsoAbbr: Ital Gen Rev Otorhinolaryngol
NlmId: 17720130R
123:123
JrId: 30808
long title: Journal. Iowa State Medical Society
short title: J Iowa State Med Soc
ISSN: 0096-6983
ISSN (Online): 
IsoAbbr: J Iowa State Med Soc
NlmId: 17710080R
123:123
JrId: 30809
long title: Archiv fur Gewerbepathologie und Gewerbehygiene
short title: Arch Gewerbepathol Gewerbehyg
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Gewerbepathol Gewerbehyg
NlmId: 17640440R
123:123
JrId: 30810
long title: International series of monographs on oral biology
short title: Int Ser Monogr Oral Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Int Ser Monogr Oral Biol
NlmId: 17640070R
123:123
JrId: 30811
long title: International journal of air pollution
short title: Int J Air Pollut
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Air Pollut
NlmId: 17630120R
123:123
JrId: 30812
long title: International journal of anesthesia
short title: Int J Anesth
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Anesth
NlmId: 17630140R
123:123
JrId: 30813
long title: The Indian journal of child health
short title: Indian J Child Health
ISSN: 
ISSN (Online): 
IsoAbbr: Indian J Child Health
NlmId: 17530370R
123:123
JrId: 30814
long title: ICSU review
short title: Icsu Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Icsu Rev
NlmId: 17510090R
123:123
JrId: 30815
long title: IRE transactions on medical electronics
short title: IRE Trans Med Electron
ISSN: 
ISSN (Online): 
IsoAbbr: IRE Trans Med Electron
NlmId: 17510210R
123:123
JrId: 30816
long title: IAL news
short title: IAL News
ISSN: 
ISSN (Online): 
IsoAbbr: IAL News
NlmId: 17510040R
123:123
JrId: 30817
long title: Hydrotherapie-Physiotherapie
short title: Hydrother Physiother
ISSN: 
ISSN (Online): 
IsoAbbr: Hydrother Physiother
NlmId: 17440330R
123:123
JrId: 30818
long title: Horizons medicaux
short title: Horiz Med
ISSN: 0437-8849
ISSN (Online): 
IsoAbbr: Horiz Med
NlmId: 17420040R
123:123
JrId: 30819
long title: Hormoner
short title: Hormoner
ISSN: 
ISSN (Online): 
IsoAbbr: Hormoner
NlmId: 17420080R
123:123
JrId: 30820
long title: Honvedorvos
short title: Honvedorvos
ISSN: 0133-879X
ISSN (Online): 
IsoAbbr: Honvedorvos
NlmId: 17410690R
123:123
JrId: 30821
long title: [Boei eisei] Japanese Defense Forces medical journal
short title: Boei Eisei
ISSN: 0006-5528
ISSN (Online): 
IsoAbbr: Boei Eisei
NlmId: 17410030R
123:123
JrId: 30822
long title: [Hifu] Skin research
short title: Hifu
ISSN: 0018-1390
ISSN (Online): 
IsoAbbr: Hifu
NlmId: 17340020R
123:123
JrId: 30824
long title: Archivos. Hospital Universitario General Calixto Garcia
short title: Arch Hosp Univ
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Hosp Univ
NlmId: 17240430R
123:123
JrId: 30825
long title: Harper Hospital bulletin
short title: Harper Hosp Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Harper Hosp Bull
NlmId: 17240050R
123:123
JrId: 30826
long title: Hastane
short title: Hastane
ISSN: 
ISSN (Online): 
IsoAbbr: Hastane
NlmId: 17240280R
123:123
JrId: 30827
long title: [Hanguk uiyak] Korean journal of medicine
short title: Hanguk Uiyak
ISSN: 
ISSN (Online): 
IsoAbbr: Hanguk Uiyak
NlmId: 17240010R
123:123
JrId: 30828
long title: Guide du praticien_ edition du district parisien
short title: Guide Prat
ISSN: 
ISSN (Online): 
IsoAbbr: Guide Prat
NlmId: 17220100R
123:123
JrId: 30829
long title: Revista. Hospital de Ninos "Alejandro Mann"
short title: Rev Hosp Ninos Alejandro Mann
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hosp Ninos Alejandro Mann
NlmId: 17220030R
123:123
JrId: 30830
long title: Great Ormond Street journal
short title: Great Ormond St J
ISSN: 
ISSN (Online): 
IsoAbbr: Great Ormond St J
NlmId: 17210300R
123:123
JrId: 30831
long title: Glasgow medical journal
short title: Glasgow Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Glasgow Med J
NlmId: 17140140R
123:123
JrId: 30832
long title: Ginecologia
short title: Ginecologia
ISSN: 
ISSN (Online): 
IsoAbbr: Ginecologia
NlmId: 17130250R
123:123
JrId: 30833
long title: General practice
short title: Gen Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Gen Pract
NlmId: 17110310R
123:123
JrId: 30834
long title: Gazeta medica portuguesa
short title: Gaz Med Port
ISSN: 
ISSN (Online): 
IsoAbbr: Gaz Med Port
NlmId: 17040250R
123:123
JrId: 30835
long title: Gazzetta medica lombarda
short title: Gaz Med Lomb
ISSN: 
ISSN (Online): 
IsoAbbr: Gaz Med Lomb
NlmId: 17040470R
123:123
JrId: 30836
long title: Collana monografica. Gazzetta medica siciliana
short title: Collana Monogr Gazz Med Sicil
ISSN: 
ISSN (Online): 
IsoAbbr: Collana Monogr Gazz Med Sicil
NlmId: 17040490R
123:123
JrId: 30837
long title: Galenika_ casopis za medicinu, farmaciju, hemiju i srodne nauke
short title: Galen Cas Med Farm Hem Srod Nauke
ISSN: 
ISSN (Online): 
IsoAbbr: Galen Cas Med Farm Hem Srod Nauke
NlmId: 17030660R
123:123
JrId: 30838
long title: [Fukushima igaku zasshi] Fukushima medical journal
short title: Fukushima Igaku Zasshi
ISSN: 0016-2582
ISSN (Online): 
IsoAbbr: Fukushima Igaku Zasshi
NlmId: 17030120R
123:123
JrId: 30839
long title: Fortschritte der angewandten Radioisotopie und Grenzgebiete
short title: Fortschr Angew Radioisot Grenzgeb
ISSN: 
ISSN (Online): 
IsoAbbr: Fortschr Angew Radioisot Grenzgeb
NlmId: 17010500R
123:123
JrId: 30840
long title: Farmaceuticky obzor
short title: Farm Obz
ISSN: 0014-8172
ISSN (Online): 
IsoAbbr: Farm Obz
NlmId: 16920150R
123:123
JrId: 30841
long title: Farmacia nueva
short title: Farm Nueva
ISSN: 0367-2689
ISSN (Online): 
IsoAbbr: Farm Nueva
NlmId: 16920230R
123:123
JrId: 30842
long title: Ergebnisse der Biologie
short title: Ergeb Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Ergeb Biol
NlmId: 16810110R
123:123
JrId: 30843
long title: Endocrinologia y terapeutica
short title: Endocr Terap
ISSN: 0013-7243
ISSN (Online): 
IsoAbbr: Endocr Terap
NlmId: 16730260R
123:123
JrId: 30844
long title: L'Economia umana_ rassegna medica internazionale
short title: Economia Umana Rassegna Medica Internazionale
ISSN: 
ISSN (Online): 
IsoAbbr: Economia Umana Rassegna Medica Internazionale
NlmId: 16650260R
123:123
JrId: 30845
long title: Documenta rheumatologica. [Deutsche Ausg.]
short title: Doc Rheumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Doc Rheumatol
NlmId: 16630410R
123:123
JrId: 30846
long title: Documenta Geigy. Acta psychosomatica. [Deutsche Ausg]
short title: Doc Geigy Acta Psychosom (Dtsch Ausg)
ISSN: 
ISSN (Online): 
IsoAbbr: Doc Geigy Acta Psychosom (Dtsch Ausg)
NlmId: 16630310R
123:123
JrId: 30847
long title: Digesta antibiotica
short title: Dig Antibiot
ISSN: 
ISSN (Online): 
IsoAbbr: Dig Antibiot
NlmId: 16620370R
123:123
JrId: 30848
long title: Wissenschaftliche Veroffentlichungen. Deutsche Gesellschaft fur Ernahrung
short title: Wiss Veroff Dtsch Ges Ernahr
ISSN: 
ISSN (Online): 
IsoAbbr: Wiss Veroff Dtsch Ges Ernahr
NlmId: 16540210R
123:123
JrId: 30849
long title: Dental progress
short title: Dent Prog (Chic)
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Prog (Chic)
NlmId: 16530080R
123:123
JrId: 30850
long title: The Dental record
short title: Dent Rec (London)
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Rec (London)
NlmId: 16530100R
123:123
JrId: 30851
long title: Dental items of interest
short title: Dent Items Interest
ISSN: 0096-0195
ISSN (Online): 
IsoAbbr: Dent Items Interest
NlmId: 16520420R
123:123
JrId: 30852
long title: Boletin del Hospital Militar. Cuba. Ejercito. Hospital Militar Dr. Carlos J. Finlay
short title: Bol Hosp Mil Cuba Ejercito Hosp Mil Dr Carlos J Finlay
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Hosp Mil Cuba Ejercito Hosp Mil Dr Carlos J Finlay
NlmId: 16430550R
123:123
JrId: 30853
long title: Cronache dell'IDI
short title: Cron IDI
ISSN: 
ISSN (Online): 
IsoAbbr: Cron IDI
NlmId: 16430260R
123:123
JrId: 30854
long title: Il Corriere dei farmacisti
short title: Corr Farm
ISSN: 0010-9207
ISSN (Online): 
IsoAbbr: Corr Farm
NlmId: 16420500R
123:123
JrId: 30855
long title: Conferences lyonnaises d'ophtalmologie
short title: Conf Lyon Ophtalmol
ISSN: 0414-3825
ISSN (Online): 
IsoAbbr: Conf Lyon Ophtalmol
NlmId: 16340250R
123:123
JrId: 30856
long title: Arquivos. Coimbra. Universidade. Instituto de Farmacologia e Terapeutica Experimental
short title: Arq Inst Farm
ISSN: 0412-8877
ISSN (Online): 
IsoAbbr: Arq Inst Farm
NlmId: 16310070R
123:123
JrId: 30857
long title: Clinica latina
short title: Clin Lat
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Lat
NlmId: 16230280R
123:123
JrId: 30858
long title: Clinica nuova_ rassegna del progresso medico internazionale
short title: Clin Nuova Rass Prog Med Int
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Nuova Rass Prog Med Int
NlmId: 16230300R
123:123
JrId: 30859
long title: Circular farmaceutica
short title: Circ Farm
ISSN: 0009-7314
ISSN (Online): 
IsoAbbr: Circ Farm
NlmId: 16220210R
123:123
JrId: 30860
long title: Chosen i-bo. The Korean medical journal
short title: Chosen Ibo
ISSN: 
ISSN (Online): 
IsoAbbr: Chosen Ibo
NlmId: 16210020R
123:123
JrId: 30861
long title: [Choson uihak] [Korean medicine]
short title: Choson Uihak
ISSN: 1680-8029
ISSN (Online): 
IsoAbbr: Choson Uihak
NlmId: 16210070R
123:123
JrId: 30862
long title: [Chiryo] [Therapy]
short title: Chiryo
ISSN: 0022-5207
ISSN (Online): 
IsoAbbr: Chiryo
NlmId: 16140560R
123:123
JrId: 30863
long title: Chekhoslovatskaia biologiia
short title: Chekhoslovatskaia Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Chekhoslovatskaia Biol
NlmId: 16120450R
123:123
JrId: 30864
long title: Ceskoslovenska rentgenologie
short title: Cesk Rentgenol
ISSN: 
ISSN (Online): 
IsoAbbr: Cesk Rentgenol
NlmId: 16120080R
123:123
JrId: 30865
long title: Cesra Saule
short title: Cesra Saule
ISSN: 0411-6356
ISSN (Online): 
IsoAbbr: Cesra Saule
NlmId: 16120160R
123:123
JrId: 30866
long title: Ceskoslovenska onkologia
short title: Cesk Onkol
ISSN: 
ISSN (Online): 
IsoAbbr: Cesk Onkol
NlmId: 16120070R
123:123
JrId: 30867
long title: Il Cervello_ giornale di nevrologia
short title: Cervello G Nevrol
ISSN: 
ISSN (Online): 
IsoAbbr: Cervello G Nevrol
NlmId: 16120010R
123:123
JrId: 30868
long title: Canadian services medical journal
short title: Can Serv Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Can Serv Med J
NlmId: 16020700R
123:123
JrId: 30869
long title: Publications in child development. University of California, Berkeley
short title: Publ Child Dev Univ Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Child Dev Univ Calif
NlmId: 16020290R
123:123
JrId: 30870
long title: Publications in public health. University of California (1868-1952)
short title: Publ Public Health Univ Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Public Health Univ Calif
NlmId: 16020310R
123:123
JrId: 30871
long title: Cahiers de psychiatrie
short title: Cah Psychiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Psychiatr
NlmId: 16010330R
123:123
JrId: 30872
long title: Caderno de terapeutica Labor
short title: Cad Ter Labor
ISSN: 
ISSN (Online): 
IsoAbbr: Cad Ter Labor
NlmId: 16010010R
123:123
JrId: 30873
long title: Ciba symposium. [English ed.]
short title: Ciba Symp
ISSN: 
ISSN (Online): 
IsoAbbr: Ciba Symp
NlmId: 15930240R
123:123
JrId: 30874
long title: Bulletin medical
short title: Bull Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Med
NlmId: 15830020R
123:123
JrId: 30875
long title: Bulletin. Buffalo. Millard Fillmore Hospital
short title: Bull Millard Fillmore Hosp Buffalo
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Millard Fillmore Hosp Buffalo
NlmId: 15750980R
123:123
JrId: 30876
long title: Izvestiia. Bulgarska akademiia na naukite, Sofia. Nauchnoizsledovatelski institut za protivorakovi antibiotitsi
short title: Izv Bulg Akad Naukite Sofia Nauchnoizsledovatelski Inst protivorak antibiot
ISSN: 
ISSN (Online): 
IsoAbbr: Izv Bulg Akad Naukite Sofia Nauchnoizsledovatelski Inst protivorak antibiot
NlmId: 15751090R
123:123
JrId: 30877
long title: Publicaciones. Buenos Aires. Centro de Investigaciones Tisiologicas
short title: Publ B Aires Cent Investig
ISSN: 
ISSN (Online): 
IsoAbbr: Publ B Aires Cent Investig
NlmId: 15750280R
123:123
JrId: 30878
long title: The Brooklyn Hospital journal
short title: Brooklyn Hosp J
ISSN: 
ISSN (Online): 
IsoAbbr: Brooklyn Hosp J
NlmId: 15740450R
123:123
JrId: 30879
long title: Bulletin. Brooklyn. Jewish Hospital
short title: Bull Brooklyn
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Brooklyn
NlmId: 15740470R
123:123
JrId: 30880
long title: "Brevia"
short title: Brevia (Rome)
ISSN: 
ISSN (Online): 
IsoAbbr: Brevia (Rome)
NlmId: 15730080R
123:123
JrId: 30881
long title: Boletin de sanidad militar
short title: Bol Sanid Mil
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Sanid Mil
NlmId: 15640150R
123:123
JrId: 30882
long title: Boletin de informaciones parasitarias chilenas
short title: Bol Inf Parasit Chil
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Inf Parasit Chil
NlmId: 15630340R
123:123
JrId: 30883
long title: Bio-medical purview
short title: Biomed Purv
ISSN: 
ISSN (Online): 
IsoAbbr: Biomed Purv
NlmId: 15610300R
123:123
JrId: 30884
long title: Bios
short title: Bios
ISSN: 0366-2284
ISSN (Online): 
IsoAbbr: Bios
NlmId: 15620020R
123:123
JrId: 30885
long title: Glasnik. Belgrad. Higijenski institut NR Srbije
short title: Glas Belgrad Hig Inst NR Srb
ISSN: 0354-1169
ISSN (Online): 
IsoAbbr: Glas Belgrad Hig Inst NR Srb
NlmId: 15510410R
123:123
JrId: 30886
long title: "Il Bassini"
short title: Bassini
ISSN: 
ISSN (Online): 
IsoAbbr: Bassini
NlmId: 15440380R
123:123
JrId: 30887
long title: Australian journal of scientific research. Ser. B: Biological sciences
short title: Aust J Sci Res B
ISSN: 0365-365X
ISSN (Online): 
IsoAbbr: Aust J Sci Res B
NlmId: 15420300R
123:123
JrId: 30888
long title: The Australian journal of optometry
short title: Aust J Optom
ISSN: 0045-0642
ISSN (Online): 
IsoAbbr: Aust J Optom
NlmId: 15420110R
123:123
JrId: 30889
long title: Atompraxis
short title: Atompraxis
ISSN: 0571-8198
ISSN (Online): 
IsoAbbr: Atompraxis
NlmId: 15410280R
123:123
JrId: 30890
long title: L'Attualita dietetica
short title: Attual Diet
ISSN: 0403-9440
ISSN (Online): 
IsoAbbr: Attual Diet
NlmId: 15410370R
123:123
JrId: 30891
long title: Attualita in ematologia
short title: Attual Ematol
ISSN: 
ISSN (Online): 
IsoAbbr: Attual Ematol
NlmId: 15410380R
123:123
JrId: 30892
long title: Astrameddelande
short title: Astrameddelande
ISSN: 
ISSN (Online): 
IsoAbbr: Astrameddelande
NlmId: 15340640R
123:123
JrId: 30893
long title: Astragale
short title: Astragale
ISSN: 
ISSN (Online): 
IsoAbbr: Astragale
NlmId: 15340610R
123:123
JrId: 30894
long title: Bulletin. Association medicale haitienne
short title: Bull Assoc Med Haiti
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Assoc Med Haiti
NlmId: 15340060R
123:123
JrId: 30895
long title: Askeri sihhiye dergisi
short title: Ask Sihhiye Derg
ISSN: 
ISSN (Online): 
IsoAbbr: Ask Sihhiye Derg
NlmId: 15320490R
123:123
JrId: 30896
long title: Arquivos de pediatria ...
short title: Arq Pediatr
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Pediatr
NlmId: 15310660R
123:123
JrId: 30897
long title: Arquivos portugueses de bioquimica
short title: Arq Port Bioquim
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Port Bioquim
NlmId: 15320040R
123:123
JrId: 30898
long title: Arquivos de clinica
short title: Arq Clin (Rio De J)
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Clin (Rio De J)
NlmId: 15310570R
123:123
JrId: 30899
long title: Arhiv za higijenu rada
short title: Arh Hig Rada
ISSN: 
ISSN (Online): 
IsoAbbr: Arh Hig Rada
NlmId: 15240400R
123:123
JrId: 30900
long title: Archivos medicos de Cuba
short title: Arch Med Cuba
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Med Cuba
NlmId: 15240100R
123:123
JrId: 30901
long title: Archivos uruguayos de medicina, cirugia y especialidades
short title: Arch Urug Med Cir Espec
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Urug Med Cir Espec
NlmId: 15240210R
123:123
JrId: 30902
long title: Archivos de medicina experimental_ trabajos del Instituto Nacional de Ciencias Medicas
short title: Arch Med Exp
ISSN: 0004-0568
ISSN (Online): 
IsoAbbr: Arch Med Exp
NlmId: 15230250R
123:123
JrId: 30903
long title: Archivio di radiologia
short title: Arch Radiol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Radiol
NlmId: 15220130R
123:123
JrId: 30904
long title: Archivio di tisiologia
short title: Arch Tisiol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Tisiol
NlmId: 15220140R
123:123
JrId: 30905
long title: Collana di monografie. Archivio "E. Maragliano" di patologia e clinica
short title: Arch Maragliano Patolog Clin Collana Monogr
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Maragliano Patolog Clin Collana Monogr
NlmId: 15220150R
123:123
JrId: 30906
long title: Archivio internazionale di studi neurologici
short title: Arch Internazionale Studi Neurol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Internazionale Studi Neurol
NlmId: 15220170R
123:123
JrId: 30907
long title: Archives de medecine sociale
short title: Arch Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Med Soc
NlmId: 15140120R
123:123
JrId: 30908
long title: Antibiotic medicine & clinical therapy
short title: Antibiotic Med Clin Ther
ISSN: 0570-3107
ISSN (Online): 
IsoAbbr: Antibiotic Med Clin Ther
NlmId: 15110190R
123:123
JrId: 30909
long title: Antibiotics annual
short title: Antibiot Annu
ISSN: 0570-3131
ISSN (Online): 
IsoAbbr: Antibiot Annu
NlmId: 15110220R
123:123
JrId: 30910
long title: Annali Isnardi di auxologia normale e patologica
short title: Ann Isnardi Auxol Norm Patol
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Isnardi Auxol Norm Patol
NlmId: 15020150R
123:123
JrId: 30911
long title: Annali italiani di dermatologia e sifilografia
short title: Ann Ital Dermatol Sifilogr
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Ital Dermatol Sifilogr
NlmId: 15020160R
123:123
JrId: 30912
long title: Annals of tuberculosis
short title: Ann Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Tuberc
NlmId: 15030110R
123:123
JrId: 30913
long title: Annals of western medicine and surgery
short title: Ann West Med Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Ann West Med Surg
NlmId: 15030120R
123:123
JrId: 30914
long title: Current researches in anesthesia & analgesia
short title: Curr Res Anesth Analg
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Res Anesth Analg
NlmId: 14940090R
123:123
JrId: 30915
long title: Anales medicos de Concepcion
short title: An Med Concepc
ISSN: 
ISSN (Online): 
IsoAbbr: An Med Concepc
NlmId: 14930260R
123:123
JrId: 30916
long title: Anales Nestle
short title: An Nestle (B Aires)
ISSN: 0325-545X
ISSN (Online): 
IsoAbbr: An Nestle (B Aires)
NlmId: 14930270R
123:123
JrId: 30917
long title: Anais Nestle
short title: An Nestle (Rio J)
ISSN: 
ISSN (Online): 
IsoAbbr: An Nestle (Rio J)
NlmId: 14920090R
123:123
JrId: 30918
long title: Anales de farmacia hospitalaria
short title: An Farm Hosp (Madr)
ISSN: 0517-6794
ISSN (Online): 
IsoAbbr: An Farm Hosp (Madr)
NlmId: 14920290R
123:123
JrId: 30919
long title: Anales de medicina publica
short title: An Med Publica
ISSN: 
ISSN (Online): 
IsoAbbr: An Med Publica
NlmId: 14930030R
123:123
JrId: 30920
long title: Transactions. American Urological Association. South Central Section
short title: Trans South Cent Sect Am Urol Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Trans South Cent Sect Am Urol Assoc
NlmId: 14910230R
123:123
JrId: 30921
long title: Transactions. American Urological Association. Southeastern Section
short title: Trans Southeast Sect Am Urol Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Southeast Sect Am Urol Assoc
NlmId: 14910270R
123:123
JrId: 30922
long title: Journal of the American Pharmaceutical Association. American Pharmaceutical Association
short title: J Am Pharm Assoc Am Pharm Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Am Pharm Assoc Am Pharm Assoc
NlmId: 14840180R
123:123
JrId: 30923
long title: American Industrial Hygiene Association quarterly
short title: Am Ind Hyg Assoc Q
ISSN: 0096-820X
ISSN (Online): 
IsoAbbr: Am Ind Hyg Assoc Q
NlmId: 14811020R
123:123
JrId: 30924
long title: Afghan medical journal
short title: Afghan Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Afghan Med J
NlmId: 14650160R
123:123
JrId: 30925
long title: Aggiornamenti di fisiologia
short title: Aggiorn Fisiol
ISSN: 0568-2215
ISSN (Online): 
IsoAbbr: Aggiorn Fisiol
NlmId: 14650240R
123:123
JrId: 30926
long title: Aeromedica acta
short title: Aeromed Acta
ISSN: 0568-0549
ISSN (Online): 
IsoAbbr: Aeromed Acta
NlmId: 14640080R
123:123
JrId: 30927
long title: The Journal of aviation medicine
short title: J Aviat Med
ISSN: 0095-991X
ISSN (Online): 
IsoAbbr: J Aviat Med
NlmId: 14640090R
123:123
JrId: 30928
long title: Actualidad medica
short title: Actual Medica
ISSN: 0365-7965
ISSN (Online): 
IsoAbbr: Actual Medica
NlmId: 14620190R
123:123
JrId: 30929
long title: Actualites anatomo-pathologiques
short title: Actual Anatpathol
ISSN: 
ISSN (Online): 
IsoAbbr: Actual Anatpathol
NlmId: 14620310R
123:123
JrId: 30930
long title: Actualites biologiques
short title: Actual Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Actual Biol
NlmId: 14620330R
123:123
JrId: 30931
long title: Acta pathologica et microbiologica Scandinavica. Supplementum
short title: Acta Pathol Microbiol Scand Suppl
ISSN: 0065-1486
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Scand Suppl
NlmId: 14610060R
123:123
JrId: 30932
long title: Acta pharmaceutica internationalia
short title: Acta Pharm Int
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Pharm Int
NlmId: 14610080R
123:123
JrId: 30933
long title: Acta tuberculosea Scandinavica
short title: Acta Tuberc Scand
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Tuberc Scand
NlmId: 14610290R
123:123
JrId: 30934
long title: Acta medica hidalguense
short title: Acta Med Hidalguense
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Med Hidalguense
NlmId: 14540010R
123:123
JrId: 30935
long title: Acta medica hispanica
short title: Acta Med Hisp
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Med Hisp
NlmId: 14540020R
123:123
JrId: 30936
long title: Acta medica Italica di malattie infettive e parassitarie
short title: Acta Med Ital Mal Infett Parassit
ISSN: 0365-3285
ISSN (Online): 
IsoAbbr: Acta Med Ital Mal Infett Parassit
NlmId: 14540070R
123:123
JrId: 30937
long title: Acta medica Orientalia
short title: Acta Med Orient
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Med Orient
NlmId: 14540100R
123:123
JrId: 30938
long title: Acta medica Patavina. Supplemento
short title: Acta Med Patavina Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Med Patavina Suppl
NlmId: 14540110R
123:123
JrId: 30939
long title: Acta endocrinologica Iberica
short title: Acta Endocrinol Iber
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Endocrinol Iber
NlmId: 14530070R
123:123
JrId: 30940
long title: Acta medica
short title: Acta Medica Cordoba
ISSN: 0515-2917
ISSN (Online): 
IsoAbbr: Acta Medica Cordoba
NlmId: 14530160R
123:123
JrId: 30941
long title: Buletin stiintific. Sectiunea de stiinte medicale. Academia Republicii Populare Romine
short title: Bul Stiint Sect Stiint Medicale Acad Republicii Pop Romane
ISSN: 
ISSN (Online): 
IsoAbbr: Bul Stiint Sect Stiint Medicale Acad Republicii Pop Romane
NlmId: 14490480R
123:123
JrId: 30942
long title: AMIF
short title: Amif
ISSN: 
ISSN (Online): 
IsoAbbr: Amif
NlmId: 14470210R
123:123
JrId: 30943
long title: A.M.A. American journal of diseases of children
short title: AMA Am J Dis Child
ISSN: 0096-8994
ISSN (Online): 
IsoAbbr: AMA Am J Dis Child
NlmId: 14470010R
123:123
JrId: 30944
long title: A.M.A. archives of dermatology and syphilology
short title: AMA Arch Derm Syphilol
ISSN: 0096-5979
ISSN (Online): 
IsoAbbr: AMA Arch Derm Syphilol
NlmId: 14470040R
123:123
JrId: 30945
long title: A.M.A. archives of industrial health
short title: AMA Arch Ind Health
ISSN: 
ISSN (Online): 
IsoAbbr: AMA Arch Ind Health
NlmId: 14470090R
123:123
JrId: 30946
long title: A.M.A. archives of neurology and psychiatry
short title: AMA Arch Neurol Psychiatry
ISSN: 0096-6886
ISSN (Online): 
IsoAbbr: AMA Arch Neurol Psychiatry
NlmId: 14470130R
123:123
JrId: 30947
long title: A.M.A. archives of pathology
short title: AMA Arch Pathol
ISSN: 0096-6711
ISSN (Online): 
IsoAbbr: AMA Arch Pathol
NlmId: 14470150R
123:123
JrId: 30948
long title: A.M.A. archives of surgery
short title: AMA Arch Surg
ISSN: 0096-6908
ISSN (Online): 
IsoAbbr: AMA Arch Surg
NlmId: 14470160R
123:123
JrId: 30949
long title: Meddelelser. Denmark. Sundhedsstyrelsen. Beredskabsafdelingen
short title: Medd Sundhedsstyr Beredskabsafdelingen
ISSN: 
ISSN (Online): 
IsoAbbr: Medd Sundhedsstyr Beredskabsafdelingen
NlmId: 1310310
123:123
JrId: 30950
long title: Vitalstoffe-Zivilisationskrankheiten
short title: Vitalst Zivilisationskr
ISSN: 
ISSN (Online): 
IsoAbbr: Vitalst Zivilisationskr
NlmId: 1305557
123:123
JrId: 30951
long title: Gaceta medica del Norte
short title: Gac Med Norte
ISSN: 1131-1940
ISSN (Online): 
IsoAbbr: Gac Med Norte
NlmId: 1306142
123:123
JrId: 30953
long title: Acta neurovegetativa. Supplementum
short title: Acta Neuroveg Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Neuroveg Suppl
NlmId: 1303605
123:123
JrId: 30954
long title: Infectious diseases
short title: Infect Dis
ISSN: 
ISSN (Online): 
IsoAbbr: Infect Dis
NlmId: 1302451
123:123
JrId: 30955
long title: Rinsho geka. Journal of clinical surgery
short title: Rinsho Geka
ISSN: 0386-9857
ISSN (Online): 
IsoAbbr: Rinsho Geka
NlmId: 1266623
123:123
JrId: 30956
long title: Cardiologia
short title: Cardiologia
ISSN: 
ISSN (Online): 
IsoAbbr: Cardiologia
NlmId: 1265351
123:123
JrId: 30957
long title: Revista latinoamericana de anatomia patologica
short title: Rev Latinoam Anat Patol
ISSN: 0034-9763
ISSN (Online): 
IsoAbbr: Rev Latinoam Anat Patol
NlmId: 1265420
123:123
JrId: 30958
long title: Zoologica_ scientific contributions of the New York Zoological Society
short title: Zool Sci Contrib N Y Zool Soc
ISSN: 0044-507X
ISSN (Online): 
IsoAbbr: Zool Sci Contrib N Y Zool Soc
NlmId: 0436560
123:123
JrId: 30959
long title: Documenta ophthalmologica. Proceedings series
short title: Doc Ophthalmol Proc Ser
ISSN: 0303-6405
ISSN (Online): 
IsoAbbr: Doc Ophthalmol Proc Ser
NlmId: 0436163
123:123
JrId: 30960
long title: Bulletin of the Philadelphia Association for Psychoanalysis
short title: Bull Phila Assoc Psychoanal
ISSN: 0480-2780
ISSN (Online): 
IsoAbbr: Bull Phila Assoc Psychoanal
NlmId: 0427302
123:123
JrId: 30961
long title: Clinical reports
short title: Clin Rep
ISSN: 0401-3255
ISSN (Online): 
IsoAbbr: Clin Rep
NlmId: 0425725
123:123
JrId: 30962
long title: Revista brasileira de oto-rino-laringologia
short title: Rev Bras Otorrinolaringol
ISSN: 0034-7299
ISSN (Online): 1806-9312
IsoAbbr: Rev Bras Otorrinolaringol
NlmId: 0420632
123:123
JrId: 30963
long title: Acta allergologica. Supplementum
short title: Acta Allergol Suppl (Copenh)
ISSN: 0065-096X
ISSN (Online): 
IsoAbbr: Acta Allergol Suppl (Copenh)
NlmId: 0421021
123:123
JrId: 30964
long title: Le Medecin de reserve
short title: Med Reserve (Paris)
ISSN: 0397-9172
ISSN (Online): 
IsoAbbr: Med Reserve (Paris)
NlmId: 0421063
123:123
JrId: 30965
long title: Magyar belorvosi archivum
short title: Magy Belorv Arch
ISSN: 0133-5464
ISSN (Online): 
IsoAbbr: Magy Belorv Arch
NlmId: 0417742
123:123
JrId: 30966
long title: Deltion tes Paidiatrikes Klinikes tou Panepistemiou Athenon
short title: Delt Paidiatr Klin Panepistem Athenon
ISSN: 0519-2854
ISSN (Online): 
IsoAbbr: Delt Paidiatr Klin Panepistem Athenon
NlmId: 0420163
123:123
JrId: 30967
long title: Magyar tudomany : [a Magyar Tudomanyos Akademia Ertesitoje]
short title: Magy Tud
ISSN: 0025-0325
ISSN (Online): 
IsoAbbr: Magy Tud
NlmId: 0417650
123:123
JrId: 30968
long title: Zooprofilassi
short title: Zooprofilassi
ISSN: 0044-5290
ISSN (Online): 
IsoAbbr: Zooprofilassi
NlmId: 0417424
123:123
JrId: 30969
long title: Yonago igaku zasshi. The Journal of the Yonago Medical Association
short title: Yonago Igaku Zasshi
ISSN: 0044-0558
ISSN (Online): 
IsoAbbr: Yonago Igaku Zasshi
NlmId: 0417502
123:123
JrId: 30970
long title: Rivista di psicologia
short title: Riv Psicol
ISSN: 0035-6506
ISSN (Online): 
IsoAbbr: Riv Psicol
NlmId: 0417311
123:123
JrId: 30971
long title: Urologia
short title: Urologia
ISSN: 0391-5603
ISSN (Online): 
IsoAbbr: Urologia
NlmId: 0417372
123:123
JrId: 30972
long title: Uspekhi biologicheskoi khimii
short title: Usp Biol Khim
ISSN: 0130-7371
ISSN (Online): 
IsoAbbr: Usp Biol Khim
NlmId: 0417376
123:123
JrId: 30974
long title: Samiksa
short title: Samiska
ISSN: 
ISSN (Online): 
IsoAbbr: Samiska
NlmId: 0416650
123:123
JrId: 30975
long title: Alberta medical bulletin
short title: Alberta Med Bull
ISSN: 0002-4848
ISSN (Online): 
IsoAbbr: Alberta Med Bull
NlmId: 0415505
123:123
JrId: 30976
long title: Gazzetta degli ospedali e delle cliniche
short title: Gazz Osp Clin
ISSN: 0433-2253
ISSN (Online): 
IsoAbbr: Gazz Osp Clin
NlmId: 0415017
123:123
JrId: 30977
long title: The Grace Hospital bulletin
short title: Grace Hosp Bul
ISSN: 0093-3724
ISSN (Online): 
IsoAbbr: Grace Hosp Bul
NlmId: 0414333
123:123
JrId: 30978
long title: The Jewish Memorial Hospital bulletin
short title: Jew Mem Hosp Bull
ISSN: 0021-6585
ISSN (Online): 
IsoAbbr: Jew Mem Hosp Bull
NlmId: 0414131
123:123
JrId: 30979
long title: Niigata Igakkai zasshi. Niigata medical journal
short title: Niigata Igakkai Zasshi
ISSN: 0029-0440
ISSN (Online): 
IsoAbbr: Niigata Igakkai Zasshi
NlmId: 0413713
123:123
JrId: 30980
long title: Rassegna italiana di gastro-enterologia
short title: Rass Ital Gastroenterol
ISSN: 0483-9811
ISSN (Online): 
IsoAbbr: Rass Ital Gastroenterol
NlmId: 0413727
123:123
JrId: 30981
long title: Recueil de medecine veterinaire
short title: Rec Med Vet Ec Alfort
ISSN: 0034-1843
ISSN (Online): 
IsoAbbr: Rec Med Vet Ec Alfort
NlmId: 0413730
123:123
JrId: 30982
long title: Rinsho ganka. Japanese journal of clinical ophthalmology
short title: Rinsho Ganka
ISSN: 0370-5579
ISSN (Online): 
IsoAbbr: Rinsho Ganka
NlmId: 0413737
123:123
JrId: 30983
long title: Tohoku igaku zasshi
short title: Tohoku Igaku Zasshi
ISSN: 0040-8700
ISSN (Online): 
IsoAbbr: Tohoku Igaku Zasshi
NlmId: 0413765
123:123
JrId: 30984
long title: Enfermedades del torax
short title: Enferm Torax
ISSN: 0423-121X
ISSN (Online): 
IsoAbbr: Enferm Torax
NlmId: 0413665
123:123
JrId: 30985
long title: Pakistan journal of health
short title: Pak J Health
ISSN: 0030-9834
ISSN (Online): 
IsoAbbr: Pak J Health
NlmId: 0413426
123:123
JrId: 30986
long title: Pammatone
short title: Pammatone
ISSN: 0031-0549
ISSN (Online): 
IsoAbbr: Pammatone
NlmId: 0413427
123:123
JrId: 30987
long title: Pawlow-Zeitschrift fur hohere Nerventatigkeit. Deutsche Ausg
short title: Pawlow Z Hohere Nerventatigkeit
ISSN: 0479-7221
ISSN (Online): 
IsoAbbr: Pawlow Z Hohere Nerventatigkeit
NlmId: 0413431
123:123
JrId: 30988
long title: Kita Kanto igaku. Kitakanto medical journal
short title: Kita Kanto Igaku
ISSN: 1343-2826
ISSN (Online): 1881-1191
IsoAbbr: Kita Kanto Igaku
NlmId: 0413530
123:123
JrId: 30989
long title: Medicina y seguridad del trabajo
short title: Med Segur Trab (Madr)
ISSN: 0465-546X
ISSN (Online): 1989-7790
IsoAbbr: Med Segur Trab (Madr)
NlmId: 0413536
123:123
JrId: 30990
long title: Journal of the Germantown Hospital
short title: J Germantown Hosp
ISSN: 0433-6445
ISSN (Online): 
IsoAbbr: J Germantown Hosp
NlmId: 0412711
123:123
JrId: 30991
long title: Archivos argentinos de tisiologia
short title: Arch Argent Tisiol
ISSN: 0301-8342
ISSN (Online): 
IsoAbbr: Arch Argent Tisiol
NlmId: 0411754
123:123
JrId: 30992
long title: Vestnik venerologii i dermatologii
short title: Vestn Venerol Dermatol
ISSN: 0302-6051
ISSN (Online): 
IsoAbbr: Vestn Venerol Dermatol
NlmId: 0412033
123:123
JrId: 30993
long title: Boletin de la Oficina Sanitaria Panamericana. English ed
short title: Bol Of Sanit Panam (Engl)
ISSN: 0257-0092
ISSN (Online): 
IsoAbbr: Bol Of Sanit Panam (Engl)
NlmId: 0411226
123:123
JrId: 30994
long title: Actas de las reuniones cientificas del cuerpo facultativo del Instituto Policlinico
short title: Actas Reun Cient Cuerfo Fac Inst Policlin
ISSN: 
ISSN (Online): 
IsoAbbr: Actas Reun Cient Cuerfo Fac Inst Policlin
NlmId: 0410423
123:123
JrId: 30995
long title: The Optometric weekly
short title: Optom Wkly
ISSN: 0030-4093
ISSN (Online): 
IsoAbbr: Optom Wkly
NlmId: 0405560
123:123
JrId: 30996
long title: Archivos venezolanos de medicina tropical y parasitologia medica
short title: Arch Venez Med Trop Parasitol Med
ISSN: 0301-5130
ISSN (Online): 
IsoAbbr: Arch Venez Med Trop Parasitol Med
NlmId: 0405361
123:123
JrId: 30997
long title: Szemeszet
short title: Szemeszet
ISSN: 0039-8101
ISSN (Online): 
IsoAbbr: Szemeszet
NlmId: 0404552
123:123
JrId: 30998
long title: Southern journal of optometry
short title: South J Optom
ISSN: 0038-4275
ISSN (Online): 
IsoAbbr: South J Optom
NlmId: 0404521
123:123
JrId: 30999
long title: Nicaragua medica
short title: Nicar Med
ISSN: 0028-968X
ISSN (Online): 
IsoAbbr: Nicar Med
NlmId: 0404443
123:123
JrId: 31000
long title: Radiologia
short title: Radiologia (Panama)
ISSN: 
ISSN (Online): 
IsoAbbr: Radiologia (Panama)
NlmId: 0404470
123:123
JrId: 31001
long title: Revue de psychologie appliquee
short title: Rev Psychol Appl
ISSN: 0035-1709
ISSN (Online): 
IsoAbbr: Rev Psychol Appl
NlmId: 0404476
123:123
JrId: 31002
long title: Revista portuguesa de medicina militar
short title: Rev Port Med Mil
ISSN: 0482-7171
ISSN (Online): 
IsoAbbr: Rev Port Med Mil
NlmId: 0404331
123:123
JrId: 31003
long title: Rivista di chirurgia pediatrica
short title: Riv Chir Pediatr
ISSN: 0035-6069
ISSN (Online): 
IsoAbbr: Riv Chir Pediatr
NlmId: 0404351
123:123
JrId: 31004
long title: Rivista di radiologia
short title: Riv Radiol
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Radiol
NlmId: 0404357
123:123
JrId: 31005
long title: Le Saguenay medical
short title: Saguenay Med
ISSN: 0036-2581
ISSN (Online): 
IsoAbbr: Saguenay Med
NlmId: 0404370
123:123
JrId: 31006
long title: The Punjab medical journal
short title: Punjab Med J
ISSN: 0033-4340
ISSN (Online): 
IsoAbbr: Punjab Med J
NlmId: 0404247
123:123
JrId: 31007
long title: Revista cubana de medicina
short title: Rev Cubana Med
ISSN: 0034-7523
ISSN (Online): 
IsoAbbr: Rev Cubana Med
NlmId: 0404265
123:123
JrId: 31008
long title: Revista de medicina veterinaria
short title: Rev Med Vet (B Aires)
ISSN: 0325-6391
ISSN (Online): 
IsoAbbr: Rev Med Vet (B Aires)
NlmId: 0404273
123:123
JrId: 31009
long title: Revista de psicoanalisis
short title: Rev Psicoanal
ISSN: 0034-8740
ISSN (Online): 
IsoAbbr: Rev Psicoanal
NlmId: 0404274
123:123
JrId: 31010
long title: Revista de psiquiatria y psicologia medica de Europa y America latinas
short title: Rev Psiquiatr Psicol Med Eur Am Lat
ISSN: 0482-6019
ISSN (Online): 
IsoAbbr: Rev Psiquiatr Psicol Med Eur Am Lat
NlmId: 0404275
123:123
JrId: 31011
long title: Journal of J. J. Group of Hospitals and Grant Medical College
short title: J Jj Group Hosp Grant Med Coll
ISSN: 
ISSN (Online): 
IsoAbbr: J Jj Group Hosp Grant Med Coll
NlmId: 0403467
123:123
JrId: 31012
long title: Die Arztliche Fortbildung
short title: Arztl Fortbild
ISSN: 0001-950X
ISSN (Online): 
IsoAbbr: Arztl Fortbild
NlmId: 0402620
123:123
JrId: 31013
long title: Current studies on the nature of brain function
short title: Curr Stud Nat Brain Funct
ISSN: 0574-7791
ISSN (Online): 
IsoAbbr: Curr Stud Nat Brain Funct
NlmId: 0402360
123:123
JrId: 31014
long title: Duodecim_ laaketieteellinen aikakauskirja. Supplementum
short title: Duodecim Suppl
ISSN: 0301-8989
ISSN (Online): 
IsoAbbr: Duodecim Suppl
NlmId: 0401651
123:123
JrId: 31015
long title: Radiologia pratica
short title: Radiol Prat
ISSN: 0481-6692
ISSN (Online): 
IsoAbbr: Radiol Prat
NlmId: 0401254
123:123
JrId: 31016
long title: Philippine journal of cancer
short title: Philipp J Cancer
ISSN: 0031-7608
ISSN (Online): 
IsoAbbr: Philipp J Cancer
NlmId: 0401215
123:123
JrId: 31017
long title: Hospital general
short title: Hosp Gen (Madr)
ISSN: 0018-5698
ISSN (Online): 
IsoAbbr: Hosp Gen (Madr)
NlmId: 0401046
123:123
JrId: 31018
long title: Farmakoterapi
short title: Farmakoterapi
ISSN: 0014-8326
ISSN (Online): 
IsoAbbr: Farmakoterapi
NlmId: 0400671
123:123
JrId: 31019
long title: Materia medica Nordmark
short title: Mater Med Nordmark
ISSN: 0025-5238
ISSN (Online): 
IsoAbbr: Mater Med Nordmark
NlmId: 0400704
123:123
JrId: 31020
long title: Medicamenta
short title: Medicamenta (Madr)
ISSN: 0025-7648
ISSN (Online): 
IsoAbbr: Medicamenta (Madr)
NlmId: 0400716
123:123
JrId: 31021
long title: Monde medical
short title: Monde Med
ISSN: 0397-9229
ISSN (Online): 
IsoAbbr: Monde Med
NlmId: 0400753
123:123
JrId: 31022
long title: Monitore ostetrico-ginecologico di endocrinologia e del metabolismo
short title: Monit Ostet Ginecol Endocrinol Metab
ISSN: 
ISSN (Online): 
IsoAbbr: Monit Ostet Ginecol Endocrinol Metab
NlmId: 0400754
123:123
JrId: 31023
long title: Annali medici di Sondalo
short title: Ann Med Sondalo
ISSN: 0402-4710
ISSN (Online): 
IsoAbbr: Ann Med Sondalo
NlmId: 0377216
123:123
JrId: 31024
long title: Die Heilkunst
short title: Heilkunst
ISSN: 0017-9639
ISSN (Online): 
IsoAbbr: Heilkunst
NlmId: 0377243
123:123
JrId: 31025
long title: Der Knappschaftsarzt
short title: Knappschaftsarzt
ISSN: 0450-4178
ISSN (Online): 
IsoAbbr: Knappschaftsarzt
NlmId: 0376777
123:123
JrId: 31026
long title: Galicia-clinica
short title: Galicia Clin
ISSN: 0304-4866
ISSN (Online): 
IsoAbbr: Galicia Clin
NlmId: 0376551
123:123
JrId: 31027
long title: O Medico_ semanario de assuntos medicos e paramedicos
short title: Medico (Porto)
ISSN: 0461-6375
ISSN (Online): 
IsoAbbr: Medico (Porto)
NlmId: 0376633
123:123
JrId: 31028
long title: Kiserletes orvostudomany
short title: Kiserl Orvostud
ISSN: 0023-1878
ISSN (Online): 
IsoAbbr: Kiserl Orvostud
NlmId: 0376357
123:123
JrId: 31029
long title: Minerva cardioangiologica Europea
short title: Minerva Cardioangiol Eur
ISSN: 
ISSN (Online): 
IsoAbbr: Minerva Cardioangiol Eur
NlmId: 0376400
123:123
JrId: 31030
long title: Economie et medecine animales
short title: Econ Med Anim
ISSN: 0013-0524
ISSN (Online): 
IsoAbbr: Econ Med Anim
NlmId: 0376327
123:123
JrId: 31031
long title: Acta medica Patavina
short title: Acta Med Patav
ISSN: 0001-6063
ISSN (Online): 
IsoAbbr: Acta Med Patav
NlmId: 0376306
123:123
JrId: 31032
long title: British Columbia medical journal
short title: B C Med J
ISSN: 0007-0556
ISSN (Online): 
IsoAbbr: B C Med J
NlmId: 0376326
123:123
JrId: 31033
long title: Modern medicine
short title: Mod Med
ISSN: 0026-8070
ISSN (Online): 
IsoAbbr: Mod Med
NlmId: 0375300
123:123
JrId: 31034
long title: Modern trends in human reproductive physiology
short title: Mod Trends Hum Reprod Physiol
ISSN: 0077-0140
ISSN (Online): 
IsoAbbr: Mod Trends Hum Reprod Physiol
NlmId: 0375304
123:123
JrId: 31035
long title: Egeszsegtudomany
short title: Egeszsegtudomany
ISSN: 0013-2268
ISSN (Online): 
IsoAbbr: Egeszsegtudomany
NlmId: 0375342
123:123
JrId: 31036
long title: Der Medizinische Sachverstandige
short title: Med Sachverstand
ISSN: 0025-8490
ISSN (Online): 
IsoAbbr: Med Sachverstand
NlmId: 0375266
123:123
JrId: 31037
long title: La Clinica veterinaria
short title: Clin Vet (Milano)
ISSN: 0009-9082
ISSN (Online): 
IsoAbbr: Clin Vet (Milano)
NlmId: 0375032
123:123
JrId: 31038
long title: Ful-, orr-, gegegyogyazat
short title: Fulorrgegegyogyaszat
ISSN: 0016-237X
ISSN (Online): 
IsoAbbr: Fulorrgegegyogyaszat
NlmId: 0375047
123:123
JrId: 31039
long title: The Medicus
short title: Medicus
ISSN: 
ISSN (Online): 
IsoAbbr: Medicus
NlmId: 0375261
123:123
JrId: 31040
long title: Rivista di psicologia della scrittura
short title: Riv Psicol Scr
ISSN: 0485-2419
ISSN (Online): 
IsoAbbr: Riv Psicol Scr
NlmId: 0374070
123:123
JrId: 31041
long title: Farmaceutski glasnik
short title: Farm Glas
ISSN: 0014-8202
ISSN (Online): 
IsoAbbr: Farm Glas
NlmId: 0373232
123:123
JrId: 31042
long title: Farmacevtski vestnik
short title: Farm Vestn
ISSN: 0014-8229
ISSN (Online): 
IsoAbbr: Farm. Vestn.
NlmId: 0373233
123:123
JrId: 31043
long title: Arhiv za farmaciju
short title: Arh Farm (Belgr)
ISSN: 0004-1963
ISSN (Online): 
IsoAbbr: Arh Farm (Belgr)
NlmId: 0373077
123:123
JrId: 31044
long title: Archives hospitalieres
short title: Arch Hosp (Paris)
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Hosp (Paris)
NlmId: 0373101
123:123
JrId: 31045
long title: Burma medical journal
short title: Burma Med J
ISSN: 0007-6295
ISSN (Online): 
IsoAbbr: Burma Med J
NlmId: 0373132
123:123
JrId: 31046
long title: Coimbra medica
short title: Coimbra Med
ISSN: 0010-0366
ISSN (Online): 
IsoAbbr: Coimbra Med
NlmId: 0372743
123:123
JrId: 31047
long title: Cyprus medical journal
short title: Cyprus Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Cyprus Med J
NlmId: 0372622
123:123
JrId: 31048
long title: Les Cahiers de medecine veterinaire
short title: Cah Med Vet
ISSN: 0007-9944
ISSN (Online): 
IsoAbbr: Cah Med Vet
NlmId: 0372701
123:123
JrId: 31049
long title: Archivos medicos mexicanos
short title: Arch Medicos Mex
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Medicos Mex
NlmId: 0372461
123:123
JrId: 31050
long title: Arquivos de oncologia
short title: Arq Oncol
ISSN: 0365-6268
ISSN (Online): 
IsoAbbr: Arq Oncol
NlmId: 0372470
123:123
JrId: 31051
long title: Berufsdermatosen. Monographien
short title: Berufsdermatosen (Monogr)
ISSN: 
ISSN (Online): 
IsoAbbr: Berufsdermatosen (Monogr)
NlmId: 0372507
123:123
JrId: 31052
long title: Annali italiani di pediatria
short title: Ann Ital Pediatr
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Ital Pediatr
NlmId: 0372345
123:123
JrId: 31053
long title: El Dia medico
short title: Dia Med
ISSN: 0012-1762
ISSN (Online): 
IsoAbbr: Dia Med
NlmId: 0370663
123:123
JrId: 31054
long title: Drug and cosmetic industry
short title: Drug Cosmet Ind
ISSN: 0012-6527
ISSN (Online): 
IsoAbbr: Drug Cosmet Ind
NlmId: 0370670
123:123
JrId: 31055
long title: Enfance_ psychologie, pedagogie, neuropsychiatrie, sociologie
short title: Enfance
ISSN: 0013-7545
ISSN (Online): 
IsoAbbr: Enfance
NlmId: 0370676
123:123
JrId: 31056
long title: Giornale italiano di patologia e di scienze affini
short title: G Ital Patol
ISSN: 0017-047X
ISSN (Online): 
IsoAbbr: G Ital Patol
NlmId: 0370744
123:123
JrId: 31057
long title: Aerztliche Praxis
short title: Arztl Prax
ISSN: 0001-9534
ISSN (Online): 
IsoAbbr: Arztl Prax
NlmId: 0370446
123:123
JrId: 31058
long title: Allgemeine homoopathische Zeitung fur wissenschaftliche und praktische Homoopathie
short title: Allg Homoopath Ztg
ISSN: 0002-5887
ISSN (Online): 
IsoAbbr: Allg Homoopath Ztg
NlmId: 0370462
123:123
JrId: 31059
long title: Anatomia e chirurgia
short title: Anat Chir
ISSN: 0517-7146
ISSN (Online): 
IsoAbbr: Anat Chir
NlmId: 0370537
123:123
JrId: 31060
long title: Acta paediatrica Latina
short title: Acta Paediatr Lat
ISSN: 0365-5504
ISSN (Online): 
IsoAbbr: Acta Paediatr Lat
NlmId: 0370360
123:123
JrId: 31061
long title: Folia clinica et biologica
short title: Folia Clin Biol (Sao Paulo)
ISSN: 0015-5519
ISSN (Online): 
IsoAbbr: Folia Clin Biol (Sao Paulo)
NlmId: 0356575
123:123
JrId: 31062
long title: Bulletin officiel. Chambre syndicale des medecins de la Seine
short title: Bull Off Chambre Synd Med Seine
ISSN: 0300-5445
ISSN (Online): 
IsoAbbr: Bull Off Chambre Synd Med Seine
NlmId: 0353367
123:123
JrId: 31063
long title: Archiv fur Kinderheilkunde. Beihefte
short title: Arch Kinderheilkd Suppl
ISSN: 0066-6378
ISSN (Online): 
IsoAbbr: Arch Kinderheilkd Suppl
NlmId: 0346014
123:123
JrId: 31064
long title: Clinical excerpts_ a journal devoted to therapeutics
short title: Clin Excerpts J Devoted Ther
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Excerpts J Devoted Ther
NlmId: 0345515
123:123
JrId: 31065
long title: Revista de ortopedia y traumatologia. Edicion latino americana
short title: Rev Ortop Traumatol Ed Lat Am
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Ortop Traumatol Ed Lat Am
NlmId: 0341601
123:123
JrId: 31066
long title: Acta Societatis Medicorum Upsaliensis. Supplementum
short title: Acta Soc Med Ups Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Soc Med Ups Suppl
NlmId: 0332130
123:123
JrId: 31067
long title: Cahiers de medecine inter professionnelle
short title: Cah Med Inter Prof
ISSN: 0007-9936
ISSN (Online): 
IsoAbbr: Cah Med Inter Prof
NlmId: 0314571
123:123
JrId: 31068
long title: Revista de la sanidad de policia
short title: Rev Sanid Polic
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sanid Polic
NlmId: 0313135
123:123
JrId: 31069
long title: The Indian journal of pharmacy
short title: Indian J Pharm
ISSN: 0019-5472
ISSN (Online): 
IsoAbbr: Indian J Pharm
NlmId: 0262422
123:123
JrId: 31070
long title: Rehabilitation
short title: Rehabilitation
ISSN: 0034-3528
ISSN (Online): 
IsoAbbr: Rehabilitation
NlmId: 0257746
123:123
JrId: 31071
long title: Anais da Faculdade de Medicina de Porto Alegre
short title: An Fac Med Porto Alegre
ISSN: 0365-205X
ISSN (Online): 
IsoAbbr: An Fac Med Porto Alegre
NlmId: 0256550
123:123
JrId: 31072
long title: Internationales Archiv fur Gewerbepathologie und Gewerbehygiene
short title: Int Arch Gewerbepathol Gewerbehyg
ISSN: 
ISSN (Online): 
IsoAbbr: Int Arch Gewerbepathol Gewerbehyg
NlmId: 0251374
123:123
JrId: 31073
long title: Proceedings. Animal Care Panel (U.S.)
short title: Proc Anim Care Panel
ISSN: 0097-076X
ISSN (Online): 
IsoAbbr: Proc Anim Care Panel
NlmId: 0243753
123:123
JrId: 31074
long title: Brasil-medico
short title: Bras Med
ISSN: 0006-9205
ISSN (Online): 
IsoAbbr: Bras Med
NlmId: 0243300
123:123
JrId: 31075
long title: Alabama dental review
short title: Ala Dent Rev
ISSN: 0516-3927
ISSN (Online): 
IsoAbbr: Ala Dent Rev
NlmId: 0242776
123:123
JrId: 31076
long title: Advances in carbohydrate chemistry
short title: Adv Carbohydr Chem
ISSN: 
ISSN (Online): 
IsoAbbr: Adv Carbohydr Chem
NlmId: 0240536
123:123
JrId: 31077
long title: Biologicke listy
short title: Biol Listy
ISSN: 0366-0486
ISSN (Online): 
IsoAbbr: Biol Listy
NlmId: 0234431
123:123
JrId: 31078
long title: Journal of speech and hearing disorders. Monograph supplement
short title: J Speech Hear Disord Monogr Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: J Speech Hear Disord Monogr Suppl
NlmId: 0234123
123:123
JrId: 31079
long title: Berliner Medizin
short title: Berl Med
ISSN: 
ISSN (Online): 
IsoAbbr: Berl Med
NlmId: 0233261
123:123
JrId: 31080
long title: Excerpta medica. Section 28, Urology and nephrology
short title: Excerpta Med (Urol)
ISSN: 0014-4320
ISSN (Online): 
IsoAbbr: Excerpta Med (Urol)
NlmId: 0217101
123:123
JrId: 31081
long title: Zeitschrift fur Tuberkulose
short title: Z Tuberk
ISSN: 
ISSN (Online): 
IsoAbbr: Z Tuberk
NlmId: 0216146
123:123
JrId: 31082
long title: Omnia medica
short title: Omnia Med
ISSN: 
ISSN (Online): 
IsoAbbr: Omnia Med
NlmId: 0212412
123:123
JrId: 31083
long title: Omnia therapeutica. Supplemento
short title: Omnia Ther Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Omnia Ther Suppl
NlmId: 0212477
123:123
JrId: 31084
long title: Harofe haivri. The Hebrew medical journal
short title: Harofe Haivri Heb Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Harofe Haivri Heb Med J
NlmId: 0212157
123:123
JrId: 31085
long title: Medical world
short title: Med World (Lond)
ISSN: 0025-7621
ISSN (Online): 
IsoAbbr: Med World (Lond)
NlmId: 0211170
123:123
JrId: 31086
long title: Minerva farmaceutica
short title: Minerva Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Minerva Farm
NlmId: 0205061
123:123
JrId: 31087
long title: Pediatricke listy
short title: Pediatr Listy
ISSN: 
ISSN (Online): 
IsoAbbr: Pediatr Listy
NlmId: 0204303
123:123
JrId: 31088
long title: Revista Goiana de medicina
short title: Rev Goiana Med
ISSN: 0034-9585
ISSN (Online): 
IsoAbbr: Rev Goiana Med
NlmId: 0204311
123:123
JrId: 31089
long title: Revue de pathologie generale et de physiologie clinique
short title: Rev Pathol Gen Physiol Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Pathol Gen Physiol Clin
NlmId: 0204313
123:123
JrId: 31090
long title: World-wide abstracts of general medicine
short title: World Wide Abstr Gen Med
ISSN: 
ISSN (Online): 
IsoAbbr: World Wide Abstr Gen Med
NlmId: 0202411
123:123
JrId: 31091
long title: Saint-Luc medical. Sint-Lucas tijdschrift
short title: St Luc Med
ISSN: 0036-3057
ISSN (Online): 
IsoAbbr: St Luc Med
NlmId: 0200142
123:123
JrId: 31092
long title: Excerpta medica. Section 20, Gerontology and geriatrics
short title: Excerpta Medica 20 Gerontol Geriatr
ISSN: 0014-424X
ISSN (Online): 
IsoAbbr: Excerpta Medica 20 Gerontol Geriatr
NlmId: 0200321
123:123
JrId: 31093
long title: Excerpta medica. Section 12, Ophthalmology
short title: Excerpta Med (Ophthalmol)
ISSN: 0014-4169
ISSN (Online): 
IsoAbbr: Excerpta Med (Ophthalmol)
NlmId: 0175372
123:123
JrId: 31094
long title: Excerpta medica. Section 13, Dermatology and venereology
short title: Excerpta Med (Dermatol)
ISSN: 0014-4177
ISSN (Online): 
IsoAbbr: Excerpta Med (Dermatol)
NlmId: 0175373
123:123
JrId: 31095
long title: Feuillets du praticien
short title: Feuill Prat
ISSN: 0426-0627
ISSN (Online): 
IsoAbbr: Feuill Prat
NlmId: 0174345
123:123
JrId: 31096
long title: The Journal of periodontology
short title: J Periodontol
ISSN: 1049-8885
ISSN (Online): 
IsoAbbr: J Periodontol
NlmId: 0173665
123:123
JrId: 31097
long title: Jornal brasileiro de medicina
short title: J Bras Med
ISSN: 0047-2077
ISSN (Online): 
IsoAbbr: J Bras Med
NlmId: 0173113
123:123
JrId: 31098
long title: Langenbecks Archiv fur klinische Chirurgie ... vereinigt mit Deutsche Zeitschrift fur Chirurgie
short title: Langenbecks Arch Klin Chir Ver Dtsch Z Chir
ISSN: 
ISSN (Online): 
IsoAbbr: Langenbecks Arch Klin Chir Ver Dtsch Z Chir
NlmId: 0171206
123:123
JrId: 31099
long title: Novosti meditsinskoi tekhniki
short title: Nov Med Tekh
ISSN: 0546-8655
ISSN (Online): 
IsoAbbr: Nov Med Tekh
NlmId: 0170774
123:123
JrId: 31100
long title: The Bulletin of the Yamaguchi Medical School
short title: Bull Yamaguchi Med Sch
ISSN: 0513-1812
ISSN (Online): 
IsoAbbr: Bull Yamaguchi Med Sch
NlmId: 0170721
123:123
JrId: 31101
long title: Vita humana. Internationale Zeitschrift fur Lebensaltersforschung. International journal of human development. Journal international de developpement humain
short title: Vita Hum Int Z Lebensalterforsch
ISSN: 
ISSN (Online): 
IsoAbbr: Vita Hum Int Z Lebensalterforsch
NlmId: 0166302
123:123
JrId: 31102
long title: Revue francaise de gerontologie
short title: Rev Fr Gerontol
ISSN: 0035-2896
ISSN (Online): 
IsoAbbr: Rev Fr Gerontol
NlmId: 0166060
123:123
JrId: 31103
long title: Journal of cellular and comparative physiology
short title: J Cell Comp Physiol
ISSN: 0095-9898
ISSN (Online): 
IsoAbbr: J Cell Comp Physiol
NlmId: 0165540
123:123
JrId: 31104
long title: Tokyo igaku. The Tokyo journal of medical sciences
short title: Tokyo Igaku
ISSN: 0285-6131
ISSN (Online): 
IsoAbbr: Tokyo Igaku
NlmId: 0165106
123:123
JrId: 31105
long title: Kiyo. [Reports]. Kyoto Daigaku. Kekkaku Kenkyusho
short title: Kyoto Daigaku Kekkaku Kenkyusho Kiyo
ISSN: 0452-9839
ISSN (Online): 
IsoAbbr: Kyoto Daigaku Kekkaku Kenkyusho Kiyo
NlmId: 0157752
123:123
JrId: 31106
long title: Voprosy elektropatologii, elektrotravmatizma i elektrobezopasnosti
short title: Vopr Elektropatol Elektrotravmatizma Elektrobezop
ISSN: 
ISSN (Online): 
IsoAbbr: Vopr Elektropatol Elektrotravmatizma Elektrobezop
NlmId: 0156503
123:123
JrId: 31107
long title: Current problems of Soviet medicine
short title: Curr Probl Sov Med
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Probl Sov Med
NlmId: 0155012
123:123
JrId: 31108
long title: Gan. Gann_ the Japanese journal of cancer research
short title: Gan
ISSN: 
ISSN (Online): 
IsoAbbr: Gan
NlmId: 0151745
123:123
JrId: 31109
long title: The New York physician
short title: N Y Physician
ISSN: 
ISSN (Online): 
IsoAbbr: N Y Physician
NlmId: 0150004
123:123
JrId: 31110
long title: Meddelanden fran Flyg- och navalmedicinska namnden. Statens namnd for flyg- och navalmedicinsk forsknings- och forsoksverksamhet
short title: Medd Flyg Navalmed Namnd Statens Namnd For Flyg Navalmed Forsk Forsoksvererksamhet
ISSN: 
ISSN (Online): 
IsoAbbr: Medd Flyg Navalmed Namnd Statens Namnd For Flyg Navalmed Forsk Forsoksvererksamhet
NlmId: 0150176
123:123
JrId: 31111
long title: Chemotherapia
short title: Chemotherapia (Basel)
ISSN: 0366-7170
ISSN (Online): 
IsoAbbr: Chemotherapia (Basel)
NlmId: 0144510
123:123
JrId: 31112
long title: Rinsho naika shonika. Internal medicine and pediatrics
short title: Rinsho Naika Shonika Intern Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rinsho Naika Shonika Intern Med
NlmId: 0143636
123:123
JrId: 31113
long title: Lietuvos TSR aukstuju mokyklu mokslo darbai: Biologija
short title: Liet Tsr Aukst Mokyklu Mokslo Darb
ISSN: 0459-3383
ISSN (Online): 
IsoAbbr: Liet Tsr Aukst Mokyklu Mokslo Darb
NlmId: 0142735
123:123
JrId: 31114
long title: Medical science
short title: Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Med Sci
NlmId: 0142012
123:123
JrId: 31115
long title: Rodo kagaku. The Journal of science of labour
short title: Rodo Kagaku
ISSN: 0022-443X
ISSN (Online): 
IsoAbbr: Rodo Kagaku
NlmId: 0140205
123:123
JrId: 31116
long title: Bulletin de microscopie appliquee
short title: Bull Micr Appl
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Micr Appl
NlmId: 0137461
123:123
JrId: 31117
long title: Bulletin. Tufts-New England Medical Center
short title: Bull Tufts N Engl Med Cent
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Tufts N Engl Med Cent
NlmId: 0134743
123:123
JrId: 31118
long title: Folia psychiatrica
short title: Folia Psychiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Folia Psychiatr
NlmId: 0132463
123:123
JrId: 31119
long title: L' Annee therapeutique
short title: Annee Ther
ISSN: 
ISSN (Online): 
IsoAbbr: Annee Ther
NlmId: 0123166
123:123
JrId: 31120
long title: Radiologia
short title: Radiologia
ISSN: 0033-8338
ISSN (Online): 
IsoAbbr: Radiologia
NlmId: 0120775
123:123
JrId: 31121
long title: Israel medical journal
short title: Isr Med J
ISSN: 0368-0150
ISSN (Online): 
IsoAbbr: Isr Med J
NlmId: 0117447
123:123
JrId: 31122
long title: Acta medica Vietnamica
short title: Acta Med Vietnam
ISSN: 0001-6144
ISSN (Online): 
IsoAbbr: Acta Med Vietnam
NlmId: 0116720
123:123
JrId: 31123
long title: Anais brasileiros de dermatologia e sifilografia
short title: An Bras Derm Sifilogr
ISSN: 
ISSN (Online): 
IsoAbbr: An Bras Derm Sifilogr
NlmId: 0116747
123:123
JrId: 31124
long title: Dermatologia tropica et ecologica geographica
short title: Dermatol Trop Ecol Geogr
ISSN: 
ISSN (Online): 
IsoAbbr: Dermatol Trop Ecol Geogr
NlmId: 0112140
123:123
JrId: 31125
long title: The Veterinary bulletin
short title: Vet Bull
ISSN: 0042-4854
ISSN (Online): 
IsoAbbr: Vet Bull
NlmId: 0111277
123:123
JrId: 31126
long title: Technical documentary report_ AAL-TDR. Arctic Aeromedical Laboratory (U.S.)
short title: Tech Doc Rep Arct Aeromed Lab US
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Doc Rep Arct Aeromed Lab US
NlmId: 0106600
123:123
JrId: 31127
long title: Jornal brasileiro de neurologia
short title: J Bras Neurol
ISSN: 0021-7514
ISSN (Online): 
IsoAbbr: J Bras Neurol
NlmId: 0077540
123:123
JrId: 31128
long title: Radiologia interamericana
short title: Radiol Interam
ISSN: 
ISSN (Online): 
IsoAbbr: Radiol Interam
NlmId: 0076155
123:123
JrId: 31129
long title: Spitalul
short title: Spitalul
ISSN: 0038-7673
ISSN (Online): 
IsoAbbr: Spitalul
NlmId: 0072026
123:123
JrId: 31130
long title: Proceedings. Chemical Society (Great Britain)
short title: Proc Chem Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Chem Soc
NlmId: 0071570
123:123
JrId: 31131
long title: Fysiatricky vestnik. Ceskoslovenska fysiatricka spolecnost v Praze
short title: Fysiatr Vestn Cesk Fysiatr Spol
ISSN: 0016-3368
ISSN (Online): 
IsoAbbr: Fysiatr Vestn Cesk Fysiatr Spol
NlmId: 0071530
123:123
JrId: 31132
long title: Le Nourrisson
short title: Nourrisson
ISSN: 
ISSN (Online): 
IsoAbbr: Nourrisson
NlmId: 0070765
123:123
JrId: 31133
long title: Journal of neuropsychiatry
short title: J Neuropsychiatr
ISSN: 
ISSN (Online): 
IsoAbbr: J Neuropsychiatr
NlmId: 0070073
123:123
JrId: 31134
long title: Mises au point de l'accoucheur et du pediatre
short title: Mises Point Accouch Pediatre
ISSN: 
ISSN (Online): 
IsoAbbr: Mises Point Accouch Pediatre
NlmId: 0067713
123:123
JrId: 31135
long title: Biblioteka Higijenskog instituta NR Srbije
short title: Bibl Hig Instituta NR Srb
ISSN: 
ISSN (Online): 
IsoAbbr: Bibl Hig Instituta NR Srb
NlmId: 0064720
123:123
JrId: 31136
long title: Veterinaria
short title: Veterinaria
ISSN: 
ISSN (Online): 
IsoAbbr: Veterinaria
NlmId: 0064270
123:123
JrId: 31137
long title: Der Praktische Arzt
short title: Prakt Arzt
ISSN: 0048-5128
ISSN (Online): 
IsoAbbr: Prakt Arzt
NlmId: 0060366
123:123
JrId: 31138
long title: Higiene
short title: Higiene
ISSN: 0437-4495
ISSN (Online): 
IsoAbbr: Higiene
NlmId: 0060440
123:123
JrId: 31139
long title: Revista argentina de urologia
short title: Rev Argent Urol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Argent Urol
NlmId: 0055564
123:123
JrId: 31140
long title: Actualites pharmaceutiques
short title: Actual Pharm
ISSN: 0515-3700
ISSN (Online): 
IsoAbbr: Actual Pharm
NlmId: 0043545
123:123
JrId: 31141
long title: Het Ziekenhuiswezen
short title: Ziekenhuiswezen
ISSN: 
ISSN (Online): 
IsoAbbr: Ziekenhuiswezen
NlmId: 0035477
123:123
JrId: 31142
long title: Journal of scientific & industrial research. C, Biological sciences
short title: J Sci Ind Res (C)
ISSN: 0368-4229
ISSN (Online): 
IsoAbbr: J Sci Ind Res (C)
NlmId: 0034470
123:123
JrId: 31143
long title: Urologiia (Moscow, Russia : 1923)
short title: Urol Mosc
ISSN: 
ISSN (Online): 
IsoAbbr: Urol Mosc
NlmId: 0032351
123:123
JrId: 31144
long title: Tijdschrift Voor Tandheelkunde
short title: Tijdschr Tandheelkd
ISSN: 0920-6078
ISSN (Online): 
IsoAbbr: Tijdschr Tandheelkd
NlmId: 0032075
123:123
JrId: 31145
long title: Minerva fisioterapica e radiobiologica
short title: Minerva Fisioter Radiobiol
ISSN: 
ISSN (Online): 
IsoAbbr: Minerva Fisioter Radiobiol
NlmId: 0031734
123:123
JrId: 31146
long title: Scientia pharmaceutica
short title: Sci Pharm
ISSN: 0036-8709
ISSN (Online): 2218-0532
IsoAbbr: Sci Pharm
NlmId: 0026251
123:123
JrId: 31147
long title: Revista argentina de neurologia y psiquiatria
short title: Rev Argent Neurol Psiquiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Argent Neurol Psiquiatr
NlmId: 0023573
123:123
JrId: 31148
long title: Berichte. Naturforschende Gesellschaft zu Freiburg i. B
short title: Ber Naturforsch Ges Freibg Br
ISSN: 
ISSN (Online): 
IsoAbbr: Ber Naturforsch Ges Freibg Br
NlmId: 0020267
123:123
JrId: 31149
long title: The Medical press
short title: Med Press
ISSN: 
ISSN (Online): 
IsoAbbr: Med Press
NlmId: 0017457
123:123
JrId: 31150
long title: Medica Britannica
short title: Med Br (Lond)
ISSN: 
ISSN (Online): 
IsoAbbr: Med Br (Lond)
NlmId: 0017240
123:123
JrId: 31151
long title: Magyar noorvosok lapja
short title: Magy Noorv Lapja
ISSN: 0025-021X
ISSN (Online): 
IsoAbbr: Magy Noorv Lapja
NlmId: 0016262
123:123
JrId: 31152
long title: The Lahey Clinic bulletin
short title: Lahey Clin Bull
ISSN: 0099-815X
ISSN (Online): 
IsoAbbr: Lahey Clin Bull
NlmId: 0015312
123:123
JrId: 31153
long title: The Journal of osteopathy
short title: J Osteopath (Kirksvill)
ISSN: 
ISSN (Online): 
IsoAbbr: J Osteopath (Kirksvill)
NlmId: 0014167
123:123
JrId: 31154
long title: Journal of abnormal and social psychology
short title: J Abnorm Soc Psychol
ISSN: 0096-851X
ISSN (Online): 
IsoAbbr: J Abnorm Soc Psychol
NlmId: 0014016
123:123
JrId: 31155
long title: The Hahnemannian
short title: Hahnemannian
ISSN: 0017-6621
ISSN (Online): 
IsoAbbr: Hahnemannian
NlmId: 0011622
123:123
JrId: 31156
long title: Journal. Children's Asthma Research Institute and Hospital, Denver
short title: J Child Asthma Res Inst Hosp Denver
ISSN: 
ISSN (Online): 
IsoAbbr: J Child Asthma Res Inst Hosp Denver
NlmId: 0006601
123:123
JrId: 31157
long title: Comptes rendus des travaux du Laboratoire Carlsberg. Serie physiologique
short title: Cr Trav Lab Carlsberg Ser Physiol
ISSN: 
ISSN (Online): 
IsoAbbr: Cr Trav Lab Carlsberg Ser Physiol
NlmId: 0004706
123:123
JrId: 31158
long title: Annals of biochemistry and experimental medicine
short title: Ann Biochem Exp Med
ISSN: 0365-0642
ISSN (Online): 
IsoAbbr: Ann Biochem Exp Med
NlmId: 0002045
123:123
JrId: 31159
long title: Annales d'hygiene et de medecine coloniales
short title: Ann Hyg Med Colon
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Hyg Med Colon
NlmId: 0001760
123:123
JrId: 31160
long title: Transactions. American Urological Association. Western Section
short title: Trans West Sect Am Urol Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Trans West Sect Am Urol Assoc
NlmId: 0001640
123:123
JrId: 31161
long title: Journal of the American Physical Therapy Association
short title: J Am Phys Ther Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Am Phys Ther Assoc
NlmId: 0001556
123:123
JrId: 31162
long title: Heilkunde - Heilwege
short title: Heilkd Heilwege
ISSN: 
ISSN (Online): 
IsoAbbr: Heilkd Heilwege
NlmId: 0254146
123:123
JrId: 31163
long title: Zentralblatt fur Verkehrs-Medizin, Verkehrs-Psychologie, Luft- und Raumfahrt-Medizin
short title: Zentralbl Verkehrsmed Verkehrspsychol Luft Raumfahrtmed
ISSN: 0044-4286
ISSN (Online): 
IsoAbbr: Zentralbl Verkehrsmed Verkehrspsychol Luft Raumfahrtmed
NlmId: 0420116
123:123
JrId: 31164
long title: A.M.A. archives of internal medicine
short title: AMA Arch Intern Med
ISSN: 0888-2479
ISSN (Online): 
IsoAbbr: AMA Arch Intern Med
NlmId: 14470100R
123:123
JrId: 31165
long title: A.M.A. archives of otolaryngology
short title: AMA Arch Otolaryngol
ISSN: 0096-6894
ISSN (Online): 
IsoAbbr: AMA Arch Otolaryngol
NlmId: 14470140R
123:123
JrId: 31166
long title: Acta hepatologica
short title: Act Hepato
ISSN: 
ISSN (Online): 
IsoAbbr: Act Hepato
NlmId: 14530110R
123:123
JrId: 31167
long title: Annales. Societe francaise d'angeiologie et d'histopathologie
short title: Ann Soc Angeiol Histopathologie
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Soc Angeiol Histopathologie
NlmId: 14940110R
123:123
JrId: 31168
long title: Les Revues medicales normandes
short title: Rev Med Normandes
ISSN: 0035-4376
ISSN (Online): 
IsoAbbr: Rev Med Normandes
NlmId: 20340470R
123:123
JrId: 31169
long title: Stanford medical bulletin
short title: Stanford Med Bull
ISSN: 0376-2602
ISSN (Online): 
IsoAbbr: Stanford Med Bull
NlmId: 21010060R
123:123
JrId: 31170
long title: Izvestiia Akademii nauk SSSR, Otdelenie khimicheskikh nauk
short title: Izv Akad Nauk Sssr Otdelenie Khim Nauk
ISSN: 
ISSN (Online): 
IsoAbbr: Izv Akad Nauk Sssr Otdelenie Khim Nauk
NlmId: 7505545
123:123
JrId: 31171
long title: Bulletin of the School of Medicine (Baltimore, Md.)
short title: Bull Sch Med Univ Md
ISSN: 1048-9614
ISSN (Online): 
IsoAbbr: Bull Sch Med Univ Md
NlmId: 7506995
123:123
JrId: 31172
long title: Comptes rendus des travaux du Laboratoire Carlsberg. Serie chimique
short title: C R Trav Lab Carlsberg Chim
ISSN: 
ISSN (Online): 
IsoAbbr: C R Trav Lab Carlsberg Chim
NlmId: 7706003
123:123
JrId: 31173
long title: St. Vincent's Hospital medical bulletin
short title: ST Vincents Hosp Med Bull
ISSN: 0558-2385
ISSN (Online): 
IsoAbbr: ST Vincents Hosp Med Bull
NlmId: 8007707
123:123
JrId: 31174
long title: A.M.A. archives of ophthalmology
short title: AMA Arch Ophthalmol
ISSN: 0096-6339
ISSN (Online): 
IsoAbbr: AMA Arch Ophthalmol
NlmId: 7706524
123:123
JrId: 31175
long title: Trudy Instituta biologii
short title: Tr Inst Biol
ISSN: 0301-2387
ISSN (Online): 
IsoAbbr: Tr Inst Biol
NlmId: 7507612
123:123
JrId: 31176
long title: Travaux des Laboratoires de matiere medicale et de pharmacie galenique de la Faculte de pharmacie de Paris
short title: Trav Lab Matiere Med Pharm Galenique Fac Pharm Paris
ISSN: 
ISSN (Online): 
IsoAbbr: Trav Lab Matiere Med Pharm Galenique Fac Pharm Paris
NlmId: 7506134
123:123
JrId: 31177
long title: Monatsschrift fur Unfallheilkunde und Versicherungsmedizin
short title: Monatsschr Unfallheilkd Versicherungsmed
ISSN: 0373-5222
ISSN (Online): 
IsoAbbr: Monatsschr Unfallheilkd Versicherungsmed
NlmId: 7505680
123:123
JrId: 31178
long title: Archivos de la Sociedad de Cirujanos de Chile
short title: Arch Soc Cir Chile
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Soc Cir Chile
NlmId: 7505225
123:123
JrId: 31179
long title: Boletim (Academia Nacional de Medicina (Brazil))
short title: Bol Acad Nac Med
ISSN: 0001-3838
ISSN (Online): 
IsoAbbr: Bol Acad Nac Med
NlmId: 7504608
123:123
JrId: 31180
long title: Journal of the South African Logopedic Society
short title: J S Afr Logop Soc
ISSN: 0081-2471
ISSN (Online): 
IsoAbbr: J S Afr Logop Soc
NlmId: 7503121
123:123
JrId: 31181
long title: Journal of the American College of Neuropsychiatrists
short title: J Am Coll Neuropsychiatr
ISSN: 0517-0613
ISSN (Online): 
IsoAbbr: J Am Coll Neuropsychiatr
NlmId: 7503058
123:123
JrId: 31182
long title: Anales del Instituto Barraquer
short title: An Inst Barraquer
ISSN: 0020-3645
ISSN (Online): 
IsoAbbr: An Inst Barraquer
NlmId: 7502515
123:123
JrId: 31183
long title: Zeitschrift fur Psycho-somatische Medizin
short title: Z Psychosom Med
ISSN: 
ISSN (Online): 
IsoAbbr: Z Psychosom Med
NlmId: 21810110R
123:123
JrId: 31184
long title: Zeitschrift fur Zellforschung und Mikroskopische Anatomie. Abteilung Histochemie
short title: Z Zellforch Microsk Anat Histochem
ISSN: 0340-0239
ISSN (Online): 
IsoAbbr: Z Zellforch Microsk Anat Histochem
NlmId: 21810220R
123:123
JrId: 31185
long title: Zeitschrift fur induktive Abstammungs- und Vererbungslehre
short title: Z Indukt Abstamm Vererbungsl
ISSN: 0372-901X
ISSN (Online): 
IsoAbbr: Z Indukt Abstamm Vererbungsl
NlmId: 21740110R
123:123
JrId: 31186
long title: Der Tuberkulosearzt
short title: Tuberkulosearzt
ISSN: 
ISSN (Online): 
IsoAbbr: Tuberkulosearzt
NlmId: 21330340R
123:123
JrId: 31187
long title: Tuberkulozis kerdesei
short title: Tuberk Kerdesei
ISSN: 
ISSN (Online): 
IsoAbbr: Tuberk Kerdesei
NlmId: 21330390R
123:123
JrId: 31188
long title: Texas journal of pharmacy
short title: Tex J Pharm
ISSN: 
ISSN (Online): 
IsoAbbr: Tex J Pharm
NlmId: 21130570R
123:123
JrId: 31189
long title: Der Sportarzt vereinigt mit Sportmedizin
short title: Sportarzt Ver Sportmed
ISSN: 
ISSN (Online): 
IsoAbbr: Sportarzt Ver Sportmed
NlmId: 20940110R
123:123
JrId: 31190
long title: South African journal of clinical science. Suid-Afrikaanse tydskrif vir kliniese wetenskap
short title: S Afr J Clin Sci
ISSN: 
ISSN (Online): 
IsoAbbr: S Afr J Clin Sci
NlmId: 20920140R
123:123
JrId: 31191
long title: Seara medica
short title: Seara Med
ISSN: 
ISSN (Online): 
IsoAbbr: Seara Med
NlmId: 20710060R
123:123
JrId: 31192
long title: Schweizerische Zeitschrift fur Pathologie und Bakteriologie. Revue suisse de pathologie et de bacteriologie
short title: Schweiz Z Pathol Bakteriol
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Z Pathol Bakteriol
NlmId: 20630440R
123:123
JrId: 31193
long title: Takamine Kenkyujo nenpo The Annual report of Takamine Laboratory. Sankyo Kabushiki Kaisha. Takamine Kenkyujo
short title: Takamine Kenkyusho Nenpo
ISSN: 
ISSN (Online): 
IsoAbbr: Takamine Kenkyusho Nenpo
NlmId: 20540700R
123:123
JrId: 31194
long title: Rozhledy v tuberkulose
short title: Rozhl Tuberk
ISSN: 
ISSN (Online): 
IsoAbbr: Rozhl Tuberk
NlmId: 20441050R
123:123
JrId: 31195
long title: Revista medica del Hospital Central del Empleado
short title: Rev Med Hosp Cent Empl
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Hosp Cent Empl
NlmId: 20240350R
123:123
JrId: 31196
long title: Revista medica da aeronautica
short title: Rev Med Aeron
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Aeron
NlmId: 20240110R
123:123
JrId: 31197
long title: Revista de urologia
short title: Rev Urol (Mex)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Urol (Mex)
NlmId: 20220670R
123:123
JrId: 31198
long title: Rassegna di medicina industriale e di igiene del lavoro
short title: Rass Med Ind Ig Lav
ISSN: 0370-6249
ISSN (Online): 
IsoAbbr: Rass Med Ind Ig Lav
NlmId: 20020370R
123:123
JrId: 31199
long title: Rassegna medica
short title: Rass Medica
ISSN: 
ISSN (Online): 
IsoAbbr: Rass Medica
NlmId: 20020460R
123:123
JrId: 31200
long title: Radioterapia, radiobiologia e fisica medica
short title: Radioter Radiobiol Fis Medica
ISSN: 
ISSN (Online): 
IsoAbbr: Radioter Radiobiol Fis Medica
NlmId: 20020080R
123:123
JrId: 31201
long title: The Physical therapy review
short title: Phys Ther Rev
ISSN: 0735-7435
ISSN (Online): 
IsoAbbr: Phys Ther Rev
NlmId: 19620720R
123:123
JrId: 31202
long title: L'Odontologie
short title: Odontologie
ISSN: 
ISSN (Online): 
IsoAbbr: Odontologie
NlmId: 19320310R
123:123
JrId: 31203
long title: Neurologie a psychiatrie ceskoslovenska
short title: Neurol Psychiatr Ceskoslov
ISSN: 
ISSN (Online): 
IsoAbbr: Neurol Psychiatr Ceskoslov
NlmId: 19020140R
123:123
JrId: 31204
long title: Monatshefte fur Tierheilkunde
short title: Monatsh Tierheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Monatsh Tierheilkd
NlmId: 18750330R
123:123
JrId: 31205
long title: Mississippi Valley medical journal
short title: Miss Valley Med J
ISSN: 0096-5480
ISSN (Online): 
IsoAbbr: Miss Valley Med J
NlmId: 18730540R
123:123
JrId: 31206
long title: Medico Boehringer: overseas ed
short title: Med Bohringer (Overseas)
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bohringer (Overseas)
NlmId: 18610690R
123:123
JrId: 31207
long title: The Medical journal of the South-West
short title: Med J Southwest
ISSN: 0369-0458
ISSN (Online): 
IsoAbbr: Med J Southwest
NlmId: 18520390R
123:123
JrId: 31208
long title: Journal of psychiatric social work
short title: J Psychiatr Soc Work
ISSN: 
ISSN (Online): 
IsoAbbr: J Psychiatr Soc Work
NlmId: 17940070R
123:123
JrId: 31209
long title: Journal of social hygiene
short title: J Soc Hyg
ISSN: 
ISSN (Online): 
IsoAbbr: J Soc Hyg
NlmId: 17940220R
123:123
JrId: 31210
long title: Le Journal dentaire belge. Belgisch blad voor tandheelkunde
short title: J Dent Belge
ISSN: 
ISSN (Online): 
IsoAbbr: J Dent Belge
NlmId: 17820240R
123:123
JrId: 31211
long title: Journal d'urologie medicale et chirurgicale
short title: J Urol Medicale Chir
ISSN: 0368-4679
ISSN (Online): 
IsoAbbr: J Urol Medicale Chir
NlmId: 17820300R
123:123
JrId: 31212
long title: Acta physiotherapica et rheumatologica Belgica
short title: Acta Physiother Rheumatol Belg
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Physiother Rheumatol Belg
NlmId: 17810470R
123:123
JrId: 31213
long title: Giornale di batteriologia e immunologia
short title: G Batteriol Immunol
ISSN: 
ISSN (Online): 
IsoAbbr: G Batteriol Immunol
NlmId: 17130390R
123:123
JrId: 31214
long title: Bulletin. Georgetown University. Medical Center
short title: Bull Georgetown Univ Med Cent
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Georgetown Univ Med Cent
NlmId: 17120080R
123:123
JrId: 31215
long title: Folia psychiatrica, neurologica et neurochirurgica Neerlandica
short title: Folia Psychiatr Neurol Neurochir Neerl
ISSN: 
ISSN (Online): 
IsoAbbr: Folia Psychiatr Neurol Neurochir Neerl
NlmId: 16940420R
123:123
JrId: 31216
long title: Drug standards
short title: Drug Stand
ISSN: 
ISSN (Online): 
IsoAbbr: Drug Stand
NlmId: 16640280R
123:123
JrId: 31217
long title: Cerebral palsy bulletin
short title: Cereb Palsy Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Cereb Palsy Bull
NlmId: 16110470R
123:123
JrId: 31218
long title: Ceskoslovenska nemocnice
short title: Ceskoslov Nemocnice
ISSN: 
ISSN (Online): 
IsoAbbr: Ceskoslov Nemocnice
NlmId: 16120060R
123:123
JrId: 31219
long title: Canadian journal of medical sciences
short title: Can J Med Sci
ISSN: 0316-4403
ISSN (Online): 
IsoAbbr: Can J Med Sci
NlmId: 16030020R
123:123
JrId: 31220
long title: Beitrage zur klinischen Chirurgie
short title: Beitr Klin Chir
ISSN: 
ISSN (Online): 
IsoAbbr: Beitr Klin Chir
NlmId: 15510240R
123:123
JrId: 31221
long title: Archivos cubanos de cancerologia
short title: Arch Cuba Cancerol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Cuba Cancerol
NlmId: 15230090R
123:123
JrId: 31222
long title: Archivos de medicina infantil
short title: Arch Med Infant
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Med Infant
NlmId: 15230260R
123:123
JrId: 31223
long title: Archivio italiano di dermatologia, sifilografia, e venereologia
short title: Arch Ital Dermatol Sifilogr Venereol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Ital Dermatol Sifilogr Venereol
NlmId: 15220190R
123:123
JrId: 31224
long title: Archives of physical medicine
short title: Arch Phys Med
ISSN: 0096-6622
ISSN (Online): 
IsoAbbr: Arch Phys Med
NlmId: 15210200R
123:123
JrId: 31225
long title: Archives de stomatologie
short title: Arch Stomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Stomatol
NlmId: 15140170R
123:123
JrId: 31226
long title: Annales belges de medecine militaire. Belgisch tijdschrift voor militaire geneeskunde
short title: Ann Belg Med Mil
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Belg Med Mil
NlmId: 14940340R
123:123
JrId: 31227
long title: Acta psychiatrica et neurologica Scandinavica. Supplementum
short title: Acta Psychiatr Neurol Scand Suppl
ISSN: 0365-5067
ISSN (Online): 
IsoAbbr: Acta Psychiatr Neurol Scand Suppl
NlmId: 14610180R
123:123
JrId: 31228
long title: Acta paediatrica. Supplementum
short title: Acta Paediatr Suppl
ISSN: 0365-5741
ISSN (Online): 
IsoAbbr: Acta Paediatr Suppl
NlmId: 14540280R
123:123
JrId: 31229
long title: Revista de cirugia
short title: Rev Cir (Mex)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cir (Mex)
NlmId: 1274040
123:123
JrId: 31230
long title: Archivos argentinos de tisiologia y neumonologia
short title: Arch Argent Tisiol Neumonol
ISSN: 0004-0509
ISSN (Online): 
IsoAbbr: Arch Argent Tisiol Neumonol
NlmId: 0417511
123:123
JrId: 31231
long title: Revista cubana de pediatria
short title: Rev Cubana Pediatr
ISSN: 0034-7531
ISSN (Online): 
IsoAbbr: Rev Cubana Pediatr
NlmId: 0417464
123:123
JrId: 31232
long title: Guy's Hospital gazette
short title: Guys Hosp Gaz
ISSN: 0017-5870
ISSN (Online): 
IsoAbbr: Guys Hosp Gaz
NlmId: 0416610
123:123
JrId: 31233
long title: University of Toronto medical journal
short title: Univ Toronto Med J
ISSN: 0042-0239
ISSN (Online): 
IsoAbbr: Univ Toronto Med J
NlmId: 0413577
123:123
JrId: 31234
long title: Shonika kiyo. Annales paediatrici Japonici
short title: Shonika Kiyo
ISSN: 0003-4495
ISSN (Online): 
IsoAbbr: Shonika Kiyo
NlmId: 0413572
123:123
JrId: 31235
long title: Revue du rhumatisme
short title: Rev Rhum
ISSN: 0301-8474
ISSN (Online): 
IsoAbbr: Rev Rhum
NlmId: 0407210
123:123
JrId: 31236
long title: Revista de sanidad militar
short title: Rev Sanid Milit
ISSN: 0301-696X
ISSN (Online): 
IsoAbbr: Rev Sanid Milit
NlmId: 0407203
123:123
JrId: 31237
long title: Cincinnati journal of medicine
short title: Cinci J Med
ISSN: 0009-6873
ISSN (Online): 
IsoAbbr: Cinci J Med
NlmId: 0405365
123:123
JrId: 31238
long title: Settimana medica
short title: Settim Med
ISSN: 0037-2927
ISSN (Online): 
IsoAbbr: Settim Med
NlmId: 0404406
123:123
JrId: 31239
long title: Anesthesie et analgesie
short title: Anesth Anal
ISSN: 0301-4452
ISSN (Online): 
IsoAbbr: Anesth Anal
NlmId: 0404020
123:123
JrId: 31240
long title: Minerva dietologica
short title: Minerva Dietol
ISSN: 0026-475X
ISSN (Online): 
IsoAbbr: Minerva Dietol
NlmId: 0400727
123:123
JrId: 31241
long title: Aerzteblatt Rheinland-Pfalz
short title: Arztebl Rheinl Pfalz
ISSN: 0001-9488
ISSN (Online): 
IsoAbbr: Arztebl Rheinl Pfalz
NlmId: 0376663
123:123
JrId: 31242
long title: Meditsinskii zhurnal Uzbekistana
short title: Med Zh Uzb
ISSN: 0025-830X
ISSN (Online): 
IsoAbbr: Med Zh Uzb
NlmId: 0376636
123:123
JrId: 31243
long title: Internationale Zeitschrift fur Vitaminforschung. Beiheft
short title: Int Z Vitaminforsch Beih
ISSN: 
ISSN (Online): 
IsoAbbr: Int Z Vitaminforsch Beih
NlmId: 0331132
123:123
JrId: 31244
long title: Boletim do Instituto de Puericultura
short title: Bol Inst Pueric
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Inst Pueric
NlmId: 0262147
123:123
JrId: 31245
long title: Lectures on the scientific basis of medicine
short title: Lect Sci Basis Med
ISSN: 
ISSN (Online): 
IsoAbbr: Lect Sci Basis Med
NlmId: 0243575
123:123
JrId: 31246
long title: Journal of oral surgery, anesthesia, and hospital dental service
short title: J Oral Surg Anesth Hosp Dent Serv
ISSN: 0095-9618
ISSN (Online): 
IsoAbbr: J Oral Surg Anesth Hosp Dent Serv
NlmId: 0234122
123:123
JrId: 31247
long title: Infanzia anormale
short title: Infanz Anorm
ISSN: 
ISSN (Online): 
IsoAbbr: Infanz Anorm
NlmId: 0220203
123:123
JrId: 31248
long title: Hifu to hinyo. The Dermatology and urology
short title: Hifu To Hinyo Dermatol Urol
ISSN: 
ISSN (Online): 
IsoAbbr: Hifu To Hinyo Dermatol Urol
NlmId: 0213157
123:123
JrId: 31249
long title: Excerpta medica. Section 15, Chest diseases
short title: Excerpta Medica 15 Chest Dis
ISSN: 
ISSN (Online): 
IsoAbbr: Excerpta Medica 15 Chest Dis
NlmId: 0200317
123:123
JrId: 31250
long title: The Osteopathic profession
short title: Osteopath Prof
ISSN: 0191-4324
ISSN (Online): 
IsoAbbr: Osteopath Prof
NlmId: 0161312
123:123
JrId: 31251
long title: Fortschritte der psychosomatischen Medizin. Advances in psychosomatic medicine
short title: Fortschr Psychosom Med
ISSN: 
ISSN (Online): 
IsoAbbr: Fortschr Psychosom Med
NlmId: 0143116
123:123
JrId: 31252
long title: Zeitschrift fur die gesamte experimentelle Medizin
short title: Z Gesamte Exp Med
ISSN: 
ISSN (Online): 
IsoAbbr: Z Gesamte Exp Med
NlmId: 0142427
123:123
JrId: 31253
long title: Archivio di chirurgia del torace
short title: Archivio Chir Torace
ISSN: 
ISSN (Online): 
IsoAbbr: Archivio Chir Torace
NlmId: 0135734
123:123
JrId: 31254
long title: Bulletin. New England Medical Center
short title: Bull New Engl Med Cent
ISSN: 
ISSN (Online): 
IsoAbbr: Bull New Engl Med Cent
NlmId: 0134742
123:123
JrId: 31255
long title: Henry Ford Hospital medical bulletin
short title: Henry Ford Hosp Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Henry Ford Hosp Med Bull
NlmId: 0124331
123:123
JrId: 31256
long title: Arquivos. Instituto Brasileiro para Investigacao da Tuberculose
short title: Arq Inst Bras Invest Tubers
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Inst Bras Invest Tubers
NlmId: 0112531
123:123
JrId: 31257
long title: Acta Belgica de arte medicinali et pharmaceutica militari
short title: Acta Belg Arte Med Pharm Mil
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Belg Arte Med Pharm Mil
NlmId: 0063222
123:123
JrId: 31258
long title: Toulouse medical
short title: Toulouse Med
ISSN: 0372-042X
ISSN (Online): 
IsoAbbr: Toulouse Med
NlmId: 0035523
123:123
JrId: 31259
long title: Mitteilungen aus dem Gebiete der Lebensmittel-untersuchung un Hygiene = Travaux de chimie alimentaire et d'hygiene
short title: Mitt Geb Lebensmittelunters Hyg
ISSN: 0026-6841
ISSN (Online): 
IsoAbbr: Mitt Geb Lebensmittelunters Hyg
NlmId: 0017767
123:123
JrId: 31260
long title: Bulletin of gastrointestinal endoscopy
short title: Bull Gastrointest Endosc
ISSN: 1051-7472
ISSN (Online): 
IsoAbbr: Bull Gastrointest Endosc
NlmId: 0004334
123:123
JrId: 31261
long title: Acta psychotherapeutica et psychosomatica
short title: Acta Psychother Psychosom
ISSN: 0365-5822
ISSN (Online): 
IsoAbbr: Acta Psychother Psychosom
NlmId: 0000220
123:123
JrId: 31262
long title: A.M.A. archives of dermatology
short title: AMA Arch Derm
ISSN: 0096-5359
ISSN (Online): 
IsoAbbr: AMA Arch Derm
NlmId: 14470050R
123:123
JrId: 31263
long title: Journal. Royal Sanitary Institute (Great Britain)
short title: J R Sanit Inst
ISSN: 
ISSN (Online): 
IsoAbbr: J R Sanit Inst
NlmId: 20440840R
123:123
JrId: 31264
long title: Student medicine
short title: Stud Med
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Med
NlmId: 21020150R
123:123
JrId: 31265
long title: Anales del Instituto de Investigaciones Veterinarias
short title: An Inst Invest Vet
ISSN: 0365-3536
ISSN (Online): 
IsoAbbr: An Inst Invest Vet
NlmId: 7505191
123:123
JrId: 31266
long title: Bulletins et memoires de la Faculte mixte de medecine et de pharmacie de Dakar
short title: Bull Mem Fac Mixte Med Pharm Dakar
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Mem Fac Mixte Med Pharm Dakar
NlmId: 7505420
123:123
JrId: 31267
long title: Mundo Medico
short title: Mundo Med
ISSN: 
ISSN (Online): 
IsoAbbr: Mundo Med
NlmId: 9427816
123:123
JrId: 31268
long title: Nova acta stomatologica
short title: Nova Acta Stomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Nova Acta Stomatol
NlmId: 19220700R
123:123
JrId: 31269
long title: El Medico practico
short title: Med Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Med Pract
NlmId: 18620270R
123:123
JrId: 31270
long title: Publications in psychology. University of California (1868-1952)
short title: Publ Psychol
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Psychol
NlmId: 16020300R
123:123
JrId: 31271
long title: Curso Internacional de Oftalmologia. Curso Internacional de Oftalmologia
short title: Curso Int Oftalmol
ISSN: 
ISSN (Online): 
IsoAbbr: Curso Int Oftalmol
NlmId: 24010050R
123:123
JrId: 31272
long title: Accademia medica
short title: Accad Medica
ISSN: 
ISSN (Online): 
IsoAbbr: Accad Medica
NlmId: 14510510R
123:123
JrId: 31273
long title: Hellenike iatrike
short title: Hell Iatr
ISSN: 0258-2694
ISSN (Online): 
IsoAbbr: Hell Iatr
NlmId: 0373002
123:123
JrId: 31274
long title: Hamburger Arzteblatt
short title: Hamb Arztebl
ISSN: 0017-6915
ISSN (Online): 
IsoAbbr: Hamb Arztebl
NlmId: 17230310R
123:123
JrId: 31276
long title: L' Information medicale et paramedicale
short title: Inf Med Paramed (Montreal)
ISSN: 0020-014X
ISSN (Online): 
IsoAbbr: Inf Med Paramed (Montreal)
NlmId: 0370757
123:123
JrId: 31277
long title: Ronenbyo. [Geriatrics]
short title: Ronenbyo
ISSN: 0216-0951
ISSN (Online): 
IsoAbbr: Ronenbyo
NlmId: 0145070
123:123
JrId: 31278
long title: Ochsner Clinic reports
short title: Ochsner Clin Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Ochsner Clin Rep
NlmId: 19310720R
123:123
JrId: 31279
long title: Odontologica
short title: Odontologica
ISSN: 
ISSN (Online): 
IsoAbbr: Odontologica
NlmId: 19320290R
123:123
JrId: 31280
long title: Voprosy patologii serdechno-sosudistoi sistemy
short title: Vopr Patol Serdechno Sosud Sist
ISSN: 
ISSN (Online): 
IsoAbbr: Vopr Patol Serdechno Sosud Sist
NlmId: 21540250R
123:123
JrId: 31281
long title: Travaux de la Societe de pharmacie de Montpellier
short title: Trav Soc Pharm Montp
ISSN: 0037-9115
ISSN (Online): 
IsoAbbr: Trav Soc Pharm Montp
NlmId: 7507562
123:123
JrId: 31282
long title: Revue de medecine et d'hygiene d'Outre-Mer
short title: Rev Med Hyg Outre Mer
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Hyg Outre Mer
NlmId: 0137557
123:123
JrId: 31283
long title: Athena_ rassegna mensile di biologia, clinica e terapia
short title: Athena
ISSN: 
ISSN (Online): 
IsoAbbr: Athena
NlmId: 0370611
123:123
JrId: 31284
long title: A Crianca portuguesa
short title: Crianca Port
ISSN: 
ISSN (Online): 
IsoAbbr: Crianca Port
NlmId: 0401041
123:123
JrId: 31285
long title: [Gencho Hiroshima igaku] The Hiroshima medical journal
short title: Gencho Hiroshima Igaku
ISSN: 
ISSN (Online): 
IsoAbbr: Gencho Hiroshima Igaku
NlmId: 17110180R
123:123
JrId: 31286
long title: Gazette des hopitaux civils et militaires de l'Empire ottoman
short title: Gaz Hop Civ Mil Empire Ottoman
ISSN: 
ISSN (Online): 
IsoAbbr: Gaz Hop Civ Mil Empire Ottoman
NlmId: 9427844
123:123
JrId: 31287
long title: Revista iberica de parasitologia
short title: Rev Iber Parasitol
ISSN: 0034-9623
ISSN (Online): 
IsoAbbr: Rev Iber Parasitol
NlmId: 9427296
123:123
JrId: 31288
long title: Nihon Eiyo Shokuryo Gakkai shi = Nippon Eiyo Shokuryo Gakkaishi = Journal of Japanese Society of Nutrition and Food Science
short title: Nihon Eiyo Shokuryo Gakkai Shi
ISSN: 0287-3516
ISSN (Online): 1883-2849
IsoAbbr: Nihon Eiyo Shokuryo Gakkai Shi
NlmId: 9318973
123:123
JrId: 31289
long title: Archivos de medicina interna (Montevideo, Uruguay)
short title: Arch Med Intern
ISSN: 0250-3816
ISSN (Online): 1688-423X
IsoAbbr: Arch Med Intern
NlmId: 9203134
123:123
JrId: 31290
long title: Revue de medecine psychosomatique (1985)
short title: Rev Med Psychosom
ISSN: 0298-3850
ISSN (Online): 
IsoAbbr: Rev Med Psychosom
NlmId: 8712300
123:123
JrId: 31291
long title: Forschung und Fortbildung in der Chirurgie des Bewegungsapparates
short title: Forsch Fortbild Chir Bewegungsappar
ISSN: 
ISSN (Online): 
IsoAbbr: Forsch Fortbild Chir Bewegungsappar
NlmId: 8408562
123:123
JrId: 31292
long title: Anais da Faculdade de Medicina do Recife
short title: An Fac Med Recife
ISSN: 
ISSN (Online): 
IsoAbbr: An Fac Med Recife
NlmId: 7806485
123:123
JrId: 31293
long title: Orthopaedic audio-synopsis continuing medical education
short title: Orthop Audiosynop Contin Med Educ
ISSN: 0093-7738
ISSN (Online): 
IsoAbbr: Orthop Audiosynop Contin Med Educ
NlmId: 7604410A
123:123
JrId: 31294
long title: Trudy Leningradskogo sanitarno-gigienicheskogo meditsinskogo instituta
short title: Tr Leningr Sanitarnogig Med Inst
ISSN: 0371-9367
ISSN (Online): 
IsoAbbr: Tr Leningr Sanitarnogig Med Inst
NlmId: 7507643
123:123
JrId: 31295
long title: Rendiconti - Istituto superiore di sanita
short title: Rend Ist Sup Sanit
ISSN: 0370-5811
ISSN (Online): 
IsoAbbr: Rend Ist Sup Sanit
NlmId: 7507425
123:123
JrId: 31296
long title: Boletin de la Sociedad Valenciana de Pediatria
short title: Bol Soc Valencia Pediatr
ISSN: 0489-3824
ISSN (Online): 
IsoAbbr: Bol Soc Valencia Pediatr
NlmId: 7506937
123:123
JrId: 31297
long title: Transactions - American Society of Ophthalmologic and Otolaryngologic Allergy
short title: Trans Am Soc Ophthalmol Otolaryngol Allergy
ISSN: 0066-0655
ISSN (Online): 
IsoAbbr: Trans Am Soc Ophthalmol Otolaryngol Allergy
NlmId: 7506089
123:123
JrId: 31298
long title: Journal of the Association of Medical Illustrators
short title: J Assoc Med Illus
ISSN: 0098-8456
ISSN (Online): 
IsoAbbr: J Assoc Med Illus
NlmId: 7503072
123:123
JrId: 31299
long title: Journal - Newark Beth Israel Hospital
short title: J Newark Beth Isr Hosp
ISSN: 0549-0650
ISSN (Online): 
IsoAbbr: J Newark Beth Isr Hosp
NlmId: 7503040
123:123
JrId: 31300
long title: Problemi na onkologiiata
short title: Probl Onkol
ISSN: 0323-9209
ISSN (Online): 
IsoAbbr: Probl Onkol
NlmId: 7502161
123:123
JrId: 31301
long title: Progresos de pediatria y puericultura
short title: Prog Pediatr Pueric
ISSN: 0033-0515
ISSN (Online): 
IsoAbbr: Prog Pediatr Pueric
NlmId: 60030180R
123:123
JrId: 31302
long title: I. C. R. S. medical reports
short title: ICRS Med Rep
ISSN: 
ISSN (Online): 
IsoAbbr: ICRS Med Rep
NlmId: 59430280R
123:123
JrId: 31303
long title: Giornale di biochimica
short title: G Biochim
ISSN: 0434-0272
ISSN (Online): 
IsoAbbr: G Biochim
NlmId: 2985106R
123:123
JrId: 31304
long title: Postgraduate seminar. American Urological Association. North Central Section
short title: Postgrad Semin Am Urol Assoc North Cent
ISSN: 
ISSN (Online): 
IsoAbbr: Postgrad Semin Am Urol Assoc North Cent
NlmId: 23610900R
123:123
JrId: 31305
long title: WADC technical report. United States. Air Force. Wright Air Development Center, Dayton, Ohio
short title: WADC Tech Rep United States Air Force Wright Air Dev Cent Day Ohio
ISSN: 
ISSN (Online): 
IsoAbbr: WADC Tech Rep United States Air Force Wright Air Dev Cent Day Ohio
NlmId: 22420090R
123:123
JrId: 31306
long title: [Report no.] NAEC-ACEL-. United States. Aerospace Crew Equipment Laboratory, Philadelphia
short title: Rep No NAEC ACEL United States Aerosp Crew Equip Lab Phila
ISSN: 
ISSN (Online): 
IsoAbbr: Rep No NAEC ACEL United States Aerosp Crew Equip Lab Phila
NlmId: 22420180R
123:123
JrId: 31307
long title: Wiener Beitrage zur Hals-, Nasen- und Ohrenheilkunde
short title: Wien Beitr Hals Nasen Ohrenheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Hals Nasen Ohrenheilkd
NlmId: 21620760R
123:123
JrId: 31308
long title: United States Armed Forces medical journal
short title: U S Armed Forces Med J
ISSN: 0566-0777
ISSN (Online): 
IsoAbbr: U S Armed Forces Med J
NlmId: 21410750R
123:123
JrId: 31309
long title: Internationale Zeitschrift fur physikalische Medizin und Rehabilitation, mit Zentralblatt fur die gesamte Rehabilitation
short title: Int Z Phys Med Rehabil
ISSN: 
ISSN (Online): 
IsoAbbr: Int Z Phys Med Rehabil
NlmId: 21350220R
123:123
JrId: 31310
long title: [Zasshi] Tokyo Jikeikai medical journal. Tokyo Jikeikai Ika Daigaku
short title: Tokyo Jikeikai Ika Daigaku Zasshi
ISSN: 0375-9172
ISSN (Online): 
IsoAbbr: Tokyo Jikeikai Ika Daigaku Zasshi
NlmId: 21220300R
123:123
JrId: 31311
long title: Studies from the Tokugawa Institute. Tokugawa Seibutsugaku Kenkyusho, Tokyo
short title: Stud Tokugawa Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Tokugawa Inst
NlmId: 21220180R
123:123
JrId: 31312
long title: Atti della Societa italiana di dermatologia e sifilografia e delle sezioni interprovinciali. Societa italiana di dermatologia e sifilografia
short title: Soc Ital Dermatol Sifilogr Sezioni Interprov Soc Ital Dermatol Sifilogr
ISSN: 
ISSN (Online): 
IsoAbbr: Soc Ital Dermatol Sifilogr Sezioni Interprov Soc Ital Dermatol Sifilogr
NlmId: 20820760R
123:123
JrId: 31313
long title: Skin
short title: Skin (Los Angeles)
ISSN: 0560-2076
ISSN (Online): 
IsoAbbr: Skin (Los Angeles)
NlmId: 20740650R
123:123
JrId: 31314
long title: Scientia genetica_ periodico di genetica per i paesi latini
short title: Sci Genet
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Genet
NlmId: 20640150R
123:123
JrId: 31315
long title: Annual report of the Council. Royal Society of Health (Great Britain)
short title: Annu Rep R Soc Promot Health
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Rep R Soc Promot Health
NlmId: 20440830R
123:123
JrId: 31316
long title: Bulletin. Roslyn, N. Y. St. Francis Hospital and Sanatorium for Cardiac Children
short title: Heart Cent Bull (Roslyn)
ISSN: 
ISSN (Online): 
IsoAbbr: Heart Cent Bull (Roslyn)
NlmId: 20440140R
123:123
JrId: 31317
long title: Revista medica do sul de Minas
short title: Rev Medica Minas
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Medica Minas
NlmId: 20240440R
123:123
JrId: 31318
long title: Revista clinica de Sao Paulo
short title: Rev Clin Sao Paulo
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Clin Sao Paulo
NlmId: 20140390R
123:123
JrId: 31319
long title: Regensburger Jahrbuch fur arztliche Fortbildung
short title: Regensb Jahrb Arztl Fortbild
ISSN: 
ISSN (Online): 
IsoAbbr: Regensb Jahrb Arztl Fortbild
NlmId: 20040740R
123:123
JrId: 31320
long title: Pinheiros terapeutico
short title: Pinheiros Ter
ISSN: 
ISSN (Online): 
IsoAbbr: Pinheiros Ter
NlmId: 19630410R
123:123
JrId: 31321
long title: Die Pharmazeutische Industrie
short title: Pharm Ind
ISSN: 0031-711X
ISSN (Online): 
IsoAbbr: Pharm Ind
NlmId: 19610500R
123:123
JrId: 31322
long title: Pediatria de las Americas
short title: Pediatr Am
ISSN: 
ISSN (Online): 
IsoAbbr: Pediatr Am
NlmId: 19530270R
123:123
JrId: 31323
long title: [Nihon iji shinpo] = Japanese medical journal
short title: Jpn Med J
ISSN: 0385-9215
ISSN (Online): 
IsoAbbr: Jpn Med J
NlmId: 19130030R
123:123
JrId: 31324
long title: The New Orleans medical and surgical journal
short title: New Orleans Med Surg J
ISSN: 0097-1790
ISSN (Online): 
IsoAbbr: New Orleans Med Surg J
NlmId: 19030340R
123:123
JrId: 31325
long title: Neumologia y cirugia de torax
short title: Neumol Cir Torax
ISSN: 0028-3746
ISSN (Online): 
IsoAbbr: Neumol Cir Torax
NlmId: 19020050R
123:123
JrId: 31326
long title: Bulletin (St. Louis Park Medical Center)
short title: Bull St Louis Park Med Cen
ISSN: 
ISSN (Online): 
IsoAbbr: Bull St Louis Park Med Cen
NlmId: 18730050R
123:123
JrId: 31327
long title: Medicina infantil
short title: Med Infant
ISSN: 
ISSN (Online): 
IsoAbbr: Med Infant
NlmId: 18540600R
123:123
JrId: 31328
long title: Makedonski medicinski pregled. Revue medicale macedonienne
short title: Makedon Med Pregl
ISSN: 0025-1097
ISSN (Online): 
IsoAbbr: Makedon Med Pregl
NlmId: 18420240R
123:123
JrId: 31329
long title: Journal of clinical and experimental psychopathology
short title: J Clin Exp Psychopathol
ISSN: 
ISSN (Online): 
IsoAbbr: J Clin Exp Psychopathol
NlmId: 17840130R
123:123
JrId: 31330
long title: Journal des praticiens_ revue generale de clinique et de therapeutique
short title: J Prat Rev Gen Clin Ther
ISSN: 
ISSN (Online): 
IsoAbbr: J Prat Rev Gen Clin Ther
NlmId: 17820280R
123:123
JrId: 31332
long title: Imprensa medica
short title: Imprensa Medica
ISSN: 
ISSN (Online): 
IsoAbbr: Imprensa Medica
NlmId: 17530180R
123:123
JrId: 31333
long title: Igiene e sanita pubblica. Collana di monografie
short title: Ig Sanita Pubblica Collana Monogr
ISSN: 
ISSN (Online): 
IsoAbbr: Ig Sanita Pubblica Collana Monogr
NlmId: 17520220R
123:123
JrId: 31334
long title: Scientific review
short title: Guigoz Sci Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Guigoz Sci Rev
NlmId: 17220170R
123:123
JrId: 31335
long title: Sbornik pro pathofysiologii traveni a vyzivy_ gastroenterologia bohema
short title: Sb Pathofysiol Traveni Vyz Gastroenterol Bohema
ISSN: 
ISSN (Online): 
IsoAbbr: Sb Pathofysiol Traveni Vyz Gastroenterol Bohema
NlmId: 17040190R
123:123
JrId: 31336
long title: Folia endocrinologica_ mensile di incretologia e incretoterapia
short title: Folia Endocrinol Mens Incretologia Incretoterapia
ISSN: 
ISSN (Online): 
IsoAbbr: Folia Endocrinol Mens Incretologia Incretoterapia
NlmId: 16940290R
123:123
JrId: 31337
long title: L'echo medical du nord
short title: Echo Med Nord
ISSN: 
ISSN (Online): 
IsoAbbr: Echo Med Nord
NlmId: 16650110R
123:123
JrId: 31338
long title: Documenta Geigy. Acta rheumatologica. [English ed.]
short title: Doc Geigy Acta Rheumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Doc Geigy Acta Rheumatol
NlmId: 16630420R
123:123
JrId: 31339
long title: Chekhoslovatskaia fiziologiia
short title: Chekh Fiziol
ISSN: 
ISSN (Online): 
IsoAbbr: Chekh Fiziol
NlmId: 16120460R
123:123
JrId: 31340
long title: Le Centre-est medical
short title: Cent Est Med
ISSN: 
ISSN (Online): 
IsoAbbr: Cent Est Med
NlmId: 16110290R
123:123
JrId: 31341
long title: Publication. Cayenne, French Guiana. Institut Pasteur de la Guyane francaise et de l'Inini
short title: Publ Inst Pasteur Guyane Fr Inini
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Inst Pasteur Guyane Fr Inini
NlmId: 16040640R
123:123
JrId: 31342
long title: Cancer progress
short title: Cancer Prog
ISSN: 
ISSN (Online): 
IsoAbbr: Cancer Prog
NlmId: 16030320R
123:123
JrId: 31343
long title: The Bulletin of the Tulane Medical Faculty
short title: Bull Tulane Univ Med Fac
ISSN: 0041-400X
ISSN (Online): 
IsoAbbr: Bull Tulane Univ Med Fac
NlmId: 15910040R
123:123
JrId: 31344
long title: Archivio di farmacologia sperimentale e scienze affini
short title: Arch Farmacol Sper Sci Affin
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Farmacol Sper Sci Affin
NlmId: 15220090R
123:123
JrId: 31345
long title: Archeion iatrikon epistemon
short title: Arch Iatr Epistem
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Iatr Epistem
NlmId: 15120480R
123:123
JrId: 31346
long title: Annali di medicina navale e tropicale
short title: Ann Med Nav Trop
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Med Nav Trop
NlmId: 15020060R
123:123
JrId: 31347
long title: American journal of syphilis, gonorrhea, and venereal diseases
short title: Am J Syph Gonorrhea Vener Dis
ISSN: 0096-6738
ISSN (Online): 
IsoAbbr: Am J Syph Gonorrhea Vener Dis
NlmId: 14830110R
123:123
JrId: 31348
long title: Transactions. American College of Cardiology
short title: Trans Am Coll Cardiol
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Am Coll Cardiol
NlmId: 14810120R
123:123
JrId: 31349
long title: Algerie medicale
short title: Alger Medicale
ISSN: 
ISSN (Online): 
IsoAbbr: Alger Medicale
NlmId: 14720550R
123:123
JrId: 31350
long title: Acta chirurgica Patavina
short title: Acta Chir Patav
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Chir Patav
NlmId: 14530010R
123:123
JrId: 31351
long title: Abbottempo
short title: Abbottempo
ISSN: 0567-4824
ISSN (Online): 
IsoAbbr: Abbottempo
NlmId: 14480040R
123:123
JrId: 31352
long title: Presbyterian-St. Luke's Hospital medical bulletin
short title: Presbyt St Lukes Hosp Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Presbyt St Lukes Hosp Med Bull
NlmId: 1277377
123:123
JrId: 31353
long title: Sprawozdania z czynnosci i posiedzen - Lodzkie Towarzystwo Naukowe
short title: Spraw Czynnosci Posiedz Lodz Tow Nauk
ISSN: 0208-628X
ISSN (Online): 
IsoAbbr: Spraw Czynnosci Posiedz Lodz Tow Nauk
NlmId: 0432606
123:123
JrId: 31354
long title: Zentralblatt fur Haut- und Geschlechtskrankheiten, sowie deren Grenzgebiete
short title: Zentralbl Haut Geschlechtskr Grenzgeb
ISSN: 
ISSN (Online): 
IsoAbbr: Zentralbl Haut Geschlechtskr Grenzgeb
NlmId: 0423435
123:123
JrId: 31355
long title: Seishin igaku. Clinical psychiatry
short title: Seishin Igaku
ISSN: 0488-1281
ISSN (Online): 
IsoAbbr: Seishin Igaku
NlmId: 0413565
123:123
JrId: 31356
long title: Neuropsichiatria
short title: Neuropsichiatria
ISSN: 0028-3916
ISSN (Online): 
IsoAbbr: Neuropsichiatria
NlmId: 0404442
123:123
JrId: 31357
long title: Refu'ah veterinarit : riv'on Histadrut ha-rof'im ha-veterinariyim be-Erets-Yisra'el
short title: Refu Vet
ISSN: 0034-3153
ISSN (Online): 
IsoAbbr: Refu Vet
NlmId: 0404473
123:123
JrId: 31358
long title: Farmacja polska
short title: Farm Pol
ISSN: 0014-8261
ISSN (Online): 
IsoAbbr: Farm Pol
NlmId: 0400670
123:123
JrId: 31359
long title: Arquivos mineiros de leprologia
short title: Arq Min Leprol
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Min Leprol
NlmId: 0376321
123:123
JrId: 31360
long title: The Glaxo volume_ an occasional contribution to the science and art of medicine
short title: Glaxo Vol Occas Contrib Sci Art Med
ISSN: 
ISSN (Online): 
IsoAbbr: Glaxo Vol Occas Contrib Sci Art Med
NlmId: 0374644
123:123
JrId: 31361
long title: Hospitalis
short title: Hospitalis
ISSN: 0018-5930
ISSN (Online): 
IsoAbbr: Hospitalis
NlmId: 0373015
123:123
JrId: 31362
long title: Chirurgia urologica
short title: Chir Urol
ISSN: 0009-4811
ISSN (Online): 
IsoAbbr: Chir Urol
NlmId: 0372571
123:123
JrId: 31363
long title: Ergebnisse der gesamten Tuberkuloseforschung
short title: Ergeb Gesamten Tuberkuloseforsch
ISSN: 
ISSN (Online): 
IsoAbbr: Ergeb Gesamten Tuberkuloseforsch
NlmId: 0330460
123:123
JrId: 31364
long title: Therapeutische Berichte
short title: Ther Ber
ISSN: 
ISSN (Online): 
IsoAbbr: Ther Ber
NlmId: 0223727
123:123
JrId: 31365
long title: Revista Kuba de medicina tropical y parasitologia
short title: Rev Kuba Med Trop Parasitol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Kuba Med Trop Parasitol
NlmId: 0204312
123:123
JrId: 31366
long title: Technical report. New York Naval Shipyard. Material Laboratory
short title: Tech Rep NY Nav Shipyard Mater Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Rep NY Nav Shipyard Mater Lab
NlmId: 0103775
123:123
JrId: 31367
long title: Sinai Hospital journal
short title: Sinai Hosp J (Balt)
ISSN: 0583-337X
ISSN (Online): 
IsoAbbr: Sinai Hosp J (Balt)
NlmId: 0061432
123:123
JrId: 31368
long title: Zeitschrift fur menschliche Vererbungs- und Konstitutionslehre
short title: Z Mensch Vererb Konstitutionsl
ISSN: 
ISSN (Online): 
IsoAbbr: Z Mensch Vererb Konstitutionsl
NlmId: 0033356
123:123
JrId: 31369
long title: Cahiers R. M. F.: bulletin medical-guide du praticien-revue medicale francaise
short title: Cah Rmf Bull Med Guide Pract Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Rmf Bull Med Guide Pract Rev
NlmId: 0004457
123:123
JrId: 31370
long title: Archives internationales de neurologie, des maladies hereditaires, de medecine mentale et psychosomatique
short title: Arch Int Neurol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Int Neurol
NlmId: 0002344
123:123
JrId: 31371
long title: Schweizer Archiv fur Neurologie und Psychiatrie. Archives suisses de neurologie et de psychiatrie. Archivio svizzero di neurologia e psichiatria
short title: Schweiz Arch Neurol Psychiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Arch Neurol Psychiatr
NlmId: 20630130R
123:123
JrId: 31372
long title: American review of tuberculosis
short title: Am Rev Tuberc
ISSN: 0096-0381
ISSN (Online): 
IsoAbbr: Am Rev Tuberc
NlmId: 14840640R
123:123
JrId: 31373
long title: Wehrmedizinische Mitteilungen
short title: Wehrmed Mitt
ISSN: 
ISSN (Online): 
IsoAbbr: Wehrmed Mitt
NlmId: 0114367
123:123
JrId: 31374
long title: The California clinician
short title: Calif Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Calif Clin
NlmId: 16020110R
123:123
JrId: 31375
long title: Voprosy fiziologii
short title: Vopr Fiziol
ISSN: 
ISSN (Online): 
IsoAbbr: Vopr Fiziol
NlmId: 21540050R
123:123
JrId: 31376
long title: Zbornik prac. Univerzita Pavla Jozefa Safarika v Kosiciach. Lekarska fakulta
short title: Zb Lek Fak Kosice
ISSN: 
ISSN (Online): 
IsoAbbr: Zb Lek Fak Kosice
NlmId: 0236257
123:123
JrId: 31377
long title: Anotaciones pediatricas
short title: Anot Pediatr
ISSN: 0402-5555
ISSN (Online): 
IsoAbbr: Anot Pediatr
NlmId: 2985152R
123:123
JrId: 31378
long title: L' Evolution medicale
short title: Evol Med
ISSN: 0014-3847
ISSN (Online): 
IsoAbbr: Evol Med
NlmId: 0370705
123:123
JrId: 31379
long title: Revista de otorrinolaringologia
short title: Rev Otorrinolaringol
ISSN: 0034-8643
ISSN (Online): 
IsoAbbr: Rev Otorrinolaringol
NlmId: 0425622
123:123
JrId: 31380
long title: [Ochanomizu igaku zasshi] : the Ochanomizu medical journal
short title: Ochanomizu Igaku Zasshi
ISSN: 0472-4674
ISSN (Online): 
IsoAbbr: Ochanomizu Igaku Zasshi
NlmId: 19310700R
123:123
JrId: 31381
long title: Rivista di psicoanalisi
short title: Riv Psicoanal
ISSN: 0035-6492
ISSN (Online): 
IsoAbbr: Riv Psicoanal
NlmId: 20420640R
123:123
JrId: 31382
long title: Medical digest
short title: Med Dig
ISSN: 0025-7184
ISSN (Online): 
IsoAbbr: Med Dig
NlmId: 2985238R
123:123
JrId: 31383
long title: Remedes-Actualites
short title: Rem Actual
ISSN: 0484-3800
ISSN (Online): 
IsoAbbr: Rem Actual
NlmId: 0024571
123:123
JrId: 31384
long title: Journal belge de medecine physique et de rhumatologie. Belgisch tijdschrift voor fysische geneeskunde en reumatologie
short title: J Belge Med Phys Rhumatol
ISSN: 0368-1459
ISSN (Online): 
IsoAbbr: J Belge Med Phys Rhumatol
NlmId: 0071431
123:123
JrId: 31385
long title: Der Deutsche Apotheker
short title: Dtsch Apoth
ISSN: 0366-8622
ISSN (Online): 
IsoAbbr: Dtsch Apoth
NlmId: 1307022
123:123
JrId: 31386
long title: A.M.A. archives of neurology
short title: AMA Arch Neurol
ISSN: 0375-8540
ISSN (Online): 
IsoAbbr: AMA Arch Neurol
NlmId: 14470110R
123:123
JrId: 31387
long title: IRE transactions on bio-medical electronics
short title: Ire Trans Biomed Electron
ISSN: 0096-1884
ISSN (Online): 
IsoAbbr: Ire Trans Biomed Electron
NlmId: 17510200R
123:123
JrId: 31388
long title: The Leech
short title: Leech
ISSN: 0457-3277
ISSN (Online): 
IsoAbbr: Leech
NlmId: 18310430R
123:123
JrId: 31389
long title: Revista medica de Cordoba
short title: Rev Med Cordoba
ISSN: 0370-6125
ISSN (Online): 
IsoAbbr: Rev Med Cordoba
NlmId: 20240190R
123:123
JrId: 31390
long title: Archives of pediatrics
short title: Arch Pediatr
ISSN: 0096-6630
ISSN (Online): 
IsoAbbr: Arch Pediatr
NlmId: 15210180R
123:123
JrId: 31391
long title: Archives internationales de physiologie
short title: Arch Int Physiol
ISSN: 0301-4541
ISSN (Online): 
IsoAbbr: Arch Int Physiol
NlmId: 0405354
123:123
JrId: 31392
long title: L' Hopital
short title: Hopital
ISSN: 
ISSN (Online): 
IsoAbbr: Hopital
NlmId: 1301165
123:123
JrId: 31393
long title: Ceskoslovenska morfologie
short title: Cesk Morfol
ISSN: 
ISSN (Online): 
IsoAbbr: Cesk Morfol
NlmId: 0204372
123:123
JrId: 31394
long title: Les entretiens de Bichat. Medecine. Entretiens de Bichat
short title: Entret Bichat Med Entret Bichat
ISSN: 
ISSN (Online): 
IsoAbbr: Entret Bichat Med Entret Bichat
NlmId: 0241230
123:123
JrId: 31395
long title: Voprosy kliniki i lecheniia zlokachestvennykh novoobrazovanii
short title: Vopr Klin Lecheniia Zlokachestvennykh Novoobraz
ISSN: 
ISSN (Online): 
IsoAbbr: Vopr Klin Lecheniia Zlokachestvennykh Novoobraz
NlmId: 0152445
123:123
JrId: 31396
long title: Bulletin du C. E. R. P
short title: Bull Cerp
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Cerp
NlmId: 0163727
123:123
JrId: 31397
long title: Medical world
short title: Med World
ISSN: 
ISSN (Online): 
IsoAbbr: Med World
NlmId: 0170272
123:123
JrId: 31398
long title: Zahnarztliche Welt, zahnarztliche Reform, ZWR
short title: Zahnarztl Welt Zahnarztl Reform Zwr
ISSN: 
ISSN (Online): 
IsoAbbr: Zahnarztl Welt Zahnarztl Reform Zwr
NlmId: 0171527
123:123
JrId: 31399
long title: Journal of projective techniques
short title: J Proj Tech
ISSN: 
ISSN (Online): 
IsoAbbr: J Proj Tech
NlmId: 0052130
123:123
JrId: 31400
long title: Zeitschrift fur Immunitats- und Allergieforschung
short title: Z Immunitats Allergieforsch
ISSN: 
ISSN (Online): 
IsoAbbr: Z Immunitats Allergieforsch
NlmId: 0053225
123:123
JrId: 31401
long title: Revue medicale de Nancy
short title: Rev Med Nancy
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Nancy
NlmId: 0204063
123:123
JrId: 31402
long title: Revue des sciences medicales
short title: Rev Sci Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sci Med
NlmId: 0204314
123:123
JrId: 31403
long title: Omnia medica. Supplemento
short title: Omnia Med Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Omnia Med Suppl
NlmId: 0212475
123:123
JrId: 31404
long title: Aggiornamenti sulle malattie da infezione
short title: Aggiorn Sulle Mal Infez
ISSN: 
ISSN (Online): 
IsoAbbr: Aggiorn Sulle Mal Infez
NlmId: 1260261
123:123
JrId: 31405
long title: Acta tuberculosea Belgica
short title: Acta Tuberc Belg
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Tuberc Belg
NlmId: 14610280R
123:123
JrId: 31406
long title: American practitioner and digest of treatment
short title: Am Pract Dig Treat
ISSN: 
ISSN (Online): 
IsoAbbr: Am Pract Dig Treat
NlmId: 14840350R
123:123
JrId: 31407
long title: The Dental journal of Australia
short title: Dent J Aust
ISSN: 
ISSN (Online): 
IsoAbbr: Dent J Aust
NlmId: 16520450R
123:123
JrId: 31408
long title: Giornale italiano di anestesiologia
short title: G Ital Anestesiol
ISSN: 
ISSN (Online): 
IsoAbbr: G Ital Anestesiol
NlmId: 17140050R
123:123
JrId: 31409
long title: Medicina del deporte y del trabajo
short title: Med Deporte Trab
ISSN: 
ISSN (Online): 
IsoAbbr: Med Deporte Trab
NlmId: 18540440R
123:123
JrId: 31410
long title: Revue belge de stomatologie. Belgisch tijdschrift voor stomatologie
short title: Rev Belge Stomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Belge Stomatol
NlmId: 20320170R
123:123
JrId: 31411
long title: La Pathologie generale
short title: Pathol Gen
ISSN: 
ISSN (Online): 
IsoAbbr: Pathol Gen
NlmId: 20320400R
123:123
JrId: 31412
long title: Journal - Michigan State Medical Society
short title: J Mich State Med Soc
ISSN: 0098-7522
ISSN (Online): 
IsoAbbr: J Mich State Med Soc
NlmId: 7503038
123:123
JrId: 31413
long title: Medical bulletin of the U. S. Army, Europe. United States. Army, Europe. Medical Division
short title: Med Bull US Army Eur
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull US Army Eur
NlmId: 22210310R
123:123
JrId: 31414
long title: Praxis der Psychotherapie
short title: Prax Psychother
ISSN: 0032-7077
ISSN (Online): 
IsoAbbr: Prax Psychother
NlmId: 0413136
123:123
JrId: 31415
long title: The London Hospital gazette
short title: Lond Hosp Gaz
ISSN: 0024-6050
ISSN (Online): 
IsoAbbr: Lond Hosp Gaz
NlmId: 0015362
123:123
JrId: 31416
long title: Pavlov journal of higher nervous activity
short title: Pavlov J High Nerv Act
ISSN: 0553-416X
ISSN (Online): 
IsoAbbr: Pavlov J High Nerv Act
NlmId: 0172416
123:123
JrId: 31417
long title: The Indian journal of medicine & surgery
short title: Indian J Med Surg
ISSN: 0019-5367
ISSN (Online): 
IsoAbbr: Indian J Med Surg
NlmId: 0374702
123:123
JrId: 31418
long title: Medical proceedings : a South African journal for the advancement of medical science = Mediese bydraes : 'n Suid-Afrikaanse tydskrif vir die bevordering van die geneeskunde
short title: Med Proc (Johannesb)
ISSN: 0025-7443
ISSN (Online): 
IsoAbbr: Med Proc (Johannesb)
NlmId: 2985242R
123:123
JrId: 31419
long title: Tidskrift i militar halsovard
short title: Tidskr Mil Halsov
ISSN: 
ISSN (Online): 
IsoAbbr: Tidskr Mil Halsov
NlmId: 0034745
123:123
JrId: 31420
long title: Revista argentina de reumatologia
short title: Rev Argent Reumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Argent Reumatol
NlmId: 20140020R
123:123
JrId: 31421
long title: Public health nursing
short title: Public Health Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: Public Health Nurs
NlmId: 19930080R
123:123
JrId: 31422
long title: Progressos da medicina
short title: Prog Med
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Med
NlmId: 19840200R
123:123
JrId: 31423
long title: Parodontopathies
short title: Parodontopathies
ISSN: 
ISSN (Online): 
IsoAbbr: Parodontopathies
NlmId: 9875617
123:123
JrId: 31424
long title: Bulletin of the World Health Organization. Supplement
short title: Bull World Health Org Suppl
ISSN: 0510-8659
ISSN (Online): 
IsoAbbr: Bull World Health Org Suppl
NlmId: 8103493
123:123
JrId: 31425
long title: Szczecinskie Towarzystwo Naukowe, Wydzial Nauk Lekarskich
short title: Szczecin Tow Nauk Wydz Nauk Lek
ISSN: 0082-125X
ISSN (Online): 
IsoAbbr: Szczecin Tow Nauk Wydz Nauk Lek
NlmId: 7809101
123:123
JrId: 31426
long title: Aktuelle Probleme der Phoniatrie und Logopadie. Current problems in phoniatrics and logopedics. Problemes actuels de phoniatrie et de logopedie
short title: Aktuel Probl Phoniatr Logop
ISSN: 0070-2072
ISSN (Online): 
IsoAbbr: Aktuel Probl Phoniatr Logop
NlmId: 7611910
123:123
JrId: 31427
long title: Trudy - Institut normal'noi i patologicheskoi fiziologii
short title: Tr Inst Norm Patol Fiziol
ISSN: 0515-9369
ISSN (Online): 
IsoAbbr: Tr Inst Norm Patol Fiziol
NlmId: 7507570
123:123
JrId: 31428
long title: Anales de la Casa de Salud Valdecilla
short title: An Casa Salud Valdecilla
ISSN: 0301-3839
ISSN (Online): 
IsoAbbr: An Casa Salud Valdecilla
NlmId: 7506830
123:123
JrId: 31429
long title: Quarterly review of allergy and applied immunology
short title: Q Rev Allergy Appl Immunol
ISSN: 
ISSN (Online): 
IsoAbbr: Q Rev Allergy Appl Immunol
NlmId: 59310090R
123:123
JrId: 31430
long title: Probleme. Symposien aktueller therapeutischer
short title: Probl Symp Aktuell Ther
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Symp Aktuell Ther
NlmId: 24930260R
123:123
JrId: 31431
long title: Suffield technical paper. Canada. Suffield Experimental Station, Ralston, Alta
short title: Suffield Tech Pap Can Suffield Exp Stn Ralston Alta
ISSN: 
ISSN (Online): 
IsoAbbr: Suffield Tech Pap Can Suffield Exp Stn Ralston Alta
NlmId: 22940010R
123:123
JrId: 31432
long title: Research report. Naval Medical Research Institute (U.S.)
short title: Res Rep Nav Med Res Inst (US)
ISSN: 
ISSN (Online): 
IsoAbbr: Res Rep Nav Med Res Inst (US)
NlmId: 22420790R
123:123
JrId: 31433
long title: Technical report. CRDLR. U.S. Army Chemical Research and Development Laboratories
short title: Tech Rep CRDLR US Army Chem Res Dev Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Rep CRDLR US Army Chem Res Dev Lab
NlmId: 22130290R
123:123
JrId: 31434
long title: Bulletin. World Medical Association
short title: Bull World Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull World Med Assoc
NlmId: 21630630R
123:123
JrId: 31435
long title: Wiener Beitrage zur Hygiene
short title: Wien Beitr Hyg
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Hyg
NlmId: 21620770R
123:123
JrId: 31436
long title: Supplement ... to the Public health reports
short title: Suppl Public Health Rep
ISSN: 1050-0952
ISSN (Online): 
IsoAbbr: Suppl Public Health Rep
NlmId: 21420630R
123:123
JrId: 31437
long title: Taehan Sanbuinkwa Hakhoe chapchi = Korean journal of obstetrics and gynecology
short title: Taehan Sanbuinkwa Hakhoe Chapchi
ISSN: 0494-4755
ISSN (Online): 
IsoAbbr: Taehan Sanbuinkwa Hakhoe Chapchi
NlmId: 21110170R
123:123
JrId: 31438
long title: Suomen apteekkarilehti. Finlands apotekartidning
short title: Suom Apteenkkaril
ISSN: 0355-533X
ISSN (Online): 
IsoAbbr: Suom Apteenkkaril
NlmId: 21030330R
123:123
JrId: 31439
long title: Sewage and industrial wastes
short title: Sewage Ind Waste
ISSN: 0096-364X
ISSN (Online): 
IsoAbbr: Sewage Ind Waste
NlmId: 20720310R
123:123
JrId: 31440
long title: Roentgen-Europ_ radiodiagnostic clinique europeen
short title: Rontgeneur Radiodiagn Clin Eur
ISSN: 
ISSN (Online): 
IsoAbbr: Rontgeneur Radiodiagn Clin Eur
NlmId: 20430710R
123:123
JrId: 31441
long title: Revista odontologica do Parana
short title: Rev Odontol Parana
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontol Parana
NlmId: 20310240R
123:123
JrId: 31442
long title: Revista de publicaciones navales_ suplemento de Sanidad naval
short title: Rev Publ Nav
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Publ Nav
NlmId: 20220410R
123:123
JrId: 31443
long title: Revista brasileira de tuberculose e doencas toracicas
short title: Rev Bras Tuberc Doencas Torac
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Bras Tuberc Doencas Torac
NlmId: 20140230R
123:123
JrId: 31444
long title: Psyche_ revue internationale des sciences de l'homme et de psychanalyse
short title: Psyche Rev Int Sci Homme Psychanal
ISSN: 
ISSN (Online): 
IsoAbbr: Psyche Rev Int Sci Homme Psychanal
NlmId: 19910110R
123:123
JrId: 31445
long title: Problems of hematology and blood transfusion. Problemy gematologii i perelivaniia krovi
short title: Probl Hematol Blood Transfus
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Hematol Blood Transfus
NlmId: 19810030R
123:123
JrId: 31446
long title: Atti. Universita di Palermo. Clinica oto-rino-laringoiatrica
short title: Atti Clin Otorinolaringoitr Univ Palermo
ISSN: 
ISSN (Online): 
IsoAbbr: Atti Clin Otorinolaringoitr Univ Palermo
NlmId: 19510530R
123:123
JrId: 31447
long title: Quarterly bulletin. Northwestern University (Evanston, Ill.). Medical School
short title: Q Bull Northwest Univ Med Sch
ISSN: 
ISSN (Online): 
IsoAbbr: Q Bull Northwest Univ Med Sch
NlmId: 19220080R
123:123
JrId: 31448
long title: Bulletin. Hospital for Special Surgery
short title: Bull Hosp Spec Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Hosp Spec Surg
NlmId: 19031080R
123:123
JrId: 31449
long title: Journal. National Malaria Society
short title: J Natl Malar Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Natl Malar Soc
NlmId: 18930020R
123:123
JrId: 31450
long title: Trudy. Moscow (Russia). Vsesoiuznyi nauchno-issledovatel'skii vitaminnyi institut
short title: Trudy Mosc Russ Vsesoiuznyi Nauchno Issled Vitam Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Trudy Mosc Russ Vsesoiuznyi Nauchno Issled Vitam Inst
NlmId: 18830450R
123:123
JrId: 31451
long title: The Middle East medical journal
short title: Middle East Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Middle East Med J
NlmId: 18710550R
123:123
JrId: 31452
long title: Medecine dans le monde
short title: Med Monde
ISSN: 
ISSN (Online): 
IsoAbbr: Med Monde
NlmId: 18440250R
123:123
JrId: 31453
long title: [Tsa chih] [Journal of the] Alumni of the University of Takau. Gaoxiong yi xue yuan. Tong xue hui
short title: Tsa Chih Gaoxiong Yi Xue Yuan Tong Xue Hui
ISSN: 
ISSN (Online): 
IsoAbbr: Tsa Chih Gaoxiong Yi Xue Yuan Tong Xue Hui
NlmId: 18120140R
123:123
JrId: 31454
long title: Journal of microbiology, epidemiology and immunobiology. Zhurnal mikrobiologii, epidemiologii i immunobiologii
short title: J Microbiol Epidemiol Immunobiol
ISSN: 
ISSN (Online): 
IsoAbbr: J Microbiol Epidemiol Immunobiol
NlmId: 17920150R
123:123
JrId: 31455
long title: Wissenschaftliche Zeitschrift. Mathematisch-naturwissenschaftliche Reihe. Ernst-Moritz-Arndt-Universitat Greifswald
short title: Wiss Z Ernst Moritz Arndt Univ Math
ISSN: 0138-2853
ISSN (Online): 
IsoAbbr: Wiss Z Ernst Moritz Arndt Univ Math
NlmId: 17210390R
123:123
JrId: 31456
long title: Gaz, woda_ technika sanitarna
short title: Gaz Woda Tech
ISSN: 0016-5352
ISSN (Online): 
IsoAbbr: Gaz Woda Tech
NlmId: 17040210R
123:123
JrId: 31457
long title: Fortschritte auf dem Gebiete der Rontgenstrahlen
short title: Fortschr Geb Rontgenstr
ISSN: 
ISSN (Online): 
IsoAbbr: Fortschr Geb Rontgenstr
NlmId: 17010480R
123:123
JrId: 31458
long title: Ergebnisse der Enzymforschung
short title: Ergeb Enzymforsch
ISSN: 
ISSN (Online): 
IsoAbbr: Ergeb Enzymforsch
NlmId: 16810120R
123:123
JrId: 31459
long title: Documenta de medicina geographica et tropica
short title: Doc Med Geogr Trop
ISSN: 
ISSN (Online): 
IsoAbbr: Doc Med Geogr Trop
NlmId: 16630390R
123:123
JrId: 31460
long title: Sbornik trudov. Azerbaidzhanskii gosudarstvennyi meditsinskii institut im. N. Narimanova
short title: Sb Tr Azerbaidzhanskii Gos Meditsinskii Inst N Narimanova
ISSN: 
ISSN (Online): 
IsoAbbr: Sb Tr Azerbaidzhanskii Gos Meditsinskii Inst N Narimanova
NlmId: 15430350R
123:123
JrId: 31461
long title: L'Avenir medical
short title: Avenir Med
ISSN: 0761-1218
ISSN (Online): 
IsoAbbr: Avenir Med
NlmId: 15430170R
123:123
JrId: 31462
long title: Arquivos brasileiros de medicina naval
short title: Arq Bras Med Nav
ISSN: 0365-074X
ISSN (Online): 
IsoAbbr: Arq Bras Med Nav
NlmId: 15310430R
123:123
JrId: 31463
long title: Annales Nestle [English ed.]
short title: Ann Nestle Eng
ISSN: 0517-8606
ISSN (Online): 
IsoAbbr: Ann Nestle Eng
NlmId: 15010200R
123:123
JrId: 31464
long title: Acta radiologica et cancerologica. Bohemoslovencia
short title: Acta Radiol Cancerol
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Radiol Cancerol
NlmId: 14610230R
123:123
JrId: 31465
long title: A.M.A. archives of industrial hygiene and occupational medicine
short title: AMA Arch Ind Hyg Occup Med
ISSN: 
ISSN (Online): 
IsoAbbr: AMA Arch Ind Hyg Occup Med
NlmId: 14470080R
123:123
JrId: 31466
long title: Das Medizinische Periskop Ingelheim
short title: Med Periskop Ingelheim
ISSN: 
ISSN (Online): 
IsoAbbr: Med Periskop Ingelheim
NlmId: 1277203
123:123
JrId: 31467
long title: Semaine medicale professionelle et medico-sociale
short title: Sem Med Prof Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Sem Med Prof Med Soc
NlmId: 1272005
123:123
JrId: 31468
long title: Chiba Igakkai zasshi. The Journal of Chiba Medical Society
short title: J Chiba Med Soc
ISSN: 0009-3459
ISSN (Online): 
IsoAbbr: J Chiba Med Soc
NlmId: 0425641
123:123
JrId: 31469
long title: Gaceta medica
short title: Gac Med (Guayaquil)
ISSN: 0367-3715
ISSN (Online): 
IsoAbbr: Gac Med (Guayaquil)
NlmId: 0423436
123:123
JrId: 31470
long title: Rivista della tubercolosi e delle malattie dell'apparato respiratorio
short title: Riv Tuberc Mal Appar Respir
ISSN: 0483-1454
ISSN (Online): 
IsoAbbr: Riv Tuberc Mal Appar Respir
NlmId: 0420106
123:123
JrId: 31471
long title: Nosokomeiaka chronika
short title: Nosokom Chron
ISSN: 0369-5700
ISSN (Online): 
IsoAbbr: Nosokom Chron
NlmId: 0416621
123:123
JrId: 31472
long title: Philippine journal of ophthalmology and otolaryngology
short title: Philipp J Ophthalmol Otolaryngol
ISSN: 
ISSN (Online): 
IsoAbbr: Philipp J Ophthalmol Otolaryngol
NlmId: 0404460
123:123
JrId: 31473
long title: Annali di neuropsichiatria e psicoanalisi
short title: Ann Neuropsichiatr Psicoanal
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Neuropsichiatr Psicoanal
NlmId: 0401033
123:123
JrId: 31474
long title: Indian journal of otolaryngology
short title: Indian J Otolaryngol
ISSN: 0019-5421
ISSN (Online): 
IsoAbbr: Indian J Otolaryngol
NlmId: 0374705
123:123
JrId: 31475
long title: Deltion. Iatrocheirourgike Hetaireia Athenon
short title: Deltion Iatrocheirourgike Hetaireia Athenon
ISSN: 
ISSN (Online): 
IsoAbbr: Deltion Iatrocheirourgike Hetaireia Athenon
NlmId: 0374664
123:123
JrId: 31476
long title: Annales Nestle. [Deutsche Aufl.]
short title: Ann Nestle Ger
ISSN: 0250-9652
ISSN (Online): 
IsoAbbr: Ann Nestle Ger
NlmId: 0372336
123:123
JrId: 31477
long title: Archivio di ottalmologia
short title: Arch Ottamol
ISSN: 0004-0134
ISSN (Online): 
IsoAbbr: Arch Ottamol
NlmId: 0347200
123:123
JrId: 31479
long title: South African journal of laboratory and clinical medicine. Suid-Afrikaanse tydskrif vir laboratorium- en kliniekwerk
short title: S Afr J Lab Clin Med
ISSN: 0038-2299
ISSN (Online): 
IsoAbbr: S Afr J Lab Clin Med
NlmId: 0263741
123:123
JrId: 31480
long title: Omnia therapeutica
short title: Omnia Ther
ISSN: 
ISSN (Online): 
IsoAbbr: Omnia Ther
NlmId: 0212476
123:123
JrId: 31481
long title: Cultura medica
short title: Cult Med
ISSN: 
ISSN (Online): 
IsoAbbr: Cult Med
NlmId: 0200313
123:123
JrId: 31482
long title: St. Barnabas Hospital medical bulletin
short title: St Barnabas Hosp Med Bull
ISSN: 0558-1761
ISSN (Online): 
IsoAbbr: St Barnabas Hosp Med Bull
NlmId: 0105723
123:123
JrId: 31483
long title: Biulleten'. Russian S.F.S.R. Ministerstvo Zdravookhraneniia. Uchenyi meditsinskii sovet
short title: Biulleten Russ SFSR Minist Zdravookhraneniia Uchenyi Meditsinskii sov
ISSN: 
ISSN (Online): 
IsoAbbr: Biulleten Russ SFSR Minist Zdravookhraneniia Uchenyi Meditsinskii sov
NlmId: 0025435
123:123
JrId: 31484
long title: Medical bulletin (Ann Arbor, Mich.)
short title: Med Bull (Ann Arbor)
ISSN: 0196-5336
ISSN (Online): 
IsoAbbr: Med Bull (Ann Arbor)
NlmId: 9427052
123:123
JrId: 31485
long title: Canadian journal of biochemistry and physiology
short title: Can J Biochem Physiol
ISSN: 
ISSN (Online): 
IsoAbbr: Can J Biochem Physiol
NlmId: 16030030R
123:123
JrId: 31486
long title: Report. Canada. Defence Research Chemical Laboratories
short title: Rep Can Def Res Chem Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Can Def Res Chem Lab
NlmId: 22930240R
123:123
JrId: 31487
long title: Zentralblatt fur Arbeitsmedizin und Arbeitsschutz. Beihefte
short title: Zent Arb Arb Beih
ISSN: 
ISSN (Online): 
IsoAbbr: Zent Arb Arb Beih
NlmId: 21810280R
123:123
JrId: 31488
long title: Helvetica physiologica et pharmacologica acta. Supplementum
short title: Helv Physiol Pharmacol Acta Suppl 1
ISSN: 
ISSN (Online): 
IsoAbbr: Helv Physiol Pharmacol Acta Suppl 1
NlmId: 17330360R
123:123
JrId: 31489
long title: Akademaike iatrike
short title: Akad Iatr
ISSN: 
ISSN (Online): 
IsoAbbr: Akad Iatr
NlmId: 0370453
123:123
JrId: 31490
long title: Revista. Chile. Servicio Nacional de Salud
short title: Rev Serv Nac Salud
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Serv Nac Salud
NlmId: 0071543
123:123
JrId: 31491
long title: Revista medica del Hospital Obrero
short title: Rev Med Hosp Obrero
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Hosp Obrero
NlmId: 0235420
123:123
JrId: 31492
long title: Montreal medical
short title: Montreal Med
ISSN: 
ISSN (Online): 
IsoAbbr: Montreal Med
NlmId: 0253210
123:123
JrId: 31493
long title: Acta tuberculosea Scandinavica. Supplementum
short title: Acta Tuberc Scand Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Tuberc Scand Suppl
NlmId: 14610300R
123:123
JrId: 31494
long title: Der Arztliche Dienst
short title: Arztl Dienst
ISSN: 
ISSN (Online): 
IsoAbbr: Arztl Dienst
NlmId: 14640230R
123:123
JrId: 31495
long title: Arbeitsphysiologie_ internationale Zeitschrift fur angewandte Physiologie
short title: Arbeitsphysiologie
ISSN: 
ISSN (Online): 
IsoAbbr: Arbeitsphysiologie
NlmId: 15120390R
123:123
JrId: 31496
long title: Archives of biochemistry
short title: Arch Biochem
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Biochem
NlmId: 15210080R
123:123
JrId: 31497
long title: The British journal of physical medicine : including its application to industry
short title: Br J Phys Med
ISSN: 
ISSN (Online): 
IsoAbbr: Br J Phys Med
NlmId: 15740010R
123:123
JrId: 31498
long title: The British journal of tuberculosis and diseases of the chest
short title: Br J Tuberc Dis Chest
ISSN: 
ISSN (Online): 
IsoAbbr: Br J Tuberc Dis Chest
NlmId: 15740080R
123:123
JrId: 31499
long title: Izvestiia na meditsinskite instituti. [Bulletin des instituts de medecine]. Bulgarska akademiia na naukite, Sofia. Otdelenie za biologicheski i meditsinski nauki
short title: Izv Meditsinskite Inst Bulg Akad Naukite Sofia Otd Biol Meditsinski Nauki
ISSN: 
ISSN (Online): 
IsoAbbr: Izv Meditsinskite Inst Bulg Akad Naukite Sofia Otd Biol Meditsinski Nauki
NlmId: 15751080R
123:123
JrId: 31500
long title: Bulletin international des services de sante des armees de terre, de mer et de l'air
short title: Bull Int Serv Sante Armees Terre Mer Air
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Int Serv Sante Armees Terre Mer Air
NlmId: 15820130R
123:123
JrId: 31501
long title: Treatment services bulletin. Canada. Dept. of Veterans' Affairs
short title: Treat Serv Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Treat Serv Bull
NlmId: 16020690R
123:123
JrId: 31502
long title: Ergebnisse der Hygiene, Bakteriologie, Immunitatsforschung und experimentellen Therapie
short title: Ergeb Hyg Bakteriol Immunitatsforsch Exp Ther
ISSN: 
ISSN (Online): 
IsoAbbr: Ergeb Hyg Bakteriol Immunitatsforsch Exp Ther
NlmId: 16810160R
123:123
JrId: 31503
long title: Journal international de chirurgie
short title: J Int Chir
ISSN: 
ISSN (Online): 
IsoAbbr: J Int Chir
NlmId: 17640210R
123:123
JrId: 31504
long title: Revista cubana de cardiologia
short title: Rev Cubana Cardiol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cubana Cardiol
NlmId: 20140440R
123:123
JrId: 31505
long title: Igiena
short title: Igiena
ISSN: 0019-1620
ISSN (Online): 
IsoAbbr: Igiena
NlmId: 7502094
123:123
JrId: 31506
long title: Pneumonologike kai phymatiologike epitheoresis
short title: Pneumonol Phymatiologike Epitheor
ISSN: 0551-1062
ISSN (Online): 
IsoAbbr: Pneumonol Phymatiologike Epitheor
NlmId: 7504330
123:123
JrId: 31507
long title: Boletim do Centro de Estudos, Hospital dos Servidores do Estado
short title: Bol Cent Estud Hosp Serv Estado
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Cent Estud Hosp Serv Estado
NlmId: 7505254
123:123
JrId: 31508
long title: Revista do Servico Nacional de Tuberculose
short title: Rev Serv Nac Tubers
ISSN: 0520-8734
ISSN (Online): 
IsoAbbr: Rev Serv Nac Tubers
NlmId: 7505988
123:123
JrId: 31509
long title: Revue de l'atherosclerose
short title: Rev Atheroscler
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Atheroscler
NlmId: 0320677
123:123
JrId: 31510
long title: Quarterly progress report. United States. Air Force. Radiation Laboratory, University of Chicago
short title: Q Prog Rep United States Air Force Radiat Lab Univ Chic
ISSN: 
ISSN (Online): 
IsoAbbr: Q Prog Rep United States Air Force Radiat Lab Univ Chic
NlmId: 22410690R
123:123
JrId: 31511
long title: Boletin de la Sociedad Catalana de Pediatria
short title: Bol Soc Catalana Pediatr
ISSN: 0304-498X
ISSN (Online): 
IsoAbbr: Bol Soc Catalana Pediatr
NlmId: 7506930
123:123
JrId: 31512
long title: Revista de la Facultad de Ciencias Medicas
short title: Rev Fac Cienc Med
ISSN: 0375-0752
ISSN (Online): 
IsoAbbr: Rev Fac Cienc Med
NlmId: 7507458
123:123
JrId: 31513
long title: Trudy - Institut fiziologii imeni I. P. Pavlova
short title: Tr Inst Fiziol Im I P Pavlova
ISSN: 0568-5745
ISSN (Online): 
IsoAbbr: Tr Inst Fiziol Im I P Pavlova
NlmId: 7507568
123:123
JrId: 31514
long title: Trudy Instituta morfologii zhivotnykh im. A. N. Severtsova
short title: Tr Inst Morfol Zhivotn An Severtsova
ISSN: 
ISSN (Online): 
IsoAbbr: Tr Inst Morfol Zhivotn An Severtsova
NlmId: 7507624
123:123
JrId: 31515
long title: Journal of the National Association of Chiropodists
short title: J Natl Assoc Chirop
ISSN: 0360-1684
ISSN (Online): 
IsoAbbr: J Natl Assoc Chirop
NlmId: 7600748
123:123
JrId: 31516
long title: Tuberkulozis es tudobetegsegek
short title: Tuberk Tudobetegsegek
ISSN: 0041-3887
ISSN (Online): 
IsoAbbr: Tuberk Tudobetegsegek
NlmId: 7613535
123:123
JrId: 31517
long title: The Australian and New Zealand general practitioner
short title: Aust N Z Gen Pract
ISSN: 0045-0227
ISSN (Online): 
IsoAbbr: Aust N Z Gen Pract
NlmId: 7805150
123:123
JrId: 31518
long title: Medicine
short title: Medicine
ISSN: 0190-051X
ISSN (Online): 
IsoAbbr: Medicine
NlmId: 7806078
123:123
JrId: 31520
long title: Tufts folia medica
short title: Tufts Folia Med
ISSN: 
ISSN (Online): 
IsoAbbr: Tufts Folia Med
NlmId: 0135024
123:123
JrId: 31521
long title: Boletin. Sociedad de Cirugia del Uruguay
short title: Bol Soc Cir Urug
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Soc Cir Urug
NlmId: 0143406
123:123
JrId: 31522
long title: Newcastle medical journal
short title: Newcastle Med J
ISSN: 0028-887X
ISSN (Online): 
IsoAbbr: Newcastle Med J
NlmId: 0405552
123:123
JrId: 31524
long title: Allergie (Pointe-Claire, Quebec)
short title: Allerg Pointe Claire
ISSN: 0841-9027
ISSN (Online): 
IsoAbbr: Allerg Pointe Claire
NlmId: 101083690
123:123
JrId: 31525
long title: La Revue de medecine
short title: Rev Med (Paris)
ISSN: 0987-7835
ISSN (Online): 
IsoAbbr: Rev Med (Paris)
NlmId: 0404337
123:123
JrId: 31526
long title: Bulletin de la Societe de pharmacie de Bordeaux
short title: Bull Soc Pharm Bord
ISSN: 0037-9093
ISSN (Online): 
IsoAbbr: Bull Soc Pharm Bord
NlmId: 7507010
123:123
JrId: 31527
long title: Pharmazeutische Rundschau
short title: Pharm Rundsch
ISSN: 0031-7128
ISSN (Online): 
IsoAbbr: Pharm Rundsch
NlmId: 0401137
123:123
JrId: 31528
long title: Farmatsiia
short title: Farmatsiia (Sofia)
ISSN: 0428-0296
ISSN (Online): 
IsoAbbr: Farmatsiia (Sofia)
NlmId: 0372770
123:123
JrId: 31529
long title: Technical report._ TR. Arctic Aeromedical Laboratory (U.S.)
short title: Tech Rep Arct Aeromed Lab US
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Rep Arct Aeromed Lab US
NlmId: 0106601
123:123
JrId: 31530
long title: West African pharmacist
short title: West Afr Pharm
ISSN: 0043-3012
ISSN (Online): 
IsoAbbr: West Afr Pharm
NlmId: 0347251
123:123
JrId: 31531
long title: Nakadori Byoin iho. Nakadori Hospital medical bulletin]
short title: Nakadori Byoin Iho
ISSN: 0389-9411
ISSN (Online): 
IsoAbbr: Nakadori Byoin Iho
NlmId: 1303255
123:123
JrId: 31533
long title: Actas de dermatologia & dermatopatologia
short title: Actas Dermatol Dermatopatol
ISSN: 
ISSN (Online): 
IsoAbbr: Actas Dermatol Dermatopatol
NlmId: 101138323
123:123
JrId: 31534
long title: Transactions of the ... Meeting of the American Surgical Association. American Surgical Association. Meeting
short title: Trans Meet Am Surg Assoc Am Surg Assoc
ISSN: 0066-0833
ISSN (Online): 
IsoAbbr: Trans Meet Am Surg Assoc Am Surg Assoc
NlmId: 101153387
123:123
JrId: 31536
long title: Il Pisani : organo del Manicomio di Palermo
short title: Pisani
ISSN: 0391-0466
ISSN (Online): 
IsoAbbr: Pisani
NlmId: 9427221
123:123
JrId: 31537
long title: Integrative cancer therapies
short title: Integr Cancer Ther
ISSN: 1534-7354
ISSN (Online): 1552-695X
IsoAbbr: Integr Cancer Ther
NlmId: 101128834
123:123
JrId: 31540
long title: Ecological entomology
short title: Ecol Entomol
ISSN: 0307-6946
ISSN (Online): 1365-2311
IsoAbbr: Ecol Entomol
NlmId: 7607130
123:123
JrId: 31543
long title: Kosmos. Seria A, Biologia / Polskie Towarzystwo Przyrodnikow im. Kopernika
short title: Kosm Ser A Biol
ISSN: 0023-4249
ISSN (Online): 
IsoAbbr: Kosm Ser A Biol
NlmId: 9892261
123:123
JrId: 31544
long title: Nihon Sutoma Rihabiriteshon Gakkaishi [Journal Of Japanese Society Of Stoma Rehabilitation]
short title: Nihon Sutoma Rihabiriteshon Gakkaishi J Jpn Soc Stoma Rehabil
ISSN: 0912-0408
ISSN (Online): 
IsoAbbr: Nihon Sutoma Rihabiriteshon Gakkaishi J Jpn Soc Stoma Rehabil
NlmId: 9884879
123:123
JrId: 31545
long title: France Medecine
short title: Fr Med
ISSN: 
ISSN (Online): 
IsoAbbr: Fr Med
NlmId: 9879159
123:123
JrId: 31546
long title: Revista de medicina y ciencias afines
short title: Rev Med Cienc Afines
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Cienc Afines
NlmId: 9811064
123:123
JrId: 31547
long title: Zdravookhranenie Belarusi (Belorusskii tsentr nauchnoi meditsinskoi informatsii)
short title: Zdravookhranenie Belarusi
ISSN: 
ISSN (Online): 
IsoAbbr: Zdravookhranenie Belarusi
NlmId: 9709060
123:123
JrId: 31549
long title: Medizinische Novitaten
short title: Med Nov
ISSN: 
ISSN (Online): 
IsoAbbr: Med Nov
NlmId: 9429506
123:123
JrId: 31550
long title: International record of medicine
short title: Int Rec Med
ISSN: 0096-0632
ISSN (Online): 
IsoAbbr: Int Rec Med
NlmId: 9427061
123:123
JrId: 31551
long title: Hospital record study : a joint study by CPHA and IMS America Ltd. / IMS America
short title: Hosp Rec Study
ISSN: 0891-8538
ISSN (Online): 
IsoAbbr: Hosp Rec Study
NlmId: 8508098
123:123
JrId: 31552
long title: Gruzlica (Warsaw, Poland : 1926)
short title: Gruzlica
ISSN: 0367-5149
ISSN (Online): 
IsoAbbr: Gruzlica
NlmId: 8502658
123:123
JrId: 31553
long title: Clinical medicine
short title: Clin Med (Northfield Il)
ISSN: 0412-7994
ISSN (Online): 
IsoAbbr: Clin Med (Northfield Il)
NlmId: 7708504
123:123
JrId: 31554
long title: Bruns' Beitrage zur klinischen Chirurgie
short title: Bruns Beitr Klin Chir
ISSN: 0007-2680
ISSN (Online): 
IsoAbbr: Bruns Beitr Klin Chir
NlmId: 7611944
123:123
JrId: 31555
long title: General cytochemical methods
short title: Gen Cytochem Methods
ISSN: 0435-2467
ISSN (Online): 
IsoAbbr: Gen Cytochem Methods
NlmId: 7608331
123:123
JrId: 31556
long title: Bulletin de l'Association des diplomes de microbiologie de la Faculte de pharmacie de Nancy
short title: Bull Assoc Diplomes Microbiol Fac Pharm Nancy
ISSN: 0004-5373
ISSN (Online): 
IsoAbbr: Bull Assoc Diplomes Microbiol Fac Pharm Nancy
NlmId: 7603017
123:123
JrId: 31557
long title: Bollettino e memorie della Societa piemontese di chirurgia
short title: Boll Mem Soc Piemont Chir
ISSN: 0366-1970
ISSN (Online): 
IsoAbbr: Boll Mem Soc Piemont Chir
NlmId: 7506972
123:123
JrId: 31558
long title: Boletines y trabajos - Sociedad Argentina de Cirujanos
short title: Bol Tr Soc Argent Cir
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Tr Soc Argent Cir
NlmId: 7506922
123:123
JrId: 31559
long title: Revista de Viernes Medico
short title: Rev Viernes Med
ISSN: 0504-2372
ISSN (Online): 
IsoAbbr: Rev Viernes Med
NlmId: 7505973
123:123
JrId: 31560
long title: Buletin i Universitetit Shteteror te Tiranes. Seria Shkencat mjekesore
short title: Bul Univ Shtet Tiranes Ser Shk Mjekesore
ISSN: 0302-900X
ISSN (Online): 
IsoAbbr: Bul Univ Shtet Tiranes Ser Shk Mjekesore
NlmId: 7505300
123:123
JrId: 31561
long title: Bulletin - Academy of Medicine of New Jersey
short title: Bull Acad Med N J
ISSN: 0001-429X
ISSN (Online): 
IsoAbbr: Bull Acad Med N J
NlmId: 7503324
123:123
JrId: 31562
long title: Ophthalmic literature
short title: Ophthalmic Lit
ISSN: 0030-3720
ISSN (Online): 
IsoAbbr: Ophthalmic Lit
NlmId: 60120260R
123:123
JrId: 31563
long title: [Sekai sanfujinka soran] [Survey of world obstetrics and gynecology]
short title: Surv World Obstet Gynecol (Jpn)
ISSN: 
ISSN (Online): 
IsoAbbr: Surv World Obstet Gynecol (Jpn)
NlmId: 60020400R
123:123
JrId: 31564
long title: Sovremennye problemy onkologii
short title: Sovrem Probl Onkol
ISSN: 
ISSN (Online): 
IsoAbbr: Sovrem Probl Onkol
NlmId: 59320360R
123:123
JrId: 31565
long title: Medical bulletin. United States. Army. European Command. Medical Division
short title: Med Bull U S Army Eur Command Med Div
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull U S Army Eur Command Med Div
NlmId: 22210300R
123:123
JrId: 31566
long title: Technical bulletin. United States. Veterans Administration
short title: Tech Bull United States Veterans Admin
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Bull United States Veterans Admin
NlmId: 22110080R
123:123
JrId: 31567
long title: Zeitschrift fur Urologie
short title: Z Urol
ISSN: 
ISSN (Online): 
IsoAbbr: Z Urol
NlmId: 21810140R
123:123
JrId: 31568
long title: South African dental journal. Suid Afrikaanse tandarts tydskrif
short title: S Afr Dent J
ISSN: 
ISSN (Online): 
IsoAbbr: S Afr Dent J
NlmId: 20920110R
123:123
JrId: 31569
long title: Proceedings. Society for the Study of Fertility
short title: Proc Soc Study Fertil
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Soc Study Fertil
NlmId: 20910190R
123:123
JrId: 31570
long title: [Shinryo] [Diagnosis and treatment]
short title: Shinryo
ISSN: 
ISSN (Online): 
IsoAbbr: Shinryo
NlmId: 20730560R
123:123
JrId: 31571
long title: La Semaine medicale [medecine sociale. Edition: couverture jaune]
short title: Sem Medicale Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Sem Medicale Med Soc
NlmId: 20710630R
123:123
JrId: 31572
long title: Revue du corps de sante militaire
short title: Rev Corps Sante Mil
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Corps Sante Mil
NlmId: 20330280R
123:123
JrId: 31573
long title: Rassegna giuliana di medicina
short title: Rass Giuliana Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rass Giuliana Med
NlmId: 20020430R
123:123
JrId: 31574
long title: La Prophylaxie antivenerienne
short title: Prophyl Antivenerienne
ISSN: 
ISSN (Online): 
IsoAbbr: Prophyl Antivenerienne
NlmId: 19840310R
123:123
JrId: 31575
long title: Progress in biophysics and biophysical chemistry
short title: Prog Biophys Biophys Chem
ISSN: 0096-4174
ISSN (Online): 
IsoAbbr: Prog Biophys Biophys Chem
NlmId: 19830340R
123:123
JrId: 31576
long title: Progress in neurobiology
short title: Prog Neurobiol
ISSN: 0555-4047
ISSN (Online): 
IsoAbbr: Prog Neurobiol
NlmId: 19830410R
123:123
JrId: 31577
long title: Progress in psychotherapy
short title: Prog Psychother
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Psychother
NlmId: 19840020R
123:123
JrId: 31578
long title: Probleme de tuberculoza
short title: Probl Tuberculoza
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Tuberculoza
NlmId: 19740530R
123:123
JrId: 31579
long title: Prensa pediatrica_ revista americana de puericultura y pediatria
short title: Prensa Pediatr Rev Am Puericu Pediatr
ISSN: 
ISSN (Online): 
IsoAbbr: Prensa Pediatr Rev Am Puericu Pediatr
NlmId: 19740020R
123:123
JrId: 31580
long title: Postepy reumatologii
short title: Postep Reumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Postep Reumatol
NlmId: 19720320R
123:123
JrId: 31581
long title: Postepy wiedzy medycznej
short title: Postep Wiedzy Med
ISSN: 
ISSN (Online): 
IsoAbbr: Postep Wiedzy Med
NlmId: 19720340R
123:123
JrId: 31582
long title: Postepy neurologii, neurochirurgii, i psychiatrii
short title: Postep Neurol Neurochir Psychiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Postep Neurol Neurochir Psychiatr
NlmId: 19720290R
123:123
JrId: 31583
long title: Postepy chirurgii
short title: Postep Chir
ISSN: 
ISSN (Online): 
IsoAbbr: Postep Chir
NlmId: 19720250R
123:123
JrId: 31584
long title: Philippine journal of surgery
short title: Philipp J Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Philipp J Surg
NlmId: 19620330R
123:123
JrId: 31585
long title: Bulletin. Philadelphia. Pennsylvania Hospital. Ayer Clinical Laboratory
short title: Bull Phila Pa Hosp Ayer Clin Lab
ISSN: 0099-7463
ISSN (Online): 
IsoAbbr: Bull Phila Pa Hosp Ayer Clin Lab
NlmId: 19620140R
123:123
JrId: 31586
long title: Die Pharmazie. Beihefte
short title: Pharm Beih
ISSN: 
ISSN (Online): 
IsoAbbr: Pharm Beih
NlmId: 19610590R
123:123
JrId: 31587
long title: Proceedings of the staff meetings. Pethah-Tiqva, Israel. Beilinson Hospital
short title: Proc Staff Meet Pethah Tiqva Isr Beilinson Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Staff Meet Pethah Tiqva Isr Beilinson Hosp
NlmId: 19540700R
123:123
JrId: 31589
long title: Monitore ostetrico-ginecologico
short title: Monit Ostet Ginecolog
ISSN: 
ISSN (Online): 
IsoAbbr: Monit Ostet Ginecolog
NlmId: 18810180R
123:123
JrId: 31590
long title: La Medecine aeronautique
short title: Med Aeronaut
ISSN: 
ISSN (Online): 
IsoAbbr: Med Aeronaut
NlmId: 18440230R
123:123
JrId: 31591
long title: Marginalia dermatologica
short title: Marginalia Dermatol
ISSN: 
ISSN (Online): 
IsoAbbr: Marginalia Dermatol
NlmId: 18420700R
123:123
JrId: 31592
long title: Uchenye zapiski. Seriia biologicheskaia. Leningrad. Universitet
short title: Uchenye Zap Seriia Biolog Leningr Univ
ISSN: 
ISSN (Online): 
IsoAbbr: Uchenye Zap Seriia Biolog Leningr Univ
NlmId: 18320230R
123:123
JrId: 31593
long title: Itogi nauki
short title: Itogi Nauk
ISSN: 
ISSN (Online): 
IsoAbbr: Itogi Nauk
NlmId: 17720300R
123:123
JrId: 31594
long title: Industrial health monthly
short title: Ind Health Mon
ISSN: 
ISSN (Online): 
IsoAbbr: Ind Health Mon
NlmId: 17540540R
123:123
JrId: 31596
long title: Folia stomatologica
short title: Folia Stomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Folia Stomatol
NlmId: 16940440R
123:123
JrId: 31597
long title: Boletin. Asociacion Medica Nacional de la Republica Panama
short title: Bol Asoc Medica Nac Repub Panama
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Asoc Medica Nac Repub Panama
NlmId: 15330420R
123:123
JrId: 31598
long title: Archiv der Pharmazie
short title: Arch Pharm
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Pharm
NlmId: 15130020R
123:123
JrId: 31599
long title: Journal of the American Pharmaceutical Association. American Pharmaceutical Association
short title: J Am Pharm Assoc Am Pharm Assoc (Baltim)
ISSN: 
ISSN (Online): 
IsoAbbr: J Am Pharm Assoc Am Pharm Assoc (Baltim)
NlmId: 14840170R
123:123
JrId: 31600
long title: Trudy. Institut grudnoi khirurgii (Akademiia meditsinskikh nauk SSSR)
short title: Tr Akad Med Nauk Sssr Mosc Inst Grudn Khir
ISSN: 0515-930X
ISSN (Online): 
IsoAbbr: Tr Akad Med Nauk Sssr Mosc Inst Grudn Khir
NlmId: 14710140R
123:123
JrId: 31601
long title: Izvestiia. Seriia fiziologii i meditsiny. Qazaq SSR Ghylym Akademiiasy
short title: Izv Seriia Fiziol Meditsiny Qazaq SSR Ghylum Akad
ISSN: 
ISSN (Online): 
IsoAbbr: Izv Seriia Fiziol Meditsiny Qazaq SSR Ghylum Akad
NlmId: 14710270R
123:123
JrId: 31602
long title: Voprosy psikhologii
short title: Vopr Psikhol
ISSN: 0042-8841
ISSN (Online): 
IsoAbbr: Vopr Psikhol
NlmId: 0417403
123:123
JrId: 31603
long title: Khimiia i meditsina
short title: Khimiia Meditsina
ISSN: 0450-2132
ISSN (Online): 
IsoAbbr: Khimiia Meditsina
NlmId: 0416615
123:123
JrId: 31604
long title: Rivista di medicina aeronautica
short title: Riv Med Aeronaut
ISSN: 0301-6757
ISSN (Online): 
IsoAbbr: Riv Med Aeronaut
NlmId: 0407206
123:123
JrId: 31605
long title: Annali di microbiologia ed enzimologia
short title: Ann Microbiol Enzimol
ISSN: 0003-4649
ISSN (Online): 
IsoAbbr: Ann Microbiol Enzimol
NlmId: 0406005
123:123
JrId: 31606
long title: Probleme de cardiologie
short title: Probl Cardiol
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Cardiol
NlmId: 0401231
123:123
JrId: 31607
long title: Archivos de pediatria
short title: Arch Pediatr (Barc)
ISSN: 0402-9054
ISSN (Online): 
IsoAbbr: Arch Pediatr (Barc)
NlmId: 0373106
123:123
JrId: 31608
long title: Azerbaidzhanskii meditsinskii zhurnal = Aserbaidschanische medizinische Zeitschrift
short title: Azerbaidzhanskii Meditsinskii Zhurnal
ISSN: 0005-2523
ISSN (Online): 
IsoAbbr: Azerbaidzhanskii Meditsinskii Zhurnal
NlmId: 0372664
123:123
JrId: 31609
long title: Afrique francaise chirurgicale
short title: Afr Fr Chir
ISSN: 
ISSN (Online): 
IsoAbbr: Afr Fr Chir
NlmId: 0370447
123:123
JrId: 31610
long title: Aggiornamenti di terapia oftalmologica
short title: Aggiorn Ter Oftalmol
ISSN: 0002-0915
ISSN (Online): 
IsoAbbr: Aggiorn Ter Oftalmol
NlmId: 0370450
123:123
JrId: 31611
long title: Advances in enzymology and related subjects of biochemistry
short title: Adv Enzymol Relat Subj Biochem
ISSN: 0096-5316
ISSN (Online): 
IsoAbbr: Adv Enzymol Relat Subj Biochem
NlmId: 0337244
123:123
JrId: 31612
long title: Report (U.S. Naval Medical Research Laboratory)
short title: Rep U S Nav Med Res Lab
ISSN: 0099-3018
ISSN (Online): 
IsoAbbr: Rep U S Nav Med Res Lab
NlmId: 0243634
123:123
JrId: 31613
long title: Ceskoslovenska biologie
short title: Ceskoslov Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Ceskoslov Biol
NlmId: 0234777
123:123
JrId: 31614
long title: Journal of oral surgery
short title: J Oral Surg (Chic)
ISSN: 0146-1575
ISSN (Online): 
IsoAbbr: J Oral Surg (Chic)
NlmId: 0234121
123:123
JrId: 31615
long title: Minerva radiologica, fisioterapica e radiobiologica
short title: Minerva Radiol Fisioter Radiobiol
ISSN: 0544-2656
ISSN (Online): 
IsoAbbr: Minerva Radiol Fisioter Radiobiol
NlmId: 0151766
123:123
JrId: 31616
long title: Sogo igaku. Medicine
short title: Sogo Igaku
ISSN: 
ISSN (Online): 
IsoAbbr: Sogo Igaku
NlmId: 0142217
123:123
JrId: 31617
long title: Produits pharmaceutiques
short title: Prod Pharm
ISSN: 
ISSN (Online): 
IsoAbbr: Prod Pharm
NlmId: 0123305
123:123
JrId: 31618
long title: Technical note_ TN. Arctic Aeromedical Laboratory (U.S.)
short title: Tech Note Arct Aeromed Lab (US)
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Note Arct Aeromed Lab (US)
NlmId: 0106602
123:123
JrId: 31619
long title: [Report]. Civil Aeromedical Research Institute (U.S.)
short title: Rep Civ Aeromed Res Inst US
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Civ Aeromed Res Inst US
NlmId: 0075005
123:123
JrId: 31620
long title: Sudhoffs Archiv fur Geschichte der Medizin und der Naturwissenschaften
short title: Sudhoffs Arch Gesch Med Naturwiss
ISSN: 0365-2610
ISSN (Online): 
IsoAbbr: Sudhoffs Arch Gesch Med Naturwiss
NlmId: 0066175
123:123
JrId: 31621
long title: Rassegna italiana di chirurgia e medicina
short title: Rass Ital Chir Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rass Ital Chir Med
NlmId: 0060441
123:123
JrId: 31622
long title: The Harlem Hospital bulletin
short title: Harlem Hosp Bull (N Y)
ISSN: 0438-6124
ISSN (Online): 
IsoAbbr: Harlem Hosp Bull (N Y)
NlmId: 0050435
123:123
JrId: 31623
long title: Radiologia clinica
short title: Radiol Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Radiol Clin
NlmId: 0024237
123:123
JrId: 31624
long title: Medico_ Europa Ausg
short title: Medico (Eur)
ISSN: 
ISSN (Online): 
IsoAbbr: Medico (Eur)
NlmId: 0016603
123:123
JrId: 31625
long title: The Journal of speech disorders
short title: J Speech Disord
ISSN: 
ISSN (Online): 
IsoAbbr: J Speech Disord
NlmId: 18010030R
123:123
JrId: 31626
long title: Nevropatologiia i psikhiatriia
short title: Nevropatol Psikhiatriia
ISSN: 
ISSN (Online): 
IsoAbbr: Nevropatol Psikhiatriia
NlmId: 21820270R
123:123
JrId: 31627
long title: Nauchni trudove na Meditsinskata akademiia "Vulko Chervenkov"
short title: Nauchni Tr Med Acad Vulko Chervenkov
ISSN: 0489-6408
ISSN (Online): 
IsoAbbr: Nauchni Tr Med Acad Vulko Chervenkov
NlmId: 7902529
123:123
JrId: 31628
long title: Polski tygodnik lekarski
short title: Pol Tyg Lek (Wars)
ISSN: 0860-8857
ISSN (Online): 
IsoAbbr: Pol Tyg Lek (Wars)
NlmId: 9706227
123:123
JrId: 31629
long title: Giornale di scienze mediche
short title: G Sci Mediche
ISSN: 
ISSN (Online): 
IsoAbbr: G Sci Mediche
NlmId: 7701419
123:123
JrId: 31630
long title: Bulletin - Institute for Medical Research, Kuala Lumpur
short title: Bull Inst Med Res Kuala Lumpur
ISSN: 0127-273X
ISSN (Online): 
IsoAbbr: Bull Inst Med Res Kuala Lumpur
NlmId: 7506980
123:123
JrId: 31631
long title: Public health technical monograph. United States. Public Health Service
short title: Public health tech monogr US
ISSN: 
ISSN (Online): 
IsoAbbr: Public health tech monogr US
NlmId: 21420640R
123:123
JrId: 31632
long title: Thoraxchirurgie
short title: Thoraxchirurgie
ISSN: 
ISSN (Online): 
IsoAbbr: Thoraxchirurgie
NlmId: 21140500R
123:123
JrId: 31633
long title: Le Medecin d'usine_ revue d'hygiene industrielle et des maladies professionnelles
short title: Med Usine Rev Hyg Ind Mal Prof
ISSN: 
ISSN (Online): 
IsoAbbr: Med Usine Rev Hyg Ind Mal Prof
NlmId: 18440190R
123:123
JrId: 31634
long title: Giornale italiano della tubercolosi
short title: G Ital Della Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: G Ital Della Tuberc
NlmId: 17140020R
123:123
JrId: 31635
long title: Eksperimental'naia khirurgiia
short title: Eksp Khirurgiia
ISSN: 
ISSN (Online): 
IsoAbbr: Eksp Khirurgiia
NlmId: 16720270R
123:123
JrId: 31636
long title: Archiv fur Psychiatrie und Nervenkrankheiten
short title: Arch Psychiatr Nervenkr
ISSN: 0003-9373
ISSN (Online): 
IsoAbbr: Arch Psychiatr Nervenkr
NlmId: 15130310R
123:123
JrId: 31637
long title: Annali d'igiene
short title: Ann Ig (Roma)
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Ig (Roma)
NlmId: 15020140R
123:123
JrId: 31638
long title: Wiadomosci lekarskie (Warsaw, Poland : 1948)
short title: Wiad Lek Wars Pol 1948
ISSN: 0860-8865
ISSN (Online): 
IsoAbbr: Wiad Lek Wars Pol 1948
NlmId: 0414000
123:123
JrId: 31639
long title: Rheumatologia, balneologia, allergologia
short title: Rheumatol Balneol Allergol
ISSN: 0035-4554
ISSN (Online): 
IsoAbbr: Rheumatol Balneol Allergol
NlmId: 0404344
123:123
JrId: 31640
long title: Yokufuen chosa kenkyu kiyo. Acta gerontologica Japonica
short title: Yokufuen Chosa Kenkyu Kiyo
ISSN: 0372-7653
ISSN (Online): 
IsoAbbr: Yokufuen Chosa Kenkyu Kiyo
NlmId: 0376025
123:123
JrId: 31641
long title: al-Mihan al-tibbiyah
short title: Al Mihan Al Tibbiyah
ISSN: 
ISSN (Online): 
IsoAbbr: Al Mihan Al Tibbiyah
NlmId: 0342064
123:123
JrId: 31642
long title: Paradentologie
short title: Paradentologie
ISSN: 
ISSN (Online): 
IsoAbbr: Paradentologie
NlmId: 0204202
123:123
JrId: 31643
long title: Revista espanola de las enfermedades del aparato digestivo y de la nutricion
short title: Rev Esp Enferm Apar Dig Nutr
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Esp Enferm Apar Dig Nutr
NlmId: 0143615
123:123
JrId: 31644
long title: Angeiologie et annales de la Societe francaise d'angeiologie et d'histopathologie
short title: Angeiol Ann Soc Fr Angeiol Histopathol
ISSN: 
ISSN (Online): 
IsoAbbr: Angeiol Ann Soc Fr Angeiol Histopathol
NlmId: 0060642
123:123
JrId: 31645
long title: Zeitschrift fur Immunitatsforschung und experimentelle Therapie
short title: Z Immun exp ther
ISSN: 
ISSN (Online): 
IsoAbbr: Z Immun exp ther
NlmId: 0033360
123:123
JrId: 31646
long title: University of Minnesota medical bulletin
short title: Univ Minn Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Univ Minn Med Bull
NlmId: 0417454
123:123
JrId: 31647
long title: Mitteilungen aus Lebensmitteluntersuchung und Hygiene = Travaux de chimie alimentaire et d'hygiene
short title: Mitt Lebensmittelunters Hyg
ISSN: 1424-1307
ISSN (Online): 
IsoAbbr: Mitt Lebensmittelunters Hyg
NlmId: 100893464
123:123
JrId: 31648
long title: International record of medicine and general practice clinics
short title: Int Rec Med Gen Pract Clin
ISSN: 0097-1650
ISSN (Online): 
IsoAbbr: Int Rec Med Gen Pract Clin
NlmId: 9881794
123:123
JrId: 31649
long title: Revista de tuberculosis del Uruguay
short title: Rev Tuberc Urug
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Tuberc Urug
NlmId: 20220650R
123:123
JrId: 31650
long title: Uchenye zapiski. Vtoroi Moskovskii ordena Lenina gosudarstvennyi meditsinskii institut im N.I. Pirogova
short title: Uchenye Zap Mosk Meditsinskii Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Uchenye Zap Mosk Meditsinskii Inst
NlmId: 18830110R
123:123
JrId: 31651
long title: Beitrage zur Geschichte der Pharmazie und ihrer Nachbargebiete
short title: Beitr Gesch Pharm Ihrer Nachbargeb
ISSN: 
ISSN (Online): 
IsoAbbr: Beitr Gesch Pharm Ihrer Nachbargeb
NlmId: 0958008R
123:123
JrId: 31652
long title: Hartford Hospital bulletin
short title: Hartford Hosp Bull
ISSN: 0017-7970
ISSN (Online): 
IsoAbbr: Hartford Hosp Bull
NlmId: 0376554
123:123
JrId: 31653
long title: The Harlem Hospital bulletin
short title: Harlem Hosp Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Harlem Hosp Bull
NlmId: 0234223
123:123
JrId: 31654
long title: Medico_ international ed
short title: Medico (Int)
ISSN: 
ISSN (Online): 
IsoAbbr: Medico (Int)
NlmId: 0016604
123:123
JrId: 31655
long title: Etudes neo-natales. Neo-natal studies
short title: Etudes Neonatales
ISSN: 
ISSN (Online): 
IsoAbbr: Etudes Neonatales
NlmId: 16820150R
123:123
JrId: 31656
long title: Jikoketsu yuketsu : Nihon Jikoketsu Yuketsu Gakkai kaishi = Journal of Japanese Society of Autologous Blood Transfusion
short title: Jikoketsu Yuketsu
ISSN: 0915-0188
ISSN (Online): 
IsoAbbr: Jikoketsu Yuketsu
NlmId: 100899988
123:123
JrId: 31657
long title: Revista de sanidad y asistencia social
short title: Rev Sanid Asist Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sanid Asist Soc
NlmId: 20320070R
123:123
JrId: 31658
long title: Biuletyn Panstwowego Instytutu Medycyny Morskiej i Tropikalnej w Gdansku. Biulleten' Gosudarstvennogo Instituta morskoi i tropicheskoi meditsiny v Gdan'ske. Bulletin of the State Institute of Marine and Tropical Medicine in Gdansk, Pola...
short title: Biul Panstw Inst Med Morsk Trop J W Gdansku
ISSN: 0208-5089
ISSN (Online): 
IsoAbbr: Biul Panstw Inst Med Morsk Trop J W Gdansku
NlmId: 7802786
123:123
JrId: 31659
long title: [Yan ke xue shu hui kan] = Ophthalmological series
short title: Yan ke xue shu hui kan
ISSN: 
ISSN (Online): 
IsoAbbr: Yan ke xue shu hui kan
NlmId: 21720150R
123:123
JrId: 31660
long title: Wiener Beitrage zur Zahnheilkunde
short title: Wien Beitr Zahnheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Zahnheilkd
NlmId: 21620850R
123:123
JrId: 31661
long title: Probleme de terapeutica
short title: Probl Ter
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Ter
NlmId: 19740520R
123:123
JrId: 31662
long title: Acta argentina de fisiologia y fisiopatologia
short title: Acta Argent Fisiol Fisiopatol
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Argent Fisiol Fisiopatol
NlmId: 14520280R
123:123
JrId: 31663
long title: Journal de radiologie, d'electrologie & archives d'electricite medicale
short title: J Radiol Electrol Arch Electr Medicale
ISSN: 
ISSN (Online): 
IsoAbbr: J Radiol Electrol Arch Electr Medicale
NlmId: 0013747
123:123
JrId: 31664
long title: Boletin. Universidad de Buenos Aires. Instituto de Clinica Quirurgica
short title: Bol Univ B Aires
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Univ B Aires
NlmId: 15750790R
123:123
JrId: 31665
long title: Voprosy Eksperimentalnoi I Klinicheskoi Urologii
short title: Vopr Eksper Klinicheskoi Urol
ISSN: 
ISSN (Online): 
IsoAbbr: Vopr Eksper Klinicheskoi Urol
NlmId: 9884762
123:123
JrId: 31667
long title: Neotropical entomology
short title: Neotrop Entomol
ISSN: 1519-566X
ISSN (Online): 1678-8052
IsoAbbr: Neotrop. Entomol.
NlmId: 101189728
123:123
JrId: 31668
long title: RCM midwives : the official journal of the Royal College of Midwives
short title: RCM Midwives
ISSN: 1479-2915
ISSN (Online): 
IsoAbbr: RCM Midwives
NlmId: 101189530
123:123
JrId: 31670
long title: Topics in stroke rehabilitation
short title: Top Stroke Rehabil
ISSN: 1074-9357
ISSN (Online): 
IsoAbbr: Top Stroke Rehabil
NlmId: 9439750
123:123
JrId: 31672
long title: Revista brasileira de psiquiatria (Sao Paulo, Brazil : 1999)
short title: Rev Bras Psiquiatr
ISSN: 1516-4446
ISSN (Online): 1809-452X
IsoAbbr: Rev Bras Psiquiatr
NlmId: 100895975
123:123
JrId: 31673
long title: Mathematical medicine and biology : a journal of the IMA
short title: Math Med Biol
ISSN: 1477-8599
ISSN (Online): 1477-8602
IsoAbbr: Math Med Biol
NlmId: 101182345
123:123
JrId: 31674
long title: Biotechnology advances
short title: Biotechnol Adv
ISSN: 0734-9750
ISSN (Online): 1873-1899
IsoAbbr: Biotechnol. Adv.
NlmId: 8403708
123:123
JrId: 31675
long title: Bioprocess and biosystems engineering
short title: Bioprocess Biosyst Eng
ISSN: 1615-7591
ISSN (Online): 1615-7605
IsoAbbr: Bioprocess Biosyst Eng
NlmId: 101088505
123:123
JrId: 31676
long title: Behavioral and cognitive neuroscience reviews
short title: Behav Cogn Neurosci Rev
ISSN: 1534-5823
ISSN (Online): 
IsoAbbr: Behav Cogn Neurosci Rev
NlmId: 101120119
123:123
JrId: 31678
long title: BMC biology
short title: BMC Biol
ISSN: 
ISSN (Online): 1741-7007
IsoAbbr: BMC Biol.
NlmId: 101190720
123:123
JrId: 31679
long title: BMC medicine
short title: BMC Med
ISSN: 
ISSN (Online): 1741-7015
IsoAbbr: BMC Med
NlmId: 101190723
123:123
JrId: 31680
long title: Journal of translational medicine
short title: J Transl Med
ISSN: 
ISSN (Online): 1479-5876
IsoAbbr: J Transl Med
NlmId: 101190741
123:123
JrId: 31682
long title: Molecular imaging and biology : MIB : the official publication of the Academy of Molecular Imaging
short title: Mol Imaging Biol
ISSN: 1536-1632
ISSN (Online): 1860-2002
IsoAbbr: Mol Imaging Biol
NlmId: 101125610
123:123
JrId: 31683
long title: The Turkish journal of gastroenterology : the official journal of Turkish Society of Gastroenterology
short title: Turk J Gastroenterol
ISSN: 1300-4948
ISSN (Online): 
IsoAbbr: Turk J Gastroenterol
NlmId: 9515841
123:123
JrId: 31684
long title: Traffic injury prevention
short title: Traffic Inj Prev
ISSN: 1538-9588
ISSN (Online): 1538-957X
IsoAbbr: Traffic Inj Prev
NlmId: 101144385
123:123
JrId: 31685
long title: Current drug targets. Inflammation and allergy
short title: Curr Drug Targets Inflamm Allergy
ISSN: 1568-010X
ISSN (Online): 
IsoAbbr: Curr Drug Targets Inflamm Allergy
NlmId: 101160019
123:123
JrId: 31688
long title: Informatics in primary care
short title: Inform Prim Care
ISSN: 1476-0320
ISSN (Online): 1475-9985
IsoAbbr: Inform Prim Care
NlmId: 101150138
123:123
JrId: 31689
long title: The Korean journal of gastroenterology = Taehan Sohwagi Hakhoe chi
short title: Korean J Gastroenterol
ISSN: 1598-9992
ISSN (Online): 
IsoAbbr: Korean J Gastroenterol
NlmId: 101189416
123:123
JrId: 31691
long title: Journal of managed care pharmacy : JMCP
short title: J Manag Care Pharm
ISSN: 1083-4087
ISSN (Online): 1944-706X
IsoAbbr: J Manag Care Pharm
NlmId: 9605854
123:123
JrId: 31692
long title: Toxicological reviews
short title: Toxicol Rev
ISSN: 1176-2551
ISSN (Online): 
IsoAbbr: Toxicol Rev
NlmId: 101162874
123:123
JrId: 31693
long title: Clinical & developmental immunology
short title: Clin Dev Immunol
ISSN: 1740-2522
ISSN (Online): 1740-2530
IsoAbbr: Clin. Dev. Immunol.
NlmId: 101183692
123:123
JrId: 31694
long title: National Cancer Institute carcinogenesis technical report series
short title: Natl Cancer Inst Carcinog Tech Rep Ser
ISSN: 0163-7185
ISSN (Online): 
IsoAbbr: Natl Cancer Inst Carcinog Tech Rep Ser
NlmId: 7800375
123:123
JrId: 31695
long title: Pharmeuropa bio / the Biological Standardisation Programme, EDQM
short title: Pharmeuropa Bio
ISSN: 1684-7075
ISSN (Online): 1816-8523
IsoAbbr: Pharmeuropa Bio
NlmId: 101193650
123:123
JrId: 31699
long title: The spine journal : official journal of the North American Spine Society
short title: Spine J
ISSN: 1529-9430
ISSN (Online): 1878-1632
IsoAbbr: Spine J
NlmId: 101130732
123:123
JrId: 31700
long title: Amphibian & reptile conservation
short title: Amphib Reptile Conserv
ISSN: 1083-446X
ISSN (Online): 1525-9153
IsoAbbr: Amphib Reptile Conserv
NlmId: 101194519
123:123
JrId: 31701
long title: Neuere Medizin- und Wissenschaftsgeschichte
short title: Neuere Med Wiss Quellen Stud
ISSN: 
ISSN (Online): 
IsoAbbr: Neuere Med Wiss Quellen Stud
NlmId: 9605423
123:123
JrId: 31703
long title: Habitation (Elmsford, N.Y.)
short title: Habitation (Elmsford)
ISSN: 1542-9660
ISSN (Online): 
IsoAbbr: Habitation (Elmsford)
NlmId: 101192457
123:123
JrId: 31704
long title: Health promotion practice
short title: Health Promot Pract
ISSN: 1524-8399
ISSN (Online): 
IsoAbbr: Health Promot Pract
NlmId: 100890609
123:123
JrId: 31705
long title: Tanisal ve girisimsel radyoloji : Tibbi Goruntuleme ve Girisimsel Radyoloji Dernegi yayin organi
short title: Tani Girisim Radyol
ISSN: 1300-4360
ISSN (Online): 
IsoAbbr: Tani Girisim Radyol
NlmId: 9710449
123:123
JrId: 31706
long title: Clinical and experimental nephrology
short title: Clin Exp Nephrol
ISSN: 1342-1751
ISSN (Online): 1437-7799
IsoAbbr: Clin. Exp. Nephrol.
NlmId: 9709923
123:123
JrId: 31707
long title: Journal of occupational health
short title: J Occup Health
ISSN: 1341-9145
ISSN (Online): 1348-9585
IsoAbbr: J Occup Health
NlmId: 9616320
123:123
JrId: 31708
long title: The journal of pain : official journal of the American Pain Society
short title: J Pain
ISSN: 1526-5900
ISSN (Online): 1528-8447
IsoAbbr: J Pain
NlmId: 100898657
123:123
JrId: 31709
long title: Journal of artificial organs : the official journal of the Japanese Society for Artificial Organs
short title: J Artif Organs
ISSN: 1434-7229
ISSN (Online): 1619-0904
IsoAbbr: J Artif Organs
NlmId: 9815648
123:123
JrId: 31710
long title: Revista de salud publica (Bogota, Colombia)
short title: Rev Salud Publica (Bogota)
ISSN: 0124-0064
ISSN (Online): 
IsoAbbr: Rev Salud Publica (Bogota)
NlmId: 100936348
123:123
JrId: 31711
long title: Pediatric diabetes
short title: Pediatr Diabetes
ISSN: 1399-543X
ISSN (Online): 1399-5448
IsoAbbr: Pediatr Diabetes
NlmId: 100939345
123:123
JrId: 31712
long title: The European journal of general practice
short title: Eur J Gen Pract
ISSN: 1381-4788
ISSN (Online): 1751-1402
IsoAbbr: Eur J Gen Pract
NlmId: 9513566
123:123
JrId: 31713
long title: Clinical lung cancer
short title: Clin Lung Cancer
ISSN: 1525-7304
ISSN (Online): 1938-0690
IsoAbbr: Clin Lung Cancer
NlmId: 100893225
123:123
JrId: 31714
long title: Shanghai kou qiang yi xue = Shanghai journal of stomatology
short title: Shanghai Kou Qiang Yi Xue
ISSN: 1006-7248
ISSN (Online): 
IsoAbbr: Shanghai Kou Qiang Yi Xue
NlmId: 101090220
123:123
JrId: 31715
long title: Nepal Medical College journal : NMCJ
short title: Nepal Med Coll J
ISSN: 
ISSN (Online): 
IsoAbbr: Nepal Med Coll J
NlmId: 101129937
123:123
JrId: 31716
long title: International journal of health care finance and economics
short title: Int J Health Care Finance Econ
ISSN: 1389-6563
ISSN (Online): 1573-6962
IsoAbbr: Int J Health Care Finance Econ
NlmId: 101132988
123:123
JrId: 31717
long title: Biomechanics and modeling in mechanobiology
short title: Biomech Model Mechanobiol
ISSN: 1617-7959
ISSN (Online): 1617-7940
IsoAbbr: Biomech Model Mechanobiol
NlmId: 101135325
123:123
JrId: 31718
long title: Expert opinion on emerging drugs
short title: Expert Opin Emerg Drugs
ISSN: 1472-8214
ISSN (Online): 1744-7623
IsoAbbr: Expert Opin Emerg Drugs
NlmId: 101135662
123:123
JrId: 31719
long title: Applied health economics and health policy
short title: Appl Health Econ Health Policy
ISSN: 1175-5652
ISSN (Online): 1179-1896
IsoAbbr: Appl Health Econ Health Policy
NlmId: 101150314
123:123
JrId: 31720
long title: Sports biomechanics / International Society of Biomechanics in Sports
short title: Sports Biomech
ISSN: 1476-3141
ISSN (Online): 
IsoAbbr: Sports Biomech
NlmId: 101151352
123:123
JrId: 31721
long title: Journal of pain & palliative care pharmacotherapy
short title: J Pain Palliat Care Pharmacother
ISSN: 1536-0288
ISSN (Online): 1536-0539
IsoAbbr: J Pain Palliat Care Pharmacother
NlmId: 101125608
123:123
JrId: 31723
long title: Geobiology
short title: Geobiology
ISSN: 1472-4677
ISSN (Online): 1472-4669
IsoAbbr: Geobiology
NlmId: 101185472
123:123
JrId: 31727
long title: Zhonghua lao dong wei sheng zhi ye bing za zhi = Zhonghua laodong weisheng zhiyebing zazhi = Chinese journal of industrial hygiene and occupational diseases
short title: Zhonghua Lao Dong Wei Sheng Zhi Ye Bing Za Zhi
ISSN: 1001-9391
ISSN (Online): 
IsoAbbr: Zhonghua Lao Dong Wei Sheng Zhi Ye Bing Za Zhi
NlmId: 8410840
123:123
JrId: 31728
long title: Nuclear medicine review. Central & Eastern Europe
short title: Nucl Med Rev Cent East Eur
ISSN: 1506-9680
ISSN (Online): 1644-4345
IsoAbbr: Nucl Med Rev Cent East Eur
NlmId: 100886103
123:123
JrId: 31729
long title: Forum of nutrition
short title: Forum Nutr
ISSN: 1660-0347
ISSN (Online): 1662-2987
IsoAbbr: Forum Nutr
NlmId: 101194770
123:123
JrId: 31730
long title: European journal of cardiovascular prevention and rehabilitation : official journal of the European Society of Cardiology, Working Groups on Epidemiology & Prevention and Cardiac Rehabilitation and Exercise Physiology
short title: Eur J Cardiovasc Prev Rehabil
ISSN: 1741-8267
ISSN (Online): 1741-8275
IsoAbbr: Eur J Cardiovasc Prev Rehabil
NlmId: 101192000
123:123
JrId: 31731
long title: European journal of cardiovascular nursing : journal of the Working Group on Cardiovascular Nursing of the European Society of Cardiology
short title: Eur J Cardiovasc Nurs
ISSN: 1474-5151
ISSN (Online): 1873-1953
IsoAbbr: Eur J Cardiovasc Nurs
NlmId: 101128793
123:123
JrId: 31733
long title: Nature reviews. Microbiology
short title: Nat Rev Microbiol
ISSN: 1740-1526
ISSN (Online): 1740-1534
IsoAbbr: Nat. Rev. Microbiol.
NlmId: 101190261
123:123
JrId: 31736
long title: Journal of health psychology
short title: J Health Psychol
ISSN: 1359-1053
ISSN (Online): 1461-7277
IsoAbbr: J Health Psychol
NlmId: 9703616
123:123
JrId: 31737
long title: Biomeditsinskaia khimiia
short title: Biomed Khim
ISSN: 
ISSN (Online): 
IsoAbbr: Biomed Khim
NlmId: 101196966
123:123
JrId: 31739
long title: Genomics, proteomics & bioinformatics
short title: Genomics Proteomics Bioinformatics
ISSN: 1672-0229
ISSN (Online): 
IsoAbbr: Genomics Proteomics Bioinformatics
NlmId: 101197608
123:123
JrId: 31740
long title: Breast (Edinburgh, Scotland)
short title: Breast
ISSN: 0960-9776
ISSN (Online): 1532-3080
IsoAbbr: Breast
NlmId: 9213011
123:123
JrId: 31741
long title: Reproductive biology
short title: Reprod Biol
ISSN: 1642-431X
ISSN (Online): 
IsoAbbr: Reprod Biol
NlmId: 101160559
123:123
JrId: 31743
long title: Perspective infirmiere : revue officielle de l'Ordre des infirmieres et infirmiers du Quebec
short title: Perspect Infirm
ISSN: 1708-1890
ISSN (Online): 
IsoAbbr: Perspect Infirm
NlmId: 101196674
123:123
JrId: 31744
long title: Skinmed
short title: Skinmed
ISSN: 1540-9740
ISSN (Online): 1751-7125
IsoAbbr: Skinmed
NlmId: 101168327
123:123
JrId: 31745
long title: Deep-sea research. Part I, Oceanographic research papers
short title: Deep Sea Res Part 1 Oceanogr Res Pap
ISSN: 0967-0637
ISSN (Online): 1879-0119
IsoAbbr: Deep Sea Res. Part I Oceanogr. Res. Pap.
NlmId: 101199688
123:123
JrId: 31746
long title: Integrative and comparative biology
short title: Integr Comp Biol
ISSN: 1540-7063
ISSN (Online): 1557-7023
IsoAbbr: Integr. Comp. Biol.
NlmId: 101152341
123:123
JrId: 31747
long title: Trauma, violence & abuse
short title: Trauma Violence Abuse
ISSN: 1524-8380
ISSN (Online): 1552-8324
IsoAbbr: Trauma Violence Abuse
NlmId: 100890578
123:123
JrId: 31748
long title: Communications in agricultural and applied biological sciences
short title: Commun Agric Appl Biol Sci
ISSN: 1379-1176
ISSN (Online): 
IsoAbbr: Commun. Agric. Appl. Biol. Sci.
NlmId: 101200320
123:123
JrId: 31749
long title: Journal of circadian rhythms
short title: J Circadian Rhythms
ISSN: 
ISSN (Online): 1740-3391
IsoAbbr: J Circadian Rhythms
NlmId: 101200389
123:123
JrId: 31754
long title: Education for health (Abingdon, England)
short title: Educ Health (Abingdon)
ISSN: 1357-6283
ISSN (Online): 1469-5804
IsoAbbr: Educ Health (Abingdon)
NlmId: 9607101
123:123
JrId: 31757
long title: Protein engineering, design & selection : PEDS
short title: Protein Eng Des Sel
ISSN: 1741-0126
ISSN (Online): 1741-0134
IsoAbbr: Protein Eng. Des. Sel.
NlmId: 101186484
123:123
JrId: 31759
long title: American journal of respiratory medicine : drugs, devices, and other interventions
short title: Am J Respir Med
ISSN: 1175-6365
ISSN (Online): 
IsoAbbr: Am J Respir Med
NlmId: 101132974
123:123
JrId: 31760
long title: American journal of cardiovascular drugs : drugs, devices, and other interventions
short title: Am J Cardiovasc Drugs
ISSN: 1175-3277
ISSN (Online): 1179-187X
IsoAbbr: Am J Cardiovasc Drugs
NlmId: 100967755
123:123
JrId: 31761
long title: Nature structural & molecular biology
short title: Nat Struct Mol Biol
ISSN: 1545-9993
ISSN (Online): 1545-9985
IsoAbbr: Nat. Struct. Mol. Biol.
NlmId: 101186374
123:123
JrId: 31762
long title: Skin pharmacology and physiology
short title: Skin Pharmacol Physiol
ISSN: 1660-5527
ISSN (Online): 1660-5535
IsoAbbr: Skin Pharmacol Physiol
NlmId: 101188418
123:123
JrId: 31765
long title: Information sciences
short title: Inf Sci (Ny)
ISSN: 0020-0255
ISSN (Online): 
IsoAbbr: Inf Sci (Ny)
NlmId: 9875661
123:123
JrId: 31766
long title: Neurophysiology
short title: Neurophysiology
ISSN: 0090-2977
ISSN (Online): 
IsoAbbr: Neurophysiology
NlmId: 0367663
123:123
JrId: 31767
long title: Geneeskunde en sport
short title: Geneeskd Sport
ISSN: 0016-6448
ISSN (Online): 
IsoAbbr: Geneeskd Sport
NlmId: 100894096
123:123
JrId: 31768
long title: Bulletin de l'Academie lorraine des sciences
short title: Bull Acad Soc Lorraines Sci
ISSN: 1635-8597
ISSN (Online): 
IsoAbbr: Bull Acad Soc Lorraines Sci
NlmId: 101095644
123:123
JrId: 31769
long title: The Journal of technology transfer
short title: J Technol Transf
ISSN: 0892-9912
ISSN (Online): 
IsoAbbr: J Technol Transf
NlmId: 101183754
123:123
JrId: 31770
long title: Materials research bulletin
short title: Mater Res Bull
ISSN: 0025-5408
ISSN (Online): 
IsoAbbr: Mater Res Bull
NlmId: 101183746
123:123
JrId: 31771
long title: Spatial cognition and computation
short title: Spat Cogn Comput
ISSN: 1387-5868
ISSN (Online): 
IsoAbbr: Spat Cogn Comput
NlmId: 101183747
123:123
JrId: 31772
long title: Journal of robotic systems
short title: J Robot Syst
ISSN: 0741-2223
ISSN (Online): 
IsoAbbr: J Robot Syst
NlmId: 101183748
123:123
JrId: 31777
long title: Oligonucleotides
short title: Oligonucleotides
ISSN: 1545-4576
ISSN (Online): 1557-8526
IsoAbbr: Oligonucleotides
NlmId: 101188415
123:123
JrId: 31778
long title: Acta pharmaceutica (Zagreb, Croatia)
short title: Acta Pharm
ISSN: 1330-0075
ISSN (Online): 1846-9558
IsoAbbr: Acta Pharm
NlmId: 9303678
123:123
JrId: 31779
long title: Cellular and molecular biology, including cyto-enzymology
short title: Cell Mol Biol Incl Cyto Enzymol
ISSN: 0145-5680
ISSN (Online): 
IsoAbbr: Cell Mol Biol Incl Cyto Enzymol
NlmId: 101189940
123:123
JrId: 31783
long title: NIH consensus and state-of-the-science statements
short title: NIH Consens State Sci Statements
ISSN: 1553-0957
ISSN (Online): 1553-0779
IsoAbbr: NIH Consens State Sci Statements
NlmId: 101160100
123:123
JrId: 31786
long title: The Southern surgeon
short title: South Surg
ISSN: 
ISSN (Online): 
IsoAbbr: South Surg
NlmId: 20930060R
123:123
JrId: 31787
long title: Slovensky lekar
short title: Slov Lek
ISSN: 
ISSN (Online): 
IsoAbbr: Slov Lek
NlmId: 20740780R
123:123
JrId: 31788
long title: Rivista di chirurgia e medicina
short title: Riv Chir Med
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Chir Med
NlmId: 20420500R
123:123
JrId: 31789
long title: Research_ a journal of science and its applications
short title: Research
ISSN: 
ISSN (Online): 
IsoAbbr: Research
NlmId: 20120060R
123:123
JrId: 31790
long title: Nursing world
short title: Nurs World
ISSN: 
ISSN (Online): 
IsoAbbr: Nurs World
NlmId: 19230480R
123:123
JrId: 31791
long title: Therapeutische Umschau und medizinische Bibliographie. Revue therapeutique et bibliographie medicale
short title: Ther Umsch Med Bibliogr
ISSN: 0302-8291
ISSN (Online): 
IsoAbbr: Ther Umsch Med Bibliogr
NlmId: 0407225
123:123
JrId: 31792
long title: Ciencia e investigacion
short title: Cienc Invest
ISSN: 0009-6733
ISSN (Online): 
IsoAbbr: Cienc Invest
NlmId: 0372734
123:123
JrId: 31793
long title: Les Annales d'oto-laryngologie
short title: Ann Otolaryngol
ISSN: 0365-4931
ISSN (Online): 
IsoAbbr: Ann Otolaryngol
NlmId: 15010150R
123:123
JrId: 31794
long title: The North American veterinarian
short title: North Am Vet
ISSN: 
ISSN (Online): 
IsoAbbr: North Am Vet
NlmId: 18750060R
123:123
JrId: 31795
long title: Revue d'odonto-stomatologie
short title: Rev Odontostomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontostomatol
NlmId: 0204062
123:123
JrId: 31796
long title: Cahiers medicaux de l'union francaise_ revue medico-chirurgicale de la France d'outre-mer
short title: Cah Med Union Fr
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Med Union Fr
NlmId: 16010420R
123:123
JrId: 31797
long title: The Journal of physical and colloid chemistry
short title: J Phys Colloid Chem
ISSN: 0092-7023
ISSN (Online): 
IsoAbbr: J Phys Colloid Chem
NlmId: 0405527
123:123
JrId: 31799
long title: Zoologicheskii zhurnal
short title: Zool Zhurnal
ISSN: 0044-5134
ISSN (Online): 
IsoAbbr: Zool. Zhurnal
NlmId: 8905520
123:123
JrId: 31800
long title: Annual report - Division of Biological and Medical Research, Argonne National Laboratory. Argonne National Laboratory. Division of Biological and Medical Research
short title: Annu Rep Div Biol Med Res Argonne Natl Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Rep Div Biol Med Res Argonne Natl Lab
NlmId: 7701761
123:123
JrId: 31801
long title: Annuario statistico dell'assistenza e della previdenza sociale. Istituto centrale di statistica (Italy)
short title: Annu Stat Assist Previd Soc
ISSN: 0075-1790
ISSN (Online): 
IsoAbbr: Annu Stat Assist Previd Soc
NlmId: 23210510R
123:123
JrId: 31802
long title: Vyziva lidu
short title: Vyziva Lidu
ISSN: 0042-9414
ISSN (Online): 
IsoAbbr: Vyziva Lidu
NlmId: 21540730R
123:123
JrId: 31803
long title: Veterinary medicine
short title: Vet Med
ISSN: 0372-5588
ISSN (Online): 
IsoAbbr: Vet Med
NlmId: 21520030R
123:123
JrId: 31804
long title: Techniques hospitalieres, medico-sociales et sanitaires
short title: Tech Hosp Med Soc Sanit
ISSN: 0040-1374
ISSN (Online): 
IsoAbbr: Tech Hosp Med Soc Sanit
NlmId: 21120470R
123:123
JrId: 31805
long title: Revue du paludisme et de medecine tropicale
short title: Rev Palud Med Trop
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Palud Med Trop
NlmId: 20330310R
123:123
JrId: 31806
long title: Revista stiintelor medicale: medicina interna
short title: Rev Stiint Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Stiint Med
NlmId: 20310610R
123:123
JrId: 31807
long title: Medika_ informativni casopis farmaceutiskih poduzeca NRH
short title: Medika (Zagreb)
ISSN: 
ISSN (Online): 
IsoAbbr: Medika (Zagreb)
NlmId: 18620380R
123:123
JrId: 31808
long title: Medicina em revista
short title: Med Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Med Rev
NlmId: 18540530R
123:123
JrId: 31809
long title: Journal of insurance medicine
short title: J Insur Med
ISSN: 
ISSN (Online): 
IsoAbbr: J Insur Med
NlmId: 17920070R
123:123
JrId: 31810
long title: Casopis ceskeho lekarnictva
short title: Cas Cesk Lek
ISSN: 
ISSN (Online): 
IsoAbbr: Cas Cesk Lek
NlmId: 16040440R
123:123
JrId: 31811
long title: Casopis ceskoslovenskych veterinaru
short title: Cas Cesk Vet
ISSN: 
ISSN (Online): 
IsoAbbr: Cas Cesk Vet
NlmId: 16040450R
123:123
JrId: 31812
long title: Nucleonics
short title: Nucleonics
ISSN: 0096-6207
ISSN (Online): 
IsoAbbr: Nucleonics
NlmId: 0333520
123:123
JrId: 31813
long title: Food research
short title: Food Res
ISSN: 
ISSN (Online): 
IsoAbbr: Food Res
NlmId: 0027704
123:123
JrId: 31814
long title: Berliner tierarztliche Wochenschrift
short title: Berl Tierarztl Wochenschr
ISSN: 
ISSN (Online): 
IsoAbbr: Berl Tierarztl Wochenschr
NlmId: 15520260R
123:123
JrId: 31815
long title: Heilpadagogische Werkblatter
short title: Heilpadagog Werkbl
ISSN: 
ISSN (Online): 
IsoAbbr: Heilpadagog Werkbl
NlmId: 1301763
123:123
JrId: 31816
long title: Rivista siciliana della tubercolosi
short title: Riv Sicil Tuberc
ISSN: 0035-7049
ISSN (Online): 
IsoAbbr: Riv Sicil Tuberc
NlmId: 0402342
123:123
JrId: 31817
long title: Revue d'orthopedie et de chirurgie de l'appareil moteur
short title: Rev Orthop Chir Appar Mot
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Orthop Chir Appar Mot
NlmId: 20330270R
123:123
JrId: 31818
long title: Priroda, clovek in zdravje
short title: Prir Clovek Zdravje
ISSN: 
ISSN (Online): 
IsoAbbr: Prir Clovek Zdravje
NlmId: 19740290R
123:123
JrId: 31819
long title: Zdravotnicka revue_ vestnik Ministerstva Zdravotnictvi
short title: Zdrav Rev Vestn Minist Zdrav
ISSN: 
ISSN (Online): 
IsoAbbr: Zdrav Rev Vestn Minist Zdrav
NlmId: 21730180R
123:123
JrId: 31820
long title: Lekarske listy
short title: Lek List
ISSN: 
ISSN (Online): 
IsoAbbr: Lek List
NlmId: 18310680R
123:123
JrId: 31821
long title: Optical journal and review of optometry
short title: Opt J Rev Optom
ISSN: 0030-3925
ISSN (Online): 
IsoAbbr: Opt J Rev Optom
NlmId: 0405557
123:123
JrId: 31822
long title: Toxicology mechanisms and methods
short title: Toxicol Mech Methods
ISSN: 1537-6516
ISSN (Online): 1537-6524
IsoAbbr: Toxicol. Mech. Methods
NlmId: 101134521
123:123
JrId: 31825
long title: Inflammopharmacology
short title: Inflammopharmacology
ISSN: 0925-4692
ISSN (Online): 1568-5608
IsoAbbr: Inflammopharmacology
NlmId: 9112626
123:123
JrId: 31826
long title: Plant biotechnology journal
short title: Plant Biotechnol J
ISSN: 1467-7644
ISSN (Online): 1467-7652
IsoAbbr: Plant Biotechnol. J.
NlmId: 101201889
123:123
JrId: 31827
long title: Policy brief (Center for Home Care Policy and Research (U.S.))
short title: Policy Brief (Cent Home Care Policy Res)
ISSN: 
ISSN (Online): 
IsoAbbr: Policy Brief (Cent Home Care Policy Res)
NlmId: 101206020
123:123
JrId: 31828
long title: Trends in amplification
short title: Trends Amplif
ISSN: 1084-7138
ISSN (Online): 1940-5588
IsoAbbr: Trends Amplif
NlmId: 9709254
123:123
JrId: 31829
long title: Agri : Agri (Algoloji) Dernegi'nin Yayin organidir = The journal of the Turkish Society of Algology
short title: Agri
ISSN: 1300-0012
ISSN (Online): 
IsoAbbr: Agri
NlmId: 9426197
123:123
JrId: 31831
long title: Language, speech, and hearing services in schools
short title: Lang Speech Hear Serv Sch
ISSN: 0161-1461
ISSN (Online): 1558-9129
IsoAbbr: Lang Speech Hear Serv Sch
NlmId: 0323431
123:123
JrId: 31832
long title: Clinics in occupational and environmental medicine
short title: Clin Occup Environ Med
ISSN: 1526-0046
ISSN (Online): 
IsoAbbr: Clin Occup Environ Med
NlmId: 100893239
123:123
JrId: 31833
long title: Pro-fono : revista de atualizacao cientifica
short title: Pro Fono
ISSN: 0104-5687
ISSN (Online): 1809-399X
IsoAbbr: Pro Fono
NlmId: 100930630
123:123
JrId: 31834
long title: Neuropsychopharmacologia Hungarica : a Magyar Pszichofarmakologiai Egyesulet lapja = official journal of the Hungarian Association of Psychopharmacology
short title: Neuropsychopharmacol Hung
ISSN: 1419-8711
ISSN (Online): 
IsoAbbr: Neuropsychopharmacol Hung
NlmId: 100961631
123:123
JrId: 31835
long title: Neuroinformatics
short title: Neuroinformatics
ISSN: 1539-2791
ISSN (Online): 1559-0089
IsoAbbr: Neuroinformatics
NlmId: 101142069
123:123
JrId: 31836
long title: Cognitive behaviour therapy
short title: Cogn Behav Ther
ISSN: 1650-6073
ISSN (Online): 1651-2316
IsoAbbr: Cogn Behav Ther
NlmId: 101143317
123:123
JrId: 31837
long title: Biosecurity and bioterrorism : biodefense strategy, practice, and science
short title: Biosecur Bioterror
ISSN: 1538-7135
ISSN (Online): 1557-850X
IsoAbbr: Biosecur Bioterror
NlmId: 101156085
123:123
JrId: 31838
long title: Annals of family medicine
short title: Ann Fam Med
ISSN: 1544-1709
ISSN (Online): 1544-1717
IsoAbbr: Ann Fam Med
NlmId: 101167762
123:123
JrId: 31839
long title: Clinical gastroenterology and hepatology : the official clinical practice journal of the American Gastroenterological Association
short title: Clin Gastroenterol Hepatol
ISSN: 1542-3565
ISSN (Online): 1542-7714
IsoAbbr: Clin. Gastroenterol. Hepatol.
NlmId: 101160775
123:123
JrId: 31840
long title: Expert review of cardiovascular therapy
short title: Expert Rev Cardiovasc Ther
ISSN: 1477-9072
ISSN (Online): 1744-8344
IsoAbbr: Expert Rev Cardiovasc Ther
NlmId: 101182328
123:123
JrId: 31841
long title: The journal of philosophy, science & law
short title: J Philos Sci Law
ISSN: 
ISSN (Online): 1549-8549
IsoAbbr: J Philos Sci Law
NlmId: 101197577
123:123
JrId: 31842
long title: Postepy higieny i medycyny doswiadczalnej (Online)
short title: Postepy Hig Med Dosw (Online)
ISSN: 
ISSN (Online): 1732-2693
IsoAbbr: Postepy Hig Med Dosw (Online)
NlmId: 101206517
123:123
JrId: 31843
long title: Acta biochimica et biophysica Sinica
short title: Acta Biochim Biophys Sin (Shanghai)
ISSN: 1672-9145
ISSN (Online): 1745-7270
IsoAbbr: Acta Biochim. Biophys. Sin. (Shanghai)
NlmId: 101206716
123:123
JrId: 31844
long title: Current HIV research
short title: Curr HIV Res
ISSN: 1570-162X
ISSN (Online): 1873-4251
IsoAbbr: Curr. HIV Res.
NlmId: 101156990
123:123
JrId: 31845
long title: Nephrology (Carlton, Vic.)
short title: Nephrology (Carlton)
ISSN: 1320-5358
ISSN (Online): 1440-1797
IsoAbbr: Nephrology (Carlton)
NlmId: 9615568
123:123
JrId: 31846
long title: Eating behaviors
short title: Eat Behav
ISSN: 1471-0153
ISSN (Online): 1873-7358
IsoAbbr: Eat Behav
NlmId: 101090048
123:123
JrId: 31847
long title: Molecular interventions
short title: Mol Interv
ISSN: 1534-0384
ISSN (Online): 1543-2548
IsoAbbr: Mol. Interv.
NlmId: 101093789
123:123
JrId: 31848
long title: Lab on a chip
short title: Lab Chip
ISSN: 1473-0197
ISSN (Online): 1473-0189
IsoAbbr: Lab Chip
NlmId: 101128948
123:123
JrId: 31849
long title: The European physical journal. E, Soft matter
short title: Eur Phys J E Soft Matter
ISSN: 1292-8941
ISSN (Online): 1292-895X
IsoAbbr: Eur Phys J E Soft Matter
NlmId: 101126530
123:123
JrId: 31850
long title: Vascular
short title: Vascular
ISSN: 1708-5381
ISSN (Online): 1708-539X
IsoAbbr: Vascular
NlmId: 101196722
123:123
JrId: 31851
long title: Journal of surgical orthopaedic advances
short title: J Surg Orthop Adv
ISSN: 1548-825X
ISSN (Online): 
IsoAbbr: J Surg Orthop Adv
NlmId: 101197881
123:123
JrId: 31852
long title: Ethical human sciences and services : an international journal of critical inquiry
short title: Ethical Hum Sci Serv
ISSN: 1523-150X
ISSN (Online): 
IsoAbbr: Ethical Hum Sci Serv
NlmId: 100890823
123:123
JrId: 31853
long title: Ethical theory and moral practice : an international forum
short title: Ethical Theory Moral Pract
ISSN: 1386-2820
ISSN (Online): 
IsoAbbr: Ethical Theory Moral Pract
NlmId: 101205290
123:123
JrId: 31854
long title: New genetics and society
short title: New Genet Soc
ISSN: 1463-6778
ISSN (Online): 
IsoAbbr: New Genet Soc
NlmId: 100895847
123:123
JrId: 31855
long title: Journal of the Society of Christian Ethics
short title: J Soc Christ Ethics
ISSN: 1540-7942
ISSN (Online): 
IsoAbbr: J Soc Christ Ethics
NlmId: 101184933
123:123
JrId: 31856
long title: Notizie di Politeia
short title: Not Polit
ISSN: 1128-2401
ISSN (Online): 
IsoAbbr: Not Polit
NlmId: 101205258
123:123
JrId: 31857
long title: Philosophy & public policy quarterly / the Institute for Philosophy and Public Policy, School of Public Affairs, University of Maryland
short title: Philos Public Policy Q
ISSN: 
ISSN (Online): 
IsoAbbr: Philos Public Policy Q
NlmId: 101205265
123:123
JrId: 31858
long title: Revista romana de bioetica
short title: Rev Rom Bioet
ISSN: 1583-5170
ISSN (Online): 
IsoAbbr: Rev Rom Bioet
NlmId: 101205285
123:123
JrId: 31859
long title: Basic & clinical pharmacology & toxicology
short title: Basic Clin Pharmacol Toxicol
ISSN: 1742-7835
ISSN (Online): 1742-7843
IsoAbbr: Basic Clin. Pharmacol. Toxicol.
NlmId: 101208422
123:123
JrId: 31860
long title: Health, risk & society
short title: Health Risk Soc
ISSN: 1369-8575
ISSN (Online): 1469-8331
IsoAbbr: Health Risk Soc
NlmId: 100883415
123:123
JrId: 31861
long title: Computing And Visualization In Science
short title: Comput Vis Sci
ISSN: 1432-9360
ISSN (Online): 
IsoAbbr: Comput Vis Sci
NlmId: 9891022
123:123
JrId: 31862
long title: Vie et milieu (Paris, France : 1980)
short title: Vie Milieu Paris
ISSN: 0240-8759
ISSN (Online): 
IsoAbbr: Vie Milieu
NlmId: 9882397
123:123
JrId: 31863
long title: Journal of health care law & policy
short title: J Health Care Law Policy
ISSN: 1097-4768
ISSN (Online): 
IsoAbbr: J Health Care Law Policy
NlmId: 9815976
123:123
JrId: 31864
long title: Issues in medical ethics
short title: Issues Med Ethics
ISSN: 
ISSN (Online): 
IsoAbbr: Issues Med Ethics
NlmId: 9612997
123:123
JrId: 31865
long title: Applied magnetic resonance
short title: Appl Magn Reson
ISSN: 0937-9347
ISSN (Online): 
IsoAbbr: Appl Magn Reson
NlmId: 9204100
123:123
JrId: 31868
long title: Journal of sociology (Melbourne, Vic.)
short title: J Sociol (Melb)
ISSN: 1440-7833
ISSN (Online): 1741-2978
IsoAbbr: J Sociol (Melb)
NlmId: 9808006
123:123
JrId: 31869
long title: Medicines, ethics and practice : a guide for pharmacists. Royal Pharmaceutical Society of Great Britain
short title: Med Ethics Pract Royal Pharm Soc G B
ISSN: 1465-6663
ISSN (Online): 
IsoAbbr: Med Ethics Pract Royal Pharm Soc G B
NlmId: 9426143
123:123
JrId: 31870
long title: Journal of food composition and analysis : an official publication of the United Nations University, International Network of Food Data Systems
short title: J Food Compost Anal
ISSN: 0889-1575
ISSN (Online): 
IsoAbbr: J Food Compost Anal
NlmId: 8807504
123:123
JrId: 31871
long title: Journal of nuclear science and technology
short title: J Nucl Sci Technol
ISSN: 0022-3131
ISSN (Online): 
IsoAbbr: J Nucl Sci Technol
NlmId: 100972365
123:123
JrId: 31872
long title: Risk management in Canadian health care
short title: Risk Manag Can Health Care
ISSN: 1488-0555
ISSN (Online): 
IsoAbbr: Risk Manag Can Health Care
NlmId: 101096495
123:123
JrId: 31873
long title: ACM transactions on graphics
short title: ACM Trans Graph
ISSN: 0730-0301
ISSN (Online): 
IsoAbbr: ACM Trans Graph
NlmId: 101152234
123:123
JrId: 31874
long title: Thalamus & related systems
short title: Thalamus Relat Syst
ISSN: 1472-9288
ISSN (Online): 
IsoAbbr: Thalamus Relat Syst
NlmId: 101125145
123:123
JrId: 31875
long title: The journal of political philosophy
short title: J Polit Philos
ISSN: 0963-8016
ISSN (Online): 
IsoAbbr: J Polit Philos
NlmId: 101171545
123:123
JrId: 31876
long title: Formosan journal of medical humanities
short title: Formos J Med Humanit
ISSN: 1606-5727
ISSN (Online): 
IsoAbbr: Formos J Med Humanit
NlmId: 101171571
123:123
JrId: 31877
long title: Australian journal of political science
short title: Aust J Polit Sci
ISSN: 1036-1146
ISSN (Online): 
IsoAbbr: Aust J Polit Sci
NlmId: 101171505
123:123
JrId: 31878
long title: Thomas Jefferson law review
short title: Thomas Jefferson Law Rev
ISSN: 1090-5278
ISSN (Online): 
IsoAbbr: Thomas Jefferson Law Rev
NlmId: 101171509
123:123
JrId: 31879
long title: The Sydney law review
short title: Syd Law Rev
ISSN: 0082-0512
ISSN (Online): 
IsoAbbr: Syd Law Rev
NlmId: 101171544
123:123
JrId: 31880
long title: New York University journal of legislation and public policy
short title: N Y Univ J Legis Public Policy
ISSN: 1094-513X
ISSN (Online): 
IsoAbbr: N Y Univ J Legis Public Policy
NlmId: 101171552
123:123
JrId: 31881
long title: Sleep and biological rhythms
short title: Sleep Biol Rhythms
ISSN: 1446-9235
ISSN (Online): 1479-8425
IsoAbbr: Sleep Biol Rhythms
NlmId: 101199488
123:123
JrId: 31883
long title: Sensors (Basel, Switzerland)
short title: Sensors (Basel)
ISSN: 
ISSN (Online): 1424-8220
IsoAbbr: Sensors (Basel)
NlmId: 101204366
123:123
JrId: 31886
long title: Carbon
short title: Carbon N Y
ISSN: 0008-6223
ISSN (Online): 
IsoAbbr: Carbon N Y
NlmId: 101204394
123:123
JrId: 31887
long title: Robotica
short title: Robotica
ISSN: 0263-5747
ISSN (Online): 
IsoAbbr: Robotica
NlmId: 101204399
123:123
JrId: 31888
long title: Microporous and mesoporous materials : the official journal of the International Zeolite Association
short title: Microporous Mesoporous Mater
ISSN: 1387-1811
ISSN (Online): 
IsoAbbr: Microporous Mesoporous Mater
NlmId: 101204400
123:123
JrId: 31889
long title: IEEE/ASME transactions on mechatronics : a joint publication of the IEEE Industrial Electronics Society and the ASME Dynamic Systems and Control Division
short title: IEEE ASME Trans Mechatron
ISSN: 1083-4435
ISSN (Online): 
IsoAbbr: IEEE ASME Trans Mechatron
NlmId: 101204402
123:123
JrId: 31890
long title: IEEE journal of quantum electronics
short title: IEEE J Quantum Electron
ISSN: 0018-9197
ISSN (Online): 
IsoAbbr: IEEE J Quantum Electron
NlmId: 101204403
123:123
JrId: 31891
long title: Journal of parallel and distributed computing
short title: J Parallel Distrib Comput
ISSN: 0743-7315
ISSN (Online): 
IsoAbbr: J Parallel Distrib Comput
NlmId: 101204404
123:123
JrId: 31893
long title: Medical ethics (Burlington, Mass.)
short title: Med Ethics (Burlingt Mass)
ISSN: 1543-4672
ISSN (Online): 
IsoAbbr: Med Ethics (Burlingt Mass)
NlmId: 101156351
123:123
JrId: 31894
long title: AMIA ... Annual Symposium proceedings / AMIA Symposium. AMIA Symposium
short title: AMIA Annu Symp Proc
ISSN: 
ISSN (Online): 1942-597X
IsoAbbr: AMIA Annu Symp Proc
NlmId: 101209213
123:123
JrId: 31895
long title: Healthcare leadership report
short title: Healthc Leadersh Rep
ISSN: 1551-8906
ISSN (Online): 
IsoAbbr: Healthc Leadersh Rep
NlmId: 101209410
123:123
JrId: 31896
long title: Health (London, England : 1997)
short title: Health (London)
ISSN: 1363-4593
ISSN (Online): 1461-7196
IsoAbbr: Health (London)
NlmId: 9800465
123:123
JrId: 31897
long title: Journal of occupational and environmental hygiene
short title: J Occup Environ Hyg
ISSN: 1545-9624
ISSN (Online): 1545-9632
IsoAbbr: J Occup Environ Hyg
NlmId: 101189458
123:123
JrId: 31898
long title: Brachytherapy
short title: Brachytherapy
ISSN: 1538-4721
ISSN (Online): 1873-1449
IsoAbbr: Brachytherapy
NlmId: 101137600
123:123
JrId: 31900
long title: Revista portuguesa de cirurgia cardio-toracica e vascular : orgao oficial da Sociedade Portuguesa de Cirurgia Cardio-Toracica e Vascular
short title: Rev Port Cir Cardiotorac Vasc
ISSN: 0873-7215
ISSN (Online): 
IsoAbbr: Rev Port Cir Cardiotorac Vasc
NlmId: 101154446
123:123
JrId: 31901
long title: Clinical prostate cancer
short title: Clin Prostate Cancer
ISSN: 1540-0352
ISSN (Online): 
IsoAbbr: Clin Prostate Cancer
NlmId: 101155459
123:123
JrId: 31902
long title: Annals of hepatology
short title: Ann Hepatol
ISSN: 1665-2681
ISSN (Online): 
IsoAbbr: Ann Hepatol
NlmId: 101155885
123:123
JrId: 31905
long title: Problemy tuberkuleza i boleznei legkikh
short title: Probl Tuberk Bolezn Legk
ISSN: 1728-2993
ISSN (Online): 
IsoAbbr: Probl Tuberk Bolezn Legk
NlmId: 101211108
123:123
JrId: 31910
long title: Treatments in respiratory medicine
short title: Treat Respir Med
ISSN: 1176-3450
ISSN (Online): 
IsoAbbr: Treat Respir Med
NlmId: 101196148
123:123
JrId: 31911
long title: Stem cells and development
short title: Stem Cells Dev
ISSN: 1547-3287
ISSN (Online): 1557-8534
IsoAbbr: Stem Cells Dev.
NlmId: 101197107
123:123
JrId: 31912
long title: Healthcare quarterly (Toronto, Ont.)
short title: Healthc Q
ISSN: 1710-2774
ISSN (Online): 
IsoAbbr: Healthc Q
NlmId: 101208192
123:123
JrId: 31914
long title: The Korean journal of hepatology
short title: Korean J Hepatol
ISSN: 1738-222X
ISSN (Online): 2093-8047
IsoAbbr: Korean J Hepatol
NlmId: 101211947
123:123
JrId: 31916
long title: Molecular pharmaceutics
short title: Mol Pharm
ISSN: 1543-8384
ISSN (Online): 1543-8392
IsoAbbr: Mol. Pharm.
NlmId: 101197791
123:123
JrId: 31917
long title: Klinicka mikrobiologie a infekcni lekarstvi
short title: Klin Mikrobiol Infekc Lek
ISSN: 1211-264X
ISSN (Online): 
IsoAbbr: Klin. Mikrobiol. Infekc. Lek.
NlmId: 101189112
123:123
JrId: 31918
long title: The protein journal
short title: Protein J
ISSN: 1572-3887
ISSN (Online): 1875-8355
IsoAbbr: Protein J.
NlmId: 101212092
123:123
JrId: 31922
long title: Assay and drug development technologies
short title: Assay Drug Dev Technol
ISSN: 1540-658X
ISSN (Online): 1557-8127
IsoAbbr: Assay Drug Dev Technol
NlmId: 101151468
123:123
JrId: 31923
long title: Emergency medicine Australasia : EMA
short title: Emerg Med Australas
ISSN: 1742-6731
ISSN (Online): 1742-6723
IsoAbbr: Emerg Med Australas
NlmId: 101199824
123:123
JrId: 31924
long title: Technology Evaluation Center Assessment Program. Executive summary
short title: Technol Eval Cent Assess Program Exec Summ
ISSN: 
ISSN (Online): 
IsoAbbr: Technol Eval Cent Assess Program Exec Summ
NlmId: 101213260
123:123
JrId: 31925
long title: International dairy journal / published in association with the International Dairy Federation
short title: Int Dairy J
ISSN: 0958-6946
ISSN (Online): 1879-0143
IsoAbbr: Int. Dairy J.
NlmId: 101213739
123:123
JrId: 31926
long title: Tuberkuloz ve toraks
short title: Tuberk Toraks
ISSN: 0494-1373
ISSN (Online): 
IsoAbbr: Tuberk Toraks
NlmId: 0417364
123:123
JrId: 31928
long title: Journal of vector borne diseases
short title: J Vector Borne Dis
ISSN: 0972-9062
ISSN (Online): 
IsoAbbr: J Vector Borne Dis
NlmId: 101212761
123:123
JrId: 31929
long title: Clinical EEG and neuroscience : official journal of the EEG and Clinical Neuroscience Society (ENCS)
short title: Clin EEG Neurosci
ISSN: 1550-0594
ISSN (Online): 
IsoAbbr: Clin EEG Neurosci
NlmId: 101213033
123:123
JrId: 31930
long title: Journal of public health (Oxford, England)
short title: J Public Health (Oxf)
ISSN: 1741-3842
ISSN (Online): 1741-3850
IsoAbbr: J Public Health (Oxf)
NlmId: 101188638
123:123
JrId: 31935
long title: Geochemical transactions
short title: Geochem Trans
ISSN: 
ISSN (Online): 1467-4866
IsoAbbr: Geochem. Trans.
NlmId: 101214741
123:123
JrId: 31938
long title: Acta anaesthesiologica Taiwanica : official journal of the Taiwan Society of Anesthesiologists
short title: Acta Anaesthesiol Taiwan
ISSN: 1875-4597
ISSN (Online): 1875-452X
IsoAbbr: Acta Anaesthesiol Taiwan
NlmId: 101214918
123:123
JrId: 31941
long title: Cellulose (London, England)
short title: 
ISSN: 0969-0239
ISSN (Online): 
IsoAbbr: Cellulose
NlmId: 101215688
123:123
JrId: 31944
long title: National Bureau of Economic Research bulletin on aging and health
short title: Natl Bur Econ Res Bull Aging Health
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Bur Econ Res Bull Aging Health
NlmId: 101215702
123:123
JrId: 31946
long title: Retrovirology
short title: Retrovirology
ISSN: 
ISSN (Online): 1742-4690
IsoAbbr: Retrovirology
NlmId: 101216893
123:123
JrId: 31947
long title: The international journal of behavioral nutrition and physical activity
short title: Int J Behav Nutr Phys Act
ISSN: 
ISSN (Online): 1479-5868
IsoAbbr: Int J Behav Nutr Phys Act
NlmId: 101217089
123:123
JrId: 31949
long title: Briefings in functional genomics & proteomics
short title: Brief Funct Genomic Proteomic
ISSN: 1473-9550
ISSN (Online): 1477-4062
IsoAbbr: Brief Funct Genomic Proteomic
NlmId: 101150306
123:123
JrId: 31953
long title: Seminars in vascular medicine
short title: Semin Vasc Med
ISSN: 1528-9648
ISSN (Online): 1529-3505
IsoAbbr: Semin Vasc Med
NlmId: 100940307
123:123
JrId: 31954
long title: Cell and tissue banking
short title: Cell Tissue Bank
ISSN: 1389-9333
ISSN (Online): 1573-6814
IsoAbbr: Cell Tissue Bank
NlmId: 100965121
123:123
JrId: 31955
long title: Evidence-based complementary and alternative medicine : eCAM
short title: Evid Based Complement Alternat Med
ISSN: 1741-427X
ISSN (Online): 1741-4288
IsoAbbr: Evid Based Complement Alternat Med
NlmId: 101215021
123:123
JrId: 31959
long title: Adolescent medicine clinics
short title: Adolesc Med Clin
ISSN: 1547-3368
ISSN (Online): 
IsoAbbr: Adolesc Med Clin
NlmId: 101196463
123:123
JrId: 31960
long title: Journal of aging and physical activity
short title: J Aging Phys Act
ISSN: 1063-8652
ISSN (Online): 1543-267X
IsoAbbr: J Aging Phys Act
NlmId: 9415639
123:123
JrId: 31961
long title: Bundesgesundheitsblatt, Gesundheitsforschung, Gesundheitsschutz
short title: Bundesgesundheitsblatt Gesundheitsforschung Gesundheitsschutz
ISSN: 1436-9990
ISSN (Online): 1437-1588
IsoAbbr: Bundesgesundheitsblatt Gesundheitsforschung Gesundheitsschutz
NlmId: 101181368
123:123
JrId: 31962
long title: Journal of the Association of Genetic Technologists
short title: J Assoc Genet Technol
ISSN: 1523-7834
ISSN (Online): 
IsoAbbr: J Assoc Genet Technol
NlmId: 9807282
123:123
JrId: 31963
long title: Rejuvenation research
short title: Rejuvenation Res
ISSN: 1549-1684
ISSN (Online): 1557-8577
IsoAbbr: Rejuvenation Res
NlmId: 101213381
123:123
JrId: 31964
long title: Advances in chronic kidney disease
short title: Adv Chronic Kidney Dis
ISSN: 1548-5595
ISSN (Online): 1548-5609
IsoAbbr: Adv Chronic Kidney Dis
NlmId: 101209214
123:123
JrId: 31965
long title: Biocatalysis and biotransformation
short title: Biocatal Biotransformation
ISSN: 1024-2422
ISSN (Online): 1029-2446
IsoAbbr: Biocatal. Biotransformation
NlmId: 9602086
123:123
JrId: 31966
long title: Standardization news : SN
short title: Stand News
ISSN: 1094-4656
ISSN (Online): 
IsoAbbr: Stand News
NlmId: 101221787
123:123
JrId: 31968
long title: Grana
short title: Grana
ISSN: 0017-3134
ISSN (Online): 1651-2049
IsoAbbr: Grana
NlmId: 101222195
123:123
JrId: 31970
long title: Archives of animal nutrition
short title: Arch Anim Nutr
ISSN: 1745-039X
ISSN (Online): 1477-2817
IsoAbbr: Arch Anim Nutr
NlmId: 101222433
123:123
JrId: 31971
long title: Biomedical microdevices
short title: Biomed Microdevices
ISSN: 1387-2176
ISSN (Online): 1572-8781
IsoAbbr: Biomed Microdevices
NlmId: 100887374
123:123
JrId: 31972
long title: Acta neurologica Taiwanica
short title: Acta Neurol Taiwan
ISSN: 1028-768X
ISSN (Online): 
IsoAbbr: Acta Neurol Taiwan
NlmId: 9815355
123:123
JrId: 31973
long title: Developmental science
short title: Dev Sci
ISSN: 1363-755X
ISSN (Online): 1467-7687
IsoAbbr: Dev Sci
NlmId: 9814574
123:123
JrId: 31974
long title: Seminars in cardiothoracic and vascular anesthesia
short title: Semin Cardiothorac Vasc Anesth
ISSN: 1089-2532
ISSN (Online): 1940-5596
IsoAbbr: Semin Cardiothorac Vasc Anesth
NlmId: 9807630
123:123
JrId: 31975
long title: Laterality
short title: Laterality
ISSN: 1357-650X
ISSN (Online): 1464-0678
IsoAbbr: Laterality
NlmId: 9609064
123:123
JrId: 31976
long title: Journal of clinical forensic medicine
short title: J Clin Forensic Med
ISSN: 1353-1131
ISSN (Online): 
IsoAbbr: J Clin Forensic Med
NlmId: 9434927
123:123
JrId: 31977
long title: Emergency radiology
short title: Emerg Radiol
ISSN: 1070-3004
ISSN (Online): 1438-1435
IsoAbbr: Emerg Radiol
NlmId: 9431227
123:123
JrId: 31978
long title: Information processing in medical imaging : proceedings of the ... conference
short title: Inf Process Med Imaging
ISSN: 1011-2499
ISSN (Online): 
IsoAbbr: Inf Process Med Imaging
NlmId: 9216871
123:123
JrId: 31979
long title: Journal of psychiatric practice
short title: J Psychiatr Pract
ISSN: 1527-4160
ISSN (Online): 1538-1145
IsoAbbr: J Psychiatr Pract
NlmId: 100901141
123:123
JrId: 31980
long title: IEEE transactions on visualization and computer graphics
short title: IEEE Trans Vis Comput Graph
ISSN: 1077-2626
ISSN (Online): 1941-0506
IsoAbbr: IEEE Trans Vis Comput Graph
NlmId: 9891704
123:123
JrId: 31981
long title: Journal of separation science
short title: J Sep Sci
ISSN: 1615-9306
ISSN (Online): 1615-9314
IsoAbbr: J Sep Sci
NlmId: 101088554
123:123
JrId: 31982
long title: Current vascular pharmacology
short title: Curr Vasc Pharmacol
ISSN: 1570-1611
ISSN (Online): 1875-6212
IsoAbbr: Curr Vasc Pharmacol
NlmId: 101157208
123:123
JrId: 31983
long title: Current medicinal chemistry. Cardiovascular and hematological agents
short title: Curr Med Chem Cardiovasc Hematol Agents
ISSN: 1568-0169
ISSN (Online): 
IsoAbbr: Curr Med Chem Cardiovasc Hematol Agents
NlmId: 101157213
123:123
JrId: 31984
long title: The journal of supportive oncology
short title: J Support Oncol
ISSN: 1544-6794
ISSN (Online): 
IsoAbbr: J Support Oncol
NlmId: 101181305
123:123
JrId: 31985
long title: Journal of water and health
short title: J Water Health
ISSN: 1477-8920
ISSN (Online): 
IsoAbbr: J Water Health
NlmId: 101185420
123:123
JrId: 31986
long title: Journal of bioinformatics and computational biology
short title: J Bioinform Comput Biol
ISSN: 0219-7200
ISSN (Online): 
IsoAbbr: J Bioinform Comput Biol
NlmId: 101187344
123:123
JrId: 31987
long title: Taehan Kanho Hakhoe chi
short title: Taehan Kanho Hakhoe Chi
ISSN: 1598-2874
ISSN (Online): 
IsoAbbr: Taehan Kanho Hakhoe Chi
NlmId: 101191388
123:123
JrId: 31988
long title: Treatments in endocrinology
short title: Treat Endocrinol
ISSN: 1175-6349
ISSN (Online): 
IsoAbbr: Treat Endocrinol
NlmId: 101132977
123:123
JrId: 31989
long title: IEEE transactions on nanobioscience
short title: IEEE Trans Nanobioscience
ISSN: 1536-1241
ISSN (Online): 1558-2639
IsoAbbr: IEEE Trans Nanobioscience
NlmId: 101152869
123:123
JrId: 31990
long title: IEEE transactions on neural networks / a publication of the IEEE Neural Networks Council
short title: IEEE Trans Neural Netw
ISSN: 1045-9227
ISSN (Online): 1941-0093
IsoAbbr: IEEE Trans Neural Netw
NlmId: 101211035
123:123
JrId: 31991
long title: Dalton transactions (Cambridge, England : 2003)
short title: Dalton Trans
ISSN: 1477-9226
ISSN (Online): 1477-9234
IsoAbbr: Dalton Trans
NlmId: 101176026
123:123
JrId: 31992
long title: Journal of herbal pharmacotherapy
short title: J Herb Pharmacother
ISSN: 1522-8940
ISSN (Online): 1522-9106
IsoAbbr: J Herb Pharmacother
NlmId: 100888586
123:123
JrId: 31993
long title: IEEE computer graphics and applications
short title: IEEE Comput Graph Appl
ISSN: 0272-1716
ISSN (Online): 1558-1756
IsoAbbr: IEEE Comput Graph Appl
NlmId: 9881869
123:123
JrId: 31995
long title: Evidence-based dentistry
short title: Evid Based Dent
ISSN: 1462-0049
ISSN (Online): 1476-5446
IsoAbbr: Evid Based Dent
NlmId: 100883603
123:123
JrId: 31997
long title: Medical ethics : journal of Forum for Medical Ethics Society
short title: Med Ethics
ISSN: 
ISSN (Online): 
IsoAbbr: Med Ethics
NlmId: 9616599
123:123
JrId: 31998
long title: Fish pathology
short title: Fish Pathol
ISSN: 0388-788X
ISSN (Online): 1881-7335
IsoAbbr: Fish Pathol.
NlmId: 100969403
123:123
JrId: 31999
long title: AHIP Coverage
short title: AHIP Cover
ISSN: 1551-8442
ISSN (Online): 
IsoAbbr: AHIP Cover
NlmId: 101223105
123:123
JrId: 32000
long title: Italian heart journal. Supplement : official journal of the Italian Federation of Cardiology
short title: Ital Heart J Suppl
ISSN: 1129-4728
ISSN (Online): 
IsoAbbr: Ital Heart J Suppl
NlmId: 101223651
123:123
JrId: 32001
long title: Proceedings. California Academy of Sciences
short title: Proc Calif Acad Sci
ISSN: 0068-547X
ISSN (Online): 
IsoAbbr: Proc. Calif. Acad. Sci.
NlmId: 16010670R
123:123
JrId: 32002
long title: International seminars in surgical oncology : ISSO
short title: Int Semin Surg Oncol
ISSN: 
ISSN (Online): 1477-7800
IsoAbbr: Int Semin Surg Oncol
NlmId: 101219693
123:123
JrId: 32003
long title: Journal of neuroinflammation
short title: J Neuroinflammation
ISSN: 
ISSN (Online): 1742-2094
IsoAbbr: J Neuroinflammation
NlmId: 101222974
123:123
JrId: 32004
long title: Reproductive health
short title: Reprod Health
ISSN: 
ISSN (Online): 1742-4755
IsoAbbr: Reprod Health
NlmId: 101224380
123:123
JrId: 32005
long title: Theoretical biology & medical modelling
short title: Theor Biol Med Model
ISSN: 
ISSN (Online): 1742-4682
IsoAbbr: Theor Biol Med Model
NlmId: 101224383
123:123
JrId: 32006
long title: Tetrahedron, asymmetry
short title: Tetrahedron Asymmetry
ISSN: 0957-4166
ISSN (Online): 1362-511X
IsoAbbr: Tetrahedron Asymmetry
NlmId: 9010953
123:123
JrId: 32009
long title: Journal of molecular histology
short title: J Mol Histol
ISSN: 1567-2379
ISSN (Online): 1567-2387
IsoAbbr: J. Mol. Histol.
NlmId: 101193653
123:123
JrId: 32010
long title: The quarterly journal of nuclear medicine and molecular imaging : official publication of the Italian Association of Nuclear Medicine (AIMN) [and] the International Association of Radiopharmacology (IAR), [and] Section of the Society of...
short title: Q J Nucl Med Mol Imaging
ISSN: 1824-4785
ISSN (Online): 1827-1936
IsoAbbr: Q J Nucl Med Mol Imaging
NlmId: 101213861
123:123
JrId: 32012
long title: Journal of neurosurgery. Spine
short title: J Neurosurg Spine
ISSN: 1547-5654
ISSN (Online): 1547-5646
IsoAbbr: J Neurosurg Spine
NlmId: 101223545
123:123
JrId: 32014
long title: Neuron glia biology
short title: Neuron Glia Biol
ISSN: 1740-925X
ISSN (Online): 1741-0533
IsoAbbr: Neuron Glia Biol.
NlmId: 101217278
123:123
JrId: 32015
long title: Physiology (Bethesda, Md.)
short title: Physiology (Bethesda)
ISSN: 1548-9213
ISSN (Online): 1548-9221
IsoAbbr: Physiology (Bethesda)
NlmId: 101208185
123:123
JrId: 32016
long title: The American heart hospital journal
short title: Am Heart Hosp J
ISSN: 1541-9215
ISSN (Online): 1751-7168
IsoAbbr: Am Heart Hosp J
NlmId: 101156064
123:123
JrId: 32017
long title: Journal of deaf studies and deaf education
short title: J Deaf Stud Deaf Educ
ISSN: 1081-4159
ISSN (Online): 1465-7325
IsoAbbr: J Deaf Stud Deaf Educ
NlmId: 9889915
123:123
JrId: 32018
long title: Arc de cercle : an international journal of the history of the mind-sciences
short title: Arc Cercle
ISSN: 1535-0436
ISSN (Online): 
IsoAbbr: Arc Cercle
NlmId: 100964784
123:123
JrId: 32019
long title: Photomedicine and laser surgery
short title: Photomed Laser Surg
ISSN: 1549-5418
ISSN (Online): 1557-8550
IsoAbbr: Photomed Laser Surg
NlmId: 101222340
123:123
JrId: 32020
long title: International journal of experimental diabesity research
short title: Int J Exp Diabesity Res
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Exp Diabesity Res
NlmId: 101175743
123:123
JrId: 32022
long title: Annales zoologici Fennici
short title: Ann Zool Fennici
ISSN: 0003-455X
ISSN (Online): 1797-2450
IsoAbbr: Ann. Zool. Fenn.
NlmId: 9890082
123:123
JrId: 32023
long title: International journal of obstetric anesthesia
short title: Int J Obstet Anesth
ISSN: 0959-289X
ISSN (Online): 1532-3374
IsoAbbr: Int J Obstet Anesth
NlmId: 9200430
123:123
JrId: 32024
long title: The AAPS journal
short title: AAPS J
ISSN: 
ISSN (Online): 1550-7416
IsoAbbr: AAPS J
NlmId: 101223209
123:123
JrId: 32025
long title: Expert review of anti-infective therapy
short title: Expert Rev Anti Infect Ther
ISSN: 1478-7210
ISSN (Online): 1744-8336
IsoAbbr: Expert Rev Anti Infect Ther
NlmId: 101181284
123:123
JrId: 32028
long title: Zhong xi yi jie he xue bao = Journal of Chinese integrative medicine
short title: Zhong Xi Yi Jie He Xue Bao
ISSN: 1672-1977
ISSN (Online): 
IsoAbbr: Zhong Xi Yi Jie He Xue Bao
NlmId: 101199657
123:123
JrId: 32030
long title: Immunohematology / American Red Cross
short title: Immunohematology
ISSN: 0894-203X
ISSN (Online): 1930-3955
IsoAbbr: Immunohematology
NlmId: 8806387
123:123
JrId: 32031
long title: Chemistry & biodiversity
short title: Chem Biodivers
ISSN: 1612-1872
ISSN (Online): 1612-1880
IsoAbbr: Chem. Biodivers.
NlmId: 101197449
123:123
JrId: 32033
long title: Transactions. Section on Otolaryngology. American Academy of Ophthalmology and Otolaryngology
short title: Trans Sect Otolaryngol Am Acad Ophthalmol Otolaryngol
ISSN: 0161-696X
ISSN (Online): 
IsoAbbr: Trans Sect Otolaryngol Am Acad Ophthalmol Otolaryngol
NlmId: 101227538
123:123
JrId: 32034
long title: Transactions. Section on Ophthalmology. American Academy of Ophthalmology and Otolaryngology
short title: Trans Sect Ophthalmol Am Acad Ophthalmol Otolaryngol
ISSN: 0161-6978
ISSN (Online): 
IsoAbbr: Trans Sect Ophthalmol Am Acad Ophthalmol Otolaryngol
NlmId: 101227536
123:123
JrId: 32037
long title: American journal of diseases of children (1911)
short title: Am J Dis Child
ISSN: 0096-8994
ISSN (Online): 
IsoAbbr: Am J Dis Child
NlmId: 9814246
123:123
JrId: 32038
long title: Centre medical
short title: Cent Med
ISSN: 0008-9826
ISSN (Online): 
IsoAbbr: Cent Med
NlmId: 8009466
123:123
JrId: 32039
long title: Archives of ophthalmology
short title: Arch Ophthal
ISSN: 0093-0326
ISSN (Online): 
IsoAbbr: Arch Ophthal
NlmId: 7706533
123:123
JrId: 32040
long title: Hygienisk revy
short title: Hyg Revy
ISSN: 0018-8255
ISSN (Online): 
IsoAbbr: Hyg Revy
NlmId: 7606913
123:123
JrId: 32041
long title: La Medicina internazionale
short title: Med Int (Milano)
ISSN: 
ISSN (Online): 
IsoAbbr: Med Int (Milano)
NlmId: 2985244R
123:123
JrId: 32042
long title: Archives of surgery
short title: Arch Surg
ISSN: 0272-5533
ISSN (Online): 
IsoAbbr: Arch Surg
NlmId: 2985160R
123:123
JrId: 32043
long title: Statistics of Navy medicine
short title: Stat Navy Med
ISSN: 0146-3020
ISSN (Online): 
IsoAbbr: Stat Navy Med
NlmId: 22420370R
123:123
JrId: 32044
long title: Gaceta medica espanola
short title: Gac Med Esp
ISSN: 0016-3821
ISSN (Online): 
IsoAbbr: Gac Med Esp
NlmId: 2984764R
123:123
JrId: 32045
long title: Sovetskii vrachebnyi sbornik
short title: Sov Varchebnyii Sb
ISSN: 
ISSN (Online): 
IsoAbbr: Sov Varchebnyii Sb
NlmId: 20930170R
123:123
JrId: 32046
long title: United States naval medical bulletin
short title: U S Nav Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: U S Nav Med Bull
NlmId: 21420350R
123:123
JrId: 32047
long title: Sicilia medica
short title: Sicilia Med
ISSN: 
ISSN (Online): 
IsoAbbr: Sicilia Med
NlmId: 20740120R
123:123
JrId: 32048
long title: St. Bartholomew's Hospital journal
short title: St Bartholomews Hosp J
ISSN: 0036-2778
ISSN (Online): 
IsoAbbr: St Bartholomews Hosp J
NlmId: 20520300R
123:123
JrId: 32049
long title: Bulletin, McGuire Clinic and St. Luke's Hospital. Richmond. St. Luke's Hospital. McGuire Clinic
short title: Bull McGuire Clin St Lukes Hosp Richmond St Lukes Hosp McGuire Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Bull McGuire Clin St Lukes Hosp Richmond St Lukes Hosp McGuire Clin
NlmId: 20410230R
123:123
JrId: 32050
long title: A Pediatria_ revista mensal de clinica, patologia e higiene infantil
short title: Pediatria (Rio)
ISSN: 
ISSN (Online): 
IsoAbbr: Pediatria (Rio)
NlmId: 19530350R
123:123
JrId: 32051
long title: Paediatria Danubiana ...
short title: Paediatr Danub
ISSN: 
ISSN (Online): 
IsoAbbr: Paediatr Danub
NlmId: 19510330R
123:123
JrId: 32052
long title: The overseas post-graduate medical journal
short title: Overseas Postgrad Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Overseas Postgrad Med J
NlmId: 19440420R
123:123
JrId: 32053
long title: Nordisk psykiatrisk medlemsblad
short title: Nord Psyk Medl
ISSN: 
ISSN (Online): 
IsoAbbr: Nord Psyk Medl
NlmId: 19210200R
123:123
JrId: 32054
long title: The Journal of industrial hygiene and toxicology
short title: J Ind Hyg Toxicol
ISSN: 0095-9030
ISSN (Online): 
IsoAbbr: J Ind Hyg Toxicol
NlmId: 17920050R
123:123
JrId: 32055
long title: Bulletin. Jersey City. Margaret Hague Maternity Hospital
short title: Bull Jersey City Margaret Hague Mat Hosp
ISSN: 0096-6118
ISSN (Online): 
IsoAbbr: Bull Jersey City Margaret Hague Mat Hosp
NlmId: 17740430R
123:123
JrId: 32056
long title: Medicinar
short title: Medicinar
ISSN: 0025-7966
ISSN (Online): 
IsoAbbr: Medicinar
NlmId: 18610390R
123:123
JrId: 32057
long title: Medisch maandblad
short title: Med Maandbl
ISSN: 
ISSN (Online): 
IsoAbbr: Med Maandbl
NlmId: 18620430R
123:123
JrId: 32058
long title: Medicinsk Forum
short title: Med Forum
ISSN: 0025-8040
ISSN (Online): 
IsoAbbr: Med Forum
NlmId: 18610520R
123:123
JrId: 32059
long title: Medicina practica
short title: Med Pract (Zaragoza)
ISSN: 
ISSN (Online): 
IsoAbbr: Med Pract (Zaragoza)
NlmId: 18610130R
123:123
JrId: 32060
long title: Le Medecin libre
short title: Med Libre
ISSN: 
ISSN (Online): 
IsoAbbr: Med Libre
NlmId: 18440200R
123:123
JrId: 32061
long title: Informaciones medicas
short title: Inf Medicas
ISSN: 
ISSN (Online): 
IsoAbbr: Inf Medicas
NlmId: 17610110R
123:123
JrId: 32062
long title: Hungarica acta physiologica
short title: Hung Acta Physiol
ISSN: 
ISSN (Online): 
IsoAbbr: Hung Acta Physiol
NlmId: 17440280R
123:123
JrId: 32063
long title: Hospital Corps quarterly
short title: Hosp Corps Q
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Corps Q
NlmId: 17420450R
123:123
JrId: 32064
long title: Proceedings of the staff meetings. Honolulu. Clinic
short title: Proc Staff Meet Honol Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Staff Meet Honol Clin
NlmId: 17410670R
123:123
JrId: 32065
long title: L'Echo medical des Cevennes
short title: Echo Med Cevennes
ISSN: 
ISSN (Online): 
IsoAbbr: Echo Med Cevennes
NlmId: 16650100R
123:123
JrId: 32066
long title: British science news
short title: Br Sci News
ISSN: 
ISSN (Online): 
IsoAbbr: Br Sci News
NlmId: 15740330R
123:123
JrId: 32067
long title: Clinica del torax
short title: Clin Torax
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Torax
NlmId: 16230230R
123:123
JrId: 32068
long title: Bulletin. Chicago Medical Society
short title: Bull Chic Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Chic Med Soc
NlmId: 16130530R
123:123
JrId: 32069
long title: Canadian journal of research
short title: Can J Res
ISSN: 
ISSN (Online): 
IsoAbbr: Can J Res
NlmId: 16030060R
123:123
JrId: 32070
long title: Amatus Lusitanus_ revista de medicina e cirurgia
short title: Amatus Lusit
ISSN: 
ISSN (Online): 
IsoAbbr: Amatus Lusit
NlmId: 14730540R
123:123
JrId: 32071
long title: Acta brevia Neerlandica de physiologia, pharmacologia, microbiologia e.a
short title: Acta Brevia Neerl Physiol Pharmacol Microbiol E A
ISSN: 0365-0766
ISSN (Online): 
IsoAbbr: Acta Brevia Neerl Physiol Pharmacol Microbiol E A
NlmId: 14520330R
123:123
JrId: 32072
long title: Boletin. Academia Peruana de Cirugia
short title: Bol Acad Peru Cir
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Acad Peru Cir
NlmId: 14490470R
123:123
JrId: 32073
long title: Archives of dermatology and syphilology
short title: Arch Derm Syphilol
ISSN: 0096-6029
ISSN (Online): 
IsoAbbr: Arch Derm Syphilol
NlmId: 14470030R
123:123
JrId: 32074
long title: Ciba-Zeitschrift
short title: Ciba Z (Basel)
ISSN: 
ISSN (Online): 
IsoAbbr: Ciba Z (Basel)
NlmId: 1310711
123:123
JrId: 32075
long title: The Journal of parapsychology
short title: J Parapsychol
ISSN: 0022-3387
ISSN (Online): 
IsoAbbr: J Parapsychol
NlmId: 0413414
123:123
JrId: 32076
long title: Revista medica de Valparaiso
short title: Rev Med Valparaiso
ISSN: 0034-9917
ISSN (Online): 
IsoAbbr: Rev Med Valparaiso
NlmId: 0404313
123:123
JrId: 32077
long title: Paracelsus_ Archiv der praktischen Medizin
short title: Paracelsus Arch Prakt Med
ISSN: 0379-363X
ISSN (Online): 
IsoAbbr: Paracelsus Arch Prakt Med
NlmId: 0401205
123:123
JrId: 32078
long title: Mosquito news
short title: Mosq News
ISSN: 0027-142X
ISSN (Online): 
IsoAbbr: Mosq News
NlmId: 0400760
123:123
JrId: 32079
long title: The American journal of sociology
short title: Am J Sociol
ISSN: 0002-9602
ISSN (Online): 
IsoAbbr: Am J Sociol
NlmId: 0233711
123:123
JrId: 32080
long title: The Analyst
short title: Analyst (Lond)
ISSN: 
ISSN (Online): 
IsoAbbr: Analyst (Lond)
NlmId: 0166656
123:123
JrId: 32081
long title: Revue de stomatologie
short title: Revue Stomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Revue Stomatol
NlmId: 0201163
123:123
JrId: 32082
long title: Hospitals
short title: Hospitals (Lond)
ISSN: 
ISSN (Online): 
IsoAbbr: Hospitals (Lond)
NlmId: 0050430
123:123
JrId: 32083
long title: Bulletin of the U.S. Army Medical Department. United States. Army Medical Dept
short title: Bull U S Army Med Dep
ISSN: 
ISSN (Online): 
IsoAbbr: Bull U S Army Med Dep
NlmId: 0032166
123:123
JrId: 32085
long title: Bulletin. Vancouver Medical Association
short title: Bull Vanc Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Vanc Med Assoc
NlmId: 0032450
123:123
JrId: 32086
long title: Mitteilungen. Schweizerische Unfallversicherungsanstalt. Medizinische Abteilung
short title: Mitt Med Abt Schweiz Unfallversicherunst
ISSN: 
ISSN (Online): 
IsoAbbr: Mitt Med Abt Schweiz Unfallversicherunst
NlmId: 2984773R
123:123
JrId: 32087
long title: Archives of pathology
short title: Arch Pathol (Chic)
ISSN: 0361-7017
ISSN (Online): 
IsoAbbr: Arch Pathol (Chic)
NlmId: 7605250
123:123
JrId: 32088
long title: Biology and human affairs : a British Social Hygiene Council publication
short title: Biol Hum Aff
ISSN: 0006-3355
ISSN (Online): 
IsoAbbr: Biol Hum Aff
NlmId: 8213039
123:123
JrId: 32089
long title: Bulletin. Societe de chirurgie de Paris
short title: Bull Soc Chir Paris
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Chir Paris
NlmId: 20821290R
123:123
JrId: 32090
long title: Physiologia comparata et oecologia_ an international journal of comparative physiology and ecology
short title: Physiol Comp Ocol Int J Comp Physiol Ecol
ISSN: 
ISSN (Online): 
IsoAbbr: Physiol Comp Ocol Int J Comp Physiol Ecol
NlmId: 19630180R
123:123
JrId: 32091
long title: Kentucky medical journal
short title: Ky Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Ky Med J
NlmId: 18120750R
123:123
JrId: 32092
long title: Memphis medical journal
short title: Memphis Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Memphis Med J
NlmId: 18640100R
123:123
JrId: 32093
long title: Industrial hygiene newsletter
short title: Ind Hyg Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Ind Hyg Newsl
NlmId: 17540640R
123:123
JrId: 32094
long title: Documenta Neerlandica et Indonesica de morbis tropicis_ quarterly journal of tropical medicine and hygiene
short title: Doc Neerl Indones Morbis Trop
ISSN: 
ISSN (Online): 
IsoAbbr: Doc Neerl Indones Morbis Trop
NlmId: 16630400R
123:123
JrId: 32095
long title: Food, Drug, cosmetic law quarterly
short title: Food Drug Cosmet Law Q
ISSN: 
ISSN (Online): 
IsoAbbr: Food Drug Cosmet Law Q
NlmId: 17010130R
123:123
JrId: 32096
long title: Archives of neurology and psychiatry
short title: Arch Neurol Psychiatry
ISSN: 0096-6754
ISSN (Online): 
IsoAbbr: Arch Neurol Psychiatry
NlmId: 14470120R
123:123
JrId: 32097
long title: Upsala lakareforenings forhandlingar
short title: Upsala Lakareforen Forh
ISSN: 
ISSN (Online): 
IsoAbbr: Upsala Lakareforen Forh
NlmId: 0072564
123:123
JrId: 32098
long title: Le Sud medical et chirurgical
short title: Sud Med Chir
ISSN: 0301-7923
ISSN (Online): 
IsoAbbr: Sud Med Chir
NlmId: 0410476
123:123
JrId: 32099
long title: Trudy fiziologicheskikh laboratorii akademika I.P. Pavlova
short title: Tr Fiziol Lab Akad I P Pavlova
ISSN: 
ISSN (Online): 
IsoAbbr: Tr Fiziol Lab Akad I P Pavlova
NlmId: 21320050R
123:123
JrId: 32100
long title: Psychoanalysis and the social sciences
short title: Psychoanal Soc Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Psychoanal Soc Sci
NlmId: 19910310R
123:123
JrId: 32101
long title: Der Zahntechniker. Le Mecanicien-dentiste
short title: Zahntech (Basel)
ISSN: 
ISSN (Online): 
IsoAbbr: Zahntech (Basel)
NlmId: 21720580R
123:123
JrId: 32102
long title: Orovosok lapja (Magyar Orvosok Szabad Szakszervezete)
short title: Orvosok Lapja Nepeu
ISSN: 
ISSN (Online): 
IsoAbbr: Orvosok Lapja Nepeu
NlmId: 9429384
123:123
JrId: 32103
long title: Jornal de medicina de Pernambuco
short title: J Med Pernamb
ISSN: 
ISSN (Online): 
IsoAbbr: J Med Pernamb
NlmId: 2985187R
123:123
JrId: 32104
long title: Bollettino. Societa italiana di medicina e igiene tropicale. Sezione Eritrea
short title: Bull Soc Ital Med Ig Trop Sez Eritrea
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Ital Med Ig Trop Sez Eritrea
NlmId: 20820820R
123:123
JrId: 32105
long title: The Trained nurse and hospital review
short title: Trained Nurse Hosp Rev
ISSN: 0893-3251
ISSN (Online): 
IsoAbbr: Trained Nurse Hosp Rev
NlmId: 21240120R
123:123
JrId: 32106
long title: Medicina latina_ revista medica de colaboracion cientifica
short title: Med Lat
ISSN: 
ISSN (Online): 
IsoAbbr: Med Lat
NlmId: 18610010R
123:123
JrId: 32107
long title: Farmaceutisk tidende
short title: Farm Tid
ISSN: 0367-1720
ISSN (Online): 
IsoAbbr: Farm Tid
NlmId: 0407150
123:123
JrId: 32108
long title: Farmacoterapia actual
short title: Farmacoter Actual
ISSN: 
ISSN (Online): 
IsoAbbr: Farmacoter Actual
NlmId: 16920380R
123:123
JrId: 32109
long title: Arquivos de medicina e cirurgia de Pernambuco
short title: Arq Med Cirur Pernamb
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Med Cirur Pernamb
NlmId: 15310630R
123:123
JrId: 32110
long title: Archives of industrial hygiene and occupational medicine
short title: Arch Ind Hyg Occup Med
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Ind Hyg Occup Med
NlmId: 14470070R
123:123
JrId: 32111
long title: Tijdschrift voor ziekenverpleging
short title: Tijdschr Voor Ziekenverpl
ISSN: 
ISSN (Online): 
IsoAbbr: Tijdschr Voor Ziekenverpl
NlmId: 0032101
123:123
JrId: 32112
long title: Veroffentlichungen der Schweizerischen Gesellschaft fur Geschichte der Medizin und der Naturwissenschaften
short title: Veroff Schweiz Ges Gesch Med Naturwiss
ISSN: 
ISSN (Online): 
IsoAbbr: Veroff Schweiz Ges Gesch Med Naturwiss
NlmId: 7507682
123:123
JrId: 32114
long title: Dentistische Rundschau
short title: Dent Rundsch
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Rundsch
NlmId: 9427886
123:123
JrId: 32115
long title: Journal. Medical Association of Eire
short title: J Med Assoc Eire
ISSN: 0368-2986
ISSN (Online): 
IsoAbbr: J Med Assoc Eire
NlmId: 18510260R
123:123
JrId: 32116
long title: Sewage works journal
short title: Sewage Work J
ISSN: 0096-9362
ISSN (Online): 
IsoAbbr: Sewage Work J
NlmId: 20720340R
123:123
JrId: 32117
long title: Torreon medico
short title: Torreon Med
ISSN: 
ISSN (Online): 
IsoAbbr: Torreon Med
NlmId: 21230250R
123:123
JrId: 32118
long title: The Surgeon's circular letter. United States. Army. Far East Command. Medical Section
short title: Surg Circ Lett U S Army Far East Command Med Sect
ISSN: 
ISSN (Online): 
IsoAbbr: Surg Circ Lett U S Army Far East Command Med Sect
NlmId: 22210360R
123:123
JrId: 32119
long title: Cellular oncology : the official journal of the International Society for Cellular Oncology
short title: Cell Oncol
ISSN: 1570-5870
ISSN (Online): 1875-8606
IsoAbbr: Cell. Oncol.
NlmId: 101219418
123:123
JrId: 32120
long title: Journal of cystic fibrosis : official journal of the European Cystic Fibrosis Society
short title: J Cyst Fibros
ISSN: 1569-1993
ISSN (Online): 1873-5010
IsoAbbr: J. Cyst. Fibros.
NlmId: 101128966
123:123
JrId: 32121
long title: Polish journal of microbiology / Polskie Towarzystwo Mikrobiologow = The Polish Society of Microbiologists
short title: Pol J Microbiol
ISSN: 1733-1331
ISSN (Online): 
IsoAbbr: Pol. J. Microbiol.
NlmId: 101229003
123:123
JrId: 32122
long title: Drug metabolism and pharmacokinetics
short title: Drug Metab Pharmacokinet
ISSN: 1347-4367
ISSN (Online): 1880-0920
IsoAbbr: Drug Metab. Pharmacokinet.
NlmId: 101164773
123:123
JrId: 32123
long title: The Library quarterly
short title: Libr Q
ISSN: 0024-2519
ISSN (Online): 
IsoAbbr: Libr Q
NlmId: 57630690R
123:123
JrId: 32124
long title: Thoracic surgery clinics
short title: Thorac Surg Clin
ISSN: 1547-4127
ISSN (Online): 
IsoAbbr: Thorac Surg Clin
NlmId: 101198195
123:123
JrId: 32125
long title: Osterreichische Zeitschrift fur Onkologie. Austrian journal of oncology
short title: Osterr Z Onkol
ISSN: 0377-2004
ISSN (Online): 
IsoAbbr: Osterr Z Onkol
NlmId: 7507343
123:123
JrId: 32127
long title: The European journal of health economics : HEPAC : health economics in prevention and care
short title: Eur J Health Econ
ISSN: 1618-7598
ISSN (Online): 1618-7601
IsoAbbr: Eur J Health Econ
NlmId: 101134867
123:123
JrId: 32128
long title: Dermatitis : contact, atopic, occupational, drug : official journal of the American Contact Dermatitis Society, North American Contact Dermatitis Group
short title: Dermatitis
ISSN: 1710-3568
ISSN (Online): 
IsoAbbr: Dermatitis
NlmId: 101207335
123:123
JrId: 32129
long title: Economics and human biology
short title: Econ Hum Biol
ISSN: 1570-677X
ISSN (Online): 1873-6130
IsoAbbr: Econ Hum Biol
NlmId: 101166135
123:123
JrId: 32131
long title: Experimental oncology
short title: Exp Oncol
ISSN: 1812-9269
ISSN (Online): 
IsoAbbr: Exp. Oncol.
NlmId: 101230541
123:123
JrId: 32133
long title: Clinical calcium
short title: Clin Calcium
ISSN: 0917-5857
ISSN (Online): 
IsoAbbr: Clin Calcium
NlmId: 9433326
123:123
JrId: 32135
long title: NeuroRx : the journal of the American Society for Experimental NeuroTherapeutics
short title: NeuroRx
ISSN: 1545-5343
ISSN (Online): 1545-5351
IsoAbbr: NeuroRx
NlmId: 101189456
123:123
JrId: 32136
long title: Macromolecular bioscience
short title: Macromol Biosci
ISSN: 1616-5187
ISSN (Online): 1616-5195
IsoAbbr: Macromol Biosci
NlmId: 101135941
123:123
JrId: 32137
long title: Evidence-based medicine
short title: Evid Based Med
ISSN: 1356-5524
ISSN (Online): 1473-6810
IsoAbbr: Evid Based Med
NlmId: 9608386
123:123
JrId: 32138
long title: Fetal and pediatric pathology
short title: Fetal Pediatr Pathol
ISSN: 1551-3815
ISSN (Online): 1551-3823
IsoAbbr: Fetal Pediatr Pathol
NlmId: 101230972
123:123
JrId: 32139
long title: Acta medica Indonesiana
short title: Acta Med Indones
ISSN: 0125-9326
ISSN (Online): 
IsoAbbr: Acta Med Indones
NlmId: 7901042
123:123
JrId: 32140
long title: Journal of experimental & clinical assisted reproduction
short title: J Exp Clin Assist Reprod
ISSN: 
ISSN (Online): 1743-1050
IsoAbbr: J. Exp. Clin. Assist. Reprod.
NlmId: 101230714
123:123
JrId: 32141
long title: PLoS medicine
short title: PLoS Med
ISSN: 1549-1277
ISSN (Online): 1549-1676
IsoAbbr: PLoS Med.
NlmId: 101231360
123:123
JrId: 32143
long title: CytoJournal
short title: Cytojournal
ISSN: 
ISSN (Online): 1742-6413
IsoAbbr: Cytojournal
NlmId: 101231642
123:123
JrId: 32144
long title: Nutrition & metabolism
short title: Nutr Metab (Lond)
ISSN: 
ISSN (Online): 1743-7075
IsoAbbr: Nutr Metab (Lond)
NlmId: 101231644
123:123
JrId: 32145
long title: Virology journal
short title: Virol J
ISSN: 
ISSN (Online): 1743-422X
IsoAbbr: Virol. J.
NlmId: 101231645
123:123
JrId: 32146
long title: Biomedical digital libraries
short title: Biomed Digit Libr
ISSN: 
ISSN (Online): 1742-5581
IsoAbbr: Biomed Digit Libr
NlmId: 101231649
123:123
JrId: 32147
long title: Frontiers in zoology
short title: Front Zool
ISSN: 
ISSN (Online): 1742-9994
IsoAbbr: Front. Zool.
NlmId: 101231669
123:123
JrId: 32148
long title: Foodborne pathogens and disease
short title: Foodborne Pathog Dis
ISSN: 1535-3141
ISSN (Online): 1556-7125
IsoAbbr: Foodborne Pathog. Dis.
NlmId: 101120121
123:123
JrId: 32150
long title: Molecular nutrition & food research
short title: Mol Nutr Food Res
ISSN: 1613-4125
ISSN (Online): 1613-4133
IsoAbbr: Mol Nutr Food Res
NlmId: 101231818
123:123
JrId: 32151
long title: Treatment guidelines from the Medical Letter
short title: Treat Guidel Med Lett
ISSN: 1541-2784
ISSN (Online): 1541-2792
IsoAbbr: Treat Guidel Med Lett
NlmId: 101154157
123:123
JrId: 32155
long title: Bosnian journal of basic medical sciences / Udruzenje basicnih mediciniskih znanosti = Association of Basic Medical Sciences
short title: Bosn J Basic Med Sci
ISSN: 1512-8601
ISSN (Online): 1840-4812
IsoAbbr: Bosn J Basic Med Sci
NlmId: 101200947
123:123
JrId: 32156
long title: Epidemiologic perspectives & innovations : EP+I
short title: Epidemiol Perspect Innov
ISSN: 
ISSN (Online): 1742-5573
IsoAbbr: Epidemiol Perspect Innov
NlmId: 101231646
123:123
JrId: 32159
long title: Archaea (Vancouver, B.C.)
short title: Archaea
ISSN: 1472-3646
ISSN (Online): 1472-3654
IsoAbbr: Archaea
NlmId: 101142614
123:123
JrId: 32160
long title: Frontiers in health policy research / National Bureau of Economic Research
short title: Front Health Policy Res
ISSN: 1096-231X
ISSN (Online): 1537-2634
IsoAbbr: Front Health Policy Res
NlmId: 9815924
123:123
JrId: 32161
long title: Canadian journal of rural medicine : the official journal of the Society of Rural Physicians of Canada = Journal canadien de la medecine rurale : le journal officiel de la Societe de medecine rurale du Canada
short title: Can J Rural Med
ISSN: 1203-7796
ISSN (Online): 1488-237X
IsoAbbr: Can J Rural Med
NlmId: 9708550
123:123
JrId: 32162
long title: Journal of fluorescence
short title: J Fluoresc
ISSN: 1053-0509
ISSN (Online): 1573-4994
IsoAbbr: J Fluoresc
NlmId: 9201341
123:123
JrId: 32165
long title: Essential psychopharmacology
short title: Essent Psychopharmacol
ISSN: 1087-495X
ISSN (Online): 
IsoAbbr: Essent Psychopharmacol
NlmId: 9616904
123:123
JrId: 32166
long title: Health statistics quarterly / Office for National Statistics
short title: Health Stat Q
ISSN: 1465-1645
ISSN (Online): 2040-1574
IsoAbbr: Health Stat Q
NlmId: 100886205
123:123
JrId: 32167
long title: World journal of orthodontics
short title: World J Orthod
ISSN: 1530-5678
ISSN (Online): 1941-6741
IsoAbbr: World J Orthod
NlmId: 100959981
123:123
JrId: 32168
long title: Journal of musculoskeletal & neuronal interactions
short title: J Musculoskelet Neuronal Interact
ISSN: 1108-7161
ISSN (Online): 
IsoAbbr: J Musculoskelet Neuronal Interact
NlmId: 101084496
123:123
JrId: 32169
long title: Lymphatic research and biology
short title: Lymphat Res Biol
ISSN: 1539-6851
ISSN (Online): 1557-8585
IsoAbbr: Lymphat Res Biol
NlmId: 101163587
123:123
JrId: 32170
long title: Environmental biosafety research
short title: Environ Biosafety Res
ISSN: 1635-7922
ISSN (Online): 1635-7930
IsoAbbr: Environ Biosafety Res
NlmId: 101172622
123:123
JrId: 32171
long title: Behavioral sleep medicine
short title: Behav Sleep Med
ISSN: 1540-2002
ISSN (Online): 1540-2010
IsoAbbr: Behav Sleep Med
NlmId: 101149327
123:123
JrId: 32172
long title: Oral health & preventive dentistry
short title: Oral Health Prev Dent
ISSN: 1602-1622
ISSN (Online): 1757-9996
IsoAbbr: Oral Health Prev Dent
NlmId: 101167768
123:123
JrId: 32173
long title: Chinese journal of digestive diseases
short title: Chin J Dig Dis
ISSN: 1443-9611
ISSN (Online): 1443-9573
IsoAbbr: Chin J Dig Dis
NlmId: 101088612
123:123
JrId: 32174
long title: Human genomics
short title: Hum Genomics
ISSN: 1473-9542
ISSN (Online): 1479-7364
IsoAbbr: Hum. Genomics
NlmId: 101202210
123:123
JrId: 32175
long title: The American journal of geriatric pharmacotherapy
short title: Am J Geriatr Pharmacother
ISSN: 1543-5946
ISSN (Online): 1876-7761
IsoAbbr: Am J Geriatr Pharmacother
NlmId: 101190325
123:123
JrId: 32179
long title: The surgeon : journal of the Royal Colleges of Surgeons of Edinburgh and Ireland
short title: Surgeon
ISSN: 1479-666X
ISSN (Online): 
IsoAbbr: Surgeon
NlmId: 101168329
123:123
JrId: 32180
long title: Denisia
short title: Denisia
ISSN: 1608-8700
ISSN (Online): 
IsoAbbr: Denisia
NlmId: 101234337
123:123
JrId: 32181
long title: Annals of dyslexia
short title: Ann Dyslexia
ISSN: 0736-9387
ISSN (Online): 1934-7243
IsoAbbr: Ann Dyslexia
NlmId: 8406611
123:123
JrId: 32182
long title: Studies in history and philosophy of biological and biomedical sciences
short title: Stud Hist Philos Biol Biomed Sci
ISSN: 1369-8486
ISSN (Online): 1879-2499
IsoAbbr: Stud Hist Philos Biol Biomed Sci
NlmId: 9810965
123:123
JrId: 32183
long title: Drugs & society (New York, N.Y.)
short title: Drugs Soc (New York)
ISSN: 8756-8233
ISSN (Online): 
IsoAbbr: Drugs Soc (New York)
NlmId: 8702506
123:123
JrId: 32184
long title: University of Louisville journal of family law / University of Louisville School of Law
short title: Univ Louisv J Fam Law
ISSN: 1521-2262
ISSN (Online): 
IsoAbbr: Univ Louisv J Fam Law
NlmId: 100911787
123:123
JrId: 32185
long title: The virtual mentor : VM
short title: Virtual Mentor
ISSN: 
ISSN (Online): 1937-7010
IsoAbbr: Virtual Mentor
NlmId: 101141858
123:123
JrId: 32186
long title: New Zealand bioethics journal
short title: N Z Bioeth J
ISSN: 1175-3455
ISSN (Online): 
IsoAbbr: N Z Bioeth J
NlmId: 101142623
123:123
JrId: 32187
long title: New Atlantis (Washington, D.C.)
short title: New Atlantis
ISSN: 1543-1215
ISSN (Online): 
IsoAbbr: New Atlantis
NlmId: 101218011
123:123
JrId: 32188
long title: The elder law journal
short title: Elder Law J
ISSN: 1070-1478
ISSN (Online): 
IsoAbbr: Elder Law J
NlmId: 101233749
123:123
JrId: 32191
long title: Medicina oral, patologia oral y cirugia bucal
short title: Med Oral Patol Oral Cir Bucal
ISSN: 1698-4447
ISSN (Online): 1698-6946
IsoAbbr: Med Oral Patol Oral Cir Bucal
NlmId: 101231694
123:123
JrId: 32196
long title: International journal of biological sciences
short title: Int J Biol Sci
ISSN: 
ISSN (Online): 1449-2288
IsoAbbr: Int. J. Biol. Sci.
NlmId: 101235568
123:123
JrId: 32199
long title: Australasian psychiatry : bulletin of Royal Australian and New Zealand College of Psychiatrists
short title: Australas Psychiatry
ISSN: 1039-8562
ISSN (Online): 1440-1665
IsoAbbr: Australas Psychiatry
NlmId: 9613603
123:123
JrId: 32200
long title: American journal of medical genetics. Part A
short title: Am J Med Genet A
ISSN: 1552-4825
ISSN (Online): 1552-4833
IsoAbbr: Am. J. Med. Genet. A
NlmId: 101235741
123:123
JrId: 32201
long title: The anatomical record. Part A, Discoveries in molecular, cellular, and evolutionary biology
short title: Anat Rec A Discov Mol Cell Evol Biol
ISSN: 1552-4884
ISSN (Online): 1552-4892
IsoAbbr: Anat Rec A Discov Mol Cell Evol Biol
NlmId: 101234285
123:123
JrId: 32202
long title: Anatomical record. Part B, New anatomist
short title: Anat Rec B New Anat
ISSN: 1552-4906
ISSN (Online): 1552-4914
IsoAbbr: Anat Rec B New Anat
NlmId: 101234289
123:123
JrId: 32203
long title: Concepts in magnetic resonance. Part A, Bridging education and research
short title: Concepts Magn Reson Part A Bridg Educ Res
ISSN: 1546-6086
ISSN (Online): 1552-5023
IsoAbbr: Concepts Magn Reson Part A Bridg Educ Res
NlmId: 101177550
123:123
JrId: 32204
long title: Concepts in magnetic resonance. Part B, Magnetic resonance engineering
short title: Concepts Magn Reson Part B Magn Reson Eng
ISSN: 1552-5031
ISSN (Online): 1552-504X
IsoAbbr: Concepts Magn Reson Part B Magn Reson Eng
NlmId: 101177553
123:123
JrId: 32205
long title: Cytometry. Part A : the journal of the International Society for Analytical Cytology
short title: Cytometry A
ISSN: 1552-4922
ISSN (Online): 1552-4930
IsoAbbr: Cytometry A
NlmId: 101235694
123:123
JrId: 32206
long title: Cytometry. Part B, Clinical cytometry
short title: Cytometry B Clin Cytom
ISSN: 1552-4949
ISSN (Online): 1552-4957
IsoAbbr: Cytometry B Clin Cytom
NlmId: 101235690
123:123
JrId: 32207
long title: Journal of biomedical materials research. Part A
short title: J Biomed Mater Res A
ISSN: 1549-3296
ISSN (Online): 1552-4965
IsoAbbr: J Biomed Mater Res A
NlmId: 101234237
123:123
JrId: 32208
long title: Journal of biomedical materials research. Part B, Applied biomaterials
short title: J Biomed Mater Res B Appl Biomater
ISSN: 1552-4973
ISSN (Online): 1552-4981
IsoAbbr: J. Biomed. Mater. Res. Part B Appl. Biomater.
NlmId: 101234238
123:123
JrId: 32212
long title: American journal of medical genetics. Part B, Neuropsychiatric genetics : the official publication of the International Society of Psychiatric Genetics
short title: Am J Med Genet B Neuropsychiatr Genet
ISSN: 1552-4841
ISSN (Online): 1552-485X
IsoAbbr: Am. J. Med. Genet. B Neuropsychiatr. Genet.
NlmId: 101235742
123:123
JrId: 32213
long title: American journal of medical genetics. Part C, Seminars in medical genetics
short title: Am J Med Genet C Semin Med Genet
ISSN: 1552-4868
ISSN (Online): 1552-4876
IsoAbbr: Am J Med Genet C Semin Med Genet
NlmId: 101235745
123:123
JrId: 32214
long title: International braz j urol : official journal of the Brazilian Society of Urology
short title: Int Braz J Urol
ISSN: 1677-5538
ISSN (Online): 1677-6119
IsoAbbr: Int Braz J Urol
NlmId: 101158091
123:123
JrId: 32218
long title: Visual cognition
short title: Vis cogn
ISSN: 1350-6285
ISSN (Online): 
IsoAbbr: Vis cogn
NlmId: 9442139
123:123
JrId: 32220
long title: Electroanalysis
short title: Electroanalysis
ISSN: 1040-0397
ISSN (Online): 
IsoAbbr: Electroanalysis
NlmId: 8908702
123:123
JrId: 32223
long title: Trends in analytical chemistry : TRAC
short title: Trends Analyt Chem
ISSN: 0165-9936
ISSN (Online): 
IsoAbbr: Trends Analyt Chem
NlmId: 8105858
123:123
JrId: 32225
long title: Applied physics letters
short title: Appl Phys Lett
ISSN: 0003-6951
ISSN (Online): 
IsoAbbr: Appl Phys Lett
NlmId: 9881183
123:123
JrId: 32228
long title: Ethical human psychology and psychiatry
short title: Ethical Hum Psychol Psychiatry
ISSN: 1559-4343
ISSN (Online): 
IsoAbbr: Ethical Hum Psychol Psychiatry
NlmId: 101231408
123:123
JrId: 32229
long title: Annals of forest science
short title: Ann For Sci
ISSN: 1286-4560
ISSN (Online): 1297-966X
IsoAbbr: Ann. For. Sci.
NlmId: 101236734
123:123
JrId: 32230
long title: Preventing chronic disease
short title: Prev Chronic Dis
ISSN: 
ISSN (Online): 1545-1151
IsoAbbr: Prev Chronic Dis
NlmId: 101205018
123:123
JrId: 32231
long title: The FEBS journal
short title: FEBS J
ISSN: 1742-464X
ISSN (Online): 1742-4658
IsoAbbr: FEBS J.
NlmId: 101229646
123:123
JrId: 32232
long title: Zebrafish
short title: Zebrafish
ISSN: 1545-8547
ISSN (Online): 1557-8542
IsoAbbr: Zebrafish
NlmId: 101225070
123:123
JrId: 32236
long title: Journal of neuroengineering and rehabilitation
short title: J Neuroeng Rehabil
ISSN: 
ISSN (Online): 1743-0003
IsoAbbr: J Neuroeng Rehabil
NlmId: 101232233
123:123
JrId: 32237
long title: Journal of autoimmune diseases
short title: J Autoimmune Dis
ISSN: 
ISSN (Online): 1740-2557
IsoAbbr: J Autoimmune Dis
NlmId: 101232235
123:123
JrId: 32238
long title: Emerging themes in epidemiology
short title: Emerg Themes Epidemiol
ISSN: 
ISSN (Online): 1742-7622
IsoAbbr: Emerg Themes Epidemiol
NlmId: 101232986
123:123
JrId: 32239
long title: Immunity & ageing : I & A
short title: Immun Ageing
ISSN: 
ISSN (Online): 1742-4933
IsoAbbr: Immun Ageing
NlmId: 101235427
123:123
JrId: 32241
long title: Cerebrospinal fluid research
short title: Cerebrospinal Fluid Res
ISSN: 
ISSN (Online): 1743-8454
IsoAbbr: Cerebrospinal Fluid Res
NlmId: 101237904
123:123
JrId: 32242
long title: Australia and New Zealand health policy
short title: Aust New Zealand Health Policy
ISSN: 
ISSN (Online): 1743-8462
IsoAbbr: Aust New Zealand Health Policy
NlmId: 101235428
123:123
JrId: 32244
long title: Progress in oceanography
short title: 
ISSN: 0079-6611
ISSN (Online): 
IsoAbbr: Prog. Oceanogr.
NlmId: 0115534
123:123
JrId: 32246
long title: Environmental sciences : an international journal of environmental physiology and toxicology
short title: Environ Sci
ISSN: 0915-955X
ISSN (Online): 
IsoAbbr: Environ Sci
NlmId: 9209787
123:123
JrId: 32247
long title: Journal of the Egyptian National Cancer Institute
short title: J Egypt Natl Canc Inst
ISSN: 1110-0362
ISSN (Online): 
IsoAbbr: J Egypt Natl Canc Inst
NlmId: 9424566
123:123
JrId: 32248
long title: Psychologie & neuropsychiatrie du vieillissement
short title: Psychol Neuropsychiatr Vieil
ISSN: 1760-1703
ISSN (Online): 
IsoAbbr: Psychol Neuropsychiatr Vieil
NlmId: 101203421
123:123
JrId: 32249
long title: Proceedings / IEEE Computer Society Bioinformatics Conference. IEEE Computer Society Bioinformatics Conference
short title: Proc IEEE Comput Soc Bioinform Conf
ISSN: 1555-3930
ISSN (Online): 
IsoAbbr: Proc IEEE Comput Soc Bioinform Conf
NlmId: 101223605
123:123
JrId: 32250
long title: Breast disease
short title: Breast Dis
ISSN: 0888-6008
ISSN (Online): 1558-1551
IsoAbbr: Breast Dis
NlmId: 8801277
123:123
JrId: 32252
long title: Journal of chemical information and modeling
short title: J Chem Inf Model
ISSN: 1549-9596
ISSN (Online): 1549-960X
IsoAbbr: J Chem Inf Model
NlmId: 101230060
123:123
JrId: 32253
long title: International journal of immunogenetics
short title: Int J Immunogenet
ISSN: 1744-3121
ISSN (Online): 1744-313X
IsoAbbr: Int. J. Immunogenet.
NlmId: 101232337
123:123
JrId: 32254
long title: Seminars in fetal & neonatal medicine
short title: Semin Fetal Neonatal Med
ISSN: 1744-165X
ISSN (Online): 1878-0946
IsoAbbr: Semin Fetal Neonatal Med
NlmId: 101240003
123:123
JrId: 32257
long title: Journal of Zhejiang University. Science. B
short title: J Zhejiang Univ Sci B
ISSN: 1673-1581
ISSN (Online): 1862-1783
IsoAbbr: J Zhejiang Univ Sci B
NlmId: 101236535
123:123
JrId: 32267
long title: Houston journal of health law & policy
short title: Houst J Health Law Policy
ISSN: 1534-7907
ISSN (Online): 
IsoAbbr: Houst J Health Law Policy
NlmId: 101164028
123:123
JrId: 32300
long title: New review of bioethics
short title: New Rev Bioeth
ISSN: 1740-0287
ISSN (Online): 1740-7915
IsoAbbr: New Rev Bioeth
NlmId: 101190761
123:123
JrId: 32304
long title: Ethical perspectives / Catholic University of Leuven _ European Centre for Christian Ethics
short title: Ethical Perspect
ISSN: 1370-0049
ISSN (Online): 
IsoAbbr: Ethical Perspect
NlmId: 101227772
123:123
JrId: 32306
long title: Health law review
short title: Health Law Rev
ISSN: 1188-8725
ISSN (Online): 
IsoAbbr: Health Law Rev
NlmId: 101236465
123:123
JrId: 32307
long title: Quinnipiac health law journal
short title: Quinnipiac Health Law J
ISSN: 
ISSN (Online): 
IsoAbbr: Quinnipiac Health Law J
NlmId: 9804245
123:123
JrId: 32308
long title: Ethics & international affairs
short title: Ethics Int Aff
ISSN: 0892-6794
ISSN (Online): 1747-7093
IsoAbbr: Ethics Int Aff
NlmId: 101239532
123:123
JrId: 32309
long title: Duke law and technology review
short title: Duke Law Technol Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Duke Law Technol Rev
NlmId: 101239586
123:123
JrId: 32310
long title: Synthesis philosophica
short title: Synth Philos
ISSN: 0352-7875
ISSN (Online): 
IsoAbbr: Synth Philos
NlmId: 101239591
123:123
JrId: 32311
long title: Chicago journal of international law
short title: Chic J Int Law
ISSN: 1529-0816
ISSN (Online): 
IsoAbbr: Chic J Int Law
NlmId: 101239592
123:123
JrId: 32312
long title: Texas review of law & politics
short title: Tex Rev Law Polit
ISSN: 1098-4577
ISSN (Online): 
IsoAbbr: Tex Rev Law Polit
NlmId: 101239594
123:123
JrId: 32313
long title: New perspectives quarterly : NPQ
short title: New Perspect Q
ISSN: 0893-7850
ISSN (Online): 
IsoAbbr: New Perspect Q
NlmId: 101239602
123:123
JrId: 32314
long title: CCAR journal (New York, N.Y. : 1991)
short title: CCAR J
ISSN: 1058-8760
ISSN (Online): 
IsoAbbr: CCAR J
NlmId: 101239598
123:123
JrId: 32315
long title: McGeorge law review
short title: McGeorge Law Rev
ISSN: 1520-9245
ISSN (Online): 
IsoAbbr: McGeorge Law Rev
NlmId: 101239605
123:123
JrId: 32317
long title: Prilozi / Makedonska akademija na naukite i umetnostite, Oddelenie za bioloski i medicinski nauki = Contributions / Macedonian Academy of Sciences and Arts, Section of Biological and Medical Sciences
short title: Prilozi
ISSN: 0351-3254
ISSN (Online): 
IsoAbbr: Prilozi
NlmId: 101189513
123:123
JrId: 32320
long title: Clinical toxicology (Philadelphia, Pa.)
short title: Clin Toxicol (Phila)
ISSN: 1556-3650
ISSN (Online): 1556-9519
IsoAbbr: Clin Toxicol (Phila)
NlmId: 101241654
123:123
JrId: 32321
long title: Prague medical report
short title: Prague Med Rep
ISSN: 1214-6994
ISSN (Online): 
IsoAbbr: Prague Med Rep
NlmId: 101227436
123:123
JrId: 32322
long title: Surgical innovation
short title: Surg Innov
ISSN: 1553-3506
ISSN (Online): 1553-3514
IsoAbbr: Surg Innov
NlmId: 101233809
123:123
JrId: 32324
long title: Journal of intellectual disabilities : JOID
short title: J Intellect Disabil
ISSN: 1744-6295
ISSN (Online): 1744-6309
IsoAbbr: J Intellect Disabil
NlmId: 101229024
123:123
JrId: 32325
long title: Revue medicale suisse
short title: Rev Med Suisse
ISSN: 1660-9379
ISSN (Online): 
IsoAbbr: Rev Med Suisse
NlmId: 101219148
123:123
JrId: 32329
long title: Psychiatria Danubina
short title: Psychiatr Danub
ISSN: 0353-5053
ISSN (Online): 
IsoAbbr: Psychiatr Danub
NlmId: 9424753
123:123
JrId: 32331
long title: Health promotion journal of Australia : official journal of Australian Association of Health Promotion Professionals
short title: Health Promot J Austr
ISSN: 1036-1073
ISSN (Online): 
IsoAbbr: Health Promot J Austr
NlmId: 9710936
123:123
JrId: 32333
long title: Interdisciplinary topics in gerontology
short title: Interdiscip Top Gerontol
ISSN: 0074-1132
ISSN (Online): 1662-3800
IsoAbbr: Interdiscip Top Gerontol
NlmId: 0135125
123:123
JrId: 32334
long title: Perspectives in vascular surgery and endovascular therapy
short title: Perspect Vasc Surg Endovasc Ther
ISSN: 1531-0035
ISSN (Online): 1521-5768
IsoAbbr: Perspect Vasc Surg Endovasc Ther
NlmId: 100970607
123:123
JrId: 32335
long title: Journal der Deutschen Dermatologischen Gesellschaft = Journal of the German Society of Dermatology : JDDG
short title: J Dtsch Dermatol Ges
ISSN: 1610-0379
ISSN (Online): 1610-0387
IsoAbbr: J Dtsch Dermatol Ges
NlmId: 101164708
123:123
JrId: 32336
long title: Chinese journal of integrative medicine
short title: Chin J Integr Med
ISSN: 1672-0415
ISSN (Online): 
IsoAbbr: Chin J Integr Med
NlmId: 101181180
123:123
JrId: 32337
long title: Current Alzheimer research
short title: Curr Alzheimer Res
ISSN: 1567-2050
ISSN (Online): 1875-5828
IsoAbbr: Curr Alzheimer Res
NlmId: 101208441
123:123
JrId: 32338
long title: Nature methods
short title: Nat Methods
ISSN: 1548-7091
ISSN (Online): 1548-7105
IsoAbbr: Nat. Methods
NlmId: 101215604
123:123
JrId: 32339
long title: Journal of neural engineering
short title: J Neural Eng
ISSN: 1741-2560
ISSN (Online): 1741-2552
IsoAbbr: J Neural Eng
NlmId: 101217933
123:123
JrId: 32340
long title: Expert review of proteomics
short title: Expert Rev Proteomics
ISSN: 1478-9450
ISSN (Online): 1744-8387
IsoAbbr: Expert Rev Proteomics
NlmId: 101223548
123:123
JrId: 32341
long title: Current drug delivery
short title: Curr Drug Deliv
ISSN: 1567-2018
ISSN (Online): 1875-5704
IsoAbbr: Curr Drug Deliv
NlmId: 101208455
123:123
JrId: 32342
long title: NTP CERHR MON
short title: NTP CERHR MON
ISSN: 1556-2271
ISSN (Online): 
IsoAbbr: NTP CERHR MON
NlmId: 101229556
123:123
JrId: 32343
long title: Acta cirurgica brasileira / Sociedade Brasileira para Desenvolvimento Pesquisa em Cirurgia
short title: Acta Cir Bras
ISSN: 0102-8650
ISSN (Online): 1678-2674
IsoAbbr: Acta Cir Bras
NlmId: 9103983
123:123
JrId: 32344
long title: Diagnostic and interventional radiology (Ankara, Turkey)
short title: Diagn Interv Radiol
ISSN: 1305-3825
ISSN (Online): 1305-3612
IsoAbbr: Diagn Interv Radiol
NlmId: 101241152
123:123
JrId: 32349
long title: Joint Commission journal on quality and patient safety / Joint Commission Resources
short title: Jt Comm J Qual Patient Saf
ISSN: 1553-7250
ISSN (Online): 
IsoAbbr: Jt Comm J Qual Patient Saf
NlmId: 101238023
123:123
JrId: 32350
long title: Herzschrittmachertherapie & Elektrophysiologie
short title: Herzschrittmacherther Elektrophysiol
ISSN: 0938-7412
ISSN (Online): 1435-1544
IsoAbbr: Herzschrittmacherther Elektrophysiol
NlmId: 9425873
123:123
JrId: 32351
long title: Annals of general psychiatry
short title: Ann Gen Psychiatry
ISSN: 
ISSN (Online): 1744-859X
IsoAbbr: Ann Gen Psychiatry
NlmId: 101236515
123:123
JrId: 32352
long title: Hybridoma (2005)
short title: Hybridoma (Larchmt)
ISSN: 1554-0014
ISSN (Online): 1557-8348
IsoAbbr: Hybridoma (Larchmt)
NlmId: 101241539
123:123
JrId: 32353
long title: Journal of inflammation (London, England)
short title: J Inflamm (Lond)
ISSN: 
ISSN (Online): 1476-9255
IsoAbbr: J Inflamm (Lond)
NlmId: 101232234
123:123
JrId: 32354
long title: Particle and fibre toxicology
short title: Part Fibre Toxicol
ISSN: 
ISSN (Online): 1743-8977
IsoAbbr: Part Fibre Toxicol
NlmId: 101236354
123:123
JrId: 32355
long title: AIDS research and therapy
short title: AIDS Res Ther
ISSN: 
ISSN (Online): 1742-6405
IsoAbbr: AIDS Res Ther
NlmId: 101237921
123:123
JrId: 32356
long title: Molecular pain
short title: Mol Pain
ISSN: 
ISSN (Online): 1744-8069
IsoAbbr: Mol Pain
NlmId: 101242662
123:123
JrId: 32357
long title: Proceedings / IEEE Computational Systems Bioinformatics Conference, CSB. IEEE Computational Systems Bioinformatics Conference
short title: Proc IEEE Comput Syst Bioinform Conf
ISSN: 1551-7497
ISSN (Online): 
IsoAbbr: Proc IEEE Comput Syst Bioinform Conf
NlmId: 101240586
123:123
JrId: 32359
long title: Revista chilena de infectologia : organo oficial de la Sociedad Chilena de Infectologia
short title: Rev Chilena Infectol
ISSN: 0716-1018
ISSN (Online): 0717-6341
IsoAbbr: Rev Chilena Infectol
NlmId: 9305754
123:123
JrId: 32360
long title: Kathmandu University medical journal (KUMJ)
short title: Kathmandu Univ Med J (KUMJ)
ISSN: 1812-2027
ISSN (Online): 1812-2078
IsoAbbr: Kathmandu Univ Med J (KUMJ)
NlmId: 101215359
123:123
JrId: 32363
long title: Acta dermatovenerologica Alpina, Panonica, et Adriatica
short title: Acta Dermatovenerol Alp Panonica Adriat
ISSN: 1318-4458
ISSN (Online): 1581-2979
IsoAbbr: Acta Dermatovenerol Alp Panonica Adriat
NlmId: 9422563
123:123
JrId: 32364
long title: Acta orthopaedica. Supplementum
short title: Acta Orthop Suppl
ISSN: 1745-3690
ISSN (Online): 1745-3704
IsoAbbr: Acta Orthop Suppl
NlmId: 101244827
123:123
JrId: 32365
long title: Clinical medicine & research
short title: Clin Med Res
ISSN: 1539-4182
ISSN (Online): 1554-6179
IsoAbbr: Clin Med Res
NlmId: 101175887
123:123
JrId: 32366
long title: International journal of medical sciences
short title: Int J Med Sci
ISSN: 
ISSN (Online): 1449-1907
IsoAbbr: Int J Med Sci
NlmId: 101213954
123:123
JrId: 32367
long title: Georgian medical news
short title: Georgian Med News
ISSN: 1512-0112
ISSN (Online): 
IsoAbbr: Georgian Med News
NlmId: 101218222
123:123
JrId: 32368
long title: Revista medica del Instituto Mexicano del Seguro Social
short title: Rev Med Inst Mex Seguro Soc
ISSN: 0443-5117
ISSN (Online): 
IsoAbbr: Rev Med Inst Mex Seguro Soc
NlmId: 101243727
123:123
JrId: 32373
long title: International heart journal
short title: Int Heart J
ISSN: 1349-2365
ISSN (Online): 1349-3299
IsoAbbr: Int Heart J
NlmId: 101244240
123:123
JrId: 32374
long title: Clinics (Sao Paulo, Brazil)
short title: Clinics (Sao Paulo)
ISSN: 1807-5932
ISSN (Online): 1980-5322
IsoAbbr: Clinics (Sao Paulo)
NlmId: 101244734
123:123
JrId: 32375
long title: Twin research and human genetics : the official journal of the International Society for Twin Studies
short title: Twin Res Hum Genet
ISSN: 1832-4274
ISSN (Online): 
IsoAbbr: Twin Res Hum Genet
NlmId: 101244624
123:123
JrId: 32376
long title: Proceedings. Biological sciences / The Royal Society
short title: Proc Biol Sci
ISSN: 0962-8452
ISSN (Online): 1471-2954
IsoAbbr: Proc. Biol. Sci.
NlmId: 101245157
123:123
JrId: 32378
long title: Acta orthopaedica
short title: Acta Orthop
ISSN: 1745-3674
ISSN (Online): 1745-3682
IsoAbbr: Acta Orthop
NlmId: 101231512
123:123
JrId: 32379
long title: Pharmacological reports : PR
short title: Pharmacol Rep
ISSN: 1734-1140
ISSN (Online): 
IsoAbbr: Pharmacol Rep
NlmId: 101234999
123:123
JrId: 32380
long title: Brandeis journal of family law / Louis D. Brandeis School of Law, University of Louisville
short title: Brandeis J Fam Law
ISSN: 1521-2246
ISSN (Online): 
IsoAbbr: Brandeis J Fam Law
NlmId: 101238972
123:123
JrId: 32382
long title: Skull base : official journal of North American Skull Base Society ... [et al.]
short title: Skull Base
ISSN: 1531-5010
ISSN (Online): 1532-0065
IsoAbbr: Skull Base
NlmId: 101090660
123:123
JrId: 32383
long title: Heart rhythm : the official journal of the Heart Rhythm Society
short title: Heart Rhythm
ISSN: 1547-5271
ISSN (Online): 1556-3871
IsoAbbr: Heart Rhythm
NlmId: 101200317
123:123
JrId: 32384
long title: Zhong nan da xue xue bao. Yi xue ban = Journal of Central South University. Medical sciences
short title: Zhong Nan Da Xue Xue Bao Yi Xue Ban
ISSN: 1672-7347
ISSN (Online): 
IsoAbbr: Zhong Nan Da Xue Xue Bao Yi Xue Ban
NlmId: 101230586
123:123
JrId: 32385
long title: PLoS genetics
short title: PLoS Genet
ISSN: 1553-7390
ISSN (Online): 1553-7404
IsoAbbr: PLoS Genet.
NlmId: 101239074
123:123
JrId: 32386
long title: Physical chemistry chemical physics : PCCP
short title: Phys Chem Chem Phys
ISSN: 1463-9076
ISSN (Online): 1463-9084
IsoAbbr: Phys Chem Chem Phys
NlmId: 100888160
123:123
JrId: 32387
long title: Globalization and health
short title: Global Health
ISSN: 
ISSN (Online): 1744-8603
IsoAbbr: Global Health
NlmId: 101245734
123:123
JrId: 32388
long title: Clinical practice and epidemiology in mental health : CP & EMH
short title: Clin Pract Epidemiol Ment Health
ISSN: 
ISSN (Online): 1745-0179
IsoAbbr: Clin Pract Epidemiol Ment Health
NlmId: 101245735
123:123
JrId: 32390
long title: Behavioral and brain functions : BBF
short title: Behav Brain Funct
ISSN: 
ISSN (Online): 1744-9081
IsoAbbr: Behav Brain Funct
NlmId: 101245751
123:123
JrId: 32392
long title: Pennsylvania medical journal (1928)
short title: Pa Med J
ISSN: 0096-0667
ISSN (Online): 
IsoAbbr: Pa Med J
NlmId: 101245788
123:123
JrId: 32393
long title: Immunome research
short title: Immunome Res
ISSN: 
ISSN (Online): 1745-7580
IsoAbbr: Immunome Res
NlmId: 101245791
123:123
JrId: 32394
long title: Journal of occupational medicine and toxicology (London, England)
short title: J Occup Med Toxicol
ISSN: 
ISSN (Online): 1745-6673
IsoAbbr: J Occup Med Toxicol
NlmId: 101245790
123:123
JrId: 32395
long title: Head & face medicine
short title: Head Face Med
ISSN: 
ISSN (Online): 1746-160X
IsoAbbr: Head Face Med
NlmId: 101245792
123:123
JrId: 32396
long title: Cough (London, England)
short title: Cough
ISSN: 
ISSN (Online): 1745-9974
IsoAbbr: Cough
NlmId: 101245793
123:123
JrId: 32397
long title: Journal of ethnobiology and ethnomedicine
short title: J Ethnobiol Ethnomed
ISSN: 
ISSN (Online): 1746-4269
IsoAbbr: J Ethnobiol Ethnomed
NlmId: 101245794
123:123
JrId: 32398
long title: Saline systems
short title: Saline Systems
ISSN: 
ISSN (Online): 1746-1448
IsoAbbr: Saline Syst.
NlmId: 101245795
123:123
JrId: 32399
long title: Plant methods
short title: Plant Methods
ISSN: 
ISSN (Online): 1746-4811
IsoAbbr: Plant Methods
NlmId: 101245798
123:123
JrId: 32402
long title: Chiropractic & osteopathy
short title: Chiropr Osteopat
ISSN: 
ISSN (Online): 1746-1340
IsoAbbr: Chiropr Osteopat
NlmId: 101245797
123:123
JrId: 32404
long title: Expert review of neurotherapeutics
short title: Expert Rev Neurother
ISSN: 1473-7175
ISSN (Online): 1744-8360
IsoAbbr: Expert Rev Neurother
NlmId: 101129944
123:123
JrId: 32405
long title: Complementary therapies in clinical practice
short title: Complement Ther Clin Pract
ISSN: 1744-3881
ISSN (Online): 1873-6947
IsoAbbr: Complement Ther Clin Pract
NlmId: 101225531
123:123
JrId: 32406
long title: Contemporary clinical trials
short title: Contemp Clin Trials
ISSN: 1551-7144
ISSN (Online): 1559-2030
IsoAbbr: Contemp Clin Trials
NlmId: 101242342
123:123
JrId: 32407
long title: Archives of suicide research : official journal of the International Academy for Suicide Research
short title: Arch Suicide Res
ISSN: 1381-1118
ISSN (Online): 1543-6136
IsoAbbr: Arch Suicide Res
NlmId: 9504451
123:123
JrId: 32411
long title: Contact lens & anterior eye : the journal of the British Contact Lens Association
short title: Cont Lens Anterior Eye
ISSN: 1367-0484
ISSN (Online): 1476-5411
IsoAbbr: Cont Lens Anterior Eye
NlmId: 9712714
123:123
JrId: 32412
long title: Experimental and clinical transplantation : official journal of the Middle East Society for Organ Transplantation
short title: Exp Clin Transplant
ISSN: 1304-0855
ISSN (Online): 2146-8427
IsoAbbr: Exp Clin Transplant
NlmId: 101207333
123:123
JrId: 32413
long title: Pharmacogenetics and genomics
short title: Pharmacogenet Genomics
ISSN: 1744-6872
ISSN (Online): 1744-6880
IsoAbbr: Pharmacogenet. Genomics
NlmId: 101231005
123:123
JrId: 32414
long title: The international journal of lower extremity wounds
short title: Int J Low Extrem Wounds
ISSN: 1534-7346
ISSN (Online): 1552-6941
IsoAbbr: Int J Low Extrem Wounds
NlmId: 101128359
123:123
JrId: 32415
long title: Journal of lower genital tract disease
short title: J Low Genit Tract Dis
ISSN: 1089-2591
ISSN (Online): 1526-0976
IsoAbbr: J Low Genit Tract Dis
NlmId: 9704963
123:123
JrId: 32418
long title: Rural and remote health
short title: Rural Remote Health
ISSN: 
ISSN (Online): 1445-6354
IsoAbbr: Rural Remote Health
NlmId: 101174860
123:123
JrId: 32419
long title: The Korean journal of physiology & pharmacology : official journal of the Korean Physiological Society and the Korean Society of Pharmacology
short title: Korean J Physiol Pharmacol
ISSN: 1226-4512
ISSN (Online): 
IsoAbbr: Korean J. Physiol. Pharmacol.
NlmId: 9709505
123:123
JrId: 32420
long title: Clinical otolaryngology : official journal of ENT-UK _ official journal of Netherlands Society for Oto-Rhino-Laryngology & Cervico-Facial Surgery
short title: Clin Otolaryngol
ISSN: 1749-4478
ISSN (Online): 1749-4486
IsoAbbr: Clin Otolaryngol
NlmId: 101247023
123:123
JrId: 32422
long title: IEEE sensors journal
short title: IEEE Sens J
ISSN: 1530-437X
ISSN (Online): 
IsoAbbr: IEEE Sens J
NlmId: 101212357
123:123
JrId: 32423
long title: Materialwissenschaft und Werkstofftechnik
short title: Materwiss Werksttech
ISSN: 0933-5137
ISSN (Online): 
IsoAbbr: Materwiss Werksttech
NlmId: 101245926
123:123
JrId: 32424
long title: Journal of minimally invasive gynecology
short title: J Minim Invasive Gynecol
ISSN: 1553-4650
ISSN (Online): 1553-4669
IsoAbbr: J Minim Invasive Gynecol
NlmId: 101235322
123:123
JrId: 32425
long title: International journal of injury control and safety promotion
short title: Int J Inj Contr Saf Promot
ISSN: 1745-7300
ISSN (Online): 1745-7319
IsoAbbr: Int J Inj Contr Saf Promot
NlmId: 101247254
123:123
JrId: 32427
long title: Clinical & translational oncology : official publication of the Federation of Spanish Oncology Societies and of the National Cancer Institute of Mexico
short title: Clin Transl Oncol
ISSN: 1699-048X
ISSN (Online): 1699-3055
IsoAbbr: Clin Transl Oncol
NlmId: 101247119
123:123
JrId: 32430
long title: Network (Research Triangle Park, N.C.)
short title: Netw Res Triangle Park N C
ISSN: 0270-3637
ISSN (Online): 
IsoAbbr: Netw Res Triangle Park N C
NlmId: 9509506
123:123
JrId: 32431
long title: Zhonghua er bi yan hou tou jing wai ke za zhi = Chinese journal of otorhinolaryngology head and neck surgery
short title: Zhonghua Er Bi Yan Hou Tou Jing Wai Ke Za Zhi
ISSN: 1673-0860
ISSN (Online): 
IsoAbbr: Zhonghua Er Bi Yan Hou Tou Jing Wai Ke Za Zhi
NlmId: 101247574
123:123
JrId: 32432
long title: Medical molecular morphology
short title: Med Mol Morphol
ISSN: 1860-1480
ISSN (Online): 1860-1499
IsoAbbr: Med Mol Morphol
NlmId: 101239023
123:123
JrId: 32433
long title: Indian journal of medical microbiology
short title: Indian J Med Microbiol
ISSN: 0255-0857
ISSN (Online): 1998-3646
IsoAbbr: Indian J Med Microbiol
NlmId: 8700903
123:123
JrId: 32436
long title: European journal of medical genetics
short title: Eur J Med Genet
ISSN: 1769-7212
ISSN (Online): 1878-0849
IsoAbbr: Eur J Med Genet
NlmId: 101247089
123:123
JrId: 32437
long title: Lebensmittel-Wissenschaft + [i.e. und] Technologie. Food science + technology. Science + technologie alimentaire
short title: Lebenson Wiss Technol
ISSN: 0023-6438
ISSN (Online): 
IsoAbbr: Lebensm. Wiss. Technol.
NlmId: 9876251
123:123
JrId: 32439
long title: Infancy : the official journal of the International Society on Infant Studies
short title: Infancy
ISSN: 1525-0008
ISSN (Online): 1532-7078
IsoAbbr: Infancy
NlmId: 100890607
123:123
JrId: 32440
long title: Alcoholism treatment quarterly
short title: Alcohol Treat Q
ISSN: 0734-7324
ISSN (Online): 
IsoAbbr: Alcohol Treat Q
NlmId: 8411865
123:123
JrId: 32441
long title: Journal of family nursing
short title: J Fam Nurs
ISSN: 1074-8407
ISSN (Online): 1552-549X
IsoAbbr: J Fam Nurs
NlmId: 9503761
123:123
JrId: 32442
long title: Drugs of the future
short title: Drugs Future
ISSN: 0377-8282
ISSN (Online): 2013-0368
IsoAbbr: Drugs Future
NlmId: 7610442
123:123
JrId: 32444
long title: Acta crystallographica. Section F, Structural biology and crystallization communications
short title: Acta Crystallogr Sect F Struct Biol Cryst Commun
ISSN: 
ISSN (Online): 1744-3091
IsoAbbr: Acta Crystallogr. Sect. F Struct. Biol. Cryst. Commun.
NlmId: 101226117
123:123
JrId: 32445
long title: Applied engineering in agriculture
short title: Appl Eng Agric
ISSN: 0883-8542
ISSN (Online): 
IsoAbbr: Appl Eng Agric
NlmId: 101247936
123:123
JrId: 32446
long title: Polymer degradation and stability
short title: Polym Degrad Stab
ISSN: 0141-3910
ISSN (Online): 1873-2321
IsoAbbr: Polym. Degrad. Stab.
NlmId: 101248930
123:123
JrId: 32450
long title: Indian journal of microbiology
short title: Indian J Microbiol
ISSN: 0046-8991
ISSN (Online): 0973-7715
IsoAbbr: Indian J. Microbiol.
NlmId: 0374703
123:123
JrId: 32451
long title: Proceedings (Baylor University. Medical Center)
short title: Proc (Bayl Univ Med Cent)
ISSN: 0899-8280
ISSN (Online): 
IsoAbbr: Proc (Bayl Univ Med Cent)
NlmId: 9302033
123:123
JrId: 32454
long title: Journal of oral biosciences / JAOB, Japanese Association for Oral Biology
short title: J Oral Biosci
ISSN: 1349-0079
ISSN (Online): 1880-3865
IsoAbbr: J Oral Biosci
NlmId: 101226721
123:123
JrId: 32455
long title: Ghana social science journal
short title: Ghana Soc Sci J
ISSN: 0046-5925
ISSN (Online): 
IsoAbbr: Ghana Soc Sci J
NlmId: 101249931
123:123
JrId: 32456
long title: HIV/AIDS policy & law review / Canadian HIV/AIDS Legal Network
short title: HIV AIDS Policy Law Rev
ISSN: 1712-624X
ISSN (Online): 
IsoAbbr: HIV AIDS Policy Law Rev
NlmId: 101249725
123:123
JrId: 32458
long title: Chemia analityczna
short title: Chem Analityczna
ISSN: 0009-2223
ISSN (Online): 
IsoAbbr: Chem Analityczna
NlmId: 16120480R
123:123
JrId: 32459
long title: Journal of child and family studies
short title: J Child Fam Stud
ISSN: 1062-1024
ISSN (Online): 
IsoAbbr: J Child Fam Stud
NlmId: 9214438
123:123
JrId: 32460
long title: Philosophical transactions. Physical sciences and engineering
short title: Philos Trans Phys Sci Eng
ISSN: 0962-8428
ISSN (Online): 
IsoAbbr: Philos Trans Phys Sci Eng
NlmId: 101133384
123:123
JrId: 32461
long title: Statistical applications in genetics and molecular biology
short title: Stat Appl Genet Mol Biol
ISSN: 
ISSN (Online): 1544-6115
IsoAbbr: Stat Appl Genet Mol Biol
NlmId: 101176023
123:123
JrId: 32462
long title: Biofilms
short title: Biofilms
ISSN: 1479-0505
ISSN (Online): 1479-0513
IsoAbbr: Biofilms
NlmId: 101179729
123:123
JrId: 32463
long title: Chemtracts
short title: Chemtracts
ISSN: 1431-9268
ISSN (Online): 
IsoAbbr: Chemtracts
NlmId: 9708333
123:123
JrId: 32465
long title: Clinical advances in hematology & oncology : H&O
short title: Clin Adv Hematol Oncol
ISSN: 1543-0790
ISSN (Online): 
IsoAbbr: Clin Adv Hematol Oncol
NlmId: 101167661
123:123
JrId: 32466
long title: Journal of integrative plant biology
short title: J Integr Plant Biol
ISSN: 1672-9072
ISSN (Online): 1744-7909
IsoAbbr: J Integr Plant Biol
NlmId: 101250502
123:123
JrId: 32468
long title: Purinergic signalling
short title: Purinergic Signal
ISSN: 1573-9538
ISSN (Online): 1573-9546
IsoAbbr: Purinergic Signal.
NlmId: 101250499
123:123
JrId: 32469
long title: BMC veterinary research
short title: BMC Vet Res
ISSN: 
ISSN (Online): 1746-6148
IsoAbbr: BMC Vet. Res.
NlmId: 101249759
123:123
JrId: 32470
long title: Watermark (Archivists and Librarians in the History of the Health Sciences)
short title: Watermark (Arch Libr Hist Health Sci)
ISSN: 1553-7641
ISSN (Online): 
IsoAbbr: Watermark (Arch Libr Hist Health Sci)
NlmId: 101250525
123:123
JrId: 32471
long title: Clinical orthopaedics
short title: Clin Orthop
ISSN: 0095-8654
ISSN (Online): 
IsoAbbr: Clin Orthop
NlmId: 101242526
123:123
JrId: 32472
long title: Journal of statistical planning and inference
short title: J Stat Plan Inference
ISSN: 0378-3758
ISSN (Online): 
IsoAbbr: J Stat Plan Inference
NlmId: 101250629
123:123
JrId: 32473
long title: William & Mary journal of women and the law
short title: William Mary J Women Law
ISSN: 1081-549X
ISSN (Online): 
IsoAbbr: William Mary J Women Law
NlmId: 101248246
123:123
JrId: 32474
long title: Margins (Baltimore, Md.)
short title: Margins (Baltim)
ISSN: 1538-8743
ISSN (Online): 
IsoAbbr: Margins (Baltim)
NlmId: 101248254
123:123
JrId: 32475
long title: Science & Christian belief
short title: Sci Christ Belief
ISSN: 0954-4194
ISSN (Online): 
IsoAbbr: Sci Christ Belief
NlmId: 101248265
123:123
JrId: 32476
long title: Legal studies (Society of Public Teachers of Law)
short title: Leg Stud
ISSN: 0261-3875
ISSN (Online): 
IsoAbbr: Leg Stud
NlmId: 101248274
123:123
JrId: 32477
long title: Loyola consumer law review
short title: Loyola Consum Law Rev
ISSN: 1530-5449
ISSN (Online): 
IsoAbbr: Loyola Consum Law Rev
NlmId: 101248284
123:123
JrId: 32478
long title: Legal studies (Society of Legal Scholars)
short title: Leg Stud (Soc Leg Scholars)
ISSN: 
ISSN (Online): 
IsoAbbr: Leg Stud (Soc Leg Scholars)
NlmId: 101248290
123:123
JrId: 32479
long title: Cerebrum : the Dana forum on brain science
short title: Cerebrum
ISSN: 1524-6205
ISSN (Online): 1943-3859
IsoAbbr: Cerebrum
NlmId: 100888555
123:123
JrId: 32481
long title: Ethik in der Medizin : Organ der Akademie fur Ethik in der Medizin
short title: Ethik Med
ISSN: 0935-7335
ISSN (Online): 
IsoAbbr: Ethik Med
NlmId: 9015445
123:123
JrId: 32484
long title: Advanced synthesis & catalysis
short title: Adv Synth Catal
ISSN: 1615-4150
ISSN (Online): 1615-4169
IsoAbbr: Adv. Synth. Catal.
NlmId: 101095751
123:123
JrId: 32485
long title: Science as culture
short title: Sci Cult (Lond)
ISSN: 0950-5431
ISSN (Online): 
IsoAbbr: Sci Cult (Lond)
NlmId: 9883160
123:123
JrId: 32486
long title: Indian journal of medical ethics
short title: Indian J Med Ethics
ISSN: 0974-8466
ISSN (Online): 0975-5691
IsoAbbr: Indian J Med Ethics
NlmId: 101214913
123:123
JrId: 32487
long title: E law : Murdoch University electronic journal of law
short title: E Law
ISSN: 
ISSN (Online): 1321-8247
IsoAbbr: E Law
NlmId: 101248313
123:123
JrId: 32488
long title: Ethics and information technology
short title: Ethics Inf Technol
ISSN: 1388-1957
ISSN (Online): 
IsoAbbr: Ethics Inf Technol
NlmId: 101248311
123:123
JrId: 32489
long title: Legal ethics (Oxford, England)
short title: Leg Ethics
ISSN: 1460-728X
ISSN (Online): 
IsoAbbr: Leg Ethics
NlmId: 101248307
123:123
JrId: 32490
long title: The Columbia science and technology law review
short title: Columbia Sci Technol Law Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Columbia Sci Technol Law Rev
NlmId: 101248315
123:123
JrId: 32491
long title: Common law world review
short title: Common Law World Rev
ISSN: 1473-7795
ISSN (Online): 
IsoAbbr: Common Law World Rev
NlmId: 101248318
123:123
JrId: 32492
long title: The Journal of world intellectual property
short title: J World Intellect Prop
ISSN: 1422-2213
ISSN (Online): 
IsoAbbr: J World Intellect Prop
NlmId: 101248321
123:123
JrId: 32495
long title: Journal of bioethical inquiry
short title: J Bioeth Inq
ISSN: 1176-7529
ISSN (Online): 
IsoAbbr: J Bioeth Inq
NlmId: 101250741
123:123
JrId: 32496
long title: B-ENT
short title: B-ENT
ISSN: 1781-782X
ISSN (Online): 
IsoAbbr: B-ENT
NlmId: 101247842
123:123
JrId: 32498
long title: Operative Orthopadie und Traumatologie
short title: Oper Orthop Traumatol
ISSN: 0934-6694
ISSN (Online): 1439-0981
IsoAbbr: Oper Orthop Traumatol
NlmId: 9604937
123:123
JrId: 32500
long title: Acta crystallographica. Section E, Structure reports online
short title: Acta Crystallogr Sect E Struct Rep Online
ISSN: 
ISSN (Online): 1600-5368
IsoAbbr: Acta Crystallogr Sect E Struct Rep Online
NlmId: 101089178
123:123
JrId: 32504
long title: Diagnostic pathology
short title: Diagn Pathol
ISSN: 
ISSN (Online): 1746-1596
IsoAbbr: Diagn Pathol
NlmId: 101251558
123:123
JrId: 32505
long title: Cell division
short title: Cell Div
ISSN: 
ISSN (Online): 1747-1028
IsoAbbr: Cell Div
NlmId: 101251560
123:123
JrId: 32506
long title: International breastfeeding journal
short title: Int Breastfeed J
ISSN: 
ISSN (Online): 1746-4358
IsoAbbr: Int Breastfeed J
NlmId: 101251562
123:123
JrId: 32507
long title: Pakistan journal of pharmaceutical sciences
short title: Pak J Pharm Sci
ISSN: 1011-601X
ISSN (Online): 
IsoAbbr: Pak J Pharm Sci
NlmId: 9426356
123:123
JrId: 32508
long title: Journal of the National Comprehensive Cancer Network : JNCCN
short title: J Natl Compr Canc Netw
ISSN: 1540-1405
ISSN (Online): 1540-1413
IsoAbbr: J Natl Compr Canc Netw
NlmId: 101162515
123:123
JrId: 32509
long title: Europa medicophysica
short title: Eura Medicophys
ISSN: 0014-2573
ISSN (Online): 1827-1804
IsoAbbr: Eura Medicophys
NlmId: 0071035
123:123
JrId: 32510
long title: Physiotherapy theory and practice
short title: Physiother Theory Pract
ISSN: 0959-3985
ISSN (Online): 1532-5040
IsoAbbr: Physiother Theory Pract
NlmId: 9015520
123:123
JrId: 32511
long title: Neuropsychological rehabilitation
short title: Neuropsychol Rehabil
ISSN: 0960-2011
ISSN (Online): 1464-0694
IsoAbbr: Neuropsychol Rehabil
NlmId: 9112672
123:123
JrId: 32512
long title: Psychiatria Hungarica : A Magyar Pszichiatriai Tarsasag tudomanyos folyoirata
short title: Psychiatr Hung
ISSN: 0237-7896
ISSN (Online): 
IsoAbbr: Psychiatr Hung
NlmId: 9426825
123:123
JrId: 32513
long title: Scandinavian journal of occupational therapy
short title: Scand J Occup Ther
ISSN: 1103-8128
ISSN (Online): 1651-2014
IsoAbbr: Scand J Occup Ther
NlmId: 9502210
123:123
JrId: 32514
long title: Techniques in hand & upper extremity surgery
short title: Tech Hand Up Extrem Surg
ISSN: 1089-3393
ISSN (Online): 1531-6572
IsoAbbr: Tech Hand Up Extrem Surg
NlmId: 9704676
123:123
JrId: 32515
long title: Hemodialysis international. International Symposium on Home Hemodialysis
short title: Hemodial Int
ISSN: 1492-7535
ISSN (Online): 1542-4758
IsoAbbr: Hemodial Int
NlmId: 101093910
123:123
JrId: 32516
long title: Nigerian journal of clinical practice
short title: Niger J Clin Pract
ISSN: 1119-3077
ISSN (Online): 
IsoAbbr: Niger J Clin Pract
NlmId: 101150032
123:123
JrId: 32517
long title: Research in sports medicine (Print)
short title: Res Sports Med
ISSN: 1543-8627
ISSN (Online): 1543-8635
IsoAbbr: Res Sports Med
NlmId: 101167637
123:123
JrId: 32518
long title: Current osteoporosis reports
short title: Curr Osteoporos Rep
ISSN: 1544-1873
ISSN (Online): 1544-2241
IsoAbbr: Curr Osteoporos Rep
NlmId: 101176492
123:123
JrId: 32519
long title: Current heart failure reports
short title: Curr Heart Fail Rep
ISSN: 1546-9530
ISSN (Online): 1546-9549
IsoAbbr: Curr Heart Fail Rep
NlmId: 101196487
123:123
JrId: 32520
long title: Chronic respiratory disease
short title: Chron Respir Dis
ISSN: 1479-9723
ISSN (Online): 1479-9731
IsoAbbr: Chron Respir Dis
NlmId: 101197408
123:123
JrId: 32521
long title: Clinical trials (London, England)
short title: Clin Trials
ISSN: 1740-7745
ISSN (Online): 1740-7753
IsoAbbr: Clin Trials
NlmId: 101197451
123:123
JrId: 32522
long title: Proceedings of the American Thoracic Society
short title: Proc Am Thorac Soc
ISSN: 1546-3222
ISSN (Online): 1943-5665
IsoAbbr: Proc Am Thorac Soc
NlmId: 101203596
123:123
JrId: 32523
long title: Nature clinical practice. Cardiovascular medicine
short title: Nat Clin Pract Cardiovasc Med
ISSN: 1743-4297
ISSN (Online): 1743-4300
IsoAbbr: Nat Clin Pract Cardiovasc Med
NlmId: 101226507
123:123
JrId: 32524
long title: Nature clinical practice. Oncology
short title: Nat Clin Pract Oncol
ISSN: 1743-4254
ISSN (Online): 1743-4262
IsoAbbr: Nat Clin Pract Oncol
NlmId: 101226509
123:123
JrId: 32525
long title: Nature clinical practice. Gastroenterology & hepatology
short title: Nat Clin Pract Gastroenterol Hepatol
ISSN: 1743-4378
ISSN (Online): 1743-4386
IsoAbbr: Nat Clin Pract Gastroenterol Hepatol
NlmId: 101226510
123:123
JrId: 32526
long title: Dialogues in clinical neuroscience
short title: Dialogues Clin Neurosci
ISSN: 1294-8322
ISSN (Online): 1958-5969
IsoAbbr: Dialogues Clin Neurosci
NlmId: 101238198
123:123
JrId: 32527
long title: Cell metabolism
short title: Cell Metab
ISSN: 1550-4131
ISSN (Online): 1932-7420
IsoAbbr: Cell Metab.
NlmId: 101233170
123:123
JrId: 32528
long title: The Journal of ecology
short title: J Ecol
ISSN: 0022-0477
ISSN (Online): 1365-2745
IsoAbbr: J. Ecol.
NlmId: 0050202
123:123
JrId: 32529
long title: Second opinion (Chicago, Ill. : 1999)
short title: Second Opin (Chic)
ISSN: 
ISSN (Online): 
IsoAbbr: Second Opin (Chic)
NlmId: 100898177
123:123
JrId: 32532
long title: PLoS pathogens
short title: PLoS Pathog
ISSN: 1553-7366
ISSN (Online): 1553-7374
IsoAbbr: PLoS Pathog.
NlmId: 101238921
123:123
JrId: 32533
long title: Magnetic resonance in medical sciences : MRMS : an official journal of Japan Society of Magnetic Resonance in Medicine
short title: Magn Reson Med Sci
ISSN: 1347-3182
ISSN (Online): 1880-2206
IsoAbbr: Magn Reson Med Sci
NlmId: 101153368
123:123
JrId: 32534
long title: PLoS computational biology
short title: PLoS Comput Biol
ISSN: 1553-734X
ISSN (Online): 1553-7358
IsoAbbr: PLoS Comput. Biol.
NlmId: 101238922
123:123
JrId: 32536
long title: Seminars in respiratory and critical care medicine
short title: Semin Respir Crit Care Med
ISSN: 1069-3424
ISSN (Online): 1098-9048
IsoAbbr: Semin Respir Crit Care Med
NlmId: 9431858
123:123
JrId: 32537
long title: Journal of arid environments
short title: J Arid Environ
ISSN: 0140-1963
ISSN (Online): 1095-922X
IsoAbbr: J. Arid Environ.
NlmId: 9878290
123:123
JrId: 32538
long title: Molecular systems biology
short title: Mol Syst Biol
ISSN: 
ISSN (Online): 1744-4292
IsoAbbr: Mol. Syst. Biol.
NlmId: 101235389
123:123
JrId: 32541
long title: Behavior research methods
short title: Behav Res Methods
ISSN: 1554-351X
ISSN (Online): 1554-3528
IsoAbbr: Behav Res Methods
NlmId: 101244316
123:123
JrId: 32542
long title: Physical biology
short title: Phys Biol
ISSN: 1478-3967
ISSN (Online): 1478-3975
IsoAbbr: Phys Biol
NlmId: 101197454
123:123
JrId: 32543
long title: The Clinical biochemist. Reviews / Australian Association of Clinical Biochemists
short title: Clin Biochem Rev
ISSN: 0159-8090
ISSN (Online): 
IsoAbbr: Clin Biochem Rev
NlmId: 8215797
123:123
JrId: 32546
long title: IAVI report : newsletter on international AIDS vaccine research
short title: IAVI Rep
ISSN: 1816-6253
ISSN (Online): 1816-6261
IsoAbbr: IAVI Rep
NlmId: 9810937
123:123
JrId: 32547
long title: Journal of geriatric physical therapy (2001)
short title: J Geriatr Phys Ther
ISSN: 1539-8412
ISSN (Online): 2152-0895
IsoAbbr: J Geriatr Phys Ther
NlmId: 101142169
123:123
JrId: 32548
long title: Current HIV/AIDS reports
short title: Curr HIV/AIDS Rep
ISSN: 1548-3568
ISSN (Online): 1548-3576
IsoAbbr: Curr HIV/AIDS Rep
NlmId: 101235661
123:123
JrId: 32549
long title: Journal of visual communication in medicine
short title: J Vis Commun Med
ISSN: 1745-3054
ISSN (Online): 1745-3062
IsoAbbr: J Vis Commun Med
NlmId: 101254059
123:123
JrId: 32550
long title: Karstenia
short title: Karstenia
ISSN: 0453-3402
ISSN (Online): 
IsoAbbr: Karstenia
NlmId: 101254441
123:123
JrId: 32553
long title: Gender medicine
short title: Gend Med
ISSN: 1550-8579
ISSN (Online): 1878-7398
IsoAbbr: Gend Med
NlmId: 101225178
123:123
JrId: 32554
long title: Journal of clinical sleep medicine : JCSM : official publication of the American Academy of Sleep Medicine
short title: J Clin Sleep Med
ISSN: 1550-9389
ISSN (Online): 1550-9397
IsoAbbr: J Clin Sleep Med
NlmId: 101231977
123:123
JrId: 32556
long title: Journal of visual impairment & blindness
short title: J Vis Impair Blind
ISSN: 0145-482X
ISSN (Online): 1559-1476
IsoAbbr: J Vis Impair Blind
NlmId: 7802172
123:123
JrId: 32557
long title: Language and cognitive processes
short title: Lang Cogn Process
ISSN: 0169-0965
ISSN (Online): 1464-0732
IsoAbbr: Lang Cogn Process
NlmId: 8603359
123:123
JrId: 32558
long title: Synlett : accounts and rapid communications in synthetic organic chemistry
short title: Synlett
ISSN: 0936-5214
ISSN (Online): 
IsoAbbr: Synlett
NlmId: 9203577
123:123
JrId: 32559
long title: Neuropsychology, development, and cognition. Section B, Aging, neuropsychology and cognition
short title: Neuropsychol Dev Cogn B Aging Neuropsychol Cogn
ISSN: 1382-5585
ISSN (Online): 1744-4128
IsoAbbr: Neuropsychol Dev Cogn B Aging Neuropsychol Cogn
NlmId: 9614434
123:123
JrId: 32560
long title: Organometallics
short title: Organometallics
ISSN: 0276-7333
ISSN (Online): 1520-6041
IsoAbbr: Organometallics
NlmId: 9881295
123:123
JrId: 32561
long title: Research in human development
short title: Res Hum Dev
ISSN: 1542-7609
ISSN (Online): 1542-7617
IsoAbbr: Res Hum Dev
NlmId: 101185265
123:123
JrId: 32562
long title: IEEE pervasive computing / IEEE Computer Society [and] IEEE Communications Society
short title: IEEE Pervasive Comput
ISSN: 1536-1268
ISSN (Online): 1558-2590
IsoAbbr: IEEE Pervasive Comput
NlmId: 101212020
123:123
JrId: 32563
long title: RNA biology
short title: RNA Biol
ISSN: 1547-6286
ISSN (Online): 1555-8584
IsoAbbr: RNA Biol
NlmId: 101235328
123:123
JrId: 32564
long title: Nanotechnology
short title: Nanotechnology
ISSN: 0957-4484
ISSN (Online): 1361-6528
IsoAbbr: Nanotechnology
NlmId: 101241272
123:123
JrId: 32565
long title: Social development (Oxford, England)
short title: Soc Dev
ISSN: 0961-205X
ISSN (Online): 1467-9507
IsoAbbr: Soc Dev
NlmId: 101246621
123:123
JrId: 32566
long title: African journal of medicine and medical sciences
short title: Afr J Med Med Sci
ISSN: 0309-3913
ISSN (Online): 
IsoAbbr: Afr J Med Med Sci
NlmId: 7801013
123:123
JrId: 32569
long title: Theory in biosciences = Theorie in den Biowissenschaften
short title: Theory Biosci
ISSN: 1431-7613
ISSN (Online): 1611-7530
IsoAbbr: Theory Biosci.
NlmId: 9708216
123:123
JrId: 32571
long title: Neurocritical care
short title: Neurocrit Care
ISSN: 1541-6933
ISSN (Online): 1556-0961
IsoAbbr: Neurocrit Care
NlmId: 101156086
123:123
JrId: 32572
long title: Revista brasileira de parasitologia veterinaria = Brazilian journal of veterinary parasitology : Orgao Oficial do Colegio Brasileiro de Parasitologia Veterinaria
short title: Rev Bras Parasitol Vet
ISSN: 0103-846X
ISSN (Online): 1984-2961
IsoAbbr: Rev Bras Parasitol Vet
NlmId: 9440482
123:123
JrId: 32573
long title: Journal of trauma & dissociation : the official journal of the International Society for the Study of Dissociation (ISSD)
short title: J Trauma Dissociation
ISSN: 1529-9732
ISSN (Online): 1529-9740
IsoAbbr: J Trauma Dissociation
NlmId: 100898209
123:123
JrId: 32574
long title: Cancer imaging : the official publication of the International Cancer Imaging Society
short title: Cancer Imaging
ISSN: 1740-5025
ISSN (Online): 1470-7330
IsoAbbr: Cancer Imaging
NlmId: 101172931
123:123
JrId: 32575
long title: Zhonghua wei chang wai ke za zhi = Chinese journal of gastrointestinal surgery
short title: Zhonghua Wei Chang Wai Ke Za Zhi
ISSN: 1671-0274
ISSN (Online): 
IsoAbbr: Zhonghua Wei Chang Wai Ke Za Zhi
NlmId: 101177990
123:123
JrId: 32576
long title: Current neurovascular research
short title: Curr Neurovasc Res
ISSN: 1567-2026
ISSN (Online): 1875-5739
IsoAbbr: Curr Neurovasc Res
NlmId: 101208439
123:123
JrId: 32578
long title: Beilstein journal of organic chemistry
short title: Beilstein J Org Chem
ISSN: 
ISSN (Online): 1860-5397
IsoAbbr: Beilstein J Org Chem
NlmId: 101250746
123:123
JrId: 32579
long title: International journal of obesity (2005)
short title: Int J Obes (Lond)
ISSN: 0307-0565
ISSN (Online): 1476-5497
IsoAbbr: Int J Obes (Lond)
NlmId: 101256108
123:123
JrId: 32581
long title: Journal of neuro-AIDS
short title: J NeuroAIDS
ISSN: 1069-7438
ISSN (Online): 
IsoAbbr: J NeuroAIDS
NlmId: 9613966
123:123
JrId: 32582
long title: Journal of ethnicity in substance abuse
short title: J Ethn Subst Abuse
ISSN: 1533-2640
ISSN (Online): 1533-2659
IsoAbbr: J Ethn Subst Abuse
NlmId: 101083217
123:123
JrId: 32583
long title: World psychiatry : official journal of the World Psychiatric Association (WPA)
short title: World Psychiatry
ISSN: 1723-8617
ISSN (Online): 
IsoAbbr: World Psychiatry
NlmId: 101189643
123:123
JrId: 32584
long title: Geoderma
short title: Geoderma
ISSN: 0016-7061
ISSN (Online): 1872-6259
IsoAbbr: Geoderma
NlmId: 101256557
123:123
JrId: 32585
long title: Ernahrungsforschung. Berichte und Mitteilungen
short title: Ernahrungsforsch Ber Mitt
ISSN: 
ISSN (Online): 
IsoAbbr: Ernahrungsforsch Ber Mitt
NlmId: 101255809
123:123
JrId: 32587
long title: ACM queue : tomorrow's computing today
short title: ACM Queue
ISSN: 1542-7730
ISSN (Online): 1542-7749
IsoAbbr: ACM Queue
NlmId: 101257114
123:123
JrId: 32588
long title: Hellenic journal of nuclear medicine
short title: Hell J Nucl Med
ISSN: 1790-5427
ISSN (Online): 
IsoAbbr: Hell J Nucl Med
NlmId: 101257471
123:123
JrId: 32590
long title: Cellular & molecular immunology
short title: Cell Mol Immunol
ISSN: 1672-7681
ISSN (Online): 2042-0226
IsoAbbr: Cell. Mol. Immunol.
NlmId: 101242872
123:123
JrId: 32591
long title: British journal of hospital medicine (London, England : 2005)
short title: Br J Hosp Med (Lond)
ISSN: 1750-8460
ISSN (Online): 
IsoAbbr: Br J Hosp Med (Lond)
NlmId: 101257109
123:123
JrId: 32593
long title: Pediatric endocrinology reviews : PER
short title: Pediatr Endocrinol Rev
ISSN: 1565-4753
ISSN (Online): 
IsoAbbr: Pediatr Endocrinol Rev
NlmId: 101202124
123:123
JrId: 32594
long title: Hellenic journal of cardiology : HJC = Hellenike kardiologike epitheorese
short title: Hellenic J Cardiol
ISSN: 1109-9666
ISSN (Online): 
IsoAbbr: Hellenic J Cardiol
NlmId: 101257381
123:123
JrId: 32595
long title: Journal of biomedical discovery and collaboration
short title: J Biomed Discov Collab
ISSN: 
ISSN (Online): 1747-5333
IsoAbbr: J Biomed Discov Collab
NlmId: 101258054
123:123
JrId: 32596
long title: Philosophy, ethics, and humanities in medicine : PEHM
short title: Philos Ethics Humanit Med
ISSN: 
ISSN (Online): 1747-5341
IsoAbbr: Philos Ethics Humanit Med
NlmId: 101258058
123:123
JrId: 32597
long title: Substance abuse treatment, prevention, and policy
short title: Subst Abuse Treat Prev Policy
ISSN: 
ISSN (Online): 1747-597X
IsoAbbr: Subst Abuse Treat Prev Policy
NlmId: 101258060
123:123
JrId: 32600
long title: Implementation science : IS
short title: Implement Sci
ISSN: 
ISSN (Online): 1748-5908
IsoAbbr: Implement Sci
NlmId: 101258411
123:123
JrId: 32601
long title: Biology direct
short title: Biol Direct
ISSN: 
ISSN (Online): 1745-6150
IsoAbbr: Biol. Direct
NlmId: 101258412
123:123
JrId: 32602
long title: Clinical lymphoma & myeloma
short title: Clin Lymphoma Myeloma
ISSN: 1557-9190
ISSN (Online): 1938-0712
IsoAbbr: Clin Lymphoma Myeloma
NlmId: 101256500
123:123
JrId: 32603
long title: Journal of avian medicine and surgery
short title: J Avian Med Surg
ISSN: 1082-6742
ISSN (Online): 
IsoAbbr: J. Avian Med. Surg.
NlmId: 9512497
123:123
JrId: 32604
long title: Cardiovascular revascularization medicine : including molecular interventions
short title: Cardiovasc Revasc Med
ISSN: 1553-8389
ISSN (Online): 1878-0938
IsoAbbr: Cardiovasc Revasc Med
NlmId: 101238551
123:123
JrId: 32605
long title: Acta psychotherapeutica, psychosomatica et orthopaedagogica
short title: Acta Psychother Psychosom Orthopaedagog
ISSN: 0365-5679
ISSN (Online): 
IsoAbbr: Acta Psychother Psychosom Orthopaedagog
NlmId: 101259884
123:123
JrId: 32606
long title: Medicine and sport science
short title: Med Sport Sci
ISSN: 0254-5020
ISSN (Online): 1662-2812
IsoAbbr: Med Sport Sci
NlmId: 8402440
123:123
JrId: 32607
long title: Stomatologija / issued by public institution "Odontologijos studija" ... [et al.]
short title: Stomatologija
ISSN: 1392-8589
ISSN (Online): 1822-301X
IsoAbbr: Stomatologija
NlmId: 101248498
123:123
JrId: 32608
long title: Hormones (Athens, Greece)
short title: Hormones (Athens)
ISSN: 1109-3099
ISSN (Online): 
IsoAbbr: Hormones (Athens)
NlmId: 101142469
123:123
JrId: 32610
long title: American journal of enology and viticulture
short title: 
ISSN: 0002-9254
ISSN (Online): 
IsoAbbr: Am. J. Enol. Vitic.
NlmId: 101260079
123:123
JrId: 32612
long title: Scientific reports of the Istituto superiore di sanita
short title: Sci Rep Ist Super Sanita
ISSN: 0579-0972
ISSN (Online): 
IsoAbbr: Sci Rep Ist Super Sanita
NlmId: 17720270R
123:123
JrId: 32614
long title: Nucleic acids symposium series (2004)
short title: Nucleic Acids Symp Ser (Oxf)
ISSN: 
ISSN (Online): 1746-8272
IsoAbbr: Nucleic Acids Symp Ser (Oxf)
NlmId: 101259965
123:123
JrId: 32615
long title: Handbook of experimental pharmacology
short title: Handb Exp Pharmacol
ISSN: 0171-2004
ISSN (Online): 
IsoAbbr: Handb Exp Pharmacol
NlmId: 7902231
123:123
JrId: 32616
long title: Zhongguo zhen jiu = Chinese acupuncture & moxibustion
short title: Zhongguo Zhen Jiu
ISSN: 0255-2930
ISSN (Online): 
IsoAbbr: Zhongguo Zhen Jiu
NlmId: 8600658
123:123
JrId: 32617
long title: Veterinary and comparative orthopaedics and traumatology : V.C.O.T
short title: Vet Comp Orthop Traumatol
ISSN: 0932-0814
ISSN (Online): 
IsoAbbr: Vet Comp Orthop Traumatol
NlmId: 8906319
123:123
JrId: 32618
long title: Pediatric physical therapy : the official publication of the Section on Pediatrics of the American Physical Therapy Association
short title: Pediatr Phys Ther
ISSN: 0898-5669
ISSN (Online): 1538-005X
IsoAbbr: Pediatr Phys Ther
NlmId: 8912748
123:123
JrId: 32619
long title: Journal of clinical rheumatology : practical reports on rheumatic & musculoskeletal diseases
short title: J Clin Rheumatol
ISSN: 1076-1608
ISSN (Online): 1536-7355
IsoAbbr: J Clin Rheumatol
NlmId: 9518034
123:123
JrId: 32620
long title: Heart, lung & circulation
short title: Heart Lung Circ
ISSN: 1443-9506
ISSN (Online): 1444-2892
IsoAbbr: Heart Lung Circ
NlmId: 100963739
123:123
JrId: 32621
long title: Expert opinion on drug delivery
short title: Expert Opin Drug Deliv
ISSN: 1742-5247
ISSN (Online): 1744-7593
IsoAbbr: Expert Opin Drug Deliv
NlmId: 101228421
123:123
JrId: 32622
long title: Expert review of medical devices
short title: Expert Rev Med Devices
ISSN: 1743-4440
ISSN (Online): 1745-2422
IsoAbbr: Expert Rev Med Devices
NlmId: 101230445
123:123
JrId: 32623
long title: The journal of sexual medicine
short title: J Sex Med
ISSN: 1743-6095
ISSN (Online): 1743-6109
IsoAbbr: J Sex Med
NlmId: 101230693
123:123
JrId: 32624
long title: Nature chemical biology
short title: Nat Chem Biol
ISSN: 1552-4450
ISSN (Online): 1552-4469
IsoAbbr: Nat. Chem. Biol.
NlmId: 101231976
123:123
JrId: 32625
long title: Palliative & supportive care
short title: Palliat Support Care
ISSN: 1478-9515
ISSN (Online): 1478-9523
IsoAbbr: Palliat Support Care
NlmId: 101232529
123:123
JrId: 32626
long title: Diabetes & vascular disease research : official journal of the International Society of Diabetes and Vascular Disease
short title: Diab Vasc Dis Res
ISSN: 1479-1641
ISSN (Online): 1752-8984
IsoAbbr: Diab Vasc Dis Res
NlmId: 101234011
123:123
JrId: 32627
long title: Sexual health
short title: Sex Health
ISSN: 1448-5028
ISSN (Online): 1449-8987
IsoAbbr: Sex Health
NlmId: 101242667
123:123
JrId: 32628
long title: Journal of preventive medicine and public health = Yebang Uihakhoe chi
short title: J Prev Med Public Health
ISSN: 1975-8375
ISSN (Online): 2233-4521
IsoAbbr: J Prev Med Public Health
NlmId: 101242972
123:123
JrId: 32629
long title: Nestle Nutrition workshop series. Paediatric programme
short title: Nestle Nutr Workshop Ser Pediatr Program
ISSN: 1661-6677
ISSN (Online): 1662-3878
IsoAbbr: Nestle Nutr Workshop Ser Pediatr Program
NlmId: 101244056
123:123
JrId: 32630
long title: Medical image computing and computer-assisted intervention : MICCAI ... International Conference on Medical Image Computing and Computer-Assisted Intervention
short title: Med Image Comput Comput Assist Interv
ISSN: 
ISSN (Online): 
IsoAbbr: Med Image Comput Comput Assist Interv
NlmId: 101249582
123:123
JrId: 32631
long title: A journal of Jewish medical ethics and halacha
short title: J Jew Med Ethics Halacha
ISSN: 
ISSN (Online): 
IsoAbbr: J Jew Med Ethics Halacha
NlmId: 101260445
123:123
JrId: 32636
long title: Journal of neurologic physical therapy : JNPT
short title: J Neurol Phys Ther
ISSN: 1557-0576
ISSN (Online): 1557-0584
IsoAbbr: J Neurol Phys Ther
NlmId: 101193365
123:123
JrId: 32639
long title: Tropical biomedicine
short title: Trop Biomed
ISSN: 0127-5720
ISSN (Online): 
IsoAbbr: Trop Biomed
NlmId: 8507086
123:123
JrId: 32643
long title: Pattern recognition
short title: Pattern Recognit
ISSN: 0031-3203
ISSN (Online): 
IsoAbbr: Pattern Recognit
NlmId: 0250655
123:123
JrId: 32644
long title: Journal of research in reading
short title: J Res Read
ISSN: 0141-0423
ISSN (Online): 
IsoAbbr: J Res Read
NlmId: 101261873
123:123
JrId: 32645
long title: Social cognition
short title: Soc Cogn
ISSN: 0278-016X
ISSN (Online): 
IsoAbbr: Soc Cogn
NlmId: 8219860
123:123
JrId: 32646
long title: Pramana
short title: Pramana
ISSN: 0304-4289
ISSN (Online): 
IsoAbbr: Pramana
NlmId: 101261874
123:123
JrId: 32647
long title: Journal of geographical systems
short title: J Geogr Syst
ISSN: 1435-5930
ISSN (Online): 1435-5949
IsoAbbr: J Geogr Syst
NlmId: 101261875
123:123
JrId: 32651
long title: Journal of optics. B, Quantum and semiclassical optics : journal of the European Optical Society
short title: J Opt B Quantum Semiclassical Opt
ISSN: 1464-4266
ISSN (Online): 
IsoAbbr: J Opt B Quantum Semiclassical Opt
NlmId: 101262684
123:123
JrId: 32652
long title: Journal of physics A: Mathematical and general
short title: J Phys A Math Gen
ISSN: 0305-4470
ISSN (Online): 
IsoAbbr: J Phys A Math Gen
NlmId: 7600112
123:123
JrId: 32653
long title: Inquiry (Oslo, Norway)
short title: Inquiry (Oslo)
ISSN: 0020-174X
ISSN (Online): 1502-3923
IsoAbbr: Inquiry (Oslo)
NlmId: 101262685
123:123
JrId: 32654
long title: Cognitive processing
short title: Cogn Process
ISSN: 1612-4782
ISSN (Online): 1612-4790
IsoAbbr: Cogn Process
NlmId: 101177984
123:123
JrId: 32655
long title: Journal of neurolinguistics
short title: J Neurolinguistics
ISSN: 0911-6044
ISSN (Online): 
IsoAbbr: J Neurolinguistics
NlmId: 8905293
123:123
JrId: 32656
long title: Cancer therapy
short title: Cancer Ther
ISSN: 1543-9135
ISSN (Online): 1543-9143
IsoAbbr: Cancer Ther
NlmId: 101174596
123:123
JrId: 32657
long title: Journal of the Gay and Lesbian Medical Association
short title: J Gay Lesbian Med Assoc
ISSN: 1090-7173
ISSN (Online): 
IsoAbbr: J Gay Lesbian Med Assoc
NlmId: 9709258
123:123
JrId: 32658
long title: Newborn and infant nursing reviews : NAINR
short title: Newborn Infant Nurs Rev
ISSN: 1527-3369
ISSN (Online): 1558-352X
IsoAbbr: Newborn Infant Nurs Rev
NlmId: 101126037
123:123
JrId: 32659
long title: Inverse problems
short title: Inverse Probl
ISSN: 0266-5611
ISSN (Online): 
IsoAbbr: Inverse Probl
NlmId: 101189510
123:123
JrId: 32660
long title: Asian journal of control
short title: Asian J Control
ISSN: 1561-8625
ISSN (Online): 
IsoAbbr: Asian J Control
NlmId: 101262633
123:123
JrId: 32661
long title: Journal of machine learning research : JMLR
short title: J Mach Learn Res
ISSN: 1532-4435
ISSN (Online): 1533-7928
IsoAbbr: J Mach Learn Res
NlmId: 101262635
123:123
JrId: 32662
long title: Environmetrics
short title: Environmetrics
ISSN: 1180-4009
ISSN (Online): 1099-095X
IsoAbbr: Environmetrics
NlmId: 100968246
123:123
JrId: 32663
long title: Focus on autism and other developmental disabilities
short title: Focus Autism Other Dev Disabl
ISSN: 1088-3576
ISSN (Online): 1538-4829
IsoAbbr: Focus Autism Other Dev Disabl
NlmId: 9890907
123:123
JrId: 32664
long title: Philosophy, psychiatry, & psychology : PPP
short title: Philos Psychiatr Psychol
ISSN: 1071-6076
ISSN (Online): 1086-3303
IsoAbbr: Philos Psychiatr Psychol
NlmId: 9433810
123:123
JrId: 32666
long title: The journal of headache and pain
short title: J Headache Pain
ISSN: 1129-2369
ISSN (Online): 1129-2377
IsoAbbr: J Headache Pain
NlmId: 100940562
123:123
JrId: 32667
long title: Cellscience
short title: Cellscience
ISSN: 
ISSN (Online): 1742-8130
IsoAbbr: Cellscience
NlmId: 101230320
123:123
JrId: 32669
long title: Brazilian journal of otorhinolaryngology
short title: Braz J Otorhinolaryngol
ISSN: 1808-8694
ISSN (Online): 1808-8686
IsoAbbr: Braz J Otorhinolaryngol
NlmId: 101207337
123:123
JrId: 32670
long title: Seminars in hearing
short title: Semin Hear
ISSN: 0734-0451
ISSN (Online): 1098-8955
IsoAbbr: Semin Hear
NlmId: 8413380
123:123
JrId: 32671
long title: Clinical psychology & psychotherapy
short title: Clin Psychol Psychother
ISSN: 1063-3995
ISSN (Online): 1099-0879
IsoAbbr: Clin Psychol Psychother
NlmId: 9416196
123:123
JrId: 32672
long title: Journal of child nutrition & management (Online)
short title: J Child Nutr Manag
ISSN: 
ISSN (Online): 1559-5676
IsoAbbr: J Child Nutr Manag
NlmId: 100938297
123:123
JrId: 32675
long title: Journal of computational electronics
short title: J Comput Electron
ISSN: 1569-8025
ISSN (Online): 1572-8137
IsoAbbr: J Comput Electron
NlmId: 101263242
123:123
JrId: 32676
long title: Policy, politics & nursing practice
short title: Policy Polit Nurs Pract
ISSN: 1527-1544
ISSN (Online): 1552-7468
IsoAbbr: Policy Polit Nurs Pract
NlmId: 100901316
123:123
JrId: 32677
long title: Phosphorus, sulfur, and silicon and the related elements
short title: Phosphorus Sulfur Silicon Relat Elem
ISSN: 1042-6507
ISSN (Online): 
IsoAbbr: Phosphorus Sulfur Silicon Relat Elem
NlmId: 101263240
123:123
JrId: 32679
long title: Quarterly journal of experimental psychology (2006)
short title: Q J Exp Psychol (Hove)
ISSN: 1747-0218
ISSN (Online): 1747-0226
IsoAbbr: Q J Exp Psychol (Hove)
NlmId: 101259775
123:123
JrId: 32681
long title: Evidence-based cardiovascular medicine
short title: Evid Based Cardiovasc Med
ISSN: 1361-2611
ISSN (Online): 1532-2173
IsoAbbr: Evid Based Cardiovasc Med
NlmId: 9709510
123:123
JrId: 32684
long title: Reviews in neurological diseases
short title: Rev Neurol Dis
ISSN: 1545-2913
ISSN (Online): 1949-4378
IsoAbbr: Rev Neurol Dis
NlmId: 101223246
123:123
JrId: 32685
long title: The journal of medical, chemical, biological, and radiological defense
short title: J Med Chem Biol Radiol Def
ISSN: 
ISSN (Online): 1540-6709
IsoAbbr: J Med Chem Biol Radiol Def
NlmId: 101263802
123:123
JrId: 32686
long title: Recent patents on cardiovascular drug discovery
short title: Recent Pat Cardiovasc Drug Discov
ISSN: 1574-8901
ISSN (Online): 2212-3962
IsoAbbr: Recent Pat Cardiovasc Drug Discov
NlmId: 101263805
123:123
JrId: 32687
long title: Surveillance & society
short title: Surveill Soc
ISSN: 
ISSN (Online): 1477-7487
IsoAbbr: Surveill Soc
NlmId: 101263846
123:123
JrId: 32688
long title: International journal of nanomedicine
short title: Int J Nanomedicine
ISSN: 1176-9114
ISSN (Online): 1178-2013
IsoAbbr: Int J Nanomedicine
NlmId: 101263847
123:123
JrId: 32689
long title: Science studies (Helsinki, Finland)
short title: Sci Stud
ISSN: 0786-3012
ISSN (Online): 
IsoAbbr: Sci Stud
NlmId: 101263848
123:123
JrId: 32690
long title: The Scottish journal of criminal justice studies : the journal of the Scottish Association for the Study of Delinquency
short title: Scott J Crim Justice Stud
ISSN: 1360-4449
ISSN (Online): 
IsoAbbr: Scott J Crim Justice Stud
NlmId: 101263849
123:123
JrId: 32691
long title: Lecture notes-monograph series / Institute of Mathematical Statistics
short title: Lect Notes Monogr Ser
ISSN: 0749-2170
ISSN (Online): 
IsoAbbr: Lect Notes Monogr Ser
NlmId: 101264026
123:123
JrId: 32696
long title: IEE proceedings. Nanobiotechnology
short title: IEE Proc Nanobiotechnol
ISSN: 1478-1581
ISSN (Online): 1740-9748
IsoAbbr: IEE Proc Nanobiotechnol
NlmId: 101188789
123:123
JrId: 32697
long title: Current drug discovery technologies
short title: Curr Drug Discov Technol
ISSN: 1570-1638
ISSN (Online): 1875-6220
IsoAbbr: Curr Drug Discov Technol
NlmId: 101157212
123:123
JrId: 32698
long title: International journal of dental hygiene
short title: Int J Dent Hyg
ISSN: 1601-5029
ISSN (Online): 1601-5037
IsoAbbr: Int J Dent Hyg
NlmId: 101168070
123:123
JrId: 32699
long title: Journal of oncology pharmacy practice : official publication of the International Society of Oncology Pharmacy Practitioners
short title: J Oncol Pharm Pract
ISSN: 1078-1552
ISSN (Online): 1477-092X
IsoAbbr: J Oncol Pharm Pract
NlmId: 9511372
123:123
JrId: 32700
long title: Cognitive neuropsychiatry
short title: Cogn Neuropsychiatry
ISSN: 1354-6805
ISSN (Online): 1464-0619
IsoAbbr: Cogn Neuropsychiatry
NlmId: 9713497
123:123
JrId: 32701
long title: Electromagnetic biology and medicine
short title: Electromagn Biol Med
ISSN: 1536-8378
ISSN (Online): 1536-8386
IsoAbbr: Electromagn Biol Med
NlmId: 101133002
123:123
JrId: 32702
long title: Journal of intellectual & developmental disability
short title: J Intellect Dev Disabil
ISSN: 1366-8250
ISSN (Online): 1469-9532
IsoAbbr: J Intellect Dev Disabil
NlmId: 9610837
123:123
JrId: 32703
long title: New solutions : a journal of environmental and occupational health policy : NS
short title: New Solut
ISSN: 1048-2911
ISSN (Online): 1541-3772
IsoAbbr: New Solut
NlmId: 9100937
123:123
JrId: 32704
long title: Journal of lesbian studies
short title: J Lesbian Stud
ISSN: 1089-4160
ISSN (Online): 1540-3548
IsoAbbr: J Lesbian Stud
NlmId: 9891002
123:123
JrId: 32705
long title: Journal of prevention & intervention in the community
short title: J Prev Interv Community
ISSN: 1085-2352
ISSN (Online): 1540-7330
IsoAbbr: J Prev Interv Community
NlmId: 9702085
123:123
JrId: 32706
long title: Journal of psychosocial oncology
short title: J Psychosoc Oncol
ISSN: 0734-7332
ISSN (Online): 1540-7586
IsoAbbr: J Psychosoc Oncol
NlmId: 8309337
123:123
JrId: 32707
long title: Frontiers of oral biology
short title: Front Oral Biol
ISSN: 1420-2433
ISSN (Online): 1662-3770
IsoAbbr: Front Oral Biol
NlmId: 9812095
123:123
JrId: 32708
long title: Progress in neurological surgery
short title: Prog Neurol Surg
ISSN: 0079-6492
ISSN (Online): 1662-3924
IsoAbbr: Prog Neurol Surg
NlmId: 0076033
123:123
JrId: 32709
long title: Nature clinical practice. Urology
short title: Nat Clin Pract Urol
ISSN: 1743-4270
ISSN (Online): 1743-4289
IsoAbbr: Nat Clin Pract Urol
NlmId: 101226508
123:123
JrId: 32710
long title: The journal of vascular access
short title: J Vasc Access
ISSN: 1129-7298
ISSN (Online): 1724-6032
IsoAbbr: J Vasc Access
NlmId: 100940729
123:123
JrId: 32711
long title: African journal of traditional, complementary, and alternative medicines : AJTCAM / African Networks on Ethnomedicines
short title: Afr J Tradit Complement Altern Med
ISSN: 
ISSN (Online): 0189-6016
IsoAbbr: Afr J Tradit Complement Altern Med
NlmId: 101232990
123:123
JrId: 32719
long title: Zhongguo dang dai er ke za zhi = Chinese journal of contemporary pediatrics
short title: Zhongguo Dang Dai Er Ke Za Zhi
ISSN: 1008-8830
ISSN (Online): 
IsoAbbr: Zhongguo Dang Dai Er Ke Za Zhi
NlmId: 100909956
123:123
JrId: 32721
long title: Cochlear implants international
short title: Cochlear Implants Int
ISSN: 1467-0100
ISSN (Online): 1754-7628
IsoAbbr: Cochlear Implants Int
NlmId: 101121166
123:123
JrId: 32722
long title: Conference proceedings : ... Annual International Conference of the IEEE Engineering in Medicine and Biology Society. IEEE Engineering in Medicine and Biology Society. Conference
short title: Conf Proc IEEE Eng Med Biol Soc
ISSN: 1557-170X
ISSN (Online): 
IsoAbbr: Conf Proc IEEE Eng Med Biol Soc
NlmId: 101243413
123:123
JrId: 32723
long title: The Consultant pharmacist : the journal of the American Society of Consultant Pharmacists
short title: Consult Pharm
ISSN: 0888-5109
ISSN (Online): 
IsoAbbr: Consult Pharm
NlmId: 9013983
123:123
JrId: 32724
long title: Critical care and resuscitation : journal of the Australasian Academy of Critical Care Medicine
short title: Crit Care Resusc
ISSN: 1441-2772
ISSN (Online): 
IsoAbbr: Crit Care Resusc
NlmId: 100888170
123:123
JrId: 32725
long title: Eating disorders
short title: Eat Disord
ISSN: 1064-0266
ISSN (Online): 1532-530X
IsoAbbr: Eat Disord
NlmId: 9315161
123:123
JrId: 32726
long title: Ethiopian journal of health sciences
short title: Ethiop J Health Sci
ISSN: 1029-1857
ISSN (Online): 
IsoAbbr: Ethiop J Health Sci
NlmId: 101224773
123:123
JrId: 32729
long title: Health informatics journal
short title: Health Informatics J
ISSN: 1460-4582
ISSN (Online): 1741-2811
IsoAbbr: Health Informatics J
NlmId: 100883604
123:123
JrId: 32732
long title: Marine drugs
short title: Mar Drugs
ISSN: 
ISSN (Online): 1660-3397
IsoAbbr: Mar Drugs
NlmId: 101213729
123:123
JrId: 32734
long title: Musculoskeletal care
short title: Musculoskeletal Care
ISSN: 1478-2189
ISSN (Online): 1557-0681
IsoAbbr: Musculoskeletal Care
NlmId: 101181344
123:123
JrId: 32735
long title: Nigerian journal of physiological sciences : official publication of the Physiological Society of Nigeria
short title: Niger J Physiol Sci
ISSN: 0794-859X
ISSN (Online): 
IsoAbbr: Niger J Physiol Sci
NlmId: 8811109
123:123
JrId: 32737
long title: North American actuarial journal : NAAJ
short title: N Am Actuar J
ISSN: 1092-0277
ISSN (Online): 
IsoAbbr: N Am Actuar J
NlmId: 101184055
123:123
JrId: 32738
long title: Ortopedia, traumatologia, rehabilitacja
short title: Ortop Traumatol Rehabil
ISSN: 1509-3492
ISSN (Online): 2084-4336
IsoAbbr: Ortop Traumatol Rehabil
NlmId: 101240146
123:123
JrId: 32742
long title: Sensor letters
short title: Sens Lett
ISSN: 1546-198X
ISSN (Online): 1546-1971
IsoAbbr: Sens Lett
NlmId: 101231046
123:123
JrId: 32743
long title: Turkiye parazitolojii dergisi / Turkiye Parazitoloji Dernegi = Acta parasitologica Turcica / Turkish Society for Parasitology
short title: Turkiye Parazitol Derg
ISSN: 1300-6320
ISSN (Online): 
IsoAbbr: Turkiye Parazitol Derg
NlmId: 9425544
123:123
JrId: 32747
long title: Journal of liquid chromatography & related technologies
short title: J Liq Chromatogr Relat Technol
ISSN: 1082-6076
ISSN (Online): 1520-572X
IsoAbbr: J. Liq. Chromatogr. Relat. Technol.
NlmId: 9605507
123:123
JrId: 32750
long title: Journal of plastic, reconstructive & aesthetic surgery : JPRAS
short title: J Plast Reconstr Aesthet Surg
ISSN: 1748-6815
ISSN (Online): 1878-0539
IsoAbbr: J Plast Reconstr Aesthet Surg
NlmId: 101264239
123:123
JrId: 32751
long title: Journal of stroke and cerebrovascular diseases : the official journal of National Stroke Association
short title: J Stroke Cerebrovasc Dis
ISSN: 1052-3057
ISSN (Online): 1532-8511
IsoAbbr: J Stroke Cerebrovasc Dis
NlmId: 9111633
123:123
JrId: 32752
long title: Journal of the Society for Information Display
short title: J Soc Inf Disp
ISSN: 1071-0922
ISSN (Online): 
IsoAbbr: J Soc Inf Disp
NlmId: 101265155
123:123
JrId: 32753
long title: Algorithms for molecular biology : AMB
short title: Algorithms Mol Biol
ISSN: 
ISSN (Online): 1748-7188
IsoAbbr: Algorithms Mol Biol
NlmId: 101265088
123:123
JrId: 32754
long title: Chinese medicine
short title: Chin Med
ISSN: 
ISSN (Online): 1749-8546
IsoAbbr: Chin Med
NlmId: 101265109
123:123
JrId: 32756
long title: Radiation oncology (London, England)
short title: Radiat Oncol
ISSN: 
ISSN (Online): 1748-717X
IsoAbbr: Radiat Oncol
NlmId: 101265111
123:123
JrId: 32757
long title: Journal of orthopaedic surgery and research
short title: J Orthop Surg Res
ISSN: 
ISSN (Online): 1749-799X
IsoAbbr: J Orthop Surg Res
NlmId: 101265112
123:123
JrId: 32758
long title: Journal of cardiothoracic surgery
short title: J Cardiothorac Surg
ISSN: 
ISSN (Online): 1749-8090
IsoAbbr: J Cardiothorac Surg
NlmId: 101265113
123:123
JrId: 32759
long title: Journal of brachial plexus and peripheral nerve injury
short title: J Brachial Plex Peripher Nerve Inj
ISSN: 
ISSN (Online): 1749-7221
IsoAbbr: J Brachial Plex Peripher Nerve Inj
NlmId: 101265114
123:123
JrId: 32761
long title: South Dakota medicine : the journal of the South Dakota State Medical Association
short title: S D Med
ISSN: 0038-3317
ISSN (Online): 
IsoAbbr: S D Med
NlmId: 101265265
123:123
JrId: 32764
long title: Clinical genitourinary cancer
short title: Clin Genitourin Cancer
ISSN: 1558-7673
ISSN (Online): 1938-0682
IsoAbbr: Clin Genitourin Cancer
NlmId: 101260955
123:123
JrId: 32765
long title: Clinical and vaccine immunology : CVI
short title: Clin Vaccine Immunol
ISSN: 1556-6811
ISSN (Online): 1556-679X
IsoAbbr: Clin. Vaccine Immunol.
NlmId: 101252125
123:123
JrId: 32766
long title: Anti-cancer agents in medicinal chemistry
short title: Anticancer Agents Med Chem
ISSN: 1871-5206
ISSN (Online): 1875-5992
IsoAbbr: Anticancer Agents Med Chem
NlmId: 101265649
123:123
JrId: 32768
long title: Havemeyer Foundation Monograph Series / Dorothy Russell Havemeyer Foundation. Dorothy Russell Havemeyer Foundation
short title: Havemeyer Found Monogr Ser
ISSN: 1472-3158
ISSN (Online): 
IsoAbbr: Havemeyer Found. Monogr. Ser.
NlmId: 101265802
123:123
JrId: 32769
long title: Nuclear receptor signaling
short title: Nucl Recept Signal
ISSN: 
ISSN (Online): 1550-7629
IsoAbbr: Nucl Recept Signal
NlmId: 101237902
123:123
JrId: 32773
long title: Brazilian journal of microbiology : [publication of the Brazilian Society for Microbiology]
short title: Braz J Microbiol
ISSN: 1517-8382
ISSN (Online): 1678-4405
IsoAbbr: Braz. J. Microbiol.
NlmId: 101095924
123:123
JrId: 32775
long title: Hospital practice (1995)
short title: Hosp Pract (Minneap)
ISSN: 2154-8331
ISSN (Online): 
IsoAbbr: Hosp Pract (Minneap)
NlmId: 101268948
123:123
JrId: 32776
long title: Suomalaisen Tiedeakatemian toimituksia. Sar. A.5, Medica-anthropologica
short title: Suom Tiedeakat Toim A5 Medica Anthropol
ISSN: 0374-5198
ISSN (Online): 
IsoAbbr: Suom Tiedeakat Toim A5 Medica Anthropol
NlmId: 7604335
123:123
JrId: 32777
long title: Pakistan journal of biological sciences: PJBS
short title: Pak J Biol Sci
ISSN: 1028-8880
ISSN (Online): 1812-5735
IsoAbbr: Pak. J. Biol. Sci.
NlmId: 101247723
123:123
JrId: 32780
long title: Insect science (Online)
short title: Insect Sci
ISSN: 1672-9609
ISSN (Online): 1744-7917
IsoAbbr: Insect Sci.
NlmId: 101266965
123:123
JrId: 32783
long title: Annals of surgical innovation and research
short title: Ann Surg Innov Res
ISSN: 
ISSN (Online): 1750-1164
IsoAbbr: Ann Surg Innov Res
NlmId: 101266580
123:123
JrId: 32784
long title: Molecular neurodegeneration
short title: Mol Neurodegener
ISSN: 
ISSN (Online): 1750-1326
IsoAbbr: Mol Neurodegener
NlmId: 101266600
123:123
JrId: 32787
long title: Orphanet journal of rare diseases
short title: Orphanet J Rare Dis
ISSN: 
ISSN (Online): 1750-1172
IsoAbbr: Orphanet J Rare Dis
NlmId: 101266602
123:123
JrId: 32788
long title: World journal of emergency surgery : WJES
short title: World J Emerg Surg
ISSN: 
ISSN (Online): 1749-7922
IsoAbbr: World J Emerg Surg
NlmId: 101266603
123:123
JrId: 32789
long title: Complexity
short title: Complexity
ISSN: 1076-2787
ISSN (Online): 1099-0526
IsoAbbr: Complexity
NlmId: 9888589
123:123
JrId: 32790
long title: Animal biology (Leiden, Netherlands)
short title: Anim Biol Leiden Neth
ISSN: 1570-7555
ISSN (Online): 
IsoAbbr: Anim Biol Leiden Neth
NlmId: 101230034
123:123
JrId: 32791
long title: Mechanics & chemistry of biosystems : MCB
short title: Mech Chem Biosyst
ISSN: 1546-2048
ISSN (Online): 1546-2056
IsoAbbr: Mech Chem Biosyst
NlmId: 101258184
123:123
JrId: 32792
long title: Canadian pharmaceutical journal
short title: Can Pharm J
ISSN: 0317-199X
ISSN (Online): 
IsoAbbr: Can Pharm J
NlmId: 101266775
123:123
JrId: 32794
long title: Journal of the American Board of Family Medicine : JABFM
short title: J Am Board Fam Med
ISSN: 1557-2625
ISSN (Online): 
IsoAbbr: J Am Board Fam Med
NlmId: 101256526
123:123
JrId: 32795
long title: Journal of immigrant and minority health / Center for Minority Public Health
short title: J Immigr Minor Health
ISSN: 1557-1912
ISSN (Online): 1557-1920
IsoAbbr: J Immigr Minor Health
NlmId: 101256527
123:123
JrId: 32796
long title: Chemical biology & drug design
short title: Chem Biol Drug Des
ISSN: 1747-0277
ISSN (Online): 1747-0285
IsoAbbr: Chem Biol Drug Des
NlmId: 101262549
123:123
JrId: 32797
long title: Nan fang yi ke da xue xue bao = Journal of Southern Medical University
short title: Nan Fang Yi Ke Da Xue Xue Bao
ISSN: 1673-4254
ISSN (Online): 
IsoAbbr: Nan Fang Yi Ke Da Xue Xue Bao
NlmId: 101266132
123:123
JrId: 32799
long title: Journal of psychopathology and behavioral assessment
short title: J Psychopathol Behav Assess
ISSN: 0882-2689
ISSN (Online): 
IsoAbbr: J Psychopathol Behav Assess
NlmId: 8608482
123:123
JrId: 32800
long title: Cognitive and behavioral practice
short title: Cogn Behav Pract
ISSN: 1077-7229
ISSN (Online): 
IsoAbbr: Cogn Behav Pract
NlmId: 9440144
123:123
JrId: 32801
long title: Organic preparations and procedures international
short title: Org Prep Proced Int
ISSN: 0030-4948
ISSN (Online): 
IsoAbbr: Org Prep Proced Int
NlmId: 9881293
123:123
JrId: 32802
long title: Environmental engineering science
short title: Environ Eng Sci
ISSN: 1092-8758
ISSN (Online): 
IsoAbbr: Environ. Eng. Sci.
NlmId: 9891639
123:123
JrId: 32803
long title: Acoustics research letters online : ARLO
short title: Acoust Res Lett Online
ISSN: 
ISSN (Online): 1529-7853
IsoAbbr: Acoust Res Lett Online
NlmId: 101232366
123:123
JrId: 32804
long title: Trials
short title: Trials
ISSN: 
ISSN (Online): 1745-6215
IsoAbbr: Trials
NlmId: 101263253
123:123
JrId: 32805
long title: EURASIP journal on applied signal processing
short title: EURASIP J Appl Signal Processing
ISSN: 1110-8657
ISSN (Online): 
IsoAbbr: EURASIP J Appl Signal Processing
NlmId: 101269458
123:123
JrId: 32806
long title: Acta physiologica (Oxford, England)
short title: Acta Physiol (Oxf)
ISSN: 1748-1708
ISSN (Online): 1748-1716
IsoAbbr: Acta Physiol (Oxf)
NlmId: 101262545
123:123
JrId: 32807
long title: Cardiovascular & hematological agents in medicinal chemistry
short title: Cardiovasc Hematol Agents Med Chem
ISSN: 1871-5257
ISSN (Online): 1875-6182
IsoAbbr: Cardiovasc Hematol Agents Med Chem
NlmId: 101266881
123:123
JrId: 32808
long title: The Canadian entomologist
short title: Can Entomol
ISSN: 0008-347X
ISSN (Online): 
IsoAbbr: Can. Entomol.
NlmId: 0237725
123:123
JrId: 32810
long title: Toxic substance mechanisms
short title: Toxic Subst Mech
ISSN: 1076-9188
ISSN (Online): 1091-7659
IsoAbbr: Toxic Subst Mech
NlmId: 9512523
123:123
JrId: 32811
long title: Topics in spinal cord injury rehabilitation
short title: Top Spinal Cord Inj Rehabil
ISSN: 1082-0744
ISSN (Online): 
IsoAbbr: Top Spinal Cord Inj Rehabil
NlmId: 9515174
123:123
JrId: 32813
long title: Applied rheology (Lappersdorf, Germany : Online)
short title: Appl Rheol
ISSN: 
ISSN (Online): 1617-8106
IsoAbbr: Appl Rheol
NlmId: 101269486
123:123
JrId: 32814
long title: Australian journal of professional and applied ethics
short title: Aust J Prof Appl Ethics
ISSN: 1328-4576
ISSN (Online): 
IsoAbbr: Aust J Prof Appl Ethics
NlmId: 101269487
123:123
JrId: 32815
long title: Journal of the American Association for Laboratory Animal Science : JAALAS
short title: J Am Assoc Lab Anim Sci
ISSN: 1559-6109
ISSN (Online): 
IsoAbbr: J. Am. Assoc. Lab. Anim. Sci.
NlmId: 101269489
123:123
JrId: 32816
long title: Journal of physiological anthropology
short title: J Physiol Anthropol
ISSN: 1880-6791
ISSN (Online): 1880-6805
IsoAbbr: J Physiol Anthropol
NlmId: 101269653
123:123
JrId: 32817
long title: Nanomedicine : nanotechnology, biology, and medicine
short title: Nanomedicine
ISSN: 1549-9634
ISSN (Online): 1549-9642
IsoAbbr: Nanomedicine
NlmId: 101233142
123:123
JrId: 32818
long title: Biotechnology and bioprocess engineering : BBE
short title: 
ISSN: 1226-8372
ISSN (Online): 
IsoAbbr: Biotechnol. Bioprocess Eng.
NlmId: 101263166
123:123
JrId: 32819
long title: Journal of exposure science & environmental epidemiology
short title: J Expo Sci Environ Epidemiol
ISSN: 1559-0631
ISSN (Online): 1559-064X
IsoAbbr: J Expo Sci Environ Epidemiol
NlmId: 101262796
123:123
JrId: 32820
long title: Inflammation & allergy drug targets
short title: Inflamm Allergy Drug Targets
ISSN: 1871-5281
ISSN (Online): 2212-4055
IsoAbbr: Inflamm Allergy Drug Targets
NlmId: 101266886
123:123
JrId: 32821
long title: Advances in psychology research
short title: Adv Psychol Res
ISSN: 1532-723X
ISSN (Online): 
IsoAbbr: Adv Psychol Res
NlmId: 101128946
123:123
JrId: 32822
long title: The University of Memphis law review
short title: Univ Memphis Law Rev
ISSN: 1080-8582
ISSN (Online): 
IsoAbbr: Univ Memphis Law Rev
NlmId: 101258207
123:123
JrId: 32823
long title: The American University journal of gender, social policy & the law
short title: Am Univ J Gend Soc Policy Law
ISSN: 1557-3753
ISSN (Online): 
IsoAbbr: Am Univ J Gend Soc Policy Law
NlmId: 101258209
123:123
JrId: 32825
long title: Florida journal of international law
short title: Fla J Int Law
ISSN: 1556-2670
ISSN (Online): 
IsoAbbr: Fla J Int Law
NlmId: 101258212
123:123
JrId: 32826
long title: Journal of Buddhist ethics
short title: J Buddh Ethics
ISSN: 
ISSN (Online): 1076-9005
IsoAbbr: J Buddh Ethics
NlmId: 101258222
123:123
JrId: 32828
long title: Journal of burn care & research : official publication of the American Burn Association
short title: J Burn Care Res
ISSN: 1559-047X
ISSN (Online): 1559-0488
IsoAbbr: J Burn Care Res
NlmId: 101262774
123:123
JrId: 32829
long title: The Journal of perinatal education
short title: J Perinat Educ
ISSN: 1058-1243
ISSN (Online): 1548-8519
IsoAbbr: J Perinat Educ
NlmId: 9301158
123:123
JrId: 32830
long title: Giornale italiano di cardiologia (2006)
short title: G Ital Cardiol (Rome)
ISSN: 1827-6806
ISSN (Online): 1972-6481
IsoAbbr: G Ital Cardiol (Rome)
NlmId: 101263411
123:123
JrId: 32831
long title: Comparative biochemistry and physiology. Part D, Genomics & proteomics
short title: Comp Biochem Physiol Part D Genomics Proteomics
ISSN: 1744-117X
ISSN (Online): 1878-0407
IsoAbbr: Comp. Biochem. Physiol. Part D Genomics Proteomics
NlmId: 101270611
123:123
JrId: 32834
long title: Acta biomaterialia
short title: Acta Biomater
ISSN: 1742-7061
ISSN (Online): 1878-7568
IsoAbbr: Acta Biomater
NlmId: 101233144
123:123
JrId: 32835
long title: Archives of Iranian medicine
short title: Arch Iran Med
ISSN: 1029-2977
ISSN (Online): 
IsoAbbr: Arch Iran Med
NlmId: 100889644
123:123
JrId: 32836
long title: Biocontrol science
short title: Biocontrol Sci
ISSN: 1342-4815
ISSN (Online): 1884-0205
IsoAbbr: Biocontrol Sci
NlmId: 9712121
123:123
JrId: 32837
long title: Communication & medicine
short title: Commun Med
ISSN: 1612-1783
ISSN (Online): 1613-3625
IsoAbbr: Commun Med
NlmId: 101201068
123:123
JrId: 32838
long title: Comprehensive ophthalmology update
short title: Compr Ophthalmol Update
ISSN: 1527-7313
ISSN (Online): 1937-8394
IsoAbbr: Compr Ophthalmol Update
NlmId: 100910750
123:123
JrId: 32839
long title: Discovery medicine
short title: Discov Med
ISSN: 1539-6509
ISSN (Online): 1944-7930
IsoAbbr: Discov Med
NlmId: 101250006
123:123
JrId: 32841
long title: Integrated environmental assessment and management
short title: Integr Environ Assess Manag
ISSN: 1551-3777
ISSN (Online): 1551-3793
IsoAbbr: Integr Environ Assess Manag
NlmId: 101234521
123:123
JrId: 32842
long title: International journal of environmental research and public health
short title: Int J Environ Res Public Health
ISSN: 1661-7827
ISSN (Online): 1660-4601
IsoAbbr: Int J Environ Res Public Health
NlmId: 101238455
123:123
JrId: 32843
long title: International wound journal
short title: Int Wound J
ISSN: 1742-4801
ISSN (Online): 1742-481X
IsoAbbr: Int Wound J
NlmId: 101230907
123:123
JrId: 32844
long title: The Journal of animal ecology
short title: J Anim Ecol
ISSN: 0021-8790
ISSN (Online): 1365-2656
IsoAbbr: J Anim Ecol
NlmId: 0376574
123:123
JrId: 32845
long title: Journal of the Royal Society, Interface / the Royal Society
short title: J R Soc Interface
ISSN: 1742-5689
ISSN (Online): 1742-5662
IsoAbbr: J R Soc Interface
NlmId: 101217269
123:123
JrId: 32846
long title: Medicina intensiva / Sociedad Espanola de Medicina Intensiva y Unidades Coronarias
short title: Med Intensiva
ISSN: 0210-5691
ISSN (Online): 1578-6749
IsoAbbr: Med Intensiva
NlmId: 9207689
123:123
JrId: 32847
long title: Medicinal chemistry (Shariqah (United Arab Emirates))
short title: Med Chem
ISSN: 1573-4064
ISSN (Online): 1875-6638
IsoAbbr: Med Chem
NlmId: 101240303
123:123
JrId: 32848
long title: Modern rheumatology / the Japan Rheumatism Association
short title: Mod Rheumatol
ISSN: 1439-7595
ISSN (Online): 1439-7609
IsoAbbr: Mod Rheumatol
NlmId: 100959226
123:123
JrId: 32849
long title: Molecular & cellular biomechanics : MCB
short title: Mol Cell Biomech
ISSN: 1556-5297
ISSN (Online): 1556-5300
IsoAbbr: Mol Cell Biomech
NlmId: 101253756
123:123
JrId: 32850
long title: The ocular surface
short title: Ocul Surf
ISSN: 1542-0124
ISSN (Online): 
IsoAbbr: Ocul Surf
NlmId: 101156063
123:123
JrId: 32851
long title: Pain physician
short title: Pain Physician
ISSN: 1533-3159
ISSN (Online): 2150-1149
IsoAbbr: Pain Physician
NlmId: 100954394
123:123
JrId: 32852
long title: Primary care respiratory journal : journal of the General Practice Airways Group
short title: Prim Care Respir J
ISSN: 1471-4418
ISSN (Online): 1475-1534
IsoAbbr: Prim Care Respir J
NlmId: 101121543
123:123
JrId: 32853
long title: Saudi journal of kidney diseases and transplantation : an official publication of the Saudi Center for Organ Transplantation, Saudi Arabia
short title: Saudi J Kidney Dis Transpl
ISSN: 1319-2442
ISSN (Online): 
IsoAbbr: Saudi J Kidney Dis Transpl
NlmId: 9436968
123:123
JrId: 32854
long title: Stapp car crash journal
short title: Stapp Car Crash J
ISSN: 1532-8546
ISSN (Online): 
IsoAbbr: Stapp Car Crash J
NlmId: 101133951
123:123
JrId: 32855
long title: Tanzania health research bulletin
short title: Tanzan Health Res Bull
ISSN: 0856-6496
ISSN (Online): 
IsoAbbr: Tanzan Health Res Bull
NlmId: 101262014
123:123
JrId: 32856
long title: Future oncology (London, England)
short title: Future Oncol
ISSN: 1479-6694
ISSN (Online): 1744-8301
IsoAbbr: Future Oncol
NlmId: 101256629
123:123
JrId: 32857
long title: Journal of combinatorial optimization
short title: J Comb Optim
ISSN: 1382-6905
ISSN (Online): 
IsoAbbr: J Comb Optim
NlmId: 101270744
123:123
JrId: 32858
long title: IFMBE proceedings
short title: IFMBE Proc
ISSN: 1680-0737
ISSN (Online): 
IsoAbbr: IFMBE Proc
NlmId: 101270746
123:123
JrId: 32859
long title: International journal of integrated care
short title: Int J Integr Care
ISSN: 
ISSN (Online): 1568-4156
IsoAbbr: Int J Integr Care
NlmId: 101214424
123:123
JrId: 32861
long title: Applied physiology, nutrition, and metabolism = Physiologie appliquee, nutrition et metabolisme
short title: Appl Physiol Nutr Metab
ISSN: 1715-5312
ISSN (Online): 1715-5320
IsoAbbr: Appl Physiol Nutr Metab
NlmId: 101264333
123:123
JrId: 32862
long title: Problemy sotsial'noi gigieny, zdravookhraneniia i istorii meditsiny / NII sotsial'noi gigieny, ekonomiki i upravleniia zdravookhraneniem im. N.A. Semashko RAMN _ AO "Assotsiatsiia 'Meditsinskaia literatura'."
short title: Probl Sotsialnoi Gig Zdravookhranenniiai Istor Med
ISSN: 0869-866X
ISSN (Online): 
IsoAbbr: Probl Sotsialnoi Gig Zdravookhranenniiai Istor Med
NlmId: 101270373
123:123
JrId: 32863
long title: Journal of perioperative practice
short title: J Perioper Pract
ISSN: 1750-4589
ISSN (Online): 
IsoAbbr: J Perioper Pract
NlmId: 101271023
123:123
JrId: 32864
long title: Forschende Komplementarmedizin (2006)
short title: Forsch Komplementmed
ISSN: 1661-4119
ISSN (Online): 1661-4127
IsoAbbr: Forsch Komplementmed
NlmId: 101269884
123:123
JrId: 32866
long title: Historical biology
short title: Hist Biol
ISSN: 0891-2963
ISSN (Online): 
IsoAbbr: Hist Biol
NlmId: 9426321
123:123
JrId: 32867
long title: Physiological reviews. Supplement
short title: Physiol Rev Suppl
ISSN: 0554-1395
ISSN (Online): 
IsoAbbr: Physiol Rev Suppl
NlmId: 0401221
123:123
JrId: 32870
long title: Deutscher Gesundheitskalender
short title: Dtsch Gesundheit
ISSN: 
ISSN (Online): 
IsoAbbr: Dtsch Gesundheit
NlmId: 16610100R
123:123
JrId: 32871
long title: Genetics and genetic engineering
short title: Genet Genet Eng
ISSN: 1546-6426
ISSN (Online): 
IsoAbbr: Genet Genet Eng
NlmId: 101196690
123:123
JrId: 32873
long title: Italian journal of public health
short title: Ital J Public Health
ISSN: 1723-7807
ISSN (Online): 1723-7815
IsoAbbr: Ital J Public Health
NlmId: 101252625
123:123
JrId: 32874
long title: CNS & neurological disorders drug targets
short title: CNS Neurol Disord Drug Targets
ISSN: 1871-5273
ISSN (Online): 1996-3181
IsoAbbr: CNS Neurol Disord Drug Targets
NlmId: 101269155
123:123
JrId: 32875
long title: Endocrine, metabolic & immune disorders drug targets
short title: Endocr Metab Immune Disord Drug Targets
ISSN: 1871-5303
ISSN (Online): 2212-3873
IsoAbbr: Endocr Metab Immune Disord Drug Targets
NlmId: 101269157
123:123
JrId: 32876
long title: Carbon balance and management
short title: Carbon Balance Manag
ISSN: 
ISSN (Online): 1750-0680
IsoAbbr: Carbon Balance Manag
NlmId: 101271519
123:123
JrId: 32877
long title: Journal of molecular signaling
short title: J Mol Signal
ISSN: 
ISSN (Online): 1750-2187
IsoAbbr: J Mol Signal
NlmId: 101271526
123:123
JrId: 32878
long title: Scoliosis
short title: Scoliosis
ISSN: 
ISSN (Online): 1748-7161
IsoAbbr: Scoliosis
NlmId: 101271527
123:123
JrId: 32879
long title: Systems & control letters
short title: Syst Control Lett
ISSN: 
ISSN (Online): 0167-6911
IsoAbbr: Syst Control Lett
NlmId: 101272575
123:123
JrId: 32881
long title: Nonlinearity in biology, toxicology, medicine
short title: Nonlinearity Biol Toxicol Med
ISSN: 1540-1421
ISSN (Online): 1540-143X
IsoAbbr: Nonlinearity Biol Toxicol Med
NlmId: 101163638
123:123
JrId: 32883
long title: Bioetica y debat
short title: Bioet Debat
ISSN: 1579-4865
ISSN (Online): 
IsoAbbr: Bioet Debat
NlmId: 9891318
123:123
JrId: 32887
long title: International journal of law, policy, and the family
short title: Int J Law Policy Family
ISSN: 1360-9939
ISSN (Online): 
IsoAbbr: Int J Law Policy Family
NlmId: 101270454
123:123
JrId: 32890
long title: Infant behavior & development
short title: Infant Behav Dev
ISSN: 0163-6383
ISSN (Online): 1934-8800
IsoAbbr: Infant Behav Dev
NlmId: 7806016
123:123
JrId: 32891
long title: Clinical psychology : a publication of the Division of Clinical Psychology of the American Psychological Association
short title: Clin Psychol (New York)
ISSN: 0969-5893
ISSN (Online): 1468-2850
IsoAbbr: Clin Psychol (New York)
NlmId: 9438459
123:123
JrId: 32892
long title: Indian pacing and electrophysiology journal
short title: Indian Pacing Electrophysiol J
ISSN: 
ISSN (Online): 0972-6292
IsoAbbr: Indian Pacing Electrophysiol J
NlmId: 101157207
123:123
JrId: 32894
long title: Clinical research in cardiology : official journal of the German Cardiac Society
short title: Clin Res Cardiol
ISSN: 1861-0684
ISSN (Online): 1861-0692
IsoAbbr: Clin Res Cardiol
NlmId: 101264123
123:123
JrId: 32895
long title: Journal of clinical pathology. Supplement (College of Pathologists)
short title: J Clin Pathol Suppl Coll Pathol
ISSN: 
ISSN (Online): 
IsoAbbr: J Clin Pathol Suppl Coll Pathol
NlmId: 101273195
123:123
JrId: 32897
long title: Explore (New York, N.Y.)
short title: Explore (NY)
ISSN: 1550-8307
ISSN (Online): 1878-7541
IsoAbbr: Explore (NY)
NlmId: 101233160
123:123
JrId: 32898
long title: Journal of elder abuse & neglect
short title: J Elder Abuse Negl
ISSN: 0894-6566
ISSN (Online): 1540-4129
IsoAbbr: J Elder Abuse Negl
NlmId: 8914370
123:123
JrId: 32901
long title: Environmental chemistry (Collingwood, Vic.)
short title: Environ Chem
ISSN: 1448-2517
ISSN (Online): 
IsoAbbr: Environ. Chem.
NlmId: 101235528
123:123
JrId: 32902
long title: Obesity (Silver Spring, Md.)
short title: Obesity (Silver Spring)
ISSN: 1930-7381
ISSN (Online): 1930-739X
IsoAbbr: Obesity (Silver Spring)
NlmId: 101264860
123:123
JrId: 32903
long title: The plant genome
short title: Plant Genome
ISSN: 
ISSN (Online): 1940-3372
IsoAbbr: Plant Genome
NlmId: 101273919
123:123
JrId: 32904
long title: Re/views in environmental science and bio/technology (Online)
short title: 
ISSN: 
ISSN (Online): 1572-9826
IsoAbbr: Rev. Environ. Sci. Biotechnol.
NlmId: 101274186
123:123
JrId: 32906
long title: Journal of medical sciences (Taipei, Taiwan)
short title: J Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: J Med Sci
NlmId: 101207177
123:123
JrId: 32907
long title: Cell preservation technology
short title: Cell Preserv Technol
ISSN: 1538-344X
ISSN (Online): 
IsoAbbr: Cell Preserv Technol
NlmId: 101137840
123:123
JrId: 32908
long title: Topics in clinical nutrition
short title: Top Clin Nutr
ISSN: 0883-5691
ISSN (Online): 
IsoAbbr: Top Clin Nutr
NlmId: 8704634
123:123
JrId: 32909
long title: Journal of modern applied statistical methods : JMASM
short title: J Mod Appl Stat Methods
ISSN: 1538-9472
ISSN (Online): 
IsoAbbr: J Mod Appl Stat Methods
NlmId: 101159790
123:123
JrId: 32910
long title: Signal processing
short title: Signal Processing
ISSN: 
ISSN (Online): 0165-1684
IsoAbbr: Signal Processing
NlmId: 101273722
123:123
JrId: 32911
long title: Reviews in urology
short title: Rev Urol
ISSN: 1523-6161
ISSN (Online): 
IsoAbbr: Rev Urol
NlmId: 100889067
123:123
JrId: 32916
long title: Molecular diagnosis & therapy
short title: Mol Diagn Ther
ISSN: 1177-1062
ISSN (Online): 
IsoAbbr: Mol Diagn Ther
NlmId: 101264260
123:123
JrId: 32917
long title: Journal of gastrointestinal and liver diseases : JGLD
short title: J Gastrointestin Liver Dis
ISSN: 1841-8724
ISSN (Online): 1842-1121
IsoAbbr: J Gastrointestin Liver Dis
NlmId: 101272825
123:123
JrId: 32918
long title: Journal of environmental science & engineering
short title: J Environ Sci Eng
ISSN: 
ISSN (Online): 
IsoAbbr: J Environ Sci Eng
NlmId: 101273917
123:123
JrId: 32919
long title: Journal of cardiovascular medicine (Hagerstown, Md.)
short title: J Cardiovasc Med (Hagerstown)
ISSN: 1558-2027
ISSN (Online): 1558-2035
IsoAbbr: J Cardiovasc Med (Hagerstown)
NlmId: 101259752
123:123
JrId: 32920
long title: The journal of physiological sciences : JPS
short title: J Physiol Sci
ISSN: 1880-6546
ISSN (Online): 1880-6562
IsoAbbr: J Physiol Sci
NlmId: 101262417
123:123
JrId: 32921
long title: Anesthesiology clinics
short title: Anesthesiol Clin
ISSN: 1932-2275
ISSN (Online): 
IsoAbbr: Anesthesiol Clin
NlmId: 101273663
123:123
JrId: 32922
long title: Ulusal travma ve acil cerrahi dergisi = Turkish journal of trauma & emergency surgery : TJTES
short title: Ulus Travma Acil Cerrahi Derg
ISSN: 1306-696X
ISSN (Online): 
IsoAbbr: Ulus Travma Acil Cerrahi Derg
NlmId: 101274231
123:123
JrId: 32924
long title: Cognitive neuropsychology
short title: Cogn Neuropsychol
ISSN: 0264-3294
ISSN (Online): 1464-0627
IsoAbbr: Cogn Neuropsychol
NlmId: 8411889
123:123
JrId: 32925
long title: Behavioral healthcare
short title: Behav Healthc
ISSN: 1931-7093
ISSN (Online): 
IsoAbbr: Behav Healthc
NlmId: 101269325
123:123
JrId: 32926
long title: Metabolomics : Official journal of the Metabolomic Society
short title: Metabolomics
ISSN: 1573-3882
ISSN (Online): 1573-3890
IsoAbbr: Metabolomics
NlmId: 101274889
123:123
JrId: 32927
long title: CBE life sciences education
short title: CBE Life Sci Educ
ISSN: 
ISSN (Online): 1931-7913
IsoAbbr: CBE Life Sci Educ
NlmId: 101269039
123:123
JrId: 32928
long title: Games and economic behavior
short title: Games Econ Behav
ISSN: 0899-8256
ISSN (Online): 
IsoAbbr: Games Econ Behav
NlmId: 101275006
123:123
JrId: 32929
long title: International journal of nursing education scholarship
short title: Int J Nurs Educ Scholarsh
ISSN: 
ISSN (Online): 1548-923X
IsoAbbr: Int J Nurs Educ Scholarsh
NlmId: 101214977
123:123
JrId: 32930
long title: Heterocycles
short title: Heterocycles
ISSN: 0385-5414
ISSN (Online): 
IsoAbbr: Heterocycles
NlmId: 7513602
123:123
JrId: 32931
long title: Vibrational Spectroscopy
short title: Vib Spectrosc
ISSN: 0924-2031
ISSN (Online): 
IsoAbbr: Vib Spectrosc
NlmId: 9885803
123:123
JrId: 32932
long title: Transfusion medicine and hemotherapy : offizielles Organ der Deutschen Gesellschaft fur Transfusionsmedizin und Immunhamatologie
short title: Transfus Med Hemother
ISSN: 1660-3796
ISSN (Online): 1660-3818
IsoAbbr: Transfus Med Hemother
NlmId: 101176417
123:123
JrId: 32936
long title: Cardiovascular & hematological disorders drug targets
short title: Cardiovasc Hematol Disord Drug Targets
ISSN: 1871-529X
ISSN (Online): 2212-4063
IsoAbbr: Cardiovasc Hematol Disord Drug Targets
NlmId: 101269160
123:123
JrId: 32937
long title: Proceedings. Mathematical, physical, and engineering sciences / the Royal Society
short title: Proc Math Phys Eng Sci
ISSN: 1364-5021
ISSN (Online): 1471-2946
IsoAbbr: Proc. Math. Phys. Eng. Sci.
NlmId: 9891746
123:123
JrId: 32939
long title: Cutaneous and ocular toxicology
short title: Cutan Ocul Toxicol
ISSN: 1556-9527
ISSN (Online): 1556-9535
IsoAbbr: Cutan Ocul Toxicol
NlmId: 101266892
123:123
JrId: 32940
long title: Journal of the Society for Integrative Oncology
short title: J Soc Integr Oncol
ISSN: 1715-894X
ISSN (Online): 
IsoAbbr: J Soc Integr Oncol
NlmId: 101262057
123:123
JrId: 32941
long title: The Journal of physics and chemistry of solids
short title: J Phys Chem Solids
ISSN: 0022-3697
ISSN (Online): 
IsoAbbr: J Phys Chem Solids
NlmId: 0142100
123:123
JrId: 32942
long title: Studia Asiatica (Bucharest, Romania)
short title: Stud Asiat
ISSN: 1582-9111
ISSN (Online): 
IsoAbbr: Stud Asiat
NlmId: 101276213
123:123
JrId: 32943
long title: New hibernia review = Iris eireannach nua
short title: New Hibernia Rev
ISSN: 1092-3977
ISSN (Online): 1534-5815
IsoAbbr: New Hibernia Rev
NlmId: 101276207
123:123
JrId: 32944
long title: Jahrbuch der Universitat Dusseldorf
short title: Jahrb Univ Duesseld
ISSN: 0070-7457
ISSN (Online): 
IsoAbbr: Jahrb Univ Duesseld
NlmId: 7505552
123:123
JrId: 32947
long title: Osteopathic medicine and primary care
short title: Osteopath Med Prim Care
ISSN: 
ISSN (Online): 1750-4732
IsoAbbr: Osteopath Med Prim Care
NlmId: 101274343
123:123
JrId: 32950
long title: Infectious disorders drug targets
short title: Infect Disord Drug Targets
ISSN: 1871-5265
ISSN (Online): 2212-3989
IsoAbbr: Infect Disord Drug Targets
NlmId: 101269158
123:123
JrId: 32951
long title: Acute cardiac care
short title: Acute Card Care
ISSN: 1748-2941
ISSN (Online): 1748-295X
IsoAbbr: Acute Card Care
NlmId: 101276603
123:123
JrId: 32955
long title: Californian journal of health promotion
short title: Californian J Health Promot
ISSN: 
ISSN (Online): 1545-8717
IsoAbbr: Californian J Health Promot
NlmId: 101193278
123:123
JrId: 32958
long title: European archives of paediatric dentistry : official journal of the European Academy of Paediatric Dentistry
short title: Eur Arch Paediatr Dent
ISSN: 1818-6300
ISSN (Online): 
IsoAbbr: Eur Arch Paediatr Dent
NlmId: 101277157
123:123
JrId: 32959
long title: Source code for biology and medicine
short title: Source Code Biol Med
ISSN: 
ISSN (Online): 1751-0473
IsoAbbr: Source Code Biol Med
NlmId: 101276533
123:123
JrId: 32960
long title: Infectious agents and cancer
short title: Infect Agent Cancer
ISSN: 
ISSN (Online): 1750-9378
IsoAbbr: Infect. Agents Cancer
NlmId: 101276559
123:123
JrId: 32961
long title: Sarcoma
short title: Sarcoma
ISSN: 1357-714X
ISSN (Online): 1369-1643
IsoAbbr: Sarcoma
NlmId: 9709257
123:123
JrId: 32962
long title: Bioinorganic chemistry and applications
short title: Bioinorg Chem Appl
ISSN: 1565-3633
ISSN (Online): 1687-479X
IsoAbbr: Bioinorg Chem Appl
NlmId: 101200445
123:123
JrId: 32963
long title: Experimental diabetes research
short title: Exp Diabetes Res
ISSN: 1687-5214
ISSN (Online): 1687-5303
IsoAbbr: Exp Diabetes Res
NlmId: 101274844
123:123
JrId: 32964
long title: Biology letters
short title: Biol Lett
ISSN: 1744-9561
ISSN (Online): 1744-957X
IsoAbbr: Biol. Lett.
NlmId: 101247722
123:123
JrId: 32965
long title: PLoS clinical trials
short title: PLoS Clin Trials
ISSN: 
ISSN (Online): 1555-5887
IsoAbbr: PLoS Clin Trials
NlmId: 101257529
123:123
JrId: 32972
long title: AACN advanced critical care
short title: AACN Adv Crit Care
ISSN: 1559-7768
ISSN (Online): 1559-7776
IsoAbbr: AACN Adv Crit Care
NlmId: 101269322
123:123
JrId: 32973
long title: Journal of clinical outcomes management : JCOM
short title: J Clin Outcomes Manag
ISSN: 1079-6533
ISSN (Online): 
IsoAbbr: J Clin Outcomes Manag
NlmId: 9503754
123:123
JrId: 32974
long title: Journal of empirical research on human research ethics : JERHRE
short title: J Empir Res Hum Res Ethics
ISSN: 1556-2646
ISSN (Online): 1556-2654
IsoAbbr: J Empir Res Hum Res Ethics
NlmId: 101273949
123:123
JrId: 32975
long title: Linguistic inquiry (Online)
short title: Linguist Inq
ISSN: 
ISSN (Online): 1530-9150
IsoAbbr: Linguist Inq
NlmId: 101278728
123:123
JrId: 32976
long title: Syntax (Oxford, England)
short title: Syntax
ISSN: 1368-0005
ISSN (Online): 
IsoAbbr: Syntax
NlmId: 101278738
123:123
JrId: 32977
long title: Linguistics and philosophy
short title: Linguist Philos
ISSN: 0165-0157
ISSN (Online): 
IsoAbbr: Linguist Philos
NlmId: 101278735
123:123
JrId: 32979
long title: Mammalian biology = Zeitschrift fur Saugetierkunde
short title: Mamm Biol
ISSN: 1616-5047
ISSN (Online): 1618-1476
IsoAbbr: Mamm. Biol.
NlmId: 101242502
123:123
JrId: 32980
long title: Women and birth : journal of the Australian College of Midwives
short title: Women Birth
ISSN: 1871-5192
ISSN (Online): 1878-1799
IsoAbbr: Women Birth
NlmId: 101266131
123:123
JrId: 32981
long title: Bulletin medical. Revue medicale francaise. Guide du praticien
short title: Bull Med Rev Med Fr Guide Prat
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Med Rev Med Fr Guide Prat
NlmId: 15830120R
123:123
JrId: 32984
long title: Biophysics
short title: Biophysics (Oxf)
ISSN: 0006-3509
ISSN (Online): 
IsoAbbr: Biophysics (Oxf)
NlmId: 0376540
123:123
JrId: 32985
long title: Health services & outcomes research methodology
short title: Health Serv Outcomes Res Methodol
ISSN: 1387-3741
ISSN (Online): 
IsoAbbr: Health Serv Outcomes Res Methodol
NlmId: 9815809
123:123
JrId: 32986
long title: Journal of developmental and physical disabilities
short title: J Dev Phys Disabil
ISSN: 1056-263X
ISSN (Online): 
IsoAbbr: J Dev Phys Disabil
NlmId: 9114160
123:123
JrId: 32988
long title: Psychological inquiry
short title: Psychol Inq
ISSN: 1047-840X
ISSN (Online): 1532-7965
IsoAbbr: Psychol Inq
NlmId: 9010521
123:123
JrId: 32989
long title: Computational statistics & data analysis
short title: Comput Stat Data Anal
ISSN: 0167-9473
ISSN (Online): 
IsoAbbr: Comput Stat Data Anal
NlmId: 100960938
123:123
JrId: 32990
long title: International journal of biomedical science : IJBS
short title: Int J Biomed Sci
ISSN: 1550-9702
ISSN (Online): 1555-2810
IsoAbbr: Int J Biomed Sci
NlmId: 101231951
123:123
JrId: 32991
long title: Profiles in healthcare communications
short title: Profiles Healthc Commun
ISSN: 1931-9592
ISSN (Online): 
IsoAbbr: Profiles Healthc Commun
NlmId: 101279978
123:123
JrId: 32992
long title: Evolutionary ecology
short title: 
ISSN: 0269-7653
ISSN (Online): 
IsoAbbr: Evol. Ecol.
NlmId: 9882858
123:123
JrId: 32993
long title: Journal of burns and wounds
short title: J Burns Wounds
ISSN: 
ISSN (Online): 1554-0766
IsoAbbr: J Burns Wounds
NlmId: 101280410
123:123
JrId: 32994
long title: Journal of ornithology / DO-G
short title: J Ornithol
ISSN: 0021-8375
ISSN (Online): 
IsoAbbr: J. Ornithol.
NlmId: 101242761
123:123
JrId: 32995
long title: Genome informatics. International Conference on Genome Informatics
short title: Genome Inform
ISSN: 0919-9454
ISSN (Online): 
IsoAbbr: Genome Inform
NlmId: 101280573
123:123
JrId: 32997
long title: Urban history
short title: Urban History
ISSN: 0963-9268
ISSN (Online): 1469-8706
IsoAbbr: Urban History
NlmId: 101281000
123:123
JrId: 32998
long title: Psychological services
short title: Psychol Serv
ISSN: 1541-1559
ISSN (Online): 1939-148X
IsoAbbr: Psychol Serv
NlmId: 101214316
123:123
JrId: 32999
long title: Acta reumatologica portuguesa
short title: Acta Reumatol Port
ISSN: 0303-464X
ISSN (Online): 
IsoAbbr: Acta Reumatol Port
NlmId: 0431702
123:123
JrId: 33000
long title: Quintessence international, dental digest
short title: Quintessence Int Dent Dig
ISSN: 0033-6572
ISSN (Online): 
IsoAbbr: Quintessence Int Dent Dig
NlmId: 101281344
123:123
JrId: 33001
long title: Quintessence international
short title: Quintessence Int (Berl)
ISSN: 0033-6572
ISSN (Online): 
IsoAbbr: Quintessence Int (Berl)
NlmId: 101281345
123:123
JrId: 33002
long title: Tijdschrift voor psychiatrie
short title: Tijdschr Psychiatr
ISSN: 0303-7339
ISSN (Online): 
IsoAbbr: Tijdschr Psychiatr
NlmId: 0423731
123:123
JrId: 33003
long title: Journal of preventive medicine and hygiene
short title: J Prev Med Hyg
ISSN: 1121-2233
ISSN (Online): 
IsoAbbr: J Prev Med Hyg
NlmId: 9214440
123:123
JrId: 33004
long title: Clinical child psychology and psychiatry
short title: Clin Child Psychol Psychiatry
ISSN: 1359-1045
ISSN (Online): 1461-7021
IsoAbbr: Clin Child Psychol Psychiatry
NlmId: 9604507
123:123
JrId: 33005
long title: Allergology international : official journal of the Japanese Society of Allergology
short title: Allergol Int
ISSN: 1323-8930
ISSN (Online): 1440-1592
IsoAbbr: Allergol Int
NlmId: 9616296
123:123
JrId: 33006
long title: Journal of clinical and experimental hematopathology : JCEH
short title: J Clin Exp Hematop
ISSN: 1346-4280
ISSN (Online): 1880-9952
IsoAbbr: J Clin Exp Hematop
NlmId: 101141257
123:123
JrId: 33007
long title: Worldviews on evidence-based nursing / Sigma Theta Tau International, Honor Society of Nursing
short title: Worldviews Evid Based Nurs
ISSN: 1545-102X
ISSN (Online): 1741-6787
IsoAbbr: Worldviews Evid Based Nurs
NlmId: 101185267
123:123
JrId: 33008
long title: Neuro-degenerative diseases
short title: Neurodegener Dis
ISSN: 1660-2854
ISSN (Online): 1660-2862
IsoAbbr: Neurodegener Dis
NlmId: 101189034
123:123
JrId: 33009
long title: IEEE/ACM transactions on computational biology and bioinformatics / IEEE, ACM
short title: IEEE/ACM Trans Comput Biol Bioinform
ISSN: 1545-5963
ISSN (Online): 1557-9964
IsoAbbr: IEEE/ACM Trans Comput Biol Bioinform
NlmId: 101196755
123:123
JrId: 33010
long title: Maternal & child nutrition
short title: Matern Child Nutr
ISSN: 1740-8695
ISSN (Online): 1740-8709
IsoAbbr: Matern Child Nutr
NlmId: 101201025
123:123
JrId: 33011
long title: Expert opinion on drug metabolism & toxicology
short title: Expert Opin Drug Metab Toxicol
ISSN: 1742-5255
ISSN (Online): 1744-7607
IsoAbbr: Expert Opin Drug Metab Toxicol
NlmId: 101228422
123:123
JrId: 33012
long title: Travel medicine and infectious disease
short title: Travel Med Infect Dis
ISSN: 1477-8939
ISSN (Online): 1873-0442
IsoAbbr: Travel Med Infect Dis
NlmId: 101230758
123:123
JrId: 33013
long title: Systems biology
short title: Syst Biol (Stevenage)
ISSN: 1741-2471
ISSN (Online): 1741-248X
IsoAbbr: Syst Biol (Stevenage)
NlmId: 101232067
123:123
JrId: 33014
long title: Nephrologie & therapeutique
short title: Nephrol Ther
ISSN: 1769-7255
ISSN (Online): 1872-9177
IsoAbbr: Nephrol. Ther.
NlmId: 101248950
123:123
JrId: 33015
long title: Molecular bioSystems
short title: Mol Biosyst
ISSN: 1742-206X
ISSN (Online): 1742-2051
IsoAbbr: Mol Biosyst
NlmId: 101251620
123:123
JrId: 33016
long title: Chronic illness
short title: Chronic Illn
ISSN: 1742-3953
ISSN (Online): 1745-9206
IsoAbbr: Chronic Illn
NlmId: 101253019
123:123
JrId: 33017
long title: ChemMedChem
short title: ChemMedChem
ISSN: 1860-7179
ISSN (Online): 1860-7187
IsoAbbr: ChemMedChem
NlmId: 101259013
123:123
JrId: 33018
long title: Nature clinical practice. Endocrinology & metabolism
short title: Nat Clin Pract Endocrinol Metab
ISSN: 1745-8366
ISSN (Online): 1745-8374
IsoAbbr: Nat Clin Pract Endocrinol Metab
NlmId: 101261798
123:123
JrId: 33019
long title: Nature clinical practice. Neurology
short title: Nat Clin Pract Neurol
ISSN: 1745-834X
ISSN (Online): 1745-8358
IsoAbbr: Nat Clin Pract Neurol
NlmId: 101261799
123:123
JrId: 33020
long title: Nature clinical practice. Nephrology
short title: Nat Clin Pract Nephrol
ISSN: 1745-8323
ISSN (Online): 1745-8331
IsoAbbr: Nat Clin Pract Nephrol
NlmId: 101261800
123:123
JrId: 33021
long title: Nature clinical practice. Rheumatology
short title: Nat Clin Pract Rheumatol
ISSN: 1745-8382
ISSN (Online): 1745-8390
IsoAbbr: Nat Clin Pract Rheumatol
NlmId: 101261802
123:123
JrId: 33022
long title: Autophagy
short title: Autophagy
ISSN: 1554-8627
ISSN (Online): 1554-8635
IsoAbbr: Autophagy
NlmId: 101265188
123:123
JrId: 33023
long title: Biotechnology journal
short title: Biotechnol J
ISSN: 1860-6768
ISSN (Online): 1860-7314
IsoAbbr: Biotechnol J
NlmId: 101265833
123:123
JrId: 33024
long title: ARKIVOC : free online journal of organic chemistry / Arkat-USA, Inc
short title: ARKIVOC
ISSN: 
ISSN (Online): 
IsoAbbr: ARKIVOC
NlmId: 101214389
123:123
JrId: 33025
long title: Environmental and ecological statistics
short title: Environ Ecol Stat
ISSN: 
ISSN (Online): 1352-8505
IsoAbbr: Environ Ecol Stat
NlmId: 101281613
123:123
JrId: 33028
long title: Perspectives in health information management / AHIMA, American Health Information Management Association
short title: Perspect Health Inf Manag
ISSN: 
ISSN (Online): 1559-4122
IsoAbbr: Perspect Health Inf Manag
NlmId: 101219871
123:123
JrId: 33029
long title: Cardiovascular engineering (Dordrecht, Netherlands)
short title: Cardiovasc Eng
ISSN: 1567-8822
ISSN (Online): 1573-6806
IsoAbbr: Cardiovasc Eng
NlmId: 101132083
123:123
JrId: 33033
long title: Translational research : the journal of laboratory and clinical medicine
short title: Transl Res
ISSN: 1931-5244
ISSN (Online): 1878-1810
IsoAbbr: Transl Res
NlmId: 101280339
123:123
JrId: 33036
long title: Cognition & emotion
short title: Cogn Emot
ISSN: 0269-9931
ISSN (Online): 1464-0600
IsoAbbr: Cogn Emot
NlmId: 8710375
123:123
JrId: 33037
long title: Infant and child development
short title: Infant Child Dev
ISSN: 1522-7227
ISSN (Online): 
IsoAbbr: Infant Child Dev
NlmId: 100887625
123:123
JrId: 33038
long title: Journal of chemical theory and computation
short title: J Chem Theory Comput
ISSN: 1549-9618
ISSN (Online): 1549-9626
IsoAbbr: J Chem Theory Comput
NlmId: 101232704
123:123
JrId: 33039
long title: Acta psychiatrica et neurologica. Supplementum
short title: Acta Psychiatr Neurol Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Psychiatr Neurol Suppl
NlmId: 14610170R
123:123
JrId: 33042
long title: Fen zi xi bao sheng wu xue bao = Journal of molecular cell biology / Zhongguo xi bao sheng wu xue xue hui zhu ban
short title: Fen Zi Xi Bao Sheng Wu Xue Bao
ISSN: 1673-520X
ISSN (Online): 
IsoAbbr: Fen Zi Xi Bao Sheng Wu Xue Bao
NlmId: 101249591
123:123
JrId: 33043
long title: Internal and emergency medicine
short title: Intern Emerg Med
ISSN: 1828-0447
ISSN (Online): 1970-9366
IsoAbbr: Intern Emerg Med
NlmId: 101263418
123:123
JrId: 33044
long title: Amyotrophic lateral sclerosis : official publication of the World Federation of Neurology Research Group on Motor Neuron Diseases
short title: Amyotroph Lateral Scler
ISSN: 1748-2968
ISSN (Online): 1471-180X
IsoAbbr: Amyotroph Lateral Scler
NlmId: 101283386
123:123
JrId: 33046
long title: Inorganic chemistry communications
short title: Inorg Chem Commun
ISSN: 1387-7003
ISSN (Online): 
IsoAbbr: Inorg Chem Commun
NlmId: 101284294
123:123
JrId: 33047
long title: Nature protocols
short title: Nat Protoc
ISSN: 1754-2189
ISSN (Online): 1750-2799
IsoAbbr: Nat Protoc
NlmId: 101284307
123:123
JrId: 33048
long title: Clinics in colon and rectal surgery
short title: Clin Colon Rectal Surg
ISSN: 1531-0043
ISSN (Online): 1530-9681
IsoAbbr: Clin Colon Rectal Surg
NlmId: 101084157
123:123
JrId: 33049
long title: Therapeutics and clinical risk management
short title: Ther Clin Risk Manag
ISSN: 1176-6336
ISSN (Online): 1178-203X
IsoAbbr: Ther Clin Risk Manag
NlmId: 101253281
123:123
JrId: 33050
long title: Merrill-Palmer quarterly (Wayne State University. Press)
short title: Merrill Palmer Q (Wayne State Univ Press)
ISSN: 0272-930X
ISSN (Online): 1535-0266
IsoAbbr: Merrill Palmer Q (Wayne State Univ Press)
NlmId: 8405046
123:123
JrId: 33051
long title: Surgery for obesity and related diseases : official journal of the American Society for Bariatric Surgery
short title: Surg Obes Relat Dis
ISSN: 1550-7289
ISSN (Online): 1878-7533
IsoAbbr: Surg Obes Relat Dis
NlmId: 101233161
123:123
JrId: 33054
long title: New journal (Institute of Health Record & Information Management)
short title: New J (Inst Health Rec Inf Manag)
ISSN: 
ISSN (Online): 
IsoAbbr: New J (Inst Health Rec Inf Manag)
NlmId: 101284929
123:123
JrId: 33055
long title: For your information (Institute of Health Record & Information Management)
short title: For Your Inf (Inst Health Rec Inf Manag)
ISSN: 
ISSN (Online): 
IsoAbbr: For Your Inf (Inst Health Rec Inf Manag)
NlmId: 101284925
123:123
JrId: 33056
long title: Colloids and surfaces. A, Physicochemical and engineering aspects
short title: Colloids Surf A Physicochem Eng Asp
ISSN: 0927-7757
ISSN (Online): 
IsoAbbr: Colloids Surf A Physicochem Eng Asp
NlmId: 9891752
123:123
JrId: 33057
long title: Journal (Institute of Health Record Information and Management)
short title: Journal (Inst Health Rec Inf Manag)
ISSN: 
ISSN (Online): 
IsoAbbr: Journal (Inst Health Rec Inf Manag)
NlmId: 101284924
123:123
JrId: 33058
long title: Acta histochemica et cytochemica
short title: Acta Histochem Cytochem
ISSN: 0044-5991
ISSN (Online): 1347-5800
IsoAbbr: Acta Histochem Cytochem
NlmId: 0147110
123:123
JrId: 33059
long title: Current hematologic malignancy reports
short title: Curr Hematol Malig Rep
ISSN: 1558-8211
ISSN (Online): 1558-822X
IsoAbbr: Curr Hematol Malig Rep
NlmId: 101262565
123:123
JrId: 33063
long title: Health bulletin
short title: Health Bull (Melb)
ISSN: 0311-9254
ISSN (Online): 
IsoAbbr: Health Bull (Melb)
NlmId: 0405374
123:123
JrId: 33064
long title: Medychnyi zhurnal
short title: Med Zhurnal
ISSN: 
ISSN (Online): 
IsoAbbr: Med Zhurnal
NlmId: 9430263
123:123
JrId: 33065
long title: Boletines y trabajos / Academia Argentina de Cirugia. Academia Argentina de Cirugia
short title: Bol Trab Acad Argent Cir
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Trab Acad Argent Cir
NlmId: 101219034
123:123
JrId: 33066
long title: Psychotherapy research : journal of the Society for Psychotherapy Research
short title: Psychother Res
ISSN: 1050-3307
ISSN (Online): 1468-4381
IsoAbbr: Psychother Res
NlmId: 9110958
123:123
JrId: 33067
long title: Clinical exercise physiology
short title: Clin Exerc Physiol
ISSN: 1520-8702
ISSN (Online): 
IsoAbbr: Clin Exerc Physiol
NlmId: 100883505
123:123
JrId: 33069
long title: Fact sheet (Center for Home Care Policy and Research (U.S.))
short title: Fact Sheet (Cent Home Care Policy Res)
ISSN: 
ISSN (Online): 
IsoAbbr: Fact Sheet (Cent Home Care Policy Res)
NlmId: 101285584
123:123
JrId: 33071
long title: L'Informatore medico
short title: Inf Med
ISSN: 
ISSN (Online): 
IsoAbbr: Inf Med
NlmId: 17610210R
123:123
JrId: 33072
long title: Israel journal of experimental medicine
short title: Isr J Exp Med
ISSN: 0535-806X
ISSN (Online): 
IsoAbbr: Isr J Exp Med
NlmId: 0013104
123:123
JrId: 33075
long title: Urban affairs review (Thousand Oaks, Calif.)
short title: Urban Aff Rev Thousand Oaks Calif
ISSN: 1078-0874
ISSN (Online): 
IsoAbbr: Urban Aff Rev Thousand Oaks Calif
NlmId: 100941611
123:123
JrId: 33076
long title: Journal of pediatric urology
short title: J Pediatr Urol
ISSN: 1477-5131
ISSN (Online): 1873-4898
IsoAbbr: J Pediatr Urol
NlmId: 101233150
123:123
JrId: 33078
long title: Archives of environmental & occupational health
short title: Arch Environ Occup Health
ISSN: 1933-8244
ISSN (Online): 
IsoAbbr: Arch Environ Occup Health
NlmId: 101282564
123:123
JrId: 33079
long title: Korean and Korean-American studies bulletin
short title: Korean Korean Am Stud Bull
ISSN: 0749-7970
ISSN (Online): 
IsoAbbr: Korean Korean Am Stud Bull
NlmId: 101286671
123:123
JrId: 33082
long title: BioPsychoSocial medicine
short title: Biopsychosoc Med
ISSN: 
ISSN (Online): 1751-0759
IsoAbbr: Biopsychosoc Med
NlmId: 101286572
123:123
JrId: 33083
long title: Conflict and health
short title: Confl Health
ISSN: 
ISSN (Online): 1752-1505
IsoAbbr: Confl Health
NlmId: 101286573
123:123
JrId: 33084
long title: Neural development
short title: Neural Dev
ISSN: 
ISSN (Online): 1749-8104
IsoAbbr: Neural Dev
NlmId: 101286574
123:123
JrId: 33085
long title: Acta psychiatrica et neurologica
short title: Acta Psychiatr Neurol
ISSN: 0365-558X
ISSN (Online): 
IsoAbbr: Acta Psychiatr Neurol
NlmId: 14610150R
123:123
JrId: 33086
long title: Annales medicinae internae Fenniae. Supplementum
short title: Ann Med Intern Fenn Suppl
ISSN: 0365-4427
ISSN (Online): 
IsoAbbr: Ann Med Intern Fenn Suppl
NlmId: 0254714
123:123
JrId: 33088
long title: The Journal of the Canadian Chiropractic Association
short title: J Can Chiropr Assoc
ISSN: 0008-3194
ISSN (Online): 
IsoAbbr: J Can Chiropr Assoc
NlmId: 7507184
123:123
JrId: 33089
long title: Netherlands heart journal : monthly journal of the Netherlands Society of Cardiology and the Netherlands Heart Foundation
short title: Neth Heart J
ISSN: 1568-5888
ISSN (Online): 1876-6250
IsoAbbr: Neth Heart J
NlmId: 101095458
123:123
JrId: 33090
long title: Evolutionary bioinformatics online
short title: Evol Bioinform Online
ISSN: 
ISSN (Online): 1176-9343
IsoAbbr: Evol. Bioinform. Online
NlmId: 101256319
123:123
JrId: 33091
long title: Cancer informatics
short title: Cancer Inform
ISSN: 
ISSN (Online): 1176-9351
IsoAbbr: Cancer Inform
NlmId: 101258149
123:123
JrId: 33092
long title: Vascular health and risk management
short title: Vasc Health Risk Manag
ISSN: 1176-6344
ISSN (Online): 1178-2048
IsoAbbr: Vasc Health Risk Manag
NlmId: 101273479
123:123
JrId: 33093
long title: Journal of memory and language
short title: J Mem Lang
ISSN: 0749-596X
ISSN (Online): 1096-0821
IsoAbbr: J Mem Lang
NlmId: 8606159
123:123
JrId: 33094
long title: Prace Komisji Medycyny Doswiadczalnej / Poznanskie Towarzystwo Przyjaciol Nauk, Wydzial Lekarski
short title: Pr Kom Med Dosw
ISSN: 0301-1658
ISSN (Online): 
IsoAbbr: Pr Kom Med Dosw
NlmId: 9442868
123:123
JrId: 33095
long title: Australasian chiropractic & osteopathy : journal of the Chiropractic & Osteopathic College of Australasia
short title: Australas Chiropr Osteopathy
ISSN: 1328-0384
ISSN (Online): 
IsoAbbr: Australas Chiropr Osteopathy
NlmId: 9617139
123:123
JrId: 33096
long title: Prakticky lekar
short title: Prakt Lek
ISSN: 0032-6739
ISSN (Online): 
IsoAbbr: Prakt Lek
NlmId: 2985132R
123:123
JrId: 33097
long title: Research in medical education : proceedings of the ... annual Conference. Conference on Research in Medical Education
short title: Res Med Educ
ISSN: 
ISSN (Online): 
IsoAbbr: Res Med Educ
NlmId: 101287181
123:123
JrId: 33099
long title: Pharmaceutical statistics
short title: Pharm Stat
ISSN: 1539-1604
ISSN (Online): 1539-1612
IsoAbbr: Pharm Stat
NlmId: 101201192
123:123
JrId: 33100
long title: COPD
short title: COPD
ISSN: 1541-2555
ISSN (Online): 1541-2563
IsoAbbr: COPD
NlmId: 101211769
123:123
JrId: 33101
long title: Journal of forensic nursing
short title: J Forensic Nurs
ISSN: 1556-3693
ISSN (Online): 1939-3938
IsoAbbr: J Forensic Nurs
NlmId: 101234500
123:123
JrId: 33102
long title: Human vaccines
short title: Hum Vaccin
ISSN: 1554-8600
ISSN (Online): 1554-8619
IsoAbbr: Hum Vaccin
NlmId: 101265291
123:123
JrId: 33103
long title: PloS one
short title: PLoS One
ISSN: 
ISSN (Online): 1932-6203
IsoAbbr: PLoS ONE
NlmId: 101285081
123:123
JrId: 33104
long title: Social neuroscience
short title: Soc Neurosci
ISSN: 1747-0919
ISSN (Online): 1747-0927
IsoAbbr: Soc Neurosci
NlmId: 101279009
123:123
JrId: 33105
long title: Neurology, neurophysiology, and neuroscience
short title: Neurol Neurophysiol Neurosci
ISSN: 
ISSN (Online): 1933-1266
IsoAbbr: Neurol Neurophysiol Neurosci
NlmId: 101287847
123:123
JrId: 33108
long title: Klinische Monatsblatter fur Augenheilkunde und fur augenarztliche Fortbildung
short title: Klin Monbl Augenheilkd Augenarztl Fortbild
ISSN: 0344-6360
ISSN (Online): 
IsoAbbr: Klin Monbl Augenheilkd Augenarztl Fortbild
NlmId: 101288212
123:123
JrId: 33109
long title: Reproduction and contraception
short title: Reprod Contracept
ISSN: 1001-7844
ISSN (Online): 1876-7966
IsoAbbr: Reprod Contracept
NlmId: 101188739
123:123
JrId: 33110
long title: APS observer
short title: APS Obs
ISSN: 1050-4672
ISSN (Online): 
IsoAbbr: APS Obs
NlmId: 101288557
123:123
JrId: 33112
long title: Body image
short title: Body Image
ISSN: 1740-1445
ISSN (Online): 1873-6807
IsoAbbr: Body Image
NlmId: 101222431
123:123
JrId: 33113
long title: Lingua. International review of general linguistics. Revue internationale de linguistique generale
short title: Lingua
ISSN: 0024-3841
ISSN (Online): 
IsoAbbr: Lingua
NlmId: 0207705
123:123
JrId: 33118
long title: Preslia
short title: 
ISSN: 0032-7786
ISSN (Online): 
IsoAbbr: Preslia
NlmId: 101290126
123:123
JrId: 33122
long title: Information services & use
short title: Inf Serv Use
ISSN: 0167-5265
ISSN (Online): 1875-8789
IsoAbbr: Inf Serv Use
NlmId: 9879358
123:123
JrId: 33123
long title: Proceedings - Society of Photo-Optical Instrumentation Engineers
short title: Proc Soc Photo Opt Instrum Eng
ISSN: 1018-4732
ISSN (Online): 
IsoAbbr: Proc Soc Photo Opt Instrum Eng
NlmId: 101290197
123:123
JrId: 33124
long title: Primary psychiatry
short title: Prim psychiatry
ISSN: 1082-6319
ISSN (Online): 
IsoAbbr: Prim psychiatry
NlmId: 9602353
123:123
JrId: 33125
long title: Journal of cosmetic dermatology
short title: J Cosmet Dermatol
ISSN: 1473-2130
ISSN (Online): 1473-2165
IsoAbbr: J Cosmet Dermatol
NlmId: 101130964
123:123
JrId: 33126
long title: Congenital heart disease
short title: Congenit Heart Dis
ISSN: 1747-079X
ISSN (Online): 1747-0803
IsoAbbr: Congenit Heart Dis
NlmId: 101256510
123:123
JrId: 33127
long title: Revenue-cycle strategist
short title: Revenue-cycle Strateg
ISSN: 1549-0858
ISSN (Online): 
IsoAbbr: Revenue-cycle Strateg
NlmId: 101286623
123:123
JrId: 33128
long title: Libraries & the cultural record
short title: Libr Cult Rec
ISSN: 1932-4855
ISSN (Online): 1932-9555
IsoAbbr: Libr Cult Rec
NlmId: 101289358
123:123
JrId: 33130
long title: Neurotherapeutics : the journal of the American Society for Experimental NeuroTherapeutics
short title: Neurotherapeutics
ISSN: 1933-7213
ISSN (Online): 1878-7479
IsoAbbr: Neurotherapeutics
NlmId: 101290381
123:123
JrId: 33132
long title: Journal of medicine and law / Detroit College of Law at Michigan State University
short title: J Med Law
ISSN: 1092-2083
ISSN (Online): 
IsoAbbr: J Med Law
NlmId: 9815954
123:123
JrId: 33133
long title: Indiana health law review
short title: Indiana Health Law Rev
ISSN: 1549-3199
ISSN (Online): 
IsoAbbr: Indiana Health Law Rev
NlmId: 101235273
123:123
JrId: 33136
long title: Penn bioethics journal
short title: Penn Bioeth J
ISSN: 
ISSN (Online): 
IsoAbbr: Penn Bioeth J
NlmId: 101282740
123:123
JrId: 33137
long title: ACS chemical biology
short title: ACS Chem Biol
ISSN: 1554-8929
ISSN (Online): 1554-8937
IsoAbbr: ACS Chem. Biol.
NlmId: 101282906
123:123
JrId: 33138
long title: Augmentative and alternative communication (Baltimore, Md. : 1985)
short title: Augment Altern Commun
ISSN: 0743-4618
ISSN (Online): 1477-3848
IsoAbbr: Augment Altern Commun
NlmId: 8504574
123:123
JrId: 33139
long title: CJEM
short title: CJEM
ISSN: 1481-8035
ISSN (Online): 
IsoAbbr: CJEM
NlmId: 100893237
123:123
JrId: 33140
long title: Clinical drug investigation
short title: Clin Drug Investig
ISSN: 1173-2563
ISSN (Online): 1179-1918
IsoAbbr: Clin Drug Investig
NlmId: 9504817
123:123
JrId: 33141
long title: Contrast media & molecular imaging
short title: Contrast Media Mol Imaging
ISSN: 1555-4309
ISSN (Online): 1555-4317
IsoAbbr: Contrast Media Mol Imaging
NlmId: 101286760
123:123
JrId: 33142
long title: Frontiers of neurology and neuroscience
short title: Front Neurol Neurosci
ISSN: 1660-4431
ISSN (Online): 1662-2804
IsoAbbr: Front Neurol Neurosci
NlmId: 101274949
123:123
JrId: 33143
long title: Iranian journal of allergy, asthma, and immunology
short title: Iran J Allergy Asthma Immunol
ISSN: 1735-1502
ISSN (Online): 1735-5249
IsoAbbr: Iran J Allergy Asthma Immunol
NlmId: 101146178
123:123
JrId: 33144
long title: Jornal brasileiro de pneumologia : publicacao oficial da Sociedade Brasileira de Pneumologia e Tisilogia
short title: J Bras Pneumol
ISSN: 1806-3713
ISSN (Online): 1806-3756
IsoAbbr: J Bras Pneumol
NlmId: 101222274
123:123
JrId: 33145
long title: Journal of B.U.ON. : official journal of the Balkan Union of Oncology
short title: J BUON
ISSN: 1107-0625
ISSN (Online): 
IsoAbbr: J BUON
NlmId: 100883428
123:123
JrId: 33146
long title: The journal of evidence-based dental practice
short title: J Evid Based Dent Pract
ISSN: 1532-3382
ISSN (Online): 1532-3390
IsoAbbr: J Evid Based Dent Pract
NlmId: 101083101
123:123
JrId: 33147
long title: Journal of opioid management
short title: J Opioid Manag
ISSN: 1551-7489
ISSN (Online): 
IsoAbbr: J Opioid Manag
NlmId: 101234523
123:123
JrId: 33148
long title: Pain practice : the official journal of World Institute of Pain
short title: Pain Pract
ISSN: 1530-7085
ISSN (Online): 1533-2500
IsoAbbr: Pain Pract
NlmId: 101130835
123:123
JrId: 33149
long title: Psicothema
short title: Psicothema
ISSN: 0214-9915
ISSN (Online): 1886-144X
IsoAbbr: Psicothema
NlmId: 101189384
123:123
JrId: 33150
long title: Psychology, health & medicine
short title: Psychol Health Med
ISSN: 1354-8506
ISSN (Online): 1465-3966
IsoAbbr: Psychol Health Med
NlmId: 9604099
123:123
JrId: 33151
long title: Research in social & administrative pharmacy : RSAP
short title: Res Social Adm Pharm
ISSN: 1551-7411
ISSN (Online): 1934-8150
IsoAbbr: Res Social Adm Pharm
NlmId: 101231974
123:123
JrId: 33152
long title: SAHARA J : journal of Social Aspects of HIV/AIDS Research Alliance / SAHARA , Human Sciences Research Council
short title: SAHARA J
ISSN: 1729-0376
ISSN (Online): 1813-4424
IsoAbbr: SAHARA J
NlmId: 101226212
123:123
JrId: 33153
long title: Science & practice perspectives / a publication of the National Institute on Drug Abuse, National Institutes of Health
short title: Sci Pract Perspect
ISSN: 1930-4307
ISSN (Online): 1930-4315
IsoAbbr: Sci Pract Perspect
NlmId: 101275423
123:123
JrId: 33154
long title: Small (Weinheim an der Bergstrasse, Germany)
short title: Small
ISSN: 1613-6810
ISSN (Online): 1613-6829
IsoAbbr: Small
NlmId: 101235338
123:123
JrId: 33155
long title: Sports medicine and arthroscopy review
short title: Sports Med Arthrosc
ISSN: 1062-8592
ISSN (Online): 1538-1951
IsoAbbr: Sports Med Arthrosc
NlmId: 9315689
123:123
JrId: 33156
long title: Stem cell reviews
short title: Stem Cell Rev
ISSN: 1550-8943
ISSN (Online): 1558-6804
IsoAbbr: Stem Cell Rev
NlmId: 101255952
123:123
JrId: 33157
long title: Taiwanese journal of obstetrics & gynecology
short title: Taiwan J Obstet Gynecol
ISSN: 1028-4559
ISSN (Online): 1875-6263
IsoAbbr: Taiwan J Obstet Gynecol
NlmId: 101213819
123:123
JrId: 33158
long title: Torture : quarterly journal on rehabilitation of torture victims and prevention of torture
short title: Torture
ISSN: 1018-8185
ISSN (Online): 1997-3322
IsoAbbr: Torture
NlmId: 9309086
123:123
JrId: 33160
long title: PPAR research
short title: PPAR Res
ISSN: 1687-4757
ISSN (Online): 1687-4765
IsoAbbr: PPAR Res
NlmId: 101269101
123:123
JrId: 33161
long title: Synthesis
short title: Synthesis (Stuttg)
ISSN: 0039-7881
ISSN (Online): 1437-210X
IsoAbbr: Synthesis (Stuttg)
NlmId: 7508319
123:123
JrId: 33165
long title: Paediatric and perinatal drug therapy
short title: Paediatr Perinat Drug Ther
ISSN: 1463-0095
ISSN (Online): 
IsoAbbr: Paediatr Perinat Drug Ther
NlmId: 9815615
123:123
JrId: 33166
long title: Biomarker insights
short title: Biomark Insights
ISSN: 
ISSN (Online): 1177-2719
IsoAbbr: Biomark Insights
NlmId: 101288638
123:123
JrId: 33167
long title: Social cognitive and affective neuroscience
short title: Soc Cogn Affect Neurosci
ISSN: 1749-5016
ISSN (Online): 1749-5024
IsoAbbr: Soc Cogn Affect Neurosci
NlmId: 101288795
123:123
JrId: 33168
long title: Journal of neuropathic pain & symptom palliation
short title: J Neuropathic Pain Symptom Palliation
ISSN: 1543-7698
ISSN (Online): 1543-7701
IsoAbbr: J Neuropathic Pain Symptom Palliation
NlmId: 101199464
123:123
JrId: 33169
long title: Inorganica chimica acta
short title: Inorganica Chim Acta
ISSN: 0020-1693
ISSN (Online): 
IsoAbbr: Inorganica Chim Acta
NlmId: 9875013
123:123
JrId: 33170
long title: American journal of infectious diseases
short title: Am J Infect Dis
ISSN: 1553-6203
ISSN (Online): 
IsoAbbr: Am J Infect Dis
NlmId: 101235278
123:123
JrId: 33171
long title: Review of educational research
short title: Rev Educ Res
ISSN: 0034-6543
ISSN (Online): 
IsoAbbr: Rev Educ Res
NlmId: 20130240R
123:123
JrId: 33172
long title: Polymer
short title: Polymer (Guildf)
ISSN: 0032-3861
ISSN (Online): 
IsoAbbr: Polymer (Guildf)
NlmId: 0357015
123:123
JrId: 33173
long title: Alzheimer's & dementia : the journal of the Alzheimer's Association
short title: Alzheimers Dement
ISSN: 1552-5260
ISSN (Online): 1552-5279
IsoAbbr: Alzheimers Dement
NlmId: 101231978
123:123
JrId: 33174
long title: Journal of the American College of Radiology : JACR
short title: J Am Coll Radiol
ISSN: 1546-1440
ISSN (Online): 1558-349X
IsoAbbr: J Am Coll Radiol
NlmId: 101190326
123:123
JrId: 33175
long title: Clinical neuroscience research
short title: Clin Neurosci Res
ISSN: 1566-2772
ISSN (Online): 
IsoAbbr: Clin Neurosci Res
NlmId: 101092270
123:123
JrId: 33177
long title: Cancer research. Supplement
short title: Can Res Suppl
ISSN: 0576-6656
ISSN (Online): 
IsoAbbr: Can Res Suppl
NlmId: 0373144
123:123
JrId: 33178
long title: Journal of medical case reports
short title: J Med Case Rep
ISSN: 
ISSN (Online): 1752-1947
IsoAbbr: J Med Case Rep
NlmId: 101293382
123:123
JrId: 33179
long title: Journal of carbohydrate chemistry
short title: J Carbohydr Chem
ISSN: 0732-8303
ISSN (Online): 
IsoAbbr: J Carbohydr Chem
NlmId: 8218151
123:123
JrId: 33180
long title: International journal for numerical methods in engineering
short title: Int J Numer Methods Eng
ISSN: 0029-5981
ISSN (Online): 1069-8299
IsoAbbr: Int J Numer Methods Eng
NlmId: 101292458
123:123
JrId: 33181
long title: NHSA dialog
short title: NHSA Dialog
ISSN: 1524-0754
ISSN (Online): 
IsoAbbr: NHSA Dialog
NlmId: 101292461
123:123
JrId: 33182
long title: Annals of ophthalmology (Skokie, Ill.)
short title: Ann Ophthalmol (Skokie)
ISSN: 1530-4086
ISSN (Online): 1558-9951
IsoAbbr: Ann Ophthalmol (Skokie)
NlmId: 100893534
123:123
JrId: 33183
long title: Cancer biomarkers : section A of Disease markers
short title: Cancer Biomark
ISSN: 1574-0153
ISSN (Online): 1875-8592
IsoAbbr: Cancer Biomark
NlmId: 101256509
123:123
JrId: 33184
long title: Journal of hospital medicine : an official publication of the Society of Hospital Medicine
short title: J Hosp Med
ISSN: 1553-5592
ISSN (Online): 1553-5606
IsoAbbr: J Hosp Med
NlmId: 101271025
123:123
JrId: 33185
long title: Le Mali medical
short title: Mali Med
ISSN: 0464-7874
ISSN (Online): 1993-0836
IsoAbbr: Mali Med
NlmId: 18420390R
123:123
JrId: 33186
long title: Journal of the College of General Practitioners and research newsletter. College of General Practitioners (Great Britain)
short title: J Coll Gen Pract Res Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: J Coll Gen Pract Res Newsl
NlmId: 0135663
123:123
JrId: 33187
long title: Research newsletter. College of General Practitioners (Great Britain)
short title: Res Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Res Newsl
NlmId: 16320090R
123:123
JrId: 33188
long title: Pediatric rheumatology online journal
short title: Pediatr Rheumatol Online J
ISSN: 
ISSN (Online): 1546-0096
IsoAbbr: Pediatr Rheumatol Online J
NlmId: 101248897
123:123
JrId: 33189
long title: International journal of neuroprotection and neuroregeneration
short title: Int J Neuroprot Neuroregener
ISSN: 1745-1183
ISSN (Online): 1745-1191
IsoAbbr: Int J Neuroprot Neuroregener
NlmId: 101294213
123:123
JrId: 33190
long title: Computational systems bioinformatics / Life Sciences Society. Computational Systems Bioinformatics Conference
short title: Comput Syst Bioinformatics Conf
ISSN: 1752-7791
ISSN (Online): 
IsoAbbr: Comput Syst Bioinformatics Conf
NlmId: 101294517
123:123
JrId: 33191
long title: Acta rheumatologica Scandinavica. Supplementum
short title: Acta Rheumatol Scand Suppl
ISSN: 0065-163X
ISSN (Online): 
IsoAbbr: Acta Rheumatol Scand Suppl
NlmId: 0400312
123:123
JrId: 33192
long title: The review of diabetic studies : RDS
short title: Rev Diabet Stud
ISSN: 1613-6071
ISSN (Online): 1614-0575
IsoAbbr: Rev Diabet Stud
NlmId: 101227575
123:123
JrId: 33193
long title: Neuropsychiatric disease and treatment
short title: Neuropsychiatr Dis Treat
ISSN: 1176-6328
ISSN (Online): 1178-2021
IsoAbbr: Neuropsychiatr Dis Treat
NlmId: 101240304
123:123
JrId: 33194
long title: Clinical interventions in aging
short title: Clin Interv Aging
ISSN: 1176-9092
ISSN (Online): 1178-1998
IsoAbbr: Clin Interv Aging
NlmId: 101273480
123:123
JrId: 33195
long title: International journal of chronic obstructive pulmonary disease
short title: Int J Chron Obstruct Pulmon Dis
ISSN: 1176-9106
ISSN (Online): 1178-2005
IsoAbbr: Int J Chron Obstruct Pulmon Dis
NlmId: 101273481
123:123
JrId: 33196
long title: International journal of mental health systems
short title: Int J Ment Health Syst
ISSN: 
ISSN (Online): 1752-4458
IsoAbbr: Int J Ment Health Syst
NlmId: 101294224
123:123
JrId: 33197
long title: Journal of trauma management & outcomes
short title: J Trauma Manag Outcomes
ISSN: 
ISSN (Online): 1752-2897
IsoAbbr: J Trauma Manag Outcomes
NlmId: 101294910
123:123
JrId: 33199
long title: Food science and biotechnology
short title: Food Sci Biotechnol
ISSN: 1226-7708
ISSN (Online): 2092-6456
IsoAbbr: Food Sci. Biotechnol.
NlmId: 9816587
123:123
JrId: 33200
long title: Journal of capillary electrophoresis and microchip technology
short title: J Capill Electrophor Microchip Technol
ISSN: 1946-4940
ISSN (Online): 
IsoAbbr: J Capill Electrophor Microchip Technol
NlmId: 101294946
123:123
JrId: 33201
long title: Medico-chirurgical transactions
short title: Med Chir Trans
ISSN: 0959-5287
ISSN (Online): 
IsoAbbr: Med Chir Trans
NlmId: 0156105
123:123
JrId: 33202
long title: Acta tuberculosea et pneumologica Scandinavica. Supplementum
short title: Acta Tuberc Pneumol Scand Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Tuberc Pneumol Scand Suppl
NlmId: 0064754
123:123
JrId: 33203
long title: Journal of pharmacy practice
short title: J Pharm Pract
ISSN: 0897-1900
ISSN (Online): 1531-1937
IsoAbbr: J Pharm Pract
NlmId: 8900945
123:123
JrId: 33204
long title: Adaptive behavior
short title: Adapt Behav
ISSN: 1059-7123
ISSN (Online): 
IsoAbbr: Adapt Behav
NlmId: 9438485
123:123
JrId: 33207
long title: Skull base surgery
short title: Skull Base Surg
ISSN: 1052-1453
ISSN (Online): 
IsoAbbr: Skull Base Surg
NlmId: 9111521
123:123
JrId: 33208
long title: Society of Reproduction and Fertility supplement
short title: Soc Reprod Fertil Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Soc Reprod Fertil Suppl
NlmId: 101295315
123:123
JrId: 33212
long title: Acta bio-medica : Atenei Parmensis
short title: Acta Biomed
ISSN: 0392-4203
ISSN (Online): 
IsoAbbr: Acta Biomed
NlmId: 101295064
123:123
JrId: 33218
long title: Journal of studies on alcohol and drugs
short title: J Stud Alcohol Drugs
ISSN: 1937-1888
ISSN (Online): 1938-4114
IsoAbbr: J Stud Alcohol Drugs
NlmId: 101295847
123:123
JrId: 33223
long title: Materials science & engineering. A, Structural materials : properties, microstructure and processing
short title: Mater Sci Eng A Struct Mater
ISSN: 0921-5093
ISSN (Online): 
IsoAbbr: Mater Sci Eng A Struct Mater
NlmId: 101293564
123:123
JrId: 33224
long title: The Volta review
short title: Volta Rev
ISSN: 0042-8639
ISSN (Online): 
IsoAbbr: Volta Rev
NlmId: 0417476
123:123
JrId: 33225
long title: Food chemistry
short title: Food Chem
ISSN: 0308-8146
ISSN (Online): 
IsoAbbr: Food Chem
NlmId: 7702639
123:123
JrId: 33226
long title: Applied psycholinguistics
short title: Appl Psycholinguist
ISSN: 0142-7164
ISSN (Online): 
IsoAbbr: Appl Psycholinguist
NlmId: 8006212
123:123
JrId: 33227
long title: Journal of X-ray science and technology
short title: J Xray Sci Technol
ISSN: 0895-3996
ISSN (Online): 1095-9114
IsoAbbr: J Xray Sci Technol
NlmId: 9000080
123:123
JrId: 33228
long title: Food control
short title: Food Control
ISSN: 0956-7135
ISSN (Online): 
IsoAbbr: Food Control
NlmId: 9010387
123:123
JrId: 33229
long title: Clinical geriatrics
short title: Clin Geriatr
ISSN: 1095-1598
ISSN (Online): 
IsoAbbr: Clin Geriatr
NlmId: 9716897
123:123
JrId: 33230
long title: Journal of applied crystallography
short title: J Appl Crystallogr
ISSN: 0021-8898
ISSN (Online): 
IsoAbbr: J Appl Crystallogr
NlmId: 9876190
123:123
JrId: 33231
long title: Materials Research Society symposia proceedings. Materials Research Society
short title: Mater Res Soc Symp Proc
ISSN: 0272-9172
ISSN (Online): 1946-4274
IsoAbbr: Mater Res Soc Symp Proc
NlmId: 9882806
123:123
JrId: 33232
long title: Journal of poverty
short title: J Poverty
ISSN: 1087-5549
ISSN (Online): 
IsoAbbr: J Poverty
NlmId: 9890594
123:123
JrId: 33233
long title: Journal of happiness studies
short title: J Happiness Stud
ISSN: 1389-4978
ISSN (Online): 
IsoAbbr: J Happiness Stud
NlmId: 100909039
123:123
JrId: 33234
long title: Journal of infant, child, and adolescent psychotherapy : JICAP
short title: J Infant Child Adolesc Psychother
ISSN: 1528-9168
ISSN (Online): 
IsoAbbr: J Infant Child Adolesc Psychother
NlmId: 100940441
123:123
JrId: 33235
long title: Letters in drug design & discovery
short title: Lett Drug Des Discov
ISSN: 1570-1808
ISSN (Online): 
IsoAbbr: Lett Drug Des Discov
NlmId: 101208443
123:123
JrId: 33236
long title: Journal of HIV/AIDS prevention in children & youth
short title: J HIV AIDS Prev Child Youth
ISSN: 1553-8346
ISSN (Online): 1553-8613
IsoAbbr: J HIV AIDS Prev Child Youth
NlmId: 101236158
123:123
JrId: 33237
long title: Current psychiatry reviews
short title: Curr Psychiatry Rev
ISSN: 1573-4005
ISSN (Online): 
IsoAbbr: Curr Psychiatry Rev
NlmId: 101240297
123:123
JrId: 33238
long title: Current immunology reviews
short title: Curr Immunol Rev
ISSN: 1573-3955
ISSN (Online): 
IsoAbbr: Curr Immunol Rev
NlmId: 101253279
123:123
JrId: 33239
long title: The journal of positive psychology
short title: J Posit Psychol
ISSN: 1743-9760
ISSN (Online): 1743-9779
IsoAbbr: J Posit Psychol
NlmId: 101255934
123:123
JrId: 33240
long title: ACM transactions on applied perception
short title: ACM Trans Appl Percept
ISSN: 1544-3558
ISSN (Online): 1544-3965
IsoAbbr: ACM Trans Appl Percept
NlmId: 101255943
123:123
JrId: 33241
long title: Epigenetics : official journal of the DNA Methylation Society
short title: Epigenetics
ISSN: 1559-2294
ISSN (Online): 1559-2308
IsoAbbr: Epigenetics
NlmId: 101265293
123:123
JrId: 33242
long title: Journal of immigrant & refugee studies
short title: J Immigr Refug Stud
ISSN: 1556-2948
ISSN (Online): 1556-2956
IsoAbbr: J Immigr Refug Stud
NlmId: 101273951
123:123
JrId: 33243
long title: Hippokratia
short title: Hippokratia
ISSN: 1108-4189
ISSN (Online): 1790-8019
IsoAbbr: Hippokratia
NlmId: 101296613
123:123
JrId: 33245
long title: Key engineering materials
short title: Key Eng Mater
ISSN: 1013-9826
ISSN (Online): 
IsoAbbr: Key Eng. Mater.
NlmId: 101296901
123:123
JrId: 33247
long title: Journal of anatomy and physiology
short title: J Anat Physiol
ISSN: 
ISSN (Online): 
IsoAbbr: J Anat Physiol
NlmId: 7900125
123:123
JrId: 33249
long title: Plasma processes and polymers (Print)
short title: Plasma Process Polym
ISSN: 1612-8850
ISSN (Online): 1612-8869
IsoAbbr: Plasma Process Polym
NlmId: 101297705
123:123
JrId: 33252
long title: Critical public health
short title: Crit Public Health
ISSN: 0958-1596
ISSN (Online): 
IsoAbbr: Crit Public Health
NlmId: 9810774
123:123
JrId: 33253
long title: Genomics, society, and policy / ESRC Genomics Network
short title: Genomics Soc Policy
ISSN: 
ISSN (Online): 1746-5354
IsoAbbr: Genomics Soc Policy
NlmId: 101255857
123:123
JrId: 33254
long title: Clinical ethics
short title: Clin Ethics
ISSN: 1477-7509
ISSN (Online): 
IsoAbbr: Clin Ethics
NlmId: 101294546
123:123
JrId: 33256
long title: Utilitas
short title: Utilitas
ISSN: 0953-8208
ISSN (Online): 
IsoAbbr: Utilitas
NlmId: 101294547
123:123
JrId: 33257
long title: Web semantics (Online)
short title: Web Semant
ISSN: 1570-8268
ISSN (Online): 1873-7749
IsoAbbr: Web Semant
NlmId: 101214428
123:123
JrId: 33258
long title: SIAM journal on applied dynamical systems
short title: SIAM J Appl Dyn Syst
ISSN: 
ISSN (Online): 1536-0040
IsoAbbr: SIAM J Appl Dyn Syst
NlmId: 101297692
123:123
JrId: 33259
long title: Studies in applied mathematics (Cambridge, Mass.)
short title: Stud Appl Math
ISSN: 0022-2526
ISSN (Online): 1467-9590
IsoAbbr: Stud Appl Math
NlmId: 101297702
123:123
JrId: 33260
long title: Child and adolescent psychiatry and mental health
short title: Child Adolesc Psychiatry Ment Health
ISSN: 
ISSN (Online): 1753-2000
IsoAbbr: Child Adolesc Psychiatry Ment Health
NlmId: 101297974
123:123
JrId: 33263
long title: Medical library and historical journal
short title: Med Library Hist J
ISSN: 0898-1868
ISSN (Online): 
IsoAbbr: Med Library Hist J
NlmId: 0334060
123:123
JrId: 33264
long title: California and western medicine
short title: Cal West Med
ISSN: 0093-4038
ISSN (Online): 
IsoAbbr: Cal West Med
NlmId: 0414326
123:123
JrId: 33265
long title: California state journal of medicine
short title: Cal State J Med
ISSN: 0093-402X
ISSN (Online): 
IsoAbbr: Cal State J Med
NlmId: 0414327
123:123
JrId: 33267
long title: Canadian journal of comparative medicine (Gardenvale, Quebec)
short title: Can J Comp Med
ISSN: 0846-8389
ISSN (Online): 
IsoAbbr: Can J Comp Med
NlmId: 9716523
123:123
JrId: 33269
long title: Aesculapian (Brooklyn, New York, N.Y.)
short title: Aesculapian
ISSN: 0898-1957
ISSN (Online): 
IsoAbbr: Aesculapian
NlmId: 14650100R
123:123
JrId: 33270
long title: Journal. Boston Society of Medical Sciences
short title: J Boston Soc Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: J Boston Soc Med Sci
NlmId: 15720160R
123:123
JrId: 33271
long title: The Journal of medical research
short title: J Med Res
ISSN: 0097-3599
ISSN (Online): 
IsoAbbr: J Med Res
NlmId: 17920120R
123:123
JrId: 33272
long title: The Journal of neurology and psychopathology
short title: J Neurol Psychopathol
ISSN: 0266-8637
ISSN (Online): 
IsoAbbr: J Neurol Psychopathol
NlmId: 17930020R
123:123
JrId: 33273
long title: Journal of neurology and psychiatry
short title: J Neurol Psychiatry
ISSN: 0368-329X
ISSN (Online): 
IsoAbbr: J Neurol Psychiatry
NlmId: 17930030R
123:123
JrId: 33274
long title: Bulletins of the public health. United States. Marine Hospital Service
short title: Bull Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Public Health
NlmId: 21420200R
123:123
JrId: 33275
long title: Weekly abstract of sanitary reports. United States. Marine Hospital Service
short title: Wkly Abstr Sanit Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Wkly Abstr Sanit Rep
NlmId: 21420210R
123:123
JrId: 33278
long title: International journal of air and water pollution
short title: Int J Air Water Pollut
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Air Water Pollut
NlmId: 17630130R
123:123
JrId: 33280
long title: Journal of organometallic chemistry
short title: J Organomet Chem
ISSN: 0022-328X
ISSN (Online): 
IsoAbbr: J Organomet Chem
NlmId: 0053303
123:123
JrId: 33282
long title: Journal of solid state chemistry
short title: J Solid State Chem
ISSN: 0022-4596
ISSN (Online): 
IsoAbbr: J Solid State Chem
NlmId: 101298724
123:123
JrId: 33283
long title: COMSIG review / COMSIG, Chiropractors and Osteopaths Musculo-Skeletal Interest Group
short title: COMSIG Rev
ISSN: 
ISSN (Online): 
IsoAbbr: COMSIG Rev
NlmId: 9421515
123:123
JrId: 33284
long title: Medical libraries
short title: Med Lib
ISSN: 
ISSN (Online): 
IsoAbbr: Med Lib
NlmId: 18520430R
123:123
JrId: 33285
long title: Bulletin of the Association of Medical Librarians
short title: Bull Assoc Med Libr
ISSN: 0898-1876
ISSN (Online): 
IsoAbbr: Bull Assoc Med Libr
NlmId: 57720300R
123:123
JrId: 33286
long title: Journal of social work practice in the addictions
short title: J Soc Work Pract Addict
ISSN: 1533-256X
ISSN (Online): 
IsoAbbr: J Soc Work Pract Addict
NlmId: 100898201
123:123
JrId: 33287
long title: The Canadian journal of infectious diseases = Journal canadien des maladies infectieuses
short title: Can J Infect Dis
ISSN: 1180-2332
ISSN (Online): 
IsoAbbr: Can J Infect Dis
NlmId: 9425856
123:123
JrId: 33288
long title: The Canadian journal of infectious diseases & medical microbiology = Journal canadien des maladies infectieuses et de la microbiologie medicale / AMMI Canada
short title: Can J Infect Dis Med Microbiol
ISSN: 1712-9532
ISSN (Online): 1918-1493
IsoAbbr: Can J Infect Dis Med Microbiol
NlmId: 101226876
123:123
JrId: 33290
long title: Anatomical record (Hoboken, N.J. : 2007)
short title: Anat Rec (Hoboken)
ISSN: 1932-8486
ISSN (Online): 1932-8494
IsoAbbr: Anat Rec (Hoboken)
NlmId: 101292775
123:123
JrId: 33291
long title: Journal of experimental zoology. Part A, Ecological genetics and physiology
short title: J Exp Zool A Ecol Genet Physiol
ISSN: 1932-5223
ISSN (Online): 1932-5231
IsoAbbr: J Exp Zool A Ecol Genet Physiol
NlmId: 101297745
123:123
JrId: 33296
long title: Advances in medical sciences
short title: Adv Med Sci
ISSN: 1896-1126
ISSN (Online): 1898-4002
IsoAbbr: Adv Med Sci
NlmId: 101276222
123:123
JrId: 33297
long title: Developmental neurobiology
short title: Dev Neurobiol
ISSN: 1932-8451
ISSN (Online): 1932-846X
IsoAbbr: Dev Neurobiol
NlmId: 101300215
123:123
JrId: 33298
long title: Brain research reviews
short title: Brain Res Rev
ISSN: 0165-0173
ISSN (Online): 1872-6321
IsoAbbr: Brain Res Rev
NlmId: 101300366
123:123
JrId: 33299
long title: Bulletin of the NYU hospital for joint diseases
short title: Bull NYU Hosp Jt Dis
ISSN: 1936-9719
ISSN (Online): 1936-9727
IsoAbbr: Bull NYU Hosp Jt Dis
NlmId: 101300541
123:123
JrId: 33300
long title: Annals of African medicine
short title: Ann Afr Med
ISSN: 1596-3519
ISSN (Online): 0975-5764
IsoAbbr: Ann Afr Med
NlmId: 101231417
123:123
JrId: 33301
long title: Annals of cardiac anaesthesia
short title: Ann Card Anaesth
ISSN: 0971-9784
ISSN (Online): 0974-5181
IsoAbbr: Ann Card Anaesth
NlmId: 9815987
123:123
JrId: 33302
long title: Chemistry, an Asian journal
short title: Chem Asian J
ISSN: 1861-4728
ISSN (Online): 1861-471X
IsoAbbr: Chem Asian J
NlmId: 101294643
123:123
JrId: 33303
long title: Heart failure clinics
short title: Heart Fail Clin
ISSN: 1551-7136
ISSN (Online): 
IsoAbbr: Heart Fail Clin
NlmId: 101231934
123:123
JrId: 33304
long title: The Indian journal of tuberculosis
short title: Indian J Tuberc
ISSN: 0019-5707
ISSN (Online): 
IsoAbbr: Indian J Tuberc
NlmId: 0373027
123:123
JrId: 33305
long title: The international journal of medical robotics + computer assisted surgery : MRCAS
short title: Int J Med Robot
ISSN: 1478-5951
ISSN (Online): 1478-596X
IsoAbbr: Int J Med Robot
NlmId: 101250764
123:123
JrId: 33306
long title: International journal of surgery (London, England)
short title: Int J Surg
ISSN: 1743-9191
ISSN (Online): 1743-9159
IsoAbbr: Int J Surg
NlmId: 101228232
123:123
JrId: 33307
long title: Iranian journal of immunology : IJI
short title: Iran J Immunol
ISSN: 1735-1383
ISSN (Online): 1735-367X
IsoAbbr: Iran J Immunol
NlmId: 101282932
123:123
JrId: 33308
long title: Journal of physical activity & health
short title: J Phys Act Health
ISSN: 1543-3080
ISSN (Online): 1543-5474
IsoAbbr: J Phys Act Health
NlmId: 101189457
123:123
JrId: 33309
long title: Journal of social work in end-of-life & palliative care
short title: J Soc Work End Life Palliat Care
ISSN: 1552-4256
ISSN (Online): 1552-4264
IsoAbbr: J Soc Work End Life Palliat Care
NlmId: 101235219
123:123
JrId: 33310
long title: Journal of sport & exercise psychology
short title: J Sport Exerc Psychol
ISSN: 0895-2779
ISSN (Online): 1543-2904
IsoAbbr: J Sport Exerc Psychol
NlmId: 8809258
123:123
JrId: 33311
long title: Journal of thoracic oncology : official publication of the International Association for the Study of Lung Cancer
short title: J Thorac Oncol
ISSN: 1556-0864
ISSN (Online): 1556-1380
IsoAbbr: J Thorac Oncol
NlmId: 101274235
123:123
JrId: 33312
long title: Mathematical biosciences and engineering : MBE
short title: Math Biosci Eng
ISSN: 1547-1063
ISSN (Online): 1551-0018
IsoAbbr: Math Biosci Eng
NlmId: 101197794
123:123
JrId: 33313
long title: Neuropsychiatrie : Klinik, Diagnostik, Therapie und Rehabilitation : Organ der Gesellschaft Osterreichischer Nervenarzte und Psychiater
short title: Neuropsychiatr
ISSN: 0948-6259
ISSN (Online): 
IsoAbbr: Neuropsychiatr
NlmId: 9440588
123:123
JrId: 33314
long title: Neuroscience bulletin
short title: Neurosci Bull
ISSN: 1673-7067
ISSN (Online): 1995-8218
IsoAbbr: Neurosci Bull
NlmId: 101256850
123:123
JrId: 33315
long title: Pediatric exercise science
short title: Pediatr Exerc Sci
ISSN: 0899-8493
ISSN (Online): 1543-2920
IsoAbbr: Pediatr Exerc Sci
NlmId: 8909729
123:123
JrId: 33316
long title: Practical neurology
short title: Pract Neurol
ISSN: 1474-7758
ISSN (Online): 1474-7766
IsoAbbr: Pract Neurol
NlmId: 101130961
123:123
JrId: 33317
long title: Regenerative medicine
short title: Regen Med
ISSN: 1746-0751
ISSN (Online): 1746-076X
IsoAbbr: Regen Med
NlmId: 101278116
123:123
JrId: 33318
long title: Urology journal
short title: Urol J
ISSN: 1735-1308
ISSN (Online): 1735-546X
IsoAbbr: Urol J
NlmId: 101286676
123:123
JrId: 33319
long title: Micro & nano letters
short title: Micro Nano Lett
ISSN: 
ISSN (Online): 1750-0443
IsoAbbr: Micro Nano Lett
NlmId: 101284724
123:123
JrId: 33320
long title: Journal of child & adolescent substance abuse
short title: J Child Adolesc Subst Abuse
ISSN: 1067-828X
ISSN (Online): 
IsoAbbr: J Child Adolesc Subst Abuse
NlmId: 9439517
123:123
JrId: 33322
long title: Proceedings of the International Society for Magnetic Resonance in Medicine ... Scientific Meeting and Exhibition. International Society for Magnetic Resonance in Medicine. Scientific Meeting and Exhibition
short title: Proc Int Soc Magn Reson Med Sci Meet Exhib Int Soc Magn Reson Med Sci Meet Exhib
ISSN: 1524-6965
ISSN (Online): 
IsoAbbr: Proc Int Soc Magn Reson Med Sci Meet Exhib Int Soc Magn Reson Med Sci Meet Exhib
NlmId: 100901626
123:123
JrId: 33323
long title: Hallym international journal of aging : HIJA
short title: Hallym Int J Aging HIJA
ISSN: 1535-6523
ISSN (Online): 
IsoAbbr: Hallym Int J Aging HIJA
NlmId: 101131644
123:123
JrId: 33324
long title: International journal of body composition research
short title: Int J Body Compos Res
ISSN: 1479-456X
ISSN (Online): 
IsoAbbr: Int J Body Compos Res
NlmId: 101175315
123:123
JrId: 33325
long title: Journal of dual diagnosis
short title: J Dual Diagn
ISSN: 1550-4263
ISSN (Online): 1550-4271
IsoAbbr: J Dual Diagn
NlmId: 101197457
123:123
JrId: 33326
long title: Biological theory
short title: Biol Theory
ISSN: 1555-5542
ISSN (Online): 1555-5550
IsoAbbr: Biol Theory
NlmId: 101279470
123:123
JrId: 33327
long title: SIAM review. Society for Industrial and Applied Mathematics
short title: SIAM Rev Soc Ind Appl Math
ISSN: 0036-1445
ISSN (Online): 
IsoAbbr: SIAM Rev Soc Ind Appl Math
NlmId: 101300458
123:123
JrId: 33328
long title: Zoonoses and public health
short title: Zoonoses Public Health
ISSN: 1863-1959
ISSN (Online): 1863-2378
IsoAbbr: Zoonoses Public Health
NlmId: 101300786
123:123
JrId: 33329
long title: Neonatology
short title: Neonatology
ISSN: 1661-7800
ISSN (Online): 1661-7819
IsoAbbr: Neonatology
NlmId: 101286577
123:123
JrId: 33330
long title: Brain and nerve = Shinkei kenkyu no shinpo
short title: Brain Nerve
ISSN: 1881-6096
ISSN (Online): 1344-8129
IsoAbbr: Brain Nerve
NlmId: 101299709
123:123
JrId: 33331
long title: ONS connect
short title: ONS Connect
ISSN: 1935-1623
ISSN (Online): 
IsoAbbr: ONS Connect
NlmId: 101300056
123:123
JrId: 33333
long title: IET systems biology
short title: IET Syst Biol
ISSN: 1751-8849
ISSN (Online): 
IsoAbbr: IET Syst Biol
NlmId: 101301198
123:123
JrId: 33334
long title: Current oncology (Toronto, Ont.)
short title: Curr Oncol
ISSN: 1198-0052
ISSN (Online): 
IsoAbbr: Curr Oncol
NlmId: 9502503
123:123
JrId: 33335
long title: Journal of automated methods & management in chemistry
short title: J Autom Methods Manag Chem
ISSN: 1463-9246
ISSN (Online): 1464-5068
IsoAbbr: J Autom Methods Manag Chem
NlmId: 100885454
123:123
JrId: 33336
long title: BMC systems biology
short title: BMC Syst Biol
ISSN: 
ISSN (Online): 1752-0509
IsoAbbr: BMC Syst Biol
NlmId: 101301827
123:123
JrId: 33337
long title: Professional case management
short title: Prof Case Manag
ISSN: 1932-8087
ISSN (Online): 1932-8095
IsoAbbr: Prof Case Manag
NlmId: 101291585
123:123
JrId: 33338
long title: The ISME journal
short title: ISME J
ISSN: 1751-7362
ISSN (Online): 1751-7370
IsoAbbr: ISME J
NlmId: 101301086
123:123
JrId: 33340
long title: Archives of disease in childhood. Education and practice edition
short title: Arch Dis Child Educ Pract Ed
ISSN: 1743-0585
ISSN (Online): 1743-0593
IsoAbbr: Arch Dis Child Educ Pract Ed
NlmId: 101220684
123:123
JrId: 33341
long title: Health and history
short title: Health History
ISSN: 1442-1771
ISSN (Online): 
IsoAbbr: Health History
NlmId: 100888373
123:123
JrId: 33342
long title: Le journal des medecines cuneiformes
short title: J Med Cuneif
ISSN: 1761-0583
ISSN (Online): 
IsoAbbr: J Med Cuneif
NlmId: 101185239
123:123
JrId: 33343
long title: Journal of the Royal Nova Scotia Historical Society
short title: J R N S Hist Soc
ISSN: 1486-5920
ISSN (Online): 
IsoAbbr: J R N S Hist Soc
NlmId: 101301952
123:123
JrId: 33344
long title: International journal of laboratory hematology
short title: Int J Lab Hematol
ISSN: 1751-5521
ISSN (Online): 1751-553X
IsoAbbr: Int J Lab Hematol
NlmId: 101300213
123:123
JrId: 33345
long title: Cell host & microbe
short title: Cell Host Microbe
ISSN: 1931-3128
ISSN (Online): 1934-6069
IsoAbbr: Cell Host Microbe
NlmId: 101302316
123:123
JrId: 33350
long title: Bioinformation
short title: Bioinformation
ISSN: 
ISSN (Online): 0973-2063
IsoAbbr: Bioinformation
NlmId: 101258255
123:123
JrId: 33351
long title: Journal of digestive diseases
short title: J Dig Dis
ISSN: 1751-2972
ISSN (Online): 1751-2980
IsoAbbr: J Dig Dis
NlmId: 101302699
123:123
JrId: 33356
long title: Geospatial health
short title: Geospat Health
ISSN: 1827-1987
ISSN (Online): 1970-7096
IsoAbbr: Geospat Health
NlmId: 101302943
123:123
JrId: 33357
long title: Chromatographia
short title: Chromatographia
ISSN: 0009-5893
ISSN (Online): 
IsoAbbr: Chromatographia
NlmId: 0316520
123:123
JrId: 33358
long title: IEEE transactions on microwave theory and techniques
short title: IEEE Trans Microw Theory Tech
ISSN: 0018-9480
ISSN (Online): 
IsoAbbr: IEEE Trans Microw Theory Tech
NlmId: 9879366
123:123
JrId: 33359
long title: Parenting, science and practice
short title: Parent Sci Pract
ISSN: 1529-5192
ISSN (Online): 1532-7922
IsoAbbr: Parent Sci Pract
NlmId: 101093743
123:123
JrId: 33360
long title: BoneKEy osteovision
short title: Bonekey Osteovision
ISSN: 
ISSN (Online): 1533-4368
IsoAbbr: Bonekey Osteovision
NlmId: 101233218
123:123
JrId: 33361
long title: European journal of ageing
short title: Eur J Ageing
ISSN: 1613-9372
ISSN (Online): 1613-9380
IsoAbbr: Eur J Ageing
NlmId: 101233661
123:123
JrId: 33362
long title: The California school psychologist : CASP / California Association of School Psychologists
short title: Calif School Psychol
ISSN: 1087-3414
ISSN (Online): 
IsoAbbr: Calif School Psychol
NlmId: 101302922
123:123
JrId: 33364
long title: Acoustics Australia / Australian Acoustical Society
short title: Acoust Aust
ISSN: 0814-6039
ISSN (Online): 
IsoAbbr: Acoust Aust
NlmId: 101302940
123:123
JrId: 33366
long title: Journal of VLSI signal processing systems for signal, image, and video technology
short title: J VLSI Signal Process Syst Signal Image Video Technol
ISSN: 1387-5485
ISSN (Online): 1573-0506
IsoAbbr: J VLSI Signal Process Syst Signal Image Video Technol
NlmId: 101302937
123:123
JrId: 33367
long title: Journal of migration and refugee issues
short title: J Migr Refug Issues
ISSN: 1832-0643
ISSN (Online): 
IsoAbbr: J Migr Refug Issues
NlmId: 101303127
123:123
JrId: 33368
long title: Nonlinear biomedical physics
short title: Nonlinear Biomed Phys
ISSN: 
ISSN (Online): 1753-4631
IsoAbbr: Nonlinear Biomed Phys
NlmId: 101303143
123:123
JrId: 33369
long title: Lin chuang er bi yan hou tou jing wai ke za zhi = Journal of clinical otorhinolaryngology, head, and neck surgery
short title: Lin Chung Er Bi Yan Hou Tou Jing Wai Ke Za Zhi
ISSN: 1001-1781
ISSN (Online): 
IsoAbbr: Lin Chung Er Bi Yan Hou Tou Jing Wai Ke Za Zhi
NlmId: 101303164
123:123
JrId: 33371
long title: Organic process research & development
short title: Org Process Res Dev
ISSN: 1083-6160
ISSN (Online): 
IsoAbbr: Org Process Res Dev
NlmId: 9890443
123:123
JrId: 33372
long title: IET nanobiotechnology / IET
short title: IET Nanobiotechnol
ISSN: 1751-8741
ISSN (Online): 1751-875X
IsoAbbr: IET Nanobiotechnol
NlmId: 101303205
123:123
JrId: 33373
long title: Menopause international
short title: Menopause Int
ISSN: 1754-0453
ISSN (Online): 1754-0461
IsoAbbr: Menopause Int
NlmId: 101303618
123:123
JrId: 33374
long title: Intellectual and developmental disabilities
short title: Intellect Dev Disabil
ISSN: 1934-9491
ISSN (Online): 1934-9556
IsoAbbr: Intellect Dev Disabil
NlmId: 101299965
123:123
JrId: 33375
long title: Journal of surgical education
short title: J Surg Educ
ISSN: 1931-7204
ISSN (Online): 1878-7452
IsoAbbr: J Surg Educ
NlmId: 101303204
123:123
JrId: 33377
long title: European journal of organic chemistry
short title: European J Org Chem
ISSN: 1434-193X
ISSN (Online): 
IsoAbbr: European J Org Chem
NlmId: 9805750
123:123
JrId: 33378
long title: General thoracic and cardiovascular surgery
short title: Gen Thorac Cardiovasc Surg
ISSN: 1863-6705
ISSN (Online): 1863-6713
IsoAbbr: Gen Thorac Cardiovasc Surg
NlmId: 101303952
123:123
JrId: 33379
long title: International journal of self help & self care
short title: Int J Self Help Self Care
ISSN: 1091-2851
ISSN (Online): 
IsoAbbr: Int J Self Help Self Care
NlmId: 9815650
123:123
JrId: 33380
long title: QSAR & combinatorial science
short title: QSAR Comb Sci
ISSN: 1611-020X
ISSN (Online): 1611-0218
IsoAbbr: QSAR Comb Sci
NlmId: 101183700
123:123
JrId: 33381
long title: Chimica oggi
short title: Chim Oggi
ISSN: 0392-839X
ISSN (Online): 
IsoAbbr: Chim Oggi
NlmId: 9426355
123:123
JrId: 33382
long title: Cognitive development
short title: Cogn Dev
ISSN: 0885-2014
ISSN (Online): 
IsoAbbr: Cogn Dev
NlmId: 8611882
123:123
JrId: 33384
long title: Expert opinion on therapeutic patents
short title: Expert Opin Ther Pat
ISSN: 1354-3776
ISSN (Online): 1744-7674
IsoAbbr: Expert Opin Ther Pat
NlmId: 9516419
123:123
JrId: 33385
long title: The Prison journal
short title: Prison J
ISSN: 0032-8855
ISSN (Online): 
IsoAbbr: Prison J
NlmId: 9879946
123:123
JrId: 33386
long title: IEEE MTT-S International Microwave Symposium digest. IEEE MTT-S International Microwave Symposium
short title: IEEE MTTS Int Microw Symp
ISSN: 0149-645X
ISSN (Online): 
IsoAbbr: IEEE MTTS Int Microw Symp
NlmId: 101304005
123:123
JrId: 33388
long title: Public health papers and reports
short title: Public Health Pap Rep
ISSN: 0737-8769
ISSN (Online): 
IsoAbbr: Public Health Pap Rep
NlmId: 0024060
123:123
JrId: 33389
long title: American journal of public health (New York, N.Y. : 1912)
short title: Am J Public Health (N Y)
ISSN: 0271-4353
ISSN (Online): 
IsoAbbr: Am J Public Health (N Y)
NlmId: 9716256
123:123
JrId: 33390
long title: American journal of public hygiene
short title: Am J Public Hygiene
ISSN: 
ISSN (Online): 
IsoAbbr: Am J Public Hygiene
NlmId: 14830060R
123:123
JrId: 33391
long title: Journal. Massachusetts Association of Boards of Health
short title: J Mass Assoc Boards Health
ISSN: 
ISSN (Online): 
IsoAbbr: J Mass Assoc Boards Health
NlmId: 18430240R
123:123
JrId: 33394
long title: Developmental neurorehabilitation
short title: Dev Neurorehabil
ISSN: 1751-8423
ISSN (Online): 1751-8431
IsoAbbr: Dev Neurorehabil
NlmId: 101304394
123:123
JrId: 33395
long title: Reproductive sciences (Thousand Oaks, Calif.)
short title: Reprod Sci
ISSN: 1933-7191
ISSN (Online): 1933-7205
IsoAbbr: Reprod Sci
NlmId: 101291249
123:123
JrId: 33396
long title: Journal of genetics and genomics = Yi chuan xue bao
short title: J Genet Genomics
ISSN: 1673-8527
ISSN (Online): 
IsoAbbr: J Genet Genomics
NlmId: 101304616
123:123
JrId: 33398
long title: HPB : the official journal of the International Hepato Pancreato Biliary Association
short title: HPB (Oxford)
ISSN: 1365-182X
ISSN (Online): 1477-2574
IsoAbbr: HPB (Oxford)
NlmId: 100900921
123:123
JrId: 33399
long title: Nursing for women's health
short title: Nurs Womens Health
ISSN: 1751-4851
ISSN (Online): 1751-486X
IsoAbbr: Nurs Womens Health
NlmId: 101304602
123:123
JrId: 33400
long title: Journal. American Public Health Association
short title: J Am Public Health Assoc
ISSN: 0273-1975
ISSN (Online): 
IsoAbbr: J Am Public Health Assoc
NlmId: 14840500R
123:123
JrId: 33405
long title: Journal of forensic and legal medicine
short title: J Forensic Leg Med
ISSN: 1752-928X
ISSN (Online): 1878-7487
IsoAbbr: J Forensic Leg Med
NlmId: 101300022
123:123
JrId: 33409
long title: IEEE transactions on circuits and systems. I, Regular papers : a publication of the IEEE Circuits and Systems Society
short title: IEEE Trans Circuits Syst I Regul Pap
ISSN: 1549-8328
ISSN (Online): 
IsoAbbr: IEEE Trans Circuits Syst I Regul Pap
NlmId: 101304799
123:123
JrId: 33410
long title: Age (Dordrecht, Netherlands)
short title: Age (Dordr)
ISSN: 0161-9152
ISSN (Online): 1574-4647
IsoAbbr: Age (Dordr)
NlmId: 101250497
123:123
JrId: 33412
long title: Animal : an international journal of animal bioscience
short title: Animal
ISSN: 1751-7311
ISSN (Online): 1751-732X
IsoAbbr: Animal
NlmId: 101303270
123:123
JrId: 33416
long title: Zhongguo fei ai za zhi = Chinese journal of lung cancer
short title: Zhongguo Fei Ai Za Zhi
ISSN: 1009-3419
ISSN (Online): 1999-6187
IsoAbbr: Zhongguo Fei Ai Za Zhi
NlmId: 101126433
123:123
JrId: 33418
long title: Estuarine, coastal and shelf science
short title: Estuar Coast Shelf Sci
ISSN: 0272-7714
ISSN (Online): 1096-0015
IsoAbbr: Estuar Coast Shelf Sci
NlmId: 9882983
123:123
JrId: 33421
long title: Journal of biological engineering
short title: J Biol Eng
ISSN: 
ISSN (Online): 1754-1611
IsoAbbr: J Biol Eng
NlmId: 101306640
123:123
JrId: 33422
long title: Annali medici
short title: Ann Med (Milano)
ISSN: 0517-8681
ISSN (Online): 
IsoAbbr: Ann Med (Milano)
NlmId: 0373076
123:123
JrId: 33424
long title: Brazilian oral research
short title: Braz Oral Res
ISSN: 1806-8324
ISSN (Online): 1807-3107
IsoAbbr: Braz Oral Res
NlmId: 101307187
123:123
JrId: 33426
long title: The Journal of applied ecology
short title: J Appl Ecol
ISSN: 0021-8901
ISSN (Online): 1365-2664
IsoAbbr: J Appl Ecol
NlmId: 0055203
123:123
JrId: 33427
long title: Growth, genetics & hormones
short title: Growth Genet Horm
ISSN: 0898-6630
ISSN (Online): 1932-9032
IsoAbbr: Growth Genet Horm
NlmId: 8710947
123:123
JrId: 33428
long title: Learning disabilities research & practice : a publication of the Division for Learning Disabilities, Council for Exceptional Children
short title: Learn Disabil Res Pract
ISSN: 0938-8982
ISSN (Online): 
IsoAbbr: Learn Disabil Res Pract
NlmId: 9200692
123:123
JrId: 33429
long title: Current directions in psychological science
short title: Curr Dir Psychol Sci
ISSN: 0963-7214
ISSN (Online): 1467-8721
IsoAbbr: Curr Dir Psychol Sci
NlmId: 9211588
123:123
JrId: 33430
long title: Information retrieval
short title: Inf Retr Boston
ISSN: 1386-4564
ISSN (Online): 
IsoAbbr: Inf Retr Boston
NlmId: 100963218
123:123
JrId: 33431
long title: IEEE transactions on geoscience and remote sensing : a publication of the IEEE Geoscience and Remote Sensing Society
short title: IEEE Trans Geosci Remote Sens
ISSN: 0196-2892
ISSN (Online): 
IsoAbbr: IEEE Trans Geosci Remote Sens
NlmId: 101213171
123:123
JrId: 33432
long title: Sexuality research & social policy : journal of NSRC : SR & SP
short title: Sex Res Social Policy
ISSN: 1553-6610
ISSN (Online): 1868-9884
IsoAbbr: Sex Res Social Policy
NlmId: 101239794
123:123
JrId: 33433
long title: Microbe (Washington, D.C.)
short title: Microbe Wash DC
ISSN: 1558-7452
ISSN (Online): 1558-7460
IsoAbbr: Microbe Wash DC
NlmId: 101270543
123:123
JrId: 33434
long title: International journal of image and graphics
short title: Int J Image Graph
ISSN: 0219-4678
ISSN (Online): 
IsoAbbr: Int J Image Graph
NlmId: 101307048
123:123
JrId: 33435
long title: Bayesian analysis (Online)
short title: Bayesian Anal
ISSN: 
ISSN (Online): 1931-6690
IsoAbbr: Bayesian Anal
NlmId: 101307045
123:123
JrId: 33436
long title: Green chemistry : an international journal and green chemistry resource : GC
short title: Green Chem
ISSN: 1463-9262
ISSN (Online): 
IsoAbbr: Green Chem
NlmId: 101307052
123:123
JrId: 33437
long title: Journal of statistical software
short title: J Stat Softw
ISSN: 
ISSN (Online): 1548-7660
IsoAbbr: J Stat Softw
NlmId: 101307056
123:123
JrId: 33438
long title: Hyperfine interactions
short title: Hyperfine Interact
ISSN: 0304-3843
ISSN (Online): 1572-9540
IsoAbbr: Hyperfine Interact
NlmId: 101307060
123:123
JrId: 33439
long title: Applied surface science
short title: Appl Surf Sci
ISSN: 0169-4332
ISSN (Online): 
IsoAbbr: Appl Surf Sci
NlmId: 101307063
123:123
JrId: 33441
long title: The Australian journal of dentistry
short title: Aust J Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Aust J Dent
NlmId: 15420280R
123:123
JrId: 33442
long title: Metal-based drugs
short title: Met Based Drugs
ISSN: 0793-0291
ISSN (Online): 1687-5486
IsoAbbr: Met Based Drugs
NlmId: 9505939
123:123
JrId: 33443
long title: International journal of biomedical imaging
short title: Int J Biomed Imaging
ISSN: 1687-4188
ISSN (Online): 1687-4196
IsoAbbr: Int J Biomed Imaging
NlmId: 101250756
123:123
JrId: 33444
long title: EURASIP journal on bioinformatics & systems biology
short title: EURASIP J Bioinform Syst Biol
ISSN: 1687-4145
ISSN (Online): 1687-4153
IsoAbbr: EURASIP J Bioinform Syst Biol
NlmId: 101263720
123:123
JrId: 33445
long title: Newsmonthly. American Dental Society of Anesthesiology
short title: Newsmonthly
ISSN: 
ISSN (Online): 
IsoAbbr: Newsmonthly
NlmId: 14810410R
123:123
JrId: 33446
long title: Proceedings of the staff meetings. Mayo Clinic
short title: Proc Staff Meet Mayo Clin
ISSN: 0092-699X
ISSN (Online): 
IsoAbbr: Proc Staff Meet Mayo Clin
NlmId: 0405544
123:123
JrId: 33450
long title: Evidence report/technology assessment
short title: Evid Rep Technol Assess (Full Rep)
ISSN: 1530-4396
ISSN (Online): 
IsoAbbr: Evid Rep Technol Assess (Full Rep)
NlmId: 101082681
123:123
JrId: 33453
long title: Journal of cardiopulmonary rehabilitation and prevention
short title: J Cardiopulm Rehabil Prev
ISSN: 1932-7501
ISSN (Online): 1932-751X
IsoAbbr: J Cardiopulm Rehabil Prev
NlmId: 101291247
123:123
JrId: 33454
long title: Zeitschrift fur Orthopadie und Unfallchirurgie
short title: Z Orthop Unfall
ISSN: 1864-6697
ISSN (Online): 1864-6743
IsoAbbr: Z Orthop Unfall
NlmId: 101308227
123:123
JrId: 33456
long title: Journal of thermal analysis and calorimetry
short title: J Therm Anal Calorim
ISSN: 1388-6150
ISSN (Online): 1588-2926
IsoAbbr: J Therm Anal Calorim
NlmId: 101308970
123:123
JrId: 33457
long title: Childhood (Copenhagen, Denmark)
short title: Childhood
ISSN: 0907-5682
ISSN (Online): 
IsoAbbr: Childhood
NlmId: 9404663
123:123
JrId: 33458
long title: SEB experimental biology series
short title: SEB Exp Biol Ser
ISSN: 
ISSN (Online): 
IsoAbbr: SEB Exp Biol Ser
NlmId: 101308820
123:123
JrId: 33462
long title: Journal of LGBT health research
short title: J LGBT Health Res
ISSN: 1557-4091
ISSN (Online): 1557-4105
IsoAbbr: J LGBT Health Res
NlmId: 101254470
123:123
JrId: 33467
long title: Clinical evidence
short title: Clin Evid (Online)
ISSN: 
ISSN (Online): 1752-8526
IsoAbbr: Clin Evid (Online)
NlmId: 101294314
123:123
JrId: 33468
long title: Language learning
short title: Lang Learn
ISSN: 0023-8333
ISSN (Online): 
IsoAbbr: Lang Learn
NlmId: 0216665
123:123
JrId: 33469
long title: The Southern African journal of epidemiology & infection : official journal of the Sexually Transmitted Diseases, Infectious Diseases and Epidemiological Societies of Southern Africa
short title: South Afr J Epidemiol Infect
ISSN: 1015-8782
ISSN (Online): 
IsoAbbr: South Afr J Epidemiol Infect
NlmId: 8912513
123:123
JrId: 33470
long title: Social dynamics
short title: Soc Dyn
ISSN: 0253-3952
ISSN (Online): 1940-7874
IsoAbbr: Soc Dyn
NlmId: 101309855
123:123
JrId: 33472
long title: Bulletin - Academy of Medicine of Cleveland
short title: Bull Acad Med Clevel
ISSN: 0001-4281
ISSN (Online): 
IsoAbbr: Bull Acad Med Clevel
NlmId: 7503473
123:123
JrId: 33473
long title: Acta Neerlandica morphologiae normalis et pathologicae
short title: Acta Neerl Morphol Norm Pathol
ISSN: 0365-4907
ISSN (Online): 
IsoAbbr: Acta Neerl Morphol Norm Pathol
NlmId: 14540160R
123:123
JrId: 33474
long title: Bulletin. Adelphi Hospital (Brooklyn, New York, N.Y.)
short title: Bull Adelphi Hosp Brooklyn
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Adelphi Hosp Brooklyn
NlmId: 15740420R
123:123
JrId: 33475
long title: Case reports. Chicago. Children's Memorial Hospital
short title: Case Rep Child Meml Hosp Chic
ISSN: 
ISSN (Online): 
IsoAbbr: Case Rep Child Meml Hosp Chic
NlmId: 16130370R
123:123
JrId: 33476
long title: Journal. Colorado State Dental Association
short title: J Colo State Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Colo State Dent Assoc
NlmId: 16320380R
123:123
JrId: 33477
long title: General practice clinics
short title: Gen Pract Clin
ISSN: 0097-1634
ISSN (Online): 
IsoAbbr: Gen Pract Clin
NlmId: 17110330R
123:123
JrId: 33478
long title: The Medical bulletin
short title: Med Bull (N Y)
ISSN: 0098-5252
ISSN (Online): 
IsoAbbr: Med Bull (N Y)
NlmId: 18510390R
123:123
JrId: 33479
long title: Nederlands tijdschrift voor natuurkunde
short title: Ned Tijdschr Natuurkd (Den Haag 1934)
ISSN: 0028-2189
ISSN (Online): 
IsoAbbr: Ned Tijdschr Natuurkd (Den Haag 1934)
NlmId: 19010110R
123:123
JrId: 33480
long title: Turtox news
short title: Turtox News
ISSN: 0096-3895
ISSN (Online): 
IsoAbbr: Turtox News
NlmId: 21340280R
123:123
JrId: 33484
long title: International journal of plant genomics
short title: Int J Plant Genomics
ISSN: 1687-5370
ISSN (Online): 1687-5389
IsoAbbr: Int J Plant Genomics
NlmId: 101307648
123:123
JrId: 33486
long title: Seminars in immunopathology
short title: Semin Immunopathol
ISSN: 1863-2297
ISSN (Online): 1863-2300
IsoAbbr: Semin Immunopathol
NlmId: 101308769
123:123
JrId: 33487
long title: Schweizerische Blatter fur Krankenpflege. Revue suisse des infirmieres
short title: Schweiz Bl Krankenpfl
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Bl Krankenpfl
NlmId: 0026222
123:123
JrId: 33488
long title: The scientific proceedings of the Royal Dublin Society. Royal Dublin Society
short title: Sci Proc R Dublin Soc
ISSN: 0371-2303
ISSN (Online): 
IsoAbbr: Sci Proc R Dublin Soc
NlmId: 9427128
123:123
JrId: 33489
long title: Canadian journal of research. Section E, Medical sciences
short title: Can J Res E Med Sci
ISSN: 0366-743X
ISSN (Online): 
IsoAbbr: Can J Res E Med Sci
NlmId: 101240158
123:123
JrId: 33490
long title: Bulletin. American Society of Hospital Pharmacists
short title: Bull Am Soc Hosp Pharm
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Am Soc Hosp Pharm
NlmId: 14820210R
123:123
JrId: 33491
long title: Gastroenterologia bohema
short title: Gastroenterol Bohema
ISSN: 
ISSN (Online): 
IsoAbbr: Gastroenterol Bohema
NlmId: 17040180R
123:123
JrId: 33492
long title: [Kagaku] [Science]
short title: Kagaku
ISSN: 0022-7625
ISSN (Online): 
IsoAbbr: Kagaku
NlmId: 18110020R
123:123
JrId: 33493
long title: [Nihon rinsho kekkaku] The Japanese journal of clinical tuberculosis
short title: Nihon Rinsho Kekkaku
ISSN: 
ISSN (Online): 
IsoAbbr: Nihon Rinsho Kekkaku
NlmId: 19130310R
123:123
JrId: 33494
long title: Acta of bioengineering and biomechanics / Wroclaw University of Technology
short title: Acta Bioeng Biomech
ISSN: 1509-409X
ISSN (Online): 
IsoAbbr: Acta Bioeng Biomech
NlmId: 101194794
123:123
JrId: 33495
long title: Acta ortopedica mexicana
short title: Acta Ortop Mex
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Ortop Mex
NlmId: 101190312
123:123
JrId: 33496
long title: Adapted physical activity quarterly : APAQ
short title: Adapt Phys Activ Q
ISSN: 0736-5829
ISSN (Online): 1543-2777
IsoAbbr: Adapt Phys Activ Q
NlmId: 8701671
123:123
JrId: 33497
long title: Adicciones
short title: Adicciones
ISSN: 0214-4840
ISSN (Online): 
IsoAbbr: Adicciones
NlmId: 9605506
123:123
JrId: 33498
long title: Bioinspiration & biomimetics
short title: Bioinspir Biomim
ISSN: 1748-3182
ISSN (Online): 1748-3190
IsoAbbr: Bioinspir Biomim
NlmId: 101292902
123:123
JrId: 33499
long title: Breastfeeding medicine : the official journal of the Academy of Breastfeeding Medicine
short title: Breastfeed Med
ISSN: 1556-8253
ISSN (Online): 1556-8342
IsoAbbr: Breastfeed Med
NlmId: 101260777
123:123
JrId: 33500
long title: Cancer genomics & proteomics
short title: Cancer Genomics Proteomics
ISSN: 1109-6535
ISSN (Online): 1790-6245
IsoAbbr: Cancer Genomics Proteomics
NlmId: 101188791
123:123
JrId: 33501
long title: Ciencia & saude coletiva
short title: Cien Saude Colet
ISSN: 1413-8123
ISSN (Online): 1678-4561
IsoAbbr: Cien Saude Colet
NlmId: 9713483
123:123
JrId: 33502
long title: Critical pathways in cardiology
short title: Crit Pathw Cardiol
ISSN: 1535-282X
ISSN (Online): 1535-2811
IsoAbbr: Crit Pathw Cardiol
NlmId: 101165286
123:123
JrId: 33503
long title: East African journal of public health
short title: East Afr J Public Health
ISSN: 0856-8960
ISSN (Online): 
IsoAbbr: East Afr J Public Health
NlmId: 101302040
123:123
JrId: 33504
long title: Enfermeria clinica
short title: Enferm Clin
ISSN: 1130-8621
ISSN (Online): 1579-2013
IsoAbbr: Enferm Clin
NlmId: 101190915
123:123
JrId: 33505
long title: European eating disorders review : the journal of the Eating Disorders Association
short title: Eur Eat Disord Rev
ISSN: 1072-4133
ISSN (Online): 1099-0968
IsoAbbr: Eur Eat Disord Rev
NlmId: 9436977
123:123
JrId: 33506
long title: Future microbiology
short title: Future Microbiol
ISSN: 1746-0913
ISSN (Online): 1746-0921
IsoAbbr: Future Microbiol
NlmId: 101278120
123:123
JrId: 33507
long title: Interactive cardiovascular and thoracic surgery
short title: Interact Cardiovasc Thorac Surg
ISSN: 1569-9293
ISSN (Online): 1569-9285
IsoAbbr: Interact Cardiovasc Thorac Surg
NlmId: 101158399
123:123
JrId: 33508
long title: International journal of pediatric obesity : IJPO : an official journal of the International Association for the Study of Obesity
short title: Int J Pediatr Obes
ISSN: 1747-7166
ISSN (Online): 1747-7174
IsoAbbr: Int J Pediatr Obes
NlmId: 101256330
123:123
JrId: 33509
long title: Journal of the cardiometabolic syndrome
short title: J Cardiometab Syndr
ISSN: 1559-4564
ISSN (Online): 1559-4572
IsoAbbr: J Cardiometab Syndr
NlmId: 101284690
123:123
JrId: 33510
long title: Journal of evidence-based social work
short title: J Evid Based Soc Work
ISSN: 1543-3714
ISSN (Online): 1543-3722
IsoAbbr: J Evid Based Soc Work
NlmId: 101197676
123:123
JrId: 33511
long title: Journal of oleo science
short title: J Oleo Sci
ISSN: 1345-8957
ISSN (Online): 1347-3352
IsoAbbr: J Oleo Sci
NlmId: 101175339
123:123
JrId: 33512
long title: Journal of sport rehabilitation
short title: J Sport Rehabil
ISSN: 1056-6716
ISSN (Online): 1543-3072
IsoAbbr: J Sport Rehabil
NlmId: 9206500
123:123
JrId: 33513
long title: Journal of veterinary cardiology : the official journal of the European Society of Veterinary Cardiology
short title: J Vet Cardiol
ISSN: 1760-2734
ISSN (Online): 1875-0834
IsoAbbr: J Vet Cardiol
NlmId: 101163270
123:123
JrId: 33514
long title: Nigerian quarterly journal of hospital medicine
short title: Nig Q J Hosp Med
ISSN: 0189-2657
ISSN (Online): 
IsoAbbr: Nig Q J Hosp Med
NlmId: 9713944
123:123
JrId: 33515
long title: Nurse education in practice
short title: Nurse Educ Pract
ISSN: 1471-5953
ISSN (Online): 1873-5223
IsoAbbr: Nurse Educ Pract
NlmId: 101090848
123:123
JrId: 33516
long title: Organizational ethics : healthcare, business, and policy : OE
short title: Organ Ethic
ISSN: 1541-1036
ISSN (Online): 
IsoAbbr: Organ Ethic
NlmId: 101261882
123:123
JrId: 33517
long title: Pharmeuropa scientific notes
short title: Pharmeur Sci Notes
ISSN: 1814-2435
ISSN (Online): 1814-2443
IsoAbbr: Pharmeur Sci Notes
NlmId: 101262672
123:123
JrId: 33518
long title: Turkish neurosurgery
short title: Turk Neurosurg
ISSN: 1019-5149
ISSN (Online): 
IsoAbbr: Turk Neurosurg
NlmId: 9423821
123:123
JrId: 33520
long title: EcoHealth
short title: Ecohealth
ISSN: 1612-9202
ISSN (Online): 1612-9210
IsoAbbr: Ecohealth
NlmId: 101222144
123:123
JrId: 33523
long title: Revista. Asociacion Medica Mexicana
short title: Rev Asoc Medica Mex
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Asoc Medica Mex
NlmId: 0002552
123:123
JrId: 33525
long title: Ser (revista medico-social)
short title: Ser Rev Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Ser Rev Med Soc
NlmId: 20720160R
123:123
JrId: 33526
long title: Surgo_ Glasgow University medical journal
short title: Surgo Glasg Univ Med J
ISSN: 0039-6125
ISSN (Online): 
IsoAbbr: Surgo Glasg Univ Med J
NlmId: 21030460R
123:123
JrId: 33528
long title: Department of Health and Social Services quarterly magazine
short title: Dep Health Soc Serv Q Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Dep Health Soc Serv Q Mag
NlmId: 9426906
123:123
JrId: 33529
long title: Tairyoku, eiyo men'ekigaku zasshi = Journal of physical fitness, nutrition and immunology
short title: Tairyoku Eiyo Menekigaku Zasshi
ISSN: 1341-0865
ISSN (Online): 
IsoAbbr: Tairyoku Eiyo Menekigaku Zasshi
NlmId: 9715196
123:123
JrId: 33530
long title: Boletim do Instituto Superior de Higiene Doutor Ricardo Jorge
short title: Bol Inst Super Hig Doutor Ricardo Jorge
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Inst Super Hig Doutor Ricardo Jorge
NlmId: 101233389
123:123
JrId: 33531
long title: Accao medica
short title: Accao Med
ISSN: 0870-0311
ISSN (Online): 
IsoAbbr: Accao Med
NlmId: 14520180R
123:123
JrId: 33532
long title: Actas Ciba
short title: Actas CIBA
ISSN: 1669-4112
ISSN (Online): 
IsoAbbr: Actas CIBA
NlmId: 14620060R
123:123
JrId: 33533
long title: Bollettino schermografico
short title: Boll Schermogr
ISSN: 0366-1776
ISSN (Online): 
IsoAbbr: Boll Schermogr
NlmId: 15710180R
123:123
JrId: 33534
long title: [Tokyo iji shinshi] The Tokyo medical journal
short title: Tokyo Iji Shinshi
ISSN: 
ISSN (Online): 
IsoAbbr: Tokyo Iji Shinshi
NlmId: 21220270R
123:123
JrId: 33535
long title: Veterinaria
short title: Veterinaria
ISSN: 
ISSN (Online): 
IsoAbbr: Veterinaria
NlmId: 0115340
123:123
JrId: 33536
long title: Sao Paulo medico
short title: Sao Paulo Med
ISSN: 
ISSN (Online): 
IsoAbbr: Sao Paulo Med
NlmId: 0204544
123:123
JrId: 33537
long title: Revista de sanidad veterinaria
short title: Rev Sanid Vet
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sanid Vet
NlmId: 0204776
123:123
JrId: 33538
long title: El Hospital_ la revista interamericana de hospitales
short title: Hospital
ISSN: 0018-5485
ISSN (Online): 
IsoAbbr: Hospital
NlmId: 0373020
123:123
JrId: 33539
long title: La Reforma medica
short title: Reforma Med
ISSN: 
ISSN (Online): 
IsoAbbr: Reforma Med
NlmId: 0401272
123:123
JrId: 33540
long title: Note e riviste di psichiatria
short title: Note Riv Psichiatr
ISSN: 0391-0067
ISSN (Online): 
IsoAbbr: Note Riv Psichiatr
NlmId: 0413424
123:123
JrId: 33541
long title: The Journal of the Royal Army Veterinary Corps
short title: J R Army Vet Corps
ISSN: 0035-8681
ISSN (Online): 
IsoAbbr: J R Army Vet Corps
NlmId: 7503106
123:123
JrId: 33542
long title: Bulletin sanitaire
short title: Bull Sanit
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Sanit
NlmId: 15920020R
123:123
JrId: 33543
long title: Divulgacion dental ...
short title: Divulg Dent
ISSN: 0366-9262
ISSN (Online): 
IsoAbbr: Divulg Dent
NlmId: 16630020R
123:123
JrId: 33544
long title: Cuadernos de farmacologia
short title: Cuad Farmacol
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad Farmacol
NlmId: 16430420R
123:123
JrId: 33545
long title: Inter-exter
short title: Interexter
ISSN: 0245-9205
ISSN (Online): 
IsoAbbr: Interexter
NlmId: 17620430R
123:123
JrId: 33546
long title: Revista del practicante ...
short title: Rev Pract
ISSN: 1131-0243
ISSN (Online): 
IsoAbbr: Rev Pract
NlmId: 20230010R
123:123
JrId: 33547
long title: Revista farmaceutica de Cuba
short title: Rev Farm Cuba
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Farm Cuba
NlmId: 20230360R
123:123
JrId: 33548
long title: Soap and sanitary chemicals
short title: Soap Sanit Chem
ISSN: 0376-2610
ISSN (Online): 
IsoAbbr: Soap Sanit Chem
NlmId: 20810020R
123:123
JrId: 33550
long title: America clinica
short title: Am Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Am Clin
NlmId: 0370463
123:123
JrId: 33551
long title: Ars medici
short title: Ars Med
ISSN: 0004-2897
ISSN (Online): 
IsoAbbr: Ars Med
NlmId: 0372471
123:123
JrId: 33552
long title: Bayerisches Arzteblatt : amtliches Organ der Bayerischen Landesarztekammer und ihrer Bezirksvereine
short title: Bayer Aztebl
ISSN: 0005-7126
ISSN (Online): 
IsoAbbr: Bayer Aztebl
NlmId: 0372665
123:123
JrId: 33553
long title: The Dallas medical journal
short title: Dallas Med J
ISSN: 0011-586X
ISSN (Online): 
IsoAbbr: Dallas Med J
NlmId: 0373173
123:123
JrId: 33554
long title: Farmacevtisk revy
short title: Farm Revy
ISSN: 0014-8210
ISSN (Online): 
IsoAbbr: Farm Revy
NlmId: 0400667
123:123
JrId: 33555
long title: British journal of psychiatric social work
short title: Br J Psychiatr Soc Work
ISSN: 
ISSN (Online): 
IsoAbbr: Br J Psychiatr Soc Work
NlmId: 1265621
123:123
JrId: 33556
long title: ADA forecast
short title: ADA Forecast
ISSN: 0001-0847
ISSN (Online): 
IsoAbbr: ADA Forecast
NlmId: 7506508
123:123
JrId: 33557
long title: Bulletin of the Toronto East Medical Association
short title: Bull Tor East Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Tor East Med Assoc
NlmId: 7507046
123:123
JrId: 33558
long title: Dia medico uruguayo
short title: Dia Med Urug
ISSN: 
ISSN (Online): 
IsoAbbr: Dia Med Urug
NlmId: 9428396
123:123
JrId: 33559
long title: Annales de chimie--science des materiaux
short title: Ann Chimie Sci Materiaux
ISSN: 0151-9107
ISSN (Online): 
IsoAbbr: Ann Chimie Sci Materiaux
NlmId: 9875491
123:123
JrId: 33561
long title: Arztliche Monatshefte fur berufliche Fortbildung. Cahiers mensuels de medecine
short title: Arztl Monatshefte Berufl Fortbild
ISSN: 0365-639X
ISSN (Online): 
IsoAbbr: Arztl Monatshefte Berufl Fortbild
NlmId: 14640270R
123:123
JrId: 33562
long title: American review of Soviet medicine
short title: Am Rev Sov Med
ISSN: 
ISSN (Online): 
IsoAbbr: Am Rev Sov Med
NlmId: 14840620R
123:123
JrId: 33563
long title: Anales. Asociacion de Quimica y Farmacia del Uruguay
short title: An Asoc Quim Farm Uruguay
ISSN: 
ISSN (Online): 
IsoAbbr: An Asoc Quim Farm Uruguay
NlmId: 15330160R
123:123
JrId: 33564
long title: Ciba-Tijdschrift
short title: Ciba-Tijdschr
ISSN: 
ISSN (Online): 
IsoAbbr: Ciba-Tijdschr
NlmId: 15930250R
123:123
JrId: 33565
long title: Clinica odontoiatrica_ revista mensile di operativa dentaria, chirurgia orale, ortodontia e protesi
short title: Clin Odontoiatr Rev Mens Oper Dent Chir Orale Ortod Protesi
ISSN: 0366-6794
ISSN (Online): 
IsoAbbr: Clin Odontoiatr Rev Mens Oper Dent Chir Orale Ortod Protesi
NlmId: 16230340R
123:123
JrId: 33566
long title: Cancer news
short title: Cancer News
ISSN: 0008-5464
ISSN (Online): 
IsoAbbr: Cancer News
NlmId: 16030310R
123:123
JrId: 33567
long title: Deutsche dentistische Zeitschrift
short title: Dtsch Dent Z
ISSN: 
ISSN (Online): 
IsoAbbr: Dtsch Dent Z
NlmId: 16540120R
123:123
JrId: 33568
long title: E N E
short title: E N E
ISSN: 
ISSN (Online): 
IsoAbbr: E N E
NlmId: 16640610R
123:123
JrId: 33569
long title: Boletin. Veracruz, Mexico (City) Sanatorio "Dr. Nicandro L. Melo"
short title: Bol Veracruz Mexico
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Veracruz Mexico
NlmId: 21440570R
123:123
JrId: 33570
long title: California public health report. California. Dept. of Public Health
short title: Calif Public Health Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Calif Public Health Rep
NlmId: 22510290R
123:123
JrId: 33571
long title: Oto-rhino-laryngologia Danubiana
short title: Otorhinolaryngol Danub
ISSN: 
ISSN (Online): 
IsoAbbr: Otorhinolaryngol Danub
NlmId: 0022245
123:123
JrId: 33572
long title: Forschungen und Fortschritte_ Nachrichtenblatt der deutschen Wissenschaft und Technik
short title: Forsch Fortschr
ISSN: 
ISSN (Online): 
IsoAbbr: Forsch Fortschr
NlmId: 0154621
123:123
JrId: 33573
long title: Pro medico_ arztliches Referatenblatt
short title: Pro Med Arztl Ref
ISSN: 0032-907X
ISSN (Online): 
IsoAbbr: Pro Med Arztl Ref
NlmId: 0376435
123:123
JrId: 33574
long title: Revista de la Asociacion Bioquimica Argentina. Asociacion Bioquimica Argentina
short title: Rev Asoc Bioquim Argent
ISSN: 0004-4768
ISSN (Online): 
IsoAbbr: Rev Asoc Bioquim Argent
NlmId: 7505957
123:123
JrId: 33576
long title: Medicina (Universidad de los Andes)
short title: Med Bogota Colomb
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bogota Colomb
NlmId: 100927874
123:123
JrId: 33577
long title: Revista. Asociacion Medica Latinoamericana
short title: Rev Asoc Med Latinoam
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Asoc Med Latinoam
NlmId: 15330410R
123:123
JrId: 33578
long title: Proceedings of the annual meeting. Hawaiian Academy of Science, Honolulu
short title: Hawaii Acad Sci Honol
ISSN: 
ISSN (Online): 
IsoAbbr: Hawaii Acad Sci Honol
NlmId: 17240490R
123:123
JrId: 33579
long title: The Iowa dental bulletin
short title: Iowa Dent Bull
ISSN: 0021-048X
ISSN (Online): 
IsoAbbr: Iowa Dent Bull
NlmId: 17710060R
123:123
JrId: 33580
long title: The Journal of clinical nutrition
short title: J Clin Nutr
ISSN: 0095-9871
ISSN (Online): 1938-3215
IsoAbbr: J Clin Nutr
NlmId: 17840170R
123:123
JrId: 33581
long title: [Kosei kagaku] The Japanese journal of public health
short title: Kosei kagaku Jpn J Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: Kosei kagaku Jpn J Public Health
NlmId: 18210040R
123:123
JrId: 33582
long title: La Medicina italiana
short title: Med Ital
ISSN: 
ISSN (Online): 
IsoAbbr: Med Ital
NlmId: 18540620R
123:123
JrId: 33583
long title: New York University medical quarterly
short title: N Y Univ Med Q
ISSN: 0028-7903
ISSN (Online): 
IsoAbbr: N Y Univ Med Q
NlmId: 19110670R
123:123
JrId: 33584
long title: Noticias clinicas
short title: Not Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Not Clin
NlmId: 19220430R
123:123
JrId: 33585
long title: La Pediatria del medico pratico
short title: Pediatr Med Prat
ISSN: 0391-0393
ISSN (Online): 
IsoAbbr: Pediatr Med Prat
NlmId: 19530280R
123:123
JrId: 33586
long title: Noticiero medico espanol
short title: Not Med Esp
ISSN: 
ISSN (Online): 
IsoAbbr: Not Med Esp
NlmId: 19220460R
123:123
JrId: 33587
long title: Ophthalmologia ibero americana
short title: Ophthalmol Ibero Am
ISSN: 
ISSN (Online): 
IsoAbbr: Ophthalmol Ibero Am
NlmId: 19410400R
123:123
JrId: 33588
long title: Revista de psicologia general y aplicada
short title: Rev Psicol Gen Apl
ISSN: 0373-2002
ISSN (Online): 
IsoAbbr: Rev Psicol Gen Apl
NlmId: 20220360R
123:123
JrId: 33589
long title: Revista de sanidad de aeronautica
short title: Rev Sanid Aeronaut
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sanid Aeronaut
NlmId: 20220500R
123:123
JrId: 33590
long title: Revista de quimica y farmacia
short title: Rev Quim Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Quim Farm
NlmId: 20220440R
123:123
JrId: 33591
long title: Revista medica brasileira
short title: Rev Med Bras
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Bras
NlmId: 20240090R
123:123
JrId: 33592
long title: La Revista medica de Yucatan
short title: Rev Med Yucatan
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Yucatan
NlmId: 20240320R
123:123
JrId: 33593
long title: Rivista di biologia coloniale
short title: Riv Biol Coloniale
ISSN: 0370-3703
ISSN (Online): 
IsoAbbr: Riv Biol Coloniale
NlmId: 20420480R
123:123
JrId: 33594
long title: Revista panamericana de medicina y cirugia del torax
short title: Rev Panam Med Cir Torax
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Panam Med Cir Torax
NlmId: 20310300R
123:123
JrId: 33595
long title: Rivista di difesa sociale
short title: Riv Dif Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Dif Soc
NlmId: 20420520R
123:123
JrId: 33596
long title: Revue medicale de France
short title: Rev Med Fr
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Fr
NlmId: 20340180R
123:123
JrId: 33597
long title: Annales de medecine veterinaire
short title: Ann Med Vet
ISSN: 0003-4118
ISSN (Online): 
IsoAbbr: Ann Med Vet
NlmId: 0373073
123:123
JrId: 33598
long title: Der Wendepunkt im Leben und im Leiden
short title: Wendepunkt Leben Leiden
ISSN: 0043-2687
ISSN (Online): 
IsoAbbr: Wendepunkt Leben Leiden
NlmId: 0417404
123:123
JrId: 33599
long title: Vestnik ceskoslovenskych lekaru
short title: Vestn Ceskoslov Lekaru
ISSN: 0231-5157
ISSN (Online): 
IsoAbbr: Vestn Ceskoslov Lekaru
NlmId: 7901950
123:123
JrId: 33600
long title: Tabulae biologicae
short title: Tabulae Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Tabulae Biol
NlmId: 05110020R
123:123
JrId: 33601
long title: Anais de enfermagem
short title: An Enferm
ISSN: 
ISSN (Online): 
IsoAbbr: An Enferm
NlmId: 14920070R
123:123
JrId: 33602
long title: Journal. Institution of Sanitary Engineers, London
short title: J Inst Sanit Eng Lond
ISSN: 
ISSN (Online): 
IsoAbbr: J Inst Sanit Eng Lond
NlmId: 17620180R
123:123
JrId: 33603
long title: Jornal dos farmaceuticos
short title: J Farm
ISSN: 
ISSN (Online): 
IsoAbbr: J Farm
NlmId: 17810400R
123:123
JrId: 33604
long title: Lucina
short title: Lucina
ISSN: 1590-6353
ISSN (Online): 
IsoAbbr: Lucina
NlmId: 18340860R
123:123
JrId: 33605
long title: Odontoiatria e protesi dentaria
short title: Odontoiatr Protesi Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Odontoiatr Protesi Dent
NlmId: 19320100R
123:123
JrId: 33606
long title: Oncologia
short title: Oncol
ISSN: 
ISSN (Online): 
IsoAbbr: Oncol
NlmId: 19410020R
123:123
JrId: 33607
long title: Revista de sanidad
short title: Rev Sanid
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sanid
NlmId: 20220490R
123:123
JrId: 33608
long title: Rontgenpraxis_ Diagnostik, Rontgen-, Radium-, Lichttherapie
short title: Rontgenprax Diagn Rontgen Radium Lichtther
ISSN: 
ISSN (Online): 
IsoAbbr: Rontgenprax Diagn Rontgen Radium Lichtther
NlmId: 20430740R
123:123
JrId: 33609
long title: Sanitatswarte
short title: Sanitatswarte
ISSN: 
ISSN (Online): 
IsoAbbr: Sanitatswarte
NlmId: 20540470R
123:123
JrId: 33610
long title: Der Schweizer Optiker. L'Opticien suisse
short title: Schweiz Opt Opt Suisse
ISSN: 1420-0821
ISSN (Online): 
IsoAbbr: Schweiz Opt Opt Suisse
NlmId: 20630170R
123:123
JrId: 33611
long title: Anales. Sociedad de Biologia de Bogota
short title: Anal Soc Biol Bogota
ISSN: 
ISSN (Online): 
IsoAbbr: Anal Soc Biol Bogota
NlmId: 20810480R
123:123
JrId: 33612
long title: Boletim. Sociedade de Medicina e Cirurgia de Campinas
short title: Bol Soc Med Cir Camp
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Soc Med Cir Camp
NlmId: 20820470R
123:123
JrId: 33613
long title: Vegetarische bode
short title: Veg Bode
ISSN: 
ISSN (Online): 
IsoAbbr: Veg Bode
NlmId: 21440390R
123:123
JrId: 33614
long title: De Stethoscoop
short title: Stethosc
ISSN: 
ISSN (Online): 
IsoAbbr: Stethosc
NlmId: 21010420R
123:123
JrId: 33615
long title: Zeitschrift fur physikalische Therapie, Bader- und Klimaheilkunde
short title: Z Phys Ther Bader Klimanheikd
ISSN: 
ISSN (Online): 
IsoAbbr: Z Phys Ther Bader Klimanheikd
NlmId: 21810050R
123:123
JrId: 33616
long title: Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. 1. Abt. Medizinisch-hygienische Bakteriologie, Virusforschung und Parasitologie. Referate
short title: Zentralblatt Bakteriol Parasitenkd Infekt Hyg
ISSN: 
ISSN (Online): 
IsoAbbr: Zentralblatt Bakteriol Parasitenkd Infekt Hyg
NlmId: 59230420R
123:123
JrId: 33617
long title: Proteccion social
short title: Prot Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Prot Soc
NlmId: 0140451
123:123
JrId: 33618
long title: Journal. National Proctologic Association
short title: J Natl Proctol Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Natl Proctol Assoc
NlmId: 0375310
123:123
JrId: 33619
long title: The Middlesex Hospital journal
short title: Middx Hosp J
ISSN: 0026-3222
ISSN (Online): 
IsoAbbr: Middx Hosp J
NlmId: 0413710
123:123
JrId: 33620
long title: Ceara medico : orgao do Centro Medico Cearense
short title: Ceara Med
ISSN: 0100-4840
ISSN (Online): 
IsoAbbr: Ceara Med
NlmId: 8104953
123:123
JrId: 33621
long title: Boletin epidemiologico (Mexico City, Mexico)
short title: Bol Epidemiol (Mex City Mex)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Epidemiol (Mex City Mex)
NlmId: 9422437
123:123
JrId: 33622
long title: Boletin. Asociacion Medica de Santiago de los Caballeros
short title: Bol Asoc Med Santiago Caballer
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Asoc Med Santiago Caballer
NlmId: 15330340R
123:123
JrId: 33623
long title: Boletin de educacion fisica
short title: Bol Educ Fis (Santiago)
ISSN: 0716-3436
ISSN (Online): 
IsoAbbr: Bol Educ Fis (Santiago)
NlmId: 15630230R
123:123
JrId: 33624
long title: The Centaur of Alpha Kappa Kappa
short title: Centaur Alpha Kappa Kappa
ISSN: 
ISSN (Online): 
IsoAbbr: Centaur Alpha Kappa Kappa
NlmId: 16110090R
123:123
JrId: 33625
long title: Boletin ... Cuba. Cuerpo de la Policia Nacional. Seccion de Sanidad
short title: Bol Cuba Cuerpo Polic Nac
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Cuba Cuerpo Polic Nac
NlmId: 16430540R
123:123
JrId: 33626
long title: Folia gynaecologica
short title: Folia Gynaecol (1908)
ISSN: 1121-1199
ISSN (Online): 
IsoAbbr: Folia Gynaecol (1908)
NlmId: 16940300R
123:123
JrId: 33627
long title: Hospital and health management
short title: Hosp Health Manag
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Health Manag
NlmId: 17420260R
123:123
JrId: 33628
long title: Infortunistica e traumatologia del lavoro
short title: Infort Traumatol Lav
ISSN: 0390-9417
ISSN (Online): 
IsoAbbr: Infort Traumatol Lav
NlmId: 17610250R
123:123
JrId: 33629
long title: Journal. Michigan State Dental Society
short title: J Mich State Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Mich State Dent Soc
NlmId: 18710160R
123:123
JrId: 33630
long title: Modern treatment yearbook
short title: Mod Treat Yearb
ISSN: 
ISSN (Online): 
IsoAbbr: Mod Treat Yearb
NlmId: 18750030R
123:123
JrId: 33631
long title: Quarterly journal of pharmacy and pharmacology
short title: Q J Pharm Pharmacol
ISSN: 0370-2979
ISSN (Online): 
IsoAbbr: Q J Pharm Pharmacol
NlmId: 19940200R
123:123
JrId: 33632
long title: Quarterly review. British Red Cross Society
short title: Q Rev Br Red Cross Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Q Rev Br Red Cross Soc
NlmId: 20040130R
123:123
JrId: 33633
long title: Revista de medicina do Rio Grande do Sul
short title: Rev Med Rio Gd Sul
ISSN: 0482-5896
ISSN (Online): 
IsoAbbr: Rev Med Rio Gd Sul
NlmId: 20210260R
123:123
JrId: 33634
long title: Revue de l'ouie
short title: Rev Ouie
ISSN: 0048-7961
ISSN (Online): 
IsoAbbr: Rev Ouie
NlmId: 20320330R
123:123
JrId: 33635
long title: Boletim. Sao Paulo, Brazil (State) Reparticao de Aguas e Esgotos
short title: Bol Sao Paulo Braz State Reparticao Aguas Esgotos
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Sao Paulo Braz State Reparticao Aguas Esgotos
NlmId: 20610410R
123:123
JrId: 33636
long title: Revista. Sociedad Peruana de Protesis Dental y Maxilo-Facial, Lima
short title: Rev Soc Peru Protes Dent Maxilofac Lima
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Peru Protes Dent Maxilofac Lima
NlmId: 20820330R
123:123
JrId: 33637
long title: Stomatologia
short title: Stomatologia
ISSN: 
ISSN (Online): 
IsoAbbr: Stomatologia
NlmId: 21010680R
123:123
JrId: 33638
long title: Transactions. Western Surgical Association
short title: Trans West Surg Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Trans West Surg Assoc
NlmId: 21620510R
123:123
JrId: 33639
long title: Ernst Schering Foundation symposium proceedings
short title: Ernst Schering Found Symp Proc
ISSN: 
ISSN (Online): 
IsoAbbr: Ernst Schering Found Symp Proc
NlmId: 101312605
123:123
JrId: 33640
long title: The Biological review of the City College
short title: Biol Rev City Coll
ISSN: 
ISSN (Online): 
IsoAbbr: Biol Rev City Coll
NlmId: 0101241
123:123
JrId: 33641
long title: La Diagnosi_ rivista mensile di medicina pratica
short title: Diagnosi (Napoli)
ISSN: 
ISSN (Online): 
IsoAbbr: Diagnosi (Napoli)
NlmId: 0112274
123:123
JrId: 33642
long title: Atomes
short title: Atomes
ISSN: 
ISSN (Online): 
IsoAbbr: Atomes
NlmId: 0254724
123:123
JrId: 33643
long title: The Australian journal of science
short title: Aust J Sci
ISSN: 0365-3668
ISSN (Online): 
IsoAbbr: Aust J Sci
NlmId: 0263662
123:123
JrId: 33645
long title: Wilhelm Roux' Archiv fur Entwicklungsmechanik der Organismen
short title: Wilhelm Roux Arch Entwickl Mech Org
ISSN: 0043-5546
ISSN (Online): 
IsoAbbr: Wilhelm Roux Arch Entwickl Mech Org
NlmId: 7508795
123:123
JrId: 33646
long title: Chiropodist (Society of Chiropodists)
short title: Chiropodist (Lond)
ISSN: 0009-4706
ISSN (Online): 
IsoAbbr: Chiropodist (Lond)
NlmId: 9427242
123:123
JrId: 33648
long title: The British journal of psychology. General section
short title: Br J Psychol Gen Sect
ISSN: 0373-2460
ISSN (Online): 
IsoAbbr: Br J Psychol Gen Sect
NlmId: 101245095
123:123
JrId: 33649
long title: Bristol medico-chirurgical journal (1883)
short title: Bristol Med Chir J (1883)
ISSN: 0007-019X
ISSN (Online): 
IsoAbbr: Bristol Med Chir J (1883)
NlmId: 101281337
123:123
JrId: 33650
long title: Alexander Blain Hospital bulletin
short title: Alexander Blain Hosp Bull
ISSN: 0097-1820
ISSN (Online): 
IsoAbbr: Alexander Blain Hosp Bull
NlmId: 14720440R
123:123
JrId: 33651
long title: Boletin del Instituto Internacional Americano de Proteccion a la Infancia. Interamerican Children's Institute
short title: Bol Inst Int Am Prot Infanc
ISSN: 0366-1849
ISSN (Online): 
IsoAbbr: Bol Inst Int Am Prot Infanc
NlmId: 14820030R
123:123
JrId: 33652
long title: Bulletin. American Pharmaceutical Association. Committee on National Formulary
short title: Bull Am Pharm Assoc
ISSN: 0097-0506
ISSN (Online): 
IsoAbbr: Bull Am Pharm Assoc
NlmId: 14840210R
123:123
JrId: 33653
long title: Anais Azevedos
short title: An Azevedos
ISSN: 0003-2425
ISSN (Online): 
IsoAbbr: An Azevedos
NlmId: 14920050R
123:123
JrId: 33654
long title: Archiv fur innere Medizin
short title: Arch Inn Med
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Inn Med
NlmId: 15130230R
123:123
JrId: 33655
long title: Archivos brasileiros de medicina
short title: Arch Bras Med
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Bras Med
NlmId: 15230060R
123:123
JrId: 33656
long title: Anales. Ateneo de Clinica Quirurgica, Montevideo
short title: An Ateneo Clin Quir Montev
ISSN: 
ISSN (Online): 
IsoAbbr: An Ateneo Clin Quir Montev
NlmId: 15410040R
123:123
JrId: 33657
long title: Bulletin d'histologie appliquee et de technique microscopique
short title: Bull Histol Appl Tech Microsc
ISSN: 0366-4589
ISSN (Online): 
IsoAbbr: Bull Histol Appl Tech Microsc
NlmId: 15820060R
123:123
JrId: 33658
long title: Bulletin of venereal diseases
short title: Bull Vener Dis
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Vener Dis
NlmId: 15910050R
123:123
JrId: 33659
long title: Cahiers d'homeopathie et de therapeutique comparee
short title: Cah Homeopath Ther Comp
ISSN: 1141-0396
ISSN (Online): 
IsoAbbr: Cah Homeopath Ther Comp
NlmId: 16010370R
123:123
JrId: 33660
long title: The Dental gazette
short title: Dent Gaz
ISSN: 0265-1440
ISSN (Online): 
IsoAbbr: Dent Gaz
NlmId: 16520310R
123:123
JrId: 33661
long title: La Escuela de farmacia
short title: Esc Farm
ISSN: 0367-0341
ISSN (Online): 
IsoAbbr: Esc Farm
NlmId: 16810380R
123:123
JrId: 33662
long title: The Laboratory digest
short title: Lab Dig
ISSN: 0023-6799
ISSN (Online): 
IsoAbbr: Lab Dig
NlmId: 18230150R
123:123
JrId: 33663
long title: Revista. Lima. Universidad de San Marcos. Facultad de Farmacia y Bioquimica
short title: Rev Univ San Marcos Fac Farm Bioquim
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Univ San Marcos Fac Farm Bioquim
NlmId: 18330620R
123:123
JrId: 33664
long title: Bulletin of the University of Minnesota Hospitals and Minnesota Medical Foundation. Minnesota. University. Hospitals
short title: Bull Univ Minn Hosp Minn Med Found
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Univ Minn Hosp Minn Med Found
NlmId: 18730300R
123:123
JrId: 33665
long title: Revista chilena de neuro-psiquiatria
short title: Rev Chil Neuropsiquiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Chil Neuropsiquiatr
NlmId: 20140270R
123:123
JrId: 33666
long title: Archivos. Sociedad de Estudios Clinicos de la Habana
short title: Arch Soc Estud Clin Habana
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Soc Estud Clin Habana
NlmId: 20810620R
123:123
JrId: 33667
long title: Texas cancer bulletin
short title: Tex Cancer Bull
ISSN: 0892-8290
ISSN (Online): 
IsoAbbr: Tex Cancer Bull
NlmId: 21130520R
123:123
JrId: 33668
long title: Man_ a monthly record of anthropological science
short title: Man (Lond)
ISSN: 0025-1496
ISSN (Online): 
IsoAbbr: Man (Lond)
NlmId: 0073340
123:123
JrId: 33669
long title: Journal of research of the National Bureau of Standards
short title: J Res Natl Bur Stand (1934)
ISSN: 0091-0635
ISSN (Online): 
IsoAbbr: J Res Natl Bur Stand (1934)
NlmId: 0364550
123:123
JrId: 33670
long title: Radiologia_ rassegna internazionale trimestrale di radiobiologia, radioterapia, radiodiagnostica, terapia fisica e fisica applicata alla medicina
short title: Radiologia (Roma)
ISSN: 0390-7759
ISSN (Online): 
IsoAbbr: Radiologia (Roma)
NlmId: 0401255
123:123
JrId: 33671
long title: Tegen de tuberculose
short title: Tegen Tuberc
ISSN: 0040-2125
ISSN (Online): 
IsoAbbr: Tegen Tuberc
NlmId: 0404555
123:123
JrId: 33672
long title: Journal of the Franklin Institute
short title: J Franklin Inst
ISSN: 0016-0032
ISSN (Online): 
IsoAbbr: J Franklin Inst
NlmId: 7503075
123:123
JrId: 33673
long title: Proceedings of the Royal Society of London. Series A, Mathematical and physical sciences
short title: Proc R Soc Lond A Math Phys Sci
ISSN: 0080-4630
ISSN (Online): 
IsoAbbr: Proc R Soc Lond A Math Phys Sci
NlmId: 7505888
123:123
JrId: 33674
long title: St. Luke's Hospital staff clinics bulletin
short title: St. Lukes Hosp Staff Clin Bull
ISSN: 
ISSN (Online): 
IsoAbbr: St. Lukes Hosp Staff Clin Bull
NlmId: 9429356
123:123
JrId: 33675
long title: School of Medicine. University of Southern California. School of Medicine
short title: Univ South Calif Bull Sch Med
ISSN: 
ISSN (Online): 
IsoAbbr: Univ South Calif Bull Sch Med
NlmId: 101144289
123:123
JrId: 33676
long title: The journal of the California State Dental Association and the Nevada State Dental Society
short title: J Calif State Dent Assoc Nev State Dent Soc
ISSN: 0099-4502
ISSN (Online): 
IsoAbbr: J Calif State Dent Assoc Nev State Dent Soc
NlmId: 16020250R
123:123
JrId: 33677
long title: NAPT bulletin
short title: NAPT Bull
ISSN: 
ISSN (Online): 
IsoAbbr: NAPT Bull
NlmId: 16130230R
123:123
JrId: 33678
long title: Higiene y salubridad
short title: Hig Salubr
ISSN: 
ISSN (Online): 
IsoAbbr: Hig Salubr
NlmId: 17340310R
123:123
JrId: 33679
long title: Hospital Council bulletin
short title: Hosp Counc Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Counc Bull
NlmId: 17420460R
123:123
JrId: 33681
long title: The Journal of criminal law and criminology, including the American journal of police science
short title: J Crim Law Criminol (1931)
ISSN: 0885-2731
ISSN (Online): 
IsoAbbr: J Crim Law Criminol (1931)
NlmId: 17910010R
123:123
JrId: 33682
long title: Maternita e infanzia
short title: Matern Infanz (1926)
ISSN: 1720-9579
ISSN (Online): 
IsoAbbr: Matern Infanz (1926)
NlmId: 18430600R
123:123
JrId: 33683
long title: Nature (Paris, France)
short title: Nature (Paris, France)
ISSN: 0369-3392
ISSN (Online): 
IsoAbbr: Nature (Paris, France)
NlmId: 18940010R
123:123
JrId: 33684
long title: Odontologo
short title: Odontologo (Belo Horizonte)
ISSN: 0104-1681
ISSN (Online): 
IsoAbbr: Odontologo (Belo Horizonte)
NlmId: 19320350R
123:123
JrId: 33685
long title: The Philippine medical world
short title: Philipp Med World
ISSN: 
ISSN (Online): 
IsoAbbr: Philipp Med World
NlmId: 19620380R
123:123
JrId: 33686
long title: Psiquis
short title: Psiquis (Mexico)
ISSN: 
ISSN (Online): 
IsoAbbr: Psiquis (Mexico)
NlmId: 19910070R
123:123
JrId: 33687
long title: La Puericulture
short title: Puericulture
ISSN: 
ISSN (Online): 
IsoAbbr: Puericulture
NlmId: 19930270R
123:123
JrId: 33688
long title: Revista de medicina e cirurgia de Sao Paulo
short title: Rev Med Cir Sao Paulo
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Cir Sao Paulo
NlmId: 20210270R
123:123
JrId: 33689
long title: Revista medica veracruzana
short title: Rev Med Veracruzana
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Veracruzana
NlmId: 20240530R
123:123
JrId: 33690
long title: Revista medico-quirurgica de Oriente
short title: Rev Med Quir Oriente
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Quir Oriente
NlmId: 20240600R
123:123
JrId: 33691
long title: Revista odontologica
short title: Rev Odontol (B Aires)
ISSN: 1514-1128
ISSN (Online): 
IsoAbbr: Rev Odontol (B Aires)
NlmId: 20310190R
123:123
JrId: 33692
long title: Revue coloniale de medecine & chirurgie
short title: Rev Coloniale Med Chir
ISSN: 1244-4014
ISSN (Online): 
IsoAbbr: Rev Coloniale Med Chir
NlmId: 20320220R
123:123
JrId: 33693
long title: Schweizerische Arztezeitung fur Standesfragen. Bulletin professionnel des medecins suisses. Bollettino dei medici svizzeri per interessi professionali
short title: Schweiz Arzteztg Standesfr
ISSN: 1423-0623
ISSN (Online): 
IsoAbbr: Schweiz Arzteztg Standesfr
NlmId: 20630190R
123:123
JrId: 33694
long title: Science illustrated
short title: Sci Illus
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Illus
NlmId: 20640100R
123:123
JrId: 33695
long title: Studi di medicina e chirurgia dello sport
short title: Studi Med Chir Sport
ISSN: 0371-3687
ISSN (Online): 
IsoAbbr: Studi Med Chir Sport
NlmId: 21020190R
123:123
JrId: 33696
long title: Sud-est medical
short title: Sudest Med
ISSN: 
ISSN (Online): 
IsoAbbr: Sudest Med
NlmId: 21030060R
123:123
JrId: 33697
long title: Sugestiones
short title: Sugestiones
ISSN: 
ISSN (Online): 
IsoAbbr: Sugestiones
NlmId: 21030140R
123:123
JrId: 33698
long title: L'Union medicale des praticiens francais
short title: Union Med Prat Francais
ISSN: 
ISSN (Online): 
IsoAbbr: Union Med Prat Francais
NlmId: 21410190R
123:123
JrId: 33699
long title: Proceedings of staff meeting. Tulsa, Okla. Hillcrest Memorial Hospital
short title: Proc Staff Meet Tulsa Okla Hillcrest Meml Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Staff Meet Tulsa Okla Hillcrest Meml Hosp
NlmId: 21340210R
123:123
JrId: 33700
long title: University of Western Ontario medical journal
short title: Univ West Ont Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Univ West Ont Med J
NlmId: 21350030R
123:123
JrId: 33701
long title: University Hospital bulletin
short title: Univ Hosp Bull
ISSN: 0199-9680
ISSN (Online): 
IsoAbbr: Univ Hosp Bull
NlmId: 21430030R
123:123
JrId: 33702
long title: West London medical journal
short title: West Lond Med J
ISSN: 
ISSN (Online): 
IsoAbbr: West Lond Med J
NlmId: 21620110R
123:123
JrId: 33703
long title: Villaclara medica
short title: Villaclara Med
ISSN: 
ISSN (Online): 
IsoAbbr: Villaclara Med
NlmId: 21520560R
123:123
JrId: 33704
long title: Annual review of clinical psychology
short title: Annu Rev Clin Psychol
ISSN: 1548-5943
ISSN (Online): 1548-5951
IsoAbbr: Annu Rev Clin Psychol
NlmId: 101235325
123:123
JrId: 33705
long title: Clinical journal of the American Society of Nephrology : CJASN
short title: Clin J Am Soc Nephrol
ISSN: 1555-9041
ISSN (Online): 1555-905X
IsoAbbr: Clin J Am Soc Nephrol
NlmId: 101271570
123:123
JrId: 33706
long title: Compendium (Yardley, PA)
short title: Compend Contin Educ Vet
ISSN: 1940-8307
ISSN (Online): 1940-8315
IsoAbbr: Compend Contin Educ Vet
NlmId: 101290247
123:123
JrId: 33707
long title: Nanomedicine (London, England)
short title: Nanomedicine (Lond)
ISSN: 1743-5889
ISSN (Online): 1748-6963
IsoAbbr: Nanomedicine (Lond)
NlmId: 101278111
123:123
JrId: 33708
long title: Nowiny lekarskie : organ Wydzialu Lekarskiego Towarzystwa Przyjaciol Nauk Posnanskiego
short title: Now Lekarskie Organ Wydz Lekarskiego Tow Przyj Nauk Posnanskiego
ISSN: 0860-7397
ISSN (Online): 
IsoAbbr: Now Lekarskie Organ Wydz Lekarskiego Tow Przyj Nauk Posnanskiego
NlmId: 0021114
123:123
JrId: 33709
long title: Practica medica
short title: Supl Pract Med
ISSN: 
ISSN (Online): 
IsoAbbr: Supl Pract Med
NlmId: 0023124
123:123
JrId: 33710
long title: Journal of education & psychology
short title: J Educ Psychol
ISSN: 0022-0590
ISSN (Online): 
IsoAbbr: J Educ Psychol
NlmId: 0047617
123:123
JrId: 33711
long title: The OALMA journal
short title: Oalma J
ISSN: 
ISSN (Online): 
IsoAbbr: Oalma J
NlmId: 0130310
123:123
JrId: 33712
long title: Westchester medical bulletin
short title: Westchest Med Bull
ISSN: 0098-4787
ISSN (Online): 
IsoAbbr: Westchest Med Bull
NlmId: 0422305
123:123
JrId: 33713
long title: Zeitschrift fur Stomatologie
short title: Z Stomatol (1921)
ISSN: 1012-4748
ISSN (Online): 
IsoAbbr: Z Stomatol (1921)
NlmId: 1271625
123:123
JrId: 33714
long title: The Quarterly bulletin of the Indiana University Medical Center
short title: Q Bull Indiana Univ Med Cent
ISSN: 0097-014X
ISSN (Online): 
IsoAbbr: Q Bull Indiana Univ Med Cent
NlmId: 7502661
123:123
JrId: 33715
long title: The Bulletin of the Virginia State Dental Association
short title: Bull Va State Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Va State Dent Assoc
NlmId: 7507050
123:123
JrId: 33716
long title: Monthly review - New York State Department of Labor, Division of Industrial Hygiene
short title: Mon Rev New York State Dep Labor Div Ind Hyg
ISSN: 0361-9346
ISSN (Online): 
IsoAbbr: Mon Rev New York State Dep Labor Div Ind Hyg
NlmId: 7600777
123:123
JrId: 33717
long title: Revista de medicina legal
short title: Rev Med Leg
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Leg
NlmId: 2984682R
123:123
JrId: 33718
long title: L'Attualita medica
short title: Attual Med
ISSN: 
ISSN (Online): 
IsoAbbr: Attual Med
NlmId: 15410390R
123:123
JrId: 33719
long title: O Biologico
short title: Biol
ISSN: 0366-0567
ISSN (Online): 
IsoAbbr: Biol
NlmId: 15610210R
123:123
JrId: 33720
long title: Boletin medico
short title: Bol Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Med
NlmId: 15640300R
123:123
JrId: 33721
long title: Christ Hospital medical bulletin
short title: Christ Hosp Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Christ Hosp Med Bull
NlmId: 16210080R
123:123
JrId: 33722
long title: The Crippled child
short title: Crippl Child
ISSN: 
ISSN (Online): 
IsoAbbr: Crippl Child
NlmId: 16430170R
123:123
JrId: 33723
long title: Criminalia
short title: Crim
ISSN: 0011-1368
ISSN (Online): 
IsoAbbr: Crim
NlmId: 16430120R
123:123
JrId: 33724
long title: Gaceta medica de occidente
short title: Gac Med Occidente
ISSN: 
ISSN (Online): 
IsoAbbr: Gac Med Occidente
NlmId: 17030450R
123:123
JrId: 33725
long title: Grenzgebiete der Medizin
short title: Grenzgeb Med
ISSN: 
ISSN (Online): 
IsoAbbr: Grenzgeb Med
NlmId: 17210420R
123:123
JrId: 33726
long title: Entomon_ internationale Zeitschrift fur die gesamte Insektenkunde
short title: Entomon Int Z Gesamte Insektenkunde
ISSN: 
ISSN (Online): 
IsoAbbr: Entomon Int Z Gesamte Insektenkunde
NlmId: 16740050R
123:123
JrId: 33727
long title: Health education journal
short title: Health Educ J
ISSN: 
ISSN (Online): 
IsoAbbr: Health Educ J
NlmId: 17320250R
123:123
JrId: 33728
long title: Het Groene en het Witte Kruis
short title: Groene Witte Kruis
ISSN: 
ISSN (Online): 
IsoAbbr: Groene Witte Kruis
NlmId: 17210430R
123:123
JrId: 33729
long title: The Jefferson-Hillman hospital bulletin
short title: Jefferson-Hillman Hosp Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Jefferson-Hillman Hosp Bull
NlmId: 17740380R
123:123
JrId: 33730
long title: Iowa State College journal of science
short title: Iowa State Coll J Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Iowa State Coll J Sci
NlmId: 17710130R
123:123
JrId: 33731
long title: Monitor de la farmacia y de la terapeutica
short title: Monit Farm Ter
ISSN: 0463-1536
ISSN (Online): 
IsoAbbr: Monit Farm Ter
NlmId: 18810080R
123:123
JrId: 33732
long title: Progressi di terapia
short title: Progress Ter
ISSN: 
ISSN (Online): 
IsoAbbr: Progress Ter
NlmId: 19840100R
123:123
JrId: 33733
long title: Revista de criminologia y policia cientifica
short title: Rev Criminol Polic Cient
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Criminol Polic Cient
NlmId: 20150230R
123:123
JrId: 33734
long title: La Revue du foie
short title: Rev Foie
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Foie
NlmId: 20330300R
123:123
JrId: 33735
long title: Revue francaise de serologie et de chimiotherapie
short title: Rev Francaise Serol Chimiother
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Francaise Serol Chimiother
NlmId: 20330359R
123:123
JrId: 33736
long title: Rivista di radiologia
short title: Riv Radiol
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Radiol
NlmId: 20420660R
123:123
JrId: 33737
long title: Science & technology in China
short title: Sci Technol China
ISSN: 0371-3342
ISSN (Online): 
IsoAbbr: Sci Technol China
NlmId: 20640070R
123:123
JrId: 33738
long title: Suddeutsche Apotheker-Zeitung
short title: Suddeutsch Apoth Ztg
ISSN: 
ISSN (Online): 
IsoAbbr: Suddeutsch Apoth Ztg
NlmId: 21030070R
123:123
JrId: 33739
long title: Tribuna farmaceutica
short title: Trib Farm
ISSN: 0371-6619
ISSN (Online): 
IsoAbbr: Trib Farm
NlmId: 21310180R
123:123
JrId: 33740
long title: St. Thomas's Hospital gazette
short title: St Thomas Hosp Gaz
ISSN: 0036-3200
ISSN (Online): 
IsoAbbr: St Thomas Hosp Gaz
NlmId: 7500333
123:123
JrId: 33744
long title: McGregor Clinic bulletin
short title: McGregor Clin Bull
ISSN: 
ISSN (Online): 
IsoAbbr: McGregor Clin Bull
NlmId: 18410310R
123:123
JrId: 33745
long title: Revista de medicina y cirugia
short title: Rev Med Cir
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Cir
NlmId: 20220090R
123:123
JrId: 33746
long title: Vida medica
short title: Vida Med
ISSN: 
ISSN (Online): 
IsoAbbr: Vida Med
NlmId: 21520170R
123:123
JrId: 33747
long title: Austral ecology
short title: 
ISSN: 1442-9985
ISSN (Online): 
IsoAbbr: Austral Ecol.
NlmId: 101313377
123:123
JrId: 33748
long title: Bulletin de l'Ordre des medecins
short title: Bull Ordre Med
ISSN: 0030-4565
ISSN (Online): 
IsoAbbr: Bull Ordre Med
NlmId: 7507009
123:123
JrId: 33749
long title: Die Naturheilkunde
short title: Naturheikunde
ISSN: 1423-7806
ISSN (Online): 
IsoAbbr: Naturheikunde
NlmId: 18940150R
123:123
JrId: 33750
long title: Bulletin. North Carolina Dental Society
short title: Bull N C Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull N C Dent Soc
NlmId: 19210610R
123:123
JrId: 33751
long title: Il Quaderno dell'ostetrica
short title: Quad Ostet
ISSN: 
ISSN (Online): 
IsoAbbr: Quad Ostet
NlmId: 19940110R
123:123
JrId: 33752
long title: Revue philosophique de la France et de l'etranger
short title: Rev Philos France Let
ISSN: 0035-3833
ISSN (Online): 
IsoAbbr: Rev Philos France Let
NlmId: 20340390R
123:123
JrId: 33753
long title: Wiener Zeitschrift fur praktische Psychologie
short title: Wien Z Prakt Psychol
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Z Prakt Psychol
NlmId: 21620920R
123:123
JrId: 33754
long title: American professional pharmacist
short title: Am Prof Pharm
ISSN: 0096-0349
ISSN (Online): 
IsoAbbr: Am Prof Pharm
NlmId: 0216453
123:123
JrId: 33755
long title: The Australasian journal of pharmacy
short title: Australas J Pharm
ISSN: 0004-8399
ISSN (Online): 
IsoAbbr: Australas J Pharm
NlmId: 0322433
123:123
JrId: 33756
long title: Les Annales de medecine sociale
short title: Ann Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Med Soc
NlmId: 15010060R
123:123
JrId: 33757
long title: Archivos argentinos de kinesiologia_ kinesiterapia y kinefilaxia
short title: Arch Argent Kinesiol Kinesiter Kinefilax
ISSN: 0326-5595
ISSN (Online): 
IsoAbbr: Arch Argent Kinesiol Kinesiter Kinefilax
NlmId: 15220320R
123:123
JrId: 33758
long title: Hahnemann monthly
short title: Hahnemann Mon
ISSN: 
ISSN (Online): 
IsoAbbr: Hahnemann Mon
NlmId: 0011620
123:123
JrId: 33759
long title: Mikrochemie
short title: Mikrochemie
ISSN: 0369-0261
ISSN (Online): 
IsoAbbr: Mikrochemie
NlmId: 0017501
123:123
JrId: 33760
long title: Sciences
short title: Sciences
ISSN: 
ISSN (Online): 
IsoAbbr: Sciences
NlmId: 0026247
123:123
JrId: 33761
long title: Occupational psychology
short title: Occup Psychol
ISSN: 0029-7976
ISSN (Online): 
IsoAbbr: Occup Psychol
NlmId: 0412774
123:123
JrId: 33762
long title: Volksgesundheit (Bern, Switzerland)
short title: Volksgesundheit Bad Hombg
ISSN: 0042-8493
ISSN (Online): 
IsoAbbr: Volksgesundheit Bad Hombg
NlmId: 0413605
123:123
JrId: 33763
long title: Pharmazeutische Zeitung
short title: Pharm Ztg
ISSN: 0031-7136
ISSN (Online): 
IsoAbbr: Pharm Ztg
NlmId: 7806640
123:123
JrId: 33765
long title: Farmalecta
short title: Farmalecta
ISSN: 0325-8300
ISSN (Online): 
IsoAbbr: Farmalecta
NlmId: 16920430R
123:123
JrId: 33766
long title: Gesundheit und Wohlfahrt. Revue suisse d'hygiene
short title: Gesund Wohlfahrt
ISSN: 0367-4274
ISSN (Online): 
IsoAbbr: Gesund Wohlfahrt
NlmId: 17120620R
123:123
JrId: 33767
long title: Individual psychology bulletin
short title: Individ Psychol Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Individ Psychol Bull
NlmId: 17540450R
123:123
JrId: 33768
long title: Staff bulletin. Easton, Pa. Hospital
short title: Staff Bull Easton Hosp (Easton, Pa.)
ISSN: 
ISSN (Online): 
IsoAbbr: Staff Bull Easton Hosp (Easton, Pa.)
NlmId: 16650050R
123:123
JrId: 33769
long title: Journal. Kansas City (Mo.) Southwest Clinical Society
short title: J Kans City Mo Southwest Clin Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Kans City Mo Southwest Clin Soc
NlmId: 18110710R
123:123
JrId: 33770
long title: The Medical comment
short title: Med Comment
ISSN: 
ISSN (Online): 
IsoAbbr: Med Comment
NlmId: 18510510R
123:123
JrId: 33771
long title: The Mouth mirror
short title: Mouth Mirror
ISSN: 
ISSN (Online): 
IsoAbbr: Mouth Mirror
NlmId: 18830640R
123:123
JrId: 33772
long title: Occupations_ the vocational guidance journal
short title: Occupations
ISSN: 
ISSN (Online): 
IsoAbbr: Occupations
NlmId: 19310680R
123:123
JrId: 33773
long title: Journal. Omaha Mid-West Clinical Society
short title: J Omaha Midwest Clin Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Omaha Midwest Clin Soc
NlmId: 19330960R
123:123
JrId: 33774
long title: [Jika shinryo] Journal for pediatric praxis
short title: Jika Shinryo
ISSN: 
ISSN (Online): 
IsoAbbr: Jika Shinryo
NlmId: 20730870R
123:123
JrId: 33775
long title: Surgical staff seminars. United States. Veterans Administration. Hospital, Minneapolis
short title: Surg Staff Semin U S Veterans Adm Hosp Minneap
ISSN: 
ISSN (Online): 
IsoAbbr: Surg Staff Semin U S Veterans Adm Hosp Minneap
NlmId: 21420750R
123:123
JrId: 33776
long title: Bulletin. Institut national d'hygiene (France)
short title: Bull Inst Natl Hyg
ISSN: 0366-0443
ISSN (Online): 
IsoAbbr: Bull Inst Natl Hyg
NlmId: 23130530R
123:123
JrId: 33778
long title: Chemistry Central journal
short title: Chem Cent J
ISSN: 
ISSN (Online): 1752-153X
IsoAbbr: Chem Cent J
NlmId: 101314213
123:123
JrId: 33779
long title: British educational research journal
short title: Br Educ Res J
ISSN: 0141-1926
ISSN (Online): 1469-3518
IsoAbbr: Br Educ Res J
NlmId: 9885133
123:123
JrId: 33780
long title: Bilingualism (Cambridge, England)
short title: Biling (Camb Engl)
ISSN: 1366-7289
ISSN (Online): 
IsoAbbr: Biling (Camb Engl)
NlmId: 101314316
123:123
JrId: 33781
long title: Brain structure & function
short title: Brain Struct Funct
ISSN: 1863-2653
ISSN (Online): 1863-2661
IsoAbbr: Brain Struct Funct
NlmId: 101282001
123:123
JrId: 33783
long title: Warasan wichai witthayasat kanphaet = Thai journal of health research
short title: Warasan Wichai Witthayasat Kanphaet
ISSN: 0857-4421
ISSN (Online): 
IsoAbbr: Warasan Wichai Witthayasat Kanphaet
NlmId: 9884812
123:123
JrId: 33784
long title: Central European journal of biology
short title: Cent Eur J Biol
ISSN: 1895-104X
ISSN (Online): 1644-3632
IsoAbbr: Cent Eur J Biol
NlmId: 101314734
123:123
JrId: 33786
long title: Recent patents on anti-cancer drug discovery
short title: Recent Pat Anticancer Drug Discov
ISSN: 1574-8928
ISSN (Online): 2212-3970
IsoAbbr: Recent Pat Anticancer Drug Discov
NlmId: 101266081
123:123
JrId: 33787
long title: Journal of the International Society of Sports Nutrition
short title: J Int Soc Sports Nutr
ISSN: 
ISSN (Online): 1550-2783
IsoAbbr: J Int Soc Sports Nutr
NlmId: 101234168
123:123
JrId: 33789
long title: Plant viruses
short title: Plant Viruses
ISSN: 1749-6209
ISSN (Online): 1749-6217
IsoAbbr: Plant Viruses
NlmId: 101315765
123:123
JrId: 33791
long title: Plastic and reconstructive surgery and the transplantation bulletin
short title: Plast Reconstr Surg Transplant Bull
ISSN: 0096-8501
ISSN (Online): 
IsoAbbr: Plast Reconstr Surg Transplant Bull
NlmId: 101243645
123:123
JrId: 33792
long title: Journal of contemporary criminal justice
short title: J Contemp Crim Justice
ISSN: 1043-9862
ISSN (Online): 1552-5406
IsoAbbr: J Contemp Crim Justice
NlmId: 101314391
123:123
JrId: 33793
long title: Journal of early childhood and infant psychology
short title: J Early Child Infant Psychol
ISSN: 1554-6144
ISSN (Online): 
IsoAbbr: J Early Child Infant Psychol
NlmId: 101264360
123:123
JrId: 33794
long title: Applied developmental science
short title: Appl Dev Sci
ISSN: 1088-8691
ISSN (Online): 1532-480X
IsoAbbr: Appl Dev Sci
NlmId: 9890994
123:123
JrId: 33795
long title: Current hepatitis reports
short title: Curr Hepat Rep
ISSN: 1540-3416
ISSN (Online): 1541-0706
IsoAbbr: Curr Hepat Rep
NlmId: 101172422
123:123
JrId: 33796
long title: International journal of behavioral and consultation therapy
short title: Int J Behav Consult Ther
ISSN: 
ISSN (Online): 1555-7855
IsoAbbr: Int J Behav Consult Ther
NlmId: 101314394
123:123
JrId: 33797
long title: New journal of physics
short title: New J Phys
ISSN: 1367-2630
ISSN (Online): 
IsoAbbr: New J Phys
NlmId: 101314392
123:123
JrId: 33798
long title: American journal of health education / American Alliance for Health, Physical Education, Recreation, and Dance
short title: Am J Health Educ
ISSN: 
ISSN (Online): 
IsoAbbr: Am J Health Educ
NlmId: 101090650
123:123
JrId: 33799
long title: Current neuropharmacology
short title: Curr Neuropharmacol
ISSN: 1570-159X
ISSN (Online): 1875-6190
IsoAbbr: Curr Neuropharmacol
NlmId: 101157239
123:123
JrId: 33800
long title: Contemporary gerontology
short title: Contemp Gerontol
ISSN: 1069-0840
ISSN (Online): 
IsoAbbr: Contemp Gerontol
NlmId: 9431303
123:123
JrId: 33801
long title: Motivation and emotion
short title: Motiv Emot
ISSN: 0146-7239
ISSN (Online): 
IsoAbbr: Motiv Emot
NlmId: 7702681
123:123
JrId: 33802
long title: Optical engineering (Redondo Beach, Calif.)
short title: Opt Eng
ISSN: 0091-3286
ISSN (Online): 
IsoAbbr: Opt Eng
NlmId: 9878698
123:123
JrId: 33803
long title: Hispanic health care international : the official journal of the National Association of Hispanic Nurses
short title: Hisp Health Care Int
ISSN: 1540-4153
ISSN (Online): 
IsoAbbr: Hisp Health Care Int
NlmId: 101150304
123:123
JrId: 33804
long title: Bioremediation journal
short title: Bioremediat J
ISSN: 1088-9868
ISSN (Online): 1547-6529
IsoAbbr: Bioremediat J
NlmId: 9891223
123:123
JrId: 33805
long title: World health & population
short title: World Health Popul
ISSN: 
ISSN (Online): 1718-3340
IsoAbbr: World Health Popul
NlmId: 101307691
123:123
JrId: 33806
long title: International journal of stress management
short title: Int J Stress Manag
ISSN: 1072-5245
ISSN (Online): 
IsoAbbr: Int J Stress Manag
NlmId: 9421570
123:123
JrId: 33807
long title: Computer aided design
short title: Comput Aided Des
ISSN: 0010-4485
ISSN (Online): 
IsoAbbr: Comput Aided Des
NlmId: 9879524
123:123
JrId: 33808
long title: Journal of magnetism and magnetic materials
short title: J Magn Magn Mater
ISSN: 0304-8853
ISSN (Online): 
IsoAbbr: J Magn Magn Mater
NlmId: 101314425
123:123
JrId: 33809
long title: Language sciences (Oxford, England)
short title: Lang Sci
ISSN: 0388-0001
ISSN (Online): 
IsoAbbr: Lang Sci
NlmId: 9015486
123:123
JrId: 33810
long title: Research and practice in Alzheimer's disease
short title: Res Pract Alzheimers Dis
ISSN: 1284-8360
ISSN (Online): 
IsoAbbr: Res Pract Alzheimers Dis
NlmId: 9815811
123:123
JrId: 33811
long title: Journal of social work education
short title: J Soc Work Educ
ISSN: 1043-7797
ISSN (Online): 
IsoAbbr: J Soc Work Educ
NlmId: 9886718
123:123
JrId: 33812
long title: Computers & structures
short title: Comput Struct
ISSN: 0045-7949
ISSN (Online): 
IsoAbbr: Comput Struct
NlmId: 101314430
123:123
JrId: 33813
long title: International journal of osteopathic medicine : IJOM
short title: Int J Osteopath Med
ISSN: 1746-0689
ISSN (Online): 
IsoAbbr: Int J Osteopath Med
NlmId: 101273115
123:123
JrId: 33814
long title: Engineering fracture mechanics
short title: Eng Fract Mech
ISSN: 0013-7944
ISSN (Online): 
IsoAbbr: Eng Fract Mech
NlmId: 101314435
123:123
JrId: 33815
long title: Seminars in spine surgery
short title: Semin Spine Surg
ISSN: 1040-7383
ISSN (Online): 
IsoAbbr: Semin Spine Surg
NlmId: 8917639
123:123
JrId: 33816
long title: The journal of men's health & gender : the official journal of the International Society for Men's Health & Gender
short title: J Mens Health Gend
ISSN: 1571-8913
ISSN (Online): 
IsoAbbr: J Mens Health Gend
NlmId: 101220158
123:123
JrId: 33817
long title: Influenza and other respiratory viruses
short title: Influenza Other Respi Viruses
ISSN: 1750-2640
ISSN (Online): 1750-2659
IsoAbbr: Influenza Other Respi Viruses
NlmId: 101304007
123:123
JrId: 33818
long title: Journal of clinical lipidology
short title: J Clin Lipidol
ISSN: 1933-2874
ISSN (Online): 
IsoAbbr: J Clin Lipidol
NlmId: 101300157
123:123
JrId: 33819
long title: Update on cancer therapeutics
short title: Update Cancer Ther
ISSN: 
ISSN (Online): 1872-115X
IsoAbbr: Update Cancer Ther
NlmId: 101314438
123:123
JrId: 33820
long title: Journal of neuroimmune pharmacology : the official journal of the Society on NeuroImmune Pharmacology
short title: J Neuroimmune Pharmacol
ISSN: 1557-1890
ISSN (Online): 1557-1904
IsoAbbr: J Neuroimmune Pharmacol
NlmId: 101256586
123:123
JrId: 33821
long title: Optics and lasers in engineering
short title: Opt Lasers Eng
ISSN: 0143-8166
ISSN (Online): 
IsoAbbr: Opt Lasers Eng
NlmId: 101314440
123:123
JrId: 33822
long title: Synthetic communications
short title: Synth Commun
ISSN: 0039-7911
ISSN (Online): 1532-2432
IsoAbbr: Synth Commun
NlmId: 9881090
123:123
JrId: 33823
long title: Computational statistics
short title: Comput Stat
ISSN: 0943-4062
ISSN (Online): 
IsoAbbr: Comput Stat
NlmId: 101314441
123:123
JrId: 33824
long title: Statistical modelling
short title: Stat Modelling
ISSN: 1471-082X
ISSN (Online): 
IsoAbbr: Stat Modelling
NlmId: 101314442
123:123
JrId: 33825
long title: Expert review of ophthalmology
short title: Expert Rev Ophthalmol
ISSN: 1746-9899
ISSN (Online): 
IsoAbbr: Expert Rev Ophthalmol
NlmId: 101278197
123:123
JrId: 33826
long title: Innovations (Philadelphia, Pa.)
short title: Innovations (Phila)
ISSN: 1556-9845
ISSN (Online): 1559-0879
IsoAbbr: Innovations (Phila)
NlmId: 101257528
123:123
JrId: 33828
long title: Eplasty
short title: Eplasty
ISSN: 
ISSN (Online): 1937-5719
IsoAbbr: Eplasty
NlmId: 101316107
123:123
JrId: 33831
long title: Cahiers d'histoire (Espaces Marx (Association))
short title: Cah Hist Espaces Marx Assoc
ISSN: 1271-6669
ISSN (Online): 
IsoAbbr: Cah Hist Espaces Marx Assoc
NlmId: 101312148
123:123
JrId: 33832
long title: Bulletin of the Royal Institute for Inter-Faith Studies
short title: Bull R Inst Inter Faith Stud
ISSN: 1466-2361
ISSN (Online): 
IsoAbbr: Bull R Inst Inter Faith Stud
NlmId: 101312154
123:123
JrId: 33833
long title: Asian anthropology
short title: Asian Anthropol
ISSN: 1683-478X
ISSN (Online): 
IsoAbbr: Asian Anthropol
NlmId: 101312161
123:123
JrId: 33834
long title: Bollettino dell'Archivio per la storia del movimento sociale cattolico in Italia
short title: Boll Arch Stor Mov Soc Cattol Ital
ISSN: 0390-8240
ISSN (Online): 
IsoAbbr: Boll Arch Stor Mov Soc Cattol Ital
NlmId: 101312156
123:123
JrId: 33835
long title: Australasian historical archaeology : journal of the Australasian Society for Historical Archaeology
short title: Australas Hist Archaeol
ISSN: 1322-9214
ISSN (Online): 
IsoAbbr: Australas Hist Archaeol
NlmId: 101312158
123:123
JrId: 33836
long title: Acta Universitatis Carolinae. Historia Universitatis Carolinae Pragensis. Univerzita Karlova
short title: Acta Univ Carol Univerzita Karlov
ISSN: 0323-0562
ISSN (Online): 
IsoAbbr: Acta Univ Carol Univerzita Karlov
NlmId: 101312167
123:123
JrId: 33837
long title: Africa : notiziario dell'Associazione fra le imprese italiane in Africa
short title: Africa (Roma)
ISSN: 0001-9747
ISSN (Online): 
IsoAbbr: Africa (Roma)
NlmId: 101312170
123:123
JrId: 33838
long title: Ajalooline ajakiri (Tartu, Estonia : 1998)
short title: Ajalooline Ajak
ISSN: 1406-3859
ISSN (Online): 
IsoAbbr: Ajalooline Ajak
NlmId: 101312172
123:123
JrId: 33839
long title: British journal for the history of philosophy : BJHP : the journal of the British Society for the History of Philosophy
short title: Br J Hist Philos
ISSN: 0960-8788
ISSN (Online): 
IsoAbbr: Br J Hist Philos
NlmId: 101312174
123:123
JrId: 33840
long title: World development
short title: World Dev
ISSN: 0305-750X
ISSN (Online): 
IsoAbbr: World Dev
NlmId: 9878856
123:123
JrId: 33841
long title: Speech communication
short title: Speech Commun
ISSN: 0167-6393
ISSN (Online): 
IsoAbbr: Speech Commun
NlmId: 8309707
123:123
JrId: 33842
long title: Physical therapy in sport : official journal of the Association of Chartered Physiotherapists in Sports Medicine
short title: Phys Ther Sport
ISSN: 1466-853X
ISSN (Online): 1873-1600
IsoAbbr: Phys Ther Sport
NlmId: 100940513
123:123
JrId: 33843
long title: Computational intelligence and neuroscience
short title: Comput Intell Neurosci
ISSN: 1687-5265
ISSN (Online): 1687-5273
IsoAbbr: Comput Intell Neurosci
NlmId: 101279357
123:123
JrId: 33844
long title: International journal of public health
short title: Int J Public Health
ISSN: 1661-8556
ISSN (Online): 1661-8564
IsoAbbr: Int J Public Health
NlmId: 101304551
123:123
JrId: 33845
long title: Biotechnology for biofuels
short title: Biotechnol Biofuels
ISSN: 
ISSN (Online): 1754-6834
IsoAbbr: Biotechnol Biofuels
NlmId: 101316935
123:123
JrId: 33847
long title: BMC proceedings
short title: BMC Proc
ISSN: 
ISSN (Online): 1753-6561
IsoAbbr: BMC Proc
NlmId: 101316936
123:123
JrId: 33848
long title: Plastic and reconstructive surgery (1946)
short title: Plast Reconstr Surg (1946)
ISSN: 1075-1270
ISSN (Online): 
IsoAbbr: Plast Reconstr Surg (1946)
NlmId: 101243648
123:123
JrId: 33849
long title: Forensic science international. Genetics
short title: Forensic Sci Int Genet
ISSN: 1872-4973
ISSN (Online): 1878-0326
IsoAbbr: Forensic Sci Int Genet
NlmId: 101317016
123:123
JrId: 33850
long title: Southern medicine and surgery
short title: South Med Surg
ISSN: 0099-5754
ISSN (Online): 
IsoAbbr: South Med Surg
NlmId: 20920620R
123:123
JrId: 33851
long title: PLoS neglected tropical diseases
short title: PLoS Negl Trop Dis
ISSN: 1935-2727
ISSN (Online): 1935-2735
IsoAbbr: PLoS Negl Trop Dis
NlmId: 101291488
123:123
JrId: 33854
long title: Anales de medicina y cirugia
short title: An Med Cir
ISSN: 
ISSN (Online): 
IsoAbbr: An Med Cir
NlmId: 0376313
123:123
JrId: 33855
long title: Progress in polymer science
short title: Prog Polym Sci
ISSN: 0079-6700
ISSN (Online): 
IsoAbbr: Prog Polym Sci
NlmId: 0361046
123:123
JrId: 33856
long title: Carbohydrate polymers
short title: Carbohydr Polym
ISSN: 0144-8617
ISSN (Online): 1879-1344
IsoAbbr: Carbohydr Polym
NlmId: 8307156
123:123
JrId: 33857
long title: Seminars in colon & rectal surgery
short title: Semin Colon Rectal Surg
ISSN: 1043-1489
ISSN (Online): 
IsoAbbr: Semin Colon Rectal Surg
NlmId: 9009113
123:123
JrId: 33858
long title: Techniques in regional anesthesia & pain management
short title: Tech Reg Anesth Pain Manag
ISSN: 1084-208X
ISSN (Online): 
IsoAbbr: Tech Reg Anesth Pain Manag
NlmId: 9709712
123:123
JrId: 33859
long title: Journal of computational physics
short title: J Comput Phys
ISSN: 0021-9991
ISSN (Online): 
IsoAbbr: J Comput Phys
NlmId: 9883524
123:123
JrId: 33860
long title: Electrochemistry communications
short title: Electrochem commun
ISSN: 1388-2481
ISSN (Online): 
IsoAbbr: Electrochem commun
NlmId: 100889074
123:123
JrId: 33861
long title: Journal of phonetics
short title: J Phon
ISSN: 0095-4470
ISSN (Online): 
IsoAbbr: J Phon
NlmId: 101135037
123:123
JrId: 33862
long title: Metabolic syndrome and related disorders
short title: Metab Syndr Relat Disord
ISSN: 1540-4196
ISSN (Online): 1557-8518
IsoAbbr: Metab Syndr Relat Disord
NlmId: 101150318
123:123
JrId: 33863
long title: Journal of neurological sciences (Turkish)
short title: J Neurol Sci Turk
ISSN: 
ISSN (Online): 1302-1664
IsoAbbr: J Neurol Sci Turk
NlmId: 101208459
123:123
JrId: 33864
long title: Photodiagnosis and photodynamic therapy
short title: Photodiagnosis Photodyn Ther
ISSN: 1572-1000
ISSN (Online): 1873-1597
IsoAbbr: Photodiagnosis Photodyn Ther
NlmId: 101226123
123:123
JrId: 33865
long title: Prevention and control : the official journal of the World Heart Federation
short title: Prev Control
ISSN: 1573-2088
ISSN (Online): 
IsoAbbr: Prev Control
NlmId: 101233147
123:123
JrId: 33866
long title: Sleep medicine clinics
short title: Sleep Med Clin
ISSN: 1556-407X
ISSN (Online): 1556-4088
IsoAbbr: Sleep Med Clin
NlmId: 101271531
123:123
JrId: 33867
long title: Future lipidology
short title: Future Lipidol
ISSN: 1746-0875
ISSN (Online): 1746-0883
IsoAbbr: Future Lipidol
NlmId: 101281726
123:123
JrId: 33868
long title: Journal of diabetes science and technology
short title: J Diabetes Sci Technol
ISSN: 
ISSN (Online): 1932-2968
IsoAbbr: J Diabetes Sci Technol
NlmId: 101306166
123:123
JrId: 33869
long title: Biomedical signal processing and control
short title: Biomed Signal Process Control
ISSN: 1746-8094
ISSN (Online): 
IsoAbbr: Biomed Signal Process Control
NlmId: 101317299
123:123
JrId: 33870
long title: International journal of intercultural relations : IJIR
short title: Int J Intercult Relat
ISSN: 0147-1767
ISSN (Online): 
IsoAbbr: Int J Intercult Relat
NlmId: 101317301
123:123
JrId: 33871
long title: Applied mathematics letters
short title: Appl Math Lett
ISSN: 0893-9659
ISSN (Online): 
IsoAbbr: Appl Math Lett
NlmId: 101317302
123:123
JrId: 33872
long title: Journal of differential equations
short title: J Differ Equ
ISSN: 0022-0396
ISSN (Online): 
IsoAbbr: J Differ Equ
NlmId: 101317306
123:123
JrId: 33873
long title: Statistics & probability letters
short title: Stat Probab Lett
ISSN: 0167-7152
ISSN (Online): 
IsoAbbr: Stat Probab Lett
NlmId: 101317307
123:123
JrId: 33874
long title: International journal of fatigue
short title: Int J Fatigue
ISSN: 0142-1123
ISSN (Online): 
IsoAbbr: Int J Fatigue
NlmId: 101317308
123:123
JrId: 33877
long title: Brain cell biology
short title: Brain Cell Biol
ISSN: 1559-7105
ISSN (Online): 1559-7113
IsoAbbr: Brain Cell Biol
NlmId: 101272887
123:123
JrId: 33878
long title: The Journal of hand surgery, European volume
short title: J Hand Surg Eur Vol
ISSN: 1753-1934
ISSN (Online): 2043-6289
IsoAbbr: J Hand Surg Eur Vol
NlmId: 101315820
123:123
JrId: 33879
long title: International archives of medicine
short title: Int Arch Med
ISSN: 
ISSN (Online): 1755-7682
IsoAbbr: Int Arch Med
NlmId: 101317943
123:123
JrId: 33880
long title: Molecular cytogenetics
short title: Mol Cytogenet
ISSN: 
ISSN (Online): 1755-8166
IsoAbbr: Mol Cytogenet
NlmId: 101317942
123:123
JrId: 33881
long title: Current opinion in endocrinology, diabetes, and obesity
short title: Curr Opin Endocrinol Diabetes Obes
ISSN: 1752-296X
ISSN (Online): 1752-2978
IsoAbbr: Curr Opin Endocrinol Diabetes Obes
NlmId: 101308636
123:123
JrId: 33882
long title: Cardiovascular journal of Africa
short title: Cardiovasc J Afr
ISSN: 1995-1892
ISSN (Online): 1680-0745
IsoAbbr: Cardiovasc J Afr
NlmId: 101313864
123:123
JrId: 33883
long title: WormBook : the online review of C. elegans biology
short title: WormBook
ISSN: 
ISSN (Online): 1551-8507
IsoAbbr: WormBook
NlmId: 101303985
123:123
JrId: 33884
long title: Current protocols in molecular biology / edited by Frederick M. Ausubel ... [et al.]
short title: Curr Protoc Mol Biol
ISSN: 1934-3639
ISSN (Online): 1934-3647
IsoAbbr: Curr Protoc Mol Biol
NlmId: 8908160
123:123
JrId: 33885
long title: Current protocols in cell biology / editorial board, Juan S. Bonifacino ... [et al.]
short title: Curr Protoc Cell Biol
ISSN: 1934-2500
ISSN (Online): 1934-2616
IsoAbbr: Curr Protoc Cell Biol
NlmId: 101287856
123:123
JrId: 33888
long title: Annual review of pathology
short title: Annu Rev Pathol
ISSN: 1553-4006
ISSN (Online): 1553-4014
IsoAbbr: Annu Rev Pathol
NlmId: 101275111
123:123
JrId: 33889
long title: Anxiety, stress, and coping
short title: Anxiety Stress Coping
ISSN: 1061-5806
ISSN (Online): 1477-2205
IsoAbbr: Anxiety Stress Coping
NlmId: 9212242
123:123
JrId: 33890
long title: Arthropod structure & development
short title: Arthropod Struct Dev
ISSN: 1467-8039
ISSN (Online): 1873-5495
IsoAbbr: Arthropod Struct Dev
NlmId: 100972232
123:123
JrId: 33891
long title: Current diabetes reviews
short title: Curr Diabetes Rev
ISSN: 1573-3998
ISSN (Online): 1875-6417
IsoAbbr: Curr Diabetes Rev
NlmId: 101253260
123:123
JrId: 33892
long title: Current stem cell research & therapy
short title: Curr Stem Cell Res Ther
ISSN: 1574-888X
ISSN (Online): 
IsoAbbr: Curr Stem Cell Res Ther
NlmId: 101272517
123:123
JrId: 33893
long title: International journal of bioinformatics research and applications
short title: Int J Bioinform Res Appl
ISSN: 1744-5485
ISSN (Online): 1744-5493
IsoAbbr: Int J Bioinform Res Appl
NlmId: 101253758
123:123
JrId: 33894
long title: International journal of electronic healthcare
short title: Int J Electron Healthc
ISSN: 1741-8453
ISSN (Online): 1741-8461
IsoAbbr: Int J Electron Healthc
NlmId: 101227192
123:123
JrId: 33895
long title: Journal of cancer research and therapeutics
short title: J Cancer Res Ther
ISSN: 0973-1482
ISSN (Online): 1998-4138
IsoAbbr: J Cancer Res Ther
NlmId: 101249598
123:123
JrId: 33896
long title: Journal of clinical neuromuscular disease
short title: J Clin Neuromuscul Dis
ISSN: 1522-0443
ISSN (Online): 1537-1611
IsoAbbr: J Clin Neuromuscul Dis
NlmId: 100887391
123:123
JrId: 33897
long title: Journal of medical toxicology : official journal of the American College of Medical Toxicology
short title: J Med Toxicol
ISSN: 1556-9039
ISSN (Online): 1937-6995
IsoAbbr: J Med Toxicol
NlmId: 101284598
123:123
JrId: 33898
long title: Journal of social work in disability & rehabilitation
short title: J Soc Work Disabil Rehabil
ISSN: 1536-710X
ISSN (Online): 1536-7118
IsoAbbr: J Soc Work Disabil Rehabil
NlmId: 101132991
123:123
JrId: 33899
long title: Journal of tissue engineering and regenerative medicine
short title: J Tissue Eng Regen Med
ISSN: 1932-6254
ISSN (Online): 1932-7005
IsoAbbr: J Tissue Eng Regen Med
NlmId: 101308490
123:123
JrId: 33901
long title: Oral and maxillofacial surgery clinics of North America
short title: Oral Maxillofac Surg Clin North Am
ISSN: 1042-3699
ISSN (Online): 1558-1365
IsoAbbr: Oral Maxillofac Surg Clin North Am
NlmId: 9001454
123:123
JrId: 33902
long title: Recent patents on anti-infective drug discovery
short title: Recent Pat Antiinfect Drug Discov
ISSN: 1574-891X
ISSN (Online): 
IsoAbbr: Recent Pat Antiinfect Drug Discov
NlmId: 101266084
123:123
JrId: 33903
long title: Recent patents on CNS drug discovery
short title: Recent Pat CNS Drug Discov
ISSN: 1574-8898
ISSN (Online): 2212-3954
IsoAbbr: Recent Pat CNS Drug Discov
NlmId: 101265656
123:123
JrId: 33904
long title: Revista brasileira de cirurgia cardiovascular : orgao oficial da Sociedade Brasileira de Cirurgia Cardiovascular
short title: Rev Bras Cir Cardiovasc
ISSN: 0102-7638
ISSN (Online): 1678-9741
IsoAbbr: Rev Bras Cir Cardiovasc
NlmId: 9104279
123:123
JrId: 33906
long title: Medical record (Reading, Pa.)
short title: Med Rec Read Pa
ISSN: 
ISSN (Online): 
IsoAbbr: Med Rec Read Pa
NlmId: 0100043
123:123
JrId: 33908
long title: What's new
short title: Whats New
ISSN: 0191-3328
ISSN (Online): 
IsoAbbr: Whats New
NlmId: 0114364
123:123
JrId: 33911
long title: Boletim de higiene mental
short title: Bol Hig Ment
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Hig Ment
NlmId: 0231740
123:123
JrId: 33912
long title: Rapports. Congres national de la tuberculose
short title: Rapp Congr Natl Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Rapp Congr Natl Tuberc
NlmId: 0252744
123:123
JrId: 33913
long title: The Hospital
short title: Hosp (Lond)
ISSN: 0018-5477
ISSN (Online): 
IsoAbbr: Hosp (Lond)
NlmId: 0332425
123:123
JrId: 33914
long title: Modern medicine of Canada
short title: Mod Med Can
ISSN: 0026-8097
ISSN (Online): 
IsoAbbr: Mod Med Can
NlmId: 0375301
123:123
JrId: 33916
long title: Neuronio
short title: Neuronio
ISSN: 
ISSN (Online): 
IsoAbbr: Neuronio
NlmId: 0401061
123:123
JrId: 33917
long title: Psyche_ a journal of entomology
short title: Psyche (Camb Mass)
ISSN: 0033-2615
ISSN (Online): 
IsoAbbr: Psyche (Camb Mass)
NlmId: 0401155
123:123
JrId: 33919
long title: Okayama Igakkai zasshi
short title: Okayama Igakkai zasshi
ISSN: 0030-1558
ISSN (Online): 1882-4528
IsoAbbr: Okayama Igakkai zasshi
NlmId: 0413552
123:123
JrId: 33920
long title: The University of Manitoba medical journal
short title: Univ Manit Med J
ISSN: 0076-4108
ISSN (Online): 
IsoAbbr: Univ Manit Med J
NlmId: 0413770
123:123
JrId: 33922
long title: Revista da Faculdade de Medicina Veterinaria
short title: Rev Fac Med Vet Univ Sao Paulo
ISSN: 0301-7273
ISSN (Online): 
IsoAbbr: Rev Fac Med Vet Univ Sao Paulo
NlmId: 7505100
123:123
JrId: 33923
long title: Schweizerische Drogisten Zeitung
short title: Schweiz Drog Ztg (1901)
ISSN: 0376-5113
ISSN (Online): 
IsoAbbr: Schweiz Drog Ztg (1901)
NlmId: 7513041
123:123
JrId: 33924
long title: Annales des falsifications et des fraudes
short title: Ann Falsif Fraud
ISSN: 0365-2157
ISSN (Online): 
IsoAbbr: Ann Falsif Fraud
NlmId: 8009688
123:123
JrId: 33927
long title: Zeitschrift fur Kinderpsychiatrie. Revue de psychiatrie infantile
short title: Z Kinderpsychiatr
ISSN: 0372-8447
ISSN (Online): 
IsoAbbr: Z Kinderpsychiatr
NlmId: 14610020R
123:123
JrId: 33928
long title: Progress pediatric study. American Academy of Pediatrics. Committee for the Study of Child Health Services
short title: Prog Pediat Study
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Pediat Study
NlmId: 14740130R
123:123
JrId: 33929
long title: Revista de Obras Sanitarias de la Nacion. Obras Sanitarias de la Nacion (Argentina)
short title: Rev Obras Sanit Nac B Aires
ISSN: 0034-8627
ISSN (Online): 
IsoAbbr: Rev Obras Sanit Nac B Aires
NlmId: 15240320R
123:123
JrId: 33930
long title: Brasil medico-cirurgico
short title: Bras Med Cir
ISSN: 
ISSN (Online): 
IsoAbbr: Bras Med Cir
NlmId: 15720370R
123:123
JrId: 33932
long title: Archivio di antropologia criminale, psichiatria e medicina legale
short title: Arch Antropol Crim Psichiatr Med Leg
ISSN: 0390-573X
ISSN (Online): 
IsoAbbr: Arch Antropol Crim Psichiatr Med Leg
NlmId: 15220040R
123:123
JrId: 33933
long title: Bulletin. Charlotte, N. C. Charlotte Memorial Hospital
short title: Bull Charlotte Meml Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Charlotte Meml Hosp
NlmId: 16120405R
123:123
JrId: 33936
long title: Air medical news-letter. Great Britain. Admiralty. Medical Dept
short title: Air Med News Lett
ISSN: 
ISSN (Online): 
IsoAbbr: Air Med News Lett
NlmId: 17210240R
123:123
JrId: 33937
long title: Fichero medico terapeutico
short title: Fich Med Ter Puriss
ISSN: 0015-0606
ISSN (Online): 
IsoAbbr: Fich Med Ter Puriss
NlmId: 16930130R
123:123
JrId: 33940
long title: Deutsche Drogistenzeitung
short title: Dtsch Drog Ztg
ISSN: 0012-0049
ISSN (Online): 
IsoAbbr: Dtsch Drog Ztg
NlmId: 16540150R
123:123
JrId: 33941
long title: [Igaku] [Medicine]
short title: Igaku
ISSN: 
ISSN (Online): 
IsoAbbr: Igaku
NlmId: 17520040R
123:123
JrId: 33942
long title: Industrial health review
short title: Ind Health Rev
ISSN: 0317-4301
ISSN (Online): 
IsoAbbr: Ind Health Rev
NlmId: 17540550R
123:123
JrId: 33943
long title: Intercambio urologico por correspondencia
short title: Intercamb Urol Corresp
ISSN: 1131-3277
ISSN (Online): 
IsoAbbr: Intercamb Urol Corresp
NlmId: 17620410R
123:123
JrId: 33946
long title: Boletin. Lima. Instituto Psicopedagogico Nacional
short title: Bol Inst Psicopedag Nac
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Inst Psicopedag Nac
NlmId: 18330560R
123:123
JrId: 33947
long title: M. S. C. veterinarian
short title: M S C Vet
ISSN: 
ISSN (Online): 
IsoAbbr: M S C Vet
NlmId: 18410180R
123:123
JrId: 33948
long title: Boletim clinico e de estatistica. Lisbon. Hospital Colonial
short title: Bol Clin Estat
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Clin Estat
NlmId: 18330790R
123:123
JrId: 33949
long title: Medizinische Nachrichten aus den Vereinigten Staaten
short title: Med Nachr Ver Staaten
ISSN: 
ISSN (Online): 
IsoAbbr: Med Nachr Ver Staaten
NlmId: 18630110R
123:123
JrId: 33950
long title: Revista mexicana de tuberculosis y enfermedades del aparato respiratorio
short title: Rev Mex Tuberc Enferm Apar Respir
ISSN: 0370-6435
ISSN (Online): 
IsoAbbr: Rev Mex Tuberc Enferm Apar Respir
NlmId: 19020040R
123:123
JrId: 33951
long title: Occupational medicine
short title: Occup Med (Chic Ill)
ISSN: 0096-0659
ISSN (Online): 
IsoAbbr: Occup Med (Chic Ill)
NlmId: 19310650R
123:123
JrId: 33952
long title: Tagungsbericht. Osterreichische Arztetagung
short title: Tag Ber Osterr Arztetag
ISSN: 
ISSN (Online): 
IsoAbbr: Tag Ber Osterr Arztetag
NlmId: 19320490R
123:123
JrId: 33953
long title: Odontologia infantil
short title: Odontol Infant
ISSN: 1022-7369
ISSN (Online): 
IsoAbbr: Odontol Infant
NlmId: 19320220R
123:123
JrId: 33954
long title: Wissenschaftliche Mitteilungen. Osterreichischer Apothekerverein, Vienna. Pharmazeutisches Forschungsinstitut
short title: Wiss Mitt
ISSN: 
ISSN (Online): 
IsoAbbr: Wiss Mitt
NlmId: 19320690R
123:123
JrId: 33955
long title: Plantation health
short title: Plant Health
ISSN: 
ISSN (Online): 
IsoAbbr: Plant Health
NlmId: 19630570R
123:123
JrId: 33956
long title: Policlinico infantile
short title: Policlin Infant
ISSN: 0391-0474
ISSN (Online): 
IsoAbbr: Policlin Infant
NlmId: 19710100R
123:123
JrId: 33957
long title: Protesis clinica_ periodico tecnico informativo para la profesion dental
short title: Protes Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Protes Clin
NlmId: 19840450R
123:123
JrId: 33960
long title: Revista medica da Bahia
short title: Rev Med Bahia
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Bahia
NlmId: 20240120R
123:123
JrId: 33961
long title: Revista da flora medicinal
short title: Rev Flora Med
ISSN: 0370-484X
ISSN (Online): 
IsoAbbr: Rev Flora Med
NlmId: 20150030R
123:123
JrId: 33962
long title: Revista medica dominicana
short title: Rev Med Dominic
ISSN: 0254-4504
ISSN (Online): 
IsoAbbr: Rev Med Dominic
NlmId: 20240460R
123:123
JrId: 33963
long title: Revista sudamericana de morfologia
short title: Rev Sudam Morfol
ISSN: 0375-1368
ISSN (Online): 
IsoAbbr: Rev Sudam Morfol
NlmId: 20310630R
123:123
JrId: 33964
long title: Revue de phytotherapie
short title: Rev Phytother (Paris)
ISSN: 0370-453X
ISSN (Online): 
IsoAbbr: Rev Phytother (Paris)
NlmId: 20330050R
123:123
JrId: 33965
long title: Revue de medecine navale (metropole et outre-mer)_ travaux scientifiques des medecins et pharmaciens-chimistes de la marine
short title: Rev Med Nav Metrop O-M
ISSN: 0370-6346
ISSN (Online): 
IsoAbbr: Rev Med Nav Metrop O-M
NlmId: 20320380R
123:123
JrId: 33966
long title: Sanidad y beneficencia municipal_ revista medico social
short title: Sanid Benefic Munic
ISSN: 
ISSN (Online): 
IsoAbbr: Sanid Benefic Munic
NlmId: 20540440R
123:123
JrId: 33967
long title: Revue veterinaire militaire
short title: Rev Vet Mil (Paris)
ISSN: 0996-1372
ISSN (Online): 
IsoAbbr: Rev Vet Mil (Paris)
NlmId: 20340460R
123:123
JrId: 33969
long title: Die Schweizer Hebamme
short title: Schweiz Hebamme
ISSN: 1422-4526
ISSN (Online): 
IsoAbbr: Schweiz Hebamme
NlmId: 20630160R
123:123
JrId: 33970
long title: The Sanitarian
short title: Sanitarian
ISSN: 0096-560X
ISSN (Online): 
IsoAbbr: Sanitarian
NlmId: 20540480R
123:123
JrId: 33971
long title: Anales de la Sociedad de Puericultura de Buenos Aires
short title: An Soc Pueric B Aires
ISSN: 0326-5188
ISSN (Online): 
IsoAbbr: An Soc Pueric B Aires
NlmId: 20810740R
123:123
JrId: 33972
long title: Boletin. Sociedad Medica de Mendoza
short title: Bol Soc Med Mendoza
ISSN: 0326-9264
ISSN (Online): 
IsoAbbr: Bol Soc Med Mendoza
NlmId: 20820120R
123:123
JrId: 33973
long title: Transactions of the Southern Surgical Association. Southern Surgical Association (U.S.)
short title: Trans South Surg Assoc
ISSN: 0891-3633
ISSN (Online): 
IsoAbbr: Trans South Surg Assoc
NlmId: 20930080R
123:123
JrId: 33974
long title: Sudwestdeutsches Arzteblatt
short title: Sudwestdtsch Arztebl
ISSN: 0371-4675
ISSN (Online): 
IsoAbbr: Sudwestdtsch Arztebl
NlmId: 21030110R
123:123
JrId: 33975
long title: Trazos_ entretenimientos de clinica y terapeutica
short title: Trazos (Bilbao)
ISSN: 1131-1703
ISSN (Online): 
IsoAbbr: Trazos (Bilbao)
NlmId: 21310110R
123:123
JrId: 33976
long title: Pneumonologia Danubiana
short title: Pneumonol Danub
ISSN: 0324-4229
ISSN (Online): 
IsoAbbr: Pneumonol Danub
NlmId: 21330370R
123:123
JrId: 33977
long title: University of Durham medical gazette
short title: Univ Durh Med Gaz
ISSN: 
ISSN (Online): 
IsoAbbr: Univ Durh Med Gaz
NlmId: 21430120R
123:123
JrId: 33980
long title: Water & sewage works
short title: Water Sew Works
ISSN: 0043-1125
ISSN (Online): 
IsoAbbr: Water Sew Works
NlmId: 21610590R
123:123
JrId: 33981
long title: Archivos. Argentine Republic. Secretaria de Salud Publica
short title: Arch Argent Repub Secr Salud Publica
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Argent Repub Secr Salud Publica
NlmId: 22920480R
123:123
JrId: 33983
long title: Arquivos. Rio Grande do Sul, Brazil (State) Departamento Estadual de Saude
short title: Arq Rio Gd Sul Braz State
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Rio Gd Sul Braz State
NlmId: 22921080R
123:123
JrId: 33984
long title: Proces-verbaux, exposes et discussions [du] congres de la Societe internationale de chirurgie. International Society of Surgery
short title: P V Expo Discuss Congr Soc Int Chir
ISSN: 
ISSN (Online): 
IsoAbbr: P V Expo Discuss Congr Soc Int Chir
NlmId: 24410910R
123:123
JrId: 33986
long title: BioData mining
short title: BioData Min
ISSN: 
ISSN (Online): 1756-0381
IsoAbbr: BioData Min
NlmId: 101319161
123:123
JrId: 33989
long title: Open medicine : a peer-reviewed, independent, open-access journal
short title: Open Med
ISSN: 
ISSN (Online): 1911-2092
IsoAbbr: Open Med
NlmId: 101319172
123:123
JrId: 33990
long title: The Analysis of verbal behavior
short title: Anal Verbal Behav
ISSN: 0889-9401
ISSN (Online): 
IsoAbbr: Anal Verbal Behav
NlmId: 101319170
123:123
JrId: 33991
long title: Patient safety in surgery
short title: Patient Saf Surg
ISSN: 
ISSN (Online): 1754-9493
IsoAbbr: Patient Saf Surg
NlmId: 101319176
123:123
JrId: 33992
long title: The international journal of biostatistics
short title: Int J Biostat
ISSN: 
ISSN (Online): 1557-4679
IsoAbbr: Int J Biostat
NlmId: 101313850
123:123
JrId: 33993
long title: Journal of complementary & integrative medicine
short title: J Complement Integr Med
ISSN: 
ISSN (Online): 1553-3840
IsoAbbr: J Complement Integr Med
NlmId: 101313855
123:123
JrId: 33998
long title: Integrative psychological & behavioral science
short title: Integr Psychol Behav Sci
ISSN: 1932-4502
ISSN (Online): 1936-3567
IsoAbbr: Integr Psychol Behav Sci
NlmId: 101319534
123:123
JrId: 33999
long title: Experimental and clinical cardiology
short title: Exp Clin Cardiol
ISSN: 1205-6626
ISSN (Online): 1918-1515
IsoAbbr: Exp Clin Cardiol
NlmId: 9715903
123:123
JrId: 34000
long title: Provincial medical & surgical journal
short title: Prov Med Surg J
ISSN: 
ISSN (Online): 
IsoAbbr: Prov Med Surg J
NlmId: 19840680R
123:123
JrId: 34002
long title: Paediatrics & child health
short title: Paediatr Child Health
ISSN: 1205-7088
ISSN (Online): 1918-1485
IsoAbbr: Paediatr Child Health
NlmId: 9815960
123:123
JrId: 34003
long title: BMC medical genomics
short title: BMC Med Genomics
ISSN: 
ISSN (Online): 1755-8794
IsoAbbr: BMC Med Genomics
NlmId: 101319628
123:123
JrId: 34004
long title: London journal of medicine
short title: Lond J Med
ISSN: 
ISSN (Online): 
IsoAbbr: Lond J Med
NlmId: 18331330R
123:123
JrId: 34005
long title: Zeitschrift fur vergleichende Physiologie
short title: Z Vgl Physiol
ISSN: 0044-362X
ISSN (Online): 
IsoAbbr: Z Vgl Physiol
NlmId: 0326351
123:123
JrId: 34006
long title: Bulletin of the Academy of Medicine, Toronto
short title: Bull Acad Med Tor
ISSN: 0001-4311
ISSN (Online): 
IsoAbbr: Bull Acad Med Tor
NlmId: 7503420
123:123
JrId: 34007
long title: The British journal of dermatology and syphilis
short title: Br J Dermatol Syph
ISSN: 0366-2845
ISSN (Online): 
IsoAbbr: Br J Dermatol Syph
NlmId: 9716393
123:123
JrId: 34008
long title: Journal. Association of American Medical Colleges
short title: J Assoc Am Med Coll
ISSN: 0095-9545
ISSN (Online): 
IsoAbbr: J Assoc Am Med Coll
NlmId: 15340090R
123:123
JrId: 34009
long title: Il Dermosifilografo
short title: Dermosifilografo (Torino)
ISSN: 0366-886X
ISSN (Online): 
IsoAbbr: Dermosifilografo (Torino)
NlmId: 16530430R
123:123
JrId: 34010
long title: Journal of exceptional children
short title: J Except Child
ISSN: 0887-5405
ISSN (Online): 
IsoAbbr: J Except Child
NlmId: 16830110R
123:123
JrId: 34011
long title: The Indian physician
short title: Indian Physician
ISSN: 
ISSN (Online): 
IsoAbbr: Indian Physician
NlmId: 17540160R
123:123
JrId: 34012
long title: Journal. Tennessee Academy of Science
short title: J Tenn Acad Sci
ISSN: 0040-313X
ISSN (Online): 
IsoAbbr: J Tenn Acad Sci
NlmId: 21130160R
123:123
JrId: 34016
long title: Plant signaling & behavior
short title: Plant Signal Behav
ISSN: 1559-2316
ISSN (Online): 1559-2324
IsoAbbr: Plant Signal Behav
NlmId: 101291431
123:123
JrId: 34019
long title: Limnologica (Online)
short title: Limnologica
ISSN: 0075-9511
ISSN (Online): 1873-5851
IsoAbbr: Limnologica
NlmId: 101263335
123:123
JrId: 34020
long title: Journal of the Canadian Academy of Child and Adolescent Psychiatry = Journal de l'Academie canadienne de psychiatrie de l'enfant et de l'adolescent
short title: J Can Acad Child Adolesc Psychiatry
ISSN: 1719-8429
ISSN (Online): 
IsoAbbr: J Can Acad Child Adolesc Psychiatry
NlmId: 101280868
123:123
JrId: 34021
long title: The Canadian journal of plastic surgery = Journal canadien de chirurgie plastique
short title: Can J Plast Surg
ISSN: 1195-2199
ISSN (Online): 1918-1507
IsoAbbr: Can J Plast Surg
NlmId: 9434932
123:123
JrId: 34022
long title: Journal of clinical biochemistry and nutrition
short title: J Clin Biochem Nutr
ISSN: 0912-0009
ISSN (Online): 1880-5086
IsoAbbr: J Clin Biochem Nutr
NlmId: 8700907
123:123
JrId: 34023
long title: Ars medici_ revue internationale pour le medecin praticien
short title: Ars Med Rev Int Med Prat
ISSN: 
ISSN (Online): 
IsoAbbr: Ars Med Rev Int Med Prat
NlmId: 0063132
123:123
JrId: 34024
long title: Journal. Bowman Gray School of Medicine
short title: J Bowman Gray Sch Med Wake For Coll
ISSN: 0099-6653
ISSN (Online): 
IsoAbbr: J Bowman Gray Sch Med Wake For Coll
NlmId: 0106577
123:123
JrId: 34025
long title: Manchester University Medical School gazette
short title: Manch Univ Med Sch Gaz
ISSN: 
ISSN (Online): 
IsoAbbr: Manch Univ Med Sch Gaz
NlmId: 0324110
123:123
JrId: 34026
long title: Pest control
short title: Pest Control
ISSN: 0031-6121
ISSN (Online): 
IsoAbbr: Pest Control
NlmId: 0404457
123:123
JrId: 34027
long title: Medica (Matanzas, Cuba)
short title: Medica
ISSN: 
ISSN (Online): 
IsoAbbr: Medica
NlmId: 0421064
123:123
JrId: 34028
long title: Riogrande odontologico
short title: Riogrande Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: Riogrande Odontol
NlmId: 1260355
123:123
JrId: 34029
long title: The Journal of the American Society for Psychical Research
short title: J Am Soc Psych Res
ISSN: 0003-1070
ISSN (Online): 
IsoAbbr: J Am Soc Psych Res
NlmId: 7505580
123:123
JrId: 34031
long title: Etudes francaises (Montreal, Quebec)
short title: Etud Fr
ISSN: 0014-2085
ISSN (Online): 1492-1405
IsoAbbr: Etud Fr
NlmId: 101158083
123:123
JrId: 34032
long title: Cuadernos de historia (Santiago, Chile)
short title: Cuad Hist
ISSN: 0716-1832
ISSN (Online): 
IsoAbbr: Cuad Hist
NlmId: 101319439
123:123
JrId: 34033
long title: Caravelle (Toulouse, France)
short title: Caravelle
ISSN: 0008-0152
ISSN (Online): 
IsoAbbr: Caravelle
NlmId: 101319437
123:123
JrId: 34034
long title: Dimensioni e problemi della ricerca storica : rivista del Dipartimento di studi storici dal Medioevo all'eta contemporanea dell'Universita "La Sapienza" di Roma
short title: Dimens Probl Ric Stor
ISSN: 1125-517X
ISSN (Online): 
IsoAbbr: Dimens Probl Ric Stor
NlmId: 101319443
123:123
JrId: 34035
long title: Katedrah be-toldot Erets-Yisra'el ve-yishuvah
short title: Katedrah Betoldot Erets Yisrael Veyishuvah
ISSN: 0334-4657
ISSN (Online): 
IsoAbbr: Katedrah Betoldot Erets Yisrael Veyishuvah
NlmId: 101319445
123:123
JrId: 34036
long title: Ciclos en la historia, la economia y la sociedad
short title: Ciclos Hist Econom Soc
ISSN: 0327-4063
ISSN (Online): 
IsoAbbr: Ciclos Hist Econom Soc
NlmId: 101319465
123:123
JrId: 34037
long title: Colonial Latin American historical review : CLAHR
short title: Coln Latin Am Hist Rev
ISSN: 1063-5769
ISSN (Online): 
IsoAbbr: Coln Latin Am Hist Rev
NlmId: 101319467
123:123
JrId: 34038
long title: Contemporanea (Bologna, Italy : 1998)
short title: Contemporanea
ISSN: 1127-3070
ISSN (Online): 
IsoAbbr: Contemporanea
NlmId: 101319468
123:123
JrId: 34039
long title: English literary renaissance
short title: Engl Lit Renaiss
ISSN: 0013-8312
ISSN (Online): 
IsoAbbr: Engl Lit Renaiss
NlmId: 101319470
123:123
JrId: 34040
long title: Enterprise & society
short title: Enterp Soc
ISSN: 1467-2227
ISSN (Online): 
IsoAbbr: Enterp Soc
NlmId: 101319472
123:123
JrId: 34041
long title: Estudos historicos (Rio de Janeiro, Brazil)
short title: Estud Hist
ISSN: 0103-2186
ISSN (Online): 
IsoAbbr: Estud Hist
NlmId: 101319473
123:123
JrId: 34042
long title: Estudios migratorios
short title: Estud Migr
ISSN: 1136-0291
ISSN (Online): 
IsoAbbr: Estud Migr
NlmId: 101319477
123:123
JrId: 34043
long title: The European legacy, toward new paradigms : journal of the International Society for the Study of European Ideas / sponsored by the European Cultural Foundation
short title: Eur Leg Towar New Paradig
ISSN: 1084-8770
ISSN (Online): 1470-1316
IsoAbbr: Eur Leg Towar New Paradig
NlmId: 101319478
123:123
JrId: 34044
long title: Fronteras (Bogota, Colombia)
short title: Fronteras
ISSN: 0123-4676
ISSN (Online): 
IsoAbbr: Fronteras
NlmId: 101319480
123:123
JrId: 34046
long title: The Clinical journal
short title: Clin J
ISSN: 
ISSN (Online): 
IsoAbbr: Clin J
NlmId: 16240010R
123:123
JrId: 34047
long title: Cornell medical journal
short title: Cornell Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Cornell Med J
NlmId: 16420420R
123:123
JrId: 34048
long title: Gaceta medica de Lima
short title: Gac Med Lima
ISSN: 
ISSN (Online): 
IsoAbbr: Gac Med Lima
NlmId: 17030420R
123:123
JrId: 34049
long title: Gazette medicale limousine
short title: Gaz Med Limousine (1908)
ISSN: 0980-4463
ISSN (Online): 
IsoAbbr: Gaz Med Limousine (1908)
NlmId: 17040390R
123:123
JrId: 34050
long title: The Health center journal
short title: Health Cent J
ISSN: 
ISSN (Online): 
IsoAbbr: Health Cent J
NlmId: 17310320R
123:123
JrId: 34051
long title: The Jackson Clinic bulletin
short title: Jackson Clin Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Jackson Clin Bull
NlmId: 17730050R
123:123
JrId: 34052
long title: Jornada medica
short title: Jorn Med
ISSN: 
ISSN (Online): 
IsoAbbr: Jorn Med
NlmId: 17810340R
123:123
JrId: 34053
long title: Illuminating engineering
short title: Illum Eng
ISSN: 0019-2333
ISSN (Online): 
IsoAbbr: Illum Eng
NlmId: 17520760R
123:123
JrId: 34054
long title: Journal of social casework
short title: J Soc Casework
ISSN: 8755-4879
ISSN (Online): 
IsoAbbr: J Soc Casework
NlmId: 17940210R
123:123
JrId: 34055
long title: Magazine. Royal Free Hospital (London, England). School of Medicine
short title: Mag R Free Hosp (Lond Engl)
ISSN: 0144-2198
ISSN (Online): 
IsoAbbr: Mag R Free Hosp (Lond Engl)
NlmId: 18340100R
123:123
JrId: 34056
long title: Boletin. Madrid. Hospital Provincial. Instituto de Patologia Medica
short title: Bol Patol Med
ISSN: 0366-2144
ISSN (Online): 
IsoAbbr: Bol Patol Med
NlmId: 18410490R
123:123
JrId: 34057
long title: Bulletin. Meriden, Conn. Hospital
short title: Bull Meriden Conn Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Meriden Conn Hosp
NlmId: 18650160R
123:123
JrId: 34058
long title: Militarsanitat
short title: Militarsanitat
ISSN: 
ISSN (Online): 
IsoAbbr: Militarsanitat
NlmId: 18720190R
123:123
JrId: 34059
long title: Journal. Missouri State Dental Association
short title: J Mo State Dent Assoc
ISSN: 1041-1178
ISSN (Online): 
IsoAbbr: J Mo State Dent Assoc
NlmId: 18740050R
123:123
JrId: 34060
long title: Outlook for the blind and the teachers forum
short title: Outlook Blind Teach Forum
ISSN: 
ISSN (Online): 
IsoAbbr: Outlook Blind Teach Forum
NlmId: 19440370R
123:123
JrId: 34061
long title: Revista cubana de laboratorio clinico
short title: Rev Cubana Lab Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cubana Lab Clin
NlmId: 20140460R
123:123
JrId: 34062
long title: La Science medicale pratique
short title: Sci Med Prat
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Med Prat
NlmId: 20640110R
123:123
JrId: 34063
long title: The Scientific monthly
short title: Sci Mon
ISSN: 0096-3771
ISSN (Online): 
IsoAbbr: Sci Mon
NlmId: 20640290R
123:123
JrId: 34064
long title: Rorschach research exchange and journal of projective techniques
short title: Rorschach Res Exch J Proj Tech
ISSN: 1068-3402
ISSN (Online): 
IsoAbbr: Rorschach Res Exch J Proj Tech
NlmId: 20440090R
123:123
JrId: 34065
long title: Tufts medical journal
short title: Tufts Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Tufts Med J
NlmId: 21340170R
123:123
JrId: 34066
long title: CDC bulletin. Communicable Disease Center (U.S.)
short title: CDC Bull
ISSN: 0270-3440
ISSN (Online): 
IsoAbbr: CDC Bull
NlmId: 21910050R
123:123
JrId: 34068
long title: Quarterly review of psychiatry and neurology
short title: Q Rev Psychiatry Neurol
ISSN: 
ISSN (Online): 
IsoAbbr: Q Rev Psychiatry Neurol
NlmId: 59930270R
123:123
JrId: 34069
long title: Annales d'hygiene publique, industrielle et sociale
short title: Ann Hyg Publique Ind Soc (1923)
ISSN: 0365-2882
ISSN (Online): 
IsoAbbr: Ann Hyg Publique Ind Soc (1923)
NlmId: 15010120R
123:123
JrId: 34070
long title: Canadian journal of neuroscience nursing
short title: Can J Neurosci Nurs
ISSN: 1913-7176
ISSN (Online): 
IsoAbbr: Can J Neurosci Nurs
NlmId: 101321312
123:123
JrId: 34073
long title: Asian nursing research
short title: Asian Nurs Res (Korean Soc Nurs Sci)
ISSN: 1976-1317
ISSN (Online): 
IsoAbbr: Asian Nurs Res (Korean Soc Nurs Sci)
NlmId: 101321326
123:123
JrId: 34074
long title: Current diagnostic pathology
short title: 
ISSN: 0968-6053
ISSN (Online): 
IsoAbbr: 
NlmId: 9433351
123:123
JrId: 34075
long title: Synthetic metals
short title: Synth Met
ISSN: 0379-6779
ISSN (Online): 
IsoAbbr: Synth Met
NlmId: 101303908
123:123
JrId: 34076
long title: Quaternary international : the journal of the International Union for Quaternary Research
short title: Quat Int
ISSN: 1040-6182
ISSN (Online): 
IsoAbbr: Quat Int
NlmId: 101303910
123:123
JrId: 34077
long title: Radiation physics and chemistry (Oxford, England : 1993)
short title: Radiat Phys Chem Oxf Engl 1993
ISSN: 0969-806X
ISSN (Online): 
IsoAbbr: Radiat Phys Chem Oxf Engl 1993
NlmId: 9887854
123:123
JrId: 34081
long title: Drug discovery today. Disease models
short title: Drug Discov Today Dis Models
ISSN: 
ISSN (Online): 1740-6757
IsoAbbr: Drug Discov Today Dis Models
NlmId: 101235079
123:123
JrId: 34082
long title: The Journal of the Alabama Academy of Science
short title: J Ala Acad Sci
ISSN: 0002-4112
ISSN (Online): 
IsoAbbr: J Ala Acad Sci
NlmId: 7503052
123:123
JrId: 34083
long title: Biopolymers symposia
short title: Biopolym Symp
ISSN: 
ISSN (Online): 
IsoAbbr: Biopolym Symp
NlmId: 23630410R
123:123
JrId: 34084
long title: Chemical health & safety
short title: Chem Health Saf
ISSN: 1074-9098
ISSN (Online): 1879-131X
IsoAbbr: Chem Health Saf
NlmId: 9435668
123:123
JrId: 34085
long title: Clinical effectiveness in nursing
short title: Clin Eff Nurs
ISSN: 1361-9004
ISSN (Online): 
IsoAbbr: Clin Eff Nurs
NlmId: 9708555
123:123
JrId: 34086
long title: Polyhedron
short title: Polyhedron
ISSN: 0277-5387
ISSN (Online): 
IsoAbbr: Polyhedron
NlmId: 9879249
123:123
JrId: 34087
long title: IEEE transactions on signal processing : a publication of the IEEE Signal Processing Society
short title: IEEE Trans Signal Process
ISSN: 1053-587X
ISSN (Online): 
IsoAbbr: IEEE Trans Signal Process
NlmId: 9885223
123:123
JrId: 34088
long title: Atmospheric environment (Oxford, England : 1994)
short title: Atmos Environ
ISSN: 1352-2310
ISSN (Online): 
IsoAbbr: Atmos Environ
NlmId: 9888534
123:123
JrId: 34089
long title: Journal of multivariate analysis
short title: J Multivar Anal
ISSN: 0047-259X
ISSN (Online): 
IsoAbbr: J Multivar Anal
NlmId: 9890139
123:123
JrId: 34090
long title: Clinical pediatric emergency medicine
short title: Clin Pediatr Emerg Med
ISSN: 1522-8401
ISSN (Online): 
IsoAbbr: Clin Pediatr Emerg Med
NlmId: 100887300
123:123
JrId: 34091
long title: JALA (Charlottesville, Va.)
short title: JALA Charlottesv Va
ISSN: 1535-5535
ISSN (Online): 1540-2452
IsoAbbr: JALA Charlottesv Va
NlmId: 101189541
123:123
JrId: 34092
long title: IEEE transactions on automatic control
short title: IEEE Trans Automat Contr
ISSN: 0018-9286
ISSN (Online): 
IsoAbbr: IEEE Trans Automat Contr
NlmId: 101210419
123:123
JrId: 34093
long title: Food quality and preference
short title: Food Qual Prefer
ISSN: 0950-3293
ISSN (Online): 
IsoAbbr: Food Qual Prefer
NlmId: 101224806
123:123
JrId: 34094
long title: The Einstein journal of biology and medicine : EJBM
short title: Einstein J Biol Med
ISSN: 1559-5501
ISSN (Online): 1559-5498
IsoAbbr: Einstein J Biol Med
NlmId: 101224774
123:123
JrId: 34095
long title: International journal of HR : humanoid robotics
short title: Int J HR
ISSN: 0219-8436
ISSN (Online): 
IsoAbbr: Int J HR
NlmId: 101229394
123:123
JrId: 34096
long title: Journal of statistical mechanics (Online)
short title: J Stat Mech
ISSN: 
ISSN (Online): 1742-5468
IsoAbbr: J Stat Mech
NlmId: 101233189
123:123
JrId: 34097
long title: Advances in developmental biology (Amsterdam, Netherlands)
short title: Adv Dev Biol
ISSN: 1574-3349
ISSN (Online): 
IsoAbbr: Adv Dev Biol
NlmId: 101258251
123:123
JrId: 34098
long title: Cognitive neurodynamics
short title: Cogn Neurodyn
ISSN: 1871-4080
ISSN (Online): 1871-4099
IsoAbbr: Cogn Neurodyn
NlmId: 101306907
123:123
JrId: 34099
long title: Journal of cell communication and signaling
short title: J Cell Commun Signal
ISSN: 1873-9601
ISSN (Online): 1873-961X
IsoAbbr: J Cell Commun Signal
NlmId: 101308338
123:123
JrId: 34100
long title: Cell stem cell
short title: Cell Stem Cell
ISSN: 1934-5909
ISSN (Online): 1875-9777
IsoAbbr: Cell Stem Cell
NlmId: 101311472
123:123
JrId: 34101
long title: Scripta materialia
short title: Scr Mater
ISSN: 1359-6462
ISSN (Online): 
IsoAbbr: Scr Mater
NlmId: 101322196
123:123
JrId: 34102
long title: Statistical methodology
short title: Stat Methodol
ISSN: 1572-3127
ISSN (Online): 
IsoAbbr: Stat Methodol
NlmId: 101322264
123:123
JrId: 34103
long title: Linear algebra and its applications
short title: Linear Algebra Appl
ISSN: 0024-3795
ISSN (Online): 
IsoAbbr: Linear Algebra Appl
NlmId: 101322199
123:123
JrId: 34104
long title: Materials science & engineering. R, Reports : a review journal
short title: Mater Sci Eng R Rep
ISSN: 0927-796X
ISSN (Online): 
IsoAbbr: Mater Sci Eng R Rep
NlmId: 101322263
123:123
JrId: 34105
long title: Journal of the mechanical behavior of biomedical materials
short title: J Mech Behav Biomed Mater
ISSN: 1751-6161
ISSN (Online): 1878-0180
IsoAbbr: J Mech Behav Biomed Mater
NlmId: 101322406
123:123
JrId: 34106
long title: Journal of multimedia
short title: J Multimed
ISSN: 
ISSN (Online): 1796-2048
IsoAbbr: J Multimed
NlmId: 101322265
123:123
JrId: 34107
long title: Fluid phase equilibria
short title: Fluid Phase Equilib
ISSN: 0378-3812
ISSN (Online): 
IsoAbbr: Fluid Phase Equilib
NlmId: 101322266
123:123
JrId: 34108
long title: The Korean journal of laboratory medicine
short title: Korean J Lab Med
ISSN: 1598-6535
ISSN (Online): 
IsoAbbr: Korean J Lab Med
NlmId: 101322822
123:123
JrId: 34109
long title: Journal of renal care
short title: J Ren Care
ISSN: 1755-6678
ISSN (Online): 1755-6686
IsoAbbr: J Ren Care
NlmId: 101392167
123:123
JrId: 34110
long title: Contemporary issues in communication science and disorders : CICSD
short title: Contemp Issues Commun Sci Disord
ISSN: 1092-5171
ISSN (Online): 
IsoAbbr: Contemp Issues Commun Sci Disord
NlmId: 9815959
123:123
JrId: 34111
long title: Child language teaching and therapy
short title: Child Lang Teach Ther
ISSN: 0265-6590
ISSN (Online): 
IsoAbbr: Child Lang Teach Ther
NlmId: 9883700
123:123
JrId: 34112
long title: Brain impairment : a multidisciplinary journal of the Australian Society for the Study of Brain Impairment
short title: Brain Impair
ISSN: 1443-9646
ISSN (Online): 
IsoAbbr: Brain Impair
NlmId: 101121542
123:123
JrId: 34113
long title: Advances in clinical neuroscience & rehabilitation : ACNR
short title: Adv Clin Neurosci Rehabil
ISSN: 1473-9348
ISSN (Online): 
IsoAbbr: Adv Clin Neurosci Rehabil
NlmId: 101121544
123:123
JrId: 34114
long title: Journal of multilingual communication disorders
short title: J Multiling Commun Disord
ISSN: 1476-9670
ISSN (Online): 1476-9689
IsoAbbr: J Multiling Commun Disord
NlmId: 101168479
123:123
JrId: 34115
long title: European journal of behavior analysis
short title: Eur J Behav Anal
ISSN: 1502-1149
ISSN (Online): 
IsoAbbr: Eur J Behav Anal
NlmId: 101179020
123:123
JrId: 34116
long title: Soft matter
short title: Soft Matter
ISSN: 1744-683X
ISSN (Online): 1744-6848
IsoAbbr: Soft Matter
NlmId: 101295070
123:123
JrId: 34117
long title: Stammering research : an on-line journal published by the British Stammering Association
short title: Stammering Res
ISSN: 
ISSN (Online): 1742-5867
IsoAbbr: Stammering Res
NlmId: 101392352
123:123
JrId: 34121
long title: Ecology of freshwater fish
short title: Ecol Freshw Fish
ISSN: 0906-6691
ISSN (Online): 1600-0633
IsoAbbr: Ecol Freshw Fish
NlmId: 101461869
123:123
JrId: 34122
long title: Clinical proceedings
short title: Clin Proc
ISSN: 0366-7782
ISSN (Online): 
IsoAbbr: Clin Proc
NlmId: 16240050R
123:123
JrId: 34132
long title: Bulletin - Dade County Medical Association
short title: Bull Dade Cty Med Assoc Inc
ISSN: 0893-4053
ISSN (Online): 
IsoAbbr: Bull Dade Cty Med Assoc Inc
NlmId: 7509346
123:123
JrId: 34133
long title: Nuclear science abstracts
short title: Nucl Sci Abstr
ISSN: 0029-5612
ISSN (Online): 
IsoAbbr: Nucl Sci Abstr
NlmId: 7702350
123:123
JrId: 34135
long title: Boletin clinico
short title: Bol Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Clin
NlmId: 15630200R
123:123
JrId: 34137
long title: Boletin. Colegio Medico de Camaguey, Cuba
short title: Bol Col Med Camaguey Cuba
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Col Med Camaguey Cuba
NlmId: 16310350R
123:123
JrId: 34139
long title: Food industries
short title: Food Ind
ISSN: 0096-2236
ISSN (Online): 
IsoAbbr: Food Ind
NlmId: 17010140R
123:123
JrId: 34141
long title: Bulletin et memoires. Societe de medecine de Paris
short title: Bull Mem Soc Med Paris (1907)
ISSN: 0995-9726
ISSN (Online): 
IsoAbbr: Bull Mem Soc Med Paris (1907)
NlmId: 20830050R
123:123
JrId: 34144
long title: The University College Hospital magazine
short title: Univ Coll Hosp Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Univ Coll Hosp Mag
NlmId: 21430010R
123:123
JrId: 34147
long title: Parasites & vectors
short title: Parasit Vectors
ISSN: 
ISSN (Online): 1756-3305
IsoAbbr: Parasit Vectors
NlmId: 101462774
123:123
JrId: 34148
long title: Thin solid films
short title: Thin Solid Films
ISSN: 0040-6090
ISSN (Online): 
IsoAbbr: Thin Solid Films
NlmId: 101462246
123:123
JrId: 34149
long title: Diabetes & metabolic syndrome
short title: Diabetes Metab Syndr
ISSN: 1871-4021
ISSN (Online): 1878-0334
IsoAbbr: Diabetes Metab Syndr
NlmId: 101462250
123:123
JrId: 34150
long title: Engineering analysis with boundary elements
short title: Eng Anal Bound Elem
ISSN: 0955-7997
ISSN (Online): 
IsoAbbr: Eng Anal Bound Elem
NlmId: 101462251
123:123
JrId: 34151
long title: Medscape journal of medicine
short title: Medscape J Med
ISSN: 
ISSN (Online): 1934-1997
IsoAbbr: Medscape J Med
NlmId: 101462763
123:123
JrId: 34152
long title: BMC research notes
short title: BMC Res Notes
ISSN: 
ISSN (Online): 1756-0500
IsoAbbr: BMC Res Notes
NlmId: 101462768
123:123
JrId: 34153
long title: American journal of disaster medicine
short title: Am J Disaster Med
ISSN: 1932-149X
ISSN (Online): 
IsoAbbr: Am J Disaster Med
NlmId: 101291100
123:123
JrId: 34156
long title: Current trends in biotechnology and pharmacy
short title: Curr Trends Biotechnol Pharm
ISSN: 0973-8916
ISSN (Online): 2230-7303
IsoAbbr: Curr Trends Biotechnol Pharm
NlmId: 101464364
123:123
JrId: 34157
long title: Fibrogenesis & tissue repair
short title: Fibrogenesis Tissue Repair
ISSN: 
ISSN (Online): 1755-1536
IsoAbbr: Fibrogenesis Tissue Repair
NlmId: 101464642
123:123
JrId: 34158
long title: Revista. Uniao Odontologica Brasileira
short title: Rev Uniao Odontol Bras
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Uniao Odontol Bras
NlmId: 21410070R
123:123
JrId: 34159
long title: Diagnostic and therapeutic endoscopy
short title: Diagn Ther Endosc
ISSN: 1070-3608
ISSN (Online): 1029-0516
IsoAbbr: Diagn Ther Endosc
NlmId: 9502019
123:123
JrId: 34161
long title: BMB reports
short title: BMB Rep
ISSN: 1976-6696
ISSN (Online): 1976-670X
IsoAbbr: BMB Rep
NlmId: 101465334
123:123
JrId: 34163
long title: The bulletin [of] the University of Miami School of Medicine and Jackson Memorial Hospital. University of Miami. School of Medicine
short title: Bull Univ Miami Sch Med Jackson Meml Hosp
ISSN: 0097-0174
ISSN (Online): 
IsoAbbr: Bull Univ Miami Sch Med Jackson Meml Hosp
NlmId: 18710020R
123:123
JrId: 34167
long title: New biotechnology
short title: N Biotechnol
ISSN: 1871-6784
ISSN (Online): 1876-4347
IsoAbbr: N Biotechnol
NlmId: 101465345
123:123
JrId: 34170
long title: Molecular ecology resources
short title: Mol Ecol Resour
ISSN: 1755-098X
ISSN (Online): 1755-0998
IsoAbbr: Mol Ecol Resour
NlmId: 101465604
123:123
JrId: 34171
long title: Science signaling
short title: Sci Signal
ISSN: 
ISSN (Online): 1937-9145
IsoAbbr: Sci Signal
NlmId: 101465400
123:123
JrId: 34172
long title: Annales des societes belges de medecine tropicale, de parasitologie, et de mycologie
short title: Ann Soc Belges Med Trop Parasitol Mycol
ISSN: 0037-9638
ISSN (Online): 
IsoAbbr: Ann Soc Belges Med Trop Parasitol Mycol
NlmId: 0343144
123:123
JrId: 34174
long title: McGill journal of medicine : MJM : an international forum for the advancement of medical sciences by students
short title: Mcgill J Med
ISSN: 1201-026X
ISSN (Online): 
IsoAbbr: Mcgill J Med
NlmId: 9710939
123:123
JrId: 34176
long title: Healthcare policy = Politiques de sante
short title: Healthc Policy
ISSN: 1715-6572
ISSN (Online): 
IsoAbbr: Healthc Policy
NlmId: 101280107
123:123
JrId: 34177
long title: Canadian Urological Association journal = Journal de l'Association des urologues du Canada
short title: Can Urol Assoc J
ISSN: 1911-6470
ISSN (Online): 
IsoAbbr: Can Urol Assoc J
NlmId: 101312644
123:123
JrId: 34179
long title: Ciba clinical symposia
short title: Ciba Clin Symp
ISSN: 0362-5060
ISSN (Online): 
IsoAbbr: Ciba Clin Symp
NlmId: 101126450
123:123
JrId: 34181
long title: Addiction science & clinical practice
short title: Addict Sci Clin Pract
ISSN: 1940-0632
ISSN (Online): 1940-0640
IsoAbbr: Addict Sci Clin Pract
NlmId: 101316917
123:123
JrId: 34182
long title: European annals of allergy and clinical immunology
short title: Eur Ann Allergy Clin Immunol
ISSN: 1764-1489
ISSN (Online): 
IsoAbbr: Eur Ann Allergy Clin Immunol
NlmId: 101466614
123:123
JrId: 34184
long title: Llafur : journal of Welsh labour history = cylchgrawn hanes llafur Cymru
short title: Llafur
ISSN: 0306-0837
ISSN (Online): 
IsoAbbr: Llafur
NlmId: 101158067
123:123
JrId: 34186
long title: Analectas farmaceutico-gerundenses
short title: Analectas Farm Gerundenses
ISSN: 0211-6456
ISSN (Online): 
IsoAbbr: Analectas Farm Gerundenses
NlmId: 8102268
123:123
JrId: 34187
long title: Archives of cardiovascular diseases
short title: Arch Cardiovasc Dis
ISSN: 1875-2136
ISSN (Online): 1875-2128
IsoAbbr: Arch Cardiovasc Dis
NlmId: 101465655
123:123
JrId: 34188
long title: Journal of biological physics
short title: J Biol Phys
ISSN: 0092-0606
ISSN (Online): 1573-0689
IsoAbbr: J Biol Phys
NlmId: 0417731
123:123
JrId: 34190
long title: HSS journal : the musculoskeletal journal of Hospital for Special Surgery
short title: HSS J
ISSN: 1556-3316
ISSN (Online): 1556-3324
IsoAbbr: HSS J
NlmId: 101273938
123:123
JrId: 34191
long title: Genes & nutrition
short title: Genes Nutr
ISSN: 1555-8932
ISSN (Online): 
IsoAbbr: Genes Nutr
NlmId: 101280108
123:123
JrId: 34192
long title: Strategies in trauma and limb reconstruction (Online)
short title: Strategies Trauma Limb Reconstr
ISSN: 1828-8936
ISSN (Online): 1828-8928
IsoAbbr: Strategies Trauma Limb Reconstr
NlmId: 101299515
123:123
JrId: 34193
long title: Genomic medicine
short title: Genomic Med
ISSN: 1871-7934
ISSN (Online): 1871-7942
IsoAbbr: Genomic Med
NlmId: 101300020
123:123
JrId: 34194
long title: Systems and synthetic biology
short title: Syst Synth Biol
ISSN: 1872-5325
ISSN (Online): 1872-5333
IsoAbbr: Syst Synth Biol
NlmId: 101300404
123:123
JrId: 34195
long title: Tissue engineering. Part A
short title: Tissue Eng Part A
ISSN: 1937-3341
ISSN (Online): 1937-335X
IsoAbbr: Tissue Eng Part A
NlmId: 101466659
123:123
JrId: 34196
long title: Sexual development : genetics, molecular biology, evolution, endocrinology, embryology, and pathology of sex determination and differentiation
short title: Sex Dev
ISSN: 1661-5425
ISSN (Online): 1661-5433
IsoAbbr: Sex Dev
NlmId: 101316472
123:123
JrId: 34198
long title: Medical opinion
short title: Med Opin
ISSN: 0090-1474
ISSN (Online): 
IsoAbbr: Med Opin
NlmId: 0351423
123:123
JrId: 34199
long title: Journal of neurosurgery. Pediatrics
short title: J Neurosurg Pediatr
ISSN: 1933-0707
ISSN (Online): 1933-0715
IsoAbbr: J Neurosurg Pediatr
NlmId: 101463759
123:123
JrId: 34200
long title: Coordination chemistry reviews
short title: Coord Chem Rev
ISSN: 0010-8545
ISSN (Online): 
IsoAbbr: Coord Chem Rev
NlmId: 0271103
123:123
JrId: 34201
long title: American ethnologist
short title: Am Ethnol
ISSN: 0094-0496
ISSN (Online): 
IsoAbbr: Am Ethnol
NlmId: 9875858
123:123
JrId: 34202
long title: Agriculture, ecosystems & environment
short title: Agric Ecosyst Environ
ISSN: 0167-8809
ISSN (Online): 
IsoAbbr: Agric Ecosyst Environ
NlmId: 101121613
123:123
JrId: 34204
long title: Bioinformatics and biology insights
short title: Bioinform Biol Insights
ISSN: 
ISSN (Online): 1177-9322
IsoAbbr: Bioinform Biol Insights
NlmId: 101467187
123:123
JrId: 34205
long title: Praxis
short title: Praxis (Bern 1994)
ISSN: 1661-8157
ISSN (Online): 1661-8165
IsoAbbr: Praxis (Bern 1994)
NlmId: 101468093
123:123
JrId: 34206
long title: Acta ophthalmologica
short title: Acta Ophthalmol
ISSN: 1755-375X
ISSN (Online): 1755-3768
IsoAbbr: Acta Ophthalmol
NlmId: 101468102
123:123
JrId: 34207
long title: Pigment cell & melanoma research
short title: Pigment Cell Melanoma Res
ISSN: 1755-1471
ISSN (Online): 1755-148X
IsoAbbr: Pigment Cell Melanoma Res
NlmId: 101318927
123:123
JrId: 34208
long title: Topics in companion animal medicine
short title: Top Companion Anim Med
ISSN: 1938-9736
ISSN (Online): 
IsoAbbr: Top Companion Anim Med
NlmId: 101465592
123:123
JrId: 34209
long title: Acta clinica Croatica
short title: Acta Clin Croat
ISSN: 0353-9466
ISSN (Online): 1333-9451
IsoAbbr: Acta Clin Croat
NlmId: 9425483
123:123
JrId: 34211
long title: Biomedical materials (Bristol, England)
short title: Biomed Mater
ISSN: 1748-6041
ISSN (Online): 1748-605X
IsoAbbr: Biomed Mater
NlmId: 101285195
123:123
JrId: 34212
long title: Cuadernos de bioetica : revista oficial de la Asociacion Espanola de Bioetica y Etica Medica
short title: Cuad Bioet
ISSN: 1132-1989
ISSN (Online): 
IsoAbbr: Cuad Bioet
NlmId: 101312976
123:123
JrId: 34213
long title: Disaster medicine and public health preparedness
short title: Disaster Med Public Health Prep
ISSN: 1935-7893
ISSN (Online): 1938-744X
IsoAbbr: Disaster Med Public Health Prep
NlmId: 101297401
123:123
JrId: 34214
long title: International journal of data mining and bioinformatics
short title: Int J Data Min Bioinform
ISSN: 1748-5673
ISSN (Online): 1748-5681
IsoAbbr: Int J Data Min Bioinform
NlmId: 101279469
123:123
JrId: 34215
long title: International journal of prisoner health
short title: Int J Prison Health
ISSN: 1744-9200
ISSN (Online): 1744-9219
IsoAbbr: Int J Prison Health
NlmId: 101255940
123:123
JrId: 34216
long title: Journal of immunotoxicology
short title: J Immunotoxicol
ISSN: 1547-691X
ISSN (Online): 1547-6901
IsoAbbr: J Immunotoxicol
NlmId: 101201960
123:123
JrId: 34218
long title: Nature nanotechnology
short title: Nat Nanotechnol
ISSN: 1748-3387
ISSN (Online): 1748-3395
IsoAbbr: Nat Nanotechnol
NlmId: 101283273
123:123
JrId: 34219
long title: Reviews on recent clinical trials
short title: Rev Recent Clin Trials
ISSN: 1574-8871
ISSN (Online): 1876-1038
IsoAbbr: Rev Recent Clin Trials
NlmId: 101270873
123:123
JrId: 34220
long title: Supportive cancer therapy
short title: Support Cancer Ther
ISSN: 1543-2912
ISSN (Online): 1943-3395
IsoAbbr: Support Cancer Ther
NlmId: 101223683
123:123
JrId: 34221
long title: World journal of pediatrics : WJP
short title: World J Pediatr
ISSN: 1708-8569
ISSN (Online): 1867-0687
IsoAbbr: World J Pediatr
NlmId: 101278599
123:123
JrId: 34225
long title: Comparative clinical pathology
short title: Comp Clin Path
ISSN: 1618-5641
ISSN (Online): 1618-565X
IsoAbbr: Comp Clin Path
NlmId: 101134362
123:123
JrId: 34229
long title: International journal of telemedicine and applications
short title: Int J Telemed Appl
ISSN: 1687-6415
ISSN (Online): 1687-6423
IsoAbbr: Int J Telemed Appl
NlmId: 101467196
123:123
JrId: 34230
long title: Molecular brain
short title: Mol Brain
ISSN: 
ISSN (Online): 1756-6606
IsoAbbr: Mol Brain
NlmId: 101468876
123:123
JrId: 34231
long title: Journal of hematology & oncology
short title: J Hematol Oncol
ISSN: 
ISSN (Online): 1756-8722
IsoAbbr: J Hematol Oncol
NlmId: 101468937
123:123
JrId: 34235
long title: Journal of the Kentucky Academy of Science
short title: J Ky Acad Sci
ISSN: 1098-7096
ISSN (Online): 
IsoAbbr: J Ky Acad Sci
NlmId: 101469372
123:123
JrId: 34236
long title: Journal of medical imaging and radiation oncology
short title: J Med Imaging Radiat Oncol
ISSN: 1754-9477
ISSN (Online): 1754-9485
IsoAbbr: J Med Imaging Radiat Oncol
NlmId: 101469340
123:123
JrId: 34237
long title: Current protocols in bioinformatics / editoral board, Andreas D. Baxevanis ... [et al.]
short title: Curr Protoc Bioinformatics
ISSN: 1934-3396
ISSN (Online): 1934-340X
IsoAbbr: Curr Protoc Bioinformatics
NlmId: 101157830
123:123
JrId: 34238
long title: Current protocols in human genetics / editorial board, Jonathan L. Haines ... [et al.]
short title: Curr Protoc Hum Genet
ISSN: 1934-8266
ISSN (Online): 1934-8258
IsoAbbr: Curr Protoc Hum Genet
NlmId: 101287858
123:123
JrId: 34239
long title: Current protocols in immunology / edited by John E. Coligan ... [et al.]
short title: Curr Protoc Immunol
ISSN: 1934-3671
ISSN (Online): 1934-368X
IsoAbbr: Curr Protoc Immunol
NlmId: 9101651
123:123
JrId: 34240
long title: Current protocols in neuroscience / editorial board, Jacqueline N. Crawley ... [et al.]
short title: Curr Protoc Neurosci
ISSN: 1934-8584
ISSN (Online): 1934-8576
IsoAbbr: Curr Protoc Neurosci
NlmId: 9706581
123:123
JrId: 34241
long title: Current protocols in nucleic acid chemistry / edited by Serge L. Beaucage ... [et al.]
short title: Curr Protoc Nucleic Acid Chem
ISSN: 1934-9270
ISSN (Online): 1934-9289
IsoAbbr: Curr Protoc Nucleic Acid Chem
NlmId: 101287865
123:123
JrId: 34242
long title: Current protocols in protein science / editorial board, John E. Coligan ... [et al.]
short title: Curr Protoc Protein Sci
ISSN: 1934-3655
ISSN (Online): 1934-3663
IsoAbbr: Curr Protoc Protein Sci
NlmId: 101287868
123:123
JrId: 34244
long title: Archiv fur Dermatologie und Syphilis
short title: Arch Dermatol Syph
ISSN: 0365-6020
ISSN (Online): 
IsoAbbr: Arch Dermatol Syph
NlmId: 15130110R
123:123
JrId: 34245
long title: Journal of the American Academy of Applied Nutrition. American Academy of Applied Nutrition
short title: J Am Acad Appl Nutr
ISSN: 0095-9839
ISSN (Online): 
IsoAbbr: J Am Acad Appl Nutr
NlmId: 101469829
123:123
JrId: 34246
long title: PathoGenetics
short title: Pathogenetics
ISSN: 
ISSN (Online): 1755-8417
IsoAbbr: Pathogenetics
NlmId: 101469516
123:123
JrId: 34247
long title: Thyroid research
short title: Thyroid Res
ISSN: 
ISSN (Online): 1756-6614
IsoAbbr: Thyroid Res
NlmId: 101469037
123:123
JrId: 34248
long title: The Journal of automatic chemistry
short title: J Automat Chem
ISSN: 0142-0453
ISSN (Online): 
IsoAbbr: J Automat Chem
NlmId: 8209386
123:123
JrId: 34249
long title: Transboundary and emerging diseases
short title: Transbound Emerg Dis
ISSN: 1865-1674
ISSN (Online): 1865-1682
IsoAbbr: Transbound Emerg Dis
NlmId: 101319538
123:123
JrId: 34251
long title: European journal of physical and rehabilitation medicine
short title: Eur J Phys Rehabil Med
ISSN: 1973-9087
ISSN (Online): 1973-9095
IsoAbbr: Eur J Phys Rehabil Med
NlmId: 101465662
123:123
JrId: 34252
long title: The Journal of chiropractic education
short title: J Chiropr Educ
ISSN: 1042-5055
ISSN (Online): 
IsoAbbr: J Chiropr Educ
NlmId: 8915779
123:123
JrId: 34253
long title: The Journal of manual & manipulative therapy
short title: J Man Manip Ther
ISSN: 1066-9817
ISSN (Online): 2042-6186
IsoAbbr: J Man Manip Ther
NlmId: 9433812
123:123
JrId: 34254
long title: Innate immunity
short title: Innate Immun
ISSN: 1753-4259
ISSN (Online): 1753-4267
IsoAbbr: Innate Immun
NlmId: 101469670
123:123
JrId: 34255
long title: BMC medical physics
short title: BMC Med Phys
ISSN: 
ISSN (Online): 1756-6649
IsoAbbr: BMC Med Phys
NlmId: 101469814
123:123
JrId: 34256
long title: Yearbook of medical informatics
short title: Yearb Med Inform
ISSN: 0943-4747
ISSN (Online): 
IsoAbbr: Yearb Med Inform
NlmId: 9312666
123:123
JrId: 34257
long title: Joint meeting abstracts / American Dairy Science Association & American Society of Animal Science. American Dairy Science Association. Meeting
short title: Jt Meet Abstr Am Dairy Sci Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Jt Meet Abstr Am Dairy Sci Assoc
NlmId: 101319133
123:123
JrId: 34260
long title: Physica status solidi (A): Applied research
short title: Physica Status Solidi A Appl Res
ISSN: 0031-8965
ISSN (Online): 
IsoAbbr: Physica Status Solidi A Appl Res
NlmId: 0404075
123:123
JrId: 34261
long title: Journal of nonverbal behavior
short title: J Nonverbal Behav
ISSN: 0191-5886
ISSN (Online): 
IsoAbbr: J Nonverbal Behav
NlmId: 8003418
123:123
JrId: 34262
long title: Food and agricultural immunology
short title: Food Agric Immunol
ISSN: 0954-0105
ISSN (Online): 
IsoAbbr: Food Agric Immunol
NlmId: 8918113
123:123
JrId: 34265
long title: Chemical engineering journal (Lausanne, Switzerland : 1996)
short title: Chem Eng J
ISSN: 1385-8947
ISSN (Online): 
IsoAbbr: Chem Eng J
NlmId: 9892118
123:123
JrId: 34266
long title: Journal of cognition and development : official journal of the Cognitive Development Society
short title: J Cogn Dev
ISSN: 1524-8372
ISSN (Online): 1532-7647
IsoAbbr: J Cogn Dev
NlmId: 100900815
123:123
JrId: 34267
long title: Psychology of sport and exercise
short title: Psychol Sport Exerc
ISSN: 1469-0292
ISSN (Online): 
IsoAbbr: Psychol Sport Exerc
NlmId: 101088724
123:123
JrId: 34268
long title: Proteomics. Clinical applications
short title: Proteomics Clin Appl
ISSN: 1862-8346
ISSN (Online): 1862-8354
IsoAbbr: Proteomics Clin Appl
NlmId: 101298608
123:123
JrId: 34269
long title: Brain imaging and behavior
short title: Brain Imaging Behav
ISSN: 1931-7557
ISSN (Online): 1931-7565
IsoAbbr: Brain Imaging Behav
NlmId: 101300405
123:123
JrId: 34270
long title: Molecular oncology
short title: Mol Oncol
ISSN: 1574-7891
ISSN (Online): 1878-0261
IsoAbbr: Mol Oncol
NlmId: 101308230
123:123
JrId: 34271
long title: Journal of the American Society of Hypertension : JASH
short title: J Am Soc Hypertens
ISSN: 1933-1711
ISSN (Online): 1878-7436
IsoAbbr: J Am Soc Hypertens
NlmId: 101312518
123:123
JrId: 34272
long title: International journal of pediatric otorhinolaryngology extra
short title: Int J Pediatr Otorhinolaryngol Extra
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Pediatr Otorhinolaryngol Extra
NlmId: 101320026
123:123
JrId: 34273
long title: Parallel computing
short title: Parallel Comput
ISSN: 0167-8191
ISSN (Online): 
IsoAbbr: Parallel Comput
NlmId: 101469721
123:123
JrId: 34274
long title: Engineering applications of artificial intelligence
short title: Eng Appl Artif Intell
ISSN: 0952-1976
ISSN (Online): 
IsoAbbr: Eng Appl Artif Intell
NlmId: 101469722
123:123
JrId: 34276
long title: Acta medica Turcica
short title: Acta Med Turc
ISSN: 0567-7750
ISSN (Online): 
IsoAbbr: Acta Med Turc
NlmId: 0413651
123:123
JrId: 34277
long title: School psychology quarterly : the official journal of the Division of School Psychology, American Psychological Association
short title: Sch Psychol Q
ISSN: 1045-3830
ISSN (Online): 1939-1560
IsoAbbr: Sch Psychol Q
NlmId: 9102245
123:123
JrId: 34278
long title: Alaska health profile
short title: Alsk Health Profile
ISSN: 
ISSN (Online): 
IsoAbbr: Alsk Health Profile
NlmId: 9715340
123:123
JrId: 34279
long title: Seminars in breast disease
short title: Semin Breast Dis
ISSN: 1092-4450
ISSN (Online): 
IsoAbbr: Semin Breast Dis
NlmId: 9806356
123:123
JrId: 34280
long title: Information systems
short title: Inf Syst
ISSN: 0306-4379
ISSN (Online): 
IsoAbbr: Inf Syst
NlmId: 9875802
123:123
JrId: 34282
long title: Cognitive systems research
short title: Cogn Syst Res
ISSN: 
ISSN (Online): 1389-0417
IsoAbbr: Cogn Syst Res
NlmId: 100965211
123:123
JrId: 34283
long title: Catalysis communications
short title: Catal Commun
ISSN: 1566-7367
ISSN (Online): 
IsoAbbr: Catal Commun
NlmId: 101126473
123:123
JrId: 34284
long title: Current psychology letters : behaviour, brain & cognition : CPL
short title: Curr Psychol Lett
ISSN: 1376-2095
ISSN (Online): 1379-6100
IsoAbbr: Curr Psychol Lett
NlmId: 101214160
123:123
JrId: 34285
long title: Nature physics
short title: Nat Phys
ISSN: 1745-2473
ISSN (Online): 
IsoAbbr: Nat Phys
NlmId: 101235387
123:123
JrId: 34286
long title: Current colorectal cancer reports
short title: Curr Colorectal Cancer Rep
ISSN: 1556-3790
ISSN (Online): 1556-3804
IsoAbbr: Curr Colorectal Cancer Rep
NlmId: 101253272
123:123
JrId: 34287
long title: Perspectives on psychological science : a journal of the Association for Psychological Science
short title: Perspect Psychol Sci
ISSN: 1745-6916
ISSN (Online): 1745-6924
IsoAbbr: Perspect Psychol Sci
NlmId: 101274347
123:123
JrId: 34288
long title: Future neurology
short title: Future Neurol
ISSN: 1479-6708
ISSN (Online): 1748-6971
IsoAbbr: Future Neurol
NlmId: 101278119
123:123
JrId: 34289
long title: Expert review of dermatology
short title: Expert Rev Dermatol
ISSN: 1746-9872
ISSN (Online): 
IsoAbbr: Expert Rev Dermatol
NlmId: 101278294
123:123
JrId: 34290
long title: Gerontechnology : international journal on the fundamental aspects of technology to serve the ageing society
short title: Gerontechnology
ISSN: 1569-1101
ISSN (Online): 
IsoAbbr: Gerontechnology
NlmId: 101283171
123:123
JrId: 34291
long title: The journal of physical chemistry. C, Nanomaterials and interfaces
short title: J Phys Chem C Nanomater Interfaces
ISSN: 1932-7447
ISSN (Online): 1932-7455
IsoAbbr: J Phys Chem C Nanomater Interfaces
NlmId: 101299949
123:123
JrId: 34292
long title: Research in autism spectrum disorders
short title: Res Autism Spectr Disord
ISSN: 1750-9467
ISSN (Online): 
IsoAbbr: Res Autism Spectr Disord
NlmId: 101300021
123:123
JrId: 34293
long title: Journal of health & life sciences law
short title: J Health Life Sci Law
ISSN: 1942-4736
ISSN (Online): 
IsoAbbr: J Health Life Sci Law
NlmId: 101464667
123:123
JrId: 34294
long title: The open epidemiology journal
short title: Open Epidemiol J
ISSN: 1874-2971
ISSN (Online): 
IsoAbbr: Open Epidemiol J
NlmId: 101469692
123:123
JrId: 34295
long title: Journal of intelligent material systems and structures
short title: J Intell Mater Syst Struct
ISSN: 1045-389X
ISSN (Online): 
IsoAbbr: J Intell Mater Syst Struct
NlmId: 101469695
123:123
JrId: 34296
long title: Mathematical geology
short title: Math Geol
ISSN: 0882-8121
ISSN (Online): 
IsoAbbr: Math Geol
NlmId: 101469717
123:123
JrId: 34297
long title: Topics in economic analysis & policy
short title: Top Econ Anal Policy
ISSN: 
ISSN (Online): 1538-0653
IsoAbbr: Top Econ Anal Policy
NlmId: 101469697
123:123
JrId: 34298
long title: Acta materialia
short title: Acta Mater
ISSN: 1359-6454
ISSN (Online): 
IsoAbbr: Acta Mater
NlmId: 101469696
123:123
JrId: 34299
long title: Experimental mechanics
short title: Exp Mech
ISSN: 0014-4851
ISSN (Online): 1741-2765
IsoAbbr: Exp Mech
NlmId: 101469718
123:123
JrId: 34300
long title: The Elementary school journal
short title: Elem Sch J
ISSN: 0013-5984
ISSN (Online): 
IsoAbbr: Elem Sch J
NlmId: 101469720
123:123
JrId: 34301
long title: Acta radiologica. Supplement
short title: Acta Radiol Suppl (Stockholm)
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Radiol Suppl (Stockholm)
NlmId: 101470699
123:123
JrId: 34303
long title: Nursing leadership (Toronto, Ont.)
short title: Nurs Leadersh (Tor Ont)
ISSN: 1910-622X
ISSN (Online): 
IsoAbbr: Nurs Leadersh (Tor Ont)
NlmId: 101470760
123:123
JrId: 34304
long title: Acta urologica
short title: Acta Urol
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Urol
NlmId: 14620010R
123:123
JrId: 34305
long title: La Question de l'alcool ... The Alcohol problem ... Die Alkoholfrage ...
short title: Quest Alcool
ISSN: 
ISSN (Online): 
IsoAbbr: Quest Alcool
NlmId: 19940490R
123:123
JrId: 34306
long title: Digest of neurology and psychiatry
short title: Dig Neurol Psychiatr
ISSN: 0012-2769
ISSN (Online): 
IsoAbbr: Dig Neurol Psychiatr
NlmId: 59930180R
123:123
JrId: 34307
long title: Turk Kardiyoloji Dernegi arsivi : Turk Kardiyoloji Derneginin yayin organidir
short title: Turk Kardiyol Dern Ars
ISSN: 1016-5169
ISSN (Online): 1308-4488
IsoAbbr: Turk Kardiyol Dern Ars
NlmId: 9426239
123:123
JrId: 34308
long title: Disability and rehabilitation. Assistive technology
short title: Disabil Rehabil Assist Technol
ISSN: 1748-3107
ISSN (Online): 1748-3115
IsoAbbr: Disabil Rehabil Assist Technol
NlmId: 101255937
123:123
JrId: 34311
long title: The British chiropody journal
short title: Br Chirop J
ISSN: 
ISSN (Online): 
IsoAbbr: Br Chirop J
NlmId: 0071432
123:123
JrId: 34312
long title: Bulgarska klinika
short title: Bulg Klin
ISSN: 
ISSN (Online): 
IsoAbbr: Bulg Klin
NlmId: 0212020
123:123
JrId: 34313
long title: Budapest statisztikai zsebkonyve
short title: Bp Stat Zsebkv
ISSN: 0438-2242
ISSN (Online): 
IsoAbbr: Bp Stat Zsebkv
NlmId: 7502744
123:123
JrId: 34314
long title: Boletn trimestral - Hospital de Vina del Mar
short title: Bol Trimest Hosp Vina del Mar
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Trimest Hosp Vina del Mar
NlmId: 7505294
123:123
JrId: 34315
long title: The British food journal and hygienic review
short title: Br Food J Hyg Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Br Food J Hyg Rev
NlmId: 2984729R
123:123
JrId: 34316
long title: L'Anthropologie
short title: Anthropologie
ISSN: 0003-5521
ISSN (Online): 
IsoAbbr: Anthropologie
NlmId: 2985154R
123:123
JrId: 34317
long title: Adolescent medicine: state of the art reviews
short title: Adolesc Med State Art Rev
ISSN: 1934-4287
ISSN (Online): 
IsoAbbr: Adolesc Med State Art Rev
NlmId: 101314248
123:123
JrId: 34318
long title: Systems biology in reproductive medicine
short title: Syst Biol Reprod Med
ISSN: 1939-6368
ISSN (Online): 1939-6376
IsoAbbr: Syst Biol Reprod Med
NlmId: 101464963
123:123
JrId: 34319
long title: American OSE review
short title: Am OSE Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Am OSE Rev
NlmId: 14840110R
123:123
JrId: 34320
long title: Archives neerlandaises de physiologie de l'homme et des animaux
short title: Arch Neerl Physiol Homme Anim
ISSN: 0365-4958
ISSN (Online): 
IsoAbbr: Arch Neerl Physiol Homme Anim
NlmId: 15210030R
123:123
JrId: 34321
long title: Aparato respiratorio y tuberculosis
short title: Apar Respir Tuberc
ISSN: 0365-5709
ISSN (Online): 
IsoAbbr: Apar Respir Tuberc
NlmId: 15120020R
123:123
JrId: 34322
long title: Archivos mexicanos de venereologia y dermatologia
short title: Arch Mex Venereol Dermatol
ISSN: 0365-4702
ISSN (Online): 
IsoAbbr: Arch Mex Venereol Dermatol
NlmId: 15240160R
123:123
JrId: 34323
long title: The Australasian journal of optometry
short title: Australas J Optom
ISSN: 
ISSN (Online): 
IsoAbbr: Australas J Optom
NlmId: 15420100R
123:123
JrId: 34324
long title: Das Band_ Monatsblatt fur Kranke und Gesunde
short title: Band
ISSN: 
ISSN (Online): 
IsoAbbr: Band
NlmId: 15440060R
123:123
JrId: 34325
long title: The Bristol digest
short title: Bristol Dig
ISSN: 
ISSN (Online): 
IsoAbbr: Bristol Dig
NlmId: 15730140R
123:123
JrId: 34326
long title: Archivos. Cuba. Instituto Nacional de Hidrologia y Climatologia Medicas
short title: Arch Cuba
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Cuba
NlmId: 16430580R
123:123
JrId: 34327
long title: Archivos. Panama (City) Hospital Santo Tomas
short title: Arch Panama City
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Panama City
NlmId: 19520070R
123:123
JrId: 34328
long title: Baltimore health news
short title: Baltim Health News
ISSN: 0045-1363
ISSN (Online): 
IsoAbbr: Baltim Health News
NlmId: 22620200R
123:123
JrId: 34329
long title: Biblioteksbladet
short title: Biblioteksbladet
ISSN: 0006-1867
ISSN (Online): 
IsoAbbr: Biblioteksbladet
NlmId: 57630560R
123:123
JrId: 34336
long title: Ciencias medicas hispano-americanas
short title: Cienc Med Hisp Am
ISSN: 1131-0707
ISSN (Online): 
IsoAbbr: Cienc Med Hisp Am
NlmId: 0142665
123:123
JrId: 34337
long title: Bulletin of the Department of Health, Commonwealth of Kentucky. Kentucky. Dept. of Health
short title: Bull Dep Health Commonw Ky
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Dep Health Commonw Ky
NlmId: 0373035
123:123
JrId: 34338
long title: The Health bulletin
short title: Health Bull (Raleigh)
ISSN: 0017-8934
ISSN (Online): 
IsoAbbr: Health Bull (Raleigh)
NlmId: 0374645
123:123
JrId: 34339
long title: Harvard public health alumni bulletin
short title: Harv Public Health Alumni Bull
ISSN: 0017-8152
ISSN (Online): 
IsoAbbr: Harv Public Health Alumni Bull
NlmId: 0376555
123:123
JrId: 34340
long title: Bulletin. Switzerland. Eidgenossisches Gesundheitsamt
short title: Bull Switz
ISSN: 0257-8190
ISSN (Online): 
IsoAbbr: Bull Switz
NlmId: 0422127
123:123
JrId: 34341
long title: Bulletin - Jackson Park Branch, Chicago Medical Society
short title: Bull Jackson Park Branch Chic Med Soc
ISSN: 0098-4396
ISSN (Online): 
IsoAbbr: Bull Jackson Park Branch Chic Med Soc
NlmId: 7503357
123:123
JrId: 34342
long title: Bulletin et memoires de la Societe medicale de Passy (Haute-Savoie)
short title: Bull Mem Soc Med Passy Ht.-Savoie
ISSN: 0150-3588
ISSN (Online): 
IsoAbbr: Bull Mem Soc Med Passy Ht.-Savoie
NlmId: 7503417
123:123
JrId: 34343
long title: Bulletin - Suffolk County Medical Society
short title: Bull Suffolk Cty Med Soc Suffolk Acad Med
ISSN: 0733-2114
ISSN (Online): 
IsoAbbr: Bull Suffolk Cty Med Soc Suffolk Acad Med
NlmId: 7505340
123:123
JrId: 34344
long title: Bulletin - Utica Academy of Medicine
short title: Bull Utica Acad Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Utica Acad Med
NlmId: 7505341
123:123
JrId: 34345
long title: Bulletin de la Societe medicale de Pau
short title: Bull Soc Med Pau
ISSN: 1260-4038
ISSN (Online): 
IsoAbbr: Bull Soc Med Pau
NlmId: 7505361
123:123
JrId: 34346
long title: Bulletin - San Diego County Medical Society
short title: Bull S Diego Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull S Diego Cty Med Soc
NlmId: 7506993
123:123
JrId: 34347
long title: Bulletin - Sangamon County Medical Society
short title: Bull Sangamon Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Sangamon Cty Med Soc
NlmId: 7506994
123:123
JrId: 34348
long title: Bulletin - St. Louis Dental Society
short title: Bull St Louis Dent Soc
ISSN: 0360-3458
ISSN (Online): 
IsoAbbr: Bull St Louis Dent Soc
NlmId: 7513571
123:123
JrId: 34349
long title: Florida health notes
short title: Fla Health Notes
ISSN: 0015-4105
ISSN (Online): 
IsoAbbr: Fla Health Notes
NlmId: 7606886
123:123
JrId: 34350
long title: Statistics and its interface
short title: Stat Interface
ISSN: 1938-7989
ISSN (Online): 1938-7997
IsoAbbr: Stat Interface
NlmId: 101471232
123:123
JrId: 34351
long title: Bulletin algerien de carcinologie
short title: Bull Alger Carcinol
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Alger Carcinol
NlmId: 15810070R
123:123
JrId: 34352
long title: Bulletin. Chicago Heart Association
short title: Bull Chic Heart Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Chic Heart Assoc
NlmId: 15930110R
123:123
JrId: 34353
long title: Le Caducee
short title: Caducee
ISSN: 
ISSN (Online): 
IsoAbbr: Caducee
NlmId: 16010080R
123:123
JrId: 34354
long title: Carnet de l'econome
short title: Carnet Econ
ISSN: 
ISSN (Online): 
IsoAbbr: Carnet Econ
NlmId: 16040260R
123:123
JrId: 34355
long title: The Chemist and druggist export review
short title: Chem Drug Export Rev
ISSN: 0366-6085
ISSN (Online): 
IsoAbbr: Chem Drug Export Rev
NlmId: 16130070R
123:123
JrId: 34356
long title: The Child
short title: Child
ISSN: 
ISSN (Online): 
IsoAbbr: Child
NlmId: 16130750R
123:123
JrId: 34357
long title: The Chinese review of tropical medicine
short title: Chin Rev Trop Med
ISSN: 
ISSN (Online): 
IsoAbbr: Chin Rev Trop Med
NlmId: 16140240R
123:123
JrId: 34358
long title: Chiropody record
short title: Chirop Rec
ISSN: 
ISSN (Online): 
IsoAbbr: Chirop Rec
NlmId: 16140290R
123:123
JrId: 34359
long title: Clinica tisiologica
short title: Clin Tisiol
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Tisiol
NlmId: 16230360R
123:123
JrId: 34360
long title: The Columbia optometrist
short title: Columbia Optom
ISSN: 
ISSN (Online): 
IsoAbbr: Columbia Optom
NlmId: 16330100R
123:123
JrId: 34361
long title: Deutscher Zahnarztekalender
short title: Dtsch Zahnarztekal
ISSN: 0344-2926
ISSN (Online): 
IsoAbbr: Dtsch Zahnarztekal
NlmId: 16610160R
123:123
JrId: 34362
long title: Deutsche medizinische Rundschau_ Monatsschrift mit arztlicher Akademie
short title: Dtsch Med Rundsch
ISSN: 
ISSN (Online): 
IsoAbbr: Dtsch Med Rundsch
NlmId: 16540440R
123:123
JrId: 34363
long title: The Diplomate
short title: Dipl
ISSN: 0096-0209
ISSN (Online): 
IsoAbbr: Dipl
NlmId: 16620460R
123:123
JrId: 34364
long title: Domus medici
short title: Domus Med
ISSN: 0214-2740
ISSN (Online): 
IsoAbbr: Domus Med
NlmId: 16630640R
123:123
JrId: 34365
long title: Guildcraft
short title: Guildcraft
ISSN: 
ISSN (Online): 
IsoAbbr: Guildcraft
NlmId: 17220210R
123:123
JrId: 34366
long title: Gallica biologica acta
short title: Gall Biol Acta
ISSN: 
ISSN (Online): 
IsoAbbr: Gall Biol Acta
NlmId: 17040010R
123:123
JrId: 34367
long title: Health bulletin for teachers
short title: Health Bull Teach
ISSN: 
ISSN (Online): 
IsoAbbr: Health Bull Teach
NlmId: 17310290R
123:123
JrId: 34368
long title: Health horizon
short title: Health Horiz
ISSN: 
ISSN (Online): 
IsoAbbr: Health Horiz
NlmId: 17310500R
123:123
JrId: 34369
long title: Health
short title: Health
ISSN: 
ISSN (Online): 
IsoAbbr: Health
NlmId: 17310040R
123:123
JrId: 34370
long title: The Homoeopathic recorder
short title: Homoeopath Rec
ISSN: 
ISSN (Online): 
IsoAbbr: Homoeopath Rec
NlmId: 17410540R
123:123
JrId: 34371
long title: Hoosier health herald
short title: Hoosier Health Her
ISSN: 
ISSN (Online): 
IsoAbbr: Hoosier Health Her
NlmId: 17410710R
123:123
JrId: 34372
long title: Hospitalia
short title: Hospitalia
ISSN: 
ISSN (Online): 
IsoAbbr: Hospitalia
NlmId: 17430270R
123:123
JrId: 34373
long title: Bulletin. Mahoning County Medical Society
short title: Bull Mahoning Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Mahoning Cty Med Soc
NlmId: 18420160R
123:123
JrId: 34374
long title: Bulletin. Medical Society of the County of Kings (Kings County, N.Y.)
short title: Bull Med Soc Cty Kings Kings Cty N Y
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Med Soc Cty Kings Kings Cty N Y
NlmId: 18530560R
123:123
JrId: 34375
long title: Bulletin. Medical Society of the County of Monroe
short title: Bull Med Soc Cty Monroe
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Med Soc Cty Monroe
NlmId: 18530580R
123:123
JrId: 34376
long title: Bulletin. Oklahoma State Dental Association
short title: Bull Okla State Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Okla State Dent Assoc
NlmId: 19330820R
123:123
JrId: 34377
long title: Bulletin of venereal disease control. Ontario. Dept. of Health
short title: Bull Vener Dis Control
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Vener Dis Control
NlmId: 19410130R
123:123
JrId: 34378
long title: Bulletin. Pottawatomie County (Okla.) Medical Society
short title: Bull Pottawatomie Cty Okla
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Pottawatomie Cty Okla
NlmId: 19720390R
123:123
JrId: 34379
long title: Bulletin. Roslyn, N. Y. St. Francis Sanatorium for Cardiac Children
short title: Bull Rosl N Y St. Francis Sanat Card Child
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Rosl N Y St. Francis Sanat Card Child
NlmId: 20440150R
123:123
JrId: 34380
long title: Bulletin medical. Shanghai. Universite l'Aurore
short title: Bull Med Univ Aurore
ISSN: 0255-7029
ISSN (Online): 
IsoAbbr: Bull Med Univ Aurore
NlmId: 20730040R
123:123
JrId: 34381
long title: Bulletins et memoires. Societe de chirurgie de Marseille
short title: Bull Mem Chir Marseille
ISSN: 2021-426X
ISSN (Online): 
IsoAbbr: Bull Mem Chir Marseille
NlmId: 20821280R
123:123
JrId: 34382
long title: Health of the Army. United States. Surgeon-General's Office
short title: Health Army
ISSN: 
ISSN (Online): 
IsoAbbr: Health Army
NlmId: 22310590R
123:123
JrId: 34383
long title: Chronicle of the World Health Organization
short title: Chron World Health Organ
ISSN: 1010-3090
ISSN (Online): 
IsoAbbr: Chron World Health Organ
NlmId: 23470140R
123:123
JrId: 34384
long title: Mexico farmacetico
short title: Mex Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Mex Farm
NlmId: 0017172
123:123
JrId: 34385
long title: The Medical way
short title: Med Way
ISSN: 
ISSN (Online): 
IsoAbbr: Med Way
NlmId: 0017615
123:123
JrId: 34386
long title: Physician's bulletin
short title: Physician's Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Physician's Bull
NlmId: 0022635
123:123
JrId: 34387
long title: The Medical bulletin
short title: Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull
NlmId: 0034640
123:123
JrId: 34388
long title: Jahrbuch Volksgesundheit
short title: Jahrb Volksgesundh
ISSN: 
ISSN (Online): 
IsoAbbr: Jahrb Volksgesundh
NlmId: 0165372
123:123
JrId: 34389
long title: Monthly bulletin. Indiana State Board of Health
short title: Mon Bull Indiana State Board Health
ISSN: 0019-6754
ISSN (Online): 
IsoAbbr: Mon Bull Indiana State Board Health
NlmId: 0220077
123:123
JrId: 34390
long title: Pages documentaires
short title: Pages Doc
ISSN: 0500-8786
ISSN (Online): 
IsoAbbr: Pages Doc
NlmId: 0344534
123:123
JrId: 34391
long title: Oregon health bulletin
short title: Or Health Bull
ISSN: 0030-4700
ISSN (Online): 
IsoAbbr: Or Health Bull
NlmId: 0376407
123:123
JrId: 34392
long title: Public health news
short title: Public Health News
ISSN: 0033-3530
ISSN (Online): 
IsoAbbr: Public Health News
NlmId: 0376512
123:123
JrId: 34393
long title: Medicinska foreningens tidskrift
short title: Med Foren Tidskr
ISSN: 0301-6498
ISSN (Online): 
IsoAbbr: Med Foren Tidskr
NlmId: 0414415
123:123
JrId: 34394
long title: The Journal of the Royal Faculty of Medicine of Iraq
short title: J R Fac Med Iraq
ISSN: 0303-1608
ISSN (Online): 
IsoAbbr: J R Fac Med Iraq
NlmId: 0417270
123:123
JrId: 34395
long title: The Medical and dental bulletin
short title: Med Dent Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Med Dent Bull
NlmId: 1255176
123:123
JrId: 34396
long title: Languedoc medical
short title: Languedoc Med
ISSN: 
ISSN (Online): 
IsoAbbr: Languedoc Med
NlmId: 1272344
123:123
JrId: 34397
long title: Minnesota welfare
short title: Minn Welfare
ISSN: 0026-5705
ISSN (Online): 
IsoAbbr: Minn Welfare
NlmId: 8006323
123:123
JrId: 34398
long title: Jamaica public health
short title: Jam Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: Jam Public Health
NlmId: 9426543
123:123
JrId: 34399
long title: Zhurnal prikladnoi khimii (Leningrad, R.S.F.S.R.)
short title: Zhurnal Prikl Him
ISSN: 0044-4618
ISSN (Online): 
IsoAbbr: Zhurnal Prikl Him
NlmId: 9876794
123:123
JrId: 34400
long title: The Laboratory
short title: Laboratory
ISSN: 0023-6748
ISSN (Online): 
IsoAbbr: Laboratory
NlmId: 2985211R
123:123
JrId: 34401
long title: Newsletter / Health and Sanitation Division, the Institute of Inter-American Affairs. Institute of Inter-American Affairs (U.S.). Health and Sanitation Division
short title: Newsl Inst Interam Aff
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Inst Interam Aff
NlmId: 100901388
123:123
JrId: 34402
long title: Medical bookman and historian
short title: Med Bookm Hist
ISSN: 0266-8645
ISSN (Online): 
IsoAbbr: Med Bookm Hist
NlmId: 101281329
123:123
JrId: 34403
long title: Journal. American Association of Medical Record Librarians
short title: J Am Assoc Med Rec Libr
ISSN: 
ISSN (Online): 
IsoAbbr: J Am Assoc Med Rec Libr
NlmId: 14740580R
123:123
JrId: 34404
long title: Journal. Elisha Mitchell Scientific Society, Chapel Hill, N.C
short title: J Elisha Mitchell Sci Soc Chapel Hill N C
ISSN: 0013-6220
ISSN (Online): 
IsoAbbr: J Elisha Mitchell Sci Soc Chapel Hill N C
NlmId: 16720410R
123:123
JrId: 34405
long title: Indian journal of venereal diseases and dermatology
short title: Indian J Vener Dis Dermatol
ISSN: 
ISSN (Online): 
IsoAbbr: Indian J Vener Dis Dermatol
NlmId: 17540060R
123:123
JrId: 34406
long title: Industrial safety survey ...
short title: Ind Saf Surv
ISSN: 
ISSN (Online): 
IsoAbbr: Ind Saf Surv
NlmId: 17540670R
123:123
JrId: 34407
long title: Industrial nursing
short title: Ind Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: Ind Nurs
NlmId: 17540660R
123:123
JrId: 34408
long title: International medical abstracts & reviews
short title: Int Med Abstr Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Int Med Abstr Rev
NlmId: 17630280R
123:123
JrId: 34409
long title: Jenaische Zeitschrift fur Medicin und Naturwissenschaft
short title: Jena Z Med Naturwiss
ISSN: 
ISSN (Online): 
IsoAbbr: Jena Z Med Naturwiss
NlmId: 17740420R
123:123
JrId: 34410
long title: The Johns Hopkins nurses alumnae magazine
short title: Johns Hopkins Nurses Alumnae Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Johns Hopkins Nurses Alumnae Mag
NlmId: 17810130R
123:123
JrId: 34411
long title: Notiziario dell'amministrazione sanitaria. Italy. Alto commissariato per l'igiene e la sanita pubblica
short title: Not Ammin Sanit (1948)
ISSN: 1722-0203
ISSN (Online): 
IsoAbbr: Not Ammin Sanit (1948)
NlmId: 17720190R
123:123
JrId: 34412
long title: Journal of endodontia
short title: J Endod
ISSN: 
ISSN (Online): 
IsoAbbr: J Endod
NlmId: 17910050R
123:123
JrId: 34413
long title: The Journal of health and physical education
short title: J Health Phys Educ
ISSN: 
ISSN (Online): 
IsoAbbr: J Health Phys Educ
NlmId: 17910130R
123:123
JrId: 34414
long title: Journal of physical education
short title: J Phys Educ
ISSN: 
ISSN (Online): 
IsoAbbr: J Phys Educ
NlmId: 17930170R
123:123
JrId: 34415
long title: O Lar do medico
short title: Lar Do Med
ISSN: 
ISSN (Online): 
IsoAbbr: Lar Do Med
NlmId: 18240290R
123:123
JrId: 34416
long title: Marginalia otolaryngologica
short title: Marg Otolaryngol
ISSN: 
ISSN (Online): 
IsoAbbr: Marg Otolaryngol
NlmId: 18420710R
123:123
JrId: 34417
long title: The Medical world
short title: Med World (New York)
ISSN: 
ISSN (Online): 
IsoAbbr: Med World (New York)
NlmId: 18540200R
123:123
JrId: 34418
long title: Mental health bulletin
short title: Ment Health Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Ment Health Bull
NlmId: 18640370R
123:123
JrId: 34419
long title: Mental health bulletin
short title: Ment Health Bull (Danville)
ISSN: 
ISSN (Online): 
IsoAbbr: Ment Health Bull (Danville)
NlmId: 18640380R
123:123
JrId: 34420
long title: Michigan public health
short title: Mich Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: Mich Public Health
NlmId: 18710430R
123:123
JrId: 34421
long title: Microentomology
short title: Microentomology
ISSN: 0893-3227
ISSN (Online): 
IsoAbbr: Microentomology
NlmId: 18710480R
123:123
JrId: 34422
long title: Mother and child
short title: Mother Child
ISSN: 0027-1519
ISSN (Online): 
IsoAbbr: Mother Child
NlmId: 18830500R
123:123
JrId: 34423
long title: Nassau medical news
short title: Nassau Med News
ISSN: 
ISSN (Online): 
IsoAbbr: Nassau Med News
NlmId: 18910590R
123:123
JrId: 34424
long title: New England dental journal
short title: N Engl Dent J
ISSN: 1075-1297
ISSN (Online): 
IsoAbbr: N Engl Dent J
NlmId: 19020390R
123:123
JrId: 34425
long title: New health
short title: New Health
ISSN: 
ISSN (Online): 
IsoAbbr: New Health
NlmId: 19020680R
123:123
JrId: 34426
long title: Ninety nine
short title: Ninety Nine
ISSN: 
ISSN (Online): 
IsoAbbr: Ninety Nine
NlmId: 19120450R
123:123
JrId: 34427
long title: The Norden news
short title: Norden News
ISSN: 0890-3727
ISSN (Online): 
IsoAbbr: Norden News
NlmId: 19210110R
123:123
JrId: 34428
long title: The Onderstepoort journal of veterinary science and animal industry
short title: Onderstepoort J Vet Sci Anim Ind
ISSN: 0369-7428
ISSN (Online): 
IsoAbbr: Onderstepoort J Vet Sci Anim Ind
NlmId: 19410050R
123:123
JrId: 34429
long title: Optical developments
short title: Opt Dev
ISSN: 
ISSN (Online): 
IsoAbbr: Opt Dev
NlmId: 19410620R
123:123
JrId: 34430
long title: The Osteopathic magazine
short title: Osteopath Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Osteopath Mag
NlmId: 19440170R
123:123
JrId: 34431
long title: L'Oto-rhino-laryngologie internationale
short title: Otorhinolaryngolog Int
ISSN: 
ISSN (Online): 
IsoAbbr: Otorhinolaryngolog Int
NlmId: 19440280R
123:123
JrId: 34432
long title: Journal. Palestine Arab Medical Association
short title: J Palest Arab Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Palest Arab Med Assoc
NlmId: 19520010R
123:123
JrId: 34433
long title: Pests and their control
short title: Pest Control
ISSN: 0096-2147
ISSN (Online): 
IsoAbbr: Pest Control
NlmId: 19540650R
123:123
JrId: 34434
long title: Pharmacal advance
short title: Pharmacal Adv
ISSN: 
ISSN (Online): 
IsoAbbr: Pharmacal Adv
NlmId: 19610040R
123:123
JrId: 34435
long title: Proceedings. Royal Australasian College of Physicians
short title: Proc R Australas Coll Physicians
ISSN: 
ISSN (Online): 
IsoAbbr: Proc R Australas Coll Physicians
NlmId: 20440350R
123:123
JrId: 34436
long title: Proceedings. Transvaal Mine Medical Officers' Association
short title: Proc Transvaal Mine Med Off Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Transvaal Mine Med Off Assoc
NlmId: 21310040R
123:123
JrId: 34437
long title: Medical news letter. Aviation supplement. United States. Navy Dept. Bureau of Medicine and Surgery. Division of Aviation Medicine
short title: Med News Lett Aviat Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Med News Lett Aviat Suppl
NlmId: 22420420R
123:123
JrId: 34438
long title: Maryland health bulletin
short title: Md Health Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Md Health Bull
NlmId: 22620100R
123:123
JrId: 34441
long title: Skandinavisk veterinar-tidsskrift for bakteriologi, patologi, samt kjottoch mjolkhygienen
short title: Skandinavisk Vet Tidsskr Bakteriol Patol Samt Kjottoch Mjokhygienen
ISSN: 
ISSN (Online): 
IsoAbbr: Skandinavisk Vet Tidsskr Bakteriol Patol Samt Kjottoch Mjokhygienen
NlmId: 0026740
123:123
JrId: 34442
long title: Science news letter
short title: Sci News Lett
ISSN: 0096-4018
ISSN (Online): 
IsoAbbr: Sci News Lett
NlmId: 0177067
123:123
JrId: 34443
long title: Virginia health bulletin
short title: Va Health Bull
ISSN: 0042-6547
ISSN (Online): 
IsoAbbr: Va Health Bull
NlmId: 0251150
123:123
JrId: 34444
long title: Revista argentina de puericultura e neonatologia
short title: Rev Argent Pueric Neonatol
ISSN: 0486-6304
ISSN (Online): 
IsoAbbr: Rev Argent Pueric Neonatol
NlmId: 0337270
123:123
JrId: 34445
long title: Verslagen en mededelingen betreffende de volksgezondheid
short title: Verslag Meded Betreff Volksgezond
ISSN: 0300-1024
ISSN (Online): 
IsoAbbr: Verslag Meded Betreff Volksgezond
NlmId: 0351060
123:123
JrId: 34446
long title: Queen's medical magazine
short title: Queens Med Mag (1972)
ISSN: 0033-6033
ISSN (Online): 
IsoAbbr: Queens Med Mag (1972)
NlmId: 0362621
123:123
JrId: 34448
long title: Revista de la Facultad de Medicina Veterinaria de la Universidad Nacional Mayor de San Marcos
short title: Rev Fac Med Vet (Lima)
ISSN: 0301-4959
ISSN (Online): 
IsoAbbr: Rev Fac Med Vet (Lima)
NlmId: 0405411
123:123
JrId: 34449
long title: Yale scientific magazine
short title: Yale Sci Mag
ISSN: 0044-0140
ISSN (Online): 
IsoAbbr: Yale Sci Mag
NlmId: 0417677
123:123
JrId: 34450
long title: Revista de la Sociedad de Pediatria del Litoral
short title: Rev Soc Pediatr Litoral
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Pediatr Litoral
NlmId: 7507469
123:123
JrId: 34451
long title: South African pharmaceutical journal. Suid-Afrikaanse tydskrif vir apteekwese
short title: S Afr Pharm J
ISSN: 0257-8719
ISSN (Online): 
IsoAbbr: S Afr Pharm J
NlmId: 7609868
123:123
JrId: 34452
long title: Revista medica Pasteur
short title: Rev Med Pasteur
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Pasteur
NlmId: 9427743
123:123
JrId: 34453
long title: Rivista di patologia e clinica della tubercolosi
short title: Riv Patol Clin Tuberc
ISSN: 0035-6425
ISSN (Online): 
IsoAbbr: Riv Patol Clin Tuberc
NlmId: 9705950
123:123
JrId: 34454
long title: Statistische Nachrichten. Osterreichisches Statistisches Zentralamt
short title: Stat Nachr Osterr Stat Zent Amt
ISSN: 0029-9960
ISSN (Online): 
IsoAbbr: Stat Nachr Osterr Stat Zent Amt
NlmId: 01550150R
123:123
JrId: 34455
long title: Surveillance efficace
short title: Surveil Effic
ISSN: 0834-4760
ISSN (Online): 
IsoAbbr: Surveil Effic
NlmId: 101092586
123:123
JrId: 34456
long title: Tobacco induced diseases
short title: Tob Induc Dis
ISSN: 2070-7266
ISSN (Online): 1617-9625
IsoAbbr: Tob Induc Dis
NlmId: 101201591
123:123
JrId: 34457
long title: Epigenetics & chromatin
short title: Epigenetics Chromatin
ISSN: 
ISSN (Online): 1756-8935
IsoAbbr: Epigenetics Chromatin
NlmId: 101471619
123:123
JrId: 34458
long title: Journal of foot and ankle research
short title: J Foot Ankle Res
ISSN: 
ISSN (Online): 1757-1146
IsoAbbr: J Foot Ankle Res
NlmId: 101471610
123:123
JrId: 34459
long title: International emergency nursing
short title: Int Emerg Nurs
ISSN: 1755-599X
ISSN (Online): 1878-013X
IsoAbbr: Int Emerg Nurs
NlmId: 101472191
123:123
JrId: 34460
long title: Quarterly. Phi Beta Pi Medical Fraternity
short title: Quarterly Phi Beta Pi Med Fratern
ISSN: 
ISSN (Online): 
IsoAbbr: Quarterly Phi Beta Pi Med Fratern
NlmId: 19610630R
123:123
JrId: 34461
long title: The Queensland dental journal
short title: Qld Dent J
ISSN: 1038-703X
ISSN (Online): 
IsoAbbr: Qld Dent J
NlmId: 19940420R
123:123
JrId: 34462
long title: Public welfare in Indiana
short title: Public Welf Indiana
ISSN: 
ISSN (Online): 
IsoAbbr: Public Welf Indiana
NlmId: 19930170R
123:123
JrId: 34463
long title: The Recorder of the Columbia Medical Society of Richland County, S. C
short title: Rec Columbia Med Soc Richland Cty SC
ISSN: 
ISSN (Online): 
IsoAbbr: Rec Columbia Med Soc Richland Cty SC
NlmId: 20030230R
123:123
JrId: 34464
long title: Revista de sifilografia, leprologia y dermatologia
short title: Rev Sifilogr Leprolog Dermatol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sifilogr Leprolog Dermatol
NlmId: 20220560R
123:123
JrId: 34465
long title: Rivista di odontojatria e ortognatodonzia
short title: Riv Odontojatria Ortognatod
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Odontojatria Ortognatod
NlmId: 20420620R
123:123
JrId: 34466
long title: Bulletin. St. Louis Medical Society
short title: Bull St Louis Med Society
ISSN: 
ISSN (Online): 
IsoAbbr: Bull St Louis Med Society
NlmId: 20520610R
123:123
JrId: 34467
long title: Rontgenphotographie_ medizinsche Photographie und medizinische Laboratoriumspraxis
short title: Rontgenphotogr Med Photogr Med Lab Prax
ISSN: 0176-6287
ISSN (Online): 
IsoAbbr: Rontgenphotogr Med Photogr Med Lab Prax
NlmId: 20430720R
123:123
JrId: 34468
long title: The Scalpel of Alpha Epsilon Delta
short title: Scalpel Alpha Epsil Delta
ISSN: 
ISSN (Online): 
IsoAbbr: Scalpel Alpha Epsil Delta
NlmId: 20620090R
123:123
JrId: 34469
long title: Sphincter
short title: Sphincter
ISSN: 
ISSN (Online): 
IsoAbbr: Sphincter
NlmId: 20940070R
123:123
JrId: 34470
long title: Surgical equipment
short title: Surg Equip
ISSN: 
ISSN (Online): 
IsoAbbr: Surg Equip
NlmId: 21030430R
123:123
JrId: 34471
long title: Therapeutic notes
short title: Ther Notes
ISSN: 0888-6423
ISSN (Online): 
IsoAbbr: Ther Notes
NlmId: 21140170R
123:123
JrId: 34472
long title: Tile and till
short title: Tile Till
ISSN: 0040-7674
ISSN (Online): 
IsoAbbr: Tile Till
NlmId: 21210470R
123:123
JrId: 34473
long title: Research reviews. United States. Office of Naval Research
short title: Res Rev
ISSN: 0193-1334
ISSN (Online): 
IsoAbbr: Res Rev
NlmId: 21420380R
123:123
JrId: 34474
long title: Veterinary extension quarterly
short title: Vet Ext Q
ISSN: 0097-6989
ISSN (Online): 
IsoAbbr: Vet Ext Q
NlmId: 21520010R
123:123
JrId: 34475
long title: Water, bodem, lucht
short title: Water Bodem Lucht
ISSN: 0043-1176
ISSN (Online): 
IsoAbbr: Water Bodem Lucht
NlmId: 21610610R
123:123
JrId: 34476
long title: Zentralblatt fur Arbeitswissenschaft
short title: Zent Arbeitswissenschaft
ISSN: 
ISSN (Online): 
IsoAbbr: Zent Arbeitswissenschaft
NlmId: 21810290R
123:123
JrId: 34477
long title: Vital statistics. Special reports. United States. National Office of Vital Statistics
short title: Vital Stat Spec Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Vital Stat Spec Rep
NlmId: 22010130R
123:123
JrId: 34478
long title: Statistical bulletin of Czechoslovakia. Czechoslovak Republic. Statni Urad Statisticky
short title: Stat Bull Czechoslov
ISSN: 
ISSN (Online): 
IsoAbbr: Stat Bull Czechoslov
NlmId: 23120130R
123:123
JrId: 34479
long title: Research program. United States. Army Medical Dept
short title: Res Program
ISSN: 
ISSN (Online): 
IsoAbbr: Res Program
NlmId: 22210810R
123:123
JrId: 34480
long title: Transactions. Conference on Liver Injury
short title: Trans Conf Liver Inj
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Conf Liver Inj
NlmId: 23810060R
123:123
JrId: 34481
long title: Abstracts. International Congress on Tropical Medicine and Malaria (4th : 1948 : Washington, D. C.)
short title: Abstr Int Congr Trop Med Malar
ISSN: 
ISSN (Online): 
IsoAbbr: Abstr Int Congr Trop Med Malar
NlmId: 24320650R
123:123
JrId: 34482
long title: Zentralblatt fur Bibliothekswesen
short title: Zent Bibliothekswesen
ISSN: 0044-4081
ISSN (Online): 
IsoAbbr: Zent Bibliothekswesen
NlmId: 57630870R
123:123
JrId: 34483
long title: Quarterly review of obstetrics and gynecology
short title: Q Rev Obstet Gynecol
ISSN: 0096-9230
ISSN (Online): 
IsoAbbr: Q Rev Obstet Gynecol
NlmId: 60020540R
123:123
JrId: 34484
long title: Quarterly bulletin of Chinese bibliography
short title: Q Bull Chin Bibliogr
ISSN: 1007-2292
ISSN (Online): 
IsoAbbr: Q Bull Chin Bibliogr
NlmId: 58520570R
123:123
JrId: 34485
long title: Tissue engineering. Part B, Reviews
short title: Tissue Eng Part B Rev
ISSN: 1937-3368
ISSN (Online): 1937-3376
IsoAbbr: Tissue Eng Part B Rev
NlmId: 101466660
123:123
JrId: 34486
long title: Tissue engineering. Part C, Methods
short title: Tissue Eng Part C Methods
ISSN: 1937-3384
ISSN (Online): 1937-3392
IsoAbbr: Tissue Eng Part C Methods
NlmId: 101466663
123:123
JrId: 34487
long title: Spectrochimica acta. Part B: Atomic spectroscopy
short title: Spectrochim Acta Part B At Spectrosc
ISSN: 0584-8547
ISSN (Online): 
IsoAbbr: Spectrochim Acta Part B At Spectrosc
NlmId: 0101102
123:123
JrId: 34488
long title: Criminology_ an interdisciplinary journal
short title: Criminology
ISSN: 0011-1384
ISSN (Online): 
IsoAbbr: Criminology
NlmId: 0263125
123:123
JrId: 34489
long title: Applied mathematics and computation
short title: Appl Math Comput
ISSN: 0096-3003
ISSN (Online): 
IsoAbbr: Appl Math Comput
NlmId: 7509323
123:123
JrId: 34490
long title: Cognitive science
short title: Cogn Sci
ISSN: 0364-0213
ISSN (Online): 1551-6709
IsoAbbr: Cogn Sci
NlmId: 7708195
123:123
JrId: 34491
long title: Journal of insect behavior
short title: J Insect Behav
ISSN: 0892-7553
ISSN (Online): 
IsoAbbr: J Insect Behav
NlmId: 9303873
123:123
JrId: 34492
long title: Journal of addictions nursing
short title: J Addict Nurs
ISSN: 1088-4602
ISSN (Online): 1548-7148
IsoAbbr: J Addict Nurs
NlmId: 9616159
123:123
JrId: 34493
long title: Visual impairment research
short title: Vis Impair Res
ISSN: 1388-235X
ISSN (Online): 
IsoAbbr: Vis Impair Res
NlmId: 100883506
123:123
JrId: 34494
long title: Nephrology self-assessment program : NephSAP
short title: Nephrol Self Assess Program
ISSN: 1536-836X
ISSN (Online): 
IsoAbbr: Nephrol Self Assess Program
NlmId: 101132685
123:123
JrId: 34495
long title: Drug discovery today. Therapeutic strategies
short title: Drug Discov Today Ther Strateg
ISSN: 
ISSN (Online): 1740-6773
IsoAbbr: Drug Discov Today Ther Strateg
NlmId: 101235364
123:123
JrId: 34496
long title: Current respiratory medicine reviews
short title: Curr Respir Med Rev
ISSN: 1573-398X
ISSN (Online): 
IsoAbbr: Curr Respir Med Rev
NlmId: 101240300
123:123
JrId: 34497
long title: Early intervention in psychiatry
short title: Early Interv Psychiatry
ISSN: 1751-7885
ISSN (Online): 1751-7893
IsoAbbr: Early Interv Psychiatry
NlmId: 101320027
123:123
JrId: 34498
long title: Fungal biology reviews
short title: Fungal Biol Rev
ISSN: 1749-4613
ISSN (Online): 1878-0253
IsoAbbr: Fungal Biol Rev
NlmId: 101320029
123:123
JrId: 34500
long title: Fly
short title: Fly (Austin)
ISSN: 1933-6934
ISSN (Online): 1933-6942
IsoAbbr: Fly (Austin)
NlmId: 101470897
123:123
JrId: 34501
long title: Wave motion (North-Holland Publishing Company)
short title: Wave Motion
ISSN: 0165-2125
ISSN (Online): 
IsoAbbr: Wave Motion
NlmId: 101470912
123:123
JrId: 34502
long title: Journal of computational and graphical statistics : a joint publication of American Statistical Association, Institute of Mathematical Statistics, Interface Foundation of North America
short title: J Comput Graph Stat
ISSN: 1061-8600
ISSN (Online): 
IsoAbbr: J Comput Graph Stat
NlmId: 101470926
123:123
JrId: 34504
long title: Advances in water resources
short title: Adv Water Resour
ISSN: 0309-1708
ISSN (Online): 
IsoAbbr: Adv Water Resour
NlmId: 101471228
123:123
JrId: 34505
long title: Trends in reproductive biology
short title: Tren Reprod Bio
ISSN: 
ISSN (Online): 
IsoAbbr: Tren Reprod Bio
NlmId: 101470947
123:123
JrId: 34506
long title: Applied catalysis. B, Environmental
short title: Appl Catal B
ISSN: 0926-3373
ISSN (Online): 
IsoAbbr: Appl Catal B
NlmId: 101471230
123:123
JrId: 34509
long title: Research brief
short title: Res Brief
ISSN: 
ISSN (Online): 
IsoAbbr: Res Brief
NlmId: 101471881
123:123
JrId: 34510
long title: Anaesthesiology intensive therapy
short title: Anaesthesiol Intensive Ther
ISSN: 1642-5758
ISSN (Online): 1731-2531
IsoAbbr: Anaesthesiol Intensive Ther
NlmId: 101472620
123:123
JrId: 34511
long title: Anestezjologia intensywna terapia
short title: Anestezjol Intens Ter
ISSN: 0209-1712
ISSN (Online): 1731-2515
IsoAbbr: Anestezjol Intens Ter
NlmId: 9424972
123:123
JrId: 34512
long title: Cardiovascular therapeutics
short title: Cardiovasc Ther
ISSN: 1755-5914
ISSN (Online): 1755-5922
IsoAbbr: Cardiovasc Ther
NlmId: 101319630
123:123
JrId: 34513
long title: Social work in public health
short title: Soc Work Public Health
ISSN: 1937-1918
ISSN (Online): 1937-190X
IsoAbbr: Soc Work Public Health
NlmId: 101308228
123:123
JrId: 34516
long title: European journal of dentistry
short title: Eur J Dent
ISSN: 1305-7456
ISSN (Online): 1305-7464
IsoAbbr: Eur J Dent
NlmId: 101303672
123:123
JrId: 34517
long title: Forum for health economics & policy
short title: Forum Health Econ Policy
ISSN: 
ISSN (Online): 1558-9544
IsoAbbr: Forum Health Econ Policy
NlmId: 101316961
123:123
JrId: 34518
long title: The Libyan journal of medicine
short title: Libyan J Med
ISSN: 1993-2820
ISSN (Online): 1819-6357
IsoAbbr: Libyan J Med
NlmId: 101299403
123:123
JrId: 34519
long title: CNS neuroscience & therapeutics
short title: CNS Neurosci Ther
ISSN: 1755-5930
ISSN (Online): 1755-5949
IsoAbbr: CNS Neurosci Ther
NlmId: 101473265
123:123
JrId: 34521
long title: Annals of statistics
short title: Ann Stat
ISSN: 0090-5364
ISSN (Online): 
IsoAbbr: Ann Stat
NlmId: 0365252
123:123
JrId: 34522
long title: Child & family behavior therapy
short title: Child Fam Behav Ther
ISSN: 0731-7107
ISSN (Online): 
IsoAbbr: Child Fam Behav Ther
NlmId: 8302769
123:123
JrId: 34523
long title: Journal of analytical atomic spectrometry
short title: J Anal At Spectrom
ISSN: 0267-9477
ISSN (Online): 1364-5544
IsoAbbr: J Anal At Spectrom
NlmId: 8608254
123:123
JrId: 34524
long title: Polycyclic aromatic compounds
short title: Polycycl Aromat Compd
ISSN: 1040-6638
ISSN (Online): 
IsoAbbr: Polycycl Aromat Compd
NlmId: 9200718
123:123
JrId: 34525
long title: Journal of emotional and behavioral disorders
short title: J Emot Behav Disord
ISSN: 1063-4266
ISSN (Online): 
IsoAbbr: J Emot Behav Disord
NlmId: 9306047
123:123
JrId: 34526
long title: Journal of neonatal nursing : JNN
short title: J Neonatal Nurs
ISSN: 1355-1841
ISSN (Online): 
IsoAbbr: J Neonatal Nurs
NlmId: 9602867
123:123
JrId: 34527
long title: Journal of the mechanics and physics of solids
short title: J Mech Phys Solids
ISSN: 0022-5096
ISSN (Online): 
IsoAbbr: J Mech Phys Solids
NlmId: 9890138
123:123
JrId: 34529
long title: Journal of substance use
short title: J Subst Use
ISSN: 1465-9891
ISSN (Online): 
IsoAbbr: J Subst Use
NlmId: 100891385
123:123
JrId: 34531
long title: Field methods
short title: Field methods
ISSN: 1525-822X
ISSN (Online): 
IsoAbbr: Field methods
NlmId: 100962988
123:123
JrId: 34532
long title: Microelectronics journal
short title: Microelectronics J
ISSN: 0026-2692
ISSN (Online): 
IsoAbbr: Microelectronics J
NlmId: 101094050
123:123
JrId: 34533
long title: Advanced functional materials
short title: Adv Funct Mater
ISSN: 1616-301X
ISSN (Online): 1616-3028
IsoAbbr: Adv Funct Mater
NlmId: 101190390
123:123
JrId: 34534
long title: International journal of cancer prevention
short title: Int J Canc Prev
ISSN: 1554-1134
ISSN (Online): 
IsoAbbr: Int J Canc Prev
NlmId: 101229785
123:123
JrId: 34535
long title: Drug discovery today. Disease mechanisms
short title: Drug Discov Today Dis Mech
ISSN: 
ISSN (Online): 1740-6765
IsoAbbr: Drug Discov Today Dis Mech
NlmId: 101235075
123:123
JrId: 34536
long title: Global public health
short title: Glob Public Health
ISSN: 1744-1692
ISSN (Online): 1744-1706
IsoAbbr: Glob Public Health
NlmId: 101256323
123:123
JrId: 34537
long title: Current opinion in HIV and AIDS
short title: Curr Opin HIV AIDS
ISSN: 1746-630X
ISSN (Online): 1746-6318
IsoAbbr: Curr Opin HIV AIDS
NlmId: 101264945
123:123
JrId: 34538
long title: Retinal cases & brief reports
short title: Retin Cases Brief Rep
ISSN: 1935-1089
ISSN (Online): 1539-2834
IsoAbbr: Retin Cases Brief Rep
NlmId: 101298744
123:123
JrId: 34539
long title: Current molecular pharmacology
short title: Curr Mol Pharmacol
ISSN: 1874-4672
ISSN (Online): 1874-4702
IsoAbbr: Curr Mol Pharmacol
NlmId: 101467997
123:123
JrId: 34540
long title: Current drug abuse reviews
short title: Curr Drug Abuse Rev
ISSN: 1874-4737
ISSN (Online): 1874-4745
IsoAbbr: Curr Drug Abuse Rev
NlmId: 101468123
123:123
JrId: 34541
long title: Teorie & modelli
short title: Teor Model
ISSN: 0393-2834
ISSN (Online): 
IsoAbbr: Teor Model
NlmId: 101470920
123:123
JrId: 34542
long title: Journal of process control
short title: J Process Control
ISSN: 0959-1524
ISSN (Online): 
IsoAbbr: J Process Control
NlmId: 101473195
123:123
JrId: 34543
long title: Microelectronics and reliability
short title: Microelectron Reliab
ISSN: 0026-2714
ISSN (Online): 
IsoAbbr: Microelectron Reliab
NlmId: 101473207
123:123
JrId: 34544
long title: Journal of consumer psychology : the official journal of the Society for Consumer Psychology
short title: J Consum Psychol
ISSN: 1057-7408
ISSN (Online): 
IsoAbbr: J Consum Psychol
NlmId: 101473200
123:123
JrId: 34546
long title: Journal of vibration and acoustics
short title: J Vib Acoust
ISSN: 1048-9002
ISSN (Online): 
IsoAbbr: J Vib Acoust
NlmId: 101473213
123:123
JrId: 34547
long title: Statistics and computing
short title: Stat Comput
ISSN: 0960-3174
ISSN (Online): 
IsoAbbr: Stat Comput
NlmId: 101473218
123:123
JrId: 34548
long title: Journal of electrostatics
short title: J Electrostat
ISSN: 0304-3886
ISSN (Online): 
IsoAbbr: J Electrostat
NlmId: 101473214
123:123
JrId: 34549
long title: Stochastic environmental research and risk assessment : research journal
short title: Stoch Environ Res Risk Assess
ISSN: 1436-3240
ISSN (Online): 
IsoAbbr: Stoch Environ Res Risk Assess
NlmId: 101473235
123:123
JrId: 34550
long title: Statistica Sinica
short title: Stat Sin
ISSN: 1017-0405
ISSN (Online): 
IsoAbbr: Stat Sin
NlmId: 101473244
123:123
JrId: 34551
long title: ACM transactions on knowledge discovery from data
short title: ACM Trans Knowl Discov Data
ISSN: 1556-4681
ISSN (Online): 
IsoAbbr: ACM Trans Knowl Discov Data
NlmId: 101473241
123:123
JrId: 34552
long title: EMS magazine
short title: EMS Mag
ISSN: 1946-4967
ISSN (Online): 1946-9365
IsoAbbr: EMS Mag
NlmId: 101466002
123:123
JrId: 34553
long title: ChemSusChem
short title: ChemSusChem
ISSN: 1864-5631
ISSN (Online): 1864-564X
IsoAbbr: ChemSusChem
NlmId: 101319536
123:123
JrId: 34555
long title: Asia Pacific family medicine
short title: Asia Pac Fam Med
ISSN: 1444-1683
ISSN (Online): 1447-056X
IsoAbbr: Asia Pac Fam Med
NlmId: 101130840
123:123
JrId: 34556
long title: Cases journal
short title: Cases J
ISSN: 
ISSN (Online): 1757-1626
IsoAbbr: Cases J
NlmId: 101474272
123:123
JrId: 34557
long title: Gut pathogens
short title: Gut Pathog
ISSN: 
ISSN (Online): 1757-4749
IsoAbbr: Gut Pathog
NlmId: 101474263
123:123
JrId: 34560
long title: Journal of ovarian research
short title: J Ovarian Res
ISSN: 
ISSN (Online): 1757-2215
IsoAbbr: J Ovarian Res
NlmId: 101474849
123:123
JrId: 34561
long title: PMC biophysics
short title: PMC Biophys
ISSN: 
ISSN (Online): 1757-5036
IsoAbbr: PMC Biophys
NlmId: 101474857
123:123
JrId: 34563
long title: Osterreichische Dental-Revue
short title: Osterr Dent Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Osterr Dent Rev
NlmId: 19320530R
123:123
JrId: 34565
long title: Journal of aerosol medicine and pulmonary drug delivery
short title: J Aerosol Med Pulm Drug Deliv
ISSN: 1941-2711
ISSN (Online): 1941-2703
IsoAbbr: J Aerosol Med Pulm Drug Deliv
NlmId: 101475057
123:123
JrId: 34572
long title: Advances in physiotherapy
short title: Adv Physiother
ISSN: 1403-8196
ISSN (Online): 1651-1948
IsoAbbr: Adv Physiother
NlmId: 100894597
123:123
JrId: 34573
long title: Journal of proteomics
short title: J Proteomics
ISSN: 1874-3919
ISSN (Online): 1876-7737
IsoAbbr: J Proteomics
NlmId: 101475056
123:123
JrId: 34574
long title: Translational oncology
short title: Transl Oncol
ISSN: 
ISSN (Online): 1936-5233
IsoAbbr: Transl Oncol
NlmId: 101472619
123:123
JrId: 34575
long title: Genome medicine
short title: Genome Med
ISSN: 
ISSN (Online): 1756-994X
IsoAbbr: Genome Med
NlmId: 101475844
123:123
JrId: 34576
long title: International review of cell and molecular biology
short title: Int Rev Cell Mol Biol
ISSN: 1937-6448
ISSN (Online): 
IsoAbbr: Int Rev Cell Mol Biol
NlmId: 101475846
123:123
JrId: 34579
long title: Oral and maxillofacial surgery
short title: Oral Maxillofac Surg
ISSN: 1865-1550
ISSN (Online): 1865-1569
IsoAbbr: Oral Maxillofac Surg
NlmId: 101319632
123:123
JrId: 34580
long title: Dose-response : a publication of International Hormesis Society
short title: Dose Response
ISSN: 
ISSN (Online): 1559-3258
IsoAbbr: Dose Response
NlmId: 101308899
123:123
JrId: 34583
long title: Annual review of biophysics
short title: Annu Rev Biophys
ISSN: 1936-122X
ISSN (Online): 1936-1238
IsoAbbr: Annu Rev Biophys
NlmId: 101469708
123:123
JrId: 34584
long title: Journal of visualized experiments : JoVE
short title: J Vis Exp
ISSN: 
ISSN (Online): 1940-087X
IsoAbbr: J Vis Exp
NlmId: 101313252
123:123
JrId: 34585
long title: Advances in urology
short title: Adv Urol
ISSN: 1687-6369
ISSN (Online): 1687-6377
IsoAbbr: Adv Urol
NlmId: 101476240
123:123
JrId: 34586
long title: Informatics for health & social care
short title: Inform Health Soc Care
ISSN: 1753-8157
ISSN (Online): 1753-8165
IsoAbbr: Inform Health Soc Care
NlmId: 101475011
123:123
JrId: 34587
long title: Aquatic sciences
short title: Aquat Sci
ISSN: 1015-1621
ISSN (Online): 1420-9055
IsoAbbr: Aquat Sci
NlmId: 101477008
123:123
JrId: 34590
long title: Developmental disabilities research reviews
short title: Dev Disabil Res Rev
ISSN: 1940-5510
ISSN (Online): 1940-5529
IsoAbbr: Dev Disabil Res Rev
NlmId: 101319448
123:123
JrId: 34591
long title: Scandinavian journal of trauma, resuscitation and emergency medicine
short title: Scand J Trauma Resusc Emerg Med
ISSN: 
ISSN (Online): 1757-7241
IsoAbbr: Scand J Trauma Resusc Emerg Med
NlmId: 101477511
123:123
JrId: 34592
long title: Blood transfusion = Trasfusione del sangue
short title: Blood Transfus
ISSN: 1723-2007
ISSN (Online): 
IsoAbbr: Blood Transfus
NlmId: 101237479
123:123
JrId: 34593
long title: Cardiology journal
short title: Cardiol J
ISSN: 
ISSN (Online): 1897-5593
IsoAbbr: Cardiol J
NlmId: 101392712
123:123
JrId: 34594
long title: Channels (Austin, Tex.)
short title: Channels (Austin)
ISSN: 1933-6950
ISSN (Online): 1933-6969
IsoAbbr: Channels (Austin)
NlmId: 101321614
123:123
JrId: 34595
long title: Current clinical pharmacology
short title: Curr Clin Pharmacol
ISSN: 1574-8847
ISSN (Online): 2212-3938
IsoAbbr: Curr Clin Pharmacol
NlmId: 101273158
123:123
JrId: 34596
long title: Current drug safety
short title: Curr Drug Saf
ISSN: 1574-8863
ISSN (Online): 2212-3911
IsoAbbr: Curr Drug Saf
NlmId: 101270895
123:123
JrId: 34597
long title: Current opinion in organ transplantation
short title: Curr Opin Organ Transplant
ISSN: 1087-2418
ISSN (Online): 1531-7013
IsoAbbr: Curr Opin Organ Transplant
NlmId: 9717388
123:123
JrId: 34598
long title: Current opinion in supportive and palliative care
short title: Curr Opin Support Palliat Care
ISSN: 1751-4258
ISSN (Online): 1751-4266
IsoAbbr: Curr Opin Support Palliat Care
NlmId: 101297402
123:123
JrId: 34599
long title: Genome dynamics
short title: Genome Dyn
ISSN: 1660-9263
ISSN (Online): 1662-3797
IsoAbbr: Genome Dyn
NlmId: 101319425
123:123
JrId: 34600
long title: Geriatrics & gerontology international
short title: Geriatr Gerontol Int
ISSN: 1444-1586
ISSN (Online): 1447-0594
IsoAbbr: Geriatr Gerontol Int
NlmId: 101135738
123:123
JrId: 34601
long title: Health economics, policy, and law
short title: Health Econ Policy Law
ISSN: 1744-1331
ISSN (Online): 1744-134X
IsoAbbr: Health Econ Policy Law
NlmId: 101247224
123:123
JrId: 34602
long title: Hip international : the journal of clinical and experimental research on hip pathology and therapy
short title: Hip Int
ISSN: 1120-7000
ISSN (Online): 1724-6067
IsoAbbr: Hip Int
NlmId: 9200413
123:123
JrId: 34603
long title: International journal of stroke : official journal of the International Stroke Society
short title: Int J Stroke
ISSN: 1747-4930
ISSN (Online): 1747-4949
IsoAbbr: Int J Stroke
NlmId: 101274068
123:123
JrId: 34604
long title: Journal of cancer survivorship : research and practice
short title: J Cancer Surviv
ISSN: 1932-2259
ISSN (Online): 1932-2267
IsoAbbr: J Cancer Surviv
NlmId: 101307557
123:123
JrId: 34605
long title: Primary care diabetes
short title: Prim Care Diabetes
ISSN: 1751-9918
ISSN (Online): 1878-0210
IsoAbbr: Prim Care Diabetes
NlmId: 101463825
123:123
JrId: 34606
long title: Quality in primary care
short title: Qual Prim Care
ISSN: 1479-1072
ISSN (Online): 1479-1064
IsoAbbr: Qual Prim Care
NlmId: 101182136
123:123
JrId: 34607
long title: Reumatologia polska
short title: Reumatol Pol
ISSN: 0484-5986
ISSN (Online): 
IsoAbbr: Reumatol Pol
NlmId: 0024675
123:123
JrId: 34610
long title: Current cardiology reviews
short title: Curr Cardiol Rev
ISSN: 1573-403X
ISSN (Online): 1875-6557
IsoAbbr: Curr Cardiol Rev
NlmId: 101261935
123:123
JrId: 34611
long title: International journal of molecular sciences
short title: Int J Mol Sci
ISSN: 
ISSN (Online): 1422-0067
IsoAbbr: Int J Mol Sci
NlmId: 101092791
123:123
JrId: 34612
long title: Journal of infection in developing countries
short title: J Infect Dev Ctries
ISSN: 2036-6590
ISSN (Online): 1972-2680
IsoAbbr: J Infect Dev Ctries
NlmId: 101305410
123:123
JrId: 34614
long title: National Toxicology Program genetically modified model report
short title: Natl Toxicol Program Genet Modif Model Rep
ISSN: 1556-522X
ISSN (Online): 1556-5246
IsoAbbr: Natl Toxicol Program Genet Modif Model Rep
NlmId: 101469988
123:123
JrId: 34615
long title: Current protocols in cytometry / editorial board, J. Paul Robinson, managing editor ... [et al.]
short title: Curr Protoc Cytom
ISSN: 1934-9297
ISSN (Online): 1934-9300
IsoAbbr: Curr Protoc Cytom
NlmId: 100899351
123:123
JrId: 34616
long title: Current protocols in microbiology
short title: Curr Protoc Microbiol
ISSN: 1934-8525
ISSN (Online): 1934-8533
IsoAbbr: Curr Protoc Microbiol
NlmId: 101257113
123:123
JrId: 34617
long title: Current protocols in stem cell biology
short title: Curr Protoc Stem Cell Biol
ISSN: 1941-7322
ISSN (Online): 1938-8969
IsoAbbr: Curr Protoc Stem Cell Biol
NlmId: 101470226
123:123
JrId: 34618
long title: Handbook of clinical neurology / edited by P.J. Vinken and G.W. Bruyn
short title: Handb Clin Neurol
ISSN: 0072-9752
ISSN (Online): 
IsoAbbr: Handb Clin Neurol
NlmId: 0166161
123:123
JrId: 34620
long title: Frontiers in molecular neuroscience
short title: Front Mol Neurosci
ISSN: 
ISSN (Online): 1662-5099
IsoAbbr: Front Mol Neurosci
NlmId: 101477914
123:123
JrId: 34621
long title: Frontiers in neural circuits
short title: Front Neural Circuits
ISSN: 
ISSN (Online): 1662-5110
IsoAbbr: Front Neural Circuits
NlmId: 101477940
123:123
JrId: 34622
long title: Frontiers in cellular neuroscience
short title: Front Cell Neurosci
ISSN: 
ISSN (Online): 1662-5102
IsoAbbr: Front Cell Neurosci
NlmId: 101477935
123:123
JrId: 34623
long title: Frontiers in systems neuroscience
short title: Front Syst Neurosci
ISSN: 
ISSN (Online): 1662-5137
IsoAbbr: Front Syst Neurosci
NlmId: 101477946
123:123
JrId: 34624
long title: Frontiers in neuroanatomy
short title: Front Neuroanat
ISSN: 
ISSN (Online): 1662-5129
IsoAbbr: Front Neuroanat
NlmId: 101477943
123:123
JrId: 34625
long title: Frontiers in integrative neuroscience
short title: Front Integr Neurosci
ISSN: 
ISSN (Online): 1662-5145
IsoAbbr: Front Integr Neurosci
NlmId: 101477950
123:123
JrId: 34626
long title: Frontiers in behavioral neuroscience
short title: Front Behav Neurosci
ISSN: 
ISSN (Online): 1662-5153
IsoAbbr: Front Behav Neurosci
NlmId: 101477952
123:123
JrId: 34627
long title: Frontiers in computational neuroscience
short title: Front Comput Neurosci
ISSN: 
ISSN (Online): 1662-5188
IsoAbbr: Front Comput Neurosci
NlmId: 101477956
123:123
JrId: 34628
long title: Frontiers in human neuroscience
short title: Front Hum Neurosci
ISSN: 
ISSN (Online): 1662-5161
IsoAbbr: Front Hum Neurosci
NlmId: 101477954
123:123
JrId: 34629
long title: Frontiers in neurorobotics
short title: Front Neurorobot
ISSN: 
ISSN (Online): 1662-5218
IsoAbbr: Front Neurorobot
NlmId: 101477958
123:123
JrId: 34630
long title: Frontiers in neuroinformatics
short title: Front Neuroinform
ISSN: 
ISSN (Online): 1662-5196
IsoAbbr: Front Neuroinform
NlmId: 101477957
123:123
JrId: 34631
long title: Frontiers in neuroenergetics
short title: Front Neuroenergetics
ISSN: 
ISSN (Online): 1662-6427
IsoAbbr: Front Neuroenergetics
NlmId: 101477960
123:123
JrId: 34633
long title: Frontiers in neuroengineering
short title: Front Neuroeng
ISSN: 
ISSN (Online): 1662-6443
IsoAbbr: Front Neuroeng
NlmId: 101477961
123:123
JrId: 34634
long title: Canadian review of sociology = Revue canadienne de sociologie
short title: Can Rev Sociol
ISSN: 1755-6171
ISSN (Online): 1755-618X
IsoAbbr: Can Rev Sociol
NlmId: 101320224
123:123
JrId: 34636
long title: Journal of the International AIDS Society
short title: J Int AIDS Soc
ISSN: 
ISSN (Online): 1758-2652
IsoAbbr: J Int AIDS Soc
NlmId: 101478566
123:123
JrId: 34638
long title: Marine genomics
short title: Mar Genomics
ISSN: 1874-7787
ISSN (Online): 1876-7478
IsoAbbr: Mar Genomics
NlmId: 101475200
123:123
JrId: 34641
long title: Tanzania journal of health research
short title: Tanzan J Health Res
ISSN: 1821-6404
ISSN (Online): 
IsoAbbr: Tanzan J Health Res
NlmId: 101479163
123:123
JrId: 34642
long title: Anales argentinos de oftalmologia
short title: An Argent Oftalmol
ISSN: 
ISSN (Online): 
IsoAbbr: An Argent Oftalmol
NlmId: 0001770
123:123
JrId: 34643
long title: Archives de rhumatologie
short title: Arch Rhumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Rhumatol
NlmId: 0002331
123:123
JrId: 34644
long title: Cruz Roja Cubana
short title: Cruz Roja Cuba
ISSN: 
ISSN (Online): 
IsoAbbr: Cruz Roja Cuba
NlmId: 0006250
123:123
JrId: 34645
long title: Bulletin de la Societe d'ophtalmologie de Paris et des societes d'ophtalmologie de l'Est, de Lyon et de l'Ouest. Societe d'ophtalmologie de Paris
short title: Bull Soc Ophtalmol Paris Soc Ophtalmol Est Lyon Ouest
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Ophtalmol Paris Soc Ophtalmol Est Lyon Ouest
NlmId: 0027133
123:123
JrId: 34646
long title: Annual report. Louisiana. Dept. of Public Welfare
short title: Annu Rep La Dep Public Welf
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Rep La Dep Public Welf
NlmId: 0117661
123:123
JrId: 34647
long title: Clinical Society journal
short title: Clin Soc J
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Soc J
NlmId: 0124622
123:123
JrId: 34648
long title: The Broadway
short title: Broadway
ISSN: 0007-2133
ISSN (Online): 
IsoAbbr: Broadway
NlmId: 0144400
123:123
JrId: 34649
long title: Medical Society reporter
short title: Med Soc Report
ISSN: 
ISSN (Online): 
IsoAbbr: Med Soc Report
NlmId: 0205360
123:123
JrId: 34650
long title: News letter. Suffolk County Medical Society
short title: Newsl Suffolk Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Suffolk Cty Med Soc
NlmId: 0234146
123:123
JrId: 34651
long title: Archivos. Asociacion para Evitar la Ceguera en Mexico
short title: Arch Asoc Evit Ceguera Mex
ISSN: 0004-489X
ISSN (Online): 
IsoAbbr: Arch Asoc Evit Ceguera Mex
NlmId: 0372473
123:123
JrId: 34652
long title: Detroit medical news
short title: Detroit Med News
ISSN: 0098-471X
ISSN (Online): 
IsoAbbr: Detroit Med News
NlmId: 0372756
123:123
JrId: 34653
long title: Contact
short title: Contact
ISSN: 
ISSN (Online): 
IsoAbbr: Contact
NlmId: 0373171
123:123
JrId: 34654
long title: The interne
short title: Interne
ISSN: 
ISSN (Online): 
IsoAbbr: Interne
NlmId: 0374745
123:123
JrId: 34655
long title: Mycopathologia
short title: Mycopathologia
ISSN: 0369-299X
ISSN (Online): 
IsoAbbr: Mycopathologia
NlmId: 0405402
123:123
JrId: 34656
long title: Report. Great Britain. Dept. of Health for Scotland
short title: Rep Dep Health Scotl
ISSN: 0302-3400
ISSN (Online): 
IsoAbbr: Rep Dep Health Scotl
NlmId: 0410322
123:123
JrId: 34657
long title: Applied anthropology
short title: Appl Anthropol
ISSN: 0093-2914
ISSN (Online): 
IsoAbbr: Appl Anthropol
NlmId: 0412666
123:123
JrId: 34658
long title: Archives. Institut Pasteur du Maroc
short title: Arch Inst Pasteur Maroc
ISSN: 0301-8652
ISSN (Online): 
IsoAbbr: Arch Inst Pasteur Maroc
NlmId: 0413113
123:123
JrId: 34659
long title: Archivos peruanos de patologia y clinica
short title: Arch Peru Patol Clin
ISSN: 0365-5652
ISSN (Online): 
IsoAbbr: Arch Peru Patol Clin
NlmId: 0422306
123:123
JrId: 34660
long title: Bulletin - Genesee County Medical Society
short title: Bull Genesee Cty Med Soc
ISSN: 0098-4426
ISSN (Online): 
IsoAbbr: Bull Genesee Cty Med Soc
NlmId: 7503353
123:123
JrId: 34661
long title: Bulletin - North Shore Branch, Chicago Medical Society
short title: Bull North Shore Branch Chic Med Soc
ISSN: 0098-4388
ISSN (Online): 
IsoAbbr: Bull North Shore Branch Chic Med Soc
NlmId: 7503360
123:123
JrId: 34662
long title: Bulletin - King County Medical Society
short title: Bull King Cty Med Soc
ISSN: 0023-1592
ISSN (Online): 
IsoAbbr: Bull King Cty Med Soc
NlmId: 7505312
123:123
JrId: 34663
long title: Bulletin - San Francisco County Medical Society
short title: Bull San Franc Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull San Franc Cty Med Soc
NlmId: 7505338
123:123
JrId: 34664
long title: Bulletin of the National Society for Medical Research
short title: Bull Natl Soc Med Res
ISSN: 0028-0186
ISSN (Online): 
IsoAbbr: Bull Natl Soc Med Res
NlmId: 7505395
123:123
JrId: 34665
long title: Newsletter - American Society of Anesthesiologists
short title: Newsl Am Soc Anesthesiol
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Am Soc Anesthesiol
NlmId: 7507319
123:123
JrId: 34666
long title: Bulletin - Los Angeles County Medical Association
short title: Bull Los Angel Cty Med Assoc
ISSN: 0364-684X
ISSN (Online): 
IsoAbbr: Bull Los Angel Cty Med Assoc
NlmId: 7605261
123:123
JrId: 34667
long title: Annual report of the Gorgas Memorial Laboratory and report of audit. Gorgas Memorial Laboratory
short title: Annu Rep Gorgas Meml Lab Rep Audit
ISSN: 0190-6992
ISSN (Online): 
IsoAbbr: Annu Rep Gorgas Meml Lab Rep Audit
NlmId: 7800301
123:123
JrId: 34668
long title: New York state pharmacist
short title: N Y State Pharm
ISSN: 0028-7660
ISSN (Online): 
IsoAbbr: N Y State Pharm
NlmId: 7804165
123:123
JrId: 34669
long title: King's College Hospital gazette
short title: Kings Coll Hosp Gaz
ISSN: 0309-7366
ISSN (Online): 
IsoAbbr: Kings Coll Hosp Gaz
NlmId: 7903314
123:123
JrId: 34670
long title: The bulletin of the Orange County Medical Association
short title: Bull Orange Cty Med Assoc
ISSN: 0272-9059
ISSN (Online): 
IsoAbbr: Bull Orange Cty Med Assoc
NlmId: 8009457
123:123
JrId: 34671
long title: Journal of physical education (Dayton, Ohio)
short title: J Phys Educ
ISSN: 0022-3662
ISSN (Online): 
IsoAbbr: J Phys Educ
NlmId: 8405946
123:123
JrId: 34673
long title: Bulletin of the Association of American Physicians and Surgeons / Association of American Physicians and Surgeons, Inc
short title: Bull Assoc Am Physicians Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Assoc Am Physicians Surg
NlmId: 9429836
123:123
JrId: 34674
long title: Archives of internal medicine (Chicago, Ill. : 1908)
short title: Arch Intern Med (Chic)
ISSN: 0730-188X
ISSN (Online): 
IsoAbbr: Arch Intern Med (Chic)
NlmId: 9716392
123:123
JrId: 34675
long title: Boletin Informativo - Asociacion Medica Argentina
short title: Bol Inf Asoc Med Argent
ISSN: 1666-2687
ISSN (Online): 
IsoAbbr: Bol Inf Asoc Med Argent
NlmId: 9888996
123:123
JrId: 34676
long title: Boletin mensual de estadistica demografico-sanitaria de la peninsula e islas adyacentes / Ministerio de la Gobernacion del Reino, Direccion General de Beneficencia y Sanidad
short title: Bol Mens Estad Demogr Sanit Penins Islas Adyac
ISSN: 1697-6304
ISSN (Online): 
IsoAbbr: Bol Mens Estad Demogr Sanit Penins Islas Adyac
NlmId: 101244636
123:123
JrId: 34677
long title: Bulletin. American Association of Medical Social Workers
short title: Bull Am Assoc Med Soc Workers
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Am Assoc Med Soc Workers
NlmId: 14740590R
123:123
JrId: 34678
long title: The Animals' defender
short title: Anim Def
ISSN: 
ISSN (Online): 
IsoAbbr: Anim Def
NlmId: 14940150R
123:123
JrId: 34679
long title: Annalen der Physik
short title: Ann Phys
ISSN: 0003-3804
ISSN (Online): 1521-3889
IsoAbbr: Ann Phys
NlmId: 14940290R
123:123
JrId: 34680
long title: The Australian hospital
short title: Aust Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Aust Hosp
NlmId: 15420270R
123:123
JrId: 34681
long title: The Australasian nurses' journal
short title: Australas Nurses J
ISSN: 0301-018X
ISSN (Online): 
IsoAbbr: Australas Nurses J
NlmId: 15420320R
123:123
JrId: 34682
long title: The British journal of nursing
short title: Br J Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: Br J Nurs
NlmId: 15730570R
123:123
JrId: 34683
long title: The British chemical digest
short title: Br Chem Dig
ISSN: 0366-2705
ISSN (Online): 
IsoAbbr: Br Chem Dig
NlmId: 15730240R
123:123
JrId: 34684
long title: Calcutta medical review
short title: Calcutta Med Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Calcutta Med Rev
NlmId: 16010590R
123:123
JrId: 34685
long title: Magazine. Cambridge University Medical Society
short title: Mag Camb Univ Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Mag Camb Univ Med Soc
NlmId: 16020600R
123:123
JrId: 34686
long title: The Caliper
short title: Caliper
ISSN: 0045-4001
ISSN (Online): 
IsoAbbr: Caliper
NlmId: 16020500R
123:123
JrId: 34687
long title: Bulletin. California State Nurses' Association
short title: Bull Calif State Nurses Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Calif State Nurses Assoc
NlmId: 16020270R
123:123
JrId: 34688
long title: Canada's health & welfare
short title: Can Health Welf
ISSN: 
ISSN (Online): 
IsoAbbr: Can Health Welf
NlmId: 16020760R
123:123
JrId: 34689
long title: Control de plagas
short title: Control Plagas
ISSN: 
ISSN (Online): 
IsoAbbr: Control Plagas
NlmId: 16410510R
123:123
JrId: 34690
long title: Boletin. Consejo Nacional de Tuberculosis (Cuba)
short title: Bol Cons Nac Tuberc Cuba
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Cons Nac Tuberc Cuba
NlmId: 16430500R
123:123
JrId: 34691
long title: Diagnostics & traitements
short title: Diagn Traitements
ISSN: 
ISSN (Online): 
IsoAbbr: Diagn Traitements
NlmId: 16620080R
123:123
JrId: 34692
long title: The Doctor_ a medical penny magazine
short title: Dr Med Penny Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Dr Med Penny Mag
NlmId: 16630130R
123:123
JrId: 34693
long title: L'Economat
short title: Economat
ISSN: 
ISSN (Online): 
IsoAbbr: Economat
NlmId: 16650250R
123:123
JrId: 34694
long title: Estudos psiquicos
short title: Estud Psiq
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Psiq
NlmId: 16820100R
123:123
JrId: 34695
long title: Farmacoterapia
short title: Farmacoterapia
ISSN: 
ISSN (Online): 
IsoAbbr: Farmacoterapia
NlmId: 16920370R
123:123
JrId: 34696
long title: Eugenesia
short title: Eugenesia
ISSN: 
ISSN (Online): 
IsoAbbr: Eugenesia
NlmId: 16820170R
123:123
JrId: 34697
long title: Fachblatt fur schweizerische Heime und Anstalten. Revue suisse des etablissements hospitaliers et d'education
short title: Fachbl Schweiz Heime Anst Rev Suisse Etabl Hosp Educ
ISSN: 
ISSN (Online): 
IsoAbbr: Fachbl Schweiz Heime Anst Rev Suisse Etabl Hosp Educ
NlmId: 16910100R
123:123
JrId: 34698
long title: Florida optometrist
short title: Fla Optom
ISSN: 
ISSN (Online): 
IsoAbbr: Fla Optom
NlmId: 16930440R
123:123
JrId: 34700
long title: The Indiana pharmacist
short title: Indiana Pharm
ISSN: 
ISSN (Online): 
IsoAbbr: Indiana Pharm
NlmId: 17540320R
123:123
JrId: 34701
long title: Hearing news
short title: Hear News (Washington)
ISSN: 
ISSN (Online): 
IsoAbbr: Hear News (Washington)
NlmId: 17320580R
123:123
JrId: 34702
long title: Health Rays
short title: Health Rays
ISSN: 
ISSN (Online): 
IsoAbbr: Health Rays
NlmId: 17320350R
123:123
JrId: 34703
long title: Higiene sanitaria
short title: Hig Sanit
ISSN: 
ISSN (Online): 
IsoAbbr: Hig Sanit
NlmId: 17340300R
123:123
JrId: 34704
long title: Homoeopathic bulletin
short title: Homeopath Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Homeopath Bull
NlmId: 17410500R
123:123
JrId: 34705
long title: Industrial health bulletin
short title: Ind Health Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Ind Health Bull
NlmId: 17540520R
123:123
JrId: 34706
long title: Journal belge de neurologie et de psychiatrie
short title: J Belge Neurol Psychiatr
ISSN: 0368-1408
ISSN (Online): 
IsoAbbr: J Belge Neurol Psychiatr
NlmId: 17810480R
123:123
JrId: 34707
long title: Bulletin. Linn County (Iowa) Medical Society
short title: Bull Linn Cty Iowa
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Linn Cty Iowa
NlmId: 18330750R
123:123
JrId: 34708
long title: Modern pharmacy
short title: Mod Pharm
ISSN: 
ISSN (Online): 
IsoAbbr: Mod Pharm
NlmId: 18740620R
123:123
JrId: 34709
long title: The north wing_ the magazine of the Sheffield medical and dental schools
short title: North Wing
ISSN: 
ISSN (Online): 
IsoAbbr: North Wing
NlmId: 19210800R
123:123
JrId: 34710
long title: Notas de salud publica
short title: Notas Salud Publica
ISSN: 
ISSN (Online): 
IsoAbbr: Notas Salud Publica
NlmId: 19220210R
123:123
JrId: 34711
long title: Notes on tuberculosis ...
short title: Notes Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Notes Tuberc
NlmId: 19220380R
123:123
JrId: 34712
long title: Journal. Oregon State Dental Association
short title: J Or State Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Or State Dent Assoc
NlmId: 19420380R
123:123
JrId: 34713
long title: Congreso. Sociedad de Cirujanos de Chile
short title: Congr Soc Cir Chile
ISSN: 
ISSN (Online): 
IsoAbbr: Congr Soc Cir Chile
NlmId: 20810580R
123:123
JrId: 34714
long title: Acta. Toimituksia. ser. A. Suomalainen laakariseura Duodecim
short title: Acta Suom Laak Duodecim
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Suom Laak Duodecim
NlmId: 21030300R
123:123
JrId: 34715
long title: Medical bulletin. United States. Army. Forces in the European Theater. Office of the Theater Chief Surgeon
short title: Med Bull U S Army Force Europe Theater Off Theater Chief Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull U S Army Force Europe Theater Off Theater Chief Surg
NlmId: 22210280R
123:123
JrId: 34716
long title: Monthly health bulletin. United States. Army. Army, Second
short title: Mon Heath Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Mon Heath Bull
NlmId: 22310410R
123:123
JrId: 34717
long title: BuMed news letter. Aviation supplement
short title: BuMed News Lett Aviat Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: BuMed News Lett Aviat Suppl
NlmId: 22420410R
123:123
JrId: 34718
long title: Health bulletin. Kern Co., Calif. Dept. of Public Health
short title: Health Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Health Bull
NlmId: 22510640R
123:123
JrId: 34719
long title: Health
short title: Health N Hav
ISSN: 
ISSN (Online): 
IsoAbbr: Health N Hav
NlmId: 22521080R
123:123
JrId: 34720
long title: Hudson County health record [monthly]
short title: Hudson Cty Health Rec
ISSN: 
ISSN (Online): 
IsoAbbr: Hudson Cty Health Rec
NlmId: 22730300R
123:123
JrId: 34721
long title: Medical directory of Chicago (including Cook Co.)
short title: Med Dir Chic
ISSN: 
ISSN (Online): 
IsoAbbr: Med Dir Chic
NlmId: 27310340R
123:123
JrId: 34722
long title: Bibliografia hispanica
short title: Bibliogr Hisp
ISSN: 0212-5129
ISSN (Online): 
IsoAbbr: Bibliogr Hisp
NlmId: 58510580R
123:123
JrId: 34723
long title: Current legal thought_ the lawyers' digest of law reviews
short title: Curr Leg Thought Lawyers Dig Law Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Leg Thought Lawyers Dig Law Rev
NlmId: 58720310R
123:123
JrId: 34724
long title: Journal of chiropractic medicine
short title: J Chiropr Med
ISSN: 1556-3707
ISSN (Online): 1556-3715
IsoAbbr: J Chiropr Med
NlmId: 101163637
123:123
JrId: 34725
long title: Wisconsin welfare
short title: Wis Welf
ISSN: 
ISSN (Online): 
IsoAbbr: Wis Welf
NlmId: 0157555
123:123
JrId: 34726
long title: Epidemiological and vital statistics report. Rapport epidemiologique et demographique
short title: Epidemiol Vital Stat Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Epidemiol Vital Stat Rep
NlmId: 0161143
123:123
JrId: 34727
long title: Osteopathic medicine and surgery
short title: Osteopath Med Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Osteopath Med Surg
NlmId: 0175010
123:123
JrId: 34728
long title: Annual report. United States National Museum
short title: Annu Rep United States Natl Mus
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Rep United States Natl Mus
NlmId: 0243633
123:123
JrId: 34729
long title: The Public health laboratory
short title: Public Health Lab
ISSN: 0033-3522
ISSN (Online): 
IsoAbbr: Public Health Lab
NlmId: 0376511
123:123
JrId: 34730
long title: Revista estomatologica de Cuba
short title: Rev Estomatol Cuba
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Estomatol Cuba
NlmId: 0404305
123:123
JrId: 34731
long title: Ortopedia e traumatologia dell'apparato motore
short title: Ortop Traumatol Appar Mot
ISSN: 0369-7924
ISSN (Online): 
IsoAbbr: Ortop Traumatol Appar Mot
NlmId: 0413425
123:123
JrId: 34732
long title: Official records. World Health Organization
short title: Off Rec World Health Organ
ISSN: 
ISSN (Online): 
IsoAbbr: Off Rec World Health Organ
NlmId: 0413540
123:123
JrId: 34733
long title: Revista medica de Rosario
short title: Rev Med Rosario
ISSN: 0327-5019
ISSN (Online): 1851-2135
IsoAbbr: Rev Med Rosario
NlmId: 0416672
123:123
JrId: 34734
long title: Transactions of the American Gynecological Society
short title: Trans Am Gynecol Soc
ISSN: 0065-8480
ISSN (Online): 
IsoAbbr: Trans Am Gynecol Soc
NlmId: 7506102
123:123
JrId: 34735
long title: Year book - Royal Society of Edinburgh
short title: Year B R Soc Edinb
ISSN: 0080-4576
ISSN (Online): 
IsoAbbr: Year B R Soc Edinb
NlmId: 7506168
123:123
JrId: 34736
long title: Schweizerische Krankenkassen-Zeitung
short title: Schweiz Krankenkassen Ztg
ISSN: 0253-0422
ISSN (Online): 
IsoAbbr: Schweiz Krankenkassen Ztg
NlmId: 8007256
123:123
JrId: 34737
long title: The Phi Lambda Kappa quarterly
short title: Phi Lambda Kappa Q
ISSN: 0733-4400
ISSN (Online): 
IsoAbbr: Phi Lambda Kappa Q
NlmId: 8207226
123:123
JrId: 34741
long title: Proceedings. American Federation for Clinical Research
short title: Proc Am Fed Clin Res
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Am Fed Clin Res
NlmId: 14810560R
123:123
JrId: 34742
long title: L'Assistenza sociale
short title: Assist Soc
ISSN: 0392-1026
ISSN (Online): 
IsoAbbr: Assist Soc
NlmId: 15330670R
123:123
JrId: 34743
long title: Rapport sur le fonctionnement technique. Cayenne, French Guiana. Institut Pasteur de la Guyane francaise et de l'Inini
short title: Rapp Fonct Tec Inst Pasteur Guyane Fr
ISSN: 
ISSN (Online): 
IsoAbbr: Rapp Fonct Tec Inst Pasteur Guyane Fr
NlmId: 16040650R
123:123
JrId: 34744
long title: Report of the ... meeting of the Ross institute Industrial advisory committee ... London School of Hygiene and Tropical Medicine. Ross Institute of Tropical Hygiene (East Africa Branch)
short title: Lond Sch Hyg Trop Med
ISSN: 
ISSN (Online): 
IsoAbbr: Lond Sch Hyg Trop Med
NlmId: 18340170R
123:123
JrId: 34745
long title: Nutrition news
short title: Nutr News (Rosemt)
ISSN: 0369-6464
ISSN (Online): 
IsoAbbr: Nutr News (Rosemt)
NlmId: 19230640R
123:123
JrId: 34746
long title: Optometra
short title: Optometra
ISSN: 
ISSN (Online): 
IsoAbbr: Optometra
NlmId: 19420010R
123:123
JrId: 34747
long title: Ohio public health
short title: Ohio Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: Ohio Public Health
NlmId: 19330460R
123:123
JrId: 34748
long title: L'Oculiste francais
short title: Ocul Fr
ISSN: 
ISSN (Online): 
IsoAbbr: Ocul Fr
NlmId: 19410320R
123:123
JrId: 34749
long title: The Pennsylvania Hospital bulletin
short title: Pa Hosp Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Pa Hosp Bull
NlmId: 19530670R
123:123
JrId: 34750
long title: Pensiero medico
short title: Pensiero Med (Milano)
ISSN: 0391-0423
ISSN (Online): 
IsoAbbr: Pensiero Med (Milano)
NlmId: 19540240R
123:123
JrId: 34751
long title: The Physiotherapy review
short title: Physiotherap Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Physiotherap Rev
NlmId: 19620710R
123:123
JrId: 34752
long title: Pre-medical journal of Columbia University
short title: Premed J Columbia Univ
ISSN: 
ISSN (Online): 
IsoAbbr: Premed J Columbia Univ
NlmId: 19730470R
123:123
JrId: 34753
long title: The Prescriber
short title: Prescriber
ISSN: 0370-145X
ISSN (Online): 
IsoAbbr: Prescriber
NlmId: 19740080R
123:123
JrId: 34754
long title: The Purdue pharmacist
short title: Purdue Pharm
ISSN: 0033-4529
ISSN (Online): 
IsoAbbr: Purdue Pharm
NlmId: 19930400R
123:123
JrId: 34755
long title: The Red Cross courier
short title: Red Cross Cour
ISSN: 
ISSN (Online): 
IsoAbbr: Red Cross Cour
NlmId: 20030430R
123:123
JrId: 34756
long title: Revue internationale de la Croix-rouge
short title: Rev Int Croix Rouge
ISSN: 0035-3361
ISSN (Online): 
IsoAbbr: Rev Int Croix Rouge
NlmId: 20340080R
123:123
JrId: 34757
long title: Science studies
short title: Sci Stud (St Bonaventure)
ISSN: 0036-8539
ISSN (Online): 
IsoAbbr: Sci Stud (St Bonaventure)
NlmId: 20640115R
123:123
JrId: 34758
long title: Roche review
short title: Roche Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Roche Rev
NlmId: 20430350R
123:123
JrId: 34759
long title: Sante publique
short title: Sante Publique (Paris)
ISSN: 
ISSN (Online): 
IsoAbbr: Sante Publique (Paris)
NlmId: 20610100R
123:123
JrId: 34760
long title: Vitamin D digest
short title: Vitam D Dig
ISSN: 0099-9652
ISSN (Online): 
IsoAbbr: Vitam D Dig
NlmId: 21530260R
123:123
JrId: 34761
long title: The Washington University medical alumni quarterly
short title: Wash Univ Med Alumni Q
ISSN: 
ISSN (Online): 
IsoAbbr: Wash Univ Med Alumni Q
NlmId: 21610560R
123:123
JrId: 34762
long title: We the blind
short title: We Blind
ISSN: 
ISSN (Online): 
IsoAbbr: We Blind
NlmId: 21610690R
123:123
JrId: 34763
long title: Quarterly research report. USAF School of Aviation Medicine
short title: Q Res Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Q Res Rep
NlmId: 22410760R
123:123
JrId: 34764
long title: Weekly report. Illinois. Dept. of Public Health. Division of Communicable Diseases
short title: Wkly Rep Ill
ISSN: 
ISSN (Online): 
IsoAbbr: Wkly Rep Ill
NlmId: 22540170R
123:123
JrId: 34765
long title: Weekly record of convention diseases at ports and other localities at home and abroad. Great Britain. Ministry of Health
short title: Wkly Rec Conv Dis Ports Other Localities Home Abroad
ISSN: 
ISSN (Online): 
IsoAbbr: Wkly Rec Conv Dis Ports Other Localities Home Abroad
NlmId: 23030400R
123:123
JrId: 34766
long title: Transactions. Conference on Metabolic Aspects of Convalescence
short title: Trans Conf Metab Asp Conval
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Conf Metab Asp Conval
NlmId: 23810190R
123:123
JrId: 34767
long title: The Star
short title: Star
ISSN: 0049-2116
ISSN (Online): 
IsoAbbr: Star
NlmId: 52430320R
123:123
JrId: 34768
long title: Schweizerisches medizinisches jahrbuch
short title: Schweiz Med Jahrb
ISSN: 0080-7400
ISSN (Online): 
IsoAbbr: Schweiz Med Jahrb
NlmId: 27410490R
123:123
JrId: 34769
long title: Hand (New York, N.Y.)
short title: Hand (N Y)
ISSN: 1558-9447
ISSN (Online): 1558-9455
IsoAbbr: Hand (N Y)
NlmId: 101264149
123:123
JrId: 34770
long title: Journal of oncology practice / American Society of Clinical Oncology
short title: J Oncol Pract
ISSN: 1554-7477
ISSN (Online): 1935-469X
IsoAbbr: J Oncol Pract
NlmId: 101261852
123:123
JrId: 34771
long title: Frontiers in neuroscience
short title: Front Neurosci
ISSN: 1662-4548
ISSN (Online): 1662-453X
IsoAbbr: Front Neurosci
NlmId: 101478481
123:123
JrId: 34772
long title: Reviews in obstetrics and gynecology
short title: Rev Obstet Gynecol
ISSN: 1941-2797
ISSN (Online): 
IsoAbbr: Rev Obstet Gynecol
NlmId: 101479674
123:123
JrId: 34773
long title: Colloid and polymer science
short title: Colloid Polym Sci
ISSN: 0303-402X
ISSN (Online): 
IsoAbbr: Colloid Polym Sci
NlmId: 7507068
123:123
JrId: 34774
long title: Journal of applied research in intellectual disabilities : JARID
short title: J Appl Res Intellect Disabil
ISSN: 1360-2322
ISSN (Online): 1468-3148
IsoAbbr: J Appl Res Intellect Disabil
NlmId: 9613616
123:123
JrId: 34775
long title: Journal of dispersion science and technology
short title: J Dispers Sci Technol
ISSN: 0193-2691
ISSN (Online): 
IsoAbbr: J Dispers Sci Technol
NlmId: 9878574
123:123
JrId: 34776
long title: IEEE transactions on information theory / Professional Technical Group on Information Theory
short title: IEEE Trans Inf Theory
ISSN: 0018-9448
ISSN (Online): 
IsoAbbr: IEEE Trans Inf Theory
NlmId: 9880925
123:123
JrId: 34777
long title: Transfusion alternatives in transfusion medicine : TATM / NATA, Network for Advancement of Transfusion Alternatives
short title: Transfus Altern Transfus Med
ISSN: 1295-9022
ISSN (Online): 
IsoAbbr: Transfus Altern Transfus Med
NlmId: 101134845
123:123
JrId: 34778
long title: Criminology & public policy
short title: Criminol Public Policy
ISSN: 1538-6473
ISSN (Online): 1745-9133
IsoAbbr: Criminol Public Policy
NlmId: 101135701
123:123
JrId: 34779
long title: International journal of men's health
short title: Int J Mens Health
ISSN: 1532-6306
ISSN (Online): 
IsoAbbr: Int J Mens Health
NlmId: 101146480
123:123
JrId: 34780
long title: Journal of pediatric neurology : JPN
short title: J Pediatr Neurol
ISSN: 1304-2580
ISSN (Online): 
IsoAbbr: J Pediatr Neurol
NlmId: 101199896
123:123
JrId: 34781
long title: Polymer international
short title: Polym Int
ISSN: 0959-8103
ISSN (Online): 1097-0126
IsoAbbr: Polym Int
NlmId: 101250507
123:123
JrId: 34782
long title: IEEE transactions on audio, speech, and language processing
short title: IEEE Trans Audio Speech Lang Processing
ISSN: 1558-7916
ISSN (Online): 1558-7924
IsoAbbr: IEEE Trans Audio Speech Lang Processing
NlmId: 101266978
123:123
JrId: 34783
long title: Journal of the human-environment system : JHES
short title: J Human Environ Syst
ISSN: 1345-1324
ISSN (Online): 
IsoAbbr: J Human Environ Syst
NlmId: 101275351
123:123
JrId: 34784
long title: IBS journal of science
short title: IBS J Sci
ISSN: 
ISSN (Online): 1751-0724
IsoAbbr: IBS J Sci
NlmId: 101276223
123:123
JrId: 34785
long title: The journal of speech and language pathology, applied behavior analysis
short title: J Speech Lang Pathol Appl Behav Anal
ISSN: 
ISSN (Online): 1932-4731
IsoAbbr: J Speech Lang Pathol Appl Behav Anal
NlmId: 101284184
123:123
JrId: 34786
long title: Journal of ocular biology, diseases, and informatics
short title: J Ocul Biol Dis Infor
ISSN: 1936-8437
ISSN (Online): 1936-8445
IsoAbbr: J Ocul Biol Dis Infor
NlmId: 101310837
123:123
JrId: 34787
long title: ACS nano
short title: ACS Nano
ISSN: 1936-0851
ISSN (Online): 1936-086X
IsoAbbr: ACS Nano
NlmId: 101313589
123:123
JrId: 34788
long title: Molecular plant
short title: Mol Plant
ISSN: 1674-2052
ISSN (Online): 1752-9867
IsoAbbr: Mol Plant
NlmId: 101465514
123:123
JrId: 34789
long title: Journal of neuropsychology
short title: J Neuropsychol
ISSN: 1748-6645
ISSN (Online): 1748-6653
IsoAbbr: J Neuropsychol
NlmId: 101468753
123:123
JrId: 34790
long title: Cell adhesion & migration
short title: Cell Adh Migr
ISSN: 1933-6918
ISSN (Online): 1933-6926
IsoAbbr: Cell Adh Migr
NlmId: 101469464
123:123
JrId: 34791
long title: The open biochemistry journal
short title: Open Biochem J
ISSN: 
ISSN (Online): 1874-091X
IsoAbbr: Open Biochem J
NlmId: 101471222
123:123
JrId: 34792
long title: Surface and interface analysis : SIA
short title: Surf Interface Anal
ISSN: 0142-2421
ISSN (Online): 
IsoAbbr: Surf Interface Anal
NlmId: 101479368
123:123
JrId: 34793
long title: Justice research and policy : journal of the Justice Research and Statistics Association : JRP
short title: Justice Res Policy
ISSN: 1525-1071
ISSN (Online): 1942-8022
IsoAbbr: Justice Res Policy
NlmId: 101479387
123:123
JrId: 34794
long title: Police practice & research : an international journal
short title: Police Pract Res
ISSN: 1561-4263
ISSN (Online): 1477-271X
IsoAbbr: Police Pract Res
NlmId: 101479388
123:123
JrId: 34795
long title: Functional ecology
short title: Funct Ecol
ISSN: 0269-8463
ISSN (Online): 
IsoAbbr: Funct Ecol
NlmId: 101479393
123:123
JrId: 34796
long title: Policing (Bradford, England)
short title: Policing
ISSN: 1363-951X
ISSN (Online): 
IsoAbbr: Policing
NlmId: 101479389
123:123
JrId: 34797
long title: International journal of approximate reasoning : official publication of the North American Fuzzy Information Processing Society
short title: Int J Approx Reason
ISSN: 0888-613X
ISSN (Online): 
IsoAbbr: Int J Approx Reason
NlmId: 101479401
123:123
JrId: 34798
long title: Cancer prevention research (Philadelphia, Pa.)
short title: Cancer Prev Res (Phila)
ISSN: 1940-6207
ISSN (Online): 1940-6215
IsoAbbr: Cancer Prev Res (Phila)
NlmId: 101479409
123:123
JrId: 34799
long title: The annals of applied statistics
short title: Ann Appl Stat
ISSN: 1932-6157
ISSN (Online): 1941-7330
IsoAbbr: Ann Appl Stat
NlmId: 101479511
123:123
JrId: 34800
long title: Information processing letters
short title: Inf Process Lett
ISSN: 0020-0190
ISSN (Online): 1872-6119
IsoAbbr: Inf Process Lett
NlmId: 101479699
123:123
JrId: 34801
long title: Advances in experimental biology
short title: Adv Exp Biol
ISSN: 1872-2423
ISSN (Online): 
IsoAbbr: Adv Exp Biol
NlmId: 101479537
123:123
JrId: 34802
long title: The open clinical cancer journal
short title: Open Clin Cancer J
ISSN: 
ISSN (Online): 1874-1894
IsoAbbr: Open Clin Cancer J
NlmId: 101480003
123:123
JrId: 34803
long title: European journal of lipid science and technology : EJLST
short title: Eur J Lipid Sci Technol
ISSN: 1438-7697
ISSN (Online): 1438-9312
IsoAbbr: Eur J Lipid Sci Technol
NlmId: 100961908
123:123
JrId: 34805
long title: Journal of otolaryngology - head & neck surgery = Le Journal d'oto-rhino-laryngologie et de chirurgie cervico-faciale
short title: J Otolaryngol Head Neck Surg
ISSN: 1916-0216
ISSN (Online): 
IsoAbbr: J Otolaryngol Head Neck Surg
NlmId: 101479544
123:123
JrId: 34806
long title: Journal of photochemistry and photobiology. A, Chemistry
short title: J Photochem Photobiol A Chem
ISSN: 1010-6030
ISSN (Online): 
IsoAbbr: J Photochem Photobiol A Chem
NlmId: 9883240
123:123
JrId: 34807
long title: NWSA journal : a publication of the National Women's Studies Association
short title: NWSA J
ISSN: 1040-0656
ISSN (Online): 1527-1889
IsoAbbr: NWSA J
NlmId: 101471225
123:123
JrId: 34808
long title: The open immunology journal
short title: Open Immunol J
ISSN: 1874-2262
ISSN (Online): 
IsoAbbr: Open Immunol J
NlmId: 101480037
123:123
JrId: 34809
long title: Engineering failure analysis
short title: Eng Fail Anal
ISSN: 1350-6307
ISSN (Online): 
IsoAbbr: Eng Fail Anal
NlmId: 101480087
123:123
JrId: 34811
long title: The open AIDS journal
short title: Open AIDS J
ISSN: 
ISSN (Online): 1874-6136
IsoAbbr: Open AIDS J
NlmId: 101480215
123:123
JrId: 34812
long title: The open virology journal
short title: Open Virol J
ISSN: 
ISSN (Online): 1874-3579
IsoAbbr: Open Virol J
NlmId: 101480213
123:123
JrId: 34813
long title: The open respiratory medicine journal
short title: Open Respir Med J
ISSN: 
ISSN (Online): 1874-3064
IsoAbbr: Open Respir Med J
NlmId: 101480481
123:123
JrId: 34814
long title: The open nursing journal
short title: Open Nurs J
ISSN: 
ISSN (Online): 1874-4346
IsoAbbr: Open Nurs J
NlmId: 101480485
123:123
JrId: 34815
long title: The open dentistry journal
short title: Open Dent J
ISSN: 
ISSN (Online): 1874-2106
IsoAbbr: Open Dent J
NlmId: 101480503
123:123
JrId: 34816
long title: The open cardiovascular medicine journal
short title: Open Cardiovasc Med J
ISSN: 
ISSN (Online): 1874-1924
IsoAbbr: Open Cardiovasc Med J
NlmId: 101480504
123:123
JrId: 34817
long title: The open rheumatology journal
short title: Open Rheumatol J
ISSN: 
ISSN (Online): 1874-3129
IsoAbbr: Open Rheumatol J
NlmId: 101480507
123:123
JrId: 34818
long title: The open ophthalmology journal
short title: Open Ophthalmol J
ISSN: 
ISSN (Online): 1874-3641
IsoAbbr: Open Ophthalmol J
NlmId: 101480505
123:123
JrId: 34822
long title: Journal of systematics and evolution
short title: J Syst Evol
ISSN: 1674-4918
ISSN (Online): 1759-6831
IsoAbbr: J Syst Evol
NlmId: 101480490
123:123
JrId: 34824
long title: Journal of nutritional & environmental medicine
short title: J Nutr Environ Med
ISSN: 1359-0847
ISSN (Online): 1364-6907
IsoAbbr: J Nutr Environ Med
NlmId: 9510747
123:123
JrId: 34825
long title: NDT plus
short title: NDT Plus
ISSN: 1753-0784
ISSN (Online): 1753-0792
IsoAbbr: NDT Plus
NlmId: 101472665
123:123
JrId: 34826
long title: Breast cancer : basic and clinical research
short title: Breast Cancer (Auckl)
ISSN: 
ISSN (Online): 1178-2234
IsoAbbr: Breast Cancer (Auckl)
NlmId: 101474356
123:123
JrId: 34827
long title: International journal of clinical and experimental pathology
short title: Int J Clin Exp Pathol
ISSN: 
ISSN (Online): 1936-2625
IsoAbbr: Int J Clin Exp Pathol
NlmId: 101480565
123:123
JrId: 34829
long title: Journal of the Electrochemical Society
short title: J Electrochem Soc
ISSN: 0013-4651
ISSN (Online): 
IsoAbbr: J Electrochem Soc
NlmId: 7505603
123:123
JrId: 34830
long title: Learning disability quarterly : journal of the Division for Children with Learning Disabilities
short title: Learn Disabil Q
ISSN: 0731-9487
ISSN (Online): 
IsoAbbr: Learn Disabil Q
NlmId: 8800180
123:123
JrId: 34831
long title: Journal of prosthetics and orthotics : JPO
short title: J Prosthet Orthot
ISSN: 1040-8800
ISSN (Online): 
IsoAbbr: J Prosthet Orthot
NlmId: 8903233
123:123
JrId: 34833
long title: Family journal (Alexandria, Va.)
short title: Fam J Alex Va
ISSN: 1066-4807
ISSN (Online): 
IsoAbbr: Fam J Alex Va
NlmId: 9612024
123:123
JrId: 34834
long title: Indian journal of social psychiatry
short title: Indian J Soc Psychiatry
ISSN: 
ISSN (Online): 
IsoAbbr: Indian J Soc Psychiatry
NlmId: 9886434
123:123
JrId: 34835
long title: Image and vision computing
short title: Image Vis Comput
ISSN: 0262-8856
ISSN (Online): 
IsoAbbr: Image Vis Comput
NlmId: 101151810
123:123
JrId: 34836
long title: International journal of computer vision
short title: Int J Comput Vis
ISSN: 0920-5691
ISSN (Online): 
IsoAbbr: Int J Comput Vis
NlmId: 101189508
123:123
JrId: 34837
long title: Current nutrition and food science
short title: Curr Nutr Food Sci
ISSN: 1573-4013
ISSN (Online): 
IsoAbbr: Curr Nutr Food Sci
NlmId: 101240244
123:123
JrId: 34838
long title: Expert opinion on medical diagnostics
short title: Expert Opin Med Diagn
ISSN: 1753-0059
ISSN (Online): 1753-0067
IsoAbbr: Expert Opin Med Diagn
NlmId: 101392201
123:123
JrId: 34839
long title: Alzheimer's care today
short title: Alzheimers care today
ISSN: 1936-3001
ISSN (Online): 1936-6760
IsoAbbr: Alzheimers care today
NlmId: 101464969
123:123
JrId: 34840
long title: Circulation. Arrhythmia and electrophysiology
short title: Circ Arrhythm Electrophysiol
ISSN: 1941-3149
ISSN (Online): 1941-3084
IsoAbbr: Circ Arrhythm Electrophysiol
NlmId: 101474365
123:123
JrId: 34841
long title: Proceedings / Pacific Conference on Computer Graphics and Applications. Pacific Conference on Computer Graphics and Applications
short title: Proc Pac Conf Comput Graph Appl
ISSN: 1550-4085
ISSN (Online): 
IsoAbbr: Proc Pac Conf Comput Graph Appl
NlmId: 101480115
123:123
JrId: 34842
long title: Journal of pain management
short title: J Pain Manag
ISSN: 1939-5914
ISSN (Online): 
IsoAbbr: J Pain Manag
NlmId: 101480118
123:123
JrId: 34843
long title: Multiscale modeling & simulation : a SIAM interdisciplinary journal
short title: Multiscale Model Simul
ISSN: 1540-3459
ISSN (Online): 
IsoAbbr: Multiscale Model Simul
NlmId: 101480165
123:123
JrId: 34844
long title: The Negro educational review
short title: Negro Educ Rev
ISSN: 0548-1457
ISSN (Online): 
IsoAbbr: Negro Educ Rev
NlmId: 101480119
123:123
JrId: 34845
long title: Journal of early and intensive behavior intervention : JEIBI
short title: J Early Intensive Behav Interv
ISSN: 
ISSN (Online): 1554-4893
IsoAbbr: J Early Intensive Behav Interv
NlmId: 101480162
123:123
JrId: 34846
long title: International review for the sociology of sport
short title: Int Rev Sociol Sport
ISSN: 1012-6902
ISSN (Online): 1461-7218
IsoAbbr: Int Rev Sociol Sport
NlmId: 101480168
123:123
JrId: 34847
long title: The open magnetic resonance reviews
short title: Open Magn Reson Rev
ISSN: 
ISSN (Online): 1874-7698
IsoAbbr: Open Magn Reson Rev
NlmId: 101480208
123:123
JrId: 34848
long title: Electronic journal of statistics
short title: Electron J Stat
ISSN: 
ISSN (Online): 1935-7524
IsoAbbr: Electron J Stat
NlmId: 101480209
123:123
JrId: 34849
long title: International journal on Semantic Web and information systems
short title: Int J Semant Web Inf Syst
ISSN: 1552-6283
ISSN (Online): 1552-6291
IsoAbbr: Int J Semant Web Inf Syst
NlmId: 101480212
123:123
JrId: 34850
long title: The open proteomics journal
short title: Open Proteomics J
ISSN: 
ISSN (Online): 1875-0397
IsoAbbr: Open Proteomics J
NlmId: 101480218
123:123
JrId: 34851
long title: Journal of nanophotonics
short title: J Nanophotonics
ISSN: 
ISSN (Online): 1934-2608
IsoAbbr: J Nanophotonics
NlmId: 101480222
123:123
JrId: 34852
long title: Microfluidics and nanofluidics
short title: Microfluid Nanofluidics
ISSN: 1613-4982
ISSN (Online): 
IsoAbbr: Microfluid Nanofluidics
NlmId: 101480228
123:123
JrId: 34853
long title: EURASIP journal on advances in signal processing
short title: EURASIP J Adv Signal Process
ISSN: 1687-6172
ISSN (Online): 
IsoAbbr: EURASIP J Adv Signal Process
NlmId: 101480232
123:123
JrId: 34854
long title: International journal of child health and human development : IJCHD
short title: Int J Child Health Hum Dev
ISSN: 1939-5965
ISSN (Online): 
IsoAbbr: Int J Child Health Hum Dev
NlmId: 101480230
123:123
JrId: 34855
long title: The open sleep journal
short title: Open Sleep J
ISSN: 
ISSN (Online): 1874-6209
IsoAbbr: Open Sleep J
NlmId: 101480234
123:123
JrId: 34856
long title: Acta mathematica Sinica, English series
short title: Acta Math Sin Engl Ser
ISSN: 1439-8516
ISSN (Online): 1439-7617
IsoAbbr: Acta Math Sin Engl Ser
NlmId: 101480341
123:123
JrId: 34857
long title: The open microbiology journal
short title: Open Microbiol J
ISSN: 
ISSN (Online): 1874-2858
IsoAbbr: Open Microbiol J
NlmId: 101480482
123:123
JrId: 34858
long title: The open medical informatics journal
short title: Open Med Inform J
ISSN: 
ISSN (Online): 1874-4311
IsoAbbr: Open Med Inform J
NlmId: 101480483
123:123
JrId: 34859
long title: The open orthopaedics journal
short title: Open Orthop J
ISSN: 
ISSN (Online): 1874-3250
IsoAbbr: Open Orthop J
NlmId: 101480491
123:123
JrId: 34860
long title: The open neuroimaging journal
short title: Open Neuroimag J
ISSN: 
ISSN (Online): 1874-4400
IsoAbbr: Open Neuroimag J
NlmId: 101480502
123:123
JrId: 34861
long title: The open neurology journal
short title: Open Neurol J
ISSN: 
ISSN (Online): 1874-205X
IsoAbbr: Open Neurol J
NlmId: 101480493
123:123
JrId: 34862
long title: Nature photonics
short title: Nat Photonics
ISSN: 1749-4885
ISSN (Online): 1749-4893
IsoAbbr: Nat Photonics
NlmId: 101283276
123:123
JrId: 34864
long title: Hereditary cancer in clinical practice
short title: Hered Cancer Clin Pract
ISSN: 1731-2302
ISSN (Online): 1897-4287
IsoAbbr: Hered Cancer Clin Pract
NlmId: 101231179
123:123
JrId: 34865
long title: Journal of the Academy of Rehabilitative Audiology
short title: J Acad Rehabil Audiol
ISSN: 0149-8886
ISSN (Online): 
IsoAbbr: J Acad Rehabil Audiol
NlmId: 7706782
123:123
JrId: 34866
long title: Foot (Edinburgh, Scotland)
short title: Foot (Edinb)
ISSN: 0958-2592
ISSN (Online): 1532-2963
IsoAbbr: Foot (Edinb)
NlmId: 9109564
123:123
JrId: 34867
long title: Journal of adult development
short title: J Adult Dev
ISSN: 1068-0667
ISSN (Online): 
IsoAbbr: J Adult Dev
NlmId: 9418453
123:123
JrId: 34868
long title: Drugs (Abingdon, England)
short title: Drugs (Abingdon Engl)
ISSN: 0968-7637
ISSN (Online): 
IsoAbbr: Drugs (Abingdon Engl)
NlmId: 9515845
123:123
JrId: 34869
long title: Pattern recognition letters
short title: Pattern Recognit Lett
ISSN: 0167-8655
ISSN (Online): 
IsoAbbr: Pattern Recognit Lett
NlmId: 9879988
123:123
JrId: 34870
long title: Journal of materials chemistry
short title: J Mater Chem
ISSN: 0959-9428
ISSN (Online): 
IsoAbbr: J Mater Chem
NlmId: 9889099
123:123
JrId: 34871
long title: Bell Labs technical journal
short title: Bell Labs Tech J
ISSN: 1089-7089
ISSN (Online): 
IsoAbbr: Bell Labs Tech J
NlmId: 9891088
123:123
JrId: 34872
long title: Pakistan journal of medical sciences quarterly
short title: Pak J Med Sci Q
ISSN: 1682-024X
ISSN (Online): 1681-715X
IsoAbbr: Pak J Med Sci Q
NlmId: 100913117
123:123
JrId: 34873
long title: Addiction research & theory
short title: Addict Res Theory
ISSN: 1606-6359
ISSN (Online): 
IsoAbbr: Addict Res Theory
NlmId: 101122095
123:123
JrId: 34874
long title: The journal of applied research
short title: J Appl Res
ISSN: 1537-064X
ISSN (Online): 
IsoAbbr: J Appl Res
NlmId: 101132979
123:123
JrId: 34875
long title: Organogenesis
short title: Organogenesis
ISSN: 1547-6278
ISSN (Online): 1555-8592
IsoAbbr: Organogenesis
NlmId: 101253266
123:123
JrId: 34876
long title: Central nervous system agents in medicinal chemistry
short title: Cent Nerv Syst Agents Med Chem
ISSN: 1871-5249
ISSN (Online): 1875-6166
IsoAbbr: Cent Nerv Syst Agents Med Chem
NlmId: 101269163
123:123
JrId: 34877
long title: Progress in community health partnerships : research, education, and action
short title: Prog Community Health Partnersh
ISSN: 1557-0541
ISSN (Online): 1557-055X
IsoAbbr: Prog Community Health Partnersh
NlmId: 101273946
123:123
JrId: 34878
long title: Computational and mathematical methods in medicine
short title: Comput Math Methods Med
ISSN: 1748-670X
ISSN (Online): 1748-6718
IsoAbbr: Comput Math Methods Med
NlmId: 101277751
123:123
JrId: 34879
long title: Future virology
short title: Future Virol
ISSN: 1746-0794
ISSN (Online): 1746-0808
IsoAbbr: Future Virol
NlmId: 101278124
123:123
JrId: 34880
long title: Journal of stem cells
short title: J Stem Cells
ISSN: 1556-8539
ISSN (Online): 
IsoAbbr: J Stem Cells
NlmId: 101295936
123:123
JrId: 34881
long title: Biomarkers in medicine
short title: Biomark Med
ISSN: 1752-0363
ISSN (Online): 1752-0371
IsoAbbr: Biomark Med
NlmId: 101312535
123:123
JrId: 34882
long title: Current radiopharmaceuticals
short title: Curr Radiopharm
ISSN: 1874-4710
ISSN (Online): 1874-4729
IsoAbbr: Curr Radiopharm
NlmId: 101468718
123:123
JrId: 34883
long title: International journal of clinical and experimental medicine
short title: Int J Clin Exp Med
ISSN: 
ISSN (Online): 1940-5901
IsoAbbr: Int J Clin Exp Med
NlmId: 101471010
123:123
JrId: 34884
long title: Biomolecular NMR assignments
short title: Biomol NMR Assign
ISSN: 1874-2718
ISSN (Online): 1874-270X
IsoAbbr: Biomol NMR Assign
NlmId: 101472371
123:123
JrId: 34885
long title: Media psychology
short title: Media Psychol
ISSN: 1521-3269
ISSN (Online): 1532-785X
IsoAbbr: Media Psychol
NlmId: 101481492
123:123
JrId: 34886
long title: Communication methods and measures
short title: Commun Methods Meas
ISSN: 1931-2458
ISSN (Online): 1931-2466
IsoAbbr: Commun Methods Meas
NlmId: 101481553
123:123
JrId: 34887
long title: Transportation research record
short title: Transp Res Rec
ISSN: 0361-1981
ISSN (Online): 
IsoAbbr: Transp Res Rec
NlmId: 101481512
123:123
JrId: 34888
long title: Journal of risk research
short title: J Risk Res
ISSN: 1366-9877
ISSN (Online): 1466-4461
IsoAbbr: J Risk Res
NlmId: 101481554
123:123
JrId: 34889
long title: ACM transactions on reconfigurable technology and systems
short title: ACM Trans Reconfigurable Technol Syst
ISSN: 1936-7406
ISSN (Online): 1936-7414
IsoAbbr: ACM Trans Reconfigurable Technol Syst
NlmId: 101481556
123:123
JrId: 34890
long title: Journal of advertising
short title: J Advert
ISSN: 0091-3367
ISSN (Online): 1557-7805
IsoAbbr: J Advert
NlmId: 101481595
123:123
JrId: 34892
long title: Iranian journal of arthropod-borne diseases
short title: Iran J Arthropod Borne Dis
ISSN: 1735-7179
ISSN (Online): 2008-2517
IsoAbbr: Iran J Arthropod Borne Dis
NlmId: 101482037
123:123
JrId: 34894
long title: King's law journal : KLJ
short title: Kings Law J
ISSN: 
ISSN (Online): 
IsoAbbr: Kings Law J
NlmId: 101482208
123:123
JrId: 34898
long title: Gastroenterology research and practice
short title: Gastroenterol Res Pract
ISSN: 1687-6121
ISSN (Online): 1687-630X
IsoAbbr: Gastroenterol Res Pract
NlmId: 101475557
123:123
JrId: 34901
long title: National health statistics reports
short title: Natl Health Stat Report
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Health Stat Report
NlmId: 101479519
123:123
JrId: 34903
long title: Journal of gastrointestinal cancer
short title: J Gastrointest Cancer
ISSN: 1941-6628
ISSN (Online): 1941-6636
IsoAbbr: J Gastrointest Cancer
NlmId: 101479627
123:123
JrId: 34905
long title: Biochemistry and molecular biology education : a bimonthly publication of the International Union of Biochemistry and Molecular Biology
short title: Biochem Mol Biol Educ
ISSN: 1470-8175
ISSN (Online): 1539-3429
IsoAbbr: Biochem Mol Biol Educ
NlmId: 100970605
123:123
JrId: 34906
long title: Journal of the American Society for Information Science and Technology (Print)
short title: J Am Soc Inf Sci Technol
ISSN: 1532-2882
ISSN (Online): 1532-2890
IsoAbbr: J Am Soc Inf Sci Technol
NlmId: 101087008
123:123
JrId: 34907
long title: International journal on disability and human development : IJDHD
short title: Int J Disabil Hum Dev
ISSN: 2191-1231
ISSN (Online): 2191-0367
IsoAbbr: Int J Disabil Hum Dev
NlmId: 101293764
123:123
JrId: 34908
long title: Nature geoscience
short title: Nat Geosci
ISSN: 1752-0894
ISSN (Online): 1752-0908
IsoAbbr: Nat Geosci
NlmId: 101482213
123:123
JrId: 34909
long title: Historical bulletin_ notes and abstracts dealing with medical history
short title: Hist Bull (Calgary)
ISSN: 
ISSN (Online): 
IsoAbbr: Hist Bull (Calgary)
NlmId: 17340510R
123:123
JrId: 34910
long title: Philadelphia health bulletin
short title: Phila Health Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Phila Health Bull
NlmId: 22830540R
123:123
JrId: 34911
long title: Journal of proteomics & bioinformatics
short title: J Proteomics Bioinform
ISSN: 
ISSN (Online): 0974-276X
IsoAbbr: J Proteomics Bioinform
NlmId: 101479045
123:123
JrId: 34912
long title: Disease models & mechanisms
short title: Dis Model Mech
ISSN: 1754-8403
ISSN (Online): 1754-8411
IsoAbbr: Dis Model Mech
NlmId: 101483332
123:123
JrId: 34913
long title: Sports medicine, arthroscopy, rehabilitation, therapy & technology : SMARTT
short title: Sports Med Arthrosc Rehabil Ther Technol
ISSN: 
ISSN (Online): 1758-2555
IsoAbbr: Sports Med Arthrosc Rehabil Ther Technol
NlmId: 101484554
123:123
JrId: 34914
long title: Pediatrics and neonatology
short title: Pediatr Neonatol
ISSN: 1875-9572
ISSN (Online): 
IsoAbbr: Pediatr Neonatol
NlmId: 101484755
123:123
JrId: 34928
long title: Revista espanola de cirugia, traumatologia y ortopedia
short title: Rev Eesp Cir Traumatol Ortop
ISSN: 1131-0898
ISSN (Online): 
IsoAbbr: Rev Eesp Cir Traumatol Ortop
NlmId: 0404300
123:123
JrId: 34931
long title: The Leech
short title: Leech
ISSN: 0377-9696
ISSN (Online): 
IsoAbbr: Leech
NlmId: 0413704
123:123
JrId: 34946
long title: New journal of chemistry = Nouveau journal de chimie
short title: New J Chem
ISSN: 1144-0546
ISSN (Online): 1369-9261
IsoAbbr: New J Chem
NlmId: 8709755
123:123
JrId: 34960
long title: Aggression and violent behavior
short title: Aggress Violent Behav
ISSN: 1359-1789
ISSN (Online): 
IsoAbbr: Aggress Violent Behav
NlmId: 9606442
123:123
JrId: 34966
long title: Journal of applied polymer science. Applied polymer symposium
short title: J Appl Polym Sci Symp
ISSN: 0271-9460
ISSN (Online): 
IsoAbbr: J Appl Polym Sci Symp
NlmId: 9879556
123:123
JrId: 35023
long title: Boletin ... Agrupacion Medica de Estudios, La Paz
short title: Bol Agrup Medica Estud La Paz
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Agrup Medica Estud La Paz
NlmId: 14650300R
123:123
JrId: 35024
long title: Archivos de neurocirugia
short title: Arch Neurocir
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Neurocir
NlmId: 15230300R
123:123
JrId: 35025
long title: Atomic energy in biophysics, biology and medicine
short title: At Energy Biophys Biol Med
ISSN: 0276-9824
ISSN (Online): 
IsoAbbr: At Energy Biophys Biol Med
NlmId: 15410190R
123:123
JrId: 35027
long title: Budapest szekesfovaros kozegeszsegugye
short title: Bp Szekesfov Kozeu
ISSN: 
ISSN (Online): 
IsoAbbr: Bp Szekesfov Kozeu
NlmId: 15750190R
123:123
JrId: 35028
long title: Choix de travaux etrangers
short title: Choix Trav Etrang
ISSN: 
ISSN (Online): 
IsoAbbr: Choix Trav Etrang
NlmId: 16140630R
123:123
JrId: 35030
long title: Divulgacion medico-dental_ boletin de educacion medico-dental y especialidades
short title: Divulg Med Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Divulg Med Dent
NlmId: 16630040R
123:123
JrId: 35034
long title: Bulletin. Los Angeles Surgical Society
short title: Bull Los Angel Surg Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Los Angel Surg Soc
NlmId: 18340490R
123:123
JrId: 35036
long title: Medicus
short title: Medicus
ISSN: 
ISSN (Online): 
IsoAbbr: Medicus
NlmId: 18620340R
123:123
JrId: 35037
long title: Medical record
short title: Med Rec
ISSN: 0363-0803
ISSN (Online): 
IsoAbbr: Med Rec
NlmId: 18530250R
123:123
JrId: 35043
long title: Schizofrenie
short title: Schizofrenie
ISSN: 
ISSN (Online): 
IsoAbbr: Schizofrenie
NlmId: 20620140R
123:123
JrId: 35048
long title: De Ziekenfondsgids
short title: Ziekenfondsgids
ISSN: 
ISSN (Online): 
IsoAbbr: Ziekenfondsgids
NlmId: 21820320R
123:123
JrId: 35050
long title: German medical science : GMS e-journal
short title: Ger Med Sci
ISSN: 
ISSN (Online): 1612-3174
IsoAbbr: Ger Med Sci
NlmId: 101227686
123:123
JrId: 35139
long title: Educational media international
short title: EMI Educ Media Int
ISSN: 0952-3987
ISSN (Online): 
IsoAbbr: EMI Educ Media Int
NlmId: 101094140
123:123
JrId: 35191
long title: Economic development and cultural change
short title: Econ Dev Cult Change
ISSN: 0013-0079
ISSN (Online): 
IsoAbbr: Econ Dev Cult Change
NlmId: 0255122
123:123
JrId: 35207
long title: Scandinavian journal of statistics, theory and applications
short title: Scand Stat Theory Appl
ISSN: 0303-6898
ISSN (Online): 
IsoAbbr: Scand Stat Theory Appl
NlmId: 0427163
123:123
JrId: 35210
long title: Psychologia_ an international journal of psychology in the Orient
short title: Psychologia
ISSN: 0033-2852
ISSN (Online): 1347-5916
IsoAbbr: Psychologia
NlmId: 1267627
123:123
JrId: 35214
long title: Historia hospitalium. Sonderheft
short title: Hist Hosp
ISSN: 0440-9043
ISSN (Online): 
IsoAbbr: Hist Hosp
NlmId: 7507132
123:123
JrId: 35275
long title: PZ Wissenschaft : Pharmazeutische Zeitung, Wissenschaftsausgabe
short title: PZ Wiss
ISSN: 0935-5901
ISSN (Online): 
IsoAbbr: PZ Wiss
NlmId: 9202143
123:123
JrId: 35299
long title: Omega
short title: Omega
ISSN: 0305-0483
ISSN (Online): 
IsoAbbr: Omega
NlmId: 9876431
123:123
JrId: 35300
long title: Ekonomista
short title: Ekonomista
ISSN: 
ISSN (Online): 
IsoAbbr: Ekonomista
NlmId: 9875990
123:123
JrId: 35307
long title: The Annual report of the Library Company of Philadelphia. Library Company of Philadelphia
short title: Annu Rep Libr Co Phila
ISSN: 0160-922X
ISSN (Online): 
IsoAbbr: Annu Rep Libr Co Phila
NlmId: 9879307
123:123
JrId: 35328
long title: Archivo espanol de arte
short title: Arch Esp Arte
ISSN: 0004-0428
ISSN (Online): 
IsoAbbr: Arch Esp Arte
NlmId: 100966177
123:123
JrId: 35331
long title: Archivio storico per le province Parmensi
short title: Arch Stor Prov Parm
ISSN: 0392-0283
ISSN (Online): 
IsoAbbr: Arch Stor Prov Parm
NlmId: 100966240
123:123
JrId: 35334
long title: 'Alam al-fikr
short title: Alam Al Firkr
ISSN: 
ISSN (Online): 
IsoAbbr: Alam Al Firkr
NlmId: 100966447
123:123
JrId: 35339
long title: Canada
short title: Canada (Tor)
ISSN: 0315-7601
ISSN (Online): 
IsoAbbr: Canada (Tor)
NlmId: 100967068
123:123
JrId: 35342
long title: Annales d'etudes internationales. Annals of international studies
short title: Ann Etud Int
ISSN: 0066-2135
ISSN (Online): 
IsoAbbr: Ann Etud Int
NlmId: 100967454
123:123
JrId: 35345
long title: Journalism Conference : [proceedings]. Journalism Conference
short title: Journal Conf Workshop ADA
ISSN: 0278-1476
ISSN (Online): 
IsoAbbr: Journal Conf Workshop ADA
NlmId: 100968234
123:123
JrId: 35350
long title: Narody Azii i Afriki / Akademiia nauk SSSR, Institut narodov Azii, Institut Afriki
short title: Nar Azii Afr
ISSN: 0027-8041
ISSN (Online): 
IsoAbbr: Nar Azii Afr
NlmId: 100969290
123:123
JrId: 35353
long title: Postal history international
short title: Postal Hist Int
ISSN: 0306-8463
ISSN (Online): 
IsoAbbr: Postal Hist Int
NlmId: 100969778
123:123
JrId: 35354
long title: Papers. Kroeber Anthropological Society
short title: Pap Kroeber Anthropol Soc
ISSN: 0023-4869
ISSN (Online): 
IsoAbbr: Pap Kroeber Anthropol Soc
NlmId: 100969915
123:123
JrId: 35359
long title: Pour la science
short title: Pour Sci
ISSN: 0153-4092
ISSN (Online): 
IsoAbbr: Pour Sci
NlmId: 100970377
123:123
JrId: 35360
long title: Shi da xue bao
short title: Shi Da Xue Bao
ISSN: 0583-0249
ISSN (Online): 
IsoAbbr: Shi Da Xue Bao
NlmId: 100970428
123:123
JrId: 35362
long title: Sovetskoe slavianovedenie (Moscow, Russia : 1965)
short title: Sov Slavanovednie
ISSN: 0132-1366
ISSN (Online): 
IsoAbbr: Sov Slavanovednie
NlmId: 100970565
123:123
JrId: 35363
long title: Acta Universitatis Stockholmiensis. Stockholm studies in English
short title: Stockh Stud Engl
ISSN: 0346-6272
ISSN (Online): 
IsoAbbr: Stockh Stud Engl
NlmId: 100970652
123:123
JrId: 35367
long title: Urban anthropology and studies of cultural systems and world economic development
short title: Urban Anthropol Stud Cult Syst World Econ Dev
ISSN: 0894-6019
ISSN (Online): 
IsoAbbr: Urban Anthropol Stud Cult Syst World Econ Dev
NlmId: 101084997
123:123
JrId: 35383
long title: Teachers College record (1970)
short title: Teach Coll Rec
ISSN: 0161-4681
ISSN (Online): 1467-9620
IsoAbbr: Teach Coll Rec
NlmId: 101088210
123:123
JrId: 35399
long title: Zhongguo ke ji shi liao = China historical materials of science and technology
short title: Zhongguo Ke Ji Shi Liao
ISSN: 1000-0798
ISSN (Online): 
IsoAbbr: Zhongguo Ke Ji Shi Liao
NlmId: 101091759
123:123
JrId: 35408
long title: XVIIe siecle
short title: XVIIe Siecle
ISSN: 0012-4273
ISSN (Online): 
IsoAbbr: XVIIe Siecle
NlmId: 101093651
123:123
JrId: 35412
long title: Honismereti modszertani fuzetek
short title: Szabolcs Szatmari Szle
ISSN: 0139-3375
ISSN (Online): 
IsoAbbr: Szabolcs Szatmari Szle
NlmId: 101095452
123:123
JrId: 35413
long title: Annali dell'Istituto storico italo germanico
short title: Ann Ist Stor Italo Ger
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Ist Stor Italo Ger
NlmId: 101095549
123:123
JrId: 35414
long title: Draco pro medico
short title: Draco med
ISSN: 0348-0763
ISSN (Online): 
IsoAbbr: Draco med
NlmId: 101095564
123:123
JrId: 35415
long title: Driemaandelijks tijdschrift - Gemeentekrediet van Belgie
short title: Driem Tijdschr Gemeentekrediet Belg
ISSN: 0773-9273
ISSN (Online): 
IsoAbbr: Driem Tijdschr Gemeentekrediet Belg
NlmId: 101095566
123:123
JrId: 35416
long title: Terra Ameriga
short title: Terra Ameriga
ISSN: 0040-375X
ISSN (Online): 
IsoAbbr: Terra Ameriga
NlmId: 101095568
123:123
JrId: 35417
long title: Rivista di filosofia neo-scolastica
short title: Riv Filos Neo Scolast
ISSN: 0035-6247
ISSN (Online): 
IsoAbbr: Riv Filos Neo Scolast
NlmId: 101095575
123:123
JrId: 35418
long title: Bulletin trimestriel - Credit communal de Belgique
short title: Bull Trimest Credit Communal Belg
ISSN: 0011-099X
ISSN (Online): 
IsoAbbr: Bull Trimest Credit Communal Belg
NlmId: 101095576
123:123
JrId: 35419
long title: Bulletin de la Societe archeologique et historique du Limousin
short title: Bull Soc Archeol Hist Limousin
ISSN: 0184-7651
ISSN (Online): 
IsoAbbr: Bull Soc Archeol Hist Limousin
NlmId: 101095579
123:123
JrId: 35420
long title: Modernist studies: literature & culture 1920-1940
short title: Mod Stud Lit Cult
ISSN: 0316-5973
ISSN (Online): 
IsoAbbr: Mod Stud Lit Cult
NlmId: 101095580
123:123
JrId: 35421
long title: Bulletin de la Societe historique et scientifique des Deux-Sevres
short title: Bull Soc hist sci Deux Sevres
ISSN: 0751-5294
ISSN (Online): 
IsoAbbr: Bull Soc hist sci Deux Sevres
NlmId: 101095591
123:123
JrId: 35422
long title: Annali
short title: Ann Ist Orient Napoli
ISSN: 0393-3172
ISSN (Online): 
IsoAbbr: Ann Ist Orient Napoli
NlmId: 101095621
123:123
JrId: 35423
long title: Annales du Cercle archeologique d'Enghien
short title: Ann Cercle Archeol Enghien
ISSN: 0776-1252
ISSN (Online): 
IsoAbbr: Ann Cercle Archeol Enghien
NlmId: 101095635
123:123
JrId: 35424
long title: Explorations in ethnic studies : the journal of the National Association of Interdisciplinary Ethnic Studies
short title: Explor Ethn Stud
ISSN: 0730-904X
ISSN (Online): 
IsoAbbr: Explor Ethn Stud
NlmId: 101095649
123:123
JrId: 35425
long title: Annales du Cercle archeologique du canton de Soignies
short title: Ann Cercle Archeol Canton Soignies
ISSN: 0773-0136
ISSN (Online): 
IsoAbbr: Ann Cercle Archeol Canton Soignies
NlmId: 101095640
123:123
JrId: 35426
long title: Analecta Calasanctiana
short title: Analecta Calas
ISSN: 0569-9789
ISSN (Online): 
IsoAbbr: Analecta Calas
NlmId: 101095694
123:123
JrId: 35427
long title: Journal of the Illinois State Historical Society Illinois State Historical Society
short title: J Ill State Hist Soc
ISSN: 0019-2287
ISSN (Online): 
IsoAbbr: J Ill State Hist Soc
NlmId: 101095650
123:123
JrId: 35431
long title: The Georgia review
short title: Ga Rev
ISSN: 0016-8386
ISSN (Online): 
IsoAbbr: Ga Rev
NlmId: 101095881
123:123
JrId: 35432
long title: Archives d'histoire doctrinale et litteraire du moyen age
short title: Arch Hist Doctrin Litt Moyen Age
ISSN: 0373-5478
ISSN (Online): 
IsoAbbr: Arch Hist Doctrin Litt Moyen Age
NlmId: 101095884
123:123
JrId: 35433
long title: Hebrew Union College annual. Hebrew Union College
short title: Heb Union Coll Annu
ISSN: 0360-9049
ISSN (Online): 
IsoAbbr: Heb Union Coll Annu
NlmId: 101095896
123:123
JrId: 35434
long title: Economic geography
short title: Econ Geogr
ISSN: 0013-0095
ISSN (Online): 
IsoAbbr: Econ Geogr
NlmId: 101095909
123:123
JrId: 35435
long title: Journal (American Water Works Association)
short title: J Am Water Works Assoc
ISSN: 0003-150X
ISSN (Online): 
IsoAbbr: J Am Water Works Assoc
NlmId: 101095900
123:123
JrId: 35465
long title: Kvartalsskrift. Svenska nationalforeningen mot hjart- och lungsjukdomar
short title: Kvartalsskr Sven Nationalforen Hjart Lungsjukd
ISSN: 0373-2665
ISSN (Online): 
IsoAbbr: Kvartalsskr Sven Nationalforen Hjart Lungsjukd
NlmId: 21040170R
123:123
JrId: 35474
long title: Bulletin. John Rylands Library, Manchester
short title: Bull John Rylands Univ Lib
ISSN: 
ISSN (Online): 
IsoAbbr: Bull John Rylands Univ Lib
NlmId: 58130430R
123:123
JrId: 35477
long title: Magyar Konyvszemle
short title: Magyar Konyvsz
ISSN: 0025-0171
ISSN (Online): 
IsoAbbr: Magyar Konyvsz
NlmId: 58230530R
123:123
JrId: 35481
long title: Public health genomics
short title: Public Health Genomics
ISSN: 1662-4246
ISSN (Online): 1662-8063
IsoAbbr: Public Health Genomics
NlmId: 101474167
123:123
JrId: 35483
long title: Food additives & contaminants. Part A, Chemistry, analysis, control, exposure & risk assessment
short title: Food Addit Contam Part A Chem Anal Control Expo Risk Assess
ISSN: 1944-0049
ISSN (Online): 1944-0057
IsoAbbr: Food Addit Contam Part A Chem Anal Control Expo Risk Assess
NlmId: 101485040
123:123
JrId: 35484
long title: European journal of forest research
short title: Eur J For Res
ISSN: 1612-4669
ISSN (Online): 1612-4677
IsoAbbr: Eur J For Res
NlmId: 101486294
123:123
JrId: 35492
long title: Acta ophthalmologica. Supplement
short title: Acta Ophthalmol Suppl (Oxf )
ISSN: 1755-3776
ISSN (Online): 1755-375X
IsoAbbr: Acta Ophthalmol Suppl (Oxf )
NlmId: 101485969
123:123
JrId: 35494
long title: Mitochondrial DNA
short title: Mitochondrial DNA
ISSN: 1940-1736
ISSN (Online): 1940-1744
IsoAbbr: Mitochondrial DNA
NlmId: 101487102
123:123
JrId: 35496
long title: Population health management
short title: Popul Health Manag
ISSN: 1942-7891
ISSN (Online): 1942-7905
IsoAbbr: Popul Health Manag
NlmId: 101481266
123:123
JrId: 35497
long title: Limnology and oceanography, methods / ASLO
short title: Limnol Oceanogr Methods
ISSN: 
ISSN (Online): 1541-5856
IsoAbbr: Limnol Oceanogr Methods
NlmId: 101487266
123:123
JrId: 35500
long title: Quaternary science reviews
short title: Quat Sci Rev
ISSN: 0277-3791
ISSN (Online): 1873-457X
IsoAbbr: Quat Sci Rev
NlmId: 101487789
123:123
JrId: 35501
long title: The Canadian child and adolescent psychiatry review = La revue canadienne de psychiatrie de l'enfant et de l'adolescent
short title: Can Child Adolesc Psychiatr Rev
ISSN: 1716-9119
ISSN (Online): 
IsoAbbr: Can Child Adolesc Psychiatr Rev
NlmId: 101273109
123:123
JrId: 35502
long title: Gastrointestinal cancer research : GCR
short title: Gastrointest Cancer Res
ISSN: 1934-7820
ISSN (Online): 1934-7987
IsoAbbr: Gastrointest Cancer Res
NlmId: 101300691
123:123
JrId: 35503
long title: Zeitschrift fur Evidenz, Fortbildung und Qualitat im Gesundheitswesen
short title: Z Evid Fortbild Qual Gesundhwes
ISSN: 1865-9217
ISSN (Online): 2212-0289
IsoAbbr: Z Evid Fortbild Qual Gesundhwes
NlmId: 101477604
123:123
JrId: 35505
long title: Connecticut state medical journal
short title: Conn State Med J
ISSN: 0096-0179
ISSN (Online): 
IsoAbbr: Conn State Med J
NlmId: 16410130R
123:123
JrId: 35506
long title: Aesthetic surgery journal / the American Society for Aesthetic Plastic surgery
short title: Aesthet Surg J
ISSN: 1090-820X
ISSN (Online): 1527-330X
IsoAbbr: Aesthet Surg J
NlmId: 9707469
123:123
JrId: 35507
long title: Anatomical sciences education
short title: Anat Sci Educ
ISSN: 1935-9772
ISSN (Online): 1935-9780
IsoAbbr: Anat Sci Educ
NlmId: 101392205
123:123
JrId: 35508
long title: Australian occupational therapy journal
short title: Aust Occup Ther J
ISSN: 0045-0766
ISSN (Online): 1440-1630
IsoAbbr: Aust Occup Ther J
NlmId: 15420200R
123:123
JrId: 35509
long title: Expert review of gastroenterology & hepatology
short title: Expert Rev Gastroenterol Hepatol
ISSN: 1747-4124
ISSN (Online): 1747-4132
IsoAbbr: Expert Rev Gastroenterol Hepatol
NlmId: 101278199
123:123
JrId: 35510
long title: Foot and ankle surgery : official journal of the European Society of Foot and Ankle Surgeons
short title: Foot Ankle Surg
ISSN: 1268-7731
ISSN (Online): 1460-9584
IsoAbbr: Foot Ankle Surg
NlmId: 9609647
123:123
JrId: 35511
long title: Forensic science, medicine, and pathology
short title: Forensic Sci Med Pathol
ISSN: 1547-769X
ISSN (Online): 1556-2891
IsoAbbr: Forensic Sci Med Pathol
NlmId: 101236111
123:123
JrId: 35512
long title: International journal of sports physiology and performance
short title: Int J Sports Physiol Perform
ISSN: 1555-0265
ISSN (Online): 1555-0273
IsoAbbr: Int J Sports Physiol Perform
NlmId: 101276430
123:123
JrId: 35513
long title: Journal of applied oral science : revista FOB
short title: J Appl Oral Sci
ISSN: 1678-7757
ISSN (Online): 1678-7765
IsoAbbr: J Appl Oral Sci
NlmId: 101189774
123:123
JrId: 35514
long title: Journal of biological dynamics
short title: J Biol Dyn
ISSN: 1751-3758
ISSN (Online): 1751-3766
IsoAbbr: J Biol Dyn
NlmId: 101299725
123:123
JrId: 35515
long title: Journal of bodywork and movement therapies
short title: J Bodyw Mov Ther
ISSN: 1360-8592
ISSN (Online): 1532-9283
IsoAbbr: J Bodyw Mov Ther
NlmId: 9700068
123:123
JrId: 35516
long title: Journal of cardiovascular computed tomography
short title: J Cardiovasc Comput Tomogr
ISSN: 1934-5925
ISSN (Online): 1876-861X
IsoAbbr: J Cardiovasc Comput Tomogr
NlmId: 101308347
123:123
JrId: 35517
long title: Klinicka onkologie : casopis Ceske a Slovenske onkologicke spolecnosti
short title: Klin Onkol
ISSN: 0862-495X
ISSN (Online): 1802-5307
IsoAbbr: Klin Onkol
NlmId: 9425213
123:123
JrId: 35518
long title: Mucosal immunology
short title: Mucosal Immunol
ISSN: 1933-0219
ISSN (Online): 1935-3456
IsoAbbr: Mucosal Immunol
NlmId: 101299742
123:123
JrId: 35519
long title: Prion
short title: Prion
ISSN: 1933-6896
ISSN (Online): 1933-690X
IsoAbbr: Prion
NlmId: 101472305
123:123
JrId: 35520
long title: Recent patents on biotechnology
short title: Recent Pat Biotechnol
ISSN: 1872-2083
ISSN (Online): 2212-4012
IsoAbbr: Recent Pat Biotechnol
NlmId: 101309942
123:123
JrId: 35521
long title: Recent patents on DNA & gene sequences
short title: Recent Pat DNA Gene Seq
ISSN: 1872-2156
ISSN (Online): 2212-3431
IsoAbbr: Recent Pat DNA Gene Seq
NlmId: 101299745
123:123
JrId: 35523
long title: Recent patents on inflammation & allergy drug discovery
short title: Recent Pat Inflamm Allergy Drug Discov
ISSN: 1872-213X
ISSN (Online): 
IsoAbbr: Recent Pat Inflamm Allergy Drug Discov
NlmId: 101309297
123:123
JrId: 35524
long title: Recent patents on nanotechnology
short title: Recent Pat Nanotechnol
ISSN: 1872-2105
ISSN (Online): 2212-4020
IsoAbbr: Recent Pat Nanotechnol
NlmId: 101291922
123:123
JrId: 35525
long title: Revista brasileira de ginecologia e obstetricia : revista da Federacao Brasileira das Sociedades de Ginecologia e Obstetricia
short title: Rev Bras Ginecol Obstet
ISSN: 0100-7203
ISSN (Online): 1806-9339
IsoAbbr: Rev Bras Ginecol Obstet
NlmId: 9214757
123:123
JrId: 35526
long title: Simulation in healthcare : journal of the Society for Simulation in Healthcare
short title: Simul Healthc
ISSN: 1559-2332
ISSN (Online): 1559-713X
IsoAbbr: Simul Healthc
NlmId: 101264408
123:123
JrId: 35527
long title: Therapeutic advances in cardiovascular disease
short title: Ther Adv Cardiovasc Dis
ISSN: 1753-9447
ISSN (Online): 1753-9455
IsoAbbr: Ther Adv Cardiovasc Dis
NlmId: 101316343
123:123
JrId: 35528
long title: Therapeutic advances in respiratory disease
short title: Ther Adv Respir Dis
ISSN: 1753-4658
ISSN (Online): 1753-4666
IsoAbbr: Ther Adv Respir Dis
NlmId: 101316317
123:123
JrId: 35529
long title: Veterinary and comparative oncology
short title: Vet Comp Oncol
ISSN: 1476-5810
ISSN (Online): 1476-5829
IsoAbbr: Vet Comp Oncol
NlmId: 101185242
123:123
JrId: 35530
long title: Women's health (London, England)
short title: Womens Health (Lond Engl)
ISSN: 1745-5057
ISSN (Online): 1745-5065
IsoAbbr: Womens Health (Lond Engl)
NlmId: 101271249
123:123
JrId: 35531
long title: Public health ethics
short title: Public Health Ethics
ISSN: 1754-9973
ISSN (Online): 1754-9981
IsoAbbr: Public Health Ethics
NlmId: 101463048
123:123
JrId: 35534
long title: Microbial biotechnology
short title: Microb Biotechnol
ISSN: 
ISSN (Online): 1751-7915
IsoAbbr: Microb Biotechnol
NlmId: 101316335
123:123
JrId: 35537
long title: Diabetology & metabolic syndrome
short title: Diabetol Metab Syndr
ISSN: 
ISSN (Online): 1758-5996
IsoAbbr: Diabetol Metab Syndr
NlmId: 101488958
123:123
JrId: 35538
long title: Recent patents on drug delivery & formulation
short title: Recent Pat Drug Deliv Formul
ISSN: 1872-2113
ISSN (Online): 2212-4039
IsoAbbr: Recent Pat Drug Deliv Formul
NlmId: 101462399
123:123
JrId: 35539
long title: Zhongguo gu shang = China journal of orthopaedics and traumatology
short title: Zhongguo Gu Shang
ISSN: 1003-0034
ISSN (Online): 
IsoAbbr: Zhongguo Gu Shang
NlmId: 9815790
123:123
JrId: 35540
long title: Analytical chemistry insights
short title: Anal Chem Insights
ISSN: 
ISSN (Online): 1177-3901
IsoAbbr: Anal Chem Insights
NlmId: 101463741
123:123
JrId: 35541
long title: Drug target insights
short title: Drug Target Insights
ISSN: 
ISSN (Online): 1177-3928
IsoAbbr: Drug Target Insights
NlmId: 101310097
123:123
JrId: 35543
long title: Food & nutrition research
short title: Food Nutr Res
ISSN: 
ISSN (Online): 1654-661X
IsoAbbr: Food Nutr Res
NlmId: 101488795
123:123
JrId: 35544
long title: P & T : a peer-reviewed journal for formulary management
short title: P T
ISSN: 1052-1372
ISSN (Online): 
IsoAbbr: P T
NlmId: 9015516
123:123
JrId: 35546
long title: Communicative & integrative biology
short title: Commun Integr Biol
ISSN: 
ISSN (Online): 1942-0889
IsoAbbr: Commun Integr Biol
NlmId: 101478473
123:123
JrId: 35548
long title: Biotechnology healthcare
short title: Biotechnol Healthc
ISSN: 1554-169X
ISSN (Online): 
IsoAbbr: Biotechnol Healthc
NlmId: 101241418
123:123
JrId: 35549
long title: Journal of Korean Neurosurgical Society
short title: J Korean Neurosurg Soc
ISSN: 2005-3711
ISSN (Online): 1598-7876
IsoAbbr: J Korean Neurosurg Soc
NlmId: 101467054
123:123
JrId: 35550
long title: Healthy people statistical notes / Healthy People 2010
short title: Healthy People Stat Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Healthy People Stat Notes
NlmId: 101482652
123:123
JrId: 35551
long title: The Pharmaceutical journal
short title: Pharm J
ISSN: 0031-6873
ISSN (Online): 
IsoAbbr: Pharm J
NlmId: 0410466
123:123
JrId: 35552
long title: HFSP journal
short title: HFSP J
ISSN: 1955-2068
ISSN (Online): 1955-205X
IsoAbbr: HFSP J
NlmId: 101299182
123:123
JrId: 35553
long title: Journal of educational evaluation for health professions
short title: J Educ Eval Health Prof
ISSN: 
ISSN (Online): 1975-5937
IsoAbbr: J Educ Eval Health Prof
NlmId: 101490061
123:123
JrId: 35555
long title: Soil organisms
short title: Soil Org
ISSN: 1864-6417
ISSN (Online): 
IsoAbbr: Soil Org
NlmId: 101490173
123:123
JrId: 35557
long title: EuroIntervention : journal of EuroPCR in collaboration with the Working Group on Interventional Cardiology of the European Society of Cardiology
short title: EuroIntervention
ISSN: 1774-024X
ISSN (Online): 1969-6213
IsoAbbr: EuroIntervention
NlmId: 101251040
123:123
JrId: 35558
long title: Deutsches Arzteblatt international
short title: Dtsch Arztebl Int
ISSN: 
ISSN (Online): 1866-0452
IsoAbbr: Dtsch Arztebl Int
NlmId: 101475967
123:123
JrId: 35560
long title: Molecular simulation
short title: Mol Simul
ISSN: 0892-7022
ISSN (Online): 
IsoAbbr: Mol Simul
NlmId: 101257888
123:123
JrId: 35564
long title: The American journal of roentgenology and radium therapy
short title: Am J Roentgenol Radium Ther
ISSN: 0092-5632
ISSN (Online): 
IsoAbbr: Am J Roentgenol Radium Ther
NlmId: 0404014
123:123
JrId: 35565
long title: Tropical plant biology
short title: Trop Plant Biol
ISSN: 1935-9756
ISSN (Online): 1935-9764
IsoAbbr: Trop Plant Biol
NlmId: 101475314
123:123
JrId: 35566
long title: Medical bulletin. United States. Army. Army, 1st
short title: Med Bull U S Army Army 1st
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull U S Army Army 1st
NlmId: 22210405R
123:123
JrId: 35568
long title: The European journal of cognitive psychology
short title: Eur J Cogn Psychol
ISSN: 0954-1446
ISSN (Online): 
IsoAbbr: Eur J Cogn Psychol
NlmId: 8914631
123:123
JrId: 35569
long title: Dreaming : journal of the Association for the Study of Dreams
short title: Dreaming
ISSN: 1053-0797
ISSN (Online): 1573-3351
IsoAbbr: Dreaming
NlmId: 9111382
123:123
JrId: 35570
long title: The Kuwait medical journal : KMJ : the official journal of the Kuwait Medical Association
short title: Kuwait Med J
ISSN: 1607-8047
ISSN (Online): 
IsoAbbr: Kuwait Med J
NlmId: 9815770
123:123
JrId: 35571
long title: Surface science
short title: Surf Sci
ISSN: 0039-6028
ISSN (Online): 
IsoAbbr: Surf Sci
NlmId: 9876683
123:123
JrId: 35572
long title: Heartdrug : excellence in cardiovascular trials
short title: Heartdrug
ISSN: 1422-9528
ISSN (Online): 1424-0556
IsoAbbr: Heartdrug
NlmId: 100954504
123:123
JrId: 35573
long title: Current psychiatry
short title: Curr Psychiatr
ISSN: 1537-8276
ISSN (Online): 
IsoAbbr: Curr Psychiatr
NlmId: 101134371
123:123
JrId: 35574
long title: Proceedings of the ... IEEE International Conference on Acoustics, Speech, and Signal Processing / sponsored by the Institute of Electrical and Electronics Engineers Signal Processing Society. ICASSP
short title: Proc IEEE Int Conf Acoust Speech Signal Process
ISSN: 1520-6149
ISSN (Online): 
IsoAbbr: Proc IEEE Int Conf Acoust Speech Signal Process
NlmId: 101182171
123:123
JrId: 35576
long title: Primary care & community psychiatry
short title: Prim Care Community Psychiatr
ISSN: 1746-8841
ISSN (Online): 
IsoAbbr: Prim Care Community Psychiatr
NlmId: 101254272
123:123
JrId: 35577
long title: Brains, minds & media : journal of new media in neural and cognitive science and education
short title: Brains Minds Media
ISSN: 
ISSN (Online): 1861-1680
IsoAbbr: Brains Minds Media
NlmId: 101258361
123:123
JrId: 35578
long title: American journal of men's health
short title: Am J Mens Health
ISSN: 1557-9883
ISSN (Online): 1557-9891
IsoAbbr: Am J Mens Health
NlmId: 101287723
123:123
JrId: 35579
long title: Obesity research & clinical practice
short title: Obes Res Clin Pract
ISSN: 1871-403X
ISSN (Online): 
IsoAbbr: Obes Res Clin Pract
NlmId: 101303911
123:123
JrId: 35580
long title: International journal of cognitive therapy
short title: Int J Cogn Ther
ISSN: 1937-1209
ISSN (Online): 1937-1217
IsoAbbr: Int J Cogn Ther
NlmId: 101309453
123:123
JrId: 35581
long title: Gene regulation and systems biology
short title: Gene Regul Syst Bio
ISSN: 
ISSN (Online): 1177-6250
IsoAbbr: Gene Regul Syst Bio
NlmId: 101312647
123:123
JrId: 35582
long title: Clinical ophthalmology (Auckland, N.Z.)
short title: Clin Ophthalmol
ISSN: 1177-5467
ISSN (Online): 1177-5483
IsoAbbr: Clin Ophthalmol
NlmId: 101321512
123:123
JrId: 35583
long title: Autism research : official journal of the International Society for Autism Research
short title: Autism Res
ISSN: 1939-3792
ISSN (Online): 1939-3806
IsoAbbr: Autism Res
NlmId: 101461858
123:123
JrId: 35584
long title: Bioscience hypotheses
short title: Biosci Hypotheses
ISSN: 1756-2392
ISSN (Online): 1876-746X
IsoAbbr: Biosci Hypotheses
NlmId: 101480360
123:123
JrId: 35585
long title: Journal of Korean Academy of Nursing
short title: J Korean Acad Nurs
ISSN: 2005-3673
ISSN (Online): 2093-758X
IsoAbbr: J Korean Acad Nurs
NlmId: 101488689
123:123
JrId: 35591
long title: Journal of epithelial biology & pharmacology
short title: J Epithel Biol Pharmacol
ISSN: 1875-0443
ISSN (Online): 
IsoAbbr: J Epithel Biol Pharmacol
NlmId: 101491072
123:123
JrId: 35592
long title: Match (Mulheim an der Ruhr, Germany)
short title: Match (Mulh)
ISSN: 0340-6253
ISSN (Online): 
IsoAbbr: Match (Mulh)
NlmId: 101491175
123:123
JrId: 35593
long title: Microscopy today
short title: Micros Today
ISSN: 1551-9295
ISSN (Online): 
IsoAbbr: Micros Today
NlmId: 101491189
123:123
JrId: 35594
long title: IEEE transactions on haptics
short title: IEEE Trans Haptics
ISSN: 1939-1412
ISSN (Online): 
IsoAbbr: IEEE Trans Haptics
NlmId: 101491191
123:123
JrId: 35596
long title: Nonlinear analysis, theory, methods & applications
short title: Nonlinear Anal Theory Methods Appl
ISSN: 0362-546X
ISSN (Online): 
IsoAbbr: Nonlinear Anal Theory Methods Appl
NlmId: 101491193
123:123
JrId: 35597
long title: International journal of information and communication technology education : an official publication of the Information Resources Management Association
short title: Int J Inf Commun Technol Educ
ISSN: 1550-1876
ISSN (Online): 
IsoAbbr: Int J Inf Commun Technol Educ
NlmId: 101491192
123:123
JrId: 35603
long title: Xin li xue bao. Acta psychologica Sinica
short title: Xin Li Xue Bao
ISSN: 0439-755X
ISSN (Online): 
IsoAbbr: Xin Li Xue Bao
NlmId: 0051531
123:123
JrId: 35604
long title: New ideas in psychology
short title: New Ideas Psychol
ISSN: 0732-118X
ISSN (Online): 
IsoAbbr: New Ideas Psychol
NlmId: 8306930
123:123
JrId: 35605
long title: Alkoholizm i narkomania
short title: Alkohol Narkom
ISSN: 0867-4361
ISSN (Online): 1689-3530
IsoAbbr: Alkohol Narkom
NlmId: 9516417
123:123
JrId: 35606
long title: Current opinion in colloid & interface science
short title: Curr Opin Colloid Interface Sci
ISSN: 1359-0294
ISSN (Online): 
IsoAbbr: Curr Opin Colloid Interface Sci
NlmId: 9614964
123:123
JrId: 35607
long title: International journal of imaging systems and technology
short title: Int J Imaging Syst Technol
ISSN: 0899-9457
ISSN (Online): 
IsoAbbr: Int J Imaging Syst Technol
NlmId: 9883966
123:123
JrId: 35608
long title: Supramolecular chemistry
short title: Supramol Chem
ISSN: 1061-0278
ISSN (Online): 
IsoAbbr: Supramol Chem
NlmId: 9886626
123:123
JrId: 35609
long title: Journal of hospice and palliative nursing : JHPN : the official journal of the Hospice and Palliative Nurses Association
short title: J Hosp Palliat Nurs
ISSN: 1522-2179
ISSN (Online): 1539-0705
IsoAbbr: J Hosp Palliat Nurs
NlmId: 100887419
123:123
JrId: 35610
long title: Primatologie : revue publiee sous l'egide de la Societe francophone de primatologie
short title: Primatologie
ISSN: 1279-8304
ISSN (Online): 
IsoAbbr: Primatologie
NlmId: 100889118
123:123
JrId: 35612
long title: Journal of groups in addiction & recovery
short title: J Groups Addict Recover
ISSN: 1556-035X
ISSN (Online): 1556-0368
IsoAbbr: J Groups Addict Recover
NlmId: 101240306
123:123
JrId: 35613
long title: Journal of micromechanics and microengineering : structures, devices, and systems
short title: J Micromech Microeng
ISSN: 0960-1317
ISSN (Online): 1361-6439
IsoAbbr: J Micromech Microeng
NlmId: 101243057
123:123
JrId: 35614
long title: Journal of radiotherapy in practice
short title: J Radiother Pract
ISSN: 1460-3969
ISSN (Online): 
IsoAbbr: J Radiother Pract
NlmId: 101260114
123:123
JrId: 35615
long title: Crystal growth & design
short title: Cryst Growth Des
ISSN: 1528-7483
ISSN (Online): 1528-7505
IsoAbbr: Cryst Growth Des
NlmId: 101261892
123:123
JrId: 35616
long title: Stem cell research
short title: Stem Cell Res
ISSN: 1873-5061
ISSN (Online): 1876-7753
IsoAbbr: Stem Cell Res
NlmId: 101316957
123:123
JrId: 35617
long title: Cell and tissue biology
short title: Cell and tissue biol
ISSN: 1990-519X
ISSN (Online): 
IsoAbbr: Cell and tissue biol
NlmId: 101317402
123:123
JrId: 35618
long title: Brain stimulation
short title: Brain Stimul
ISSN: 1935-861X
ISSN (Online): 
IsoAbbr: Brain Stimul
NlmId: 101465726
123:123
JrId: 35620
long title: Journal of cardiovascular translational research
short title: J Cardiovasc Transl Res
ISSN: 1937-5387
ISSN (Online): 1937-5395
IsoAbbr: J Cardiovasc Transl Res
NlmId: 101468585
123:123
JrId: 35621
long title: Journal of innate immunity
short title: J Innate Immun
ISSN: 1662-811X
ISSN (Online): 1662-8128
IsoAbbr: J Innate Immun
NlmId: 101469471
123:123
JrId: 35622
long title: CVD prevention and control
short title: CVD Prev Control
ISSN: 1875-4570
ISSN (Online): 1875-4562
IsoAbbr: CVD Prev Control
NlmId: 101479744
123:123
JrId: 35623
long title: Circulation. Cardiovascular genetics
short title: Circ Cardiovasc Genet
ISSN: 1942-325X
ISSN (Online): 1942-3268
IsoAbbr: Circ Cardiovasc Genet
NlmId: 101489144
123:123
JrId: 35626
long title: The open pharmacology journal
short title: Open Pharmacol J
ISSN: 
ISSN (Online): 1874-1436
IsoAbbr: Open Pharmacol J
NlmId: 101491236
123:123
JrId: 35627
long title: Scientific studies of reading : the official journal of the Society for the Scientific Study of Reading
short title: Sci Stud Read
ISSN: 1088-8438
ISSN (Online): 
IsoAbbr: Sci Stud Read
NlmId: 101491238
123:123
JrId: 35629
long title: Open inorganic chemistry journal
short title: Open Inorg Chem J
ISSN: 
ISSN (Online): 1874-0987
IsoAbbr: Open Inorg Chem J
NlmId: 101491239
123:123
JrId: 35630
long title: Nonlinear dynamics
short title: Nonlinear Dyn
ISSN: 0924-090X
ISSN (Online): 
IsoAbbr: Nonlinear Dyn
NlmId: 101492213
123:123
JrId: 35631
long title: Journal of vacuum science & technology. B, Microelectronics and nanometer structures : processing, measurement, and phenomena : an official journal of the American Vacuum Society
short title: J Vac Sci Technol B Microelectron Nanometer Struct Process Meas Phenom
ISSN: 1071-1023
ISSN (Online): 
IsoAbbr: J Vac Sci Technol B Microelectron Nanometer Struct Process Meas Phenom
NlmId: 101491911
123:123
JrId: 35632
long title: Composites. Part A, Applied science and manufacturing
short title: Compos Part A Appl Sci Manuf
ISSN: 1359-835X
ISSN (Online): 
IsoAbbr: Compos Part A Appl Sci Manuf
NlmId: 101492223
123:123
JrId: 35633
long title: Proceedings / ICIP ... International Conference on Image Processing
short title: Proc Int Conf Image Proc
ISSN: 1522-4880
ISSN (Online): 
IsoAbbr: Proc Int Conf Image Proc
NlmId: 101492319
123:123
JrId: 35634
long title: Journal of luminescence
short title: J Lumin
ISSN: 0022-2313
ISSN (Online): 
IsoAbbr: J Lumin
NlmId: 101492426
123:123
JrId: 35635
long title: Diamond and related materials
short title: Diam Relat Mater
ISSN: 0925-9635
ISSN (Online): 
IsoAbbr: Diam Relat Mater
NlmId: 101492429
123:123
JrId: 35636
long title: Proceedings / IEEE International Conference on Computer Vision. IEEE International Conference on Computer Vision
short title: Proc IEEE Int Conf Comput Vis
ISSN: 1550-5499
ISSN (Online): 
IsoAbbr: Proc IEEE Int Conf Comput Vis
NlmId: 101492443
123:123
JrId: 35637
long title: Proceedings / CVPR, IEEE Computer Society Conference on Computer Vision and Pattern Recognition. IEEE Computer Society Conference on Computer Vision and Pattern Recognition
short title: Proc IEEE Comput Soc Conf Comput Vis Pattern Recognit
ISSN: 1063-6919
ISSN (Online): 
IsoAbbr: Proc IEEE Comput Soc Conf Comput Vis Pattern Recognit
NlmId: 101492446
123:123
JrId: 35639
long title: Proceedings / IEEE International Symposium on Biomedical Imaging: from nano to macro. IEEE International Symposium on Biomedical Imaging
short title: Proc IEEE Int Symp Biomed Imaging
ISSN: 1945-7928
ISSN (Online): 1945-8452
IsoAbbr: Proc IEEE Int Symp Biomed Imaging
NlmId: 101492570
123:123
JrId: 35640
long title: IEEE Nuclear Science Symposium conference record. Nuclear Science Symposium
short title: IEEE Nucl Sci Symp Conf Rec (1997)
ISSN: 1095-7863
ISSN (Online): 
IsoAbbr: IEEE Nucl Sci Symp Conf Rec (1997)
NlmId: 101492453
123:123
JrId: 35641
long title: Theoretical computer science
short title: Theor Comput Sci
ISSN: 0304-3975
ISSN (Online): 
IsoAbbr: Theor Comput Sci
NlmId: 101492490
123:123
JrId: 35642
long title: International journal of heat and mass transfer
short title: Int J Heat Mass Transf
ISSN: 0017-9310
ISSN (Online): 
IsoAbbr: Int J Heat Mass Transf
NlmId: 101492571
123:123
JrId: 35643
long title: The Journal of socio-economics
short title: J Socio Econ
ISSN: 1053-5357
ISSN (Online): 
IsoAbbr: J Socio Econ
NlmId: 101492574
123:123
JrId: 35644
long title: Journal of Indian philosophy
short title: J Indian Philos
ISSN: 0022-1791
ISSN (Online): 
IsoAbbr: J Indian Philos
NlmId: 101492583
123:123
JrId: 35645
long title: Advances in insect physiology
short title: Adv In Insect Phys
ISSN: 0065-2806
ISSN (Online): 
IsoAbbr: Adv In Insect Phys
NlmId: 14630180R
123:123
JrId: 35646
long title: Journal of chemical and engineering data
short title: J Chem Eng Data
ISSN: 0021-9568
ISSN (Online): 
IsoAbbr: J Chem Eng Data
NlmId: 17840090R
123:123
JrId: 35647
long title: Journal of nonparametric statistics
short title: J Nonparametr Stat
ISSN: 1048-5252
ISSN (Online): 
IsoAbbr: J Nonparametr Stat
NlmId: 101492077
123:123
JrId: 35648
long title: American journal on intellectual and developmental disabilities
short title: Am J Intellect Dev Disabil
ISSN: 1944-7515
ISSN (Online): 1944-7558
IsoAbbr: Am J Intellect Dev Disabil
NlmId: 101492916
123:123
JrId: 35651
long title: American journal of translational research
short title: Am J Transl Res
ISSN: 
ISSN (Online): 1943-8141
IsoAbbr: Am J Transl Res
NlmId: 101493030
123:123
JrId: 35655
long title: Environmental health and preventive medicine
short title: Environ Health Prev Med
ISSN: 1342-078X
ISSN (Online): 1347-4715
IsoAbbr: Environ Health Prev Med
NlmId: 9609642
123:123
JrId: 35656
long title: Journal of orthopaedics and traumatology : official journal of the Italian Society of Orthopaedics and Traumatology
short title: J Orthop Traumatol
ISSN: 1590-9921
ISSN (Online): 1590-9999
IsoAbbr: J Orthop Traumatol
NlmId: 101090931
123:123
JrId: 35657
long title: Hepatology international
short title: Hepatol Int
ISSN: 1936-0533
ISSN (Online): 1936-0541
IsoAbbr: Hepatol Int
NlmId: 101304009
123:123
JrId: 35658
long title: Journal of children's orthopaedics
short title: J Child Orthop
ISSN: 1863-2521
ISSN (Online): 1863-2548
IsoAbbr: J Child Orthop
NlmId: 101313582
123:123
JrId: 35659
long title: Current reviews in musculoskeletal medicine
short title: Curr Rev Musculoskelet Med
ISSN: 1935-973X
ISSN (Online): 1935-9748
IsoAbbr: Curr Rev Musculoskelet Med
NlmId: 101317803
123:123
JrId: 35660
long title: Journal of chemical biology
short title: J Chem Biol
ISSN: 1864-6158
ISSN (Online): 1864-6166
IsoAbbr: J Chem Biol
NlmId: 101318662
123:123
JrId: 35661
long title: Cancer microenvironment : official journal of the International Cancer Microenvironment Society
short title: Cancer Microenviron
ISSN: 1875-2292
ISSN (Online): 1875-2284
IsoAbbr: Cancer Microenviron
NlmId: 101322634
123:123
JrId: 35662
long title: Journal of hematopathology
short title: J Hematop
ISSN: 
ISSN (Online): 1865-5785
IsoAbbr: J Hematop
NlmId: 101491976
123:123
JrId: 35669
long title: Genetic testing and molecular biomarkers
short title: Genet Test Mol Biomarkers
ISSN: 1945-0265
ISSN (Online): 1945-0257
IsoAbbr: Genet Test Mol Biomarkers
NlmId: 101494210
123:123
JrId: 35670
long title: Journal of the Royal Statistical Society. Series B, Statistical methodology
short title: J R Stat Soc Series B Stat Methodol
ISSN: 1369-7412
ISSN (Online): 
IsoAbbr: J R Stat Soc Series B Stat Methodol
NlmId: 100890344
123:123
JrId: 35671
long title: Computing in science & engineering
short title: Comput Sci Eng
ISSN: 1521-9615
ISSN (Online): 
IsoAbbr: Comput Sci Eng
NlmId: 100911167
123:123
JrId: 35672
long title: Complementary health practice review
short title: Complement Health Pract Rev
ISSN: 1533-2101
ISSN (Online): 
IsoAbbr: Complement Health Pract Rev
NlmId: 100973482
123:123
JrId: 35673
long title: American journal of psychiatric rehabilitation
short title: Am J Psychiatr Rehabil
ISSN: 1548-7768
ISSN (Online): 1548-7776
IsoAbbr: Am J Psychiatr Rehabil
NlmId: 101215603
123:123
JrId: 35674
long title: Personalized medicine
short title: Per Med
ISSN: 1741-0541
ISSN (Online): 
IsoAbbr: Per Med
NlmId: 101238549
123:123
JrId: 35675
long title: Journal of addiction medicine
short title: J Addict Med
ISSN: 1932-0620
ISSN (Online): 1935-3227
IsoAbbr: J Addict Med
NlmId: 101306759
123:123
JrId: 35676
long title: Artery research
short title: Artery Res
ISSN: 1872-9312
ISSN (Online): 
IsoAbbr: Artery Res
NlmId: 101310251
123:123
JrId: 35677
long title: Leadership in health services (Bradford, England)
short title: Leadersh Health Serv (Bradf Engl)
ISSN: 1751-1879
ISSN (Online): 1751-1887
IsoAbbr: Leadersh Health Serv (Bradf Engl)
NlmId: 101464443
123:123
JrId: 35678
long title: JACC. Cardiovascular interventions
short title: JACC Cardiovasc Interv
ISSN: 1936-8798
ISSN (Online): 1876-7605
IsoAbbr: JACC Cardiovasc Interv
NlmId: 101467004
123:123
JrId: 35679
long title: JACC. Cardiovascular imaging
short title: JACC Cardiovasc Imaging
ISSN: 1936-878X
ISSN (Online): 1876-7591
IsoAbbr: JACC Cardiovasc Imaging
NlmId: 101467978
123:123
JrId: 35680
long title: Clinical and translational science
short title: Clin Transl Sci
ISSN: 1752-8054
ISSN (Online): 1752-8062
IsoAbbr: Clin Transl Sci
NlmId: 101474067
123:123
JrId: 35681
long title: Circulation. Heart failure
short title: Circ Heart Fail
ISSN: 1941-3289
ISSN (Online): 1941-3297
IsoAbbr: Circ Heart Fail
NlmId: 101479941
123:123
JrId: 35682
long title: Current pharmacogenomics and personalized medicine
short title: Curr Pharmacogenomics Person Med
ISSN: 1875-6921
ISSN (Online): 1875-6913
IsoAbbr: Curr Pharmacogenomics Person Med
NlmId: 101480601
123:123
JrId: 35683
long title: Automatica : the journal of IFAC, the International Federation of Automatic Control
short title: Automatica (Oxf)
ISSN: 0005-1098
ISSN (Online): 
IsoAbbr: Automatica (Oxf)
NlmId: 101493124
123:123
JrId: 35684
long title: Proceedings of meetings on acoustics Acoustical Society of America
short title: Proc Meet Acoust
ISSN: 
ISSN (Online): 1939-800X
IsoAbbr: Proc Meet Acoust
NlmId: 101493689
123:123
JrId: 35685
long title: Journal of statistical physics
short title: J Stat Phys
ISSN: 0022-4715
ISSN (Online): 1572-9613
IsoAbbr: J Stat Phys
NlmId: 101493698
123:123
JrId: 35686
long title: SPIE newsroom
short title: SPIE Newsroom
ISSN: 1818-2259
ISSN (Online): 
IsoAbbr: SPIE Newsroom
NlmId: 101493704
123:123
JrId: 35687
long title: Nonlinearity
short title: Nonlinearity
ISSN: 0951-7715
ISSN (Online): 1361-6544
IsoAbbr: Nonlinearity
NlmId: 101493702
123:123
JrId: 35688
long title: Journal of the Korean Statistical Society
short title: J Korean Stat Soc
ISSN: 1226-3192
ISSN (Online): 
IsoAbbr: J Korean Stat Soc
NlmId: 101493748
123:123
JrId: 35689
long title: Journal of signal processing systems
short title: J Signal Process Syst
ISSN: 1939-8018
ISSN (Online): 1939-8115
IsoAbbr: J Signal Process Syst
NlmId: 101493912
123:123
JrId: 35690
long title: Emotion review
short title: Emot Rev
ISSN: 1754-0739
ISSN (Online): 
IsoAbbr: Emot Rev
NlmId: 101494163
123:123
JrId: 35693
long title: Arthropod-plant interactions
short title: Arthropod Plant Interact
ISSN: 1872-8855
ISSN (Online): 1872-8847
IsoAbbr: Arthropod Plant Interact
NlmId: 101494718
123:123
JrId: 35694
long title: Orthopaedics & traumatology, surgery & research : OTSR
short title: Orthop Traumatol Surg Res
ISSN: 
ISSN (Online): 1877-0568
IsoAbbr: Orthop Traumatol Surg Res
NlmId: 101494830
123:123
JrId: 35700
long title: Journal of herbs, spices & medicinal plants
short title: J Herbs Spices Med Plants
ISSN: 1049-6475
ISSN (Online): 1540-3580
IsoAbbr: J Herbs Spices Med Plants
NlmId: 9302329
123:123
JrId: 35701
long title: Head & neck oncology
short title: Head Neck Oncol
ISSN: 
ISSN (Online): 1758-3284
IsoAbbr: Head Neck Oncol
NlmId: 101479704
123:123
JrId: 35703
long title: Journal of molecular and genetic medicine : an international journal of biomedical research
short title: J Mol Genet Med
ISSN: 
ISSN (Online): 1747-0862
IsoAbbr: J Mol Genet Med
NlmId: 101256516
123:123
JrId: 35705
long title: Wei sheng wu yu gan ran
short title: 
ISSN: 1673-6184
ISSN (Online): 
IsoAbbr: Wei Sheng Wu Yu Gan Ran
NlmId: 101496274
123:123
JrId: 35706
long title: Journal of prosthodontic research
short title: J Prosthodont Res
ISSN: 1883-1958
ISSN (Online): 2212-4632
IsoAbbr: J Prosthodont Res
NlmId: 101490359
123:123
JrId: 35708
long title: The western journal of emergency medicine
short title: West J Emerg Med
ISSN: 1936-900X
ISSN (Online): 1936-9018
IsoAbbr: West J Emerg Med
NlmId: 101476450
123:123
JrId: 35709
long title: Journal of oncology
short title: J Oncol
ISSN: 1687-8450
ISSN (Online): 1687-8469
IsoAbbr: J Oncol
NlmId: 101496537
123:123
JrId: 35710
long title: Fungal ecology
short title: Fungal Ecol
ISSN: 1754-5048
ISSN (Online): 1878-0083
IsoAbbr: Fungal Ecol
NlmId: 101496718
123:123
JrId: 35711
long title: Interdisciplinary perspectives on infectious diseases
short title: Interdiscip Perspect Infect Dis
ISSN: 1687-708X
ISSN (Online): 1687-7098
IsoAbbr: Interdiscip Perspect Infect Dis
NlmId: 101496545
123:123
JrId: 35712
long title: Osterreichische Zeitschrift fur Kinderheilkunde und Kinderfursorge
short title: Osterr Z Kinderheilkd Kinderfuersorge
ISSN: 0369-8076
ISSN (Online): 
IsoAbbr: Osterr Z Kinderheilkd Kinderfuersorge
NlmId: 19320650R
123:123
JrId: 35714
long title: Advances in protein chemistry and structural biology
short title: Adv Protein Chem Struct Biol
ISSN: 1876-1623
ISSN (Online): 1876-1631
IsoAbbr: Adv Protein Chem Struct Biol
NlmId: 101497281
123:123
JrId: 35720
long title: Gefahrstoffe, Reinhaltung der Luft = Air quality control / Herausgeber, BIA und KRdL im VDI und DIN
short title: 
ISSN: 0949-8036
ISSN (Online): 
IsoAbbr: Gefahrst Reinhalt Luft
NlmId: 9890003
123:123
JrId: 35721
long title: Musculoskeletal surgery
short title: Musculoskelet Surg
ISSN: 2035-5106
ISSN (Online): 2035-5114
IsoAbbr: Musculoskelet Surg
NlmId: 101498346
123:123
JrId: 35723
long title: Progress in molecular biology and translational science
short title: Prog Mol Biol Transl Sci
ISSN: 1877-1173
ISSN (Online): 1878-0814
IsoAbbr: Prog Mol Biol Transl Sci
NlmId: 101498165
123:123
JrId: 35729
long title: African journal of psychiatry
short title: Afr J Psychiatry (Johannesbg)
ISSN: 1994-8220
ISSN (Online): 
IsoAbbr: Afr J Psychiatry (Johannesbg)
NlmId: 101465030
123:123
JrId: 35730
long title: Behavioural and cognitive psychotherapy
short title: Behav Cogn Psychother
ISSN: 1352-4658
ISSN (Online): 1469-1833
IsoAbbr: Behav Cogn Psychother
NlmId: 9418292
123:123
JrId: 35731
long title: Drug metabolism letters
short title: Drug Metab Lett
ISSN: 1872-3128
ISSN (Online): 1874-0758
IsoAbbr: Drug Metab Lett
NlmId: 101313587
123:123
JrId: 35732
long title: Education for primary care : an official publication of the Association of Course Organisers, National Association of GP Tutors, World Organisation of Family Doctors
short title: Educ Prim Care
ISSN: 1473-9879
ISSN (Online): 1475-990X
IsoAbbr: Educ Prim Care
NlmId: 101141280
123:123
JrId: 35733
long title: Eklem hastaliklari ve cerrahisi = Joint diseases & related surgery
short title: Eklem Hastalik Cerrahisi
ISSN: 1305-8282
ISSN (Online): 1309-0313
IsoAbbr: Eklem Hastalik Cerrahisi
NlmId: 101265191
123:123
JrId: 35734
long title: Expert review of pharmacoeconomics & outcomes research
short title: Expert Rev Pharmacoecon Outcomes Res
ISSN: 1473-7167
ISSN (Online): 1744-8379
IsoAbbr: Expert Rev Pharmacoecon Outcomes Res
NlmId: 101132257
123:123
JrId: 35735
long title: Future cardiology
short title: Future Cardiol
ISSN: 1479-6678
ISSN (Online): 1744-8298
IsoAbbr: Future Cardiol
NlmId: 101239345
123:123
JrId: 35736
long title: Iranian journal of kidney diseases
short title: Iran J Kidney Dis
ISSN: 1735-8582
ISSN (Online): 1735-8604
IsoAbbr: Iran J Kidney Dis
NlmId: 101316967
123:123
JrId: 35737
long title: Japan journal of nursing science : JJNS
short title: Jpn J Nurs Sci
ISSN: 1742-7932
ISSN (Online): 1742-7924
IsoAbbr: Jpn J Nurs Sci
NlmId: 101227890
123:123
JrId: 35738
long title: Journal of biophotonics
short title: J Biophotonics
ISSN: 1864-063X
ISSN (Online): 1864-0648
IsoAbbr: J Biophotonics
NlmId: 101318567
123:123
JrId: 35739
long title: Journal of correctional health care : the official journal of the National Commission on Correctional Health Care
short title: J Correct Health Care
ISSN: 1078-3458
ISSN (Online): 1940-5200
IsoAbbr: J Correct Health Care
NlmId: 9503759
123:123
JrId: 35740
long title: Journal of dance medicine & science : official publication of the International Association for Dance Medicine & Science
short title: J Dance Med Sci
ISSN: 1089-313X
ISSN (Online): 
IsoAbbr: J Dance Med Sci
NlmId: 9700066
123:123
JrId: 35742
long title: Journal of medical economics
short title: J Med Econ
ISSN: 1369-6998
ISSN (Online): 1941-837X
IsoAbbr: J Med Econ
NlmId: 9892255
123:123
JrId: 35743
long title: Natural product communications
short title: Nat Prod Commun
ISSN: 1934-578X
ISSN (Online): 1555-9475
IsoAbbr: Nat Prod Commun
NlmId: 101477873
123:123
JrId: 35744
long title: NCHS data brief
short title: NCHS Data Brief
ISSN: 1941-4935
ISSN (Online): 1941-4927
IsoAbbr: NCHS Data Brief
NlmId: 101495625
123:123
JrId: 35745
long title: Psychogeriatrics : the official journal of the Japanese Psychogeriatric Society
short title: Psychogeriatrics
ISSN: 1346-3500
ISSN (Online): 1479-8301
IsoAbbr: Psychogeriatrics
NlmId: 101230058
123:123
JrId: 35746
long title: Revista de calidad asistencial : organo de la Sociedad Espanola de Calidad Asistencial
short title: Rev Calid Asist
ISSN: 1134-282X
ISSN (Online): 1887-1364
IsoAbbr: Rev Calid Asist
NlmId: 9601664
123:123
JrId: 35747
long title: Targeted oncology
short title: Target Oncol
ISSN: 1776-2596
ISSN (Online): 1776-260X
IsoAbbr: Target Oncol
NlmId: 101270595
123:123
JrId: 35748
long title: Integrative zoology
short title: Integr Zool
ISSN: 1749-4869
ISSN (Online): 1749-4877
IsoAbbr: Integr Zool
NlmId: 101492420
123:123
JrId: 35751
long title: American journal of rhinology & allergy
short title: Am J Rhinol Allergy
ISSN: 1945-8924
ISSN (Online): 1945-8932
IsoAbbr: Am J Rhinol Allergy
NlmId: 101490775
123:123
JrId: 35753
long title: Academic pediatrics
short title: Acad Pediatr
ISSN: 1876-2859
ISSN (Online): 1876-2867
IsoAbbr: Acad Pediatr
NlmId: 101499145
123:123
JrId: 35755
long title: Environmental microbiology reports
short title: Environ Microbiol Rep
ISSN: 
ISSN (Online): 1758-2229
IsoAbbr: Environ Microbiol Rep
NlmId: 101499207
123:123
JrId: 35757
long title: Attention, perception & psychophysics
short title: Atten Percept Psychophys
ISSN: 1943-3921
ISSN (Online): 1943-393X
IsoAbbr: Atten Percept Psychophys
NlmId: 101495384
123:123
JrId: 35758
long title: The journal of the Royal Society for the Promotion of Health
short title: J R Soc Promot Health
ISSN: 1466-4240
ISSN (Online): 1476-9042
IsoAbbr: J R Soc Promot Health
NlmId: 101499616
123:123
JrId: 35759
long title: Perspectives in public health
short title: Perspect Public Health
ISSN: 1757-9139
ISSN (Online): 1757-9147
IsoAbbr: Perspect Public Health
NlmId: 101499631
123:123
JrId: 35761
long title: Clinical and experimental otorhinolaryngology
short title: Clin Exp Otorhinolaryngol
ISSN: 1976-8710
ISSN (Online): 2005-0720
IsoAbbr: Clin Exp Otorhinolaryngol
NlmId: 101474010
123:123
JrId: 35763
long title: Psychoanalysis and history
short title: Psychoanal Hist
ISSN: 1460-8235
ISSN (Online): 
IsoAbbr: Psychoanal Hist
NlmId: 100887289
123:123
JrId: 35764
long title: Nature reviews. Cardiology
short title: Nat Rev Cardiol
ISSN: 1759-5002
ISSN (Online): 1759-5010
IsoAbbr: Nat Rev Cardiol
NlmId: 101500075
123:123
JrId: 35765
long title: Nature reviews. Endocrinology
short title: Nat Rev Endocrinol
ISSN: 1759-5029
ISSN (Online): 1759-5037
IsoAbbr: Nat Rev Endocrinol
NlmId: 101500078
123:123
JrId: 35766
long title: Nature reviews. Urology
short title: Nat Rev Urol
ISSN: 1759-4812
ISSN (Online): 1759-4820
IsoAbbr: Nat Rev Urol
NlmId: 101500082
123:123
JrId: 35767
long title: Nature reviews. Rheumatology
short title: Nat Rev Rheumatol
ISSN: 1759-4790
ISSN (Online): 1759-4804
IsoAbbr: Nat Rev Rheumatol
NlmId: 101500080
123:123
JrId: 35768
long title: Nature reviews. Clinical oncology
short title: Nat Rev Clin Oncol
ISSN: 1759-4774
ISSN (Online): 1759-4782
IsoAbbr: Nat Rev Clin Oncol
NlmId: 101500077
123:123
JrId: 35769
long title: Nature reviews. Nephrology
short title: Nat Rev Nephrol
ISSN: 1759-5061
ISSN (Online): 1759-507X
IsoAbbr: Nat Rev Nephrol
NlmId: 101500081
123:123
JrId: 35770
long title: Nature reviews. Neurology
short title: Nat Rev Neurol
ISSN: 1759-4758
ISSN (Online): 1759-4766
IsoAbbr: Nat Rev Neurol
NlmId: 101500072
123:123
JrId: 35771
long title: Nature reviews. Gastroenterology & hepatology
short title: Nat Rev Gastroenterol Hepatol
ISSN: 1759-5045
ISSN (Online): 1759-5053
IsoAbbr: Nat Rev Gastroenterol Hepatol
NlmId: 101500079
123:123
JrId: 35772
long title: Transactions of the American Climatological and Clinical Association. American Climatological and Clinical Association
short title: Trans Am Climatol Clin Assoc
ISSN: 0743-3255
ISSN (Online): 
IsoAbbr: Trans Am Climatol Clin Assoc
NlmId: 101491235
123:123
JrId: 35773
long title: Nature chemistry
short title: Nat Chem
ISSN: 1755-4330
ISSN (Online): 1755-4349
IsoAbbr: Nat Chem
NlmId: 101499734
123:123
JrId: 35775
long title: Transactions of the ... Annual Meeting of the American Climatological Association. American Climatological Association. Meeting
short title: Trans Am Climatol Assoc Meet
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Am Climatol Assoc Meet
NlmId: 101491217
123:123
JrId: 35776
long title: Transactions of the American Climatological Association for the year ... American Climatological Association
short title: Trans Am Climatol Assoc
ISSN: 1059-8685
ISSN (Online): 
IsoAbbr: Trans Am Climatol Assoc
NlmId: 101491229
123:123
JrId: 35777
long title: Annual Meeting of the American Climatological Association. American Climatological Association. Meeting
short title: Annu Meet Amer Climatol Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Meet Amer Climatol Assoc
NlmId: 101491219
123:123
JrId: 35778
long title: Cancer cytopathology
short title: Cancer Cytopathol
ISSN: 1934-662X
ISSN (Online): 1934-6638
IsoAbbr: Cancer Cytopathol
NlmId: 101499453
123:123
JrId: 35779
long title: Biodemography and social biology
short title: Biodemography Soc Biol
ISSN: 1948-5565
ISSN (Online): 1948-5573
IsoAbbr: Biodemography Soc Biol
NlmId: 101500303
123:123
JrId: 35782
long title: International journal of peptide research and therapeutics
short title: Int J Pept Res Ther
ISSN: 1573-3149
ISSN (Online): 1573-3904
IsoAbbr: Int J Pept Res Ther
NlmId: 101252761
123:123
JrId: 35783
long title: Plasmonics (Norwell, Mass.)
short title: Plasmonics
ISSN: 1557-1955
ISSN (Online): 1557-1963
IsoAbbr: Plasmonics
NlmId: 101271522
123:123
JrId: 35784
long title: Archives of drug information
short title: Arch Drug Inf
ISSN: 
ISSN (Online): 1753-5174
IsoAbbr: Arch Drug Inf
NlmId: 101322852
123:123
JrId: 35785
long title: International journal of emergency medicine
short title: Int J Emerg Med
ISSN: 
ISSN (Online): 1865-1380
IsoAbbr: Int J Emerg Med
NlmId: 101469435
123:123
JrId: 35786
long title: Frontiers in bioscience (Elite edition)
short title: Front Biosci (Elite Ed)
ISSN: 1945-0494
ISSN (Online): 1945-0508
IsoAbbr: Front Biosci (Elite Ed)
NlmId: 101485240
123:123
JrId: 35787
long title: Frontiers in bioscience (Scholar edition)
short title: Front Biosci (Schol Ed)
ISSN: 1945-0516
ISSN (Online): 1945-0524
IsoAbbr: Front Biosci (Schol Ed)
NlmId: 101485241
123:123
JrId: 35790
long title: Chinese journal of cancer
short title: Chin J Cancer
ISSN: 
ISSN (Online): 1944-446X
IsoAbbr: Chin J Cancer
NlmId: 101498232
123:123
JrId: 35792
long title: American journal of orthodontics and oral surgery
short title: Am J Orthod Oral Surg
ISSN: 0096-6347
ISSN (Online): 1557-847X
IsoAbbr: Am J Orthod Oral Surg
NlmId: 14820350R
123:123
JrId: 35798
long title: Japanese journal of radiology
short title: Jpn J Radiol
ISSN: 1867-1071
ISSN (Online): 1867-108X
IsoAbbr: Jpn J Radiol
NlmId: 101490689
123:123
JrId: 35799
long title: Plant biotechnology reports
short title: Plant Biotechnol Rep
ISSN: 1863-5466
ISSN (Online): 1863-5474
IsoAbbr: Plant Biotechnol Rep
NlmId: 101501730
123:123
JrId: 35800
long title: Central European neurosurgery
short title: Cent Eur Neurosurg
ISSN: 1868-4904
ISSN (Online): 1868-4912
IsoAbbr: Cent Eur Neurosurg
NlmId: 101501500
123:123
JrId: 35801
long title: Issue brief (George Washington University. National Health Policy Forum : 2005)
short title: Issue Brief George Wash Univ Natl Health Policy Forum
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief George Wash Univ Natl Health Policy Forum
NlmId: 101502213
123:123
JrId: 35803
long title: Psycho-social medicine
short title: Psychosoc Med
ISSN: 
ISSN (Online): 1860-5214
IsoAbbr: Psychosoc Med
NlmId: 101227682
123:123
JrId: 35804
long title: Thoracic surgical science
short title: Thorac Surg Sci
ISSN: 
ISSN (Online): 1862-4006
IsoAbbr: Thorac Surg Sci
NlmId: 101238546
123:123
JrId: 35805
long title: GMS current topics in otorhinolaryngology, head and neck surgery
short title: GMS Curr Top Otorhinolaryngol Head Neck Surg
ISSN: 
ISSN (Online): 1865-1011
IsoAbbr: GMS Curr Top Otorhinolaryngol Head Neck Surg
NlmId: 101275966
123:123
JrId: 35806
long title: GMS Krankenhaushygiene interdisziplinar
short title: GMS Krankenhhyg Interdiszip
ISSN: 
ISSN (Online): 1863-5245
IsoAbbr: GMS Krankenhhyg Interdiszip
NlmId: 101313359
123:123
JrId: 35808
long title: Journal of gynecologic oncology
short title: J Gynecol Oncol
ISSN: 2005-0380
ISSN (Online): 2005-0399
IsoAbbr: J Gynecol Oncol
NlmId: 101483150
123:123
JrId: 35809
long title: Current gerontology and geriatrics research
short title: Curr Gerontol Geriatr Res
ISSN: 1687-7063
ISSN (Online): 1687-7071
IsoAbbr: Curr Gerontol Geriatr Res
NlmId: 101484307
123:123
JrId: 35811
long title: Annals of physical and rehabilitation medicine
short title: Ann Phys Rehabil Med
ISSN: 1877-0657
ISSN (Online): 1877-0665
IsoAbbr: Ann Phys Rehabil Med
NlmId: 101502773
123:123
JrId: 35814
long title: Indian journal of urology : IJU : journal of the Urological Society of India
short title: Indian J Urol
ISSN: 0970-1591
ISSN (Online): 1998-3824
IsoAbbr: Indian J Urol
NlmId: 8510441
123:123
JrId: 35818
long title: Rice (New York, N.Y.)
short title: Rice (N Y)
ISSN: 1939-8425
ISSN (Online): 1939-8433
IsoAbbr: Rice (N Y)
NlmId: 101503136
123:123
JrId: 35819
long title: Journal of molecular cell biology
short title: J Mol Cell Biol
ISSN: 1674-2788
ISSN (Online): 1759-4685
IsoAbbr: J Mol Cell Biol
NlmId: 101503669
123:123
JrId: 35820
long title: Biomicrofluidics
short title: Biomicrofluidics
ISSN: 
ISSN (Online): 1932-1058
IsoAbbr: Biomicrofluidics
NlmId: 101293825
123:123
JrId: 35821
long title: Evolutionary applications
short title: Evol Appl
ISSN: 
ISSN (Online): 1752-4571
IsoAbbr: Evol Appl
NlmId: 101461828
123:123
JrId: 35823
long title: Journal of clinical neurology (Seoul, Korea)
short title: J Clin Neurol
ISSN: 1738-6586
ISSN (Online): 2005-5013
IsoAbbr: J Clin Neurol
NlmId: 101252374
123:123
JrId: 35824
long title: Ecancermedicalscience
short title: Ecancermedicalscience
ISSN: 
ISSN (Online): 1754-6605
IsoAbbr: Ecancermedicalscience
NlmId: 101392236
123:123
JrId: 35825
long title: Psychiatry (Edgmont (Pa. : Township))
short title: Psychiatry (Edgmont)
ISSN: 1550-5952
ISSN (Online): 1555-5194
IsoAbbr: Psychiatry (Edgmont)
NlmId: 101484252
123:123
JrId: 35826
long title: Advances in hematology
short title: Adv Hematol
ISSN: 1687-9104
ISSN (Online): 1687-9112
IsoAbbr: Adv Hematol
NlmId: 101504271
123:123
JrId: 35828
long title: International perspectives on sexual and reproductive health
short title: Int Perspect Sex Reprod Health
ISSN: 1944-0391
ISSN (Online): 1944-0405
IsoAbbr: Int Perspect Sex Reprod Health
NlmId: 101504990
123:123
JrId: 35830
long title: Conservation genetics resources
short title: Conserv Genet Resour
ISSN: 1877-7252
ISSN (Online): 1877-7260
IsoAbbr: Conserv Genet Resour
NlmId: 101505405
123:123
JrId: 35831
long title: Global health promotion
short title: Glob Health Promot
ISSN: 1757-9759
ISSN (Online): 1757-9767
IsoAbbr: Glob Health Promot
NlmId: 101497462
123:123
JrId: 35832
long title: Qing shi yan jiu = Qingshi yanjiu
short title: Qing Shi Yan Jiu
ISSN: 1002-8587
ISSN (Online): 
IsoAbbr: Qing Shi Yan Jiu
NlmId: 101503965
123:123
JrId: 35833
long title: Rekishigaku kenkyu
short title: Rekishigaku Kenkyu
ISSN: 0386-9237
ISSN (Online): 
IsoAbbr: Rekishigaku Kenkyu
NlmId: 101503963
123:123
JrId: 35834
long title: Pos-historia / Universidade Estadual Paulista
short title: Pos Hist
ISSN: 0104-1452
ISSN (Online): 
IsoAbbr: Pos Hist
NlmId: 101503969
123:123
JrId: 35835
long title: Portuguese studies review
short title: Portuguese Stud Rev
ISSN: 1057-1515
ISSN (Online): 
IsoAbbr: Portuguese Stud Rev
NlmId: 101503970
123:123
JrId: 35836
long title: Planning perspectives : PP
short title: Plan Perspect
ISSN: 0266-5433
ISSN (Online): 
IsoAbbr: Plan Perspect
NlmId: 101503973
123:123
JrId: 35837
long title: Otechestvennye arkhivy
short title: Otecestv Arh
ISSN: 0130-3554
ISSN (Online): 
IsoAbbr: Otecestv Arh
NlmId: 101503976
123:123
JrId: 35838
long title: Otechestvennaia istoriia / Rossiiskaia akademiia nauk, Institut rossiiskoi istorii
short title: Otechestvennaia Istor
ISSN: 0869-5687
ISSN (Online): 
IsoAbbr: Otechestvennaia Istor
NlmId: 101503977
123:123
JrId: 35839
long title: Nan nu : men, women, and gender in early and Imperial China
short title: Nan Nu
ISSN: 1387-6805
ISSN (Online): 
IsoAbbr: Nan Nu
NlmId: 101503978
123:123
JrId: 35840
long title: Li shi dang an
short title: Li Shi Dang An
ISSN: 1001-7755
ISSN (Online): 
IsoAbbr: Li Shi Dang An
NlmId: 101503981
123:123
JrId: 35841
long title: Proceedings of the British Academy
short title: Proc Br Acad
ISSN: 0068-1202
ISSN (Online): 
IsoAbbr: Proc Br Acad
NlmId: 101504278
123:123
JrId: 35842
long title: South Asia (Nedlands, W.A.)
short title: South Asia
ISSN: 0085-6401
ISSN (Online): 
IsoAbbr: South Asia
NlmId: 101504280
123:123
JrId: 35843
long title: Shi xue yue kan
short title: Shi Xue Yue Kan
ISSN: 0583-0214
ISSN (Online): 
IsoAbbr: Shi Xue Yue Kan
NlmId: 101504281
123:123
JrId: 35844
long title: Zeitschrift fur Agrargeschichte und Agrarsoziologie
short title: Z Agrarges Agrarsoziol
ISSN: 0044-2194
ISSN (Online): 
IsoAbbr: Z Agrarges Agrarsoziol
NlmId: 101504294
123:123
JrId: 35845
long title: Zhongguo nong shi / [Zhongguo nong ye li shi xue hui chou wei hui, Zhongguo nong ke yuan, Nanjing nong xue yuan, Zhongguo nong ye yi chan yan jiu shi]
short title: Zhonguo Nongshi
ISSN: 1000-4459
ISSN (Online): 
IsoAbbr: Zhonguo Nongshi
NlmId: 101504288
123:123
JrId: 35846
long title: Locus (Juiz de Fora, Brazil)
short title: Locus Juiz Fora Braz
ISSN: 1413-3024
ISSN (Online): 
IsoAbbr: Locus Juiz Fora Braz
NlmId: 101504285
123:123
JrId: 35847
long title: Seventeenth-century French studies
short title: Seventeenth Century Fr Stud
ISSN: 0265-1068
ISSN (Online): 
IsoAbbr: Seventeenth Century Fr Stud
NlmId: 101504296
123:123
JrId: 35848
long title: Scottish economic & social history
short title: Scott Econ Soc Hist
ISSN: 0269-5030
ISSN (Online): 
IsoAbbr: Scott Econ Soc Hist
NlmId: 101504299
123:123
JrId: 35849
long title: Secuencia (Mexico City, Mexico)
short title: Secuencia
ISSN: 0186-0348
ISSN (Online): 
IsoAbbr: Secuencia
NlmId: 101504297
123:123
JrId: 35850
long title: Rural history : economy, society, culture
short title: Rural Hist
ISSN: 0956-7933
ISSN (Online): 
IsoAbbr: Rural Hist
NlmId: 101504300
123:123
JrId: 35851
long title: Revista brasileira de historia / orgao da Associacao Nacional dos Professores Universitarios de Historia, ANPUH
short title: Rev Bras Hist
ISSN: 0102-0188
ISSN (Online): 
IsoAbbr: Rev Bras Hist
NlmId: 101504307
123:123
JrId: 35852
long title: Risorgimento (Milan, Italy)
short title: Risorgimento
ISSN: 0035-5607
ISSN (Online): 
IsoAbbr: Risorgimento
NlmId: 101504303
123:123
JrId: 35853
long title: Renaissance studies : journal of the Society for Renaissance Studies
short title: Renaiss Stud
ISSN: 0269-1213
ISSN (Online): 1477-4658
IsoAbbr: Renaiss Stud
NlmId: 101504308
123:123
JrId: 35854
long title: Women's history review
short title: Womens Hist Rev
ISSN: 0961-2025
ISSN (Online): 
IsoAbbr: Womens Hist Rev
NlmId: 101504318
123:123
JrId: 35855
long title: Studia historica. Ha. contemporanea
short title: Stud Hist Ha Contemp
ISSN: 0213-2087
ISSN (Online): 
IsoAbbr: Stud Hist Ha Contemp
NlmId: 101504311
123:123
JrId: 35856
long title: U.S.-Japan women's journal. English supplement = Nichi-Bei josei janaru. English supplement
short title: US Jpn Womens J Engl Suppl
ISSN: 1059-9770
ISSN (Online): 
IsoAbbr: US Jpn Womens J Engl Suppl
NlmId: 101504321
123:123
JrId: 35857
long title: Toplum ve bilim
short title: Toplum Bilim
ISSN: 1300-9354
ISSN (Online): 
IsoAbbr: Toplum Bilim
NlmId: 101504322
123:123
JrId: 35858
long title: Vietnamese studies (Hanoi, Vietnam : 1966)
short title: Vietnam Stud
ISSN: 0085-7823
ISSN (Online): 
IsoAbbr: Vietnam Stud
NlmId: 101504324
123:123
JrId: 35859
long title: Les Annales medico-chirurgicales de l'Hopital Sainte-Justine de Montreal
short title: Ann Med Chir Hop Sainte Justine Montr
ISSN: 1189-6361
ISSN (Online): 
IsoAbbr: Ann Med Chir Hop Sainte Justine Montr
NlmId: 0064761
123:123
JrId: 35860
long title: Alumni bulletin. Long Island College of Medicine, Brooklyn. Alumni Association
short title: Alumni Bull Long Island Coll Med Brooklyn
ISSN: 
ISSN (Online): 
IsoAbbr: Alumni Bull Long Island Coll Med Brooklyn
NlmId: 0247725
123:123
JrId: 35861
long title: The A.S.T.A. journal
short title: ASTA J
ISSN: 0149-5321
ISSN (Online): 
IsoAbbr: ASTA J
NlmId: 7706698
123:123
JrId: 35863
long title: Air sea rescue bulletin
short title: Air Sea Rescue Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Air Sea Rescue Bull
NlmId: 14650480R
123:123
JrId: 35864
long title: Alcohol hygiene
short title: Alcohol Hyg
ISSN: 
ISSN (Online): 
IsoAbbr: Alcohol Hyg
NlmId: 14720310R
123:123
JrId: 35865
long title: American optical vision
short title: Am Opt Vis
ISSN: 
ISSN (Online): 
IsoAbbr: Am Opt Vis
NlmId: 14840070R
123:123
JrId: 35866
long title: Anales. Universidad de Santo Domingo
short title: An Univ St. Domingo
ISSN: 
ISSN (Online): 
IsoAbbr: An Univ St. Domingo
NlmId: 16220630R
123:123
JrId: 35867
long title: Acta. Toimituksia. ser. B. Suomalainen laakariseura Duodecim
short title: Acta Suom laak Duodecim
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Suom laak Duodecim
NlmId: 21030310R
123:123
JrId: 35868
long title: Alabama social welfare
short title: Ala Soc Welf
ISSN: 0002-4368
ISSN (Online): 
IsoAbbr: Ala Soc Welf
NlmId: 22440280R
123:123
JrId: 35869
long title: Research bulletin. United States. Army Air Forces. Training Command. Psychological Section
short title: Res Bull U. S.
ISSN: 
ISSN (Online): 
IsoAbbr: Res Bull U. S.
NlmId: 22330850R
123:123
JrId: 35871
long title: The European journal of esthetic dentistry : official journal of the European Academy of Esthetic Dentistry
short title: Eur J Esthet Dent
ISSN: 1862-0612
ISSN (Online): 
IsoAbbr: Eur J Esthet Dent
NlmId: 101285292
123:123
JrId: 35873
long title: Bulletin of practical ophthalmology
short title: Bull Pract Ophthalmol
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Pract Ophthalmol
NlmId: 0004343
123:123
JrId: 35874
long title: Proceedings. Colloquium in Biological Sciences
short title: Proc Annu Biol Colloq
ISSN: 0078-5857
ISSN (Online): 
IsoAbbr: Proc Annu Biol Colloq
NlmId: 0120440
123:123
JrId: 35875
long title: Annual report of the Board of Regents of the Smithsonian Institution. Smithsonian Institution. Board of Regents
short title: Annu Rep Board Regents Smithson Inst
ISSN: 0096-4093
ISSN (Online): 
IsoAbbr: Annu Rep Board Regents Smithson Inst
NlmId: 0244324
123:123
JrId: 35876
long title: Educational focus
short title: Educ Focus
ISSN: 0097-2754
ISSN (Online): 
IsoAbbr: Educ Focus
NlmId: 0245613
123:123
JrId: 35877
long title: The Journal of the Dental Society of the State of New York
short title: J Dent Soc State N Y
ISSN: 0093-4100
ISSN (Online): 
IsoAbbr: J Dent Soc State N Y
NlmId: 0414614
123:123
JrId: 35878
long title: Hora medica
short title: Hora Med
ISSN: 
ISSN (Online): 
IsoAbbr: Hora Med
NlmId: 0416611
123:123
JrId: 35879
long title: CAMSI journal. Journal ACEMI
short title: CAMSI J
ISSN: 
ISSN (Online): 
IsoAbbr: CAMSI J
NlmId: 1260451
123:123
JrId: 35880
long title: Bulletin - Fulton County Medical Society
short title: Bull Fulton Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Fulton Cty Med Soc
NlmId: 7503351
123:123
JrId: 35881
long title: Bulletin - Hennepin County Medical Society
short title: Bull Hennepin Cty Med Soc
ISSN: 0018-0378
ISSN (Online): 
IsoAbbr: Bull Hennepin Cty Med Soc
NlmId: 7503356
123:123
JrId: 35882
long title: Bulletin de la sante publique. Belgium. Ministere de la sante publique et de la famille
short title: Bull Sante publique (Brux )
ISSN: 0378-4673
ISSN (Online): 
IsoAbbr: Bull Sante publique (Brux )
NlmId: 7701783
123:123
JrId: 35883
long title: Archives de psychologie
short title: Arch Psychol (Geneve)
ISSN: 0003-9640
ISSN (Online): 
IsoAbbr: Arch Psychol (Geneve)
NlmId: 2985159R
123:123
JrId: 35884
long title: Anuario estadistico del Peru. Peru. Direccion nacional de estadistica
short title: Anu Estad Peru
ISSN: 
ISSN (Online): 
IsoAbbr: Anu Estad Peru
NlmId: 01550070R
123:123
JrId: 35885
long title: Centaur (London, England)
short title: Centaur Lond Engl
ISSN: 
ISSN (Online): 
IsoAbbr: Centaur Lond Engl
NlmId: 101259267
123:123
JrId: 35886
long title: Aboriginal history
short title: Aborig Hist
ISSN: 0314-8769
ISSN (Online): 
IsoAbbr: Aborig Hist
NlmId: 101505540
123:123
JrId: 35887
long title: Austrian medical bulletin
short title: Austrian Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Austrian Med Bull
NlmId: 15430010R
123:123
JrId: 35888
long title: Aux Plaines news
short title: Aux Plaines News
ISSN: 
ISSN (Online): 
IsoAbbr: Aux Plaines News
NlmId: 15430060R
123:123
JrId: 35889
long title: Journal. Bengal Tuberculosis Association
short title: J Bengal Tuberc Assoc
ISSN: 0970-6828
ISSN (Online): 
IsoAbbr: J Bengal Tuberc Assoc
NlmId: 15520020R
123:123
JrId: 35890
long title: Bausch & Lomb magazine
short title: Bausch Lomb Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Bausch Lomb Mag
NlmId: 15440430R
123:123
JrId: 35891
long title: Bulletin of military clinical psychologists
short title: Bull Mil Clin Psychol
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Mil Clin Psychol
NlmId: 15830210R
123:123
JrId: 35892
long title: Chemist-Analyst
short title: Chem Anal
ISSN: 0095-8484
ISSN (Online): 
IsoAbbr: Chem Anal
NlmId: 16130050R
123:123
JrId: 35893
long title: Clinics of the Virginia Mason Hospital
short title: Clin Va Mason Hosp
ISSN: 0097-1863
ISSN (Online): 
IsoAbbr: Clin Va Mason Hosp
NlmId: 16240170R
123:123
JrId: 35894
long title: Bulletin. Connecticut State Dental Association
short title: Bull Conn State Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Conn State Dent Assoc
NlmId: 16410110R
123:123
JrId: 35895
long title: Bulletin. Creighton University. School of Medicine
short title: Bull Creighton Univ
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Creighton Univ
NlmId: 16430070R
123:123
JrId: 35896
long title: Curity research notes
short title: Curity Res Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Curity Res Notes
NlmId: 16430690R
123:123
JrId: 35897
long title: Current medical digest
short title: Curr Med Dig
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Med Dig
NlmId: 16440030R
123:123
JrId: 35898
long title: The Davis nursing survey
short title: Davis Nurs Surv
ISSN: 
ISSN (Online): 
IsoAbbr: Davis Nurs Surv
NlmId: 16510420R
123:123
JrId: 35899
long title: Defensa odontologica
short title: Def Odontol
ISSN: 0797-5384
ISSN (Online): 
IsoAbbr: Def Odontol
NlmId: 16520040R
123:123
JrId: 35900
long title: Farmacia
short title: Farmacia
ISSN: 
ISSN (Online): 
IsoAbbr: Farmacia
NlmId: 16920140R
123:123
JrId: 35901
long title: Harefuah. Foreign ed
short title: Harefuah (Tel Aviv)
ISSN: 
ISSN (Online): 
IsoAbbr: Harefuah (Tel Aviv)
NlmId: 17240040R
123:123
JrId: 35902
long title: The Indian dental journal
short title: Indian Dent J
ISSN: 0971-1147
ISSN (Online): 
IsoAbbr: Indian Dent J
NlmId: 17530310R
123:123
JrId: 35903
long title: The Journal of the Canadian medical services
short title: J Can Med Serv
ISSN: 
ISSN (Online): 
IsoAbbr: J Can Med Serv
NlmId: 18010090R
123:123
JrId: 35904
long title: Bulletin. League of Red Cross Societies
short title: Bull Leag Red Cross Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Leag Red Cross Soc
NlmId: 18310060R
123:123
JrId: 35905
long title: Journal of the Malaria institute of India
short title: J Malar Inst India
ISSN: 0368-2994
ISSN (Online): 
IsoAbbr: J Malar Inst India
NlmId: 18420280R
123:123
JrId: 35906
long title: Bulletin. Minnesota Medical Foundation
short title: Bull Minn Med Found
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Minn Med Found
NlmId: 18730130R
123:123
JrId: 35907
long title: Health bulletin
short title: Health Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Health Bull
NlmId: 19030070R
123:123
JrId: 35908
long title: Archivos. Sociedad de Cirujanos de Hospital, Santiago de Chile
short title: Arch Soc Cir Hosp
ISSN: 0716-338X
ISSN (Online): 
IsoAbbr: Arch Soc Cir Hosp
NlmId: 20810590R
123:123
JrId: 35909
long title: Health news
short title: Health News (Rochester)
ISSN: 
ISSN (Online): 
IsoAbbr: Health News (Rochester)
NlmId: 22740970R
123:123
JrId: 35910
long title: Weekly bulletin_ epidemiological information received. Interim Commission of the World Health Organization. Epidemiological Intelligence Station, Singapore
short title: Wkly Bull Epidemiol Inf Receiv
ISSN: 
ISSN (Online): 
IsoAbbr: Wkly Bull Epidemiol Inf Receiv
NlmId: 23480060R
123:123
JrId: 35912
long title: ZooKeys
short title: Zookeys
ISSN: 1313-2989
ISSN (Online): 1313-2970
IsoAbbr: Zookeys
NlmId: 101497933
123:123
JrId: 35913
long title: Journal de mycologie medicale
short title: J Mycol Med
ISSN: 1156-5233
ISSN (Online): 1773-0449
IsoAbbr: J Mycol Med
NlmId: 9425651
123:123
JrId: 35914
long title: Preventive medicine
short title: Prev Med (Baltim)
ISSN: 
ISSN (Online): 
IsoAbbr: Prev Med (Baltim)
NlmId: 0023410
123:123
JrId: 35915
long title: Psicotecnia
short title: Psicotecnia
ISSN: 
ISSN (Online): 
IsoAbbr: Psicotecnia
NlmId: 0024022
123:123
JrId: 35916
long title: La technique sanitaire et municipale
short title: Tech Sanit Munic
ISSN: 0767-9599
ISSN (Online): 
IsoAbbr: Tech Sanit Munic
NlmId: 0031517
123:123
JrId: 35917
long title: Modern dentistry
short title: Mod Dent (N Y N Y 1931)
ISSN: 1043-1586
ISSN (Online): 
IsoAbbr: Mod Dent (N Y N Y 1931)
NlmId: 0133557
123:123
JrId: 35918
long title: The Pharmaceutical journal of New Zealand
short title: Pharm J N Z
ISSN: 
ISSN (Online): 
IsoAbbr: Pharm J N Z
NlmId: 0201723
123:123
JrId: 35919
long title: Monthly bulletin. Great Britain. Emergency Public Health Laboratory Service
short title: Mon Bull G B Emerg Public Health Lab Serv
ISSN: 
ISSN (Online): 
IsoAbbr: Mon Bull G B Emerg Public Health Lab Serv
NlmId: 0254440
123:123
JrId: 35920
long title: Year book. Academy of Applied Osteopathy
short title: Yearb Acad Appl Osteopathy
ISSN: 0091-5408
ISSN (Online): 
IsoAbbr: Yearb Acad Appl Osteopathy
NlmId: 0372063
123:123
JrId: 35921
long title: Radiography and clinical photography
short title: Radiogr Clin Photogr
ISSN: 0093-2922
ISSN (Online): 
IsoAbbr: Radiogr Clin Photogr
NlmId: 0414244
123:123
JrId: 35922
long title: Bulletin - Canadian Tuberculosis Association
short title: Bull Can Tuberc Assoc
ISSN: 0318-6091
ISSN (Online): 
IsoAbbr: Bull Can Tuberc Assoc
NlmId: 7503340
123:123
JrId: 35923
long title: Year book - Carnegie Institution of Washington
short title: Year B Carnegie Inst Wash
ISSN: 0069-066X
ISSN (Online): 
IsoAbbr: Year B Carnegie Inst Wash
NlmId: 7503709
123:123
JrId: 35924
long title: Travelers Standard
short title: Travel Stand
ISSN: 
ISSN (Online): 
IsoAbbr: Travel Stand
NlmId: 9428649
123:123
JrId: 35925
long title: Saudi journal of gastroenterology : official journal of the Saudi Gastroenterology Association
short title: Saudi J Gastroenterol
ISSN: 1319-3767
ISSN (Online): 1998-4049
IsoAbbr: Saudi J Gastroenterol
NlmId: 9516979
123:123
JrId: 35926
long title: Journal of minimal access surgery
short title: J Minim Access Surg
ISSN: 0972-9941
ISSN (Online): 1998-3921
IsoAbbr: J Minim Access Surg
NlmId: 101228183
123:123
JrId: 35927
long title: Annals of thoracic medicine
short title: Ann Thorac Med
ISSN: 1817-1737
ISSN (Online): 1998-3557
IsoAbbr: Ann Thorac Med
NlmId: 101280721
123:123
JrId: 35928
long title: Journal of human reproductive sciences
short title: J Hum Reprod Sci
ISSN: 0974-1208
ISSN (Online): 1998-4766
IsoAbbr: J Hum Reprod Sci
NlmId: 101473512
123:123
JrId: 35929
long title: Journal of emergencies, trauma, and shock
short title: J Emerg Trauma Shock
ISSN: 0974-2700
ISSN (Online): 0974-519X
IsoAbbr: J Emerg Trauma Shock
NlmId: 101493921
123:123
JrId: 35930
long title: Geschichte und Region = Storia e regione
short title: Gesch Reg
ISSN: 1121-0303
ISSN (Online): 
IsoAbbr: Gesch Reg
NlmId: 101505497
123:123
JrId: 35931
long title: Family & community history : journal of the Family and Community Historical Research Society
short title: Fam Community Hist
ISSN: 1463-1180
ISSN (Online): 
IsoAbbr: Fam Community Hist
NlmId: 101505504
123:123
JrId: 35932
long title: Environmental history
short title: Environ Hist Durh N C
ISSN: 1084-5453
ISSN (Online): 
IsoAbbr: Environ Hist Durh N C
NlmId: 101505512
123:123
JrId: 35933
long title: Crime, histoire & societes = Crime, history & societies / International Association for the History of Crime and Criminal Justice
short title: Crime Hist Soc
ISSN: 1422-0857
ISSN (Online): 
IsoAbbr: Crime Hist Soc
NlmId: 101505520
123:123
JrId: 35934
long title: Environment and history
short title: Environ Hist Camb
ISSN: 0967-3407
ISSN (Online): 
IsoAbbr: Environ Hist Camb
NlmId: 101505513
123:123
JrId: 35935
long title: Clio (Toulouse, France)
short title: Clio
ISSN: 1252-7017
ISSN (Online): 
IsoAbbr: Clio
NlmId: 101505525
123:123
JrId: 35936
long title: Anuario IEHS
short title: Anu IEHS
ISSN: 0326-9671
ISSN (Online): 
IsoAbbr: Anu IEHS
NlmId: 101505528
123:123
JrId: 35937
long title: Americas (Academy of American Franciscan History)
short title: Americas (Acad Am Francisc Hist)
ISSN: 0003-1615
ISSN (Online): 
IsoAbbr: Americas (Acad Am Francisc Hist)
NlmId: 101505538
123:123
JrId: 35938
long title: Geneses
short title: Geneses
ISSN: 1155-3219
ISSN (Online): 
IsoAbbr: Geneses
NlmId: 101505542
123:123
JrId: 35940
long title: Kronos (Bellville, South Africa)
short title: Kronos
ISSN: 0259-0190
ISSN (Online): 
IsoAbbr: Kronos
NlmId: 101506117
123:123
JrId: 35941
long title: German history : the journal of the German History Society
short title: Ger Hist
ISSN: 0266-3554
ISSN (Online): 
IsoAbbr: Ger Hist
NlmId: 101505546
123:123
JrId: 35942
long title: Historia y grafia
short title: Hist Graf
ISSN: 1405-0927
ISSN (Online): 
IsoAbbr: Hist Graf
NlmId: 101506122
123:123
JrId: 35943
long title: History and anthropology
short title: Hist Anthropol Chur
ISSN: 0275-7206
ISSN (Online): 
IsoAbbr: Hist Anthropol Chur
NlmId: 101506125
123:123
JrId: 35944
long title: Historia (Historical Association of South Africa)
short title: Hist (Hist Assoc S Afr)
ISSN: 0018-229X
ISSN (Online): 
IsoAbbr: Hist (Hist Assoc S Afr)
NlmId: 101506146
123:123
JrId: 35945
long title: Historia contemporanea (Series) (Universidad del Pais Vasco)
short title: Hist Contemp Ser Univers Pais Vasco
ISSN: 1130-2402
ISSN (Online): 
IsoAbbr: Hist Contemp Ser Univers Pais Vasco
NlmId: 101506134
123:123
JrId: 35946
long title: Histoire & societes rurales / Association d'histoire des societes rurales
short title: Hist Soc Rurales
ISSN: 
ISSN (Online): 
IsoAbbr: Hist Soc Rurales
NlmId: 101506138
123:123
JrId: 35947
long title: Histoire de l'education
short title: Hist Educ
ISSN: 0221-6280
ISSN (Online): 
IsoAbbr: Hist Educ
NlmId: 101506141
123:123
JrId: 35948
long title: Historia agraria
short title: Hist Agrar
ISSN: 1139-1472
ISSN (Online): 
IsoAbbr: Hist Agrar
NlmId: 101506148
123:123
JrId: 35949
long title: Historia, questoes & debates : revista da Associacao Paranaense de Historia
short title: Hist Questoes Debates
ISSN: 0100-6932
ISSN (Online): 
IsoAbbr: Hist Questoes Debates
NlmId: 101506150
123:123
JrId: 35950
long title: Historica
short title: Hist Lima
ISSN: 0252-8894
ISSN (Online): 
IsoAbbr: Hist Lima
NlmId: 101506153
123:123
JrId: 35951
long title: Journal of colonialism & colonial history / sponsored by Towson University
short title: J Colon Colon Hist
ISSN: 
ISSN (Online): 1532-5768
IsoAbbr: J Colon Colon Hist
NlmId: 101506158
123:123
JrId: 35952
long title: History Scotland
short title: Hist Scotl
ISSN: 1475-5270
ISSN (Online): 
IsoAbbr: Hist Scotl
NlmId: 101506162
123:123
JrId: 35953
long title: Homme (Vienna, Austria)
short title: Homme (Vienna Aust)
ISSN: 1016-362X
ISSN (Online): 
IsoAbbr: Homme (Vienna Aust)
NlmId: 101506164
123:123
JrId: 35954
long title: International journal of Punjab studies
short title: Int J Punjab Stud
ISSN: 0971-5223
ISSN (Online): 
IsoAbbr: Int J Punjab Stud
NlmId: 101506168
123:123
JrId: 35955
long title: Iberoamericana (Madrid, Spain)
short title: Iberoamericana
ISSN: 1577-3388
ISSN (Online): 
IsoAbbr: Iberoamericana
NlmId: 101506166
123:123
JrId: 35956
long title: Internationale wissenschaftliche Korrespondenz zur Geschichte der deutschen Arbeiterbewegung
short title: IWK Int Wiss Korresp Gesch Dtsch Arb Beweg
ISSN: 0046-8428
ISSN (Online): 
IsoAbbr: IWK Int Wiss Korresp Gesch Dtsch Arb Beweg
NlmId: 101506170
123:123
JrId: 35957
long title: Jin dai Zhongguo fu nu shi yan jiu / Zhong yang yan jiu yuan jin dai shi yan jiu suo bian ji _ Jiang Jingguo guo ji xue shu jiao liu ji jin hui zan zhu
short title: Jin Dai Zhongguo Fu Nu Shi Yan Jiu
ISSN: 1029-4759
ISSN (Online): 
IsoAbbr: Jin Dai Zhongguo Fu Nu Shi Yan Jiu
NlmId: 101506173
123:123
JrId: 35958
long title: Itinerario (Leiden, Netherlands)
short title: Itinerario
ISSN: 0165-1153
ISSN (Online): 
IsoAbbr: Itinerario
NlmId: 101506171
123:123
JrId: 35959
long title: Journal of genocide research
short title: J Genocide Res
ISSN: 1462-3528
ISSN (Online): 
IsoAbbr: J Genocide Res
NlmId: 101506176
123:123
JrId: 35960
long title: Historyka
short title: Historyka
ISSN: 0073-277X
ISSN (Online): 
IsoAbbr: Historyka
NlmId: 101506179
123:123
JrId: 35961
long title: The journal of Israeli history
short title: J Isr Hist
ISSN: 1353-1042
ISSN (Online): 
IsoAbbr: J Isr Hist
NlmId: 101506178
123:123
JrId: 35962
long title: Hemecht
short title: Hemecht
ISSN: 0018-0270
ISSN (Online): 
IsoAbbr: Hemecht
NlmId: 101506305
123:123
JrId: 35963
long title: Official bulletin. American Hospital Association
short title: Off Bull Am Hosp Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Off Bull Am Hosp Assoc
NlmId: 14810870R
123:123
JrId: 35964
long title: Transactions. American Proctologic Society
short title: Trans Am Proctol Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Am Proctol Soc
NlmId: 14840380R
123:123
JrId: 35965
long title: Journal mediterranee medical
short title: J Mediterr Med
ISSN: 
ISSN (Online): 
IsoAbbr: J Mediterr Med
NlmId: 17830130R
123:123
JrId: 35966
long title: News-letter. American Association of Psychiatric Social Workers
short title: News Lett Am Assoc Psychiatr Soc Work
ISSN: 
ISSN (Online): 
IsoAbbr: News Lett Am Assoc Psychiatr Soc Work
NlmId: 17940060R
123:123
JrId: 35967
long title: Klinik und Praxis
short title: Klin Prax
ISSN: 0368-6140
ISSN (Online): 
IsoAbbr: Klin Prax
NlmId: 18130630R
123:123
JrId: 35968
long title: Revista de la Facultad de Ciencias Quimicas (Quimica y Farmacia). La Plata. Universidad Nacional. Facultad de Quimica y Farmacia
short title: Rev Fac Cienc Quim Quim Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Fac Cienc Quim Quim Farm
NlmId: 18240270R
123:123
JrId: 35969
long title: MD (Chicago, Ill.)
short title: MD (Chic)
ISSN: 
ISSN (Online): 
IsoAbbr: MD (Chic)
NlmId: 18410050R
123:123
JrId: 35970
long title: The Medical press of Egypt
short title: Med Press Egypt
ISSN: 0369-1411
ISSN (Online): 
IsoAbbr: Med Press Egypt
NlmId: 18530110R
123:123
JrId: 35971
long title: Milwaukee medical times
short title: Milwaukee Med Times
ISSN: 
ISSN (Online): 
IsoAbbr: Milwaukee Med Times
NlmId: 18720280R
123:123
JrId: 35972
long title: The Embalmers' monthly and national funeral director
short title: Embalmers Mon Natl Funer Dir
ISSN: 
ISSN (Online): 
IsoAbbr: Embalmers Mon Natl Funer Dir
NlmId: 18920720R
123:123
JrId: 35973
long title: National health_ a monthly journal devoted to the interests of public health and hygiene, sanitation and sewage purification, town planning, housing, parks and gardens
short title: Natl Health
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Health
NlmId: 18920740R
123:123
JrId: 35974
long title: Open memo. National Health and Medical Research Council (Australia). Fatigue Laboratory
short title: Open Memo Natl Health Med Res Counc Aust
ISSN: 
ISSN (Online): 
IsoAbbr: Open Memo Natl Health Med Res Counc Aust
NlmId: 18920750R
123:123
JrId: 35975
long title: National Negro health news
short title: Natl Negro Health News
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Negro Health News
NlmId: 18930150R
123:123
JrId: 35976
long title: Nuevas ideas_ revista de medicina
short title: Nuevas Ideas Rev Med
ISSN: 
ISSN (Online): 
IsoAbbr: Nuevas Ideas Rev Med
NlmId: 19230070R
123:123
JrId: 35977
long title: Organic syntheses_ an annual publication of satisfactory methods for the preparation of organic chemicals
short title: Organic Synth
ISSN: 0078-6209
ISSN (Online): 
IsoAbbr: Organic Synth
NlmId: 19420490R
123:123
JrId: 35978
long title: News. Phi Delta Epsilon
short title: News Phi Delta Epsil
ISSN: 0031-7209
ISSN (Online): 
IsoAbbr: News Phi Delta Epsil
NlmId: 19610650R
123:123
JrId: 35979
long title: Psicoanalisi applicata alla medicina, pedagogia, sociologia, letteratura ed arte
short title: Psicoanal Appl Med Pedagog Sociol Lett Arte
ISSN: 
ISSN (Online): 
IsoAbbr: Psicoanal Appl Med Pedagog Sociol Lett Arte
NlmId: 19910030R
123:123
JrId: 35980
long title: Revista argentina de anestesia y analgesia
short title: Rev Argent Anest Analg
ISSN: 0328-9842
ISSN (Online): 
IsoAbbr: Rev Argent Anest Analg
NlmId: 20130420R
123:123
JrId: 35981
long title: Revista de la sanidad militar
short title: Rev Sanid Mil
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sanid Mil
NlmId: 20210100R
123:123
JrId: 35982
long title: Revista de medicina, cancerologia
short title: Rev Med Cancerol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Cancerol
NlmId: 20210240R
123:123
JrId: 35983
long title: Revue belge de science dentaire. Belgisch tijdschrift voor tandheelkunde
short title: Rev Belge Sci Dent
ISSN: 0770-0059
ISSN (Online): 
IsoAbbr: Rev Belge Sci Dent
NlmId: 20320160R
123:123
JrId: 35984
long title: The Royal Dental Hospital magazine
short title: R Dent Hosp Mag
ISSN: 
ISSN (Online): 
IsoAbbr: R Dent Hosp Mag
NlmId: 20440650R
123:123
JrId: 35985
long title: Salud y vida
short title: Salud Vida
ISSN: 
ISSN (Online): 
IsoAbbr: Salud Vida
NlmId: 20530450R
123:123
JrId: 35986
long title: Scientific temperance journal
short title: Sci Temper J
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Temper J
NlmId: 20640320R
123:123
JrId: 35987
long title: The Sind medical journal
short title: Sind Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Sind Med J
NlmId: 20740250R
123:123
JrId: 35988
long title: Squibb memoranda
short title: Squibb Memo
ISSN: 
ISSN (Online): 
IsoAbbr: Squibb Memo
NlmId: 20940250R
123:123
JrId: 35989
long title: Tropical medicine news
short title: Trop Med News
ISSN: 
ISSN (Online): 
IsoAbbr: Trop Med News
NlmId: 21310390R
123:123
JrId: 35990
long title: Voenno-meditsinskii sbornik
short title: Voen Meditsinskii Sb
ISSN: 
ISSN (Online): 
IsoAbbr: Voen Meditsinskii Sb
NlmId: 21530530R
123:123
JrId: 35991
long title: Vital statistics. Special reports. United States. Bureau of the Census
short title: Vital Stat Spec Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Vital Stat Spec Rep
NlmId: 22010120R
123:123
JrId: 35992
long title: Quarterly review. United States. Veterans Administration. Coordination Service. Research Division
short title: Q Rev U S Veterans Adm
ISSN: 
ISSN (Online): 
IsoAbbr: Q Rev U S Veterans Adm
NlmId: 22110100R
123:123
JrId: 35993
long title: The Welfare bulletin
short title: Welf Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Welf Bull
NlmId: 22540370R
123:123
JrId: 35994
long title: Quarterly bulletin. Louisiana. Board of Health
short title: Q Bull La Board Health
ISSN: 
ISSN (Online): 
IsoAbbr: Q Bull La Board Health
NlmId: 22610660R
123:123
JrId: 35995
long title: The Moccasin
short title: Moccasin
ISSN: 
ISSN (Online): 
IsoAbbr: Moccasin
NlmId: 52530990R
123:123
JrId: 35996
long title: Physics of fluids (Woodbury, N.Y. : 1994)
short title: Phys Fluids (1994)
ISSN: 1070-6631
ISSN (Online): 1089-7666
IsoAbbr: Phys Fluids (1994)
NlmId: 101286829
123:123
JrId: 35997
long title: Zhongguo xue xi chong bing fang zhi za zhi = Chinese journal of schistosomiasis control
short title: Zhongguo Xue Xi Chong Bing Fang Zhi Za Zhi
ISSN: 1005-6661
ISSN (Online): 
IsoAbbr: Zhongguo Xue Xi Chong Bing Fang Zhi Za Zhi
NlmId: 101144973
123:123
JrId: 36001
long title: Medical research, a symposium ...
short title: Med Res Symp
ISSN: 
ISSN (Online): 
IsoAbbr: Med Res Symp
NlmId: 27120600R
123:123
JrId: 36002
long title: Journal (Institute of Health Record & Information Management : 2008)
short title: J (Inst Health Rec Inf Manag)
ISSN: 
ISSN (Online): 
IsoAbbr: J (Inst Health Rec Inf Manag)
NlmId: 101507025
123:123
JrId: 36004
long title: Cancer research and treatment : official journal of Korean Cancer Association
short title: Cancer Res Treat
ISSN: 1598-2998
ISSN (Online): 2005-9256
IsoAbbr: Cancer Res Treat
NlmId: 101155137
123:123
JrId: 36005
long title: Biologics : targets & therapy
short title: Biologics
ISSN: 1177-5475
ISSN (Online): 1177-5491
IsoAbbr: Biologics
NlmId: 101321511
123:123
JrId: 36006
long title: ASN neuro
short title: ASN Neuro
ISSN: 
ISSN (Online): 1759-0914
IsoAbbr: ASN Neuro
NlmId: 101507115
123:123
JrId: 36007
long title: Beneficial microbes
short title: Benef Microbes
ISSN: 1876-2883
ISSN (Online): 1876-2891
IsoAbbr: Benef Microbes
NlmId: 101507616
123:123
JrId: 36008
long title: La Revue odontologique
short title: Rev Odontol
ISSN: 0996-3715
ISSN (Online): 
IsoAbbr: Rev Odontol
NlmId: 20340350R
123:123
JrId: 36010
long title: The open biomedical engineering journal
short title: Open Biomed Eng J
ISSN: 
ISSN (Online): 1874-1207
IsoAbbr: Open Biomed Eng J
NlmId: 101507900
123:123
JrId: 36011
long title: The open medicinal chemistry journal
short title: Open Med Chem J
ISSN: 
ISSN (Online): 1874-1045
IsoAbbr: Open Med Chem J
NlmId: 101507899
123:123
JrId: 36012
long title: Journal of food safety
short title: 
ISSN: 0149-6085
ISSN (Online): 1745-4565
IsoAbbr: J Food Saf
NlmId: 7803892
123:123
JrId: 36013
long title: The Psychiatric times
short title: Psychiatr Times
ISSN: 0893-2905
ISSN (Online): 
IsoAbbr: Psychiatr Times
NlmId: 9014543
123:123
JrId: 36014
long title: Polymers for advanced technologies
short title: Polym Adv Technol
ISSN: 1042-7147
ISSN (Online): 1099-1581
IsoAbbr: Polym Adv Technol
NlmId: 9885506
123:123
JrId: 36015
long title: ACM transactions on computer-human interaction : a publication of the Association for Computing Machinery
short title: ACM Trans Comput Hum Interact
ISSN: 1073-0516
ISSN (Online): 1557-7325
IsoAbbr: ACM Trans Comput Hum Interact
NlmId: 9888046
123:123
JrId: 36016
long title: Current women's health reviews
short title: Curr Womens Health Rev
ISSN: 1573-4048
ISSN (Online): 
IsoAbbr: Curr Womens Health Rev
NlmId: 101240302
123:123
JrId: 36017
long title: Current medical imaging reviews
short title: Curr Med Imaging Rev
ISSN: 1573-4056
ISSN (Online): 
IsoAbbr: Curr Med Imaging Rev
NlmId: 101272516
123:123
JrId: 36018
long title: Expert review of respiratory medicine
short title: Expert Rev Respir Med
ISSN: 1747-6348
ISSN (Online): 1747-6356
IsoAbbr: Expert Rev Respir Med
NlmId: 101278196
123:123
JrId: 36019
long title: International journal of biomedical engineering and technology
short title: Int J Biomed Eng Technol
ISSN: 1752-6418
ISSN (Online): 1752-6426
IsoAbbr: Int J Biomed Eng Technol
NlmId: 101316141
123:123
JrId: 36020
long title: Drug design, development and therapy
short title: Drug Des Devel Ther
ISSN: 
ISSN (Online): 1177-8881
IsoAbbr: Drug Des Devel Ther
NlmId: 101475745
123:123
JrId: 36021
long title: American economic journal. Applied economics
short title: Am Econ J Appl Econ
ISSN: 1945-7782
ISSN (Online): 1945-7790
IsoAbbr: Am Econ J Appl Econ
NlmId: 101507743
123:123
JrId: 36022
long title: Statistics in biopharmaceutical research
short title: Stat Biopharm Res
ISSN: 
ISSN (Online): 1946-6315
IsoAbbr: Stat Biopharm Res
NlmId: 101507745
123:123
JrId: 36024
long title: Journal of health & mass communication
short title: J Health Mass Commun
ISSN: 1940-9354
ISSN (Online): 1940-9362
IsoAbbr: J Health Mass Commun
NlmId: 101508054
123:123
JrId: 36026
long title: Journal of studies on alcohol and drugs. Supplement
short title: J Stud Alcohol Drugs Suppl
ISSN: 1946-584X
ISSN (Online): 1946-5858
IsoAbbr: J Stud Alcohol Drugs Suppl
NlmId: 101508051
123:123
JrId: 36027
long title: Head and neck pathology
short title: Head Neck Pathol
ISSN: 1936-055X
ISSN (Online): 1936-0568
IsoAbbr: Head Neck Pathol
NlmId: 101304010
123:123
JrId: 36028
long title: International journal of science education
short title: Int J Sci Educ
ISSN: 0950-0693
ISSN (Online): 1464-5289
IsoAbbr: Int J Sci Educ
NlmId: 101508624
123:123
JrId: 36030
long title: Expert opinion on drug discovery
short title: Expert Opin Drug Discov
ISSN: 1746-0441
ISSN (Online): 1746-045X
IsoAbbr: Expert Opin Drug Discov
NlmId: 101295755
123:123
JrId: 36032
long title: Environmental progress & sustainable energy
short title: Environ Prog Sustain Energy
ISSN: 1944-7442
ISSN (Online): 1944-7450
IsoAbbr: Environ Prog Sustain Energy
NlmId: 101509608
123:123
JrId: 36033
long title: Novyi khirurgicheskii arkhiv
short title: Novyi Khirurgicheskii Arkhiv
ISSN: 
ISSN (Online): 
IsoAbbr: Novyi Khirurgicheskii Arkhiv
NlmId: 19220870R
123:123
JrId: 36034
long title: Oxidative medicine and cellular longevity
short title: Oxid Med Cell Longev
ISSN: 1942-0900
ISSN (Online): 1942-0994
IsoAbbr: Oxid Med Cell Longev
NlmId: 101479826
123:123
JrId: 36035
long title: mAbs
short title: MAbs
ISSN: 1942-0862
ISSN (Online): 1942-0870
IsoAbbr: MAbs
NlmId: 101479829
123:123
JrId: 36036
long title: Dermato-endocrinology
short title: Dermatoendocrinol
ISSN: 1938-1972
ISSN (Online): 1938-1980
IsoAbbr: Dermatoendocrinol
NlmId: 101495367
123:123
JrId: 36037
long title: Frontiers in evolutionary neuroscience
short title: Front Evol Neurosci
ISSN: 
ISSN (Online): 1663-070X
IsoAbbr: Front Evol Neurosci
NlmId: 101509173
123:123
JrId: 36038
long title: Genome biology and evolution
short title: Genome Biol Evol
ISSN: 
ISSN (Online): 1759-6653
IsoAbbr: Genome Biol Evol
NlmId: 101509707
123:123
JrId: 36040
long title: Viruses
short title: Viruses
ISSN: 
ISSN (Online): 1999-4915
IsoAbbr: Viruses
NlmId: 101509722
123:123
JrId: 36041
long title: International journal of evolutionary biology
short title: Int J Evol Biol
ISSN: 2090-8032
ISSN (Online): 2090-052X
IsoAbbr: Int J Evol Biol
NlmId: 101509741
123:123
JrId: 36042
long title: PM & R : the journal of injury, function, and rehabilitation
short title: PM R
ISSN: 1934-1482
ISSN (Online): 1934-1563
IsoAbbr: PM R
NlmId: 101491319
123:123
JrId: 36043
long title: Journal of veterinary emergency and critical care (San Antonio, Tex. : 2001)
short title: J Vet Emerg Crit Care (San Antonio)
ISSN: 1479-3261
ISSN (Online): 1476-4431
IsoAbbr: J Vet Emerg Crit Care (San Antonio)
NlmId: 101152804
123:123
JrId: 36044
long title: Journal of registry management
short title: J Registry Manag
ISSN: 1945-6123
ISSN (Online): 1945-6131
IsoAbbr: J Registry Manag
NlmId: 9804163
123:123
JrId: 36045
long title: Journal of patient safety
short title: J Patient Saf
ISSN: 1549-8417
ISSN (Online): 1549-8425
IsoAbbr: J Patient Saf
NlmId: 101233393
123:123
JrId: 36046
long title: Journal of nutrigenetics and nutrigenomics
short title: J Nutrigenet Nutrigenomics
ISSN: 1661-6499
ISSN (Online): 1661-6758
IsoAbbr: J Nutrigenet Nutrigenomics
NlmId: 101299758
123:123
JrId: 36047
long title: Journal of anthropological sciences = Rivista di antropologia : JASS / Istituto italiano di antropologia
short title: J Anthropol Sci
ISSN: 1827-4765
ISSN (Online): 2037-0644
IsoAbbr: J Anthropol Sci
NlmId: 101491368
123:123
JrId: 36048
long title: Foot & ankle specialist
short title: Foot Ankle Spec
ISSN: 1938-6400
ISSN (Online): 1938-7636
IsoAbbr: Foot Ankle Spec
NlmId: 101473598
123:123
JrId: 36049
long title: Endocrinologia y nutricion : organo de la Sociedad Espanola de Endocrinologia y Nutricion
short title: Endocrinol Nutr
ISSN: 1575-0922
ISSN (Online): 1579-2021
IsoAbbr: Endocrinol Nutr
NlmId: 100886482
123:123
JrId: 36050
long title: Digestive endoscopy : official journal of the Japan Gastroenterological Endoscopy Society
short title: Dig Endosc
ISSN: 0915-5635
ISSN (Online): 1443-1661
IsoAbbr: Dig Endosc
NlmId: 9101419
123:123
JrId: 36051
long title: Klinische Neuroradiologie
short title: Klin Neuroradiol
ISSN: 0939-7116
ISSN (Online): 1615-6706
IsoAbbr: Klin Neuroradiol
NlmId: 9422582
123:123
JrId: 36052
long title: Circulation. Cardiovascular imaging
short title: Circ Cardiovasc Imaging
ISSN: 1941-9651
ISSN (Online): 1942-0080
IsoAbbr: Circ Cardiovasc Imaging
NlmId: 101479935
123:123
JrId: 36053
long title: The British journal of developmental psychology
short title: Br J Dev Psychol
ISSN: 0261-510X
ISSN (Online): 2044-835X
IsoAbbr: Br J Dev Psychol
NlmId: 8308022
123:123
JrId: 36054
long title: African journal of paediatric surgery : AJPS
short title: Afr J Paediatr Surg
ISSN: 0189-6725
ISSN (Online): 0974-5998
IsoAbbr: Afr J Paediatr Surg
NlmId: 101255062
123:123
JrId: 36055
long title: Advanced emergency nursing journal
short title: Adv Emerg Nurs J
ISSN: 1931-4485
ISSN (Online): 1931-4493
IsoAbbr: Adv Emerg Nurs J
NlmId: 101285075
123:123
JrId: 36060
long title: DukeMedicine healthnews
short title: Duke Med Health News
ISSN: 2153-8387
ISSN (Online): 
IsoAbbr: Duke Med Health News
NlmId: 101510062
123:123
JrId: 36061
long title: Expert review of endocrinology & metabolism
short title: Expert Rev Endocrinol Metab
ISSN: 1744-6651
ISSN (Online): 
IsoAbbr: Expert Rev Endocrinol Metab
NlmId: 101278293
123:123
JrId: 36062
long title: Clinical medicine. Therapeutics
short title: Clin Med Ther
ISSN: 
ISSN (Online): 1179-1713
IsoAbbr: Clin Med Ther
NlmId: 101509728
123:123
JrId: 36064
long title: Pharmaceutical biology
short title: Pharm Biol
ISSN: 1388-0209
ISSN (Online): 1744-5116
IsoAbbr: Pharm Biol
NlmId: 9812552
123:123
JrId: 36066
long title: Italian journal of pediatrics
short title: Ital J Pediatr
ISSN: 
ISSN (Online): 1824-7288
IsoAbbr: Ital J Pediatr
NlmId: 101510759
123:123
JrId: 36068
long title: Journal of modern optics
short title: J Mod Opt
ISSN: 0950-0340
ISSN (Online): 1362-3044
IsoAbbr: J Mod Opt
NlmId: 8802678
123:123
JrId: 36069
long title: International journal of psychiatry in clinical practice
short title: Int J Psychiatry Clin Pract
ISSN: 1365-1501
ISSN (Online): 1471-1788
IsoAbbr: Int J Psychiatry Clin Pract
NlmId: 9709509
123:123
JrId: 36070
long title: Vegetation history and archaeobotany
short title: Veg Hist Archaeobot
ISSN: 0939-6314
ISSN (Online): 1617-6278
IsoAbbr: Veg Hist Archaeobot
NlmId: 101510872
123:123
JrId: 36071
long title: Quaternary geochronology
short title: Quat Geochronol
ISSN: 1871-1014
ISSN (Online): 1878-0350
IsoAbbr: Quat Geochronol
NlmId: 101510871
123:123
JrId: 36072
long title: Indian journal of orthopaedics
short title: Indian J Orthop
ISSN: 0019-5413
ISSN (Online): 1998-3727
IsoAbbr: Indian J Orthop
NlmId: 0137736
123:123
JrId: 36073
long title: Indian journal of plastic surgery : official publication of the Association of Plastic Surgeons of India
short title: Indian J Plast Surg
ISSN: 0970-0358
ISSN (Online): 1998-376X
IsoAbbr: Indian J Plast Surg
NlmId: 8405356
123:123
JrId: 36074
long title: The Indian journal of radiology & imaging
short title: Indian J Radiol Imaging
ISSN: 0971-3026
ISSN (Online): 1998-3808
IsoAbbr: Indian J Radiol Imaging
NlmId: 8503873
123:123
JrId: 36075
long title: Indian journal of critical care medicine : peer-reviewed, official publication of Indian Society of Critical Care Medicine
short title: Indian J Crit Care Med
ISSN: 0972-5229
ISSN (Online): 1998-359X
IsoAbbr: Indian J Crit Care Med
NlmId: 101208863
123:123
JrId: 36076
long title: Expert review of clinical immunology
short title: Expert Rev Clin Immunol
ISSN: 1744-666X
ISSN (Online): 1744-8409
IsoAbbr: Expert Rev Clin Immunol
NlmId: 101271248
123:123
JrId: 36077
long title: Expert review of hematology
short title: Expert Rev Hematol
ISSN: 1747-4086
ISSN (Online): 1747-4094
IsoAbbr: Expert Rev Hematol
NlmId: 101485942
123:123
JrId: 36078
long title: Plant ecology & diversity
short title: Plant Ecol Divers
ISSN: 1755-0874
ISSN (Online): 1755-1668
IsoAbbr: Plant Ecol Divers
NlmId: 101510994
123:123
JrId: 36081
long title: Comparative cognition & behavior reviews
short title: Comp Cogn Behav Rev
ISSN: 
ISSN (Online): 1911-4745
IsoAbbr: Comp Cogn Behav Rev
NlmId: 101472083
123:123
JrId: 36082
long title: Croatica chemica acta. Arhiv za kemiju
short title: Croat Chem Acta
ISSN: 0011-1643
ISSN (Online): 
IsoAbbr: Croat Chem Acta
NlmId: 0006226
123:123
JrId: 36083
long title: HIV sequence compendium
short title: HIV Seq Compend
ISSN: 2151-7983
ISSN (Online): 
IsoAbbr: HIV Seq Compend
NlmId: 101129440
123:123
JrId: 36084
long title: Journal of the American Ceramic Society. American Ceramic Society
short title: J Am Ceram Soc
ISSN: 0002-7820
ISSN (Online): 1551-2916
IsoAbbr: J Am Ceram Soc
NlmId: 101511021
123:123
JrId: 36085
long title: International journal of engineering science
short title: Int J Eng Sci
ISSN: 0020-7225
ISSN (Online): 1879-2197
IsoAbbr: Int J Eng Sci
NlmId: 101511023
123:123
JrId: 36086
long title: The Australian & New Zealand journal of criminology
short title: Aust N Z J Criminol
ISSN: 0004-8658
ISSN (Online): 
IsoAbbr: Aust N Z J Criminol
NlmId: 101511022
123:123
JrId: 36087
long title: Journal of psychoeducational assessment
short title: J Psychoeduc Assess
ISSN: 0734-2829
ISSN (Online): 
IsoAbbr: J Psychoeduc Assess
NlmId: 8405006
123:123
JrId: 36088
long title: Information processing & management
short title: Inf Process Manag
ISSN: 0306-4573
ISSN (Online): 
IsoAbbr: Inf Process Manag
NlmId: 9877091
123:123
JrId: 36089
long title: Journal of Raman spectroscopy : JRS
short title: J Raman Spectrosc
ISSN: 0377-0486
ISSN (Online): 
IsoAbbr: J Raman Spectrosc
NlmId: 9876207
123:123
JrId: 36090
long title: Turk Silahli Kuvvetleri koruyucu hekimlik bulteni
short title: Turk Silahli Kuvvetleri Koruyucu Hekim Bul
ISSN: 1303-734X
ISSN (Online): 
IsoAbbr: Turk Silahli Kuvvetleri Koruyucu Hekim Bul
NlmId: 101262279
123:123
JrId: 36091
long title: Journal of financial economics
short title: J financ econ
ISSN: 0304-405X
ISSN (Online): 1879-2774
IsoAbbr: J financ econ
NlmId: 101510947
123:123
JrId: 36092
long title: Poetics (Hague, Netherlands)
short title: Poetics (Amst)
ISSN: 0304-422X
ISSN (Online): 1872-7514
IsoAbbr: Poetics (Amst)
NlmId: 101511024
123:123
JrId: 36093
long title: Computers & education
short title: Comput Educ
ISSN: 0360-1315
ISSN (Online): 
IsoAbbr: Comput Educ
NlmId: 101511025
123:123
JrId: 36094
long title: Communications in statistics: theory and methods
short title: Commun Stat Theory Methods
ISSN: 0361-0926
ISSN (Online): 1532-415X
IsoAbbr: Commun Stat Theory Methods
NlmId: 101511026
123:123
JrId: 36095
long title: Criminal justice review
short title: Crim Justice Rev
ISSN: 0734-0168
ISSN (Online): 1556-3839
IsoAbbr: Crim Justice Rev
NlmId: 101511027
123:123
JrId: 36097
long title: Medical education online
short title: Med Educ Online
ISSN: 
ISSN (Online): 1087-2981
IsoAbbr: Med Educ Online
NlmId: 9806550
123:123
JrId: 36099
long title: Child & youth care forum
short title: Child Youth Care Forum
ISSN: 1053-1890
ISSN (Online): 1573-3319
IsoAbbr: Child Youth Care Forum
NlmId: 9108961
123:123
JrId: 36100
long title: Poiesis & praxis : international journal of ethics of science and technology assessment
short title: Poiesis Prax
ISSN: 1615-6609
ISSN (Online): 1615-6617
IsoAbbr: Poiesis Prax
NlmId: 101083157
123:123
JrId: 36101
long title: Journal of nanoparticle research : an interdisciplinary forum for nanoscale science and technology
short title: J Nanopart Res
ISSN: 1388-0764
ISSN (Online): 1572-896X
IsoAbbr: J Nanopart Res
NlmId: 101088075
123:123
JrId: 36102
long title: The journal of forensic psychiatry & psychology
short title: J Forens Psychiatry Psychol
ISSN: 1478-9949
ISSN (Online): 1478-9957
IsoAbbr: J Forens Psychiatry Psychol
NlmId: 101189566
123:123
JrId: 36103
long title: Biophysical reviews
short title: Biophys Rev
ISSN: 1867-2450
ISSN (Online): 1867-2469
IsoAbbr: Biophys Rev
NlmId: 101498573
123:123
JrId: 36104
long title: Alzheimer's research & therapy
short title: Alzheimers Res Ther
ISSN: 
ISSN (Online): 1758-9193
IsoAbbr: Alzheimers Res Ther
NlmId: 101511643
123:123
JrId: 36105
long title: International journal of non-linear mechanics
short title: Int J Non Linear Mech
ISSN: 0020-7462
ISSN (Online): 1878-5638
IsoAbbr: Int J Non Linear Mech
NlmId: 101511407
123:123
JrId: 36106
long title: Journal of composite materials
short title: J Compos Mater
ISSN: 0021-9983
ISSN (Online): 
IsoAbbr: J Compos Mater
NlmId: 101511413
123:123
JrId: 36107
long title: Journal of engineering mathematics
short title: J Eng Math
ISSN: 0022-0833
ISSN (Online): 1573-2703
IsoAbbr: J Eng Math
NlmId: 101511471
123:123
JrId: 36108
long title: The Journal of adhesion
short title: J Adhes
ISSN: 0021-8464
ISSN (Online): 1563-518X
IsoAbbr: J Adhes
NlmId: 101511513
123:123
JrId: 36109
long title: Journal of special operations medicine : a peer reviewed journal for SOF medical professionals
short title: J Spec Oper Med
ISSN: 1553-9768
ISSN (Online): 
IsoAbbr: J Spec Oper Med
NlmId: 101158402
123:123
JrId: 36113
long title: The Journal of research in crime and delinquency
short title: J Res Crime Delinq
ISSN: 0022-4278
ISSN (Online): 
IsoAbbr: J Res Crime Delinq
NlmId: 0014210
123:123
JrId: 36114
long title: Educational psychologist
short title: Educ Psychol
ISSN: 0046-1520
ISSN (Online): 1532-6985
IsoAbbr: Educ Psychol
NlmId: 0412727
123:123
JrId: 36115
long title: Revista interamericana de psicologia = Interamerican journal of psychology
short title: Interam J Psychol
ISSN: 0034-9690
ISSN (Online): 
IsoAbbr: Interam J Psychol
NlmId: 7802710
123:123
JrId: 36116
long title: Journal of statistical computation and simulation
short title: J Stat Comput Simul
ISSN: 0094-9655
ISSN (Online): 1563-5163
IsoAbbr: J Stat Comput Simul
NlmId: 9880627
123:123
JrId: 36117
long title: Progress in nuclear magnetic resonance spectroscopy
short title: Prog Nucl Magn Reson Spectrosc
ISSN: 0079-6565
ISSN (Online): 1873-3301
IsoAbbr: Prog Nucl Magn Reson Spectrosc
NlmId: 9886009
123:123
JrId: 36118
long title: Journal of the Brazilian Chemical Society
short title: J Braz Chem Soc
ISSN: 0103-5053
ISSN (Online): 1678-4790
IsoAbbr: J Braz Chem Soc
NlmId: 101511356
123:123
JrId: 36119
long title: Computer methods in applied mechanics and engineering
short title: Comput Methods Appl Mech Eng
ISSN: 0045-7825
ISSN (Online): 1879-2138
IsoAbbr: Comput Methods Appl Mech Eng
NlmId: 101511523
123:123
JrId: 36121
long title: First language
short title: First Lang
ISSN: 0142-7237
ISSN (Online): 1740-2344
IsoAbbr: First Lang
NlmId: 9879586
123:123
JrId: 36123
long title: Journal of analytical and applied pyrolysis
short title: J Anal Appl Pyrolysis
ISSN: 0165-2370
ISSN (Online): 
IsoAbbr: J Anal Appl Pyrolysis
NlmId: 7910736
123:123
JrId: 36124
long title: Gestalt theory
short title: Gestalt Theory
ISSN: 0170-057X
ISSN (Online): 
IsoAbbr: Gestalt Theory
NlmId: 8006270
123:123
JrId: 36125
long title: Journal of molecular liquids
short title: J Mol Liq
ISSN: 0167-7322
ISSN (Online): 1873-3166
IsoAbbr: J Mol Liq
NlmId: 9882716
123:123
JrId: 36126
long title: Mathematical methods in the applied sciences
short title: Math Methods Appl Sci
ISSN: 0170-4214
ISSN (Online): 1099-1476
IsoAbbr: Math Methods Appl Sci
NlmId: 9888551
123:123
JrId: 36127
long title: Knowledge and information systems
short title: Knowl Inf Syst
ISSN: 0219-1377
ISSN (Online): 0219-3116
IsoAbbr: Knowl Inf Syst
NlmId: 101511283
123:123
JrId: 36128
long title: International journal of artificial intelligence tools : architectures, languages, algorithms
short title: Int J Artif Intell Tools
ISSN: 0218-2130
ISSN (Online): 1793-6349
IsoAbbr: Int J Artif Intell Tools
NlmId: 101511265
123:123
JrId: 36129
long title: Connections (Toronto, Ont.)
short title: Connect (Tor)
ISSN: 0226-1766
ISSN (Online): 
IsoAbbr: Connect (Tor)
NlmId: 101511391
123:123
JrId: 36130
long title: Computer graphics forum : journal of the European Association for Computer Graphics
short title: Comput Graph Forum
ISSN: 0167-7055
ISSN (Online): 1467-8659
IsoAbbr: Comput Graph Forum
NlmId: 101511479
123:123
JrId: 36131
long title: Computer aided geometric design
short title: Comput Aided Geom Des
ISSN: 0167-8396
ISSN (Online): 1879-2332
IsoAbbr: Comput Aided Geom Des
NlmId: 101511481
123:123
JrId: 36132
long title: Journal of adhesion science and technology
short title: J Adhes Sci Technol
ISSN: 0169-4243
ISSN (Online): 1568-5616
IsoAbbr: J Adhes Sci Technol
NlmId: 101511490
123:123
JrId: 36133
long title: Engineering with computers
short title: Eng Comput
ISSN: 0177-0667
ISSN (Online): 1435-5663
IsoAbbr: Eng Comput
NlmId: 101511495
123:123
JrId: 36134
long title: International journal of computational geometry & applications
short title: Int J Comput Geom Appl
ISSN: 0218-1959
ISSN (Online): 1793-6357
IsoAbbr: Int J Comput Geom Appl
NlmId: 101511508
123:123
JrId: 36135
long title: Integration (Amsterdam, Netherlands)
short title: Integration (Amst)
ISSN: 0167-9260
ISSN (Online): 1872-7522
IsoAbbr: Integration (Amst)
NlmId: 101511515
123:123
JrId: 36136
long title: Computer modeling in engineering & sciences : CMES
short title: Comput Model Eng Sci
ISSN: 1526-1492
ISSN (Online): 1526-1506
IsoAbbr: Comput Model Eng Sci
NlmId: 101511516
123:123
JrId: 36137
long title: Dyes and pigments : an international journal
short title: Dyes Pigm
ISSN: 0143-7208
ISSN (Online): 1873-3743
IsoAbbr: Dyes Pigm
NlmId: 101511561
123:123
JrId: 36138
long title: Discrete applied mathematics (Amsterdam, Netherlands : 1988)
short title: Discrete Appl Math
ISSN: 0166-218X
ISSN (Online): 
IsoAbbr: Discrete Appl Math
NlmId: 101511577
123:123
JrId: 36139
long title: Mechanics of materials : an international journal
short title: Mech Mater
ISSN: 0167-6636
ISSN (Online): 1872-7743
IsoAbbr: Mech Mater
NlmId: 101511582
123:123
JrId: 36141
long title: Cognition and instruction
short title: Cogn Instr
ISSN: 0737-0008
ISSN (Online): 1532-690X
IsoAbbr: Cogn Instr
NlmId: 8412067
123:123
JrId: 36142
long title: European journal of personality
short title: Eur J Pers
ISSN: 0890-2070
ISSN (Online): 1099-0984
IsoAbbr: Eur J Pers
NlmId: 8710403
123:123
JrId: 36143
long title: Journal of cognitive psychotherapy
short title: J Cogn Psychother
ISSN: 0889-8391
ISSN (Online): 
IsoAbbr: J Cogn Psychother
NlmId: 8806397
123:123
JrId: 36144
long title: Journal of rational-emotive and cognitive-behavior therapy : RET
short title: J Ration Emot Cogn Behav Ther
ISSN: 0894-9085
ISSN (Online): 1573-6563
IsoAbbr: J Ration Emot Cogn Behav Ther
NlmId: 8906105
123:123
JrId: 36145
long title: Journal of polymer science. Part A, Polymer chemistry
short title: J Polym Sci A Polym Chem
ISSN: 0887-624X
ISSN (Online): 
IsoAbbr: J Polym Sci A Polym Chem
NlmId: 9004358
123:123
JrId: 36146
long title: Contemporary hypnosis : the journal of the British Society of Experimental and Clinical Hypnosis
short title: Contemp Hypn
ISSN: 0960-5290
ISSN (Online): 1557-0711
IsoAbbr: Contemp Hypn
NlmId: 9108980
123:123
JrId: 36147
long title: BIOforum : biologische Chemie, Mikrobiologie, Genetik, Immunologie, Virologie, Biotechnologie
short title: Bioforum
ISSN: 0940-0079
ISSN (Online): 
IsoAbbr: Bioforum
NlmId: 9201586
123:123
JrId: 36148
long title: Journal of occupational and organizational psychology
short title: J Occup Organ Psychol
ISSN: 0963-1798
ISSN (Online): 2044-8325
IsoAbbr: J Occup Organ Psychol
NlmId: 9209845
123:123
JrId: 36149
long title: Journal of mental health (Abingdon, England)
short title: J Ment Health
ISSN: 0963-8237
ISSN (Online): 1360-0567
IsoAbbr: J Ment Health
NlmId: 9212352
123:123
JrId: 36150
long title: Florida journal of environmental health
short title: Fla J Environ Health
ISSN: 0897-4624
ISSN (Online): 
IsoAbbr: Fla J Environ Health
NlmId: 9311114
123:123
JrId: 36151
long title: Indian journal of community medicine : official publication of Indian Association of Preventive & Social Medicine
short title: Indian J Community Med
ISSN: 0970-0218
ISSN (Online): 1998-3581
IsoAbbr: Indian J Community Med
NlmId: 9315574
123:123
JrId: 36152
long title: Microprocessors and microsystems
short title: Microprocess Microsyst
ISSN: 0141-9331
ISSN (Online): 1872-9436
IsoAbbr: Microprocess Microsyst
NlmId: 9878794
123:123
JrId: 36153
long title: Journal of housing for the elderly
short title: J Hous Elderly
ISSN: 0276-3893
ISSN (Online): 1540-353X
IsoAbbr: J Hous Elderly
NlmId: 9879957
123:123
JrId: 36154
long title: Education & treatment of children
short title: Educ Treat Children
ISSN: 0748-8491
ISSN (Online): 
IsoAbbr: Educ Treat Children
NlmId: 9882696
123:123
JrId: 36155
long title: Journal of physical organic chemistry
short title: J Phys Org Chem
ISSN: 0894-3230
ISSN (Online): 
IsoAbbr: J Phys Org Chem
NlmId: 9883685
123:123
JrId: 36156
long title: Expert systems with applications
short title: Expert Syst Appl
ISSN: 0957-4174
ISSN (Online): 
IsoAbbr: Expert Syst Appl
NlmId: 9884333
123:123
JrId: 36157
long title: International journal of fitness
short title: Int J Fit
ISSN: 0973-2152
ISSN (Online): 
IsoAbbr: Int J Fit
NlmId: 101284932
123:123
JrId: 36158
long title: LES nouvelles. Licensing Executives Society (U.S.A.)
short title: LES Nouv
ISSN: 0270-174X
ISSN (Online): 
IsoAbbr: LES Nouv
NlmId: 101511287
123:123
JrId: 36159
long title: The International journal of robotics research
short title: Int J Rob Res
ISSN: 0278-3649
ISSN (Online): 1741-3176
IsoAbbr: Int J Rob Res
NlmId: 101511318
123:123
JrId: 36160
long title: Journal of business & economic statistics : a publication of the American Statistical Association
short title: J Bus Econ Stat
ISSN: 0735-0015
ISSN (Online): 1537-2707
IsoAbbr: J Bus Econ Stat
NlmId: 101511917
123:123
JrId: 36161
long title: Justice quarterly : JQ / Academy of Criminal Justice Sciences
short title: Justice Q
ISSN: 0741-8825
ISSN (Online): 1745-9109
IsoAbbr: Justice Q
NlmId: 101512022
123:123
JrId: 36162
long title: Journal of quantitative criminology
short title: J Quant Criminol
ISSN: 0748-4518
ISSN (Online): 1573-7799
IsoAbbr: J Quant Criminol
NlmId: 101512033
123:123
JrId: 36163
long title: International journal of educational research
short title: Int J Educ Res
ISSN: 0883-0355
ISSN (Online): 1873-538X
IsoAbbr: Int J Educ Res
NlmId: 101512086
123:123
JrId: 36164
long title: Japan journal of industrial and applied mathematics
short title: Jpn J Ind Appl Math
ISSN: 0916-7005
ISSN (Online): 
IsoAbbr: Jpn J Ind Appl Math
NlmId: 101512093
123:123
JrId: 36165
long title: Journal of mathematical imaging and vision
short title: J Math Imaging Vis
ISSN: 0924-9907
ISSN (Online): 1573-7683
IsoAbbr: J Math Imaging Vis
NlmId: 101512096
123:123
JrId: 36166
long title: Microwave and optical technology letters
short title: Microw Opt Technol Lett
ISSN: 0895-2477
ISSN (Online): 1098-2760
IsoAbbr: Microw Opt Technol Lett
NlmId: 101512102
123:123
JrId: 36167
long title: Journal of complexity
short title: J Complex
ISSN: 0885-064X
ISSN (Online): 1090-2708
IsoAbbr: J Complex
NlmId: 101512099
123:123
JrId: 36168
long title: Labour economics
short title: Labour Econ
ISSN: 0927-5371
ISSN (Online): 1879-1034
IsoAbbr: Labour Econ
NlmId: 101512111
123:123
JrId: 36169
long title: The Journal of supercritical fluids
short title: J Supercrit Fluids
ISSN: 0896-8446
ISSN (Online): 1872-8162
IsoAbbr: J Supercrit Fluids
NlmId: 101512106
123:123
JrId: 36170
long title: Journal of college student development
short title: J Coll Stud Dev
ISSN: 0897-5264
ISSN (Online): 1543-3382
IsoAbbr: J Coll Stud Dev
NlmId: 101512113
123:123
JrId: 36171
long title: Journal of alloys and compounds
short title: J Alloys Compd
ISSN: 0925-8388
ISSN (Online): 1873-4669
IsoAbbr: J Alloys Compd
NlmId: 101512115
123:123
JrId: 36172
long title: Chance (New York, N.Y.)
short title: Chance (N Y)
ISSN: 0933-2480
ISSN (Online): 
IsoAbbr: Chance (N Y)
NlmId: 101512125
123:123
JrId: 36173
long title: International journal of adaptive control and signal processing
short title: Int J Adapt Control Signal Process
ISSN: 0890-6327
ISSN (Online): 1099-1115
IsoAbbr: Int J Adapt Control Signal Process
NlmId: 101512126
123:123
JrId: 36174
long title: European journal of applied mathematics
short title: Eur J Appl Math
ISSN: 0956-7925
ISSN (Online): 1469-4425
IsoAbbr: Eur J Appl Math
NlmId: 101512238
123:123
JrId: 36175
long title: Criminal justice policy review
short title: Crim Justice Policy Rev
ISSN: 0887-4034
ISSN (Online): 1552-3586
IsoAbbr: Crim Justice Policy Rev
NlmId: 101512131
123:123
JrId: 36176
long title: Journal of experimental & theoretical artificial intelligence : JETAI
short title: J Exp Theor Artif Intell
ISSN: 0952-813X
ISSN (Online): 1362-3079
IsoAbbr: J Exp Theor Artif Intell
NlmId: 101512224
123:123
JrId: 36177
long title: Mathematical modelling of natural phenomena
short title: Math Model Nat Phenom
ISSN: 0973-5348
ISSN (Online): 1760-6101
IsoAbbr: Math Model Nat Phenom
NlmId: 101512243
123:123
JrId: 36178
long title: Ionics
short title: Ionics (Kiel)
ISSN: 0947-7047
ISSN (Online): 1862-0760
IsoAbbr: Ionics (Kiel)
NlmId: 101512251
123:123
JrId: 36180
long title: Econ journal watch
short title: Econ J Watch
ISSN: 
ISSN (Online): 1933-527X
IsoAbbr: Econ J Watch
NlmId: 101512375
123:123
JrId: 36182
long title: Brown University digest of addiction theory and application : DATA
short title: Brown Univ Dig Addict Theory Appl
ISSN: 1040-6328
ISSN (Online): 1556-7559
IsoAbbr: Brown Univ Dig Addict Theory Appl
NlmId: 8904655
123:123
JrId: 36183
long title: Ecological psychology : a publication of the International Society for Ecological Psychology
short title: Ecol Psychol
ISSN: 1040-7413
ISSN (Online): 1532-6969
IsoAbbr: Ecol Psychol
NlmId: 8915171
123:123
JrId: 36184
long title: Journal of applied sport psychology
short title: J Appl Sport Psychol
ISSN: 1041-3200
ISSN (Online): 1533-1571
IsoAbbr: J Appl Sport Psychol
NlmId: 9012267
123:123
JrId: 36185
long title: Journal of offender rehabilitation
short title: J Offender Rehabil
ISSN: 1050-9674
ISSN (Online): 1540-8558
IsoAbbr: J Offender Rehabil
NlmId: 9202995
123:123
JrId: 36186
long title: The Journal of imaging science and technology / IS&T, the Society for Imaging Science and Technology
short title: J Imaging Sci Technol
ISSN: 1062-3701
ISSN (Online): 1943-3522
IsoAbbr: J Imaging Sci Technol
NlmId: 9211663
123:123
JrId: 36187
long title: Journal of visual communication and image representation
short title: J Vis Commun Image Represent
ISSN: 1047-3203
ISSN (Online): 1095-9076
IsoAbbr: J Vis Commun Image Represent
NlmId: 9422637
123:123
JrId: 36188
long title: European journal of psychological assessment : official organ of the European Association of Psychological Assessment
short title: Eur J Psychol Assess
ISSN: 1015-5759
ISSN (Online): 
IsoAbbr: Eur J Psychol Assess
NlmId: 9431864
123:123
JrId: 36189
long title: Instrumentation science & technology
short title: Instrum Sci Technol
ISSN: 1073-9149
ISSN (Online): 1525-6030
IsoAbbr: Instrum Sci Technol
NlmId: 9434920
123:123
JrId: 36190
long title: Journal of applied biobehavioral research
short title: J Appl Biobehav Res
ISSN: 1071-2089
ISSN (Online): 1751-9861
IsoAbbr: J Appl Biobehav Res
NlmId: 9502505
123:123
JrId: 36192
long title: Journal of prenatal & perinatal psychology & health : APPPAH
short title: J Prenat Perinat Psychol Health
ISSN: 1097-8003
ISSN (Online): 
IsoAbbr: J Prenat Perinat Psychol Health
NlmId: 9811955
123:123
JrId: 36193
long title: Educational psychology review
short title: Educ Psychol Rev
ISSN: 1040-726X
ISSN (Online): 1573-336X
IsoAbbr: Educ Psychol Rev
NlmId: 9885342
123:123
JrId: 36194
long title: Cybernetics and systems analysis
short title: Cybern Syst Anal
ISSN: 1060-0396
ISSN (Online): 1573-8337
IsoAbbr: Cybern Syst Anal
NlmId: 9886860
123:123
JrId: 36195
long title: Journal of gay & lesbian social services
short title: J Gay Lesbian Soc Serv
ISSN: 1053-8720
ISSN (Online): 1540-4056
IsoAbbr: J Gay Lesbian Soc Serv
NlmId: 9888071
123:123
JrId: 36196
long title: Journal of educational and behavioral statistics : a quarterly publication sponsored by the American Educational Research Association and the American Statistical Association
short title: J Educ Behav Stat
ISSN: 1076-9986
ISSN (Online): 1935-1054
IsoAbbr: J Educ Behav Stat
NlmId: 9890361
123:123
JrId: 36197
long title: Journal of agricultural, biological, and environmental statistics
short title: J Agric Biol Environ Stat
ISSN: 1085-7117
ISSN (Online): 
IsoAbbr: J Agric Biol Environ Stat
NlmId: 9890703
123:123
JrId: 36198
long title: Journal of porphyrins and phthalocyanines
short title: J Porphyr Phthalocyanines
ISSN: 1088-4246
ISSN (Online): 1099-1409
IsoAbbr: J Porphyr Phthalocyanines
NlmId: 9890997
123:123
JrId: 36199
long title: EM (Pittsburgh, Pa.)
short title: EM (Pittsburgh Pa)
ISSN: 1088-9981
ISSN (Online): 
IsoAbbr: EM (Pittsburgh Pa)
NlmId: 9891387
123:123
JrId: 36200
long title: The international journal of high performance computing applications
short title: Int J High Perform Comput Appl
ISSN: 1094-3420
ISSN (Online): 1741-2846
IsoAbbr: Int J High Perform Comput Appl
NlmId: 100911700
123:123
JrId: 36201
long title: Entropy (Basel, Switzerland)
short title: Entropy (Basel)
ISSN: 
ISSN (Online): 1099-4300
IsoAbbr: Entropy (Basel)
NlmId: 101243874
123:123
JrId: 36202
long title: Chinese chemical letters = Zhongguo hua xue kuai bao
short title: Chin Chem Lett
ISSN: 1001-8417
ISSN (Online): 1878-5964
IsoAbbr: Chin Chem Lett
NlmId: 101271576
123:123
JrId: 36203
long title: Journal of computer science and systems biology
short title: J Comput Sci Syst Biol
ISSN: 
ISSN (Online): 0974-7230
IsoAbbr: J Comput Sci Syst Biol
NlmId: 101511907
123:123
JrId: 36204
long title: The journal of artificial intelligence research
short title: J Artif Intell Res
ISSN: 1076-9757
ISSN (Online): 1943-5037
IsoAbbr: J Artif Intell Res
NlmId: 101512254
123:123
JrId: 36205
long title: Communications in numerical methods in engineering
short title: Commun Numer Methods Eng
ISSN: 1069-8299
ISSN (Online): 1099-0887
IsoAbbr: Commun Numer Methods Eng
NlmId: 101512257
123:123
JrId: 36206
long title: Marquette intellectual property law review
short title: Marquette Intellect Prop Law Rev
ISSN: 1092-5899
ISSN (Online): 
IsoAbbr: Marquette Intellect Prop Law Rev
NlmId: 101512603
123:123
JrId: 36207
long title: Cancer epidemiology
short title: Cancer Epidemiol
ISSN: 1877-7821
ISSN (Online): 1877-783X
IsoAbbr: Cancer Epidemiol
NlmId: 101508793
123:123
JrId: 36209
long title: Polymer-plastics technology and engineering
short title: Polym Plast Technol Eng
ISSN: 0360-2559
ISSN (Online): 1525-6111
IsoAbbr: Polym Plast Technol Eng
NlmId: 101512826
123:123
JrId: 36211
long title: Case reports in medicine
short title: Case Report Med
ISSN: 1687-9627
ISSN (Online): 1687-9635
IsoAbbr: Case Report Med
NlmId: 101512910
123:123
JrId: 36212
long title: Dermato-venerologie
short title: Dermatovenerologia
ISSN: 0011-9024
ISSN (Online): 
IsoAbbr: Dermatovenerologia
NlmId: 7510200
123:123
JrId: 36218
long title: Journal of bioequivalence & bioavailability
short title: J Bioequiv Availab
ISSN: 
ISSN (Online): 0975-0851
IsoAbbr: J Bioequiv Availab
NlmId: 101513306
123:123
JrId: 36219
long title: Revista colombiana de psiquiatria
short title: Rev Colomb Psiquiatr
ISSN: 0034-7450
ISSN (Online): 
IsoAbbr: Rev Colomb Psiquiatr
NlmId: 0045130
123:123
JrId: 36223
long title: Metal ions in biology and medicine : proceedings of the ... International Symposium on Metal Ions in Biology and Medicine held ... = Les ions metalliques en biologie et en medecine : ... Symposium international sur les ions metalliques ...
short title: Met Ions Biol Med
ISSN: 1257-2535
ISSN (Online): 
IsoAbbr: Met Ions Biol Med
NlmId: 9513109
123:123
JrId: 36224
long title: Asia Pacific journal of speech, language, and hearing
short title: Asia Pac J Speech Lang Hear
ISSN: 1361-3286
ISSN (Online): 
IsoAbbr: Asia Pac J Speech Lang Hear
NlmId: 9616905
123:123
JrId: 36225
long title: Kinesiology (Zagreb, Croatia)
short title: Kinesiology (Zagreb)
ISSN: 1331-1441
ISSN (Online): 
IsoAbbr: Kinesiology (Zagreb)
NlmId: 9715460
123:123
JrId: 36226
long title: Dialogues in cardiovascular medicine : DCM
short title: Dialog Cardiovasc Med
ISSN: 1272-9949
ISSN (Online): 
IsoAbbr: Dialog Cardiovasc Med
NlmId: 101197195
123:123
JrId: 36227
long title: Journal of applied biomedicine
short title: J Appl Biomed
ISSN: 1214-021X
ISSN (Online): 1214-0287
IsoAbbr: J Appl Biomed
NlmId: 101221755
123:123
JrId: 36228
long title: The international journal of bilingualism : cross-disciplinary, cross-linguistic studies of language behavior
short title: Int J Billing
ISSN: 1367-0069
ISSN (Online): 1756-6878
IsoAbbr: Int J Billing
NlmId: 101512448
123:123
JrId: 36229
long title: International journal of bilingual education and bilingualism
short title: Int J Biling Educ Biling
ISSN: 1367-0050
ISSN (Online): 1747-7522
IsoAbbr: Int J Biling Educ Biling
NlmId: 101512704
123:123
JrId: 36231
long title: Cancer management and research
short title: Cancer Manag Res
ISSN: 
ISSN (Online): 1179-1322
IsoAbbr: Cancer Manag Res
NlmId: 101512700
123:123
JrId: 36232
long title: The research file
short title: Res file
ISSN: 1188-6641
ISSN (Online): 
IsoAbbr: Res file
NlmId: 101512703
123:123
JrId: 36233
long title: European journal of inorganic chemistry
short title: Eur J Inorg Chem
ISSN: 1434-1948
ISSN (Online): 1099-0682
IsoAbbr: Eur J Inorg Chem
NlmId: 9892036
123:123
JrId: 36234
long title: Journal of commercial biotechnology
short title: J Commer Biotechnol
ISSN: 1462-8732
ISSN (Online): 1478-565X
IsoAbbr: J Commer Biotechnol
NlmId: 100887028
123:123
JrId: 36235
long title: Journal of technology in human services
short title: J Technol Hum Serv
ISSN: 1522-8835
ISSN (Online): 1522-8991
IsoAbbr: J Technol Hum Serv
NlmId: 100896771
123:123
JrId: 36236
long title: Identity (Mahwah, N.J.)
short title: Identity (Mahwah, N J)
ISSN: 1528-3488
ISSN (Online): 1532-706X
IsoAbbr: Identity (Mahwah, N J)
NlmId: 101084039
123:123
JrId: 36237
long title: Current medicinal chemistry. Immunology, endocrine & metabolic agents
short title: Curr Med Chem Immunol Endocr Metab Agents
ISSN: 1568-0134
ISSN (Online): 1875-6107
IsoAbbr: Curr Med Chem Immunol Endocr Metab Agents
NlmId: 101095976
123:123
JrId: 36238
long title: Child and adolescent mental health
short title: Child Adolesc Ment Health
ISSN: 1475-357X
ISSN (Online): 1475-3588
IsoAbbr: Child Adolesc Ment Health
NlmId: 101142157
123:123
JrId: 36239
long title: Annual review of environment and resources
short title: Annu Rev Environ Resour
ISSN: 1543-5938
ISSN (Online): 1545-2050
IsoAbbr: Annu Rev Environ Resour
NlmId: 101171970
123:123
JrId: 36240
long title: Current topics in nutraceutical research
short title: Curr Top Nutraceutical Res
ISSN: 1540-7535
ISSN (Online): 
IsoAbbr: Curr Top Nutraceutical Res
NlmId: 101174621
123:123
JrId: 36241
long title: Ecological indicators
short title: Ecol Indic
ISSN: 1470-160X
ISSN (Online): 1872-7034
IsoAbbr: Ecol Indic
NlmId: 101174880
123:123
JrId: 36242
long title: Current prostate reports
short title: Curr Prostate Rep
ISSN: 1544-1865
ISSN (Online): 1544-225X
IsoAbbr: Curr Prostate Rep
NlmId: 101176497
123:123
JrId: 36243
long title: Letters in organic chemistry
short title: Lett Org Chem
ISSN: 1570-1786
ISSN (Online): 1875-6255
IsoAbbr: Lett Org Chem
NlmId: 101207321
123:123
JrId: 36244
long title: Current proteomics
short title: Curr Proteomics
ISSN: 1570-1646
ISSN (Online): 1875-6247
IsoAbbr: Curr Proteomics
NlmId: 101208451
123:123
JrId: 36245
long title: Intervention (Amstelveen, Netherlands)
short title: Intervention (Amstelveen)
ISSN: 1571-8883
ISSN (Online): 1872-1001
IsoAbbr: Intervention (Amstelveen)
NlmId: 101225175
123:123
JrId: 36246
long title: Physics of life reviews
short title: Phys Life Rev
ISSN: 1571-0645
ISSN (Online): 1873-1457
IsoAbbr: Phys Life Rev
NlmId: 101229718
123:123
JrId: 36247
long title: Journal of biomedical nanotechnology
short title: J Biomed Nanotechnol
ISSN: 1550-7033
ISSN (Online): 1550-7041
IsoAbbr: J Biomed Nanotechnol
NlmId: 101230869
123:123
JrId: 36248
long title: Industrial biotechnology (New Rochelle, N.Y.)
short title: Ind Biotechnol (New Rochelle N Y)
ISSN: 1550-9087
ISSN (Online): 1931-8421
IsoAbbr: Ind Biotechnol (New Rochelle N Y)
NlmId: 101231526
123:123
JrId: 36249
long title: Information visualization
short title: Inf Vis
ISSN: 1473-8716
ISSN (Online): 1473-8724
IsoAbbr: Inf Vis
NlmId: 101232636
123:123
JrId: 36250
long title: Language learning and development : the official journal of the Society for Language Development
short title: Lang Learn Dev
ISSN: 1547-5441
ISSN (Online): 1547-3341
IsoAbbr: Lang Learn Dev
NlmId: 101236106
123:123
JrId: 36251
long title: Current hypertension reviews
short title: Curr Hypertens Rev
ISSN: 1573-4021
ISSN (Online): 1875-6506
IsoAbbr: Curr Hypertens Rev
NlmId: 101239891
123:123
JrId: 36252
long title: Current bioactive compounds
short title: Curr Bioact Compd
ISSN: 1573-4072
ISSN (Online): 1875-6646
IsoAbbr: Curr Bioact Compd
NlmId: 101240239
123:123
JrId: 36253
long title: Clinical cases in mineral and bone metabolism : the official journal of the Italian Society of Osteoporosis, Mineral Metabolism, and Skeletal Diseases
short title: Clin Cases Miner Bone Metab
ISSN: 1724-8914
ISSN (Online): 1971-3266
IsoAbbr: Clin Cases Miner Bone Metab
NlmId: 101250935
123:123
JrId: 36254
long title: Pervasive and mobile computing
short title: Pervasive Mob Comput
ISSN: 1574-1192
ISSN (Online): 1873-1589
IsoAbbr: Pervasive Mob Comput
NlmId: 101254621
123:123
JrId: 36255
long title: Journal of RNAi and gene silencing : an international journal of RNA and gene targeting research
short title: J RNAi Gene Silencing
ISSN: 
ISSN (Online): 1747-0854
IsoAbbr: J RNAi Gene Silencing
NlmId: 101256512
123:123
JrId: 36256
long title: PET clinics
short title: PET Clin
ISSN: 
ISSN (Online): 1556-8598
IsoAbbr: PET Clin
NlmId: 101260152
123:123
JrId: 36257
long title: Forum, qualitative social research / Forum, Qualitative Sozialforschung
short title: Forum Qual Soc Res
ISSN: 
ISSN (Online): 1438-5627
IsoAbbr: Forum Qual Soc Res
NlmId: 101260512
123:123
JrId: 36258
long title: Current analytical chemistry
short title: Curr Anal Chem
ISSN: 1573-4110
ISSN (Online): 1875-6727
IsoAbbr: Curr Anal Chem
NlmId: 101261866
123:123
JrId: 36259
long title: Current rheumatology reviews
short title: Curr Rheumatol Rev
ISSN: 1573-3971
ISSN (Online): 1875-6360
IsoAbbr: Curr Rheumatol Rev
NlmId: 101261938
123:123
JrId: 36260
long title: Gastroenterology & hepatology
short title: Gastroenterol Hepatol (N Y)
ISSN: 1554-7914
ISSN (Online): 
IsoAbbr: Gastroenterol Hepatol (N Y)
NlmId: 101262648
123:123
JrId: 36261
long title: The journal for nurse practitioners : JNP
short title: J Nurse Pract
ISSN: 1555-4155
ISSN (Online): 1878-058X
IsoAbbr: J Nurse Pract
NlmId: 101264817
123:123
JrId: 36262
long title: Current computer-aided drug design
short title: Curr Comput Aided Drug Des
ISSN: 1573-4099
ISSN (Online): 1875-6697
IsoAbbr: Curr Comput Aided Drug Des
NlmId: 101265750
123:123
JrId: 36263
long title: Current bioinformatics
short title: Curr Bioinform
ISSN: 1574-8936
ISSN (Online): 
IsoAbbr: Curr Bioinform
NlmId: 101272515
123:123
JrId: 36264
long title: Current signal transduction therapy
short title: Curr Signal Transduct Ther
ISSN: 1574-3624
ISSN (Online): 
IsoAbbr: Curr Signal Transduct Ther
NlmId: 101273157
123:123
JrId: 36265
long title: International journal of healthcare information systems and informatics : official publication of the Information Resources Management Association
short title: Int J Healthc Inf Syst Inform
ISSN: 1555-3396
ISSN (Online): 1555-340X
IsoAbbr: Int J Healthc Inf Syst Inform
NlmId: 101273948
123:123
JrId: 36266
long title: International journal of probiotics & prebiotics
short title: Int J Probiotics Prebiotics
ISSN: 1555-1431
ISSN (Online): 
IsoAbbr: Int J Probiotics Prebiotics
NlmId: 101283278
123:123
JrId: 36267
long title: Journal of public child welfare
short title: J Public Child Welf
ISSN: 1554-8732
ISSN (Online): 1554-8740
IsoAbbr: J Public Child Welf
NlmId: 101288273
123:123
JrId: 36268
long title: Current drug therapy
short title: Curr Drug ther
ISSN: 1574-8855
ISSN (Online): 
IsoAbbr: Curr Drug ther
NlmId: 101300901
123:123
JrId: 36270
long title: Perspectives in medicinal chemistry
short title: Perspect Medicin Chem
ISSN: 
ISSN (Online): 1177-391X
IsoAbbr: Perspect Medicin Chem
NlmId: 101322827
123:123
JrId: 36271
long title: International journal of hybrid intelligent systems
short title: Int J Hybrid Intell Syst
ISSN: 1448-5869
ISSN (Online): 1875-8819
IsoAbbr: Int J Hybrid Intell Syst
NlmId: 101512437
123:123
JrId: 36272
long title: Journal of solid state electrochemistry : current research and development in science and technology
short title: J Solid State Electrochem
ISSN: 1432-8488
ISSN (Online): 1433-0768
IsoAbbr: J Solid State Electrochem
NlmId: 101512440
123:123
JrId: 36273
long title: Reactive & functional polymers
short title: React Funct Polym
ISSN: 1381-5148
ISSN (Online): 1873-166X
IsoAbbr: React Funct Polym
NlmId: 101512453
123:123
JrId: 36274
long title: Data mining and knowledge discovery
short title: Data Min Knowl Discov
ISSN: 1384-5810
ISSN (Online): 1573-756X
IsoAbbr: Data Min Knowl Discov
NlmId: 101512456
123:123
JrId: 36275
long title: Ethnography
short title: Ethnography
ISSN: 1466-1381
ISSN (Online): 1741-2714
IsoAbbr: Ethnography
NlmId: 101512553
123:123
JrId: 36276
long title: CrystEngComm / RSC
short title: CrystEngComm
ISSN: 
ISSN (Online): 1466-8033
IsoAbbr: CrystEngComm
NlmId: 101512557
123:123
JrId: 36277
long title: International journal of risk assessment and management
short title: Int J Risk Assess Manag
ISSN: 1466-8297
ISSN (Online): 1741-5241
IsoAbbr: Int J Risk Assess Manag
NlmId: 101512563
123:123
JrId: 36278
long title: Nonlinear analysis. Real world applications
short title: Nonlinear Anal Real World Appl
ISSN: 1468-1218
ISSN (Online): 
IsoAbbr: Nonlinear Anal Real World Appl
NlmId: 101512567
123:123
JrId: 36279
long title: International journal of vehicle safety
short title: Int J Veh Saf
ISSN: 1479-3105
ISSN (Online): 1479-3113
IsoAbbr: Int J Veh Saf
NlmId: 101512599
123:123
JrId: 36280
long title: Cartography and geographic information science
short title: Cartogr Geogr Inf Sci
ISSN: 1523-0406
ISSN (Online): 1545-0465
IsoAbbr: Cartogr Geogr Inf Sci
NlmId: 101512747
123:123
JrId: 36281
long title: Children & schools
short title: Child Sch
ISSN: 1532-8759
ISSN (Online): 1545-682X
IsoAbbr: Child Sch
NlmId: 101512748
123:123
JrId: 36282
long title: International journal of advanced manufacturing systems
short title: Int J Adv Manuf Syst
ISSN: 1536-2647
ISSN (Online): 
IsoAbbr: Int J Adv Manuf Syst
NlmId: 101512749
123:123
JrId: 36283
long title: Journal of school violence
short title: J Sch Violence
ISSN: 1538-8220
ISSN (Online): 1538-8239
IsoAbbr: J Sch Violence
NlmId: 101512750
123:123
JrId: 36284
long title: Ciencias de la conducta : revista del Centro Caribeno de Estudios Post-Graduados
short title: Cienc Conducta
ISSN: 1539-994X
ISSN (Online): 
IsoAbbr: Cienc Conducta
NlmId: 101512751
123:123
JrId: 36285
long title: Applied ontology
short title: Appl Ontol
ISSN: 1570-5838
ISSN (Online): 1875-8533
IsoAbbr: Appl Ontol
NlmId: 101512824
123:123
JrId: 36286
long title: Interaction studies
short title: Interact Stud
ISSN: 1572-0373
ISSN (Online): 1572-0381
IsoAbbr: g
NlmId: 101512836
123:123
JrId: 36287
long title: Law enforcement executive forum
short title: Law Enforc Exec Forum
ISSN: 1552-9908
ISSN (Online): 
IsoAbbr: Law Enforc Exec Forum
NlmId: 101513021
123:123
JrId: 36288
long title: Metal ions in life sciences
short title: Met Ions Life Sci
ISSN: 1559-0836
ISSN (Online): 2041-9821
IsoAbbr: Met Ions Life Sci
NlmId: 101513478
123:123
JrId: 36289
long title: CTWatch quarterly : cyberinfrastructure technology watch
short title: CTWatch Q
ISSN: 
ISSN (Online): 1555-9874
IsoAbbr: CTWatch Q
NlmId: 101513481
123:123
JrId: 36290
long title: Empirical musicology review : EMR
short title: Empir Musicol Rev
ISSN: 
ISSN (Online): 1559-5749
IsoAbbr: Empir Musicol Rev
NlmId: 101513485
123:123
JrId: 36291
long title: Journal of statistical theory and practice
short title: J Stat Theory Pract
ISSN: 1559-8608
ISSN (Online): 1559-8616
IsoAbbr: J Stat Theory Pract
NlmId: 101513487
123:123
JrId: 36292
long title: An international journal on information fusion
short title: Inf Fusion
ISSN: 1566-2535
ISSN (Online): 1872-6305
IsoAbbr: Inf Fusion
NlmId: 101513488
123:123
JrId: 36293
long title: Audiological medicine
short title: Audiol Med
ISSN: 1651-386X
ISSN (Online): 1651-3835
IsoAbbr: Audiol Med
NlmId: 101167510
123:123
JrId: 36294
long title: International psychiatry : bulletin of the Board of International Affairs of the Royal College of Psychiatrists
short title: Int Psychiatry
ISSN: 1749-3676
ISSN (Online): 1749-3684
IsoAbbr: Int Psychiatry
NlmId: 101189664
123:123
JrId: 36295
long title: Evidence based library and information practice
short title: Evid Based Libr Inf Pract
ISSN: 
ISSN (Online): 1715-720X
IsoAbbr: Evid Based Libr Inf Pract
NlmId: 101275889
123:123
JrId: 36296
long title: Future rheumatology
short title: Fut Rheumatol
ISSN: 1746-0816
ISSN (Online): 1746-0824
IsoAbbr: Fut Rheumatol
NlmId: 101278123
123:123
JrId: 36297
long title: Expert review of obstetrics & gynecology
short title: Expert Rev Obstet Gynecol
ISSN: 1747-4108
ISSN (Online): 1747-4116
IsoAbbr: Expert Rev Obstet Gynecol
NlmId: 101278194
123:123
JrId: 36298
long title: Future HIV therapy
short title: Futur HIV Ther
ISSN: 1746-9600
ISSN (Online): 1746-9619
IsoAbbr: Futur HIV Ther
NlmId: 101278299
123:123
JrId: 36299
long title: Environmental research letters : ERL [Web site]
short title: Environ Res Lett
ISSN: 
ISSN (Online): 1748-9326
IsoAbbr: Environ Res Lett
NlmId: 101295599
123:123
JrId: 36300
long title: Nano today
short title: Nano Today
ISSN: 1748-0132
ISSN (Online): 1878-044X
IsoAbbr: Nano Today
NlmId: 101297352
123:123
JrId: 36301
long title: International journal of control, automation, and systems
short title: Int J Control Autom Syst
ISSN: 1598-6446
ISSN (Online): 2005-4092
IsoAbbr: Int J Control Autom Syst
NlmId: 101512861
123:123
JrId: 36302
long title: Condensed matter physics / Institute for Condensed Matter Physics of the National Academy of Sciences of Ukraine
short title: Condens Matter Phys
ISSN: 1607-324X
ISSN (Online): 
IsoAbbr: Condens Matter Phys
NlmId: 101512866
123:123
JrId: 36303
long title: Ethics in science and environmental politics
short title: Ethics Sci Environ Polit
ISSN: 1863-5415
ISSN (Online): 1611-8014
IsoAbbr: Ethics Sci Environ Polit
NlmId: 101513030
123:123
JrId: 36304
long title: Journal of human kinetics
short title: J Hum Kinet
ISSN: 1640-5544
ISSN (Online): 1899-7562
IsoAbbr: J Hum Kinet
NlmId: 101513031
123:123
JrId: 36305
long title: Journal of data science : JDS
short title: J Data Sci
ISSN: 1680-743X
ISSN (Online): 1683-8602
IsoAbbr: J Data Sci
NlmId: 101513032
123:123
JrId: 36306
long title: Computer-aided design and applications
short title: Comput Aided Des Appl
ISSN: 1686-4360
ISSN (Online): 
IsoAbbr: Comput Aided Des Appl
NlmId: 101513034
123:123
JrId: 36307
long title: International journal of numerical analysis and modeling
short title: Int J Numer Anal Model
ISSN: 1705-5105
ISSN (Online): 
IsoAbbr: Int J Numer Anal Model
NlmId: 101513038
123:123
JrId: 36308
long title: International journal of public policy
short title: Int J Public Pol
ISSN: 1740-0600
ISSN (Online): 1740-0619
IsoAbbr: Int J Public Pol
NlmId: 101513053
123:123
JrId: 36309
long title: Journal of algorithms & computational technology
short title: J Algorithm Comput Technol
ISSN: 1748-3018
ISSN (Online): 1748-3026
IsoAbbr: J Algorithm Comput Technol
NlmId: 101513131
123:123
JrId: 36311
long title: Expert review of clinical pharmacology
short title: Expert Rev Clin Pharmacol
ISSN: 1751-2433
ISSN (Online): 1751-2441
IsoAbbr: Expert Rev Clin Pharmacol
NlmId: 101278296
123:123
JrId: 36312
long title: Mind, brain and education : the official journal of the International Mind, Brain, and Education Society
short title: Mind Brain Educ
ISSN: 1751-2271
ISSN (Online): 1751-228X
IsoAbbr: Mind Brain Educ
NlmId: 101313788
123:123
JrId: 36313
long title: Child development perspectives
short title: Child Dev Perspect
ISSN: 1750-8592
ISSN (Online): 1750-8606
IsoAbbr: Child Dev Perspect
NlmId: 101469707
123:123
JrId: 36314
long title: International journal of functional informatics and personalised medicine
short title: Int J Funct Inform Personal Med
ISSN: 1756-2104
ISSN (Online): 1756-2112
IsoAbbr: Int J Funct Inform Personal Med
NlmId: 101474215
123:123
JrId: 36315
long title: International journal of immunological studies
short title: Int J Immunol Stud
ISSN: 1754-1441
ISSN (Online): 1754-145X
IsoAbbr: Int J Immunol Stud
NlmId: 101474790
123:123
JrId: 36316
long title: Mental health and physical activity
short title: Ment Health Phys Act
ISSN: 1755-2966
ISSN (Online): 1878-0199
IsoAbbr: Ment Health Phys Act
NlmId: 101476300
123:123
JrId: 36317
long title: International journal of computational biology and drug design
short title: Int J Comput Biol Drug Des
ISSN: 1756-0756
ISSN (Online): 1756-0764
IsoAbbr: Int J Comput Biol Drug Des
NlmId: 101479540
123:123
JrId: 36318
long title: International journal of biometrics
short title: Int J Biom
ISSN: 1755-8301
ISSN (Online): 1755-831X
IsoAbbr: Int J Biom
NlmId: 101480839
123:123
JrId: 36319
long title: Immunotherapy
short title: Immunotherapy
ISSN: 1750-743X
ISSN (Online): 1750-7448
IsoAbbr: Immunotherapy
NlmId: 101485158
123:123
JrId: 36320
long title: Language and linguistics compass
short title: Lang Linguist Compass
ISSN: 
ISSN (Online): 1749-818X
IsoAbbr: Lang Linguist Compass
NlmId: 101513063
123:123
JrId: 36321
long title: Current protocols in pharmacology / editorial board, S.J. Enna (editor-in-chief) ... [et al.]
short title: Curr Protoc Pharmacol
ISSN: 1934-8282
ISSN (Online): 1934-8290
IsoAbbr: Curr Protoc Pharmacol
NlmId: 9717249
123:123
JrId: 36322
long title: Current protocols in toxicology / editorial board, Mahin D. Maines (editor-in-chief) ... [et al.]
short title: Curr Protoc Toxicol
ISSN: 1934-9254
ISSN (Online): 1934-9262
IsoAbbr: Curr Protoc Toxicol
NlmId: 9816330
123:123
JrId: 36323
long title: Cattle practice : journal of the British Cattle Veterinary Association
short title: Cattle Pract
ISSN: 0969-1251
ISSN (Online): 
IsoAbbr: Cattle Pract
NlmId: 100964694
123:123
JrId: 36324
long title: Journal of drug delivery science and technology
short title: J Drug Deliv Sci Technol
ISSN: 1773-2247
ISSN (Online): 
IsoAbbr: J Drug Deliv Sci Technol
NlmId: 101214432
123:123
JrId: 36325
long title: Journal of dietary supplements
short title: J Diet Suppl
ISSN: 1939-0211
ISSN (Online): 1939-022X
IsoAbbr: J Diet Suppl
NlmId: 101249830
123:123
JrId: 36326
long title: Immunology, endocrine & metabolic agents in medicinal chemistry
short title: Immunol Endocr Metab Agents Med Chem
ISSN: 1871-5222
ISSN (Online): 1875-6115
IsoAbbr: Immunol Endocr Metab Agents Med Chem
NlmId: 101269161
123:123
JrId: 36327
long title: Biointerphases
short title: Biointerphases
ISSN: 1934-8630
ISSN (Online): 1559-4106
IsoAbbr: Biointerphases
NlmId: 101275679
123:123
JrId: 36328
long title: Journal of hunger & environmental nutrition
short title: J Hunger Environ Nutr
ISSN: 1932-0248
ISSN (Online): 1932-0256
IsoAbbr: J Hunger Environ Nutr
NlmId: 101285290
123:123
JrId: 36329
long title: Arabic sciences and philosophy : a historical journal
short title: Arab Sci Philos
ISSN: 0957-4239
ISSN (Online): 
IsoAbbr: Arab Sci Philos
NlmId: 101299170
123:123
JrId: 36330
long title: Journal of medical devices
short title: J Med Device
ISSN: 1932-6181
ISSN (Online): 1932-619X
IsoAbbr: J Med Device
NlmId: 101299321
123:123
JrId: 36332
long title: Journal of child & adolescent trauma
short title: J Child Adolesc Trauma
ISSN: 1936-1521
ISSN (Online): 1936-153X
IsoAbbr: J Child Adolesc Trauma
NlmId: 101306630
123:123
JrId: 36333
long title: Disability and health journal
short title: Disabil Health J
ISSN: 1936-6574
ISSN (Online): 
IsoAbbr: Disabil Health J
NlmId: 101306633
123:123
JrId: 36334
long title: Current fungal infection reports
short title: Curr Fungal Infect Rep
ISSN: 1936-3761
ISSN (Online): 1936-377X
IsoAbbr: Curr Fungal Infect Rep
NlmId: 101306636
123:123
JrId: 36335
long title: Journal of mental health research in intellectual disabilities
short title: J Ment Health Res Intellect Disabil
ISSN: 1931-5864
ISSN (Online): 1931-5872
IsoAbbr: J Ment Health Res Intellect Disabil
NlmId: 101312516
123:123
JrId: 36336
long title: International journal of sexual health : official journal of the World Association for Sexual Health
short title: Int J Sex Health
ISSN: 1931-7611
ISSN (Online): 1931-762X
IsoAbbr: Int J Sex Health
NlmId: 101312593
123:123
JrId: 36337
long title: Biosemiotics
short title: Biosemiotics
ISSN: 1875-1342
ISSN (Online): 1875-1350
IsoAbbr: Biosemiotics
NlmId: 101322630
123:123
JrId: 36338
long title: Chemosensory perception
short title: Chemosens Percept
ISSN: 1936-5802
ISSN (Online): 1936-5810
IsoAbbr: Chemosens Percept
NlmId: 101467007
123:123
JrId: 36339
long title: Studies in ethics, law, and technology
short title: Stud Ethics Law Technol
ISSN: 
ISSN (Online): 1941-6008
IsoAbbr: Stud Ethics Law Technol
NlmId: 101467246
123:123
JrId: 36340
long title: Journal of neonatal-perinatal medicine
short title: J Neonatal Perinatal Med
ISSN: 1934-5798
ISSN (Online): 1878-4429
IsoAbbr: J Neonatal Perinatal Med
NlmId: 101468335
123:123
JrId: 36341
long title: Cellular and molecular bioengineering
short title: Cell Mol Bioeng
ISSN: 1865-5025
ISSN (Online): 1865-5033
IsoAbbr: Cell Mol Bioeng
NlmId: 101468590
123:123
JrId: 36342
long title: Journal of men's health
short title: J Mens health
ISSN: 1875-6867
ISSN (Online): 1875-6859
IsoAbbr: J Mens health
NlmId: 101471801
123:123
JrId: 36343
long title: Current aging science
short title: Curr Aging Sci
ISSN: 1874-6098
ISSN (Online): 1874-6128
IsoAbbr: Curr Aging Sci
NlmId: 101473576
123:123
JrId: 36344
long title: Journal of innovative optical health sciences
short title: J Innov Opt Health Sci
ISSN: 1793-5458
ISSN (Online): 1793-7205
IsoAbbr: J Innov Opt Health Sci
NlmId: 101474730
123:123
JrId: 36345
long title: International journal of feminist approaches to bioethics
short title: Int J Fem Approaches Bioeth
ISSN: 1937-4585
ISSN (Online): 1937-4577
IsoAbbr: Int J Fem Approaches Bioeth
NlmId: 101475857
123:123
JrId: 36346
long title: Metallomics : integrated biometal science
short title: Metallomics
ISSN: 1756-5901
ISSN (Online): 1756-591X
IsoAbbr: Metallomics
NlmId: 101478346
123:123
JrId: 36347
long title: Integrative biology : quantitative biosciences from nano to macro
short title: Integr Biol (Camb)
ISSN: 1757-9694
ISSN (Online): 1757-9708
IsoAbbr: Integr Biol (Camb)
NlmId: 101478378
123:123
JrId: 36348
long title: The Japanese dental science review
short title: Jpn Dent Sci Rev
ISSN: 1882-7616
ISSN (Online): 
IsoAbbr: Jpn Dent Sci Rev
NlmId: 101481371
123:123
JrId: 36349
long title: Journal of pediatric rehabilitation medicine
short title: J Pediatr Rehabil Med
ISSN: 1874-5393
ISSN (Online): 1875-8894
IsoAbbr: J Pediatr Rehabil Med
NlmId: 101490944
123:123
JrId: 36350
long title: Drug discoveries & therapeutics
short title: Drug Discov Ther
ISSN: 1881-7831
ISSN (Online): 1881-784X
IsoAbbr: Drug Discov Ther
NlmId: 101493809
123:123
JrId: 36351
long title: International journal of computer assisted radiology and surgery
short title: Int J Comput Assist Radiol Surg
ISSN: 1861-6410
ISSN (Online): 1861-6429
IsoAbbr: Int J Comput Assist Radiol Surg
NlmId: 101499225
123:123
JrId: 36352
long title: Clinical lipidology
short title: Clin Lipidol
ISSN: 1758-4299
ISSN (Online): 1758-4302
IsoAbbr: Clin Lipidol
NlmId: 101502551
123:123
JrId: 36353
long title: International journal of clinical rheumatology
short title: Int J Clin Rheumtol
ISSN: 1758-4272
ISSN (Online): 1758-4280
IsoAbbr: Int J Clin Rheumtol
NlmId: 101503080
123:123
JrId: 36354
long title: F1000 biology reports
short title: F1000 Biol Rep
ISSN: 
ISSN (Online): 1757-594X
IsoAbbr: F1000 Biol Rep
NlmId: 101506835
123:123
JrId: 36355
long title: F1000 medicine reports
short title: F1000 Med Rep
ISSN: 
ISSN (Online): 1757-5931
IsoAbbr: F1000 Med Rep
NlmId: 101506841
123:123
JrId: 36356
long title: The journal of stuttering therapy, advocacy, and research
short title: J Stutt Ther Advocacy Res
ISSN: 
ISSN (Online): 
IsoAbbr: J Stutt Ther Advocacy Res
NlmId: 101511309
123:123
JrId: 36357
long title: Journal of vascular and interventional neurology
short title: J Vasc Interv Neurol
ISSN: 1941-5893
ISSN (Online): 1944-141X
IsoAbbr: J Vasc Interv Neurol
NlmId: 101511381
123:123
JrId: 36358
long title: Phytochemistry letters
short title: Phytochem Lett
ISSN: 1874-3900
ISSN (Online): 
IsoAbbr: Phytochem Lett
NlmId: 101513432
123:123
JrId: 36359
long title: Current chemical genomics
short title: Curr Chem Genomics
ISSN: 
ISSN (Online): 1875-3973
IsoAbbr: Curr Chem Genomics
NlmId: 101513465
123:123
JrId: 36360
long title: Journal of computational science and technology
short title: J Comput Sci Technol
ISSN: 
ISSN (Online): 1881-6894
IsoAbbr: J Comput Sci Technol
NlmId: 101513471
123:123
JrId: 36361
long title: Journal of functional foods
short title: J Funct Foods
ISSN: 1756-4646
ISSN (Online): 
IsoAbbr: J Funct Foods
NlmId: 101513493
123:123
JrId: 36362
long title: Longitudinal and life course studies
short title: Longit Life Course Stud
ISSN: 
ISSN (Online): 1757-9597
IsoAbbr: Longit Life Course Stud
NlmId: 101513496
123:123
JrId: 36363
long title: Bubble science engineering and technology
short title: Bubble Sci Eng Technol
ISSN: 1758-8960
ISSN (Online): 
IsoAbbr: Bubble Sci Eng Technol
NlmId: 101513497
123:123
JrId: 36364
long title: Judgment and decision making
short title: Judgm Decis Mak
ISSN: 
ISSN (Online): 1930-2975
IsoAbbr: Judgm Decis Mak
NlmId: 101513649
123:123
JrId: 36365
long title: International journal of semantic computing
short title: Int J Semant Comput
ISSN: 1793-351X
ISSN (Online): 1793-7108
IsoAbbr: Int J Semant Comput
NlmId: 101513675
123:123
JrId: 36366
long title: Communications in computational physics
short title: Commun Comput Phys
ISSN: 1815-2406
ISSN (Online): 1991-7120
IsoAbbr: Commun Comput Phys
NlmId: 101513676
123:123
JrId: 36367
long title: Learning & perception
short title: Learn Percept
ISSN: 1789-3186
ISSN (Online): 2060-9175
IsoAbbr: Learn Percept
NlmId: 101513684
123:123
JrId: 36368
long title: Laser & photonics reviews
short title: Laser Photon Rev
ISSN: 1863-8880
ISSN (Online): 1863-8899
IsoAbbr: Laser Photon Rev
NlmId: 101513682
123:123
JrId: 36369
long title: Journal of ethnographic and qualitative research
short title: J Ethnogr Qual Res
ISSN: 1935-3308
ISSN (Online): 
IsoAbbr: J Ethnogr Qual Res
NlmId: 101513722
123:123
JrId: 36370
long title: The B.E. journal of economic analysis & policy
short title: B E J Econom Anal Policy
ISSN: 
ISSN (Online): 1935-1682
IsoAbbr: B E J Econom Anal Policy
NlmId: 101513721
123:123
JrId: 36371
long title: Journal of diabetes
short title: J Diabetes
ISSN: 1753-0393
ISSN (Online): 1753-0407
IsoAbbr: J Diabetes
NlmId: 101504326
123:123
JrId: 36373
long title: Psychoanalytic psychology : the official journal of the Division of Psychoanalysis, American Psychological Association, Division 39
short title: Psychoanal Psychol
ISSN: 0736-9735
ISSN (Online): 1939-1331
IsoAbbr: Psychoanal Psychol
NlmId: 8501991
123:123
JrId: 36374
long title: Philosophical psychology
short title: Philos Psychol
ISSN: 0951-5089
ISSN (Online): 1465-394X
IsoAbbr: Philos Psychol
NlmId: 8810907
123:123
JrId: 36375
long title: Reading and writing
short title: Read Writ
ISSN: 0922-4777
ISSN (Online): 1573-0905
IsoAbbr: Read Writ
NlmId: 9001482
123:123
JrId: 36377
long title: IEEE transactions on knowledge and data engineering
short title: IEEE Trans Knowl Data Eng
ISSN: 1041-4347
ISSN (Online): 1558-2191
IsoAbbr: IEEE Trans Knowl Data Eng
NlmId: 9887654
123:123
JrId: 36378
long title: IEEE transactions on dielectrics and electrical insulation : a publication of the IEEE Dielectrics and Electrical Insulation Society
short title: IEEE Trans Dielectr Electr Insul
ISSN: 1070-9878
ISSN (Online): 
IsoAbbr: IEEE Trans Dielectr Electr Insul
NlmId: 101210715
123:123
JrId: 36379
long title: IEEE robotics & automation magazine / IEEE Robotics & Automation Society
short title: IEEE Robot Autom Mag
ISSN: 1070-9932
ISSN (Online): 1558-223X
IsoAbbr: IEEE Robot Autom Mag
NlmId: 101212340
123:123
JrId: 36380
long title: IEEE journal of selected topics in quantum electronics : a publication of the IEEE Lasers and Electro-optics Society
short title: IEEE J Sel Top Quantum Electron
ISSN: 1077-260X
ISSN (Online): 1558-4542
IsoAbbr: IEEE J Sel Top Quantum Electron
NlmId: 101212349
123:123
JrId: 36381
long title: IEEE signal processing letters
short title: IEEE Signal Process Lett
ISSN: 1070-9908
ISSN (Online): 1558-2361
IsoAbbr: IEEE Signal Process Lett
NlmId: 101212678
123:123
JrId: 36382
long title: IEEE signal processing magazine
short title: IEEE Signal Process Mag
ISSN: 1053-5888
ISSN (Online): 1558-0792
IsoAbbr: IEEE Signal Process Mag
NlmId: 101212681
123:123
JrId: 36383
long title: IEEE transactions on industry applications
short title: IEEE Trans Ind Appl
ISSN: 0093-9994
ISSN (Online): 1939-9367
IsoAbbr: IEEE Trans Ind Appl
NlmId: 101214002
123:123
JrId: 36384
long title: IEEE transactions on biomedical circuits and systems
short title: IEEE Trans Biomed Circuits Syst
ISSN: 1932-4545
ISSN (Online): 1940-9990
IsoAbbr: IEEE Trans Biomed Circuits Syst
NlmId: 101312520
123:123
JrId: 36385
long title: Research in gerontological nursing
short title: Res Gerontol Nurs
ISSN: 1940-4921
ISSN (Online): 1938-2464
IsoAbbr: Res Gerontol Nurs
NlmId: 101392499
123:123
JrId: 36386
long title: Clinical medicine. Circulatory, respiratory and pulmonary medicine
short title: Clin Med Circ Respirat Pulm Med
ISSN: 
ISSN (Online): 1178-1157
IsoAbbr: Clin Med Circ Respirat Pulm Med
NlmId: 101467908
123:123
JrId: 36387
long title: International journal of child and adolescent health
short title: Int J Child Adolesc health
ISSN: 1939-5930
ISSN (Online): 
IsoAbbr: Int J Child Adolesc health
NlmId: 101481433
123:123
JrId: 36388
long title: Magnetic resonance insights
short title: Magn Reson Insights
ISSN: 
ISSN (Online): 1178-623X
IsoAbbr: Magn Reson Insights
NlmId: 101512633
123:123
JrId: 36389
long title: Lipid insights
short title: Lipid Insights
ISSN: 1178-6353
ISSN (Online): 
IsoAbbr: Lipid Insights
NlmId: 101512640
123:123
JrId: 36390
long title: Journal of inflammation research
short title: J Inflamm Res
ISSN: 
ISSN (Online): 1178-7031
IsoAbbr: J Inflamm Res
NlmId: 101512684
123:123
JrId: 36391
long title: Journal of receptor, ligand and channel research
short title: J Receptor Ligand Channel Res
ISSN: 
ISSN (Online): 1178-699X
IsoAbbr: J Receptor Ligand Channel Res
NlmId: 101512688
123:123
JrId: 36392
long title: Journal of multidisciplinary healthcare
short title: J Multidiscip Healthc
ISSN: 
ISSN (Online): 1178-2390
IsoAbbr: J Multidiscip Healthc
NlmId: 101512691
123:123
JrId: 36393
long title: Clinical medicine. Dermatology
short title: Clin Med Dermatol
ISSN: 
ISSN (Online): 1178-6582
IsoAbbr: Clin Med Dermatol
NlmId: 101512706
123:123
JrId: 36394
long title: Biomedical informatics insights
short title: Biomed Inform Insights
ISSN: 
ISSN (Online): 1178-2226
IsoAbbr: Biomed Inform Insights
NlmId: 101512875
123:123
JrId: 36395
long title: Clinical medicine. Urology [electronic resource]
short title: Clin Med Urol
ISSN: 
ISSN (Online): 1178-2188
IsoAbbr: Clin Med Urol
NlmId: 101512929
123:123
JrId: 36396
long title: International journal of tryptophan research : IJTR
short title: Int J Tryptophan Res
ISSN: 
ISSN (Online): 1178-6469
IsoAbbr: Int J Tryptophan Res
NlmId: 101513378
123:123
JrId: 36397
long title: Photogrammetric engineering and remote sensing
short title: Photogramm Eng Remote Sensing
ISSN: 0099-1112
ISSN (Online): 
IsoAbbr: Photogramm Eng Remote Sensing
NlmId: 101514197
123:123
JrId: 36399
long title: Quarterly journal of political science
short title: Quart J Polit Sci
ISSN: 1554-0626
ISSN (Online): 1554-0634
IsoAbbr: Quart J Polit Sci
NlmId: 101514202
123:123
JrId: 36400
long title: IEEE journal of selected topics in signal processing
short title: IEEE J Sel Top Signal Process
ISSN: 1932-4553
ISSN (Online): 1941-0484
IsoAbbr: IEEE J Sel Top Signal Process
NlmId: 101514227
123:123
JrId: 36401
long title: Journal of experimental stroke & translational medicine
short title: J Exp Stroke Transl Med
ISSN: 
ISSN (Online): 1939-067X
IsoAbbr: J Exp Stroke Transl Med
NlmId: 101514232
123:123
JrId: 36402
long title: Perspectives on speech science and orofacial disorders
short title: Perspect Speech Sci Orofac Disord
ISSN: 1940-7572
ISSN (Online): 1940-7580
IsoAbbr: Perspect Speech Sci Orofac Disord
NlmId: 101514246
123:123
JrId: 36403
long title: Perspectives on neurophysiology and neurogenic speech and language disorders
short title: Perspect Neurophysiol Neurogenic Speech Lang Disord
ISSN: 1940-7769
ISSN (Online): 1940-7777
IsoAbbr: Perspect Neurophysiol Neurogenic Speech Lang Disord
NlmId: 101514259
123:123
JrId: 36404
long title: Perspectives on language learning and education
short title: Perspect Lang Learn Educ
ISSN: 1940-7742
ISSN (Online): 1940-7750
IsoAbbr: Perspect Lang Learn Educ
NlmId: 101514255
123:123
JrId: 36406
long title: Reports on progress in physics. Physical Society (Great Britain)
short title: Rep Prog Phys
ISSN: 0034-4885
ISSN (Online): 1361-6633
IsoAbbr: Rep Prog Phys
NlmId: 19620690R
123:123
JrId: 36408
long title: Somnologie : Schlafforschung und Schlafmedizin = Somnology : sleep research and sleep medicine
short title: Somnologie (Berl)
ISSN: 1432-9123
ISSN (Online): 1439-054X
IsoAbbr: Somnologie (Berl)
NlmId: 9809663
123:123
JrId: 36409
long title: Cold Spring Harbor perspectives in biology
short title: Cold Spring Harb Perspect Biol
ISSN: 
ISSN (Online): 1943-0264
IsoAbbr: Cold Spring Harb Perspect Biol
NlmId: 101513680
123:123
JrId: 36414
long title: Journal of experimental education
short title: J Exp Educ
ISSN: 0022-0973
ISSN (Online): 1940-0683
IsoAbbr: J Exp Educ
NlmId: 0014051
123:123
JrId: 36415
long title: The Hearing journal
short title: Hear J
ISSN: 0745-7472
ISSN (Online): 
IsoAbbr: Hear J
NlmId: 8406451
123:123
JrId: 36416
long title: The journal of the Robert H. Lurie Cancer Center of Northwestern University / The Robert H. Lurie Cancer Center of Northwestern University
short title: J Robert H Lurie Cancer Cent Northwest Univ
ISSN: 2152-1492
ISSN (Online): 
IsoAbbr: J Robert H Lurie Cancer Cent Northwest Univ
NlmId: 9437873
123:123
JrId: 36417
long title: Suomen ortopedia ja traumatologia = Ortopedi och traumatologi i Finland = Finnish journal of orthopaedics and traumatology
short title: Suom Ortoped Traumatol
ISSN: 0780-671X
ISSN (Online): 
IsoAbbr: Suom Ortoped Traumatol
NlmId: 9605859
123:123
JrId: 36418
long title: Journal of theory construction & testing
short title: J Theory Constr Test
ISSN: 1086-4431
ISSN (Online): 
IsoAbbr: J Theory Constr Test
NlmId: 9711138
123:123
JrId: 36419
long title: Sexualities
short title: Sexualities
ISSN: 1363-4607
ISSN (Online): 1461-7382
IsoAbbr: Sexualities
NlmId: 9891845
123:123
JrId: 36420
long title: Structural equation modeling : a multidisciplinary journal
short title: Struct Equ Modeling
ISSN: 1070-5511
ISSN (Online): 1532-8007
IsoAbbr: Struct Equ Modeling
NlmId: 100963000
123:123
JrId: 36421
long title: Southern African journal of HIV medicine
short title: South Afr J HIV Med
ISSN: 1608-9693
ISSN (Online): 
IsoAbbr: South Afr J HIV Med
NlmId: 100965417
123:123
JrId: 36422
long title: Social work in mental health
short title: Soc Work Ment Health
ISSN: 1533-2985
ISSN (Online): 1533-2993
IsoAbbr: Soc Work Ment Health
NlmId: 101180874
123:123
JrId: 36423
long title: The behavior analyst today
short title: Behav Anal Today
ISSN: 
ISSN (Online): 1539-4352
IsoAbbr: Behav Anal Today
NlmId: 101256511
123:123
JrId: 36424
long title: Review of economic dynamics
short title: Rev Econ Dyn
ISSN: 1094-2025
ISSN (Online): 1096-6099
IsoAbbr: Rev Econ Dyn
NlmId: 101514243
123:123
JrId: 36425
long title: Statistics surveys
short title: Stat Surv
ISSN: 
ISSN (Online): 1935-7516
IsoAbbr: Stat Surv
NlmId: 101514411
123:123
JrId: 36426
long title: Teaching statistics
short title: Teach Stat
ISSN: 0141-982X
ISSN (Online): 1467-9639
IsoAbbr: Teach Stat
NlmId: 101514449
123:123
JrId: 36427
long title: Synchrotron radiation news
short title: Synchrotron Radiat News
ISSN: 0894-0886
ISSN (Online): 1931-7344
IsoAbbr: Synchrotron Radiat News
NlmId: 101514455
123:123
JrId: 36428
long title: The Journal of men's studies
short title: J Mens Stud
ISSN: 1060-8265
ISSN (Online): 1933-0251
IsoAbbr: J Mens Stud
NlmId: 101514456
123:123
JrId: 36429
long title: The Family psychologist : bulletin of the Division of Family Psychology (43) / APA Division of Family Psychology (43)
short title: Fam Psychol
ISSN: 
ISSN (Online): 
IsoAbbr: Fam Psychol
NlmId: 101514541
123:123
JrId: 36431
long title: Substance abuse : research and treatment
short title: Subst Abuse
ISSN: 
ISSN (Online): 1178-2218
IsoAbbr: Subst Abuse
NlmId: 101514834
123:123
JrId: 36432
long title: Seminars in medical practice
short title: Semin Med Pract
ISSN: 1520-8028
ISSN (Online): 
IsoAbbr: Semin Med Pract
NlmId: 101514836
123:123
JrId: 36433
long title: The Stata journal
short title: Stata J
ISSN: 1536-867X
ISSN (Online): 
IsoAbbr: Stata J
NlmId: 101514848
123:123
JrId: 36434
long title: Social and personality psychology compass
short title: Soc Personal Psychol Compass
ISSN: 
ISSN (Online): 1751-9004
IsoAbbr: Soc Personal Psychol Compass
NlmId: 101514953
123:123
JrId: 36435
long title: Wildlife biology in practice (Online)
short title: 
ISSN: 
ISSN (Online): 1646-1509
IsoAbbr: Wildl Biol Pract
NlmId: 101271565
123:123
JrId: 36441
long title: Indian journal of clinical biochemistry : IJCB
short title: Indian J Clin Biochem
ISSN: 0970-1915
ISSN (Online): 0974-0422
IsoAbbr: Indian J Clin Biochem
NlmId: 8708303
123:123
JrId: 36442
long title: Journal of health disparities research and practice
short title: J Health Dispar Res Pract
ISSN: 
ISSN (Online): 2166-5222
IsoAbbr: J Health Dispar Res Pract
NlmId: 101513539
123:123
JrId: 36443
long title: MedLab magazine
short title: MedLab Mag
ISSN: 
ISSN (Online): 
IsoAbbr: MedLab Mag
NlmId: 101513628
123:123
JrId: 36444
long title: IMPACT magazine
short title: IMPACT Mag
ISSN: 
ISSN (Online): 
IsoAbbr: IMPACT Mag
NlmId: 101513626
123:123
JrId: 36445
long title: Clinical medicine. Oncology
short title: Clin Med Oncol
ISSN: 
ISSN (Online): 1177-9314
IsoAbbr: Clin Med Oncol
NlmId: 101467911
123:123
JrId: 36446
long title: PLoS currents
short title: PLoS Curr
ISSN: 
ISSN (Online): 2157-3999
IsoAbbr: PLoS Curr
NlmId: 101515638
123:123
JrId: 36448
long title: Inmunologia (Barcelona, Spain : 1987)
short title: Inmunologia
ISSN: 0213-9626
ISSN (Online): 
IsoAbbr: Inmunologia
NlmId: 8901650
123:123
JrId: 36449
long title: Journal of neurotherapy
short title: J Neurother
ISSN: 1087-4208
ISSN (Online): 1530-017X
IsoAbbr: J Neurother
NlmId: 9610310
123:123
JrId: 36450
long title: Journal of family social work
short title: J Fam Soc Work
ISSN: 1052-2158
ISSN (Online): 1540-4072
IsoAbbr: J Fam Soc Work
NlmId: 9887063
123:123
JrId: 36451
long title: Journal of fluids and structures
short title: J Fluids Struct
ISSN: 0889-9746
ISSN (Online): 1095-8622
IsoAbbr: J Fluids Struct
NlmId: 101177561
123:123
JrId: 36452
long title: Korean circulation journal
short title: Korean Circ J
ISSN: 1738-5520
ISSN (Online): 1738-5555
IsoAbbr: Korean Circ J
NlmId: 101247141
123:123
JrId: 36453
long title: Mental health in family medicine
short title: Ment Health Fam Med
ISSN: 1756-834X
ISSN (Online): 1756-8358
IsoAbbr: Ment Health Fam Med
NlmId: 101474665
123:123
JrId: 36454
long title: Patient preference and adherence
short title: Patient Prefer Adherence
ISSN: 
ISSN (Online): 1177-889X
IsoAbbr: Patient Prefer Adherence
NlmId: 101475748
123:123
JrId: 36455
long title: Clinics in orthopedic surgery
short title: Clin Orthop Surg
ISSN: 2005-291X
ISSN (Online): 2005-4408
IsoAbbr: Clin Orthop Surg
NlmId: 101505087
123:123
JrId: 36456
long title: The Journal of finance
short title: J Finance
ISSN: 0022-1082
ISSN (Online): 1540-6261
IsoAbbr: J Finance
NlmId: 101513563
123:123
JrId: 36458
long title: Mechanics research communications
short title: Mech Res Commun
ISSN: 0093-6413
ISSN (Online): 1873-3972
IsoAbbr: Mech Res Commun
NlmId: 101513597
123:123
JrId: 36459
long title: The journal of the Korean Physical Society
short title: J Korean Phys Soc
ISSN: 0374-4884
ISSN (Online): 
IsoAbbr: J Korean Phys Soc
NlmId: 101513977
123:123
JrId: 36460
long title: Journal of non-Newtonian fluid mechanics
short title: J Nonnewton Fluid Mech
ISSN: 0377-0257
ISSN (Online): 1873-2631
IsoAbbr: J Nonnewton Fluid Mech
NlmId: 101513985
123:123
JrId: 36461
long title: Journal of materials engineering and performance
short title: J Mater Eng Perform
ISSN: 1059-9495
ISSN (Online): 1544-1024
IsoAbbr: J Mater Eng Perform
NlmId: 101514024
123:123
JrId: 36462
long title: Numerical methods for partial differential equations
short title: Numer Methods Partial Differ Equ
ISSN: 0749-159X
ISSN (Online): 1098-2426
IsoAbbr: Numer Methods Partial Differ Equ
NlmId: 101513992
123:123
JrId: 36463
long title: Journal of literacy research : JLR
short title: J Lit Res
ISSN: 1086-296X
ISSN (Online): 1554-8430
IsoAbbr: J Lit Res
NlmId: 101514034
123:123
JrId: 36464
long title: Organization & environment
short title: Organ Environ
ISSN: 1086-0266
ISSN (Online): 1552-7417
IsoAbbr: Organ Environ
NlmId: 101514032
123:123
JrId: 36465
long title: Industrial crops and products
short title: Ind Crops Prod
ISSN: 0926-6690
ISSN (Online): 
IsoAbbr: Ind Crops Prod
NlmId: 101514040
123:123
JrId: 36466
long title: Journal of theoretical politics
short title: J Theor Polit
ISSN: 0951-6298
ISSN (Online): 1460-3667
IsoAbbr: J Theor Polit
NlmId: 101514045
123:123
JrId: 36467
long title: Musicae scientiae : the journal of the European Society for the Cognitive Sciences of Music
short title: Music Sci
ISSN: 1029-8649
ISSN (Online): 
IsoAbbr: Music Sci
NlmId: 101514073
123:123
JrId: 36468
long title: Neuromodulation : journal of the International Neuromodulation Society
short title: Neuromodulation
ISSN: 1094-7159
ISSN (Online): 1525-1403
IsoAbbr: Neuromodulation
NlmId: 9804159
123:123
JrId: 36469
long title: Current medical literature. Dermatology
short title: Curr Med Lit Dermatol
ISSN: 1361-4215
ISSN (Online): 1759-8087
IsoAbbr: Curr Med Lit Dermatol
NlmId: 9892055
123:123
JrId: 36470
long title: Primary health care research & development
short title: Prim Health Care Res Dev
ISSN: 1463-4236
ISSN (Online): 1477-1128
IsoAbbr: Prim Health Care Res Dev
NlmId: 100897390
123:123
JrId: 36471
long title: NeoReviews
short title: Neoreviews
ISSN: 
ISSN (Online): 1526-9906
IsoAbbr: Neoreviews
NlmId: 101085360
123:123
JrId: 36472
long title: Point of care
short title: Point Care
ISSN: 1533-029X
ISSN (Online): 1533-0303
IsoAbbr: Point Care
NlmId: 101165285
123:123
JrId: 36473
long title: Current medicinal chemistry. Anti-inflammatory & anti-allergy agents
short title: Curr Med Chem Anti Inflamm Anti Allergy Agents
ISSN: 1568-0142
ISSN (Online): 1875-6131
IsoAbbr: Curr Med Chem Anti Inflamm Anti Allergy Agents
NlmId: 101171835
123:123
JrId: 36474
long title: Revista brasileira de fisioterapia (Sao Carlos (Sao Paulo, Brazil))
short title: Rev Bras Fisioter
ISSN: 1413-3555
ISSN (Online): 1809-9246
IsoAbbr: Rev Bras Fisioter
NlmId: 101186153
123:123
JrId: 36475
long title: Neurobiology of lipids
short title: Neurobiol Lipids
ISSN: 
ISSN (Online): 1683-5506
IsoAbbr: Neurobiol Lipids
NlmId: 101203687
123:123
JrId: 36476
long title: IEEE microwave and wireless components letters : a publication of the IEEE Microwave Theory and Techniques Society
short title: IEEE Microw Wirel Compon Lett
ISSN: 1531-1309
ISSN (Online): 1558-1764
IsoAbbr: IEEE Microw Wirel Compon Lett
NlmId: 101210890
123:123
JrId: 36477
long title: IEEE transactions on nanotechnology
short title: IEEE Trans Nanotechnol
ISSN: 1536-125X
ISSN (Online): 1941-0085
IsoAbbr: IEEE Trans Nanotechnol
NlmId: 101210978
123:123
JrId: 36478
long title: Journal of the European Economic Association
short title: J Eur Econ Assoc
ISSN: 1542-4766
ISSN (Online): 1542-4774
IsoAbbr: J Eur Econ Assoc
NlmId: 101213247
123:123
JrId: 36479
long title: Obesity management
short title: Obes Manag
ISSN: 1545-1712
ISSN (Online): 1557-8569
IsoAbbr: Obes Manag
NlmId: 101225072
123:123
JrId: 36480
long title: Nanobiotechnology : the journal at the intersection of nanotechnology, molecular biology, and biomedical sciences
short title: Nanobiotechnology
ISSN: 1551-1286
ISSN (Online): 1551-1294
IsoAbbr: Nanobiotechnology
NlmId: 101231979
123:123
JrId: 36481
long title: Journal of intergenerational relationships
short title: J Intergener Relatsh
ISSN: 1535-0770
ISSN (Online): 1535-0932
IsoAbbr: J Intergener Relatsh
NlmId: 101245293
123:123
JrId: 36482
long title: Pediatric health
short title: Ped Health
ISSN: 1745-5111
ISSN (Online): 1745-512X
IsoAbbr: Ped Health
NlmId: 101278298
123:123
JrId: 36483
long title: Nano
short title: Nano
ISSN: 1793-2920
ISSN (Online): 
IsoAbbr: Nano
NlmId: 101279753
123:123
JrId: 36484
long title: Online journal of bioinformatics : OJB
short title: Online J Bioinform
ISSN: 
ISSN (Online): 1443-2250
IsoAbbr: Online J Bioinform
NlmId: 101293234
123:123
JrId: 36485
long title: Netherlands journal of psychology
short title: Neth J Psychol
ISSN: 1872-552X
ISSN (Online): 1876-8768
IsoAbbr: Neth J Psychol
NlmId: 101305055
123:123
JrId: 36486
long title: Molecular medicine reports
short title: Mol Med Report
ISSN: 1791-2997
ISSN (Online): 1791-3004
IsoAbbr: Mol Med Report
NlmId: 101475259
123:123
JrId: 36487
long title: Journal of neurodevelopmental disorders
short title: J Neurodev Disord
ISSN: 1866-1947
ISSN (Online): 1866-1955
IsoAbbr: J Neurodev Disord
NlmId: 101483832
123:123
JrId: 36488
long title: Pattern analysis and applications : PAA
short title: Pattern Anal Appl
ISSN: 1433-7541
ISSN (Online): 1433-755X
IsoAbbr: Pattern Anal Appl
NlmId: 101513778
123:123
JrId: 36489
long title: Family court review
short title: Fam Court Rev
ISSN: 1531-2445
ISSN (Online): 1744-1617
IsoAbbr: Fam Court Rev
NlmId: 101513785
123:123
JrId: 36490
long title: Fathering
short title: Fathering
ISSN: 1537-6680
ISSN (Online): 1933-026X
IsoAbbr: Fathering
NlmId: 101513790
123:123
JrId: 36491
long title: Frontiers in ecology and the environment
short title: Front Ecol Environ
ISSN: 1540-9295
ISSN (Online): 1540-9309
IsoAbbr: Front Ecol Environ
NlmId: 101513792
123:123
JrId: 36492
long title: NAPA bulletin
short title: NAPA Bull
ISSN: 1556-4789
ISSN (Online): 
IsoAbbr: NAPA Bull
NlmId: 101514065
123:123
JrId: 36493
long title: Optical review
short title: Opt Rev
ISSN: 1340-6000
ISSN (Online): 1349-9432
IsoAbbr: Opt Rev
NlmId: 101514079
123:123
JrId: 36494
long title: Clinical medicine. Pediatrics
short title: Clin Med Pediatrics
ISSN: 
ISSN (Online): 1178-220X
IsoAbbr: Clin Med Pediatrics
NlmId: 101514106
123:123
JrId: 36495
long title: Pharmacogenomics and personalized medicine
short title: Pharmgenomics Pers Med
ISSN: 
ISSN (Online): 1178-7066
IsoAbbr: Pharmgenomics Pers Med
NlmId: 101514107
123:123
JrId: 36496
long title: Immunology and immunogenetics insights
short title: Immunol Immunogenet Insights
ISSN: 
ISSN (Online): 1178-6345
IsoAbbr: Immunol Immunogenet Insights
NlmId: 101514108
123:123
JrId: 36497
long title: Feminist criminology
short title: Fem Criminol
ISSN: 1557-0851
ISSN (Online): 1557-086X
IsoAbbr: Fem Criminol
NlmId: 101514149
123:123
JrId: 36498
long title: Journal of land use science
short title: J Land Use Sci
ISSN: 1747-423X
ISSN (Online): 1747-4248
IsoAbbr: J Land Use Sci
NlmId: 101514163
123:123
JrId: 36499
long title: IEEE transactions on robotics : a publication of the IEEE Robotics and Automation Society
short title: IEEE Trans Robot
ISSN: 1552-3098
ISSN (Online): 1941-0468
IsoAbbr: IEEE Trans Robot
NlmId: 101514509
123:123
JrId: 36500
long title: The open biotechnology journal
short title: Open Biotechnol J
ISSN: 
ISSN (Online): 1874-0707
IsoAbbr: Open Biotechnol J
NlmId: 101514549
123:123
JrId: 36501
long title: The open biomarkers journal
short title: Open Biomark J
ISSN: 
ISSN (Online): 1875-3183
IsoAbbr: Open Biomark J
NlmId: 101514551
123:123
JrId: 36502
long title: Open neuroendocrinology journal (Online)
short title: Open Neuroendocrinol J
ISSN: 
ISSN (Online): 1876-5289
IsoAbbr: Open Neuroendocrinol J
NlmId: 101514554
123:123
JrId: 36503
long title: Retrovirology : research and treatment
short title: Retrovirology
ISSN: 
ISSN (Online): 1178-1238
IsoAbbr: Retrovirology
NlmId: 101514560
123:123
JrId: 36504
long title: Psychology research and behavior management
short title: Psychol Res Behav Manag
ISSN: 
ISSN (Online): 1179-1578
IsoAbbr: Psychol Res Behav Manag
NlmId: 101514563
123:123
JrId: 36505
long title: Psichologija
short title: Psichologija (Vilniaus Univ)
ISSN: 1392-0359
ISSN (Online): 
IsoAbbr: Psichologija (Vilniaus Univ)
NlmId: 101514567
123:123
JrId: 36506
long title: Quality technology & quantitative management
short title: Qual Technol Quant Manag
ISSN: 1684-3703
ISSN (Online): 
IsoAbbr: Qual Technol Quant Manag
NlmId: 101514645
123:123
JrId: 36507
long title: Journal of college student psychotherapy
short title: J College Stud Psychother
ISSN: 8756-8225
ISSN (Online): 1540-4730
IsoAbbr: J College Stud Psychother
NlmId: 8707784
123:123
JrId: 36511
long title: The South African journal of clinical nutrition : SAJCN : the official journal of the South African Society of Parenteral and Enteral Nutrition and the Association for Dietetics in South Africa
short title: South Afr J Clin Nutr
ISSN: 1607-0658
ISSN (Online): 
IsoAbbr: South Afr J Clin Nutr
NlmId: 100959103
123:123
JrId: 36512
long title: Asian medicine (Leiden, Netherlands)
short title: Asian Med (Lieden)
ISSN: 1573-420X
ISSN (Online): 1573-4218
IsoAbbr: Asian Med (Lieden)
NlmId: 101253275
123:123
JrId: 36513
long title: The mental lexicon
short title: Ment Lex
ISSN: 1871-1340
ISSN (Online): 
IsoAbbr: Ment Lex
NlmId: 101295939
123:123
JrId: 36514
long title: Journal of smoking cessation
short title: J Smok Cessat
ISSN: 
ISSN (Online): 1834-2612
IsoAbbr: J Smok Cessat
NlmId: 101478447
123:123
JrId: 36515
long title: School mental health
short title: School Ment Health
ISSN: 1866-2625
ISSN (Online): 1866-2633
IsoAbbr: School Ment Health
NlmId: 101483964
123:123
JrId: 36516
long title: Current cardiovascular imaging reports
short title: Curr Cardiovasc Imaging Rep
ISSN: 1941-9066
ISSN (Online): 1941-9074
IsoAbbr: Curr Cardiovasc Imaging Rep
NlmId: 101484775
123:123
JrId: 36517
long title: Biennial review of counseling psychology
short title: Bienn Rev Couns Psychol
ISSN: 1941-4250
ISSN (Online): 
IsoAbbr: Bienn Rev Couns Psychol
NlmId: 101487397
123:123
JrId: 36518
long title: Circulation. Cardiovascular quality and outcomes
short title: Circ Cardiovasc Qual Outcomes
ISSN: 1941-7713
ISSN (Online): 1941-7705
IsoAbbr: Circ Cardiovasc Qual Outcomes
NlmId: 101489148
123:123
JrId: 36519
long title: IEEE reviews in biomedical engineering
short title: IEEE Rev Biomed Eng
ISSN: 1937-3333
ISSN (Online): 1941-1189
IsoAbbr: IEEE Rev Biomed Eng
NlmId: 101493803
123:123
JrId: 36520
long title: Statistics in biosciences
short title: Stat Biosci
ISSN: 1867-1764
ISSN (Online): 1867-1772
IsoAbbr: Stat Biosci
NlmId: 101498115
123:123
JrId: 36521
long title: Circulation. Cardiovascular interventions
short title: Circ Cardiovasc Interv
ISSN: 1941-7640
ISSN (Online): 1941-7632
IsoAbbr: Circ Cardiovasc Interv
NlmId: 101499602
123:123
JrId: 36522
long title: Journal of singing : the official journal of the National Association of Teachers of Singing
short title: J Sing
ISSN: 1086-7732
ISSN (Online): 
IsoAbbr: J Sing
NlmId: 101514371
123:123
JrId: 36523
long title: The Bulletin of the American Society of Papyrologists. American Society of Papyrologists
short title: Bull Am Soc Papyrol
ISSN: 0003-1186
ISSN (Online): 1938-6958
IsoAbbr: Bull Am Soc Papyrol
NlmId: 101514374
123:123
JrId: 36524
long title: The open tropical medicine journal
short title: Open Trop Med J
ISSN: 
ISSN (Online): 1874-3153
IsoAbbr: Open Trop Med J
NlmId: 101514384
123:123
JrId: 36525
long title: Journal of atrial fibrillation
short title: J Atr Fibrillation
ISSN: 
ISSN (Online): 1941-6911
IsoAbbr: J Atr Fibrillation
NlmId: 101514767
123:123
JrId: 36526
long title: Scholarpedia journal
short title: Scholarpedia J
ISSN: 
ISSN (Online): 1941-6016
IsoAbbr: Scholarpedia J
NlmId: 101514771
123:123
JrId: 36527
long title: Collaborative anthropologies
short title: Collab Anthropol
ISSN: 1943-2550
ISSN (Online): 
IsoAbbr: Collab Anthropol
NlmId: 101514822
123:123
JrId: 36528
long title: Journal of environmental protection science
short title: J Environ Prot Sci
ISSN: 
ISSN (Online): 1946-1844
IsoAbbr: J Environ Prot Sci
NlmId: 101514825
123:123
JrId: 36529
long title: Revista puertorriquena de psicologia
short title: Rev Puertorriquena Psicol
ISSN: 1946-2026
ISSN (Online): 
IsoAbbr: Rev Puertorriquena Psicol
NlmId: 101514842
123:123
JrId: 36530
long title: International journal of computational science
short title: Int J Comput Sci
ISSN: 1992-6669
ISSN (Online): 1992-6677
IsoAbbr: Int J Comput Sci
NlmId: 101514844
123:123
JrId: 36531
long title: The open infectious diseases journal
short title: Open Infect Dis J
ISSN: 
ISSN (Online): 1874-2793
IsoAbbr: Open Infect Dis J
NlmId: 101514954
123:123
JrId: 36532
long title: The open forensic science journal
short title: Open Forensic Sci J
ISSN: 
ISSN (Online): 1874-4028
IsoAbbr: Open Forensic Sci J
NlmId: 101515008
123:123
JrId: 36533
long title: The open health services and policy journal
short title: Open Health Serv Policy J
ISSN: 
ISSN (Online): 1874-9240
IsoAbbr: Open Health Serv Policy J
NlmId: 101515020
123:123
JrId: 36534
long title: Terrestrial arthropod reviews
short title: Terr Arthropod Rev
ISSN: 1874-9828
ISSN (Online): 
IsoAbbr: Terr Arthropod Rev
NlmId: 101515025
123:123
JrId: 36535
long title: The open gene therapy journal
short title: Open Gene Ther J
ISSN: 
ISSN (Online): 1875-0370
IsoAbbr: Open Gene Ther J
NlmId: 101515028
123:123
JrId: 36536
long title: SAS journal
short title: SAS J
ISSN: 
ISSN (Online): 1935-9810
IsoAbbr: SAS J
NlmId: 101515146
123:123
JrId: 36537
long title: American journal of biomedical sciences
short title: Am J Biomed Sci
ISSN: 
ISSN (Online): 1937-9080
IsoAbbr: Am J Biomed Sci
NlmId: 101515147
123:123
JrId: 36538
long title: The Academy of Management annals
short title: Acad Manag Ann
ISSN: 1941-6520
ISSN (Online): 1941-6067
IsoAbbr: Acad Manag Ann
NlmId: 101515417
123:123
JrId: 36542
long title: Advances in experimental social psychology
short title: Adv Exp Soc Psychol
ISSN: 0065-2601
ISSN (Online): 
IsoAbbr: Adv Exp Soc Psychol
NlmId: 0064143
123:123
JrId: 36543
long title: Artificial intelligence
short title: Artif Intell
ISSN: 0004-3702
ISSN (Online): 
IsoAbbr: Artif Intell
NlmId: 0262613
123:123
JrId: 36544
long title: Journal of solution chemistry
short title: J Solution Chem
ISSN: 0095-9782
ISSN (Online): 1572-8927
IsoAbbr: J Solution Chem
NlmId: 0342051
123:123
JrId: 36545
long title: Journal of polymer science. Part B, Polymer physics
short title: J Polym Sci B Polym Phys
ISSN: 0887-6266
ISSN (Online): 1099-0488
IsoAbbr: J Polym Sci B Polym Phys
NlmId: 8805341
123:123
JrId: 36546
long title: Annals of behavioral science and medical education : journal of the Association for the Behavioral Sciences and Medical Education
short title: Ann Behav Sci Med Educ
ISSN: 1075-1211
ISSN (Online): 
IsoAbbr: Ann Behav Sci Med Educ
NlmId: 9435670
123:123
JrId: 36547
long title: Journal of musculoskeletal research
short title: J Musculoskelet Res
ISSN: 0218-9577
ISSN (Online): 1793-6497
IsoAbbr: J Musculoskelet Res
NlmId: 9715469
123:123
JrId: 36548
long title: Journal of pragmatics
short title: J Pragmat
ISSN: 0378-2166
ISSN (Online): 1879-1387
IsoAbbr: J Pragmat
NlmId: 9877612
123:123
JrId: 36549
long title: Chemical engineering science
short title: Chem Eng Sci
ISSN: 0009-2509
ISSN (Online): 
IsoAbbr: Chem Eng Sci
NlmId: 9883937
123:123
JrId: 36550
long title: Adoption quarterly
short title: Adopt Q
ISSN: 1092-6755
ISSN (Online): 
IsoAbbr: Adopt Q
NlmId: 9891524
123:123
JrId: 36551
long title: Annual reviews in control
short title: Annu Rev Control
ISSN: 1367-5788
ISSN (Online): 
IsoAbbr: Annu Rev Control
NlmId: 9891910
123:123
JrId: 36552
long title: Alzheimer's care quarterly
short title: Alzheimers Care Q
ISSN: 1525-3279
ISSN (Online): 
IsoAbbr: Alzheimers Care Q
NlmId: 100892856
123:123
JrId: 36553
long title: Journal of HIV/AIDS & social services
short title: J HIV AIDS Soc Serv
ISSN: 1538-1501
ISSN (Online): 1538-151X
IsoAbbr: J HIV AIDS Soc Serv
NlmId: 100968761
123:123
JrId: 36554
long title: Applied biosafety : journal of the American Biological Safety Association
short title: Appl Biosaf
ISSN: 1535-6760
ISSN (Online): 
IsoAbbr: Appl Biosaf
NlmId: 101122979
123:123
JrId: 36555
long title: Journal of ethnic & cultural diversity in social work
short title: J Ethn Cult Divers Soc Work
ISSN: 1531-3204
ISSN (Online): 1531-3212
IsoAbbr: J Ethn Cult Divers Soc Work
NlmId: 101139857
123:123
JrId: 36556
long title: Addictive disorders & their treatment
short title: Addict Disord Their Treat
ISSN: 1531-5754
ISSN (Online): 1535-1122
IsoAbbr: Addict Disord Their Treat
NlmId: 101148822
123:123
JrId: 36557
long title: American journal of pharmacology and toxicology
short title: Am J Pharmacol Toxicol
ISSN: 1557-4962
ISSN (Online): 1557-4970
IsoAbbr: Am J Pharmacol Toxicol
NlmId: 101256580
123:123
JrId: 36558
long title: Acta bioethica
short title: Acta Bioeth
ISSN: 0717-5906
ISSN (Online): 1726-569X
IsoAbbr: Acta Bioeth
NlmId: 101259128
123:123
JrId: 36559
long title: Aging health
short title: Aging health
ISSN: 1745-509X
ISSN (Online): 
IsoAbbr: Aging health
NlmId: 101271250
123:123
JrId: 36560
long title: Journal of mixed methods research
short title: J Mix Methods Res
ISSN: 1558-6898
ISSN (Online): 1558-6901
IsoAbbr: J Mix Methods Res
NlmId: 101304377
123:123
JrId: 36561
long title: Clinical schizophrenia & related psychoses
short title: Clin Schizophr Relat Psychoses
ISSN: 1935-1232
ISSN (Online): 1941-2010
IsoAbbr: Clin Schizophr Relat Psychoses
NlmId: 101312513
123:123
JrId: 36562
long title: Journal of nanoneuroscience
short title: J Nanoneurosci
ISSN: 1939-0637
ISSN (Online): 1939-0653
IsoAbbr: J Nanoneurosci
NlmId: 101475597
123:123
JrId: 36563
long title: Arizona Geriatrics Society journal
short title: Ariz Geriatr Soc J
ISSN: 1930-2967
ISSN (Online): 
IsoAbbr: Ariz Geriatr Soc J
NlmId: 101498142
123:123
JrId: 36564
long title: ACS applied materials & interfaces
short title: ACS Appl Mater Interfaces
ISSN: 1944-8244
ISSN (Online): 1944-8252
IsoAbbr: ACS Appl Mater Interfaces
NlmId: 101504991
123:123
JrId: 36565
long title: Challenge (Atlanta, Ga.)
short title: Challenge (Atlanta Ga)
ISSN: 1077-193X
ISSN (Online): 
IsoAbbr: Challenge (Atlanta Ga)
NlmId: 101507729
123:123
JrId: 36566
long title: Apuntes de psicologia
short title: Apunt Psicol
ISSN: 0213-3334
ISSN (Online): 1989-6441
IsoAbbr: Apunt Psicol
NlmId: 101508321
123:123
JrId: 36567
long title: Applied organometallic chemistry
short title: Appl Organomet Chem
ISSN: 0268-2605
ISSN (Online): 
IsoAbbr: Appl Organomet Chem
NlmId: 101508588
123:123
JrId: 36568
long title: Annual review of analytical chemistry (Palo Alto, Calif.)
short title: Annu Rev Anal Chem (Palo Alto Calif)
ISSN: 1936-1327
ISSN (Online): 1936-1335
IsoAbbr: Annu Rev Anal Chem (Palo Alto Calif)
NlmId: 101508602
123:123
JrId: 36569
long title: Algorithms
short title: Algorithms
ISSN: 
ISSN (Online): 1999-4893
IsoAbbr: Algorithms
NlmId: 101508612
123:123
JrId: 36570
long title: Advances in virology
short title: Adv Virol
ISSN: 1687-8639
ISSN (Online): 1687-8647
IsoAbbr: Adv Virol
NlmId: 101508613
123:123
JrId: 36571
long title: Aging
short title: Aging (Albany NY)
ISSN: 
ISSN (Online): 1945-4589
IsoAbbr: Aging (Albany NY)
NlmId: 101508617
123:123
JrId: 36572
long title: Annals of the Institute of Statistical Mathematics
short title: Ann Inst Stat Math
ISSN: 0020-3157
ISSN (Online): 1572-9052
IsoAbbr: Ann Inst Stat Math
NlmId: 101509177
123:123
JrId: 36573
long title: Advances in bioinformatics
short title: Adv Bioinformatics
ISSN: 1687-8027
ISSN (Online): 1687-8035
IsoAbbr: Adv Bioinformatics
NlmId: 101515444
123:123
JrId: 36574
long title: Advances in applied probability
short title: Adv Appl Probab
ISSN: 0001-8678
ISSN (Online): 1475-6064
IsoAbbr: Adv Appl Probab
NlmId: 101515457
123:123
JrId: 36575
long title: Journal of graph algorithms and applications
short title: J Graph Algorithms Appl
ISSN: 
ISSN (Online): 1526-1719
IsoAbbr: J Graph Algorithms Appl
NlmId: 101515769
123:123
JrId: 36576
long title: Journal of higher education outreach and engagement
short title: J High Educ Outreach Engagem
ISSN: 1534-6102
ISSN (Online): 
IsoAbbr: J High Educ Outreach Engagem
NlmId: 101515784
123:123
JrId: 36577
long title: Journal of monetary economics
short title: J Monet Econ
ISSN: 0304-3932
ISSN (Online): 1873-1295
IsoAbbr: J Monet Econ
NlmId: 101516033
123:123
JrId: 36578
long title: Journal of the International Phonetic Association
short title: J Int Phon Assoc
ISSN: 0025-1003
ISSN (Online): 
IsoAbbr: J Int Phon Assoc
NlmId: 101516473
123:123
JrId: 36579
long title: Journal of Southeast Asian American education & advancement : JSAAEA
short title: J Southeast Asian Am Educ Adv
ISSN: 
ISSN (Online): 
IsoAbbr: J Southeast Asian Am Educ Adv
NlmId: 101516535
123:123
JrId: 36582
long title: International journal of tropical insect science
short title: Int J Trop Insect Sci
ISSN: 1742-7584
ISSN (Online): 1742-7592
IsoAbbr: Int J Trop Insect Sci
NlmId: 101226299
123:123
JrId: 36583
long title: Current nanoscience
short title: Curr Nanosci
ISSN: 1573-4137
ISSN (Online): 1875-6786
IsoAbbr: Curr Nanosci
NlmId: 101240242
123:123
JrId: 36584
long title: International journal of diabetes in developing countries
short title: Int J Diabetes Dev Ctries
ISSN: 0973-3930
ISSN (Online): 1998-3832
IsoAbbr: Int J Diabetes Dev Ctries
NlmId: 101285656
123:123
JrId: 36585
long title: European journal of developmental science
short title: Eur J Dev Sci
ISSN: 1863-3811
ISSN (Online): 1863-382X
IsoAbbr: Eur J Dev Sci
NlmId: 101507141
123:123
JrId: 36586
long title: Group processes & intergroup relations : GPIR
short title: Group Process Intergroup Relat
ISSN: 1368-4302
ISSN (Online): 
IsoAbbr: Group Process Intergroup Relat
NlmId: 101508537
123:123
JrId: 36587
long title: Metrika
short title: Metrika
ISSN: 0026-1335
ISSN (Online): 
IsoAbbr: Metrika
NlmId: 101508562
123:123
JrId: 36588
long title: International journal of exercise science
short title: Int J Exerc Sci
ISSN: 
ISSN (Online): 1939-795X
IsoAbbr: Int J Exerc Sci
NlmId: 101513127
123:123
JrId: 36589
long title: International journal of knowledge engineering and soft data paradigms
short title: Int J Knowl Eng Soft Data Paradig
ISSN: 1755-3210
ISSN (Online): 1755-3229
IsoAbbr: Int J Knowl Eng Soft Data Paradig
NlmId: 101513135
123:123
JrId: 36590
long title: Virologica Sinica
short title: Virol Sin
ISSN: 1674-0769
ISSN (Online): 1995-820X
IsoAbbr: Virol Sin
NlmId: 101514185
123:123
JrId: 36591
long title: Trends in applied sciences research
short title: Trends Appl Sci Res
ISSN: 1819-3579
ISSN (Online): 
IsoAbbr: Trends Appl Sci Res
NlmId: 101515251
123:123
JrId: 36592
long title: The open neuropsychopharmacology journal
short title: Open Neuropsychopharmacol J
ISSN: 
ISSN (Online): 1876-5238
IsoAbbr: Open Neuropsychopharmacol J
NlmId: 101515220
123:123
JrId: 36593
long title: Visual anthropology review : journal of the Society for Visual Anthropology
short title: Vis Anthropol Rev
ISSN: 1058-7187
ISSN (Online): 1548-7458
IsoAbbr: Vis Anthropol Rev
NlmId: 101515264
123:123
JrId: 36594
long title: Virology : research and treatment
short title: Virology (Auckl)
ISSN: 
ISSN (Online): 1178-122X
IsoAbbr: Virology (Auckl)
NlmId: 101515268
123:123
JrId: 36595
long title: International economic review
short title: Int Econ Rev (Philadelphia)
ISSN: 0020-6598
ISSN (Online): 1468-2354
IsoAbbr: Int Econ Rev (Philadelphia)
NlmId: 101515596
123:123
JrId: 36596
long title: International journal of algebra and computation
short title: Int J Algebra Comput
ISSN: 0218-1967
ISSN (Online): 1793-6500
IsoAbbr: Int J Algebra Comput
NlmId: 101515598
123:123
JrId: 36597
long title: International journal of green nanotechnology. Biomedicine
short title: Int J Green Nanotechnol Biomed
ISSN: 1943-085X
ISSN (Online): 1943-0868
IsoAbbr: Int J Green Nanotechnol Biomed
NlmId: 101515830
123:123
JrId: 36598
long title: International journal of computational fluid dynamics
short title: Int J Comut Fluid Dyn
ISSN: 1061-8562
ISSN (Online): 1029-0257
IsoAbbr: Int J Comut Fluid Dyn
NlmId: 101515827
123:123
JrId: 36599
long title: Journal of environmental horticulture
short title: J Environ Hortic
ISSN: 0738-2898
ISSN (Online): 
IsoAbbr: J Environ Hortic
NlmId: 101515836
123:123
JrId: 36600
long title: International journal of biosciences, psychiatry, and technology (IJBSPT)
short title: Int J Biosci Psychiatr Technol IJBSPT
ISSN: 
ISSN (Online): 0975-2161
IsoAbbr: Int J Biosci Psychiatr Technol IJBSPT
NlmId: 101515889
123:123
JrId: 36601
long title: Interdisciplinary sciences, computational life sciences
short title: Interdiscip Sci
ISSN: 1913-2751
ISSN (Online): 1867-1462
IsoAbbr: Interdiscip Sci
NlmId: 101515919
123:123
JrId: 36604
long title: Indian journal of human genetics
short title: Indian J Hum Genet
ISSN: 0971-6866
ISSN (Online): 1998-362X
IsoAbbr: Indian J Hum Genet
NlmId: 101223637
123:123
JrId: 36607
long title: Genetique, selection, evolution
short title: Genet Sel Evol
ISSN: 0754-0264
ISSN (Online): 
IsoAbbr: Genet Sel Evol
NlmId: 8607516
123:123
JrId: 36608
long title: Global change biology. Bioenergy
short title: Glob Change Biol Bioenergy
ISSN: 1757-1693
ISSN (Online): 1757-1707
IsoAbbr: Glob Change Biol Bioenergy
NlmId: 101517159
123:123
JrId: 36609
long title: Composites science and technology
short title: Compos Sci Technol
ISSN: 0266-3538
ISSN (Online): 
IsoAbbr: Compos Sci Technol
NlmId: 101492060
123:123
JrId: 36610
long title: Journal of medical ultrasound
short title: J Med Ultrasound
ISSN: 0929-6441
ISSN (Online): 
IsoAbbr: J Med Ultrasound
NlmId: 9423829
123:123
JrId: 36611
long title: Machine learning
short title: Mach Learn
ISSN: 0885-6125
ISSN (Online): 1573-0565
IsoAbbr: Mach Learn
NlmId: 9881780
123:123
JrId: 36612
long title: Medical laser application : international journal for laser treatment and research
short title: Med Laser Appl
ISSN: 1615-1615
ISSN (Online): 1878-3228
IsoAbbr: Med Laser Appl
NlmId: 101088524
123:123
JrId: 36613
long title: Journal of mechanics in medicine and biology
short title: J Mech Med Biol
ISSN: 0219-5194
ISSN (Online): 
IsoAbbr: J Mech Med Biol
NlmId: 101134377
123:123
JrId: 36614
long title: Southern online journal of nursing research
short title: South Online J Nurs Res
ISSN: 
ISSN (Online): 1538-0696
IsoAbbr: South Online J Nurs Res
NlmId: 101135885
123:123
JrId: 36615
long title: Journal of cognitive and behavioral psychotherapies : the official journal of the International Institute for the Advanced Studies of Psychotherapy and Applied Mental Health
short title: J Cogn Behav Psychother
ISSN: 1584-7101
ISSN (Online): 
IsoAbbr: J Cogn Behav Psychother
NlmId: 101234830
123:123
JrId: 36616
long title: International journal of speech-language pathology
short title: Int J Speech Lang Pathol
ISSN: 1754-9507
ISSN (Online): 1754-9515
IsoAbbr: Int J Speech Lang Pathol
NlmId: 101320232
123:123
JrId: 36617
long title: Journal of lymphoedema
short title: J Lymphoedema
ISSN: 1750-7235
ISSN (Online): 
IsoAbbr: J Lymphoedema
NlmId: 101466528
123:123
JrId: 36618
long title: Obesity and metabolism
short title: Obe Metab
ISSN: 1825-3865
ISSN (Online): 1826-7572
IsoAbbr: Obe Metab
NlmId: 101474987
123:123
JrId: 36619
long title: International journal of medical engineering and informatics
short title: Int J Med Eng Inform
ISSN: 1755-0653
ISSN (Online): 1755-0661
IsoAbbr: Int J Med Eng Inform
NlmId: 101479890
123:123
JrId: 36620
long title: Cognitive computation
short title: Cognit Comput
ISSN: 1866-9956
ISSN (Online): 1866-9964
IsoAbbr: Cognit Comput
NlmId: 101499358
123:123
JrId: 36621
long title: Bioanalysis
short title: Bioanalysis
ISSN: 1757-6180
ISSN (Online): 1757-6199
IsoAbbr: Bioanalysis
NlmId: 101512484
123:123
JrId: 36622
long title: Computational optimization and applications
short title: Comput Optim Appl
ISSN: 0926-6003
ISSN (Online): 1573-2894
IsoAbbr: Comput Optim Appl
NlmId: 101516189
123:123
JrId: 36623
long title: Experimental analysis of human behavior bulletin [electronic resource]
short title: Exp Anal Hum Behav Bull
ISSN: 
ISSN (Online): 1938-7237
IsoAbbr: Exp Anal Hum Behav Bull
NlmId: 101516196
123:123
JrId: 36624
long title: Educational research and evaluation : an international journal on theory and practice
short title: Educ Res Eval
ISSN: 1380-3611
ISSN (Online): 1744-4187
IsoAbbr: Educ Res Eval
NlmId: 101516197
123:123
JrId: 36625
long title: Genomics insights
short title: Genomics Insights
ISSN: 
ISSN (Online): 1178-6310
IsoAbbr: Genomics Insights
NlmId: 101516207
123:123
JrId: 36626
long title: Nature reports. stem cells
short title: Nat Rep Stem Cells
ISSN: 
ISSN (Online): 1754-8705
IsoAbbr: Nat Rep Stem Cells
NlmId: 101516585
123:123
JrId: 36627
long title: Race & society : Official journal of the Association of Black Sociologists
short title: Race Soc
ISSN: 1090-9524
ISSN (Online): 1878-4267
IsoAbbr: Race Soc
NlmId: 101516593
123:123
JrId: 36628
long title: Topology and its applications
short title: Topol Appl
ISSN: 0166-8641
ISSN (Online): 1879-3207
IsoAbbr: Topol Appl
NlmId: 101516599
123:123
JrId: 36629
long title: Tottori Rinsho Kagaku Kenkyukai shi
short title: Tottori Rinsho Kagaku Kenkyukai Shi
ISSN: 1882-515X
ISSN (Online): 
IsoAbbr: Tottori Rinsho Kagaku Kenkyukai Shi
NlmId: 101516602
123:123
JrId: 36630
long title: Journal of universal computer science : J. UCS
short title: J Univers. Comput Sci
ISSN: 0948-695X
ISSN (Online): 0948-6968
IsoAbbr: J Univers. Comput Sci
NlmId: 101516621
123:123
JrId: 36631
long title: Language variation and change
short title: Lang Var Change
ISSN: 0954-3945
ISSN (Online): 1469-8021
IsoAbbr: Lang Var Change
NlmId: 101516627
123:123
JrId: 36632
long title: Molecular and cellular pharmacology
short title: Mol Cell Pharmacol
ISSN: 
ISSN (Online): 1938-1247
IsoAbbr: Mol Cell Pharmacol
NlmId: 101516660
123:123
JrId: 36633
long title: Liquid crystals
short title: Liq Cryst
ISSN: 0267-8292
ISSN (Online): 1366-5855
IsoAbbr: Liq Cryst
NlmId: 101516677
123:123
JrId: 36634
long title: Food science and technology bulletin
short title: Food Sci Technol Bull
ISSN: 
ISSN (Online): 1476-2137
IsoAbbr: Food Sci Technol Bull
NlmId: 101517194
123:123
JrId: 36635
long title: Toxicological and environmental chemistry
short title: Toxicol Environ Chem
ISSN: 0277-2248
ISSN (Online): 1029-0486
IsoAbbr: Toxicol Environ Chem
NlmId: 8109171
123:123
JrId: 36636
long title: Topics in language disorders
short title: Top Lang Disord
ISSN: 0271-8294
ISSN (Online): 1550-3259
IsoAbbr: Top Lang Disord
NlmId: 8201220
123:123
JrId: 36637
long title: Journal of medical physics / Association of Medical Physicists of India
short title: J Med Phys
ISSN: 0971-6203
ISSN (Online): 1998-3913
IsoAbbr: J Med Phys
NlmId: 9441104
123:123
JrId: 36638
long title: The prevention researcher
short title: Prev Res
ISSN: 1086-4385
ISSN (Online): 
IsoAbbr: Prev Res
NlmId: 9710452
123:123
JrId: 36639
long title: Acoustical physics
short title: Acoust Phys
ISSN: 1063-7710
ISSN (Online): 
IsoAbbr: Acoust Phys
NlmId: 9887141
123:123
JrId: 36640
long title: Theoretical chemistry accounts
short title: Theor Chem Acc
ISSN: 1432-881X
ISSN (Online): 1432-2234
IsoAbbr: Theor Chem Acc
NlmId: 9892366
123:123
JrId: 36641
long title: The Systems thinker
short title: Syst Thinker
ISSN: 1050-2726
ISSN (Online): 
IsoAbbr: Syst Thinker
NlmId: 100911237
123:123
JrId: 36642
long title: Vascular disease prevention
short title: Vasc Dis Prev
ISSN: 1567-2700
ISSN (Online): 1875-5844
IsoAbbr: Vasc Dis Prev
NlmId: 101208444
123:123
JrId: 36643
long title: Acta chimica Slovenica
short title: Acta Chim Slov
ISSN: 1318-0207
ISSN (Online): 1580-3155
IsoAbbr: Acta Chim Slov
NlmId: 101247110
123:123
JrId: 36644
long title: Annals of Indian Academy of Neurology
short title: Ann Indian Acad Neurol
ISSN: 0972-2327
ISSN (Online): 1998-3549
IsoAbbr: Ann Indian Acad Neurol
NlmId: 101273955
123:123
JrId: 36645
long title: Translational oncogenomics
short title: Transl Oncogenomics
ISSN: 
ISSN (Online): 1177-2727
IsoAbbr: Transl Oncogenomics
NlmId: 101276050
123:123
JrId: 36646
long title: The patient
short title: Patient
ISSN: 1178-1653
ISSN (Online): 1178-1661
IsoAbbr: Patient
NlmId: 101309314
123:123
JrId: 36647
long title: Nutrition research and practice
short title: Nutr Res Pract
ISSN: 1976-1457
ISSN (Online): 2005-6168
IsoAbbr: Nutr Res Pract
NlmId: 101311052
123:123
JrId: 36648
long title: Therapeutic advances in neurological disorders
short title: Ther Adv Neurol Disord
ISSN: 1756-2856
ISSN (Online): 1756-2864
IsoAbbr: Ther Adv Neurol Disord
NlmId: 101480242
123:123
JrId: 36649
long title: Topics in cognitive science
short title: Top Cogn Sci
ISSN: 1756-8757
ISSN (Online): 1756-8765
IsoAbbr: Top Cogn Sci
NlmId: 101506764
123:123
JrId: 36650
long title: Acta mathematicae applicatae Sinica (English series)
short title: Acta Math Appl Sin
ISSN: 0168-9673
ISSN (Online): 1618-3932
IsoAbbr: Acta Math Appl Sin
NlmId: 101508790
123:123
JrId: 36651
long title: US endocrinology
short title: US Endocrinol
ISSN: 1758-3918
ISSN (Online): 1758-3926
IsoAbbr: US Endocrinol
NlmId: 101515126
123:123
JrId: 36653
long title: The open nuclear medicine journal
short title: Open Nucl Med J
ISSN: 
ISSN (Online): 1876-388X
IsoAbbr: Open Nucl Med J
NlmId: 101515223
123:123
JrId: 36654
long title: Florida public health review
short title: Fla Public Health Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Fla Public Health Rev
NlmId: 101515215
123:123
JrId: 36655
long title: The open pain journal
short title: Open Pain J
ISSN: 
ISSN (Online): 1876-3863
IsoAbbr: Open Pain J
NlmId: 101515226
123:123
JrId: 36656
long title: The open public health journal
short title: Open Public Health J
ISSN: 
ISSN (Online): 1874-9445
IsoAbbr: Open Public Health J
NlmId: 101515248
123:123
JrId: 36657
long title: The open tissue engineering and regenerative medicine journal
short title: Open Tissue Eng Regen Med J
ISSN: 
ISSN (Online): 1875-0435
IsoAbbr: Open Tissue Eng Regen Med J
NlmId: 101515232
123:123
JrId: 36658
long title: The open psychiatry journal
short title: Open Psychiatr J
ISSN: 
ISSN (Online): 1874-3544
IsoAbbr: Open Psychiatr J
NlmId: 101515249
123:123
JrId: 36659
long title: The open neuroscience journal
short title: Open Neurosci J
ISSN: 
ISSN (Online): 1874-0820
IsoAbbr: Open Neurosci J
NlmId: 101515250
123:123
JrId: 36661
long title: Advances and applications in statistical sciences
short title: Adv Appl Stat Sci
ISSN: 0974-6811
ISSN (Online): 
IsoAbbr: Adv Appl Stat Sci
NlmId: 101515432
123:123
JrId: 36662
long title: Advances in adaptive data analysis
short title: Adv Adapt Data Anal
ISSN: 1947-9840
ISSN (Online): 
IsoAbbr: Adv Adapt Data Anal
NlmId: 101515463
123:123
JrId: 36663
long title: Advances in systems science and applications
short title: Adv Syst Sci Appl
ISSN: 
ISSN (Online): 1078-6236
IsoAbbr: Adv Syst Sci Appl
NlmId: 101515454
123:123
JrId: 36664
long title: International journal of pediatric endocrinology
short title: Int J Pediatr Endocrinol
ISSN: 1687-9848
ISSN (Online): 1687-9856
IsoAbbr: Int J Pediatr Endocrinol
NlmId: 101516111
123:123
JrId: 36665
long title: International journal of microbiology
short title: Int J Microbiol
ISSN: 1687-918X
ISSN (Online): 1687-9198
IsoAbbr: Int J Microbiol
NlmId: 101516125
123:123
JrId: 36666
long title: Cardiovascular psychiatry and neurology
short title: Cardiovasc Psychiatry Neurol
ISSN: 2090-0163
ISSN (Online): 2090-0171
IsoAbbr: Cardiovasc Psychiatry Neurol
NlmId: 101516142
123:123
JrId: 36667
long title: Journal of environmental and public health
short title: J Environ Public Health
ISSN: 1687-9805
ISSN (Online): 1687-9813
IsoAbbr: J Environ Public Health
NlmId: 101516361
123:123
JrId: 36668
long title: International journal of endocrinology
short title: Int J Endocrinol
ISSN: 1687-8337
ISSN (Online): 1687-8345
IsoAbbr: Int J Endocrinol
NlmId: 101516376
123:123
JrId: 36669
long title: Cardiology research and practice
short title: Cardiol Res Pract
ISSN: 2090-8016
ISSN (Online): 2090-0597
IsoAbbr: Cardiol Res Pract
NlmId: 101516542
123:123
JrId: 36670
long title: International journal of pediatrics
short title: Int J Pediatr
ISSN: 1687-9740
ISSN (Online): 1687-9759
IsoAbbr: Int J Pediatr
NlmId: 101517077
123:123
JrId: 36671
long title: Obstetrics and gynecology international
short title: Obstet Gynecol Int
ISSN: 1687-9589
ISSN (Online): 1687-9597
IsoAbbr: Obstet Gynecol Int
NlmId: 101517078
123:123
JrId: 36672
long title: Vulnerable children and youth studies
short title: Vulnerable Child Youth Stud
ISSN: 1745-0128
ISSN (Online): 1745-0136
IsoAbbr: Vulnerable Child Youth Stud
NlmId: 101305112
123:123
JrId: 36673
long title: Applied psychological measurement
short title: Appl Psychol Meas
ISSN: 0146-6216
ISSN (Online): 1552-3497
IsoAbbr: Appl Psychol Meas
NlmId: 7905715
123:123
JrId: 36674
long title: Clinical diabetes : a publication of the American Diabetes Association
short title: Clin Diabetes
ISSN: 0891-8929
ISSN (Online): 1945-4953
IsoAbbr: Clin Diabetes
NlmId: 8406985
123:123
JrId: 36675
long title: Athletic therapy today : the journal for sports health care professionals
short title: Athl Ther Today
ISSN: 1078-7895
ISSN (Online): 
IsoAbbr: Athl Ther Today
NlmId: 9602352
123:123
JrId: 36676
long title: American journal of health studies
short title: Am J Health Stud
ISSN: 1090-0500
ISSN (Online): 1945-4511
IsoAbbr: Am J Health Stud
NlmId: 9708556
123:123
JrId: 36677
long title: The annals of long-term care : the official journal of the American Medical Directors Association
short title: Ann Longterm Care
ISSN: 1524-7929
ISSN (Online): 1943-5010
IsoAbbr: Ann Longterm Care
NlmId: 100891806
123:123
JrId: 36678
long title: Communication research reports : CRR
short title: Commun Res Rep
ISSN: 0882-4096
ISSN (Online): 1746-4099
IsoAbbr: Commun Res Rep
NlmId: 101124843
123:123
JrId: 36679
long title: Clinical proteomics
short title: Clin Proteomics
ISSN: 1542-6416
ISSN (Online): 1559-0275
IsoAbbr: Clin Proteomics
NlmId: 101184586
123:123
JrId: 36680
long title: Africa journal of nursing and midwifery
short title: Afr J Nurs Midwifery
ISSN: 1682-5055
ISSN (Online): 
IsoAbbr: Afr J Nurs Midwifery
NlmId: 101190324
123:123
JrId: 36681
long title: Community oncology
short title: Community Oncol
ISSN: 1548-5315
ISSN (Online): 
IsoAbbr: Community Oncol
NlmId: 101223547
123:123
JrId: 36682
long title: Psychiatrie (Stuttgart, Germany)
short title: Psychiatrie (Stuttg)
ISSN: 1614-4864
ISSN (Online): 
IsoAbbr: Psychiatrie (Stuttg)
NlmId: 101233816
123:123
JrId: 36683
long title: Current pediatric reviews
short title: Curr Pediatr Rev
ISSN: 1573-3963
ISSN (Online): 1875-6336
IsoAbbr: Curr Pediatr Rev
NlmId: 101240290
123:123
JrId: 36684
long title: Current cancer therapy reviews
short title: Curr Cancer Ther Rev
ISSN: 1573-3947
ISSN (Online): 1875-6301
IsoAbbr: Curr Cancer Ther Rev
NlmId: 101253264
123:123
JrId: 36686
long title: American journal of lifestyle medicine
short title: Am J Lifestyle Med
ISSN: 1559-8276
ISSN (Online): 1559-8284
IsoAbbr: Am J Lifestyle Med
NlmId: 101300023
123:123
JrId: 36687
long title: Current chemical biology
short title: Curr Chem Biol
ISSN: 1872-3136
ISSN (Online): 
IsoAbbr: Curr Chem Biol
NlmId: 101310836
123:123
JrId: 36688
long title: Clinical medicine. Cardiology
short title: Clin Med Cardiol
ISSN: 
ISSN (Online): 1178-1165
IsoAbbr: Clin Med Cardiol
NlmId: 101466475
123:123
JrId: 36689
long title: Advances in biological research
short title: Adv Biol Res (Rennes)
ISSN: 1992-0067
ISSN (Online): 
IsoAbbr: Adv Biol Res (Rennes)
NlmId: 101515449
123:123
JrId: 36690
long title: AIP conference proceedings
short title: AIP Conf Proc
ISSN: 0094-243X
ISSN (Online): 1551-7616
IsoAbbr: AIP Conf Proc
NlmId: 101515450
123:123
JrId: 36691
long title: AAPI nexus : Asian Americans and Pacific Islanders, policy practice and community
short title: AAPI Nexus
ISSN: 1545-0317
ISSN (Online): 1545-0325
IsoAbbr: AAPI Nexus
NlmId: 101515566
123:123
JrId: 36692
long title: Diabetes, metabolic syndrome and obesity : targets and therapy
short title: Diabetes Metab Syndr Obes
ISSN: 
ISSN (Online): 1178-7007
IsoAbbr: Diabetes Metab Syndr Obes
NlmId: 101515585
123:123
JrId: 36693
long title: Computers & chemical engineering
short title: Comput Chem Eng
ISSN: 0098-1354
ISSN (Online): 1873-4375
IsoAbbr: Comput Chem Eng
NlmId: 101515574
123:123
JrId: 36694
long title: Applied numerical mathematics : transactions of IMACS
short title: Appl Numer Math
ISSN: 0168-9274
ISSN (Online): 1873-5460
IsoAbbr: Appl Numer Math
NlmId: 101515626
123:123
JrId: 36695
long title: Behavior analysis in practice
short title: Behav Anal Pract
ISSN: 1998-1929
ISSN (Online): 
IsoAbbr: Behav Anal Pract
NlmId: 101515653
123:123
JrId: 36696
long title: Bernoulli : official journal of the Bernoulli Society for Mathematical Statistics and Probability
short title: Bernoulli (Andover)
ISSN: 1350-7265
ISSN (Online): 1573-9759
IsoAbbr: Bernoulli (Andover)
NlmId: 101515657
123:123
JrId: 36697
long title: Cancer growth and metastasis
short title: Cancer Growth Metastasis
ISSN: 1179-0644
ISSN (Online): 
IsoAbbr: Cancer Growth Metastasis
NlmId: 101515668
123:123
JrId: 36698
long title: International health
short title: Int Health
ISSN: 1876-3413
ISSN (Online): 1876-3413
IsoAbbr: Int Health
NlmId: 101517095
123:123
JrId: 36699
long title: Database : the journal of biological databases and curation
short title: Database (Oxford)
ISSN: 
ISSN (Online): 1758-0463
IsoAbbr: Database (Oxford)
NlmId: 101517697
123:123
JrId: 36700
long title: Clinical pulmonary medicine
short title: Clin Pulm Med
ISSN: 1068-0640
ISSN (Online): 
IsoAbbr: Clin Pulm Med
NlmId: 9421562
123:123
JrId: 36701
long title: Journal of environmental engineering (New York, N.Y.)
short title: J Environ Eng (New York)
ISSN: 0733-9372
ISSN (Online): 1943-7870
IsoAbbr: J Environ Eng (New York)
NlmId: 9880301
123:123
JrId: 36702
long title: Journal of coordination chemistry
short title: J Coord Chem
ISSN: 0095-8972
ISSN (Online): 1029-0389
IsoAbbr: J Coord Chem
NlmId: 9884880
123:123
JrId: 36703
long title: Measurement : interdisciplinary research and perspectives
short title: Measurement ( Mahwah N J)
ISSN: 1536-6367
ISSN (Online): 1536-6359
IsoAbbr: Measurement ( Mahwah N J)
NlmId: 101128797
123:123
JrId: 36704
long title: Nigerian journal of natural products and medicine
short title: Niger J Nat Prod Med
ISSN: 1118-6267
ISSN (Online): 
IsoAbbr: Niger J Nat Prod Med
NlmId: 101149981
123:123
JrId: 36705
long title: Dimensions of dental hygiene
short title: Dimens Dent Hyg
ISSN: 1542-7838
ISSN (Online): 1542-7919
IsoAbbr: Dimens Dent Hyg
NlmId: 101207156
123:123
JrId: 36706
long title: American journal of immunology
short title: Am J Immunol
ISSN: 1553-619X
ISSN (Online): 1558-3775
IsoAbbr: Am J Immunol
NlmId: 101235276
123:123
JrId: 36707
long title: International journal of clinical and health psychology : IJCHP
short title: Int J Clin Health Psychol
ISSN: 1697-2600
ISSN (Online): 
IsoAbbr: Int J Clin Health Psychol
NlmId: 101237969
123:123
JrId: 36708
long title: Applied psychology in criminal justice
short title: Appl Psychol Crim Justice
ISSN: 1550-3550
ISSN (Online): 
IsoAbbr: Appl Psychol Crim Justice
NlmId: 101262453
123:123
JrId: 36709
long title: Animal reproduction / Colegio Brasileiro de Reproducao Animal
short title: Anim Reprod
ISSN: 1806-9614
ISSN (Online): 1984-3143
IsoAbbr: Anim Reprod
NlmId: 101272804
123:123
JrId: 36710
long title: Air quality, atmosphere, & health
short title: Air Qual Atmos Health
ISSN: 1873-9318
ISSN (Online): 1873-9326
IsoAbbr: Air Qual Atmos Health
NlmId: 101317801
123:123
JrId: 36711
long title: Anti-inflammatory & anti-allergy agents in medicinal chemistry
short title: Antiinflamm Antiallergy Agents Med Chem
ISSN: 1871-5230
ISSN (Online): 1875-614X
IsoAbbr: Antiinflamm Antiallergy Agents Med Chem
NlmId: 101462262
123:123
JrId: 36712
long title: Journal of drug addiction, education, and eradication
short title: J Drug Addict Educ Erad
ISSN: 1546-6965
ISSN (Online): 
IsoAbbr: J Drug Addict Educ Erad
NlmId: 101464623
123:123
JrId: 36713
long title: EMBO molecular medicine
short title: EMBO Mol Med
ISSN: 1757-4676
ISSN (Online): 1757-4684
IsoAbbr: EMBO Mol Med
NlmId: 101487380
123:123
JrId: 36714
long title: Environmental health insights
short title: Environ Health Insights
ISSN: 
ISSN (Online): 1178-6302
IsoAbbr: Environ Health Insights
NlmId: 101488505
123:123
JrId: 36715
long title: HIV therapy
short title: HIV Ther
ISSN: 1758-4310
ISSN (Online): 1758-4329
IsoAbbr: HIV Ther
NlmId: 101500287
123:123
JrId: 36716
long title: Wiley interdisciplinary reviews. Nanomedicine and nanobiotechnology
short title: Wiley Interdiscip Rev Nanomed Nanobiotechnol
ISSN: 1939-5116
ISSN (Online): 1939-0041
IsoAbbr: Wiley Interdiscip Rev Nanomed Nanobiotechnol
NlmId: 101508311
123:123
JrId: 36717
long title: Future medicinal chemistry
short title: Future Med Chem
ISSN: 1756-8919
ISSN (Online): 1756-8927
IsoAbbr: Future Med Chem
NlmId: 101511162
123:123
JrId: 36718
long title: Analysis of gambling behavior
short title: Anal Gambl Behav
ISSN: 1942-6453
ISSN (Online): 
IsoAbbr: Anal Gambl Behav
NlmId: 101515788
123:123
JrId: 36719
long title: Chemical engineering and processing = Genie des procedes = Verfahrenstechnik
short title: Chem Eng Process
ISSN: 0255-2701
ISSN (Online): 
IsoAbbr: Chem Eng Process
NlmId: 101515813
123:123
JrId: 36720
long title: ECHO
short title: Echo
ISSN: 
ISSN (Online): 
IsoAbbr: Echo
NlmId: 101515831
123:123
JrId: 36721
long title: Finite elements in analysis and design : the international journal of applied finite elements and computer aided engineering
short title: Finite Elem Anal Des
ISSN: 0168-874X
ISSN (Online): 
IsoAbbr: Finite Elem Anal Des
NlmId: 101515905
123:123
JrId: 36722
long title: Experiments in fluids
short title: Exp Fluids
ISSN: 0723-4864
ISSN (Online): 1432-1114
IsoAbbr: Exp Fluids
NlmId: 101515895
123:123
JrId: 36723
long title: Wiley interdisciplinary reviews. Systems biology and medicine
short title: Wiley Interdiscip Rev Syst Biol Med
ISSN: 1939-5094
ISSN (Online): 1939-005X
IsoAbbr: Wiley Interdiscip Rev Syst Biol Med
NlmId: 101516550
123:123
JrId: 36724
long title: Advances in applied mathematics
short title: Adv Appl Math
ISSN: 
ISSN (Online): 0196-8858
IsoAbbr: Adv Appl Math
NlmId: 101517488
123:123
JrId: 36725
long title: IEEE transactions on applied superconductivity : a publication of the IEEE Superconductivity Committee
short title: IEEE Trans Appl Supercond
ISSN: 1051-8223
ISSN (Online): 1558-2515
IsoAbbr: IEEE Trans Appl Supercond
NlmId: 101517554
123:123
JrId: 36726
long title: Educacao e realidade
short title: Educ Real
ISSN: 0100-3143
ISSN (Online): 
IsoAbbr: Educ Real
NlmId: 101517503
123:123
JrId: 36727
long title: Journal of experimental neuroscience
short title: J Exp Neurosci
ISSN: 
ISSN (Online): 1179-0695
IsoAbbr: J Exp Neurosci
NlmId: 101517658
123:123
JrId: 36728
long title: Journal of developmental origins of health and disease
short title: J Dev Orig Health Dis
ISSN: 2040-1744
ISSN (Online): 2040-1752
IsoAbbr: J Dev Orig Health Dis
NlmId: 101517692
123:123
JrId: 36729
long title: Acta universitatis sapientiae. Mathematica
short title: Acta Univ Sapientiae Matem
ISSN: 1844-6094
ISSN (Online): 2066-7752
IsoAbbr: Acta Univ Sapientiae Matem
NlmId: 101517810
123:123
JrId: 36730
long title: Asian journal of psychiatry
short title: Asian J Psychiatr
ISSN: 1876-2018
ISSN (Online): 1876-2026
IsoAbbr: Asian J Psychiatr
NlmId: 101517820
123:123
JrId: 36731
long title: Os urbanitas
short title: Urbanitas
ISSN: 1806-0528
ISSN (Online): 
IsoAbbr: Urbanitas
NlmId: 101517872
123:123
JrId: 36732
long title: Human factors and ergonomics in manufacturing
short title: Hum Factors Ergon Manuf
ISSN: 1090-8471
ISSN (Online): 1520-6564
IsoAbbr: Hum Factors Ergon Manuf
NlmId: 101517818
123:123
JrId: 36733
long title: Ciencias sociales y religion = Ciencias sociais e religiao
short title: Cienc Soc Relig
ISSN: 1518-4463
ISSN (Online): 1982-2650
IsoAbbr: Cienc Soc Relig
NlmId: 101517879
123:123
JrId: 36738
long title: Journal of organizational behavior management
short title: J Organ Behav Manage
ISSN: 0160-8061
ISSN (Online): 1540-8604
IsoAbbr: J Organ Behav Manage
NlmId: 7708243
123:123
JrId: 36739
long title: Journal of behavioral decision making
short title: J Behav Decis Mak
ISSN: 0894-3257
ISSN (Online): 1099-0771
IsoAbbr: J Behav Decis Mak
NlmId: 8809952
123:123
JrId: 36740
long title: Human evolution
short title: Hum Evol
ISSN: 0393-9375
ISSN (Online): 1824-310X
IsoAbbr: Hum Evol
NlmId: 8915192
123:123
JrId: 36741
long title: Home health care management & practice
short title: Home Health Care Manag Pract
ISSN: 1084-8223
ISSN (Online): 1552-6739
IsoAbbr: Home Health Care Manag Pract
NlmId: 9607039
123:123
JrId: 36742
long title: Journal of aggression, maltreatment & trauma
short title: J Aggress Maltreat Trauma
ISSN: 1092-6771
ISSN (Online): 1545-083X
IsoAbbr: J Aggress Maltreat Trauma
NlmId: 9802540
123:123
JrId: 36743
long title: Journal of chemometrics
short title: J Chemom
ISSN: 0886-9383
ISSN (Online): 1099-128X
IsoAbbr: J Chemom
NlmId: 9882381
123:123
JrId: 36744
long title: Journal of electron spectroscopy and related phenomena
short title: J Electron Spectros Relat Phenomena
ISSN: 0368-2048
ISSN (Online): 1873-2526
IsoAbbr: J Electron Spectros Relat Phenomena
NlmId: 9884114
123:123
JrId: 36745
long title: Journal of community practice
short title: J Community Pract
ISSN: 1070-5422
ISSN (Online): 1543-3706
IsoAbbr: J Community Pract
NlmId: 9887973
123:123
JrId: 36746
long title: Geriatrics & aging
short title: Geriatr Aging
ISSN: 1488-8408
ISSN (Online): 
IsoAbbr: Geriatr Aging
NlmId: 100968570
123:123
JrId: 36747
long title: Journal of couple & relationship therapy
short title: J Couple Relatsh Ther
ISSN: 1533-2691
ISSN (Online): 1533-2683
IsoAbbr: J Couple Relatsh Ther
NlmId: 101127675
123:123
JrId: 36748
long title: Pharmaceutical development and regulation
short title: Pharm Dev Regul
ISSN: 1175-9046
ISSN (Online): 
IsoAbbr: Pharm Dev Regul
NlmId: 101174626
123:123
JrId: 36749
long title: Journal of biological physics and chemistry : JBPC
short title: J Biol Phys Chem
ISSN: 1512-0856
ISSN (Online): 
IsoAbbr: J Biol Phys Chem
NlmId: 101175583
123:123
JrId: 36750
long title: Journal of computational and theoretical nanoscience
short title: J Comput Theor Nanosci
ISSN: 1546-1955
ISSN (Online): 1546-1963
IsoAbbr: J Comput Theor Nanosci
NlmId: 101231049
123:123
JrId: 36751
long title: Allergy, asthma, and clinical immunology : official journal of the Canadian Society of Allergy and Clinical Immunology
short title: Allergy Asthma Clin Immunol
ISSN: 1710-1484
ISSN (Online): 1710-1492
IsoAbbr: Allergy Asthma Clin Immunol
NlmId: 101244313
123:123
JrId: 36753
long title: Heart and metabolism : management of the coronary patient
short title: Heart Metab
ISSN: 1566-0338
ISSN (Online): 
IsoAbbr: Heart Metab
NlmId: 101515671
123:123
JrId: 36755
long title: Horizonte de enfermeria
short title: Horiz Enferm
ISSN: 0716-8861
ISSN (Online): 
IsoAbbr: Horiz Enferm
NlmId: 101515854
123:123
JrId: 36756
long title: Institute of Mathematical Statistics collections
short title: Inst Math Stat Collect
ISSN: 1939-4039
ISSN (Online): 1937-5166
IsoAbbr: Inst Math Stat Collect
NlmId: 101515901
123:123
JrId: 36757
long title: Journal of cyber therapy and rehabilitation
short title: J Cyber Ther Rehabil
ISSN: 1784-9934
ISSN (Online): 
IsoAbbr: J Cyber Ther Rehabil
NlmId: 101515927
123:123
JrId: 36758
long title: HIV/AIDS (Auckland, N.Z.)
short title: HIV AIDS (Auckl)
ISSN: 
ISSN (Online): 1179-1373
IsoAbbr: HIV AIDS (Auckl)
NlmId: 101515943
123:123
JrId: 36759
long title: Logic journal of the IGPL / Interest Group in Pure and Applied Logics
short title: Log J IGPL
ISSN: 1367-0751
ISSN (Online): 1368-9894
IsoAbbr: Log J IGPL
NlmId: 101516540
123:123
JrId: 36760
long title: Journal of ambient intelligence and smart environments
short title: J Ambient Intell Smart Environ
ISSN: 1876-1364
ISSN (Online): 
IsoAbbr: J Ambient Intell Smart Environ
NlmId: 101516389
123:123
JrId: 36761
long title: Research in social stratification and mobility
short title: Res Soc Stratif Mobil
ISSN: 0276-5624
ISSN (Online): 
IsoAbbr: Res Soc Stratif Mobil
NlmId: 101516547
123:123
JrId: 36762
long title: The European physical journal. Special topics
short title: Eur Phys J Spec Top
ISSN: 1951-6355
ISSN (Online): 1951-6401
IsoAbbr: Eur Phys J Spec Top
NlmId: 101516555
123:123
JrId: 36764
long title: The open vaccine journal
short title: Open Vaccine J
ISSN: 
ISSN (Online): 1875-0354
IsoAbbr: Open Vaccine J
NlmId: 101516558
123:123
JrId: 36765
long title: Tomorrow's technology transfer
short title: Tomorrows Technol Transf
ISSN: 
ISSN (Online): 1946-0619
IsoAbbr: Tomorrows Technol Transf
NlmId: 101516560
123:123
JrId: 36766
long title: Spatial and spatio-temporal epidemiology
short title: Spat Spatiotemporal Epidemiol
ISSN: 1877-5845
ISSN (Online): 1877-5853
IsoAbbr: Spat Spatiotemporal Epidemiol
NlmId: 101516571
123:123
JrId: 36767
long title: Journal of angiogenesis research
short title: J Angiogenes Res
ISSN: 
ISSN (Online): 2040-2384
IsoAbbr: J Angiogenes Res
NlmId: 101517302
123:123
JrId: 36769
long title: Journal of natural medicines
short title: J Nat Med
ISSN: 1340-3443
ISSN (Online): 1861-0293
IsoAbbr: J Nat Med
NlmId: 101518405
123:123
JrId: 36770
long title: Aerobiologia
short title: Aerobiologia (Bologna)
ISSN: 0393-5965
ISSN (Online): 
IsoAbbr: Aerobiologia (Bologna)
NlmId: 9890372
123:123
JrId: 36771
long title: Pediatric endocrinology, diabetes, and metabolism
short title: Pediatr Endocrinol Diabetes Metab
ISSN: 2081-237X
ISSN (Online): 
IsoAbbr: Pediatr Endocrinol Diabetes Metab
NlmId: 101518750
123:123
JrId: 36772
long title: Madjalah PDGI
short title: Madj Persat Dokt Gigi Indones
ISSN: 0024-9548
ISSN (Online): 
IsoAbbr: Madj Persat Dokt Gigi Indones
NlmId: 9425130
123:123
JrId: 36773
long title: Indian journal of occupational and environmental medicine
short title: Indian J Occup Environ Med
ISSN: 0973-2284
ISSN (Online): 1998-3670
IsoAbbr: Indian J Occup Environ Med
NlmId: 9815775
123:123
JrId: 36774
long title: Journal of Indian Association of Pediatric Surgeons
short title: J Indian Assoc Pediatr Surg
ISSN: 0971-9261
ISSN (Online): 1998-3891
IsoAbbr: J Indian Assoc Pediatr Surg
NlmId: 101179870
123:123
JrId: 36775
long title: Asian journal of transfusion science
short title: Asian J Transfus Sci
ISSN: 0973-6247
ISSN (Online): 1998-3565
IsoAbbr: Asian J Transfus Sci
NlmId: 101306858
123:123
JrId: 36776
long title: Global health action
short title: Glob Health Action
ISSN: 1654-9716
ISSN (Online): 1654-9880
IsoAbbr: Glob Health Action
NlmId: 101496665
123:123
JrId: 36777
long title: Acta medico-historica adriatica : AMHA
short title: Acta Med Hist Adriat
ISSN: 1334-4366
ISSN (Online): 1334-6253
IsoAbbr: Acta Med Hist Adriat
NlmId: 101241032
123:123
JrId: 36778
long title: Asia-Pacific journal of clinical oncology
short title: Asia Pac J Clin Oncol
ISSN: 1743-7555
ISSN (Online): 1743-7563
IsoAbbr: Asia Pac J Clin Oncol
NlmId: 101241430
123:123
JrId: 36779
long title: Bioscience trends
short title: Biosci Trends
ISSN: 1881-7815
ISSN (Online): 1881-7823
IsoAbbr: Biosci Trends
NlmId: 101502754
123:123
JrId: 36780
long title: The clinical respiratory journal
short title: Clin Respir J
ISSN: 1752-6981
ISSN (Online): 1752-699X
IsoAbbr: Clin Respir J
NlmId: 101315570
123:123
JrId: 36781
long title: CSH protocols
short title: CSH Protoc
ISSN: 
ISSN (Online): 
IsoAbbr: CSH Protoc
NlmId: 101280522
123:123
JrId: 36782
long title: The Gulf journal of oncology
short title: Gulf J Oncolog
ISSN: 2078-2101
ISSN (Online): 
IsoAbbr: Gulf J Oncolog
NlmId: 101500911
123:123
JrId: 36783
long title: Hematology/oncology and stem cell therapy
short title: Hematol Oncol Stem Cell Ther
ISSN: 1658-3876
ISSN (Online): 
IsoAbbr: Hematol Oncol Stem Cell Ther
NlmId: 101468532
123:123
JrId: 36784
long title: The International journal of pharmacy practice
short title: Int J Pharm Pract
ISSN: 0961-7671
ISSN (Online): 2042-7174
IsoAbbr: Int J Pharm Pract
NlmId: 9204243
123:123
JrId: 36785
long title: International journal of rheumatic diseases
short title: Int J Rheum Dis
ISSN: 1756-1841
ISSN (Online): 1756-185X
IsoAbbr: Int J Rheum Dis
NlmId: 101474930
123:123
JrId: 36786
long title: International orthodontics / College europeen d'orthodontie
short title: Int Orthod
ISSN: 1761-7227
ISSN (Online): 1879-680X
IsoAbbr: Int Orthod
NlmId: 101184882
123:123
JrId: 36787
long title: Journal of medicine and life
short title: J Med Life
ISSN: 1844-122X
ISSN (Online): 1844-3117
IsoAbbr: J Med Life
NlmId: 101477617
123:123
JrId: 36788
long title: Obesity facts
short title: Obes Facts
ISSN: 1662-4025
ISSN (Online): 1662-4033
IsoAbbr: Obes Facts
NlmId: 101469429
123:123
JrId: 36789
long title: Revista do Colegio Brasileiro de Cirurgioes
short title: Rev Col Bras Cir
ISSN: 0100-6991
ISSN (Online): 1809-4546
IsoAbbr: Rev Col Bras Cir
NlmId: 7809515
123:123
JrId: 36790
long title: Rivista di psichiatria
short title: Riv Psichiatr
ISSN: 0035-6484
ISSN (Online): 
IsoAbbr: Riv Psichiatr
NlmId: 0425672
123:123
JrId: 36791
long title: Tsetse and trypanosomiasis information quarterly
short title: Tsetse Trypanos Inf Q
ISSN: 0142-193X
ISSN (Online): 
IsoAbbr: Tsetse Trypanos Inf Q
NlmId: 8009982
123:123
JrId: 36792
long title: Topics in geriatric rehabilitation
short title: Top Geriatr Rehabil
ISSN: 0882-7524
ISSN (Online): 
IsoAbbr: Top Geriatr Rehabil
NlmId: 8606637
123:123
JrId: 36794
long title: European psychologist
short title: Eur Psychol
ISSN: 1016-9040
ISSN (Online): 1878-531X
IsoAbbr: Eur Psychol
NlmId: 9610306
123:123
JrId: 36795
long title: Psicologia conductual
short title: Psicol Conductual
ISSN: 1132-9483
ISSN (Online): 
IsoAbbr: Psicol Conductual
NlmId: 9711472
123:123
JrId: 36796
long title: Psicologia em estudo / Universidade Estadual de Maringa, Centro de Ciencias Humanas Letras e Artes, Departamento de Psicologia
short title: Psicol Estud
ISSN: 1413-7372
ISSN (Online): 1807-0329
IsoAbbr: Psicol Estud
NlmId: 9812601
123:123
JrId: 36797
long title: Macromolecular rapid communications
short title: Macromol Rapid Commun
ISSN: 1022-1336
ISSN (Online): 1521-3927
IsoAbbr: Macromol Rapid Commun
NlmId: 9888239
123:123
JrId: 36798
long title: Science in China. Series A, Mathematics, physics, astronomy / Chinese Academy of Sciences
short title: Sci China Ser A Math Phys Astron
ISSN: 1006-9283
ISSN (Online): 
IsoAbbr: Sci China Ser A Math Phys Astron
NlmId: 9890839
123:123
JrId: 36799
long title: Journal of loss & trauma
short title: J Loss Trauma
ISSN: 1532-5024
ISSN (Online): 1532-5032
IsoAbbr: J Loss Trauma
NlmId: 101082763
123:123
JrId: 36800
long title: Sensory neuron
short title: Sens Neur
ISSN: 1567-5157
ISSN (Online): 1568-5659
IsoAbbr: Sens Neur
NlmId: 101123611
123:123
JrId: 36801
long title: Dementia (London, England)
short title: Dementia
ISSN: 1471-3012
ISSN (Online): 1741-2684
IsoAbbr: Dementia
NlmId: 101128698
123:123
JrId: 36802
long title: Psychiatry (Abingdon, England)
short title: Psychiatry (Abingdon)
ISSN: 1476-1793
ISSN (Online): 1878-7592
IsoAbbr: Psychiatry (Abingdon)
NlmId: 101170293
123:123
JrId: 36803
long title: Online journal of rural nursing and health care : the official journal of the Rural Nurse Organization
short title: Online J Rural Nurs Health Care
ISSN: 
ISSN (Online): 1539-3399
IsoAbbr: Online J Rural Nurs Health Care
NlmId: 101175815
123:123
JrId: 36804
long title: Revista internacional de psicologia y terapia psicologica = International journal of psychology and psychological therapy
short title: Rev Int Psicol Ter Psicol
ISSN: 1577-7057
ISSN (Online): 
IsoAbbr: Rev Int Psicol Ter Psicol
NlmId: 101189161
123:123
JrId: 36805
long title: Tijdschrift voor gezondheidszorg & ethiek : TGE
short title: Tijdschr Gezondh Ethiek
ISSN: 1572-0179
ISSN (Online): 0925-2819
IsoAbbr: Tijdschr Gezondh Ethiek
NlmId: 101195958
123:123
JrId: 36806
long title: Journal of undergraduate neuroscience education : JUNE : a publication of FUN, Faculty for Undergraduate Neuroscience
short title: J Undergrad Neurosci Educ
ISSN: 
ISSN (Online): 1544-2896
IsoAbbr: J Undergrad Neurosci Educ
NlmId: 101229224
123:123
JrId: 36807
long title: Therapy
short title: Therapy
ISSN: 1475-0708
ISSN (Online): 1744-831X
IsoAbbr: Therapy
NlmId: 101230448
123:123
JrId: 36808
long title: Methodology : European journal of research methods for the behavioral & social sciences
short title: Methodology (Gott)
ISSN: 1614-1881
ISSN (Online): 1614-2241
IsoAbbr: Methodology (Gott)
NlmId: 101265351
123:123
JrId: 36809
long title: Signal transduction
short title: Signal Transduct
ISSN: 1615-4053
ISSN (Online): 1615-4061
IsoAbbr: Signal Transduct
NlmId: 101273929
123:123
JrId: 36810
long title: Journal of population research (Canberra, A.C.T.)
short title: J Popul Res (Canberra)
ISSN: 1443-2447
ISSN (Online): 1835-9469
IsoAbbr: J Popul Res (Canberra)
NlmId: 101278333
123:123
JrId: 36811
long title: Journal of social work values and ethics
short title: J Soc Work Values Ethics
ISSN: 
ISSN (Online): 1553-6947
IsoAbbr: J Soc Work Values Ethics
NlmId: 101292628
123:123
JrId: 36812
long title: Phonology
short title: Phonology
ISSN: 0952-6757
ISSN (Online): 1469-8188
IsoAbbr: Phonology
NlmId: 101304023
123:123
JrId: 36813
long title: Mental health and substance use : dual diagnosis
short title: Ment Health Subst Use
ISSN: 1752-3281
ISSN (Online): 1752-3273
IsoAbbr: Ment Health Subst Use
NlmId: 101317175
123:123
JrId: 36814
long title: North American journal of sports physical therapy : NAJSPT
short title: N Am J Sports Phys Ther
ISSN: 1558-6162
ISSN (Online): 1558-6170
IsoAbbr: N Am J Sports Phys Ther
NlmId: 101318564
123:123
JrId: 36815
long title: Pimatisiwin
short title: Pimatisiwin
ISSN: 1705-7841
ISSN (Online): 1705-785X
IsoAbbr: Pimatisiwin
NlmId: 101465108
123:123
JrId: 36816
long title: Therapeutic advances in gastroenterology
short title: Therap Adv Gastroenterol
ISSN: 1756-283X
ISSN (Online): 1756-2848
IsoAbbr: Therap Adv Gastroenterol
NlmId: 101478893
123:123
JrId: 36817
long title: Epidemics
short title: Epidemics
ISSN: 1755-4365
ISSN (Online): 1878-0067
IsoAbbr: Epidemics
NlmId: 101484711
123:123
JrId: 36818
long title: Psychological trauma : theory, research, practice and policy
short title: Psychol Trauma
ISSN: 1942-9681
ISSN (Online): 1942-969X
IsoAbbr: Psychol Trauma
NlmId: 101495376
123:123
JrId: 36819
long title: The open stem cell journal
short title: Open Stem Cell J
ISSN: 
ISSN (Online): 1876-8938
IsoAbbr: Open Stem Cell J
NlmId: 101517594
123:123
JrId: 36820
long title: Research in the sociology of work
short title: Res Sociol Work
ISSN: 0277-2833
ISSN (Online): 1875-7944
IsoAbbr: Res Sociol Work
NlmId: 101517581
123:123
JrId: 36821
long title: The review of financial studies
short title: Rev Financ Stud
ISSN: 0893-9454
ISSN (Online): 1465-7368
IsoAbbr: Rev Financ Stud
NlmId: 101517596
123:123
JrId: 36822
long title: NRL review (1988)
short title: NRL Rev
ISSN: 1062-130X
ISSN (Online): 
IsoAbbr: NRL Rev
NlmId: 101517995
123:123
JrId: 36823
long title: Leadership and policy in schools
short title: Leadersh Policy Sch
ISSN: 1570-0763
ISSN (Online): 1744-5043
IsoAbbr: Leadersh Policy Sch
NlmId: 101518017
123:123
JrId: 36824
long title: Mechanical systems and signal processing
short title: Mech Syst Signal Process
ISSN: 0888-3270
ISSN (Online): 1096-1216
IsoAbbr: Mech Syst Signal Process
NlmId: 101518029
123:123
JrId: 36825
long title: Communication education
short title: Commun Educ
ISSN: 0363-4523
ISSN (Online): 1479-5795
IsoAbbr: Commun Educ
NlmId: 101518040
123:123
JrId: 36826
long title: Social issues and policy review
short title: Soc Issues Policy Rev
ISSN: 1751-2395
ISSN (Online): 1751-2409
IsoAbbr: Soc Issues Policy Rev
NlmId: 101518060
123:123
JrId: 36827
long title: The open endocrinology journal
short title: Open Endocrinol J
ISSN: 
ISSN (Online): 1874-2165
IsoAbbr: Open Endocrinol J
NlmId: 101518065
123:123
JrId: 36828
long title: The open reproductive science journal
short title: Open Reprod Sci J
ISSN: 
ISSN (Online): 1874-2556
IsoAbbr: Open Reprod Sci J
NlmId: 101518067
123:123
JrId: 36829
long title: The open sports sciences journal
short title: Open Sports Sci J
ISSN: 
ISSN (Online): 1875-399X
IsoAbbr: Open Sports Sci J
NlmId: 101518070
123:123
JrId: 36830
long title: Topics in heterocyclic chemistry
short title: Top Heterocycl Chem
ISSN: 1861-9282
ISSN (Online): 1861-9290
IsoAbbr: Top Heterocycl Chem
NlmId: 101518077
123:123
JrId: 36831
long title: Debates do NER : publicacao do Nucleo de Estudos da Religiao do Programa de Pos-Graduacao em Antropologia Social da Universidade Federal do Rio Grande do Sul
short title: Debates NER
ISSN: 1519-843X
ISSN (Online): 1982-8136
IsoAbbr: Debates NER
NlmId: 101518091
123:123
JrId: 36832
long title: Facta universitatis. Series, Mechanics, automatic control and robotics
short title: Facta Univ Ser Mech Autom Control Robot
ISSN: 0354-2009
ISSN (Online): 
IsoAbbr: Facta Univ Ser Mech Autom Control Robot
NlmId: 101518130
123:123
JrId: 36833
long title: Transportation research. Part F, Traffic psychology and behaviour
short title: Transp Res Part F Traffic Psychol Behav
ISSN: 1369-8478
ISSN (Online): 1873-5517
IsoAbbr: Transp Res Part F Traffic Psychol Behav
NlmId: 101518139
123:123
JrId: 36834
long title: International journal of nanomanufacturing
short title: Int J Nanomanuf
ISSN: 1746-9392
ISSN (Online): 1746-9406
IsoAbbr: Int J Nanomanuf
NlmId: 101518146
123:123
JrId: 36836
long title: Cognitive neuroscience
short title: Cogn Neurosci
ISSN: 1758-8928
ISSN (Online): 1758-8936
IsoAbbr: Cogn Neurosci
NlmId: 101518151
123:123
JrId: 36837
long title: Journal of experimental criminology
short title: J Exp Criminol
ISSN: 1573-3750
ISSN (Online): 1572-8315
IsoAbbr: J Exp Criminol
NlmId: 101518164
123:123
JrId: 36839
long title: Virtual reality
short title: Virtual Real
ISSN: 1359-4338
ISSN (Online): 1434-9957
IsoAbbr: Virtual Real
NlmId: 101518169
123:123
JrId: 36840
long title: Revista electronica de comunicacao, informacao & inovacao em saude : RECIIS
short title: Rev Electron Comun Inf Inov Saude
ISSN: 
ISSN (Online): 1981-6278
IsoAbbr: Rev Electron Comun Inf Inov Saude
NlmId: 101518431
123:123
JrId: 36845
long title: Mobile DNA
short title: Mob DNA
ISSN: 
ISSN (Online): 1759-8753
IsoAbbr: Mob DNA
NlmId: 101519891
123:123
JrId: 36847
long title: Methodist DeBakey cardiovascular journal
short title: Methodist Debakey Cardiovasc J
ISSN: 1947-6094
ISSN (Online): 1947-6108
IsoAbbr: Methodist Debakey Cardiovasc J
NlmId: 101508600
123:123
JrId: 36848
long title: U.S. Army Medical Department journal
short title: US Army Med Dep J
ISSN: 1524-0436
ISSN (Online): 1946-1968
IsoAbbr: US Army Med Dep J
NlmId: 9617037
123:123
JrId: 36850
long title: The Reading teacher
short title: Read Teach
ISSN: 0034-0561
ISSN (Online): 1936-2714
IsoAbbr: Read Teach
NlmId: 0241423
123:123
JrId: 36851
long title: Paediatriki
short title: Paidiatrike
ISSN: 0377-2551
ISSN (Online): 
IsoAbbr: Paidiatrike
NlmId: 7505065
123:123
JrId: 36852
long title: Reading research quarterly
short title: Read Res Q
ISSN: 0034-0553
ISSN (Online): 1936-2722
IsoAbbr: Read Res Q
NlmId: 9881215
123:123
JrId: 36853
long title: Political psychology
short title: Polit Psychol
ISSN: 0162-895X
ISSN (Online): 1467-9221
IsoAbbr: Polit Psychol
NlmId: 9885421
123:123
JrId: 36854
long title: SIAM journal on scientific computing : a publication of the Society for Industrial and Applied Mathematics
short title: SIAM J Sci Comput
ISSN: 1064-8275
ISSN (Online): 1095-7197
IsoAbbr: SIAM J Sci Comput
NlmId: 9888470
123:123
JrId: 36855
long title: Review of general psychology : journal of Division 1, of the American Psychological Association
short title: Rev Gen Psychol
ISSN: 1089-2680
ISSN (Online): 1939-1552
IsoAbbr: Rev Gen Psychol
NlmId: 9890950
123:123
JrId: 36856
long title: Nanotoxicology
short title: Nanotoxicology
ISSN: 1743-5390
ISSN (Online): 1743-5404
IsoAbbr: Nanotoxicology
NlmId: 101233132
123:123
JrId: 36857
long title: Pharmaceutical medicine
short title: Pharmaceut Med
ISSN: 1178-2595
ISSN (Online): 
IsoAbbr: Pharmaceut Med
NlmId: 101471195
123:123
JrId: 36859
long title: Therapeutic patient education
short title: Ther Patient Educ
ISSN: 2100-0808
ISSN (Online): 2100-0816
IsoAbbr: Ther Patient Educ
NlmId: 101517090
123:123
JrId: 36860
long title: Ocean & coastal management
short title: Ocean Coast Manag
ISSN: 0964-5691
ISSN (Online): 1873-524X
IsoAbbr: Ocean Coast Manag
NlmId: 101518802
123:123
JrId: 36861
long title: Strain
short title: Strain
ISSN: 0039-2103
ISSN (Online): 1475-1305
IsoAbbr: Strain
NlmId: 101518671
123:123
JrId: 36862
long title: Philosophical magazine letters
short title: Philos Mag Lett
ISSN: 0950-0839
ISSN (Online): 1362-3036
IsoAbbr: Philos Mag Lett
NlmId: 101518807
123:123
JrId: 36864
long title: Nano research
short title: Nano Res
ISSN: 1998-0124
ISSN (Online): 1998-0000
IsoAbbr: Nano Res
NlmId: 101518856
123:123
JrId: 36865
long title: Ophthalmology and eye diseases
short title: Ophthalmol Eye Dis
ISSN: 
ISSN (Online): 1179-1721
IsoAbbr: Ophthalmol Eye Dis
NlmId: 101518866
123:123
JrId: 36866
long title: The open critical care medicine journal
short title: Open Crit Care Med J
ISSN: 
ISSN (Online): 1874-8287
IsoAbbr: Open Crit Care Med J
NlmId: 101518928
123:123
JrId: 36867
long title: The open spectroscopy journal
short title: Open Spectrosc J
ISSN: 
ISSN (Online): 1874-3838
IsoAbbr: Open Spectrosc J
NlmId: 101518991
123:123
JrId: 36868
long title: Trends in cancer research
short title: Trends Cancer Res
ISSN: 0973-1040
ISSN (Online): 
IsoAbbr: Trends Cancer Res
NlmId: 101519024
123:123
JrId: 36869
long title: Psychology science quarterly
short title: Psychol Sci Q
ISSN: 1866-6140
ISSN (Online): 
IsoAbbr: Psychol Sci Q
NlmId: 101519100
123:123
JrId: 36870
long title: Race and social problems
short title: Race Soc Probl
ISSN: 1867-1748
ISSN (Online): 1867-1756
IsoAbbr: Race Soc Probl
NlmId: 101519104
123:123
JrId: 36871
long title: ESAIM. Mathematical modelling and numerical analysis = ESAIM. Modelisation mathematique et analyse numerique : M=2AN
short title: Esaim Math Model Numer Anal
ISSN: 0764-583X
ISSN (Online): 1290-3841
IsoAbbr: Esaim Math Model Numer Anal
NlmId: 101519480
123:123
JrId: 36872
long title: Global social policy
short title: Glob Soc Policy
ISSN: 1468-0181
ISSN (Online): 1741-2803
IsoAbbr: Glob Soc Policy
NlmId: 101519498
123:123
JrId: 36877
long title: Asian biomedicine : research, reviews and news
short title: Asian Biomed (Res Rev News)
ISSN: 1905-7415
ISSN (Online): 1875-855X
IsoAbbr: Asian Biomed (Res Rev News)
NlmId: 101465147
123:123
JrId: 36878
long title: International journal of general medicine
short title: Int J Gen Med
ISSN: 
ISSN (Online): 1178-7074
IsoAbbr: Int J Gen Med
NlmId: 101515487
123:123
JrId: 36879
long title: International journal of cell biology
short title: Int J Cell Biol
ISSN: 1687-8876
ISSN (Online): 1687-8884
IsoAbbr: Int J Cell Biol
NlmId: 101517861
123:123
JrId: 36880
long title: International journal of otolaryngology
short title: Int J Otolaryngol
ISSN: 1687-9201
ISSN (Online): 1687-921X
IsoAbbr: Int J Otolaryngol
NlmId: 101518366
123:123
JrId: 36881
long title: Journal of toxicology
short title: J Toxicol
ISSN: 1687-8191
ISSN (Online): 1687-8205
IsoAbbr: J Toxicol
NlmId: 101519097
123:123
JrId: 36882
long title: International journal of biomaterials
short title: Int J Biomater
ISSN: 1687-8787
ISSN (Online): 1687-8795
IsoAbbr: Int J Biomater
NlmId: 101519099
123:123
JrId: 36883
long title: Journal of transplantation
short title: J Transplant
ISSN: 2090-0007
ISSN (Online): 2090-0015
IsoAbbr: J Transplant
NlmId: 101519118
123:123
JrId: 36884
long title: International journal of rheumatology
short title: Int J Rheumatol
ISSN: 1687-9260
ISSN (Online): 1687-9279
IsoAbbr: Int J Rheumatol
NlmId: 101519204
123:123
JrId: 36885
long title: Journal of biophysics (Hindawi Publishing Corporation : Online)
short title: J Biophys
ISSN: 1687-8000
ISSN (Online): 1687-8019
IsoAbbr: J Biophys
NlmId: 101519205
123:123
JrId: 36886
long title: International journal of analytical chemistry
short title: Int J Anal Chem
ISSN: 1687-8760
ISSN (Online): 1687-8779
IsoAbbr: Int J Anal Chem
NlmId: 101519424
123:123
JrId: 36887
long title: Automated experimentation
short title: Autom Exp
ISSN: 
ISSN (Online): 1759-4499
IsoAbbr: Autom Exp
NlmId: 101519859
123:123
JrId: 36888
long title: Psychiatry investigation
short title: Psychiatry Investig
ISSN: 1738-3684
ISSN (Online): 1976-3026
IsoAbbr: Psychiatry Investig
NlmId: 101242994
123:123
JrId: 36889
long title: History Ireland
short title: Hist Irel
ISSN: 0791-8224
ISSN (Online): 
IsoAbbr: Hist Irel
NlmId: 101518175
123:123
JrId: 36890
long title: Icon (London, England)
short title: Icon (Lond)
ISSN: 1361-8113
ISSN (Online): 
IsoAbbr: Icon (Lond)
NlmId: 101518176
123:123
JrId: 36891
long title: The Indian historical review
short title: Indian Hist Rev
ISSN: 0376-9836
ISSN (Online): 
IsoAbbr: Indian Hist Rev
NlmId: 101518231
123:123
JrId: 36892
long title: Indica
short title: Indica
ISSN: 0019-686X
ISSN (Online): 
IsoAbbr: Indica
NlmId: 101518235
123:123
JrId: 36893
long title: International journal of historical archaeology
short title: Int J Hist Archaeol
ISSN: 1092-7697
ISSN (Online): 1573-7748
IsoAbbr: Int J Hist Archaeol
NlmId: 101518236
123:123
JrId: 36894
long title: International labor and working class history
short title: Int Labor Work Class Hist
ISSN: 0147-5479
ISSN (Online): 1471-6445
IsoAbbr: Int Labor Work Class Hist
NlmId: 101518239
123:123
JrId: 36895
long title: International peacekeeping (London, England)
short title: Int Peacekeep
ISSN: 1353-3312
ISSN (Online): 1743-906X
IsoAbbr: Int Peacekeep
NlmId: 101518244
123:123
JrId: 36896
long title: Irish studies review
short title: Ir Stud Rev
ISSN: 0967-0882
ISSN (Online): 1469-9303
IsoAbbr: Ir Stud Rev
NlmId: 101518246
123:123
JrId: 36897
long title: Israel studies (Bloomington, Ind.)
short title: Israel Stud (Bloomingt Ind)
ISSN: 1084-9513
ISSN (Online): 1527-201X
IsoAbbr: Israel Stud (Bloomingt Ind)
NlmId: 101518249
123:123
JrId: 36898
long title: Jahrbuch fur Geschichte Lateinamerikas
short title: Jahrb Gesch Lat Am
ISSN: 1438-4752
ISSN (Online): 
IsoAbbr: Jahrb Gesch Lat Am
NlmId: 101518253
123:123
JrId: 36899
long title: Asian affairs
short title: Asian Aff (Lond)
ISSN: 0306-8374
ISSN (Online): 1477-1500
IsoAbbr: Asian Aff (Lond)
NlmId: 101518345
123:123
JrId: 36900
long title: America Latina en la historia economica : boletin de fuentes
short title: Am Lat Hist Econ
ISSN: 1405-2253
ISSN (Online): 
IsoAbbr: Am Lat Hist Econ
NlmId: 101518314
123:123
JrId: 36901
long title: 1999, Zeitschrift fur Sozialgeschichte des 20. und 21. Jahrhunderts
short title: 1999 Z Sozial 20 21 Jhd
ISSN: 0930-9977
ISSN (Online): 
IsoAbbr: 1999 Z Sozial 20 21 Jhd
NlmId: 101518305
123:123
JrId: 36902
long title: Archivium hibernicum : or, Irish historical records
short title: Archiv Hibernicum
ISSN: 0044-8745
ISSN (Online): 
IsoAbbr: Archiv Hibernicum
NlmId: 101518316
123:123
JrId: 36903
long title: Archivum historiae pontificiae
short title: Arch Hist Pontif
ISSN: 0066-6785
ISSN (Online): 
IsoAbbr: Arch Hist Pontif
NlmId: 101518331
123:123
JrId: 36904
long title: Archivum Ottomanicum
short title: Arch Ottoman
ISSN: 0378-2808
ISSN (Online): 
IsoAbbr: Arch Ottoman
NlmId: 101518334
123:123
JrId: 36905
long title: Aufklarung
short title: Aufklarung (Hambg)
ISSN: 0178-7128
ISSN (Online): 
IsoAbbr: Aufklarung (Hambg)
NlmId: 101518350
123:123
JrId: 36906
long title: Jewish culture and history
short title: Jew Cult Hist
ISSN: 1462-169X
ISSN (Online): 
IsoAbbr: Jew Cult Hist
NlmId: 101518368
123:123
JrId: 36907
long title: Cuadernos de historia moderna
short title: Cuad Hist Mod
ISSN: 0214-4018
ISSN (Online): 1988-2475
IsoAbbr: Cuad Hist Mod
NlmId: 101518409
123:123
JrId: 36908
long title: Cuadernos de historia del derecho (Madrid, Spain)
short title: Cuad Hist Derecho
ISSN: 1133-7613
ISSN (Online): 1988-2521
IsoAbbr: Cuad Hist Derecho
NlmId: 101518407
123:123
JrId: 36909
long title: Dress
short title: Dress
ISSN: 0361-2112
ISSN (Online): 
IsoAbbr: Dress
NlmId: 101518410
123:123
JrId: 36910
long title: Crossroads (De Kalb, Ill.)
short title: Crossroads (De Kalb)
ISSN: 0741-2037
ISSN (Online): 
IsoAbbr: Crossroads (De Kalb)
NlmId: 101518433
123:123
JrId: 36911
long title: East Asia (Piscataway, N.J.)
short title: East Asia (Piscataway)
ISSN: 1096-6838
ISSN (Online): 
IsoAbbr: East Asia (Piscataway)
NlmId: 101518439
123:123
JrId: 36912
long title: Economic journal (London, England)
short title: Econ J (London)
ISSN: 0013-0133
ISSN (Online): 1468-0297
IsoAbbr: Econ J (London)
NlmId: 101518442
123:123
JrId: 36913
long title: History & memory
short title: Hist Mem
ISSN: 0935-560X
ISSN (Online): 1527-1994
IsoAbbr: Hist Mem
NlmId: 101518482
123:123
JrId: 36914
long title: Commonwealth & comparative politics
short title: Commonw Comp Polit
ISSN: 1466-2043
ISSN (Online): 1743-9094
IsoAbbr: Commonw Comp Polit
NlmId: 101518497
123:123
JrId: 36915
long title: ELH
short title: ELH
ISSN: 0013-8304
ISSN (Online): 1080-6547
IsoAbbr: ELH
NlmId: 101518512
123:123
JrId: 36916
long title: Jin dai Zhongguo shi yan jiu tong xun : Newsletter for modern Chinese history / Zhong yang yan jiu yuan jin dai shi yan jiu suo
short title: Jin Dai Zhong Shi Yan Jiu Tong Xun
ISSN: 1016-0566
ISSN (Online): 
IsoAbbr: Jin Dai Zhong Shi Yan Jiu Tong Xun
NlmId: 101518501
123:123
JrId: 36917
long title: Ethnologies
short title: Ethnologies (Que)
ISSN: 1481-5974
ISSN (Online): 
IsoAbbr: Ethnologies (Que)
NlmId: 101518516
123:123
JrId: 36918
long title: European journal of East Asian studies
short title: Eur J East Asian Stud
ISSN: 1568-0584
ISSN (Online): 
IsoAbbr: Eur J East Asian Stud
NlmId: 101518518
123:123
JrId: 36919
long title: European review of economic history
short title: Eur Rev Econ Hist
ISSN: 1361-4916
ISSN (Online): 1474-0044
IsoAbbr: Eur Rev Econ Hist
NlmId: 101518520
123:123
JrId: 36920
long title: The journal of Burma studies
short title: J Burma Stud
ISSN: 1094-799X
ISSN (Online): 
IsoAbbr: J Burma Stud
NlmId: 101518521
123:123
JrId: 36921
long title: Explorations in early American culture
short title: Explor Early Am Culture
ISSN: 1534-1267
ISSN (Online): 
IsoAbbr: Explor Early Am Culture
NlmId: 101518523
123:123
JrId: 36922
long title: Faravid
short title: Faravid
ISSN: 0356-5629
ISSN (Online): 
IsoAbbr: Faravid
NlmId: 101518524
123:123
JrId: 36923
long title: French history
short title: Fr Hist
ISSN: 0269-1191
ISSN (Online): 1477-4542
IsoAbbr: Fr Hist
NlmId: 101518525
123:123
JrId: 36924
long title: Fruhneuzeit-Info / herausgegeben vom Institut fur die Erforschung der Fruhen Neuzeit
short title: Fruhneuz Info
ISSN: 0940-4007
ISSN (Online): 
IsoAbbr: Fruhneuz Info
NlmId: 101518544
123:123
JrId: 36925
long title: Jin dai shi yan jiu
short title: Jin Dai Shi Yan Jiu
ISSN: 1001-6708
ISSN (Online): 
IsoAbbr: Jin Dai Shi Yan Jiu
NlmId: 101518546
123:123
JrId: 36926
long title: Austrian history yearbook
short title: Austrian Hist Yearb
ISSN: 0067-2378
ISSN (Online): 1558-5255
IsoAbbr: Austrian Hist Yearb
NlmId: 101518551
123:123
JrId: 36927
long title: Beijing da xue xue bao. Zhe xue she hui ke xue ban
short title: Beijing Da Xue Xue Bao
ISSN: 1000-5919
ISSN (Online): 
IsoAbbr: Beijing Da Xue Xue Bao
NlmId: 101518554
123:123
JrId: 36928
long title: Biuletyn historii sztuki
short title: Biul Hist Sztuki
ISSN: 0006-3967
ISSN (Online): 
IsoAbbr: Biul Hist Sztuki
NlmId: 101518556
123:123
JrId: 36929
long title: Bulgarian historical review
short title: Bulg Hist Rev
ISSN: 0324-0207
ISSN (Online): 
IsoAbbr: Bulg Hist Rev
NlmId: 101518557
123:123
JrId: 36930
long title: Cahiers du monde russe
short title: Cah Monde Russe
ISSN: 1252-6576
ISSN (Online): 1777-5388
IsoAbbr: Cah Monde Russe
NlmId: 101518558
123:123
JrId: 36931
long title: The Calcutta historical journal
short title: Calcutta Hist J
ISSN: 0254-9794
ISSN (Online): 
IsoAbbr: Calcutta Hist J
NlmId: 101518560
123:123
JrId: 36932
long title: Colonial Latin American review
short title: Colon latin Am Rev
ISSN: 1060-9164
ISSN (Online): 1466-1802
IsoAbbr: Colon latin Am Rev
NlmId: 101518609
123:123
JrId: 36933
long title: Casopis za suvremenu povijest / Institut za historiju radnickog pokreta Hrvatske, Zagreb
short title: Cas Suvrem Povij
ISSN: 0590-9597
ISSN (Online): 
IsoAbbr: Cas Suvrem Povij
NlmId: 101518610
123:123
JrId: 36934
long title: Journal of design history
short title: J Des Hist
ISSN: 0952-4649
ISSN (Online): 1741-7279
IsoAbbr: J Des Hist
NlmId: 101519159
123:123
JrId: 36936
long title: The Journal of Japanese studies
short title: J Jpn Stud
ISSN: 0095-6848
ISSN (Online): 1549-4721
IsoAbbr: J Jpn Stud
NlmId: 101519301
123:123
JrId: 36937
long title: The journal of Kurdish studies
short title: J Kurd Stud
ISSN: 1370-7205
ISSN (Online): 1783-1539
IsoAbbr: J Kurd Stud
NlmId: 101519303
123:123
JrId: 36939
long title: Journal of Natal and Zulu history
short title: J Natal Zulu Hist
ISSN: 0259-0123
ISSN (Online): 
IsoAbbr: J Natal Zulu Hist
NlmId: 101519305
123:123
JrId: 36940
long title: Journal of the Asiatic Society of Bangladesh. Humanities
short title: J Asiat Soc Bangladesh Humanit
ISSN: 1015-6836
ISSN (Online): 0377-0540
IsoAbbr: J Asiat Soc Bangladesh Humanit
NlmId: 101519348
123:123
JrId: 36941
long title: Journal of the Southwest
short title: J Southwest
ISSN: 0894-8410
ISSN (Online): 
IsoAbbr: J Southwest
NlmId: 101519421
123:123
JrId: 36942
long title: Journal - United Reformed Church History Society. United Reformed Church History Society
short title: J United Reform Church Hist Soc
ISSN: 0049-5433
ISSN (Online): 
IsoAbbr: J United Reform Church Hist Soc
NlmId: 101519476
123:123
JrId: 36943
long title: Journal of third world studies
short title: J Third World Stud
ISSN: 8755-3449
ISSN (Online): 
IsoAbbr: J Third World Stud
NlmId: 101519478
123:123
JrId: 36944
long title: Journal of world history : official journal of the World History Association
short title: J World Hist
ISSN: 1045-6007
ISSN (Online): 1527-8050
IsoAbbr: J World Hist
NlmId: 101519502
123:123
JrId: 36945
long title: Journalism & communication monographs
short title: Journal Commun Monogr
ISSN: 1522-6379
ISSN (Online): 
IsoAbbr: Journal Commun Monogr
NlmId: 101519504
123:123
JrId: 36946
long title: Kwartalnik historii zydow : Jewish history quarterly / Zydowski Instytut Historyczny--IN-B
short title: Kwart Hist Zydow
ISSN: 
ISSN (Online): 
IsoAbbr: Kwart Hist Zydow
NlmId: 101519507
123:123
JrId: 36947
long title: Gendaishi kenkyu
short title: Gendaishi Kenkyu
ISSN: 
ISSN (Online): 
IsoAbbr: Gendaishi Kenkyu
NlmId: 101519972
123:123
JrId: 36948
long title: Kyrkohistorisk arsskrift
short title: Kyrkohist Arsskr
ISSN: 0085-2619
ISSN (Online): 
IsoAbbr: Kyrkohist Arsskr
NlmId: 101519508
123:123
JrId: 36949
long title: Historia
short title: Historia Santiago
ISSN: 0073-2435
ISSN (Online): 
IsoAbbr: Historia Santiago
NlmId: 101519975
123:123
JrId: 36951
long title: Historia critica (Bogota, Colombia)
short title: Hist Crit
ISSN: 0121-1617
ISSN (Online): 
IsoAbbr: Hist Crit
NlmId: 101519982
123:123
JrId: 36953
long title: Historia y politica (Madrid, Spain : 1999)
short title: Hist Polit
ISSN: 1575-0361
ISSN (Online): 
IsoAbbr: Hist Polit
NlmId: 101519989
123:123
JrId: 36955
long title: Han xue yan jiu = Chinese studies
short title: Han Xue Yan Jiu
ISSN: 0254-4466
ISSN (Online): 
IsoAbbr: Han Xue Yan Jiu
NlmId: 101520038
123:123
JrId: 36956
long title: Historiographia linguistica
short title: Historiogr Linguist
ISSN: 0302-5160
ISSN (Online): 
IsoAbbr: Historiogr Linguist
NlmId: 101520043
123:123
JrId: 36957
long title: Histoire urbaine
short title: Hist Urbaine
ISSN: 1628-0482
ISSN (Online): 2101-003X
IsoAbbr: Hist Urbaine
NlmId: 101520039
123:123
JrId: 36959
long title: Harvard Ukrainian studies
short title: Harv Ukr Stud
ISSN: 0363-5570
ISSN (Online): 
IsoAbbr: Harv Ukr Stud
NlmId: 101520052
123:123
JrId: 36961
long title: Historiens et geographes
short title: Historiens Geogr
ISSN: 0046-757X
ISSN (Online): 
IsoAbbr: Historiens Geogr
NlmId: 101520063
123:123
JrId: 36962
long title: Pharmeuropa bio & scientific notes
short title: Pharmeur Bio Sci Notes
ISSN: 2075-2164
ISSN (Online): 2075-2504
IsoAbbr: Pharmeur Bio Sci Notes
NlmId: 101510163
123:123
JrId: 36963
long title: Science translational medicine
short title: Sci Transl Med
ISSN: 1946-6234
ISSN (Online): 1946-6242
IsoAbbr: Sci Transl Med
NlmId: 101505086
123:123
JrId: 36967
long title: Cryogenics
short title: Cryogenics (Guildf)
ISSN: 0011-2275
ISSN (Online): 1879-2235
IsoAbbr: Cryogenics (Guildf)
NlmId: 0356503
123:123
JrId: 36968
long title: IEEE transactions on electron devices
short title: IEEE Trans Electron Devices
ISSN: 0018-9383
ISSN (Online): 
IsoAbbr: IEEE Trans Electron Devices
NlmId: 0422675
123:123
JrId: 36969
long title: Topics in early childhood special education
short title: Topics Early Child Spec Educ
ISSN: 0271-1214
ISSN (Online): 1538-4845
IsoAbbr: Topics Early Child Spec Educ
NlmId: 8802400
123:123
JrId: 36970
long title: Neurosurgery quarterly
short title: Neurosurg Q
ISSN: 1050-6438
ISSN (Online): 1534-4916
IsoAbbr: Neurosurg Q
NlmId: 9111661
123:123
JrId: 36971
long title: Menopause management
short title: Menopause Manag
ISSN: 1062-7332
ISSN (Online): 
IsoAbbr: Menopause Manag
NlmId: 9419688
123:123
JrId: 36972
long title: IEEE transactions on antennas and propagation
short title: IEEE Trans Antennas Propag
ISSN: 0018-926X
ISSN (Online): 
IsoAbbr: IEEE Trans Antennas Propag
NlmId: 9879624
123:123
JrId: 36973
long title: Library & information science research
short title: Libr Inf Sci Res
ISSN: 0740-8188
ISSN (Online): 
IsoAbbr: Libr Inf Sci Res
NlmId: 9880329
123:123
JrId: 36974
long title: Advances in social work
short title: Adv Soc Work
ISSN: 1527-8565
ISSN (Online): 
IsoAbbr: Adv Soc Work
NlmId: 100911381
123:123
JrId: 36975
long title: Youth violence and juvenile justice
short title: Youth Violence Juv Justice
ISSN: 1541-2040
ISSN (Online): 1556-9330
IsoAbbr: Youth Violence Juv Justice
NlmId: 101187603
123:123
JrId: 36976
long title: Diagnostic histopathology (Oxford, England)
short title: Diagn Histopathol (Oxf)
ISSN: 1756-2317
ISSN (Online): 1876-7621
IsoAbbr: Diagn Histopathol (Oxf)
NlmId: 101462816
123:123
JrId: 36977
long title: Vienna yearbook of population research / Vienna Institute of Demography, Austrian Academy of Sciences
short title: Vienna Yearb Popul Res
ISSN: 1728-4414
ISSN (Online): 1728-5305
IsoAbbr: Vienna Yearb Popul Res
NlmId: 101478017
123:123
JrId: 36978
long title: The World Allergy Organization journal
short title: World Allergy Organ J
ISSN: 
ISSN (Online): 1939-4551
IsoAbbr: World Allergy Organ J
NlmId: 101481283
123:123
JrId: 36979
long title: The journal of the American College of Certified Wound Specialists
short title: J Am Col Certif Wound Spec
ISSN: 1876-4983
ISSN (Online): 1876-4991
IsoAbbr: J Am Col Certif Wound Spec
NlmId: 101490856
123:123
JrId: 36980
long title: Journal of neurointerventional surgery
short title: J Neurointerv Surg
ISSN: 1759-8478
ISSN (Online): 1759-8486
IsoAbbr: J Neurointerv Surg
NlmId: 101517079
123:123
JrId: 36981
long title: Reading research and instruction : the journal of the College Reading Association
short title: Read Res Instr
ISSN: 0886-0246
ISSN (Online): 
IsoAbbr: Read Res Instr
NlmId: 101519113
123:123
JrId: 36982
long title: Roeper review
short title: Roeper Rev
ISSN: 0278-3193
ISSN (Online): 1940-865X
IsoAbbr: Roeper Rev
NlmId: 101519121
123:123
JrId: 36984
long title: JOM (Warrendale, Pa. : 1989)
short title: JOM (1989)
ISSN: 1047-4838
ISSN (Online): 
IsoAbbr: JOM (1989)
NlmId: 101519570
123:123
JrId: 36985
long title: Journal of empirical legal studies
short title: J Empir Leg Stud
ISSN: 1740-1453
ISSN (Online): 1740-1461
IsoAbbr: J Empir Leg Stud
NlmId: 101519921
123:123
JrId: 36986
long title: International journal of information technology & decision making
short title: Int J Inf Technol Decis Mak
ISSN: 0219-6220
ISSN (Online): 
IsoAbbr: Int J Inf Technol Decis Mak
NlmId: 101519927
123:123
JrId: 36987
long title: Journal of societal & social policy
short title: J Soc Soc Policy
ISSN: 1681-2816
ISSN (Online): 
IsoAbbr: J Soc Soc Policy
NlmId: 101520217
123:123
JrId: 36988
long title: Proteomic insights
short title: Proteomic Insights
ISSN: 
ISSN (Online): 1178-6418
IsoAbbr: Proteomic Insights
NlmId: 101520219
123:123
JrId: 36989
long title: Research in the schools : a nationally refereed journal sponsored by the Mid-South Educational Research Association and the University of Alabama
short title: Res Sch
ISSN: 1085-5300
ISSN (Online): 
IsoAbbr: Res Sch
NlmId: 101520215
123:123
JrId: 36991
long title: Journal of neuroscience, psychology, and economics
short title: J Neurosci Psychol Econ
ISSN: 1937-321X
ISSN (Online): 2151-318X
IsoAbbr: J Neurosci Psychol Econ
NlmId: 101520255
123:123
JrId: 36992
long title: Breast cancer : targets and therapy
short title: Breast Cancer (London)
ISSN: 
ISSN (Online): 1179-1314
IsoAbbr: Breast Cancer (London)
NlmId: 101520264
123:123
JrId: 36993
long title: International journal of information management
short title: Int J Inf Manage
ISSN: 0268-4012
ISSN (Online): 0143-6236
IsoAbbr: Int J Inf Manage
NlmId: 101520272
123:123
JrId: 36994
long title: International transactions in operational research : a journal of The International Federation of Operational Research Societies
short title: Int Trans Oper Res
ISSN: 0969-6016
ISSN (Online): 1475-3995
IsoAbbr: Int Trans Oper Res
NlmId: 101520283
123:123
JrId: 36995
long title: Journal of convex analysis
short title: J Convex Anal
ISSN: 0944-6532
ISSN (Online): 
IsoAbbr: J Convex Anal
NlmId: 101520287
123:123
JrId: 36996
long title: Materials letters
short title: Mater Lett
ISSN: 0167-577X
ISSN (Online): 1873-4979
IsoAbbr: Mater Lett
NlmId: 101520326
123:123
JrId: 36997
long title: International journal of pure and applied mathematics : IJPAM
short title: Int J Pure Appl Math
ISSN: 1311-8080
ISSN (Online): 
IsoAbbr: Int J Pure Appl Math
NlmId: 101520380
123:123
JrId: 36998
long title: The annals of applied probability : an official journal of the Institute of Mathematical Statistics
short title: Ann Appl Probab
ISSN: 1050-5164
ISSN (Online): 
IsoAbbr: Ann Appl Probab
NlmId: 101520348
123:123
JrId: 36999
long title: Inverse problems and imaging (Springfield, Mo.)
short title: Inverse Probl Imaging (Springfield)
ISSN: 1930-8337
ISSN (Online): 1930-8345
IsoAbbr: Inverse Probl Imaging (Springfield)
NlmId: 101520824
123:123
JrId: 37000
long title: The journal of fourier analysis and applications
short title: J Fourier Anal Appl
ISSN: 1069-5869
ISSN (Online): 1531-5851
IsoAbbr: J Fourier Anal Appl
NlmId: 101520843
123:123
JrId: 37001
long title: Journal of nonlinear and convex analysis
short title: J Nonlinear Convex Anal
ISSN: 1345-4773
ISSN (Online): 
IsoAbbr: J Nonlinear Convex Anal
NlmId: 101520394
123:123
JrId: 37002
long title: Genome dynamics and stability
short title: Genome Dyn Stab
ISSN: 1861-3373
ISSN (Online): 1861-3381
IsoAbbr: Genome Dyn Stab
NlmId: 101521084
123:123
JrId: 37003
long title: SIAM journal on optimization : a publication of the Society for Industrial and Applied Mathematics
short title: SIAM J Optim
ISSN: 1052-6234
ISSN (Online): 1095-7189
IsoAbbr: SIAM J Optim
NlmId: 101520392
123:123
JrId: 37004
long title: Japanese journal of applied physics (2008)
short title: Jpn J Appl Phys (2008)
ISSN: 
ISSN (Online): 
IsoAbbr: Jpn J Appl Phys (2008)
NlmId: 101520567
123:123
JrId: 37005
long title: Proceedings of the ... IEEE/RAS-EMBS International Conference on Biomedical Robotics and Biomechatronics. IEEE/RAS-EMBS International Conference on Biomedical Robotics and Biomechatronics
short title: Proc IEEE RAS EMBS Int Conf Biomed Robot Biomechatron
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE RAS EMBS Int Conf Biomed Robot Biomechatron
NlmId: 101521127
123:123
JrId: 37006
long title: Journal of career development
short title: J Career Dev
ISSN: 0894-8453
ISSN (Online): 1556-0856
IsoAbbr: J Career Dev
NlmId: 101521277
123:123
JrId: 37007
long title: Nutrients
short title: Nutrients
ISSN: 
ISSN (Online): 2072-6643
IsoAbbr: Nutrients
NlmId: 101521595
123:123
JrId: 37014
long title: Lung India : official organ of Indian Chest Society
short title: Lung India
ISSN: 0970-2113
ISSN (Online): 0974-598X
IsoAbbr: Lung India
NlmId: 8405380
123:123
JrId: 37015
long title: Indian journal of nephrology
short title: Indian J Nephrol
ISSN: 0971-4065
ISSN (Online): 1998-3662
IsoAbbr: Indian J Nephrol
NlmId: 8914356
123:123
JrId: 37016
long title: Immune network
short title: Immune Netw
ISSN: 1598-2629
ISSN (Online): 2092-6685
IsoAbbr: Immune Netw
NlmId: 101137270
123:123
JrId: 37017
long title: Journal of conservative dentistry : JCD
short title: J Conserv Dent
ISSN: 0972-0707
ISSN (Online): 0974-5203
IsoAbbr: J Conserv Dent
NlmId: 101147009
123:123
JrId: 37018
long title: Journal of Indian Society of Periodontology
short title: J Indian Soc Periodontol
ISSN: 0972-124X
ISSN (Online): 0975-1580
IsoAbbr: J Indian Soc Periodontol
NlmId: 101499342
123:123
JrId: 37019
long title: Twentieth-century China = Er shi shi ji Zhongguo
short title: Twent Century China
ISSN: 1521-5385
ISSN (Online): 
IsoAbbr: Twent Century China
NlmId: 101504315
123:123
JrId: 37020
long title: Middle East African journal of ophthalmology
short title: Middle East Afr J Ophthalmol
ISSN: 0974-9233
ISSN (Online): 0975-1599
IsoAbbr: Middle East Afr J Ophthalmol
NlmId: 101521797
123:123
JrId: 37022
long title: The social history of alcohol and drugs
short title: Soc Hist Alcohol Drugs
ISSN: 1930-8418
ISSN (Online): 
IsoAbbr: Soc Hist Alcohol Drugs
NlmId: 101257917
123:123
JrId: 37023
long title: Historical studies in the natural sciences
short title: Hist Stud Nat Sci
ISSN: 1939-1811
ISSN (Online): 1939-182X
IsoAbbr: Hist Stud Nat Sci
NlmId: 101320234
123:123
JrId: 37025
long title: IEEE ... International Conference on Rehabilitation Robotics : [proceedings]
short title: IEEE Int Conf Rehabil Robot
ISSN: 1945-7898
ISSN (Online): 1945-7901
IsoAbbr: IEEE Int Conf Rehabil Robot
NlmId: 101260913
123:123
JrId: 37026
long title: Ticks and tick-borne diseases
short title: Ticks Tick Borne Dis
ISSN: 1877-959X
ISSN (Online): 1877-9603
IsoAbbr: Ticks Tick Borne Dis
NlmId: 101522599
123:123
JrId: 37027
long title: Neuroembryology and aging
short title: Neuroembryology Aging
ISSN: 1661-3406
ISSN (Online): 1661-3414
IsoAbbr: Neuroembryology Aging
NlmId: 101254078
123:123
JrId: 37028
long title: Case reports in oncology
short title: Case Rep Oncol
ISSN: 
ISSN (Online): 1662-6575
IsoAbbr: Case Rep Oncol
NlmId: 101517601
123:123
JrId: 37036
long title: Journal of integrative bioinformatics
short title: J Integr Bioinform
ISSN: 
ISSN (Online): 1613-4516
IsoAbbr: J Integr Bioinform
NlmId: 101503361
123:123
JrId: 37037
long title: Journal of cheminformatics
short title: J Cheminform
ISSN: 
ISSN (Online): 1758-2946
IsoAbbr: J Cheminform
NlmId: 101516718
123:123
JrId: 37038
long title: Experimental & translational stroke medicine
short title: Exp Transl Stroke Med
ISSN: 
ISSN (Online): 2040-7378
IsoAbbr: Exp Transl Stroke Med
NlmId: 101519930
123:123
JrId: 37039
long title: Biology and medicine (Aligarh)
short title: Biol Med (Aligarh)
ISSN: 
ISSN (Online): 0974-8369
IsoAbbr: Biol Med (Aligarh)
NlmId: 101524053
123:123
JrId: 37045
long title: Journal of power sources
short title: J Power Sources
ISSN: 0378-7753
ISSN (Online): 
IsoAbbr: J Power Sources
NlmId: 101524266
123:123
JrId: 37047
long title: Cytoskeleton (Hoboken, N.J.)
short title: Cytoskeleton (Hoboken)
ISSN: 1949-3584
ISSN (Online): 1949-3592
IsoAbbr: Cytoskeleton (Hoboken)
NlmId: 101523844
123:123
JrId: 37048
long title: Arthritis care & research
short title: Arthritis Care Res (Hoboken)
ISSN: 2151-464X
ISSN (Online): 2151-4658
IsoAbbr: Arthritis Care Res (Hoboken)
NlmId: 101518086
123:123
JrId: 37049
long title: Case reports in gastroenterology
short title: Case Rep Gastroenterol
ISSN: 
ISSN (Online): 1662-0631
IsoAbbr: Case Rep Gastroenterol
NlmId: 101474819
123:123
JrId: 37050
long title: Case reports in dermatology
short title: Case Rep Dermatol
ISSN: 
ISSN (Online): 1662-6567
IsoAbbr: Case Rep Dermatol
NlmId: 101517685
123:123
JrId: 37051
long title: Case reports in neurology
short title: Case Rep Neurol
ISSN: 
ISSN (Online): 1662-680X
IsoAbbr: Case Rep Neurol
NlmId: 101517693
123:123
JrId: 37052
long title: Fungal biology
short title: Fungal Biol
ISSN: 1878-6146
ISSN (Online): 
IsoAbbr: Fungal Biol
NlmId: 101524465
123:123
JrId: 37055
long title: The Hospital
short title: Hosp (Lond 1886)
ISSN: 0267-6478
ISSN (Online): 
IsoAbbr: Hosp (Lond 1886)
NlmId: 0012036
123:123
JrId: 37056
long title: Medicine today & tomorrow
short title: Med Today Tomorrow
ISSN: 
ISSN (Online): 
IsoAbbr: Med Today Tomorrow
NlmId: 0104251
123:123
JrId: 37057
long title: Clinica (Valladolid, Spain)
short title: Clinica (Valladolid)
ISSN: 0301-0392
ISSN (Online): 
IsoAbbr: Clinica (Valladolid)
NlmId: 0365551
123:123
JrId: 37058
long title: Securitas
short title: Securitas (Roma)
ISSN: 0037-0657
ISSN (Online): 
IsoAbbr: Securitas (Roma)
NlmId: 0421526
123:123
JrId: 37059
long title: Revue de kinesitherapie
short title: Rev Kinesither
ISSN: 0035-1172
ISSN (Online): 
IsoAbbr: Rev Kinesither
NlmId: 0421642
123:123
JrId: 37060
long title: Proceedings, annual meeting - New Jersey Mosquito Extermination Association
short title: Proc Annu Meet N J Mosqu Exterm Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Annu Meet N J Mosqu Exterm Assoc
NlmId: 7505904
123:123
JrId: 37061
long title: Journal of the Entomological Society of Southern Africa
short title: J Entomol Soc South Afr
ISSN: 0013-8789
ISSN (Online): 
IsoAbbr: J Entomol Soc South Afr
NlmId: 7509427
123:123
JrId: 37062
long title: Army Medical Corps journal, India
short title: Army Med Corps J India
ISSN: 0377-0397
ISSN (Online): 
IsoAbbr: Army Med Corps J India
NlmId: 7602332
123:123
JrId: 37063
long title: Monthly bulletin of the Bureau of Health / The Government of the Philippine Islands, Department of Public Instruction
short title: Mon Bull Bur Health
ISSN: 
ISSN (Online): 
IsoAbbr: Mon Bull Bur Health
NlmId: 9417156
123:123
JrId: 37064
long title: Mental hygiene survey / issued monthly by the State Hospital Board
short title: Ment Hyg Surv
ISSN: 
ISSN (Online): 
IsoAbbr: Ment Hyg Surv
NlmId: 9422194
123:123
JrId: 37065
long title: Medical investigator (Louisville, Ky.)
short title: Med Investig Louisville
ISSN: 
ISSN (Online): 
IsoAbbr: Med Investig Louisville
NlmId: 9427363
123:123
JrId: 37066
long title: Internationales Archiv fur Ethnographie
short title: Arch Int Ethnogr
ISSN: 0034-0030
ISSN (Online): 
IsoAbbr: Arch Int Ethnogr
NlmId: 9429694
123:123
JrId: 37067
long title: Proceedings [of the] annual meeting. American Student Health Association. Pacific Coast Section
short title: Proc Annu Meet Am Stud Health Assoc Pac Coast Sect
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Annu Meet Am Stud Health Assoc Pac Coast Sect
NlmId: 14810090R
123:123
JrId: 37068
long title: Revista de la Administracion Nacional del Agua. Argentina. Administracion Nacional del Agua
short title: Rev Adm Nac Agua
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Adm Nac Agua
NlmId: 15240310R
123:123
JrId: 37069
long title: Blood donor. Bloedskenker
short title: Blood Donor
ISSN: 
ISSN (Online): 
IsoAbbr: Blood Donor
NlmId: 15620350R
123:123
JrId: 37070
long title: Boletin. Clinica Luis Razetti, Caracas. Laboratorio
short title: Boletin Clin Luis Razetti Caracas
ISSN: 
ISSN (Online): 
IsoAbbr: Boletin Clin Luis Razetti Caracas
NlmId: 16040090R
123:123
JrId: 37071
long title: Clinics
short title: Clinics
ISSN: 0097-3521
ISSN (Online): 
IsoAbbr: Clinics
NlmId: 16240140R
123:123
JrId: 37072
long title: Report of the proceedings of the ... convention ... Cremation Association of America
short title: Rep Proc Cremation Assoc Am
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Proc Cremation Assoc Am
NlmId: 16430090R
123:123
JrId: 37073
long title: Fisiologia e medicina
short title: Fisiol Med
ISSN: 0367-2328
ISSN (Online): 
IsoAbbr: Fisiol Med
NlmId: 16930260R
123:123
JrId: 37074
long title: Gaceta peruana de cirugia y medicina
short title: Gac Peru Cir Med
ISSN: 
ISSN (Online): 
IsoAbbr: Gac Peru Cir Med
NlmId: 17030530R
123:123
JrId: 37075
long title: Gospital'noe delo
short title: Gosp Delo
ISSN: 
ISSN (Online): 
IsoAbbr: Gosp Delo
NlmId: 17140410R
123:123
JrId: 37076
long title: The Hospital magazine
short title: Hosp Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Mag
NlmId: 17430040R
123:123
JrId: 37077
long title: Hygeia
short title: Hygeia
ISSN: 0096-1876
ISSN (Online): 
IsoAbbr: Hygeia
NlmId: 17440350R
123:123
JrId: 37078
long title: The Journal of medico-physical research ...
short title: J Med Phys Res
ISSN: 
ISSN (Online): 
IsoAbbr: J Med Phys Res
NlmId: 17920140R
123:123
JrId: 37079
long title: King's College Hospital gazette. Clinical supplement
short title: Kings Coll Hosp Gaz Clin Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Kings Coll Hosp Gaz Clin Suppl
NlmId: 18130420R
123:123
JrId: 37080
long title: MSN_ monthly science news
short title: MSN Mon Sci News
ISSN: 
ISSN (Online): 
IsoAbbr: MSN Mon Sci News
NlmId: 18410160R
123:123
JrId: 37081
long title: Journal. Hotel-Dieu de Montreal
short title: J Hotel Dieu Montreal
ISSN: 0368-2366
ISSN (Online): 
IsoAbbr: J Hotel Dieu Montreal
NlmId: 18820610R
123:123
JrId: 37082
long title: News letter. National Council on Rehabilitation
short title: News Lett Natl Counc Rehabil
ISSN: 
ISSN (Online): 
IsoAbbr: News Lett Natl Counc Rehabil
NlmId: 18920510R
123:123
JrId: 37083
long title: Annals. Orgone Institute
short title: Ann Orgone Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Orgone Inst
NlmId: 19420590R
123:123
JrId: 37084
long title: Bulletin. Oak Park, Ill. West Suburban Hospital
short title: Bull Oak Park Ill
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Oak Park Ill
NlmId: 19310160R
123:123
JrId: 37085
long title: Pharmedical notes ...
short title: Pharmedical Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Pharmedical Notes
NlmId: 19610610R
123:123
JrId: 37086
long title: Post-graduate course in ophthalmology_ proceedings
short title: Postgraduate Course Ophthalmol
ISSN: 
ISSN (Online): 
IsoAbbr: Postgraduate Course Ophthalmol
NlmId: 19720360R
123:123
JrId: 37087
long title: Profilassi
short title: Profilassi
ISSN: 
ISSN (Online): 
IsoAbbr: Profilassi
NlmId: 19830140R
123:123
JrId: 37088
long title: Recovery journal
short title: Recovery J
ISSN: 
ISSN (Online): 
IsoAbbr: Recovery J
NlmId: 20030240R
123:123
JrId: 37089
long title: Quaderni medici
short title: Quadern Med
ISSN: 
ISSN (Online): 
IsoAbbr: Quadern Med
NlmId: 19940070R
123:123
JrId: 37090
long title: Revista de medicina y cirugia de la Habana
short title: Rev Med Cir La Habana
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Cir La Habana
NlmId: 20220110R
123:123
JrId: 37091
long title: Collected papers of the Mayo Clinic and the Mayo Foundation. Mayo Clinic
short title: Collect Papers Mayo Clinic Mayo Found
ISSN: 0095-9677
ISSN (Online): 
IsoAbbr: Collect Papers Mayo Clinic Mayo Found
NlmId: 20430380R
123:123
JrId: 37092
long title: Studies from the Rockefeller institute for medical research. Reprints. Rockefeller Institute for Medical Research
short title: Stud Rockefeller Inst Med Res Repr
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Rockefeller Inst Med Res Repr
NlmId: 20430540R
123:123
JrId: 37093
long title: La Sante de l'homme
short title: Sante Homme
ISSN: 0151-1998
ISSN (Online): 
IsoAbbr: Sante Homme
NlmId: 20610090R
123:123
JrId: 37094
long title: The Spastic review
short title: Spastic Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Spastic Rev
NlmId: 20930400R
123:123
JrId: 37095
long title: Boletin de sanidad y asistencia publica. Dominican Republic. Secretaria de Sanidad y Asistencia Publica
short title: Bol Sanid Asist Publica
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Sanid Asist Publica
NlmId: 23010040R
123:123
JrId: 37096
long title: Prevision social
short title: Previs Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Previs Soc
NlmId: 22950660R
123:123
JrId: 37097
long title: BuMed news letter
short title: BuMed News Lett
ISSN: 
ISSN (Online): 
IsoAbbr: BuMed News Lett
NlmId: 22420320R
123:123
JrId: 37098
long title: The Reese record
short title: Reese Rec
ISSN: 
ISSN (Online): 
IsoAbbr: Reese Rec
NlmId: 52510870R
123:123
JrId: 37099
long title: Perspectives on science : historical, philosophical, social
short title: Perspect Sci
ISSN: 1063-6145
ISSN (Online): 1530-9274
IsoAbbr: Perspect Sci
NlmId: 9888782
123:123
JrId: 37100
long title: Latvijas Zinatnu akademijas vestis. A dala, Socialas un humanitaras zinatnes = Proceedings of the Latvian Academy of Sciences. Section A
short title: Latv Zinat Akad Vestis A Humanit Zinat
ISSN: 1407-0081
ISSN (Online): 
IsoAbbr: Latv Zinat Akad Vestis A Humanit Zinat
NlmId: 9892249
123:123
JrId: 37101
long title: Revista de antropologia social / Departamento de Antropologia Social, Facultad de Ciencias Politicas y Sociologia, Universidad Complutense de Madrid
short title: Rev Antopol Soc
ISSN: 1131-558X
ISSN (Online): 1988-2831
IsoAbbr: Rev Antopol Soc
NlmId: 101520811
123:123
JrId: 37102
long title: Russian history. Histoire russe
short title: Russ Hist (Pittsburgh)
ISSN: 0094-288X
ISSN (Online): 1876-3316
IsoAbbr: Russ Hist (Pittsburgh)
NlmId: 101520911
123:123
JrId: 37103
long title: Revista istorica / Academia Romana, Institutul de Istorie "N. Iorga."
short title: Rev Istor
ISSN: 1018-0443
ISSN (Online): 
IsoAbbr: Rev Istor
NlmId: 101520899
123:123
JrId: 37104
long title: Scandinavian political studies
short title: Scan Polit Stud
ISSN: 0080-6757
ISSN (Online): 1467-9477
IsoAbbr: Scan Polit Stud
NlmId: 101520919
123:123
JrId: 37105
long title: Social politics
short title: Soc Polit
ISSN: 1072-4745
ISSN (Online): 1468-2893
IsoAbbr: Soc Polit
NlmId: 101520948
123:123
JrId: 37106
long title: Shi jie li shi = Shi jie li shi
short title: Shi Jie Li Shi
ISSN: 1002-011X
ISSN (Online): 
IsoAbbr: Shi Jie Li Shi
NlmId: 101520925
123:123
JrId: 37107
long title: Shirin (Kyoto, Japan)
short title: Shirin (Kyoto 1916)
ISSN: 0386-9369
ISSN (Online): 
IsoAbbr: Shirin (Kyoto 1916)
NlmId: 101520940
123:123
JrId: 37109
long title: Sport history review
short title: Sport Hist Rev
ISSN: 1087-1659
ISSN (Online): 
IsoAbbr: Sport Hist Rev
NlmId: 101521056
123:123
JrId: 37110
long title: Studia hibernica
short title: Stud Hibernica
ISSN: 0081-6477
ISSN (Online): 
IsoAbbr: Stud Hibernica
NlmId: 101521057
123:123
JrId: 37111
long title: Studia historica. Ha. moderna
short title: Stud Hist Ha Mod
ISSN: 0213-2079
ISSN (Online): 
IsoAbbr: Stud Hist Ha Mod
NlmId: 101521135
123:123
JrId: 37112
long title: Studii si materiale de istorie medie. Institutul de Istorie (Academia Republicii Populare Romine)
short title: Stud Mater Ist Medie
ISSN: 0567-6312
ISSN (Online): 
IsoAbbr: Stud Mater Ist Medie
NlmId: 101521137
123:123
JrId: 37113
long title: Studi piemontesi
short title: Studi Piemont
ISSN: 0392-7261
ISSN (Online): 
IsoAbbr: Studi Piemont
NlmId: 101521136
123:123
JrId: 37114
long title: Tempo (Rio de Janeiro, Brazil)
short title: Tempo (Rio J)
ISSN: 1413-7704
ISSN (Online): 1980-542X
IsoAbbr: Tempo (Rio J)
NlmId: 101521139
123:123
JrId: 37115
long title: Turcica
short title: Turcica (Paris)
ISSN: 0082-6847
ISSN (Online): 1783-1822
IsoAbbr: Turcica (Paris)
NlmId: 101521142
123:123
JrId: 37116
long title: Trajecta
short title: Trajecta (Leuven)
ISSN: 0778-8304
ISSN (Online): 
IsoAbbr: Trajecta (Leuven)
NlmId: 101521140
123:123
JrId: 37117
long title: Vostok (Moscow, Russia : 1991)
short title: Vostok (Mosk)
ISSN: 0869-1908
ISSN (Online): 
IsoAbbr: Vostok (Mosk)
NlmId: 101521145
123:123
JrId: 37118
long title: War in history
short title: War Hist
ISSN: 0968-3445
ISSN (Online): 1477-0385
IsoAbbr: War Hist
NlmId: 101521146
123:123
JrId: 37119
long title: Women's writing : the Elizabethan to Victorian period
short title: Womens Writ
ISSN: 0969-9082
ISSN (Online): 1747-5848
IsoAbbr: Womens Writ
NlmId: 101521147
123:123
JrId: 37122
long title: Li shi yu yan yan jiu suo ji kan / Guo li zhong yang yan jiu yuan
short title: Li Shi Yu Yan Yan Jiu Suo Ji Kan
ISSN: 1012-4195
ISSN (Online): 
IsoAbbr: Li Shi Yu Yan Yan Jiu Suo Ji Kan
NlmId: 101521166
123:123
JrId: 37124
long title: Latin American politics and society
short title: Lat Am Polit Soc
ISSN: 1531-426X
ISSN (Online): 1548-2456
IsoAbbr: Lat Am Polit Soc
NlmId: 101521419
123:123
JrId: 37125
long title: Lithuanian historical studies / Lithuanian Institute of History
short title: Lith Hist Stud
ISSN: 1392-2343
ISSN (Online): 
IsoAbbr: Lith Hist Stud
NlmId: 101521425
123:123
JrId: 37126
long title: Lusotopie : enjeux contemporains dans les espaces lusophones
short title: Lusotopie
ISSN: 1257-0273
ISSN (Online): 1768-3084
IsoAbbr: Lusotopie
NlmId: 101521426
123:123
JrId: 37128
long title: [Mediterranean studies]
short title: Mediterr Stud (Kirksv Mo)
ISSN: 1074-164X
ISSN (Online): 
IsoAbbr: Mediterr Stud (Kirksv Mo)
NlmId: 101521428
123:123
JrId: 37129
long title: Memoria y sociedad : revista del Departamento de Historia y Geografia
short title: Mem Soc
ISSN: 0122-5197
ISSN (Online): 
IsoAbbr: Mem Soc
NlmId: 101521429
123:123
JrId: 37130
long title: MHQ : the quarterly journal of military history
short title: MHQ (NY NY)
ISSN: 1040-5992
ISSN (Online): 
IsoAbbr: MHQ (NY NY)
NlmId: 101521437
123:123
JrId: 37131
long title: Middle East Studies Association bulletin
short title: Middle East Stud Assoc Bull
ISSN: 0026-3184
ISSN (Online): 
IsoAbbr: Middle East Stud Assoc Bull
NlmId: 101521438
123:123
JrId: 37132
long title: Militargeschichtliche Zeitschrift / herausgegeben vom Militargeschichtlichen Forschungsamt
short title: Militargesch Z
ISSN: 
ISSN (Online): 
IsoAbbr: Militargesch Z
NlmId: 101521439
123:123
JrId: 37133
long title: Ming studies
short title: Ming Stud
ISSN: 0147-037X
ISSN (Online): 1759-7595
IsoAbbr: Ming Stud
NlmId: 101521503
123:123
JrId: 37134
long title: Min guo dang an / [Zhongguo di 2 li shi dang an guan]
short title: Min Guo Dang An
ISSN: 1000-4491
ISSN (Online): 
IsoAbbr: Min Guo Dang An
NlmId: 101521504
123:123
JrId: 37135
long title: Modernism/modernity
short title: Modmod (Baltim Md)
ISSN: 1071-6068
ISSN (Online): 1080-6601
IsoAbbr: Modmod (Baltim Md)
NlmId: 101521546
123:123
JrId: 37136
long title: Multunk : az MSZMP Kozponti Bizottsaga Parttorteneti Intezetenek folyoirata
short title: Multunk
ISSN: 0864-960X
ISSN (Online): 
IsoAbbr: Multunk
NlmId: 101521552
123:123
JrId: 37137
long title: Nederlandsch archief voor kerkgeschiedenis
short title: Ned Arch Kerkgeschied
ISSN: 0028-2030
ISSN (Online): 
IsoAbbr: Ned Arch Kerkgeschied
NlmId: 101521621
123:123
JrId: 37138
long title: Nationalism & ethnic politics
short title: Nationalism Ethn Polit
ISSN: 1353-7113
ISSN (Online): 1557-2986
IsoAbbr: Nationalism Ethn Polit
NlmId: 101521620
123:123
JrId: 37139
long title: The New England journal of history / New England History Teachers Association
short title: New Engl J Hist
ISSN: 
ISSN (Online): 
IsoAbbr: New Engl J Hist
NlmId: 101521622
123:123
JrId: 37140
long title: New theatre quarterly : NTQ
short title: NTQ New Theatre Q
ISSN: 0266-464X
ISSN (Online): 1474-0613
IsoAbbr: NTQ New Theatre Q
NlmId: 101521623
123:123
JrId: 37142
long title: Nghien cuu lich su
short title: Nghien Cuu Lich Su
ISSN: 0866-7497
ISSN (Online): 
IsoAbbr: Nghien Cuu Lich Su
NlmId: 101521654
123:123
JrId: 37144
long title: Modern Italy : journal of the Association for the Study of Modern Italy
short title: Mod Italy
ISSN: 1353-2944
ISSN (Online): 1469-9877
IsoAbbr: Mod Italy
NlmId: 101521676
123:123
JrId: 37146
long title: Povijesni prilozi
short title: Povij Pril
ISSN: 0351-9767
ISSN (Online): 
IsoAbbr: Povij Pril
NlmId: 101521814
123:123
JrId: 37147
long title: Prepodavanie istorii v shkole
short title: Prepod Ist Sk
ISSN: 0132-0696
ISSN (Online): 
IsoAbbr: Prepod Ist Sk
NlmId: 101521835
123:123
JrId: 37148
long title: Przeglad historyczno-oswiatowy
short title: Prz Hist Osw
ISSN: 0033-2178
ISSN (Online): 
IsoAbbr: Prz Hist Osw
NlmId: 101521839
123:123
JrId: 37149
long title: Punjab journal of politics
short title: Punjab J Polit
ISSN: 0253-3960
ISSN (Online): 
IsoAbbr: Punjab J Polit
NlmId: 101521841
123:123
JrId: 37150
long title: Positions (Durham, N.C.)
short title: Positions (Durh N C)
ISSN: 1067-9847
ISSN (Online): 
IsoAbbr: Positions (Durh N C)
NlmId: 101522728
123:123
JrId: 37151
long title: Nordost-Archiv
short title: Nordost Arch
ISSN: 0029-1595
ISSN (Online): 
IsoAbbr: Nordost Arch
NlmId: 101522918
123:123
JrId: 37153
long title: Relaciones (Colegio de Michoacan)
short title: Relaciones (Zamora)
ISSN: 0185-3929
ISSN (Online): 
IsoAbbr: Relaciones (Zamora)
NlmId: 101522928
123:123
JrId: 37154
long title: Revista complutense de historia de America / Departamento de Historia de America I
short title: Rev Complut Hist Am
ISSN: 1132-8312
ISSN (Online): 
IsoAbbr: Rev Complut Hist Am
NlmId: 101522930
123:123
JrId: 37155
long title: Revista critica de ciencias sociais
short title: Rev Crit Cienc Sociais
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Crit Cienc Sociais
NlmId: 101522931
123:123
JrId: 37156
long title: Nineteenth-century French studies
short title: Ninet Century Fr Stud
ISSN: 0146-7891
ISSN (Online): 
IsoAbbr: Ninet Century Fr Stud
NlmId: 101522932
123:123
JrId: 37157
long title: Nineteenth-century literature
short title: Ninet Century Lit
ISSN: 
ISSN (Online): 0891-9356
IsoAbbr: Ninet Century Lit
NlmId: 101522934
123:123
JrId: 37158
long title: 19th century music
short title: 19th Century Music
ISSN: 
ISSN (Online): 0148-2076
IsoAbbr: 19th Century Music
NlmId: 101522936
123:123
JrId: 37160
long title: The Northern mariner : journal of the Canadian Nautical Research Society = Le marin du nord : revue de Societe canadienne pour la recherche nautique
short title: North Mar
ISSN: 1183-112X
ISSN (Online): 
IsoAbbr: North Mar
NlmId: 101522941
123:123
JrId: 37161
long title: Nordisk ost-forum
short title: Nordisk Ost Forum
ISSN: 0801-7220
ISSN (Online): 
IsoAbbr: Nordisk Ost Forum
NlmId: 101522939
123:123
JrId: 37162
long title: Northeast historical archaeology
short title: Northeast Hist Archaeology
ISSN: 0048-0738
ISSN (Online): 
IsoAbbr: Northeast Hist Archaeology
NlmId: 101522940
123:123
JrId: 37163
long title: Obradoiro de historia moderna / Universidade de Santiago de Compostela
short title: Obradoiro Hist Mod
ISSN: 1133-0481
ISSN (Online): 
IsoAbbr: Obradoiro Hist Mod
NlmId: 101522943
123:123
JrId: 37164
long title: Osterreichische Militarische Zeitschrift
short title: Osterr Mil Z
ISSN: 0048-1440
ISSN (Online): 
IsoAbbr: Osterr Mil Z
NlmId: 101522944
123:123
JrId: 37165
long title: Osterreichische Zeitschrift fur Geschichtswissenschaften : OZG
short title: Osterr Z Geschwiss
ISSN: 1016-765X
ISSN (Online): 
IsoAbbr: Osterr Z Geschwiss
NlmId: 101522956
123:123
JrId: 37167
long title: Paideuma
short title: Paideuma (Wiesb)
ISSN: 0078-7809
ISSN (Online): 
IsoAbbr: Paideuma (Wiesb)
NlmId: 101523010
123:123
JrId: 37168
long title: Cold Spring Harbor protocols
short title: Cold Spring Harb Protoc
ISSN: 1940-3402
ISSN (Online): 1559-6095
IsoAbbr: Cold Spring Harb Protoc
NlmId: 101524530
123:123
JrId: 37170
long title: Livestock science
short title: 
ISSN: 1871-1413
ISSN (Online): 
IsoAbbr: Livest Sci
NlmId: 101525137
123:123
JrId: 37172
long title: Hormone research in paediatrics
short title: Horm Res Paediatr
ISSN: 1663-2818
ISSN (Online): 1663-2826
IsoAbbr: Horm Res Paediatr
NlmId: 101525157
123:123
JrId: 37174
long title: Proceedings of the annual meeting. American Student Health Association
short title: Proc Annu Meet Am Stud Health Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Annu Meet Am Stud Health Assoc
NlmId: 0001626
123:123
JrId: 37175
long title: Anales. Hospital Torcuato de Alvear, Buenos Aires. Ateneo de Patologia y Clinica Medica
short title: An Hosp Alvear B Aires
ISSN: 
ISSN (Online): 
IsoAbbr: An Hosp Alvear B Aires
NlmId: 0004254
123:123
JrId: 37176
long title: Bulletin. Massachusetts Dental Society
short title: Bull Mass Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Mass Dent Soc
NlmId: 0017036
123:123
JrId: 37177
long title: Revista militar de remonta e veterinaria
short title: Rev Mil Remonta Vet
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Mil Remonta Vet
NlmId: 0024646
123:123
JrId: 37178
long title: The Western druggist
short title: West Drug (Vanc)
ISSN: 0700-7248
ISSN (Online): 
IsoAbbr: West Drug (Vanc)
NlmId: 0031315
123:123
JrId: 37179
long title: Revista medica xalapena
short title: Rev Med Xalapena
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Xalapena
NlmId: 0037112
123:123
JrId: 37180
long title: Anales. Escuela Nacional de Ciencias Biologicas (Mexico)
short title: An Esc Nac Cienc Biol
ISSN: 0365-1932
ISSN (Online): 
IsoAbbr: An Esc Nac Cienc Biol
NlmId: 0137535
123:123
JrId: 37181
long title: Gaceta medica
short title: Gac Med Villahermosa
ISSN: 
ISSN (Online): 
IsoAbbr: Gac Med Villahermosa
NlmId: 0152346
123:123
JrId: 37182
long title: Your health
short title: Your Health (Salt Lake City)
ISSN: 
ISSN (Online): 
IsoAbbr: Your Health (Salt Lake City)
NlmId: 0156007
123:123
JrId: 37183
long title: Annual report. New York (State) Dept. of Health. Division of Laboratories and Research
short title: Annu Rep N Y State Dept Health Division Lab Res
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Rep N Y State Dept Health Division Lab Res
NlmId: 0211405
123:123
JrId: 37184
long title: Guatemala medica
short title: Guatem Med
ISSN: 
ISSN (Online): 
IsoAbbr: Guatem Med
NlmId: 0370746
123:123
JrId: 37185
long title: Indian medical record
short title: Indian Med Rec
ISSN: 0019-5898
ISSN (Online): 
IsoAbbr: Indian Med Rec
NlmId: 0370752
123:123
JrId: 37186
long title: Archivos de ginecologia y obstetricia
short title: Arch Ginecol Obstet
ISSN: 0797-0803
ISSN (Online): 
IsoAbbr: Arch Ginecol Obstet
NlmId: 0373105
123:123
JrId: 37187
long title: La Prensa medica
short title: Prensa Med
ISSN: 
ISSN (Online): 
IsoAbbr: Prensa Med
NlmId: 0376432
123:123
JrId: 37188
long title: Optik
short title: Optik (Stuttg)
ISSN: 0030-4026
ISSN (Online): 
IsoAbbr: Optik (Stuttg)
NlmId: 0401017
123:123
JrId: 37189
long title: Notas quirurgicas del Sanatorio Deschamps
short title: Notas Quir Sanat Deschamps
ISSN: 0369-5441
ISSN (Online): 
IsoAbbr: Notas Quir Sanat Deschamps
NlmId: 0401201
123:123
JrId: 37190
long title: Fontilles
short title: Fontilles Rev Leprol
ISSN: 0367-2743
ISSN (Online): 
IsoAbbr: Fontilles Rev Leprol
NlmId: 0404426
123:123
JrId: 37191
long title: Revista de la sanidad militar
short title: Rev Sanid Mil (B Aires)
ISSN: 0302-5667
ISSN (Online): 
IsoAbbr: Rev Sanid Mil (B Aires)
NlmId: 0411344
123:123
JrId: 37192
long title: The Medico-legal and criminological review
short title: Med Leg Criminol Rev
ISSN: 0302-1637
ISSN (Online): 
IsoAbbr: Med Leg Criminol Rev
NlmId: 0412003
123:123
JrId: 37193
long title: Biomedical imaging and intervention journal
short title: Biomed Imaging Interv J
ISSN: 
ISSN (Online): 1823-5530
IsoAbbr: Biomed Imaging Interv J
NlmId: 101258681
123:123
JrId: 37194
long title: Advances in cognitive psychology / University of Finance and Management in Warsaw
short title: Adv Cogn Psychol
ISSN: 
ISSN (Online): 1895-1171
IsoAbbr: Adv Cogn Psychol
NlmId: 101283299
123:123
JrId: 37195
long title: International journal of shoulder surgery
short title: Int J Shoulder Surg
ISSN: 
ISSN (Online): 0973-6042
IsoAbbr: Int J Shoulder Surg
NlmId: 101291740
123:123
JrId: 37196
long title: Gut and liver
short title: Gut Liver
ISSN: 1976-2283
ISSN (Online): 
IsoAbbr: Gut Liver
NlmId: 101316452
123:123
JrId: 37197
long title: Annals of pediatric cardiology
short title: Ann Pediatr Cardiol
ISSN: 0974-2069
ISSN (Online): 0974-5149
IsoAbbr: Ann Pediatr Cardiol
NlmId: 101495459
123:123
JrId: 37198
long title: OncoTargets and therapy
short title: Onco Targets Ther
ISSN: 
ISSN (Online): 1178-6930
IsoAbbr: Onco Targets Ther
NlmId: 101514322
123:123
JrId: 37199
long title: Allergy, asthma & immunology research
short title: Allergy Asthma Immunol Res
ISSN: 2092-7355
ISSN (Online): 2092-7363
IsoAbbr: Allergy Asthma Immunol Res
NlmId: 101518382
123:123
JrId: 37200
long title: Journal of global infectious diseases
short title: J Glob Infect Dis
ISSN: 0974-777X
ISSN (Online): 0974-8245
IsoAbbr: J Glob Infect Dis
NlmId: 101521436
123:123
JrId: 37201
long title: Journal of tropical medicine
short title: J Trop Med
ISSN: 1687-9686
ISSN (Online): 1687-9694
IsoAbbr: J Trop Med
NlmId: 101524194
123:123
JrId: 37202
long title: International journal of dentistry
short title: Int J Dent
ISSN: 1687-8728
ISSN (Online): 1687-8736
IsoAbbr: Int J Dent
NlmId: 101524183
123:123
JrId: 37203
long title: Journal of ophthalmology
short title: J Ophthalmol
ISSN: 2090-004X
ISSN (Online): 2090-0058
IsoAbbr: J Ophthalmol
NlmId: 101524199
123:123
JrId: 37204
long title: Veterinary medicine international
short title: Vet Med Int
ISSN: 2090-8113
ISSN (Online): 2042-0048
IsoAbbr: Vet Med Int
NlmId: 101524203
123:123
JrId: 37205
long title: Journal of cutaneous and aesthetic surgery
short title: J Cutan Aesthet Surg
ISSN: 0974-2077
ISSN (Online): 0974-5157
IsoAbbr: J Cutan Aesthet Surg
NlmId: 101525405
123:123
JrId: 37206
long title: Boletin del Colegio Medico de la Habana
short title: Bol Col Med La Habana
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Col Med La Habana
NlmId: 7505281
123:123
JrId: 37207
long title: Bulletin of the California Dietetic Association
short title: Bull Calif Diet Assoc
ISSN: 0410-2754
ISSN (Online): 
IsoAbbr: Bull Calif Diet Assoc
NlmId: 7505370
123:123
JrId: 37208
long title: Proceedings of the New York State Association of Public Health Laboratories
short title: Proc N Y State Assoc Public Health Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Proc N Y State Assoc Public Health Lab
NlmId: 7505878
123:123
JrId: 37209
long title: Bulletin - Spokane County Medical Society
short title: Bull Spokane Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Spokane Cty Med Soc
NlmId: 7507002
123:123
JrId: 37210
long title: The Bulletin of the Passaic County Medical Society
short title: Bull Passaic Cty Med Soc
ISSN: 0031-2673
ISSN (Online): 
IsoAbbr: Bull Passaic Cty Med Soc
NlmId: 7507038
123:123
JrId: 37211
long title: Proceedings of the Helminthological Society of Washington
short title: Proc Helminthol Soc Wash
ISSN: 0018-0130
ISSN (Online): 
IsoAbbr: Proc Helminthol Soc Wash
NlmId: 7507379
123:123
JrId: 37212
long title: Bulletin - Dight Institute of the University of Minnesota
short title: Bull Dight Inst Univ Minn
ISSN: 0164-0445
ISSN (Online): 
IsoAbbr: Bull Dight Inst Univ Minn
NlmId: 7805355
123:123
JrId: 37213
long title: Zeitschrift fur Vitaminforschung
short title: Z Vitam Forsch
ISSN: 0373-0239
ISSN (Online): 
IsoAbbr: Z Vitam Forsch
NlmId: 7907835
123:123
JrId: 37215
long title: Boletin del Servicio Medico Nacional de Empleados. Chile. Servicio Medico Nacional de Empleados
short title: Bol Servic Med Nac Empl
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Servic Med Nac Empl
NlmId: 9417181
123:123
JrId: 37216
long title: Informacion sobre enfermedades venereas
short title: Inf Sobre Enferm Vener
ISSN: 
ISSN (Online): 
IsoAbbr: Inf Sobre Enferm Vener
NlmId: 9421936
123:123
JrId: 37217
long title: Bulletin de documentation sanitaire
short title: Bull Doc Sanit
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Doc Sanit
NlmId: 9428271
123:123
JrId: 37219
long title: Annual Report of the Queensland Health Education Council to the Honourable the Minister of Health and Home Affairs
short title: Annu Rep Qld Health Educ Counc Honour Minist Health Home Aff
ISSN: 0481-3316
ISSN (Online): 
IsoAbbr: Annu Rep Qld Health Educ Counc Honour Minist Health Home Aff
NlmId: 9813877
123:123
JrId: 37220
long title: Revista Del Centro Policlinico Valencia
short title: Rev Cent Policlin Valencia
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cent Policlin Valencia
NlmId: 9884036
123:123
JrId: 37221
long title: Bulletin de l'Academie de medecine
short title: Bull Acad Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Acad Med
NlmId: 101184758
123:123
JrId: 37222
long title: Journal of the South Carolina Medical Association
short title: J S C Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J S C Med Assoc
NlmId: 101245535
123:123
JrId: 37223
long title: Survey graphic
short title: Surv Graph
ISSN: 0196-8777
ISSN (Online): 
IsoAbbr: Surv Graph
NlmId: 101490729
123:123
JrId: 37226
long title: The A-V
short title: AV (Phila)
ISSN: 0001-2831
ISSN (Online): 
IsoAbbr: AV (Phila)
NlmId: 14470470R
123:123
JrId: 37227
long title: Anales. Academia de Medicina, Medellin
short title: An Academ Med Medellin
ISSN: 
ISSN (Online): 
IsoAbbr: An Academ Med Medellin
NlmId: 14490180R
123:123
JrId: 37228
long title: Bulletin. Academie royale des sciences, des lettres et des beaux-arts de Belgique. Classe des sciences
short title: Bull Cl Sci Acad R Belg
ISSN: 0001-4141
ISSN (Online): 
IsoAbbr: Bull Cl Sci Acad R Belg
NlmId: 14510240R
123:123
JrId: 37229
long title: Acta oto-laryngologica orientalia
short title: Acta Otolaryngol Orient
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Otolaryngol Orient
NlmId: 14540240R
123:123
JrId: 37230
long title: Newsletter. American Epilepsy League
short title: Newsl Am Epilepsy Leag
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Am Epilepsy Leag
NlmId: 14810540R
123:123
JrId: 37231
long title: Papers presented at the ... annual convention. American Hospital Association
short title: Pap Present Annu Conv Am Hosp Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Pap Present Annu Conv Am Hosp Assoc
NlmId: 14810880R
123:123
JrId: 37232
long title: The Apothecary
short title: Apoth (Beirut)
ISSN: 
ISSN (Online): 
IsoAbbr: Apoth (Beirut)
NlmId: 15120080R
123:123
JrId: 37233
long title: Archivos americanos de medicina
short title: Arch Am Med
ISSN: 0326-5579
ISSN (Online): 
IsoAbbr: Arch Am Med
NlmId: 15220300R
123:123
JrId: 37234
long title: Archivos de bioquimica, quimica y farmacia, Tucuman
short title: Arch Bioquim Quim Farm Tucuman
ISSN: 0365-0871
ISSN (Online): 
IsoAbbr: Arch Bioquim Quim Farm Tucuman
NlmId: 15230130R
123:123
JrId: 37235
long title: Revista medica. Ateneo Ramon y Cajal, Mexico
short title: Rev Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med
NlmId: 15410110R
123:123
JrId: 37236
long title: The Australian dental mirror, incorporating the Queensland dental magazine
short title: Aust Dent mirror
ISSN: 
ISSN (Online): 
IsoAbbr: Aust Dent mirror
NlmId: 15420250R
123:123
JrId: 37237
long title: Boletin. Bogota. Clinica de Marly
short title: Boletin Bogota
ISSN: 
ISSN (Online): 
IsoAbbr: Boletin Bogota
NlmId: 15620500R
123:123
JrId: 37238
long title: The Bulletin of zoological nomenclature
short title: Bull Zool Nomencl
ISSN: 0007-5167
ISSN (Online): 
IsoAbbr: Bull Zool Nomencl
NlmId: 15910060R
123:123
JrId: 37239
long title: Proceedings [of the] annual meeting. Central Society for Clinical Research (U.S.)
short title: Proc Annu Meet Cent Soc Clin Res U S
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Annu Meet Cent Soc Clin Res U S
NlmId: 16110220R
123:123
JrId: 37240
long title: Clinica hispanica
short title: Clin. Hisp
ISSN: 
ISSN (Online): 
IsoAbbr: Clin. Hisp
NlmId: 16230270R
123:123
JrId: 37241
long title: Boletin. Colegio Medico de Holguin
short title: Bol Col Med Holguin
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Col Med Holguin
NlmId: 16310380R
123:123
JrId: 37242
long title: Cuadernos medicos y de divulgacion cientifica
short title: Cuad Med Divulg Cient
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad Med Divulg Cient
NlmId: 16430470R
123:123
JrId: 37243
long title: Electronic medical digest
short title: Electron Med Dig
ISSN: 
ISSN (Online): 
IsoAbbr: Electron Med Dig
NlmId: 16720340R
123:123
JrId: 37244
long title: La Enfermera argentina
short title: Enferma Argent
ISSN: 
ISSN (Online): 
IsoAbbr: Enferma Argent
NlmId: 16730310R
123:123
JrId: 37245
long title: The Fight against disease
short title: Fight Against
ISSN: 
ISSN (Online): 
IsoAbbr: Fight Against
NlmId: 16930170R
123:123
JrId: 37246
long title: Food materials and equipment
short title: Food Mater Equip
ISSN: 
ISSN (Online): 
IsoAbbr: Food Mater Equip
NlmId: 17010150R
123:123
JrId: 37247
long title: Handicap_ the news magazine for the nation's handicapped
short title: Handicap (Washington)
ISSN: 
ISSN (Online): 
IsoAbbr: Handicap (Washington)
NlmId: 17230410R
123:123
JrId: 37248
long title: Health
short title: Health (Toronto)
ISSN: 0017-8837
ISSN (Online): 
IsoAbbr: Health (Toronto)
NlmId: 17310080R
123:123
JrId: 37249
long title: Horizonte medico
short title: Horiz Med (Barcelona)
ISSN: 
ISSN (Online): 
IsoAbbr: Horiz Med (Barcelona)
NlmId: 17420050R
123:123
JrId: 37250
long title: The Illinois cancer bulletin
short title: Ill Cancer Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Ill Cancer Bull
NlmId: 17520440R
123:123
JrId: 37251
long title: Indian journal of ophthalmology
short title: Indian J Ophthalmol (Poona City)
ISSN: 
ISSN (Online): 
IsoAbbr: Indian J Ophthalmol (Poona City)
NlmId: 17540040R
123:123
JrId: 37252
long title: Bulletin. International Association of Medical Museums
short title: Bull Int Assoc Med Mus
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Int Assoc Med Mus
NlmId: 17620540R
123:123
JrId: 37253
long title: Lobund reports
short title: Lobund reports
ISSN: 
ISSN (Online): 
IsoAbbr: Lobund reports
NlmId: 18230020R
123:123
JrId: 37254
long title: Lebens-Kunst_ Cademario-Nachrichten
short title: Lebens Kunst Cademario Nachr
ISSN: 
ISSN (Online): 
IsoAbbr: Lebens Kunst Cademario Nachr
NlmId: 18310270R
123:123
JrId: 37255
long title: Boletin. Liga Argentina contra el Reumatismo, Buenos Aires
short title: Bol Liga Argent Contra Reum B Aires
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Liga Argent Contra Reum B Aires
NlmId: 18330040R
123:123
JrId: 37256
long title: Liga Uruguaya contra la Tuberculosis
short title: Liga Urug Contra Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Liga Urug Contra Tuberc
NlmId: 18330250R
123:123
JrId: 37257
long title: The Liverpool medico-chirurgical journal
short title: Liverp Med Chir J
ISSN: 
ISSN (Online): 
IsoAbbr: Liverp Med Chir J
NlmId: 18331090R
123:123
JrId: 37258
long title: The Massachusetts health journal
short title: Mass Health J
ISSN: 
ISSN (Online): 
IsoAbbr: Mass Health J
NlmId: 18430330R
123:123
JrId: 37259
long title: Midwestern druggist
short title: Midwest Drug
ISSN: 0026-3486
ISSN (Online): 
IsoAbbr: Midwest Drug
NlmId: 18710590R
123:123
JrId: 37261
long title: Boletin. Monterey, Mexico. Clinica "Doctor Angel Martinez Villarreal"
short title: Boletin Monterey Mexico
ISSN: 
ISSN (Online): 
IsoAbbr: Boletin Monterey Mexico
NlmId: 18820120R
123:123
JrId: 37262
long title: Bulletin. Multnomah County (Or.) Medical Society
short title: Bull Multnomah Cty
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Multnomah Cty
NlmId: 18830790R
123:123
JrId: 37263
long title: The Mother
short title: Mother
ISSN: 
ISSN (Online): 
IsoAbbr: Mother
NlmId: 18830490R
123:123
JrId: 37264
long title: The National eclectic medical quarterly
short title: Natl Elect Med Q
ISSN: 0099-5088
ISSN (Online): 
IsoAbbr: Natl Elect Med Q
NlmId: 18920600R
123:123
JrId: 37265
long title: The New Zealand journal of science and technology. B. General section
short title: N Z J Sci Technol Sect B
ISSN: 0369-6960
ISSN (Online): 
IsoAbbr: N Z J Sci Technol Sect B
NlmId: 19110830R
123:123
JrId: 37266
long title: Northern New York medical journal
short title: North N Y Med J
ISSN: 
ISSN (Online): 
IsoAbbr: North N Y Med J
NlmId: 19220010R
123:123
JrId: 37267
long title: Journal. Obstetric and Gynaecological Society of Northern India
short title: J Obstet Gynaecol Soc North India
ISSN: 
ISSN (Online): 
IsoAbbr: J Obstet Gynaecol Soc North India
NlmId: 19310450R
123:123
JrId: 37268
long title: The Pennsylvania pharmacist
short title: Pa Pharm
ISSN: 0031-4633
ISSN (Online): 
IsoAbbr: Pa Pharm
NlmId: 19540040R
123:123
JrId: 37269
long title: Pittsburgh medical bulletin
short title: Pittsbg Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Pittsbg Med Bull
NlmId: 19630500R
123:123
JrId: 37270
long title: Publicacoes farmaceuticas
short title: Publ Farm (Sao Paulo)
ISSN: 0369-9285
ISSN (Online): 
IsoAbbr: Publ Farm (Sao Paulo)
NlmId: 19930210R
123:123
JrId: 37271
long title: The Punjab medical journal
short title: Punjab Med J (Banga)
ISSN: 
ISSN (Online): 
IsoAbbr: Punjab Med J (Banga)
NlmId: 19930380R
123:123
JrId: 37272
long title: Pure culture study of bacteria
short title: Pure Cult Study Bact
ISSN: 
ISSN (Online): 
IsoAbbr: Pure Cult Study Bact
NlmId: 19930410R
123:123
JrId: 37274
long title: Revista del Colegio Medico
short title: Rev Col Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Col Med
NlmId: 20220700R
123:123
JrId: 37275
long title: Kuba_ revista de medicina tropical y parasitologia
short title: Kuba
ISSN: 
ISSN (Online): 
IsoAbbr: Kuba
NlmId: 20230490R
123:123
JrId: 37276
long title: Revista de radiologia y fisioterapia
short title: Rev Radiol Fisioter
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Radiol Fisioter
NlmId: 20220450R
123:123
JrId: 37277
long title: Revista medica
short title: Rev Med (Puebla)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med (Puebla)
NlmId: 20240050R
123:123
JrId: 37278
long title: Revista neurologica de Buenos Aires
short title: Rev Neurol B Aires
ISSN: 0370-6494
ISSN (Online): 
IsoAbbr: Rev Neurol B Aires
NlmId: 20310140R
123:123
JrId: 37279
long title: Revue de dietetique
short title: Rev Diet
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Diet
NlmId: 20320250R
123:123
JrId: 37280
long title: Salubridad y asistencia
short title: Salubr Asist
ISSN: 
ISSN (Online): 
IsoAbbr: Salubr Asist
NlmId: 20530300R
123:123
JrId: 37281
long title: Schweizer Chemiker-Zeitung und Technik-Industrie
short title: Schweizer Chem Ztg Tech Ind
ISSN: 
ISSN (Online): 
IsoAbbr: Schweizer Chem Ztg Tech Ind
NlmId: 20630140R
123:123
JrId: 37282
long title: Archivos. Sociedad Argentina de Anatomia Normal y Patologica
short title: Arch Soc Agent Anat Norm Patol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Soc Agent Anat Norm Patol
NlmId: 20810300R
123:123
JrId: 37283
long title: Memoria. Sociedad Uruguaya de Urologia
short title: Mem Soc Urug Urol
ISSN: 
ISSN (Online): 
IsoAbbr: Mem Soc Urug Urol
NlmId: 20820360R
123:123
JrId: 37284
long title: Tribuna medico-social
short title: Trib Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Trib Med Soc
NlmId: 21310240R
123:123
JrId: 37285
long title: Staff proceedings. Hillcrest Medical Center, Tulsa, Okla
short title: Staff Proc
ISSN: 
ISSN (Online): 
IsoAbbr: Staff Proc
NlmId: 21340200R
123:123
JrId: 37286
long title: U M C
short title: U M C Cordoba
ISSN: 
ISSN (Online): 
IsoAbbr: U M C Cordoba
NlmId: 21340400R
123:123
JrId: 37287
long title: Understanding the child_ a magazine for teachers
short title: Underst Child
ISSN: 
ISSN (Online): 
IsoAbbr: Underst Child
NlmId: 21410050R
123:123
JrId: 37288
long title: Unidad sanitaria
short title: Unidad Sanit
ISSN: 
ISSN (Online): 
IsoAbbr: Unidad Sanit
NlmId: 21410100R
123:123
JrId: 37289
long title: Publicaciones. Universidad de Chile. Laboratorio de Medicina Experimental
short title: Publ Univ Chile
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Univ Chile
NlmId: 21420860R
123:123
JrId: 37290
long title: University of Leeds medical magazine
short title: Univer Leeds Med Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Univer Leeds Med Mag
NlmId: 21430150R
123:123
JrId: 37291
long title: What's new in industrial hygiene
short title: Whats New Ind Hyg
ISSN: 
ISSN (Online): 
IsoAbbr: Whats New Ind Hyg
NlmId: 21620600R
123:123
JrId: 37292
long title: Illinois health messenger
short title: Ill Health Messenger
ISSN: 0019-204X
ISSN (Online): 
IsoAbbr: Ill Health Messenger
NlmId: 22540090R
123:123
JrId: 37293
long title: Bulletin. Colorado. State Board of Health
short title: Bull Colo
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Colo
NlmId: 22520270R
123:123
JrId: 37294
long title: Medical mission to Austria, July 1-August 8, 1947. American Unitarian Service Committee in cooperation with World Health Organization Interim Commission. [Abridged report submitted by Erwin Kohn]. American Unitarian Association. Unitari...
short title: Med Mission Austria
ISSN: 
ISSN (Online): 
IsoAbbr: Med Mission Austria
NlmId: 25930690R
123:123
JrId: 37295
long title: Bulletin of communicable diseases and medical notes. United Nations Relief and Rehabilitation Administration
short title: Bull Commun Dis Med Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Commun Dis Med Notes
NlmId: 23470090R
123:123
JrId: 37296
long title: Hahnemann Hospital tidings
short title: Hahnemann Hosp Tidings
ISSN: 
ISSN (Online): 
IsoAbbr: Hahnemann Hosp Tidings
NlmId: 52711560R
123:123
JrId: 37297
long title: The Scalpel
short title: Scalpel
ISSN: 
ISSN (Online): 
IsoAbbr: Scalpel
NlmId: 53010090R
123:123
JrId: 37298
long title: College and research libraries
short title: Coll Res Libr
ISSN: 0010-0870
ISSN (Online): 
IsoAbbr: Coll Res Libr
NlmId: 57630590R
123:123
JrId: 37299
long title: Bulletin of the New York Public Library, Astor, Lenox, and Tilden Foundations. New York Public Library
short title: Bull N Y Public Libr
ISSN: 0028-7466
ISSN (Online): 
IsoAbbr: Bull N Y Public Libr
NlmId: 58120930R
123:123
JrId: 37300
long title: Boletim bibliografico
short title: Bol Bibliogr (Sao Paulo)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Bibliogr (Sao Paulo)
NlmId: 58130170R
123:123
JrId: 37301
long title: Abstracts and translations from the science library. Hartford. Institute of Living
short title: Abstr Translat Sci Library
ISSN: 
ISSN (Online): 
IsoAbbr: Abstr Translat Sci Library
NlmId: 59930170R
123:123
JrId: 37302
long title: Molecular oral microbiology
short title: Mol Oral Microbiol
ISSN: 2041-1006
ISSN (Online): 2041-1014
IsoAbbr: Mol Oral Microbiol
NlmId: 101524770
123:123
JrId: 37303
long title: Evolutionary biology
short title: Evol Biol
ISSN: 0071-3260
ISSN (Online): 1934-2845
IsoAbbr: Evol Biol
NlmId: 0117156
123:123
JrId: 37304
long title: Master schedule of professional staff proceedings ... United States. Army. Halloran general hospital, St. George, Staten island, N. Y
short title: Master Sched Prof Staff Proc
ISSN: 
ISSN (Online): 
IsoAbbr: Master Sched Prof Staff Proc
NlmId: 52421180R
123:123
JrId: 37305
long title: Clinical lymphoma, myeloma & leukemia
short title: Clin Lymphoma Myeloma Leuk
ISSN: 2152-2650
ISSN (Online): 2152-2669
IsoAbbr: Clin Lymphoma Myeloma Leuk
NlmId: 101525386
123:123
JrId: 37306
long title: Anthropology & medicine
short title: Anthropol Med
ISSN: 1364-8470
ISSN (Online): 1469-2910
IsoAbbr: Anthropol Med
NlmId: 9709920
123:123
JrId: 37307
long title: Drug testing and analysis
short title: Drug Test Anal
ISSN: 1942-7603
ISSN (Online): 1942-7611
IsoAbbr: Drug Test Anal
NlmId: 101483449
123:123
JrId: 37308
long title: European journal of oral implantology
short title: Eur J Oral Implantol
ISSN: 1756-2406
ISSN (Online): 1756-2414
IsoAbbr: Eur J Oral Implantol
NlmId: 101473719
123:123
JrId: 37309
long title: Interventional neuroradiology : journal of peritherapeutic neuroradiology, surgical procedures and related neurosciences
short title: Interv Neuroradiol
ISSN: 1591-0199
ISSN (Online): 
IsoAbbr: Interv Neuroradiol
NlmId: 9602695
123:123
JrId: 37310
long title: MEDICC review
short title: MEDICC Rev
ISSN: 1555-7960
ISSN (Online): 1527-3172
IsoAbbr: MEDICC Rev
NlmId: 100964771
123:123
JrId: 37311
long title: Medicinski glasnik : official publication of the Medical Association of Zenica-Doboj Canton, Bosnia and Herzegovina
short title: Med Glas Ljek komore Zenicko-doboj kantona
ISSN: 1840-0132
ISSN (Online): 1840-2445
IsoAbbr: Med Glas Ljek komore Zenicko-doboj kantona
NlmId: 101250177
123:123
JrId: 37312
long title: Radiological physics and technology
short title: Radiol Phys Technol
ISSN: 1865-0333
ISSN (Online): 1865-0341
IsoAbbr: Radiol Phys Technol
NlmId: 101467995
123:123
JrId: 37313
long title: Ontario health technology assessment series
short title: Ont Health Technol Assess Ser
ISSN: 
ISSN (Online): 1915-7398
IsoAbbr: Ont Health Technol Assess Ser
NlmId: 101521610
123:123
JrId: 37314
long title: The Pan African medical journal
short title: Pan Afr Med J
ISSN: 
ISSN (Online): 1937-8688
IsoAbbr: Pan Afr Med J
NlmId: 101517926
123:123
JrId: 37315
long title: Cardiopulmonary physical therapy journal
short title: Cardiopulm Phys Ther J
ISSN: 1541-7891
ISSN (Online): 
IsoAbbr: Cardiopulm Phys Ther J
NlmId: 101155626
123:123
JrId: 37316
long title: Zi ran ke xue shi yan = Studies in the history of natural sciences
short title: Zi Ran Ke Xue Shi Yan
ISSN: 1000-0224
ISSN (Online): 
IsoAbbr: Zi Ran Ke Xue Shi Yan
NlmId: 101512533
123:123
JrId: 37317
long title: International journal of maritime history
short title: Int J Marit Hist
ISSN: 0843-8714
ISSN (Online): 
IsoAbbr: Int J Marit Hist
NlmId: 101524752
123:123
JrId: 37318
long title: Anais de historia de alem-mar / Centro de historia de alem-mar, Faculdade de ciencias sociais e humanas, Universidade nova de Lisboa
short title: Anais Hist Alem Mar
ISSN: 0874-9671
ISSN (Online): 
IsoAbbr: Anais Hist Alem Mar
NlmId: 101524751
123:123
JrId: 37319
long title: Journal for maritime research (Print)
short title: J Marit Res
ISSN: 2153-3369
ISSN (Online): 1469-1957
IsoAbbr: J Marit Res
NlmId: 101524753
123:123
JrId: 37320
long title: Saothar
short title: Saothar
ISSN: 0332-1169
ISSN (Online): 
IsoAbbr: Saothar
NlmId: 101524755
123:123
JrId: 37321
long title: Den jyske historiker
short title: Den Jyske Hist
ISSN: 0109-9280
ISSN (Online): 1902-472X
IsoAbbr: Den Jyske Hist
NlmId: 101524754
123:123
JrId: 37322
long title: Wiener Zeitschrift zur Geschichte der Neuzeit
short title: Wien Z Gesch Neuzeit
ISSN: 1681-701X
ISSN (Online): 
IsoAbbr: Wien Z Gesch Neuzeit
NlmId: 101524757
123:123
JrId: 37323
long title: Werkstatt geschichte
short title: Werkstatt Gesch
ISSN: 0942-704X
ISSN (Online): 
IsoAbbr: Werkstatt Gesch
NlmId: 101524756
123:123
JrId: 37325
long title: Revue du monde musulman et de la Mediterranee
short title: Rev Monde Musulman Mediterr
ISSN: 0997-1327
ISSN (Online): 
IsoAbbr: Rev Monde Musulman Mediterr
NlmId: 101524760
123:123
JrId: 37326
long title: Clinical Medicine Insights. Cardiology
short title: Clin Med Insights Cardiol
ISSN: 
ISSN (Online): 1179-5468
IsoAbbr: Clin Med Insights Cardiol
NlmId: 101525768
123:123
JrId: 37327
long title: Silence
short title: Silence
ISSN: 
ISSN (Online): 1758-907X
IsoAbbr: Silence
NlmId: 101525809
123:123
JrId: 37328
long title: Clinical Medicine Insights. Oncology
short title: Clin Med Insights Oncol
ISSN: 
ISSN (Online): 1179-5549
IsoAbbr: Clin Med Insights Oncol
NlmId: 101525771
123:123
JrId: 37330
long title: Biology & philosophy
short title: Biol Philos
ISSN: 0169-3867
ISSN (Online): 1572-8404
IsoAbbr: Biol Philos
NlmId: 8607458
123:123
JrId: 37331
long title: European journal of plastic surgery
short title: Eur J Plast Surg
ISSN: 0930-343X
ISSN (Online): 1435-0130
IsoAbbr: Eur J Plast Surg
NlmId: 8700891
123:123
JrId: 37332
long title: Environmental chemistry letters
short title: Environ Chem Lett
ISSN: 1610-3653
ISSN (Online): 1610-3661
IsoAbbr: Environ Chem Lett
NlmId: 101220458
123:123
JrId: 37333
long title: The European journal of developmental psychology
short title: Eur J Dev Psychol
ISSN: 1740-5629
ISSN (Online): 1740-5610
IsoAbbr: Eur J Dev Psychol
NlmId: 101223106
123:123
JrId: 37334
long title: Gynecological surgery
short title: Gynecol Surg
ISSN: 1613-2076
ISSN (Online): 1613-2084
IsoAbbr: Gynecol Surg
NlmId: 101233664
123:123
JrId: 37335
long title: Food biophysics
short title: Food Biophys
ISSN: 1557-1858
ISSN (Online): 1557-1866
IsoAbbr: Food Biophys
NlmId: 101290394
123:123
JrId: 37336
long title: Journal of robotic surgery
short title: J Robot Surg
ISSN: 1863-2483
ISSN (Online): 1863-2491
IsoAbbr: J Robot Surg
NlmId: 101300401
123:123
JrId: 37337
long title: Nanoethics
short title: Nanoethics
ISSN: 1871-4757
ISSN (Online): 1871-4765
IsoAbbr: Nanoethics
NlmId: 101311055
123:123
JrId: 37338
long title: Applied research in quality of life
short title: Appl Res Qual Life
ISSN: 1871-2584
ISSN (Online): 1871-2576
IsoAbbr: Appl Res Qual Life
NlmId: 101313787
123:123
JrId: 37339
long title: Archives of osteoporosis
short title: Arch Osteoporos
ISSN: 1862-3522
ISSN (Online): 1862-3514
IsoAbbr: Arch Osteoporos
NlmId: 101318988
123:123
JrId: 37340
long title: Journal of pharmaceutical innovation
short title: J Pharm Innov
ISSN: 1872-5120
ISSN (Online): 1939-8042
IsoAbbr: J Pharm Innov
NlmId: 101392207
123:123
JrId: 37341
long title: Child indicators research
short title: Child Indic Res
ISSN: 1874-897X
ISSN (Online): 1874-8988
IsoAbbr: Child Indic Res
NlmId: 101465745
123:123
JrId: 37342
long title: Food and environmental virology
short title: Food Environ Virol
ISSN: 1867-0334
ISSN (Online): 1867-0342
IsoAbbr: Food Environ Virol
NlmId: 101483831
123:123
JrId: 37343
long title: Medicine studies
short title: Med Stud
ISSN: 1876-4533
ISSN (Online): 1876-4541
IsoAbbr: Med Stud
NlmId: 101484005
123:123
JrId: 37344
long title: Attention deficit and hyperactivity disorders
short title: Atten Defic Hyperact Disord
ISSN: 1866-6116
ISSN (Online): 1866-6647
IsoAbbr: Atten Defic Hyperact Disord
NlmId: 101491944
123:123
JrId: 37345
long title: Bioanalytical reviews
short title: Bioanal Rev
ISSN: 1867-2086
ISSN (Online): 1867-2094
IsoAbbr: Bioanal Rev
NlmId: 101498712
123:123
JrId: 37346
long title: ACS chemical neuroscience
short title: ACS Chem Neurosci
ISSN: 
ISSN (Online): 1948-7193
IsoAbbr: ACS Chem Neurosci
NlmId: 101525337
123:123
JrId: 37347
long title: The journal of physical chemistry letters
short title: J Phys Chem Lett
ISSN: 
ISSN (Online): 1948-7185
IsoAbbr: J Phys Chem Lett
NlmId: 101526034
123:123
JrId: 37348
long title: EvoDevo
short title: Evodevo
ISSN: 
ISSN (Online): 2041-9139
IsoAbbr: Evodevo
NlmId: 101525836
123:123
JrId: 37350
long title: Journal of business continuity & emergency planning
short title: J Bus Contin Emer Plan
ISSN: 1749-9216
ISSN (Online): 1749-9224
IsoAbbr: J Bus Contin Emer Plan
NlmId: 101509784
123:123
JrId: 37351
long title: Philippine science letters
short title: 
ISSN: 
ISSN (Online): 2094-2818
IsoAbbr: Philipp Sci Lett
NlmId: 101526613
123:123
JrId: 37352
long title: Clinical neuroradiology
short title: Clin Neuroradiol
ISSN: 1869-1439
ISSN (Online): 1869-1447
IsoAbbr: Clin Neuroradiol
NlmId: 101526693
123:123
JrId: 37359
long title: IEEE transactions on instrumentation and measurement
short title: IEEE Trans Instrum Meas
ISSN: 0018-9456
ISSN (Online): 
IsoAbbr: IEEE Trans Instrum Meas
NlmId: 0422676
123:123
JrId: 37361
long title: Biological magnetic resonance
short title: Biol Magn Reson
ISSN: 0192-6020
ISSN (Online): 
IsoAbbr: Biol Magn Reson
NlmId: 7903256
123:123
JrId: 37362
long title: Seminars in interventional radiology
short title: Semin Intervent Radiol
ISSN: 0739-9529
ISSN (Online): 1098-8963
IsoAbbr: Semin Intervent Radiol
NlmId: 8510974
123:123
JrId: 37363
long title: Pediatric asthma, allergy & immunology
short title: Pediatr Asthma Allergy Immunol
ISSN: 0883-1874
ISSN (Online): 1557-7767
IsoAbbr: Pediatr Asthma Allergy Immunol
NlmId: 8708372
123:123
JrId: 37364
long title: Journal of organizational behavior
short title: J Organ Behav
ISSN: 0894-3796
ISSN (Online): 1099-1379
IsoAbbr: J Organ Behav
NlmId: 8807099
123:123
JrId: 37366
long title: Annals of dermatology
short title: Ann Dermatol
ISSN: 1013-9087
ISSN (Online): 2005-3894
IsoAbbr: Ann Dermatol
NlmId: 8916577
123:123
JrId: 37367
long title: Technology and disability
short title: Technol Disabil
ISSN: 1055-4181
ISSN (Online): 1878-643X
IsoAbbr: Technol Disabil
NlmId: 9207007
123:123
JrId: 37368
long title: Neural computing & applications
short title: Neural Comput Appl
ISSN: 0941-0643
ISSN (Online): 
IsoAbbr: Neural Comput Appl
NlmId: 9313239
123:123
JrId: 37369
long title: Current opinion in endocrinology & diabetes
short title: Curr Opin Endocrinol Diabetes
ISSN: 1068-3097
ISSN (Online): 
IsoAbbr: Curr Opin Endocrinol Diabetes
NlmId: 9421529
123:123
JrId: 37370
long title: Nihon Kessen Shiketsu Gakkai shi = Japanese journal of thrombosis and hemostasis
short title: Nihon Kessen Shiketsu Gakkai shi
ISSN: 0915-7441
ISSN (Online): 
IsoAbbr: Nihon Kessen Shiketsu Gakkai shi
NlmId: 9425900
123:123
JrId: 37371
long title: Norsk epidemiologi = Norwegian journal of epidemiology
short title: Nor Epidemiol
ISSN: 0803-2491
ISSN (Online): 
IsoAbbr: Nor Epidemiol
NlmId: 9700870
123:123
JrId: 37372
long title: Solid state communications
short title: Solid State Commun
ISSN: 0038-1098
ISSN (Online): 1879-2766
IsoAbbr: Solid State Commun
NlmId: 9876644
123:123
JrId: 37373
long title: Computer
short title: Computer (Long Beach Calif)
ISSN: 0018-9162
ISSN (Online): 
IsoAbbr: Computer (Long Beach Calif)
NlmId: 9878067
123:123
JrId: 37374
long title: Journal of chemical crystallography
short title: J Chem Crystallogr
ISSN: 1074-1542
ISSN (Online): 1572-8854
IsoAbbr: J Chem Crystallogr
NlmId: 9888369
123:123
JrId: 37375
long title: Journal of mathematical physics
short title: J Math Phys
ISSN: 0022-2488
ISSN (Online): 1089-7658
IsoAbbr: J Math Phys
NlmId: 9890137
123:123
JrId: 37377
long title: Clinical case studies
short title: Clin Case Stud
ISSN: 1534-6501
ISSN (Online): 1552-3802
IsoAbbr: Clin Case Stud
NlmId: 101128833
123:123
JrId: 37378
long title: Seminars in plastic surgery
short title: Semin Plast Surg
ISSN: 1535-2188
ISSN (Online): 1536-0067
IsoAbbr: Semin Plast Surg
NlmId: 101131275
123:123
JrId: 37379
long title: African journal of AIDS research : AJAR
short title: Afr J AIDS Res
ISSN: 1608-5906
ISSN (Online): 1727-9445
IsoAbbr: Afr J AIDS Res
NlmId: 101146510
123:123
JrId: 37380
long title: Journal of consumer health on the Internet
short title: J Consum Health Internet
ISSN: 1539-8285
ISSN (Online): 
IsoAbbr: J Consum Health Internet
NlmId: 101148145
123:123
JrId: 37381
long title: Annual review of ecology, evolution, and systematics
short title: Annu Rev Ecol Evol Syst
ISSN: 1543-592X
ISSN (Online): 1545-2069
IsoAbbr: Annu Rev Ecol Evol Syst
NlmId: 101171971
123:123
JrId: 37382
long title: Proceedings / the ... International Conference on Development and Learning. International Conference on Development and Learning
short title: Proc Int Conf Dev Learn
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Conf Dev Learn
NlmId: 101182170
123:123
JrId: 37384
long title: IEEE journal of solid-state circuits
short title: IEEE J Solid-State Circuits
ISSN: 0018-9200
ISSN (Online): 
IsoAbbr: IEEE J Solid-State Circuits
NlmId: 101212687
123:123
JrId: 37385
long title: Physica. E, Low-dimensional systems & nanostructures
short title: Physica E Low Dimens Syst Nanostruct
ISSN: 1386-9477
ISSN (Online): 1873-1759
IsoAbbr: Physica E Low Dimens Syst Nanostruct
NlmId: 101236215
123:123
JrId: 37386
long title: Music perception
short title: Music Percept
ISSN: 0730-7829
ISSN (Online): 1533-8312
IsoAbbr: Music Percept
NlmId: 101238758
123:123
JrId: 37387
long title: Rehabilitation oncology
short title: Rehabil Oncol
ISSN: 
ISSN (Online): 
IsoAbbr: Rehabil Oncol
NlmId: 101249474
123:123
JrId: 37388
long title: Journal of Muslim mental health
short title: J Muslim Ment Health
ISSN: 1556-4908
ISSN (Online): 1556-5009
IsoAbbr: J Muslim Ment Health
NlmId: 101255936
123:123
JrId: 37389
long title: Ultrasound clinics
short title: Ultrasound Clin
ISSN: 1556-858X
ISSN (Online): 
IsoAbbr: Ultrasound Clin
NlmId: 101260145
123:123
JrId: 37390
long title: Journal of neurodegeneration & regeneration
short title: J Neurodegener Regen
ISSN: 1932-1481
ISSN (Online): 
IsoAbbr: J Neurodegener Regen
NlmId: 101291096
123:123
JrId: 37391
long title: Journal of clinical sport psychology
short title: J Clin Sport Psychol
ISSN: 1932-9261
ISSN (Online): 1932-927X
IsoAbbr: J Clin Sport Psychol
NlmId: 101291227
123:123
JrId: 37392
long title: Asian spine journal
short title: Asian Spine J
ISSN: 1976-1902
ISSN (Online): 1976-7846
IsoAbbr: Asian Spine J
NlmId: 101314177
123:123
JrId: 37393
long title: International IEEE/EMBS Conference on Neural Engineering : [proceedings]. International IEEE EMBS Conference on Neural Engineering
short title: Int IEEE EMBS Conf Neural Eng
ISSN: 1948-3546
ISSN (Online): 1948-3554
IsoAbbr: Int IEEE EMBS Conf Neural Eng
NlmId: 101322919
123:123
JrId: 37394
long title: International musculoskeletal medicine
short title: Int Musculoskelet Med
ISSN: 1753-6146
ISSN (Online): 1753-6154
IsoAbbr: Int Musculoskelet Med
NlmId: 101464157
123:123
JrId: 37395
long title: Journal of biomimetics, biomaterials, and tissue engineering
short title: J Biomim Biomater Tissue Eng
ISSN: 1662-1018
ISSN (Online): 1662-100X
IsoAbbr: J Biomim Biomater Tissue Eng
NlmId: 101469193
123:123
JrId: 37396
long title: Nanomedicine : design and applications of magnetic nanomaterials, nanosensors, and nanosystems / Vijay K. Varadan, Linfeng Chen, Jining Xie
short title: Nanomedicine (Chichester)
ISSN: 
ISSN (Online): 
IsoAbbr: Nanomedicine (Chichester)
NlmId: 101480046
123:123
JrId: 37397
long title: Probiotics and antimicrobial proteins
short title: Probiotics Antimicrob Proteins
ISSN: 1867-1306
ISSN (Online): 1867-1314
IsoAbbr: Probiotics Antimicrob Proteins
NlmId: 101484100
123:123
JrId: 37398
long title: Islets
short title: Islets
ISSN: 1938-2014
ISSN (Online): 1938-2022
IsoAbbr: Islets
NlmId: 101495366
123:123
JrId: 37399
long title: Personality disorders
short title: Personal Disord
ISSN: 1949-2715
ISSN (Online): 1949-2723
IsoAbbr: Personal Disord
NlmId: 101517071
123:123
JrId: 37400
long title: Review of economics of the household
short title: Rev Econ Househ
ISSN: 1569-5239
ISSN (Online): 1573-7152
IsoAbbr: Rev Econ Househ
NlmId: 101519117
123:123
JrId: 37401
long title: Journal of cancer epidemiology
short title: J Cancer Epidemiol
ISSN: 1687-8558
ISSN (Online): 1687-8566
IsoAbbr: J Cancer Epidemiol
NlmId: 101519967
123:123
JrId: 37402
long title: International journal of physiology, pathophysiology and pharmacology
short title: Int J Physiol Pathophysiol Pharmacol
ISSN: 
ISSN (Online): 1944-8171
IsoAbbr: Int J Physiol Pathophysiol Pharmacol
NlmId: 101521074
123:123
JrId: 37404
long title: Journal of graduate medical education
short title: J Grad Med Educ
ISSN: 1949-8349
ISSN (Online): 1949-8357
IsoAbbr: J Grad Med Educ
NlmId: 101521733
123:123
JrId: 37405
long title: Proceedings / Ohio Collaborative Conference on Bioinformatics, OCCBIO. Ohio Collaborative Conference on Bioinformatics
short title: Proc Ohio Collab Conf Bioinform
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Ohio Collab Conf Bioinform
NlmId: 101521761
123:123
JrId: 37406
long title: Computational methods in applied sciences (Springer)
short title: Comput Methods Appl Sci
ISSN: 1871-3033
ISSN (Online): 
IsoAbbr: Comput Methods Appl Sci
NlmId: 101521767
123:123
JrId: 37408
long title: Proceedings of the ... International Conference on Machine Learning. International Conference on Machine Learning
short title: Proc Int Conf Mach Learn
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Conf Mach Learn
NlmId: 101521827
123:123
JrId: 37409
long title: International journal of conflict and violence
short title: Int J Conf Violence
ISSN: 
ISSN (Online): 1864-1385
IsoAbbr: Int J Conf Violence
NlmId: 101522058
123:123
JrId: 37410
long title: Journal of quantitative linguistics
short title: J Quant Linguist
ISSN: 0929-6174
ISSN (Online): 1744-5035
IsoAbbr: J Quant Linguist
NlmId: 101522080
123:123
JrId: 37411
long title: Journal of computer-mediated communication : JCMC
short title: J Comput Mediat Commun
ISSN: 
ISSN (Online): 1083-6101
IsoAbbr: J Comput Mediat Commun
NlmId: 101522106
123:123
JrId: 37412
long title: Visualization and data analysis
short title: Vis Data Anal
ISSN: 
ISSN (Online): 
IsoAbbr: Vis Data Anal
NlmId: 101522116
123:123
JrId: 37413
long title: Journal of housing economics
short title: J Hous Econ
ISSN: 1051-1377
ISSN (Online): 1096-0791
IsoAbbr: J Hous Econ
NlmId: 101522119
123:123
JrId: 37414
long title: Report on social norms
short title: Rep Soc Norms
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Soc Norms
NlmId: 101522160
123:123
JrId: 37416
long title: Proceedings / IEEE Symposium on Visual Analytics Science and Technology. IEEE Symposium on Visual Analytics Science and Technology
short title: Proc IEEE Symp Vis Anal Sci Technol
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Symp Vis Anal Sci Technol
NlmId: 101522139
123:123
JrId: 37417
long title: Proceedings of the ... Innovative Applications of Artificial Intelligence Conference / sponsored by the American Association for Artificial Intelligence. Innovative Applications of Artificial Intelligence Conference
short title: Proc Innov Appl Artif Intell Conf
ISSN: 2154-8080
ISSN (Online): 
IsoAbbr: Proc Innov Appl Artif Intell Conf
NlmId: 101522481
123:123
JrId: 37418
long title: International perspectives in victimology
short title: Int Perspect Vict
ISSN: 
ISSN (Online): 
IsoAbbr: Int Perspect Vict
NlmId: 101522484
123:123
JrId: 37419
long title: Proceedings of the VLDB Endowment International Conference on Very Large Data Bases
short title: Proceedings VLDB Endowment
ISSN: 
ISSN (Online): 2150-8097
IsoAbbr: Proceedings VLDB Endowment
NlmId: 101522483
123:123
JrId: 37420
long title: Proceedings / IEEE Workshop on Mobile Computing Systems and Applications. IEEE Workshop on Mobile Computing Systems and Applications
short title: Proc IEEE Workshop Mob Comput Syst Appl
ISSN: 1550-6193
ISSN (Online): 
IsoAbbr: Proc IEEE Workshop Mob Comput Syst Appl
NlmId: 101522485
123:123
JrId: 37421
long title: IEEE/NIH Life Science Systems and Applications Workshop. IEEE/NIH Life Science Systems and Applications Workshop
short title: IEEE NIH Life Sci Syst Appl Workshop
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE NIH Life Sci Syst Appl Workshop
NlmId: 101522486
123:123
JrId: 37422
long title: Proceedings of the ... International Conference on Automatic Face and Gesture Recognition. International Conference on Automatic Face and Gesture Recognition
short title: Proc Int Conf Autom Face Gesture Recognit
ISSN: 1541-5058
ISSN (Online): 
IsoAbbr: Proc Int Conf Autom Face Gesture Recognit
NlmId: 101522698
123:123
JrId: 37423
long title: International Work-Conference on the Interplay between Natural and Artificial Computation
short title: Int Work Conf Interp Nat Artif Comput
ISSN: 
ISSN (Online): 
IsoAbbr: Int Work Conf Interp Nat Artif Comput
NlmId: 101522700
123:123
JrId: 37424
long title: Proceedings / IEEE Workshop on Applications of Computer Vision. IEEE Workshop on Applications of Computer Vision
short title: Proc IEEE Workshop Appl Comput Vis
ISSN: 1550-5790
ISSN (Online): 
IsoAbbr: Proc IEEE Workshop Appl Comput Vis
NlmId: 101522869
123:123
JrId: 37425
long title: Proceedings / Annual IEEE International Symposium on Bioinformatics and Bioengineering (BIBE). IEEE International Symposium on Bioinformatics and Bioengineering
short title: Proc IEEE Int Symp Bioinformatics Bioeng
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Int Symp Bioinformatics Bioeng
NlmId: 101522833
123:123
JrId: 37426
long title: Partner abuse
short title: Partner Abuse
ISSN: 1946-6560
ISSN (Online): 1946-6579
IsoAbbr: Partner Abuse
NlmId: 101522769
123:123
JrId: 37427
long title: International Conference on Digital Signal Processing proceedings : DSP. International Conference on Digital Signal Processing
short title: Int Conf Digit Signal Process Proc
ISSN: 1546-1874
ISSN (Online): 
IsoAbbr: Int Conf Digit Signal Process Proc
NlmId: 101522893
123:123
JrId: 37429
long title: Medical physics : ... Mexican symposium. Mexican Symposium on Medical Physics
short title: Med Phys Mex Symp Med Phys
ISSN: 
ISSN (Online): 
IsoAbbr: Med Phys Mex Symp Med Phys
NlmId: 101523012
123:123
JrId: 37433
long title: Archiving ... . IS & T's Archiving Conference
short title: Archiving
ISSN: 
ISSN (Online): 
IsoAbbr: Archiving
NlmId: 101523221
123:123
JrId: 37434
long title: Proceedings of the ... International Driving Symposium on Human Factors in Driver Assessment, Training, and Vehicle Design
short title: Proc Int Driv Symp Hum Factors Driv Assess Train Veh Des
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Driv Symp Hum Factors Driv Assess Train Veh Des
NlmId: 101523224
123:123
JrId: 37436
long title: IEEE PhotonicsGlobal[at]Singapore
short title: IEEE PhotonicsGlob Singap
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE PhotonicsGlob Singap
NlmId: 101523298
123:123
JrId: 37437
long title: KDD : proceedings / International Conference on Knowledge Discovery & Data Mining. International Conference on Knowledge Discovery & Data Mining
short title: KDD
ISSN: 2154-817X
ISSN (Online): 
IsoAbbr: KDD
NlmId: 101523327
123:123
JrId: 37438
long title: Advances in database technology : proceedings. International Conference on Extending Database Technology
short title: Adv Database Technol
ISSN: 
ISSN (Online): 
IsoAbbr: Adv Database Technol
NlmId: 101523306
123:123
JrId: 37439
long title: EuroHaptics ... : proceedings. EuroHaptics
short title: Eurohaptics
ISSN: 
ISSN (Online): 
IsoAbbr: Eurohaptics
NlmId: 101523330
123:123
JrId: 37441
long title: Proceedings / Canadian Conference on Computer and Robot Vision. Canadian Conference on Computer and Robot Vision
short title: Proc Can Conf Comput Robot Vis
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Can Conf Comput Robot Vis
NlmId: 101523394
123:123
JrId: 37443
long title: Eurographics Workshop on Visual Computing for Biomedicine
short title: Eurographics Workshop Vis Comput Biomed
ISSN: 2070-5778
ISSN (Online): 2070-5786
IsoAbbr: Eurographics Workshop Vis Comput Biomed
NlmId: 101523440
123:123
JrId: 37446
long title: Proceedings of the ... ACM International Conference on Information & Knowledge Management. ACM International Conference on Information and Knowledge Management
short title: Proc ACM Int Conf Inf Knowl Manag
ISSN: 2155-0751
ISSN (Online): 
IsoAbbr: Proc ACM Int Conf Inf Knowl Manag
NlmId: 101523541
123:123
JrId: 37447
long title: Proceedings of the ... International Florida AI Research Society Conference. Florida AI Research Symposium
short title: Proc Int Fla AI Res Soc Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Fla AI Res Soc Conf
NlmId: 101523543
123:123
JrId: 37448
long title: Proceedings of the ... IEEE Swarm Intelligence Symposium. IEEE Swarm Intelligence Symposium
short title: Proc IEEE Swarm Intell Symp
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Swarm Intell Symp
NlmId: 101523545
123:123
JrId: 37449
long title: Proceedings / ACM-SIGMOD International Conference on Management of Data. ACM-Sigmod International Conference on Management of Data
short title: Proc ACM SIGMOD Int Conf Manag Data
ISSN: 0730-8078
ISSN (Online): 
IsoAbbr: Proc ACM SIGMOD Int Conf Manag Data
NlmId: 101523553
123:123
JrId: 37450
long title: Proceedings of the ... American Control Conference. American Control Conference
short title: Proc Am Control Conf
ISSN: 0743-1619
ISSN (Online): 
IsoAbbr: Proc Am Control Conf
NlmId: 101523557
123:123
JrId: 37451
long title: Proceedings of the ... Symposium on Applied Computing. Symposium on Applied Computing
short title: Proc Symp Appl Comput
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Symp Appl Comput
NlmId: 101523563
123:123
JrId: 37452
long title: Fluid dynamics research
short title: Fluid Dyn Res
ISSN: 0169-5983
ISSN (Online): 1873-7005
IsoAbbr: Fluid Dyn Res
NlmId: 101523571
123:123
JrId: 37453
long title: IEEE International Workshop on Biomedical Circuits & Systems
short title: IEEE Int Workshop Biomed Circuits Syst
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE Int Workshop Biomed Circuits Syst
NlmId: 101523584
123:123
JrId: 37455
long title: Proceedings / International Conference on Data Engineering. International Conference on Data Engineering
short title: Proc Int Conf Data Eng
ISSN: 1084-4627
ISSN (Online): 
IsoAbbr: Proc Int Conf Data Eng
NlmId: 101523653
123:123
JrId: 37456
long title: IEEE Conference on Information Visualization : an International Conference on Computer Visualization & Graphics, proceedings ... IEEE Conference on Information Visualization
short title: IEEE Conf Inf Vis
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE Conf Inf Vis
NlmId: 101523651
123:123
JrId: 37457
long title: Proceedings of the ... Asia-Pacific bioinformatics conference
short title: Proc Asia Pac Bioinform Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Asia Pac Bioinform Conf
NlmId: 101523703
123:123
JrId: 37458
long title: IJCAI : proceedings of the conference / sponsored by the International Joint Conferences on Artificial Intelligence
short title: IJCAI (U S)
ISSN: 1045-0823
ISSN (Online): 
IsoAbbr: IJCAI (U S)
NlmId: 101523961
123:123
JrId: 37461
long title: International Workshop on Databases and Expert Systems Applications : proceedings
short title: Int Workshop databases Expert Syst Appl
ISSN: 
ISSN (Online): 
IsoAbbr: Int Workshop databases Expert Syst Appl
NlmId: 101523980
123:123
JrId: 37465
long title: Proceedings APGV : ... Symposium on Applied Perception in Graphics and Visualization / sponsored by ACM SIGGRAPH. Symposium on Applied Perception in Graphics and Visualization
short title: Proc APGV
ISSN: 
ISSN (Online): 
IsoAbbr: Proc APGV
NlmId: 101524119
123:123
JrId: 37467
long title: Proceedings of SPIE
short title: Proc SPIE
ISSN: 1996-756X
ISSN (Online): 0277-786X
IsoAbbr: Proc SPIE
NlmId: 101524122
123:123
JrId: 37468
long title: Smart structures and materials. Nondestructive evaluation for health monitoring and diagnostics
short title: Smart Struct Mater Nondestruct Eval Health Monit Diagn
ISSN: 
ISSN (Online): 
IsoAbbr: Smart Struct Mater Nondestruct Eval Health Monit Diagn
NlmId: 101524123
123:123
JrId: 37469
long title: Nanotechnology, science and applications
short title: Nanotechnol Sci Appl
ISSN: 
ISSN (Online): 1177-8903
IsoAbbr: Nanotechnol Sci Appl
NlmId: 101524435
123:123
JrId: 37471
long title: Perspectives on language and literacy
short title: Perspect Lang Lit
ISSN: 1935-1291
ISSN (Online): 
IsoAbbr: Perspect Lang Lit
NlmId: 101524482
123:123
JrId: 37472
long title: International review of thrombosis
short title: Int Rev Thromb
ISSN: 1880-8549
ISSN (Online): 
IsoAbbr: Int Rev Thromb
NlmId: 101524488
123:123
JrId: 37473
long title: International journal of refractory metals & hard materials
short title: Int J Refract Metals Hard Mater
ISSN: 0958-0611
ISSN (Online): 
IsoAbbr: Int J Refract Metals Hard Mater
NlmId: 101524498
123:123
JrId: 37474
long title: Proceedings of the ... International Congress of Phonetic Sciences. International Congress of Phonetic Sciences
short title: Proc Int Congr Phon Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Congr Phon Sci
NlmId: 101524502
123:123
JrId: 37475
long title: The open genomics journal
short title: Open Genomics J
ISSN: 
ISSN (Online): 1875-693X
IsoAbbr: Open Genomics J
NlmId: 101524559
123:123
JrId: 37476
long title: International Conference on Bio-inspired Computing, Theories and Applications : [proceedings]. International Conference on Bio-inspired Computing, Theories and Applications
short title: Int Conf Bioinspired Comput Theor Appl
ISSN: 2150-3443
ISSN (Online): 2150-3451
IsoAbbr: Int Conf Bioinspired Comput Theor Appl
NlmId: 101524567
123:123
JrId: 37477
long title: The ... Midwest Symposium on Circuits and Systems conference proceedings : MWSCAS. Midwest Symposium on Circuits and Systems
short title: Conf Proc (Midwest Symp Circuits Syst)
ISSN: 1548-3746
ISSN (Online): 1558-3899
IsoAbbr: Conf Proc (Midwest Symp Circuits Syst)
NlmId: 101524580
123:123
JrId: 37479
long title: Semiotica
short title: Semiotica
ISSN: 0037-1998
ISSN (Online): 
IsoAbbr: Semiotica
NlmId: 101524673
123:123
JrId: 37480
long title: Methods report (RTI Press)
short title: Methods Rep RTI Press
ISSN: 
ISSN (Online): 
IsoAbbr: Methods Rep RTI Press
NlmId: 101524674
123:123
JrId: 37481
long title: The open translational medicine journal
short title: Open Transl Med J
ISSN: 
ISSN (Online): 1876-3995
IsoAbbr: Open Transl Med J
NlmId: 101524689
123:123
JrId: 37482
long title: The ... Yale Workshop on Adaptive and Learning Systems
short title: Yale Workshop Adapt Learn Syst
ISSN: 
ISSN (Online): 
IsoAbbr: Yale Workshop Adapt Learn Syst
NlmId: 101524692
123:123
JrId: 37483
long title: Macroeconomic dynamics
short title: Macroecon Dyn
ISSN: 1365-1005
ISSN (Online): 1469-8056
IsoAbbr: Macroecon Dyn
NlmId: 101524768
123:123
JrId: 37484
long title: Micro total analysis systems : proceedings of the ... [Mu] TAS International Conference on Miniaturized Chemical and Biochemical Analysis Systems. [Mu] TAS (Conference)
short title: Micro Total Anal Syst
ISSN: 1545-8288
ISSN (Online): 
IsoAbbr: Micro Total Anal Syst
NlmId: 101524773
123:123
JrId: 37486
long title: Polymer testing
short title: Polym Test
ISSN: 0142-9418
ISSN (Online): 1873-2348
IsoAbbr: Polym Test
NlmId: 101524786
123:123
JrId: 37487
long title: Orthopedic reviews
short title: Orthop Rev (Pavia)
ISSN: 2035-8164
ISSN (Online): 2035-8237
IsoAbbr: Orthop Rev (Pavia)
NlmId: 101524779
123:123
JrId: 37488
long title: Genetic and Evolutionary Computation Conference : [proceedings] / sponsored by ACM SIGEVO. Genetic and Evolutionary Computation Conference
short title: Genet Evol Comput Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Genet Evol Comput Conf
NlmId: 101524849
123:123
JrId: 37489
long title: Proceedings of the ... AAAI Conference on Artificial Intelligence. AAAI Conference on Artificial Intelligence
short title: Proc Conf AAAI Artif Intell
ISSN: 2159-5399
ISSN (Online): 
IsoAbbr: Proc Conf AAAI Artif Intell
NlmId: 101524790
123:123
JrId: 37490
long title: Child and family policy and practice review
short title: Child Fam Policy Pract Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Child Fam Policy Pract Rev
NlmId: 101524936
123:123
JrId: 37491
long title: Proceedings of the ... IEEE/ACM International Conference on Grid Computing. IEEE/ACM International Conference on Grid Computing
short title: Proc IEEE/ACM Int Conf Grid Computing
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE/ACM Int Conf Grid Computing
NlmId: 101525062
123:123
JrId: 37492
long title: Digest of technical papers / International Conference on Solid-State Sensors, Actuators and Microsystems. International Conference on Solid-State Sensors, Actuators, and Microsystems
short title: Dig Tech Papers
ISSN: 
ISSN (Online): 
IsoAbbr: Dig Tech Papers
NlmId: 101525070
123:123
JrId: 37493
long title: Proceedings of the USENIX ... annual Technical Conference. USENIX Technical Conference
short title: Proc USENIX Annu Tech Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Proc USENIX Annu Tech Conf
NlmId: 101525065
123:123
JrId: 37494
long title: Proceedings of the ... ASME Design Engineering Technical Conferences. ASME Design Engineering Technical Conferences
short title: Proc ASME Des Eng Tech Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Proc ASME Des Eng Tech Conf
NlmId: 101525072
123:123
JrId: 37495
long title: IEEE ... Workshop on Multimedia Signal Processing. IEEE Workshop on Multimedia Signal Processing
short title: IEEE Workshop Multimed Signal Proc
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE Workshop Multimed Signal Proc
NlmId: 101525130
123:123
JrId: 37496
long title: Proceedings of the ... IEEE International Symposium on Signal Processing and Information Technology. IEEE International Symposium on Signal Processing and Information Technology
short title: Proc IEEE Int Symp Signal Proc Inf Tech
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Int Symp Signal Proc Inf Tech
NlmId: 101525135
123:123
JrId: 37497
long title: CHI ... conference proceedings / Conference on Human Factors in Computing Systems. CHI Conference
short title: CHI Conf Proc
ISSN: 
ISSN (Online): 
IsoAbbr: CHI Conf Proc
NlmId: 101525139
123:123
JrId: 37498
long title: International journal of Alzheimer's disease
short title: Int J Alzheimers Dis
ISSN: 2090-8024
ISSN (Online): 2090-0252
IsoAbbr: Int J Alzheimers Dis
NlmId: 101525141
123:123
JrId: 37499
long title: Uncertainty in artificial intelligence : proceedings of the ... conference. Conference on Uncertainty in Artificial Intelligence
short title: Uncertain Artif Intell
ISSN: 1525-3384
ISSN (Online): 
IsoAbbr: Uncertain Artif Intell
NlmId: 101525189
123:123
JrId: 37501
long title: Proceedings. IEEE International Conference on Bioinformatics and Biomedicine
short title: Proceedings (IEEE Int Conf Bioinformatics Biomed)
ISSN: 2156-1125
ISSN (Online): 
IsoAbbr: Proceedings (IEEE Int Conf Bioinformatics Biomed)
NlmId: 101525347
123:123
JrId: 37502
long title: IEEE International Vacuum Electronics Conference International Vacuum Electronics Conference
short title: IEEE Int Vac Electron Conf
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE Int Vac Electron Conf
NlmId: 101525354
123:123
JrId: 37503
long title: WIT transactions on modelling and simulation
short title: WIT Trans Modelling Simul
ISSN: 1746-4064
ISSN (Online): 1743-355X
IsoAbbr: WIT Trans Modelling Simul
NlmId: 101525359
123:123
JrId: 37504
long title: Proceedings / IEEE ... Ultrasonics Symposium. IEEE Ultrasonics Symposium
short title: Proc IEEE Ultrason Symp
ISSN: 1051-0117
ISSN (Online): 
IsoAbbr: Proc IEEE Ultrason Symp
NlmId: 101525361
123:123
JrId: 37505
long title: Annual reports in computational chemistry
short title: Annu Rep Comput Chem
ISSN: 1574-1400
ISSN (Online): 1875-5232
IsoAbbr: Annu Rep Comput Chem
NlmId: 101525363
123:123
JrId: 37506
long title: Research management review
short title: Res Manag Rev
ISSN: 1068-4867
ISSN (Online): 
IsoAbbr: Res Manag Rev
NlmId: 101525391
123:123
JrId: 37507
long title: International Conference on Scientific and Statistical Database Management : [proceedings] / SSDBM. International Conference on Scientific and Statistical Database Management
short title: Int Conf Sci Stat Database Manag
ISSN: 1551-6393
ISSN (Online): 
IsoAbbr: Int Conf Sci Stat Database Manag
NlmId: 101525393
123:123
JrId: 37508
long title: Cell health and cytoskeleton
short title: Cell Health Cytoskelet
ISSN: 
ISSN (Online): 1179-1330
IsoAbbr: Cell Health Cytoskelet
NlmId: 101525397
123:123
JrId: 37510
long title: Optoelectronic materials and devices
short title: Optoelectron Mater Devices
ISSN: 
ISSN (Online): 
IsoAbbr: Optoelectron Mater Devices
NlmId: 101525406
123:123
JrId: 37511
long title: Applied and computational harmonic analysis
short title: Appl Comput Harmon Anal
ISSN: 1063-5203
ISSN (Online): 1096-603X
IsoAbbr: Appl Comput Harmon Anal
NlmId: 101525593
123:123
JrId: 37512
long title: Applied clay science
short title: Appl Clay Sci
ISSN: 0169-1317
ISSN (Online): 1872-9053
IsoAbbr: Appl Clay Sci
NlmId: 101525617
123:123
JrId: 37513
long title: Current trends in immunology
short title: Curr Trends Immunol
ISSN: 0972-4567
ISSN (Online): 
IsoAbbr: Curr Trends Immunol
NlmId: 101525702
123:123
JrId: 37514
long title: Educational evaluation and policy analysis
short title: Educ Eval Policy Anal
ISSN: 0162-3737
ISSN (Online): 1935-1062
IsoAbbr: Educ Eval Policy Anal
NlmId: 101525710
123:123
JrId: 37515
long title: International journal of molecular epidemiology and genetics
short title: Int J Mol Epidemiol Genet
ISSN: 
ISSN (Online): 1948-1756
IsoAbbr: Int J Mol Epidemiol Genet
NlmId: 101525762
123:123
JrId: 37516
long title: International journal of sports science & coaching
short title: Int J Sports Sci Coach
ISSN: 1747-9541
ISSN (Online): 
IsoAbbr: Int J Sports Sci Coach
NlmId: 101525766
123:123
JrId: 37519
long title: Governance (Oxford, England)
short title: Governance (Oxf)
ISSN: 0952-1895
ISSN (Online): 1468-0491
IsoAbbr: Governance (Oxf)
NlmId: 101525813
123:123
JrId: 37521
long title: Proceedings / sponsored by IEEE Computer Society Technical Committee on Pattern Analysis and Machine Intelligence. Workshop on Mathematical Methods in Biomedical Image Analysis
short title: Proc Workshop Math Methods Biomed Image Analysis
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Workshop Math Methods Biomed Image Analysis
NlmId: 101525825
123:123
JrId: 37522
long title: Journal of informetrics
short title: J Informetr
ISSN: 1751-1577
ISSN (Online): 1875-5879
IsoAbbr: J Informetr
NlmId: 101526006
123:123
JrId: 37523
long title: International journal of antennas and propagation
short title: Int J Antennas Propag
ISSN: 1687-5869
ISSN (Online): 1687-5877
IsoAbbr: Int J Antennas Propag
NlmId: 101525827
123:123
JrId: 37524
long title: Journal of physical oceanography
short title: J Phys Oceanogr
ISSN: 0022-3670
ISSN (Online): 1520-0485
IsoAbbr: J Phys Oceanogr
NlmId: 101526036
123:123
JrId: 37525
long title: Journal of research on educational effectiveness
short title: J Res Educ Eff
ISSN: 1934-5747
ISSN (Online): 1934-5739
IsoAbbr: J Res Educ Eff
NlmId: 101526285
123:123
JrId: 37526
long title: Language policy
short title: Lang Policy
ISSN: 1568-4555
ISSN (Online): 1573-1863
IsoAbbr: Lang Policy
NlmId: 101526288
123:123
JrId: 37527
long title: Laboratory phonology
short title: Lab Phonol
ISSN: 1868-6346
ISSN (Online): 1868-6354
IsoAbbr: Lab Phonol
NlmId: 101526902
123:123
JrId: 37528
long title: The California journal of emergency medicine / California Chapter of the American Academy of Emergency Medicine
short title: Cal J Emerg Med
ISSN: 1948-3384
ISSN (Online): 1948-3392
IsoAbbr: Cal J Emerg Med
NlmId: 101527253
123:123
JrId: 37529
long title: Criminology & criminal justice : the international journal of policy and practice
short title: Criminol Crim Justice
ISSN: 1748-8958
ISSN (Online): 1748-8966
IsoAbbr: Criminol Crim Justice
NlmId: 101527477
123:123
JrId: 37530
long title: Cellular reprogramming
short title: Cell Reprogram
ISSN: 2152-4971
ISSN (Online): 2152-4998
IsoAbbr: Cell Reprogram
NlmId: 101528176
123:123
JrId: 37531
long title: Briefings in functional genomics
short title: Brief Funct Genomics
ISSN: 2041-2649
ISSN (Online): 2041-2657
IsoAbbr: Brief Funct Genomics
NlmId: 101528229
123:123
JrId: 37533
long title: World neurosurgery
short title: World Neurosurg
ISSN: 1878-8750
ISSN (Online): 
IsoAbbr: World Neurosurg
NlmId: 101528275
123:123
JrId: 37534
long title: NASN school nurse (Print)
short title: NASN Sch Nurse
ISSN: 1942-602X
ISSN (Online): 1942-6038
IsoAbbr: NASN Sch Nurse
NlmId: 101528330
123:123
JrId: 37535
long title: Annals of burns and fire disasters
short title: Ann Burns Fire Disasters
ISSN: 1592-9558
ISSN (Online): 1592-9566
IsoAbbr: Ann Burns Fire Disasters
NlmId: 101251186
123:123
JrId: 37536
long title: Korean journal of urology
short title: Korean J Urol
ISSN: 2005-6737
ISSN (Online): 2005-6745
IsoAbbr: Korean J Urol
NlmId: 101499376
123:123
JrId: 37537
long title: Molecular syndromology
short title: Mol Syndromol
ISSN: 1661-8769
ISSN (Online): 1661-8777
IsoAbbr: Mol Syndromol
NlmId: 101525192
123:123
JrId: 37538
long title: Journal of hepato-biliary-pancreatic sciences
short title: J Hepatobiliary Pancreat Sci
ISSN: 1868-6974
ISSN (Online): 1868-6982
IsoAbbr: J Hepatobiliary Pancreat Sci
NlmId: 101528587
123:123
JrId: 37539
long title: Nature communications
short title: Nat Commun
ISSN: 
ISSN (Online): 2041-1723
IsoAbbr: Nat Commun
NlmId: 101528555
123:123
JrId: 37540
long title: Journal of physiotherapy
short title: J Physiother
ISSN: 1836-9553
ISSN (Online): 1836-9561
IsoAbbr: J Physiother
NlmId: 101528691
123:123
JrId: 37542
long title: Mycology
short title: 
ISSN: 2150-1203
ISSN (Online): 2150-1211
IsoAbbr: Mycology
NlmId: 101523848
123:123
JrId: 37544
long title: Journal of scientific and industrial research (New Delhi, India : 1942)
short title: J Sci Ind Res (1942)
ISSN: 0970-5740
ISSN (Online): 
IsoAbbr: J Sci Ind Res (1942)
NlmId: 101529274
123:123
JrId: 37550
long title: Contra Costa dental bulletin
short title: Contra Costa Dent Bull
ISSN: 0573-827X
ISSN (Online): 
IsoAbbr: Contra Costa Dent Bull
NlmId: 16410440R
123:123
JrId: 37551
long title: Advances in anesthesia
short title: Adv Anesth
ISSN: 0737-6146
ISSN (Online): 1878-0415
IsoAbbr: Adv Anesth
NlmId: 8409340
123:123
JrId: 37552
long title: The journal of multicultural nursing & health : official journal of the Center for the Study of Multiculturalism and Health Care, Inc
short title: J Multicult Nurs Health
ISSN: 1526-8233
ISSN (Online): 
IsoAbbr: J Multicult Nurs Health
NlmId: 9509701
123:123
JrId: 37553
long title: Human and ecological risk assessment : HERA
short title: Hum Ecol Risk Assess
ISSN: 1080-7039
ISSN (Online): 1549-7860
IsoAbbr: Hum Ecol Risk Assess
NlmId: 9513572
123:123
JrId: 37554
long title: Men and masculinities
short title: Men Masc
ISSN: 1097-184X
ISSN (Online): 1552-6828
IsoAbbr: Men Masc
NlmId: 100910415
123:123
JrId: 37555
long title: Atlas of genetics and cytogenetics in oncology and haematology
short title: Atlas Genet Cytogenet Oncol Haematol
ISSN: 
ISSN (Online): 1768-3262
IsoAbbr: Atlas Genet Cytogenet Oncol Haematol
NlmId: 100956732
123:123
JrId: 37556
long title: IEEE photonics technology letters : a publication of the IEEE Laser and Electro-optics Society
short title: IEEE Photonics Technol Lett
ISSN: 1041-1135
ISSN (Online): 
IsoAbbr: IEEE Photonics Technol Lett
NlmId: 101212023
123:123
JrId: 37557
long title: Molbank
short title: Molbank
ISSN: 
ISSN (Online): 1422-8599
IsoAbbr: Molbank
NlmId: 101243469
123:123
JrId: 37558
long title: Neurociencias
short title: Neurociencias
ISSN: 1807-1058
ISSN (Online): 
IsoAbbr: Neurociencias
NlmId: 101502410
123:123
JrId: 37559
long title: Bereavement care : for all those who help the bereaved
short title: Bereave Care
ISSN: 0268-2621
ISSN (Online): 1944-8279
IsoAbbr: Bereave Care
NlmId: 101515952
123:123
JrId: 37560
long title: Epigenomics
short title: Epigenomics
ISSN: 1750-1911
ISSN (Online): 1750-192X
IsoAbbr: Epigenomics
NlmId: 101519720
123:123
JrId: 37561
long title: Conference record / Asilomar Conference on Signals, Systems & Computers. Asilomar Conference on Signals, Systems & Computers
short title: Conf Rec Asilomar Conf Signals Syst Comput
ISSN: 1058-6393
ISSN (Online): 
IsoAbbr: Conf Rec Asilomar Conf Signals Syst Comput
NlmId: 101525444
123:123
JrId: 37562
long title: AER journal : research and practice in visual impairment and blindness
short title: AER J
ISSN: 1945-5569
ISSN (Online): 
IsoAbbr: AER J
NlmId: 101526687
123:123
JrId: 37563
long title: Cancers
short title: Cancers (Basel)
ISSN: 
ISSN (Online): 2072-6694
IsoAbbr: Cancers (Basel)
NlmId: 101526829
123:123
JrId: 37564
long title: International journal of interferon, cytokine and mediator research : IJIM
short title: Int J Infereron Cytokine Mediator Res
ISSN: 
ISSN (Online): 1179-139X
IsoAbbr: Int J Infereron Cytokine Mediator Res
NlmId: 101526749
123:123
JrId: 37566
long title: Concurrency and computation : practice & experience
short title: Concurr Comput
ISSN: 1532-0626
ISSN (Online): 1532-0634
IsoAbbr: Concurr Comput
NlmId: 101526872
123:123
JrId: 37567
long title: Journal of antivirals & antiretrovirals
short title: J Antivir Antiretrovir
ISSN: 
ISSN (Online): 1948-5964
IsoAbbr: J Antivir Antiretrovir
NlmId: 101526954
123:123
JrId: 37568
long title: Journal of cancer science & therapy
short title: J Cancer Sci Ther
ISSN: 
ISSN (Online): 1948-5956
IsoAbbr: J Cancer Sci Ther
NlmId: 101526958
123:123
JrId: 37569
long title: Journal of mechanics of materials and structures
short title: J Mech Mater Struct
ISSN: 1559-3959
ISSN (Online): 
IsoAbbr: J Mech Mater Struct
NlmId: 101526968
123:123
JrId: 37570
long title: Journal of religion & spirituality in social work
short title: J Relig Spiritual Soc Work
ISSN: 1542-6432
ISSN (Online): 1542-6440
IsoAbbr: J Relig Spiritual Soc Work
NlmId: 101526985
123:123
JrId: 37571
long title: JP journal of biostatistics
short title: JP J Biostat
ISSN: 
ISSN (Online): 0973-5143
IsoAbbr: JP J Biostat
NlmId: 101527004
123:123
JrId: 37572
long title: IEEE International Workshop on Genomic Signal Processing and Statistics : [proceedings]. IEEE International Workshop on Genomic Signal Processing and Statistics
short title: IEEE Int Workshop Genomic Signal Process Stat
ISSN: 2150-3001
ISSN (Online): 2150-301X
IsoAbbr: IEEE Int Workshop Genomic Signal Process Stat
NlmId: 101527086
123:123
JrId: 37573
long title: Proceedings ... International Joint Conference on Bioinformatics, Systems Biology and Intellgent Computing. International Joint Conference on Bioinformatics, Systems Biology and Intelligent Computing
short title: Proc Int Joint Conf Bioinforma Syst Biol Intell Comput
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Joint Conf Bioinforma Syst Biol Intell Comput
NlmId: 101527094
123:123
JrId: 37574
long title: Energy minimization methods in computer vision and pattern recognition. International Workshop on Energy Minimization Methods in Computer Vision and Pattern Recognition
short title: Energy Minimization Methods Comput Vis Pattern Recognit
ISSN: 
ISSN (Online): 
IsoAbbr: Energy Minimization Methods Comput Vis Pattern Recognit
NlmId: 101527180
123:123
JrId: 37576
long title: Medical innovation & business
short title: Med Innov Bus
ISSN: 1943-0701
ISSN (Online): 1944-0499
IsoAbbr: Med Innov Bus
NlmId: 101527642
123:123
JrId: 37579
long title: Mindfulness
short title: Mindfulness (N Y)
ISSN: 1868-8527
ISSN (Online): 1868-8535
IsoAbbr: Mindfulness (N Y)
NlmId: 101518348
123:123
JrId: 37582
long title: Standards in genomic sciences
short title: Stand Genomic Sci
ISSN: 
ISSN (Online): 1944-3277
IsoAbbr: Stand Genomic Sci
NlmId: 101530505
123:123
JrId: 37586
long title: Indian journal of anaesthesia
short title: Indian J Anaesth
ISSN: 0019-5049
ISSN (Online): 0976-2817
IsoAbbr: Indian J Anaesth
NlmId: 0013243
123:123
JrId: 37587
long title: Separation science and technology
short title: Sep Sci Technol
ISSN: 0149-6395
ISSN (Online): 1520-5754
IsoAbbr: Sep Sci Technol
NlmId: 7804235
123:123
JrId: 37588
long title: Indian journal of medical and paediatric oncology : official journal of Indian Society of Medical & Paediatric Oncology
short title: Indian J Med Paediatr Oncol
ISSN: 0971-5851
ISSN (Online): 0975-2129
IsoAbbr: Indian J Med Paediatr Oncol
NlmId: 9604571
123:123
JrId: 37589
long title: Sleep and hypnosis : an international journal of sleep, dream, and hypnosis
short title: Sleep Hypn
ISSN: 1302-1192
ISSN (Online): 
IsoAbbr: Sleep Hypn
NlmId: 100953639
123:123
JrId: 37590
long title: Slovenski veterinarski zbornik = Slovenian veterinary research
short title: Slov Vet Zb
ISSN: 1580-4003
ISSN (Online): 
IsoAbbr: Slov Vet Zb
NlmId: 100970096
123:123
JrId: 37591
long title: Stress and health : journal of the International Society for the Investigation of Stress
short title: Stress Health
ISSN: 1532-3005
ISSN (Online): 1532-2998
IsoAbbr: Stress Health
NlmId: 101089166
123:123
JrId: 37592
long title: Reviews in analgesia
short title: Rev Analg
ISSN: 1542-961X
ISSN (Online): 1555-3876
IsoAbbr: Rev Analg
NlmId: 101194724
123:123
JrId: 37593
long title: International journal of qualitative studies on health and well-being
short title: Int J Qual Stud Health Well-being
ISSN: 1748-2623
ISSN (Online): 1748-2631
IsoAbbr: Int J Qual Stud Health Well-being
NlmId: 101256506
123:123
JrId: 37594
long title: Core evidence
short title: Core Evid
ISSN: 1555-1741
ISSN (Online): 1555-175X
IsoAbbr: Core Evid
NlmId: 101256593
123:123
JrId: 37595
long title: Indian journal of palliative care
short title: Indian J Palliat Care
ISSN: 0973-1075
ISSN (Online): 1998-3735
IsoAbbr: Indian J Palliat Care
NlmId: 101261221
123:123
JrId: 37596
long title: GMS health technology assessment
short title: GMS Health Technol Assess
ISSN: 
ISSN (Online): 1861-8863
IsoAbbr: GMS Health Technol Assess
NlmId: 101276045
123:123
JrId: 37597
long title: Salud y drogas
short title: Salud Drogas
ISSN: 1578-5319
ISSN (Online): 1988-205X
IsoAbbr: Salud Drogas
NlmId: 101296295
123:123
JrId: 37598
long title: Pharmacognosy magazine
short title: Pharmacogn Mag
ISSN: 0973-1296
ISSN (Online): 0976-4062
IsoAbbr: Pharmacogn Mag
NlmId: 101300403
123:123
JrId: 37599
long title: Dermatology research and practice
short title: Dermatol Res Pract
ISSN: 1687-6105
ISSN (Online): 1687-6113
IsoAbbr: Dermatol Res Pract
NlmId: 101312803
123:123
JrId: 37600
long title: Journal of cardiovascular ultrasound
short title: J Cardiovasc Ultrasound
ISSN: 1975-4612
ISSN (Online): 2005-9655
IsoAbbr: J Cardiovasc Ultrasound
NlmId: 101477138
123:123
JrId: 37601
long title: Saudi journal of anaesthesia
short title: Saudi J Anaesth
ISSN: 1658-354X
ISSN (Online): 0975-3125
IsoAbbr: Saudi J Anaesth
NlmId: 101500601
123:123
JrId: 37602
long title: Korean journal of anesthesiology
short title: Korean J Anesthesiol
ISSN: 2005-6419
ISSN (Online): 2005-7563
IsoAbbr: Korean J Anesthesiol
NlmId: 101502451
123:123
JrId: 37603
long title: Therapeutic advances in medical oncology
short title: Ther Adv Med Oncol
ISSN: 1758-8340
ISSN (Online): 1758-8359
IsoAbbr: Ther Adv Med Oncol
NlmId: 101510808
123:123
JrId: 37604
long title: Oman journal of ophthalmology
short title: Oman J Ophthalmol
ISSN: 0974-620X
ISSN (Online): 0974-7842
IsoAbbr: Oman J Ophthalmol
NlmId: 101519430
123:123
JrId: 37605
long title: Frontiers in aging neuroscience
short title: Front Aging Neurosci
ISSN: 
ISSN (Online): 1663-4365
IsoAbbr: Front Aging Neurosci
NlmId: 101525824
123:123
JrId: 37606
long title: Journal of periodontal & implant science
short title: J Periodontal Implant Sci
ISSN: 2093-2278
ISSN (Online): 2093-2286
IsoAbbr: J Periodontal Implant Sci
NlmId: 101526931
123:123
JrId: 37607
long title: International journal of Ayurveda research
short title: Int J Ayurveda Res
ISSN: 0974-7788
ISSN (Online): 0974-925X
IsoAbbr: Int J Ayurveda Res
NlmId: 101527491
123:123
JrId: 37608
long title: Stem cell research & therapy
short title: Stem Cell Res Ther
ISSN: 
ISSN (Online): 1757-6512
IsoAbbr: Stem Cell Res Ther
NlmId: 101527581
123:123
JrId: 37609
long title: Science China. Life sciences
short title: Sci China Life Sci
ISSN: 1674-7305
ISSN (Online): 1869-1889
IsoAbbr: Sci China Life Sci
NlmId: 101529880
123:123
JrId: 37614
long title: Seeing and perceiving
short title: Seeing Perceiving
ISSN: 1878-4755
ISSN (Online): 1878-4763
IsoAbbr: Seeing Perceiving
NlmId: 101531524
123:123
JrId: 37616
long title: Korean diabetes journal
short title: Korean Diabetes J
ISSN: 1976-9180
ISSN (Online): 2093-2650
IsoAbbr: Korean Diabetes J
NlmId: 101477168
123:123
JrId: 37617
long title: The Korean journal of pain
short title: Korean J Pain
ISSN: 2005-9159
ISSN (Online): 2093-0569
IsoAbbr: Korean J Pain
NlmId: 101528125
123:123
JrId: 37618
long title: Journal of neurogastroenterology and motility
short title: J Neurogastroenterol Motil
ISSN: 2093-0879
ISSN (Online): 2093-0887
IsoAbbr: J Neurogastroenterol Motil
NlmId: 101530189
123:123
JrId: 37619
long title: The HUGO journal
short title: Hugo J
ISSN: 1877-6558
ISSN (Online): 1877-6566
IsoAbbr: Hugo J
NlmId: 101530565
123:123
JrId: 37620
long title: European annals of otorhinolaryngology, head and neck diseases
short title: Eur Ann Otorhinolaryngol Head Neck Dis
ISSN: 
ISSN (Online): 1879-7296
IsoAbbr: Eur Ann Otorhinolaryngol Head Neck Dis
NlmId: 101531465
123:123
JrId: 37621
long title: International journal of women's health
short title: Int J Womens Health
ISSN: 
ISSN (Online): 1179-1411
IsoAbbr: Int J Womens Health
NlmId: 101531698
123:123
JrId: 37622
long title: Clinical epidemiology
short title: Clin Epidemiol
ISSN: 
ISSN (Online): 1179-1349
IsoAbbr: Clin Epidemiol
NlmId: 101531700
123:123
JrId: 37623
long title: Aldrichimica acta
short title: Aldrichimica Acta
ISSN: 0002-5100
ISSN (Online): 
IsoAbbr: Aldrichimica Acta
NlmId: 0371157
123:123
JrId: 37624
long title: Salud mental (Mexico City, Mexico)
short title: Salud Ment (Mex)
ISSN: 0185-3325
ISSN (Online): 0186-761X
IsoAbbr: Salud Ment (Mex)
NlmId: 8406047
123:123
JrId: 37625
long title: Contemporary family therapy
short title: Contemp Fam Ther
ISSN: 0892-2764
ISSN (Online): 
IsoAbbr: Contemp Fam Ther
NlmId: 8709401
123:123
JrId: 37626
long title: Diabetes spectrum : a publication of the American Diabetes Association
short title: Diabetes Spectr
ISSN: 1040-9165
ISSN (Online): 1944-7353
IsoAbbr: Diabetes Spectr
NlmId: 8913432
123:123
JrId: 37628
long title: Current organic chemistry
short title: Curr Org Chem
ISSN: 1385-2728
ISSN (Online): 1875-5348
IsoAbbr: Curr Org Chem
NlmId: 9801726
123:123
JrId: 37629
long title: Thermochimica acta
short title: Thermochim Acta
ISSN: 0040-6031
ISSN (Online): 1872-762X
IsoAbbr: Thermochim Acta
NlmId: 9884360
123:123
JrId: 37630
long title: Environmental practice : journal of the National Association of Environmental Professionals
short title: Environ Pract
ISSN: 1466-0466
ISSN (Online): 1466-0474
IsoAbbr: Environ Pract
NlmId: 100959971
123:123
JrId: 37631
long title: Self and identity : the journal of the International Society for Self and Identity
short title: Self Identity
ISSN: 1529-8868
ISSN (Online): 1529-8876
IsoAbbr: Self Identity
NlmId: 101142172
123:123
JrId: 37632
long title: Academic journal of Xian Jiaotong University : AJXJTU = Xi'an jiao tong da xue xue bao (Yi wen ban)
short title: Acad J Xian Jiaotong Univ
ISSN: 1671-8267
ISSN (Online): 
IsoAbbr: Acad J Xian Jiaotong Univ
NlmId: 101161846
123:123
JrId: 37633
long title: Biophysical reviews and letters
short title: Biophys Rev Lett
ISSN: 1793-0480
ISSN (Online): 
IsoAbbr: Biophys Rev Lett
NlmId: 101279468
123:123
JrId: 37634
long title: American journal of hematology/oncology
short title: Am J Hematol Oncol
ISSN: 1939-6163
ISSN (Online): 
IsoAbbr: Am J Hematol Oncol
NlmId: 101290405
123:123
JrId: 37635
long title: Health psychology review
short title: Health Psychol Rev
ISSN: 1743-7199
ISSN (Online): 1743-7202
IsoAbbr: Health Psychol Rev
NlmId: 101299723
123:123
JrId: 37636
long title: SAJCH : the South African journal of child health
short title: SAJCH
ISSN: 1994-3032
ISSN (Online): 1999-7671
IsoAbbr: SAJCH
NlmId: 101316200
123:123
JrId: 37637
long title: Water quality, exposure, and health
short title: Water Qual Expo Health
ISSN: 1876-1658
ISSN (Online): 1876-1666
IsoAbbr: Water Qual Expo Health
NlmId: 101484022
123:123
JrId: 37638
long title: Solid-state electronics
short title: Solid State Electron
ISSN: 0038-1101
ISSN (Online): 
IsoAbbr: Solid State Electron
NlmId: 101508534
123:123
JrId: 37639
long title: Translational stroke research
short title: Transl Stroke Res
ISSN: 1868-4483
ISSN (Online): 1868-601X
IsoAbbr: Transl Stroke Res
NlmId: 101517297
123:123
JrId: 37640
long title: Cartilage
short title: Cartilage
ISSN: 1947-6035
ISSN (Online): 1947-6043
IsoAbbr: Cartilage
NlmId: 101518378
123:123
JrId: 37641
long title: ACS medicinal chemistry letters
short title: ACS Med Chem Lett
ISSN: 
ISSN (Online): 1948-5875
IsoAbbr: ACS Med Chem Lett
NlmId: 101521073
123:123
JrId: 37643
long title: World leisure journal
short title: World Leis J
ISSN: 1607-8055
ISSN (Online): 1026-1133
IsoAbbr: World Leis J
NlmId: 101526983
123:123
JrId: 37644
long title: Rhetoric Society quarterly
short title: Rhetor Soc Q
ISSN: 0277-3945
ISSN (Online): 
IsoAbbr: Rhetor Soc Q
NlmId: 101526755
123:123
JrId: 37645
long title: Wiley interdisciplinary reviews. Computational statistics
short title: Wiley Interdiscip Rev Comput Stat
ISSN: 1939-5108
ISSN (Online): 
IsoAbbr: Wiley Interdiscip Rev Comput Stat
NlmId: 101526762
123:123
JrId: 37646
long title: The American journal of pharmacy benefits
short title: Am J Pharm Benefits
ISSN: 1945-4481
ISSN (Online): 
IsoAbbr: Am J Pharm Benefits
NlmId: 101527002
123:123
JrId: 37647
long title: Proceedings / IEEE International Conference on Data Mining. IEEE International Conference on Data Mining
short title: Proc IEEE Int Conf Data Min
ISSN: 1550-4786
ISSN (Online): 
IsoAbbr: Proc IEEE Int Conf Data Min
NlmId: 101529961
123:123
JrId: 37649
long title: The open cancer journal
short title: Open Cancer J
ISSN: 
ISSN (Online): 1874-0790
IsoAbbr: Open Cancer J
NlmId: 101530219
123:123
JrId: 37650
long title: Stanford journal of law, science & policy
short title: Stanf J Law Sci Policy
ISSN: 
ISSN (Online): 
IsoAbbr: Stanf J Law Sci Policy
NlmId: 101530695
123:123
JrId: 37651
long title: Proceedings of the ... Congress on Evolutionary Computation. Congress on Evolutionary Computation
short title: Proc Congr Evol Comput
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Congr Evol Comput
NlmId: 101530697
123:123
JrId: 37652
long title: SIAM journal on imaging sciences
short title: SIAM J Imaging Sci
ISSN: 
ISSN (Online): 1936-4954
IsoAbbr: SIAM J Imaging Sci
NlmId: 101530763
123:123
JrId: 37653
long title: Proceedings of the ... IEEE Symposium on Computational Intelligence in Bioinformatics and Computational Biology. IEEE Symposium on Computational Intelligence in Bioinformatics and Computational Biology
short title: Proc IEEE Symp Comput Intell Bioinforma Comput Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Symp Comput Intell Bioinforma Comput Biol
NlmId: 101530701
123:123
JrId: 37654
long title: Public relations review
short title: Public Relat Rev
ISSN: 0363-8111
ISSN (Online): 1873-4537
IsoAbbr: Public Relat Rev
NlmId: 101530764
123:123
JrId: 37655
long title: MIDAS journal
short title: Midas J
ISSN: 
ISSN (Online): 
IsoAbbr: Midas J
NlmId: 101531429
123:123
JrId: 37656
long title: Toxins
short title: Toxins (Basel)
ISSN: 
ISSN (Online): 2072-6651
IsoAbbr: Toxins (Basel)
NlmId: 101530765
123:123
JrId: 37657
long title: American journal of education (Chicago, Ill.)
short title: Am J Educ (Chic Ill)
ISSN: 0195-6744
ISSN (Online): 1549-6511
IsoAbbr: Am J Educ (Chic Ill)
NlmId: 101531702
123:123
JrId: 37658
long title: Bulletin of the IACFS/ME
short title: Bull IACFS ME
ISSN: 
ISSN (Online): 
IsoAbbr: Bull IACFS ME
NlmId: 101531808
123:123
JrId: 37659
long title: The biochemist
short title: Biochem (Lond)
ISSN: 0954-982X
ISSN (Online): 
IsoAbbr: Biochem (Lond)
NlmId: 101531779
123:123
JrId: 37660
long title: Clinical medicine insights. Gastroenterology
short title: Clin Med Insights Gastroenterol
ISSN: 
ISSN (Online): 1179-5522
IsoAbbr: Clin Med Insights Gastroenterol
NlmId: 101531842
123:123
JrId: 37661
long title: Cardiovascular engineering and technology
short title: Cardiovasc Eng Technol
ISSN: 1869-408X
ISSN (Online): 1869-4098
IsoAbbr: Cardiovasc Eng Technol
NlmId: 101531846
123:123
JrId: 37662
long title: Clinical medicine insights. Case reports
short title: Clin Med Insights Case Rep
ISSN: 
ISSN (Online): 1179-5476
IsoAbbr: Clin Med Insights Case Rep
NlmId: 101531893
123:123
JrId: 37663
long title: Community development (Columbus, Ohio)
short title: Community Dev (Columb)
ISSN: 1557-5330
ISSN (Online): 1944-7485
IsoAbbr: Community Dev (Columb)
NlmId: 101531910
123:123
JrId: 37665
long title: Cyberpsychology, behavior and social networking
short title: Cyberpsychol Behav Soc Netw
ISSN: 2152-2715
ISSN (Online): 2152-2723
IsoAbbr: Cyberpsychol Behav Soc Netw
NlmId: 101528721
123:123
JrId: 37669
long title: Journal of visceral surgery
short title: J Visc Surg
ISSN: 
ISSN (Online): 1878-7886
IsoAbbr: J Visc Surg
NlmId: 101532664
123:123
JrId: 37671
long title: Gut microbes
short title: Gut Microbes
ISSN: 1949-0976
ISSN (Online): 1949-0984
IsoAbbr: Gut Microbes
NlmId: 101495343
123:123
JrId: 37672
long title: Self/nonself
short title: Self Nonself
ISSN: 1938-2030
ISSN (Online): 1938-2049
IsoAbbr: Self Nonself
NlmId: 101495364
123:123
JrId: 37673
long title: Nucleus (Austin, Tex.)
short title: Nucleus
ISSN: 1949-1034
ISSN (Online): 1949-1042
IsoAbbr: Nucleus
NlmId: 101518322
123:123
JrId: 37674
long title: Bioengineered bugs
short title: Bioeng Bugs
ISSN: 1949-1018
ISSN (Online): 1949-1026
IsoAbbr: Bioeng Bugs
NlmId: 101525147
123:123
JrId: 37675
long title: Virulence
short title: Virulence
ISSN: 2150-5594
ISSN (Online): 2150-5608
IsoAbbr: Virulence
NlmId: 101531386
123:123
JrId: 37676
long title: Case reports in ophthalmology
short title: Case Report Ophthalmol
ISSN: 
ISSN (Online): 1663-2699
IsoAbbr: Case Report Ophthalmol
NlmId: 101532006
123:123
JrId: 37680
long title: Annals of advances in automotive medicine / Annual Scientific Conference ... Association for the Advancement of Automotive Medicine. Association for the Advancement of Automotive Medicine. Scientific Conference
short title: Ann Adv Automot Med
ISSN: 1943-2461
ISSN (Online): 
IsoAbbr: Ann Adv Automot Med
NlmId: 101528485
123:123
JrId: 37681
long title: Animal cells and systems
short title: Animal Cells Syst (Seoul)
ISSN: 1976-8354
ISSN (Online): 2151-2485
IsoAbbr: Animal Cells Syst (Seoul)
NlmId: 101478641
123:123
JrId: 37682
long title: Symposium on geometry processing : [proceedings] / sponsored by the Eurographics Association in cooperation with ACM SIGGRAPH. Symposium on Geometry Processing
short title: Symp Geom Process
ISSN: 1727-8384
ISSN (Online): 
IsoAbbr: Symp Geom Process
NlmId: 101527497
123:123
JrId: 37684
long title: Journal of molecular catalysis. A, Chemical
short title: J Mol Catal A Chem
ISSN: 1381-1169
ISSN (Online): 
IsoAbbr: J Mol Catal A Chem
NlmId: 9503958
123:123
JrId: 37685
long title: Journal of otology
short title: J Otol
ISSN: 1672-2930
ISSN (Online): 
IsoAbbr: J Otol
NlmId: 101484080
123:123
JrId: 37686
long title: Journal of intelligent manufacturing
short title: J Intell Manuf
ISSN: 0956-5515
ISSN (Online): 1572-8145
IsoAbbr: J Intell Manuf
NlmId: 101530954
123:123
JrId: 37687
long title: Journal of marine systems : journal of the European Association of Marine Sciences and Techniques
short title: J Mar Syst
ISSN: 0924-7963
ISSN (Online): 1879-1573
IsoAbbr: J Mar Syst
NlmId: 101530957
123:123
JrId: 37688
long title: Journal of money, credit, and banking
short title: J Money Credit Bank
ISSN: 0022-2879
ISSN (Online): 1538-4616
IsoAbbr: J Money Credit Bank
NlmId: 101531081
123:123
JrId: 37689
long title: Journal of semantics
short title: J Semant
ISSN: 0167-5133
ISSN (Online): 1477-4593
IsoAbbr: J Semant
NlmId: 101531136
123:123
JrId: 37690
long title: Journal of park and recreation administration
short title: J Park Recreat Admi
ISSN: 
ISSN (Online): 
IsoAbbr: J Park Recreat Admi
NlmId: 101531156
123:123
JrId: 37691
long title: Elements (Quebec, Quebec)
short title: Elements (Que)
ISSN: 1811-5209
ISSN (Online): 1811-5217
IsoAbbr: Elements (Que)
NlmId: 101531927
123:123
JrId: 37692
long title: European journal of clinical & medical oncology
short title: European J Clin Med Oncol
ISSN: 1759-8958
ISSN (Online): 1759-8966
IsoAbbr: European J Clin Med Oncol
NlmId: 101531943
123:123
JrId: 37693
long title: Experimental and therapeutic medicine
short title: Exp Ther Med
ISSN: 1792-0981
ISSN (Online): 1792-1015
IsoAbbr: Exp Ther Med
NlmId: 101531947
123:123
JrId: 37696
long title: Illness, crises, and loss
short title: Illn Crises Loss
ISSN: 1054-1373
ISSN (Online): 
IsoAbbr: Illn Crises Loss
NlmId: 9107504
123:123
JrId: 37697
long title: Nigerian journal of pharmaceutical sciences
short title: Niger J Pharm Sci
ISSN: 0189-322X
ISSN (Online): 
IsoAbbr: Niger J Pharm Sci
NlmId: 9426472
123:123
JrId: 37698
long title: Macromolecular chemistry and physics
short title: Macromol Chem Phys
ISSN: 1022-1352
ISSN (Online): 1521-3935
IsoAbbr: Macromol Chem Phys
NlmId: 9888237
123:123
JrId: 37699
long title: Psychology of men & masculinity
short title: Psychol Men Masc
ISSN: 1524-9220
ISSN (Online): 1939-151X
IsoAbbr: Psychol Men Masc
NlmId: 100890582
123:123
JrId: 37701
long title: Phytochemistry reviews : proceedings of the Phytochemical Society of Europe
short title: Phytochem Rev
ISSN: 1568-7767
ISSN (Online): 1572-980X
IsoAbbr: Phytochem Rev
NlmId: 101198162
123:123
JrId: 37702
long title: Journal of veterinary behavior : clinical applications and research : official journal of : Australian Veterinary Behaviour Interest Group, International Working Dog Breeding Association
short title: J Vet Behav
ISSN: 1558-7878
ISSN (Online): 1878-7517
IsoAbbr: J Vet Behav
NlmId: 101261851
123:123
JrId: 37703
long title: Nanoscale research letters
short title: Nanoscale Res Lett
ISSN: 1931-7573
ISSN (Online): 1556-276X
IsoAbbr: Nanoscale Res Lett
NlmId: 101279750
123:123
JrId: 37704
long title: International journal on document analysis and recognition (Online)
short title: Int J Doc Anal Recognit
ISSN: 1433-2833
ISSN (Online): 1433-2825
IsoAbbr: Int J Doc Anal Recognit
NlmId: 101292826
123:123
JrId: 37705
long title: International journal of culture and mental health
short title: Int J Cult Ment Health
ISSN: 1754-2863
ISSN (Online): 1754-2871
IsoAbbr: Int J Cult Ment Health
NlmId: 101473248
123:123
JrId: 37706
long title: Language and cognition
short title: Lang Cogn
ISSN: 1866-9808
ISSN (Online): 1866-9859
IsoAbbr: Lang Cogn
NlmId: 101518784
123:123
JrId: 37707
long title: Journal of clinical research in pediatric endocrinology
short title: J Clin Res Pediatr Endocrinol
ISSN: 1308-5727
ISSN (Online): 1308-5735
IsoAbbr: J Clin Res Pediatr Endocrinol
NlmId: 101519456
123:123
JrId: 37708
long title: Summit on translational bioinformatics
short title: Summit on Translat Bioinforma
ISSN: 
ISSN (Online): 2153-6430
IsoAbbr: Summit on Translat Bioinforma
NlmId: 101528043
123:123
JrId: 37709
long title: Journal of the Optical Society of Korea
short title: J Opt Soc Korea
ISSN: 1226-4776
ISSN (Online): 
IsoAbbr: J Opt Soc Korea
NlmId: 101531166
123:123
JrId: 37710
long title: Learning disabilities (Weston, Mass.)
short title: Learn Disabil
ISSN: 1937-6928
ISSN (Online): 1937-6936
IsoAbbr: Learn Disabil
NlmId: 101531222
123:123
JrId: 37711
long title: Journalism & mass communication quarterly
short title: Journal Mass Commun Q
ISSN: 1077-6990
ISSN (Online): 
IsoAbbr: Journal Mass Commun Q
NlmId: 101531181
123:123
JrId: 37712
long title: North American journal of medicine & science
short title: N Am J Med Sci (Boston)
ISSN: 1946-9357
ISSN (Online): 2156-2342
IsoAbbr: N Am J Med Sci (Boston)
NlmId: 101531232
123:123
JrId: 37713
long title: Oncology letters
short title: Oncol Lett
ISSN: 1792-1074
ISSN (Online): 1792-1082
IsoAbbr: Oncol Lett
NlmId: 101531236
123:123
JrId: 37714
long title: Oceanography (Washington, D.C.)
short title: Oceanography (Wash D C)
ISSN: 1042-8275
ISSN (Online): 
IsoAbbr: Oceanography (Wash D C)
NlmId: 101531234
123:123
JrId: 37715
long title: Open Longevity Science
short title: Open Longev Sci
ISSN: 
ISSN (Online): 1876-326X
IsoAbbr: Open Longev Sci
NlmId: 101531238
123:123
JrId: 37716
long title: The open prostate cancer journal
short title: Open Prost Cancer J
ISSN: 
ISSN (Online): 1876-8229
IsoAbbr: Open Prost Cancer J
NlmId: 101531241
123:123
JrId: 37717
long title: Optimization methods & software
short title: Optim Methods Softw
ISSN: 1055-6788
ISSN (Online): 1029-4937
IsoAbbr: Optim Methods Softw
NlmId: 101531251
123:123
JrId: 37718
long title: Physics and chemistry of the earth (2002)
short title: Phys Chem Earth (2002)
ISSN: 1474-7065
ISSN (Online): 1873-5193
IsoAbbr: Phys Chem Earth (2002)
NlmId: 101531279
123:123
JrId: 37719
long title: Nano biomedicine and engineering
short title: Nano Biomed Eng
ISSN: 
ISSN (Online): 2150-5578
IsoAbbr: Nano Biomed Eng
NlmId: 101531283
123:123
JrId: 37720
long title: Political analysis : an annual publication of the Methodology Section of the American Political Science Association
short title: Polit Anal
ISSN: 1047-1987
ISSN (Online): 1476-4989
IsoAbbr: Polit Anal
NlmId: 101531325
123:123
JrId: 37721
long title: Polymer science. Series A, Chemistry, physics
short title: Polym Sci Ser A Chem Phys
ISSN: 1757-1820
ISSN (Online): 1555-6107
IsoAbbr: Polym Sci Ser A Chem Phys
NlmId: 101531328
123:123
JrId: 37722
long title: Procedia, social and behavioral sciences
short title: Procedia Soc Behav Sci
ISSN: 
ISSN (Online): 1877-0428
IsoAbbr: Procedia Soc Behav Sci
NlmId: 101531411
123:123
JrId: 37723
long title: Orthopedic research and reviews
short title: Orthop Res Rev
ISSN: 
ISSN (Online): 1179-1462
IsoAbbr: Orthop Res Rev
NlmId: 101531415
123:123
JrId: 37724
long title: Primary prevention insights
short title: Prim Prev Insights
ISSN: 
ISSN (Online): 1179-1748
IsoAbbr: Prim Prev Insights
NlmId: 101531636
123:123
JrId: 37725
long title: Far east journal of applied mathematics
short title: Far East J Appl Math
ISSN: 0972-0960
ISSN (Online): 
IsoAbbr: Far East J Appl Math
NlmId: 101531934
123:123
JrId: 37726
long title: Fiscal studies
short title: Fisc Stud
ISSN: 0143-5671
ISSN (Online): 1475-5890
IsoAbbr: Fisc Stud
NlmId: 101531940
123:123
JrId: 37727
long title: INFORMS journal on computing
short title: INFORMS J Comput
ISSN: 1091-9856
ISSN (Online): 
IsoAbbr: INFORMS J Comput
NlmId: 101531948
123:123
JrId: 37728
long title: Intermountain journal of sciences : IJS
short title: Intermt J Sci
ISSN: 1081-3519
ISSN (Online): 
IsoAbbr: Intermt J Sci
NlmId: 101532073
123:123
JrId: 37729
long title: International geology review
short title: Int Geol Rev
ISSN: 0020-6814
ISSN (Online): 1938-2839
IsoAbbr: Int Geol Rev
NlmId: 101532074
123:123
JrId: 37730
long title: International journal of biochemistry and molecular biology
short title: Int J Biochem Mol Biol
ISSN: 
ISSN (Online): 2152-4114
IsoAbbr: Int J Biochem Mol Biol
NlmId: 101532076
123:123
JrId: 37731
long title: International journal of education and development using information and communication technology
short title: Int J Educ Dev Using Inf Commun Technol
ISSN: 
ISSN (Online): 1814-0556
IsoAbbr: Int J Educ Dev Using Inf Commun Technol
NlmId: 101532081
123:123
JrId: 37732
long title: International journal of genetics and molecular biology
short title: Int J Genet Mol Biol
ISSN: 
ISSN (Online): 2006-9863
IsoAbbr: Int J Genet Mol Biol
NlmId: 101532090
123:123
JrId: 37733
long title: Journal of biomedical science and engineering
short title: J Biomed Sci Eng
ISSN: 1937-6871
ISSN (Online): 1937-688X
IsoAbbr: J Biomed Sci Eng
NlmId: 101532098
123:123
JrId: 37734
long title: International journal of thermophysics
short title: Int J Thermophys
ISSN: 0195-928X
ISSN (Online): 1572-9567
IsoAbbr: Int J Thermophys
NlmId: 101532093
123:123
JrId: 37735
long title: Journal of computational mathematics : an international journal on numerical methods, analysis and applications / edited by Editorial Committee of Journal of computational mathematics
short title: J Comput Math
ISSN: 0254-9409
ISSN (Online): 1991-7139
IsoAbbr: J Comput Math
NlmId: 101532100
123:123
JrId: 37736
long title: Journal of diversity in higher education
short title: J Divers High Educ
ISSN: 1938-8926
ISSN (Online): 1938-8934
IsoAbbr: J Divers High Educ
NlmId: 101532104
123:123
JrId: 37737
long title: Shi yan li xue = Journal of experimental mechanics / Zhongguo li xue xue hui, Zhongguo ke xue ji shu da xue zhu ban
short title: Shi Yan Li Xue
ISSN: 1001-4888
ISSN (Online): 
IsoAbbr: Shi Yan Li Xue
NlmId: 101532115
123:123
JrId: 37738
long title: Journal of eye movement research
short title: J Eye Mov Res
ISSN: 
ISSN (Online): 1995-8692
IsoAbbr: J Eye Mov Res
NlmId: 101532119
123:123
JrId: 37739
long title: FPGA / ACM/SIGDA International Symposium on Field Programmable Gate Arrays _ sponsored by ACM Special Interest Group on Design Automation (SIGDA) with support from Actel ... [et al.]. ACM International Symposium on Field-Programmable Ga...
short title: FPGA
ISSN: 
ISSN (Online): 
IsoAbbr: FPGA
NlmId: 101532462
123:123
JrId: 37740
long title: Revista internacional de ciencias del deporte
short title: Rev Int Cienc Deporte
ISSN: 
ISSN (Online): 1885-3137
IsoAbbr: Rev Int Cienc Deporte
NlmId: 101532704
123:123
JrId: 37741
long title: Robotics science and systems : online proceedings
short title: Robot Sci Syst
ISSN: 
ISSN (Online): 
IsoAbbr: Robot Sci Syst
NlmId: 101532711
123:123
JrId: 37743
long title: Science China. Chemistry
short title: Sci China Chem
ISSN: 1674-7291
ISSN (Online): 1862-2771
IsoAbbr: Sci China Chem
NlmId: 101532738
123:123
JrId: 37744
long title: WASA ... : International Conference on Wireless Algorithms, Systems, and Applications : proceedings. WASA
short title: WASA
ISSN: 
ISSN (Online): 
IsoAbbr: WASA
NlmId: 101532741
123:123
JrId: 37745
long title: Proceedings of the ... IEEE/RSJ International Conference on Intelligent Robots and Systems. IEEE/RSJ International Conference on Intelligent Robots and Systems
short title: Rep U S
ISSN: 2153-0858
ISSN (Online): 2153-0866
IsoAbbr: Rep U S
NlmId: 101532742
123:123
JrId: 37746
long title: Annual ORNL Biomedical Science and Engineering Center Conference ORNL Biomedical Science and Engineering Center Conference
short title: Annu ORNL Biomed Sci Eng Cent Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Annu ORNL Biomed Sci Eng Cent Conf
NlmId: 101532795
123:123
JrId: 37747
long title: Journal of plastic surgery and hand surgery
short title: J Plast Surg Hand Surg
ISSN: 2000-656X
ISSN (Online): 2000-6764
IsoAbbr: J Plast Surg Hand Surg
NlmId: 101534130
123:123
JrId: 37748
long title: The Behavior therapist / AABT
short title: Behav Ther (N Y N Y)
ISSN: 0278-8403
ISSN (Online): 
IsoAbbr: Behav Ther (N Y N Y)
NlmId: 8210642
123:123
JrId: 37749
long title: The Journal of supercomputing
short title: J Supercomput
ISSN: 0920-8542
ISSN (Online): 1573-0484
IsoAbbr: J Supercomput
NlmId: 9889997
123:123
JrId: 37750
long title: Techniques in gastrointestinal endoscopy
short title: Tech Gastrointest Endosc
ISSN: 1096-2883
ISSN (Online): 1558-5050
IsoAbbr: Tech Gastrointest Endosc
NlmId: 100889184
123:123
JrId: 37751
long title: The Internet journal of pediatrics and neonatology
short title: Internet J Pediatr Neonatol
ISSN: 
ISSN (Online): 1528-8374
IsoAbbr: Internet J Pediatr Neonatol
NlmId: 101158224
123:123
JrId: 37752
long title: Sequential analysis
short title: Seq Anal
ISSN: 0747-4946
ISSN (Online): 1532-4176
IsoAbbr: Seq Anal
NlmId: 101471708
123:123
JrId: 37753
long title: Surgical pathology clinics
short title: Surg Pathol Clin
ISSN: 1875-9181
ISSN (Online): 
IsoAbbr: Surg Pathol Clin
NlmId: 101491209
123:123
JrId: 37754
long title: The open allergy journal
short title: Open Allergy J
ISSN: 
ISSN (Online): 1874-8384
IsoAbbr: Open Allergy J
NlmId: 101532748
123:123
JrId: 37755
long title: The open geriatric medicine journal
short title: Open Geriatr Med J
ISSN: 
ISSN (Online): 1874-8279
IsoAbbr: Open Geriatr Med J
NlmId: 101532750
123:123
JrId: 37756
long title: The open nutrition journal
short title: Open Nutr J
ISSN: 
ISSN (Online): 1874-2882
IsoAbbr: Open Nutr J
NlmId: 101532751
123:123
JrId: 37757
long title: Qualitative report (Online)
short title: Qual Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Qual Rep
NlmId: 101532755
123:123
JrId: 37758
long title: US psychiatry
short title: US Psyc
ISSN: 1756-4735
ISSN (Online): 1756-4743
IsoAbbr: US Psyc
NlmId: 101532812
123:123
JrId: 37759
long title: Zeitschrift fur physikalische Chemie (Frankfurt am Main, Germany)
short title: Z Phys Chem (N F)
ISSN: 0942-9352
ISSN (Online): 
IsoAbbr: Z Phys Chem (N F)
NlmId: 1305675
123:123
JrId: 37761
long title: Residential treatment for children & youth
short title: Resid Treat Child Youth
ISSN: 0886-571X
ISSN (Online): 1541-0358
IsoAbbr: Resid Treat Child Youth
NlmId: 8805080
123:123
JrId: 37762
long title: Journal of psychotherapy integration
short title: J Psychother Integr
ISSN: 1053-0479
ISSN (Online): 1573-3696
IsoAbbr: J Psychother Integr
NlmId: 9110831
123:123
JrId: 37763
long title: Acta neuropsychiatrica : officieel wetenschappelijk orgaan van het IGBP (Interdisciplinair Genootschap voor Biologische Psychiatrie)
short title: Acta Neuropsychiatr
ISSN: 0924-2708
ISSN (Online): 1601-5215
IsoAbbr: Acta Neuropsychiatr
NlmId: 9612501
123:123
JrId: 37764
long title: Homicide studies
short title: Homicide Stud
ISSN: 1088-7679
ISSN (Online): 1552-6720
IsoAbbr: Homicide Stud
NlmId: 100890634
123:123
JrId: 37765
long title: Ground water monitoring & remediation
short title: Ground Water Monit Remediat
ISSN: 1069-3629
ISSN (Online): 1745-6592
IsoAbbr: Ground Water Monit Remediat
NlmId: 100911134
123:123
JrId: 37767
long title: President's Council on Physical Fitness and Sports research digest
short title: Pres Counc Phys Fit Sports Res Dig
ISSN: 
ISSN (Online): 
IsoAbbr: Pres Counc Phys Fit Sports Res Dig
NlmId: 101151729
123:123
JrId: 37769
long title: Sociological studies of children and youth
short title: Sociol Stud Child Youth
ISSN: 1537-4661
ISSN (Online): 
IsoAbbr: Sociol Stud Child Youth
NlmId: 101189491
123:123
JrId: 37771
long title: Pharmaceuticals (Basel, Switzerland)
short title: Pharmaceuticals (Basel)
ISSN: 
ISSN (Online): 1424-8247
IsoAbbr: Pharmaceuticals (Basel)
NlmId: 101238453
123:123
JrId: 37772
long title: Current enzyme inhibition
short title: Curr Enzym Inhib
ISSN: 1573-4080
ISSN (Online): 1875-6662
IsoAbbr: Curr Enzym Inhib
NlmId: 101239894
123:123
JrId: 37773
long title: Current cardiovascular risk reports
short title: Curr Cardiovasc Risk Rep
ISSN: 1932-9520
ISSN (Online): 1932-9563
IsoAbbr: Curr Cardiovasc Risk Rep
NlmId: 101463024
123:123
JrId: 37774
long title: Statistical analysis and data mining
short title: Stat Anal Data Min
ISSN: 1932-1864
ISSN (Online): 1932-1872
IsoAbbr: Stat Anal Data Min
NlmId: 101492808
123:123
JrId: 37775
long title: Genes & cancer
short title: Genes Cancer
ISSN: 1947-6019
ISSN (Online): 1947-6027
IsoAbbr: Genes Cancer
NlmId: 101516546
123:123
JrId: 37776
long title: AJOB neuroscience
short title: AJOB Neurosci
ISSN: 2150-7740
ISSN (Online): 2150-7759
IsoAbbr: AJOB Neurosci
NlmId: 101518076
123:123
JrId: 37777
long title: Hormones & cancer
short title: Horm Cancer
ISSN: 1868-8497
ISSN (Online): 1868-8500
IsoAbbr: Horm Cancer
NlmId: 101518427
123:123
JrId: 37778
long title: Advances and applications in statistics
short title: Adv Appl Stat
ISSN: 0972-3617
ISSN (Online): 
IsoAbbr: Adv Appl Stat
NlmId: 101528368
123:123
JrId: 37779
long title: Australian & New Zealand journal of statistics
short title: Aust N Z J Stat
ISSN: 1369-1473
ISSN (Online): 1467-842X
IsoAbbr: Aust N Z J Stat
NlmId: 101528540
123:123
JrId: 37780
long title: Applied environmental education and communication (Print)
short title: Appl Environ Educ Commun
ISSN: 1533-015X
ISSN (Online): 1533-0389
IsoAbbr: Appl Environ Educ Commun
NlmId: 101528525
123:123
JrId: 37781
long title: Calculus of variations and partial differential equations
short title: Calc Var Partial Differ Equ
ISSN: 0944-2669
ISSN (Online): 1432-0835
IsoAbbr: Calc Var Partial Differ Equ
NlmId: 101528586
123:123
JrId: 37782
long title: Community, work & family
short title: Community Work Fam
ISSN: 1366-8803
ISSN (Online): 1469-3615
IsoAbbr: Community Work Fam
NlmId: 101528771
123:123
JrId: 37783
long title: Computer animation and virtual worlds
short title: Comput Animat Virtual Worlds
ISSN: 1546-4261
ISSN (Online): 1546-427X
IsoAbbr: Comput Animat Virtual Worlds
NlmId: 101528823
123:123
JrId: 37785
long title: Digital signal processing
short title: Digit Signal Process
ISSN: 1051-2004
ISSN (Online): 1095-4333
IsoAbbr: Digit Signal Process
NlmId: 101529096
123:123
JrId: 37786
long title: Educational policy (Los Altos, Calif.)
short title: Educ Policy (Los Altos Calif)
ISSN: 0895-9048
ISSN (Online): 1552-3896
IsoAbbr: Educ Policy (Los Altos Calif)
NlmId: 101529102
123:123
JrId: 37787
long title: Focaal
short title: Focaal
ISSN: 0920-1297
ISSN (Online): 1558-5263
IsoAbbr: Focaal
NlmId: 101529109
123:123
JrId: 37789
long title: Genetics & epigenetics
short title: Genet Epigenet
ISSN: 
ISSN (Online): 1179-237X
IsoAbbr: Genet Epigenet
NlmId: 101529202
123:123
JrId: 37790
long title: Glycobiology insights
short title: Glycobiol Insights
ISSN: 
ISSN (Online): 1179-2515
IsoAbbr: Glycobiol Insights
NlmId: 101529205
123:123
JrId: 37792
long title: Proceedings / IEEE Virtual Reality Conference _ sponsored by IEEE Computer Society Technical Committee on Visualization and Graphics. IEEE Virtual Reality Conference
short title: Proc IEEE Virtual Real Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Virtual Real Conf
NlmId: 101530287
123:123
JrId: 37793
long title: GROUP ... : ] proceedings of the International ACM SIGCHI Conference on Supporting Group Work. ACM SIGCHI International Conference on Supporting Group Work
short title: GROUP ACM SIGCHI Int Conf Support Group Work
ISSN: 
ISSN (Online): 
IsoAbbr: GROUP ACM SIGCHI Int Conf Support Group Work
NlmId: 101531697
123:123
JrId: 37794
long title: Pharmaceutical reviews
short title: Pharm Rev
ISSN: 
ISSN (Online): 1918-5561
IsoAbbr: Pharm Rev
NlmId: 101532875
123:123
JrId: 37795
long title: Sexuality & culture
short title: Sex Cult
ISSN: 1095-5143
ISSN (Online): 1936-4822
IsoAbbr: Sex Cult
NlmId: 101532877
123:123
JrId: 37796
long title: Statistical methods & applications
short title: Stat Methods Appt
ISSN: 1618-2510
ISSN (Online): 1613-981X
IsoAbbr: Stat Methods Appt
NlmId: 101532881
123:123
JrId: 37797
long title: The econometrics journal
short title: Econom J
ISSN: 1368-4221
ISSN (Online): 1368-423X
IsoAbbr: Econom J
NlmId: 101532883
123:123
JrId: 37798
long title: Washington State journal of public health practice
short title: Wash State J Public Health Pract
ISSN: 
ISSN (Online): 1934-6360
IsoAbbr: Wash State J Public Health Pract
NlmId: 101532954
123:123
JrId: 37799
long title: The open pediatric medicine journal
short title: Open Pediatr Med Journal
ISSN: 
ISSN (Online): 1874-3099
IsoAbbr: Open Pediatr Med Journal
NlmId: 101532952
123:123
JrId: 37800
long title: International journal of secure software engineering (Print)
short title: Int J Secur Softw Eng
ISSN: 1947-3036
ISSN (Online): 1947-3044
IsoAbbr: Int J Secur Softw Eng
NlmId: 101532958
123:123
JrId: 37801
long title: Internet mathematics
short title: Internet Math
ISSN: 1542-7951
ISSN (Online): 1944-9488
IsoAbbr: Internet Math
NlmId: 101532956
123:123
JrId: 37802
long title: The open enzyme inhibition journal
short title: Open Enzym Inhib J
ISSN: 
ISSN (Online): 1874-9402
IsoAbbr: Open Enzym Inhib J
NlmId: 101532961
123:123
JrId: 37803
long title: Oncotarget
short title: Oncotarget
ISSN: 
ISSN (Online): 1949-2553
IsoAbbr: Oncotarget
NlmId: 101532965
123:123
JrId: 37804
long title: Statistics
short title: Statistics (Ber)
ISSN: 0233-1888
ISSN (Online): 1029-4910
IsoAbbr: Statistics (Ber)
NlmId: 101533102
123:123
JrId: 37805
long title: Biomarkers in cancer
short title: Biomark Cancer
ISSN: 
ISSN (Online): 1179-299X
IsoAbbr: Biomark Cancer
NlmId: 101533144
123:123
JrId: 37806
long title: Journal of psychophysiology
short title: J Psychophysiol
ISSN: 0269-8803
ISSN (Online): 2151-2124
IsoAbbr: J Psychophysiol
NlmId: 8806593
123:123
JrId: 37807
long title: Reading psychology
short title: Read Psychol
ISSN: 0270-2711
ISSN (Online): 
IsoAbbr: Read Psychol
NlmId: 9882391
123:123
JrId: 37809
long title: Revista peruana de medicina experimental y salud publica
short title: Rev Peru Med Exp Salud Publica
ISSN: 1726-4634
ISSN (Online): 1726-4642
IsoAbbr: Rev Peru Med Exp Salud Publica
NlmId: 101227566
123:123
JrId: 37810
long title: Journal of the Mass Spectrometry Society of Japan
short title: J Mass Spectrom Soc Jpn
ISSN: 1340-8097
ISSN (Online): 1880-4225
IsoAbbr: J Mass Spectrom Soc Jpn
NlmId: 101295601
123:123
JrId: 37811
long title: Journal of breath research
short title: J Breath Res
ISSN: 1752-7155
ISSN (Online): 1752-7163
IsoAbbr: J Breath Res
NlmId: 101463871
123:123
JrId: 37812
long title: Respiratory medicine CME
short title: Respir Med CME
ISSN: 
ISSN (Online): 1755-0017
IsoAbbr: Respir Med CME
NlmId: 101501639
123:123
JrId: 37813
long title: Lower urinary tract symptoms
short title: Low Urin Tract Symptoms
ISSN: 1757-5664
ISSN (Online): 1757-5672
IsoAbbr: Low Urin Tract Symptoms
NlmId: 101506777
123:123
JrId: 37814
long title: mBio
short title: MBio
ISSN: 
ISSN (Online): 2150-7511
IsoAbbr: MBio
NlmId: 101519231
123:123
JrId: 37815
long title: Journal of intelligent information systems
short title: J Intell Inf Syst
ISSN: 0925-9902
ISSN (Online): 1573-7675
IsoAbbr: J Intell Inf Syst
NlmId: 101529504
123:123
JrId: 37816
long title: Journal of physics. Conference series
short title: J Phys Conf Ser
ISSN: 1742-6588
ISSN (Online): 1742-6596
IsoAbbr: J Phys Conf Ser
NlmId: 101529516
123:123
JrId: 37817
long title: Journal of the Mississippi Academy of Sciences. Mississippi Academy of Sciences
short title: J Miss Acad Sci
ISSN: 0076-9436
ISSN (Online): 
IsoAbbr: J Miss Acad Sci
NlmId: 101529526
123:123
JrId: 37818
long title: Learned publishing : journal of the Association of Learned and Professional Society Publishers
short title: Learn Publ
ISSN: 0953-1513
ISSN (Online): 1741-4857
IsoAbbr: Learn Publ
NlmId: 101529532
123:123
JrId: 37819
long title: Sankhya. Series A. (2008)
short title: Sankhya Ser A
ISSN: 0976-836X
ISSN (Online): 0972-7671
IsoAbbr: Sankhya Ser A
NlmId: 101529928
123:123
JrId: 37820
long title: Science in China. Series A, Mathematics / Chinese Academy of Sciences
short title: Sci China Ser A Math
ISSN: 1674-7283
ISSN (Online): 
IsoAbbr: Sci China Ser A Math
NlmId: 101529931
123:123
JrId: 37821
long title: IEICE transactions on information and systems
short title: IEICE Trans Inf Syst
ISSN: 0916-8532
ISSN (Online): 1745-1361
IsoAbbr: IEICE Trans Inf Syst
NlmId: 101530198
123:123
JrId: 37822
long title: International journal of autonomous and adaptive communications systems
short title: Int J Auton Adapt Commun Syst
ISSN: 1754-8632
ISSN (Online): 1754-8640
IsoAbbr: Int J Auton Adapt Commun Syst
NlmId: 101530204
123:123
JrId: 37824
long title: International journal of inorganic chemistry
short title: Int J Inorg Chem
ISSN: 2090-2026
ISSN (Online): 2090-2034
IsoAbbr: Int J Inorg Chem
NlmId: 101530224
123:123
JrId: 37825
long title: Electronic international journal of time use research
short title: Electron Int J Time Use Res
ISSN: 
ISSN (Online): 1860-9937
IsoAbbr: Electron Int J Time Use Res
NlmId: 101530228
123:123
JrId: 37826
long title: Journal of computer science and technology
short title: J Comput Sci Technol
ISSN: 1000-9000
ISSN (Online): 1860-4749
IsoAbbr: J Comput Sci Technol
NlmId: 101530317
123:123
JrId: 37827
long title: Journal of cognition and culture
short title: J Cogn Cult
ISSN: 1567-7095
ISSN (Online): 
IsoAbbr: J Cogn Cult
NlmId: 101530311
123:123
JrId: 37828
long title: Journal of experimental pharmacology
short title: J Exp Pharmacol
ISSN: 
ISSN (Online): 1179-1454
IsoAbbr: J Exp Pharmacol
NlmId: 101530345
123:123
JrId: 37830
long title: Materials chemistry and physics
short title: Mater Chem Phys
ISSN: 0254-0584
ISSN (Online): 
IsoAbbr: Mater Chem Phys
NlmId: 101530424
123:123
JrId: 37831
long title: Neurobehavioral HIV medicine
short title: Neurobehav HIV Med
ISSN: 
ISSN (Online): 1179-1497
IsoAbbr: Neurobehav HIV Med
NlmId: 101530425
123:123
JrId: 37832
long title: Open glycoscience
short title: Open Glycosci
ISSN: 
ISSN (Online): 1875-3981
IsoAbbr: Open Glycosci
NlmId: 101530458
123:123
JrId: 37833
long title: Proceedings in applied mathematics and mechanics
short title: Proc Appl Math Mech
ISSN: 1617-7061
ISSN (Online): 
IsoAbbr: Proc Appl Math Mech
NlmId: 101530533
123:123
JrId: 37834
long title: Pathology and laboratory medicine international : PLMI
short title: Pathol Lab Med Int
ISSN: 
ISSN (Online): 1179-2698
IsoAbbr: Pathol Lab Med Int
NlmId: 101530479
123:123
JrId: 37835
long title: Journal of biomedical semantics
short title: J Biomed Semantics
ISSN: 
ISSN (Online): 2041-1480
IsoAbbr: J Biomed Semantics
NlmId: 101531992
123:123
JrId: 37837
long title: Australian journal of primary health
short title: Aust J Prim Health
ISSN: 1448-7527
ISSN (Online): 1836-7399
IsoAbbr: Aust J Prim Health
NlmId: 101123037
123:123
JrId: 37838
long title: Biofabrication
short title: Biofabrication
ISSN: 1758-5082
ISSN (Online): 1758-5090
IsoAbbr: Biofabrication
NlmId: 101521964
123:123
JrId: 37839
long title: European respiratory review : an official journal of the European Respiratory Society
short title: Eur Respir Rev
ISSN: 0905-9180
ISSN (Online): 1600-0617
IsoAbbr: Eur Respir Rev
NlmId: 9111391
123:123
JrId: 37840
long title: Report on carcinogens background document for [substance name]
short title: Rep Carcinog Backgr Doc
ISSN: 2151-7746
ISSN (Online): 2151-3805
IsoAbbr: Rep Carcinog Backgr Doc
NlmId: 101519901
123:123
JrId: 37841
long title: International journal of evidence-based healthcare
short title: Int J Evid Based Healthc
ISSN: 1744-1595
ISSN (Online): 1744-1609
IsoAbbr: Int J Evid Based Healthc
NlmId: 101247063
123:123
JrId: 37842
long title: International journal of older people nursing
short title: Int J Older People Nurs
ISSN: 1748-3735
ISSN (Online): 1748-3743
IsoAbbr: Int J Older People Nurs
NlmId: 101267281
123:123
JrId: 37843
long title: International journal of oral science
short title: Int J Oral Sci
ISSN: 1674-2818
ISSN (Online): 2049-3169
IsoAbbr: Int J Oral Sci
NlmId: 101504351
123:123
JrId: 37844
long title: Journal of acupuncture and meridian studies
short title: J Acupunct Meridian Stud
ISSN: 2005-2901
ISSN (Online): 2093-8152
IsoAbbr: J Acupunct Meridian Stud
NlmId: 101490763
123:123
JrId: 37845
long title: Journal of applied biomaterials & biomechanics : JABB
short title: J Appl Biomater Biomech
ISSN: 1722-6899
ISSN (Online): 1724-6024
IsoAbbr: J Appl Biomater Biomech
NlmId: 101180437
123:123
JrId: 37846
long title: Journal of Nepal Health Research Council
short title: J Nepal Health Res Counc
ISSN: 1727-5482
ISSN (Online): 1999-6217
IsoAbbr: J Nepal Health Res Counc
NlmId: 101292936
123:123
JrId: 37847
long title: Journal of primary health care
short title: J Prim Health Care
ISSN: 1172-6164
ISSN (Online): 1172-6156
IsoAbbr: J Prim Health Care
NlmId: 101524060
123:123
JrId: 37848
long title: Nanoscale
short title: Nanoscale
ISSN: 2040-3364
ISSN (Online): 2040-3372
IsoAbbr: Nanoscale
NlmId: 101525249
123:123
JrId: 37849
long title: Neurosciences (Riyadh, Saudi Arabia)
short title: Neurosciences (Riyadh)
ISSN: 1319-6138
ISSN (Online): 
IsoAbbr: Neurosciences (Riyadh)
NlmId: 101252453
123:123
JrId: 37850
long title: Recent patents on food, nutrition & agriculture
short title: Recent Pat Food Nutr Agric
ISSN: 2212-7984
ISSN (Online): 1876-1429
IsoAbbr: Recent Pat Food Nutr Agric
NlmId: 101526178
123:123
JrId: 37851
long title: Revista brasileira de epidemiologia = Brazilian journal of epidemiology
short title: Rev Bras Epidemiol
ISSN: 1415-790X
ISSN (Online): 1980-5497
IsoAbbr: Rev Bras Epidemiol
NlmId: 100954576
123:123
JrId: 37852
long title: Evolutionary psychology : an international journal of evolutionary approaches to psychology and behavior
short title: Evol Psychol
ISSN: 
ISSN (Online): 1474-7049
IsoAbbr: Evol Psychol
NlmId: 101219668
123:123
JrId: 37859
long title: The Permanente journal
short title: Perm J
ISSN: 1552-5767
ISSN (Online): 1552-5775
IsoAbbr: Perm J
NlmId: 9800474
123:123
JrId: 37860
long title: The Journal of clinical and aesthetic dermatology
short title: J Clin Aesthet Dermatol
ISSN: 1941-2789
ISSN (Online): 
IsoAbbr: J Clin Aesthet Dermatol
NlmId: 101518173
123:123
JrId: 37861
long title: Journal of parasitology research
short title: J Parasitol Res
ISSN: 2090-0023
ISSN (Online): 2090-0031
IsoAbbr: J Parasitol Res
NlmId: 101526294
123:123
JrId: 37862
long title: Journal of obesity
short title: J Obes
ISSN: 2090-0708
ISSN (Online): 2090-0716
IsoAbbr: J Obes
NlmId: 101526295
123:123
JrId: 37863
long title: International journal of peptides
short title: Int J Pept
ISSN: 1687-9767
ISSN (Online): 1687-9775
IsoAbbr: Int J Pept
NlmId: 101526297
123:123
JrId: 37864
long title: Journal of nutrition and metabolism
short title: J Nutr Metab
ISSN: 2090-0724
ISSN (Online): 2090-0732
IsoAbbr: J Nutr Metab
NlmId: 101526296
123:123
JrId: 37865
long title: Journal of pathology informatics
short title: J Pathol Inform
ISSN: 2229-5089
ISSN (Online): 2153-3539
IsoAbbr: J Pathol Inform
NlmId: 101528849
123:123
JrId: 37866
long title: Stroke research and treatment
short title: Stroke Res Treat
ISSN: 2090-8105
ISSN (Online): 2042-0056
IsoAbbr: Stroke Res Treat
NlmId: 101529024
123:123
JrId: 37867
long title: Clinical and experimental gastroenterology
short title: Clin Exp Gastroenterol
ISSN: 
ISSN (Online): 1178-7023
IsoAbbr: Clin Exp Gastroenterol
NlmId: 101532800
123:123
JrId: 37868
long title: Journal of nucleic acids
short title: J Nucleic Acids
ISSN: 2090-0201
ISSN (Online): 2090-021X
IsoAbbr: J Nucleic Acids
NlmId: 101533042
123:123
JrId: 37869
long title: Anesthesiology research and practice
short title: Anesthesiol Res Pract
ISSN: 1687-6962
ISSN (Online): 1687-6970
IsoAbbr: Anesthesiol Res Pract
NlmId: 101532982
123:123
JrId: 37870
long title: Genome integrity
short title: Genome Integr
ISSN: 
ISSN (Online): 2041-9414
IsoAbbr: Genome Integr
NlmId: 101534214
123:123
JrId: 37871
long title: Molecular autism
short title: Mol Autism
ISSN: 
ISSN (Online): 2040-2392
IsoAbbr: Mol Autism
NlmId: 101534222
123:123
JrId: 37872
long title: International journal of trichology
short title: Int J Trichology
ISSN: 0974-7753
ISSN (Online): 0974-9241
IsoAbbr: Int J Trichology
NlmId: 101534370
123:123
JrId: 37873
long title: Surgical neurology international
short title: Surg Neurol Int
ISSN: 
ISSN (Online): 2152-7806
IsoAbbr: Surg Neurol Int
NlmId: 101535836
123:123
JrId: 37874
long title: Journal of population therapeutics and clinical pharmacology = Journal de la therapeutique des populations et de la pharamcologie clinique
short title: J Popul Ther Clin Pharmacol
ISSN: 
ISSN (Online): 1710-6222
IsoAbbr: J Popul Ther Clin Pharmacol
NlmId: 101530023
123:123
JrId: 37876
long title: Journal watch. AIDS clinical care
short title: J Watch AIDS Clin Care
ISSN: 
ISSN (Online): 
IsoAbbr: J Watch AIDS Clin Care
NlmId: 101536393
123:123
JrId: 37880
long title: Indian journal of nuclear medicine : IJNM : the official journal of the Society of Nuclear Medicine, India
short title: Indian J Nucl Med
ISSN: 0972-3919
ISSN (Online): 0974-0244
IsoAbbr: Indian J Nucl Med
NlmId: 8901274
123:123
JrId: 37881
long title: International journal of yoga
short title: Int J Yoga
ISSN: 
ISSN (Online): 0973-6131
IsoAbbr: Int J Yoga
NlmId: 101313247
123:123
JrId: 37882
long title: Urology annals
short title: Urol Ann
ISSN: 0974-7796
ISSN (Online): 0974-7834
IsoAbbr: Urol Ann
NlmId: 101510823
123:123
JrId: 37883
long title: BMJ case reports
short title: BMJ Case Rep
ISSN: 
ISSN (Online): 1757-790X
IsoAbbr: BMJ Case Rep
NlmId: 101526291
123:123
JrId: 37884
long title: Journal of allergy
short title: J Allergy (Cairo)
ISSN: 1687-9783
ISSN (Online): 1687-9791
IsoAbbr: J Allergy (Cairo)
NlmId: 101535174
123:123
JrId: 37885
long title: Journal of Cancer
short title: J Cancer
ISSN: 
ISSN (Online): 1837-9664
IsoAbbr: J Cancer
NlmId: 101535920
123:123
JrId: 37886
long title: JRSM short reports
short title: JRSM Short Rep
ISSN: 
ISSN (Online): 2042-5333
IsoAbbr: JRSM Short Rep
NlmId: 101536254
123:123
JrId: 37889
long title: Romanian biotechnological letters
short title: 
ISSN: 1224-5984
ISSN (Online): 
IsoAbbr: Rom Biotechnol Lett
NlmId: 101537003
123:123
JrId: 37890
long title: Journal of infection and public health
short title: J Infect Public Health
ISSN: 1876-0341
ISSN (Online): 1876-035X
IsoAbbr: J Infect Public Health
NlmId: 101487384
123:123
JrId: 37891
long title: African research & documentation
short title: Afr Res Doc
ISSN: 0305-862X
ISSN (Online): 
IsoAbbr: Afr Res Doc
NlmId: 7809601
123:123
JrId: 37892
long title: The Accounting historians journal
short title: Account Hist J
ISSN: 0148-4184
ISSN (Online): 
IsoAbbr: Account Hist J
NlmId: 101530801
123:123
JrId: 37893
long title: Arbeiderhistorie
short title: Arbeiderhistorie
ISSN: 0801-7778
ISSN (Online): 
IsoAbbr: Arbeiderhistorie
NlmId: 101530812
123:123
JrId: 37894
long title: American Baptist quarterly
short title: Am Baptist Q
ISSN: 0745-3698
ISSN (Online): 
IsoAbbr: Am Baptist Q
NlmId: 101530803
123:123
JrId: 37895
long title: Arbejderhistorie (1995)
short title: Arbejderhistorie
ISSN: 0107-8461
ISSN (Online): 
IsoAbbr: Arbejderhistorie
NlmId: 101530816
123:123
JrId: 37900
long title: Contemporary British history
short title: Contemp Br Hist
ISSN: 1361-9462
ISSN (Online): 1743-7997
IsoAbbr: Contemp Br Hist
NlmId: 101533364
123:123
JrId: 37901
long title: Critical Asian studies
short title: Crit Asian Stud
ISSN: 1467-2715
ISSN (Online): 1472-6033
IsoAbbr: Crit Asian Stud
NlmId: 101533367
123:123
JrId: 37902
long title: Cuadernos de historia contemporanea / Departamento de Historia Contemporanea
short title: Cuad Hist Contemp
ISSN: 0214-400X
ISSN (Online): 1988-2734
IsoAbbr: Cuad Hist Contemp
NlmId: 101533678
123:123
JrId: 37903
long title: East Asian history
short title: East Asian Hist (Canberra)
ISSN: 1036-6008
ISSN (Online): 
IsoAbbr: East Asian Hist (Canberra)
NlmId: 101533685
123:123
JrId: 37904
long title: The electronic journal of Australian and New Zealand history
short title: Electron J Aust N Z Hist
ISSN: 
ISSN (Online): 1324-2342
IsoAbbr: Electron J Aust N Z Hist
NlmId: 101533742
123:123
JrId: 37905
long title: Entreprises et histoire
short title: Entrep Hist
ISSN: 1161-2770
ISSN (Online): 2100-9864
IsoAbbr: Entrep Hist
NlmId: 101533743
123:123
JrId: 37906
long title: European review of history = Revue europeene d'histoire
short title: Eur Rev Hist
ISSN: 1350-7486
ISSN (Online): 1469-8293
IsoAbbr: Eur Rev Hist
NlmId: 101533744
123:123
JrId: 37907
long title: The European sports history review
short title: Eur Sport Hist Rev
ISSN: 1462-1495
ISSN (Online): 
IsoAbbr: Eur Sport Hist Rev
NlmId: 101533745
123:123
JrId: 37908
long title: Feit & fictie : tijdschrift voor de geschiedenis van de representatie
short title: Feit Fict
ISSN: 0929-2411
ISSN (Online): 
IsoAbbr: Feit Fict
NlmId: 101533746
123:123
JrId: 37909
long title: Gavroche
short title: Gavroche (Evreux)
ISSN: 0242-9705
ISSN (Online): 
IsoAbbr: Gavroche (Evreux)
NlmId: 101533747
123:123
JrId: 37911
long title: Historical geography
short title: Hist Geogr
ISSN: 1091-6458
ISSN (Online): 
IsoAbbr: Hist Geogr
NlmId: 101533790
123:123
JrId: 37912
long title: Historias : revista de la Direccion de Estudios Historicos del Instituto Nacional de Antiopologia e Historia
short title: Historias (Mex)
ISSN: 0187-6686
ISSN (Online): 
IsoAbbr: Historias (Mex)
NlmId: 101533797
123:123
JrId: 37913
long title: History now (Christchurch, N.Z.)
short title: Hist Now (Christch)
ISSN: 1173-3438
ISSN (Online): 
IsoAbbr: Hist Now (Christch)
NlmId: 101533820
123:123
JrId: 37915
long title: Human affairs (Bratislava, Slovakia)
short title: Hum Affairs (Tlacene Vyd)
ISSN: 1210-3055
ISSN (Online): 1337-401X
IsoAbbr: Hum Affairs (Tlacene Vyd)
NlmId: 101533835
123:123
JrId: 37917
long title: Istoricheskii arkhiv (Gosudarstvennaia arkhivnaia sluzhba Rossiiskoi Federatsii)
short title: Istor Arh (Mosk 1992)
ISSN: 0869-6322
ISSN (Online): 
IsoAbbr: Istor Arh (Mosk 1992)
NlmId: 101533838
123:123
JrId: 37918
long title: Journal of modern Italian studies
short title: J Mod Ital Stud
ISSN: 1354-571X
ISSN (Online): 1469-9583
IsoAbbr: J Mod Ital Stud
NlmId: 101533915
123:123
JrId: 37920
long title: Mains'l haul / Maritime Museum Association of San Diego
short title: Mainsl Haul
ISSN: 1540-3386
ISSN (Online): 
IsoAbbr: Mainsl Haul
NlmId: 101533940
123:123
JrId: 37921
long title: The Log of Mystic seaport
short title: Log Mystic Seapt
ISSN: 0024-5828
ISSN (Online): 
IsoAbbr: Log Mystic Seapt
NlmId: 101533935
123:123
JrId: 37922
long title: Media history
short title: Media Hist
ISSN: 1368-8804
ISSN (Online): 1469-9729
IsoAbbr: Media Hist
NlmId: 101533944
123:123
JrId: 37923
long title: Modern & contemporary France / ASM & CF
short title: Mod Contemp Fr
ISSN: 0963-9489
ISSN (Online): 1469-9869
IsoAbbr: Mod Contemp Fr
NlmId: 101534063
123:123
JrId: 37924
long title: Osterreich in Geschichte und Literatur mit Geographie
short title: Osterr Gesch Lit Geogr
ISSN: 1013-9966
ISSN (Online): 
IsoAbbr: Osterr Gesch Lit Geogr
NlmId: 101534092
123:123
JrId: 37925
long title: Past imperfect (Edmonton, Alta.)
short title: Past Imperfect
ISSN: 1192-1315
ISSN (Online): 
IsoAbbr: Past Imperfect
NlmId: 101534095
123:123
JrId: 37926
long title: Periplus : Jahrbuch fur aussereuropaische Geschichte
short title: Periplus
ISSN: 0941-6218
ISSN (Online): 
IsoAbbr: Periplus
NlmId: 101535488
123:123
JrId: 37927
long title: Planning history
short title: Plann Hist
ISSN: 0959-5805
ISSN (Online): 
IsoAbbr: Plann Hist
NlmId: 101535491
123:123
JrId: 37928
long title: Prispevki za novejso zgodovino / Institut za zgodovino delavskega gibanja
short title: Prispev Novejso Zgod
ISSN: 0353-0329
ISSN (Online): 
IsoAbbr: Prispev Novejso Zgod
NlmId: 101535495
123:123
JrId: 37929
long title: Revue d'histoire du theatre
short title: Rev Hist Theatre
ISSN: 1291-2530
ISSN (Online): 
IsoAbbr: Rev Hist Theatre
NlmId: 101535504
123:123
JrId: 37931
long title: Sino-Western cultural relations journal = Zhong Xi wen hua jiao liu shi za zhi
short title: Sino West Cult Relat J
ISSN: 1041-875X
ISSN (Online): 
IsoAbbr: Sino West Cult Relat J
NlmId: 101535524
123:123
JrId: 37932
long title: Shofar (West Lafayette, Ind.)
short title: Shofar (West Lafayette Indiana)
ISSN: 0882-8539
ISSN (Online): 1534-5165
IsoAbbr: Shofar (West Lafayette Indiana)
NlmId: 101535523
123:123
JrId: 37933
long title: Sozialwissenschaftliche Informationen
short title: Soz Wiss Inf
ISSN: 0932-3244
ISSN (Online): 
IsoAbbr: Soz Wiss Inf
NlmId: 101535526
123:123
JrId: 37934
long title: The sports historian
short title: Sports Hist
ISSN: 1351-5462
ISSN (Online): 
IsoAbbr: Sports Hist
NlmId: 101535535
123:123
JrId: 37935
long title: Studies in Latin American popular culture
short title: Stud Lat Am Pop Cult
ISSN: 0730-9139
ISSN (Online): 
IsoAbbr: Stud Lat Am Pop Cult
NlmId: 101535566
123:123
JrId: 37937
long title: Studies in Nepali history and society
short title: Stud Nepali Hist Soc
ISSN: 1025-5109
ISSN (Online): 
IsoAbbr: Stud Nepali Hist Soc
NlmId: 101535580
123:123
JrId: 37938
long title: Studies in the decorative arts
short title: Stud Decor Arts
ISSN: 1069-8825
ISSN (Online): 
IsoAbbr: Stud Decor Arts
NlmId: 101535581
123:123
JrId: 37939
long title: Textile history
short title: Text Hist
ISSN: 0040-4969
ISSN (Online): 1743-2952
IsoAbbr: Text Hist
NlmId: 101535583
123:123
JrId: 37941
long title: Victorian literature and culture
short title: Vic Lit Cult
ISSN: 1060-1503
ISSN (Online): 1470-1553
IsoAbbr: Vic Lit Cult
NlmId: 101535593
123:123
JrId: 37943
long title: Zbornik Odsjeka za povijesne znanosti Zavoda za povijesne i drustvene znanosti Hrvatske akademije znanosti i umjetnosti
short title: Zb Odsjeka Povij Znan Zovoda Povij Drus Znan Hrvat Akad Znan Umjet
ISSN: 1330-7134
ISSN (Online): 
IsoAbbr: Zb Odsjeka Povij Znan Zovoda Povij Drus Znan Hrvat Akad Znan Umjet
NlmId: 101535607
123:123
JrId: 37944
long title: Zbornik Matice srpske za istoriju / Matica srpska, Odeljenje za drustvene nauke = Proceedings in history / Matica Srpska, Department of Social Sciences
short title: Zb Matice Srp Istor
ISSN: 0352-5716
ISSN (Online): 
IsoAbbr: Zb Matice Srp Istor
NlmId: 101535603
123:123
JrId: 37946
long title: Russian studies in history
short title: Russ Stud Hist
ISSN: 1061-1983
ISSN (Online): 1558-0881
IsoAbbr: Russ Stud Hist
NlmId: 101535640
123:123
JrId: 37949
long title: Procesos historicos
short title: Process Hist
ISSN: 
ISSN (Online): 1690-4818
IsoAbbr: Process Hist
NlmId: 101535966
123:123
JrId: 37950
long title: Journal of food science and technology
short title: J Food Sci Technol
ISSN: 0022-1155
ISSN (Online): 0975-8402
IsoAbbr: J Food Sci Technol
NlmId: 0056471
123:123
JrId: 37952
long title: Indian journal of otolaryngology and head and neck surgery : official publication of the Association of Otolaryngologists of India
short title: Indian J Otolaryngol Head Neck Surg
ISSN: 2231-3796
ISSN (Online): 0973-7707
IsoAbbr: Indian J Otolaryngol Head Neck Surg
NlmId: 9422551
123:123
JrId: 37953
long title: Indian journal of hematology & blood transfusion : an official journal of Indian Society of Hematology and Blood Transfusion
short title: Indian J Hematol Blood Transfus
ISSN: 0971-4502
ISSN (Online): 0974-0449
IsoAbbr: Indian J Hematol Blood Transfus
NlmId: 9425818
123:123
JrId: 37954
long title: Journal of parasitic diseases : official organ of the Indian Society for Parasitology
short title: J Parasit Dis
ISSN: 0971-7196
ISSN (Online): 0975-0703
IsoAbbr: J Parasit Dis
NlmId: 9713059
123:123
JrId: 37955
long title: Journal of hand and microsurgery
short title: J Hand Microsurg
ISSN: 0974-3227
ISSN (Online): 0974-6897
IsoAbbr: J Hand Microsurg
NlmId: 101498171
123:123
JrId: 37956
long title: Cell death & disease
short title: Cell Death Dis
ISSN: 
ISSN (Online): 2041-4889
IsoAbbr: Cell Death Dis
NlmId: 101524092
123:123
JrId: 37957
long title: Enzyme research
short title: Enzyme Res
ISSN: 2090-0406
ISSN (Online): 2090-0414
IsoAbbr: Enzyme Res
NlmId: 101536666
123:123
JrId: 37958
long title: Journal of thyroid research
short title: J Thyroid Res
ISSN: 2090-8067
ISSN (Online): 2042-0072
IsoAbbr: J Thyroid Res
NlmId: 101536655
123:123
JrId: 37961
long title: In vitro toxicology
short title: In Vitro Toxicol
ISSN: 0888-319X
ISSN (Online): 
IsoAbbr: In Vitro Toxicol
NlmId: 8712257
123:123
JrId: 37966
long title: Aerztlicher Feldpostbrief
short title: Aerztlicher Feldpostbrief
ISSN: 
ISSN (Online): 
IsoAbbr: Aerztlicher Feldpostbrief
NlmId: 0000304
123:123
JrId: 37967
long title: Anales de medicina. Ateneo Ramon y Cajal, Mexico
short title: An Med Ateneo Ramon Cajal Mex
ISSN: 
ISSN (Online): 
IsoAbbr: An Med Ateneo Ramon Cajal Mex
NlmId: 0000745
123:123
JrId: 37968
long title: Actualidad medica peruana
short title: Actual Med Peru
ISSN: 1017-9666
ISSN (Online): 
IsoAbbr: Actual Med Peru
NlmId: 0370402
123:123
JrId: 37969
long title: Anales de la Catedra de Patologia y Clinica de la Tuberculosis
short title: An Catedra Patol Clin Tuberc
ISSN: 0301-8911
ISSN (Online): 
IsoAbbr: An Catedra Patol Clin Tuberc
NlmId: 0412664
123:123
JrId: 37970
long title: Anales del Instituto de Biologia
short title: An Inst Bio
ISSN: 
ISSN (Online): 
IsoAbbr: An Inst Bio
NlmId: 1246172
123:123
JrId: 37971
long title: Anales. Real Academia de Ciencias Medicas, Fisicas y Naturales de La Habana
short title: An Acad Cienc Medicas Fisicas Nat Habana
ISSN: 
ISSN (Online): 
IsoAbbr: An Acad Cienc Medicas Fisicas Nat Habana
NlmId: 14490060R
123:123
JrId: 37972
long title: Accion sindical. Numero cientifico
short title: Num Cient Accion Sind
ISSN: 0255-6405
ISSN (Online): 
IsoAbbr: Num Cient Accion Sind
NlmId: 14520250R
123:123
JrId: 37973
long title: Actas Ciba
short title: Actas Ciba (Rio J)
ISSN: 
ISSN (Online): 
IsoAbbr: Actas Ciba (Rio J)
NlmId: 14620070R
123:123
JrId: 37974
long title: Anadolu klinigi
short title: Anadolu Klinigi
ISSN: 
ISSN (Online): 
IsoAbbr: Anadolu Klinigi
NlmId: 14920030R
123:123
JrId: 37975
long title: Anales de cirugia
short title: An Cir (B Aires)
ISSN: 
ISSN (Online): 
IsoAbbr: An Cir (B Aires)
NlmId: 14920240R
123:123
JrId: 37976
long title: Anales. Universidad Nacional de Asuncion. Facultad de Ciencias Medicas
short title: An Univ Nac Asuncion
ISSN: 1816-8949
ISSN (Online): 
IsoAbbr: An Univ Nac Asuncion
NlmId: 15340670R
123:123
JrId: 37977
long title: Anales. Lima. Universidad de San Marcos. Facultad de Farmacia y Bioquimica
short title: An Lima
ISSN: 
ISSN (Online): 
IsoAbbr: An Lima
NlmId: 18330610R
123:123
JrId: 37978
long title: Anales. Nuevo Leon, Mexico. Universidad, Monterey. Instituto de Investigaciones Cientificas
short title: An Nuevo Leon Mex
ISSN: 0365-3072
ISSN (Online): 
IsoAbbr: An Nuevo Leon Mex
NlmId: 19230090R
123:123
JrId: 37979
long title: Anales. Sociedad Medico-Quirurgica del Guayas
short title: An Soc Med Quir Guayas
ISSN: 
ISSN (Online): 
IsoAbbr: An Soc Med Quir Guayas
NlmId: 20820200R
123:123
JrId: 37980
long title: Air Surgeon's bulletin. United States. Army Air Forces. Office of the Air Surgeon
short title: Air Surg Bull
ISSN: 0743-8885
ISSN (Online): 
IsoAbbr: Air Surg Bull
NlmId: 22410590R
123:123
JrId: 37982
long title: The Bengal public health journal
short title: Bengal Public Healh J
ISSN: 0365-9852
ISSN (Online): 
IsoAbbr: Bengal Public Healh J
NlmId: 0003102
123:123
JrId: 37983
long title: Bahia medica
short title: Bahia Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bahia Med
NlmId: 0112506
123:123
JrId: 37984
long title: Archivos. Sociedad de Biologia de Montevideo
short title: Arch Soc Biol Montev
ISSN: 0365-6519
ISSN (Online): 
IsoAbbr: Arch Soc Biol Montev
NlmId: 0372626
123:123
JrId: 37985
long title: Soap and sanitary chemicals. Blue book and catalog ed
short title: Soap Sanit Chem Blue Book Cat Ed
ISSN: 
ISSN (Online): 
IsoAbbr: Soap Sanit Chem Blue Book Cat Ed
NlmId: 1300321
123:123
JrId: 37986
long title: Annales de l'Institut d'hydrologie et de climatologie
short title: Ann Inst Hydrol Climatol
ISSN: 0301-8601
ISSN (Online): 
IsoAbbr: Ann Inst Hydrol Climatol
NlmId: 7502517
123:123
JrId: 37987
long title: Archivos de neurologia y psiquiatria de Mexico : organo de la Sociedad mexicana de Neurologia y Psiquiatria
short title: Arch Neurol Psiquiatr Mex
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Neurol Psiquiatr Mex
NlmId: 9429798
123:123
JrId: 37990
long title: Askeri veteriner mecmuasi
short title: Ask Vet Mecm
ISSN: 
ISSN (Online): 
IsoAbbr: Ask Vet Mecm
NlmId: 101535453
123:123
JrId: 37991
long title: Analecta medica
short title: Analecta Med
ISSN: 
ISSN (Online): 
IsoAbbr: Analecta Med
NlmId: 14920120R
123:123
JrId: 37992
long title: Arquivos da policia civil de Sao Paulo
short title: Arq Polic Civ Sao Paul
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Polic Civ Sao Paul
NlmId: 15310530R
123:123
JrId: 37993
long title: Better health
short title: Better Health (Lond)
ISSN: 
ISSN (Online): 
IsoAbbr: Better Health (Lond)
NlmId: 15520400R
123:123
JrId: 37994
long title: Biologia medica
short title: Biol Med (Niteroi Braz)
ISSN: 0366-0583
ISSN (Online): 
IsoAbbr: Biol Med (Niteroi Braz)
NlmId: 15610100R
123:123
JrId: 37995
long title: Savasta erbaslar
short title: Savasta Erbaslar
ISSN: 
ISSN (Online): 
IsoAbbr: Savasta Erbaslar
NlmId: 20610690R
123:123
JrId: 37996
long title: Bulletin. American Cancer Society
short title: Bull Am Cancer Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Am Cancer Soc
NlmId: 0000670
123:123
JrId: 37997
long title: Boletin veterinario
short title: Bol Vet
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Vet
NlmId: 0002662
123:123
JrId: 37998
long title: Boletin. Colegio Medico de la Habana
short title: Bol Col Med La Habana (La Habana)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Col Med La Habana (La Habana)
NlmId: 0005610
123:123
JrId: 37999
long title: Medical abstracts
short title: Med Abstr
ISSN: 
ISSN (Online): 
IsoAbbr: Med Abstr
NlmId: 0017241
123:123
JrId: 38000
long title: Boletin. Peru. Servicio Nacional de Proteccion Materno-Infantil
short title: Bol Serv Nac Prot Matern Infant Peru
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Serv Nac Prot Matern Infant Peru
NlmId: 0022164
123:123
JrId: 38001
long title: Boletin. Hospital-Sanatorio "El Peral", Santiago de Chile
short title: Bol Hosp Sanat Peral Santiago Chile
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Hosp Sanat Peral Santiago Chile
NlmId: 0025654
123:123
JrId: 38002
long title: Boletin. Ecuador. Departamento Medico del Seguro Social Ecuatoriano
short title: Bol Dep Med Seguro Social Ecuat
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Dep Med Seguro Social Ecuat
NlmId: 0041265
123:123
JrId: 38003
long title: Bulletin. Societe scientifique d'hygiene alimentaire et d'alimentation rationnelle
short title: Bull Soc Sci Hyg Aliment Aliment Ration Homme
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Sci Hyg Aliment Aliment Ration Homme
NlmId: 0046535
123:123
JrId: 38004
long title: Ciencia (Mexico City, Mexico)
short title: Cienc Cienc (Mex City Mex)
ISSN: 0185-075X
ISSN (Online): 
IsoAbbr: Cienc Cienc (Mex City Mex)
NlmId: 0372576
123:123
JrId: 38005
long title: Boletin de la Sociedad de Biologia de Concepcion
short title: Bol Soc Biol Concepc
ISSN: 0037-850X
ISSN (Online): 
IsoAbbr: Bol Soc Biol Concepc
NlmId: 7506929
123:123
JrId: 38006
long title: Doklady Akademii nauk Soiuza Sovetskikh Sotsialisticheskikh Respublik
short title: Dokl Akad Nauk Soiuza Sov Sotsialisticheskikh Resp
ISSN: 
ISSN (Online): 
IsoAbbr: Dokl Akad Nauk Soiuza Sov Sotsialisticheskikh Resp
NlmId: 7601047
123:123
JrId: 38008
long title: Boletin de la Sociedad Mutualista Medico-Farmaceutica de Guadalajara (1905)
short title: Bol Soc Mutual Med Farm Guadalaj
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Soc Mutual Med Farm Guadalaj
NlmId: 9430026
123:123
JrId: 38009
long title: Clinical risk
short title: Clin Risk
ISSN: 1356-2622
ISSN (Online): 1758-1028
IsoAbbr: Clin Risk
NlmId: 9512518
123:123
JrId: 38011
long title: Ultrasound (Leeds, England)
short title: Ultrasound
ISSN: 1742-271X
ISSN (Online): 1743-1344
IsoAbbr: Ultrasound
NlmId: 101244122
123:123
JrId: 38012
long title: Breast care (Basel, Switzerland)
short title: Breast Care (Basel)
ISSN: 1661-3791
ISSN (Online): 1661-3805
IsoAbbr: Breast Care (Basel)
NlmId: 101254060
123:123
JrId: 38017
long title: Boletin. Academia Nacional de Ciencias (Cordoba, Argentina)
short title: Bol Acad Nac Cienc
ISSN: 0325-2051
ISSN (Online): 
IsoAbbr: Bol Acad Nac Cienc
NlmId: 14490290R
123:123
JrId: 38018
long title: Bulletin. Augusta, Ga. University Hospital
short title: Bull Univ Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Univ Hosp
NlmId: 15420030R
123:123
JrId: 38019
long title: Boletin medico cientifico
short title: Bol Med Cient
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Med Cient
NlmId: 15640310R
123:123
JrId: 38020
long title: Boletin biologico
short title: Bol Biol
ISSN: 0366-1911
ISSN (Online): 
IsoAbbr: Bol Biol
NlmId: 15630180R
123:123
JrId: 38021
long title: Boletin de los hospitales
short title: Bol Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Hosp
NlmId: 15640010R
123:123
JrId: 38022
long title: Boletin medico-social
short title: Bol Med Soc
ISSN: 0716-3770
ISSN (Online): 
IsoAbbr: Bol Med Soc
NlmId: 15640420R
123:123
JrId: 38023
long title: Bulletin of allergy
short title: Bull Allergy
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Allergy
NlmId: 15830140R
123:123
JrId: 38024
long title: Certified milk
short title: Certif Milk
ISSN: 0009-0433
ISSN (Online): 
IsoAbbr: Certif Milk
NlmId: 16110520R
123:123
JrId: 38025
long title: Character and personality
short title: Character Pers
ISSN: 0730-6407
ISSN (Online): 
IsoAbbr: Character Pers
NlmId: 16120320R
123:123
JrId: 38026
long title: Chronica botanica
short title: Chron Bot
ISSN: 
ISSN (Online): 
IsoAbbr: Chron Bot
NlmId: 16210180R
123:123
JrId: 38027
long title: Boletin. Ciudad Trujillo. Hospital General Padre Billini
short title: Bol Ciudad Trujillo
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Ciudad Trujillo
NlmId: 16220620R
123:123
JrId: 38028
long title: Boletim. Colegio Brasileiro de Cirurgioes
short title: Bol Colegio Bras Cir
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Colegio Bras Cir
NlmId: 16310180R
123:123
JrId: 38029
long title: Bulletin [of the] Medical Society, County of Erie [and] the Buffalo Academy of Medicine. Medical Society of the County of Erie (N.Y.)
short title: Bull Med Soc Cty Erie Buffalo Acad Med
ISSN: 0164-5544
ISSN (Online): 
IsoAbbr: Bull Med Soc Cty Erie Buffalo Acad Med
NlmId: 18530550R
123:123
JrId: 38030
long title: Boletin. Universidad Nacional Autonoma de Mexico. Instituto de Quimica
short title: Bol Mex City Univ Nac
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Mex City Univ Nac
NlmId: 18650450R
123:123
JrId: 38031
long title: Bulletin. Missouri Society for Crippled Children
short title: Bull Mo Soc Crippl Child
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Mo Soc Crippl Child
NlmId: 18740200R
123:123
JrId: 38032
long title: Bulletin mensuel. Office international d'hygiene publique
short title: Bull Mens Off Int Hyg Publique
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Mens Off Int Hyg Publique
NlmId: 19320850R
123:123
JrId: 38033
long title: Boletin. Sociedad Cubana de Pediatria
short title: Bol Soc Cuba Pediatr
ISSN: 1017-9801
ISSN (Online): 
IsoAbbr: Bol Soc Cuba Pediatr
NlmId: 20810470R
123:123
JrId: 38034
long title: Boletim. Sociedade Brasileira de Medicina Veterinaria
short title: Bol Soc Bras Med Vet
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Soc Bras Med Vet
NlmId: 20820390R
123:123
JrId: 38035
long title: Boletim. Sociedade Paulista de Medicina Veterinaria
short title: Bol Soc Paul Med Vet
ISSN: 0374-6615
ISSN (Online): 
IsoAbbr: Bol Soc Paul Med Vet
NlmId: 20820570R
123:123
JrId: 38036
long title: Monografia del Bollettino. Societa italiana di medicina e igiene tropicale. Sezione Eritrea
short title: Monogr Boll
ISSN: 
ISSN (Online): 
IsoAbbr: Monogr Boll
NlmId: 20820830R
123:123
JrId: 38037
long title: Bulletin. Society of Medical History of Chicago
short title: Bull Soc Med History Chic
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Med History Chic
NlmId: 20910280R
123:123
JrId: 38038
long title: Bulletin. Tarrant County Medical Society
short title: Bull Tarrant Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Tarrant Cty Med Soc
NlmId: 21120010R
123:123
JrId: 38040
long title: Bulletin of war medicine
short title: Bull War Med
ISSN: 0366-4864
ISSN (Online): 
IsoAbbr: Bull War Med
NlmId: 58730080R
123:123
JrId: 38041
long title: Fachblatt fur schweizerisches Anstaltswesen. Revue suisse des etablissements hospitaliers
short title: Fachbl Schweiz Anst
ISSN: 
ISSN (Online): 
IsoAbbr: Fachbl Schweiz Anst
NlmId: 0034027
123:123
JrId: 38042
long title: The clinical bulletin. University Hospitals of Cleveland (Ohio)
short title: Clin Bull Univ Hosp Clevel (Ohio)
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Bull Univ Hosp Clevel (Ohio)
NlmId: 0154352
123:123
JrId: 38043
long title: The clinical bulletin of the School of Medicine of Western Reserve University and its associated hospitals. Western Reserve University. School of Medicine
short title: Clin Bull Sch Med West Reserve Univ Assoc Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Bull Sch Med West Reserve Univ Assoc Hosp
NlmId: 0154702
123:123
JrId: 38044
long title: Gaceta medica centroamericana
short title: Gac Med Centroam
ISSN: 
ISSN (Online): 
IsoAbbr: Gac Med Centroam
NlmId: 0161145
123:123
JrId: 38045
long title: Gaceta medico-quirurgica de Bolivia
short title: Gac Med Quir Boliv
ISSN: 
ISSN (Online): 
IsoAbbr: Gac Med Quir Boliv
NlmId: 0376550
123:123
JrId: 38046
long title: Gynecologie (Paris, France : 1993)
short title: Gynecol Rev Gynecol
ISSN: 1250-3347
ISSN (Online): 
IsoAbbr: Gynecol Rev Gynecol
NlmId: 9418103
123:123
JrId: 38047
long title: Physics of plasmas
short title: Phys Plasmas
ISSN: 1070-664X
ISSN (Online): 1089-7674
IsoAbbr: Phys Plasmas
NlmId: 101183464
123:123
JrId: 38048
long title: Cirugia ortopedica y traumatologia
short title: Cir Ortop Traumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Cir Ortop Traumatol
NlmId: 16220470R
123:123
JrId: 38049
long title: Clinica, higiene e hidrologia
short title: Clin Hig Hidrol
ISSN: 0366-6727
ISSN (Online): 
IsoAbbr: Clin Hig Hidrol
NlmId: 16230260R
123:123
JrId: 38050
long title: Cultura medica
short title: Cult Med (Rio J)
ISSN: 
ISSN (Online): 
IsoAbbr: Cult Med (Rio J)
NlmId: 16430620R
123:123
JrId: 38051
long title: La Cronica medica
short title: Cron Med
ISSN: 0011-1805
ISSN (Online): 
IsoAbbr: Cron Med
NlmId: 16430280R
123:123
JrId: 38052
long title: Dental health
short title: Dent Health
ISSN: 
ISSN (Online): 
IsoAbbr: 
NlmId: 16520350R
123:123
JrId: 38053
long title: Everybody's health
short title: Everybody's Health
ISSN: 
ISSN (Online): 
IsoAbbr: Everybody's Health
NlmId: 16830070R
123:123
JrId: 38054
long title: El Farmaceutico
short title: Farmaceutico
ISSN: 0014-8180
ISSN (Online): 
IsoAbbr: Farmaceutico
NlmId: 16920030R
123:123
JrId: 38055
long title: Farmacia y quimica
short title: Farm Quim
ISSN: 0367-2727
ISSN (Online): 
IsoAbbr: Farm Quim
NlmId: 16920300R
123:123
JrId: 38056
long title: Farmatsiia
short title: Farmatsiia (Mosk)
ISSN: 
ISSN (Online): 
IsoAbbr: Farmatsiia (Mosk)
NlmId: 16920470R
123:123
JrId: 38057
long title: Royal Melbourne Hospital clinical reports
short title: R Melb Hosp Clin Rep
ISSN: 
ISSN (Online): 
IsoAbbr: R Melb Hosp Clin Rep
NlmId: 20440740R
123:123
JrId: 38059
long title: Bibliografia mexicana de estadistica ... Mexico. Direccion General de Estadistica
short title: Bibliogr Mex Estad
ISSN: 
ISSN (Online): 
IsoAbbr: Bibliogr Mex Estad
NlmId: 59030730R
123:123
JrId: 38060
long title: Revista. Asociacion Colombiana de Medicos Veterinarios
short title: Rev Asoc Columb Med Vet
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Asoc Columb Med Vet
NlmId: 0002545
123:123
JrId: 38061
long title: Notes. Czechoslovak Medical Association in Great Britain
short title: Notes Czechoslov Med Assoc G B
ISSN: 
ISSN (Online): 
IsoAbbr: Notes Czechoslov Med Assoc G B
NlmId: 0006450
123:123
JrId: 38062
long title: International journal of sex-economy and orgone-research
short title: Int J Sex Econ Orgone Res
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Sex Econ Orgone Res
NlmId: 0013665
123:123
JrId: 38063
long title: Jornal dos clinicos
short title: J Clin
ISSN: 
ISSN (Online): 
IsoAbbr: J Clin
NlmId: 0013615
123:123
JrId: 38064
long title: La Juventud medica
short title: Juv Med
ISSN: 
ISSN (Online): 
IsoAbbr: Juv Med
NlmId: 0014405
123:123
JrId: 38065
long title: Medico-surgical suggestions
short title: Med Surg Suggest
ISSN: 
ISSN (Online): 
IsoAbbr: Med Surg Suggest
NlmId: 0016621
123:123
JrId: 38066
long title: Revista cubana de medicina sovietica
short title: Rev Cuba Med Sov
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cuba Med Sov
NlmId: 0023662
123:123
JrId: 38067
long title: Zhonghua yi xue za zhi
short title: Zhonghua Yi Xue Za Zhi
ISSN: 
ISSN (Online): 
IsoAbbr: Zhonghua Yi Xue Za Zhi
NlmId: 0031651
123:123
JrId: 38068
long title: Revista odontologica
short title: Rev Odontol (Trujillo)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontol (Trujillo)
NlmId: 0037177
123:123
JrId: 38069
long title: Revista medica latino-americana
short title: Rev Med Latinoam
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Latinoam
NlmId: 0037035
123:123
JrId: 38071
long title: Report of the New York State Veterinary College at Cornell University. New York State Veterinary College
short title: Rep N Y State Vet Coll Cornell Univ
ISSN: 
ISSN (Online): 
IsoAbbr: Rep N Y State Vet Coll Cornell Univ
NlmId: 0067643
123:123
JrId: 38072
long title: New Mexico health officer
short title: N M Health Off
ISSN: 
ISSN (Online): 
IsoAbbr: N M Health Off
NlmId: 0142426
123:123
JrId: 38073
long title: Revue belge des sciences medicales
short title: Rev Belge Sci Med
ISSN: 0370-3827
ISSN (Online): 
IsoAbbr: Rev Belge Sci Med
NlmId: 0235614
123:123
JrId: 38074
long title: Rassegna italiana d'ottalmologia
short title: Rass Ital Ottalmol
ISSN: 0300-0672
ISSN (Online): 
IsoAbbr: Rass Ital Ottalmol
NlmId: 0347236
123:123
JrId: 38075
long title: Pennsylvania's health : official journal of the Pennsylvania State Dept. of Health
short title: Pa Health
ISSN: 
ISSN (Online): 
IsoAbbr: Pa Health
NlmId: 0401210
123:123
JrId: 38076
long title: Monterrey medico
short title: Monterrey Med
ISSN: 
ISSN (Online): 
IsoAbbr: Monterrey Med
NlmId: 0413537
123:123
JrId: 38077
long title: Revista de medicina legal de Colombia
short title: Rev Med Leg Colomb
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Leg Colomb
NlmId: 0413733
123:123
JrId: 38078
long title: Monthly bulletin of the Ministry of Health and the Emergency Public Health Laboratory Service
short title: Mon Bull Minist Health Emerg Public Health Lab Serv
ISSN: 
ISSN (Online): 
IsoAbbr: Mon Bull Minist Health Emerg Public Health Lab Serv
NlmId: 7502629
123:123
JrId: 38079
long title: Revista de la Sociedad Medico-Quirurgica del Zulia
short title: Rev Soc Med Quir Zulia
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Med Quir Zulia
NlmId: 7507474
123:123
JrId: 38080
long title: Homoeopathic herald
short title: Homeopath Her
ISSN: 0377-4902
ISSN (Online): 
IsoAbbr: Homeopath Her
NlmId: 7608498
123:123
JrId: 38081
long title: Industrial and engineering chemistry
short title: Ind Eng Chem
ISSN: 0019-7866
ISSN (Online): 
IsoAbbr: Ind Eng Chem
NlmId: 7701617
123:123
JrId: 38082
long title: News letter (AAF Rheumatic Fever Control Program (U.S.))
short title: News Lett AAF Rheum Fever Control Program
ISSN: 
ISSN (Online): 
IsoAbbr: News Lett AAF Rheum Fever Control Program
NlmId: 9426535
123:123
JrId: 38083
long title: The journal of military medicine in the Pacific
short title: J Mil Med Pac
ISSN: 
ISSN (Online): 
IsoAbbr: J Mil Med Pac
NlmId: 9426540
123:123
JrId: 38085
long title: The Johns Hopkins alumni magazine
short title: Johns Hopkins Alumni Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Johns Hopkins Alumni Mag
NlmId: 9428966
123:123
JrId: 38086
long title: Revista de la Sociedad Medica de Trujillo
short title: Rev Soc Med Trujillo
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Med Trujillo
NlmId: 9429388
123:123
JrId: 38087
long title: Revista del Colegio Medico del Estado Falcon
short title: Rev Col Med Estado Falcon
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Col Med Estado Falcon
NlmId: 101483437
123:123
JrId: 38089
long title: El Progreso medico_ revista de la Asociacion Medica Latinoamericana
short title: Prog Med Rev Asoc Med Latinoam
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Med Rev Asoc Med Latinoam
NlmId: 15330400R
123:123
JrId: 38090
long title: Revista. Caracas. Policlinica Caracas
short title: Rev Policlin Caracas
ISSN: 0375-1287
ISSN (Online): 
IsoAbbr: Rev Policlin Caracas
NlmId: 16040150R
123:123
JrId: 38091
long title: Journal. Council for Scientific and Industrial Research (Australia)
short title: J Counc Sci Ind Res
ISSN: 0368-1734
ISSN (Online): 
IsoAbbr: J Counc Sci Ind Res
NlmId: 16420690R
123:123
JrId: 38092
long title: Higiene y seguridad
short title: Higiene Y Seguridad (Mexico 1936)
ISSN: 0186-1069
ISSN (Online): 
IsoAbbr: Higiene Y Seguridad (Mexico 1936)
NlmId: 17340320R
123:123
JrId: 38093
long title: Hema
short title: Hema
ISSN: 
ISSN (Online): 
IsoAbbr: Hema
NlmId: 17330380R
123:123
JrId: 38094
long title: [Xin Zhong hua yi yao yue kan] [New China medical monthly]
short title: Xin Zhong Hua Yi Yao Yue Kan
ISSN: 
ISSN (Online): 
IsoAbbr: Xin Zhong Hua Yi Yao Yue Kan
NlmId: 17440050R
123:123
JrId: 38095
long title: Journal de physiologie et de pathologie generale
short title: J Physiol Pathol Gen
ISSN: 0368-3834
ISSN (Online): 
IsoAbbr: J Physiol Pathol Gen
NlmId: 17820180R
123:123
JrId: 38096
long title: Journal of cardio-respiratory diseases
short title: J Cardiorespir Dis
ISSN: 
ISSN (Online): 
IsoAbbr: J Cardiorespir Dis
NlmId: 17840080R
123:123
JrId: 38097
long title: The Journal of parenteral therapy
short title: J Parenter Ther
ISSN: 
ISSN (Online): 
IsoAbbr: J Parenter Ther
NlmId: 17930110R
123:123
JrId: 38098
long title: Laboratorio clinico
short title: Lab Clin
ISSN: 0368-7538
ISSN (Online): 
IsoAbbr: Lab Clin
NlmId: 18230090R
123:123
JrId: 38099
long title: Life and health
short title: Life Health
ISSN: 
ISSN (Online): 
IsoAbbr: Life Health
NlmId: 18320890R
123:123
JrId: 38100
long title: Lisboa medica
short title: Lisb Med
ISSN: 
ISSN (Online): 
IsoAbbr: Lisb Med
NlmId: 18330780R
123:123
JrId: 38101
long title: Journal. Louisiana. State University and Agricultural and Mechanical College. School of Medicine
short title: J La State Univ Agric Mech Coll
ISSN: 
ISSN (Online): 
IsoAbbr: J La State Univ Agric Mech Coll
NlmId: 18340660R
123:123
JrId: 38102
long title: El Mecanico dental
short title: Mec Dent
ISSN: 0328-7785
ISSN (Online): 
IsoAbbr: Mec Dent
NlmId: 18440070R
123:123
JrId: 38103
long title: The Medical bulletin
short title: Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull
NlmId: 18510360R
123:123
JrId: 38105
long title: The Middlesex veterinarian
short title: Middx Vet
ISSN: 
ISSN (Online): 
IsoAbbr: Middx Vet
NlmId: 18710570R
123:123
JrId: 38106
long title: Monatsschrift fur Geburtshulfe und Gynakologie
short title: Monatsschr Geburtshilfe Gynakol
ISSN: 1421-573X
ISSN (Online): 
IsoAbbr: Monatsschr Geburtshilfe Gynakol
NlmId: 18750380R
123:123
JrId: 38107
long title: Le Monde medical
short title: Monde Med
ISSN: 1131-2785
ISSN (Online): 
IsoAbbr: Monde Med
NlmId: 18750550R
123:123
JrId: 38108
long title: Odontologia
short title: Odontol (Habana)
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol (Habana)
NlmId: 19320120R
123:123
JrId: 38109
long title: Journal. Ohio State Dental Society
short title: J Ohio State Dent Soc
ISSN: 1076-416X
ISSN (Online): 
IsoAbbr: J Ohio State Dent Soc
NlmId: 19330380R
123:123
JrId: 38110
long title: Phlebitis bulletin
short title: Phlebitis Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Phlebitis Bull
NlmId: 19620510R
123:123
JrId: 38111
long title: Prevencion social
short title: Prev Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Prev Soc
NlmId: 19740200R
123:123
JrId: 38112
long title: Protesis
short title: Protesis (B Aires)
ISSN: 1666-1761
ISSN (Online): 
IsoAbbr: Protesis (B Aires)
NlmId: 19840430R
123:123
JrId: 38113
long title: Public health bulletin
short title: Public Health Bulletin (Wash D C)
ISSN: 1048-6348
ISSN (Online): 
IsoAbbr: Public Health Bulletin (Wash D C)
NlmId: 19920270R
123:123
JrId: 38114
long title: Publicaciones medicas
short title: Publ Med
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Med
NlmId: 19930200R
123:123
JrId: 38115
long title: Revista. Red Cross. Colombia. Cruz Roja Nacional
short title: Rev Red Cross
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Red Cross
NlmId: 20030410R
123:123
JrId: 38116
long title: Resenha medica
short title: Resen Med
ISSN: 1806-1273
ISSN (Online): 
IsoAbbr: Resen Med
NlmId: 20130080R
123:123
JrId: 38117
long title: Revista alimentar
short title: Rev Aliment
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Aliment
NlmId: 20130390R
123:123
JrId: 38118
long title: Revista argentina de bronco-esofagologia
short title: Rev Argent Broncoesofagol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Argent Broncoesofagol
NlmId: 20130440R
123:123
JrId: 38119
long title: Revista argentina de dermatosifilologia
short title: Rev Argent Dermatosifilol
ISSN: 0370-3231
ISSN (Online): 
IsoAbbr: Rev Argent Dermatosifilol
NlmId: 20130450R
123:123
JrId: 38120
long title: Revista argentina de neurologia, psiquiatria y neurocirugia
short title: Rev Argent Neurol Psiquiatr Neurocir
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Argent Neurol Psiquiatr Neurocir
NlmId: 20130530R
123:123
JrId: 38121
long title: Revista brasileira de farmacia
short title: Rev Bras Farm
ISSN: 0370-372X
ISSN (Online): 
IsoAbbr: Rev Bras Farm
NlmId: 20140120R
123:123
JrId: 38122
long title: Revista chilena de urologia
short title: Rev Chil Urol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Chil Urol
NlmId: 20140290R
123:123
JrId: 38123
long title: Revista cubana de tuberculosis
short title: Rev Cuba Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cuba Tuberc
NlmId: 20140520R
123:123
JrId: 38125
long title: Revista de medicina veterinaria
short title: Rev Med Vet (Bogota)
ISSN: 0375-1074
ISSN (Online): 
IsoAbbr: Rev Med Vet (Bogota)
NlmId: 20220030R
123:123
JrId: 38126
long title: Revista de medicina tropical y parasitologia, bacteriologia, clinica y laboratorio
short title: Rev Med Trop Parasitol Bacteriol Clin Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Trop Parasitol Bacteriol Clin Lab
NlmId: 20220020R
123:123
JrId: 38127
long title: Revista espanola de cirugia
short title: Rev Esp Cir (Madr 1944)
ISSN: 1131-0936
ISSN (Online): 
IsoAbbr: Rev Esp Cir (Madr 1944)
NlmId: 20230210R
123:123
JrId: 38128
long title: Revista espanola de medicina y cirugia de guerra
short title: Rev Esp Med Cir Guerra
ISSN: 0212-3592
ISSN (Online): 
IsoAbbr: Rev Esp Med Cir Guerra
NlmId: 20230230R
123:123
JrId: 38129
long title: Revista medica de Pernambuco
short title: Rev Med Pernamb
ISSN: 0103-2208
ISSN (Online): 
IsoAbbr: Rev Med Pernamb
NlmId: 20240290R
123:123
JrId: 38130
long title: Revista farmaceutica peruana
short title: Rev Farm Peru
ISSN: 0482-6434
ISSN (Online): 
IsoAbbr: Rev Farm Peru
NlmId: 20230400R
123:123
JrId: 38131
long title: Revista medica del Hospital Britanico
short title: Rev Med Hosp Britanico
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Hosp Britanico
NlmId: 20240340R
123:123
JrId: 38132
long title: Revista medica del Paraguay
short title: Rev Med Parag
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Parag
NlmId: 20240410R
123:123
JrId: 38133
long title: Revista medica municipal
short title: Rev Med Munic
ISSN: 0370-6338
ISSN (Online): 
IsoAbbr: Rev Med Munic
NlmId: 20240490R
123:123
JrId: 38134
long title: Revista medico-quirurgica de patologia femenina
short title: Rev Med Quir Patol Fem
ISSN: 0370-6389
ISSN (Online): 
IsoAbbr: Rev Med Quir Patol Fem
NlmId: 20240610R
123:123
JrId: 38135
long title: Revista paulista de tisiologia e do torax
short title: Rev Paul Tisiol Torax
ISSN: 0370-6877
ISSN (Online): 
IsoAbbr: Rev Paul Tisiol Torax
NlmId: 20310330R
123:123
JrId: 38136
long title: Revista zootecnica
short title: Rev Zootec (B. Aires)
ISSN: 0375-1473
ISSN (Online): 
IsoAbbr: Rev Zootec (B. Aires)
NlmId: 20320100R
123:123
JrId: 38137
long title: S. E. M
short title: S E M
ISSN: 
ISSN (Online): 
IsoAbbr: S E M
NlmId: 20510460R
123:123
JrId: 38138
long title: The Saint George's Hospital gazette
short title: St Georg Hosp Gaz
ISSN: 0036-2840
ISSN (Online): 
IsoAbbr: St Georg Hosp Gaz
NlmId: 20520340R
123:123
JrId: 38139
long title: Journal. Second District Dental Society of the State of New York
short title: J Second Dist Dent Soc State N. Y.
ISSN: 
ISSN (Online): 
IsoAbbr: J Second Dist Dent Soc State N. Y.
NlmId: 20710130R
123:123
JrId: 38140
long title: Proceedings of the professional staff. Brooke General Hospital
short title: Proc Prof Staff
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Prof Staff
NlmId: 21410820R
123:123
JrId: 38141
long title: Medical bulletin. United States. Army. Mediterranean Theater of Operations
short title: Med Bull U S Army Mediterr Theater Oper
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull U S Army Mediterr Theater Oper
NlmId: 22230640R
123:123
JrId: 38142
long title: New Hampshire health news
short title: N H Health News
ISSN: 
ISSN (Online): 
IsoAbbr: N H Health News
NlmId: 22720450R
123:123
JrId: 38143
long title: Quarterly bulletin. New York (N.Y.). Dept. of Health
short title: Q Bull
ISSN: 0363-4175
ISSN (Online): 
IsoAbbr: Q Bull
NlmId: 22810130R
123:123
JrId: 38147
long title: Annual report. British Guiana. Mosquito Control Service
short title: Annu Rep British Guiana
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Rep British Guiana
NlmId: 23010330R
123:123
JrId: 38148
long title: Memorias. Congreso Medico Peninsular
short title: Memorias Congreso Med Penins
ISSN: 
ISSN (Online): 
IsoAbbr: Memorias Congreso Med Penins
NlmId: 23920220R
123:123
JrId: 38149
long title: Proceedings of the Conference of Army Physicians, Central Mediterranean Forces, held at the Institute [sic] superiore di sanita, Rome, 29th January to 3rd February 1945. Conference of Army Physicians, Central Mediterranean Forces (1945 ...
short title: Proc Conf Army Physicians Cent Mediterr Forces
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Conf Army Physicians Cent Mediterr Forces
NlmId: 23720340R
123:123
JrId: 38150
long title: Proceedings of the Congress of C. M. F. Army Surgeons _ held at Eastman Dental Clinic, Viale Regina_ Marguerita, Rome. Congress of Central Mediterranean Forces Army Surgeons (1945 : Rome)
short title: Proc Congress C M F Army Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Congress C M F Army Surg
NlmId: 23921270R
123:123
JrId: 38151
long title: Proceedings of annual meeting. Industrial Hygiene Foundation of America
short title: Proc Annu Meet
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Annu Meet
NlmId: 24110160R
123:123
JrId: 38152
long title: Proceedings of the Neuropsychiatric Conference of the Sixth Service Command. Neuropsychiatric Conference (Nov. 16-17, 1945 : Chicago)
short title: Proc Neuropsychiatr Conf Sixth Serv Command
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Neuropsychiatr Conf Sixth Serv Command
NlmId: 24720090R
123:123
JrId: 38153
long title: Hospital gauzette
short title: Hosp Gauzette
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Gauzette
NlmId: 52430360R
123:123
JrId: 38154
long title: The Pilot-Evanston Hospital
short title: Pilot Evanst Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Pilot Evanst Hosp
NlmId: 52511220R
123:123
JrId: 38155
long title: War medicine
short title: War Med (Chic 1941)
ISSN: 0096-5634
ISSN (Online): 
IsoAbbr: War Med (Chic 1941)
NlmId: 0031333
123:123
JrId: 38156
long title: Transactions bulletin. Industrial Hygiene Foundation of America
short title: Trans Bull Ind Hyg Found Am
ISSN: 0099-4618
ISSN (Online): 
IsoAbbr: Trans Bull Ind Hyg Found Am
NlmId: 0340111
123:123
JrId: 38158
long title: Resumenes de trabajos medicos venezolanos
short title: Resum Trab Med Venez
ISSN: 
ISSN (Online): 
IsoAbbr: Resum Trab Med Venez
NlmId: 0415002R
123:123
JrId: 38159
long title: War Department technical bulletin. TB MED
short title: War Dep Tech Bull TB Med
ISSN: 0743-3824
ISSN (Online): 
IsoAbbr: 
NlmId: 101174883
123:123
JrId: 38160
long title: Studies. Cincinnati. Institutum Divi Thomae
short title: Stud Inst Divi Thomae
ISSN: 0096-4328
ISSN (Online): 
IsoAbbr: Stud Inst Divi Thomae
NlmId: 16220180R
123:123
JrId: 38161
long title: Schweizerische Zeitschrift fur Zahnheilkunde. Journal suisse d'odontologie. Odontologia svizzera. Swiss journal of dental surgery
short title: Schweiz Z Zahnheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Z Zahnheilkd
NlmId: 20630490R
123:123
JrId: 38162
long title: Scope
short title: Scope (Kalamazoo)
ISSN: 
ISSN (Online): 
IsoAbbr: Scope (Kalamazoo)
NlmId: 20640390R
123:123
JrId: 38163
long title: Semana medica espanola
short title: Sem Med Esp
ISSN: 1131-0049
ISSN (Online): 
IsoAbbr: Sem Med Esp
NlmId: 20710710R
123:123
JrId: 38164
long title: Social action
short title: Soc Action (New York N Y)
ISSN: 0037-7635
ISSN (Online): 
IsoAbbr: Soc Action (New York N Y)
NlmId: 20810050R
123:123
JrId: 38165
long title: Therapeutic problems of today
short title: Ther Probl Today
ISSN: 
ISSN (Online): 
IsoAbbr: Ther Probl Today
NlmId: 21140180R
123:123
JrId: 38166
long title: Terapia
short title: Terapia (Quito)
ISSN: 0040-3679
ISSN (Online): 
IsoAbbr: Terapia (Quito)
NlmId: 21130360R
123:123
JrId: 38167
long title: University of Toronto studies. Biological series
short title: Univ Tor Stud Biol Ser
ISSN: 0384-8973
ISSN (Online): 
IsoAbbr: Univ Tor Stud Biol Ser
NlmId: 21430210R
123:123
JrId: 38168
long title: Water works and sewerage
short title: Water Works Sewerage
ISSN: 0096-6312
ISSN (Online): 
IsoAbbr: Water Works Sewerage
NlmId: 21610630R
123:123
JrId: 38169
long title: Women in medicine_ official quarterly of American medical women's association, inc
short title: Women Med
ISSN: 
ISSN (Online): 
IsoAbbr: Women Med
NlmId: 21630380R
123:123
JrId: 38170
long title: Annual report of the Surgeon General, U. S. Navy ... relative to statistics of diseases and injuries in the United States Navy. United States. Navy Dept. Bureau of Medicine and Surgery
short title: Annu Rep Surg Gen U S Navy Chief Bur Med Surg Secr Navy Relat Stat Dis Inj U S Navy
ISSN: 0270-4897
ISSN (Online): 
IsoAbbr: Annu Rep Surg Gen U S Navy Chief Bur Med Surg Secr Navy Relat Stat Dis Inj U S Navy
NlmId: 22420230R
123:123
JrId: 38173
long title: Connection science
short title: Conn Sci
ISSN: 0954-0091
ISSN (Online): 1360-0494
IsoAbbr: Conn Sci
NlmId: 9012163
123:123
JrId: 38175
long title: Assistive technology research series
short title: Assist technol Res Ser
ISSN: 1383-813X
ISSN (Online): 1879-8071
IsoAbbr: Assist technol Res Ser
NlmId: 9516418
123:123
JrId: 38176
long title: Pneumon
short title: Pneumon
ISSN: 1450-6688
ISSN (Online): 
IsoAbbr: Pneumon
NlmId: 9608880
123:123
JrId: 38177
long title: Psychological science in the public interest : a journal of the American Psychological Society
short title: Psychol Sci Public Interest
ISSN: 1529-1006
ISSN (Online): 
IsoAbbr: Psychol Sci Public Interest
NlmId: 100940059
123:123
JrId: 38178
long title: Imaging decisions (Berlin, Germany)
short title: Imaging Decis (Berl)
ISSN: 1433-3317
ISSN (Online): 1617-0830
IsoAbbr: Imaging Decis (Berl)
NlmId: 101203155
123:123
JrId: 38179
long title: IEEE transactions on control systems technology : a publication of the IEEE Control Systems Society
short title: IEEE Trans Control Syst Technol
ISSN: 1063-6536
ISSN (Online): 1558-0865
IsoAbbr: IEEE Trans Control Syst Technol
NlmId: 101210710
123:123
JrId: 38180
long title: Journal of GLBT family studies
short title: J GLBT Fam Stud
ISSN: 1550-428X
ISSN (Online): 1550-4298
IsoAbbr: J GLBT Fam Stud
NlmId: 101280127
123:123
JrId: 38181
long title: Journal of health informatics in developing countries
short title: J Health Inform Dev Ctries
ISSN: 
ISSN (Online): 1178-4407
IsoAbbr: J Health Inform Dev Ctries
NlmId: 101479763
123:123
JrId: 38182
long title: Imaging in medicine
short title: Imaging Med
ISSN: 1755-5191
ISSN (Online): 1755-5205
IsoAbbr: Imaging Med
NlmId: 101485952
123:123
JrId: 38184
long title: Journal of nanotechnology in engineering and medicine
short title: J Nanotechnol Eng Med
ISSN: 1949-2944
ISSN (Online): 1949-2952
IsoAbbr: J Nanotechnol Eng Med
NlmId: 101528062
123:123
JrId: 38185
long title: Clinical medicine. Geriatrics
short title: Clin Med Geriatr
ISSN: 1178-217X
ISSN (Online): 
IsoAbbr: Clin Med Geriatr
NlmId: 101536107
123:123
JrId: 38186
long title: International journal for ion mobility spectrometry : official publication of the International Society for Ion Mobility Spectrometry
short title: Int J Ion Mobil Spectrom
ISSN: 1435-6163
ISSN (Online): 1865-4584
IsoAbbr: Int J Ion Mobil Spectrom
NlmId: 101536392
123:123
JrId: 38187
long title: GeoInformatica
short title: Geoinformatica
ISSN: 1384-6175
ISSN (Online): 1573-7624
IsoAbbr: Geoinformatica
NlmId: 101536121
123:123
JrId: 38190
long title: Conference on Lasers and Electro-optics : (CLEO). Conference on Lasers and Electro-optics
short title: Conf Lasers Electro Optics
ISSN: 
ISSN (Online): 
IsoAbbr: Conf Lasers Electro Optics
NlmId: 101536688
123:123
JrId: 38192
long title: International journal of early years education
short title: Int J Early Years Educ
ISSN: 0966-9760
ISSN (Online): 1469-8463
IsoAbbr: Int J Early Years Educ
NlmId: 101536714
123:123
JrId: 38193
long title: Journal of biotech research
short title: J Biotech Res
ISSN: 
ISSN (Online): 1944-3285
IsoAbbr: J Biotech Res
NlmId: 101536727
123:123
JrId: 38195
long title: Rivista di linguistica
short title: Riv Linguist
ISSN: 1120-2726
ISSN (Online): 
IsoAbbr: Riv Linguist
NlmId: 101536726
123:123
JrId: 38196
long title: Journal of dairying, foods & home sciences
short title: J Dairy Foods Home Sci
ISSN: 0971-4456
ISSN (Online): 0976-0563
IsoAbbr: J Dairy Foods Home Sci
NlmId: 101536730
123:123
JrId: 38197
long title: Journal of heat transfer
short title: J Heat Transfer
ISSN: 0022-1481
ISSN (Online): 1528-8943
IsoAbbr: J Heat Transfer
NlmId: 101536732
123:123
JrId: 38198
long title: Journal of nanotechnology
short title: J Nanotechnol
ISSN: 1687-9503
ISSN (Online): 1687-9511
IsoAbbr: J Nanotechnol
NlmId: 101536740
123:123
JrId: 38199
long title: Journal of sport behavior
short title: J Sport Behav
ISSN: 0162-7341
ISSN (Online): 
IsoAbbr: J Sport Behav
NlmId: 101536935
123:123
JrId: 38200
long title: Journal of signal transduction
short title: J Signal Transduct
ISSN: 2090-1739
ISSN (Online): 2090-1747
IsoAbbr: J Signal Transduct
NlmId: 101536934
123:123
JrId: 38201
long title: Journal of tribology
short title: J Tribol
ISSN: 0742-4787
ISSN (Online): 1528-8897
IsoAbbr: J Tribol
NlmId: 101536936
123:123
JrId: 38202
long title: Journal of youth studies
short title: J Youth Stud
ISSN: 1367-6261
ISSN (Online): 1469-9680
IsoAbbr: J Youth Stud
NlmId: 101536941
123:123
JrId: 38203
long title: Online journal of public health informatics
short title: Online J Public Health Inform
ISSN: 
ISSN (Online): 1947-2579
IsoAbbr: Online J Public Health Inform
NlmId: 101536954
123:123
JrId: 38204
long title: Newspaper research journal
short title: Newsp Res J
ISSN: 0739-5329
ISSN (Online): 
IsoAbbr: Newsp Res J
NlmId: 101536944
123:123
JrId: 38206
long title: AMIA Summits on Translational Science proceedings AMIA Summit on Translational Science
short title: AMIA Summits Transl Sci Proc
ISSN: 
ISSN (Online): 2153-4063
IsoAbbr: AMIA Summits Transl Sci Proc
NlmId: 101539486
123:123
JrId: 38207
long title: Updates in surgery
short title: Updates Surg
ISSN: 2038-131X
ISSN (Online): 2038-3312
IsoAbbr: Updates Surg
NlmId: 101539818
123:123
JrId: 38208
long title: Quality in ageing : policy, practice and research
short title: Qual Ageing
ISSN: 1471-7794
ISSN (Online): 2042-8766
IsoAbbr: Qual Ageing
NlmId: 100966167
123:123
JrId: 38209
long title: The open biology journal
short title: Open Biol J
ISSN: 
ISSN (Online): 1874-1967
IsoAbbr: Open Biol J
NlmId: 101537085
123:123
JrId: 38210
long title: Victims & offenders
short title: Vict Offender
ISSN: 1556-4886
ISSN (Online): 1556-4991
IsoAbbr: Vict Offender
NlmId: 101537086
123:123
JrId: 38211
long title: World journal of cardiology
short title: World J Cardiol
ISSN: 
ISSN (Online): 1949-8462
IsoAbbr: World J Cardiol
NlmId: 101537090
123:123
JrId: 38212
long title: The open conference proceedings journal
short title: Open Conf Proc J
ISSN: 
ISSN (Online): 2210-2892
IsoAbbr: Open Conf Proc J
NlmId: 101537206
123:123
JrId: 38214
long title: Journal de chimie physique et de physicochimie biologique
short title: J Chim Phys Physicochim Biol
ISSN: 0021-7689
ISSN (Online): 
IsoAbbr: J Chim Phys Physicochim Biol
NlmId: 0376570
123:123
JrId: 38215
long title: Mental health, religion & culture
short title: Ment Health Relig Cult
ISSN: 1367-4676
ISSN (Online): 1469-9737
IsoAbbr: Ment Health Relig Cult
NlmId: 9814576
123:123
JrId: 38216
long title: ACM transactions on mathematical software. Association for Computing Machinery
short title: ACM Trans Math Softw
ISSN: 0098-3500
ISSN (Online): 1557-7295
IsoAbbr: ACM Trans Math Softw
NlmId: 9881112
123:123
JrId: 38217
long title: Advances in life course research
short title: Adv Life Course Res
ISSN: 1569-4909
ISSN (Online): 1879-6974
IsoAbbr: Adv Life Course Res
NlmId: 100960029
123:123
JrId: 38218
long title: Current organic synthesis
short title: Curr Org Synth
ISSN: 1570-1794
ISSN (Online): 
IsoAbbr: Curr Org Synth
NlmId: 101208457
123:123
JrId: 38219
long title: Best practices in mental health
short title: Best Pract Ment Health
ISSN: 1553-555X
ISSN (Online): 
IsoAbbr: Best Pract Ment Health
NlmId: 101235283
123:123
JrId: 38220
long title: The Internet journal of nephrology
short title: Internet J Nephrol
ISSN: 
ISSN (Online): 1540-2665
IsoAbbr: Internet J Nephrol
NlmId: 101279606
123:123
JrId: 38221
long title: Creativity research journal
short title: Creat Res J
ISSN: 1040-0419
ISSN (Online): 1532-6934
IsoAbbr: Creat Res J
NlmId: 101279887
123:123
JrId: 38223
long title: Asian American journal of psychology
short title: Asian Am J Psychol
ISSN: 1948-1985
ISSN (Online): 1948-1993
IsoAbbr: Asian Am J Psychol
NlmId: 101518079
123:123
JrId: 38224
long title: Advanced powder technology : the international journal of the Society of Powder Technology, Japan
short title: Adv Powder Technol
ISSN: 0921-8831
ISSN (Online): 1568-5527
IsoAbbr: Adv Powder Technol
NlmId: 101535104
123:123
JrId: 38225
long title: Cell communication insights
short title: Cell Commun Insights
ISSN: 
ISSN (Online): 1179-5689
IsoAbbr: Cell Commun Insights
NlmId: 101535239
123:123
JrId: 38226
long title: BIOforum Europe : trends and techniques in life science research
short title: Bioforum Eur
ISSN: 1611-597X
ISSN (Online): 
IsoAbbr: Bioforum Eur
NlmId: 101535172
123:123
JrId: 38227
long title: Clinical medicine reviews in therapeutics
short title: Clin Med Rev Ther
ISSN: 
ISSN (Online): 1179-2558
IsoAbbr: Clin Med Rev Ther
NlmId: 101535328
123:123
JrId: 38228
long title: Frontiers of materials science in China
short title: Front Mater Sci China
ISSN: 1673-7377
ISSN (Online): 1673-7482
IsoAbbr: Front Mater Sci China
NlmId: 101537093
123:123
JrId: 38229
long title: Infectious disease reports
short title: Infect Dis Rep
ISSN: 2036-7430
ISSN (Online): 2036-7449
IsoAbbr: Infect Dis Rep
NlmId: 101537203
123:123
JrId: 38230
long title: IEEE Symposium on Computational Intelligence and Data Mining IEEE Symposium on Computational Intelligence and Data Mining
short title: IEEE Symp Comput Intell Data Min
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE Symp Comput Intell Data Min
NlmId: 101537218
123:123
JrId: 38231
long title: IPDPS ... / International Parallel and Distributed Processing Symposium. IPDPS (Conference)
short title: IPDPS
ISSN: 
ISSN (Online): 
IsoAbbr: IPDPS
NlmId: 101537221
123:123
JrId: 38232
long title: Drug discovery today. Technologies
short title: Drug Discov Today Technol
ISSN: 
ISSN (Online): 1740-6749
IsoAbbr: Drug Discov Today Technol
NlmId: 101235076
123:123
JrId: 38233
long title: E-journal of applied psychology : clinical and social issues
short title: E J Appl Psychol
ISSN: 
ISSN (Online): 1832-7931
IsoAbbr: E J Appl Psychol
NlmId: 101255828
123:123
JrId: 38234
long title: Evidence-based communication assessment and intervention
short title: Evid Based Commun Assess Interv
ISSN: 1748-9539
ISSN (Online): 1748-9547
IsoAbbr: Evid Based Commun Assess Interv
NlmId: 101535411
123:123
JrId: 38235
long title: Health outcomes research in medicine
short title: Health Outcomes Res Med
ISSN: 
ISSN (Online): 1877-1319
IsoAbbr: Health Outcomes Res Med
NlmId: 101535505
123:123
JrId: 38236
long title: Global journal of community psychology practice
short title: Glob J Community Psychol Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Glob J Community Psychol Pract
NlmId: 101535804
123:123
JrId: 38238
long title: Journal of early intervention
short title: J Early Interv
ISSN: 1053-8151
ISSN (Online): 2154-3992
IsoAbbr: J Early Interv
NlmId: 8910748
123:123
JrId: 38239
long title: Operative techniques in orthopaedics
short title: Oper Tech Orthop
ISSN: 1048-6666
ISSN (Online): 1558-3848
IsoAbbr: Oper Tech Orthop
NlmId: 9112393
123:123
JrId: 38240
long title: Infectious diseases in clinical practice (Baltimore, Md.)
short title: Infect Dis Clin Pract (Baltim Md)
ISSN: 1056-9103
ISSN (Online): 1536-9943
IsoAbbr: Infect Dis Clin Pract (Baltim Md)
NlmId: 9204234
123:123
JrId: 38241
long title: Journal of rheology
short title: J Rheol (N Y N Y)
ISSN: 0148-6055
ISSN (Online): 1520-8516
IsoAbbr: J Rheol (N Y N Y)
NlmId: 9884286
123:123
JrId: 38242
long title: Journal of language and social psychology
short title: J Lang Soc Psychol
ISSN: 0261-927X
ISSN (Online): 1552-6526
IsoAbbr: J Lang Soc Psychol
NlmId: 9888962
123:123
JrId: 38243
long title: Journal of the American Water Resources Association / AWRA
short title: J Am Water Resour Assoc
ISSN: 1093-474X
ISSN (Online): 1752-1688
IsoAbbr: J Am Water Resour Assoc
NlmId: 9891525
123:123
JrId: 38244
long title: Strength and conditioning journal
short title: Strength Cond J
ISSN: 1524-1602
ISSN (Online): 1533-4295
IsoAbbr: Strength Cond J
NlmId: 100888833
123:123
JrId: 38245
long title: IEEE antennas and wireless propagation letters
short title: IEEE Antennas Wirel Propag Lett
ISSN: 1536-1225
ISSN (Online): 1548-5757
IsoAbbr: IEEE Antennas Wirel Propag Lett
NlmId: 101210745
123:123
JrId: 38246
long title: IEEE transactions on automation science and engineering : a publication of the IEEE Robotics and Automation Society
short title: IEEE Trans Autom Sci Eng
ISSN: 1545-5955
ISSN (Online): 1558-3783
IsoAbbr: IEEE Trans Autom Sci Eng
NlmId: 101225105
123:123
JrId: 38247
long title: Sports health
short title: Sports Health
ISSN: 1941-7381
ISSN (Online): 1941-0921
IsoAbbr: Sports Health
NlmId: 101518422
123:123
JrId: 38248
long title: Human genomics and proteomics : HGP
short title: Hum Genomics Proteomics
ISSN: 
ISSN (Online): 1757-4242
IsoAbbr: Hum Genomics Proteomics
NlmId: 101520320
123:123
JrId: 38249
long title: International journal of health sciences
short title: Int J Health Sci (Qassim)
ISSN: 1658-3639
ISSN (Online): 
IsoAbbr: Int J Health Sci (Qassim)
NlmId: 101528042
123:123
JrId: 38250
long title: World journal of hepatology
short title: World J Hepatol
ISSN: 
ISSN (Online): 1948-5182
IsoAbbr: World J Hepatol
NlmId: 101532469
123:123
JrId: 38251
long title: World journal of gastrointestinal oncology
short title: World J Gastrointest Oncol
ISSN: 
ISSN (Online): 1948-5204
IsoAbbr: World J Gastrointest Oncol
NlmId: 101532470
123:123
JrId: 38252
long title: World journal of gastrointestinal surgery
short title: World J Gastrointest Surg
ISSN: 
ISSN (Online): 1948-9366
IsoAbbr: World J Gastrointest Surg
NlmId: 101532473
123:123
JrId: 38253
long title: World journal of gastrointestinal endoscopy
short title: World J Gastrointest Endosc
ISSN: 
ISSN (Online): 1948-5190
IsoAbbr: World J Gastrointest Endosc
NlmId: 101532474
123:123
JrId: 38254
long title: Pharmaceutics
short title: Pharmaceutics
ISSN: 
ISSN (Online): 1999-4923
IsoAbbr: Pharmaceutics
NlmId: 101534003
123:123
JrId: 38255
long title: International journal of bioelectromagnetism
short title: Int J Bioelectromagn
ISSN: 1456-7857
ISSN (Online): 1456-7865
IsoAbbr: Int J Bioelectromagn
NlmId: 101535670
123:123
JrId: 38256
long title: Conference proceedings / IEEE International Conference on Systems, Man, and Cybernetics. IEEE International Conference on Systems, Man, and Cybernetics
short title: Conf Proc IEEE Int Conf Syst Man Cybern
ISSN: 1062-922X
ISSN (Online): 
IsoAbbr: Conf Proc IEEE Int Conf Syst Man Cybern
NlmId: 101535544
123:123
JrId: 38257
long title: International journal of computer mathematics
short title: Int J Comput Math
ISSN: 0020-7160
ISSN (Online): 1029-0265
IsoAbbr: Int J Comput Math
NlmId: 101535681
123:123
JrId: 38258
long title: Stem cells international
short title: Stem Cells Int
ISSN: 1687-966X
ISSN (Online): 1687-9678
IsoAbbr: Stem Cells Int
NlmId: 101535822
123:123
JrId: 38259
long title: Journal of Hispanic higher education
short title: J Hispanic High Educ
ISSN: 1538-1927
ISSN (Online): 1552-5716
IsoAbbr: J Hispanic High Educ
NlmId: 101535831
123:123
JrId: 38260
long title: Microbiology research
short title: Microbiol Res (Pavia)
ISSN: 2036-7473
ISSN (Online): 2036-7481
IsoAbbr: Microbiol Res (Pavia)
NlmId: 101535908
123:123
JrId: 38261
long title: Nova economia (Belo Horizonte, Brazil)
short title: Nova Econ
ISSN: 0103-6351
ISSN (Online): 1980-5381
IsoAbbr: Nova Econ
NlmId: 101535919
123:123
JrId: 38262
long title: Open access journal of clinical trials
short title: Open Access J Clin Trials
ISSN: 
ISSN (Online): 1179-1519
IsoAbbr: Open Access J Clin Trials
NlmId: 101535922
123:123
JrId: 38263
long title: Quantitative economics
short title: Quant Econom
ISSN: 1759-7323
ISSN (Online): 1759-7331
IsoAbbr: Quant Econom
NlmId: 101535952
123:123
JrId: 38264
long title: Revista Argentina de ciencias del comportamiento
short title: Rev Argent Cienc Comport
ISSN: 
ISSN (Online): 1852-4206
IsoAbbr: Rev Argent Cienc Comport
NlmId: 101535965
123:123
JrId: 38266
long title: The open addiction journal
short title: Open Addict J
ISSN: 
ISSN (Online): 1874-9410
IsoAbbr: Open Addict J
NlmId: 101536071
123:123
JrId: 38267
long title: Transportation
short title: Transportation (Amst)
ISSN: 0049-4488
ISSN (Online): 1572-9435
IsoAbbr: Transportation (Amst)
NlmId: 101536081
123:123
JrId: 38268
long title: The open hypertension journal
short title: Open Hypertens J
ISSN: 
ISSN (Online): 1876-5262
IsoAbbr: Open Hypertens J
NlmId: 101536077
123:123
JrId: 38269
long title: Journal of cardiovascular disease research
short title: J Cardiovasc Dis Res
ISSN: 0975-3583
ISSN (Online): 0976-2833
IsoAbbr: J Cardiovasc Dis Res
NlmId: 101536738
123:123
JrId: 38270
long title: Journal of craniovertebral junction and spine
short title: J Craniovertebr Junction Spine
ISSN: 0974-8237
ISSN (Online): 0976-9285
IsoAbbr: J Craniovertebr Junction Spine
NlmId: 101536746
123:123
JrId: 38271
long title: Proceedings / Symposium on Haptic Interfaces for Virtual Environment and Teleoperator Systems. Symposium on Haptic Interfaces for Virtual Environment and Teleoperator Systems
short title: Proc Symp Haptic Interface Virtual Env Teleoperator Syst
ISSN: 1551-5435
ISSN (Online): 
IsoAbbr: Proc Symp Haptic Interface Virtual Env Teleoperator Syst
NlmId: 101536400
123:123
JrId: 38272
long title: The gastroenterology report
short title: Gastroenterol Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Gastroenterol Rep
NlmId: 101536402
123:123
JrId: 38273
long title: World journal of radiology
short title: World J Radiol
ISSN: 
ISSN (Online): 1949-8470
IsoAbbr: World J Radiol
NlmId: 101538184
123:123
JrId: 38274
long title: Journal of osteoporosis
short title: J Osteoporos
ISSN: 2090-8059
ISSN (Online): 2042-0064
IsoAbbr: J Osteoporos
NlmId: 101538878
123:123
JrId: 38275
long title: Journal of dental biomechanics
short title: J Dent Biomech
ISSN: 
ISSN (Online): 1758-7360
IsoAbbr: J Dent Biomech
NlmId: 101538879
123:123
JrId: 38276
long title: International journal of hypertension
short title: Int J Hypertens
ISSN: 2090-0384
ISSN (Online): 2090-0392
IsoAbbr: Int J Hypertens
NlmId: 101538881
123:123
JrId: 38277
long title: Diabetes therapy : research, treatment and education of diabetes and related disorders
short title: Diabetes Ther
ISSN: 1869-6953
ISSN (Online): 1869-6961
IsoAbbr: Diabetes Ther
NlmId: 101539025
123:123
JrId: 38278
long title: Critical care research and practice
short title: Crit Care Res Pract
ISSN: 2090-1305
ISSN (Online): 2090-1313
IsoAbbr: Crit Care Res Pract
NlmId: 101539357
123:123
JrId: 38279
long title: Parkinson's disease
short title: Parkinsons Dis
ISSN: 2090-8083
ISSN (Online): 2042-0080
IsoAbbr: Parkinsons Dis
NlmId: 101539877
123:123
JrId: 38281
long title: HDA now / Hawaii Dental Association
short title: HDA Now
ISSN: 
ISSN (Online): 
IsoAbbr: HDA Now
NlmId: 101540870
123:123
JrId: 38282
long title: Reviews of modern physics
short title: Rev Mod Phys
ISSN: 0034-6861
ISSN (Online): 1539-0756
IsoAbbr: Rev Mod Phys
NlmId: 0401307
123:123
JrId: 38283
long title: Progress in botany. Fortschritte der Botanik
short title: Prog Bot
ISSN: 0340-4773
ISSN (Online): 
IsoAbbr: Prog Bot
NlmId: 7709003
123:123
JrId: 38284
long title: Journal of family therapy
short title: J Fam Ther
ISSN: 0163-4445
ISSN (Online): 1467-6427
IsoAbbr: J Fam Ther
NlmId: 7908149
123:123
JrId: 38285
long title: Clinical research and regulatory affairs
short title: Clin Res Regul Aff
ISSN: 1060-1333
ISSN (Online): 1532-2521
IsoAbbr: Clin Res Regul Aff
NlmId: 9211145
123:123
JrId: 38286
long title: Biotropica
short title: Biotropica
ISSN: 0006-3606
ISSN (Online): 1744-7429
IsoAbbr: Biotropica
NlmId: 9882811
123:123
JrId: 38287
long title: Macromolecular symposia
short title: Macromol Symp
ISSN: 1022-1360
ISSN (Online): 1521-3900
IsoAbbr: Macromol Symp
NlmId: 9888296
123:123
JrId: 38288
long title: Current medical literature. Cardiology
short title: Curr Med Lit Cardiol
ISSN: 1354-0122
ISSN (Online): 
IsoAbbr: Curr Med Lit Cardiol
NlmId: 9892051
123:123
JrId: 38289
long title: Applied physics. A, Materials science & processing
short title: Appl Phys A Mater Sci Process
ISSN: 0947-8396
ISSN (Online): 1432-0630
IsoAbbr: Appl Phys A Mater Sci Process
NlmId: 100910681
123:123
JrId: 38290
long title: Cognition, technology & work (Online)
short title: Cogn Technol Work
ISSN: 1435-5558
ISSN (Online): 1435-5566
IsoAbbr: Cogn Technol Work
NlmId: 101123324
123:123
JrId: 38292
long title: Health sociology review : the journal of the Health Section of the Australian Sociological Association
short title: Health Sociol Rev
ISSN: 1446-1242
ISSN (Online): 
IsoAbbr: Health Sociol Rev
NlmId: 101156268
123:123
JrId: 38293
long title: Journal of family theory & review
short title: J Fam Theory Rev
ISSN: 1756-2570
ISSN (Online): 1756-2589
IsoAbbr: J Fam Theory Rev
NlmId: 101515944
123:123
JrId: 38294
long title: Social psychological and personality science
short title: Soc Psychol Personal Sci
ISSN: 1948-5506
ISSN (Online): 1948-5514
IsoAbbr: Soc Psychol Personal Sci
NlmId: 101535405
123:123
JrId: 38295
long title: Anemia
short title: Anemia
ISSN: 2090-1267
ISSN (Online): 2090-1275
IsoAbbr: Anemia
NlmId: 101536021
123:123
JrId: 38298
long title: Applied soft computing
short title: Appl Soft Comput
ISSN: 1568-4946
ISSN (Online): 1872-9681
IsoAbbr: Appl Soft Comput
NlmId: 101536968
123:123
JrId: 38299
long title: Chilean journal of statistics
short title: Chil J Stat
ISSN: 0718-7912
ISSN (Online): 0718-7920
IsoAbbr: Chil J Stat
NlmId: 101537033
123:123
JrId: 38301
long title: Discrete mathematics
short title: Discrete Math
ISSN: 0012-365X
ISSN (Online): 1872-681X
IsoAbbr: Discrete Math
NlmId: 101537075
123:123
JrId: 38302
long title: European infectious disease
short title: Eur Infect Dis
ISSN: 1755-1137
ISSN (Online): 1755-1145
IsoAbbr: Eur Infect Dis
NlmId: 101537082
123:123
JrId: 38303
long title: European neurological review
short title: Eur Neurol Rev
ISSN: 1758-3837
ISSN (Online): 1758-3845
IsoAbbr: Eur Neurol Rev
NlmId: 101537083
123:123
JrId: 38304
long title: IEEE nanotechnology magazine
short title: IEEE Nanotechnol Mag
ISSN: 1932-4510
ISSN (Online): 1942-7808
IsoAbbr: IEEE Nanotechnol Mag
NlmId: 101537143
123:123
JrId: 38305
long title: IEEE photonics journal
short title: IEEE Photonics J
ISSN: 
ISSN (Online): 1943-0655
IsoAbbr: IEEE Photonics J
NlmId: 101537226
123:123
JrId: 38306
long title: International journal of diabetes mellitus
short title: Int J Diabetes Mellit
ISSN: 1877-5934
ISSN (Online): 1877-5942
IsoAbbr: Int J Diabetes Mellit
NlmId: 101537239
123:123
JrId: 38307
long title: Proceedings / IEEE Southwest Symposium on Image Analysis and Interpretation. IEEE Southwest Symposium on Image Analysis and Interpretation
short title: Proc IEEE Southwest Symp Image Anal Interpret
ISSN: 1550-5782
ISSN (Online): 
IsoAbbr: Proc IEEE Southwest Symp Image Anal Interpret
NlmId: 101537391
123:123
JrId: 38308
long title: Journal of behavior analysis in health, sports, fitness and medicine
short title: J Behav Anal Health Sports Fit Med
ISSN: 
ISSN (Online): 1946-7079
IsoAbbr: J Behav Anal Health Sports Fit Med
NlmId: 101537410
123:123
JrId: 38309
long title: Journal of Scandinavian studies in criminology and crime prevention
short title: J Scand Stud Criminol Crime Prev
ISSN: 1404-3858
ISSN (Online): 1651-2340
IsoAbbr: J Scand Stud Criminol Crime Prev
NlmId: 101537413
123:123
JrId: 38310
long title: The Journal of West African languages
short title: J West Afr Lang
ISSN: 0022-5401
ISSN (Online): 
IsoAbbr: J West Afr Lang
NlmId: 101537414
123:123
JrId: 38311
long title: Journal of behavioral and neuroscience research
short title: J Behav Neurosci Res
ISSN: 
ISSN (Online): 
IsoAbbr: J Behav Neurosci Res
NlmId: 101537417
123:123
JrId: 38312
long title: Materials evaluation
short title: Mater Eval
ISSN: 0025-5327
ISSN (Online): 
IsoAbbr: Mater Eval
NlmId: 101537765
123:123
JrId: 38313
long title: Nature and science of sleep
short title: Nat Sci Sleep
ISSN: 
ISSN (Online): 1179-1608
IsoAbbr: Nat Sci Sleep
NlmId: 101537767
123:123
JrId: 38314
long title: Optimal control applications & methods
short title: Optim Control Appl Methods
ISSN: 0143-2087
ISSN (Online): 1099-1514
IsoAbbr: Optim Control Appl Methods
NlmId: 101537768
123:123
JrId: 38315
long title: Procedia in vaccinology
short title: Procedia Vaccinol
ISSN: 
ISSN (Online): 1877-282X
IsoAbbr: Procedia Vaccinol
NlmId: 101537770
123:123
JrId: 38316
long title: Procedia computer science
short title: Procedia Comput Sci
ISSN: 
ISSN (Online): 1877-0509
IsoAbbr: Procedia Comput Sci
NlmId: 101537771
123:123
JrId: 38317
long title: Proceedings of the Institute of Acoustics Institute of Acoustics (Great Britain)
short title: Proc Inst Acoust
ISSN: 1478-6095
ISSN (Online): 
IsoAbbr: Proc Inst Acoust
NlmId: 101537785
123:123
JrId: 38318
long title: Robotics and computer-integrated manufacturing
short title: Robot Comput Integr Manuf
ISSN: 0736-5845
ISSN (Online): 1879-2537
IsoAbbr: Robot Comput Integr Manuf
NlmId: 101538497
123:123
JrId: 38319
long title: The open drug discovery journal
short title: Open Drug Discov J
ISSN: 
ISSN (Online): 1877-3818
IsoAbbr: Open Drug Discov J
NlmId: 101538501
123:123
JrId: 38326
long title: IEEE pulse
short title: IEEE Pulse
ISSN: 2154-2287
ISSN (Online): 
IsoAbbr: IEEE Pulse
NlmId: 101541727
123:123
JrId: 38327
long title: Analytical cellular pathology (Amsterdam)
short title: Anal Cell Pathol (Amst)
ISSN: 2210-7177
ISSN (Online): 2210-7185
IsoAbbr: Anal Cell Pathol (Amst)
NlmId: 101541993
123:123
JrId: 38329
long title: Revista brasileira de educacao medica
short title: Rev Bras Educ Med
ISSN: 0100-5502
ISSN (Online): 1981-5271
IsoAbbr: Rev Bras Educ Med
NlmId: 7810148
123:123
JrId: 38330
long title: Journal of cytology / Indian Academy of Cytologists
short title: J Cytol
ISSN: 0970-9371
ISSN (Online): 0974-5165
IsoAbbr: J Cytol
NlmId: 8915204
123:123
JrId: 38331
long title: Arquivos de medicina : revista de ciencia e arte medicas
short title: Arq Med
ISSN: 0871-3413
ISSN (Online): 
IsoAbbr: Arq Med
NlmId: 9207847
123:123
JrId: 38332
long title: Advances in organ biology
short title: Adv Organ Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Adv Organ Biol
NlmId: 9713488
123:123
JrId: 38334
long title: Journal of applied polymer science
short title: J Appl Polym Sci
ISSN: 0021-8995
ISSN (Online): 1097-4628
IsoAbbr: J Appl Polym Sci
NlmId: 9891577
123:123
JrId: 38335
long title: Measurement in physical education and exercise science
short title: Meas Phys Educ Exerc Sci
ISSN: 1091-367X
ISSN (Online): 1532-7841
IsoAbbr: Meas Phys Educ Exerc Sci
NlmId: 100893864
123:123
JrId: 38336
long title: Clinical journal of women's health
short title: Clin J Womens Health
ISSN: 1527-0289
ISSN (Online): 
IsoAbbr: Clin J Womens Health
NlmId: 100901186
123:123
JrId: 38337
long title: The journal of pediatric pharmacology and therapeutics : JPPT : the official journal of PPAG
short title: J Pediatr Pharmacol Ther
ISSN: 1551-6776
ISSN (Online): 
IsoAbbr: J Pediatr Pharmacol Ther
NlmId: 101089851
123:123
JrId: 38338
long title: Microscopy and analysis (Americas ed.)
short title: Microsc Anal (Am Ed)
ISSN: 2043-0639
ISSN (Online): 
IsoAbbr: Microsc Anal (Am Ed)
NlmId: 101129623
123:123
JrId: 38339
long title: Toxicology international
short title: Toxicol Int
ISSN: 0971-6580
ISSN (Online): 0976-5131
IsoAbbr: Toxicol Int
NlmId: 101191279
123:123
JrId: 38340
long title: Drug discovery today. Biosilico
short title: Drug Discov Today Biosilico
ISSN: 1741-8364
ISSN (Online): 1878-0997
IsoAbbr: Drug Discov Today Biosilico
NlmId: 101223256
123:123
JrId: 38341
long title: The journal of the International Association of Medical Science Educators : JIAMSE
short title: J Int Assoc Med Sci Educ
ISSN: 
ISSN (Online): 1550-8897
IsoAbbr: J Int Assoc Med Sci Educ
NlmId: 101255422
123:123
JrId: 38342
long title: Haematologica reports
short title: Haematol Rep
ISSN: 1824-9337
ISSN (Online): 
IsoAbbr: Haematol Rep
NlmId: 101264943
123:123
JrId: 38343
long title: Journal of pediatric neurosciences
short title: J Pediatr Neurosci
ISSN: 1817-1745
ISSN (Online): 1998-3948
IsoAbbr: J Pediatr Neurosci
NlmId: 101273794
123:123
JrId: 38344
long title: Journal of food science education
short title: J Food Sci Educ
ISSN: 
ISSN (Online): 1541-4329
IsoAbbr: J Food Sci Educ
NlmId: 101305208
123:123
JrId: 38345
long title: Heart views : the official journal of the Gulf Heart Association
short title: Heart Views
ISSN: 1995-705X
ISSN (Online): 0976-5123
IsoAbbr: Heart Views
NlmId: 101316474
123:123
JrId: 38346
long title: Global health governance : the scholarly journal for the new health security paradigm
short title: Glob Health Gov
ISSN: 
ISSN (Online): 1939-2389
IsoAbbr: Glob Health Gov
NlmId: 101318458
123:123
JrId: 38347
long title: Analytical methods : advancing methods and applications
short title: Anal Methods
ISSN: 1759-9660
ISSN (Online): 1759-9679
IsoAbbr: Anal Methods
NlmId: 101519733
123:123
JrId: 38348
long title: The journal of advanced prosthodontics
short title: J Adv Prosthodont
ISSN: 2005-7806
ISSN (Online): 2005-7814
IsoAbbr: J Adv Prosthodont
NlmId: 101521064
123:123
JrId: 38349
long title: Protein & cell
short title: Protein Cell
ISSN: 1674-800X
ISSN (Online): 1674-8018
IsoAbbr: Protein Cell
NlmId: 101532368
123:123
JrId: 38350
long title: Psychological injury and law
short title: Psychol Inj Law
ISSN: 1938-971X
ISSN (Online): 1938-9728
IsoAbbr: Psychol Inj Law
NlmId: 101535954
123:123
JrId: 38351
long title: Journal of young pharmacists : JYP
short title: J Young Pharm
ISSN: 0975-1483
ISSN (Online): 0975-1505
IsoAbbr: J Young Pharm
NlmId: 101537066
123:123
JrId: 38352
long title: Acta mechanica Sinica = Li xue xue bao / the Chinese Society of Theoretical and Applied Mechanics
short title: Acta Mech Sin
ISSN: 0567-7718
ISSN (Online): 1614-3116
IsoAbbr: Acta Mech Sin
NlmId: 101537637
123:123
JrId: 38353
long title: Advanced engineering materials
short title: Adv Eng Mater
ISSN: 1438-1656
ISSN (Online): 1527-2648
IsoAbbr: Adv Eng Mater
NlmId: 101537646
123:123
JrId: 38354
long title: Advances in pharmacological sciences
short title: Adv Pharmacol Sci
ISSN: 1687-6334
ISSN (Online): 1687-6342
IsoAbbr: Adv Pharmacol Sci
NlmId: 101537654
123:123
JrId: 38355
long title: Annals of mathematics and artificial intelligence
short title: Ann Math Artif Intell
ISSN: 1012-2443
ISSN (Online): 1573-7470
IsoAbbr: Ann Math Artif Intell
NlmId: 101537673
123:123
JrId: 38356
long title: Annual review of economics
short title: Annu Rev Econom
ISSN: 1941-1383
ISSN (Online): 1941-1391
IsoAbbr: Annu Rev Econom
NlmId: 101537716
123:123
JrId: 38357
long title: Anuario de investigacion en adicciones
short title: Anu Investig Adicciones
ISSN: 1665-9104
ISSN (Online): 
IsoAbbr: Anu Investig Adicciones
NlmId: 101537724
123:123
JrId: 38358
long title: Applied clinical informatics
short title: Appl Clin Inform
ISSN: 
ISSN (Online): 1869-0327
IsoAbbr: Appl Clin Inform
NlmId: 101537732
123:123
JrId: 38359
long title: Clinical medicine insights. Circulatory, respiratory and pulmonary medicine
short title: Clin Med Insights Circ Respir Pulm Med
ISSN: 
ISSN (Online): 1179-5484
IsoAbbr: Clin Med Insights Circ Respir Pulm Med
NlmId: 101537753
123:123
JrId: 38360
long title: Cybernetics and systems
short title: Cybern Syst
ISSN: 0196-9722
ISSN (Online): 1087-6553
IsoAbbr: Cybern Syst
NlmId: 101537856
123:123
JrId: 38361
long title: Constraints : an international journal
short title: Constraints
ISSN: 1383-7133
ISSN (Online): 1572-9354
IsoAbbr: Constraints
NlmId: 101537904
123:123
JrId: 38362
long title: Episteme (Edinburgh)
short title: Episteme (Edinb)
ISSN: 1742-3600
ISSN (Online): 1750-0117
IsoAbbr: Episteme (Edinb)
NlmId: 101537927
123:123
JrId: 38363
long title: IEEE embedded systems letters
short title: IEEE Embed Syst Lett
ISSN: 1943-0663
ISSN (Online): 1943-0671
IsoAbbr: IEEE Embed Syst Lett
NlmId: 101538056
123:123
JrId: 38364
long title: Proceedings of the ... IEEE International Conference on Pervasive Computing and Communications. IEEE International Conference on Pervasive Computing and Communications
short title: Proc IEEE Int Conf Pervasive Comput Commun
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Int Conf Pervasive Comput Commun
NlmId: 101538073
123:123
JrId: 38365
long title: International journal of computational intelligence and applications
short title: Int J Comput Intell Appl
ISSN: 1469-0268
ISSN (Online): 1757-5885
IsoAbbr: Int J Comput Intell Appl
NlmId: 101538126
123:123
JrId: 38366
long title: International journal of inflammation
short title: Int J Inflam
ISSN: 2090-8040
ISSN (Online): 2042-0099
IsoAbbr: Int J Inflam
NlmId: 101538188
123:123
JrId: 38367
long title: International journal of proteomics
short title: Int J Proteomics
ISSN: 2090-2166
ISSN (Online): 2090-2174
IsoAbbr: Int J Proteomics
NlmId: 101538205
123:123
JrId: 38368
long title: Journal of ambient intelligence and humanized computing
short title: J Ambient Intell Humaniz Comput
ISSN: 1868-5137
ISSN (Online): 1868-5145
IsoAbbr: J Ambient Intell Humaniz Comput
NlmId: 101538212
123:123
JrId: 38369
long title: Journal of cleaner production
short title: J Clean Prod
ISSN: 0959-6526
ISSN (Online): 1879-1786
IsoAbbr: J Clean Prod
NlmId: 101538287
123:123
JrId: 38370
long title: Journal of computational and applied mathematics
short title: J Comput Appl Math
ISSN: 0377-0427
ISSN (Online): 1879-1778
IsoAbbr: J Comput Appl Math
NlmId: 101538565
123:123
JrId: 38371
long title: Journal of teacher education
short title: J Teach Educ
ISSN: 0022-4871
ISSN (Online): 1552-7816
IsoAbbr: J Teach Educ
NlmId: 101538627
123:123
JrId: 38372
long title: Mathematical geosciences
short title: Math Geosci
ISSN: 1874-8961
ISSN (Online): 1874-8953
IsoAbbr: Math Geosci
NlmId: 101538707
123:123
JrId: 38373
long title: Proceedings of the ... SIAM International Conference on Data Mining. SIAM International Conference on Data Mining
short title: Proc SIAM Int Conf Data Min
ISSN: 2167-0102
ISSN (Online): 2167-0099
IsoAbbr: Proc SIAM Int Conf Data Min
NlmId: 101538813
123:123
JrId: 38374
long title: Prevention in counseling psychology : theory, research, practice and training
short title: Prev Couns Psychol
ISSN: 
ISSN (Online): 
IsoAbbr: Prev Couns Psychol
NlmId: 101538868
123:123
JrId: 38375
long title: Provincial China
short title: Prov China
ISSN: 
ISSN (Online): 1836-7038
IsoAbbr: Prov China
NlmId: 101538816
123:123
JrId: 38376
long title: Sensing and instrumentation for food quality and safety
short title: Sens Instrum Food Qual Saf
ISSN: 1932-7587
ISSN (Online): 1932-9954
IsoAbbr: Sens Instrum Food Qual Saf
NlmId: 101538871
123:123
JrId: 38377
long title: The journal of research administration
short title: J Res Adm
ISSN: 1539-1590
ISSN (Online): 
IsoAbbr: J Res Adm
NlmId: 101538872
123:123
JrId: 38378
long title: The Open autoimmunity journal
short title: Open Autoimmun J
ISSN: 
ISSN (Online): 1876-8946
IsoAbbr: Open Autoimmun J
NlmId: 101538899
123:123
JrId: 38379
long title: Open surgical oncology journal (Online)
short title: Open Surg Oncol J
ISSN: 
ISSN (Online): 1876-5041
IsoAbbr: Open Surg Oncol J
NlmId: 101538900
123:123
JrId: 38380
long title: Oxford studies in ancient philosophy
short title: Oxf Stud Anc Philos
ISSN: 0265-7651
ISSN (Online): 
IsoAbbr: Oxf Stud Anc Philos
NlmId: 101539189
123:123
JrId: 38381
long title: Forced migration review
short title: Forced Migr Rev
ISSN: 1460-9819
ISSN (Online): 
IsoAbbr: Forced Migr Rev
NlmId: 101539224
123:123
JrId: 38383
long title: Journal of population ageing
short title: J Popul Ageing
ISSN: 1874-7884
ISSN (Online): 1874-7876
IsoAbbr: J Popul Ageing
NlmId: 101539229
123:123
JrId: 38384
long title: NDT & E international : independent nondestructive testing and evaluation
short title: NDT E Int
ISSN: 0963-8695
ISSN (Online): 1879-1174
IsoAbbr: NDT E Int
NlmId: 101541999
123:123
JrId: 38385
long title: Journal of ginseng research
short title: J Ginseng Res
ISSN: 1226-8453
ISSN (Online): 2093-4947
IsoAbbr: J Ginseng Res
NlmId: 100890690
123:123
JrId: 38387
long title: Studium (Rotterdam, Netherlands)
short title: Studium (Rotterdam)
ISSN: 1876-9055
ISSN (Online): 
IsoAbbr: Studium (Rotterdam)
NlmId: 101491727
123:123
JrId: 38388
long title: Childhood obesity (Print)
short title: Child Obes
ISSN: 2153-2168
ISSN (Online): 2153-2176
IsoAbbr: Child Obes
NlmId: 101542497
123:123
JrId: 38389
long title: Hirosaki igaku = Hirosaki medical journal
short title: Hirosaki Igaku
ISSN: 0439-1721
ISSN (Online): 
IsoAbbr: Hirosaki Igaku
NlmId: 9427269
123:123
JrId: 38390
long title: Advance for occupational therapy practitioners
short title: Adv Occup Ther Pract
ISSN: 1099-9507
ISSN (Online): 
IsoAbbr: Adv Occup Ther Pract
NlmId: 9892326
123:123
JrId: 38391
long title: Communication disorders quarterly
short title: Commun Disord Q
ISSN: 1525-7401
ISSN (Online): 1538-4837
IsoAbbr: Commun Disord Q
NlmId: 100958329
123:123
JrId: 38394
long title: Biomolecular concepts
short title: Biomol Concepts
ISSN: 1868-5021
ISSN (Online): 1868-503X
IsoAbbr: Biomol Concepts
NlmId: 101518829
123:123
JrId: 38395
long title: Artificial DNA, PNA & XNA
short title: Artif DNA PNA XNA
ISSN: 1949-095X
ISSN (Online): 1949-0968
IsoAbbr: Artif DNA PNA XNA
NlmId: 101524746
123:123
JrId: 38396
long title: Health
short title: Health (Irvine Calif)
ISSN: 1949-4998
ISSN (Online): 1949-5005
IsoAbbr: Health (Irvine Calif)
NlmId: 101537301
123:123
JrId: 38397
long title: Chimerism
short title: Chimerism
ISSN: 1938-1956
ISSN (Online): 1938-1964
IsoAbbr: Chimerism
NlmId: 101540510
123:123
JrId: 38398
long title: Acta mechanica
short title: Acta Mech
ISSN: 0001-5970
ISSN (Online): 1619-6937
IsoAbbr: Acta Mech
NlmId: 101540520
123:123
JrId: 38399
long title: Advance for physical therapy and rehab medicine
short title: Adv Phys Ther Rehab Med
ISSN: 
ISSN (Online): 
IsoAbbr: Adv Phys Ther Rehab Med
NlmId: 101540530
123:123
JrId: 38400
long title: Agro food industry hi-tech
short title: Agro Food Ind Hi Tech
ISSN: 1722-6996
ISSN (Online): 2035-4606
IsoAbbr: Agro Food Ind Hi Tech
NlmId: 101540536
123:123
JrId: 38401
long title: Aging and disease
short title: Aging Dis
ISSN: 
ISSN (Online): 2152-5250
IsoAbbr: Aging Dis
NlmId: 101540533
123:123
JrId: 38402
long title: Annals of gastroenterology & hepatology
short title: Ann Gastroentol Hepatol
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Gastroentol Hepatol
NlmId: 101540538
123:123
JrId: 38403
long title: Asian Journal of Experimental Biological Sciences
short title: Asian J Exp Biol Sci
ISSN: 0975-5845
ISSN (Online): 
IsoAbbr: Asian J Exp Biol Sci
NlmId: 101540561
123:123
JrId: 38405
long title: Biomedical optics express
short title: Biomed Opt Express
ISSN: 
ISSN (Online): 2156-7085
IsoAbbr: Biomed Opt Express
NlmId: 101540630
123:123
JrId: 38406
long title: Cellular therapy and transplantation
short title: Cell Ther Transplant
ISSN: 1867-416X
ISSN (Online): 1866-8836
IsoAbbr: Cell Ther Transplant
NlmId: 101540634
123:123
JrId: 38407
long title: Cholesterol
short title: Cholesterol
ISSN: 2090-1283
ISSN (Online): 2090-1291
IsoAbbr: Cholesterol
NlmId: 101540641
123:123
JrId: 38408
long title: Communications in mathematical sciences
short title: Commun Math Sci
ISSN: 1539-6746
ISSN (Online): 1945-0796
IsoAbbr: Commun Math Sci
NlmId: 101540871
123:123
JrId: 38409
long title: Early childhood services (San Diego, Calif.)
short title: Early Child Serv (San Diego)
ISSN: 1559-9647
ISSN (Online): 
IsoAbbr: Early Child Serv (San Diego)
NlmId: 101540950
123:123
JrId: 38410
long title: Current trends in neurology
short title: Curr Trends Neurol
ISSN: 0972-8252
ISSN (Online): 
IsoAbbr: Curr Trends Neurol
NlmId: 101540872
123:123
JrId: 38411
long title: Frontiers in biology
short title: Front Biol
ISSN: 1674-7984
ISSN (Online): 1674-7992
IsoAbbr: Front Biol
NlmId: 101541748
123:123
JrId: 38412
long title: Group facilitation : a research & applications journal
short title: Group Facil
ISSN: 1534-5653
ISSN (Online): 1545-5947
IsoAbbr: Group Facil
NlmId: 101541757
123:123
JrId: 38413
long title: Heart international
short title: Heart Int
ISSN: 1826-1868
ISSN (Online): 2036-2579
IsoAbbr: Heart Int
NlmId: 101541778
123:123
JrId: 38414
long title: IEEE transactions on autonomous mental development
short title: IEEE Trans Auton Ment Dev
ISSN: 1943-0604
ISSN (Online): 1943-0612
IsoAbbr: IEEE Trans Auton Ment Dev
NlmId: 101541808
123:123
JrId: 38415
long title: Developmental cognitive neuroscience
short title: Dev Cogn Neurosci
ISSN: 1878-9293
ISSN (Online): 1878-9307
IsoAbbr: Dev Cogn Neurosci
NlmId: 101541838
123:123
JrId: 38417
long title: Anales. Sociedad Mexicana de Oftalmologia y Oto-rino-laringologia
short title: An Soc Mex Oftalmol Otorinolaringol
ISSN: 
ISSN (Online): 
IsoAbbr: An Soc Mex Oftalmol Otorinolaringol
NlmId: 0027065
123:123
JrId: 38418
long title: Tijeretazos sobre malaria
short title: Tijeretazos Malar
ISSN: 
ISSN (Online): 
IsoAbbr: Tijeretazos Malar
NlmId: 0312407
123:123
JrId: 38420
long title: Health and social welfare
short title: Health Soc Welf
ISSN: 
ISSN (Online): 
IsoAbbr: Health Soc Welf
NlmId: 17310190R
123:123
JrId: 38421
long title: Publicacoes medicas
short title: Publicacoes Med
ISSN: 
ISSN (Online): 
IsoAbbr: Publicacoes Med
NlmId: 19930220R
123:123
JrId: 38423
long title: Imagination, cognition and personality
short title: Imagin Cogn Pers
ISSN: 0276-2366
ISSN (Online): 1541-4477
IsoAbbr: Imagin Cogn Pers
NlmId: 8208719
123:123
JrId: 38424
long title: Reviews in medical microbiology : a journal of the Pathological Society of Great Britain and Ireland
short title: Rev Med Microbiol
ISSN: 0954-139X
ISSN (Online): 1473-5601
IsoAbbr: Rev Med Microbiol
NlmId: 9007564
123:123
JrId: 38425
long title: The Pezcoller Foundation journal : news from the Pezcoller Foundation world
short title: Pezcoller Found J
ISSN: 
ISSN (Online): 
IsoAbbr: Pezcoller Found J
NlmId: 9434193
123:123
JrId: 38427
long title: Nordisk alkohol- & narkotikatidskrift : NAT
short title: Nordisk Alkohol Nark
ISSN: 1455-0725
ISSN (Online): 1458-6126
IsoAbbr: Nordisk Alkohol Nark
NlmId: 100937320
123:123
JrId: 38428
long title: Scientia medica
short title: Sci Med (Porto Alegre)
ISSN: 1806-5562
ISSN (Online): 1980-6108
IsoAbbr: Sci Med (Porto Alegre)
NlmId: 101252045
123:123
JrId: 38429
long title: International journal of mental health and addiction
short title: Int J Ment Health Addict
ISSN: 1557-1874
ISSN (Online): 1557-1882
IsoAbbr: Int J Ment Health Addict
NlmId: 101256588
123:123
JrId: 38430
long title: Journal of library metadata
short title: J Libr Metadata
ISSN: 1938-6389
ISSN (Online): 1937-5034
IsoAbbr: J Libr Metadata
NlmId: 101314251
123:123
JrId: 38431
long title: Mediterranean journal of hematology and infectious diseases
short title: Mediterr J Hematol Infect Dis
ISSN: 
ISSN (Online): 2035-3006
IsoAbbr: Mediterr J Hematol Infect Dis
NlmId: 101530512
123:123
JrId: 38432
long title: World journal of stem cells
short title: World J Stem Cells
ISSN: 
ISSN (Online): 1948-0210
IsoAbbr: World J Stem Cells
NlmId: 101535826
123:123
JrId: 38433
long title: Wiley interdisciplinary reviews. RNA
short title: Wiley Interdiscip Rev RNA
ISSN: 1757-7004
ISSN (Online): 1757-7012
IsoAbbr: Wiley Interdiscip Rev RNA
NlmId: 101536955
123:123
JrId: 38434
long title: Therapeutic delivery
short title: Ther Deliv
ISSN: 2041-5990
ISSN (Online): 2041-6008
IsoAbbr: Ther Deliv
NlmId: 101538870
123:123
JrId: 38435
long title: Journal of college student retention : research, theory & practice
short title: J Coll Stud Ret
ISSN: 1521-0251
ISSN (Online): 1541-4167
IsoAbbr: J Coll Stud Ret
NlmId: 101540548
123:123
JrId: 38437
long title: Journal of computational science
short title: J Comput Sci
ISSN: 1877-7503
ISSN (Online): 
IsoAbbr: J Comput Sci
NlmId: 101540553
123:123
JrId: 38438
long title: Journal of geometric mechanics
short title: J Geom Mech
ISSN: 1941-4889
ISSN (Online): 1941-4897
IsoAbbr: J Geom Mech
NlmId: 101540563
123:123
JrId: 38439
long title: Mind & brain : the journal of psychiatry
short title: Mind Brain
ISSN: 2042-468X
ISSN (Online): 2042-4698
IsoAbbr: Mind Brain
NlmId: 101540651
123:123
JrId: 38440
long title: Open access bioinformatics
short title: Open Access Bioinformatics
ISSN: 
ISSN (Online): 1179-2701
IsoAbbr: Open Access Bioinformatics
NlmId: 101540978
123:123
JrId: 38441
long title: Journal of nephrology and renal transplantation
short title: J Nephrol Ren Transplant
ISSN: 1918-025X
ISSN (Online): 1918-0268
IsoAbbr: J Nephrol Ren Transplant
NlmId: 101540748
123:123
JrId: 38442
long title: Journal of non-crystalline solids
short title: J Non Cryst Solids
ISSN: 0022-3093
ISSN (Online): 1873-4812
IsoAbbr: J Non Cryst Solids
NlmId: 101540758
123:123
JrId: 38443
long title: Journal of optimization theory and applications
short title: J Optim Theory Appl
ISSN: 0022-3239
ISSN (Online): 1573-2878
IsoAbbr: J Optim Theory Appl
NlmId: 101540765
123:123
JrId: 38444
long title: Peer review : emerging trends and key debates in undergraduate education
short title: Peer Rev
ISSN: 1541-1389
ISSN (Online): 
IsoAbbr: Peer Rev
NlmId: 101541015
123:123
JrId: 38445
long title: Research letters in signal processing
short title: Res Lett Signal Process
ISSN: 1687-6911
ISSN (Online): 1687-692X
IsoAbbr: Res Lett Signal Process
NlmId: 101541031
123:123
JrId: 38446
long title: Sociological forum (Randolph, N.J.)
short title: Sociol Forum (Randolph N J)
ISSN: 0884-8971
ISSN (Online): 1573-7861
IsoAbbr: Sociol Forum (Randolph N J)
NlmId: 101541119
123:123
JrId: 38447
long title: Chemical educator (Boise, Idaho)
short title: Chem Educ
ISSN: 
ISSN (Online): 1430-4171
IsoAbbr: Chem Educ
NlmId: 101541128
123:123
JrId: 38448
long title: The Hedgehog review
short title: Hedgehog Rev
ISSN: 1527-9677
ISSN (Online): 
IsoAbbr: Hedgehog Rev
NlmId: 101541146
123:123
JrId: 38449
long title: Journal of coagulation disorders
short title: J Coagul Disord
ISSN: 2041-7969
ISSN (Online): 
IsoAbbr: J Coagul Disord
NlmId: 101541191
123:123
JrId: 38450
long title: Sight and life magazine
short title: Sight Life Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Sight Life Mag
NlmId: 101541194
123:123
JrId: 38451
long title: The open pacing, electrophysiology & therapy journal
short title: Open Pacing Electrophysiol Ther J
ISSN: 
ISSN (Online): 1876-536X
IsoAbbr: Open Pacing Electrophysiol Ther J
NlmId: 101541204
123:123
JrId: 38452
long title: IEEE transactions on circuits and systems. II, Express briefs : a publication of the IEEE Circuits and Systems Society
short title: IEEE Trans Circuits Syst II Express Briefs
ISSN: 1549-7747
ISSN (Online): 1558-3791
IsoAbbr: IEEE Trans Circuits Syst II Express Briefs
NlmId: 101542815
123:123
JrId: 38453
long title: IETE journal of research
short title: IETE J Res
ISSN: 0377-2063
ISSN (Online): 
IsoAbbr: IETE J Res
NlmId: 101542816
123:123
JrId: 38454
long title: Journal of algebraic statistics
short title: J Algebr Stat
ISSN: 
ISSN (Online): 1309-3452
IsoAbbr: J Algebr Stat
NlmId: 101542941
123:123
JrId: 38455
long title: International journal of transport phenomena
short title: Int J Transp Phenom
ISSN: 1028-6578
ISSN (Online): 1540-0069
IsoAbbr: Int J Transp Phenom
NlmId: 101542817
123:123
JrId: 38456
long title: Journal of aggression, conflict and peace research
short title: J Aggress Confl Peace Res
ISSN: 1759-6599
ISSN (Online): 2042-8715
IsoAbbr: J Aggress Confl Peace Res
NlmId: 101542818
123:123
JrId: 38457
long title: International journal of polymer science
short title: Int J Polym Sci
ISSN: 1687-9422
ISSN (Online): 1687-9430
IsoAbbr: Int J Polym Sci
NlmId: 101543201
123:123
JrId: 38458
long title: Journal of clinical metabolism & diabetes
short title: J Clin Metab Diabetes
ISSN: 
ISSN (Online): 
IsoAbbr: J Clin Metab Diabetes
NlmId: 101543212
123:123
JrId: 38459
long title: In vivo
short title: In Vivo (Brooklyn)
ISSN: 
ISSN (Online): 
IsoAbbr: In Vivo (Brooklyn)
NlmId: 101543215
123:123
JrId: 38461
long title: Biologie aujourd'hui
short title: Biol Aujourdhui
ISSN: 2105-0678
ISSN (Online): 2105-0686
IsoAbbr: Biol Aujourdhui
NlmId: 101544020
123:123
JrId: 38465
long title: Interfaces
short title: Interfaces (Providence)
ISSN: 0092-2102
ISSN (Online): 1526-551X
IsoAbbr: Interfaces (Providence)
NlmId: 9879420
123:123
JrId: 38466
long title: Catalysis letters
short title: Catal Letters
ISSN: 1011-372X
ISSN (Online): 1572-879X
IsoAbbr: Catal Letters
NlmId: 9883221
123:123
JrId: 38467
long title: Biomolecules & therapeutics
short title: Biomol Ther (Seoul)
ISSN: 1976-9148
ISSN (Online): 2005-4483
IsoAbbr: Biomol Ther (Seoul)
NlmId: 101472832
123:123
JrId: 38468
long title: Annual review of applied linguistics
short title: Annu Rev Appl Linguist
ISSN: 0267-1905
ISSN (Online): 1471-6356
IsoAbbr: Annu Rev Appl Linguist
NlmId: 101508597
123:123
JrId: 38469
long title: Journal of cell death
short title: J Cell Death
ISSN: 
ISSN (Online): 1179-0660
IsoAbbr: J Cell Death
NlmId: 101534028
123:123
JrId: 38470
long title: Affective computing and intelligent interaction : International Conference, ACII ... proceedings. ACII (Conference)
short title: Affect Comput Intell Interact
ISSN: 
ISSN (Online): 
IsoAbbr: Affect Comput Intell Interact
NlmId: 101534188
123:123
JrId: 38471
long title: Geometric modeling and processing : GMP ... International Conference ... proceedings. Geometric Modeling and Processing (Conference)
short title: Geom Model Process
ISSN: 
ISSN (Online): 
IsoAbbr: Geom Model Process
NlmId: 101534227
123:123
JrId: 38472
long title: Hydrological processes
short title: Hydrol Process
ISSN: 0885-6087
ISSN (Online): 1099-1085
IsoAbbr: Hydrol Process
NlmId: 101534565
123:123
JrId: 38473
long title: Landscape ecology
short title: Landsc Ecol
ISSN: 0921-2973
ISSN (Online): 
IsoAbbr: Landsc Ecol
NlmId: 101534628
123:123
JrId: 38474
long title: Proceedings / The ... International Conference on Availability, Reliability and Security. International Conference on Availability, Reliability and Security
short title: Proc Int Conf Availab Reliab Secur
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Conf Availab Reliab Secur
NlmId: 101534777
123:123
JrId: 38475
long title: Proceedings / International Conference on Quality Software. International Conference on Quality Software
short title: Proc Int Conf Qual Softw
ISSN: 1550-6002
ISSN (Online): 
IsoAbbr: Proc Int Conf Qual Softw
NlmId: 101534779
123:123
JrId: 38476
long title: International Conference on Signal Processing & Communications (SPCOM) Conference on Signal Processing, and Communications
short title: Int Conf Signal Process Commun
ISSN: 
ISSN (Online): 
IsoAbbr: Int Conf Signal Process Commun
NlmId: 101535216
123:123
JrId: 38477
long title: Controlled release newsletter / Controlled Release Society
short title: Controll Release Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Controll Release Newsl
NlmId: 101534999
123:123
JrId: 38479
long title: Clinical medicine. Pathology
short title: Clin Med Pathol
ISSN: 
ISSN (Online): 1178-1181
IsoAbbr: Clin Med Pathol
NlmId: 101473729
123:123
JrId: 38481
long title: Acta naturae
short title: Acta Naturae
ISSN: 2075-8251
ISSN (Online): 
IsoAbbr: Acta Naturae
NlmId: 101525823
123:123
JrId: 38482
long title: Pathology research international
short title: Patholog Res Int
ISSN: 2090-8091
ISSN (Online): 2042-003X
IsoAbbr: Patholog Res Int
NlmId: 101526292
123:123
JrId: 38483
long title: Interdisciplinary toxicology
short title: Interdiscip Toxicol
ISSN: 1337-6853
ISSN (Online): 1337-9569
IsoAbbr: Interdiscip Toxicol
NlmId: 101528175
123:123
JrId: 38484
long title: Indian journal of surgical oncology
short title: Indian J Surg Oncol
ISSN: 0975-7651
ISSN (Online): 0976-6952
IsoAbbr: Indian J Surg Oncol
NlmId: 101532448
123:123
JrId: 38485
long title: AoB plants
short title: AoB Plants
ISSN: 
ISSN (Online): 2041-2851
IsoAbbr: AoB Plants
NlmId: 101539425
123:123
JrId: 38486
long title: Journal of pain research
short title: J Pain Res
ISSN: 
ISSN (Online): 1178-7090
IsoAbbr: J Pain Res
NlmId: 101540514
123:123
JrId: 38487
long title: Clinical medicine insights. Pathology
short title: Clin Med Insights Pathol
ISSN: 
ISSN (Online): 1179-5557
IsoAbbr: Clin Med Insights Pathol
NlmId: 101542736
123:123
JrId: 38488
long title: Clinical medicine insights. Arthritis and musculoskeletal disorders
short title: Clin Med Insights Arthritis Musculoskelet Disord
ISSN: 
ISSN (Online): 1179-5441
IsoAbbr: Clin Med Insights Arthritis Musculoskelet Disord
NlmId: 101542737
123:123
JrId: 38489
long title: Zhongguo yi miao he mian yi
short title: Zhongguo Yi Miao He Mian Yi
ISSN: 1006-916X
ISSN (Online): 
IsoAbbr: Zhongguo Ji Hua Mian Yi
NlmId: 101545586
123:123
JrId: 38490
long title: Johns Hopkins APL technical digest
short title: Johns Hopkins APL Tech Dig
ISSN: 0270-5214
ISSN (Online): 
IsoAbbr: Johns Hopkins APL Tech Dig
NlmId: 8403837
123:123
JrId: 38491
long title: Zeitschrift fur Gesundheitswissenschaften = Journal of public health
short title: Z Gesundh Wiss
ISSN: 0943-1853
ISSN (Online): 1613-2238
IsoAbbr: Z Gesundh Wiss
NlmId: 9425271
123:123
JrId: 38492
long title: Traumatology
short title: Traumatology (Tallahass Fla)
ISSN: 1534-7656
ISSN (Online): 1085-9373
IsoAbbr: Traumatology (Tallahass Fla)
NlmId: 9702512
123:123
JrId: 38493
long title: Journal of positive behavior interventions
short title: J Posit Behav Interv
ISSN: 1098-3007
ISSN (Online): 1538-4772
IsoAbbr: J Posit Behav Interv
NlmId: 9815762
123:123
JrId: 38494
long title: Journal of inclusion phenomena and macrocyclic chemistry
short title: J Incl Phenom Macrocycl Chem
ISSN: 1388-3127
ISSN (Online): 1573-1111
IsoAbbr: J Incl Phenom Macrocycl Chem
NlmId: 9815805
123:123
JrId: 38495
long title: Journal of scientific computing
short title: J Sci Comput
ISSN: 0885-7474
ISSN (Online): 1573-7691
IsoAbbr: J Sci Comput
NlmId: 9882378
123:123
JrId: 38497
long title: International journal of social research methodology
short title: Int J Soc Res Methodol
ISSN: 1364-5579
ISSN (Online): 1464-5300
IsoAbbr: Int J Soc Res Methodol
NlmId: 100888581
123:123
JrId: 38498
long title: International journal of human genetics
short title: Int J Hum Genet
ISSN: 0972-3757
ISSN (Online): 
IsoAbbr: Int J Hum Genet
NlmId: 101145872
123:123
JrId: 38499
long title: Self-care, dependent-care & nursing : the official journal of the International Orem Society
short title: Self Care Depend Care Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: Self Care Depend Care Nurs
NlmId: 101172346
123:123
JrId: 38500
long title: Journal of sports science & medicine
short title: J Sports Sci Med
ISSN: 
ISSN (Online): 1303-2968
IsoAbbr: J Sports Sci Med
NlmId: 101174629
123:123
JrId: 38502
long title: Recent patents on biomedical engineering
short title: Recent Pat Biomed Eng
ISSN: 2211-3320
ISSN (Online): 1874-7647
IsoAbbr: Recent Pat Biomed Eng
NlmId: 101469714
123:123
JrId: 38503
long title: Personality and mental health
short title: Personal Ment Health
ISSN: 1932-8621
ISSN (Online): 1932-863X
IsoAbbr: Personal Ment Health
NlmId: 101473502
123:123
JrId: 38504
long title: Current orthopaedic practice
short title: Curr Orthop Pract
ISSN: 1940-7041
ISSN (Online): 1941-7551
IsoAbbr: Curr Orthop Pract
NlmId: 101475958
123:123
JrId: 38505
long title: Provincial medical & surgical journal
short title: Prov Med Surg J (1840)
ISSN: 
ISSN (Online): 
IsoAbbr: Prov Med Surg J (1840)
NlmId: 101484507
123:123
JrId: 38506
long title: Provincial medical journal and retrospect of the medical sciences
short title: Prov Med J Retrosp Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Prov Med J Retrosp Med Sci
NlmId: 101484508
123:123
JrId: 38507
long title: Global journal of health science
short title: Glob J Health Sci
ISSN: 1916-9736
ISSN (Online): 1916-9744
IsoAbbr: Glob J Health Sci
NlmId: 101519495
123:123
JrId: 38508
long title: Female pelvic medicine & reconstructive surgery
short title: Female Pelvic Med Reconstr Surg
ISSN: 2151-8378
ISSN (Online): 1542-5983
IsoAbbr: Female Pelvic Med Reconstr Surg
NlmId: 101528690
123:123
JrId: 38509
long title: Statistical communications in infectious diseases
short title: Stat Commun Infect Dis
ISSN: 
ISSN (Online): 1948-4690
IsoAbbr: Stat Commun Infect Dis
NlmId: 101529978
123:123
JrId: 38510
long title: Test (Madrid, Spain)
short title: Test (Madr)
ISSN: 1133-0686
ISSN (Online): 1863-8260
IsoAbbr: Test (Madr)
NlmId: 101529983
123:123
JrId: 38511
long title: The open bioinformatics journal
short title: Open Bioinforma J
ISSN: 
ISSN (Online): 1875-0362
IsoAbbr: Open Bioinforma J
NlmId: 101529996
123:123
JrId: 38513
long title: Tipica
short title: Tipica
ISSN: 1900-5121
ISSN (Online): 
IsoAbbr: Tipica
NlmId: 101530102
123:123
JrId: 38514
long title: Conference proceedings. Ethnographic Praxis in Industry Conference
short title: Conf Proc Ethnogr Prax Ind Conf
ISSN: 1559-890X
ISSN (Online): 1559-8918
IsoAbbr: Conf Proc Ethnogr Prax Ind Conf
NlmId: 101530290
123:123
JrId: 38515
long title: International journal for numerical methods in biomedical engineering
short title: Int j numer method biomed eng
ISSN: 2040-7939
ISSN (Online): 2040-7947
IsoAbbr: Int j numer method biomed eng
NlmId: 101530293
123:123
JrId: 38516
long title: American journal of criminal justice : AJCJ
short title: Am J Crim Justice
ISSN: 1066-2316
ISSN (Online): 1936-1351
IsoAbbr: Am J Crim Justice
NlmId: 101533501
123:123
JrId: 38517
long title: Computational geometry : theory and applications
short title: Comput Geom
ISSN: 0925-7721
ISSN (Online): 1879-081X
IsoAbbr: Comput Geom
NlmId: 101533532
123:123
JrId: 38518
long title: Discrete & computational geometry
short title: Discrete Comput Geom
ISSN: 0179-5376
ISSN (Online): 1432-0444
IsoAbbr: Discrete Comput Geom
NlmId: 101533553
123:123
JrId: 38519
long title: Early years : an international journal of research and development
short title: Early Years (Stoke-on-Trent)
ISSN: 0957-5146
ISSN (Online): 1472-4421
IsoAbbr: Early Years (Stoke-on-Trent)
NlmId: 101533661
123:123
JrId: 38520
long title: European journal of mechanics. B, Fluids
short title: Eur J Mech B Fluids
ISSN: 0997-7546
ISSN (Online): 1873-7390
IsoAbbr: Eur J Mech B Fluids
NlmId: 101533682
123:123
JrId: 38521
long title: Electronics and communications in Japan = Denki Gakkai ronbunshi
short title: Electron Commun Jpn
ISSN: 1942-9533
ISSN (Online): 1942-9541
IsoAbbr: Electron Commun Jpn
NlmId: 101533671
123:123
JrId: 38525
long title: International journal of high throughput screening
short title: Int J High Throughput Screen
ISSN: 
ISSN (Online): 1179-1381
IsoAbbr: Int J High Throughput Screen
NlmId: 101533734
123:123
JrId: 38526
long title: Journal of police crisis negotiations : an international journal
short title: J Police Crisis Negot
ISSN: 1533-2586
ISSN (Online): 1533-2594
IsoAbbr: J Police Crisis Negot
NlmId: 101533770
123:123
JrId: 38527
long title: Journal of science teacher education
short title: J Sci Teacher Educ
ISSN: 1046-560X
ISSN (Online): 1573-1847
IsoAbbr: J Sci Teacher Educ
NlmId: 101533817
123:123
JrId: 38528
long title: Proceedings. IEEE/WIC/ACM International Conference on Web Intelligence and Intelligent Agent Technology
short title: Proc IEEE WIC ACM Int Conf Web Intell Intell Agent Technol
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE WIC ACM Int Conf Web Intell Intell Agent Technol
NlmId: 101534091
123:123
JrId: 38529
long title: Methodology and computing in applied probability
short title: Methodol Comput Appl Probab
ISSN: 1387-5841
ISSN (Online): 1573-7713
IsoAbbr: Methodol Comput Appl Probab
NlmId: 101534639
123:123
JrId: 38530
long title: Journal of geriatric oncology
short title: J Geriatr Oncol
ISSN: 1879-4068
ISSN (Online): 1879-4076
IsoAbbr: J Geriatr Oncol
NlmId: 101534770
123:123
JrId: 38531
long title: Economic analysis and policy
short title: Econ Anal Policy
ISSN: 0313-5926
ISSN (Online): 
IsoAbbr: Econ Anal Policy
NlmId: 101534797
123:123
JrId: 38533
long title: Signal transduction insights
short title: Sign Transduct Insights
ISSN: 
ISSN (Online): 1178-6434
IsoAbbr: Sign Transduct Insights
NlmId: 101535812
123:123
JrId: 38534
long title: Stem cells and cloning : advances and applications
short title: Stem Cells Cloning
ISSN: 
ISSN (Online): 1178-6957
IsoAbbr: Stem Cells Cloning
NlmId: 101535817
123:123
JrId: 38536
long title: The open dermatology journal
short title: Open Dermatol J
ISSN: 
ISSN (Online): 1874-3722
IsoAbbr: Open Dermatol J
NlmId: 101535825
123:123
JrId: 38537
long title: Independent practitioner (Lutterworth, England)
short title: Indep Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Indep Pract
NlmId: 101535834
123:123
JrId: 38538
long title: Annual meeting & exhibition proceedings CD-ROM Air & Waste Management Association. Meeting
short title: Proc Air Waste Manage Assoc Meet
ISSN: 
ISSN (Online): 1052-6102
IsoAbbr: Proc Air Waste Manage Assoc Meet
NlmId: 101536016
123:123
JrId: 38539
long title: Psychology & neuroscience
short title: Psychol Neurosci
ISSN: 1984-3054
ISSN (Online): 1983-3288
IsoAbbr: Psychol Neurosci
NlmId: 101536018
123:123
JrId: 38540
long title: Proceedings of the ... International Workshop on Automation of Software Test. International Workshop on Automation of Software Test
short title: Proc Int Workshop Autom Softw Test
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Workshop Autom Softw Test
NlmId: 101536017
123:123
JrId: 38542
long title: Educational research_ a review for teachers and all concerned with progress in education
short title: Educ Res (Windsor)
ISSN: 0013-1881
ISSN (Online): 1469-5847
IsoAbbr: Educ Res (Windsor)
NlmId: 16710160R
123:123
JrId: 38545
long title: Annual review of marine science
short title: Ann Rev Mar Sci
ISSN: 1941-1405
ISSN (Online): 1941-0611
IsoAbbr: Ann Rev Mar Sci
NlmId: 101536246
123:123
JrId: 38546
long title: The clinical teacher
short title: Clin Teach
ISSN: 1743-4971
ISSN (Online): 1743-498X
IsoAbbr: Clin Teach
NlmId: 101227511
123:123
JrId: 38547
long title: Current topics in behavioral neurosciences
short title: Curr Top Behav Neurosci
ISSN: 1866-3370
ISSN (Online): 1866-3389
IsoAbbr: Curr Top Behav Neurosci
NlmId: 101535383
123:123
JrId: 38548
long title: Food science and technology international = Ciencia y tecnologia de los alimentos internacional
short title: Food Sci Technol Int
ISSN: 1082-0132
ISSN (Online): 1532-1738
IsoAbbr: Food Sci Technol Int
NlmId: 9889534
123:123
JrId: 38549
long title: Frontiers of medicine in China
short title: Front Med China
ISSN: 1673-7342
ISSN (Online): 1673-7458
IsoAbbr: Front Med China
NlmId: 101392716
123:123
JrId: 38550
long title: HERD
short title: HERD
ISSN: 1937-5867
ISSN (Online): 
IsoAbbr: HERD
NlmId: 101537529
123:123
JrId: 38551
long title: Health systems in transition
short title: Health Syst Transit
ISSN: 1817-6119
ISSN (Online): 1817-6127
IsoAbbr: Health Syst Transit
NlmId: 101492637
123:123
JrId: 38552
long title: Jornal brasileiro de nefrologia : 'orgao oficial de Sociedades Brasileira e Latino-Americana de Nefrologia
short title: J Bras Nefrol
ISSN: 0101-2800
ISSN (Online): 2175-8239
IsoAbbr: J Bras Nefrol
NlmId: 9426946
123:123
JrId: 38553
long title: Journal of Crohn's & colitis
short title: J Crohns Colitis
ISSN: 1873-9946
ISSN (Online): 1876-4479
IsoAbbr: J Crohns Colitis
NlmId: 101318676
123:123
JrId: 38554
long title: The journal of physician assistant education : the official journal of the Physician Assistant Education Association
short title: J Physician Assist Educ
ISSN: 1941-9430
ISSN (Online): 1941-9449
IsoAbbr: J Physician Assist Educ
NlmId: 101298201
123:123
JrId: 38555
long title: MD advisor : a journal for New Jersey medical community
short title: MD Advis
ISSN: 1937-0660
ISSN (Online): 1947-3613
IsoAbbr: MD Advis
NlmId: 101522608
123:123
JrId: 38556
long title: Medical ultrasonography
short title: Med Ultrason
ISSN: 1844-4172
ISSN (Online): 2066-8643
IsoAbbr: Med Ultrason
NlmId: 101522985
123:123
JrId: 38557
long title: Nepalese journal of ophthalmology : a biannual peer-reviewed academic journal of the Nepal Ophthalmic Society : NEPJOPH
short title: Nepal J Ophthalmol
ISSN: 2072-6805
ISSN (Online): 2091-0320
IsoAbbr: Nepal J Ophthalmol
NlmId: 101505288
123:123
JrId: 38558
long title: Revista brasileira de reumatologia
short title: Rev Bras Reumatol
ISSN: 0482-5004
ISSN (Online): 1809-4570
IsoAbbr: Rev Bras Reumatol
NlmId: 0404256
123:123
JrId: 38559
long title: Sexual & reproductive healthcare : official journal of the Swedish Association of Midwives
short title: Sex Reprod Healthc
ISSN: 1877-5756
ISSN (Online): 1877-5764
IsoAbbr: Sex Reprod Healthc
NlmId: 101530546
123:123
JrId: 38560
long title: Journal of evidence-based medicine
short title: J Evid Based Med
ISSN: 
ISSN (Online): 1756-5391
IsoAbbr: J Evid Based Med
NlmId: 101497477
123:123
JrId: 38561
long title: Journal of radiology case reports
short title: J Radiol Case Rep
ISSN: 
ISSN (Online): 1943-0922
IsoAbbr: J Radiol Case Rep
NlmId: 101494925
123:123
JrId: 38564
long title: Chemical science (Royal Society of Chemistry : 2010)
short title: Chem Sci
ISSN: 2041-6520
ISSN (Online): 2041-6539
IsoAbbr: Chem Sci
NlmId: 101545951
123:123
JrId: 38570
long title: BMJ quality & safety
short title: BMJ Qual Saf
ISSN: 2044-5415
ISSN (Online): 2044-5423
IsoAbbr: BMJ Qual Saf
NlmId: 101546984
123:123
JrId: 38571
long title: Korean journal of pediatrics
short title: Korean J Pediatr
ISSN: 1738-1061
ISSN (Online): 2092-7258
IsoAbbr: Korean J Pediatr
NlmId: 101215374
123:123
JrId: 38572
long title: Journal of oral and maxillofacial pathology : JOMFP
short title: J Oral Maxillofac Pathol
ISSN: 0973-029X
ISSN (Online): 1998-393X
IsoAbbr: J Oral Maxillofac Pathol
NlmId: 101227995
123:123
JrId: 38573
long title: The Korean journal of hematology
short title: Korean J Hematol
ISSN: 1738-7949
ISSN (Online): 2092-9129
IsoAbbr: Korean J Hematol
NlmId: 101486388
123:123
JrId: 38574
long title: Epidemiology and health
short title: Epidemiol Health
ISSN: 
ISSN (Online): 2092-7193
IsoAbbr: Epidemiol Health
NlmId: 101519472
123:123
JrId: 38575
long title: Rare tumors
short title: Rare Tumors
ISSN: 2036-3605
ISSN (Online): 2036-3613
IsoAbbr: Rare Tumors
NlmId: 101526926
123:123
JrId: 38576
long title: International neurourology journal
short title: Int Neurourol J
ISSN: 2093-4777
ISSN (Online): 2093-6931
IsoAbbr: Int Neurourol J
NlmId: 101534513
123:123
JrId: 38577
long title: Journal of pharmacy & bioallied sciences
short title: J Pharm Bioallied Sci
ISSN: 0976-4879
ISSN (Online): 0975-7406
IsoAbbr: J Pharm Bioallied Sci
NlmId: 101537209
123:123
JrId: 38578
long title: Hepatitis research and treatment
short title: Hepat Res Treat
ISSN: 2090-1364
ISSN (Online): 2090-1372
IsoAbbr: Hepat Res Treat
NlmId: 101542600
123:123
JrId: 38579
long title: International journal of vascular medicine
short title: Int J Vasc Med
ISSN: 2090-2824
ISSN (Online): 2090-2832
IsoAbbr: Int J Vasc Med
NlmId: 101542608
123:123
JrId: 38580
long title: Neurology research international
short title: Neurol Res Int
ISSN: 2090-1852
ISSN (Online): 2090-1860
IsoAbbr: Neurol Res Int
NlmId: 101543314
123:123
JrId: 38581
long title: Clinical, cosmetic and investigational dermatology
short title: Clin Cosmet Investig Dermatol
ISSN: 
ISSN (Online): 1178-7015
IsoAbbr: Clin Cosmet Investig Dermatol
NlmId: 101543449
123:123
JrId: 38582
long title: Journal of asthma and allergy
short title: J Asthma Allergy
ISSN: 
ISSN (Online): 1178-6965
IsoAbbr: J Asthma Allergy
NlmId: 101543450
123:123
JrId: 38583
long title: Journal of aging research
short title: J Aging Res
ISSN: 2090-2204
ISSN (Online): 2090-2212
IsoAbbr: J Aging Res
NlmId: 101543460
123:123
JrId: 38584
long title: Autoimmune diseases
short title: Autoimmune Dis
ISSN: 2090-0422
ISSN (Online): 2090-0430
IsoAbbr: Autoimmune Dis
NlmId: 101546750
123:123
JrId: 38585
long title: Depression research and treatment
short title: Depress Res Treat
ISSN: 2090-1321
ISSN (Online): 2090-133X
IsoAbbr: Depress Res Treat
NlmId: 101546752
123:123
JrId: 38586
long title: Biochemistry research international
short title: Biochem Res Int
ISSN: 2090-2247
ISSN (Online): 2090-2255
IsoAbbr: Biochem Res Int
NlmId: 101546751
123:123
JrId: 38587
long title: International journal of nephrology
short title: Int J Nephrol
ISSN: 2090-214X
ISSN (Online): 2090-2158
IsoAbbr: Int J Nephrol
NlmId: 101546753
123:123
JrId: 38588
long title: Journal of skin cancer
short title: J Skin Cancer
ISSN: 2090-2905
ISSN (Online): 2090-2913
IsoAbbr: J Skin Cancer
NlmId: 101546757
123:123
JrId: 38589
long title: Frontiers in neurology
short title: Front Neurol
ISSN: 
ISSN (Online): 1664-2295
IsoAbbr: Front Neurol
NlmId: 101546899
123:123
JrId: 38590
long title: Investigative genetics
short title: Investig Genet
ISSN: 
ISSN (Online): 2041-2223
IsoAbbr: Investig Genet
NlmId: 101546908
123:123
JrId: 38592
long title: European review of aging and physical activity : official journal of the European Group for Research into Elderly and Physical Activity
short title: Eur Rev Aging Phys Act
ISSN: 1813-7253
ISSN (Online): 1861-6909
IsoAbbr: Eur Rev Aging Phys Act
NlmId: 101284836
123:123
JrId: 38593
long title: Evidence-based child health : a Cochrane review journal
short title: Evid Based Child Health
ISSN: 
ISSN (Online): 1557-6272
IsoAbbr: Evid Based Child Health
NlmId: 101296879
123:123
JrId: 38594
long title: Journal of pest science
short title: J Pest Sci (2004)
ISSN: 1612-4758
ISSN (Online): 1612-4766
IsoAbbr: J Pest Sci (2004)
NlmId: 101312656
123:123
JrId: 38595
long title: Neuroethics
short title: Neuroethics
ISSN: 
ISSN (Online): 1874-5504
IsoAbbr: Neuroethics
NlmId: 101468977
123:123
JrId: 38596
long title: Evolutionary intelligence
short title: Evol Intell
ISSN: 1864-5909
ISSN (Online): 1864-5917
IsoAbbr: Evol Intell
NlmId: 101475575
123:123
JrId: 38597
long title: Current breast cancer reports
short title: Curr Breast Cancer Rep
ISSN: 1943-4588
ISSN (Online): 1943-4596
IsoAbbr: Curr Breast Cancer Rep
NlmId: 101498096
123:123
JrId: 38598
long title: The EPMA journal
short title: EPMA J
ISSN: 1878-5077
ISSN (Online): 1878-5085
IsoAbbr: EPMA J
NlmId: 101517307
123:123
JrId: 38599
long title: Critical ultrasound journal
short title: Crit Ultrasound J
ISSN: 2036-3176
ISSN (Online): 2036-7902
IsoAbbr: Crit Ultrasound J
NlmId: 101517925
123:123
JrId: 38600
long title: Frontline gastroenterology
short title: Frontline Gastroenterol
ISSN: 2041-4137
ISSN (Online): 2041-4145
IsoAbbr: Frontline Gastroenterol
NlmId: 101528589
123:123
JrId: 38601
long title: Nuclear medicine and molecular imaging
short title: Nucl Med Mol Imaging (2010)
ISSN: 1869-3474
ISSN (Online): 1869-3482
IsoAbbr: Nucl Med Mol Imaging (2010)
NlmId: 101530478
123:123
JrId: 38602
long title: Transcription
short title: Transcription
ISSN: 2154-1264
ISSN (Online): 2154-1272
IsoAbbr: Transcription
NlmId: 101530967
123:123
JrId: 38603
long title: EMS world
short title: EMS World
ISSN: 
ISSN (Online): 
IsoAbbr: EMS World
NlmId: 101547538
123:123
JrId: 38604
long title: Electrolyte & blood pressure : E & BP
short title: Electrolyte Blood Press
ISSN: 1738-5997
ISSN (Online): 2092-9935
IsoAbbr: Electrolyte Blood Press
NlmId: 101249217
123:123
JrId: 38605
long title: Journal of Indian Prosthodontic Society
short title: J Indian Prosthodont Soc
ISSN: 0972-4052
ISSN (Online): 1998-4057
IsoAbbr: J Indian Prosthodont Soc
NlmId: 101255941
123:123
JrId: 38607
long title: Anatomy & cell biology
short title: Anat Cell Biol
ISSN: 2093-3665
ISSN (Online): 2093-3673
IsoAbbr: Anat Cell Biol
NlmId: 101531987
123:123
JrId: 38608
long title: Journal of maxillofacial and oral surgery
short title: J Maxillofac Oral Surg
ISSN: 0972-8279
ISSN (Online): 0974-942X
IsoAbbr: J Maxillofac Oral Surg
NlmId: 101538309
123:123
JrId: 38609
long title: Craniomaxillofacial trauma & reconstruction
short title: Craniomaxillofac Trauma Reconstr
ISSN: 1943-3875
ISSN (Online): 1943-3883
IsoAbbr: Craniomaxillofac Trauma Reconstr
NlmId: 101541666
123:123
JrId: 38610
long title: Journal of the Korean Society of Coloproctology
short title: J Korean Soc Coloproctol
ISSN: 2093-7822
ISSN (Online): 2093-7830
IsoAbbr: J Korean Soc Coloproctol
NlmId: 101546077
123:123
JrId: 38611
long title: The primary care companion to CNS disorders
short title: Prim Care Companion CNS Disord
ISSN: 2155-7772
ISSN (Online): 2155-7780
IsoAbbr: Prim Care Companion CNS Disord
NlmId: 101547532
123:123
JrId: 38612
long title: Journal of forensic dental sciences
short title: J Forensic Dent Sci
ISSN: 0975-1475
ISSN (Online): 0975-2137
IsoAbbr: J Forensic Dent Sci
NlmId: 101547241
123:123
JrId: 38613
long title: Industrial psychiatry journal
short title: Ind Psychiatry J
ISSN: 0972-6748
ISSN (Online): 0976-2795
IsoAbbr: Ind Psychiatry J
NlmId: 101547239
123:123
JrId: 38618
long title: PhytoKeys
short title: PhytoKeys
ISSN: 1314-2011
ISSN (Online): 1314-2003
IsoAbbr: PhytoKeys
NlmId: 101548554
123:123
JrId: 38619
long title: Advances in inorganic chemistry
short title: Adv Inorg Chem
ISSN: 0898-8838
ISSN (Online): 1557-8917
IsoAbbr: Adv Inorg Chem
NlmId: 8801244
123:123
JrId: 38620
long title: Journal of public mental health
short title: J Public Ment Health
ISSN: 1746-5729
ISSN (Online): 2042-8731
IsoAbbr: J Public Ment Health
NlmId: 101252769
123:123
JrId: 38621
long title: Wiley interdisciplinary reviews. Cognitive science
short title: Wiley Interdiscip Rev Cogn Sci
ISSN: 1939-5078
ISSN (Online): 1939-5086
IsoAbbr: Wiley Interdiscip Rev Cogn Sci
NlmId: 101524169
123:123
JrId: 38622
long title: Evidence & policy : a journal of research, debate and practice
short title: Evid Policy
ISSN: 1744-2648
ISSN (Online): 1744-2656
IsoAbbr: Evid Policy
NlmId: 101544368
123:123
JrId: 38623
long title: The European physical journal. B
short title: Eur Phys J B
ISSN: 1434-6028
ISSN (Online): 1434-6036
IsoAbbr: Eur Phys J B
NlmId: 101544377
123:123
JrId: 38624
long title: Clinical research in cardiology supplements
short title: Clin Res Cardiol Suppl
ISSN: 1861-0706
ISSN (Online): 1861-0714
IsoAbbr: Clin Res Cardiol Suppl
NlmId: 101538987
123:123
JrId: 38627
long title: Frontiers in pharmacology
short title: Front Pharmacol
ISSN: 
ISSN (Online): 1663-9812
IsoAbbr: Front Pharmacol
NlmId: 101548923
123:123
JrId: 38628
long title: The Journal of agricultural science
short title: J Agric Sci
ISSN: 0021-8596
ISSN (Online): 
IsoAbbr: J Agric Sci
NlmId: 17830190R
123:123
JrId: 38629
long title: Medicare & medicaid research review
short title: Medicare Medicaid Res Rev
ISSN: 
ISSN (Online): 2159-0354
IsoAbbr: Medicare Medicaid Res Rev
NlmId: 101548901
123:123
JrId: 38630
long title: ACS combinatorial science
short title: ACS Comb Sci
ISSN: 2156-8952
ISSN (Online): 2156-8944
IsoAbbr: ACS Comb Sci
NlmId: 101540531
123:123
JrId: 38634
long title: International journal of surgery case reports
short title: Int J Surg Case Rep
ISSN: 
ISSN (Online): 2210-2612
IsoAbbr: Int J Surg Case Rep
NlmId: 101529872
123:123
JrId: 38635
long title: Advances in nutrition (Bethesda, Md.)
short title: Adv Nutr
ISSN: 2161-8313
ISSN (Online): 2156-5376
IsoAbbr: Adv Nutr
NlmId: 101540874
123:123
JrId: 38636
long title: Biology of sex differences
short title: Biol Sex Differ
ISSN: 
ISSN (Online): 2042-6410
IsoAbbr: Biol Sex Differ
NlmId: 101548963
123:123
JrId: 38638
long title: Innovations in clinical neuroscience
short title: Innov Clin Neurosci
ISSN: 2158-8333
ISSN (Online): 2158-8341
IsoAbbr: Innov Clin Neurosci
NlmId: 101549695
123:123
JrId: 38641
long title: Genetics research
short title: Genet Res (Camb)
ISSN: 0016-6723
ISSN (Online): 1469-5073
IsoAbbr: Genet Res (Camb)
NlmId: 101550220
123:123
JrId: 38642
long title: Integrative medicine insights
short title: Integr Med Insights
ISSN: 
ISSN (Online): 1177-3936
IsoAbbr: Integr Med Insights
NlmId: 101312780
123:123
JrId: 38643
long title: Mens sana monographs
short title: Mens Sana Monogr
ISSN: 0973-1229
ISSN (Online): 1998-4014
IsoAbbr: Mens Sana Monogr
NlmId: 101506580
123:123
JrId: 38644
long title: Frontiers in synaptic neuroscience
short title: Front Synaptic Neurosci
ISSN: 
ISSN (Online): 1663-3563
IsoAbbr: Front Synaptic Neurosci
NlmId: 101548972
123:123
JrId: 38645
long title: Frontiers in physiology
short title: Front Physiol
ISSN: 
ISSN (Online): 1664-042X
IsoAbbr: Front Physiol
NlmId: 101549006
123:123
JrId: 38646
long title: Advances and applications in bioinformatics and chemistry : AABC
short title: Adv Appl Bioinform Chem
ISSN: 
ISSN (Online): 1178-6949
IsoAbbr: Adv Appl Bioinform Chem
NlmId: 101550215
123:123
JrId: 38647
long title: Infection and drug resistance
short title: Infect Drug Resist
ISSN: 
ISSN (Online): 1178-6973
IsoAbbr: Infect Drug Resist
NlmId: 101550216
123:123
JrId: 38648
long title: International journal of nephrology and renovascular disease
short title: Int J Nephrol Renovasc Dis
ISSN: 
ISSN (Online): 1178-7058
IsoAbbr: Int J Nephrol Renovasc Dis
NlmId: 101550217
123:123
JrId: 38651
long title: Diving and hyperbaric medicine : the journal of the South Pacific Underwater Medicine Society
short title: Diving Hyperb Med
ISSN: 1833-3516
ISSN (Online): 
IsoAbbr: Diving Hyperb Med
NlmId: 101282742
123:123
JrId: 38652
long title: The International journal of risk & safety in medicine
short title: Int J Risk Saf Med
ISSN: 0924-6479
ISSN (Online): 1878-6847
IsoAbbr: Int J Risk Saf Med
NlmId: 9100907
123:123
JrId: 38653
long title: Drug, healthcare and patient safety
short title: Drug Healthc Patient Saf
ISSN: 
ISSN (Online): 1179-1365
IsoAbbr: Drug Healthc Patient Saf
NlmId: 101544775
123:123
JrId: 38654
long title: Frontiers in microbiology
short title: Front Microbiol
ISSN: 
ISSN (Online): 1664-302X
IsoAbbr: Front Microbiol
NlmId: 101548977
123:123
JrId: 38655
long title: Advance for NPs & PAs
short title: Adv NPs PAs
ISSN: 
ISSN (Online): 
IsoAbbr: Adv NPs PAs
NlmId: 101549550
123:123
JrId: 38656
long title: Frontiers in psychology
short title: Front Psychol
ISSN: 
ISSN (Online): 1664-1078
IsoAbbr: Front Psychol
NlmId: 101550902
123:123
JrId: 38657
long title: Realites. Edition Medecine
short title: Realites
ISSN: 0034-0944
ISSN (Online): 
IsoAbbr: Realites
NlmId: 0246306
123:123
JrId: 38658
long title: Baessler-Archiv_ Beitrage zur Volkerkunde
short title: Baessler Arch Beitr Volkerkd
ISSN: 0005-3856
ISSN (Online): 
IsoAbbr: Baessler Arch Beitr Volkerkd
NlmId: 0253653
123:123
JrId: 38659
long title: Les Journees scientifiques du Centre national de coordination des etudes et recherches sur la nutrition et l'alimentation
short title: Journ Sci Cent Nat Coord Etud Rech Nutr Aliment
ISSN: 0532-3606
ISSN (Online): 
IsoAbbr: Journ Sci Cent Nat Coord Etud Rech Nutr Aliment
NlmId: 7507226
123:123
JrId: 38660
long title: Memoirs and proceedings of the Manchester Literary & Philosophical Society. Manchester Literary and Philosophical Society
short title: Mem Proc Manch Lit Philos Soc
ISSN: 0076-3721
ISSN (Online): 
IsoAbbr: Mem Proc Manch Lit Philos Soc
NlmId: 9428619
123:123
JrId: 38661
long title: Deaconess Hospital Medical Bulletin
short title: Deaconess Hosp Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Deaconess Hosp Med Bull
NlmId: 9878016
123:123
JrId: 38662
long title: Les cahiers du Bazadais
short title: Cah Bazadais
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Bazadais
NlmId: 101147131
123:123
JrId: 38664
long title: Current topics in surgical research
short title: Curr Top Surg Res
ISSN: 0070-2196
ISSN (Online): 
IsoAbbr: Curr Top Surg Res
NlmId: 0224707
123:123
JrId: 38665
long title: Diabetic nephropathy : DN
short title: Diabet Nephrop
ISSN: 0739-7380
ISSN (Online): 
IsoAbbr: Diabet Nephrop
NlmId: 8303448
123:123
JrId: 38667
long title: Federal practitioner : for the health care professionals of the VA, DoD, and PHS
short title: Fed Pract
ISSN: 1078-4497
ISSN (Online): 1945-337X
IsoAbbr: Fed Pract
NlmId: 9500574
123:123
JrId: 38668
long title: Future generations computer systems : FGCS
short title: Future Gener Comput Syst
ISSN: 0167-739X
ISSN (Online): 1872-7115
IsoAbbr: Future Gener Comput Syst
NlmId: 9881585
123:123
JrId: 38669
long title: Applied artificial intelligence : AAI
short title: Appl Artif Intell
ISSN: 0883-9514
ISSN (Online): 1087-6545
IsoAbbr: Appl Artif Intell
NlmId: 9882296
123:123
JrId: 38670
long title: Atmospheric chemistry and physics (Print)
short title: Atmos Chem Phys
ISSN: 1680-7316
ISSN (Online): 1680-7324
IsoAbbr: Atmos Chem Phys
NlmId: 101214388
123:123
JrId: 38671
long title: Electronic notes in theoretical computer science
short title: Electron Notes Theor Comput Sci
ISSN: 
ISSN (Online): 1571-0661
IsoAbbr: Electron Notes Theor Comput Sci
NlmId: 101237896
123:123
JrId: 38673
long title: Clinical epigenetics
short title: Clin Epigenetics
ISSN: 1868-7075
ISSN (Online): 1868-7083
IsoAbbr: Clin Epigenetics
NlmId: 101516977
123:123
JrId: 38674
long title: Cancer nanotechnology
short title: Cancer Nanotechnol
ISSN: 1868-6958
ISSN (Online): 1868-6966
IsoAbbr: Cancer Nanotechnol
NlmId: 101516978
123:123
JrId: 38675
long title: ChemCatChem
short title: ChemCatChem
ISSN: 1867-3880
ISSN (Online): 1867-3899
IsoAbbr: ChemCatChem
NlmId: 101520610
123:123
JrId: 38676
long title: Hormone molecular biology and clinical investigation
short title: Horm Mol Biol Clin Investig
ISSN: 1868-1883
ISSN (Online): 1868-1891
IsoAbbr: Horm Mol Biol Clin Investig
NlmId: 101538885
123:123
JrId: 38677
long title: Agricultural economics (Amsterdam, Netherlands)
short title: Agric Econ
ISSN: 0169-5150
ISSN (Online): 1574-0862
IsoAbbr: Agric Econ
NlmId: 101544386
123:123
JrId: 38678
long title: Cell medicine
short title: Cell Med
ISSN: 
ISSN (Online): 2155-1790
IsoAbbr: Cell Med
NlmId: 101544564
123:123
JrId: 38679
long title: Contributions to economic analysis & policy
short title: Contrib Econ Analysis Policy
ISSN: 
ISSN (Online): 1538-0645
IsoAbbr: Contrib Econ Analysis Policy
NlmId: 101544753
123:123
JrId: 38680
long title: Gender, work, and organization
short title: Gend Work Organ
ISSN: 0968-6673
ISSN (Online): 1468-0432
IsoAbbr: Gend Work Organ
NlmId: 101544781
123:123
JrId: 38681
long title: Harvard health policy review : a student publication of the Harvard Interfaculty Initiative in Health Policy
short title: Harvard Health Policy Rev
ISSN: 1533-774X
ISSN (Online): 1945-5070
IsoAbbr: Harvard Health Policy Rev
NlmId: 101544796
123:123
JrId: 38682
long title: Proceedings of the ... IEEE International Conference on Information Reuse and Integration. IEEE International Conference on Information Reuse and Integration
short title: Proc IEEE Int Conf Inf Reuse Integr
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Int Conf Inf Reuse Integr
NlmId: 101544822
123:123
JrId: 38683
long title: Proceedings / IEEE International Conference on Semantic Computing ... ICSC. IEEE International Conference on Semantic Computing
short title: Proc IEEE Int Conf Semant Comput
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Int Conf Semant Comput
NlmId: 101544842
123:123
JrId: 38684
long title: Hepatic medicine : evidence and research
short title: Hepat Med
ISSN: 
ISSN (Online): 1179-1535
IsoAbbr: Hepat Med
NlmId: 101544801
123:123
JrId: 38685
long title: Frontiers in psychiatry / Frontiers Research Foundation
short title: Front Psychiatry
ISSN: 
ISSN (Online): 1664-0640
IsoAbbr: Front Psychiatry
NlmId: 101545006
123:123
JrId: 38687
long title: Chiropractic & manual therapies
short title: Chiropr Man Therap
ISSN: 
ISSN (Online): 2045-709X
IsoAbbr: Chiropr Man Therap
NlmId: 101551481
123:123
JrId: 38688
long title: Spectroscopy letters_ an international journal for rapid communication
short title: Spectrosc Lett
ISSN: 0038-7010
ISSN (Online): 1532-2289
IsoAbbr: Spectrosc Lett
NlmId: 1276432
123:123
JrId: 38689
long title: Surgical research communications
short title: Surg Res Commun
ISSN: 0882-9233
ISSN (Online): 
IsoAbbr: Surg Res Commun
NlmId: 8809439
123:123
JrId: 38690
long title: Optical Materials
short title: Opt Mater (Amst)
ISSN: 0925-3467
ISSN (Online): 1873-1252
IsoAbbr: Opt Mater (Amst)
NlmId: 9885806
123:123
JrId: 38691
long title: Qualitative inquiry : QI
short title: Qual Inq
ISSN: 1077-8004
ISSN (Online): 1552-7565
IsoAbbr: Qual Inq
NlmId: 9888853
123:123
JrId: 38692
long title: ASHA leader / American Speech-Language-Hearing Association
short title: ASHA Lead
ISSN: 1085-9586
ISSN (Online): 
IsoAbbr: ASHA Lead
NlmId: 9890324
123:123
JrId: 38693
long title: Journal of ethnobiology
short title: J Ethnobiol
ISSN: 0278-0771
ISSN (Online): 
IsoAbbr: J Ethnobiol
NlmId: 9892383
123:123
JrId: 38694
long title: Qualitative research : QR
short title: Qual Res
ISSN: 1468-7941
ISSN (Online): 1741-3109
IsoAbbr: Qual Res
NlmId: 101134004
123:123
JrId: 38695
long title: Oral biosciences & medicine : OBM
short title: Oral Biosci Med
ISSN: 1742-3287
ISSN (Online): 
IsoAbbr: Oral Biosci Med
NlmId: 101225173
123:123
JrId: 38697
long title: Journal of LGBT Issues in counseling
short title: J LGBT Issues Couns
ISSN: 1553-8605
ISSN (Online): 1553-8338
IsoAbbr: J LGBT Issues Couns
NlmId: 101238595
123:123
JrId: 38698
long title: Transactions of the Japanese Society for Artificial Intelligence = Jinko Chino Gakkai ronbunshi
short title: Trans Jpn Soc Artif Intell
ISSN: 1346-0714
ISSN (Online): 1346-8030
IsoAbbr: Trans Jpn Soc Artif Intell
NlmId: 101301947
123:123
JrId: 38700
long title: Social medicine (Social Medicine Publication Group)
short title: Soc Med (Soc Med Publ Group)
ISSN: 
ISSN (Online): 1557-7112
IsoAbbr: Soc Med (Soc Med Publ Group)
NlmId: 101474372
123:123
JrId: 38701
long title: Journal of optometry
short title: J Optom
ISSN: 1888-4296
ISSN (Online): 1989-1342
IsoAbbr: J Optom
NlmId: 101482903
123:123
JrId: 38702
long title: Pharmaceutical outsourcing
short title: Pharm Outsourcing
ISSN: 1945-3337
ISSN (Online): 1945-3345
IsoAbbr: Pharm Outsourcing
NlmId: 101499960
123:123
JrId: 38703
long title: Therapeutic advances in musculoskeletal disease
short title: Ther Adv Musculoskelet Dis
ISSN: 1759-720X
ISSN (Online): 1759-7218
IsoAbbr: Ther Adv Musculoskelet Dis
NlmId: 101517322
123:123
JrId: 38704
long title: Journal of interventional oncology
short title: J Interv Oncol
ISSN: 1916-0518
ISSN (Online): 1916-0526
IsoAbbr: J Interv Oncol
NlmId: 101528376
123:123
JrId: 38705
long title: Journal of clinical medicine research
short title: J Clin Med Res
ISSN: 1918-3003
ISSN (Online): 1918-3011
IsoAbbr: J Clin Med Res
NlmId: 101538301
123:123
JrId: 38706
long title: Integrated computer-aided engineering
short title: Integr Comput Aided Eng
ISSN: 1069-2509
ISSN (Online): 1875-8835
IsoAbbr: Integr Comput Aided Eng
NlmId: 101544483
123:123
JrId: 38707
long title: International journal of head and neck surgery
short title: Int J Head Neck Surg
ISSN: 0975-7899
ISSN (Online): 0976-0539
IsoAbbr: Int J Head Neck Surg
NlmId: 101544568
123:123
JrId: 38708
long title: Journal of nucleic acids investigation
short title: J Nucleic Acids Investig
ISSN: 2036-7996
ISSN (Online): 2035-6005
IsoAbbr: J Nucleic Acids Investig
NlmId: 101544718
123:123
JrId: 38709
long title: Revue internationale du froid / Institut international du froid = International journal of refrigeration / International Institute of Refrigeration
short title: Int J Refrig
ISSN: 0140-7007
ISSN (Online): 1879-2081
IsoAbbr: Int J Refrig
NlmId: 101544778
123:123
JrId: 38710
long title: Mathematical and computer modelling of dynamical systems
short title: Math Comput Model Dyn Syst
ISSN: 1387-3954
ISSN (Online): 1744-5051
IsoAbbr: Math Comput Model Dyn Syst
NlmId: 101544784
123:123
JrId: 38711
long title: SORT (Barcelona)
short title: Sort (Barc)
ISSN: 1696-2281
ISSN (Online): 2013-8830
IsoAbbr: Sort (Barc)
NlmId: 101545062
123:123
JrId: 38712
long title: Technology and innovation
short title: Technol Innov
ISSN: 1949-8241
ISSN (Online): 
IsoAbbr: Technol Innov
NlmId: 101545118
123:123
JrId: 38713
long title: The international journal of diversity in organisations, communities and nations
short title: Int J Divers Organ Communities Nations
ISSN: 1447-9532
ISSN (Online): 
IsoAbbr: Int J Divers Organ Communities Nations
NlmId: 101545287
123:123
JrId: 38714
long title: Polymers
short title: Polymers (Basel)
ISSN: 
ISSN (Online): 2073-4360
IsoAbbr: Polymers (Basel)
NlmId: 101545357
123:123
JrId: 38715
long title: Vibrant
short title: Vibrant
ISSN: 1913-5122
ISSN (Online): 
IsoAbbr: Vibrant
NlmId: 101545401
123:123
JrId: 38716
long title: Practical neurology (Fort Washington, Pa.)
short title: Pract Neurol (Fort Wash Pa)
ISSN: 1540-1367
ISSN (Online): 
IsoAbbr: Pract Neurol (Fort Wash Pa)
NlmId: 101545459
123:123
JrId: 38717
long title: Translational neuroscience
short title: Transl Neurosci
ISSN: 2081-3856
ISSN (Online): 2081-6936
IsoAbbr: Transl Neurosci
NlmId: 101550327
123:123
JrId: 38726
long title: Therapeutic advances in urology
short title: Ther Adv Urol
ISSN: 1756-2872
ISSN (Online): 1756-2880
IsoAbbr: Ther Adv Urol
NlmId: 101487328
123:123
JrId: 38728
long title: Sultan Qaboos University medical journal
short title: Sultan Qaboos Univ Med J
ISSN: 2075-051X
ISSN (Online): 2075-0528
IsoAbbr: Sultan Qaboos Univ Med J
NlmId: 101519915
123:123
JrId: 38729
long title: International journal of therapeutic massage & bodywork
short title: Int J Ther Massage Bodywork
ISSN: 
ISSN (Online): 1916-257X
IsoAbbr: Int J Ther Massage Bodywork
NlmId: 101539415
123:123
JrId: 38730
long title: Journal of tissue engineering
short title: J Tissue Eng
ISSN: 
ISSN (Online): 2041-7314
IsoAbbr: J Tissue Eng
NlmId: 101550131
123:123
JrId: 38731
long title: Journal of laboratory physicians
short title: J Lab Physicians
ISSN: 0974-2727
ISSN (Online): 0974-7826
IsoAbbr: J Lab Physicians
NlmId: 101551511
123:123
JrId: 38732
long title: Herpesviridae
short title: Herpesviridae
ISSN: 
ISSN (Online): 2042-4280
IsoAbbr: Herpesviridae
NlmId: 101551529
123:123
JrId: 38733
long title: Perspectives in clinical research
short title: Perspect Clin Res
ISSN: 2229-3485
ISSN (Online): 2229-5488
IsoAbbr: Perspect Clin Res
NlmId: 101551517
123:123
JrId: 38734
long title: Beilstein journal of nanotechnology
short title: Beilstein J Nanotechnol
ISSN: 
ISSN (Online): 2190-4286
IsoAbbr: Beilstein J Nanotechnol
NlmId: 101551563
123:123
JrId: 38735
long title: Journal of pharmacology & pharmacotherapeutics
short title: J Pharmacol Pharmacother
ISSN: 0976-500X
ISSN (Online): 0976-5018
IsoAbbr: J Pharmacol Pharmacother
NlmId: 101552113
123:123
JrId: 38737
long title: Biotechnology research international
short title: Biotechnol Res Int
ISSN: 2090-3138
ISSN (Online): 2090-3146
IsoAbbr: Biotechnol Res Int
NlmId: 101552363
123:123
JrId: 38739
long title: Cellular oncology (Dordrecht)
short title: Cell Oncol (Dordr)
ISSN: 2211-3428
ISSN (Online): 2211-3436
IsoAbbr: Cell Oncol (Dordr)
NlmId: 101552938
123:123
JrId: 38742
long title: International journal of medicinal mushrooms
short title: Int J Med Mushrooms
ISSN: 1521-9437
ISSN (Online): 1940-4344
IsoAbbr: Int J Med Mushrooms
NlmId: 100886202
123:123
JrId: 38744
long title: Clinics and research in hepatology and gastroenterology
short title: Clin Res Hepatol Gastroenterol
ISSN: 2210-7401
ISSN (Online): 2210-741X
IsoAbbr: Clin Res Hepatol Gastroenterol
NlmId: 101553659
123:123
JrId: 38746
long title: Fluids and barriers of the CNS
short title: Fluids Barriers CNS
ISSN: 
ISSN (Online): 2045-8118
IsoAbbr: Fluids Barriers CNS
NlmId: 101553157
123:123
JrId: 38747
long title: Invertebrate survival journal : ISJ
short title: Invertebrate Surviv J
ISSN: 
ISSN (Online): 1824-307X
IsoAbbr: Invertebrate Surviv J
NlmId: 101233261
123:123
JrId: 38748
long title: International journal of sports physical therapy
short title: Int J Sports Phys Ther
ISSN: 
ISSN (Online): 2159-2896
IsoAbbr: Int J Sports Phys Ther
NlmId: 101553140
123:123
JrId: 38750
long title: Vascular cell
short title: Vasc Cell
ISSN: 
ISSN (Online): 2045-824X
IsoAbbr: 
NlmId: 101553155
123:123
JrId: 38752
long title: Cancer genetics
short title: Cancer Genet
ISSN: 2210-7762
ISSN (Online): 
IsoAbbr: Cancer Genet
NlmId: 101539150
123:123
JrId: 38753
long title: IEEE International Conference on Robotics and Automation : ICRA : [proceedings] IEEE International Conference on Robotics and Automation
short title: IEEE Int Conf Robot Autom
ISSN: 2152-4092
ISSN (Online): 
IsoAbbr: IEEE Int Conf Robot Autom
NlmId: 101518638
123:123
JrId: 38754
long title: Nursing children and young people
short title: Nurs Child Young People
ISSN: 2046-2336
ISSN (Online): 2046-2344
IsoAbbr: Nurs Child Young People
NlmId: 101554473
123:123
JrId: 38757
long title: International journal of clinical pharmacy
short title: Int J Clin Pharm
ISSN: 2210-7703
ISSN (Online): 2210-7711
IsoAbbr: Int J Clin Pharm
NlmId: 101554912
123:123
JrId: 38760
long title: Revue belge de medecine dentaire
short title: Rev Belge Med Dent (1984)
ISSN: 0775-0293
ISSN (Online): 
IsoAbbr: Rev Belge Med Dent (1984)
NlmId: 101555375
123:123
JrId: 38761
long title: BMC biophysics
short title: BMC Biophys
ISSN: 
ISSN (Online): 2046-1682
IsoAbbr: BMC Biophys
NlmId: 101555455
123:123
JrId: 38764
long title: Advances in health care management
short title: Adv Health Care Manag
ISSN: 1474-8231
ISSN (Online): 
IsoAbbr: Adv Health Care Manag
NlmId: 101090746
123:123
JrId: 38765
long title: Arab journal of gastroenterology : the official publication of the Pan-Arab Association of Gastroenterology
short title: Arab J Gastroenterol
ISSN: 1687-1979
ISSN (Online): 2090-2387
IsoAbbr: Arab J Gastroenterol
NlmId: 101298363
123:123
JrId: 38766
long title: Arab journal of nephrology and transplantation
short title: Arab J Nephrol Transplant
ISSN: 1858-554X
ISSN (Online): 
IsoAbbr: Arab J Nephrol Transplant
NlmId: 101530790
123:123
JrId: 38767
long title: Asian journal of endoscopic surgery
short title: Asian J Endosc Surg
ISSN: 1758-5902
ISSN (Online): 1758-5910
IsoAbbr: Asian J Endosc Surg
NlmId: 101506753
123:123
JrId: 38768
long title: Journal of injury & violence research
short title: J Inj Violence Res
ISSN: 2008-2053
ISSN (Online): 2008-4072
IsoAbbr: J Inj Violence Res
NlmId: 101535747
123:123
JrId: 38769
long title: Psychiatrike = Psychiatriki
short title: Psychiatrike
ISSN: 1105-2333
ISSN (Online): 
IsoAbbr: Psychiatrike
NlmId: 101534363
123:123
JrId: 38770
long title: Revista espanola de sanidad penitenciaria
short title: Rev Esp Sanid Penit
ISSN: 1575-0620
ISSN (Online): 
IsoAbbr: Rev Esp Sanid Penit
NlmId: 101284897
123:123
JrId: 38771
long title: The Synthesis project. Research synthesis report
short title: Synth Proj Res Synth Rep
ISSN: 2155-370X
ISSN (Online): 2155-3718
IsoAbbr: Synth Proj Res Synth Rep
NlmId: 101540513
123:123
JrId: 38772
long title: Turk patoloji dergisi
short title: Turk Patoloji Derg
ISSN: 1018-5615
ISSN (Online): 
IsoAbbr: Turk Patoloji Derg
NlmId: 9440471
123:123
JrId: 38773
long title: GMS Zeitschrift fur medizinische Ausbildung
short title: GMS Z Med Ausbild
ISSN: 1860-7446
ISSN (Online): 1860-3572
IsoAbbr: GMS Z Med Ausbild
NlmId: 101276035
123:123
JrId: 38777
long title: Chronic diseases and injuries in Canada
short title: Chronic Dis Inj Can
ISSN: 1925-6515
ISSN (Online): 1925-6523
IsoAbbr: Chronic Dis Inj Can
NlmId: 101556266
123:123
JrId: 38778
long title: Jornal da Sociedade Brasileira de Fonoaudiologia
short title: J Soc Bras Fonoaudiol
ISSN: 
ISSN (Online): 2179-6491
IsoAbbr: J Soc Bras Fonoaudiol
NlmId: 101556333
123:123
JrId: 38779
long title: Journal of research in medical sciences : the official journal of Isfahan University of Medical Sciences
short title: J Res Med Sci
ISSN: 1735-1995
ISSN (Online): 1735-7136
IsoAbbr: J Res Med Sci
NlmId: 101235599
123:123
JrId: 38780
long title: Dental research journal
short title: Dent Res J (Isfahan)
ISSN: 1735-3327
ISSN (Online): 2008-0255
IsoAbbr: Dent Res J (Isfahan)
NlmId: 101471186
123:123
JrId: 38781
long title: Interface focus
short title: Interface Focus
ISSN: 2042-8898
ISSN (Online): 2042-8901
IsoAbbr: Interface Focus
NlmId: 101531990
123:123
JrId: 38782
long title: International journal of preventive medicine
short title: Int J Prev Med
ISSN: 2008-7802
ISSN (Online): 2008-8213
IsoAbbr: Int J Prev Med
NlmId: 101535380
123:123
JrId: 38783
long title: World journal of biological chemistry
short title: World J Biol Chem
ISSN: 
ISSN (Online): 1949-8454
IsoAbbr: World J Biol Chem
NlmId: 101546471
123:123
JrId: 38784
long title: World journal of gastrointestinal pharmacology and therapeutics
short title: World J Gastrointest Pharmacol Ther
ISSN: 
ISSN (Online): 2150-5349
IsoAbbr: World J Gastrointest Pharmacol Ther
NlmId: 101547456
123:123
JrId: 38785
long title: World journal of gastrointestinal pathophysiology
short title: World J Gastrointest Pathophysiol
ISSN: 
ISSN (Online): 2150-5330
IsoAbbr: World J Gastrointest Pathophysiol
NlmId: 101547471
123:123
JrId: 38786
long title: World journal of diabetes
short title: World J Diabetes
ISSN: 
ISSN (Online): 1948-9358
IsoAbbr: World J Diabetes
NlmId: 101547524
123:123
JrId: 38787
long title: World journal of clinical oncology
short title: World J Clin Oncol
ISSN: 
ISSN (Online): 2218-4333
IsoAbbr: World J Clin Oncol
NlmId: 101549149
123:123
JrId: 38788
long title: Journal of oral microbiology
short title: J Oral Microbiol
ISSN: 
ISSN (Online): 2000-2297
IsoAbbr: J Oral Microbiol
NlmId: 101551049
123:123
JrId: 38789
long title: Pediatric reports
short title: Pediatr Rep
ISSN: 2036-749X
ISSN (Online): 2036-7503
IsoAbbr: Pediatr Rep
NlmId: 101551542
123:123
JrId: 38790
long title: Neurology international
short title: Neurol Int
ISSN: 2035-8385
ISSN (Online): 2035-8377
IsoAbbr: Neurol Int
NlmId: 101551564
123:123
JrId: 38791
long title: Journal of ophthalmic inflammation and infection
short title: J Ophthalmic Inflamm Infect
ISSN: 
ISSN (Online): 1869-5760
IsoAbbr: J Ophthalmic Inflamm Infect
NlmId: 101553216
123:123
JrId: 38792
long title: AIDS research and treatment
short title: AIDS Res Treat
ISSN: 2090-1240
ISSN (Online): 2090-1259
IsoAbbr: AIDS Res Treat
NlmId: 101553816
123:123
JrId: 38793
long title: International journal of molecular imaging
short title: Int J Mol Imaging
ISSN: 2090-1712
ISSN (Online): 2090-1720
IsoAbbr: Int J Mol Imaging
NlmId: 101553817
123:123
JrId: 38794
long title: Journal of drug delivery
short title: J Drug Deliv
ISSN: 2090-3014
ISSN (Online): 2090-3022
IsoAbbr: J Drug Deliv
NlmId: 101553818
123:123
JrId: 38795
long title: Journal of lipids
short title: J Lipids
ISSN: 2090-3030
ISSN (Online): 2090-3049
IsoAbbr: J Lipids
NlmId: 101553819
123:123
JrId: 38796
long title: Journal of pregnancy
short title: J Pregnancy
ISSN: 2090-2727
ISSN (Online): 2090-2735
IsoAbbr: J Pregnancy
NlmId: 101553823
123:123
JrId: 38797
long title: Indian journal of endocrinology and metabolism
short title: Indian J Endocrinol Metab
ISSN: 2230-8210
ISSN (Online): 2230-9500
IsoAbbr: Indian J Endocrinol Metab
NlmId: 101555690
123:123
JrId: 38798
long title: Diabetes & metabolism journal
short title: Diabetes Metab J
ISSN: 2233-6079
ISSN (Online): 2233-6087
IsoAbbr: Diabetes Metab J
NlmId: 101556588
123:123
JrId: 38799
long title: Journal of Bangladesh College of Physicians & Surgeons
short title: J Bangladesh Coll Phys Surg
ISSN: 1015-0870
ISSN (Online): 
IsoAbbr: J Bangladesh Coll Phys Surg
NlmId: 8711535
123:123
JrId: 38800
long title: Optics and photonics news
short title: Opt Photonics News
ISSN: 1047-6938
ISSN (Online): 1541-3721
IsoAbbr: Opt Photonics News
NlmId: 9012911
123:123
JrId: 38801
long title: Journal of vocational rehabilitation
short title: J Vocat Rehabil
ISSN: 1052-2263
ISSN (Online): 1878-6316
IsoAbbr: J Vocat Rehabil
NlmId: 9200437
123:123
JrId: 38802
long title: Therapeutic communities
short title: Ther Communities
ISSN: 0964-1866
ISSN (Online): 
IsoAbbr: Ther Communities
NlmId: 9303634
123:123
JrId: 38803
long title: Swiss journal of psychology : official publication of the Swiss Psychological Society Schweizerische Zeitschrift fur Psychologie = Revue suisse de psychologie
short title: Swiss J Psychol
ISSN: 1421-0185
ISSN (Online): 1662-0879
IsoAbbr: Swiss J Psychol
NlmId: 9437429
123:123
JrId: 38804
long title: Software: practice & experience
short title: Softw Pract Exp
ISSN: 0038-0644
ISSN (Online): 1097-024X
IsoAbbr: Softw Pract Exp
NlmId: 9877055
123:123
JrId: 38806
long title: Flavour and fragrance journal
short title: 
ISSN: 0882-5734
ISSN (Online): 
IsoAbbr: Flavour Fragr J
NlmId: 9882154
123:123
JrId: 38807
long title: East Asian science, technology, and medicine
short title: East Asian Sci Technol Med
ISSN: 1562-918X
ISSN (Online): 
IsoAbbr: East Asian Sci Technol Med
NlmId: 100958243
123:123
JrId: 38808
long title: Current psychosis & therapeutics reports
short title: Curr Psychos Ther Rep
ISSN: 1545-8083
ISSN (Online): 1545-8091
IsoAbbr: Curr Psychos Ther Rep
NlmId: 101189450
123:123
JrId: 38809
long title: Journal of women's health physical therapy
short title: J Womens Health Phys Therap
ISSN: 1556-6803
ISSN (Online): 2152-0887
IsoAbbr: J Womens Health Phys Therap
NlmId: 101252559
123:123
JrId: 38810
long title: Journal of organ dysfunction
short title: J Organ Dysfunct
ISSN: 1747-1060
ISSN (Online): 1747-1079
IsoAbbr: J Organ Dysfunct
NlmId: 101256321
123:123
JrId: 38811
long title: Bulletin for the history of chemistry / Division of the History of Chemistry of the American Chemical Society
short title: Bull Hist Chem
ISSN: 1053-4385
ISSN (Online): 
IsoAbbr: Bull Hist Chem
NlmId: 101273953
123:123
JrId: 38812
long title: Psychosis
short title: Psychosis
ISSN: 1752-2439
ISSN (Online): 1752-2447
IsoAbbr: Psychosis
NlmId: 101392498
123:123
JrId: 38813
long title: American journal of Chinese studies
short title: Am J Chin Stud
ISSN: 
ISSN (Online): 
IsoAbbr: Am J Chin Stud
NlmId: 101467416
123:123
JrId: 38814
long title: Social psychology of education : an international journal
short title: Soc Psychol Educ
ISSN: 1381-2890
ISSN (Online): 1573-1928
IsoAbbr: Soc Psychol Educ
NlmId: 101550788
123:123
JrId: 38815
long title: Journal of cachexia, sarcopenia and muscle
short title: J Cachexia Sarcopenia Muscle
ISSN: 2190-5991
ISSN (Online): 2190-6009
IsoAbbr: J Cachexia Sarcopenia Muscle
NlmId: 101552883
123:123
JrId: 38816
long title: American studies international
short title: Am Stud Int
ISSN: 0883-105X
ISSN (Online): 
IsoAbbr: Am Stud Int
NlmId: 101553407
123:123
JrId: 38818
long title: Asian agri-history
short title: Asian Agrihist
ISSN: 0971-7730
ISSN (Online): 
IsoAbbr: Asian Agrihist
NlmId: 101553409
123:123
JrId: 38819
long title: Aschkenas
short title: Aschkenas (Wien)
ISSN: 1016-4987
ISSN (Online): 
IsoAbbr: Aschkenas (Wien)
NlmId: 101553414
123:123
JrId: 38822
long title: The American journal of Islamic social sciences
short title: Am J Islam Soc Sci
ISSN: 0887-7653
ISSN (Online): 
IsoAbbr: Am J Islam Soc Sci
NlmId: 101553405
123:123
JrId: 38823
long title: Selected papers / the Consortium on Revolutionary Europe, 1750-1850. Consortium on Revolutionary Europe, 1750-1850
short title: Sel Pap Consort Revolut Eur 1759 1850
ISSN: 1092-0013
ISSN (Online): 
IsoAbbr: Sel Pap Consort Revolut Eur 1759 1850
NlmId: 101553777
123:123
JrId: 38824
long title: American literary history
short title: Am lit Hist
ISSN: 0896-7148
ISSN (Online): 1468-4365
IsoAbbr: 
NlmId: 101553406
123:123
JrId: 38826
long title: Dimensions (New York, N.Y.)
short title: Dimensions (N Y N Y)
ISSN: 0882-1240
ISSN (Online): 
IsoAbbr: Dimensions (N Y N Y)
NlmId: 101553788
123:123
JrId: 38828
long title: Bios (Leverkusen, Germany)
short title: Bios (Leverk)
ISSN: 0933-5315
ISSN (Online): 
IsoAbbr: Bios (Leverk)
NlmId: 101553427
123:123
JrId: 38829
long title: Blatter fur deutsche Landesgeschichte
short title: Bl Dtsch Landesgesch
ISSN: 0006-4408
ISSN (Online): 
IsoAbbr: Bl Dtsch Landesgesch
NlmId: 101553445
123:123
JrId: 38830
long title: Business and economic history : papers presented at the ... annual meeting of the Business History Conference. Business History Conference
short title: Bus Econ Hist
ISSN: 0894-6825
ISSN (Online): 
IsoAbbr: Bus Econ Hist
NlmId: 101553514
123:123
JrId: 38831
long title: Caribbean quarterly
short title: Caribb Q
ISSN: 0008-6495
ISSN (Online): 
IsoAbbr: Caribb Q
NlmId: 101553695
123:123
JrId: 38833
long title: Comparativ : Leipziger Beitrage zur Universalgeschichte und vergleichenden Gesellschaftsforschung
short title: Comparativ (Leipz)
ISSN: 0940-3566
ISSN (Online): 
IsoAbbr: Comparativ (Leipz)
NlmId: 101553701
123:123
JrId: 38834
long title: The European studies journal
short title: Eur Stud J
ISSN: 0894-6337
ISSN (Online): 
IsoAbbr: Eur Stud J
NlmId: 101554216
123:123
JrId: 38835
long title: Frontiers of medicine
short title: Front Med
ISSN: 2095-0217
ISSN (Online): 2095-0225
IsoAbbr: Front Med
NlmId: 101549428
123:123
JrId: 38836
long title: Carbohydrate chemistry
short title: Carbohydr Chem
ISSN: 2041-353X
ISSN (Online): 1465-1963
IsoAbbr: Carbohydr Chem
NlmId: 0242551
123:123
JrId: 38837
long title: Viewpoints on digestive diseases
short title: Viewp Dig Dis
ISSN: 0506-9920
ISSN (Online): 
IsoAbbr: Viewp Dig Dis
NlmId: 0245120
123:123
JrId: 38838
long title: Critical care / the Society of Critical Care Medicine
short title: Crit Care
ISSN: 0270-7462
ISSN (Online): 
IsoAbbr: Crit Care
NlmId: 8208625
123:123
JrId: 38839
long title: Current topics in membranes
short title: Curr Top Membr
ISSN: 1063-5823
ISSN (Online): 
IsoAbbr: Curr Top Membr
NlmId: 9212591
123:123
JrId: 38840
long title: Journal of musculoskeletal pain
short title: J Musculoskelet Pain
ISSN: 1058-2452
ISSN (Online): 1540-7012
IsoAbbr: J Musculoskelet Pain
NlmId: 9302330
123:123
JrId: 38841
long title: Proceedings of the Human Factors and Ergonomics Society ... Annual Meeting. Human Factors and Ergonomics Society. Meeting
short title: Proc Hum Factors Ergon Soc Annu Meet
ISSN: 1071-1813
ISSN (Online): 
IsoAbbr: Proc Hum Factors Ergon Soc Annu Meet
NlmId: 9420718
123:123
JrId: 38842
long title: Clinical immunotherapeutics
short title: Clin Immunother
ISSN: 1172-7039
ISSN (Online): 
IsoAbbr: Clin Immunother
NlmId: 9430791
123:123
JrId: 38843
long title: Physical therapy reviews : PTR
short title: Phys Ther Rev
ISSN: 1083-3196
ISSN (Online): 1743-288X
IsoAbbr: Phys Ther Rev
NlmId: 9708265
123:123
JrId: 38844
long title: Graft (Georgetown, Tex.)
short title: Graft (Georget Tex)
ISSN: 1522-1628
ISSN (Online): 
IsoAbbr: Graft (Georget Tex)
NlmId: 9815812
123:123
JrId: 38845
long title: Critical care and shock
short title: Crit Care Shock
ISSN: 1410-7767
ISSN (Online): 
IsoAbbr: Crit Care Shock
NlmId: 101084417
123:123
JrId: 38846
long title: Gene therapy and regulation
short title: Gene Ther Regul
ISSN: 1388-9532
ISSN (Online): 1568-5586
IsoAbbr: Gene Ther Regul
NlmId: 101088566
123:123
JrId: 38847
long title: Applied bionics and biomechanics
short title: Appl Bionics Biomech
ISSN: 1176-2322
ISSN (Online): 1754-2103
IsoAbbr: Appl Bionics Biomech
NlmId: 101208624
123:123
JrId: 38848
long title: American journal of environmental sciences
short title: Am J Environ Sci
ISSN: 1553-345X
ISSN (Online): 1558-3910
IsoAbbr: Am J Environ Sci
NlmId: 101244032
123:123
JrId: 38849
long title: Acoustics today
short title: Acoust Today
ISSN: 1557-0215
ISSN (Online): 1557-0223
IsoAbbr: Acoust Today
NlmId: 101280973
123:123
JrId: 38850
long title: Current bladder dysfunction reports
short title: Curr Bladder Dysfunct Rep
ISSN: 1931-7212
ISSN (Online): 1931-7220
IsoAbbr: Curr Bladder Dysfunct Rep
NlmId: 101299193
123:123
JrId: 38851
long title: Infant, child & adolescent nutrition
short title: Infant Child Adolesc Nutr
ISSN: 1941-4064
ISSN (Online): 1941-4072
IsoAbbr: Infant Child Adolesc Nutr
NlmId: 101475415
123:123
JrId: 38852
long title: Assessment for effective intervention : official journal of the Council for Educational Diagnostic Services
short title: Assess Eff Interv
ISSN: 1534-5084
ISSN (Online): 1938-7458
IsoAbbr: Assess Eff Interv
NlmId: 101486912
123:123
JrId: 38853
long title: Biopreservation and biobanking
short title: Biopreserv Biobank
ISSN: 1947-5535
ISSN (Online): 1947-5543
IsoAbbr: Biopreserv Biobank
NlmId: 101507284
123:123
JrId: 38854
long title: American journal of cancer research
short title: Am J Cancer Res
ISSN: 
ISSN (Online): 2156-6976
IsoAbbr: Am J Cancer Res
NlmId: 101549944
123:123
JrId: 38855
long title: Bulletin of the Chemical Society of Ethiopia
short title: Bull Chem Soc Ethiop
ISSN: 1011-3924
ISSN (Online): 1726-801X
IsoAbbr: Bull Chem Soc Ethiop
NlmId: 101549991
123:123
JrId: 38856
long title: Biochemistry Insights (Online)
short title: Biochem Insights
ISSN: 
ISSN (Online): 1178-6264
IsoAbbr: Biochem Insights
NlmId: 101549953
123:123
JrId: 38857
long title: Cardiac electrophysiology clinics
short title: Card Electrophysiol Clin
ISSN: 1877-9182
ISSN (Online): 1877-9190
IsoAbbr: Card Electrophysiol Clin
NlmId: 101549998
123:123
JrId: 38858
long title: Dental hypotheses
short title: Dent Hypotheses
ISSN: 
ISSN (Online): 2155-8213
IsoAbbr: Dent Hypotheses
NlmId: 101550002
123:123
JrId: 38859
long title: Digest of technical papers / IEEE International Solid-State Circuits Conference. IEEE International Solid-State Circuits Conference
short title: Dig Tech Pap IEEE Int Solid State Circuits Conf
ISSN: 0193-6530
ISSN (Online): 
IsoAbbr: Dig Tech Pap IEEE Int Solid State Circuits Conf
NlmId: 101550004
123:123
JrId: 38860
long title: Environmental fluid mechanics (Dordrecht, Netherlands : 2001)
short title: Environ Fluid Mech (Dordr)
ISSN: 1567-7419
ISSN (Online): 1573-1510
IsoAbbr: Environ Fluid Mech (Dordr)
NlmId: 101550034
123:123
JrId: 38863
long title: European journal of political economy
short title: Eur J Polit Econ
ISSN: 0176-2680
ISSN (Online): 1873-5703
IsoAbbr: Eur J Polit Econ
NlmId: 101550054
123:123
JrId: 38865
long title: Journal of engineering materials and technology
short title: J Eng Mater Technol
ISSN: 0094-4289
ISSN (Online): 1528-8889
IsoAbbr: J Eng Mater Technol
NlmId: 101550468
123:123
JrId: 38866
long title: Journal of Applied Computer Science Methods
short title: J Appl Comput Sci Methods
ISSN: 1689-9636
ISSN (Online): 
IsoAbbr: J Appl Comput Sci Methods
NlmId: 101550790
123:123
JrId: 38867
long title: Data & knowledge engineering
short title: Data Knowl Eng
ISSN: 0169-023X
ISSN (Online): 1872-6933
IsoAbbr: Data Knowl Eng
NlmId: 101550897
123:123
JrId: 38869
long title: Surface science reports
short title: Surf Sci Rep
ISSN: 0167-5729
ISSN (Online): 1879-274X
IsoAbbr: Surf Sci Rep
NlmId: 101550866
123:123
JrId: 38870
long title: Journal of blood medicine
short title: J Blood Med
ISSN: 
ISSN (Online): 1179-2736
IsoAbbr: J Blood Med
NlmId: 101550884
123:123
JrId: 38871
long title: Marketing letters
short title: Mark Lett
ISSN: 0923-0645
ISSN (Online): 1573-059X
IsoAbbr: Mark Lett
NlmId: 101550905
123:123
JrId: 38872
long title: Open access animal physiology
short title: Open Access Anim Physiol
ISSN: 
ISSN (Online): 1179-2779
IsoAbbr: Open Access Anim Physiol
NlmId: 101551288
123:123
JrId: 38873
long title: Journal of neuroparasitology
short title: J Neuroparasitology
ISSN: 2090-2344
ISSN (Online): 2090-2352
IsoAbbr: J Neuroparasitology
NlmId: 101551303
123:123
JrId: 38874
long title: Journal of medical cases
short title: J Med Cases
ISSN: 1923-4155
ISSN (Online): 1923-4163
IsoAbbr: J Med Cases
NlmId: 101551824
123:123
JrId: 38876
long title: Organic chemistry International
short title: Org Chem Int
ISSN: 2090-200X
ISSN (Online): 2090-2018
IsoAbbr: Org Chem Int
NlmId: 101551828
123:123
JrId: 38877
long title: Journal of fluids engineering
short title: J Fluids Eng
ISSN: 0098-2202
ISSN (Online): 1528-901X
IsoAbbr: J Fluids Eng
NlmId: 101551830
123:123
JrId: 38878
long title: Proceedings of the International Conference on Biomedical Engineering and Informatics. International Conference on Biomedical Engineering and Informatics
short title: Proc Int Conf Biomed Eng Inform
ISSN: 1948-2914
ISSN (Online): 1948-2922
IsoAbbr: Proc Int Conf Biomed Eng Inform
NlmId: 101552235
123:123
JrId: 38879
long title: Gastronomica : the journal of food and culture
short title: Gastronomica (Berkeley Calif)
ISSN: 1529-3262
ISSN (Online): 1533-8622
IsoAbbr: Gastronomica (Berkeley Calif)
NlmId: 101554255
123:123
JrId: 38880
long title: Geschichte und Gegenwart
short title: Gesch Ggw (Graz)
ISSN: 1017-1444
ISSN (Online): 
IsoAbbr: Gesch Ggw (Graz)
NlmId: 101554351
123:123
JrId: 38883
long title: Han'guk Kwahaksa Hakhoeji
short title: Hanguk Kwahaksa Hakhoeji
ISSN: 1229-7895
ISSN (Online): 
IsoAbbr: Hanguk Kwahaksa Hakhoeji
NlmId: 101554427
123:123
JrId: 38884
long title: Hispanic review
short title: Hisp Rev
ISSN: 0018-2176
ISSN (Online): 1553-0639
IsoAbbr: Hisp Rev
NlmId: 101554450
123:123
JrId: 38885
long title: History and technology
short title: Hist Technol
ISSN: 0734-1512
ISSN (Online): 1477-2620
IsoAbbr: Hist Technol
NlmId: 101554451
123:123
JrId: 38889
long title: Minerva pneumologica
short title: Minerva Pneumol
ISSN: 0026-4954
ISSN (Online): 1827-1723
IsoAbbr: Minerva Pneumol
NlmId: 0070205
123:123
JrId: 38891
long title: Nihon Shokaki Geka Gakkai zasshi
short title: Nihon Shokaki Geka Gakkai Zasshi
ISSN: 0386-9768
ISSN (Online): 1348-9372
IsoAbbr: Nihon Shokaki Geka Gakkai Zasshi
NlmId: 7505761
123:123
JrId: 38892
long title: Child & youth services
short title: Child Youth Serv
ISSN: 0145-935X
ISSN (Online): 1545-2298
IsoAbbr: Child Youth Serv
NlmId: 7801928
123:123
JrId: 38893
long title: The Journal of musculoskeletal medicine
short title: J Musculoskelet Med
ISSN: 0899-2517
ISSN (Online): 
IsoAbbr: J Musculoskelet Med
NlmId: 8608119
123:123
JrId: 38894
long title: Psychoanalytic psychotherapy
short title: Psychoanal Psychother
ISSN: 0266-8734
ISSN (Online): 1474-9734
IsoAbbr: Psychoanal Psychother
NlmId: 8912763
123:123
JrId: 38895
long title: Applied clinical trials
short title: Appl Clin Trials
ISSN: 1064-8542
ISSN (Online): 2150-623X
IsoAbbr: Appl Clin Trials
NlmId: 9212040
123:123
JrId: 38896
long title: Minerva biotecnologica
short title: Minerva Biotecnol
ISSN: 1120-4826
ISSN (Online): 1827-160X
IsoAbbr: Minerva Biotecnol
NlmId: 9425433
123:123
JrId: 38897
long title: Medicine (Abingdon, England : UK ed.)
short title: Medicine (Abingdon)
ISSN: 1357-3039
ISSN (Online): 
IsoAbbr: Medicine (Abingdon)
NlmId: 9508189
123:123
JrId: 38898
long title: South African family practice : official journal of the South African Academy of Family Practice/Primary Care
short title: S Afr Fam Pract (2004)
ISSN: 2078-6190
ISSN (Online): 2078-6204
IsoAbbr: S Afr Fam Pract (2004)
NlmId: 9701104
123:123
JrId: 38899
long title: Journal of maintenance in the addictions
short title: J Maint Addict
ISSN: 1091-1332
ISSN (Online): 1540-7624
IsoAbbr: J Maint Addict
NlmId: 9707735
123:123
JrId: 38900
long title: Foundations of science
short title: Found Sci
ISSN: 1233-1821
ISSN (Online): 1572-8471
IsoAbbr: Found Sci
NlmId: 9713492
123:123
JrId: 38901
long title: European polymer journal
short title: Eur Polym J
ISSN: 0014-3057
ISSN (Online): 1873-1945
IsoAbbr: Eur Polym J
NlmId: 9876024
123:123
JrId: 38902
long title: The Journal of systems and software
short title: J Syst Softw
ISSN: 0164-1212
ISSN (Online): 1873-1228
IsoAbbr: J Syst Softw
NlmId: 9882164
123:123
JrId: 38903
long title: The American journal of distance education
short title: Am J Distance Educ
ISSN: 0892-3647
ISSN (Online): 1538-9286
IsoAbbr: Am J Distance Educ
NlmId: 9883199
123:123
JrId: 38904
long title: Journal of hospital librarianship
short title: J Hosp Librariansh
ISSN: 1532-3269
ISSN (Online): 1532-3277
IsoAbbr: J Hosp Librariansh
NlmId: 100968290
123:123
JrId: 38905
long title: The electronic journal of human sexuality
short title: Electronic J Hum Sex
ISSN: 
ISSN (Online): 1545-5556
IsoAbbr: Electronic J Hum Sex
NlmId: 101086282
123:123
JrId: 38906
long title: Integrative medicine (Encinitas, Calif.)
short title: Integr Med (Encinitas)
ISSN: 1546-993X
ISSN (Online): 1945-7081
IsoAbbr: Integr Med (Encinitas)
NlmId: 101196303
123:123
JrId: 38907
long title: Journal of exercise science and fitness
short title: J Exerc Sci Fit
ISSN: 1728-869X
ISSN (Online): 
IsoAbbr: J Exerc Sci Fit
NlmId: 101198241
123:123
JrId: 38908
long title: Mini-reviews in organic chemistry
short title: Mini Rev Org Chem
ISSN: 1570-193X
ISSN (Online): 1875-6298
IsoAbbr: Mini Rev Org Chem
NlmId: 101208431
123:123
JrId: 38909
long title: IEEE intelligent systems
short title: IEEE Intell Syst
ISSN: 1541-1672
ISSN (Online): 1941-1294
IsoAbbr: IEEE Intell Syst
NlmId: 101213160
123:123
JrId: 38910
long title: Natural computing
short title: Nat Comput
ISSN: 1567-7818
ISSN (Online): 1572-9796
IsoAbbr: Nat Comput
NlmId: 101220059
123:123
JrId: 38911
long title: Vadose zone journal : VZJ
short title: Vadose Zone J
ISSN: 1539-1663
ISSN (Online): 
IsoAbbr: Vadose Zone J
NlmId: 101235416
123:123
JrId: 38912
long title: Journal of workplace behavioral health
short title: J Workplace Behav Health
ISSN: 1555-5240
ISSN (Online): 1555-5259
IsoAbbr: J Workplace Behav Health
NlmId: 101249829
123:123
JrId: 38913
long title: World heart journal
short title: World Heart J
ISSN: 1556-4002
ISSN (Online): 
IsoAbbr: World Heart J
NlmId: 101253269
123:123
JrId: 38914
long title: Journal of primary care & community health
short title: J Prim Care Community Health
ISSN: 2150-1319
ISSN (Online): 2150-1327
IsoAbbr: J Prim Care Community Health
NlmId: 101518419
123:123
JrId: 38916
long title: Forum on immunopathological diseases and therapeutics
short title: For Immunopathol Dis Therap
ISSN: 2151-8017
ISSN (Online): 2151-8025
IsoAbbr: For Immunopathol Dis Therap
NlmId: 101528082
123:123
JrId: 38917
long title: Therapeutic advances in chronic disease
short title: Ther Adv Chronic Dis
ISSN: 2040-6223
ISSN (Online): 2040-6231
IsoAbbr: Ther Adv Chronic Dis
NlmId: 101532140
123:123
JrId: 38918
long title: Dental press journal of orthodontics
short title: Dental Press J Orthod
ISSN: 2176-9451
ISSN (Online): 2177-6709
IsoAbbr: Dental Press J Orthod
NlmId: 101532240
123:123
JrId: 38919
long title: European geriatric medicine
short title: Eur Geriatr Med
ISSN: 1878-7649
ISSN (Online): 1878-7657
IsoAbbr: Eur Geriatr Med
NlmId: 101533694
123:123
JrId: 38920
long title: Physics procedia
short title: Phys Procedia
ISSN: 1875-3884
ISSN (Online): 1875-3892
IsoAbbr: Phys Procedia
NlmId: 101541430
123:123
JrId: 38921
long title: Journal of diabetes & metabolism
short title: J Diabetes Metab
ISSN: 
ISSN (Online): 2155-6156
IsoAbbr: J Diabetes Metab
NlmId: 101549907
123:123
JrId: 38922
long title: Journal of the Indian Society of Agricultural Statistics. Indian Society of Agricultural Statistics
short title: J Indian Soc Agric Stat
ISSN: 0019-6363
ISSN (Online): 
IsoAbbr: J Indian Soc Agric Stat
NlmId: 101550018
123:123
JrId: 38924
long title: Journal of testing and evaluation
short title: J Test Eval
ISSN: 0090-3973
ISSN (Online): 1945-7553
IsoAbbr: J Test Eval
NlmId: 101550009
123:123
JrId: 38925
long title: Evolution
short title: Evolution (N Y)
ISSN: 1936-6426
ISSN (Online): 1936-6434
IsoAbbr: Evolution (N Y)
NlmId: 101550060
123:123
JrId: 38926
long title: Journal of vaccines & vaccination
short title: J Vaccines Vaccin
ISSN: 
ISSN (Online): 2157-7560
IsoAbbr: J Vaccines Vaccin
NlmId: 101550070
123:123
JrId: 38928
long title: Nano communication networks
short title: Nano Commun Netw
ISSN: 1878-7789
ISSN (Online): 1878-7797
IsoAbbr: Nano Commun Netw
NlmId: 101550164
123:123
JrId: 38929
long title: High pressure research
short title: High Press Res
ISSN: 0895-7959
ISSN (Online): 1477-2299
IsoAbbr: High Press Res
NlmId: 101550174
123:123
JrId: 38930
long title: Nanoscience and nanotechnology letters (Print)
short title: Nanosci Nanotechnol Lett
ISSN: 1941-4900
ISSN (Online): 1941-4919
IsoAbbr: Nanosci Nanotechnol Lett
NlmId: 101550168
123:123
JrId: 38931
long title: History of geo- and space sciences
short title: Hist Geo Space Sci
ISSN: 2190-5010
ISSN (Online): 2190-5029
IsoAbbr: Hist Geo Space Sci
NlmId: 101550175
123:123
JrId: 38933
long title: Nutrition and metabolic insights
short title: Nutr Metab Insights
ISSN: 
ISSN (Online): 1178-6388
IsoAbbr: Nutr Metab Insights
NlmId: 101550186
123:123
JrId: 38934
long title: International journal for computational vision and biomechnanics
short title: Int J Comput Vis Biomech
ISSN: 0973-6778
ISSN (Online): 
IsoAbbr: Int J Comput Vis Biomech
NlmId: 101550180
123:123
JrId: 38935
long title: Journal of AIDS & clinical research
short title: J AIDS Clin Res
ISSN: 
ISSN (Online): 2155-6113
IsoAbbr: J AIDS Clin Res
NlmId: 101550222
123:123
JrId: 38936
long title: Psychology of violence
short title: Psychol Violence
ISSN: 2152-0828
ISSN (Online): 2152-081X
IsoAbbr: Psychol Violence
NlmId: 101550224
123:123
JrId: 38937
long title: Journal of applied economics
short title: J Appl Econ
ISSN: 1514-0326
ISSN (Online): 1667-6726
IsoAbbr: J Appl Econ
NlmId: 101550228
123:123
JrId: 38938
long title: Journal of applied remote sensing
short title: J Appl Remote Sens
ISSN: 
ISSN (Online): 1931-3195
IsoAbbr: J Appl Remote Sens
NlmId: 101550230
123:123
JrId: 38939
long title: Journal of bioanalysis & biomedicine
short title: J Bioanal Biomed
ISSN: 
ISSN (Online): 1948-593X
IsoAbbr: J Bioanal Biomed
NlmId: 101550236
123:123
JrId: 38940
long title: Journal of cell science & therapy
short title: J Cell Sci Ther
ISSN: 
ISSN (Online): 2157-7013
IsoAbbr: J Cell Sci Ther
NlmId: 101550241
123:123
JrId: 38941
long title: Journal of chemistry and chemical engineering
short title: J Chem Chem Eng
ISSN: 1934-7375
ISSN (Online): 
IsoAbbr: J Chem Chem Eng
NlmId: 101550242
123:123
JrId: 38942
long title: Journal of developmental entrepreneurship : JDE
short title: J Dev Entrep
ISSN: 1084-9467
ISSN (Online): 
IsoAbbr: J Dev Entrep
NlmId: 101550243
123:123
JrId: 38944
long title: Quality engineering
short title: Qual Eng
ISSN: 0898-2112
ISSN (Online): 1532-4222
IsoAbbr: Qual Eng
NlmId: 101550255
123:123
JrId: 38946
long title: Proceedings of the ... International Conference on Machine Learning and Applications. International Conference on Machine Learning and Applications
short title: Proc Int Conf Mach Learn Appl
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Conf Mach Learn Appl
NlmId: 101550260
123:123
JrId: 38947
long title: Remote sensing letters (Print)
short title: Remote Sens Lett
ISSN: 2150-704X
ISSN (Online): 2150-7058
IsoAbbr: Remote Sens Lett
NlmId: 101550266
123:123
JrId: 38948
long title: International forum of allergy & rhinology
short title: Int Forum Allergy Rhinol
ISSN: 2042-6976
ISSN (Online): 2042-6984
IsoAbbr: Int Forum Allergy Rhinol
NlmId: 101550261
123:123
JrId: 38949
long title: Surface & coatings technology
short title: Surf Coat Technol
ISSN: 0257-8972
ISSN (Online): 1879-3347
IsoAbbr: Surf Coat Technol
NlmId: 101550294
123:123
JrId: 38950
long title: The European journal of cardiovascular medicine
short title: Eur J Cardiovasc Med
ISSN: 2042-4884
ISSN (Online): 2042-4892
IsoAbbr: Eur J Cardiovasc Med
NlmId: 101550317
123:123
JrId: 38951
long title: The open nutraceuticals journal
short title: Open Nutraceuticals J
ISSN: 
ISSN (Online): 1876-3960
IsoAbbr: Open Nutraceuticals J
NlmId: 101550324
123:123
JrId: 38952
long title: WebmedCentral
short title: Webmedcentral
ISSN: 
ISSN (Online): 2046-1690
IsoAbbr: Webmedcentral
NlmId: 101550379
123:123
JrId: 38953
long title: The journal of equity in health
short title: J Equity Health
ISSN: 
ISSN (Online): 
IsoAbbr: J Equity Health
NlmId: 101550321
123:123
JrId: 38955
long title: Journal of biomedical research
short title: J Biomed Res
ISSN: 1674-8301
ISSN (Online): 
IsoAbbr: J Biomed Res
NlmId: 101551157
123:123
JrId: 38956
long title: The open parasitology journal
short title: Open Parasitol J
ISSN: 
ISSN (Online): 1874-4214
IsoAbbr: Open Parasitol J
NlmId: 101552240
123:123
JrId: 38957
long title: Topics in organometallic chemistry
short title: Top Organomet Chem
ISSN: 1436-6002
ISSN (Online): 1616-8534
IsoAbbr: Top Organomet Chem
NlmId: 101552265
123:123
JrId: 38958
long title: Theranostics
short title: Theranostics
ISSN: 
ISSN (Online): 1838-7640
IsoAbbr: Theranostics
NlmId: 101552395
123:123
JrId: 38959
long title: Continental shelf research
short title: Cont Shelf Res
ISSN: 0278-4343
ISSN (Online): 1873-6955
IsoAbbr: Cont Shelf Res
NlmId: 101552269
123:123
JrId: 38960
long title: European paediatrics review
short title: Eur Paediatr Rev
ISSN: 1757-1006
ISSN (Online): 1757-1014
IsoAbbr: Eur Paediatr Rev
NlmId: 101552455
123:123
JrId: 38961
long title: LSO working papers in linguistics
short title: LSO Work Pap Linguist
ISSN: 
ISSN (Online): 
IsoAbbr: LSO Work Pap Linguist
NlmId: 101552629
123:123
JrId: 38962
long title: Innovations in systems and software engineering
short title: Innov Syst Softw Eng
ISSN: 1614-5046
ISSN (Online): 1614-5054
IsoAbbr: Innov Syst Softw Eng
NlmId: 101552463
123:123
JrId: 38963
long title: European oncology
short title: Eur Oncol
ISSN: 1758-3853
ISSN (Online): 1758-3861
IsoAbbr: Eur Oncol
NlmId: 101552551
123:123
JrId: 38964
long title: Ulcers
short title: Ulcers
ISSN: 2090-1526
ISSN (Online): 2090-1534
IsoAbbr: Ulcers
NlmId: 101552557
123:123
JrId: 38965
long title: Geomorphology (Amsterdam, Netherlands)
short title: Geomorphology (Amst)
ISSN: 0169-555X
ISSN (Online): 1872-695X
IsoAbbr: Geomorphology (Amst)
NlmId: 101552567
123:123
JrId: 38966
long title: Microelectronic engineering
short title: Microelectron Eng
ISSN: 0167-9317
ISSN (Online): 1873-5568
IsoAbbr: Microelectron Eng
NlmId: 101552621
123:123
JrId: 38967
long title: Discrete and continuous dynamical systems. Series B
short title: Discrete Continuous Dyn Syst Ser B
ISSN: 1531-3492
ISSN (Online): 1553-524X
IsoAbbr: Discrete Continuous Dyn Syst Ser B
NlmId: 101552619
123:123
JrId: 38968
long title: Advances in bioscience and biotechnology (Print)
short title: Adv Biosci Biotechnol
ISSN: 2156-8456
ISSN (Online): 2156-8502
IsoAbbr: Adv Biosci Biotechnol
NlmId: 101553812
123:123
JrId: 38969
long title: Environmental justice (Print)
short title: Environ Justice
ISSN: 1939-4071
ISSN (Online): 1937-5174
IsoAbbr: Environ Justice
NlmId: 101554252
123:123
JrId: 38972
long title: Journal de mathematiques pures et appliquees
short title: J Math Pures Appl
ISSN: 0021-7824
ISSN (Online): 1776-3371
IsoAbbr: J Math Pures Appl
NlmId: 101555101
123:123
JrId: 38973
long title: Journal of cancer therapy
short title: J Cancer Ther
ISSN: 2151-1934
ISSN (Online): 2151-1942
IsoAbbr: J Cancer Ther
NlmId: 101555104
123:123
JrId: 38974
long title: Journal of online learning and teaching / MERLOT
short title: J Online Learn Teach
ISSN: 
ISSN (Online): 1558-9528
IsoAbbr: J Online Learn Teach
NlmId: 101555105
123:123
JrId: 38975
long title: Journal of statistics education : an international journal on the teaching and learning of statistics
short title: J Stat Educ
ISSN: 
ISSN (Online): 1069-1898
IsoAbbr: J Stat Educ
NlmId: 101555108
123:123
JrId: 38976
long title: Journal of sports economics
short title: J Sports Econom
ISSN: 1527-0025
ISSN (Online): 1552-7794
IsoAbbr: J Sports Econom
NlmId: 101555106
123:123
JrId: 38977
long title: The open cell signaling journal
short title: Open Cell Signal J
ISSN: 
ISSN (Online): 1876-3901
IsoAbbr: Open Cell Signal J
NlmId: 101555349
123:123
JrId: 38978
long title: [Kusuri no chishiki] Pharmaceutical review
short title: Kusuri No Chishiki
ISSN: 0287-6485
ISSN (Online): 
IsoAbbr: Kusuri No Chishiki
NlmId: 18220340R
123:123
JrId: 38979
long title: Proceedings. IBM Medical Symposium
short title: Proc IBM Med Symp
ISSN: 0536-1184
ISSN (Online): 
IsoAbbr: Proc IBM Med Symp
NlmId: 24110010R
123:123
JrId: 38981
long title: The American homeopath
short title: Am Homeopath
ISSN: 
ISSN (Online): 
IsoAbbr: Am Homeopath
NlmId: 100910907
123:123
JrId: 38983
long title: Binocular vision & strabology quarterly, Simms-Romano's
short title: Binocul Vis Strabolog Q Simms Romano
ISSN: 2160-5351
ISSN (Online): 2160-5904
IsoAbbr: Binocul Vis Strabolog Q Simms Romano
NlmId: 101556982
123:123
JrId: 38985
long title: Materials science & engineering. C, Materials for biological applications
short title: Mater Sci Eng C Mater Biol Appl
ISSN: 0928-4931
ISSN (Online): 1873-0191
IsoAbbr: Mater Sci Eng C Mater Biol Appl
NlmId: 101484109
123:123
JrId: 38986
long title: IEEE Symposium on Computational Intelligence in Bioinformatics and Computational Biology proceedings IEEE Symposium on Computational Intelligence in Bioinformatics and Computational Biology
short title: IEEE Symp Comput Intell Bioinforma Comput Biol Proc
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE Symp Comput Intell Bioinforma Comput Biol Proc
NlmId: 101554435
123:123
JrId: 38987
long title: Springer series in biophysics
short title: Springer Ser Biophys
ISSN: 0932-2353
ISSN (Online): 1868-2561
IsoAbbr: Springer Ser Biophys
NlmId: 8807568
123:123
JrId: 38988
long title: Reading & writing quarterly : overcoming learning difficulties
short title: Read Writ Q
ISSN: 1057-3569
ISSN (Online): 1521-0693
IsoAbbr: Read Writ Q
NlmId: 9210260
123:123
JrId: 38989
long title: Research Evaluation
short title: Res Eval
ISSN: 0958-2029
ISSN (Online): 1471-5449
IsoAbbr: Res Eval
NlmId: 9884634
123:123
JrId: 38990
long title: Acoustical science and technology / edited by the Acoustical Society of Japan
short title: Acoust Sci Technol
ISSN: 1346-3969
ISSN (Online): 1347-5177
IsoAbbr: Acoust Sci Technol
NlmId: 101089134
123:123
JrId: 38992
long title: Clinical reviews in bone and mineral metabolism
short title: Clin Rev Bone Miner Metab
ISSN: 1534-8644
ISSN (Online): 1559-0119
IsoAbbr: Clin Rev Bone Miner Metab
NlmId: 101130733
123:123
JrId: 38993
long title: Eurohealth
short title: Eurohealth (Lond)
ISSN: 1356-1030
ISSN (Online): 
IsoAbbr: Eurohealth (Lond)
NlmId: 101260308
123:123
JrId: 38994
long title: International journal of consumer studies
short title: Int J Consum Stud
ISSN: 1470-6423
ISSN (Online): 1470-6431
IsoAbbr: Int J Consum Stud
NlmId: 101289797
123:123
JrId: 38995
long title: Journal of care services management
short title: J Care Serv Manag
ISSN: 1750-1679
ISSN (Online): 1750-1687
IsoAbbr: J Care Serv Manag
NlmId: 101312798
123:123
JrId: 38996
long title: African journal of midwifery and women's health
short title: Afr J Midwifery Womens Health
ISSN: 1759-7374
ISSN (Online): 
IsoAbbr: Afr J Midwifery Womens Health
NlmId: 101469213
123:123
JrId: 38997
long title: Journal of infection prevention
short title: J Infect Prev
ISSN: 1757-1774
ISSN (Online): 1757-1782
IsoAbbr: J Infect Prev
NlmId: 101469725
123:123
JrId: 38998
long title: e-SPEN, the European e-journal of clinical nutrition and metabolism
short title: E Spen Eur E J Clin Nutr Metab
ISSN: 
ISSN (Online): 1751-4991
IsoAbbr: E Spen Eur E J Clin Nutr Metab
NlmId: 101492304
123:123
JrId: 38999
long title: GeroPsych
short title: GeroPsych (Bern)
ISSN: 1662-9647
ISSN (Online): 1662-971X
IsoAbbr: GeroPsych (Bern)
NlmId: 101530396
123:123
JrId: 39000
long title: Therapeutic advances in endocrinology and metabolism
short title: Ther Adv Endocrinol Metab
ISSN: 2042-0188
ISSN (Online): 2042-0196
IsoAbbr: Ther Adv Endocrinol Metab
NlmId: 101532143
123:123
JrId: 39001
long title: Methods in ecology and evolution / British Ecological Society
short title: Methods Ecol Evol
ISSN: 
ISSN (Online): 2041-210X
IsoAbbr: Methods Ecol Evol
NlmId: 101539246
123:123
JrId: 39002
long title: Drug delivery and translational research
short title: Drug Deliv Transl Res
ISSN: 2190-393X
ISSN (Online): 2190-3948
IsoAbbr: Drug Deliv Transl Res
NlmId: 101540061
123:123
JrId: 39003
long title: Heart Asia
short title: Heart Asia
ISSN: 
ISSN (Online): 1759-1104
IsoAbbr: Heart Asia
NlmId: 101542742
123:123
JrId: 39004
long title: Patient related outcome measures
short title: Patient Relat Outcome Meas
ISSN: 
ISSN (Online): 1179-271X
IsoAbbr: Patient Relat Outcome Meas
NlmId: 101551170
123:123
JrId: 39005
long title: Mechatronics : the science of intelligent machines
short title: Mechatronics (Oxf)
ISSN: 0957-4158
ISSN (Online): 1873-4006
IsoAbbr: Mechatronics (Oxf)
NlmId: 101551281
123:123
JrId: 39006
long title: Advanced science letters
short title: Adv Sci Lett
ISSN: 1936-6612
ISSN (Online): 1936-7317
IsoAbbr: Adv Sci Lett
NlmId: 101551253
123:123
JrId: 39007
long title: ISPRS journal of photogrammetry and remote sensing : official publication of the International Society for Photogrammetry and Remote Sensing (ISPRS)
short title: ISPRS J Photogramm Remote Sens
ISSN: 0924-2716
ISSN (Online): 1872-8235
IsoAbbr: ISPRS J Photogramm Remote Sens
NlmId: 101551484
123:123
JrId: 39008
long title: The open obesity journal
short title: Open Obes J
ISSN: 
ISSN (Online): 1876-8237
IsoAbbr: Open Obes J
NlmId: 101551494
123:123
JrId: 39009
long title: Journal of community genetics
short title: J Community Genet
ISSN: 1868-310X
ISSN (Online): 1868-6001
IsoAbbr: J Community Genet
NlmId: 101551501
123:123
JrId: 39010
long title: Journal of transport and land use
short title: J Transp Land Use
ISSN: 
ISSN (Online): 1938-7849
IsoAbbr: J Transp Land Use
NlmId: 101551503
123:123
JrId: 39011
long title: Stem Cell Studies
short title: Stem Cell Stud
ISSN: 
ISSN (Online): 2038-9566
IsoAbbr: Stem Cell Stud
NlmId: 101551506
123:123
JrId: 39013
long title: Pregnancy hypertension
short title: Pregnancy Hypertens
ISSN: 2210-7789
ISSN (Online): 
IsoAbbr: Pregnancy Hypertens
NlmId: 101552483
123:123
JrId: 39014
long title: Journal of clinical bioinformatics
short title: J Clin Bioinforma
ISSN: 
ISSN (Online): 2043-9113
IsoAbbr: J Clin Bioinforma
NlmId: 101554637
123:123
JrId: 39015
long title: Atmospheric pollution research
short title: Atmos Pollut Res
ISSN: 
ISSN (Online): 1309-1042
IsoAbbr: Atmos Pollut Res
NlmId: 101554506
123:123
JrId: 39017
long title: Biofuels
short title: Biofuels
ISSN: 1759-7269
ISSN (Online): 1759-7277
IsoAbbr: Biofuels
NlmId: 101554569
123:123
JrId: 39018
long title: Clinical investigation
short title: Clin Investig (Lond)
ISSN: 2041-6792
ISSN (Online): 2041-6806
IsoAbbr: Clin Investig (Lond)
NlmId: 101554582
123:123
JrId: 39019
long title: Conference on Computer Vision and Pattern Recognition Workshops IEEE Computer Society Conference on Computer Vision and Pattern Recognition. Workshops
short title: Conf Comput Vis Pattern Recognit Workshops
ISSN: 
ISSN (Online): 
IsoAbbr: Conf Comput Vis Pattern Recognit Workshops
NlmId: 101554644
123:123
JrId: 39020
long title: ISM ... : ... IEEE International Symposium on Multimedia ... : proceedings. IEEE International Symposium on Multimedia
short title: ISM
ISSN: 
ISSN (Online): 
IsoAbbr: ISM
NlmId: 101554647
123:123
JrId: 39021
long title: OnLine journal of biological sciences
short title: Online J Biol Sci
ISSN: 
ISSN (Online): 1608-4217
IsoAbbr: Online J Biol Sci
NlmId: 101554657
123:123
JrId: 39022
long title: The international journal of soil, sediment and water : documenting the cutting edge of environmental stewardship
short title: Int J Soil Sediment Water
ISSN: 
ISSN (Online): 1940-3259
IsoAbbr: Int J Soil Sediment Water
NlmId: 101554658
123:123
JrId: 39023
long title: The open pathology journal
short title: Open Pathol J
ISSN: 
ISSN (Online): 1874-3757
IsoAbbr: Open Pathol J
NlmId: 101554662
123:123
JrId: 39024
long title: The R journal
short title: R J
ISSN: 
ISSN (Online): 2073-4859
IsoAbbr: R J
NlmId: 101554666
123:123
JrId: 39025
long title: Translational behavioral medicine
short title: Transl Behav Med
ISSN: 1869-6716
ISSN (Online): 1613-9860
IsoAbbr: Transl Behav Med
NlmId: 101554668
123:123
JrId: 39026
long title: Kyklos : international review for social sciences
short title: Kyklos (Oxford)
ISSN: 0023-5962
ISSN (Online): 1467-6435
IsoAbbr: Kyklos (Oxford)
NlmId: 101556673
123:123
JrId: 39027
long title: Organon F
short title: Organon F (Bratisl)
ISSN: 1335-0668
ISSN (Online): 
IsoAbbr: Organon F (Bratisl)
NlmId: 101556686
123:123
JrId: 39028
long title: Osterreichische Zeitschrift fur Pilzkunde
short title: Osterr Z Pilzkd
ISSN: 1021-2450
ISSN (Online): 
IsoAbbr: Osterr Z Pilzkd
NlmId: 101556695
123:123
JrId: 39029
long title: Communications in nonlinear science & numerical simulation
short title: Commun Nonlinear Sci Numer Simul
ISSN: 1007-5704
ISSN (Online): 1878-7274
IsoAbbr: Commun Nonlinear Sci Numer Simul
NlmId: 101556844
123:123
JrId: 39031
long title: Iranian journal of parasitology
short title: Iran J Parasitol
ISSN: 1735-7020
ISSN (Online): 2008-238X
IsoAbbr: Iran J Parasitol
NlmId: 101464309
123:123
JrId: 39032
long title: Topics in current genetics
short title: Top Curr Genet
ISSN: 1610-2096
ISSN (Online): 1610-6970
IsoAbbr: Top Curr Genet
NlmId: 101198252
123:123
JrId: 39033
long title: Freshwater reviews : a journal of the Freshwater Biological Association
short title: Freshw Rev
ISSN: 1755-084X
ISSN (Online): 
IsoAbbr: Freshw Rev
NlmId: 101554712
123:123
JrId: 39034
long title: Sexual and relationship therapy : journal of the British Association for Sexual and Relationship Therapy
short title: Sex Relation Ther
ISSN: 1468-1994
ISSN (Online): 1468-1749
IsoAbbr: Sex Relation Ther
NlmId: 100899955
123:123
JrId: 39035
long title: Japanese journal of applied physics. Part 1, Regular papers & short notes
short title: Jpn J Appl Phys Pt 1
ISSN: 0021-4922
ISSN (Online): 
IsoAbbr: Jpn J Appl Phys Pt 1
NlmId: 9888029
123:123
JrId: 39036
long title: Psychology of religion and spirituality
short title: Psycholog Relig Spiritual
ISSN: 1941-1022
ISSN (Online): 1943-1562
IsoAbbr: Psycholog Relig Spiritual
NlmId: 101527717
123:123
JrId: 39037
long title: Peace and conflict : journal of peace psychology : the journal of the Division of Peace Psychology of the American Psychological Association
short title: Peace Confl
ISSN: 1078-1919
ISSN (Online): 1532-7949
IsoAbbr: Peace Confl
NlmId: 9891725
123:123
JrId: 39039
long title: Proceedings of the ... International Symposium on High Performance Distributed Computing
short title: Proc Int Symp High Perform Distrib Comput
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Symp High Perform Distrib Comput
NlmId: 101527706
123:123
JrId: 39040
long title: Survey research methods
short title: Surv Res Methods
ISSN: 
ISSN (Online): 1864-3361
IsoAbbr: Surv Res Methods
NlmId: 101527490
123:123
JrId: 39041
long title: Journal of applied probability and statistics
short title: J Appl Probab Stat
ISSN: 1930-6792
ISSN (Online): 
IsoAbbr: J Appl Probab Stat
NlmId: 101519565
123:123
JrId: 39043
long title: Transplantation and clinical immunology : proceedings of the ... international course
short title: Transplant Clin Immunol
ISSN: 0168-7085
ISSN (Online): 
IsoAbbr: Transplant Clin Immunol
NlmId: 8610788
123:123
JrId: 39046
long title: Materials
short title: Materials (Basel)
ISSN: 
ISSN (Online): 1996-1944
IsoAbbr: Materials (Basel)
NlmId: 101555929
123:123
JrId: 39047
long title: Multimedia tools and applications
short title: Multimed Tools Appl
ISSN: 1380-7501
ISSN (Online): 1573-7721
IsoAbbr: Multimed Tools Appl
NlmId: 101555932
123:123
JrId: 39048
long title: Pain management
short title: Pain Manag
ISSN: 1758-1869
ISSN (Online): 1758-1877
IsoAbbr: Pain Manag
NlmId: 101555934
123:123
JrId: 39049
long title: Proceedings of the American Mathematical Society. American Mathematical Society
short title: Proc Am Math Soc
ISSN: 0002-9939
ISSN (Online): 1088-6826
IsoAbbr: Proc Am Math Soc
NlmId: 101556199
123:123
JrId: 39050
long title: Pulmonary circulation
short title: Pulm Circ
ISSN: 2045-8932
ISSN (Online): 2045-8940
IsoAbbr: Pulm Circ
NlmId: 101557243
123:123
JrId: 39052
long title: Journal of contemporary psychotherapy
short title: J Contemp Psychother
ISSN: 0022-0116
ISSN (Online): 1573-3564
IsoAbbr: J Contemp Psychother
NlmId: 0171675
123:123
JrId: 39053
long title: Analgesia (Elmsford, N.Y.)
short title: Analgesia (Elmsford N Y)
ISSN: 1071-569X
ISSN (Online): 
IsoAbbr: Analgesia (Elmsford N Y)
NlmId: 9500168
123:123
JrId: 39054
long title: Vacuum
short title: Vacuum
ISSN: 0042-207X
ISSN (Online): 1879-2715
IsoAbbr: Vacuum
NlmId: 21440110R
123:123
JrId: 39055
long title: Journal of venom research
short title: J Venom Res
ISSN: 
ISSN (Online): 2044-0324
IsoAbbr: J Venom Res
NlmId: 101551555
123:123
JrId: 39056
long title: IMA fungus
short title: IMA Fungus
ISSN: 2210-6340
ISSN (Online): 2210-6359
IsoAbbr: IMA Fungus
NlmId: 101557546
123:123
JrId: 39058
long title: Pharmacy practice
short title: Pharm Pract (Granada)
ISSN: 1885-642X
ISSN (Online): 1886-3655
IsoAbbr: Pharm Pract (Granada)
NlmId: 101530029
123:123
JrId: 39063
long title: Zeitschrift fur Psychologie
short title: Z Psychol
ISSN: 2190-8370
ISSN (Online): 2151-2604
IsoAbbr: Z Psychol
NlmId: 101313724
123:123
JrId: 39064
long title: Small GTPases
short title: Small GTPases
ISSN: 2154-1248
ISSN (Online): 2154-1256
IsoAbbr: Small GTPases
NlmId: 101530974
123:123
JrId: 39065
long title: Journal of interventional gastroenterology
short title: J Interv Gastroenterol
ISSN: 2154-1280
ISSN (Online): 2154-1299
IsoAbbr: J Interv Gastroenterol
NlmId: 101530990
123:123
JrId: 39067
long title: Cardiorenal medicine
short title: Cardiorenal Med
ISSN: 1664-3828
ISSN (Online): 1664-5502
IsoAbbr: Cardiorenal Med
NlmId: 101554863
123:123
JrId: 39068
long title: Bacteriophage
short title: Bacteriophage
ISSN: 2159-7073
ISSN (Online): 2159-7081
IsoAbbr: Bacteriophage
NlmId: 101556174
123:123
JrId: 39069
long title: Cellular logistics
short title: Cell Logist
ISSN: 2159-2780
ISSN (Online): 2159-2799
IsoAbbr: Cell Logist
NlmId: 101556177
123:123
JrId: 39070
long title: Journal of nutrition in gerontology and geriatrics
short title: J Nutr Gerontol Geriatr
ISSN: 2155-1197
ISSN (Online): 2155-1200
IsoAbbr: J Nutr Gerontol Geriatr
NlmId: 101558292
123:123
JrId: 39071
long title: Journal of anaesthesiology, clinical pharmacology
short title: J Anaesthesiol Clin Pharmacol
ISSN: 0970-9185
ISSN (Online): 
IsoAbbr: J Anaesthesiol Clin Pharmacol
NlmId: 9516972
123:123
JrId: 39072
long title: The Ochsner journal
short title: Ochsner J
ISSN: 1524-5012
ISSN (Online): 
IsoAbbr: Ochsner J
NlmId: 101125795
123:123
JrId: 39073
long title: Maedica
short title: Maedica (Buchar)
ISSN: 1841-9038
ISSN (Online): 2069-6116
IsoAbbr: Maedica (Buchar)
NlmId: 101526930
123:123
JrId: 39074
long title: Journal of Ayurveda and integrative medicine
short title: J Ayurveda Integr Med
ISSN: 0975-9476
ISSN (Online): 0976-2809
IsoAbbr: J Ayurveda Integr Med
NlmId: 101551404
123:123
JrId: 39075
long title: The British and Irish orthoptic journal
short title: Br Ir Orthopt J
ISSN: 1743-9868
ISSN (Online): 
IsoAbbr: Br Ir Orthopt J
NlmId: 101233819
123:123
JrId: 39076
long title: Journal of pediatric biochemistry
short title: J Pediatr Biochem
ISSN: 1879-5390
ISSN (Online): 1879-5404
IsoAbbr: J Pediatr Biochem
NlmId: 101531615
123:123
JrId: 39077
long title: Journal of optics (2010)
short title: J Opt
ISSN: 2040-8978
ISSN (Online): 2040-8986
IsoAbbr: J Opt
NlmId: 101542214
123:123
JrId: 39078
long title: International journal of chemistry
short title: Int J Chem
ISSN: 1916-9698
ISSN (Online): 
IsoAbbr: Int J Chem
NlmId: 101557963
123:123
JrId: 39079
long title: International journal of person centered medicine
short title: Int J Pers Cent Med
ISSN: 2043-7730
ISSN (Online): 2043-7749
IsoAbbr: Int J Pers Cent Med
NlmId: 101557971
123:123
JrId: 39080
long title: Journal of map & geography libraries
short title: J Map Geogr Libr
ISSN: 1542-0353
ISSN (Online): 1542-0361
IsoAbbr: J Map Geogr Libr
NlmId: 101557978
123:123
JrId: 39081
long title: LIA
short title: LIA
ISSN: 1879-7865
ISSN (Online): 1879-7873
IsoAbbr: LIA
NlmId: 101558040
123:123
JrId: 39082
long title: Journal of chemical and pharmaceutical research
short title: J Chem Pharm Res
ISSN: 
ISSN (Online): 0975-7384
IsoAbbr: J Chem Pharm Res
NlmId: 101557976
123:123
JrId: 39083
long title: Geriatrie et psychologie neuropsychiatrie du vieillissement
short title: Geriatr Psychol Neuropsychiatr Vieil
ISSN: 2115-8789
ISSN (Online): 2115-7863
IsoAbbr: Geriatr Psychol Neuropsychiatr Vieil
NlmId: 101553404
123:123
JrId: 39086
long title: Topics in stereochemistry
short title: Top Stereochem
ISSN: 0082-500X
ISSN (Online): 1935-1275
IsoAbbr: Top Stereochem
NlmId: 0235375
123:123
JrId: 39087
long title: VacciMonitor
short title: Vaccimonitor
ISSN: 1025-028X
ISSN (Online): 1025-0298
IsoAbbr: Vaccimonitor
NlmId: 101246807
123:123
JrId: 39088
long title: Oncology reviews
short title: Oncol Rev
ISSN: 1970-5565
ISSN (Online): 1970-5557
IsoAbbr: Oncol Rev
NlmId: 101519906
123:123
JrId: 39089
long title: Journal of evidence-based complementary & alternative medicine
short title: J Evid Based Complementary Altern Med
ISSN: 2156-5872
ISSN (Online): 2156-5899
IsoAbbr: J Evid Based Complementary Altern Med
NlmId: 101556804
123:123
JrId: 39090
long title: Journal of gastrointestinal oncology
short title: J Gastrointest Oncol
ISSN: 2078-6891
ISSN (Online): 2219-679X
IsoAbbr: J Gastrointest Oncol
NlmId: 101557751
123:123
JrId: 39091
long title: Revista de derecho y genoma humano = Law and the human genome review / Catedra de Derecho y Genoma Humano/Fundacion BBV-Diputacion Foral de Bizkaia
short title: Rev Derecho Genoma Hum
ISSN: 1134-7198
ISSN (Online): 
IsoAbbr: Rev Derecho Genoma Hum
NlmId: 101558644
123:123
JrId: 39096
long title: Theoretical issues in ergonomics
short title: Theor Issues Ergon
ISSN: 1463-922X
ISSN (Online): 1464-536X
IsoAbbr: Theor Issues Ergon
NlmId: 101163424
123:123
JrId: 39097
long title: US oncology
short title: US Oncol
ISSN: 1758-4027
ISSN (Online): 1758-4035
IsoAbbr: US Oncol
NlmId: 101553257
123:123
JrId: 39099
long title: Research and reports in biology
short title: Res Rep Biol
ISSN: 
ISSN (Online): 1179-7274
IsoAbbr: Res Rep Biol
NlmId: 101556207
123:123
JrId: 39100
long title: The VLDB journal : very large data bases : a publication of the VLDB Endowment
short title: VLDB J
ISSN: 1066-8888
ISSN (Online): 0949-877X
IsoAbbr: VLDB J
NlmId: 101556484
123:123
JrId: 39104
long title: Orthodontics : the art and practice of dentofacial enhancement
short title: Orthodontics (Chic.)
ISSN: 2160-2999
ISSN (Online): 2160-3006
IsoAbbr: Orthodontics (Chic.)
NlmId: 101559040
123:123
JrId: 39105
long title: Mycotoxin research
short title: Mycotoxin Res
ISSN: 0178-7888
ISSN (Online): 1867-1632
IsoAbbr: Mycotoxin Res
NlmId: 8807334
123:123
JrId: 39107
long title: Information display
short title: Inf Disp (1975)
ISSN: 0362-0972
ISSN (Online): 
IsoAbbr: Inf Disp (1975)
NlmId: 101558436
123:123
JrId: 39108
long title: Pulmonary medicine
short title: Pulm Med
ISSN: 2090-1836
ISSN (Online): 2090-1844
IsoAbbr: Pulm Med
NlmId: 101558762
123:123
JrId: 39109
long title: ISRN obstetrics and gynecology
short title: ISRN Obstet Gynecol
ISSN: 2090-4436
ISSN (Online): 2090-4444
IsoAbbr: ISRN Obstet Gynecol
NlmId: 101558763
123:123
JrId: 39111
long title: Current protocols in chemical biology
short title: Curr Protoc Chem Biol
ISSN: 
ISSN (Online): 2160-4762
IsoAbbr: Curr Protoc Chem Biol
NlmId: 101559235
123:123
JrId: 39113
long title: Acute medicine
short title: Acute Med
ISSN: 1747-4884
ISSN (Online): 1747-4892
IsoAbbr: Acute Med
NlmId: 101553725
123:123
JrId: 39114
long title: High blood pressure & cardiovascular prevention : the official journal of the Italian Society of Hypertension
short title: High Blood Press Cardiovasc Prev
ISSN: 1120-9879
ISSN (Online): 1179-1985
IsoAbbr: High Blood Press Cardiovasc Prev
NlmId: 9421087
123:123
JrId: 39119
long title: The open systems biology journal
short title: Open Syst Biol J
ISSN: 
ISSN (Online): 1876-3928
IsoAbbr: Open Syst Biol J
NlmId: 101554664
123:123
JrId: 39120
long title: Revista Mexicana de trastornos alimentarios = Mexican journal of eating disorders
short title: Rev Mex Trastor Aliment
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Mex Trastor Aliment
NlmId: 101551960
123:123
JrId: 39121
long title: Journal of addiction research & therapy
short title: J Addict Res Ther
ISSN: 
ISSN (Online): 2155-6105
IsoAbbr: J Addict Res Ther
NlmId: 101550185
123:123
JrId: 39123
long title: Healthcare informatics research
short title: Healthc Inform Res
ISSN: 2093-3681
ISSN (Online): 2093-369X
IsoAbbr: Healthc Inform Res
NlmId: 101534553
123:123
JrId: 39129
long title: Topics in antiviral medicine
short title: Top Antivir Med
ISSN: 2161-5861
ISSN (Online): 2161-5853
IsoAbbr: Top Antivir Med
NlmId: 101560274
123:123
JrId: 39137
long title: Tropical medicine and health
short title: Trop Med Health
ISSN: 1348-8945
ISSN (Online): 1349-4147
IsoAbbr: Trop Med Health
NlmId: 101215093
123:123
JrId: 39138
long title: Research in pharmaceutical sciences
short title: Res Pharm Sci
ISSN: 1735-5362
ISSN (Online): 1735-9414
IsoAbbr: Res Pharm Sci
NlmId: 101516968
123:123
JrId: 39139
long title: Pharmacognosy research
short title: Pharmacognosy Res
ISSN: 0976-4836
ISSN (Online): 0974-8490
IsoAbbr: Pharmacognosy Res
NlmId: 101558769
123:123
JrId: 39140
long title: Iranian journal of nursing and midwifery research
short title: Iran J Nurs Midwifery Res
ISSN: 1735-9066
ISSN (Online): 2228-5504
IsoAbbr: Iran J Nurs Midwifery Res
NlmId: 101558775
123:123
JrId: 39141
long title: Hepatitis monthly
short title: Hepat Mon
ISSN: 1735-143X
ISSN (Online): 1735-3408
IsoAbbr: Hepat Mon
NlmId: 101277874
123:123
JrId: 39143
long title: Personnel psychology
short title: Pers Psychol
ISSN: 0031-5826
ISSN (Online): 1744-6570
IsoAbbr: Pers Psychol
NlmId: 0253023
123:123
JrId: 39144
long title: The Canadian journal of chemical engineering
short title: Can J Chem Eng
ISSN: 0008-4034
ISSN (Online): 1939-019X
IsoAbbr: Can J Chem Eng
NlmId: 7511877
123:123
JrId: 39146
long title: Journal of exercise physiology online / American Society of Exercise Physiologists
short title: J Exerc Physiol Online
ISSN: 
ISSN (Online): 1097-9751
IsoAbbr: J Exerc Physiol Online
NlmId: 9806209
123:123
JrId: 39147
long title: Journal of management
short title: J Manage
ISSN: 0149-2063
ISSN (Online): 1557-1211
IsoAbbr: J Manage
NlmId: 9880068
123:123
JrId: 39148
long title: Journal of radiology nursing
short title: J Radiol Nurs
ISSN: 1546-0843
ISSN (Online): 1555-9912
IsoAbbr: J Radiol Nurs
NlmId: 101189931
123:123
JrId: 39149
long title: Turk noroloji dergisi = Turkish journal of neurology
short title: Turk Noroloji Dergisi
ISSN: 1301-062X
ISSN (Online): 
IsoAbbr: Turk Noroloji Dergisi
NlmId: 101221656
123:123
JrId: 39151
long title: Journal of nursing and healthcare of chronic illness
short title: J Nurs Healthc Chronic Illn
ISSN: 1752-9816
ISSN (Online): 1752-9824
IsoAbbr: J Nurs Healthc Chronic Illn
NlmId: 101303407
123:123
JrId: 39152
long title: Wear : an international journal on the science and technology of friction lubrication and wear
short title: Wear
ISSN: 0043-1648
ISSN (Online): 1873-2577
IsoAbbr: Wear
NlmId: 101312638
123:123
JrId: 39153
long title: Journal of bronchology & interventional pulmonology
short title: J Bronchology Interv Pulmonol
ISSN: 1944-6586
ISSN (Online): 1948-8270
IsoAbbr: J Bronchology Interv Pulmonol
NlmId: 101496866
123:123
JrId: 39154
long title: MedChemComm
short title: Medchemcomm
ISSN: 2040-2503
ISSN (Online): 2040-2511
IsoAbbr: Medchemcomm
NlmId: 101531525
123:123
JrId: 39155
long title: Frontiers in endocrinology
short title: Front Endocrinol (Lausanne)
ISSN: 
ISSN (Online): 1664-2392
IsoAbbr: Front Endocrinol (Lausanne)
NlmId: 101555782
123:123
JrId: 39156
long title: CME journal. Geriatric medicine
short title: CME J Geriatr Med
ISSN: 1475-1453
ISSN (Online): 
IsoAbbr: CME J Geriatr Med
NlmId: 101128008
123:123
JrId: 39158
long title: Journal of laboratory automation
short title: J Lab Autom
ISSN: 
ISSN (Online): 2211-0682
IsoAbbr: J Lab Autom
NlmId: 101558509
123:123
JrId: 39159
long title: Nutrition bulletin / BNF
short title: Nutr Bull
ISSN: 1471-9827
ISSN (Online): 1467-3010
IsoAbbr: Nutr Bull
NlmId: 9315625
123:123
JrId: 39160
long title: Current trends in medicinal chemistry
short title: Curr Trends Med Chem
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Trends Med Chem
NlmId: 101560236
123:123
JrId: 39161
long title: Language research
short title: Lang Res
ISSN: 0254-4474
ISSN (Online): 
IsoAbbr: Lang Res
NlmId: 101558276
123:123
JrId: 39162
long title: Work, employment & society : a journal of the British Sociological Association
short title: Work Employ Soc
ISSN: 0950-0170
ISSN (Online): 1469-8722
IsoAbbr: Work Employ Soc
NlmId: 101558297
123:123
JrId: 39163
long title: The insight journal
short title: Insight J
ISSN: 
ISSN (Online): 
IsoAbbr: Insight J
NlmId: 101558367
123:123
JrId: 39164
long title: Journal of biometrics & biostatistics
short title: J Biom Biostat
ISSN: 
ISSN (Online): 2155-6180
IsoAbbr: J Biom Biostat
NlmId: 101558406
123:123
JrId: 39165
long title: Journal of clinical & experimental ophthalmology
short title: J Clin Exp Ophthalmol
ISSN: 
ISSN (Online): 2155-9570
IsoAbbr: J Clin Exp Ophthalmol
NlmId: 101558412
123:123
JrId: 39166
long title: Journal of dentistry and oral hygiene
short title: J Dent Oral Hyg
ISSN: 
ISSN (Online): 2141-2472
IsoAbbr: J Dent Oral Hyg
NlmId: 101558489
123:123
JrId: 39167
long title: Journal of micro/nanolithography, MEMS, and MOEMS : JM3
short title: J Micro Nanolithogr MEMS MOEMS
ISSN: 1932-5150
ISSN (Online): 1932-5134
IsoAbbr: J Micro Nanolithogr MEMS MOEMS
NlmId: 101558516
123:123
JrId: 39168
long title: Journal of student affairs research and practice
short title: J Stud Aff Res Pract
ISSN: 1949-6591
ISSN (Online): 1949-6605
IsoAbbr: J Stud Aff Res Pract
NlmId: 101558561
123:123
JrId: 39169
long title: Journal of urban affairs
short title: J Urban Aff
ISSN: 0735-2166
ISSN (Online): 1467-9906
IsoAbbr: J Urban Aff
NlmId: 101558571
123:123
JrId: 39170
long title: Epidemiology and psychiatric sciences
short title: Epidemiol Psychiatr Sci
ISSN: 2045-7960
ISSN (Online): 
IsoAbbr: Epidemiol Psychiatr Sci
NlmId: 101561091
123:123
JrId: 39171
long title: Kyongbuk Uidae chapchi
short title: Gyenbug Uidai Jabji
ISSN: 0377-953X
ISSN (Online): 
IsoAbbr: Gyenbug Uidai Jabji
NlmId: 7604226
123:123
JrId: 39172
long title: Practical radiation oncology
short title: Pract Radiat Oncol
ISSN: 1879-8500
ISSN (Online): 
IsoAbbr: Pract Radiat Oncol
NlmId: 101558279
123:123
JrId: 39173
long title: Progress in materials science
short title: Prog Mater Sci
ISSN: 0079-6425
ISSN (Online): 1873-2208
IsoAbbr: Prog Mater Sci
NlmId: 101558282
123:123
JrId: 39174
long title: Recent advances & research updates
short title: Recent Adv Res Updat
ISSN: 0972-4699
ISSN (Online): 
IsoAbbr: Recent Adv Res Updat
NlmId: 101558288
123:123
JrId: 39175
long title: Semantics and pragmatics
short title: Semant Pragmat
ISSN: 
ISSN (Online): 1937-8912
IsoAbbr: Semant Pragmat
NlmId: 101558289
123:123
JrId: 39177
long title: Current topics in biochemical research
short title: Curr Top Biochem Res
ISSN: 0972-4583
ISSN (Online): 
IsoAbbr: Curr Top Biochem Res
NlmId: 101559021
123:123
JrId: 39178
long title: European journal of psychotraumatology
short title: Eur J Psychotraumatol
ISSN: 
ISSN (Online): 2000-8066
IsoAbbr: Eur J Psychotraumatol
NlmId: 101559025
123:123
JrId: 39179
long title: Research letters in biochemistry
short title: Res Lett Biochem
ISSN: 1687-6709
ISSN (Online): 1687-6717
IsoAbbr: Res Lett Biochem
NlmId: 101559041
123:123
JrId: 39181
long title: ASCILITE ... annual conference / Australian Society for Computers in Learning in Tertiary Education
short title: ASCILITE Annu Conf
ISSN: 
ISSN (Online): 
IsoAbbr: ASCILITE Annu Conf
NlmId: 101559142
123:123
JrId: 39182
long title: The open women's health journal
short title: Open Womens Health J
ISSN: 
ISSN (Online): 1874-2912
IsoAbbr: Open Womens Health J
NlmId: 101559261
123:123
JrId: 39183
long title: ISRN dentistry
short title: ISRN Dent
ISSN: 2090-4371
ISSN (Online): 2090-438X
IsoAbbr: ISRN Dent
NlmId: 101560640
123:123
JrId: 39184
long title: Frontiers in genetics
short title: Front Genet
ISSN: 
ISSN (Online): 1664-8021
IsoAbbr: Front Genet
NlmId: 101560621
123:123
JrId: 39185
long title: ISRN Organic Chemistry
short title: ISRN Org Chem
ISSN: 2090-5149
ISSN (Online): 2090-5157
IsoAbbr: ISRN Org Chem
NlmId: 101560651
123:123
JrId: 39186
long title: Journal of discrete algorithms (Amsterdam, Netherlands)
short title: J Discrete Algorithms (Amst)
ISSN: 1570-8667
ISSN (Online): 1570-8675
IsoAbbr: J Discrete Algorithms (Amst)
NlmId: 101560679
123:123
JrId: 39187
long title: Journal of surgical radiology
short title: J Surg Radiol
ISSN: 2156-213X
ISSN (Online): 2156-4566
IsoAbbr: J Surg Radiol
NlmId: 101560687
123:123
JrId: 39188
long title: Decision support systems and electronic commerce
short title: Decis Support Syst Electron Commer
ISSN: 
ISSN (Online): 
IsoAbbr: Decis Support Syst Electron Commer
NlmId: 101561059
123:123
JrId: 39190
long title: Dializ, transplantasyon ve yanik : Turkiye Organ Nakli ve Yanik Tedavi Vakfi, tip bilimleri dergisi = Dialysis, transplantation & burn : medical journal of the Turkish Transplantation and Burn Foundation
short title: Dializ Transplant Yanik
ISSN: 1300-2023
ISSN (Online): 
IsoAbbr: Dializ Transplant Yanik
NlmId: 8502826
123:123
JrId: 39191
long title: Fetal and maternal medicine review
short title: Fetal Matern Med Rev
ISSN: 0965-5395
ISSN (Online): 1469-5065
IsoAbbr: Fetal Matern Med Rev
NlmId: 9310647
123:123
JrId: 39192
long title: Journal of religion, spirituality & aging
short title: J Relig Spiritual Aging
ISSN: 1552-8030
ISSN (Online): 1552-8049
IsoAbbr: J Relig Spiritual Aging
NlmId: 101254465
123:123
JrId: 39193
long title: Journal of HIV AIDS surveillance & epidemiology
short title: J HIV AIDS Surveill Epidemiol
ISSN: 
ISSN (Online): 1930-6768
IsoAbbr: J HIV AIDS Surveill Epidemiol
NlmId: 101273947
123:123
JrId: 39194
long title: Salud colectiva
short title: Salud Colect
ISSN: 1669-2381
ISSN (Online): 
IsoAbbr: Salud Colect
NlmId: 101276038
123:123
JrId: 39197
long title: Journal of stem cells & regenerative medicine
short title: J Stem Cells Regen Med
ISSN: 
ISSN (Online): 0973-7154
IsoAbbr: J Stem Cells Regen Med
NlmId: 101552911
123:123
JrId: 39198
long title: Journal of biomaterials and nanobiotechnology
short title: J Biomater Nanobiotechnol
ISSN: 2158-7027
ISSN (Online): 2158-7043
IsoAbbr: J Biomater Nanobiotechnol
NlmId: 101558341
123:123
JrId: 39200
long title: Journal of the Society for Social Work and Research
short title: J Soc Social Work Res
ISSN: 
ISSN (Online): 1948-822X
IsoAbbr: J Soc Social Work Res
NlmId: 101558405
123:123
JrId: 39201
long title: Neuroscience and medicine
short title: Neurosci Med
ISSN: 2158-2912
ISSN (Online): 2158-2947
IsoAbbr: Neurosci Med
NlmId: 101558459
123:123
JrId: 39202
long title: Stigma research and action
short title: Stigma Res Action
ISSN: 
ISSN (Online): 2210-5174
IsoAbbr: Stigma Res Action
NlmId: 101558471
123:123
JrId: 39203
long title: Substance abuse and rehabilitation
short title: Subst Abuse Rehabil
ISSN: 
ISSN (Online): 1179-8467
IsoAbbr: Subst Abuse Rehabil
NlmId: 101558476
123:123
JrId: 39204
long title: Journal of integrated OMICS
short title: J Integr OMICS
ISSN: 
ISSN (Online): 2182-0287
IsoAbbr: J Integr OMICS
NlmId: 101558505
123:123
JrId: 39205
long title: ACM transactions on accessible computing
short title: ACM Trans Access Comput
ISSN: 1936-7228
ISSN (Online): 1936-7236
IsoAbbr: ACM Trans Access Comput
NlmId: 101559830
123:123
JrId: 39208
long title: Advances in mathematics
short title: Adv Math (N Y)
ISSN: 0001-8708
ISSN (Online): 1090-2082
IsoAbbr: Adv Math (N Y)
NlmId: 101559840
123:123
JrId: 39209
long title: Child development research
short title: Child Dev Res
ISSN: 2090-3987
ISSN (Online): 2090-3995
IsoAbbr: Child Dev Res
NlmId: 101560112
123:123
JrId: 39210
long title: Critical review (New York, N.Y.)
short title: Crit Rev (N Y)
ISSN: 0891-3811
ISSN (Online): 1933-8007
IsoAbbr: Crit Rev (N Y)
NlmId: 101560239
123:123
JrId: 39211
long title: CEUR workshop proceedings
short title: CEUR Workshop Proc
ISSN: 
ISSN (Online): 1613-0073
IsoAbbr: CEUR Workshop Proc
NlmId: 101560115
123:123
JrId: 39212
long title: Computational science & discovery
short title: Comput Sci Discov
ISSN: 
ISSN (Online): 1749-4699
IsoAbbr: Comput Sci Discov
NlmId: 101560163
123:123
JrId: 39213
long title: Du Bois review : social science research on race
short title: Du Bois Rev
ISSN: 1742-058X
ISSN (Online): 1742-0598
IsoAbbr: Du Bois Rev
NlmId: 101560184
123:123
JrId: 39214
long title: Current protocols in mouse biology
short title: Curr Protoc Mouse Biol
ISSN: 
ISSN (Online): 2161-2617
IsoAbbr: Curr Protoc Mouse Biol
NlmId: 101560384
123:123
JrId: 39215
long title: Proceedings of the ... IAPR International Conference on Pattern Recognition / sponsored by the International Association for Pattern Recognition in cooperation with the IEEE Computer Society ... [et al]. International Conference on Patt...
short title: Proc IAPR Int Conf Pattern Recogn
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IAPR Int Conf Pattern Recogn
NlmId: 101561330
123:123
JrId: 39219
long title: Bioethikos
short title: Bioethikos
ISSN: 1981-8254
ISSN (Online): 2175-3393
IsoAbbr: Bioethikos
NlmId: 101473251
123:123
JrId: 39220
long title: AJOB primary research
short title: AJOB Prim Res
ISSN: 2150-7716
ISSN (Online): 2150-7724
IsoAbbr: AJOB Prim Res
NlmId: 101520734
123:123
JrId: 39221
long title: The psychiatrist
short title: Psychiatrist
ISSN: 1758-3209
ISSN (Online): 1758-3217
IsoAbbr: Psychiatrist
NlmId: 101524675
123:123
JrId: 39222
long title: Cell & bioscience
short title: Cell Biosci
ISSN: 
ISSN (Online): 2045-3701
IsoAbbr: Cell Biosci
NlmId: 101561195
123:123
JrId: 39224
long title: AMB Express
short title: AMB Express
ISSN: 
ISSN (Online): 2191-0855
IsoAbbr: AMB Express
NlmId: 101561785
123:123
JrId: 39226
long title: Indian journal of psychological medicine
short title: Indian J Psychol Med
ISSN: 0253-7176
ISSN (Online): 0975-1564
IsoAbbr: Indian J Psychol Med
NlmId: 7910727
123:123
JrId: 39228
long title: Oman medical journal
short title: Oman Med J
ISSN: 1999-768X
ISSN (Online): 2070-5204
IsoAbbr: Oman Med J
NlmId: 101526350
123:123
JrId: 39229
long title: Molecular informatics
short title: Mol Inform
ISSN: 1868-1743
ISSN (Online): 1868-1751
IsoAbbr: Mol Inform
NlmId: 101529315
123:123
JrId: 39230
long title: International drug discovery
short title: Int Drug Discov
ISSN: 2150-4792
ISSN (Online): 2150-4806
IsoAbbr: Int Drug Discov
NlmId: 101530785
123:123
JrId: 39231
long title: Journal of neurosciences in rural practice
short title: J Neurosci Rural Pract
ISSN: 0976-3147
ISSN (Online): 0976-3155
IsoAbbr: J Neurosci Rural Pract
NlmId: 101533710
123:123
JrId: 39232
long title: Journal of participatory medicine
short title: J Particip Med
ISSN: 
ISSN (Online): 2152-7202
IsoAbbr: J Particip Med
NlmId: 101539422
123:123
JrId: 39233
long title: Pediatric allergy, immunology, and pulmonology
short title: Pediatr Allergy Immunol Pulmonol
ISSN: 2151-321X
ISSN (Online): 2151-3228
IsoAbbr: Pediatr Allergy Immunol Pulmonol
NlmId: 101549629
123:123
JrId: 39234
long title: Journal of mid-life health
short title: J Midlife Health
ISSN: 0976-7800
ISSN (Online): 0976-7819
IsoAbbr: J Midlife Health
NlmId: 101552746
123:123
JrId: 39237
long title: Tribology letters
short title: Tribol Lett
ISSN: 1023-8883
ISSN (Online): 1573-2711
IsoAbbr: Tribol Lett
NlmId: 9890477
123:123
JrId: 39238
long title: Clinical and applied immunology reviews
short title: Clin Appl Immunol Rev
ISSN: 1529-1049
ISSN (Online): 1878-5441
IsoAbbr: Clin Appl Immunol Rev
NlmId: 100940303
123:123
JrId: 39239
long title: Journal of research in nursing : JRN
short title: J Res Nurs
ISSN: 1744-9871
ISSN (Online): 1744-988X
IsoAbbr: J Res Nurs
NlmId: 101234311
123:123
JrId: 39241
long title: Food & function
short title: Food Funct
ISSN: 2042-6496
ISSN (Online): 2042-650X
IsoAbbr: Food Funct
NlmId: 101549033
123:123
JrId: 39242
long title: Journal of pension economics & finance
short title: J Pension Econ Financ
ISSN: 1474-7472
ISSN (Online): 1475-3022
IsoAbbr: J Pension Econ Financ
NlmId: 101560254
123:123
JrId: 39243
long title: Tydskrif vir studies in ekonomie en ekonometrie = Journal for studies in economics and econometrics
short title: Tydskr Stud Ekon Ekon
ISSN: 0379-6205
ISSN (Online): 
IsoAbbr: Tydskr Stud Ekon Ekon
NlmId: 101561749
123:123
JrId: 39244
long title: Journal of data mining in genomics & proteomics
short title: J Data Mining Genomics Proteomics
ISSN: 
ISSN (Online): 2153-0602
IsoAbbr: J Data Mining Genomics Proteomics
NlmId: 101560244
123:123
JrId: 39245
long title: Intervencion psicosocial
short title: Interv Psicosoc
ISSN: 1132-0559
ISSN (Online): 2173-4712
IsoAbbr: Interv Psicosoc
NlmId: 101560257
123:123
JrId: 39246
long title: Journal of AIDS and HIV research (Online)
short title: J AIDS HIV Res
ISSN: 
ISSN (Online): 2141-2359
IsoAbbr: J AIDS HIV Res
NlmId: 101560505
123:123
JrId: 39247
long title: Basal ganglia
short title: Basal Ganglia
ISSN: 
ISSN (Online): 2210-5336
IsoAbbr: Basal Ganglia
NlmId: 101561644
123:123
JrId: 39248
long title: City & society (Washington, D.C.)
short title: City Soc (Wash)
ISSN: 0893-0465
ISSN (Online): 1548-744X
IsoAbbr: City Soc (Wash)
NlmId: 101561710
123:123
JrId: 39249
long title: Environmental science & policy
short title: Environ Sci Policy
ISSN: 1462-9011
ISSN (Online): 1873-6416
IsoAbbr: Environ Sci Policy
NlmId: 101561733
123:123
JrId: 39250
long title: International journal of genomics and proteomics
short title: Int J Genomics Proteomics
ISSN: 0976-4887
ISSN (Online): 0976-4895
IsoAbbr: Int J Genomics Proteomics
NlmId: 101561746
123:123
JrId: 39252
long title: Computing in cardiology
short title: Comput Cardiol (2010)
ISSN: 
ISSN (Online): 
IsoAbbr: Comput Cardiol (2010)
NlmId: 101562329
123:123
JrId: 39253
long title: Progress in palliative care
short title: Prog Palliat Care
ISSN: 0969-9260
ISSN (Online): 1743-291X
IsoAbbr: Prog Palliat Care
NlmId: 9421815
123:123
JrId: 39254
long title: Bioarchitecture
short title: Bioarchitecture
ISSN: 1949-0992
ISSN (Online): 1949-100X
IsoAbbr: Bioarchitecture
NlmId: 101518332
123:123
JrId: 39255
long title: Spermatogenesis
short title: Spermatogenesis
ISSN: 2156-5554
ISSN (Online): 2156-5562
IsoAbbr: Spermatogenesis
NlmId: 101543545
123:123
JrId: 39256
long title: Revista espanola de patologia : publicacion oficial de la Sociedad Espanola de Anatomia Patologica y de la Sociedad Espanola de Citologia
short title: Rev Esp Patol
ISSN: 1699-8855
ISSN (Online): 1988-561X
IsoAbbr: Rev Esp Patol
NlmId: 100885154
123:123
JrId: 39257
long title: Genes
short title: Genes (Basel)
ISSN: 
ISSN (Online): 2073-4425
IsoAbbr: Genes (Basel)
NlmId: 101551097
123:123
JrId: 39258
long title: Neuropsychiatry
short title: Neuropsychiatry (London)
ISSN: 1758-2008
ISSN (Online): 1758-2016
IsoAbbr: Neuropsychiatry (London)
NlmId: 101558757
123:123
JrId: 39259
long title: Cancer discovery
short title: Cancer Discov
ISSN: 2159-8274
ISSN (Online): 2159-8290
IsoAbbr: Cancer Discov
NlmId: 101561693
123:123
JrId: 39260
long title: Journal of mechanisms and robotics
short title: J Mech Robot
ISSN: 1942-4302
ISSN (Online): 1942-4310
IsoAbbr: J Mech Robot
NlmId: 101562613
123:123
JrId: 39261
long title: International journal of South Asian studies
short title: Int J South Asian Stud (New Delhi)
ISSN: 
ISSN (Online): 
IsoAbbr: Int J South Asian Stud (New Delhi)
NlmId: 101562092
123:123
JrId: 39262
long title: ISRN nursing
short title: ISRN Nurs
ISSN: 2090-5483
ISSN (Online): 2090-5491
IsoAbbr: ISRN Nurs
NlmId: 101562314
123:123
JrId: 39264
long title: Journal of community engagement and scholarship
short title: J Community Engagem Scholarsh
ISSN: 1944-1207
ISSN (Online): 
IsoAbbr: J Community Engagem Scholarsh
NlmId: 101562342
123:123
JrId: 39265
long title: Journal of drug metabolism & toxicology
short title: J Drug Metab Toxicol
ISSN: 
ISSN (Online): 2157-7609
IsoAbbr: J Drug Metab Toxicol
NlmId: 101562345
123:123
JrId: 39266
long title: Asian population studies
short title: Asian Popul Stud
ISSN: 1744-1730
ISSN (Online): 1744-1749
IsoAbbr: Asian Popul Stud
NlmId: 101562542
123:123
JrId: 39267
long title: Journal of nanomedicine & nanotechnology
short title: J Nanomed Nanotechnol
ISSN: 
ISSN (Online): 2157-7439
IsoAbbr: J Nanomed Nanotechnol
NlmId: 101562615
123:123
JrId: 39268
long title: Machine vision and applications
short title: Mach Vis Appl
ISSN: 0932-8092
ISSN (Online): 1432-1769
IsoAbbr: Mach Vis Appl
NlmId: 101562623
123:123
JrId: 39270
long title: Progress in electromagnetics research B. Pier B
short title: Prog Electromagn Res B Pier B
ISSN: 
ISSN (Online): 1937-6472
IsoAbbr: Prog Electromagn Res B Pier B
NlmId: 101562652
123:123
JrId: 39272
long title: Research and reports in tropical medicine
short title: Res Rep Trop Med
ISSN: 
ISSN (Online): 1179-7282
IsoAbbr: Res Rep Trop Med
NlmId: 101562656
123:123
JrId: 39273
long title: Translational psychiatry
short title: Transl Psychiatry
ISSN: 
ISSN (Online): 2158-3188
IsoAbbr: Transl Psychiatry
NlmId: 101562664
123:123
JrId: 39275
long title: Nucleic acid therapeutics
short title: Nucleic Acid Ther
ISSN: 2159-3337
ISSN (Online): 2159-3345
IsoAbbr: Nucleic Acid Ther
NlmId: 101562758
123:123
JrId: 39277
long title: Medical mycology journal
short title: Med Mycol J
ISSN: 2185-6486
ISSN (Online): 1882-0476
IsoAbbr: Med Mycol J
NlmId: 101562838
123:123
JrId: 39281
long title: Journal of dermatological case reports
short title: J Dermatol Case Rep
ISSN: 
ISSN (Online): 1898-7249
IsoAbbr: J Dermatol Case Rep
NlmId: 101493700
123:123
JrId: 39283
long title: ClinicoEconomics and outcomes research : CEOR
short title: Clinicoecon Outcomes Res
ISSN: 
ISSN (Online): 1178-6981
IsoAbbr: Clinicoecon Outcomes Res
NlmId: 101560564
123:123
JrId: 39284
long title: Skeletal muscle
short title: Skelet Muscle
ISSN: 
ISSN (Online): 2044-5040
IsoAbbr: Skelet Muscle
NlmId: 101561193
123:123
JrId: 39285
long title: Archive of oncology / [Institute of Oncology Sremska Kamenica Yugoslavia]
short title: Arch Oncol
ISSN: 0354-7310
ISSN (Online): 1450-9520
IsoAbbr: Arch Oncol
NlmId: 9609308
123:123
JrId: 39286
long title: Journal of science education and technology
short title: J Sci Educ Technol
ISSN: 1059-0145
ISSN (Online): 1573-1839
IsoAbbr: J Sci Educ Technol
NlmId: 9885805
123:123
JrId: 39287
long title: Journal of women and minorities in science and engineering
short title: J Women Minor Sci Eng
ISSN: 1072-8325
ISSN (Online): 1940-431X
IsoAbbr: J Women Minor Sci Eng
NlmId: 9888048
123:123
JrId: 39288
long title: OTJR : occupation, participation and health
short title: OTJR (Thorofare N J)
ISSN: 1539-4492
ISSN (Online): 1938-2383
IsoAbbr: OTJR (Thorofare N J)
NlmId: 101144015
123:123
JrId: 39291
long title: Clinical ovarian cancer and other gynecologic malignancies
short title: Clin Ovarian Cancer Other Gynecol Malig
ISSN: 1941-4390
ISSN (Online): 1941-4404
IsoAbbr: Clin Ovarian Cancer Other Gynecol Malig
NlmId: 101478127
123:123
JrId: 39292
long title: Music and medicine
short title: Music Med
ISSN: 1943-8621
ISSN (Online): 1943-863X
IsoAbbr: Music Med
NlmId: 101516543
123:123
JrId: 39293
long title: Brain connectivity
short title: Brain Connect
ISSN: 2158-0014
ISSN (Online): 2158-0022
IsoAbbr: Brain Connect
NlmId: 101550313
123:123
JrId: 39294
long title: Mycobiology
short title: Mycobiology
ISSN: 1229-8093
ISSN (Online): 2092-9323
IsoAbbr: Mycobiology
NlmId: 100960027
123:123
JrId: 39295
long title: Asian Pacific journal of tropical medicine
short title: Asian Pac J Trop Med
ISSN: 1995-7645
ISSN (Online): 
IsoAbbr: Asian Pac J Trop Med
NlmId: 101533720
123:123
JrId: 39296
long title: East Asian archives of psychiatry : official journal of the Hong Kong College of Psychiatrists = Dong Ya jing shen ke xue zhi : Xianggang jing shen ke yi xue yuan qi kan
short title: East Asian Arch Psychiatry
ISSN: 2078-9947
ISSN (Online): 2224-7041
IsoAbbr: East Asian Arch Psychiatry
NlmId: 101536416
123:123
JrId: 39297
long title: International journal of yoga therapy
short title: Int J Yoga Therap
ISSN: 1531-2054
ISSN (Online): 
IsoAbbr: Int J Yoga Therap
NlmId: 100965420
123:123
JrId: 39298
long title: MSMR
short title: MSMR
ISSN: 2158-0111
ISSN (Online): 2152-8217
IsoAbbr: MSMR
NlmId: 101548156
123:123
JrId: 39299
long title: Orthopaedic surgery
short title: Orthop Surg
ISSN: 1757-7853
ISSN (Online): 1757-7861
IsoAbbr: Orthop Surg
NlmId: 101501666
123:123
JrId: 39300
long title: Recent patents on endocrine, metabolic & immune drug discovery
short title: Recent Pat Endocr Metab Immune Drug Discov
ISSN: 1872-2148
ISSN (Online): 1872-2148
IsoAbbr: Recent Pat Endocr Metab Immune Drug Discov
NlmId: 101299743
123:123
JrId: 39301
long title: Reumatologia clinica
short title: Reumatol Clin
ISSN: 1699-258X
ISSN (Online): 1885-1398
IsoAbbr: Reumatol Clin
NlmId: 101293923
123:123
JrId: 39304
long title: Current opinion in virology
short title: Curr Opin Virol
ISSN: 1879-6257
ISSN (Online): 1879-6265
IsoAbbr: Curr Opin Virol
NlmId: 101560941
123:123
JrId: 39305
long title: International journal of society systems science
short title: Int J Soc Syst Sci
ISSN: 1756-2511
ISSN (Online): 1756-252X
IsoAbbr: Int J Soc Syst Sci
NlmId: 101561026
123:123
JrId: 39306
long title: Canadian medical education journal
short title: Can Med Educ J
ISSN: 
ISSN (Online): 1923-1202
IsoAbbr: Can Med Educ J
NlmId: 101560935
123:123
JrId: 39307
long title: Journal of transportation engineering / American Society of Civil Engineers
short title: J Transp Eng
ISSN: 0733-947X
ISSN (Online): 1943-5436
IsoAbbr: J Transp Eng
NlmId: 101560934
123:123
JrId: 39308
long title: Journal of nanomaterials
short title: J Nanomater
ISSN: 1687-4110
ISSN (Online): 1687-4129
IsoAbbr: 
NlmId: 101561209
123:123
JrId: 39309
long title: Frontiers in immunology
short title: Front Immunol
ISSN: 
ISSN (Online): 1664-3224
IsoAbbr: Front Immunol
NlmId: 101560960
123:123
JrId: 39310
long title: Social psychology
short title: Soc Psychol (Gott)
ISSN: 1864-9335
ISSN (Online): 2151-2590
IsoAbbr: Soc Psychol (Gott)
NlmId: 101561456
123:123
JrId: 39311
long title: IET computers & digital techniques / IET
short title: IET Comput Digit Tech
ISSN: 1751-8601
ISSN (Online): 1751-861X
IsoAbbr: IET Comput Digit Tech
NlmId: 101560964
123:123
JrId: 39312
long title: International Conference on Pervasive Computing Technologies for Healthcare : [proceedings]. International Conference on Pervasive Computing Technologies for Healthcare
short title: Int Conf Pervasive Comput Technol Healthc
ISSN: 2153-1633
ISSN (Online): 2153-1641
IsoAbbr: Int Conf Pervasive Comput Technol Healthc
NlmId: 101560994
123:123
JrId: 39313
long title: Journal of advanced dielectrics
short title: J Adv Dielectr
ISSN: 2010-135X
ISSN (Online): 2010-1368
IsoAbbr: J Adv Dielectr
NlmId: 101561030
123:123
JrId: 39314
long title: Journal of biotechnology & biomaterials
short title: J Biotechnol Biomater
ISSN: 
ISSN (Online): 2155-952X
IsoAbbr: J Biotechnol Biomater
NlmId: 101561033
123:123
JrId: 39315
long title: Journal of clinical research & bioethics
short title: J Clin Res Bioeth
ISSN: 
ISSN (Online): 2155-9627
IsoAbbr: J Clin Res Bioeth
NlmId: 101561039
123:123
JrId: 39316
long title: DICTA : digital image computing : techniques and applications. Australian Pattern Recognition Society. Conference
short title: DICTA
ISSN: 
ISSN (Online): 
IsoAbbr: DICTA
NlmId: 101561207
123:123
JrId: 39317
long title: Nursing research and practice
short title: Nurs Res Pract
ISSN: 2090-1429
ISSN (Online): 2090-1437
IsoAbbr: Nurs Res Pract
NlmId: 101561211
123:123
JrId: 39318
long title: Chaeoe Hanin yon'gu = Studies of Koreans abroad
short title: Chaeoe Hanin Yon Gu
ISSN: 1226-3494
ISSN (Online): 
IsoAbbr: Chaeoe Hanin Yon Gu
NlmId: 101561458
123:123
JrId: 39320
long title: The international journal of structural changes in solids : mechanics and applications
short title: Int J Struct Changes Sol
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Struct Changes Sol
NlmId: 101561591
123:123
JrId: 39321
long title: Xeno
short title: Xeno
ISSN: 
ISSN (Online): 
IsoAbbr: Xeno
NlmId: 101561597
123:123
JrId: 39330
long title: The female patient
short title: Female Patient (Parsippany)
ISSN: 0888-2398
ISSN (Online): 
IsoAbbr: Female Patient (Parsippany)
NlmId: 101471475
123:123
JrId: 39331
long title: The Arabidopsis book / American Society of Plant Biologists
short title: Arabidopsis Book
ISSN: 
ISSN (Online): 1543-8120
IsoAbbr: Arabidopsis Book
NlmId: 101214894
123:123
JrId: 39340
long title: The Malaysian journal of medical sciences : MJMS
short title: Malays J Med Sci
ISSN: 1394-195X
ISSN (Online): 2180-4303
IsoAbbr: Malays J Med Sci
NlmId: 101126308
123:123
JrId: 39341
long title: Nutrition & dietetics: the journal of the Dietitians Association of Australia
short title: Nutr Diet
ISSN: 1446-6368
ISSN (Online): 1747-0080
IsoAbbr: Nutr Diet
NlmId: 101143078
123:123
JrId: 39342
long title: Journal of cultural and evolutionary psychology
short title: J Cult Evol Psychol
ISSN: 1589-5254
ISSN (Online): 1589-7397
IsoAbbr: J Cult Evol Psychol
NlmId: 101207865
123:123
JrId: 39344
long title: The neuroradiology journal
short title: Neuroradiol J
ISSN: 1971-4009
ISSN (Online): 
IsoAbbr: Neuroradiol J
NlmId: 101295103
123:123
JrId: 39345
long title: Journal of breast cancer
short title: J Breast Cancer
ISSN: 1738-6756
ISSN (Online): 2092-9900
IsoAbbr: J Breast Cancer
NlmId: 101314183
123:123
JrId: 39346
long title: The journal of developmental processes
short title: J Dev Process
ISSN: 1944-4133
ISSN (Online): 1944-4141
IsoAbbr: J Dev Process
NlmId: 101465338
123:123
JrId: 39347
long title: Trastornos adictivos
short title: Trastor Adict
ISSN: 1575-0973
ISSN (Online): 1578-2638
IsoAbbr: Trastor Adict
NlmId: 101470751
123:123
JrId: 39348
long title: Neurodegenerative disease management
short title: Neurodegener Dis Manag
ISSN: 1758-2024
ISSN (Online): 1758-2032
IsoAbbr: Neurodegener Dis Manag
NlmId: 101517977
123:123
JrId: 39349
long title: Journal of prenatal medicine
short title: J Prenat Med
ISSN: 1971-3282
ISSN (Online): 1971-3290
IsoAbbr: J Prenat Med
NlmId: 101522906
123:123
JrId: 39350
long title: Hematology reports
short title: Hematol Rep
ISSN: 2038-8322
ISSN (Online): 2038-8330
IsoAbbr: Hematol Rep
NlmId: 101556723
123:123
JrId: 39351
long title: EJNMMI research
short title: EJNMMI Res
ISSN: 
ISSN (Online): 2191-219X
IsoAbbr: EJNMMI Res
NlmId: 101560946
123:123
JrId: 39352
long title: Laboratory animal research
short title: Lab Anim Res
ISSN: 1738-6055
ISSN (Online): 2233-7660
IsoAbbr: Lab Anim Res
NlmId: 101560684
123:123
JrId: 39354
long title: Integrated blood pressure control
short title: Integr Blood Press Control
ISSN: 
ISSN (Online): 1178-7104
IsoAbbr: Integr Blood Press Control
NlmId: 101562709
123:123
JrId: 39356
long title: Scientific reports
short title: Sci Rep
ISSN: 
ISSN (Online): 2045-2322
IsoAbbr: Sci Rep
NlmId: 101563288
123:123
JrId: 39357
long title: Open journal of hematology
short title: Open J Hematol
ISSN: 
ISSN (Online): 2075-907X
IsoAbbr: Open J Hematol
NlmId: 101564042
123:123
JrId: 39358
long title: Physics
short title: Physics (College Park Md)
ISSN: 
ISSN (Online): 1943-2879
IsoAbbr: Physics (College Park Md)
NlmId: 101564044
123:123
JrId: 39360
long title: Southwest journal of pulmonary & critical care
short title: Southwest J Pulm Crit Care
ISSN: 
ISSN (Online): 2160-6773
IsoAbbr: Southwest J Pulm Crit Care
NlmId: 101564087
123:123
JrId: 39361
long title: The international journal of multiphysics
short title: Int J Multiphys
ISSN: 1750-9548
ISSN (Online): 
IsoAbbr: Int J Multiphys
NlmId: 101564088
123:123
JrId: 39362
long title: US oncology & hematology
short title: US Oncol Hematol
ISSN: 2045-6344
ISSN (Online): 2045-6352
IsoAbbr: US Oncol Hematol
NlmId: 101564095
123:123
JrId: 39363
long title: World journal of oncology
short title: World J Oncol
ISSN: 1920-4531
ISSN (Online): 1920-454X
IsoAbbr: World J Oncol
NlmId: 101564097
123:123
JrId: 39364
long title: American journal of nuclear medicine and molecular imaging
short title: Am J Nucl Med Mol Imaging
ISSN: 
ISSN (Online): 2160-8407
IsoAbbr: Am J Nucl Med Mol Imaging
NlmId: 101564121
123:123
JrId: 39365
long title: Ecological informatics
short title: Ecol Inform
ISSN: 1574-9541
ISSN (Online): 1878-0512
IsoAbbr: Ecol Inform
NlmId: 101564129
123:123
JrId: 39366
long title: Education policy analysis archives
short title: Educ Policy Anal Arch
ISSN: 
ISSN (Online): 1068-2341
IsoAbbr: Educ Policy Anal Arch
NlmId: 101564132
123:123
JrId: 39367
long title: The international journal of transitional justice
short title: Int J Transit Justice
ISSN: 1752-7716
ISSN (Online): 1752-7724
IsoAbbr: Int J Transit Justice
NlmId: 101564202
123:123
JrId: 39368
long title: Frontiers of materials science
short title: Front Mater Sci
ISSN: 2095-025X
ISSN (Online): 2095-0268
IsoAbbr: Front Mater Sci
NlmId: 101564238
123:123
JrId: 39369
long title: Journal of youth development : bridging research and practice
short title: J Youth Dev
ISSN: 
ISSN (Online): 
IsoAbbr: J Youth Dev
NlmId: 101564249
123:123
JrId: 39370
long title: Journal of children's services
short title: J Child Serv
ISSN: 1746-6660
ISSN (Online): 2042-8677
IsoAbbr: J Child Serv
NlmId: 101564252
123:123
JrId: 39371
long title: Journal of clinical research best practices
short title: J Clin Res Best Pract
ISSN: 
ISSN (Online): 1557-5101
IsoAbbr: J Clin Res Best Pract
NlmId: 101564254
123:123
JrId: 39373
long title: Neural systems & circuits
short title: Neural Syst Circuits
ISSN: 
ISSN (Online): 2042-1001
IsoAbbr: Neural Syst Circuits
NlmId: 101564306
123:123
JrId: 39374
long title: Perspectives on fluency and fluency disorders
short title: Perspect Fluen Fluen Disord
ISSN: 1940-7599
ISSN (Online): 1940-7602
IsoAbbr: Perspect Fluen Fluen Disord
NlmId: 101564768
123:123
JrId: 39375
long title: Sex education
short title: Sex Educ
ISSN: 1468-1811
ISSN (Online): 1472-0825
IsoAbbr: Sex Educ
NlmId: 101564772
123:123
JrId: 39376
long title: Sexualidad, salud y sociedad : revista Latinoamericana
short title: Sex Salud Soc (Rio J)
ISSN: 
ISSN (Online): 1984-6487
IsoAbbr: Sex Salud Soc (Rio J)
NlmId: 101564774
123:123
JrId: 39377
long title: Medical gas research
short title: Med Gas Res
ISSN: 
ISSN (Online): 2045-9912
IsoAbbr: Med Gas Res
NlmId: 101564536
123:123
JrId: 39378
long title: Sign language and linguistics
short title: Sign Lang Linguist
ISSN: 1387-9316
ISSN (Online): 1569-996X
IsoAbbr: Sign Lang Linguist
NlmId: 101564781
123:123
JrId: 39382
long title: Canadian journal of linguistics. La revue canadienne de linguistique
short title: Can J Linguist
ISSN: 0008-4131
ISSN (Online): 1710-1115
IsoAbbr: Can J Linguist
NlmId: 101564954
123:123
JrId: 39383
long title: Impulse (Columbia, S.C.)
short title: Impulse (Columbia)
ISSN: 
ISSN (Online): 1934-3361
IsoAbbr: Impulse (Columbia)
NlmId: 101565017
123:123
JrId: 39384
long title: Proceedings of the ... IEEE Conference on Decision & Control / IEEE Control Systems Society. IEEE Conference on Decision & Control
short title: Proc IEEE Conf Decis Control
ISSN: 0743-1546
ISSN (Online): 
IsoAbbr: Proc IEEE Conf Decis Control
NlmId: 101564956
123:123
JrId: 39385
long title: Journal of flow chemistry
short title: J Flow Chem
ISSN: 2062-249X
ISSN (Online): 
IsoAbbr: J Flow Chem
NlmId: 101565145
123:123
JrId: 39386
long title: Motivational interviewing : training, research, implementation, practice
short title: Motiv Interviewing
ISSN: 
ISSN (Online): 2160-584X
IsoAbbr: Motiv Interviewing
NlmId: 101565155
123:123
JrId: 39389
long title: Ferroelectrics
short title: Ferroelectrics
ISSN: 0015-0193
ISSN (Online): 1563-5112
IsoAbbr: Ferroelectrics
NlmId: 101562981
123:123
JrId: 39390
long title: ZDM : the international journal on mathematics education
short title: ZDM
ISSN: 1863-9690
ISSN (Online): 1863-9704
IsoAbbr: ZDM
NlmId: 101563125
123:123
JrId: 39391
long title: ACS catalysis
short title: ACS Catal
ISSN: 
ISSN (Online): 2155-5435
IsoAbbr: ACS Catal
NlmId: 101562209
123:123
JrId: 39392
long title: Atmosphere
short title: Atmosphere (Basel)
ISSN: 
ISSN (Online): 2073-4433
IsoAbbr: Atmosphere (Basel)
NlmId: 101562250
123:123
JrId: 39393
long title: Diabetes management (London, England)
short title: Diabetes Manag (Lond)
ISSN: 1758-1907
ISSN (Online): 1758-1915
IsoAbbr: Diabetes Manag (Lond)
NlmId: 101562294
123:123
JrId: 39394
long title: Cities and the environment
short title: Cities Environ
ISSN: 
ISSN (Online): 1932-7048
IsoAbbr: Cities Environ
NlmId: 101562935
123:123
JrId: 39397
long title: Journal of addictions & offender counseling
short title: J Addict Offender Couns
ISSN: 1055-3835
ISSN (Online): 
IsoAbbr: J Addict Offender Couns
NlmId: 9200435
123:123
JrId: 39398
long title: Journal of cognitive psychology (Hove, England)
short title: J Cogn Psychol (Hove)
ISSN: 2044-5911
ISSN (Online): 2044-592X
IsoAbbr: J Cogn Psychol (Hove)
NlmId: 101558670
123:123
JrId: 39399
long title: The journal of applied research on children : informing policy for children at risk
short title: J Appl Res Child
ISSN: 
ISSN (Online): 2155-5834
IsoAbbr: J Appl Res Child
NlmId: 101563140
123:123
JrId: 39400
long title: Comptes rendus. Chimie (Print)
short title: C R Chim
ISSN: 1631-0748
ISSN (Online): 1878-1543
IsoAbbr: C R Chim
NlmId: 101139986
123:123
JrId: 39401
long title: Building and environment
short title: Build Environ
ISSN: 0360-1323
ISSN (Online): 1873-684X
IsoAbbr: Build Environ
NlmId: 101562928
123:123
JrId: 39402
long title: Written language and literacy
short title: Writ Lang Lit
ISSN: 1387-6732
ISSN (Online): 1570-6001
IsoAbbr: Writ Lang Lit
NlmId: 101563030
123:123
JrId: 39403
long title: Adansonia (Paris, France : 1997)
short title: Adansonia
ISSN: 1280-8571
ISSN (Online): 1639-4798
IsoAbbr: Adansonia
NlmId: 101562913
123:123
JrId: 39404
long title: Candollea
short title: Candollea
ISSN: 0373-2967
ISSN (Online): 
IsoAbbr: Candollea
NlmId: 101562934
123:123
JrId: 39405
long title: US gastroenterology & hepatology review
short title: US Gastroenterol Hepatol Rev
ISSN: 1758-3934
ISSN (Online): 1758-3942
IsoAbbr: US Gastroenterol Hepatol Rev
NlmId: 101563028
123:123
JrId: 39406
long title: International journal of population research
short title: Int J Popul Res
ISSN: 2090-4029
ISSN (Online): 2090-4037
IsoAbbr: Int J Popul Res
NlmId: 101563132
123:123
JrId: 39407
long title: International journal of social welfare
short title: Int J Soc Welf
ISSN: 1369-6866
ISSN (Online): 1468-2397
IsoAbbr: Int J Soc Welf
NlmId: 100885360
123:123
JrId: 39408
long title: Journal of sulphur chemistry
short title: J Sulphur Chem
ISSN: 1741-5993
ISSN (Online): 1741-6000
IsoAbbr: J Sulphur Chem
NlmId: 101563174
123:123
JrId: 39409
long title: Materials today (Kidlington, England)
short title: Mater Today (Kidlington)
ISSN: 1369-7021
ISSN (Online): 1873-4103
IsoAbbr: Mater Today (Kidlington)
NlmId: 101214868
123:123
JrId: 39410
long title: International journal of manpower
short title: Int J Manpow
ISSN: 0143-7720
ISSN (Online): 1758-6577
IsoAbbr: Int J Manpow
NlmId: 101563051
123:123
JrId: 39412
long title: Madagascar conservation and development
short title: Madag Conserv Dev
ISSN: 
ISSN (Online): 1662-2510
IsoAbbr: Madag Conserv Dev
NlmId: 101562811
123:123
JrId: 39413
long title: Journal of engineered fibers and fabrics
short title: J Eng Fiber Fabr
ISSN: 
ISSN (Online): 1558-9250
IsoAbbr: J Eng Fiber Fabr
NlmId: 101563165
123:123
JrId: 39415
long title: Macromolecular materials and engineering
short title: Macromol Mater Eng
ISSN: 1438-7492
ISSN (Online): 1439-2054
IsoAbbr: Macromol Mater Eng
NlmId: 101562806
123:123
JrId: 39416
long title: Advances in data analysis and classification
short title: Adv Data Anal Classif
ISSN: 1862-5347
ISSN (Online): 1862-5355
IsoAbbr: Adv Data Anal Classif
NlmId: 101562922
123:123
JrId: 39417
long title: Proceedings of the Human Factors and Ergonomics Society ... Annual Meeting Human Factors and Ergonomics Society. Meeting
short title: Proc Hum Fact Ergon Soc Annu Meet
ISSN: 
ISSN (Online): 1541-9312
IsoAbbr: Proc Hum Fact Ergon Soc Annu Meet
NlmId: 101563033
123:123
JrId: 39418
long title: Research policy
short title: Res Policy
ISSN: 0048-7333
ISSN (Online): 1873-7625
IsoAbbr: Res Policy
NlmId: 0333524
123:123
JrId: 39420
long title: Journal of clinical & cellular immunology
short title: J Clin Cell Immunol
ISSN: 
ISSN (Online): 2155-9899
IsoAbbr: J Clin Cell Immunol
NlmId: 101563152
123:123
JrId: 39421
long title: Disaster prevention and management
short title: Disaster Prev Manag
ISSN: 0965-3562
ISSN (Online): 1758-6100
IsoAbbr: Disaster Prev Manag
NlmId: 101523932
123:123
JrId: 39423
long title: IEEE security & privacy
short title: IEEE Secur Priv
ISSN: 1540-7993
ISSN (Online): 1558-4046
IsoAbbr: IEEE Secur Priv
NlmId: 101212343
123:123
JrId: 39424
long title: Anti-infective agents in medicinal chemistry
short title: Antiinfect Agents Med Chem
ISSN: 1871-5214
ISSN (Online): 1875-6018
IsoAbbr: Antiinfect Agents Med Chem
NlmId: 101269164
123:123
JrId: 39425
long title: Advances in orthopedics
short title: Adv Orthop
ISSN: 2090-3464
ISSN (Online): 2090-3472
IsoAbbr: Adv Orthop
NlmId: 101565129
123:123
JrId: 39426
long title: Advances in preventive medicine
short title: Adv Prev Med
ISSN: 2090-3480
ISSN (Online): 2090-3499
IsoAbbr: Adv Prev Med
NlmId: 101564961
123:123
JrId: 39427
long title: Annals of intensive care
short title: Ann Intensive Care
ISSN: 
ISSN (Online): 2110-5820
IsoAbbr: Ann Intensive Care
NlmId: 101562873
123:123
JrId: 39428
long title: Asian journal of neurosurgery
short title: Asian J Neurosurg
ISSN: 1793-5482
ISSN (Online): 2248-9614
IsoAbbr: Asian J Neurosurg
NlmId: 101564712
123:123
JrId: 39429
long title: Emerging health threats journal
short title: Emerg Health Threats J
ISSN: 
ISSN (Online): 1752-8550
IsoAbbr: Emerg Health Threats J
NlmId: 101484599
123:123
JrId: 39430
long title: International journal of hepatology
short title: Int J Hepatol
ISSN: 2090-3448
ISSN (Online): 2090-3456
IsoAbbr: Int J Hepatol
NlmId: 101564967
123:123
JrId: 39431
long title: ISRN gastroenterology
short title: ISRN Gastroenterol
ISSN: 2090-4398
ISSN (Online): 2090-4401
IsoAbbr: ISRN Gastroenterol
NlmId: 101563306
123:123
JrId: 39432
long title: Journal of clinical imaging science
short title: J Clin Imaging Sci
ISSN: 2156-7514
ISSN (Online): 2156-5597
IsoAbbr: J Clin Imaging Sci
NlmId: 101564708
123:123
JrId: 39433
long title: Journal of toxicologic pathology
short title: J Toxicol Pathol
ISSN: 0914-9198
ISSN (Online): 1881-915X
IsoAbbr: J Toxicol Pathol
NlmId: 9306408
123:123
JrId: 39436
long title: 3 Biotech
short title: 3 Biotech
ISSN: 
ISSN (Online): 2190-5738
IsoAbbr: 3 Biotech
NlmId: 101565857
123:123
JrId: 39439
long title: Oral radiology
short title: Oral Radiol
ISSN: 0911-6028
ISSN (Online): 1613-9674
IsoAbbr: Oral Radiol
NlmId: 8806621
123:123
JrId: 39440
long title: European journal of orthopaedic surgery & traumatology : orthopedie traumatologie
short title: Eur J Orthop Surg Traumatol
ISSN: 1633-8065
ISSN (Online): 
IsoAbbr: Eur J Orthop Surg Traumatol
NlmId: 9518037
123:123
JrId: 39442
long title: Journal of medical ultrasonics (2001)
short title: J Med Ultrason (2001)
ISSN: 1346-4523
ISSN (Online): 1613-2254
IsoAbbr: J Med Ultrason (2001)
NlmId: 101128385
123:123
JrId: 39443
long title: Acta ethologica
short title: Acta Ethol
ISSN: 0873-9749
ISSN (Online): 1437-9546
IsoAbbr: Acta Ethol
NlmId: 101227779
123:123
JrId: 39444
long title: European journal of trauma and emergency surgery : official publication of the European Trauma Society
short title: Eur J Trauma Emerg Surg
ISSN: 1863-9933
ISSN (Online): 1863-9941
IsoAbbr: Eur J Trauma Emerg Surg
NlmId: 101313350
123:123
JrId: 39445
long title: Oriental pharmacy and experimental medicine
short title: Orient Pharm Exp Med
ISSN: 1598-2386
ISSN (Online): 2211-1069
IsoAbbr: Orient Pharm Exp Med
NlmId: 101321622
123:123
JrId: 39446
long title: Mediterranean journal of nutrition and metabolism
short title: Med J Nutrition Metab
ISSN: 1973-798X
ISSN (Online): 1973-7998
IsoAbbr: Med J Nutrition Metab
NlmId: 101467144
123:123
JrId: 39447
long title: Clinical journal of gastroenterology
short title: Clin J Gastroenterol
ISSN: 1865-7257
ISSN (Online): 1865-7265
IsoAbbr: Clin J Gastroenterol
NlmId: 101477246
123:123
JrId: 39448
long title: Journal of surfactants and detergents
short title: J Surfactants Deterg
ISSN: 1097-3958
ISSN (Online): 1558-9293
IsoAbbr: J Surfactants Deterg
NlmId: 101527053
123:123
JrId: 39449
long title: European orthopaedics and traumatology
short title: Eur Orthop Traumatol
ISSN: 1867-4569
ISSN (Online): 1867-4577
IsoAbbr: Eur Orthop Traumatol
NlmId: 101532374
123:123
JrId: 39450
long title: Health and technology
short title: Health Technol (Berl)
ISSN: 2190-7188
ISSN (Online): 2190-7196
IsoAbbr: Health Technol (Berl)
NlmId: 101554994
123:123
JrId: 39451
long title: Mobile genetic elements
short title: Mob Genet Elements
ISSN: 2159-2543
ISSN (Online): 2159-256X
IsoAbbr: Mob Genet Elements
NlmId: 101564504
123:123
JrId: 39452
long title: Dementia and geriatric cognitive disorders extra
short title: Dement Geriatr Cogn Dis Extra
ISSN: 
ISSN (Online): 1664-5464
IsoAbbr: Dement Geriatr Cogn Dis Extra
NlmId: 101564825
123:123
JrId: 39455
long title: GM crops
short title: GM Crops
ISSN: 1938-1999
ISSN (Online): 1938-2006
IsoAbbr: GM Crops
NlmId: 101556751
123:123
JrId: 39456
long title: Ecology and evolution
short title: Ecol Evol
ISSN: 
ISSN (Online): 2045-7758
IsoAbbr: Ecol Evol
NlmId: 101566408
123:123
JrId: 39457
long title: Pesquisa brasileira em odontopediatria e clinica integrada
short title: Pesqui Bras Odontopediatria Clin Integr
ISSN: 1519-0501
ISSN (Online): 
IsoAbbr: Pesqui Bras Odontopediatria Clin Integr
NlmId: 101285472
123:123
JrId: 39458
long title: Journal of social, evolutionary & cultural psychology : JSEC
short title: J Soc Evol Cult Psychol
ISSN: 
ISSN (Online): 1933-5377
IsoAbbr: J Soc Evol Cult Psychol
NlmId: 101566339
123:123
JrId: 39459
long title: Nutrition & diabetes
short title: Nutr Diabetes
ISSN: 
ISSN (Online): 2044-4052
IsoAbbr: Nutr Diabetes
NlmId: 101566341
123:123
JrId: 39460
long title: Optometric Glaucoma Society e-journal
short title: Optom Glaucoma Soc E J
ISSN: 
ISSN (Online): 
IsoAbbr: Optom Glaucoma Soc E J
NlmId: 101566344
123:123
JrId: 39461
long title: Chemical sciences journal
short title: Chem Sci J
ISSN: 
ISSN (Online): 2150-3494
IsoAbbr: Chem Sci J
NlmId: 101566491
123:123
JrId: 39464
long title: Journal of bacteriology & parasitology
short title: J Bacteriol Parasitol
ISSN: 
ISSN (Online): 2155-9597
IsoAbbr: J Bacteriol Parasitol
NlmId: 101566336
123:123
JrId: 39465
long title: Culture and religion
short title: Cult Relig
ISSN: 1475-5610
ISSN (Online): 1475-5629
IsoAbbr: Cult Relig
NlmId: 101566556
123:123
JrId: 39466
long title: Journal of international women's studies
short title: J Int Womens Stud
ISSN: 
ISSN (Online): 1539-8706
IsoAbbr: J Int Womens Stud
NlmId: 101566337
123:123
JrId: 39468
long title: European journal of chemistry (Print)
short title: Eur J Chem
ISSN: 2153-2249
ISSN (Online): 2153-2257
IsoAbbr: Eur J Chem
NlmId: 101566592
123:123
JrId: 39469
long title: US obstetrics & gynaecology
short title: US Obstet Gynecol
ISSN: 1754-6168
ISSN (Online): 1754-6176
IsoAbbr: US Obstet Gynecol
NlmId: 101566349
123:123
JrId: 39470
long title: Balisage series on markup technologies
short title: Balisage Ser Markup Technol
ISSN: 
ISSN (Online): 1947-2609
IsoAbbr: Balisage Ser Markup Technol
NlmId: 101566482
123:123
JrId: 39471
long title: Die Unterrichtspraxis. Teaching German
short title: Unterrichtspraxis
ISSN: 0042-062X
ISSN (Online): 
IsoAbbr: Unterrichtspraxis
NlmId: 101566577
123:123
JrId: 39472
long title: G3 (Bethesda, Md.)
short title: G3 (Bethesda)
ISSN: 
ISSN (Online): 2160-1836
IsoAbbr: G3 (Bethesda)
NlmId: 101566598
123:123
JrId: 39474
long title: International urogynecology journal
short title: Int Urogynecol J
ISSN: 0937-3462
ISSN (Online): 1433-3023
IsoAbbr: Int Urogynecol J
NlmId: 101567041
123:123
JrId: 39475
long title: Mathematical models & methods in applied sciences : M3AS
short title: Math Models Methods Appl Sci
ISSN: 0218-2025
ISSN (Online): 1793-6314
IsoAbbr: Math Models Methods Appl Sci
NlmId: 101562814
123:123
JrId: 39477
long title: Sexuality, reproduction & menopause
short title: Sex Reprod Menopause
ISSN: 1546-2501
ISSN (Online): 
IsoAbbr: Sex Reprod Menopause
NlmId: 101193302
123:123
JrId: 39478
long title: Wiley interdisciplinary reviews. Climate change
short title: Wiley Interdiscip Rev Clim Change
ISSN: 1757-7780
ISSN (Online): 1757-7799
IsoAbbr: Wiley Interdiscip Rev Clim Change
NlmId: 101543806
123:123
JrId: 39479
long title: AIP advances
short title: AIP Adv
ISSN: 
ISSN (Online): 2158-3226
IsoAbbr: AIP Adv
NlmId: 101566109
123:123
JrId: 39480
long title: Journal of cultural economy
short title: J Cult Econ
ISSN: 1753-0350
ISSN (Online): 1753-0369
IsoAbbr: J Cult Econ
NlmId: 101566121
123:123
JrId: 39481
long title: Journal of medieval Iberian studies
short title: J Mediev Iber Stud
ISSN: 1754-6559
ISSN (Online): 1754-6567
IsoAbbr: J Mediev Iber Stud
NlmId: 101566127
123:123
JrId: 39482
long title: Visual culture in Britain
short title: Vis Cult Br
ISSN: 1471-4787
ISSN (Online): 1941-8361
IsoAbbr: Vis Cult Br
NlmId: 101566226
123:123
JrId: 39483
long title: The journal of Civil War medicine : official quarterly publication of the Society of Civil War Surgeons, Inc
short title: J Civ War Med
ISSN: 1545-4975
ISSN (Online): 
IsoAbbr: J Civ War Med
NlmId: 100969591
123:123
JrId: 39488
long title: Frontiers in plant science
short title: Front Plant Sci
ISSN: 
ISSN (Online): 1664-462X
IsoAbbr: Front Plant Sci
NlmId: 101568200
123:123
JrId: 39490
long title: ISRN veterinary science
short title: 
ISSN: 2090-4452
ISSN (Online): 2090-4460
IsoAbbr: ISRN Vet Sci
NlmId: 101568322
123:123
JrId: 39494
long title: Contexts (Berkeley, Calif.)
short title: Contexts (Berkeley Calif)
ISSN: 1536-5042
ISSN (Online): 
IsoAbbr: Contexts (Berkeley Calif)
NlmId: 101160225
123:123
JrId: 39495
long title: BioProcess international
short title: Bioprocess Int
ISSN: 1542-6319
ISSN (Online): 1945-7065
IsoAbbr: Bioprocess Int
NlmId: 101181310
123:123
JrId: 39496
long title: The open anthropology journal
short title: Open Anthropol J
ISSN: 
ISSN (Online): 1874-9127
IsoAbbr: Open Anthropol J
NlmId: 101567485
123:123
JrId: 39497
long title: Psychology, crime & law : PC & L
short title: Psychol Crime Law
ISSN: 1068-316X
ISSN (Online): 1477-2744
IsoAbbr: Psychol Crime Law
NlmId: 101567505
123:123
JrId: 39498
long title: Etnografica : revista do Centro de Estudos de Antropologia Social
short title: Etnografica
ISSN: 0873-6561
ISSN (Online): 
IsoAbbr: Etnografica
NlmId: 101567518
123:123
JrId: 39501
long title: Cancer reports
short title: Cancer Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Cancer Rep
NlmId: 101567745
123:123
JrId: 39502
long title: Children, youth and environments
short title: Child Youth Environ
ISSN: 
ISSN (Online): 1546-2250
IsoAbbr: Child Youth Environ
NlmId: 101567768
123:123
JrId: 39503
long title: Education in science : the bulletin of the Association for Science Education
short title: Educ Sci
ISSN: 0013-1377
ISSN (Online): 
IsoAbbr: Educ Sci
NlmId: 101567837
123:123
JrId: 39504
long title: Wiley interdisciplinary reviews. Data mining and knowledge discovery
short title: Wiley Interdiscip Rev Data Min Knowl Discov
ISSN: 1942-4787
ISSN (Online): 1942-4795
IsoAbbr: Wiley Interdiscip Rev Data Min Knowl Discov
NlmId: 101567990
123:123
JrId: 39506
long title: Theory into practice
short title: Theory Pract
ISSN: 0040-5841
ISSN (Online): 1543-0421
IsoAbbr: Theory Pract
NlmId: 101567991
123:123
JrId: 39507
long title: Communications in theoretical physics
short title: Commun Theor Phys
ISSN: 0253-6102
ISSN (Online): 1572-9494
IsoAbbr: Commun Theor Phys
NlmId: 101568775
123:123
JrId: 39508
long title: Current opinion in solid state & materials science
short title: Curr Opin Solid State Mater Sci
ISSN: 1359-0286
ISSN (Online): 1879-0348
IsoAbbr: Curr Opin Solid State Mater Sci
NlmId: 101568837
123:123
JrId: 39509
long title: Frontiers in oncology
short title: Front Oncol
ISSN: 
ISSN (Online): 2234-943X
IsoAbbr: Front Oncol
NlmId: 101568867
123:123
JrId: 39510
long title: The gifted child quarterly
short title: Gift Child Q
ISSN: 0016-9862
ISSN (Online): 1934-9041
IsoAbbr: Gift Child Q
NlmId: 17130160R
123:123
JrId: 39513
long title: Disability studies quarterly : DSQ
short title: Disabil Stud Q
ISSN: 1041-5718
ISSN (Online): 2159-8371
IsoAbbr: Disabil Stud Q
NlmId: 100968231
123:123
JrId: 39514
long title: Online journal of health and allied sciences : OJHAS
short title: Online J Health Allied Sci
ISSN: 
ISSN (Online): 0972-5997
IsoAbbr: Online J Health Allied Sci
NlmId: 101214405
123:123
JrId: 39515
long title: NeuroQuantology : an interdisciplinary journal of neuroscience and quantum physics
short title: Neuroquantology
ISSN: 
ISSN (Online): 1303-5150
IsoAbbr: Neuroquantology
NlmId: 101234555
123:123
JrId: 39516
long title: International journal of computational models and algorithms in medicine
short title: Int J Comput Models Algorithms Med
ISSN: 1947-3133
ISSN (Online): 1947-3141
IsoAbbr: Int J Comput Models Algorithms Med
NlmId: 101531533
123:123
JrId: 39517
long title: Pain research and treatment
short title: Pain Res Treat
ISSN: 2090-1542
ISSN (Online): 2090-1550
IsoAbbr: Pain Res Treat
NlmId: 101566863
123:123
JrId: 39518
long title: Prostate cancer
short title: Prostate Cancer
ISSN: 2090-3111
ISSN (Online): 2090-312X
IsoAbbr: Prostate Cancer
NlmId: 101567074
123:123
JrId: 39521
long title: Proceedings of the ... International Cartographic conference = Actes de la ... Conference Cartographique Internationale. International Cartographic Conference
short title: Proc Int Cartogr Conf
ISSN: 1015-6763
ISSN (Online): 
IsoAbbr: Proc Int Cartogr Conf
NlmId: 101568876
123:123
JrId: 39522
long title: IEEE transactions on components, packaging, and manufacturing technology
short title: IEEE Trans Compon Packaging Manuf Technol
ISSN: 2156-3950
ISSN (Online): 2156-3985
IsoAbbr: IEEE Trans Compon Packaging Manuf Technol
NlmId: 101568904
123:123
JrId: 39523
long title: Hypothesis (University of Toronto. Dept. of Medical Biophysics)
short title: Hypothesis (Tor)
ISSN: 1710-338X
ISSN (Online): 1710-3398
IsoAbbr: Hypothesis (Tor)
NlmId: 101568901
123:123
JrId: 39524
long title: IEEE transactions on industrial informatics / a publication of the IEEE Industrial Electronics Society
short title: IEEE Trans Industr Inform
ISSN: 1551-3203
ISSN (Online): 1941-0050
IsoAbbr: IEEE Trans Industr Inform
NlmId: 101568906
123:123
JrId: 39525
long title: International journal of applied earth observation and geoinformation : ITC journal
short title: Int J Appl Earth Obs Geoinf
ISSN: 1569-8432
ISSN (Online): 1872-826X
IsoAbbr: Int J Appl Earth Obs Geoinf
NlmId: 101568907
123:123
JrId: 39526
long title: Ayu
short title: Ayu
ISSN: 0974-8520
ISSN (Online): 0976-9382
IsoAbbr: Ayu
NlmId: 7605807
123:123
JrId: 39527
long title: Archives of medical science : AMS
short title: Arch Med Sci
ISSN: 1734-1922
ISSN (Online): 1896-9151
IsoAbbr: Arch Med Sci
NlmId: 101258257
123:123
JrId: 39528
long title: BMJ open
short title: BMJ Open
ISSN: 
ISSN (Online): 2044-6055
IsoAbbr: BMJ Open
NlmId: 101552874
123:123
JrId: 39529
long title: Contemporary clinical dentistry
short title: Contemp Clin Dent
ISSN: 0976-237X
ISSN (Online): 0976-2361
IsoAbbr: Contemp Clin Dent
NlmId: 101552967
123:123
JrId: 39530
long title: Imaging science in dentistry
short title: Imaging Sci Dent
ISSN: 2233-7822
ISSN (Online): 2233-7830
IsoAbbr: Imaging Sci Dent
NlmId: 101559249
123:123
JrId: 39531
long title: Asia Pacific allergy
short title: Asia Pac Allergy
ISSN: 2233-8276
ISSN (Online): 2233-8268
IsoAbbr: Asia Pac Allergy
NlmId: 101561954
123:123
JrId: 39532
long title: Arthritis
short title: Arthritis
ISSN: 2090-1984
ISSN (Online): 2090-1992
IsoAbbr: Arthritis
NlmId: 101566207
123:123
JrId: 39533
long title: Bone marrow research
short title: Bone Marrow Res
ISSN: 2090-2999
ISSN (Online): 2090-3006
IsoAbbr: Bone Marrow Res
NlmId: 101566202
123:123
JrId: 39534
long title: International journal of surgical oncology
short title: Int J Surg Oncol
ISSN: 2090-1402
ISSN (Online): 2090-1410
IsoAbbr: Int J Surg Oncol
NlmId: 101566285
123:123
JrId: 39535
long title: ISRN cardiology
short title: ISRN Cardiol
ISSN: 2090-5580
ISSN (Online): 2090-5599
IsoAbbr: ISRN Cardiol
NlmId: 101566293
123:123
JrId: 39536
long title: Chemotherapy research and practice
short title: Chemother Res Pract
ISSN: 2090-2107
ISSN (Online): 2090-2115
IsoAbbr: Chemother Res Pract
NlmId: 101566606
123:123
JrId: 39537
long title: ISRN dermatology
short title: ISRN Dermatol
ISSN: 2090-4592
ISSN (Online): 2090-4606
IsoAbbr: ISRN Dermatol
NlmId: 101566611
123:123
JrId: 39538
long title: ISRN hematology
short title: ISRN Hematol
ISSN: 2090-441X
ISSN (Online): 2090-4428
IsoAbbr: ISRN Hematol
NlmId: 101567023
123:123
JrId: 39539
long title: ISRN oncology
short title: ISRN Oncol
ISSN: 2090-5661
ISSN (Online): 2090-567X
IsoAbbr: ISRN Oncol
NlmId: 101567026
123:123
JrId: 39540
long title: Emergency medicine international
short title: Emerg Med Int
ISSN: 2090-2840
ISSN (Online): 2090-2859
IsoAbbr: Emerg Med Int
NlmId: 101567070
123:123
JrId: 39541
long title: ISRN pediatrics
short title: ISRN Pediatr
ISSN: 2090-469X
ISSN (Online): 2090-4703
IsoAbbr: ISRN Pediatr
NlmId: 101568077
123:123
JrId: 39542
long title: International journal of breast cancer
short title: Int J Breast Cancer
ISSN: 2090-3170
ISSN (Online): 2090-3189
IsoAbbr: Int J Breast Cancer
NlmId: 101568103
123:123
JrId: 39543
long title: ISRN neurology
short title: ISRN Neurol
ISSN: 2090-5505
ISSN (Online): 2090-5513
IsoAbbr: ISRN Neurol
NlmId: 101568083
123:123
JrId: 39544
long title: International journal of family medicine
short title: Int J Family Med
ISSN: 2090-2042
ISSN (Online): 2090-2050
IsoAbbr: Int J Family Med
NlmId: 101568088
123:123
JrId: 39545
long title: ISRN endocrinology
short title: ISRN Endocrinol
ISSN: 2090-4630
ISSN (Online): 2090-4649
IsoAbbr: ISRN Endocrinol
NlmId: 101568096
123:123
JrId: 39546
long title: Blood cancer journal
short title: Blood Cancer J
ISSN: 
ISSN (Online): 2044-5385
IsoAbbr: Blood Cancer J
NlmId: 101568469
123:123
JrId: 39548
long title: Journal of dentistry (Tehran, Iran)
short title: J Dent (Tehran)
ISSN: 1735-2150
ISSN (Online): 2008-2185
IsoAbbr: J Dent (Tehran)
NlmId: 101233680
123:123
JrId: 39549
long title: The journal of Tehran Heart Center
short title: J Tehran Heart Cent
ISSN: 1735-5370
ISSN (Online): 2008-2371
IsoAbbr: J Tehran Heart Cent
NlmId: 101289255
123:123
JrId: 39550
long title: Journal of surgical technique and case report
short title: J Surg Tech Case Rep
ISSN: 2006-8808
ISSN (Online): 0976-2825
IsoAbbr: J Surg Tech Case Rep
NlmId: 101540507
123:123
JrId: 39551
long title: Journal of gastric cancer
short title: J Gastric Cancer
ISSN: 2093-582X
ISSN (Online): 2093-5641
IsoAbbr: J Gastric Cancer
NlmId: 101559430
123:123
JrId: 39552
long title: Molecular biology international
short title: Mol Biol Int
ISSN: 2090-2182
ISSN (Online): 2090-2190
IsoAbbr: Mol Biol Int
NlmId: 101562501
123:123
JrId: 39553
long title: Multiple sclerosis international
short title: Mult Scler Int
ISSN: 2090-2654
ISSN (Online): 2090-2662
IsoAbbr: Mult Scler Int
NlmId: 101566861
123:123
JrId: 39554
long title: ISRN surgery
short title: ISRN Surg
ISSN: 2090-5785
ISSN (Online): 2090-5793
IsoAbbr: ISRN Surg
NlmId: 101566866
123:123
JrId: 39555
long title: ISRN urology
short title: ISRN Urol
ISSN: 2090-5807
ISSN (Online): 2090-5815
IsoAbbr: ISRN Urol
NlmId: 101566868
123:123
JrId: 39556
long title: Minimally invasive surgery
short title: Minim Invasive Surg
ISSN: 2090-1445
ISSN (Online): 2090-1453
IsoAbbr: Minim Invasive Surg
NlmId: 101566870
123:123
JrId: 39557
long title: ISRN pharmacology
short title: ISRN Pharmacol
ISSN: 2090-5165
ISSN (Online): 2090-5173
IsoAbbr: ISRN Pharmacol
NlmId: 101567048
123:123
JrId: 39558
long title: Journal of amino acids
short title: J Amino Acids
ISSN: 2090-0104
ISSN (Online): 2090-0112
IsoAbbr: J Amino Acids
NlmId: 101568074
123:123
JrId: 39559
long title: Malaria research and treatment
short title: Malar Res Treat
ISSN: 2090-8075
ISSN (Online): 2044-4362
IsoAbbr: Malar Res Treat
NlmId: 101568072
123:123
JrId: 39560
long title: International journal of low radiation
short title: Int J Low Radiat
ISSN: 1477-6545
ISSN (Online): 1741-9190
IsoAbbr: Int J Low Radiat
NlmId: 101227130
123:123
JrId: 39561
long title: World journal of nuclear medicine
short title: World J Nucl Med
ISSN: 1450-1147
ISSN (Online): 1607-3312
IsoAbbr: World J Nucl Med
NlmId: 101286955
123:123
JrId: 39562
long title: European journal of pain supplements
short title: Eur J Pain Suppl
ISSN: 1754-3207
ISSN (Online): 1878-0075
IsoAbbr: Eur J Pain Suppl
NlmId: 101480802
123:123
JrId: 39563
long title: British journal of medical & surgical urology
short title: Br J Med Surg Urol
ISSN: 1875-9742
ISSN (Online): 
IsoAbbr: Br J Med Surg Urol
NlmId: 101484767
123:123
JrId: 39566
long title: Risk management and healthcare policy
short title: Risk Manag Healthc Policy
ISSN: 
ISSN (Online): 1179-1594
IsoAbbr: Risk Manag Healthc Policy
NlmId: 101566264
123:123
JrId: 39567
long title: Radiology research and practice
short title: Radiol Res Pract
ISSN: 2090-1941
ISSN (Online): 2090-195X
IsoAbbr: Radiol Res Pract
NlmId: 101566860
123:123
JrId: 39568
long title: Rehabilitation research and practice
short title: Rehabil Res Pract
ISSN: 2090-2867
ISSN (Online): 2090-2875
IsoAbbr: Rehabil Res Pract
NlmId: 101566862
123:123
JrId: 39569
long title: Thrombosis
short title: Thrombosis
ISSN: 2090-1488
ISSN (Online): 2090-1496
IsoAbbr: Thrombosis
NlmId: 101566937
123:123
JrId: 39573
long title: Women's health care : a practical journal for nurse practitioners
short title: Womens Health Care
ISSN: 
ISSN (Online): 
IsoAbbr: Womens Health Care
NlmId: 101229284
123:123
JrId: 39575
long title: Phoebe (Oneonta, N.Y.)
short title: Phoebe (Oneonta N Y)
ISSN: 1045-0904
ISSN (Online): 
IsoAbbr: Phoebe (Oneonta N Y)
NlmId: 101569096
123:123
JrId: 39576
long title: The Maryland family doctor / Maryland Academy of Family Physicians
short title: Md Fam Dr
ISSN: 
ISSN (Online): 
IsoAbbr: Md Fam Dr
NlmId: 101569109
123:123
JrId: 39577
long title: Journal of ADHD & related disorders
short title: J ADHD Relat Disord
ISSN: 1877-5365
ISSN (Online): 1877-5373
IsoAbbr: J ADHD Relat Disord
NlmId: 101569478
123:123
JrId: 39578
long title: Journal of neurology & neurophysiology
short title: J Neurol Neurophysiol
ISSN: 
ISSN (Online): 2155-9562
IsoAbbr: J Neurol Neurophysiol
NlmId: 101569484
123:123
JrId: 39579
long title: Tremor and other hyperkinetic movements (New York, N.Y.)
short title: Tremor Other Hyperkinet Mov (N Y)
ISSN: 
ISSN (Online): 2160-8288
IsoAbbr: Tremor Other Hyperkinet Mov (N Y)
NlmId: 101569493
123:123
JrId: 39580
long title: Open journal of preventive medicine
short title: Open J Prev Med
ISSN: 2162-2477
ISSN (Online): 2162-2485
IsoAbbr: Open J Prev Med
NlmId: 101569509
123:123
JrId: 39581
long title: Wiley interdisciplinary reviews. Membrane transport and signaling
short title: Wiley Interdiscip Rev Membr Transp Signal
ISSN: 
ISSN (Online): 2190-4618
IsoAbbr: Wiley Interdiscip Rev Membr Transp Signal
NlmId: 101569500
123:123
JrId: 39582
long title: American journal of blood research
short title: Am J Blood Res
ISSN: 
ISSN (Online): 2160-1992
IsoAbbr: Am J Blood Res
NlmId: 101569577
123:123
JrId: 39584
long title: American journal of cardiovascular disease
short title: Am J Cardiovasc Dis
ISSN: 
ISSN (Online): 2160-200X
IsoAbbr: Am J Cardiovasc Dis
NlmId: 101569582
123:123
JrId: 39585
long title: European journal of microbiology & immunology
short title: Eur J Microbiol Immunol (Bp)
ISSN: 2062-509X
ISSN (Online): 2062-8633
IsoAbbr: Eur J Microbiol Immunol (Bp)
NlmId: 101569896
123:123
JrId: 39586
long title: Industrial relations
short title: Ind Relat (Berkeley)
ISSN: 0019-8676
ISSN (Online): 1468-232X
IsoAbbr: Ind Relat (Berkeley)
NlmId: 101569972
123:123
JrId: 39587
long title: Material religion : the journal of objects, art and belief
short title: Mater Relig
ISSN: 1743-2200
ISSN (Online): 1751-8342
IsoAbbr: Mater Relig
NlmId: 101561481
123:123
JrId: 39588
long title: Mongolian journal of biological sciences
short title: Mong J Biol Sci
ISSN: 1684-3908
ISSN (Online): 
IsoAbbr: Mong J Biol Sci
NlmId: 101570363
123:123
JrId: 39591
long title: Theoretical biology forum
short title: Theor Biol Forum
ISSN: 0035-6050
ISSN (Online): 
IsoAbbr: Theor Biol Forum
NlmId: 101570881
123:123
JrId: 39596
long title: The British journal of occupational therapy
short title: Br J Occup Ther
ISSN: 0308-0226
ISSN (Online): 1477-6006
IsoAbbr: Br J Occup Ther
NlmId: 7708186
123:123
JrId: 39597
long title: Activities, adaptation & aging
short title: Act Adapt Aging
ISSN: 0192-4788
ISSN (Online): 1544-4368
IsoAbbr: Act Adapt Aging
NlmId: 8102770
123:123
JrId: 39598
long title: Annual review of materials research
short title: Annu Rev Mater Res
ISSN: 1531-7331
ISSN (Online): 1545-4118
IsoAbbr: Annu Rev Mater Res
NlmId: 101141239
123:123
JrId: 39600
long title: The Internet journal of mental health
short title: Internet J Ment Health
ISSN: 
ISSN (Online): 1531-2941
IsoAbbr: Internet J Ment Health
NlmId: 101158199
123:123
JrId: 39601
long title: Calcium binding proteins
short title: Calcium Bind Proteins
ISSN: 1554-8643
ISSN (Online): 1554-8651
IsoAbbr: Calcium Bind Proteins
NlmId: 101265228
123:123
JrId: 39603
long title: Advances in school mental health promotion
short title: Adv Sch Ment Health Promot
ISSN: 1754-730X
ISSN (Online): 
IsoAbbr: Adv Sch Ment Health Promot
NlmId: 101522515
123:123
JrId: 39604
long title: Computer communications
short title: Comput Commun
ISSN: 0140-3664
ISSN (Online): 1873-703X
IsoAbbr: Comput Commun
NlmId: 101570583
123:123
JrId: 39605
long title: Communications in statistics: Simulation and computation
short title: Commun Stat Simul Comput
ISSN: 0361-0918
ISSN (Online): 1532-4141
IsoAbbr: Commun Stat Simul Comput
NlmId: 101570578
123:123
JrId: 39606
long title: Journal of environmental protection
short title: J Environ Prot (Irvine, Calif)
ISSN: 2152-2197
ISSN (Online): 2152-2219
IsoAbbr: J Environ Prot (Irvine, Calif)
NlmId: 101570630
123:123
JrId: 39607
long title: International journal of design & nature and ecodynamics : a transdisciplinary journal relating to nature, science and the humanities
short title: Int J Des Nat Ecodyn
ISSN: 1755-7437
ISSN (Online): 1755-7445
IsoAbbr: Int J Des Nat Ecodyn
NlmId: 101570624
123:123
JrId: 39608
long title: Journal of functional biomaterials
short title: J Funct Biomater
ISSN: 
ISSN (Online): 2079-4983
IsoAbbr: J Funct Biomater
NlmId: 101570734
123:123
JrId: 39609
long title: Natural resource modeling
short title: Nat Resour Model
ISSN: 0890-8575
ISSN (Online): 1939-7445
IsoAbbr: Nat Resour Model
NlmId: 101570794
123:123
JrId: 39610
long title: Open access emergency medicine : OAEM
short title: Open Access Emerg Med
ISSN: 
ISSN (Online): 1179-1500
IsoAbbr: Open Access Emerg Med
NlmId: 101570796
123:123
JrId: 39611
long title: Procedia IUTAM
short title: Procedia IUTAM
ISSN: 
ISSN (Online): 2210-9838
IsoAbbr: Procedia IUTAM
NlmId: 101570878
123:123
JrId: 39612
long title: Practice (Birmingham, England)
short title: Practice (Birm)
ISSN: 0950-3153
ISSN (Online): 1742-4909
IsoAbbr: Practice (Birm)
NlmId: 101570800
123:123
JrId: 39613
long title: Proceedings of the ... International Symposium on Image and Signal Processing and Analysis. International Symposium on Image and Signal Processing and Analysis
short title: Proc Int Symp Image Signal Process Anal
ISSN: 1845-5921
ISSN (Online): 
IsoAbbr: Proc Int Symp Image Signal Process Anal
NlmId: 101570953
123:123
JrId: 39614
long title: PS, political science & politics
short title: PS Polit Sci Polit
ISSN: 1049-0965
ISSN (Online): 1537-5935
IsoAbbr: PS Polit Sci Polit
NlmId: 101570959
123:123
JrId: 39615
long title: British journal of medicine and medical research
short title: Br J Med Med Res
ISSN: 
ISSN (Online): 2231-0614
IsoAbbr: Br J Med Med Res
NlmId: 101570965
123:123
JrId: 39616
long title: Oncoimmunology
short title: Oncoimmunology
ISSN: 2162-4011
ISSN (Online): 2162-402X
IsoAbbr: Oncoimmunology
NlmId: 101570526
123:123
JrId: 39618
long title: Biomass & bioenergy
short title: Biomass Bioenergy
ISSN: 0961-9534
ISSN (Online): 1873-2909
IsoAbbr: Biomass Bioenergy
NlmId: 9885795
123:123
JrId: 39620
long title: Daru : journal of Faculty of Pharmacy, Tehran University of Medical Sciences
short title: Daru
ISSN: 1560-8115
ISSN (Online): 2008-2231
IsoAbbr: Daru
NlmId: 101125969
123:123
JrId: 39621
long title: Journal of the Korean Surgical Society
short title: J Korean Surg Soc
ISSN: 2233-7903
ISSN (Online): 2093-0488
IsoAbbr: J Korean Surg Soc
NlmId: 101564795
123:123
JrId: 39622
long title: ISRN rheumatology
short title: ISRN Rheumatol
ISSN: 2090-5467
ISSN (Online): 2090-5475
IsoAbbr: ISRN Rheumatol
NlmId: 101570649
123:123
JrId: 39623
long title: Brain and behavior
short title: Brain Behav
ISSN: 
ISSN (Online): 2162-3279
IsoAbbr: Brain Behav
NlmId: 101570837
123:123
JrId: 39624
long title: Pharmacognosy reviews
short title: Pharmacogn Rev
ISSN: 0973-7847
ISSN (Online): 0976-2787
IsoAbbr: Pharmacogn Rev
NlmId: 101570880
123:123
JrId: 39625
long title: Journal of natural science, biology, and medicine
short title: J Nat Sci Biol Med
ISSN: 0976-9668
ISSN (Online): 2229-7707
IsoAbbr: J Nat Sci Biol Med
NlmId: 101571070
123:123
JrId: 39626
long title: ISRN pharmaceutics
short title: ISRN Pharm
ISSN: 2090-6145
ISSN (Online): 2090-6153
IsoAbbr: ISRN Pharm
NlmId: 101571023
123:123
JrId: 39627
long title: Allergy & rhinology (Providence, R.I.)
short title: Allergy Rhinol (Providence)
ISSN: 2152-6575
ISSN (Online): 2152-6567
IsoAbbr: Allergy Rhinol (Providence)
NlmId: 101570968
123:123
JrId: 39628
long title: International journal of critical illness and injury science
short title: Int J Crit Illn Inj Sci
ISSN: 2229-5151
ISSN (Online): 2231-5004
IsoAbbr: Int J Crit Illn Inj Sci
NlmId: 101571136
123:123
JrId: 39629
long title: Cold Spring Harbor perspectives in medicine
short title: Cold Spring Harb Perspect Med
ISSN: 
ISSN (Online): 2157-1422
IsoAbbr: Cold Spring Harb Perspect Med
NlmId: 101571139
123:123
JrId: 39634
long title: Nano reviews
short title: Nano Rev
ISSN: 
ISSN (Online): 2000-5121
IsoAbbr: Nano Rev
NlmId: 101562678
123:123
JrId: 39636
long title: Pediatric obesity
short title: Pediatr Obes
ISSN: 2047-6302
ISSN (Online): 2047-6310
IsoAbbr: Pediatr Obes
NlmId: 101572033
123:123
JrId: 39639
long title: Language acquisition
short title: Lang Acquis
ISSN: 1048-9223
ISSN (Online): 1532-7817
IsoAbbr: Lang Acquis
NlmId: 9426343
123:123
JrId: 39640
long title: The journal of electronic publishing : JEP
short title: J Electron Publ
ISSN: 
ISSN (Online): 1080-2711
IsoAbbr: J Electron Publ
NlmId: 9806518
123:123
JrId: 39642
long title: The international electronic journal of health education
short title: Int Electron J Health Educ
ISSN: 
ISSN (Online): 1529-1944
IsoAbbr: Int Electron J Health Educ
NlmId: 101083500
123:123
JrId: 39643
long title: Journal of bionic engineering
short title: J Bionic Eng
ISSN: 1672-6529
ISSN (Online): 
IsoAbbr: J Bionic Eng
NlmId: 101284893
123:123
JrId: 39645
long title: Society and mental health
short title: Soc Ment Health
ISSN: 2156-8693
ISSN (Online): 2156-8731
IsoAbbr: Soc Ment Health
NlmId: 101564764
123:123
JrId: 39646
long title: Journal of Parkinson's disease
short title: J Parkinsons Dis
ISSN: 1877-7171
ISSN (Online): 1877-718X
IsoAbbr: J Parkinsons Dis
NlmId: 101567362
123:123
JrId: 39647
long title: Herzogia
short title: Herzogia
ISSN: 0018-0971
ISSN (Online): 
IsoAbbr: Herzogia
NlmId: 101570492
123:123
JrId: 39648
long title: Hladnikia
short title: Hladnikia (Ljubl)
ISSN: 1318-2293
ISSN (Online): 
IsoAbbr: Hladnikia (Ljubl)
NlmId: 101570486
123:123
JrId: 39649
long title: Basic and applied dryland research
short title: Basic Appl Dryland Res
ISSN: 
ISSN (Online): 1864-3191
IsoAbbr: Basic Appl Dryland Res
NlmId: 101570485
123:123
JrId: 39650
long title: Fritschiana : Veroffentlichungen aus dem Herbarium des Instituts fur Botanik der Karl-Franzens-Universitat Graz (GZU)
short title: Fritschiana (Graz)
ISSN: 1024-0306
ISSN (Online): 
IsoAbbr: Fritschiana (Graz)
NlmId: 101570490
123:123
JrId: 39652
long title: The journal of bioscience and medicine
short title: J Biosci Med
ISSN: 
ISSN (Online): 2161-2625
IsoAbbr: J Biosci Med
NlmId: 101572135
123:123
JrId: 39654
long title: Acta scientiarum polonorum. Technologia alimentaria
short title: Acta Sci Pol Technol Aliment
ISSN: 1644-0730
ISSN (Online): 1898-9594
IsoAbbr: Acta Sci Pol Technol Aliment
NlmId: 101295615
123:123
JrId: 39655
long title: Annual review of food science and technology
short title: Annu Rev Food Sci Technol
ISSN: 1941-1413
ISSN (Online): 1941-1421
IsoAbbr: Annu Rev Food Sci Technol
NlmId: 101561951
123:123
JrId: 39656
long title: Emergency medicine practice
short title: Emerg Med Pract
ISSN: 1524-1971
ISSN (Online): 1559-3908
IsoAbbr: Emerg Med Pract
NlmId: 100889097
123:123
JrId: 39657
long title: Journal of investigative and clinical dentistry
short title: J Investig Clin Dent
ISSN: 2041-1618
ISSN (Online): 2041-1626
IsoAbbr: J Investig Clin Dent
NlmId: 101524471
123:123
JrId: 39658
long title: Malaysian journal of nutrition
short title: Malays J Nutr
ISSN: 1394-035X
ISSN (Online): 
IsoAbbr: Malays J Nutr
NlmId: 101286655
123:123
JrId: 39659
long title: Biochemia medica : casopis Hrvatskoga drustva medicinskih biokemicara / HDMB
short title: Biochem Med (Zagreb)
ISSN: 1330-0962
ISSN (Online): 1846-7482
IsoAbbr: Biochem Med (Zagreb)
NlmId: 9610305
123:123
JrId: 39660
long title: Advances in biological regulation
short title: Adv Biol Regul
ISSN: 2212-4926
ISSN (Online): 2212-4934
IsoAbbr: Adv Biol Regul
NlmId: 101572336
123:123
JrId: 39661
long title: Images in paediatric cardiology
short title: Images Paediatr Cardiol
ISSN: 
ISSN (Online): 1729-441X
IsoAbbr: Images Paediatr Cardiol
NlmId: 101262439
123:123
JrId: 39662
long title: Experimental neurobiology
short title: Exp Neurobiol
ISSN: 1226-2560
ISSN (Online): 2093-8144
IsoAbbr: Exp Neurobiol
NlmId: 101278187
123:123
JrId: 39663
long title: North American journal of medical sciences
short title: N Am J Med Sci
ISSN: 2250-1541
ISSN (Online): 1947-2714
IsoAbbr: N Am J Med Sci
NlmId: 101521411
123:123
JrId: 39664
long title: Journal of advanced pharmaceutical technology & research
short title: J Adv Pharm Technol Res
ISSN: 2231-4040
ISSN (Online): 0976-2094
IsoAbbr: J Adv Pharm Technol Res
NlmId: 101537797
123:123
JrId: 39665
long title: Evidence-based spine-care journal
short title: Evid Based Spine Care J
ISSN: 1663-7976
ISSN (Online): 1869-4136
IsoAbbr: Evid Based Spine Care J
NlmId: 101546672
123:123
JrId: 39666
long title: Neurointervention
short title: Neurointervention
ISSN: 2093-9043
ISSN (Online): 2233-6273
IsoAbbr: Neurointervention
NlmId: 101561462
123:123
JrId: 39667
long title: Chonnam medical journal
short title: Chonnam Med J
ISSN: 2233-7385
ISSN (Online): 2233-7393
IsoAbbr: Chonnam Med J
NlmId: 101564659
123:123
JrId: 39668
long title: Environmental health and toxicology
short title: Environ Health Toxicol
ISSN: 
ISSN (Online): 2233-6567
IsoAbbr: Environ Health Toxicol
NlmId: 101570455
123:123
JrId: 39669
long title: Nephron extra
short title: Nephron Extra
ISSN: 
ISSN (Online): 1664-5529
IsoAbbr: Nephron Extra
NlmId: 101571879
123:123
JrId: 39670
long title: Family science
short title: Fam Sci
ISSN: 1942-4620
ISSN (Online): 1942-4639
IsoAbbr: Fam Sci
NlmId: 101572364
123:123
JrId: 39671
long title: Drug delivery letters
short title: Drug Deliv Lett
ISSN: 2210-3031
ISSN (Online): 2210-304X
IsoAbbr: Drug Deliv Lett
NlmId: 101572358
123:123
JrId: 39672
long title: International journal of information systems and change management
short title: Int J Inf Syst Change Manag
ISSN: 1479-3121
ISSN (Online): 1479-313X
IsoAbbr: Int J Inf Syst Change Manag
NlmId: 101572392
123:123
JrId: 39677
long title: Human vaccines & immunotherapeutics
short title: Hum Vaccin Immunother
ISSN: 2164-5515
ISSN (Online): 2164-554X
IsoAbbr: Hum Vaccin Immunother
NlmId: 101572652
123:123
JrId: 39678
long title: GM crops & food
short title: GM Crops Food
ISSN: 2164-5698
ISSN (Online): 2164-5701
IsoAbbr: GM Crops Food
NlmId: 101572655
123:123
JrId: 39683
long title: Links : a newsletter on gender for Oxfam GB staff and partners
short title: Links (Oxford)
ISSN: 
ISSN (Online): 
IsoAbbr: Links (Oxford)
NlmId: 101572830
123:123
JrId: 39684
long title: The Neurodiagnostic journal
short title: Neurodiagn J
ISSN: 2164-6821
ISSN (Online): 
IsoAbbr: Neurodiagn J
NlmId: 101573167
123:123
JrId: 39686
long title: Human gene therapy methods
short title: Hum Gene Ther Methods
ISSN: 1946-6536
ISSN (Online): 1946-6544
IsoAbbr: Hum Gene Ther Methods
NlmId: 101573202
123:123
JrId: 39687
long title: Cross-cultural research : official journal of the Society for Cross-Cultural Research / sponsored by the Human Relations Area Files, Inc
short title: Cross Cult Res
ISSN: 1069-3971
ISSN (Online): 1552-3578
IsoAbbr: Cross Cult Res
NlmId: 9415640
123:123
JrId: 39690
long title: Educational researcher (Washington, D.C. : 1972)
short title: Educ Res
ISSN: 0013-189X
ISSN (Online): 1935-102X
IsoAbbr: Educ Res
NlmId: 100971889
123:123
JrId: 39691
long title: Thinking & reasoning
short title: Think Reason
ISSN: 1354-6783
ISSN (Online): 1464-0708
IsoAbbr: Think Reason
NlmId: 101121516
123:123
JrId: 39692
long title: Footwear science
short title: Footwear Sci
ISSN: 1942-4280
ISSN (Online): 1942-4299
IsoAbbr: Footwear Sci
NlmId: 101559077
123:123
JrId: 39693
long title: Wood material science & engineering
short title: Wood Mater Sci Eng
ISSN: 1748-0272
ISSN (Online): 1748-0280
IsoAbbr: Wood Mater Sci Eng
NlmId: 101571963
123:123
JrId: 39694
long title: LC GC Europe
short title: LC GC Eur
ISSN: 1471-6577
ISSN (Online): 
IsoAbbr: LC GC Eur
NlmId: 101572491
123:123
JrId: 39696
long title: Remote sensing of environment
short title: Remote Sens Environ
ISSN: 0034-4257
ISSN (Online): 1879-0704
IsoAbbr: Remote Sens Environ
NlmId: 101572538
123:123
JrId: 39697
long title: Religion, brain & behavior
short title: Religion Brain Behav
ISSN: 2153-599X
ISSN (Online): 2153-5981
IsoAbbr: Religion Brain Behav
NlmId: 101572496
123:123
JrId: 39698
long title: Northwestern journal of law and social policy
short title: Northwest J Law Soc Policy
ISSN: 
ISSN (Online): 1557-2447
IsoAbbr: Northwest J Law Soc Policy
NlmId: 101572495
123:123
JrId: 39699
long title: European journal of preventive cardiology
short title: Eur J Prev Cardiol
ISSN: 2047-4873
ISSN (Online): 2047-4881
IsoAbbr: Eur J Prev Cardiol
NlmId: 101564430
123:123
JrId: 39703
long title: Cell reports
short title: Cell Rep
ISSN: 
ISSN (Online): 2211-1247
IsoAbbr: Cell Rep
NlmId: 101573691
123:123
JrId: 39704
long title: European heart journal cardiovascular Imaging
short title: Eur Heart J Cardiovasc Imaging
ISSN: 2047-2404
ISSN (Online): 2047-2412
IsoAbbr: Eur Heart J Cardiovasc Imaging
NlmId: 101573788
123:123
JrId: 39705
long title: Journal of the Academy of Nutrition and Dietetics
short title: J Acad Nutr Diet
ISSN: 2212-2672
ISSN (Online): 
IsoAbbr: J Acad Nutr Diet
NlmId: 101573920
123:123
JrId: 39706
long title: International journal of multiple research approaches
short title: Int J Mult Res Approaches
ISSN: 1834-0806
ISSN (Online): 1834-0814
IsoAbbr: Int J Mult Res Approaches
NlmId: 101477550
123:123
JrId: 39707
long title: Dipendenze patologiche
short title: Dipend Patologiche
ISSN: 1970-1101
ISSN (Online): 
IsoAbbr: Dipend Patologiche
NlmId: 101522992
123:123
JrId: 39708
long title: Journal of healthcare engineering
short title: J Healthc Eng
ISSN: 2040-2295
ISSN (Online): 2040-2309
IsoAbbr: J Healthc Eng
NlmId: 101528166
123:123
JrId: 39709
long title: Focus
short title: Focus (Madison)
ISSN: 0195-5705
ISSN (Online): 
IsoAbbr: Focus (Madison)
NlmId: 101571685
123:123
JrId: 39710
long title: Journal of human capital
short title: J Hum Cap
ISSN: 1932-8575
ISSN (Online): 1932-8664
IsoAbbr: J Hum Cap
NlmId: 101571548
123:123
JrId: 39711
long title: Industrial and organizational psychology
short title: Ind Organ Psychol
ISSN: 1754-9426
ISSN (Online): 1754-9434
IsoAbbr: Ind Organ Psychol
NlmId: 101571688
123:123
JrId: 39712
long title: International journal of clinical medicine
short title: Int J Clin Med
ISSN: 2158-284X
ISSN (Online): 2158-2882
IsoAbbr: Int J Clin Med
NlmId: 101571689
123:123
JrId: 39714
long title: International journal of statistics and management system
short title: Int J Stat Manag Syst
ISSN: 0973-7359
ISSN (Online): 
IsoAbbr: Int J Stat Manag Syst
NlmId: 101571692
123:123
JrId: 39716
long title: Libertas mathematica / Academia Romano-Americana de Stiinte si Arte
short title: Lib Math
ISSN: 0278-5307
ISSN (Online): 
IsoAbbr: Lib Math
NlmId: 101571861
123:123
JrId: 39717
long title: Open journal of neuroscience
short title: Open J Neurosci
ISSN: 
ISSN (Online): 2075-9088
IsoAbbr: Open J Neurosci
NlmId: 101571889
123:123
JrId: 39718
long title: European neurological journal
short title: Eur Neurol J
ISSN: 2041-8000
ISSN (Online): 
IsoAbbr: Eur Neurol J
NlmId: 101571909
123:123
JrId: 39719
long title: Topological methods in nonlinear analysis
short title: Topol Methods Nonlinear Anal
ISSN: 1230-3429
ISSN (Online): 
IsoAbbr: Topol Methods Nonlinear Anal
NlmId: 101571915
123:123
JrId: 39720
long title: Proceedings of the ... International Conference on Information Technology: New Generations. International Conference on Information Technology: New Generations
short title: Proc Int Conf Inf Technol New Gener
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Conf Inf Technol New Gener
NlmId: 101571907
123:123
JrId: 39721
long title: Proceedings of ... International Joint Conference on Neural Networks / co-sponsored by Japanese Neural Network Society (JNNS) ... [et al.]. International Joint Conference on Neural Networks
short title: Proc Int Jt Conf Neural Netw
ISSN: 2161-4393
ISSN (Online): 2161-4407
IsoAbbr: Proc Int Jt Conf Neural Netw
NlmId: 101571911
123:123
JrId: 39722
long title: Language assessment quarterly
short title: Lang Assess Q
ISSN: 1543-4303
ISSN (Online): 1543-4311
IsoAbbr: Lang Assess Q
NlmId: 101572466
123:123
JrId: 39723
long title: Journal of probability and statistics
short title: J Probab Stat
ISSN: 1687-952X
ISSN (Online): 1687-9538
IsoAbbr: J Probab Stat
NlmId: 101572473
123:123
JrId: 39724
long title: Journal of wine research / the Institute of Masters of Wine
short title: J Wine Res
ISSN: 0957-1264
ISSN (Online): 1469-9672
IsoAbbr: J Wine Res
NlmId: 101572476
123:123
JrId: 39731
long title: Genetics research international
short title: Genet Res Int
ISSN: 2090-3154
ISSN (Online): 2090-3162
IsoAbbr: Genet Res Int
NlmId: 101571472
123:123
JrId: 39737
long title: Journal of ophthalmic & vision research
short title: J Ophthalmic Vis Res
ISSN: 2008-2010
ISSN (Online): 2008-322X
IsoAbbr: J Ophthalmic Vis Res
NlmId: 101497643
123:123
JrId: 39738
long title: Iranian journal of microbiology
short title: Iran J Microbiol
ISSN: 2008-3289
ISSN (Online): 2008-4447
IsoAbbr: Iran J Microbiol
NlmId: 101518404
123:123
JrId: 39740
long title: Insights into imaging
short title: Insights Imaging
ISSN: 
ISSN (Online): 1869-4101
IsoAbbr: Insights Imaging
NlmId: 101532453
123:123
JrId: 39741
long title: Journal of thoracic disease
short title: J Thorac Dis
ISSN: 2072-1439
ISSN (Online): 2077-6624
IsoAbbr: J Thorac Dis
NlmId: 101533916
123:123
JrId: 39742
long title: Organic and medicinal chemistry letters
short title: Org Med Chem Lett
ISSN: 
ISSN (Online): 2191-2858
IsoAbbr: Org Med Chem Lett
NlmId: 101553172
123:123
JrId: 39743
long title: International journal of ophthalmology
short title: Int J Ophthalmol
ISSN: 2222-3959
ISSN (Online): 2227-4898
IsoAbbr: Int J Ophthalmol
NlmId: 101553860
123:123
JrId: 39745
long title: The Korean journal of thoracic and cardiovascular surgery
short title: Korean J Thorac Cardiovasc Surg
ISSN: 2233-601X
ISSN (Online): 2093-6516
IsoAbbr: Korean J Thorac Cardiovasc Surg
NlmId: 101563922
123:123
JrId: 39746
long title: Clinical pharmacology : advances and applications
short title: Clin Pharmacol
ISSN: 
ISSN (Online): 1179-1438
IsoAbbr: Clin Pharmacol
NlmId: 101564865
123:123
JrId: 39747
long title: Anatomy research international
short title: Anat Res Int
ISSN: 2090-2743
ISSN (Online): 2090-2751
IsoAbbr: Anat Res Int
NlmId: 101571232
123:123
JrId: 39748
long title: Journal of pathogens
short title: J Pathog
ISSN: 2090-3057
ISSN (Online): 2090-3065
IsoAbbr: J Pathog
NlmId: 101571433
123:123
JrId: 39749
long title: Journal of mathematical neuroscience
short title: J Math Neurosci
ISSN: 
ISSN (Online): 2190-8567
IsoAbbr: J Math Neurosci
NlmId: 101572469
123:123
JrId: 39750
long title: Case reports in dentistry
short title: Case Rep Dent
ISSN: 2090-6447
ISSN (Online): 2090-6455
IsoAbbr: Case Rep Dent
NlmId: 101573242
123:123
JrId: 39751
long title: Case reports in infectious diseases
short title: Case Rep Infect Dis
ISSN: 2090-6625
ISSN (Online): 2090-6633
IsoAbbr: Case Rep Infect Dis
NlmId: 101573243
123:123
JrId: 39752
long title: Cell biology international reports
short title: Cell Biol Int Rep (2010)
ISSN: 
ISSN (Online): 2041-5346
IsoAbbr: Cell Biol Int Rep (2010)
NlmId: 101574535
123:123
JrId: 39753
long title: Diagnostic and interventional imaging
short title: Diagn Interv Imaging
ISSN: 
ISSN (Online): 2211-5684
IsoAbbr: Diagn Interv Imaging
NlmId: 101568499
123:123
JrId: 39756
long title: Language
short title: Language (Baltim)
ISSN: 0097-8507
ISSN (Online): 1535-0665
IsoAbbr: Language (Baltim)
NlmId: 0216416
123:123
JrId: 39758
long title: The South African journal of psychiatry : SAJP : the journal of the Society of Psychiatrists of South Africa
short title: S Afr J Psychiatr
ISSN: 1608-9685
ISSN (Online): 
IsoAbbr: S Afr J Psychiatr
NlmId: 100958626
123:123
JrId: 39759
long title: International journal of nanoscience
short title: Int J Nanosci
ISSN: 0219-581X
ISSN (Online): 1793-5350
IsoAbbr: Int J Nanosci
NlmId: 101160013
123:123
JrId: 39760
long title: Journal of pelvic medicine & surgery
short title: J Pelvic Med Surg
ISSN: 1542-5983
ISSN (Online): 1542-5991
IsoAbbr: J Pelvic Med Surg
NlmId: 101163201
123:123
JrId: 39761
long title: International journal of therapy and rehabilitation
short title: Int J Ther Rehabil
ISSN: 1741-1645
ISSN (Online): 1759-779X
IsoAbbr: Int J Ther Rehabil
NlmId: 101176690
123:123
JrId: 39762
long title: Revista brasileira de hematologia e hemoterapia
short title: Rev Bras Hematol Hemoter
ISSN: 1516-8484
ISSN (Online): 1806-0870
IsoAbbr: Rev Bras Hematol Hemoter
NlmId: 101220159
123:123
JrId: 39764
long title: European journal of soil science
short title: Eur J Soil Sci
ISSN: 1351-0754
ISSN (Online): 1365-2389
IsoAbbr: Eur J Soil Sci
NlmId: 101286282
123:123
JrId: 39765
long title: Inflammation and regeneration
short title: Inflamm Regen
ISSN: 1880-9693
ISSN (Online): 1880-8190
IsoAbbr: Inflamm Regen
NlmId: 101479577
123:123
JrId: 39767
long title: European journal of integrative medicine
short title: Eur J Integr Med
ISSN: 1876-3820
ISSN (Online): 1876-3839
IsoAbbr: Eur J Integr Med
NlmId: 101518381
123:123
JrId: 39768
long title: Journal of diabetes investigation
short title: J Diabetes Investig
ISSN: 2040-1116
ISSN (Online): 2040-1124
IsoAbbr: J Diabetes Investig
NlmId: 101520702
123:123
JrId: 39769
long title: Wiley interdisciplinary reviews. Computational molecular science
short title: Wiley Interdiscip Rev Comput Mol Sci
ISSN: 1759-0876
ISSN (Online): 1759-0884
IsoAbbr: Wiley Interdiscip Rev Comput Mol Sci
NlmId: 101564639
123:123
JrId: 39770
long title: Journal of clinical & experimental cardiology
short title: J Clin Exp Cardiolog
ISSN: 
ISSN (Online): 2155-9880
IsoAbbr: J Clin Exp Cardiolog
NlmId: 101574126
123:123
JrId: 39771
long title: Journal of clinical and experimental hepatology
short title: J Clin Exp Hepatol
ISSN: 0973-6883
ISSN (Online): 
IsoAbbr: J Clin Exp Hepatol
NlmId: 101574137
123:123
JrId: 39772
long title: Journal of clinical & experimental dermatology research
short title: J Clin Exp Dermatol Res
ISSN: 
ISSN (Online): 2155-9554
IsoAbbr: J Clin Exp Dermatol Res
NlmId: 101574132
123:123
JrId: 39773
long title: Journal of genetic syndrome & gene therapy
short title: J Genet Syndr Gene Ther
ISSN: 
ISSN (Online): 2157-7412
IsoAbbr: J Genet Syndr Gene Ther
NlmId: 101574143
123:123
JrId: 39774
long title: Journal of tissue science & engineering
short title: J Tissue Sci Eng
ISSN: 
ISSN (Online): 2157-7552
IsoAbbr: J Tissue Sci Eng
NlmId: 101574212
123:123
JrId: 39776
long title: The open family studies journal
short title: Open Fam Stud J
ISSN: 
ISSN (Online): 1874-9224
IsoAbbr: Open Fam Stud J
NlmId: 101574271
123:123
JrId: 39777
long title: Smart structures and systems
short title: Smart Struct Syst
ISSN: 1738-1584
ISSN (Online): 1738-1991
IsoAbbr: Smart Struct Syst
NlmId: 101574227
123:123
JrId: 39778
long title: Nonlinear processes in geophysics
short title: Nonlinear Process Geophys
ISSN: 1023-5809
ISSN (Online): 1607-7946
IsoAbbr: Nonlinear Process Geophys
NlmId: 101574217
123:123
JrId: 39779
long title: Translational biomedicine
short title: Transl Biomed
ISSN: 
ISSN (Online): 2172-0479
IsoAbbr: Transl Biomed
NlmId: 101574282
123:123
JrId: 39780
long title: Journal of linguistics
short title: J Linguist
ISSN: 0022-2267
ISSN (Online): 1469-7742
IsoAbbr: J Linguist
NlmId: 101574580
123:123
JrId: 39781
long title: Rural mental health
short title: Rural Ment Health
ISSN: 
ISSN (Online): 
IsoAbbr: Rural Ment Health
NlmId: 101574587
123:123
JrId: 39782
long title: Journal of manufacturing processes
short title: J Manuf Process
ISSN: 1526-6125
ISSN (Online): 1878-6642
IsoAbbr: J Manuf Process
NlmId: 101574585
123:123
JrId: 39783
long title: Journal of time series analysis / a journal sponsored by the Bernoulli Society for Mathematical Statistics and Probability
short title: J Time Ser Anal
ISSN: 0143-9782
ISSN (Online): 1467-9892
IsoAbbr: J Time Ser Anal
NlmId: 101574749
123:123
JrId: 39784
long title: ACS macro letters
short title: ACS Macro Lett
ISSN: 
ISSN (Online): 2161-1653
IsoAbbr: ACS Macro Lett
NlmId: 101574672
123:123
JrId: 39785
long title: Annals of GIS
short title: Ann GIS
ISSN: 1947-5683
ISSN (Online): 1947-5691
IsoAbbr: Ann GIS
NlmId: 101574676
123:123
JrId: 39786
long title: Computational & theoretical chemistry
short title: Comput Theor Chem
ISSN: 2210-271X
ISSN (Online): 
IsoAbbr: Comput Theor Chem
NlmId: 101574747
123:123
JrId: 39787
long title: Adult basic education and literacy journal
short title: Adult Basic Educ Lit J
ISSN: 1934-2322
ISSN (Online): 
IsoAbbr: Adult Basic Educ Lit J
NlmId: 101574754
123:123
JrId: 39788
long title: American journal of neuroprotection and neuroregeneration
short title: Am J Neuroprot Neuroregen
ISSN: 1947-2951
ISSN (Online): 1947-296X
IsoAbbr: Am J Neuroprot Neuroregen
NlmId: 101574757
123:123
JrId: 39789
long title: Journal of adolescent & adult literacy : a journal from the International Reading Association
short title: J Adolesc Adult Lit
ISSN: 1081-3004
ISSN (Online): 1936-2706
IsoAbbr: J Adolesc Adult Lit
NlmId: 101574768
123:123
JrId: 39790
long title: Innovations in pharmacy
short title: Inov Pharm
ISSN: 
ISSN (Online): 2155-0417
IsoAbbr: Inov Pharm
NlmId: 101574764
123:123
JrId: 39791
long title: Proceedings of the ... IEEE Conference on Nanotechnology / co-sponsored by IEEE Robotics and Automation Society (RAS) ... [et al.]. IEEE Conference on Nanotechnology
short title: Proc IEEE Conf Nanotechnol
ISSN: 1944-9399
ISSN (Online): 1944-9380
IsoAbbr: Proc IEEE Conf Nanotechnol
NlmId: 101574827
123:123
JrId: 39792
long title: Ageing research
short title: Ageing Res
ISSN: 2036-7384
ISSN (Online): 2036-7376
IsoAbbr: Ageing Res
NlmId: 101574769
123:123
JrId: 39793
long title: Journal of educational and psychological consultation : the official journal of the Association for Educational and Psychological Consultants
short title: J Educ Psychol Consult
ISSN: 1047-4412
ISSN (Online): 1532-768X
IsoAbbr: J Educ Psychol Consult
NlmId: 101574894
123:123
JrId: 39795
long title: Natural language & linguistic theory
short title: Nat Lang Linguist Theory
ISSN: 0167-806X
ISSN (Online): 1573-0859
IsoAbbr: Nat Lang Linguist Theory
NlmId: 101574935
123:123
JrId: 39796
long title: The innovation journal : the public sector innovation journal
short title: Innov J
ISSN: 
ISSN (Online): 1715-3816
IsoAbbr: Innov J
NlmId: 101574938
123:123
JrId: 39797
long title: The open inflammation journal
short title: Open Inflamm J
ISSN: 
ISSN (Online): 1875-0419
IsoAbbr: Open Inflamm J
NlmId: 101574940
123:123
JrId: 39798
long title: Transactions of the Philological Society. Philological Society (Great Britain)
short title: Trans Philol Soc
ISSN: 0079-1636
ISSN (Online): 1467-968X
IsoAbbr: Trans Philol Soc
NlmId: 101574945
123:123
JrId: 39799
long title: ACS synthetic biology
short title: ACS Synth Biol
ISSN: 
ISSN (Online): 2161-5063
IsoAbbr: ACS Synth Biol
NlmId: 101575075
123:123
JrId: 39800
long title: Council on Undergraduate Research quarterly
short title: Counc Undergrad Res Q
ISSN: 1072-5830
ISSN (Online): 
IsoAbbr: Counc Undergrad Res Q
NlmId: 101575092
123:123
JrId: 39806
long title: Indian journal of science and technology
short title: Indian J Sci Technol
ISSN: 0974-6846
ISSN (Online): 0974-5645
IsoAbbr: Indian J Sci Technol
NlmId: 101572479
123:123
JrId: 39807
long title: International journal of applied mechanics
short title: Int J Appl Mech
ISSN: 1758-8251
ISSN (Online): 1758-826X
IsoAbbr: Int J Appl Mech
NlmId: 101575131
123:123
JrId: 39809
long title: Journal of bioterrorism & biodefense
short title: J Bioterror Biodef
ISSN: 
ISSN (Online): 2157-2526
IsoAbbr: J Bioterror Biodef
NlmId: 101575135
123:123
JrId: 39811
long title: Notices of the American Mathematical Society. American Mathematical Society
short title: Not Am Math Soc
ISSN: 0002-9920
ISSN (Online): 1088-9477
IsoAbbr: Not Am Math Soc
NlmId: 101575292
123:123
JrId: 39812
long title: Journal of the European Ceramic Society
short title: J Eur Ceram Soc
ISSN: 0955-2219
ISSN (Online): 1873-619X
IsoAbbr: J Eur Ceram Soc
NlmId: 101575290
123:123
JrId: 39816
long title: AI & society
short title: AI Soc
ISSN: 0951-5666
ISSN (Online): 1435-5655
IsoAbbr: AI Soc
NlmId: 9883157
123:123
JrId: 39817
long title: Mind & language
short title: Mind Lang
ISSN: 0268-1064
ISSN (Online): 1468-0017
IsoAbbr: Mind Lang
NlmId: 101240183
123:123
JrId: 39818
long title: Medizinische Klinik, Intensivmedizin und Notfallmedizin
short title: Med Klin Intensivmed Notfmed
ISSN: 2193-6218
ISSN (Online): 2193-6226
IsoAbbr: Med Klin Intensivmed Notfmed
NlmId: 101575086
123:123
JrId: 39819
long title: Pathobiology of aging & age related diseases
short title: Pathobiol Aging Age Relat Dis
ISSN: 
ISSN (Online): 2001-0001
IsoAbbr: Pathobiol Aging Age Relat Dis
NlmId: 101575310
123:123
JrId: 39820
long title: Perspectives (American Probation and Parole Association)
short title: Perspect (Am Probat Parole Assoc)
ISSN: 0821-1507
ISSN (Online): 
IsoAbbr: Perspect (Am Probat Parole Assoc)
NlmId: 101575352
123:123
JrId: 39822
long title: International journal of environment and waste management
short title: Int J Environ Waste Manag
ISSN: 1478-9876
ISSN (Online): 1478-9868
IsoAbbr: Int J Environ Waste Manag
NlmId: 101574950
123:123
JrId: 39824
long title: Workplace health & safety
short title: Workplace Health Saf
ISSN: 2165-0799
ISSN (Online): 2165-0969
IsoAbbr: Workplace Health Saf
NlmId: 101575677
123:123
JrId: 39825
long title: Annals of laboratory medicine
short title: Ann Lab Med
ISSN: 2234-3806
ISSN (Online): 2234-3814
IsoAbbr: Ann Lab Med
NlmId: 101571172
123:123
JrId: 39826
long title: ARYA atherosclerosis
short title: ARYA Atheroscler
ISSN: 1735-3955
ISSN (Online): 2251-6638
IsoAbbr: ARYA Atheroscler
NlmId: 101487337
123:123
JrId: 39827
long title: Australasian epidemiologist / Australasian Epidemiological Association
short title: Australas epidemiol
ISSN: 1327-8835
ISSN (Online): 
IsoAbbr: Australas epidemiol
NlmId: 101489913
123:123
JrId: 39828
long title: Clinical and experimental reproductive medicine
short title: Clin Exp Reprod Med
ISSN: 2233-8233
ISSN (Online): 2233-8241
IsoAbbr: Clin Exp Reprod Med
NlmId: 101563916
123:123
JrId: 39832
long title: Danish medical journal
short title: Dan Med J
ISSN: 
ISSN (Online): 2245-1919
IsoAbbr: Dan Med J
NlmId: 101576205
123:123
JrId: 39836
long title: Food hydrocolloids
short title: Food Hydrocoll
ISSN: 0268-005X
ISSN (Online): 1873-7137
IsoAbbr: Food Hydrocoll
NlmId: 8701770
123:123
JrId: 39837
long title: Medical hypotheses and research : MHR
short title: Med Hypotheses Res
ISSN: 1545-6129
ISSN (Online): 
IsoAbbr: Med Hypotheses Res
NlmId: 101189157
123:123
JrId: 39838
long title: World journal for pediatric & congenital heart surgery
short title: World J Pediatr Congenit Heart Surg
ISSN: 2150-1351
ISSN (Online): 2150-136X
IsoAbbr: World J Pediatr Congenit Heart Surg
NlmId: 101518415
123:123
JrId: 39839
long title: Journal of pharmaceutical health services research: an official journal of the Royal Pharmaceutical Society of Great Britain
short title: J Pharm Health Serv Res
ISSN: 1759-8885
ISSN (Online): 1759-8893
IsoAbbr: J Pharm Health Serv Res
NlmId: 101522005
123:123
JrId: 39840
long title: Psychology of well-being
short title: Psychol Well Being
ISSN: 
ISSN (Online): 2211-1522
IsoAbbr: Psychol Well Being
NlmId: 101553122
123:123
JrId: 39841
long title: US neurology
short title: US Neurol
ISSN: 1758-4000
ISSN (Online): 1758-4019
IsoAbbr: US Neurol
NlmId: 101574795
123:123
JrId: 39843
long title: Italian studies
short title: Ital Stud
ISSN: 0075-1634
ISSN (Online): 1748-6181
IsoAbbr: Ital Stud
NlmId: 101576323
123:123
JrId: 39844
long title: Influenza research and treatment
short title: Influenza Res Treat
ISSN: 2090-1380
ISSN (Online): 2090-1399
IsoAbbr: Influenza Res Treat
NlmId: 101576388
123:123
JrId: 39845
long title: Journal of individual psychology (1998)
short title: J Individ Psychol (1998)
ISSN: 1522-2527
ISSN (Online): 
IsoAbbr: J Individ Psychol (1998)
NlmId: 9810584
123:123
JrId: 39847
long title: i-Perception
short title: Iperception
ISSN: 
ISSN (Online): 2041-6695
IsoAbbr: Iperception
NlmId: 101574031
123:123
JrId: 39848
long title: The Open bone journal
short title: Open Bone J
ISSN: 
ISSN (Online): 1876-5254
IsoAbbr: Open Bone J
NlmId: 101576414
123:123
JrId: 39853
long title: Journal of chiropractic humanities
short title: J Chiropr Humanit
ISSN: 
ISSN (Online): 1556-3499
IsoAbbr: J Chiropr Humanit
NlmId: 100890625
123:123
JrId: 39861
long title: International journal for parasitology, drugs and drug resistance
short title: Int J Parasitol Drugs Drug Resist
ISSN: 
ISSN (Online): 2211-3207
IsoAbbr: Int J Parasitol Drugs Drug Resist
NlmId: 101576715
123:123
JrId: 39863
long title: Oral surgery, oral medicine, oral pathology and oral radiology
short title: Oral Surg Oral Med Oral Pathol Oral Radiol
ISSN: 2212-4403
ISSN (Online): 2212-4411
IsoAbbr: Oral Surg Oral Med Oral Pathol Oral Radiol
NlmId: 101576782
123:123
JrId: 39866
long title: A.M.A. archives of general psychiatry
short title: AMA Arch Gen Psychiatry
ISSN: 0375-8532
ISSN (Online): 
IsoAbbr: AMA Arch Gen Psychiatry
NlmId: 14470060R
123:123
JrId: 39882
long title: Nestle Nutrition Institute workshop series
short title: Nestle Nutr Inst Workshop Ser
ISSN: 1664-2147
ISSN (Online): 1664-2155
IsoAbbr: Nestle Nutr Inst Workshop Ser
NlmId: 101577268
123:123
JrId: 39886
long title: On the state of the public health. Great Britain. Ministry of Health
short title: On State public health (1921)
ISSN: 
ISSN (Online): 
IsoAbbr: On State public health (1921)
NlmId: 7504485
123:123
JrId: 39889
long title: Iranian Red Crescent medical journal
short title: Iran Red Crescent Med J
ISSN: 2074-1804
ISSN (Online): 2074-1812
IsoAbbr: Iran Red Crescent Med J
NlmId: 101319850
123:123
JrId: 39890
long title: Asian journal of sports medicine
short title: Asian J Sports Med
ISSN: 2008-000X
ISSN (Online): 2008-7209
IsoAbbr: Asian J Sports Med
NlmId: 101528850
123:123
JrId: 39891
long title: The Australasian medical journal
short title: Australas Med J
ISSN: 
ISSN (Online): 1836-1935
IsoAbbr: Australas Med J
NlmId: 101558564
123:123
JrId: 39892
long title: Diabetic foot & ankle
short title: Diabet Foot Ankle
ISSN: 
ISSN (Online): 2000-625X
IsoAbbr: Diabet Foot Ankle
NlmId: 101575215
123:123
JrId: 39893
long title: Journal of analytical methods in chemistry
short title: J Anal Methods Chem
ISSN: 2090-8865
ISSN (Online): 2090-8873
IsoAbbr: J Anal Methods Chem
NlmId: 101575377
123:123
JrId: 39894
long title: Clinical and translational allergy
short title: Clin Transl Allergy
ISSN: 
ISSN (Online): 2045-7022
IsoAbbr: Clin Transl Allergy
NlmId: 101576043
123:123
JrId: 39895
long title: World journal of orthopedics
short title: World J Orthop
ISSN: 
ISSN (Online): 2218-5836
IsoAbbr: World J Orthop
NlmId: 101576349
123:123
JrId: 39896
long title: Tuberculosis research and treatment
short title: Tuberc Res Treat
ISSN: 2090-150X
ISSN (Online): 2090-1518
IsoAbbr: Tuberc Res Treat
NlmId: 101576351
123:123
JrId: 39897
long title: Case reports in obstetrics and gynecology
short title: Case Rep Obstet Gynecol
ISSN: 2090-6684
ISSN (Online): 2090-6692
IsoAbbr: Case Rep Obstet Gynecol
NlmId: 101576454
123:123
JrId: 39901
long title: The journal of trauma and acute care surgery
short title: J Trauma Acute Care Surg
ISSN: 2163-0755
ISSN (Online): 2163-0763
IsoAbbr: J Trauma Acute Care Surg
NlmId: 101570622
123:123
JrId: 39903
long title: Journal of experimental and clinical medicine
short title: J Exp Clin Med
ISSN: 1878-3317
ISSN (Online): 1878-3325
IsoAbbr: J Exp Clin Med
NlmId: 101541523
123:123
JrId: 39904
long title: Journal of instrumentation : an IOP and SISSA journal
short title: J Instrum
ISSN: 
ISSN (Online): 1748-0221
IsoAbbr: J Instrum
NlmId: 101576370
123:123
JrId: 39905
long title: Philosophical explorations : an international journal for the philosophy of mind and action
short title: Philos Explor
ISSN: 1386-9795
ISSN (Online): 1741-5918
IsoAbbr: Philos Explor
NlmId: 101576375
123:123
JrId: 39910
long title: Cerebrovascular diseases extra
short title: Cerebrovasc Dis Extra
ISSN: 
ISSN (Online): 1664-5456
IsoAbbr: Cerebrovasc Dis Extra
NlmId: 101577885
123:123
JrId: 39911
long title: Clinical sarcoma research
short title: Clin Sarcoma Res
ISSN: 
ISSN (Online): 2045-3329
IsoAbbr: Clin Sarcoma Res
NlmId: 101577890
123:123
JrId: 39912
long title: Wiley interdisciplinary reviews. Developmental biology
short title: Wiley Interdiscip Rev Dev Biol
ISSN: 1759-7684
ISSN (Online): 1759-7692
IsoAbbr: Wiley Interdiscip Rev Dev Biol
NlmId: 101576624
123:123
JrId: 39915
long title: Behavioral sciences
short title: Behav Sci (Basel)
ISSN: 
ISSN (Online): 2076-328X
IsoAbbr: Behav Sci (Basel)
NlmId: 101576826
123:123
JrId: 39918
long title: Proceedings / IEEE Workshop on Automatic Speech Recognition and Understanding. IEEE Workshop on Automatic Speech Recognition and Understanding
short title: Proc IEEE Workshop Autom Speech Recognit Underst
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Workshop Autom Speech Recognit Underst
NlmId: 101576941
123:123
JrId: 39919
long title: Journal of applied research in memory and cognition
short title: J Appl Res Mem Cogn
ISSN: 2211-3681
ISSN (Online): 
IsoAbbr: J Appl Res Mem Cogn
NlmId: 101576946
123:123
JrId: 39921
long title: Membranes
short title: Membranes (Basel)
ISSN: 
ISSN (Online): 2077-0375
IsoAbbr: Membranes (Basel)
NlmId: 101577807
123:123
JrId: 39922
long title: Journal of teaching in physical education : JTPE
short title: J Teach Phys Educ
ISSN: 0273-5024
ISSN (Online): 1543-2769
IsoAbbr: J Teach Phys Educ
NlmId: 101577800
123:123
JrId: 39923
long title: Microbial informatics and experimentation
short title: Microb Inform Exp
ISSN: 
ISSN (Online): 2042-5783
IsoAbbr: Microb Inform Exp
NlmId: 101577812
123:123
JrId: 39924
long title: Museum history journal
short title: Mus Hist J
ISSN: 1936-9816
ISSN (Online): 1936-9824
IsoAbbr: Mus Hist J
NlmId: 101577896
123:123
JrId: 39926
long title: Quantitative imaging in medicine and surgery
short title: Quant Imaging Med Surg
ISSN: 2223-4292
ISSN (Online): 2223-4306
IsoAbbr: Quant Imaging Med Surg
NlmId: 101577942
123:123
JrId: 39927
long title: Research in higher education
short title: Res High Educ
ISSN: 0361-0365
ISSN (Online): 1573-188X
IsoAbbr: Res High Educ
NlmId: 101577947
123:123
JrId: 39938
long title: Hawai'i journal of medicine & public health : a journal of Asia Pacific Medicine & Public Health
short title: Hawaii J Med Public Health
ISSN: 2165-8218
ISSN (Online): 2165-8242
IsoAbbr: Hawaii J Med Public Health
NlmId: 101579076
123:123
JrId: 39943
long title: Journal of child and adolescent mental health
short title: J Child Adolesc Ment Health
ISSN: 1728-0583
ISSN (Online): 1728-0591
IsoAbbr: J Child Adolesc Ment Health
NlmId: 101242019
123:123
JrId: 39945
long title: Advances in engineering software (Barking, London, England : 1992)
short title: Adv Eng Softw
ISSN: 0965-9978
ISSN (Online): 1873-5339
IsoAbbr: Adv Eng Softw
NlmId: 101578276
123:123
JrId: 39946
long title: Electronic commerce research and applications
short title: Electron Commer Res Appl
ISSN: 1567-4223
ISSN (Online): 1873-7846
IsoAbbr: Electron Commer Res Appl
NlmId: 101578285
123:123
JrId: 39947
long title: ISRN anesthesiology
short title: ISRN Anesthesiol
ISSN: 2090-5548
ISSN (Online): 2090-5556
IsoAbbr: ISRN Anesthesiol
NlmId: 101578287
123:123
JrId: 39948
long title: Current obesity reports
short title: Curr Obes Rep
ISSN: 
ISSN (Online): 2162-4968
IsoAbbr: Curr Obes Rep
NlmId: 101578283
123:123
JrId: 39949
long title: Journal of LGBT youth
short title: J LGBT Youth
ISSN: 1936-1653
ISSN (Online): 1936-1661
IsoAbbr: J LGBT Youth
NlmId: 101578684
123:123
JrId: 39951
long title: Metabolites
short title: Metabolites
ISSN: 
ISSN (Online): 2218-1989
IsoAbbr: Metabolites
NlmId: 101578790
123:123
JrId: 39953
long title: Physica. B, Condensed matter
short title: Physica B Condens Matter
ISSN: 0921-4526
ISSN (Online): 1873-2135
IsoAbbr: Physica B Condens Matter
NlmId: 101578793
123:123
JrId: 39955
long title: American journal of stem cells
short title: Am J Stem Cells
ISSN: 
ISSN (Online): 2160-4150
IsoAbbr: Am J Stem Cells
NlmId: 101578936
123:123
JrId: 39956
long title: Revista electronica de investigacion psicoeducativa : REIPE = Electronic journal of research in educational psychology / Universidad de Almeria, Espana, Servicio de Publicaciones y Editorial EOS
short title: Rev Electron Investig Psicoeduc Psigopedag
ISSN: 1699-5880
ISSN (Online): 1696-2095
IsoAbbr: Rev Electron Investig Psicoeduc Psigopedag
NlmId: 101578940
123:123
JrId: 39957
long title: Aquatic biosystems
short title: Aquat Biosyst
ISSN: 
ISSN (Online): 2046-9063
IsoAbbr: Aquat Biosyst
NlmId: 101578913
123:123
JrId: 39958
long title: Profiles of drug substances, excipients, and related methodology
short title: Profiles Drug Subst Excip Relat Methodol
ISSN: 1871-5125
ISSN (Online): 
IsoAbbr: Profiles Drug Subst Excip Relat Methodol
NlmId: 101197857
123:123
JrId: 39959
long title: Cardiovascular intervention and therapeutics
short title: Cardiovasc Interv Ther
ISSN: 1868-4300
ISSN (Online): 1868-4297
IsoAbbr: Cardiovasc Interv Ther
NlmId: 101522043
123:123
JrId: 39960
long title: Oral health and dental management
short title: Oral Health Dent Manag
ISSN: 2247-2452
ISSN (Online): 
IsoAbbr: Oral Health Dent Manag
NlmId: 101568098
123:123
JrId: 39961
long title: Annual review of chemical and biomolecular engineering
short title: Annu Rev Chem Biomol Eng
ISSN: 1947-5438
ISSN (Online): 1947-5446
IsoAbbr: Annu Rev Chem Biomol Eng
NlmId: 101574034
123:123
JrId: 39962
long title: Arquivos brasileiros de cirurgia digestiva : ABCD = Brazilian archives of digestive surgery
short title: Arq Bras Cir Dig
ISSN: 0102-6720
ISSN (Online): 
IsoAbbr: Arq Bras Cir Dig
NlmId: 9100283
123:123
JrId: 39964
long title: Research in computational molecular biology : ... Annual International Conference, RECOMB ... : proceedings. International Conference on Research in Computational Molecular Biology
short title: Res Comput Mol Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Res Comput Mol Biol
NlmId: 101561258
123:123
JrId: 39967
long title: Ancient science of life
short title: Anc Sci Life
ISSN: 0257-7941
ISSN (Online): 2249-9547
IsoAbbr: Anc Sci Life
NlmId: 8307589
123:123
JrId: 39968
long title: Korean journal of family medicine
short title: Korean J Fam Med
ISSN: 2005-6443
ISSN (Online): 2092-6715
IsoAbbr: Korean J Fam Med
NlmId: 101502902
123:123
JrId: 39969
long title: Journal of gynecological endoscopy and surgery
short title: J Gynecol Endosc Surg
ISSN: 0974-1216
ISSN (Online): 0974-7818
IsoAbbr: J Gynecol Endosc Surg
NlmId: 101536715
123:123
JrId: 39970
long title: Medical devices (Auckland, N.Z.)
short title: Med Devices (Auckl)
ISSN: 
ISSN (Online): 1179-1470
IsoAbbr: Med Devices (Auckl)
NlmId: 101566041
123:123
JrId: 39971
long title: Local and regional anesthesia
short title: Local Reg Anesth
ISSN: 
ISSN (Online): 1178-7112
IsoAbbr: Local Reg Anesth
NlmId: 101566276
123:123
JrId: 39972
long title: Annals of rehabilitation medicine
short title: Ann Rehabil Med
ISSN: 2234-0645
ISSN (Online): 2234-0653
IsoAbbr: Ann Rehabil Med
NlmId: 101573065
123:123
JrId: 39973
long title: Knee surgery & related research
short title: Knee Surg Relat Res
ISSN: 2234-0726
ISSN (Online): 2234-2451
IsoAbbr: Knee Surg Relat Res
NlmId: 101575761
123:123
JrId: 39974
long title: Journal of medical signals and sensors
short title: J Med Signals Sens
ISSN: 
ISSN (Online): 2228-7477
IsoAbbr: J Med Signals Sens
NlmId: 101577416
123:123
JrId: 39975
long title: National journal of maxillofacial surgery
short title: Natl J Maxillofac Surg
ISSN: 0975-5950
ISSN (Online): 2229-3418
IsoAbbr: Natl J Maxillofac Surg
NlmId: 101578767
123:123
JrId: 39976
long title: Plastic surgery international
short title: Plast Surg Int
ISSN: 2090-1461
ISSN (Online): 2090-147X
IsoAbbr: Plast Surg Int
NlmId: 101578808
123:123
JrId: 39979
long title: Bulletin. Health Organisation
short title: Health Organ Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Health Organ Bull
NlmId: 18310020R
123:123
JrId: 39980
long title: Psychodynamic psychiatry
short title: Psychodyn Psychiatry
ISSN: 2162-2590
ISSN (Online): 2162-2604
IsoAbbr: Psychodyn Psychiatry
NlmId: 101580621
123:123
JrId: 39982
long title: FEBS open bio
short title: FEBS Open Bio
ISSN: 
ISSN (Online): 2211-5463
IsoAbbr: FEBS Open Bio
NlmId: 101580716
123:123
JrId: 39984
long title: Journal of neurological surgery. Part A, Central European neurosurgery
short title: J Neurol Surg A Cent Eur Neurosurg
ISSN: 2193-6315
ISSN (Online): 2193-6323
IsoAbbr: J Neurol Surg A Cent Eur Neurosurg
NlmId: 101580767
123:123
JrId: 39988
long title: Respiratory investigation
short title: Respir Investig
ISSN: 2212-5345
ISSN (Online): 
IsoAbbr: Respir Investig
NlmId: 101581124
123:123
JrId: 39994
long title: California journal of politics and policy
short title: Calif J Politics Policy
ISSN: 
ISSN (Online): 1944-4370
IsoAbbr: Calif J Politics Policy
NlmId: 101580373
123:123
JrId: 39995
long title: International journal of nursing knowledge
short title: Int J Nurs Knowl
ISSN: 2047-3087
ISSN (Online): 
IsoAbbr: Int J Nurs Knowl
NlmId: 101582422
123:123
JrId: 40000
long title: Paediatrics and international child health
short title: Paediatr Int Child Health
ISSN: 2046-9047
ISSN (Online): 2046-9055
IsoAbbr: Paediatr Int Child Health
NlmId: 101582666
123:123
JrId: 40001
long title: Einstein (Sao Paulo, Brazil)
short title: Einstein (Sao Paulo)
ISSN: 1679-4508
ISSN (Online): 
IsoAbbr: Einstein (Sao Paulo)
NlmId: 101281800
123:123
JrId: 40004
long title: Pathogens and global health
short title: Pathog Glob Health
ISSN: 2047-7724
ISSN (Online): 2047-7732
IsoAbbr: Pathog Glob Health
NlmId: 101583421
123:123
JrId: 40005
long title: International journal of MS care
short title: Int J MS Care
ISSN: 1537-2073
ISSN (Online): 
IsoAbbr: Int J MS Care
NlmId: 101132980
123:123
JrId: 40006
long title: Qualitative research in psychology
short title: Qual Res Psychol
ISSN: 1478-0887
ISSN (Online): 1478-0895
IsoAbbr: Qual Res Psychol
NlmId: 101197452
123:123
JrId: 40008
long title: Focus on alternative and complementary therapies : FACT / Dept. of Complementary Medicine, Postgraduate Medical School, University of Exeter
short title: Focus Altern Complement Ther
ISSN: 1465-3753
ISSN (Online): 2042-7166
IsoAbbr: Focus Altern Complement Ther
NlmId: 9806970
123:123
JrId: 40011
long title: Iranian journal of pediatrics
short title: Iran J Pediatr
ISSN: 2008-2142
ISSN (Online): 2008-2150
IsoAbbr: Iran J Pediatr
NlmId: 101274724
123:123
JrId: 40012
long title: Asia-Pacific psychiatry : official journal of the Pacific Rim College of Psychiatrists
short title: Asia Pac Psychiatry
ISSN: 1758-5864
ISSN (Online): 1758-5872
IsoAbbr: Asia Pac Psychiatry
NlmId: 101506757
123:123
JrId: 40013
long title: International journal of polymeric materials
short title: Int J Polym Mater
ISSN: 0091-4037
ISSN (Online): 1563-535X
IsoAbbr: Int J Polym Mater
NlmId: 101471714
123:123
JrId: 40014
long title: Humana.mente
short title: Humanamente
ISSN: 
ISSN (Online): 1972-1293
IsoAbbr: Humanamente
NlmId: 101580365
123:123
JrId: 40015
long title: Medicinal and aromatic plant science and biotechnology
short title: Med Aromat Plant Sci Biotechnol
ISSN: 1752-3389
ISSN (Online): 
IsoAbbr: Med Aromat Plant Sci Biotechnol
NlmId: 101580367
123:123
JrId: 40016
long title: Comprehensive Physiology
short title: Compr Physiol
ISSN: 
ISSN (Online): 2040-4603
IsoAbbr: Compr Physiol
NlmId: 101574442
123:123
JrId: 40018
long title: Global journal of surgery
short title: Glob j Surg
ISSN: 0976-5522
ISSN (Online): 0976-6022
IsoAbbr: Glob j Surg
NlmId: 101579248
123:123
JrId: 40019
long title: IRAL, International review of applied linguistics in language teaching : Revue internationale de linguistique appliquee enseignement des langues. Internationale Zeitschrift fur angewandte Linguistik in der Spracherziehung
short title: IRAL Int Rev Appl Linguist Lang Teach
ISSN: 0019-042X
ISSN (Online): 1613-4141
IsoAbbr: IRAL Int Rev Appl Linguist Lang Teach
NlmId: 101579188
123:123
JrId: 40021
long title: Current obstetrics and gynecology reports
short title: Curr Obstet Gynecol Rep
ISSN: 
ISSN (Online): 2161-3303
IsoAbbr: Curr Obstet Gynecol Rep
NlmId: 101579335
123:123
JrId: 40023
long title: Bioengineered
short title: Bioengineered
ISSN: 2165-5979
ISSN (Online): 2165-5987
IsoAbbr: Bioengineered
NlmId: 101581063
123:123
JrId: 40025
long title: Esophagus : official journal of the Japan Esophageal Society
short title: Esophagus
ISSN: 1612-9059
ISSN (Online): 1612-9067
IsoAbbr: Esophagus
NlmId: 101206627
123:123
JrId: 40026
long title: Journal of visualization / the Visualization Society of Japan
short title: J Vis (Tokyo)
ISSN: 1343-8875
ISSN (Online): 1875-8975
IsoAbbr: J Vis (Tokyo)
NlmId: 101207301
123:123
JrId: 40027
long title: Journal of constructivist psychology
short title: J Constr Psychol
ISSN: 1072-0537
ISSN (Online): 
IsoAbbr: J Constr Psychol
NlmId: 9431620
123:123
JrId: 40028
long title: Toxin reviews
short title: Toxin Rev
ISSN: 1556-9543
ISSN (Online): 1556-9551
IsoAbbr: Toxin Rev
NlmId: 101253386
123:123
JrId: 40029
long title: Journal of echocardiography
short title: J Echocardiogr
ISSN: 1349-0222
ISSN (Online): 1880-344X
IsoAbbr: J Echocardiogr
NlmId: 101263153
123:123
JrId: 40031
long title: International review of sport and exercise psychology
short title: Int Rev Sport Exerc Psychol
ISSN: 1750-984X
ISSN (Online): 1750-9858
IsoAbbr: Int Rev Sport Exerc Psychol
NlmId: 101477270
123:123
JrId: 40032
long title: Food digestion
short title: Food Dig
ISSN: 1869-1978
ISSN (Online): 1869-1986
IsoAbbr: Food Dig
NlmId: 101520731
123:123
JrId: 40036
long title: International journal of stomatology & occlusion medicine
short title: Int J Stomatol Occlusion Med
ISSN: 1867-2221
ISSN (Online): 1867-223X
IsoAbbr: Int J Stomatol Occlusion Med
NlmId: 101564628
123:123
JrId: 40037
long title: Clinical kidney journal
short title: Clin Kidney J
ISSN: 2048-8505
ISSN (Online): 2048-8513
IsoAbbr: Clin Kidney J
NlmId: 101579321
123:123
JrId: 40038
long title: Journal of food engineering
short title: J Food Eng
ISSN: 0260-8774
ISSN (Online): 
IsoAbbr: J Food Eng
NlmId: 9883952
123:123
JrId: 40039
long title: Remedial and special education : RASE
short title: Remedial Spec Educ
ISSN: 0741-9325
ISSN (Online): 1538-4756
IsoAbbr: Remedial Spec Educ
NlmId: 8411394
123:123
JrId: 40041
long title: Advances in dual diagnosis
short title: Adv Dual Diagn
ISSN: 1757-0972
ISSN (Online): 2042-8324
IsoAbbr: Adv Dual Diagn
NlmId: 101480351
123:123
JrId: 40043
long title: Social movement studies
short title: Soc Mov Stud
ISSN: 1474-2837
ISSN (Online): 1474-2829
IsoAbbr: Soc Mov Stud
NlmId: 101580844
123:123
JrId: 40045
long title: Communication quarterly
short title: Commun Q
ISSN: 0146-3373
ISSN (Online): 1746-4102
IsoAbbr: Commun Q
NlmId: 101580483
123:123
JrId: 40047
long title: Journal of hematological malignancies
short title: J Hematol Malig
ISSN: 1925-4024
ISSN (Online): 1925-4032
IsoAbbr: J Hematol Malig
NlmId: 101580947
123:123
JrId: 40049
long title: Journal of community medicine & health education
short title: J Community Med Health Educ
ISSN: 
ISSN (Online): 2161-0711
IsoAbbr: J Community Med Health Educ
NlmId: 101580953
123:123
JrId: 40050
long title: Cognition, brain, behavior : an interdisciplinary journal
short title: Cogn Brain Behav
ISSN: 2247-9228
ISSN (Online): 
IsoAbbr: Cogn Brain Behav
NlmId: 101580963
123:123
JrId: 40052
long title: Education
short title: Education (Chula Vista)
ISSN: 0013-1172
ISSN (Online): 
IsoAbbr: Education (Chula Vista)
NlmId: 101580442
123:123
JrId: 40053
long title: Journal of sports medicine & doping studies
short title: J Sports Med Doping Stud
ISSN: 
ISSN (Online): 2161-0673
IsoAbbr: J Sports Med Doping Stud
NlmId: 101580885
123:123
JrId: 40057
long title: World Journal of Cardiovascular Diseases
short title: World J Cardiovasc Dis
ISSN: 2164-5329
ISSN (Online): 2164-5337
IsoAbbr: World J Cardiovasc Dis
NlmId: 101581256
123:123
JrId: 40058
long title: Journal of comparative effectiveness research
short title: J Comp Eff Res
ISSN: 2042-6305
ISSN (Online): 2042-6313
IsoAbbr: J Comp Eff Res
NlmId: 101577308
123:123
JrId: 40059
long title: Multiple sclerosis and related disorders
short title: Mult Scler Relat Disord
ISSN: 
ISSN (Online): 2211-0356
IsoAbbr: Mult Scler Relat Disord
NlmId: 101580247
123:123
JrId: 40065
long title: Journal of military and veterans' health
short title: J Mil Veterans Health
ISSN: 1835-1271
ISSN (Online): 
IsoAbbr: J Mil Veterans Health
NlmId: 101477548
123:123
JrId: 40066
long title: VB news
short title: VB News
ISSN: 
ISSN (Online): 
IsoAbbr: VB News
NlmId: 101581980
123:123
JrId: 40068
long title: World journal of AIDS
short title: World J AIDS
ISSN: 2160-8814
ISSN (Online): 2160-8822
IsoAbbr: World J AIDS
NlmId: 101579273
123:123
JrId: 40069
long title: Journal of glycomics & lipidomics
short title: J Glycomics Lipidomics
ISSN: 
ISSN (Online): 2153-0637
IsoAbbr: J Glycomics Lipidomics
NlmId: 101579212
123:123
JrId: 40070
long title: Proceedings of the ... Annual Boston University Conference on Language Development. Boston University Conference on Language Development
short title: Proc Annu Boston Univ Conf Lang Dev
ISSN: 1080-692X
ISSN (Online): 
IsoAbbr: Proc Annu Boston Univ Conf Lang Dev
NlmId: 101579217
123:123
JrId: 40071
long title: Understanding complex systems
short title: Underst Complex Syst
ISSN: 1860-0832
ISSN (Online): 
IsoAbbr: Underst Complex Syst
NlmId: 101579218
123:123
JrId: 40072
long title: Intervention in school and clinic
short title: Interv Sch Clin
ISSN: 1053-4512
ISSN (Online): 1538-4810
IsoAbbr: Interv Sch Clin
NlmId: 9425913
123:123
JrId: 40073
long title: Continuum (Minneapolis, Minn.)
short title: Continuum (Minneap Minn)
ISSN: 1080-2371
ISSN (Online): 1538-6899
IsoAbbr: Continuum (Minneap Minn)
NlmId: 9509333
123:123
JrId: 40074
long title: Journal of bisexuality
short title: J Bisex
ISSN: 1529-9716
ISSN (Online): 1529-9724
IsoAbbr: J Bisex
NlmId: 100969626
123:123
JrId: 40075
long title: Applied psychology. Health and well-being
short title: Appl Psychol Health Well Being
ISSN: 1758-0846
ISSN (Online): 1758-0854
IsoAbbr: Appl Psychol Health Well Being
NlmId: 101502957
123:123
JrId: 40076
long title: Journal of the Dermatology Nurses' Association
short title: J Dermatol Nurses Assoc
ISSN: 1945-760X
ISSN (Online): 1945-7618
IsoAbbr: J Dermatol Nurses Assoc
NlmId: 101519494
123:123
JrId: 40077
long title: Advanced healthcare materials
short title: Adv Healthc Mater
ISSN: 2192-2640
ISSN (Online): 2192-2659
IsoAbbr: Adv Healthc Mater
NlmId: 101581613
123:123
JrId: 40079
long title: International journal of burns and trauma
short title: Int J Burns Trauma
ISSN: 
ISSN (Online): 2160-2026
IsoAbbr: Int J Burns Trauma
NlmId: 101581623
123:123
JrId: 40080
long title: RSC advances
short title: RSC Adv
ISSN: 
ISSN (Online): 2046-2069
IsoAbbr: RSC Adv
NlmId: 101581657
123:123
JrId: 40082
long title: Translational gastrointestinal cancer
short title: Transl Gastrointest Cancer
ISSN: 2224-476X
ISSN (Online): 2224-4778
IsoAbbr: Transl Gastrointest Cancer
NlmId: 101581925
123:123
JrId: 40083
long title: SRS bulletin
short title: SRS Bull
ISSN: 
ISSN (Online): 
IsoAbbr: SRS Bull
NlmId: 101582220
123:123
JrId: 40084
long title: Computational molecular bioscience
short title: Comput Mol Biosci
ISSN: 2165-3445
ISSN (Online): 2165-3453
IsoAbbr: Comput Mol Biosci
NlmId: 101582229
123:123
JrId: 40086
long title: Stem cells translational medicine
short title: Stem Cells Transl Med
ISSN: 2157-6564
ISSN (Online): 2157-6580
IsoAbbr: Stem Cells Transl Med
NlmId: 101578022
123:123
JrId: 40088
long title: Journal of geriatric cardiology : JGC
short title: J Geriatr Cardiol
ISSN: 1671-5411
ISSN (Online): 
IsoAbbr: J Geriatr Cardiol
NlmId: 101237881
123:123
JrId: 40091
long title: Case reports in radiology
short title: Case Rep Radiol
ISSN: 2090-6862
ISSN (Online): 2090-6870
IsoAbbr: Case Rep Radiol
NlmId: 101580187
123:123
JrId: 40092
long title: Case reports in surgery
short title: Case Rep Surg
ISSN: 2090-6900
ISSN (Online): 2090-6919
IsoAbbr: Case Rep Surg
NlmId: 101580191
123:123
JrId: 40093
long title: Case reports in urology
short title: Case Rep Urol
ISSN: 2090-696X
ISSN (Online): 2090-6978
IsoAbbr: Case Rep Urol
NlmId: 101580193
123:123
JrId: 40094
long title: Case reports in gastrointestinal medicine
short title: Case Rep Gastrointest Med
ISSN: 2090-6528
ISSN (Online): 2090-6536
IsoAbbr: Case Rep Gastrointest Med
NlmId: 101580185
123:123
JrId: 40095
long title: Systematic reviews
short title: Syst Rev
ISSN: 
ISSN (Online): 2046-4053
IsoAbbr: Syst Rev
NlmId: 101580575
123:123
JrId: 40096
long title: Case reports in ophthalmological medicine
short title: Case Rep Ophthalmol Med
ISSN: 2090-6722
ISSN (Online): 2090-6730
IsoAbbr: Case Rep Ophthalmol Med
NlmId: 101581018
123:123
JrId: 40097
long title: Case reports in anesthesiology
short title: Case Rep Anesthesiol
ISSN: 2090-6382
ISSN (Online): 2090-6390
IsoAbbr: Case Rep Anesthesiol
NlmId: 101581025
123:123
JrId: 40098
long title: Case reports in pediatrics
short title: Case Rep Pediatr
ISSN: 2090-6803
ISSN (Online): 2090-6811
IsoAbbr: Case Rep Pediatr
NlmId: 101581030
123:123
JrId: 40099
long title: Case reports in oncological medicine
short title: Case Rep Oncol Med
ISSN: 2090-6706
ISSN (Online): 2090-6714
IsoAbbr: Case Rep Oncol Med
NlmId: 101581035
123:123
JrId: 40100
long title: Open biology
short title: Open Biol
ISSN: 
ISSN (Online): 2046-2441
IsoAbbr: Open Biol
NlmId: 101580419
123:123
JrId: 40103
long title: Clinical endoscopy
short title: Clin Endosc
ISSN: 2234-2400
ISSN (Online): 2234-2443
IsoAbbr: Clin Endosc
NlmId: 101576886
123:123
JrId: 40105
long title: International journal of parallel programming
short title: Int J Parallel Program
ISSN: 0885-7458
ISSN (Online): 1573-7640
IsoAbbr: Int J Parallel Program
NlmId: 9882464
123:123
JrId: 40110
long title: BioSocieties
short title: Biosocieties
ISSN: 1745-8552
ISSN (Online): 1745-8560
IsoAbbr: Biosocieties
NlmId: 101475169
123:123
JrId: 40112
long title: Quaderni di statistica
short title: Quad Stat
ISSN: 1594-3739
ISSN (Online): 2037-6901
IsoAbbr: Quad Stat
NlmId: 101583055
123:123
JrId: 40115
long title: Cluster computing
short title: Cluster Comput
ISSN: 1386-7857
ISSN (Online): 1573-7543
IsoAbbr: Cluster Comput
NlmId: 101580721
123:123
JrId: 40116
long title: Journal of public health research
short title: J Public health Res
ISSN: 2279-9028
ISSN (Online): 2279-9036
IsoAbbr: J Public health Res
NlmId: 101580775
123:123
JrId: 40122
long title: Photonics letters of Poland
short title: Photonics Lett Pol
ISSN: 
ISSN (Online): 2080-2242
IsoAbbr: Photonics Lett Pol
NlmId: 101582729
123:123
JrId: 40124
long title: IIE transactions on healthcare systems engineering
short title: IIE Trans Healthc Syst Eng
ISSN: 1948-8300
ISSN (Online): 1948-8319
IsoAbbr: IIE Trans Healthc Syst Eng
NlmId: 101521990
123:123
JrId: 40128
long title: The open drug metabolism journal
short title: Open Drug Metab J
ISSN: 
ISSN (Online): 1874-0731
IsoAbbr: Open Drug Metab J
NlmId: 101580517
123:123
JrId: 40129
long title: International journal of comparative and applied criminal justice
short title: Int J Comp Appl Crim Justice
ISSN: 0192-4036
ISSN (Online): 2157-6475
IsoAbbr: Int J Comp Appl Crim Justice
NlmId: 101580613
123:123
JrId: 40130
long title: Journal of infrared, millimeter and terahertz waves
short title: J Infrared Millim Terahertz Waves
ISSN: 1866-6892
ISSN (Online): 1866-6906
IsoAbbr: J Infrared Millim Terahertz Waves
NlmId: 101581142
123:123
JrId: 40131
long title: The international journal of alcohol and drug research
short title: Int J Alcohol Drug Res
ISSN: 
ISSN (Online): 1925-7066
IsoAbbr: Int J Alcohol Drug Res
NlmId: 101581196
123:123
JrId: 40132
long title: The Journal of applied poultry research
short title: J Appl Poult Res
ISSN: 1056-6171
ISSN (Online): 1537-0437
IsoAbbr: J Appl Poult Res
NlmId: 101581209
123:123
JrId: 40134
long title: Vigo international journal of applied linguistics
short title: Vigo Int J Appl Linguist
ISSN: 1697-0381
ISSN (Online): 
IsoAbbr: Vigo Int J Appl Linguist
NlmId: 101582387
123:123
JrId: 40136
long title: Food and nutrition sciences (Print)
short title: Food Nutr Sci
ISSN: 2157-944X
ISSN (Online): 2157-9458
IsoAbbr: Food Nutr Sci
NlmId: 101582394
123:123
JrId: 40137
long title: Phronesis
short title: Phronesis
ISSN: 0031-8868
ISSN (Online): 1568-5284
IsoAbbr: Phronesis
NlmId: 101582396
123:123
JrId: 40138
long title: Structural chemistry
short title: Struct Chem
ISSN: 1040-0400
ISSN (Online): 1572-9001
IsoAbbr: Struct Chem
NlmId: 101582397
123:123
JrId: 40142
long title: Translational andrology and urology
short title: Transl Androl Urol
ISSN: 2223-4683
ISSN (Online): 2223-4691
IsoAbbr: Transl Androl Urol
NlmId: 101581119
123:123
JrId: 40143
long title: Journal of animal science and biotechnology
short title: J Anim Sci Biotechnol
ISSN: 1674-9782
ISSN (Online): 2049-1891
IsoAbbr: J Anim Sci Biotechnol
NlmId: 101581293
123:123
JrId: 40144
long title: Review of philosophy and psychology
short title: Rev Philos Psychol
ISSN: 1878-5158
ISSN (Online): 1878-5166
IsoAbbr: Rev Philos Psychol
NlmId: 101569796
123:123
JrId: 40145
long title: Nano LIFE
short title: Nano Life
ISSN: 1793-9844
ISSN (Online): 1793-9852
IsoAbbr: Nano Life
NlmId: 101571142
123:123
JrId: 40202
long title: Journal of nutrition & food sciences
short title: J Nutr Food Sci
ISSN: 
ISSN (Online): 2155-9600
IsoAbbr: J Nutr Food Sci
NlmId: 101583310
123:123
JrId: 40204
long title: Tutorials in quantitative methods for psychology
short title: Tutor Quant Methods Psychol
ISSN: 
ISSN (Online): 1913-4126
IsoAbbr: Tutor Quant Methods Psychol
NlmId: 101583322
123:123
JrId: 40211
long title: i-Manager's journal on nursing
short title: Imanagers J Nurs
ISSN: 2231-4504
ISSN (Online): 2249-0736
IsoAbbr: Imanagers J Nurs
NlmId: 101582550
123:123
JrId: 40257
long title: International journal of research in nursing
short title: Int J Res Nurs
ISSN: 1949-0194
ISSN (Online): 1949-0208
IsoAbbr: Int J Res Nurs
NlmId: 101580216
123:123
JrId: 40258
long title: International journal of current chemistry
short title: Int J Curr Chem
ISSN: 0976-0784
ISSN (Online): 
IsoAbbr: Int J Curr Chem
NlmId: 101580391
123:123
JrId: 40262
long title: Actualizaciones en osteologia
short title: Actual osteol
ISSN: 1669-8975
ISSN (Online): 1669-8983
IsoAbbr: Actual osteol
NlmId: 101483225
123:123
JrId: 40264
long title: Journal of obesity & weight loss therapy
short title: J Obes Weight Loss Ther
ISSN: 
ISSN (Online): 2165-7904
IsoAbbr: J Obes Weight Loss Ther
NlmId: 101583236
123:123
JrId: 40271
long title: Recent patents on regenerative medicine
short title: Rec Pat Regen Med
ISSN: 2210-2965
ISSN (Online): 2210-2973
IsoAbbr: Rec Pat Regen Med
NlmId: 101571385
123:123
JrId: 40272
long title: Journal of spine
short title: J Spine
ISSN: 
ISSN (Online): 2165-7939
IsoAbbr: J Spine
NlmId: 101580296
123:123
JrId: 40276
long title: Applied neuropsychology. Adult
short title: Appl Neuropsychol Adult
ISSN: 0908-4282
ISSN (Online): 1532-4826
IsoAbbr: Appl Neuropsychol Adult
NlmId: 101584082
123:123
JrId: 40277
long title: Journal of hydrodynamics. Ser. B
short title: J Hydrodynam B
ISSN: 1001-6058
ISSN (Online): 1878-0342
IsoAbbr: J Hydrodynam B
NlmId: 101584097
123:123
JrId: 40280
long title: Advances in optoelectronics
short title: Adv Optoelectron
ISSN: 1687-563X
ISSN (Online): 1687-5648
IsoAbbr: Adv Optoelectron
NlmId: 101583714
123:123
JrId: 40282
long title: Biology open
short title: Biol Open
ISSN: 
ISSN (Online): 2046-6390
IsoAbbr: Biol Open
NlmId: 101578018
123:123
JrId: 40283
long title: Trends in biomaterials & artificial organs
short title: Trends Biomater Artif Organs
ISSN: 0971-1198
ISSN (Online): 
IsoAbbr: Trends Biomater Artif Organs
NlmId: 9616731
123:123
JrId: 40285
long title: The Visual computer
short title: Vis Comput
ISSN: 0178-2789
ISSN (Online): 1432-2315
IsoAbbr: Vis Comput
NlmId: 101584127
123:123
JrId: 40287
long title: The application of clinical genetics
short title: Appl Clin Genet
ISSN: 
ISSN (Online): 1178-704X
IsoAbbr: Appl Clin Genet
NlmId: 101579789
123:123
JrId: 40290
long title: Allergy & clinical immunology international : official organ of the International Association of Allergology and Clinical Immunology
short title: Allergy Clin Immunol Int
ISSN: 1097-1424
ISSN (Online): 
IsoAbbr: Allergy Clin Immunol Int
NlmId: 9715776
123:123
JrId: 40291
long title: Educational technology research and development : ETR & D
short title: Educ Technol Res Dev
ISSN: 1042-1629
ISSN (Online): 1556-6501
IsoAbbr: Educ Technol Res Dev
NlmId: 9884865
123:123
JrId: 40293
long title: Leisure (Waterloo, Ont.)
short title: Leisure (Waterloo)
ISSN: 1492-7713
ISSN (Online): 2151-2221
IsoAbbr: Leisure (Waterloo)
NlmId: 101584298
123:123
JrId: 40295
long title: Symmetry
short title: Symmetry (Basel)
ISSN: 
ISSN (Online): 2073-8994
IsoAbbr: Symmetry (Basel)
NlmId: 101580302
123:123
JrId: 40299
long title: Journal of obsessive-compulsive and related disorders
short title: J Obsessive Compuls Relat Disord
ISSN: 
ISSN (Online): 
IsoAbbr: J Obsessive Compuls Relat Disord
NlmId: 101580381
123:123
JrId: 40303
long title: Journal of the American Heart Association
short title: J Am Heart Assoc
ISSN: 
ISSN (Online): 2047-9980
IsoAbbr: J Am Heart Assoc
NlmId: 101580524
123:123
JrId: 40308
long title: The British journal of visual impairment
short title: Br J Vis Impair
ISSN: 0264-6196
ISSN (Online): 1744-5809
IsoAbbr: Br J Vis Impair
NlmId: 8607460
123:123
JrId: 40311
long title: Arts & health
short title: Arts Health
ISSN: 1753-3015
ISSN (Online): 1753-3023
IsoAbbr: Arts Health
NlmId: 101476585
123:123
JrId: 40312
long title: Dairy science & technology
short title: Dairy Sci Technol
ISSN: 1958-5586
ISSN (Online): 1958-5594
IsoAbbr: Dairy Sci Technol
NlmId: 101472163
123:123
JrId: 40316
long title: Journal of health behavior and public health
short title: J Health Behav Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: J Health Behav Public Health
NlmId: 101584328
123:123
JrId: 40317
long title: Virtual and physical prototyping
short title: Virtual Phys Prototyp
ISSN: 1745-2759
ISSN (Online): 1745-2767
IsoAbbr: Virtual Phys Prototyp
NlmId: 101584330
123:123
JrId: 40319
long title: Laser physics letters
short title: Laser Phys Lett
ISSN: 1612-2011
ISSN (Online): 1612-202X
IsoAbbr: Laser Phys Lett
NlmId: 101584822
123:123
JrId: 40325
long title: Revista espanola de medicina nuclear e imagen molecular
short title: Rev Esp Med Nucl Imagen Mol
ISSN: 2253-654X
ISSN (Online): 2253-8070
IsoAbbr: Rev Esp Med Nucl Imagen Mol
NlmId: 101585329
123:123
JrId: 40327
long title: Radiology and oncology
short title: Radiol Oncol
ISSN: 1318-2099
ISSN (Online): 1581-3207
IsoAbbr: Radiol Oncol
NlmId: 9317213
123:123
JrId: 40328
long title: Archives of public health = Archives belges de sante publique
short title: Arch Public Health
ISSN: 0778-7367
ISSN (Online): 2049-3258
IsoAbbr: Arch Public Health
NlmId: 9208826
123:123
JrId: 40330
long title: Iranian journal of psychiatry
short title: Iran J Psychiatry
ISSN: 1735-4587
ISSN (Online): 2008-2215
IsoAbbr: Iran J Psychiatry
NlmId: 101302041
123:123
JrId: 40332
long title: Health economics review
short title: Health Econ Rev
ISSN: 
ISSN (Online): 2191-1991
IsoAbbr: Health Econ Rev
NlmId: 101583209
123:123
JrId: 40333
long title: Case reports in genetics
short title: Case Rep Genet
ISSN: 2090-6544
ISSN (Online): 2090-6552
IsoAbbr: Case Rep Genet
NlmId: 101583302
123:123
JrId: 40334
long title: Case reports in psychiatry
short title: Case Rep Psychiatry
ISSN: 2090-682X
ISSN (Online): 2090-6838
IsoAbbr: Case Rep Psychiatry
NlmId: 101583308
123:123
JrId: 40335
long title: Polish journal of radiology / Polish Medical Society of Radiology
short title: Pol J Radiol
ISSN: 1733-134X
ISSN (Online): 1899-0967
IsoAbbr: Pol J Radiol
NlmId: 101175532
123:123
JrId: 40336
long title: Biology of mood & anxiety disorders
short title: Biol Mood Anxiety Disord
ISSN: 
ISSN (Online): 2045-5380
IsoAbbr: Biol Mood Anxiety Disord
NlmId: 101580606
123:123
JrId: 40337
long title: APSP journal of case reports
short title: APSP J Case Rep
ISSN: 
ISSN (Online): 2218-8185
IsoAbbr: APSP J Case Rep
NlmId: 101570795
123:123
JrId: 40338
long title: Journal of dental research, dental clinics, dental prospects
short title: J Dent Res Dent Clin Dent Prospects
ISSN: 2008-210X
ISSN (Online): 2008-2118
IsoAbbr: J Dent Res Dent Clin Dent Prospects
NlmId: 101576035
123:123
JrId: 40339
long title: Archives of plastic surgery
short title: Arch Plast Surg
ISSN: 2234-6163
ISSN (Online): 2234-6171
IsoAbbr: Arch Plast Surg
NlmId: 101577999
123:123
JrId: 40340
long title: Journal of social work (London, England)
short title: J Soc Work (Lond)
ISSN: 1468-0173
ISSN (Online): 1741-296X
IsoAbbr: J Soc Work (Lond)
NlmId: 101157298
123:123
JrId: 40342
long title: Cilia
short title: Cilia
ISSN: 
ISSN (Online): 2046-2530
IsoAbbr: Cilia
NlmId: 101585639
123:123
JrId: 40347
long title: Annals of palliative medicine
short title: Ann Palliat Med
ISSN: 2224-5820
ISSN (Online): 2224-5839
IsoAbbr: Ann Palliat Med
NlmId: 101585484
123:123
JrId: 40348
long title: Multidimensional systems and signal processing
short title: Multidimens Syst Signal Process
ISSN: 0923-6082
ISSN (Online): 1573-0824
IsoAbbr: Multidimens Syst Signal Process
NlmId: 101585492
123:123
JrId: 40350
long title: Computational and structural biotechnology journal
short title: Comput Struct Biotechnol J
ISSN: 
ISSN (Online): 2001-0370
IsoAbbr: Comput Struct Biotechnol J
NlmId: 101585369
123:123
JrId: 40351
long title: Journal of vacuum science and technology. B, Nanotechnology & microelectronics : materials, processing, measurement, & phenomena : JVST B
short title: J Vac Sci Technol B Nanotechnol Microelectron
ISSN: 2166-2746
ISSN (Online): 2166-2754
IsoAbbr: J Vac Sci Technol B Nanotechnol Microelectron
NlmId: 101585681
123:123
JrId: 40352
long title: Journal of biomedical graphics and computing
short title: J Biomed Graph Comput
ISSN: 1925-4008
ISSN (Online): 1925-4016
IsoAbbr: J Biomed Graph Comput
NlmId: 101585682
123:123
JrId: 40357
long title: American journal of neurodegenerative disease
short title: Am J Neurodegener Dis
ISSN: 
ISSN (Online): 2165-591X
IsoAbbr: Am J Neurodegener Dis
NlmId: 101585753
123:123
JrId: 40358
long title: Pancreatic disorders & therapy
short title: Pancreat Disord Ther
ISSN: 
ISSN (Online): 2165-7092
IsoAbbr: Pancreat Disord Ther
NlmId: 101585754
123:123
JrId: 40360
long title: Clinical obesity
short title: Clin Obes
ISSN: 1758-8103
ISSN (Online): 1758-8111
IsoAbbr: Clin Obes
NlmId: 101560587
123:123
JrId: 40362
long title: Journal of catalysis
short title: J Catal
ISSN: 0021-9517
ISSN (Online): 1090-2694
IsoAbbr: J Catal
NlmId: 0374756
123:123
JrId: 40365
long title: Applied mathematics research express : AMRX
short title: Appl Math Res Express
ISSN: 1687-1200
ISSN (Online): 1687-1197
IsoAbbr: Appl Math Res Express
NlmId: 101585628
123:123
JrId: 40367
long title: Healthcare philanthropy
short title: Healthc Philanthr
ISSN: 2162-2493
ISSN (Online): 2162-2507
IsoAbbr: Healthc Philanthr
NlmId: 101585961
123:123
JrId: 40371
long title: ORNAC journal
short title: ORNAC J
ISSN: 1927-6141
ISSN (Online): 
IsoAbbr: ORNAC J
NlmId: 101586012
123:123
JrId: 40377
long title: Sheng Wu Wu Li Hsueh Bao
short title: Sheng Wu Wu Li Hsueh Bao
ISSN: 1000-6737
ISSN (Online): 
IsoAbbr: Sheng Wu Wu Li Hsueh Bao
NlmId: 9884714
123:123
JrId: 40382
long title: Translational cancer research
short title: Transl Cancer Res
ISSN: 2218-676X
ISSN (Online): 2219-6803
IsoAbbr: Transl Cancer Res
NlmId: 101585958
123:123
JrId: 40385
long title: Cell & developmental biology
short title: Cell Dev Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Cell Dev Biol
NlmId: 101586308
123:123
JrId: 40389
long title: Journal of applied biomaterials & functional materials
short title: J Appl Biomater Function Mater
ISSN: 
ISSN (Online): 2280-8000
IsoAbbr: J Appl Biomater Function Mater
NlmId: 101586617
123:123
JrId: 40391
long title: Journal of family & community medicine
short title: J Family Community Med
ISSN: 1319-1683
ISSN (Online): 2229-340X
IsoAbbr: J Family Community Med
NlmId: 100911100
123:123
JrId: 40394
long title: International journal of forensic mental health
short title: Int J Forensic Ment Health
ISSN: 1499-9013
ISSN (Online): 1932-9903
IsoAbbr: Int J Forensic Ment Health
NlmId: 101155398
123:123
JrId: 40395
long title: American journal of sexuality education
short title: Am J Sex Educ
ISSN: 1554-6128
ISSN (Online): 1554-6136
IsoAbbr: Am J Sex Educ
NlmId: 101224106
123:123
JrId: 40396
long title: Atlantic journal of communication
short title: Atl J Commun
ISSN: 1545-6870
ISSN (Online): 1545-6889
IsoAbbr: Atl J Commun
NlmId: 101586294
123:123
JrId: 40397
long title: Journal of stem cell research & therapy
short title: J Stem Cell Res Ther
ISSN: 
ISSN (Online): 2157-7633
IsoAbbr: J Stem Cell Res Ther
NlmId: 101586297
123:123
JrId: 40399
long title: Journal of steroids & hormonal science
short title: J Steroids Horm Sci
ISSN: 
ISSN (Online): 2157-7536
IsoAbbr: J Steroids Horm Sci
NlmId: 101586306
123:123
JrId: 40409
long title: Clinical and molecular hepatology
short title: Clin Mol Hepatol
ISSN: 2287-2728
ISSN (Online): 2287-285X
IsoAbbr: Clin Mol Hepatol
NlmId: 101586730
123:123
JrId: 40412
long title: Australasian emergency nursing journal : AENJ
short title: Australas Emerg Nurs J
ISSN: 1574-6267
ISSN (Online): 
IsoAbbr: Australas Emerg Nurs J
NlmId: 101270281
123:123
JrId: 40413
long title: Journal of research in health sciences
short title: J Res Health Sci
ISSN: 2228-7795
ISSN (Online): 2228-7809
IsoAbbr: J Res Health Sci
NlmId: 101480094
123:123
JrId: 40414
long title: Revista de psiquiatria y salud mental
short title: Rev Psiquiatr Salud Ment
ISSN: 1888-9891
ISSN (Online): 1989-4600
IsoAbbr: Rev Psiquiatr Salud Ment
NlmId: 101528851
123:123
JrId: 40416
long title: Semergen / Sociedad Espanola de Medicina Rural y Generalista
short title: Semergen
ISSN: 1138-3593
ISSN (Online): 1578-8865
IsoAbbr: Semergen
NlmId: 9610769
123:123
JrId: 40423
long title: Psychoanalytic dialogues
short title: Psychoanal Dialogues
ISSN: 1048-1885
ISSN (Online): 1940-9222
IsoAbbr: Psychoanal Dialogues
NlmId: 9101499
123:123
JrId: 40430
long title: Current nutrition reports
short title: Curr Nutr Rep
ISSN: 
ISSN (Online): 2161-3311
IsoAbbr: Curr Nutr Rep
NlmId: 101587480
123:123
JrId: 40433
long title: Brain disorders & therapy
short title: Brain Disord Ther
ISSN: 
ISSN (Online): 
IsoAbbr: Brain Disord Ther
NlmId: 101587502
123:123
JrId: 40434
long title: Discrete and continuous dynamical systems. Series A
short title: Discrete Contin Dyn Syst Ser A
ISSN: 1078-0947
ISSN (Online): 1553-5231
IsoAbbr: Discrete Contin Dyn Syst Ser A
NlmId: 101587507
123:123
JrId: 40437
long title: Journal of Alzheimer's Disease and Parkinsonism
short title: J Alzheimers Dis Parkinsonism
ISSN: 
ISSN (Online): 2161-0460
IsoAbbr: J Alzheimers Dis Parkinsonism
NlmId: 101587593
123:123
JrId: 40441
long title: Journal of fertilization in vitro
short title: J Fertili In Vitro
ISSN: 
ISSN (Online): 2165-7491
IsoAbbr: J Fertili In Vitro
NlmId: 101586942
123:123
JrId: 40443
long title: Advances in genomics and genetics
short title: Adv Genomics Genet
ISSN: 
ISSN (Online): 1179-9870
IsoAbbr: Adv Genomics Genet
NlmId: 101586945
123:123
JrId: 40446
long title: Revista espanola de cardiologia
short title: Rev Esp Cardiol (Engl)
ISSN: 
ISSN (Online): 1885-5857
IsoAbbr: Rev Esp Cardiol (Engl)
NlmId: 101587954
123:123
JrId: 40449
long title: Safety and health at work
short title: Saf Health Work
ISSN: 2093-7911
ISSN (Online): 2093-7997
IsoAbbr: Saf Health Work
NlmId: 101542940
123:123
JrId: 40450
long title: American journal of clinical and experimental immunology
short title: Am J Clin Exp Immunol
ISSN: 
ISSN (Online): 2164-7712
IsoAbbr: Am J Clin Exp Immunol
NlmId: 101587157
123:123
JrId: 40453
long title: Journal of natural history museum
short title: J Nat Hist Mus
ISSN: 0259-0964
ISSN (Online): 
IsoAbbr: J Nat Hist Mus
NlmId: 101588000
123:123
JrId: 40457
long title: Eye and brain
short title: Eye Brain
ISSN: 
ISSN (Online): 1179-2744
IsoAbbr: Eye Brain
NlmId: 101587774
123:123
JrId: 40460
long title: Journal of public health in Africa
short title: J Public Health Africa
ISSN: 2038-9922
ISSN (Online): 2038-9930
IsoAbbr: J Public Health Africa
NlmId: 101586943
123:123
JrId: 40461
long title: Current physical chemistry
short title: Curr Phys Chem
ISSN: 1877-9468
ISSN (Online): 1877-9476
IsoAbbr: Curr Phys Chem
NlmId: 101574540
123:123
JrId: 40469
long title: CADTH technology overviews
short title: CADTH Technol Overv
ISSN: 
ISSN (Online): 1481-4501
IsoAbbr: CADTH Technol Overv
NlmId: 101566385
123:123
JrId: 40470
long title: Case reports in endocrinology
short title: Case Report Endocrinol
ISSN: 2090-6501
ISSN (Online): 2090-651X
IsoAbbr: Case Report Endocrinol
NlmId: 101576457
123:123
JrId: 40471
long title: Autism research and treatment
short title: Autism Res Treat
ISSN: 2090-1925
ISSN (Online): 2090-1933
IsoAbbr: Autism Res Treat
NlmId: 101576459
123:123
JrId: 40472
long title: Case reports in hematology
short title: Case Report Hematol
ISSN: 2090-6560
ISSN (Online): 2090-6579
IsoAbbr: Case Report Hematol
NlmId: 101576456
123:123
JrId: 40473
long title: Case reports in rheumatology
short title: Case Report Rheumatol
ISSN: 2090-6889
ISSN (Online): 2090-6897
IsoAbbr: Case Report Rheumatol
NlmId: 101585353
123:123
JrId: 40474
long title: Case reports in pulmonology
short title: Case Rep Pulmonol
ISSN: 2090-6846
ISSN (Online): 2090-6854
IsoAbbr: Case Rep Pulmonol
NlmId: 101585355
123:123
JrId: 40475
long title: Case reports in vascular medicine
short title: Case Report Vasc Med
ISSN: 2090-6986
ISSN (Online): 2090-6994
IsoAbbr: Case Report Vasc Med
NlmId: 101585357
123:123
JrId: 40476
long title: Frontiers in cellular and infection microbiology
short title: Front Cell Infect Microbiol
ISSN: 
ISSN (Online): 2235-2988
IsoAbbr: Front Cell Infect Microbiol
NlmId: 101585359
123:123
JrId: 40477
long title: International journal of pharmaceutical investigation
short title: Int J Pharm Investig
ISSN: 2230-973X
ISSN (Online): 2230-9713
IsoAbbr: Int J Pharm Investig
NlmId: 101580610
123:123
JrId: 40478
long title: Antimicrobial resistance and infection control
short title: Antimicrob Resist Infect Control
ISSN: 
ISSN (Online): 2047-2994
IsoAbbr: Antimicrob Resist Infect Control
NlmId: 101585411
123:123
JrId: 40479
long title: Infection ecology & epidemiology
short title: Infect Ecol Epidemiol
ISSN: 
ISSN (Online): 2000-8686
IsoAbbr: Infect Ecol Epidemiol
NlmId: 101579795
123:123
JrId: 40480
long title: Clinical medicine insights. Endocrinology and diabetes
short title: Clin Med Insights Endocrinol Diabetes
ISSN: 
ISSN (Online): 1179-5514
IsoAbbr: Clin Med Insights Endocrinol Diabetes
NlmId: 101578235
123:123
JrId: 40485
long title: Epilepsy research and treatment
short title: Epilepsy Res Treat
ISSN: 2090-1348
ISSN (Online): 2090-1356
IsoAbbr: Epilepsy Res Treat
NlmId: 101576602
123:123
JrId: 40486
long title: Case reports in otolaryngology
short title: Case Report Otolaryngol
ISSN: 2090-6765
ISSN (Online): 2090-6773
IsoAbbr: Case Report Otolaryngol
NlmId: 101576603
123:123
JrId: 40487
long title: Case reports in pathology
short title: Case Report Pathol
ISSN: 2090-6781
ISSN (Online): 2090-679X
IsoAbbr: Case Report Pathol
NlmId: 101576609
123:123
JrId: 40492
long title: International journal of optics
short title: Int J Opt
ISSN: 1687-9384
ISSN (Online): 1687-9392
IsoAbbr: Int J Opt
NlmId: 101588650
123:123
JrId: 40494
long title: Global heart
short title: Glob Heart
ISSN: 2211-8160
ISSN (Online): 2211-8179
IsoAbbr: Glob Heart
NlmId: 101584391
123:123
JrId: 40500
long title: Biology : open access journal
short title: Biology (Basel)
ISSN: 
ISSN (Online): 2079-7737
IsoAbbr: Biology (Basel)
NlmId: 101587988
123:123
JrId: 40506
long title: Korean journal of pathology
short title: Korean J Pathol
ISSN: 1738-1843
ISSN (Online): 2092-8920
IsoAbbr: Korean J Pathol
NlmId: 101275976
123:123
JrId: 40507
long title: Iranian endodontic journal
short title: Iran Endod J
ISSN: 1735-7497
ISSN (Online): 2008-2746
IsoAbbr: Iran Endod J
NlmId: 101497347
123:123
JrId: 40508
long title: Multidisciplinary respiratory medicine
short title: Multidiscip Respir Med
ISSN: 1828-695X
ISSN (Online): 2049-6958
IsoAbbr: Multidiscip Respir Med
NlmId: 101477642
123:123
JrId: 40510
long title: Schizophrenia research and treatment
short title: Schizophr Res Treatment
ISSN: 2090-2085
ISSN (Online): 2090-2093
IsoAbbr: Schizophr Res Treatment
NlmId: 101576450
123:123
JrId: 40511
long title: Israel journal of health policy research
short title: Isr J Health Policy Res
ISSN: 
ISSN (Online): 2045-4015
IsoAbbr: Isr J Health Policy Res
NlmId: 101584158
123:123
JrId: 40512
long title: MicrobiologyOpen
short title: Microbiologyopen
ISSN: 
ISSN (Online): 2045-8827
IsoAbbr: Microbiologyopen
NlmId: 101588314
123:123
JrId: 40515
long title: Radiation oncology journal
short title: Radiat Oncol J
ISSN: 2234-1900
ISSN (Online): 2234-3164
IsoAbbr: Radiat Oncol J
NlmId: 101577577
123:123
JrId: 40517
long title: African journal of drug and alcohol studies
short title: Afr J Drug Alcohol Stud
ISSN: 1531-4065
ISSN (Online): 
IsoAbbr: Afr J Drug Alcohol Stud
NlmId: 100967158
123:123
JrId: 40519
long title: Organic electronics
short title: Org Electron
ISSN: 1566-1199
ISSN (Online): 1878-5530
IsoAbbr: Org Electron
NlmId: 101588591
123:123
JrId: 40520
long title: Current applied physics : the official journal of the Korean Physical Society
short title: Curr Appl Phys
ISSN: 1567-1739
ISSN (Online): 1878-1675
IsoAbbr: Curr Appl Phys
NlmId: 101588603
123:123
JrId: 40522
long title: Case reports in neurological medicine
short title: Case Report Neurol Med
ISSN: 2090-6668
ISSN (Online): 2090-6676
IsoAbbr: Case Report Neurol Med
NlmId: 101576451
123:123
JrId: 40524
long title: Adipocyte
short title: Adipocyte
ISSN: 2162-3945
ISSN (Online): 2162-397X
IsoAbbr: Adipocyte
NlmId: 101567863
123:123
JrId: 40525
long title: Population, space and place
short title: Popul Space Place
ISSN: 1544-8444
ISSN (Online): 1544-8452
IsoAbbr: Popul Space Place
NlmId: 101588931
123:123
JrId: 40527
long title: Medecine et sante tropicales
short title: Med Sante Trop
ISSN: 2261-3684
ISSN (Online): 2261-2211
IsoAbbr: Med Sante Trop
NlmId: 101581406
123:123
JrId: 40528
long title: Iranian journal of medical sciences
short title: Iran J Med Sci
ISSN: 0253-0716
ISSN (Online): 1735-3688
IsoAbbr: Iran J Med Sci
NlmId: 8104374
123:123
JrId: 40531
long title: Southern med review
short title: South Med Rev
ISSN: 
ISSN (Online): 1174-2704
IsoAbbr: South Med Rev
NlmId: 101571840
123:123
JrId: 40533
long title: IT professional
short title: IT Prof
ISSN: 1520-9202
ISSN (Online): 1941-045X
IsoAbbr: IT Prof
NlmId: 101213162
123:123
JrId: 40538
long title: BIO-complexity
short title: BIOcomplexity
ISSN: 
ISSN (Online): 2151-7444
IsoAbbr: BIOcomplexity
NlmId: 101589674
123:123
JrId: 40544
long title: Current respiratory care reports
short title: Curr Respir Care Rep
ISSN: 
ISSN (Online): 2161-332X
IsoAbbr: Curr Respir Care Rep
NlmId: 101587973
123:123
JrId: 40546
long title: Degenerative neurological and neuromuscular disease
short title: Degener Neurol Neuromuscul Dis
ISSN: 
ISSN (Online): 1179-9900
IsoAbbr: Degener Neurol Neuromuscul Dis
NlmId: 101587980
123:123
JrId: 40548
long title: Journal of the Institute of Agriculture and Animal Science
short title: J Inst Agric Anim Sci
ISSN: 1018-6182
ISSN (Online): 
IsoAbbr: J Inst Agric Anim Sci
NlmId: 101587993
123:123
JrId: 40549
long title: Banko janakari
short title: Banko Janakari
ISSN: 1016-0582
ISSN (Online): 1996-8612
IsoAbbr: Banko Janakari
NlmId: 101588001
123:123
JrId: 40550
long title: Oncology & hematology review
short title: Oncol Hematol Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Oncol Hematol Rev
NlmId: 101586931
123:123
JrId: 40559
long title: BMC pharmacology & toxicology
short title: BMC Pharmacol Toxicol
ISSN: 
ISSN (Online): 2050-6511
IsoAbbr: BMC Pharmacol Toxicol
NlmId: 101590449
123:123
JrId: 40562
long title: Journal of medical and biological engineering
short title: J Med Biol Eng
ISSN: 1609-0985
ISSN (Online): 
IsoAbbr: J Med Biol Eng
NlmId: 101123071
123:123
JrId: 40567
long title: Journal on data semantics
short title: J Data Semant
ISSN: 1861-2032
ISSN (Online): 1861-2040
IsoAbbr: J Data Semant
NlmId: 101590591
123:123
JrId: 40569
long title: Journal of terrorism research
short title: J Terror Res
ISSN: 
ISSN (Online): 2049-7040
IsoAbbr: J Terror Res
NlmId: 101589948
123:123
JrId: 40572
long title: Electronic journal of combinatorics
short title: Electron J Comb
ISSN: 
ISSN (Online): 1077-8926
IsoAbbr: Electron J Comb
NlmId: 101589964
123:123
JrId: 40573
long title: Journal of Huntington's disease
short title: J Huntingtons Dis
ISSN: 1879-6397
ISSN (Online): 1879-6400
IsoAbbr: J Huntingtons Dis
NlmId: 101589965
123:123
JrId: 40579
long title: Arbeiten aus dem Paul-Ehrlich-Institut (Bundesinstitut fur Impfstoffe und biomedizinische Arzneimittel) Langen/Hessen
short title: Arb Paul Ehrlich Inst Bundesinstitut Impfstoffe Biomed Arzneim Langen Hess
ISSN: 
ISSN (Online): 
IsoAbbr: Arb Paul Ehrlich Inst Bundesinstitut Impfstoffe Biomed Arzneim Langen Hess
NlmId: 101590917
123:123
JrId: 40580
long title: The international journal of occupational and environmental medicine
short title: Int J Occup Environ Med
ISSN: 2008-6520
ISSN (Online): 2008-6814
IsoAbbr: Int J Occup Environ Med
NlmId: 101535763
123:123
JrId: 40587
long title: Dermatology and therapy
short title: Dermatol Ther (Heidelb)
ISSN: 
ISSN (Online): 2190-9172
IsoAbbr: Dermatol Ther (Heidelb)
NlmId: 101590450
123:123
JrId: 40588
long title: eLife
short title: elife
ISSN: 
ISSN (Online): 2050-084X
IsoAbbr: elife
NlmId: 101579614
123:123
JrId: 40607
long title: Adolescent psychiatry
short title: Adolesc Psychiatry (Hilversum)
ISSN: 2210-6766
ISSN (Online): 2210-6774
IsoAbbr: Adolesc Psychiatry (Hilversum)
NlmId: 101574825
123:123
JrId: 40614
long title: SMPTE motion imaging journal
short title: SMPTE Motion Imaging J
ISSN: 1545-0279
ISSN (Online): 2160-2492
IsoAbbr: SMPTE Motion Imaging J
NlmId: 101160560
123:123
JrId: 40625
long title: Computers & operations research
short title: Comput Oper Res
ISSN: 0305-0548
ISSN (Online): 1873-765X
IsoAbbr: Comput Oper Res
NlmId: 101590913
123:123
JrId: 40627
long title: Architectural science review
short title: Archit Sci Rev
ISSN: 0003-8628
ISSN (Online): 
IsoAbbr: Archit Sci Rev
NlmId: 101592082
123:123
JrId: 40634
long title: International journal of pharmaceutical compounding
short title: Int J Pharm Compd
ISSN: 1092-4221
ISSN (Online): 1943-5223
IsoAbbr: Int J Pharm Compd
NlmId: 9706294
123:123
JrId: 40644
long title: BioNanoScience
short title: Bionanoscience
ISSN: 2191-1630
ISSN (Online): 2191-1649
IsoAbbr: Bionanoscience
NlmId: 101590778
123:123
JrId: 40654
long title: Journal of yoga & physical therapy
short title: J Yoga Phys Ther
ISSN: 
ISSN (Online): 2157-7595
IsoAbbr: J Yoga Phys Ther
NlmId: 101592543
123:123
JrId: 40659
long title: Genomics & informatics
short title: Genomics Inform
ISSN: 1598-866X
ISSN (Online): 2234-0742
IsoAbbr: Genomics Inform
NlmId: 101223836
123:123
JrId: 40661
long title: Korean journal of orthodontics
short title: Korean J Orthod
ISSN: 2234-7518
ISSN (Online): 2005-372X
IsoAbbr: Korean J Orthod
NlmId: 101582382
123:123
JrId: 40672
long title: Indian dermatology online journal
short title: Indian Dermatol Online J
ISSN: 2229-5178
ISSN (Online): 2249-5673
IsoAbbr: Indian Dermatol Online J
NlmId: 101586880
123:123
JrId: 40675
long title: Tuberculosis and respiratory diseases
short title: Tuberc Respir Dis (Seoul)
ISSN: 1738-3536
ISSN (Online): 2005-6184
IsoAbbr: Tuberc Respir Dis (Seoul)
NlmId: 101479418
123:123
JrId: 40680
long title: Annals of parasitology
short title: Ann Parasitol
ISSN: 2299-0631
ISSN (Online): 
IsoAbbr: Ann Parasitol
NlmId: 101593588
123:123
JrId: 40711
long title: Journal of broadcasting & electronic media
short title: J Broadcast Electron Media
ISSN: 0883-8151
ISSN (Online): 1550-6878
IsoAbbr: J Broadcast Electron Media
NlmId: 101594232
123:123
JrId: 40714
long title: Alcohol research : current reviews
short title: Alcohol Res
ISSN: 2168-3492
ISSN (Online): 2169-4796
IsoAbbr: Alcohol Res
NlmId: 101594475
123:123
JrId: 40725
long title: Journal of American culture (Malden, Mass. : 2003)
short title: J Am Cult (Malden)
ISSN: 1542-7331
ISSN (Online): 1542-734X
IsoAbbr: J Am Cult (Malden)
NlmId: 101594682


==> bvm2018-issn.txt <==
123:123
JrId: 1
long title: AADE editors' journal
short title: AADE Ed J
ISSN: 0160-6999
ISSN (Online): 
IsoAbbr: AADE Ed J
NlmId: 7708172
123:123
JrId: 2
long title: AANA journal
short title: AANA J
ISSN: 0094-6354
ISSN (Online): 
IsoAbbr: AANA J
NlmId: 0431420
123:123
JrId: 3
long title: AARN news letter
short title: AARN News Lett
ISSN: 0001-0197
ISSN (Online): 
IsoAbbr: AARN News Lett
NlmId: 1251052
123:123
JrId: 4
long title: [Nihon shika hyoron] The Nippon dental review
short title: Nihon Shika Hyoron
ISSN: 0289-0909
ISSN (Online): 
IsoAbbr: Nihon Shika Hyoron
NlmId: 19130390R
123:123
JrId: 5
long title: Academia Peruana de Cirugia
short title: Acad Peru Cir
ISSN: 0001-3854
ISSN (Online): 
IsoAbbr: Acad Peru Cir
NlmId: 14490460R
123:123
JrId: 6
long title: Academy review of the California Academy of Periodontology, United States Section, ARPA Internationale
short title: Acad Rev Calif Acad Periodontol
ISSN: 0008-0810
ISSN (Online): 
IsoAbbr: Acad Rev Calif Acad Periodontol
NlmId: 7503275
123:123
JrId: 7
long title: Acarologia
short title: Acarologia
ISSN: 0044-586X
ISSN (Online): 
IsoAbbr: Acarologia
NlmId: 14510400R
123:123
JrId: 9
long title: Acquisitions medicales recentes
short title: Acquis Med Recent
ISSN: 0075-4463
ISSN (Online): 
IsoAbbr: Acquis Med Recent
NlmId: 0373054
123:123
JrId: 11
long title: Activitas nervosa superior
short title: Act Nerv Super (Praha)
ISSN: 0001-7604
ISSN (Online): 
IsoAbbr: Act Nerv Super (Praha)
NlmId: 0400662
123:123
JrId: 12
long title: Acta allergologica
short title: Acta Allergol
ISSN: 0001-5148
ISSN (Online): 
IsoAbbr: Acta Allergol
NlmId: 0370567
123:123
JrId: 13
long title: Acta anaesthesiologica
short title: Acta Anaesthesiol
ISSN: 0001-5156
ISSN (Online): 
IsoAbbr: Acta Anaesthesiol
NlmId: 0340732
123:123
JrId: 14
long title: Acta anaesthesiologica Belgica
short title: Acta Anaesthesiol Belg
ISSN: 0001-5164
ISSN (Online): 
IsoAbbr: Acta Anaesthesiol Belg
NlmId: 0421022
123:123
JrId: 15
long title: Acta anaesthesiologica Scandinavica
short title: Acta Anaesthesiol Scand
ISSN: 0001-5172
ISSN (Online): 1399-6576
IsoAbbr: Acta Anaesthesiol Scand
NlmId: 0370270
123:123
JrId: 16
long title: Acta anaesthesiologica Scandinavica. Supplementum
short title: Acta Anaesthesiol Scand Suppl
ISSN: 0515-2720
ISSN (Online): 
IsoAbbr: Acta Anaesthesiol Scand Suppl
NlmId: 0370271
123:123
JrId: 17
long title: Acta anatomica
short title: Acta Anat (Basel)
ISSN: 0001-5180
ISSN (Online): 
IsoAbbr: Acta Anat (Basel)
NlmId: 0370272
123:123
JrId: 18
long title: Kaibogaku zasshi. Journal of anatomy
short title: Kaibogaku Zasshi
ISSN: 0022-7722
ISSN (Online): 
IsoAbbr: Kaibogaku Zasshi
NlmId: 0413526
123:123
JrId: 19
long title: Acta biochimica et biophysica_ Academiae Scientiarum Hungaricae
short title: Acta Biochim Biophys Acad Sci Hung
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Biochim. Biophys. Acad. Sci. Hung.
NlmId: 0067725
123:123
JrId: 20
long title: Acta biochimica Polonica
short title: Acta Biochim Pol
ISSN: 0001-527X
ISSN (Online): 1734-154X
IsoAbbr: Acta Biochim. Pol.
NlmId: 14520300R
123:123
JrId: 21
long title: Across the board
short title: Across Board (NY)
ISSN: 0147-1554
ISSN (Online): 
IsoAbbr: Across Board (NY)
NlmId: 9877747
123:123
JrId: 22
long title: Acta biologica Academiae Scientiarum Hungaricae
short title: Acta Biol Acad Sci Hung
ISSN: 0001-5288
ISSN (Online): 
IsoAbbr: Acta Biol Acad Sci Hung
NlmId: 0370274
123:123
JrId: 23
long title: Academy of management review. Academy of Management
short title: Acad Manage Rev
ISSN: 0363-7425
ISSN (Online): 
IsoAbbr: Acad Manage Rev
NlmId: 9877758
123:123
JrId: 24
long title: Acta biochimica et biophysica Hungarica
short title: Acta Biochim Biophys Hung
ISSN: 0237-6261
ISSN (Online): 
IsoAbbr: Acta Biochim. Biophys. Hung.
NlmId: 8701158
123:123
JrId: 25
long title: Acta biologiae experimentalis
short title: Acta Biol Exp (Warsz)
ISSN: 0365-0820
ISSN (Online): 
IsoAbbr: Acta Biol Exp (Warsz)
NlmId: 1246764
123:123
JrId: 27
long title: Academy of Management journal. Academy of Management
short title: Acad Manage J
ISSN: 0001-4273
ISSN (Online): 
IsoAbbr: Acad Manage J
NlmId: 7703609
123:123
JrId: 28
long title: Acta Belgica. Medica physica : organe officiel de la Societe royale belge de medecine physique et de rehabilitation
short title: Acta Belg Med Phys
ISSN: 0771-5684
ISSN (Online): 
IsoAbbr: Acta Belg Med Phys
NlmId: 8307581
123:123
JrId: 29
long title: Shi yan sheng wu xue bao
short title: Shi Yan Sheng Wu Xue Bao
ISSN: 0001-5334
ISSN (Online): 
IsoAbbr: Shi Yan Sheng Wu Xue Bao
NlmId: 0413570
123:123
JrId: 30
long title: Acta biologica Hungarica
short title: Acta Biol Hung
ISSN: 0236-5383
ISSN (Online): 
IsoAbbr: Acta. Biol. Hung.
NlmId: 8404358
123:123
JrId: 31
long title: Acta biologica et medica
short title: Acta Biol Med (Gdansk)
ISSN: 0065-1087
ISSN (Online): 
IsoAbbr: Acta Biol Med (Gdansk)
NlmId: 0370275
123:123
JrId: 32
long title: Acta biologica et medica Germanica
short title: Acta Biol Med Ger
ISSN: 0001-5318
ISSN (Online): 
IsoAbbr: Acta Biol. Med. Ger.
NlmId: 0370276
123:123
JrId: 33
long title: Acta bio-medica de L'Ateneo parmense : organo della Societa di medicina e scienze naturali di Parma
short title: Acta Biomed Ateneo Parmense
ISSN: 0392-4203
ISSN (Online): 
IsoAbbr: Acta Biomed Ateneo Parmense
NlmId: 8106323
123:123
JrId: 34
long title: Acta biotheoretica
short title: Acta Biotheor
ISSN: 0001-5342
ISSN (Online): 1572-8358
IsoAbbr: Acta Biotheor.
NlmId: 0421520
123:123
JrId: 35
long title: Acta cancerologica
short title: Acta Cancerol (Lima)
ISSN: 1013-5545
ISSN (Online): 1810-8296
IsoAbbr: Acta Cancerol (Lima)
NlmId: 0370300
123:123
JrId: 36
long title: Acta cardiologica
short title: Acta Cardiol
ISSN: 0001-5385
ISSN (Online): 1784-973X
IsoAbbr: Acta Cardiol
NlmId: 0370570
123:123
JrId: 38
long title: Acta chemica Scandinavica. Series A: Physical and inorganic chemistry
short title: Acta Chem Scand A
ISSN: 0302-4377
ISSN (Online): 
IsoAbbr: Acta Chem Scand A
NlmId: 0421761
123:123
JrId: 39
long title: Acta chemica Scandinavica. Series B: Organic chemistry and biochemistry
short title: Acta Chem Scand B
ISSN: 0302-4369
ISSN (Online): 
IsoAbbr: Acta Chem. Scand., B, Org. Chem. Biochem.
NlmId: 0421265
123:123
JrId: 40
long title: Acta chirurgica Academiae Scientiarum Hungaricae
short title: Acta Chir Acad Sci Hung
ISSN: 0001-5431
ISSN (Online): 
IsoAbbr: Acta Chir Acad Sci Hung
NlmId: 2984283R
123:123
JrId: 41
long title: Acta chirurgica Hungarica
short title: Acta Chir Hung
ISSN: 0231-4614
ISSN (Online): 
IsoAbbr: Acta Chir Hung
NlmId: 8309977
123:123
JrId: 42
long title: Acta cardiologica. Supplementum
short title: Acta Cardiol Suppl
ISSN: 0373-7934
ISSN (Online): 
IsoAbbr: Acta Cardiol Suppl
NlmId: 0376316
123:123
JrId: 43
long title: Acta chirurgica Belgica
short title: Acta Chir Belg
ISSN: 0001-5458
ISSN (Online): 
IsoAbbr: Acta Chir. Belg.
NlmId: 0370571
123:123
JrId: 44
long title: Acta chirurgica Italica
short title: Acta Chir Ital
ISSN: 0001-5466
ISSN (Online): 
IsoAbbr: Acta Chir Ital
NlmId: 0370303
123:123
JrId: 45
long title: Acta chirurgica Iugoslavica
short title: Acta Chir Iugosl
ISSN: 0354-950X
ISSN (Online): 
IsoAbbr: Acta Chir Iugosl
NlmId: 0372631
123:123
JrId: 46
long title: Acta chirurgiae orthopaedicae et traumatologiae Cechoslovaca
short title: Acta Chir Orthop Traumatol Cech
ISSN: 0001-5415
ISSN (Online): 
IsoAbbr: Acta Chir Orthop Traumatol Cech
NlmId: 0407123
123:123
JrId: 47
long title: Acta chirurgiae plasticae
short title: Acta Chir Plast
ISSN: 0001-5423
ISSN (Online): 
IsoAbbr: Acta Chir Plast
NlmId: 0370301
123:123
JrId: 48
long title: Acta chirurgica Scandinavica
short title: Acta Chir Scand
ISSN: 0001-5482
ISSN (Online): 
IsoAbbr: Acta Chir Scand
NlmId: 7906530
123:123
JrId: 49
long title: Acta chirurgica Scandinavica. Supplementum
short title: Acta Chir Scand Suppl
ISSN: 0301-1860
ISSN (Online): 
IsoAbbr: Acta Chir Scand Suppl
NlmId: 0370305
123:123
JrId: 50
long title: Acta cientifica venezolana
short title: Acta Cient Venez
ISSN: 0001-5504
ISSN (Online): 
IsoAbbr: Acta Cient. Venez.
NlmId: 0070154
123:123
JrId: 51
long title: Acta clinica Belgica
short title: Acta Clin Belg
ISSN: 0001-5512
ISSN (Online): 
IsoAbbr: Acta Clin Belg
NlmId: 0370306
123:123
JrId: 52
long title: Acta clinica Belgica. Supplementum
short title: Acta Clin Belg Suppl
ISSN: 0567-7386
ISSN (Online): 
IsoAbbr: Acta Clin Belg Suppl
NlmId: 0043523
123:123
JrId: 53
long title: Acta clinica odontologica : organo de difusion academica de Sociedad Antioquena de Endodoncistas ... [et al.]
short title: Acta Clin Odontol
ISSN: 0120-9906
ISSN (Online): 
IsoAbbr: Acta Clin Odontol
NlmId: 8503035
123:123
JrId: 54
long title: Acta crystallographica
short title: Acta Crystallogr
ISSN: 0365-110X
ISSN (Online): 
IsoAbbr: Acta Crystallogr
NlmId: 0211526
123:123
JrId: 55
long title: Acta crystallographica. Section A, Crystal physics, diffraction, theoretical and general crystallography
short title: Acta Crystallogr A
ISSN: 0567-7394
ISSN (Online): 
IsoAbbr: Acta Crystallogr A
NlmId: 0211627
123:123
JrId: 57
long title: Acta cytologica
short title: Acta Cytol
ISSN: 0001-5547
ISSN (Online): 1938-2650
IsoAbbr: Acta Cytol.
NlmId: 0370307
123:123
JrId: 58
long title: Acta embryologiae et morphologiae experimentalis ("Halocynthia" Association")
short title: Acta Embryol Morphol Exp
ISSN: 0391-9706
ISSN (Online): 
IsoAbbr: Acta Embryol Morphol Exp
NlmId: 8108943
123:123
JrId: 59
long title: Acta dermatologica-Kyoto. English edition
short title: Acta Dermatol Kyoto Engl Ed
ISSN: 0376-0189
ISSN (Online): 
IsoAbbr: Acta Dermatol Kyoto Engl Ed
NlmId: 0266344
123:123
JrId: 60
long title: Acta dermato-venereologica
short title: Acta Derm Venereol
ISSN: 0001-5555
ISSN (Online): 1651-2057
IsoAbbr: Acta Derm. Venereol.
NlmId: 0370310
123:123
JrId: 61
long title: Acta dermato-venereologica. Supplementum
short title: Acta Derm Venereol Suppl (Stockh)
ISSN: 0365-8341
ISSN (Online): 
IsoAbbr: Acta Derm Venereol Suppl (Stockh)
NlmId: 0370311
123:123
JrId: 62
long title: Hifuka kiyo. Acta dermatologica
short title: Hifuka Kiyo
ISSN: 0065-1176
ISSN (Online): 
IsoAbbr: Hifuka Kiyo
NlmId: 1305010
123:123
JrId: 63
long title: Acta diabetologica latina
short title: Acta Diabetol Lat
ISSN: 0001-5563
ISSN (Online): 
IsoAbbr: Acta Diabetol Lat
NlmId: 0123567
123:123
JrId: 64
long title: Acta embryologiae experimentalis
short title: Acta Embryol Exp (Palermo)
ISSN: 0065-1184
ISSN (Online): 
IsoAbbr: Acta Embryol Exp (Palermo)
NlmId: 0236000
123:123
JrId: 65
long title: Acta embryologiae et morphologiae experimentalis
short title: Acta Embryol Morphol Exp
ISSN: 0567-7416
ISSN (Online): 
IsoAbbr: Acta Embryol Morphol Exp
NlmId: 0235532
123:123
JrId: 66
long title: Acta endocrinologica
short title: Acta Endocrinol (Copenh)
ISSN: 0001-5598
ISSN (Online): 
IsoAbbr: Acta Endocrinol.
NlmId: 0370312
123:123
JrId: 67
long title: Acta endocrinologica. Supplementum
short title: Acta Endocrinol Suppl (Copenh)
ISSN: 0300-9750
ISSN (Online): 
IsoAbbr: Acta Endocrinol Suppl (Copenh)
NlmId: 0370313
123:123
JrId: 68
long title: Acta Europaea fertilitatis
short title: Acta Eur Fertil
ISSN: 0587-2421
ISSN (Online): 
IsoAbbr: Acta Eur. Fertil.
NlmId: 1300660
123:123
JrId: 69
long title: Acta gastro-enterologica Belgica
short title: Acta Gastroenterol Belg
ISSN: 0001-5644
ISSN (Online): 
IsoAbbr: Acta Gastroenterol. Belg.
NlmId: 0414075
123:123
JrId: 70
long title: Acta gastroenterologica Latinoamericana
short title: Acta Gastroenterol Latinoam
ISSN: 0300-9033
ISSN (Online): 
IsoAbbr: Acta Gastroenterol. Latinoam.
NlmId: 0261505
123:123
JrId: 71
long title: Acta genetica et statistica medica
short title: Acta Genet Stat Med
ISSN: 0567-7440
ISSN (Online): 
IsoAbbr: Acta Genet Stat Med
NlmId: 0200600
123:123
JrId: 72
long title: Acta geneticae medicae et gemellologiae
short title: Acta Genet Med Gemellol (Roma)
ISSN: 0001-5660
ISSN (Online): 
IsoAbbr: Acta Genet Med Gemellol (Roma)
NlmId: 0370314
123:123
JrId: 73
long title: Acta gerontologica
short title: Acta Gerontol (Milano)
ISSN: 0001-5741
ISSN (Online): 
IsoAbbr: Acta Gerontol (Milano)
NlmId: 7501996
123:123
JrId: 74
long title: Acta ginecologica
short title: Acta Ginecol (Madr)
ISSN: 0001-5776
ISSN (Online): 
IsoAbbr: Acta Ginecol (Madr)
NlmId: 0370317
123:123
JrId: 75
long title: Acta gynaecologica et obstetrica Hispano-Lusitana
short title: Acta Gynaecol Obstet Hisp Lusit
ISSN: 0001-5784
ISSN (Online): 
IsoAbbr: Acta Gynaecol Obstet Hisp Lusit
NlmId: 0147664
123:123
JrId: 76
long title: Acta haematologica
short title: Acta Haematol
ISSN: 0001-5792
ISSN (Online): 1421-9662
IsoAbbr: Acta Haematol.
NlmId: 0141053
123:123
JrId: 77
long title: Nihon Ketsueki Gakkai zasshi : journal of Japan Haematological Society
short title: Nihon Ketsueki Gakkai Zasshi
ISSN: 0001-5806
ISSN (Online): 
IsoAbbr: Nippon Ketsueki Gakkai Zasshi
NlmId: 2984803R
123:123
JrId: 78
long title: Acta haematologica Polonica
short title: Acta Haematol Pol
ISSN: 0001-5814
ISSN (Online): 
IsoAbbr: Acta Haematol Pol
NlmId: 0262610
123:123
JrId: 79
long title: Acta hepato-gastroenterologica
short title: Acta Hepatogastroenterol (Stuttg)
ISSN: 0300-970X
ISSN (Online): 
IsoAbbr: Acta Hepatogastroenterol (Stuttg)
NlmId: 0340734
123:123
JrId: 80
long title: Acta historica scientiarum naturalium et medicinalium
short title: Acta Hist Sci Nat Med
ISSN: 0065-1311
ISSN (Online): 
IsoAbbr: Acta Hist Sci Nat Med
NlmId: 0416660
123:123
JrId: 81
long title: Acta histochemica
short title: Acta Histochem
ISSN: 0065-1281
ISSN (Online): 1618-0372
IsoAbbr: Acta Histochem.
NlmId: 0370320
123:123
JrId: 82
long title: Acta iberica radiologica-cancerologica
short title: Acta Iber Radiol Cancerol
ISSN: 0001-589X
ISSN (Online): 
IsoAbbr: Acta Iber Radiol Cancerol
NlmId: 0370321
123:123
JrId: 83
long title: Acta isotopica
short title: Acta Isot (Padova)
ISSN: 0001-5911
ISSN (Online): 
IsoAbbr: Acta Isot (Padova)
NlmId: 0421025
123:123
JrId: 84
long title: Acta Leidensia
short title: Acta Leiden
ISSN: 0065-1362
ISSN (Online): 
IsoAbbr: Acta Leiden.
NlmId: 0413650
123:123
JrId: 85
long title: Igaku kenkyu. Acta medica
short title: Igaku Kenkyu
ISSN: 0076-597X
ISSN (Online): 
IsoAbbr: Igaku Kenkyu
NlmId: 0421144
123:123
JrId: 86
long title: Acta medica Academiae Scientiarum Hungaricae
short title: Acta Med Acad Sci Hung
ISSN: 0001-5989
ISSN (Online): 
IsoAbbr: Acta Med Acad Sci Hung
NlmId: 0370323
123:123
JrId: 87
long title: Acta medica Austriaca
short title: Acta Med Austriaca
ISSN: 0303-8173
ISSN (Online): 1563-2571
IsoAbbr: Acta Med. Austriaca
NlmId: 7501997
123:123
JrId: 88
long title: Acta medica Austriaca. Supplement
short title: Acta Med Austriaca Suppl
ISSN: 0303-8181
ISSN (Online): 
IsoAbbr: Acta Med Austriaca Suppl
NlmId: 7502262
123:123
JrId: 89
long title: Acute care
short title: Acute Care
ISSN: 0254-0819
ISSN (Online): 
IsoAbbr: Acute Care
NlmId: 8412026
123:123
JrId: 90
long title: Acta medica et biologica
short title: Acta Med Biol (Niigata)
ISSN: 0567-7734
ISSN (Online): 
IsoAbbr: Acta Med. Biol. (Niigata)
NlmId: 0243663
123:123
JrId: 91
long title: Perspectives (Gerontological Nursing Association (Canada))
short title: Perspectives
ISSN: 0831-7445
ISSN (Online): 
IsoAbbr: Perspectives
NlmId: 8500942
123:123
JrId: 92
long title: Acta medica Italica di medicina tropicale e subtropicale e di gastroenterologia
short title: Acta Med Ital Med Trop Subtrop Gastroenterol
ISSN: 0001-6039
ISSN (Online): 
IsoAbbr: Acta Med Ital Med Trop Subtrop Gastroenterol
NlmId: 14540080R
123:123
JrId: 93
long title: Acta medica Iugoslavica
short title: Acta Med Iugosl
ISSN: 0375-8338
ISSN (Online): 
IsoAbbr: Acta Med Iugosl
NlmId: 0370324
123:123
JrId: 94
long title: Acta medicinae legalis et socialis
short title: Acta Med Leg Soc (Liege)
ISSN: 0065-1397
ISSN (Online): 
IsoAbbr: Acta Med Leg Soc (Liege)
NlmId: 7611894
123:123
JrId: 95
long title: Acta medica Nagasakiensia
short title: Acta Med Nagasaki
ISSN: 0001-6055
ISSN (Online): 
IsoAbbr: Acta Med Nagasaki
NlmId: 0372633
123:123
JrId: 96
long title: Family practice research journal
short title: Fam Pract Res J
ISSN: 0270-2304
ISSN (Online): 
IsoAbbr: Fam Pract Res J
NlmId: 8208228
123:123
JrId: 97
long title: Fetal therapy
short title: Fetal Ther
ISSN: 0257-2788
ISSN (Online): 
IsoAbbr: Fetal Ther
NlmId: 8700083
123:123
JrId: 98
long title: Gynecological endocrinology : the official journal of the International Society of Gynecological Endocrinology
short title: Gynecol Endocrinol
ISSN: 0951-3590
ISSN (Online): 1473-0766
IsoAbbr: Gynecol. Endocrinol.
NlmId: 8807913
123:123
JrId: 99
long title: International journal of developmental neuroscience : the official journal of the International Society for Developmental Neuroscience
short title: Int J Dev Neurosci
ISSN: 0736-5748
ISSN (Online): 1873-474X
IsoAbbr: Int. J. Dev. Neurosci.
NlmId: 8401784
123:123
JrId: 100
long title: The Journal of the American Board of Family Practice / American Board of Family Practice
short title: J Am Board Fam Pract
ISSN: 0893-8652
ISSN (Online): 1544-8770
IsoAbbr: J Am Board Fam Pract
NlmId: 8807505
123:123
JrId: 101
long title: Journal of biological regulators and homeostatic agents
short title: J Biol Regul Homeost Agents
ISSN: 0393-974X
ISSN (Online): 
IsoAbbr: J. Biol. Regul. Homeost. Agents
NlmId: 8809253
123:123
JrId: 102
long title: Journal of bioluminescence and chemiluminescence
short title: J Biolumin Chemilumin
ISSN: 0884-3996
ISSN (Online): 
IsoAbbr: J. Biolumin. Chemilumin.
NlmId: 8612490
123:123
JrId: 103
long title: Acta medica Okayama
short title: Acta Med Okayama
ISSN: 0386-300X
ISSN (Online): 
IsoAbbr: Acta Med. Okayama
NlmId: 0417611
123:123
JrId: 104
long title: Journal of bone and mineral research : the official journal of the American Society for Bone and Mineral Research
short title: J Bone Miner Res
ISSN: 0884-0431
ISSN (Online): 1523-4681
IsoAbbr: J. Bone Miner. Res.
NlmId: 8610640
123:123
JrId: 105
long title: Acta medica Philippina
short title: Acta Med Philipp
ISSN: 0001-6071
ISSN (Online): 
IsoAbbr: Acta Med Philipp
NlmId: 0312677
123:123
JrId: 106
long title: Acta medica Polona
short title: Acta Med Pol
ISSN: 0001-608X
ISSN (Online): 
IsoAbbr: Acta Med Pol
NlmId: 0370326
123:123
JrId: 107
long title: Acta medica portuguesa
short title: Acta Med Port
ISSN: 0870-399X
ISSN (Online): 1646-0758
IsoAbbr: Acta Med Port
NlmId: 7906803
123:123
JrId: 108
long title: Acta medica Scandinavica
short title: Acta Med Scand
ISSN: 0001-6101
ISSN (Online): 
IsoAbbr: Acta Med Scand
NlmId: 0370330
123:123
JrId: 109
long title: Acta medica Scandinavica. Supplementum
short title: Acta Med Scand Suppl
ISSN: 0365-463X
ISSN (Online): 
IsoAbbr: Acta Med. Scand. Suppl.
NlmId: 0370331
123:123
JrId: 110
long title: Acta medica veterinaria
short title: Acta Med Vet (Napoli)
ISSN: 0001-6136
ISSN (Online): 
IsoAbbr: Acta Med Vet (Napoli)
NlmId: 0000212
123:123
JrId: 111
long title: Acta microbiologica Academiae Scientiarum Hungaricae
short title: Acta Microbiol Acad Sci Hung
ISSN: 0001-6187
ISSN (Online): 
IsoAbbr: Acta Microbiol Acad Sci Hung
NlmId: 0370333
123:123
JrId: 112
long title: Acta microbiologica Bulgarica
short title: Acta Microbiol Bulg
ISSN: 0204-8809
ISSN (Online): 
IsoAbbr: Acta Microbiol Bulg
NlmId: 7901426
123:123
JrId: 113
long title: Acta microbiologica Polonica
short title: Acta Microbiol Pol
ISSN: 0137-1320
ISSN (Online): 
IsoAbbr: Acta Microbiol. Pol.
NlmId: 7610362
123:123
JrId: 114
long title: Acta microbiologica Polonica. Series A: Microbiologia generalis
short title: Acta Microbiol Pol A
ISSN: 0567-7815
ISSN (Online): 
IsoAbbr: Acta Microbiol Pol A
NlmId: 7610360
123:123
JrId: 115
long title: Acta microbiologica Polonica. Series B: Microbiologia applicata
short title: Acta Microbiol Pol B
ISSN: 0567-7823
ISSN (Online): 
IsoAbbr: Acta Microbiol Pol B
NlmId: 7610361
123:123
JrId: 116
long title: Acta morphologica Academiae Scientiarum Hungaricae
short title: Acta Morphol Acad Sci Hung
ISSN: 0001-6217
ISSN (Online): 
IsoAbbr: Acta Morphol Acad Sci Hung
NlmId: 0370334
123:123
JrId: 118
long title: Acta microbiologica, virologica et immunologica
short title: Acta Microbiol Virol Immunol (Sofiia)
ISSN: 0324-0452
ISSN (Online): 
IsoAbbr: Acta Microbiol Virol Immunol (Sofiia)
NlmId: 7600027
123:123
JrId: 119
long title: Acta morphologica Hungarica
short title: Acta Morphol Hung
ISSN: 0236-5391
ISSN (Online): 
IsoAbbr: Acta Morphol Hung
NlmId: 8307964
123:123
JrId: 120
long title: Acta morphologica Neerlando-Scandinavica
short title: Acta Morphol Neerl Scand
ISSN: 0001-6225
ISSN (Online): 
IsoAbbr: Acta Morphol Neerl Scand
NlmId: 0370335
123:123
JrId: 121
long title: Acta neurobiologiae experimentalis
short title: Acta Neurobiol Exp (Wars)
ISSN: 0065-1400
ISSN (Online): 1689-0035
IsoAbbr: Acta Neurobiol Exp (Wars)
NlmId: 1246675
123:123
JrId: 122
long title: Acta neurochirurgica
short title: Acta Neurochir (Wien)
ISSN: 0001-6268
ISSN (Online): 0942-0940
IsoAbbr: Acta Neurochir (Wien)
NlmId: 0151000
123:123
JrId: 123
long title: Acta neurochirurgica. Supplementum
short title: Acta Neurochir Suppl (Wien)
ISSN: 0065-1419
ISSN (Online): 
IsoAbbr: Acta Neurochir Suppl (Wien)
NlmId: 0140560
123:123
JrId: 124
long title: Acta neurologica
short title: Acta Neurol (Napoli)
ISSN: 0001-6276
ISSN (Online): 
IsoAbbr: Acta Neurol (Napoli)
NlmId: 0421100
123:123
JrId: 125
long title: Acta rhumatologica
short title: Acta Rhumatol
ISSN: 0250-4642
ISSN (Online): 
IsoAbbr: Acta Rhumatol
NlmId: 7908064
123:123
JrId: 126
long title: Acta leprologica
short title: Acta Leprol
ISSN: 0001-5938
ISSN (Online): 
IsoAbbr: Acta Leprol
NlmId: 0037353
123:123
JrId: 127
long title: Acta microbiologica Hungarica
short title: Acta Microbiol Hung
ISSN: 0231-4622
ISSN (Online): 
IsoAbbr: Acta Microbiol. Hung.
NlmId: 8400270
123:123
JrId: 128
long title: Acta neurologica Belgica
short title: Acta Neurol Belg
ISSN: 0300-9009
ISSN (Online): 2240-2993
IsoAbbr: Acta Neurol Belg
NlmId: 0247035
123:123
JrId: 129
long title: Acta neurologica latinoamericana
short title: Acta Neurol Latinoam
ISSN: 0001-6306
ISSN (Online): 
IsoAbbr: Acta Neurol Latinoam
NlmId: 9421556
123:123
JrId: 130
long title: Acta neurologica. Quaderni
short title: Acta Neurol Quad (Napoli)
ISSN: 0515-2976
ISSN (Online): 
IsoAbbr: Acta Neurol Quad (Napoli)
NlmId: 7506814
123:123
JrId: 131
long title: Acta neurologica Scandinavica
short title: Acta Neurol Scand
ISSN: 0001-6314
ISSN (Online): 1600-0404
IsoAbbr: Acta Neurol. Scand.
NlmId: 0370336
123:123
JrId: 132
long title: Acta neurologica Scandinavica. Supplementum
short title: Acta Neurol Scand Suppl
ISSN: 0065-1427
ISSN (Online): 1600-5449
IsoAbbr: Acta Neurol. Scand., Suppl.c
NlmId: 0370337
123:123
JrId: 133
long title: Acta neuropathologica
short title: Acta Neuropathol
ISSN: 0001-6322
ISSN (Online): 1432-0533
IsoAbbr: Acta Neuropathol.
NlmId: 0412041
123:123
JrId: 134
long title: Acta neuropathologica. Supplementum
short title: Acta Neuropathol Suppl
ISSN: 0065-1435
ISSN (Online): 
IsoAbbr: Acta Neuropathol Suppl
NlmId: 0370342
123:123
JrId: 135
long title: Acta neurovegetativa
short title: Acta Neuroveg (Wien)
ISSN: 0375-9245
ISSN (Online): 
IsoAbbr: Acta Neuroveg (Wien)
NlmId: 0162324
123:123
JrId: 136
long title: Acta obstetrica y ginecologica hispano-lusitana
short title: Acta Obstet Ginecol Hisp Lusit
ISSN: 0210-9832
ISSN (Online): 
IsoAbbr: Acta Obstet Ginecol Hisp Lusit
NlmId: 0147634
123:123
JrId: 137
long title: Acta obstetrica y ginecologica hispano-lusitana. Suplemento
short title: Acta Obstet Ginecol Hisp Lusit Suppl
ISSN: 0300-8940
ISSN (Online): 
IsoAbbr: Acta Obstet Ginecol Hisp Lusit Suppl
NlmId: 0221541
123:123
JrId: 138
long title: Acta obstetrica et gynaecologica Japonica
short title: Acta Obstet Gynaecol Jpn
ISSN: 0001-6330
ISSN (Online): 
IsoAbbr: Acta Obstet Gynaecol Jpn
NlmId: 0202673
123:123
JrId: 139
long title: Acta obstetricia et gynecologica Scandinavica
short title: Acta Obstet Gynecol Scand
ISSN: 0001-6349
ISSN (Online): 1600-0412
IsoAbbr: Acta Obstet Gynecol Scand
NlmId: 0370343
123:123
JrId: 140
long title: Acta obstetricia et gynecologica Scandinavica. Supplement
short title: Acta Obstet Gynecol Scand Suppl
ISSN: 0300-8835
ISSN (Online): 
IsoAbbr: Acta Obstet Gynecol Scand Suppl
NlmId: 0337655
123:123
JrId: 141
long title: Acta odontologica Scandinavica
short title: Acta Odontol Scand
ISSN: 0001-6357
ISSN (Online): 1502-3850
IsoAbbr: Acta Odontol. Scand.
NlmId: 0370344
123:123
JrId: 142
long title: Acta odontologica Scandinavica. Supplementum
short title: Acta Odontol Scand Suppl
ISSN: 0365-530X
ISSN (Online): 
IsoAbbr: Acta Odontol Scand Suppl
NlmId: 0370345
123:123
JrId: 143
long title: Acta odontologica venezolana
short title: Acta Odontol Venez
ISSN: 0001-6365
ISSN (Online): 
IsoAbbr: Acta Odontol Venez
NlmId: 14540210R
123:123
JrId: 144
long title: Acta oncologica
short title: Acta Oncol (Madr)
ISSN: 0001-6381
ISSN (Online): 
IsoAbbr: Acta Oncol (Madr)
NlmId: 0370346
123:123
JrId: 145
long title: Acta ophthalmologica
short title: Acta Ophthalmol (Copenh)
ISSN: 0001-639X
ISSN (Online): 
IsoAbbr: Acta Ophthalmol (Copenh)
NlmId: 0370347
123:123
JrId: 146
long title: Acta ophthalmologica. Supplementum
short title: Acta Ophthalmol Suppl
ISSN: 0065-1451
ISSN (Online): 
IsoAbbr: Acta Ophthalmol. Suppl.
NlmId: 0370350
123:123
JrId: 147
long title: Acta orthopaedica Belgica
short title: Acta Orthop Belg
ISSN: 0001-6462
ISSN (Online): 
IsoAbbr: Acta Orthop Belg
NlmId: 2985165R
123:123
JrId: 148
long title: Acta orthopaedica Scandinavica
short title: Acta Orthop Scand
ISSN: 0001-6470
ISSN (Online): 
IsoAbbr: Acta Orthop Scand
NlmId: 0370352
123:123
JrId: 149
long title: Acta orthopaedica Scandinavica. Supplementum
short title: Acta Orthop Scand Suppl
ISSN: 0300-8827
ISSN (Online): 
IsoAbbr: Acta Orthop Scand Suppl
NlmId: 0370353
123:123
JrId: 150
long title: Acta oto-laryngologica
short title: Acta Otolaryngol
ISSN: 0001-6489
ISSN (Online): 1651-2251
IsoAbbr: Acta Otolaryngol.
NlmId: 0370354
123:123
JrId: 151
long title: Acta oto-laryngologica. Supplementum
short title: Acta Otolaryngol Suppl
ISSN: 0365-5237
ISSN (Online): 
IsoAbbr: Acta Otolaryngol Suppl
NlmId: 0370355
123:123
JrId: 152
long title: Acta oto-rhino-laryngologica Belgica
short title: Acta Otorhinolaryngol Belg
ISSN: 0001-6497
ISSN (Online): 
IsoAbbr: Acta Otorhinolaryngol Belg
NlmId: 0373057
123:123
JrId: 153
long title: Acta otorhinolaryngologica Italica : organo ufficiale della Societa italiana di otorinolaringologia e chirurgia cervico-facciale
short title: Acta Otorhinolaryngol Ital
ISSN: 0392-100X
ISSN (Online): 1827-675X
IsoAbbr: Acta Otorhinolaryngol Ital
NlmId: 8213019
123:123
JrId: 154
long title: Acta oto-rino-laringologica ibero-americana
short title: Acta Otorinolaryngol Iber Am
ISSN: 0001-6500
ISSN (Online): 
IsoAbbr: Acta Otorinolaryngol Iber Am
NlmId: 7610363
123:123
JrId: 155
long title: Acta paediatrica Academiae Scientiarum Hungaricae
short title: Acta Paediatr Acad Sci Hung
ISSN: 0001-6527
ISSN (Online): 
IsoAbbr: Acta Paediatr Acad Sci Hung
NlmId: 0372634
123:123
JrId: 156
long title: Acta paediatrica Belgica
short title: Acta Paediatr Belg
ISSN: 0001-6535
ISSN (Online): 
IsoAbbr: Acta Paediatr Belg
NlmId: 0372635
123:123
JrId: 157
long title: Nihon Shonika Gakkai zasshi. Acta paediatrica Japonica
short title: Nihon Shonika Gakkai Zasshi
ISSN: 0001-6543
ISSN (Online): 
IsoAbbr: Nihon Shonika Gakkai Zasshi
NlmId: 0413547
123:123
JrId: 158
long title: Acta paediatrica Japonica_ Overseas edition
short title: Acta Paediatr Jpn
ISSN: 0374-5600
ISSN (Online): 
IsoAbbr: Acta Paediatr Jpn
NlmId: 0370357
123:123
JrId: 159
long title: Acta paediatrica Scandinavica
short title: Acta Paediatr Scand
ISSN: 0001-656X
ISSN (Online): 
IsoAbbr: Acta Paediatr Scand
NlmId: 0000211
123:123
JrId: 160
long title: Acta paediatrica Scandinavica. Supplement
short title: Acta Paediatr Scand Suppl
ISSN: 0300-8843
ISSN (Online): 
IsoAbbr: Acta Paediatr Scand Suppl
NlmId: 0173166
123:123
JrId: 161
long title: Zhonghua Minguo xiao er ke yi xue hui za zhi [Journal]. Zhonghua Minguo xiao er ke yi xue hui
short title: Zhonghua Min Guo Xiao Er Ke Yi Xue Hui Za Zhi
ISSN: 0001-6578
ISSN (Online): 
IsoAbbr: Zhonghua Min Guo Xiao Er Ke Yi Xue Hui Za Zhi
NlmId: 16210470R
123:123
JrId: 162
long title: Acta paedopsychiatrica
short title: Acta Paedopsychiatr
ISSN: 0001-6586
ISSN (Online): 
IsoAbbr: Acta Paedopsychiatr
NlmId: 0400661
123:123
JrId: 163
long title: Series paedopsychiatrica
short title: Ser Paedopsychiatr
ISSN: 0080-9012
ISSN (Online): 
IsoAbbr: Ser Paedopsychiatr
NlmId: 0036662
123:123
JrId: 164
long title: Acta pathologica japonica
short title: Acta Pathol Jpn
ISSN: 0001-6632
ISSN (Online): 
IsoAbbr: Acta Pathol. Jpn.
NlmId: 0372637
123:123
JrId: 165
long title: Acta pathologica et microbiologica Scandinavica
short title: Acta Pathol Microbiol Scand
ISSN: 0365-5555
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Scand
NlmId: 7508471
123:123
JrId: 166
long title: Acta pathologica et microbiologica Scandinavica. Section A, Pathology
short title: Acta Pathol Microbiol Scand A
ISSN: 0365-4184
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Scand A
NlmId: 7508468
123:123
JrId: 167
long title: Acta pathologica et microbiologica Scandinavica. Section B, Microbiology
short title: Acta Pathol Microbiol Scand B
ISSN: 0105-0656
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Scand B
NlmId: 7508472
123:123
JrId: 168
long title: Acta pathologica et microbiologica Scandinavica. Section C, Immunology
short title: Acta Pathol Microbiol Scand C
ISSN: 0304-1328
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Scand C
NlmId: 7508469
123:123
JrId: 169
long title: Acta pathologica et microbiologica Scandinavica. Supplement
short title: Acta Pathol Microbiol Scand Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Scand Suppl
NlmId: 8211440
123:123
JrId: 170
long title: Acta pathologica, microbiologica, et immunologica Scandinavica. Supplement
short title: Acta Pathol Microbiol Immunol Scand Suppl
ISSN: 0108-0172
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Immunol Scand Suppl
NlmId: 8211441
123:123
JrId: 171
long title: Acta pediatrica espanola
short title: Acta Pediatr Esp
ISSN: 0001-6640
ISSN (Online): 
IsoAbbr: Acta Pediatr Esp
NlmId: 0405466
123:123
JrId: 172
long title: Acta pathologica, microbiologica, et immunologica Scandinavica. Section A, Pathology
short title: Acta Pathol Microbiol Immunol Scand A
ISSN: 0108-0164
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Immunol Scand A
NlmId: 8206622
123:123
JrId: 173
long title: Acta pathologica, microbiologica, et immunologica Scandinavica. Section B, Microbiology
short title: Acta Pathol Microbiol Immunol Scand B
ISSN: 0108-0180
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Immunol Scand B
NlmId: 8206623
123:123
JrId: 174
long title: Acta pathologica, microbiologica, et immunologica Scandinavica. Section C, Immunology
short title: Acta Pathol Microbiol Immunol Scand C
ISSN: 0108-0202
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Immunol Scand C
NlmId: 8206624
123:123
JrId: 175
long title: Acta pharmaceutica Hungarica
short title: Acta Pharm Hung
ISSN: 0001-6659
ISSN (Online): 
IsoAbbr: Acta Pharm Hung
NlmId: 0414322
123:123
JrId: 176
long title: Zhongguo yao li xue bao = Acta pharmacologica Sinica
short title: Zhongguo Yao Li Xue Bao
ISSN: 0253-9756
ISSN (Online): 
IsoAbbr: Zhongguo Yao Li Xue Bao
NlmId: 8100330
123:123
JrId: 177
long title: Yao xue xue bao = Acta pharmaceutica Sinica
short title: Yao Xue Xue Bao
ISSN: 0513-4870
ISSN (Online): 
IsoAbbr: Yao Xue Xue Bao
NlmId: 21710340R
123:123
JrId: 178
long title: Acta pharmaceutica Suecica
short title: Acta Pharm Suec
ISSN: 0001-6675
ISSN (Online): 
IsoAbbr: Acta Pharm. Suec.
NlmId: 0000216
123:123
JrId: 179
long title: Acta pharmacologica et toxicologica
short title: Acta Pharmacol Toxicol (Copenh)
ISSN: 0001-6683
ISSN (Online): 
IsoAbbr: Acta Pharmacol Toxicol (Copenh)
NlmId: 0370572
123:123
JrId: 180
long title: Acta physiologica Academiae Scientiarum Hungaricae
short title: Acta Physiol Acad Sci Hung
ISSN: 0001-6756
ISSN (Online): 
IsoAbbr: Acta Physiol Acad Sci Hung
NlmId: 0371156
123:123
JrId: 181
long title: Acta physiologica Hungarica
short title: Acta Physiol Hung
ISSN: 0231-424X
ISSN (Online): 
IsoAbbr: Acta Physiol Hung
NlmId: 8309201
123:123
JrId: 182
long title: Acta physiologica latino americana
short title: Acta Physiol Lat Am
ISSN: 0001-6764
ISSN (Online): 
IsoAbbr: Acta Physiol Lat Am
NlmId: 0060610
123:123
JrId: 183
long title: Acta physiologica et pharmacologica Bulgarica
short title: Acta Physiol Pharmacol Bulg
ISSN: 0323-9950
ISSN (Online): 
IsoAbbr: Acta Physiol Pharmacol Bulg
NlmId: 7512568
123:123
JrId: 184
long title: Acta physiologica et pharmacologica latinoamericana : organo de la Asociacion Latinoamericana de Ciencias Fisiologicas y de la Asociacion Latinoamericana de Farmacologia
short title: Acta Physiol Pharmacol Latinoam
ISSN: 0326-6656
ISSN (Online): 
IsoAbbr: Acta Physiol Pharmacol Latinoam
NlmId: 8409686
123:123
JrId: 185
long title: Acta physiologica et pharmacologica Neerlandica
short title: Acta Physiol Pharmacol Neerl
ISSN: 0001-6748
ISSN (Online): 
IsoAbbr: Acta Physiol Pharmacol Neerl
NlmId: 14610130R
123:123
JrId: 186
long title: Acta physiologica Polonica
short title: Acta Physiol Pol
ISSN: 0044-6033
ISSN (Online): 
IsoAbbr: Acta Physiol Pol
NlmId: 2985166R
123:123
JrId: 187
long title: Acta physiologica Scandinavica
short title: Acta Physiol Scand
ISSN: 0001-6772
ISSN (Online): 1365-201X
IsoAbbr: Acta Physiol. Scand.
NlmId: 0370362
123:123
JrId: 188
long title: Acta physiologica Scandinavica. Supplementum
short title: Acta Physiol Scand Suppl
ISSN: 0302-2994
ISSN (Online): 
IsoAbbr: Acta Physiol Scand Suppl
NlmId: 0376307
123:123
JrId: 189
long title: Acta poloniae pharmaceutica
short title: Acta Pol Pharm
ISSN: 0001-6837
ISSN (Online): 
IsoAbbr: Acta Pol Pharm
NlmId: 2985167R
123:123
JrId: 190
long title: Acta psiquiatrica y psicologica de America latina
short title: Acta Psiquiatr Psicol Am Lat
ISSN: 0001-6896
ISSN (Online): 
IsoAbbr: Acta Psiquiatr Psicol Am Lat
NlmId: 0373060
123:123
JrId: 191
long title: Acta psychiatrica Belgica
short title: Acta Psychiatr Belg
ISSN: 0300-8967
ISSN (Online): 
IsoAbbr: Acta Psychiatr Belg
NlmId: 0247037
123:123
JrId: 192
long title: Acta psychiatrica Scandinavica
short title: Acta Psychiatr Scand
ISSN: 0001-690X
ISSN (Online): 1600-0447
IsoAbbr: Acta Psychiatr Scand
NlmId: 0370364
123:123
JrId: 193
long title: Acta psychiatrica Scandinavica. Supplementum
short title: Acta Psychiatr Scand Suppl
ISSN: 0065-1591
ISSN (Online): 1600-5473
IsoAbbr: Acta Psychiatr Scand Suppl
NlmId: 0370365
123:123
JrId: 194
long title: Acta psychologica
short title: Acta Psychol (Amst)
ISSN: 0001-6918
ISSN (Online): 1873-6297
IsoAbbr: Acta Psychol (Amst)
NlmId: 0370366
123:123
JrId: 195
long title: Acta rhumatologica Belgica
short title: Acta Rhumatol Belg
ISSN: 0378-9497
ISSN (Online): 
IsoAbbr: Acta Rhumatol Belg
NlmId: 7903226
123:123
JrId: 196
long title: Acta radiologica: diagnosis
short title: Acta Radiol Diagn (Stockh)
ISSN: 0567-8056
ISSN (Online): 
IsoAbbr: Acta Radiol Diagn (Stockh)
NlmId: 0370367
123:123
JrId: 197
long title: Acta radiologica. Supplementum
short title: Acta Radiol Suppl
ISSN: 0365-5954
ISSN (Online): 
IsoAbbr: Acta Radiol Suppl
NlmId: 0370370
123:123
JrId: 198
long title: Acta radiologica: therapy, physics, biology
short title: Acta Radiol Ther Phys Biol
ISSN: 0567-8064
ISSN (Online): 
IsoAbbr: Acta Radiol Ther Phys Biol
NlmId: 0000201
123:123
JrId: 199
long title: Acta radiologica: oncology, radiation, physics, biology
short title: Acta Radiol Oncol Radiat Phys Biol
ISSN: 0348-5196
ISSN (Online): 
IsoAbbr: Acta Radiol Oncol Radiat Phys Biol
NlmId: 7805897
123:123
JrId: 200
long title: Acta radiologica. Oncology
short title: Acta Radiol Oncol
ISSN: 0349-652X
ISSN (Online): 
IsoAbbr: Acta Radiol Oncol
NlmId: 8209606
123:123
JrId: 201
long title: Acta medica Iranica
short title: Acta Med Iran
ISSN: 0044-6025
ISSN (Online): 1735-9694
IsoAbbr: Acta Med Iran
NlmId: 14540050R
123:123
JrId: 202
long title: Acta rheumatologica Scandinavica
short title: Acta Rheumatol Scand
ISSN: 0001-6934
ISSN (Online): 
IsoAbbr: Acta Rheumatol Scand
NlmId: 0321403
123:123
JrId: 203
long title: Acta Scholae Medicinalis Universitatis in Kioto
short title: Acta Sch Med Univ Kioto
ISSN: 0001-6950
ISSN (Online): 
IsoAbbr: Acta Sch Med Univ Kioto
NlmId: 7611898
123:123
JrId: 204
long title: Acta Societatis Medicorum Upsaliensis
short title: Acta Soc Med Ups
ISSN: 0001-6985
ISSN (Online): 
IsoAbbr: Acta Soc Med Ups
NlmId: 0332127
123:123
JrId: 205
long title: Acta stomatologica internationalia : revue scientifique et bulletin officiel de l'Association stomatologique internationale
short title: Acta Stomatol Int
ISSN: 0255-4410
ISSN (Online): 
IsoAbbr: Acta Stomatol Int
NlmId: 8807267
123:123
JrId: 206
long title: Nippon Ganka Gakkai zasshi
short title: Nihon Ganka Gakkai Zasshi
ISSN: 0029-0203
ISSN (Online): 
IsoAbbr: Nippon Ganka Gakkai Zasshi
NlmId: 7505716
123:123
JrId: 207
long title: Acta socio-medica Scandinavica
short title: Acta Sociomed Scand
ISSN: 0044-6041
ISSN (Online): 
IsoAbbr: Acta Sociomed Scand
NlmId: 2985168R
123:123
JrId: 208
long title: Acta stomatologica Belgica
short title: Acta Stomatol Belg
ISSN: 0001-7000
ISSN (Online): 
IsoAbbr: Acta Stomatol Belg
NlmId: 0421026
123:123
JrId: 209
long title: Acta stomatologica Croatica
short title: Acta Stomatol Croat
ISSN: 0001-7019
ISSN (Online): 
IsoAbbr: Acta Stomatol Croat
NlmId: 0253456
123:123
JrId: 210
long title: Acta theriologica
short title: Acta Theriol (Warsz)
ISSN: 0001-7051
ISSN (Online): 2190-3743
IsoAbbr: Acta Theriol.
NlmId: 0314001
123:123
JrId: 211
long title: Acta tropica
short title: Acta Trop
ISSN: 0001-706X
ISSN (Online): 1873-6254
IsoAbbr: Acta Trop.
NlmId: 0370374
123:123
JrId: 212
long title: Acta tropica. Supplementum
short title: Acta Trop Suppl
ISSN: 0365-1541
ISSN (Online): 
IsoAbbr: Acta Trop Suppl
NlmId: 7611896
123:123
JrId: 213
long title: Acta tuberculosea et pneumologica Belgica
short title: Acta Tuberc Pneumol Belg
ISSN: 0001-7078
ISSN (Online): 
IsoAbbr: Acta Tuberc Pneumol Belg
NlmId: 0370376
123:123
JrId: 214
long title: Acta tuberculosea Japonica
short title: Acta Tuberc Jpn
ISSN: 0567-8161
ISSN (Online): 
IsoAbbr: Acta Tuberc Jpn
NlmId: 0157725
123:123
JrId: 215
long title: Acta tuberculosea et pneumologica Scandinavica
short title: Acta Tuberc Pneumol Scand
ISSN: 0365-7531
ISSN (Online): 
IsoAbbr: Acta Tuberc Pneumol Scand
NlmId: 0064362
123:123
JrId: 216
long title: Acta Universitatis Carolinae. Medica
short title: Acta Univ Carol Med (Praha)
ISSN: 0001-7116
ISSN (Online): 
IsoAbbr: Acta Univ Carol Med (Praha)
NlmId: 2985169R
123:123
JrId: 217
long title: Acta Universitatis Carolinae. Medica. Monographia
short title: Acta Univ Carol Med Monogr
ISSN: 0567-8250
ISSN (Online): 
IsoAbbr: Acta Univ Carol Med Monogr
NlmId: 0177667
123:123
JrId: 218
long title: Acta urologica Belgica
short title: Acta Urol Belg
ISSN: 0001-7183
ISSN (Online): 
IsoAbbr: Acta Urol Belg
NlmId: 0377045
123:123
JrId: 219
long title: Hinyokika kiyo. Acta urologica Japonica
short title: Hinyokika Kiyo
ISSN: 0018-1994
ISSN (Online): 
IsoAbbr: Hinyokika Kiyo
NlmId: 0421145
123:123
JrId: 220
long title: Acta veterinaria Academiae Scientiarum Hungaricae
short title: Acta Vet Acad Sci Hung
ISSN: 0001-7205
ISSN (Online): 
IsoAbbr: Acta Vet Acad Sci Hung
NlmId: 0370377
123:123
JrId: 221
long title: Acta veterinaria Hungarica
short title: Acta Vet Hung
ISSN: 0236-6290
ISSN (Online): 
IsoAbbr: Acta Vet. Hung.
NlmId: 8406376
123:123
JrId: 222
long title: Acta veterinaria Scandinavica
short title: Acta Vet Scand
ISSN: 0044-605X
ISSN (Online): 1751-0147
IsoAbbr: Acta Vet. Scand.
NlmId: 0370400
123:123
JrId: 223
long title: Acta veterinaria Scandinavica. Supplementum
short title: Acta Vet Scand Suppl
ISSN: 0065-1699
ISSN (Online): 
IsoAbbr: Acta Vet Scand Suppl
NlmId: 0061331
123:123
JrId: 224
long title: Acta virologica
short title: Acta Virol
ISSN: 0001-723X
ISSN (Online): 1336-2305
IsoAbbr: Acta Virol.
NlmId: 0370401
123:123
JrId: 225
long title: Acta vitaminologica et enzymologica
short title: Acta Vitaminol Enzymol
ISSN: 0300-8924
ISSN (Online): 
IsoAbbr: Acta Vitaminol. Enzymol.
NlmId: 0135063
123:123
JrId: 226
long title: Acta zoologica et pathologica Antverpiensia
short title: Acta Zool Pathol Antverp
ISSN: 0001-7280
ISSN (Online): 
IsoAbbr: Acta Zool Pathol Antverp
NlmId: 0100314
123:123
JrId: 228
long title: The African journal of psychiatry
short title: Afr J Psychiatry
ISSN: 0331-0175
ISSN (Online): 
IsoAbbr: Afr J Psychiatry
NlmId: 7802295
123:123
JrId: 229
long title: Actas dermo-sifiliograficas
short title: Actas Dermosifiliogr
ISSN: 0001-7310
ISSN (Online): 1578-2190
IsoAbbr: Actas Dermosifiliogr
NlmId: 0373062
123:123
JrId: 230
long title: Actas urologicas espanolas
short title: Actas Urol Esp
ISSN: 0210-4806
ISSN (Online): 1699-7980
IsoAbbr: Actas Urol Esp
NlmId: 7704993
123:123
JrId: 231
long title: Acta Universitatis Palackianae Olomucensis Facultatis Medicae
short title: Acta Univ Palacki Olomuc Fac Med
ISSN: 0301-2514
ISSN (Online): 
IsoAbbr: Acta Univ Palacki Olomuc Fac Med
NlmId: 0363112
123:123
JrId: 232
long title: Actas luso-espanolas de neurologia, psiquiatria y ciencias afines
short title: Actas Luso Esp Neurol Psiquiatr Cienc Afines
ISSN: 0300-5062
ISSN (Online): 
IsoAbbr: Actas Luso Esp Neurol Psiquiatr Cienc Afines
NlmId: 0355573
123:123
JrId: 234
long title: Actas luso-espanolas de neurologia y psiquiatria
short title: Actas Luso Esp Neurol Psiquiatr
ISSN: 0001-7329
ISSN (Online): 
IsoAbbr: Actas Luso Esp Neurol Psiquiatr
NlmId: 0355646
123:123
JrId: 235
long title: Actualites cardiologiques et angeiologiques internationales
short title: Actual Cardiol Angeiol Int (Paris)
ISSN: 0365-1045
ISSN (Online): 
IsoAbbr: Actual Cardiol Angeiol Int (Paris)
NlmId: 0143027
123:123
JrId: 236
long title: Actualites endocrinologiques
short title: Actual Endocrinol (Paris)
ISSN: 0065-1826
ISSN (Online): 
IsoAbbr: Actual Endocrinol (Paris)
NlmId: 0370405
123:123
JrId: 237
long title: Actualites hepato-gastro-enterologiques
short title: Actual Hepatogastroenterol (Paris)
ISSN: 0240-8007
ISSN (Online): 
IsoAbbr: Actual Hepatogastroenterol (Paris)
NlmId: 0264367
123:123
JrId: 238
long title: Actualites neurophysiologiques
short title: Actual Neurophysiol (Paris)
ISSN: 0567-882X
ISSN (Online): 
IsoAbbr: Actual Neurophysiol (Paris)
NlmId: 7513548
123:123
JrId: 239
long title: Actualites odonto-stomatologiques
short title: Actual Odontostomatol (Paris)
ISSN: 0001-7817
ISSN (Online): 
IsoAbbr: Actual Odontostomatol (Paris)
NlmId: 0370406
123:123
JrId: 240
long title: Actualidad pediatrica_ revista de bibliografia internacional
short title: Actual Pediatr (Granada)
ISSN: 0001-7671
ISSN (Online): 
IsoAbbr: Actual Pediatr (Granada)
NlmId: 2985171R
123:123
JrId: 241
long title: Actualites pharmacologiques
short title: Actual Pharmacol (Paris)
ISSN: 0567-8854
ISSN (Online): 
IsoAbbr: Actual Pharmacol (Paris)
NlmId: 0370407
123:123
JrId: 242
long title: Acupuncture & electro-therapeutics research
short title: Acupunct Electrother Res
ISSN: 0360-1293
ISSN (Online): 
IsoAbbr: Acupunct Electrother Res
NlmId: 7610364
123:123
JrId: 243
long title: Actualites de physiologie pathologique
short title: Actual Physiol Pathol (Paris)
ISSN: 0567-8714
ISSN (Online): 
IsoAbbr: Actual Physiol Pathol (Paris)
NlmId: 7611901
123:123
JrId: 244
long title: Addictive behaviors
short title: Addict Behav
ISSN: 0306-4603
ISSN (Online): 1873-6327
IsoAbbr: Addict Behav
NlmId: 7603486
123:123
JrId: 245
long title: Advance data
short title: Adv Data
ISSN: 0147-3956
ISSN (Online): 
IsoAbbr: Adv Data
NlmId: 7703830
123:123
JrId: 246
long title: ADM_ revista de la Asociacion Dental Mexicana
short title: ADM
ISSN: 0001-0944
ISSN (Online): 
IsoAbbr: ADM
NlmId: 0370411
123:123
JrId: 247
long title: Administration in social work
short title: Adm Soc Work
ISSN: 0364-3107
ISSN (Online): 1544-4376
IsoAbbr: Adm Soc Work
NlmId: 7800009
123:123
JrId: 248
long title: Addictive diseases
short title: Addict Dis
ISSN: 0094-0267
ISSN (Online): 
IsoAbbr: Addict Dis
NlmId: 0425064
123:123
JrId: 249
long title: Administrative science quarterly
short title: Adm Sci Q
ISSN: 0001-8392
ISSN (Online): 
IsoAbbr: Adm Sci Q
NlmId: 0240207
123:123
JrId: 250
long title: Adolescence
short title: Adolescence
ISSN: 0001-8449
ISSN (Online): 
IsoAbbr: Adolescence
NlmId: 0123667
123:123
JrId: 251
long title: Adult education
short title: Adult Educ
ISSN: 0001-8481
ISSN (Online): 
IsoAbbr: Adult Educ
NlmId: 9877760
123:123
JrId: 252
long title: Advances in anatomy, embryology, and cell biology
short title: Adv Anat Embryol Cell Biol
ISSN: 0301-5556
ISSN (Online): 
IsoAbbr: Adv Anat Embryol Cell Biol
NlmId: 0407712
123:123
JrId: 253
long title: Advances in applied microbiology
short title: Adv Appl Microbiol
ISSN: 0065-2164
ISSN (Online): 
IsoAbbr: Adv. Appl. Microbiol.
NlmId: 0370413
123:123
JrId: 254
long title: Administration in mental health
short title: Adm Ment Health
ISSN: 0090-1180
ISSN (Online): 
IsoAbbr: Adm Ment Health
NlmId: 0361564
123:123
JrId: 255
long title: Advances in biochemical psychopharmacology
short title: Adv Biochem Psychopharmacol
ISSN: 0065-2229
ISSN (Online): 
IsoAbbr: Adv. Biochem. Psychopharmacol.
NlmId: 0211233
123:123
JrId: 256
long title: Advances in biological and medical physics
short title: Adv Biol Med Phys
ISSN: 0065-2245
ISSN (Online): 
IsoAbbr: Adv Biol Med Phys
NlmId: 0370414
123:123
JrId: 257
long title: Lifelong learning, the adult years / Adult Education Association of the United States of America
short title: Lifelong Learn Adult Years
ISSN: 0148-2165
ISSN (Online): 
IsoAbbr: Lifelong Learn Adult Years
NlmId: 9877808
123:123
JrId: 258
long title: Advances in biochemical engineering/biotechnology
short title: Adv Biochem Eng Biotechnol
ISSN: 0724-6145
ISSN (Online): 1616-8542
IsoAbbr: Adv. Biochem. Eng. Biotechnol.
NlmId: 8307733
123:123
JrId: 259
long title: Advances in biology of skin
short title: Adv Biol Skin
ISSN: 0065-2253
ISSN (Online): 
IsoAbbr: Adv Biol Skin
NlmId: 0426664
123:123
JrId: 260
long title: Advances in biomedical engineering and medical physics
short title: Adv Biomed Eng Med Phys
ISSN: 0065-2261
ISSN (Online): 
IsoAbbr: Adv Biomed Eng Med Phys
NlmId: 7611904
123:123
JrId: 261
long title: Advances in biophysics
short title: Adv Biophys
ISSN: 0065-227X
ISSN (Online): 
IsoAbbr: Adv. Biophys.
NlmId: 0262476
123:123
JrId: 262
long title: Advances in cancer research
short title: Adv Cancer Res
ISSN: 0065-230X
ISSN (Online): 
IsoAbbr: Adv. Cancer Res.
NlmId: 0370416
123:123
JrId: 263
long title: Advances in carbohydrate chemistry and biochemistry
short title: Adv Carbohydr Chem Biochem
ISSN: 0065-2318
ISSN (Online): 
IsoAbbr: Adv Carbohydr Chem Biochem
NlmId: 0240537
123:123
JrId: 264
long title: Advances in cardiology
short title: Adv Cardiol
ISSN: 0065-2326
ISSN (Online): 1662-2839
IsoAbbr: Adv Cardiol
NlmId: 0270063
123:123
JrId: 265
long title: Advances in cardiopulmonary diseases
short title: Adv Cardiopulm Dis
ISSN: 0065-2334
ISSN (Online): 
IsoAbbr: Adv Cardiopulm Dis
NlmId: 14630130R
123:123
JrId: 266
long title: Advances in cell biology
short title: Adv Cell Biol
ISSN: 0065-2369
ISSN (Online): 
IsoAbbr: Adv Cell Biol
NlmId: 0235424
123:123
JrId: 267
long title: Advances in chemotherapy
short title: Adv Chemother
ISSN: 0567-9877
ISSN (Online): 
IsoAbbr: Adv Chemother
NlmId: 0236562
123:123
JrId: 268
long title: Advances in child development and behavior
short title: Adv Child Dev Behav
ISSN: 0065-2407
ISSN (Online): 
IsoAbbr: Adv Child Dev Behav
NlmId: 0370417
123:123
JrId: 269
long title: Advances in contraception : the official journal of the Society for the Advancement of Contraception
short title: Adv Contracept
ISSN: 0267-4874
ISSN (Online): 
IsoAbbr: Adv Contracept
NlmId: 8607435
123:123
JrId: 270
long title: Advances in chromatography
short title: Adv Chromatogr
ISSN: 0065-2415
ISSN (Online): 
IsoAbbr: Adv Chromatogr
NlmId: 0121020
123:123
JrId: 271
long title: Advances in clinical chemistry
short title: Adv Clin Chem
ISSN: 0065-2423
ISSN (Online): 
IsoAbbr: Adv Clin Chem
NlmId: 2985173R
123:123
JrId: 272
long title: Advances in clinical pharmacology
short title: Adv Clin Pharmacol
ISSN: 0303-2671
ISSN (Online): 
IsoAbbr: Adv Clin Pharmacol
NlmId: 0430232
123:123
JrId: 273
long title: Advances in comparative physiology and biochemistry
short title: Adv Comp Physiol Biochem
ISSN: 0065-244X
ISSN (Online): 
IsoAbbr: Adv Comp Physiol Biochem
NlmId: 0370422
123:123
JrId: 274
long title: Advances in cyclic nucleotide and protein phosphorylation research
short title: Adv Cyclic Nucleotide Protein Phosphorylation Res
ISSN: 0747-7767
ISSN (Online): 
IsoAbbr: Adv Cyclic Nucleotide Protein Phosphorylation Res
NlmId: 8404639
123:123
JrId: 275
long title: Advances in cyclic nucleotide research
short title: Adv Cyclic Nucleotide Res
ISSN: 0084-5930
ISSN (Online): 
IsoAbbr: Adv Cyclic Nucleotide Res
NlmId: 0341362
123:123
JrId: 276
long title: Advances in cytopharmacology
short title: Adv Cytopharmacol
ISSN: 0084-5949
ISSN (Online): 
IsoAbbr: Adv Cytopharmacol
NlmId: 1301733
123:123
JrId: 277
long title: Advances in drug research
short title: Adv Drug Res
ISSN: 0065-2490
ISSN (Online): 
IsoAbbr: Adv Drug Res
NlmId: 0040021
123:123
JrId: 278
long title: Advances in enzyme regulation
short title: Adv Enzyme Regul
ISSN: 0065-2571
ISSN (Online): 1873-2437
IsoAbbr: Adv. Enzyme Regul.
NlmId: 0044263
123:123
JrId: 279
long title: Advances in enzymology and related areas of molecular biology
short title: Adv Enzymol Relat Areas Mol Biol
ISSN: 0065-258X
ISSN (Online): 
IsoAbbr: Adv. Enzymol. Relat. Areas Mol. Biol.
NlmId: 0337243
123:123
JrId: 280
long title: Advances in experimental medicine and biology
short title: Adv Exp Med Biol
ISSN: 0065-2598
ISSN (Online): 
IsoAbbr: Adv. Exp. Med. Biol.
NlmId: 0121103
123:123
JrId: 281
long title: Advances in fluorine research and dental caries prevention
short title: Adv Fluorine Res
ISSN: 0567-994X
ISSN (Online): 
IsoAbbr: Adv Fluorine Res
NlmId: 14630160R
123:123
JrId: 282
long title: Advances in health economics and health services research
short title: Adv Health Econ Health Serv Res
ISSN: 0731-2199
ISSN (Online): 
IsoAbbr: Adv Health Econ Health Serv Res
NlmId: 8206631
123:123
JrId: 283
long title: Aktuelle Traumatologie
short title: Aktuelle Traumatol
ISSN: 0044-6173
ISSN (Online): 
IsoAbbr: Aktuelle Traumatol
NlmId: 0421405
123:123
JrId: 284
long title: Advances in food research
short title: Adv Food Res
ISSN: 0065-2628
ISSN (Online): 
IsoAbbr: Adv Food Res
NlmId: 0370423
123:123
JrId: 285
long title: Advances in immunity and cancer therapy
short title: Adv Immun Cancer Ther
ISSN: 0178-2134
ISSN (Online): 
IsoAbbr: Adv Immun Cancer Ther
NlmId: 8601071
123:123
JrId: 286
long title: Advances in genetics
short title: Adv Genet
ISSN: 0065-2660
ISSN (Online): 
IsoAbbr: Adv. Genet.
NlmId: 0370421
123:123
JrId: 287
long title: Advances in gerontological research
short title: Adv Gerontol Res
ISSN: 0065-2709
ISSN (Online): 
IsoAbbr: Adv Gerontol Res
NlmId: 0436264
123:123
JrId: 288
long title: Advances in nutritional research
short title: Adv Nutr Res
ISSN: 0149-9483
ISSN (Online): 
IsoAbbr: Adv Nutr Res
NlmId: 7802764
123:123
JrId: 289
long title: Advances in heterocyclic chemistry
short title: Adv Heterocycl Chem
ISSN: 0065-2725
ISSN (Online): 
IsoAbbr: Adv Heterocycl Chem
NlmId: 0370424
123:123
JrId: 290
long title: Advances in human genetics
short title: Adv Hum Genet
ISSN: 0065-275X
ISSN (Online): 
IsoAbbr: Adv. Hum. Genet.
NlmId: 1256347
123:123
JrId: 291
long title: Advances in immunology
short title: Adv Immunol
ISSN: 0065-2776
ISSN (Online): 1557-8445
IsoAbbr: Adv. Immunol.
NlmId: 0370425
123:123
JrId: 292
long title: Advances in inorganic biochemistry
short title: Adv Inorg Biochem
ISSN: 0190-0218
ISSN (Online): 
IsoAbbr: Adv. Inorg. Biochem.
NlmId: 7909203
123:123
JrId: 293
long title: Advances in internal medicine
short title: Adv Intern Med
ISSN: 0065-2822
ISSN (Online): 
IsoAbbr: Adv Intern Med
NlmId: 0370427
123:123
JrId: 294
long title: Advances in lipid research
short title: Adv Lipid Res
ISSN: 0065-2849
ISSN (Online): 
IsoAbbr: Adv. Lipid Res.
NlmId: 0000262
123:123
JrId: 295
long title: Advances in metabolic disorders
short title: Adv Metab Disord
ISSN: 0065-2903
ISSN (Online): 
IsoAbbr: Adv Metab Disord
NlmId: 0370430
123:123
JrId: 296
long title: Advances in microbial physiology
short title: Adv Microb Physiol
ISSN: 0065-2911
ISSN (Online): 
IsoAbbr: Adv. Microb. Physiol.
NlmId: 0117147
123:123
JrId: 297
long title: Advances in nephrology from the Necker Hospital
short title: Adv Nephrol Necker Hosp
ISSN: 0084-5957
ISSN (Online): 
IsoAbbr: Adv. Nephrol. Necker Hosp.
NlmId: 0311622
123:123
JrId: 298
long title: Advances in morphogenesis
short title: Adv Morphog
ISSN: 0065-2962
ISSN (Online): 
IsoAbbr: Adv Morphog
NlmId: 7611906
123:123
JrId: 299
long title: Advances in neurology
short title: Adv Neurol
ISSN: 0091-3952
ISSN (Online): 
IsoAbbr: Adv Neurol
NlmId: 0367524
123:123
JrId: 300
long title: Shinkei kenkyu no shimpo. Advances in neurological sciences
short title: Shinkei Kenkyu No Shimpo
ISSN: 0001-8724
ISSN (Online): 
IsoAbbr: Shinkei Kenkyu No Shimpo
NlmId: 0067457
123:123
JrId: 301
long title: Advances in alcohol & substance abuse
short title: Adv Alcohol Subst Abuse
ISSN: 0270-3106
ISSN (Online): 
IsoAbbr: Adv Alcohol Subst Abuse
NlmId: 8107172
123:123
JrId: 302
long title: Advances in ophthalmology = Fortschritte der Augenheilkunde = Progres en ophtalmologie
short title: Adv Ophthalmol
ISSN: 0065-3004
ISSN (Online): 
IsoAbbr: Adv Ophthalmol
NlmId: 0263212
123:123
JrId: 303
long title: Advances in oral biology
short title: Adv Oral Biol
ISSN: 0065-3020
ISSN (Online): 
IsoAbbr: Adv Oral Biol
NlmId: 0000261
123:123
JrId: 304
long title: Advances in oto-rhino-laryngology
short title: Adv Otorhinolaryngol
ISSN: 0065-3071
ISSN (Online): 1662-2847
IsoAbbr: Adv. Otorhinolaryngol.
NlmId: 0242534
123:123
JrId: 305
long title: Advances in prostaglandin and thromboxane research
short title: Adv Prostaglandin Thromboxane Res
ISSN: 0361-5952
ISSN (Online): 
IsoAbbr: Adv Prostaglandin Thromboxane Res
NlmId: 7610366
123:123
JrId: 306
long title: Advances in parasitology
short title: Adv Parasitol
ISSN: 0065-308X
ISSN (Online): 
IsoAbbr: Adv. Parasitol.
NlmId: 0370435
123:123
JrId: 307
long title: Advances in pathobiology
short title: Adv Pathobiol
ISSN: 0099-1147
ISSN (Online): 
IsoAbbr: Adv Pathobiol
NlmId: 7511090
123:123
JrId: 308
long title: Advances in pediatrics
short title: Adv Pediatr
ISSN: 0065-3101
ISSN (Online): 1878-1926
IsoAbbr: Adv Pediatr
NlmId: 0370436
123:123
JrId: 309
long title: Advances in pest control research
short title: Adv Pest Control Res
ISSN: 0568-0107
ISSN (Online): 
IsoAbbr: Adv Pest Control Res
NlmId: 14640020R
123:123
JrId: 310
long title: Advances in pharmaceutical sciences
short title: Adv Pharm Sci
ISSN: 0065-3136
ISSN (Online): 
IsoAbbr: Adv Pharm Sci
NlmId: 0040024
123:123
JrId: 312
long title: Advances in pharmacology and chemotherapy
short title: Adv Pharmacol Chemother
ISSN: 0065-3144
ISSN (Online): 
IsoAbbr: Adv Pharmacol Chemother
NlmId: 0237113
123:123
JrId: 313
long title: Adverse drug reactions and acute poisoning reviews
short title: Adverse Drug React Acute Poisoning Rev
ISSN: 0260-647X
ISSN (Online): 
IsoAbbr: Adverse Drug React Acute Poisoning Rev
NlmId: 8217118
123:123
JrId: 314
long title: Advances in protein chemistry
short title: Adv Protein Chem
ISSN: 0065-3233
ISSN (Online): 1557-8941
IsoAbbr: Adv. Protein Chem.
NlmId: 0116732
123:123
JrId: 315
long title: Advances in prostaglandin, thromboxane, and leukotriene research
short title: Adv Prostaglandin Thromboxane Leukot Res
ISSN: 0732-8141
ISSN (Online): 
IsoAbbr: Adv. Prostaglandin Thromboxane Leukot. Res.
NlmId: 8211444
123:123
JrId: 316
long title: Advances in psychobiology
short title: Adv Psychobiol
ISSN: 0065-3241
ISSN (Online): 
IsoAbbr: Adv Psychobiol
NlmId: 0337407
123:123
JrId: 317
long title: Advances in psychosomatic medicine
short title: Adv Psychosom Med
ISSN: 0065-3268
ISSN (Online): 1662-2855
IsoAbbr: Adv Psychosom Med
NlmId: 0101303
123:123
JrId: 318
long title: Advancement of science
short title: Adv Sci
ISSN: 0001-866X
ISSN (Online): 
IsoAbbr: Adv Sci
NlmId: 0370412
123:123
JrId: 319
long title: Advances in steroid biochemistry and pharmacology
short title: Adv Steroid Biochem Pharmacol
ISSN: 0065-339X
ISSN (Online): 
IsoAbbr: Adv Steroid Biochem Pharmacol
NlmId: 1251746
123:123
JrId: 320
long title: Advances in surgery
short title: Adv Surg
ISSN: 0065-3411
ISSN (Online): 
IsoAbbr: Adv Surg
NlmId: 0045335
123:123
JrId: 321
long title: Advances in reproductive physiology
short title: Adv Reprod Physiol
ISSN: 0065-3322
ISSN (Online): 
IsoAbbr: Adv Reprod Physiol
NlmId: 7513188
123:123
JrId: 322
long title: Advances in tracer methodology
short title: Adv Tracer Methodol
ISSN: 0065-3497
ISSN (Online): 
IsoAbbr: Adv Tracer Methodol
NlmId: 14640050R
123:123
JrId: 323
long title: Advances in sex hormone research
short title: Adv Sex Horm Res
ISSN: 0098-0137
ISSN (Online): 
IsoAbbr: Adv Sex Horm Res
NlmId: 7504908
123:123
JrId: 324
long title: Advances in socio-dental research
short title: Adv Sociodent Res
ISSN: 0092-9816
ISSN (Online): 
IsoAbbr: Adv Sociodent Res
NlmId: 0410245
123:123
JrId: 325
long title: Advances in tuberculosis research. Fortschritte der Tuberkuloseforschung. Progres de l'exploration de la tuberculose
short title: Adv Tuberc Res
ISSN: 0065-3500
ISSN (Online): 
IsoAbbr: Adv Tuberc Res
NlmId: 0347575
123:123
JrId: 326
long title: Advances in veterinary science and comparative medicine
short title: Adv Vet Sci Comp Med
ISSN: 0065-3519
ISSN (Online): 
IsoAbbr: Adv Vet Sci Comp Med
NlmId: 0216540
123:123
JrId: 327
long title: Advances in shock research
short title: Adv Shock Res
ISSN: 0195-878X
ISSN (Online): 
IsoAbbr: Adv Shock Res
NlmId: 7908298
123:123
JrId: 328
long title: Advances in virus research
short title: Adv Virus Res
ISSN: 0065-3527
ISSN (Online): 1557-8399
IsoAbbr: Adv. Virus Res.
NlmId: 0370441
123:123
JrId: 329
long title: Aeromedical reviews
short title: Aeromed Rev
ISSN: 0065-3683
ISSN (Online): 
IsoAbbr: Aeromed Rev
NlmId: 0373063
123:123
JrId: 330
long title: Aerospace medicine
short title: Aerosp Med
ISSN: 0001-9402
ISSN (Online): 
IsoAbbr: Aerosp Med
NlmId: 7501696
123:123
JrId: 331
long title: Arztliche Forschung
short title: Arztl Forsch
ISSN: 0001-9496
ISSN (Online): 
IsoAbbr: Arztl Forsch
NlmId: 7611907
123:123
JrId: 332
long title: Arztliche Jugendkunde
short title: Arztl Jugendkd
ISSN: 0001-9518
ISSN (Online): 
IsoAbbr: Arztl Jugendkd
NlmId: 0370444
123:123
JrId: 333
long title: Asthetische Medizin
short title: Asthet Med (Berl)
ISSN: 0400-6755
ISSN (Online): 
IsoAbbr: Asthet Med (Berl)
NlmId: 0253745
123:123
JrId: 334
long title: Aesthetic plastic surgery
short title: Aesthetic Plast Surg
ISSN: 0364-216X
ISSN (Online): 1432-5241
IsoAbbr: Aesthetic Plast Surg
NlmId: 7701756
123:123
JrId: 335
long title: The AFL-CIO American federationist. AFL-CIO
short title: AFL CIO Am Fed
ISSN: 0149-2489
ISSN (Online): 
IsoAbbr: AFL CIO Am Fed
NlmId: 9877748
123:123
JrId: 336
long title: The African journal of medical sciences
short title: Afr J Med Sci
ISSN: 0002-0028
ISSN (Online): 
IsoAbbr: Afr J Med Sci
NlmId: 7611908
123:123
JrId: 337
long title: Aging & leisure living
short title: Aging Leis Living
ISSN: 0194-455X
ISSN (Online): 
IsoAbbr: Aging Leis Living
NlmId: 7910857
123:123
JrId: 338
long title: Age and ageing
short title: Age Ageing
ISSN: 0002-0729
ISSN (Online): 1468-2834
IsoAbbr: Age Ageing
NlmId: 0375655
123:123
JrId: 339
long title: Aging
short title: Aging
ISSN: 0002-0966
ISSN (Online): 
IsoAbbr: Aging
NlmId: 0050677
123:123
JrId: 340
long title: Agents and actions
short title: Agents Actions
ISSN: 0065-4299
ISSN (Online): 
IsoAbbr: Agents Actions
NlmId: 0213341
123:123
JrId: 341
long title: Aggiornamenti clinicoterapeutici
short title: Aggiorn Clinico Ter
ISSN: 0002-0907
ISSN (Online): 
IsoAbbr: Aggiorn Clinico Ter
NlmId: 0376310
123:123
JrId: 342
long title: Agents and actions. Supplements
short title: Agents Actions Suppl
ISSN: 0379-0363
ISSN (Online): 
IsoAbbr: Agents Actions Suppl.
NlmId: 7801014
123:123
JrId: 343
long title: Die Agnes Karll-Schwester, der Krankenpfleger
short title: Agnes Karll Schwest Krankenpfleger
ISSN: 
ISSN (Online): 
IsoAbbr: Agnes Karll Schwest Krankenpfleger
NlmId: 0321470
123:123
JrId: 344
long title: Agressologie: revue internationale de physio-biologie et de pharmacologie appliquees aux effets de l'agression
short title: Agressologie
ISSN: 0002-1148
ISSN (Online): 
IsoAbbr: Agressologie
NlmId: 0121575
123:123
JrId: 345
long title: Aichi Gakuin Daigaku Shigakkai shi
short title: Aichi Gakuin Daigaku Shigakkai Shi
ISSN: 0044-6912
ISSN (Online): 
IsoAbbr: Aichi Gakuin Daigaku Shigakkai Shi
NlmId: 7501066
123:123
JrId: 346
long title: Archives of interamerican rheumatology : A.I.R
short title: Arch Interam Rheumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Interam Rheumatol
NlmId: 0253226
123:123
JrId: 347
long title: Air and water pollution
short title: Air Water Pollut
ISSN: 0568-3408
ISSN (Online): 
IsoAbbr: Air Water Pollut
NlmId: 0101051
123:123
JrId: 348
long title: Aktuelle Gerontologie
short title: Aktuelle Gerontol
ISSN: 0300-5704
ISSN (Online): 
IsoAbbr: Aktuelle Gerontol
NlmId: 0421403
123:123
JrId: 349
long title: Aktuelle Oto-Rhino-Laryngologie
short title: Aktuelle Otorhinolaryngol
ISSN: 0065-5570
ISSN (Online): 
IsoAbbr: Aktuelle Otorhinolaryngol
NlmId: 0177222
123:123
JrId: 350
long title: American journal of otolaryngology
short title: Am J Otolaryngol
ISSN: 0196-0709
ISSN (Online): 1532-818X
IsoAbbr: Am J Otolaryngol
NlmId: 8000029
123:123
JrId: 351
long title: Aktuelle Probleme in der Chirurgie
short title: Aktuelle Probl Chir
ISSN: 0065-5589
ISSN (Online): 
IsoAbbr: Aktuelle Probl Chir
NlmId: 0267464
123:123
JrId: 352
long title: Aktuelle Probleme in Chirurgie und Orthopadie
short title: Aktuelle Probl Chir Orthop
ISSN: 0378-8504
ISSN (Online): 
IsoAbbr: Aktuelle Probl Chir Orthop
NlmId: 7705398
123:123
JrId: 353
long title: Adolescent psychiatry
short title: Adolesc Psychiatry
ISSN: 0065-2008
ISSN (Online): 
IsoAbbr: Adolesc Psychiatry
NlmId: 1302147
123:123
JrId: 354
long title: Akusherstvo i ginekologiia
short title: Akush Ginekol (Mosk)
ISSN: 0002-3906
ISSN (Online): 
IsoAbbr: Akush Ginekol (Mosk)
NlmId: 0370456
123:123
JrId: 355
long title: Akusherstvo i ginekologiia
short title: Akush Ginekol (Sofiia)
ISSN: 0324-0959
ISSN (Online): 
IsoAbbr: Akush Ginekol (Sofiia)
NlmId: 0370455
123:123
JrId: 356
long title: The Alabama journal of medical sciences
short title: Ala J Med Sci
ISSN: 0002-4252
ISSN (Online): 
IsoAbbr: Ala J Med Sci
NlmId: 0376521
123:123
JrId: 357
long title: Brain & development
short title: Brain Dev
ISSN: 0387-7604
ISSN (Online): 1872-7131
IsoAbbr: Brain Dev.
NlmId: 7909235
123:123
JrId: 358
long title: The Alabama nurse
short title: Ala Nurse
ISSN: 0002-4317
ISSN (Online): 
IsoAbbr: Ala Nurse
NlmId: 14720150R
123:123
JrId: 359
long title: American College of Physicians observer
short title: Am Coll Physicians Obs
ISSN: 0279-9529
ISSN (Online): 
IsoAbbr: Am Coll Physicians Obs
NlmId: 8102266
123:123
JrId: 360
long title: Bulletin - Alameda County Dental Society
short title: Bull Alameda Cty Dent Soc
ISSN: 0098-3764
ISSN (Online): 
IsoAbbr: Bull Alameda Cty Dent Soc
NlmId: 7503327
123:123
JrId: 361
long title: The American journal of pediatric hematology/oncology
short title: Am J Pediatr Hematol Oncol
ISSN: 0192-8562
ISSN (Online): 
IsoAbbr: Am J Pediatr Hematol Oncol
NlmId: 7908071
123:123
JrId: 362
long title: Alaska medicine
short title: Alaska Med
ISSN: 0002-4538
ISSN (Online): 
IsoAbbr: Alaska Med
NlmId: 0370457
123:123
JrId: 363
long title: The American Journal of dermatopathology
short title: Am J Dermatopathol
ISSN: 0193-1091
ISSN (Online): 1533-0311
IsoAbbr: Am J Dermatopathol
NlmId: 7911005
123:123
JrId: 364
long title: The Alaska nurse
short title: Alaska Nurse
ISSN: 0002-4546
ISSN (Online): 
IsoAbbr: Alaska Nurse
NlmId: 0042336
123:123
JrId: 365
long title: Alcoholism, clinical and experimental research
short title: Alcohol Clin Exp Res
ISSN: 0145-6008
ISSN (Online): 1530-0277
IsoAbbr: Alcohol. Clin. Exp. Res.
NlmId: 7707242
123:123
JrId: 366
long title: Albrecht von Graefes Archiv fur klinische und experimentelle Ophthalmologie. Albrecht von Graefe's archive for clinical and experimental ophthalmology
short title: Albrecht Von Graefes Arch Klin Exp Ophthalmol
ISSN: 0065-6100
ISSN (Online): 
IsoAbbr: Albrecht Von Graefes Arch Klin Exp Ophthalmol
NlmId: 0044637
123:123
JrId: 367
long title: Alergia
short title: Alergia
ISSN: 0002-5151
ISSN (Online): 
IsoAbbr: Alergia
NlmId: 0140326
123:123
JrId: 368
long title: Alexandria dental journal : ADJ
short title: Alex Dent J
ISSN: 
ISSN (Online): 
IsoAbbr: Alex Dent J
NlmId: 9426498
123:123
JrId: 369
long title: L' Alimentation et la vie
short title: Aliment Vie
ISSN: 0065-6267
ISSN (Online): 
IsoAbbr: Aliment Vie
NlmId: 0064233
123:123
JrId: 370
long title: Applied radiology
short title: Appl Radiol
ISSN: 0160-9963
ISSN (Online): 
IsoAbbr: Appl Radiol
NlmId: 7708167
123:123
JrId: 371
long title: Allergie und Asthma
short title: Allerg Asthma (Leipz)
ISSN: 0375-8443
ISSN (Online): 
IsoAbbr: Allerg Asthma (Leipz)
NlmId: 0313664
123:123
JrId: 372
long title: Allergy
short title: Allergy
ISSN: 0105-4538
ISSN (Online): 1398-9995
IsoAbbr: Allergy
NlmId: 7804028
123:123
JrId: 373
long title: Allergie- und Asthmaforschung
short title: Allerg Asthmaforsch
ISSN: 0516-7132
ISSN (Online): 
IsoAbbr: Allerg Asthmaforsch
NlmId: 0370461
123:123
JrId: 374
long title: Allergie und Immunologie
short title: Allerg Immunol (Leipz)
ISSN: 0323-4398
ISSN (Online): 
IsoAbbr: Allerg Immunol (Leipz)
NlmId: 0314702
123:123
JrId: 375
long title: Allied health and behavioral sciences
short title: Allied Health Behav Sci
ISSN: 0190-0331
ISSN (Online): 
IsoAbbr: Allied Health Behav Sci
NlmId: 7806480
123:123
JrId: 376
long title: AHME journal
short title: AHME J
ISSN: 0090-7782
ISSN (Online): 
IsoAbbr: AHME J
NlmId: 0362122
123:123
JrId: 377
long title: AJR. American journal of roentgenology
short title: AJR Am J Roentgenol
ISSN: 0361-803X
ISSN (Online): 1546-3141
IsoAbbr: AJR Am J Roentgenol
NlmId: 7708173
123:123
JrId: 378
long title: AIA journal. American Institute of Architects
short title: AIA J
ISSN: 0001-1479
ISSN (Online): 
IsoAbbr: AIA J
NlmId: 9875078
123:123
JrId: 379
long title: AJNR. American journal of neuroradiology
short title: AJNR Am J Neuroradiol
ISSN: 0195-6108
ISSN (Online): 1936-959X
IsoAbbr: AJNR Am J Neuroradiol
NlmId: 8003708
123:123
JrId: 380
long title: Allergologia et immunopathologia
short title: Allergol Immunopathol (Madr)
ISSN: 0301-0546
ISSN (Online): 1578-1267
IsoAbbr: Allergol Immunopathol (Madr)
NlmId: 0370073
123:123
JrId: 381
long title: Alcohol health and research world
short title: Alcohol Health Res World
ISSN: 0090-838X
ISSN (Online): 
IsoAbbr: Alcohol Health Res World
NlmId: 0365245
123:123
JrId: 382
long title: Alabama medicine : journal of the Medical Association of the State of Alabama
short title: Ala Med
ISSN: 0738-4947
ISSN (Online): 
IsoAbbr: Ala Med
NlmId: 8310343
123:123
JrId: 383
long title: The Alma mater
short title: Alma Mater (Baltimore)
ISSN: 0065-6445
ISSN (Online): 
IsoAbbr: Alma Mater (Baltimore)
NlmId: 14730200R
123:123
JrId: 384
long title: The Alpha omegan
short title: Alpha Omegan
ISSN: 0002-6417
ISSN (Online): 
IsoAbbr: Alpha Omegan
NlmId: 14730480R
123:123
JrId: 385
long title: Altern und Entwicklung. Aging and development
short title: Altern Entwickl Aging Dev
ISSN: 0084-6252
ISSN (Online): 
IsoAbbr: Altern Entwickl Aging Dev
NlmId: 1307126
123:123
JrId: 386
long title: The Alumnae magazine
short title: Alumnae Mag
ISSN: 0002-6700
ISSN (Online): 
IsoAbbr: Alumnae Mag
NlmId: 7706527
123:123
JrId: 387
long title: Alumnae magazine (Columbia University-Presbyterian Hospital School of Nursing Alumnae Association)
short title: Alumnae Mag Columbia Univ Presbyt Hosp Sch Nurs Alumnae Assoc
ISSN: 0069-634X
ISSN (Online): 
IsoAbbr: Alumnae Mag Columbia Univ Presbyt Hosp Sch Nurs Alumnae Assoc
NlmId: 0042365
123:123
JrId: 388
long title: Alumni bulletin - School of Dentistry, Indiana University
short title: Alumni Bull Sch Dent Indiana Univ
ISSN: 0073-7119
ISSN (Online): 
IsoAbbr: Alumni Bull Sch Dent Indiana Univ
NlmId: 7604908
123:123
JrId: 389
long title: Alumni bulletin. University of Michigan. School of Dentistry
short title: Alumni Bull Univ Mich Sch Dent
ISSN: 0887-4387
ISSN (Online): 
IsoAbbr: Alumni Bull Univ Mich Sch Dent
NlmId: 21430160R
123:123
JrId: 390
long title: Alumni magazine (Columbia University-Presbyterian Hospital School of Nursing Alumni Association)
short title: Alumni Mag Columbia Univ Presbyt Hosp Sch Nurs Alumni Assoc
ISSN: 0898-4093
ISSN (Online): 
IsoAbbr: Alumni Mag Columbia Univ Presbyt Hosp Sch Nurs Alumni Assoc
NlmId: 8504267
123:123
JrId: 391
long title: The American behavioral scientist
short title: Am Behav Sci
ISSN: 0002-7642
ISSN (Online): 
IsoAbbr: Am Behav Sci
NlmId: 0055030
123:123
JrId: 392
long title: American annals of the deaf
short title: Am Ann Deaf
ISSN: 0002-726X
ISSN (Online): 
IsoAbbr: Am Ann Deaf
NlmId: 0414670
123:123
JrId: 393
long title: American archives of rehabilitation therapy
short title: Am Arch Rehabil Ther
ISSN: 0002-7324
ISSN (Online): 
IsoAbbr: Am Arch Rehabil Ther
NlmId: 0370464
123:123
JrId: 394
long title: American Association of Industrial Nurses journal
short title: Am Assoc Ind Nurses J
ISSN: 0098-6097
ISSN (Online): 
IsoAbbr: Am Assoc Ind Nurses J
NlmId: 7501070
123:123
JrId: 396
long title: American corrective therapy journal
short title: Am Correct Ther J
ISSN: 0002-8088
ISSN (Online): 
IsoAbbr: Am Correct Ther J
NlmId: 0135256
123:123
JrId: 397
long title: American family physician
short title: Am Fam Physician
ISSN: 0002-838X
ISSN (Online): 1532-0650
IsoAbbr: Am Fam Physician
NlmId: 1272646
123:123
JrId: 398
long title: American heart journal
short title: Am Heart J
ISSN: 0002-8703
ISSN (Online): 1097-6744
IsoAbbr: Am. Heart J.
NlmId: 0370465
123:123
JrId: 399
long title: American pharmacy
short title: Am Pharm
ISSN: 0160-3450
ISSN (Online): 
IsoAbbr: Am Pharm
NlmId: 7801164
123:123
JrId: 400
long title: American rehabilitation
short title: Am Rehabil
ISSN: 0362-4048
ISSN (Online): 
IsoAbbr: Am Rehabil
NlmId: 7610370
123:123
JrId: 401
long title: The American imago_ a psychoanalytic journal for the arts and sciences
short title: Am Imago
ISSN: 0065-860X
ISSN (Online): 1085-7931
IsoAbbr: Am Imago
NlmId: 0370466
123:123
JrId: 402
long title: American journal of art therapy
short title: Am J Art Ther
ISSN: 0007-4764
ISSN (Online): 
IsoAbbr: Am J Art Ther
NlmId: 0237447
123:123
JrId: 403
long title: American Industrial Hygiene Association journal
short title: Am Ind Hyg Assoc J
ISSN: 0002-8894
ISSN (Online): 
IsoAbbr: Am Ind Hyg Assoc J
NlmId: 0371160
123:123
JrId: 404
long title: American education
short title: Am Educ
ISSN: 0002-8304
ISSN (Online): 
IsoAbbr: Am Educ
NlmId: 7703832
123:123
JrId: 405
long title: Annual meeting - American Institute of Oral Biology
short title: Annu Meet Am Inst Oral Biol
ISSN: 0098-6119
ISSN (Online): 
IsoAbbr: Annu Meet Am Inst Oral Biol
NlmId: 7501078
123:123
JrId: 406
long title: The American journal of anatomy
short title: Am J Anat
ISSN: 0002-9106
ISSN (Online): 
IsoAbbr: Am. J. Anat.
NlmId: 0376312
123:123
JrId: 407
long title: American journal of botany
short title: Am J Bot
ISSN: 0002-9122
ISSN (Online): 1537-2197
IsoAbbr: Am. J. Bot.
NlmId: 0370467
123:123
JrId: 408
long title: The American journal of cardiology
short title: Am J Cardiol
ISSN: 0002-9149
ISSN (Online): 1879-1913
IsoAbbr: Am. J. Cardiol.
NlmId: 0207277
123:123
JrId: 409
long title: The American journal of Chinese medicine
short title: Am J Chin Med (Gard City N Y)
ISSN: 0090-2942
ISSN (Online): 
IsoAbbr: Am J Chin Med (Gard City N Y)
NlmId: 0354717
123:123
JrId: 410
long title: The American journal of Chinese medicine
short title: Am J Chin Med
ISSN: 0192-415X
ISSN (Online): 
IsoAbbr: Am. J. Chin. Med.
NlmId: 7901431
123:123
JrId: 411
long title: The American journal of clinical hypnosis
short title: Am J Clin Hypn
ISSN: 0002-9157
ISSN (Online): 
IsoAbbr: Am J Clin Hypn
NlmId: 0100626
123:123
JrId: 412
long title: The American journal of clinical nutrition
short title: Am J Clin Nutr
ISSN: 0002-9165
ISSN (Online): 1938-3207
IsoAbbr: Am. J. Clin. Nutr.
NlmId: 0376027
123:123
JrId: 413
long title: American journal of clinical oncology
short title: Am J Clin Oncol
ISSN: 0277-3732
ISSN (Online): 1537-453X
IsoAbbr: Am. J. Clin. Oncol.
NlmId: 8207754
123:123
JrId: 414
long title: American journal of clinical pathology
short title: Am J Clin Pathol
ISSN: 0002-9173
ISSN (Online): 1943-7722
IsoAbbr: Am. J. Clin. Pathol.
NlmId: 0370470
123:123
JrId: 415
long title: American journal of community psychology
short title: Am J Community Psychol
ISSN: 0091-0562
ISSN (Online): 1573-2770
IsoAbbr: Am J Community Psychol
NlmId: 0364535
123:123
JrId: 416
long title: American journal of orthodontics and dentofacial orthopedics : official publication of the American Association of Orthodontists, its constituent societies, and the American Board of Orthodontics
short title: Am J Orthod Dentofacial Orthop
ISSN: 0889-5406
ISSN (Online): 1097-6752
IsoAbbr: Am J Orthod Dentofacial Orthop
NlmId: 8610224
123:123
JrId: 417
long title: The American journal of digestive diseases
short title: Am J Dig Dis
ISSN: 0002-9211
ISSN (Online): 
IsoAbbr: Am J Dig Dis
NlmId: 0404011
123:123
JrId: 418
long title: American journal of economics and sociology
short title: Am J Econ Sociol
ISSN: 0002-9246
ISSN (Online): 
IsoAbbr: Am J Econ Sociol
NlmId: 14820160R
123:123
JrId: 419
long title: American journal of diseases of children (1960)
short title: Am J Dis Child
ISSN: 0002-922X
ISSN (Online): 
IsoAbbr: Am. J. Dis. Child.
NlmId: 0370471
123:123
JrId: 420
long title: The American journal of drug and alcohol abuse
short title: Am J Drug Alcohol Abuse
ISSN: 0095-2990
ISSN (Online): 1097-9891
IsoAbbr: Am J Drug Alcohol Abuse
NlmId: 7502510
123:123
JrId: 421
long title: American journal of epidemiology
short title: Am J Epidemiol
ISSN: 0002-9262
ISSN (Online): 1476-6256
IsoAbbr: Am. J. Epidemiol.
NlmId: 7910653
123:123
JrId: 422
long title: American journal of hematology
short title: Am J Hematol
ISSN: 0361-8609
ISSN (Online): 1096-8652
IsoAbbr: Am. J. Hematol.
NlmId: 7610369
123:123
JrId: 423
long title: American journal of kidney diseases : the official journal of the National Kidney Foundation
short title: Am J Kidney Dis
ISSN: 0272-6386
ISSN (Online): 1523-6838
IsoAbbr: Am. J. Kidney Dis.
NlmId: 8110075
123:123
JrId: 424
long title: American journal of health planning
short title: Am J Health Plann
ISSN: 0363-7719
ISSN (Online): 
IsoAbbr: Am J Health Plann
NlmId: 7701759
123:123
JrId: 425
long title: The American journal of forensic medicine and pathology
short title: Am J Forensic Med Pathol
ISSN: 0195-7910
ISSN (Online): 1533-404X
IsoAbbr: Am J Forensic Med Pathol
NlmId: 8108948
123:123
JrId: 426
long title: The American journal of gastroenterology
short title: Am J Gastroenterol
ISSN: 0002-9270
ISSN (Online): 1572-0241
IsoAbbr: Am. J. Gastroenterol.
NlmId: 0421030
123:123
JrId: 427
long title: American journal of hospital pharmacy
short title: Am J Hosp Pharm
ISSN: 0002-9289
ISSN (Online): 
IsoAbbr: Am J Hosp Pharm
NlmId: 0370474
123:123
JrId: 428
long title: American journal of human genetics
short title: Am J Hum Genet
ISSN: 0002-9297
ISSN (Online): 1537-6605
IsoAbbr: Am. J. Hum. Genet.
NlmId: 0370475
123:123
JrId: 429
long title: American journal of industrial medicine
short title: Am J Ind Med
ISSN: 0271-3586
ISSN (Online): 1097-0274
IsoAbbr: Am. J. Ind. Med.
NlmId: 8101110
123:123
JrId: 430
long title: American journal of law & medicine
short title: Am J Law Med
ISSN: 0098-8588
ISSN (Online): 
IsoAbbr: Am J Law Med
NlmId: 7509572
123:123
JrId: 431
long title: The American journal of medicine
short title: Am J Med
ISSN: 0002-9343
ISSN (Online): 1555-7162
IsoAbbr: Am. J. Med.
NlmId: 0267200
123:123
JrId: 432
long title: The American journal of medical electronics
short title: Am J Med Electron
ISSN: 0096-5286
ISSN (Online): 
IsoAbbr: Am J Med Electron
NlmId: 0061651
123:123
JrId: 433
long title: The American journal of the medical sciences
short title: Am J Med Sci
ISSN: 0002-9629
ISSN (Online): 1538-2990
IsoAbbr: Am. J. Med. Sci.
NlmId: 0370506
123:123
JrId: 434
long title: American journal of medical genetics
short title: Am J Med Genet
ISSN: 0148-7299
ISSN (Online): 1096-8628
IsoAbbr: Am. J. Med. Genet.
NlmId: 7708900
123:123
JrId: 435
long title: The American journal of medical technology
short title: Am J Med Technol
ISSN: 0002-9335
ISSN (Online): 
IsoAbbr: Am J Med Technol
NlmId: 0370505
123:123
JrId: 436
long title: American journal of mental deficiency
short title: Am J Ment Defic
ISSN: 0002-9351
ISSN (Online): 
IsoAbbr: Am J Ment Defic
NlmId: 0372647
123:123
JrId: 437
long title: American journal of nephrology
short title: Am J Nephrol
ISSN: 0250-8095
ISSN (Online): 1421-9670
IsoAbbr: Am. J. Nephrol.
NlmId: 8109361
123:123
JrId: 438
long title: The American journal of nursing
short title: Am J Nurs
ISSN: 0002-936X
ISSN (Online): 1538-7488
IsoAbbr: Am J Nurs
NlmId: 0372646
123:123
JrId: 439
long title: American journal of obstetrics and gynecology
short title: Am J Obstet Gynecol
ISSN: 0002-9378
ISSN (Online): 1097-6868
IsoAbbr: Am. J. Obstet. Gynecol.
NlmId: 0370476
123:123
JrId: 440
long title: The American journal of occupational therapy : official publication of the American Occupational Therapy Association
short title: Am J Occup Ther
ISSN: 0272-9490
ISSN (Online): 1943-7676
IsoAbbr: Am J Occup Ther
NlmId: 7705978
123:123
JrId: 441
long title: American journal of ophthalmology
short title: Am J Ophthalmol
ISSN: 0002-9394
ISSN (Online): 1879-1891
IsoAbbr: Am. J. Ophthalmol.
NlmId: 0370500
123:123
JrId: 442
long title: American journal of optometry and archives of American Academy of Optometry
short title: Am J Optom Arch Am Acad Optom
ISSN: 0002-9408
ISSN (Online): 
IsoAbbr: Am J Optom Arch Am Acad Optom
NlmId: 0420462
123:123
JrId: 443
long title: American journal of optometry and physiological optics
short title: Am J Optom Physiol Opt
ISSN: 0093-7002
ISSN (Online): 
IsoAbbr: Am J Optom Physiol Opt
NlmId: 0417614
123:123
JrId: 444
long title: American journal of orthodontics
short title: Am J Orthod
ISSN: 0002-9416
ISSN (Online): 
IsoAbbr: Am J Orthod
NlmId: 0370501
123:123
JrId: 445
long title: The American journal of orthopedic surgery
short title: Am J Orthop Surg
ISSN: 0065-9002
ISSN (Online): 
IsoAbbr: Am J Orthop Surg
NlmId: 7611912
123:123
JrId: 446
long title: The American journal of orthopsychiatry
short title: Am J Orthopsychiatry
ISSN: 0002-9432
ISSN (Online): 1939-0025
IsoAbbr: Am J Orthopsychiatry
NlmId: 0400640
123:123
JrId: 447
long title: The American journal of otology
short title: Am J Otol
ISSN: 0192-9763
ISSN (Online): 
IsoAbbr: Am J Otol
NlmId: 7909513
123:123
JrId: 448
long title: American journal of pharmaceutical education
short title: Am J Pharm Educ
ISSN: 0002-9459
ISSN (Online): 1553-6467
IsoAbbr: Am J Pharm Educ
NlmId: 0372650
123:123
JrId: 449
long title: The American journal of pathology
short title: Am J Pathol
ISSN: 0002-9440
ISSN (Online): 1525-2191
IsoAbbr: Am. J. Pathol.
NlmId: 0370502
123:123
JrId: 450
long title: American journal of pharmacy and the sciences supporting public health
short title: Am J Pharm Sci Support Public Health
ISSN: 0002-9467
ISSN (Online): 
IsoAbbr: Am J Pharm Sci Support Public Health
NlmId: 0416354
123:123
JrId: 451
long title: American journal of physical anthropology
short title: Am J Phys Anthropol
ISSN: 0002-9483
ISSN (Online): 1096-8644
IsoAbbr: Am. J. Phys. Anthropol.
NlmId: 0400654
123:123
JrId: 452
long title: American journal of physical medicine
short title: Am J Phys Med
ISSN: 0002-9491
ISSN (Online): 
IsoAbbr: Am J Phys Med
NlmId: 0370503
123:123
JrId: 453
long title: The American journal of physiology
short title: Am J Physiol
ISSN: 0002-9513
ISSN (Online): 
IsoAbbr: Am. J. Physiol.
NlmId: 0370511
123:123
JrId: 454
long title: American journal of practical nursing
short title: Am J Pract Nurs
ISSN: 0569-6054
ISSN (Online): 
IsoAbbr: Am J Pract Nurs
NlmId: 0001470
123:123
JrId: 455
long title: American journal of proctology
short title: Am J Proctol
ISSN: 0002-9521
ISSN (Online): 
IsoAbbr: Am J Proctol
NlmId: 0370472
123:123
JrId: 456
long title: American journal of proctology, gastroenterology & colon & rectal surgery
short title: Am J Proctol Gastroenterol Colon Rectal Surg
ISSN: 0162-6566
ISSN (Online): 
IsoAbbr: Am J Proctol Gastroenterol Colon Rectal Surg
NlmId: 7910860
123:123
JrId: 457
long title: The American journal of psychiatry
short title: Am J Psychiatry
ISSN: 0002-953X
ISSN (Online): 1535-7228
IsoAbbr: Am J Psychiatry
NlmId: 0370512
123:123
JrId: 458
long title: American journal of psychoanalysis
short title: Am J Psychoanal
ISSN: 0002-9548
ISSN (Online): 1573-6741
IsoAbbr: Am J Psychoanal
NlmId: 0372630
123:123
JrId: 459
long title: The American journal of psychology
short title: Am J Psychol
ISSN: 0002-9556
ISSN (Online): 1939-8298
IsoAbbr: Am J Psychol
NlmId: 0370513
123:123
JrId: 460
long title: American journal of psychotherapy
short title: Am J Psychother
ISSN: 0002-9564
ISSN (Online): 
IsoAbbr: Am J Psychother
NlmId: 0110672
123:123
JrId: 461
long title: American journal of public health
short title: Am J Public Health
ISSN: 0090-0036
ISSN (Online): 1541-0048
IsoAbbr: Am J Public Health
NlmId: 1254074
123:123
JrId: 463
long title: American journal of reproductive immunology and microbiology : AJRIM
short title: Am J Reprod Immunol Microbiol
ISSN: 8755-8920
ISSN (Online): 
IsoAbbr: Am J Reprod Immunol Microbiol
NlmId: 8501543
123:123
JrId: 465
long title: The American journal of roentgenology, radium therapy, and nuclear medicine
short title: Am J Roentgenol Radium Ther Nucl Med
ISSN: 0002-9580
ISSN (Online): 
IsoAbbr: Am J Roentgenol Radium Ther Nucl Med
NlmId: 7605534
123:123
JrId: 466
long title: The American journal of EEG technology
short title: Am J EEG Technol
ISSN: 0002-9238
ISSN (Online): 
IsoAbbr: Am J EEG Technol
NlmId: 0370504
123:123
JrId: 467
long title: The American journal of sports medicine
short title: Am J Sports Med
ISSN: 0363-5465
ISSN (Online): 1552-3365
IsoAbbr: Am J Sports Med
NlmId: 7609541
123:123
JrId: 468
long title: American medical news
short title: Am Med News
ISSN: 0001-1843
ISSN (Online): 
IsoAbbr: Am Med News
NlmId: 0226412
123:123
JrId: 469
long title: AJS_ American journal of sociology
short title: AJS
ISSN: 0002-9602
ISSN (Online): 1537-5390
IsoAbbr: Am. J. Sociol.
NlmId: 0234014
123:123
JrId: 470
long title: The American journal of surgical pathology
short title: Am J Surg Pathol
ISSN: 0147-5185
ISSN (Online): 1532-0979
IsoAbbr: Am. J. Surg. Pathol.
NlmId: 7707904
123:123
JrId: 471
long title: American journal of surgery
short title: Am J Surg
ISSN: 0002-9610
ISSN (Online): 1879-1883
IsoAbbr: Am. J. Surg.
NlmId: 0370473
123:123
JrId: 472
long title: American laundry digest
short title: Am Laund Dig
ISSN: 0002-9718
ISSN (Online): 
IsoAbbr: Am Laund Dig
NlmId: 9877761
123:123
JrId: 473
long title: The American journal of tropical medicine and hygiene
short title: Am J Trop Med Hyg
ISSN: 0002-9637
ISSN (Online): 1476-1645
IsoAbbr: Am. J. Trop. Med. Hyg.
NlmId: 0370507
123:123
JrId: 474
long title: American journal of veterinary research
short title: Am J Vet Res
ISSN: 0002-9645
ISSN (Online): 1943-5681
IsoAbbr: Am. J. Vet. Res.
NlmId: 0375011
123:123
JrId: 475
long title: The American nurse
short title: Am Nurse
ISSN: 0098-1486
ISSN (Online): 
IsoAbbr: Am Nurse
NlmId: 7506499
123:123
JrId: 476
long title: American Lung Association bulletin
short title: Am Lung Assoc Bull
ISSN: 0092-5659
ISSN (Online): 
IsoAbbr: Am Lung Assoc Bull
NlmId: 0404016
123:123
JrId: 477
long title: The American orthoptic journal
short title: Am Orthopt J
ISSN: 0065-955X
ISSN (Online): 1553-4448
IsoAbbr: Am Orthopt J
NlmId: 0370520
123:123
JrId: 478
long title: The American psychologist
short title: Am Psychol
ISSN: 0003-066X
ISSN (Online): 1935-990X
IsoAbbr: Am Psychol
NlmId: 0370521
123:123
JrId: 479
long title: The American review of respiratory disease
short title: Am Rev Respir Dis
ISSN: 0003-0805
ISSN (Online): 
IsoAbbr: Am. Rev. Respir. Dis.
NlmId: 0370523
123:123
JrId: 480
long title: American scientist
short title: Am Sci
ISSN: 0003-0996
ISSN (Online): 
IsoAbbr: Am. Sci.
NlmId: 0370514
123:123
JrId: 481
long title: American sociological review
short title: Am Sociol Rev
ISSN: 0003-1224
ISSN (Online): 
IsoAbbr: Am Sociol Rev
NlmId: 0370515
123:123
JrId: 482
long title: The American surgeon
short title: Am Surg
ISSN: 0003-1348
ISSN (Online): 1555-9823
IsoAbbr: Am Surg
NlmId: 0370522
123:123
JrId: 483
long title: American zoologist
short title: Am Zool
ISSN: 0003-1569
ISSN (Online): 
IsoAbbr: Am. Zool.
NlmId: 0370516
123:123
JrId: 484
long title: Anais da Academia Brasileira de Ciencias
short title: An Acad Bras Cienc
ISSN: 0001-3765
ISSN (Online): 1678-2690
IsoAbbr: An. Acad. Bras. Cienc.
NlmId: 7503280
123:123
JrId: 485
long title: Anais brasileiros de dermatologia
short title: An Bras Dermatol
ISSN: 0365-0596
ISSN (Online): 1806-4841
IsoAbbr: An Bras Dermatol
NlmId: 0067662
123:123
JrId: 486
long title: Anais brasileiros de ginecologia
short title: An Bras Ginecol
ISSN: 
ISSN (Online): 
IsoAbbr: An Bras Ginecol
NlmId: 1263440
123:123
JrId: 487
long title: Anales de cirugia
short title: An Cir (Rosario)
ISSN: 0066-1465
ISSN (Online): 
IsoAbbr: An Cir (Rosario)
NlmId: 0376524
123:123
JrId: 488
long title: Anais da Escola Nacional de Saude Publica e de Medicina Tropical
short title: An Esc Nacl Saude Publica Med Trop (Lisb)
ISSN: 0075-9767
ISSN (Online): 
IsoAbbr: An Esc Nacl Saude Publica Med Trop (Lisb)
NlmId: 7500780
123:123
JrId: 489
long title: Analytical and quantitative cytology
short title: Anal Quant Cytol
ISSN: 0190-0471
ISSN (Online): 
IsoAbbr: Anal Quant Cytol
NlmId: 7911206
123:123
JrId: 490
long title: Anales espanoles de odontoestomatologia
short title: An Esp Odontoestomatol
ISSN: 0003-2557
ISSN (Online): 
IsoAbbr: An Esp Odontoestomatol
NlmId: 0370533
123:123
JrId: 491
long title: Anales espanoles de pediatria
short title: An Esp Pediatr
ISSN: 0302-4342
ISSN (Online): 1577-2799
IsoAbbr: An. Esp. Pediatr.
NlmId: 0420463
123:123
JrId: 492
long title: Anales. Universidad Nacional Mayor de San Marcos. Facultad de Medicina
short title: An Fac Med Lima
ISSN: 
ISSN (Online): 
IsoAbbr: An Fac Med Lima
NlmId: 18330640R
123:123
JrId: 493
long title: Anales de la Facultad de Medicina, Universidad de la Republica, Montevideo, Uruguay
short title: An Fac Med Univ Repub Montev Urug
ISSN: 0365-2297
ISSN (Online): 
IsoAbbr: An Fac Med Univ Repub Montev Urug
NlmId: 7506831
123:123
JrId: 494
long title: Anales de la Facultad de Odontologia
short title: An Fac Odontol
ISSN: 0797-034X
ISSN (Online): 
IsoAbbr: An Fac Odontol
NlmId: 7506832
123:123
JrId: 495
long title: Anais da Faculdade de Odontologia da Universidade Federal de Pernambuco
short title: An Fac Odontol Univ Fed Pernambuco
ISSN: 0083-3908
ISSN (Online): 
IsoAbbr: An Fac Odontol Univ Fed Pernambuco
NlmId: 7502729
123:123
JrId: 496
long title: Anasthesie, Intensivtherapie, Notfallmedizin
short title: Anasth Intensivther Notfallmed
ISSN: 0174-1837
ISSN (Online): 
IsoAbbr: Anasth Intensivther Notfallmed
NlmId: 8005775
123:123
JrId: 498
long title: Anais do Instituto de Higiene e Medicina Tropical
short title: An Inst Hig Med Trop (Lisb)
ISSN: 0303-7762
ISSN (Online): 
IsoAbbr: An Inst Hig Med Trop (Lisb)
NlmId: 7500781
123:123
JrId: 499
long title: Anales - Instituto de Investigaciones Odontologicas, Universidad del Zulia
short title: An Inst Invest Odontol (Maracaibo)
ISSN: 
ISSN (Online): 
IsoAbbr: An Inst Invest Odontol (Maracaibo)
NlmId: 7506829
123:123
JrId: 500
long title: Anais do Instituto de Medicina Tropical
short title: An Inst Med Trop (Lisb)
ISSN: 0365-3307
ISSN (Online): 
IsoAbbr: An Inst Med Trop (Lisb)
NlmId: 7502512
123:123
JrId: 501
long title: Anales de medicina: Cirugia
short title: An Med Cir
ISSN: 0517-6816
ISSN (Online): 
IsoAbbr: An Med Cir
NlmId: 0377477
123:123
JrId: 502
long title: Anales de medicina: Especialidades
short title: An Med Espec
ISSN: 0517-6832
ISSN (Online): 
IsoAbbr: An Med Espec
NlmId: 0400163
123:123
JrId: 503
long title: Anales de medicina: Medicina
short title: An Med Med
ISSN: 0517-6824
ISSN (Online): 
IsoAbbr: An Med Med
NlmId: 0377500
123:123
JrId: 504
long title: Anais de microbiologia
short title: An Microbiol (Rio J)
ISSN: 0485-1854
ISSN (Online): 
IsoAbbr: An Microbiol (Rio J)
NlmId: 0413653
123:123
JrId: 505
long title: Anales otorrinolaringologicos ibero-americanos
short title: An Otorrinolaringol Ibero Am
ISSN: 0303-8874
ISSN (Online): 
IsoAbbr: An Otorrinolaringol Ibero Am
NlmId: 7605535
123:123
JrId: 506
long title: Anais paulistas de medicina e cirurgia
short title: An Paul Med Cir
ISSN: 0003-245X
ISSN (Online): 
IsoAbbr: An Paul Med Cir
NlmId: 0373070
123:123
JrId: 507
long title: Anales del Programa Academico de Medicina / Universidad Nacional Mayor de San Marcos de Lima
short title: An Programa Acad Med (Lima)
ISSN: 0300-9025
ISSN (Online): 
IsoAbbr: An Programa Acad Med (Lima)
NlmId: 0264671
123:123
JrId: 508
long title: Anales de la Real Academia de Farmacia
short title: An Real Acad Farm
ISSN: 0034-0618
ISSN (Online): 1697-4298
IsoAbbr: An Real Acad Farm
NlmId: 14490140R
123:123
JrId: 509
long title: Anales de la Real Academia Nacional de Medicina
short title: An R Acad Nac Med (Madr)
ISSN: 0034-0634
ISSN (Online): 
IsoAbbr: An R Acad Nac Med (Madr)
NlmId: 7505188
123:123
JrId: 510
long title: ANA clinical sessions
short title: ANA Clin Sess
ISSN: 0065-9495
ISSN (Online): 
IsoAbbr: ANA Clin Sess
NlmId: 7511412
123:123
JrId: 511
long title: American Nurses Association Publications
short title: ANA Publ
ISSN: 
ISSN (Online): 
IsoAbbr: ANA Publ
NlmId: 9870008
123:123
JrId: 512
long title: ANA clinical conferences
short title: ANA Clin Conf
ISSN: 0093-0423
ISSN (Online): 
IsoAbbr: ANA Clin Conf
NlmId: 7509335
123:123
JrId: 513
long title: Anaesthesia and intensive care
short title: Anaesth Intensive Care
ISSN: 0310-057X
ISSN (Online): 1448-0271
IsoAbbr: Anaesth Intensive Care
NlmId: 0342017
123:123
JrId: 514
long title: Anaesthesia, resuscitation, and intensive therapy
short title: Anaesth Resusc Intensive Ther
ISSN: 0301-0864
ISSN (Online): 
IsoAbbr: Anaesth Resusc Intensive Ther
NlmId: 0371112
123:123
JrId: 515
long title: Anaesthesia
short title: Anaesthesia
ISSN: 0003-2409
ISSN (Online): 1365-2044
IsoAbbr: Anaesthesia
NlmId: 0370524
123:123
JrId: 516
long title: Anasthesiologische und intensivmedizinische Praxis
short title: Anasthesiol Intensivmed Prax
ISSN: 0303-6200
ISSN (Online): 
IsoAbbr: Anasthesiol Intensivmed Prax
NlmId: 0436571
123:123
JrId: 517
long title: Der Anaesthesist
short title: Anaesthesist
ISSN: 0003-2417
ISSN (Online): 1432-055X
IsoAbbr: Anaesthesist
NlmId: 0370525
123:123
JrId: 518
long title: Analytical biochemistry
short title: Anal Biochem
ISSN: 0003-2697
ISSN (Online): 1096-0309
IsoAbbr: Anal. Biochem.
NlmId: 0370535
123:123
JrId: 519
long title: Analytical chemistry
short title: Anal Chem
ISSN: 0003-2700
ISSN (Online): 1520-6882
IsoAbbr: Anal. Chem.
NlmId: 0370536
123:123
JrId: 520
long title: Analytica chimica acta
short title: Anal Chim Acta
ISSN: 0003-2670
ISSN (Online): 1873-4324
IsoAbbr: Anal. Chim. Acta
NlmId: 0370534
123:123
JrId: 521
long title: The Analyst
short title: Analyst
ISSN: 0003-2654
ISSN (Online): 1364-5528
IsoAbbr: Analyst
NlmId: 0372652
123:123
JrId: 522
long title: Anatomischer Anzeiger
short title: Anat Anz
ISSN: 0003-2786
ISSN (Online): 
IsoAbbr: Anat Anz
NlmId: 0370541
123:123
JrId: 523
long title: Anatomia, histologia, embryologia
short title: Anat Histol Embryol
ISSN: 0340-2096
ISSN (Online): 1439-0264
IsoAbbr: Anat Histol Embryol
NlmId: 7704218
123:123
JrId: 524
long title: Anatomy and embryology
short title: Anat Embryol (Berl)
ISSN: 0340-2061
ISSN (Online): 1432-0568
IsoAbbr: Anat. Embryol.
NlmId: 7505194
123:123
JrId: 525
long title: The Anatomical record
short title: Anat Rec
ISSN: 0003-276X
ISSN (Online): 1097-0185
IsoAbbr: Anat. Rec.
NlmId: 0370540
123:123
JrId: 526
long title: The Anatomical record. Supplement : an offical publication of the American Association of Anatomists
short title: Anat Rec Suppl
ISSN: 0749-3002
ISSN (Online): 
IsoAbbr: Anat Rec Suppl
NlmId: 8402176
123:123
JrId: 527
long title: Andrologia
short title: Andrologia
ISSN: 0303-4569
ISSN (Online): 1439-0272
IsoAbbr: Andrologia
NlmId: 0423506
123:123
JrId: 528
long title: Andrologie
short title: Andrologie
ISSN: 0303-4569
ISSN (Online): 
IsoAbbr: Andrologie
NlmId: 0423126
123:123
JrId: 529
long title: ANEC
short title: ANEC
ISSN: 0044-930X
ISSN (Online): 
IsoAbbr: ANEC
NlmId: 1304656
123:123
JrId: 530
long title: Anesthesia and analgesia
short title: Anesth Analg
ISSN: 0003-2999
ISSN (Online): 1526-7598
IsoAbbr: Anesth. Analg.
NlmId: 1310650
123:123
JrId: 531
long title: Anesthesie, analgesie, reanimation
short title: Anesth Analg (Paris)
ISSN: 0003-3014
ISSN (Online): 
IsoAbbr: Anesth Analg (Paris)
NlmId: 0404017
123:123
JrId: 532
long title: Anesthesia progress
short title: Anesth Prog
ISSN: 0003-3006
ISSN (Online): 
IsoAbbr: Anesth Prog
NlmId: 0043533
123:123
JrId: 533
long title: Anesthesiology
short title: Anesthesiology
ISSN: 0003-3022
ISSN (Online): 1528-1175
IsoAbbr: Anesthesiology
NlmId: 1300217
123:123
JrId: 534
long title: Anesteziologiia i reanimatologiia
short title: Anesteziol Reanimatol
ISSN: 0201-7563
ISSN (Online): 
IsoAbbr: Anesteziol Reanimatol
NlmId: 7705399
123:123
JrId: 535
long title: Angeiologie
short title: Angeiologie
ISSN: 0003-3049
ISSN (Online): 
IsoAbbr: Angeiologie
NlmId: 0060612
123:123
JrId: 536
long title: American journal of infection control
short title: Am J Infect Control
ISSN: 0196-6553
ISSN (Online): 1527-3296
IsoAbbr: Am J Infect Control
NlmId: 8004854
123:123
JrId: 537
long title: Angewandte Chemie (International ed. in English)
short title: Angew Chem Int Ed Engl
ISSN: 1433-7851
ISSN (Online): 1521-3773
IsoAbbr: Angew. Chem. Int. Ed. Engl.
NlmId: 0370543
123:123
JrId: 538
long title: Angewandte Parasitologie
short title: Angew Parasitol
ISSN: 0003-3162
ISSN (Online): 
IsoAbbr: Angew Parasitol
NlmId: 0370544
123:123
JrId: 539
long title: Angiologia
short title: Angiologia
ISSN: 0003-3170
ISSN (Online): 
IsoAbbr: Angiologia
NlmId: 0370545
123:123
JrId: 540
long title: Angiologica
short title: Angiologica
ISSN: 0003-3189
ISSN (Online): 
IsoAbbr: Angiologica
NlmId: 0427125
123:123
JrId: 541
long title: Angiology
short title: Angiology
ISSN: 0003-3197
ISSN (Online): 1940-1574
IsoAbbr: Angiology
NlmId: 0203706
123:123
JrId: 542
long title: The Angle orthodontist
short title: Angle Orthod
ISSN: 0003-3219
ISSN (Online): 1945-7103
IsoAbbr: Angle Orthod
NlmId: 0370550
123:123
JrId: 543
long title: Anglo-German medical review. Deutsch-englische medizinische Rundschau
short title: Anglo Ger Med Rev
ISSN: 0003-3332
ISSN (Online): 
IsoAbbr: Anglo Ger Med Rev
NlmId: 7611915
123:123
JrId: 544
long title: Animal behaviour
short title: Anim Behav
ISSN: 0003-3472
ISSN (Online): 
IsoAbbr: Anim Behav
NlmId: 0376746
123:123
JrId: 545
long title: Animal blood groups and biochemical genetics
short title: Anim Blood Groups Biochem Genet
ISSN: 0003-3480
ISSN (Online): 
IsoAbbr: Anim Blood Groups Biochem Genet
NlmId: 0263344
123:123
JrId: 546
long title: Animal blood groups and biochemical genetics. Supplement
short title: Anim Blood Groups Biochem Genet Suppl
ISSN: 0300-5518
ISSN (Online): 
IsoAbbr: Anim Blood Groups Biochem Genet Suppl
NlmId: 0356270
123:123
JrId: 547
long title: Animal genetics
short title: Anim Genet
ISSN: 0268-9146
ISSN (Online): 1365-2052
IsoAbbr: Anim. Genet.
NlmId: 8605704
123:123
JrId: 548
long title: Annales Academiae Medicae Stetinensis
short title: Ann Acad Med Stetin
ISSN: 1427-440X
ISSN (Online): 
IsoAbbr: Ann Acad Med Stetin
NlmId: 7506854
123:123
JrId: 549
long title: Suomalainen Tiedeakatemia toimituksia. Sar. A.4: Biologica
short title: Ann Acad Sci Fenn Biol
ISSN: 0066-1988
ISSN (Online): 
IsoAbbr: Ann Acad Sci Fenn Biol
NlmId: 0413756
123:123
JrId: 550
long title: Annales Academiae Medicae Stetinensis. Suplement
short title: Ann Acad Med Stetin Supl
ISSN: 1427-4930
ISSN (Online): 
IsoAbbr: Ann Acad Med Stetin Supl
NlmId: 7506853
123:123
JrId: 551
long title: Annales Academiae Scientiarum Fennicae. Ser. A.5, Medica
short title: Ann Acad Sci Fenn A
ISSN: 0066-1996
ISSN (Online): 
IsoAbbr: Ann Acad Sci Fenn A
NlmId: 7604095
123:123
JrId: 552
long title: Annals of allergy
short title: Ann Allergy
ISSN: 0003-4738
ISSN (Online): 
IsoAbbr: Ann Allergy
NlmId: 0372346
123:123
JrId: 553
long title: Annales d'anatomie pathologique
short title: Ann Anat Pathol (Paris)
ISSN: 0003-3871
ISSN (Online): 
IsoAbbr: Ann Anat Pathol (Paris)
NlmId: 0370553
123:123
JrId: 554
long title: Annales de l'anesthesiologie francaise
short title: Ann Anesthesiol Fr
ISSN: 0003-4061
ISSN (Online): 
IsoAbbr: Ann Anesthesiol Fr
NlmId: 0372332
123:123
JrId: 555
long title: The Annals of applied biology
short title: Ann Appl Biol
ISSN: 0003-4746
ISSN (Online): 
IsoAbbr: Ann. Appl. Biol.
NlmId: 0064717
123:123
JrId: 556
long title: Annals of the Australian College of Dental Surgeons
short title: Ann Aust Coll Dent Surg
ISSN: 0004-8895
ISSN (Online): 
IsoAbbr: Ann Aust Coll Dent Surg
NlmId: 7513553
123:123
JrId: 557
long title: Annals of emergency medicine
short title: Ann Emerg Med
ISSN: 0196-0644
ISSN (Online): 1097-6760
IsoAbbr: Ann Emerg Med
NlmId: 8002646
123:123
JrId: 558
long title: Annales de biologie animale, biochimie, biophysique
short title: Ann Biol Anim Biochim Biophys
ISSN: 0003-388X
ISSN (Online): 
IsoAbbr: Ann Biol Anim Biochim Biophys
NlmId: 0040752
123:123
JrId: 559
long title: Annales de biologie clinique
short title: Ann Biol Clin (Paris)
ISSN: 0003-3898
ISSN (Online): 1950-6112
IsoAbbr: Ann. Biol. Clin. (Paris)
NlmId: 2984690R
123:123
JrId: 560
long title: Annales francaises d'anesthesie et de reanimation
short title: Ann Fr Anesth Reanim
ISSN: 0750-7658
ISSN (Online): 1769-6623
IsoAbbr: Ann Fr Anesth Reanim
NlmId: 8213275
123:123
JrId: 561
long title: Annals of biomedical engineering
short title: Ann Biomed Eng
ISSN: 0090-6964
ISSN (Online): 1521-6047
IsoAbbr: Ann Biomed Eng
NlmId: 0361512
123:123
JrId: 562
long title: Annales de cardiologie et d'angeiologie
short title: Ann Cardiol Angeiol (Paris)
ISSN: 0003-3928
ISSN (Online): 1768-3181
IsoAbbr: Ann Cardiol Angeiol (Paris)
NlmId: 0142167
123:123
JrId: 563
long title: Annales de chirurgie
short title: Ann Chir
ISSN: 0003-3944
ISSN (Online): 
IsoAbbr: Ann Chir
NlmId: 0140722
123:123
JrId: 564
long title: Annales chirurgiae et gynaecologiae Fenniae
short title: Ann Chir Gynaecol Fenn
ISSN: 0003-3855
ISSN (Online): 
IsoAbbr: Ann Chir Gynaecol Fenn
NlmId: 7609198
123:123
JrId: 565
long title: Annales de chirurgie infantile
short title: Ann Chir Infant
ISSN: 0003-3952
ISSN (Online): 
IsoAbbr: Ann Chir Infant
NlmId: 0376315
123:123
JrId: 566
long title: Annales chirurgiae et gynaecologiae
short title: Ann Chir Gynaecol
ISSN: 0355-9521
ISSN (Online): 
IsoAbbr: Ann Chir Gynaecol
NlmId: 7609767
123:123
JrId: 567
long title: Annales chirurgiae et gynaecologiae. Supplementum
short title: Ann Chir Gynaecol Suppl
ISSN: 0355-9874
ISSN (Online): 
IsoAbbr: Ann Chir Gynaecol Suppl
NlmId: 7702959
123:123
JrId: 568
long title: Annales chirurgiae et gynaecologiae Fenniae. Supplementum
short title: Ann Chir Gynaecol Fenn Suppl
ISSN: 0066-2038
ISSN (Online): 
IsoAbbr: Ann Chir Gynaecol Fenn Suppl
NlmId: 7702958
123:123
JrId: 569
long title: Annales de chirurgie plastique
short title: Ann Chir Plast
ISSN: 0003-3960
ISSN (Online): 
IsoAbbr: Ann Chir Plast
NlmId: 2983317R
123:123
JrId: 570
long title: Annales de chirurgie plastique et esthetique
short title: Ann Chir Plast Esthet
ISSN: 0294-1260
ISSN (Online): 1768-319X
IsoAbbr: Ann Chir Plast Esthet
NlmId: 8305839
123:123
JrId: 571
long title: Annales de chirurgie thoracique et cardio-vasculaire
short title: Ann Chir Thorac Cardiovasc
ISSN: 0066-2054
ISSN (Online): 
IsoAbbr: Ann Chir Thorac Cardiovasc
NlmId: 0140655
123:123
JrId: 572
long title: The Annals of the American Academy of Political and Social Science
short title: Ann Am Acad Pol Soc Sci
ISSN: 0002-7162
ISSN (Online): 
IsoAbbr: Ann Am Acad Pol Soc Sci
NlmId: 7505202
123:123
JrId: 573
long title: Annals of clinical biochemistry
short title: Ann Clin Biochem
ISSN: 0004-5632
ISSN (Online): 1758-1001
IsoAbbr: Ann. Clin. Biochem.
NlmId: 0324055
123:123
JrId: 574
long title: Annals of clinical and laboratory science
short title: Ann Clin Lab Sci
ISSN: 0091-7370
ISSN (Online): 1550-8080
IsoAbbr: Ann. Clin. Lab. Sci.
NlmId: 0410247
123:123
JrId: 575
long title: Annals of clinical research
short title: Ann Clin Res
ISSN: 0003-4762
ISSN (Online): 
IsoAbbr: Ann. Clin. Res.
NlmId: 0220042
123:123
JrId: 576
long title: Annals of the Academy of Medicine, Singapore
short title: Ann Acad Med Singapore
ISSN: 0304-4602
ISSN (Online): 
IsoAbbr: Ann. Acad. Med. Singap.
NlmId: 7503289
123:123
JrId: 577
long title: Annals of dentistry
short title: Ann Dent
ISSN: 0003-4770
ISSN (Online): 
IsoAbbr: Ann Dent
NlmId: 0372350
123:123
JrId: 578
long title: Annales de dermatologie et de syphiligraphie
short title: Ann Dermatol Syphiligr (Paris)
ISSN: 0003-3979
ISSN (Online): 
IsoAbbr: Ann Dermatol Syphiligr (Paris)
NlmId: 0370561
123:123
JrId: 579
long title: Annales d'endocrinologie
short title: Ann Endocrinol (Paris)
ISSN: 0003-4266
ISSN (Online): 
IsoAbbr: Ann. Endocrinol. (Paris)
NlmId: 0116744
123:123
JrId: 580
long title: Annals of the Entomological Society of America
short title: Ann Entomol Soc Am
ISSN: 0013-8746
ISSN (Online): 
IsoAbbr: Ann. Entomol. Soc. Am.
NlmId: 7503290
123:123
JrId: 581
long title: Annales de gastroenterologie et d'hepatologie
short title: Ann Gastroenterol Hepatol (Paris)
ISSN: 0066-2070
ISSN (Online): 
IsoAbbr: Ann Gastroenterol Hepatol (Paris)
NlmId: 0263111
123:123
JrId: 582
long title: Annales de genetique
short title: Ann Genet
ISSN: 0003-3995
ISSN (Online): 
IsoAbbr: Ann. Genet.
NlmId: 0370562
123:123
JrId: 583
long title: Annales d'histochimie
short title: Ann Histochim
ISSN: 0003-4355
ISSN (Online): 
IsoAbbr: Ann Histochim
NlmId: 0370554
123:123
JrId: 584
long title: Annals of human biology
short title: Ann Hum Biol
ISSN: 0301-4460
ISSN (Online): 1464-5033
IsoAbbr: Ann. Hum. Biol.
NlmId: 0404024
123:123
JrId: 585
long title: Annals of human genetics
short title: Ann Hum Genet
ISSN: 0003-4800
ISSN (Online): 1469-1809
IsoAbbr: Ann. Hum. Genet.
NlmId: 0416661
123:123
JrId: 586
long title: Annals of nutrition & metabolism
short title: Ann Nutr Metab
ISSN: 0250-6807
ISSN (Online): 1421-9697
IsoAbbr: Ann. Nutr. Metab.
NlmId: 8105511
123:123
JrId: 587
long title: Annales d'immunologie
short title: Ann Immunol (Paris)
ISSN: 0300-4910
ISSN (Online): 
IsoAbbr: Ann. Immunol. (Paris)
NlmId: 0353045
123:123
JrId: 588
long title: Annales immunologiae Hungaricae
short title: Ann Immunol Hung
ISSN: 0570-1708
ISSN (Online): 
IsoAbbr: Ann Immunol Hung
NlmId: 0373074
123:123
JrId: 589
long title: Annales de l'Institut Pasteur
short title: Ann Inst Pasteur (Paris)
ISSN: 0020-2444
ISSN (Online): 
IsoAbbr: Ann Inst Pasteur (Paris)
NlmId: 7512320
123:123
JrId: 590
long title: Annales de l'Institut Pasteur. Immunologie
short title: Ann Inst Pasteur Immunol
ISSN: 0769-2625
ISSN (Online): 
IsoAbbr: Ann. Inst. Pasteur Immunol.
NlmId: 8503043
123:123
JrId: 591
long title: Annales de l'Institut Pasteur de Lille
short title: Ann Inst Pasteur Lille
ISSN: 0073-8573
ISSN (Online): 
IsoAbbr: Ann Inst Pasteur Lille
NlmId: 7502518
123:123
JrId: 592
long title: Anticancer research
short title: Anticancer Res
ISSN: 0250-7005
ISSN (Online): 1791-7530
IsoAbbr: Anticancer Res.
NlmId: 8102988
123:123
JrId: 593
long title: Annales de l'Institut Pasteur. Microbiologie
short title: Ann Inst Pasteur Microbiol
ISSN: 0769-2609
ISSN (Online): 
IsoAbbr: Ann. Inst. Pasteur Microbiol.
NlmId: 8503044
123:123
JrId: 594
long title: Acta de odontologia pediatrica
short title: Acta Odontol Pediatr
ISSN: 0252-1032
ISSN (Online): 
IsoAbbr: Acta Odontol Pediatr
NlmId: 8112880
123:123
JrId: 595
long title: Annals of the ICRP
short title: Ann ICRP
ISSN: 0146-6453
ISSN (Online): 1872-969X
IsoAbbr: Ann ICRP
NlmId: 7708044
123:123
JrId: 596
long title: Annals of internal medicine
short title: Ann Intern Med
ISSN: 0003-4819
ISSN (Online): 1539-3704
IsoAbbr: Ann. Intern. Med.
NlmId: 0372351
123:123
JrId: 597
long title: Annali dell'Istituto "Carlo Forlanini"
short title: Ann Ist Carlo Forlanini
ISSN: 0021-2431
ISSN (Online): 
IsoAbbr: Ann Ist Carlo Forlanini
NlmId: 7502519
123:123
JrId: 598
long title: Annali dell'Istituto superiore di sanita
short title: Ann Ist Super Sanita
ISSN: 0021-2571
ISSN (Online): 
IsoAbbr: Ann. Ist. Super. Sanita
NlmId: 7502520
123:123
JrId: 599
long title: Annali italiani di chirurgia
short title: Ann Ital Chir
ISSN: 0003-469X
ISSN (Online): 2239-253X
IsoAbbr: Ann Ital Chir
NlmId: 0372343
123:123
JrId: 600
long title: Annali di laringologia, otologia, rinologia, faringologia
short title: Ann Laringol Otol Rinol Faringol
ISSN: 0066-2267
ISSN (Online): 
IsoAbbr: Ann Laringol Otol Rinol Faringol
NlmId: 0400641
123:123
JrId: 601
long title: Annales medicinae experimentalis et biologiae Fenniae
short title: Ann Med Exp Biol Fenn
ISSN: 0003-4479
ISSN (Online): 
IsoAbbr: Ann Med Exp Biol Fenn
NlmId: 0420465
123:123
JrId: 602
long title: Annales medicinae internae Fenniae
short title: Ann Med Intern Fenn
ISSN: 0365-4362
ISSN (Online): 
IsoAbbr: Ann Med Intern Fenn
NlmId: 0221122
123:123
JrId: 603
long title: Annales de medecine interne
short title: Ann Med Interne (Paris)
ISSN: 0003-410X
ISSN (Online): 
IsoAbbr: Ann Med Interne (Paris)
NlmId: 0171744
123:123
JrId: 604
long title: Annales de medecine legale, criminologie, police scientifique et toxicologie
short title: Ann Med Leg Criminol Police Sci Toxicol
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Med Leg Criminol Police Sci Toxicol
NlmId: 15010050R
123:123
JrId: 605
long title: Annales medicales de Nancy
short title: Ann Med Nancy
ISSN: 0003-4460
ISSN (Online): 
IsoAbbr: Ann Med Nancy
NlmId: 0372333
123:123
JrId: 606
long title: Annali di medicina navale
short title: Ann Med Nav (Roma)
ISSN: 0392-9418
ISSN (Online): 
IsoAbbr: Ann Med Nav (Roma)
NlmId: 0373072
123:123
JrId: 607
long title: Annales medico-psychologiques
short title: Ann Med Psychol (Paris)
ISSN: 0003-4487
ISSN (Online): 
IsoAbbr: Ann Med Psychol (Paris)
NlmId: 2984692R
123:123
JrId: 608
long title: Annales de microbiologie
short title: Ann Microbiol (Paris)
ISSN: 0300-5410
ISSN (Online): 
IsoAbbr: Ann. Microbiol. (Paris)
NlmId: 0354704
123:123
JrId: 609
long title: Annales Nestle. [Ed. francaise]
short title: Ann Nestle Fr
ISSN: 0250-9644
ISSN (Online): 
IsoAbbr: Ann Nestle Fr
NlmId: 2984694R
123:123
JrId: 610
long title: Annales de la nutrition et de l'alimentation
short title: Ann Nutr Aliment
ISSN: 0003-4037
ISSN (Online): 
IsoAbbr: Ann Nutr Aliment
NlmId: 0372653
123:123
JrId: 611
long title: Annals of the New York Academy of Sciences
short title: Ann N Y Acad Sci
ISSN: 0077-8923
ISSN (Online): 1749-6632
IsoAbbr: Ann. N. Y. Acad. Sci.
NlmId: 7506858
123:123
JrId: 612
long title: The Annals of occupational hygiene
short title: Ann Occup Hyg
ISSN: 0003-4878
ISSN (Online): 1475-3162
IsoAbbr: Ann Occup Hyg
NlmId: 0203526
123:123
JrId: 613
long title: Annales d'oculistique
short title: Ann Ocul (Paris)
ISSN: 0003-4371
ISSN (Online): 
IsoAbbr: Ann Ocul (Paris)
NlmId: 0370555
123:123
JrId: 614
long title: Annales odonto-stomatologiques
short title: Ann Odontostomatol (Lyon)
ISSN: 0066-2194
ISSN (Online): 
IsoAbbr: Ann Odontostomatol (Lyon)
NlmId: 0401032
123:123
JrId: 615
long title: Annals of ophthalmology
short title: Ann Ophthalmol
ISSN: 0003-4886
ISSN (Online): 
IsoAbbr: Ann Ophthalmol
NlmId: 0210137
123:123
JrId: 616
long title: Annali dell'Ospedale Maria Vittoria di Torino
short title: Ann Osp Maria Vittoria Torino
ISSN: 0390-5454
ISSN (Online): 
IsoAbbr: Ann Osp Maria Vittoria Torino
NlmId: 7511607
123:123
JrId: 617
long title: Annali di ostetricia, ginecologia, medicina perinatale
short title: Ann Ostet Ginecol Med Perinat
ISSN: 0300-0087
ISSN (Online): 
IsoAbbr: Ann Ostet Ginecol Med Perinat
NlmId: 0347360
123:123
JrId: 618
long title: The Annals of otology, rhinology, and laryngology
short title: Ann Otol Rhinol Laryngol
ISSN: 0003-4894
ISSN (Online): 
IsoAbbr: Ann. Otol. Rhinol. Laryngol.
NlmId: 0407300
123:123
JrId: 619
long title: The Annals of otology, rhinology & laryngology. Supplement
short title: Ann Otol Rhinol Laryngol Suppl
ISSN: 0096-8056
ISSN (Online): 
IsoAbbr: Ann Otol Rhinol Laryngol Suppl
NlmId: 1256156
123:123
JrId: 620
long title: Annales d'oto-laryngologie et de chirurgie cervico faciale : bulletin de la Societe d'oto-laryngologie des hopitaux de Paris
short title: Ann Otolaryngol Chir Cervicofac
ISSN: 0003-438X
ISSN (Online): 
IsoAbbr: Ann Otolaryngol Chir Cervicofac
NlmId: 9431026
123:123
JrId: 621
long title: Annali di ottalmologia e clinica oculistica
short title: Ann Ottalmol Clin Ocul
ISSN: 0003-4665
ISSN (Online): 
IsoAbbr: Ann Ottalmol Clin Ocul
NlmId: 9309994
123:123
JrId: 622
long title: Annales de dermatologie et de venereologie
short title: Ann Dermatol Venereol
ISSN: 0151-9638
ISSN (Online): 
IsoAbbr: Ann Dermatol Venereol
NlmId: 7702013
123:123
JrId: 623
long title: Annales paediatrici. International review of pediatrics
short title: Ann Paediatr
ISSN: 0365-4966
ISSN (Online): 
IsoAbbr: Ann Paediatr
NlmId: 2984695R
123:123
JrId: 624
long title: Annales paediatriae Fenniae
short title: Ann Paediatr Fenn
ISSN: 0570-1732
ISSN (Online): 
IsoAbbr: Ann Paediatr Fenn
NlmId: 0221123
123:123
JrId: 625
long title: Annales de parasitologie humaine et comparee
short title: Ann Parasitol Hum Comp
ISSN: 0003-4150
ISSN (Online): 
IsoAbbr: Ann Parasitol Hum Comp
NlmId: 0376525
123:123
JrId: 626
long title: Annales de pediatrie
short title: Ann Pediatr (Paris)
ISSN: 0066-2097
ISSN (Online): 
IsoAbbr: Ann Pediatr (Paris)
NlmId: 2984696R
123:123
JrId: 627
long title: Annales pharmaceutiques francaises
short title: Ann Pharm Fr
ISSN: 0003-4509
ISSN (Online): 
IsoAbbr: Ann Pharm Fr
NlmId: 2985176R
123:123
JrId: 628
long title: Annals of plastic surgery
short title: Ann Plast Surg
ISSN: 0148-7043
ISSN (Online): 1536-3708
IsoAbbr: Ann Plast Surg
NlmId: 7805336
123:123
JrId: 629
long title: Annals of physical medicine
short title: Ann Phys Med
ISSN: 0365-5547
ISSN (Online): 
IsoAbbr: Ann Phys Med
NlmId: 0256644
123:123
JrId: 630
long title: Annals of the Royal College of Surgeons of England
short title: Ann R Coll Surg Engl
ISSN: 0035-8843
ISSN (Online): 1478-7083
IsoAbbr: Ann R Coll Surg Engl
NlmId: 7506860
123:123
JrId: 631
long title: Annales de radiologie
short title: Ann Radiol (Paris)
ISSN: 0003-4185
ISSN (Online): 
IsoAbbr: Ann Radiol (Paris)
NlmId: 0372331
123:123
JrId: 632
long title: Annual Conference on Research in Medical Education. Conference on Research in Medical Education
short title: Annu Conf Res Med Educ
ISSN: 0190-7255
ISSN (Online): 
IsoAbbr: Annu Conf Res Med Educ
NlmId: 7801910
123:123
JrId: 633
long title: Annali di radiologia diagnostica
short title: Ann Radiol Diagn (Bologna)
ISSN: 0003-4673
ISSN (Online): 
IsoAbbr: Ann Radiol Diagn (Bologna)
NlmId: 0372654
123:123
JrId: 634
long title: Proceedings of the ... annual Conference on Research in Medical Education. Conference on Research in Medical Education
short title: Proc Annu Conf Res Med Educ
ISSN: 0892-2543
ISSN (Online): 
IsoAbbr: Proc Annu Conf Res Med Educ
NlmId: 8402509
123:123
JrId: 635
long title: Annual review of neuroscience
short title: Annu Rev Neurosci
ISSN: 0147-006X
ISSN (Online): 1545-4126
IsoAbbr: Annu. Rev. Neurosci.
NlmId: 7804039
123:123
JrId: 636
long title: Annales de recherches veterinaires. Annals of veterinary research
short title: Ann Rech Vet
ISSN: 0003-4193
ISSN (Online): 
IsoAbbr: Ann. Rech. Vet.
NlmId: 1267230
123:123
JrId: 637
long title: Archives d'anatomie et de cytologie pathologiques
short title: Arch Anat Cytol Pathol
ISSN: 0395-501X
ISSN (Online): 
IsoAbbr: Arch. Anat. Cytol. Pathol.
NlmId: 7609770
123:123
JrId: 638
long title: Architectural record
short title: Archit Rec
ISSN: 0003-858X
ISSN (Online): 
IsoAbbr: Archit Rec
NlmId: 9877762
123:123
JrId: 639
long title: ANNA journal / American Nephrology Nurses' Association
short title: ANNA J
ISSN: 8750-0779
ISSN (Online): 
IsoAbbr: ANNA J
NlmId: 8411466
123:123
JrId: 640
long title: Annals of the rheumatic diseases
short title: Ann Rheum Dis
ISSN: 0003-4967
ISSN (Online): 1468-2060
IsoAbbr: Ann. Rheum. Dis.
NlmId: 0372355
123:123
JrId: 641
long title: Annali della sanita pubblica
short title: Ann Sanita Pubblica
ISSN: 0021-3071
ISSN (Online): 
IsoAbbr: Ann Sanita Pubblica
NlmId: 0071152
123:123
JrId: 642
long title: Annali Sclavo_ rivista di microbiologia e di immunologia
short title: Ann Sclavo
ISSN: 0003-472X
ISSN (Online): 
IsoAbbr: Ann Sclavo
NlmId: 2985177R
123:123
JrId: 643
long title: Annales de la Societe belge de medecine tropicale
short title: Ann Soc Belg Med Trop
ISSN: 0772-4128
ISSN (Online): 
IsoAbbr: Ann Soc Belg Med Trop
NlmId: 7511864
123:123
JrId: 644
long title: Annales de la Societe royale des sciences medicales et naturelles de Bruxelles
short title: Ann Soc R Sci Med Nat Brux
ISSN: 0772-3997
ISSN (Online): 
IsoAbbr: Ann Soc R Sci Med Nat Brux
NlmId: 7506850
123:123
JrId: 645
long title: Annali di stomatologia
short title: Ann Stomatol (Roma)
ISSN: 1824-0852
ISSN (Online): 1971-1441
IsoAbbr: Ann Stomatol (Roma)
NlmId: 0404022
123:123
JrId: 646
long title: Annals of surgery
short title: Ann Surg
ISSN: 0003-4932
ISSN (Online): 1528-1140
IsoAbbr: Ann. Surg.
NlmId: 0372354
123:123
JrId: 647
long title: Annales de chirurgie de la main : organe officiel des societes de chirurgie de la main
short title: Ann Chir Main
ISSN: 0753-9053
ISSN (Online): 
IsoAbbr: Ann Chir Main
NlmId: 8411230
123:123
JrId: 648
long title: The Annals of thoracic surgery
short title: Ann Thorac Surg
ISSN: 0003-4975
ISSN (Online): 1552-6259
IsoAbbr: Ann. Thorac. Surg.
NlmId: 15030100R
123:123
JrId: 649
long title: Annals of tropical medicine and parasitology
short title: Ann Trop Med Parasitol
ISSN: 0003-4983
ISSN (Online): 1364-8594
IsoAbbr: Ann Trop Med Parasitol
NlmId: 2985178R
123:123
JrId: 650
long title: Annales Universitatis Mariae Curie-Sklodowska. Sectio D: Medicina
short title: Ann Univ Mariae Curie Sklodowska Med
ISSN: 0066-2240
ISSN (Online): 
IsoAbbr: Ann Univ Mariae Curie Sklodowska Med
NlmId: 0414101
123:123
JrId: 651
long title: Antibiotiki i khimioterapiia = Antibiotics and chemoterapy [sic] / Ministerstvo meditsinskoi i mikrobiologicheskoi promyshlennosti SSSR
short title: Antibiot Khimioter
ISSN: 0235-2990
ISSN (Online): 
IsoAbbr: Antibiot. Khimioter.
NlmId: 8803688
123:123
JrId: 652
long title: Archives of andrology
short title: Arch Androl
ISSN: 0148-5016
ISSN (Online): 1521-0375
IsoAbbr: Arch. Androl.
NlmId: 7806755
123:123
JrId: 653
long title: Archives belges = Belgisch archief
short title: Arch Belg
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Belg
NlmId: 8302753
123:123
JrId: 654
long title: Annales Universitatis Saraviensis. Medizin
short title: Ann Univ Sarav Med
ISSN: 0003-4533
ISSN (Online): 
IsoAbbr: Ann Univ Sarav Med
NlmId: 0414102
123:123
JrId: 655
long title: Annales d'urologie
short title: Ann Urol (Paris)
ISSN: 0003-4401
ISSN (Online): 
IsoAbbr: Ann Urol (Paris)
NlmId: 0212342
123:123
JrId: 656
long title: Annals of neurology
short title: Ann Neurol
ISSN: 0364-5134
ISSN (Online): 1531-8249
IsoAbbr: Ann. Neurol.
NlmId: 7707449
123:123
JrId: 657
long title: Annals of the Royal Australasian College of Dental Surgeons
short title: Ann R Australas Coll Dent Surg
ISSN: 0158-1570
ISSN (Online): 
IsoAbbr: Ann R Australas Coll Dent Surg
NlmId: 8006208
123:123
JrId: 658
long title: Annals of tropical paediatrics
short title: Ann Trop Paediatr
ISSN: 0272-4936
ISSN (Online): 1465-3281
IsoAbbr: Ann Trop Paediatr
NlmId: 8210625
123:123
JrId: 659
long title: L' Annee biologique
short title: Annee Biol
ISSN: 0003-5017
ISSN (Online): 
IsoAbbr: Annee Biol
NlmId: 0372330
123:123
JrId: 660
long title: L'Annee endocrinologique
short title: Annee Endocrinol
ISSN: 0365-1940
ISSN (Online): 
IsoAbbr: Annee Endocrinol
NlmId: 7606934
123:123
JrId: 661
long title: L'annee psychologique
short title: Annee Psychol
ISSN: 0003-5033
ISSN (Online): 
IsoAbbr: Annee Psychol
NlmId: 0372363
123:123
JrId: 662
long title: L'Annee therapeutique et clinique en ophtalmologie
short title: Annee Ther Clin Ophtalmol
ISSN: 0301-4495
ISSN (Online): 
IsoAbbr: Annee Ther Clin Ophtalmol
NlmId: 0405351
123:123
JrId: 663
long title: Proceedings, Annual Management Conference - American Dental Association
short title: Proc Annu Manage Conf Am Dent Assoc
ISSN: 0148-4699
ISSN (Online): 
IsoAbbr: Proc Annu Manage Conf Am Dent Assoc
NlmId: 7704006
123:123
JrId: 664
long title: Annual report of the Research Institute of Environmental Medicine, Nagoya University
short title: Annu Rep Res Inst Environ Med Nagoya Univ
ISSN: 0469-4759
ISSN (Online): 
IsoAbbr: Annu Rep Res Inst Environ Med Nagoya Univ
NlmId: 0412665
123:123
JrId: 665
long title: Annual review of biochemistry
short title: Annu Rev Biochem
ISSN: 0066-4154
ISSN (Online): 1545-4509
IsoAbbr: Annu. Rev. Biochem.
NlmId: 2985150R
123:123
JrId: 666
long title: Annual review of biophysics and bioengineering
short title: Annu Rev Biophys Bioeng
ISSN: 0084-6589
ISSN (Online): 
IsoAbbr: Annu. Rev. Biophys. Bioeng.
NlmId: 0332636
123:123
JrId: 667
long title: Annual review of entomology
short title: Annu Rev Entomol
ISSN: 0066-4170
ISSN (Online): 1545-4487
IsoAbbr: Annu. Rev. Entomol.
NlmId: 0372367
123:123
JrId: 668
long title: Annual review of genetics
short title: Annu Rev Genet
ISSN: 0066-4197
ISSN (Online): 1545-2948
IsoAbbr: Annu. Rev. Genet.
NlmId: 0117605
123:123
JrId: 669
long title: Annual review of medicine
short title: Annu Rev Med
ISSN: 0066-4219
ISSN (Online): 1545-326X
IsoAbbr: Annu. Rev. Med.
NlmId: 2985151R
123:123
JrId: 670
long title: Annual review of microbiology
short title: Annu Rev Microbiol
ISSN: 0066-4227
ISSN (Online): 1545-3251
IsoAbbr: Annu. Rev. Microbiol.
NlmId: 0372370
123:123
JrId: 671
long title: Annual review of nuclear science
short title: Annu Rev Nucl Sci
ISSN: 0066-4243
ISSN (Online): 
IsoAbbr: Annu Rev Nucl Sci
NlmId: 7905958
123:123
JrId: 672
long title: Annual review of pharmacology
short title: Annu Rev Pharmacol
ISSN: 0066-4251
ISSN (Online): 
IsoAbbr: Annu Rev Pharmacol
NlmId: 7607089
123:123
JrId: 673
long title: Annual review of pharmacology and toxicology
short title: Annu Rev Pharmacol Toxicol
ISSN: 0362-1642
ISSN (Online): 1545-4304
IsoAbbr: Annu. Rev. Pharmacol. Toxicol.
NlmId: 7607088
123:123
JrId: 674
long title: Annual review of physiology
short title: Annu Rev Physiol
ISSN: 0066-4278
ISSN (Online): 1545-1585
IsoAbbr: Annu. Rev. Physiol.
NlmId: 0370600
123:123
JrId: 675
long title: Annual review of rehabilitation
short title: Annu Rev Rehabil
ISSN: 0197-2251
ISSN (Online): 
IsoAbbr: Annu Rev Rehabil
NlmId: 8101117
123:123
JrId: 676
long title: ANS. Advances in nursing science
short title: ANS Adv Nurs Sci
ISSN: 0161-9268
ISSN (Online): 1550-5014
IsoAbbr: ANS Adv Nurs Sci
NlmId: 7809992
123:123
JrId: 677
long title: Annual review of psychology
short title: Annu Rev Psychol
ISSN: 0066-4308
ISSN (Online): 1545-2085
IsoAbbr: Annu Rev Psychol
NlmId: 0372374
123:123
JrId: 678
long title: Annual Symposium on Nursing Faculty Practice
short title: Annu Symp Nurs Fac Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Symp Nurs Fac Pract
NlmId: 100960803
123:123
JrId: 679
long title: ANPHI papers
short title: ANPHI Pap
ISSN: 0065-0676
ISSN (Online): 
IsoAbbr: ANPHI Pap
NlmId: 0102537
123:123
JrId: 680
long title: Anthropologischer Anzeiger_ Bericht uber die biologisch-anthropologische Literatur
short title: Anthropol Anz
ISSN: 0003-5548
ISSN (Online): 
IsoAbbr: Anthropol Anz
NlmId: 0372377
123:123
JrId: 681
long title: Antibiotics and chemotherapy
short title: Antibiot Chemother
ISSN: 0066-4758
ISSN (Online): 1662-2863
IsoAbbr: Antibiot Chemother
NlmId: 1305576
123:123
JrId: 682
long title: Quaderni di antibiotica
short title: Quad Antibiot
ISSN: 
ISSN (Online): 
IsoAbbr: Quad Antibiot
NlmId: 7807998
123:123
JrId: 683
long title: Antibiotica
short title: Antibiotica
ISSN: 0003-5629
ISSN (Online): 
IsoAbbr: Antibiotica
NlmId: 0400642
123:123
JrId: 684
long title: Antibiotiki
short title: Antibiotiki
ISSN: 0003-5637
ISSN (Online): 
IsoAbbr: Antibiotiki
NlmId: 0375020
123:123
JrId: 685
long title: Antibiotiki i meditsinskaia biotekhnologiia = Antibiotics and medical biotechnology / Ministerstvo meditsinskoi promyshlennosti SSSR
short title: Antibiot Med Biotekhnol
ISSN: 0233-7525
ISSN (Online): 
IsoAbbr: Antibiot. Med. Biotekhnol.
NlmId: 8502784
123:123
JrId: 686
long title: Antimicrobial agents and chemotherapy
short title: Antimicrob Agents Chemother
ISSN: 0066-4804
ISSN (Online): 1098-6596
IsoAbbr: Antimicrob. Agents Chemother.
NlmId: 0315061
123:123
JrId: 687
long title: Antioquia medica
short title: Antioquia Med
ISSN: 0044-8389
ISSN (Online): 
IsoAbbr: Antioquia Med
NlmId: 0413655
123:123
JrId: 688
long title: Antiviral research
short title: Antiviral Res
ISSN: 0166-3542
ISSN (Online): 1872-9096
IsoAbbr: Antiviral Res.
NlmId: 8109699
123:123
JrId: 689
long title: Antonie van Leeuwenhoek
short title: Antonie Van Leeuwenhoek
ISSN: 0003-6072
ISSN (Online): 1572-9699
IsoAbbr: Antonie Van Leeuwenhoek
NlmId: 0372625
123:123
JrId: 690
long title: Anuario Brasileiro De Odontologia
short title: Anu Bras Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: Anu Bras Odontol
NlmId: 9877853
123:123
JrId: 691
long title: AORN journal
short title: AORN J
ISSN: 0001-2092
ISSN (Online): 1878-0369
IsoAbbr: AORN J
NlmId: 0372403
123:123
JrId: 692
long title: Apex
short title: Apex
ISSN: 0003-6439
ISSN (Online): 
IsoAbbr: Apex
NlmId: 0260637
123:123
JrId: 693
long title: Apollonia
short title: Apollonia (Malmo)
ISSN: 0518-1372
ISSN (Online): 
IsoAbbr: Apollonia (Malmo)
NlmId: 9875593
123:123
JrId: 694
long title: Apollonia
short title: Apollonia (Sydney)
ISSN: 0066-5339
ISSN (Online): 
IsoAbbr: Apollonia (Sydney)
NlmId: 15120050R
123:123
JrId: 695
long title: APIC
short title: APIC
ISSN: 0161-8717
ISSN (Online): 
IsoAbbr: APIC
NlmId: 7804271
123:123
JrId: 696
long title: Appetite
short title: Appetite
ISSN: 0195-6663
ISSN (Online): 1095-8304
IsoAbbr: Appetite
NlmId: 8006808
123:123
JrId: 697
long title: Applied microbiology
short title: Appl Microbiol
ISSN: 0003-6919
ISSN (Online): 
IsoAbbr: Appl Microbiol
NlmId: 7605802
123:123
JrId: 698
long title: Applied and environmental microbiology
short title: Appl Environ Microbiol
ISSN: 0099-2240
ISSN (Online): 1098-5336
IsoAbbr: Appl. Environ. Microbiol.
NlmId: 7605801
123:123
JrId: 699
long title: Administrative radiology : AR
short title: Adm Radiol
ISSN: 0738-6974
ISSN (Online): 
IsoAbbr: Adm Radiol
NlmId: 8712333
123:123
JrId: 700
long title: Applied biochemistry and biotechnology
short title: Appl Biochem Biotechnol
ISSN: 0273-2289
ISSN (Online): 1559-0291
IsoAbbr: Appl. Biochem. Biotechnol.
NlmId: 8208561
123:123
JrId: 701
long title: Applied neurophysiology
short title: Appl Neurophysiol
ISSN: 0302-2773
ISSN (Online): 
IsoAbbr: Appl Neurophysiol
NlmId: 7600656
123:123
JrId: 702
long title: Applied research in mental retardation
short title: Appl Res Ment Retard
ISSN: 0270-3092
ISSN (Online): 
IsoAbbr: Appl Res Ment Retard
NlmId: 8101119
123:123
JrId: 703
long title: Applied therapeutics
short title: Appl Ther
ISSN: 0570-4944
ISSN (Online): 
IsoAbbr: Appl Ther
NlmId: 1310652
123:123
JrId: 704
long title: Aptechnoe delo
short title: Aptechn Delo
ISSN: 
ISSN (Online): 
IsoAbbr: Aptechn Delo
NlmId: 0136645
123:123
JrId: 705
long title: Arbeiten aus dem Paul-Ehrlich-Institut, dem Georg-Speyer-Haus und dem Ferdinand-Blum-Institut zu Frankfurt a.M
short title: Arb Paul Ehrlich Inst Georg Speyer Haus Ferdinand Blum Inst Frankf A M
ISSN: 0066-5665
ISSN (Online): 
IsoAbbr: Arb Paul Ehrlich Inst Georg Speyer Haus Ferdinand Blum Inst Frankf A M
NlmId: 7505218
123:123
JrId: 706
long title: Applied nursing research : ANR
short title: Appl Nurs Res
ISSN: 0897-1897
ISSN (Online): 1532-8201
IsoAbbr: Appl Nurs Res
NlmId: 8901557
123:123
JrId: 707
long title: Archives d'anatomie, d'histologie et d'embryologie normales et experimentales
short title: Arch Anat Histol Embryol
ISSN: 0249-5554
ISSN (Online): 
IsoAbbr: Arch Anat Histol Embryol
NlmId: 0372423
123:123
JrId: 708
long title: Archives d'anatomie microscopique et de morphologie experimentale
short title: Arch Anat Microsc Morphol Exp
ISSN: 0003-9594
ISSN (Online): 
IsoAbbr: Arch Anat Microsc Morphol Exp
NlmId: 0406007
123:123
JrId: 709
long title: Archives d'anatomie pathologique
short title: Arch Anat Pathol (Paris)
ISSN: 0003-9608
ISSN (Online): 
IsoAbbr: Arch Anat Pathol (Paris)
NlmId: 7609771
123:123
JrId: 710
long title: Archivos argentinos de dermatologia
short title: Arch Argent Dermatol
ISSN: 0066-6750
ISSN (Online): 
IsoAbbr: Arch Argent Dermatol
NlmId: 0372456
123:123
JrId: 711
long title: Archivos argentinos de pediatria
short title: Arch Argent Pediatr
ISSN: 0325-0075
ISSN (Online): 1668-3501
IsoAbbr: Arch Argent Pediatr
NlmId: 0372460
123:123
JrId: 712
long title: Fortschritte auf dem Gebiete der Rontgenstrahlen und der Nuklearmedizin. Erganzungsband
short title: Fortschr Geb Rontgenstrahlen Nuklearmed Erganzungsbd
ISSN: 0178-4609
ISSN (Online): 
IsoAbbr: Fortschr Geb Rontgenstrahlen Nuklearmed Erganzungsbd
NlmId: 0372776
123:123
JrId: 713
long title: Archives belges de dermatologie
short title: Arch Belg Dermatol
ISSN: 0301-8636
ISSN (Online): 
IsoAbbr: Arch Belg Dermatol
NlmId: 0412667
123:123
JrId: 714
long title: Archives belges de dermatologie et de syphiligraphie
short title: Arch Belg Dermatol Syphiligr
ISSN: 0003-956X
ISSN (Online): 
IsoAbbr: Arch Belg Dermatol Syphiligr
NlmId: 0412670
123:123
JrId: 715
long title: Archives belges de medecine sociale, hygiene, medecine du travail et medecine legale. Belgisch archief van sociale geneeskunde, hygiene, arbeidsgeneeskunde en gerechtelijke geneeskunde
short title: Arch Belg Med Soc
ISSN: 0003-9578
ISSN (Online): 
IsoAbbr: Arch Belg Med Soc
NlmId: 0372420
123:123
JrId: 716
long title: Archives of biochemistry and biophysics
short title: Arch Biochem Biophys
ISSN: 0003-9861
ISSN (Online): 1096-0384
IsoAbbr: Arch. Biochem. Biophys.
NlmId: 0372430
123:123
JrId: 717
long title: Archives de biologie
short title: Arch Biol (Liege)
ISSN: 0003-9624
ISSN (Online): 
IsoAbbr: Arch Biol (Liege)
NlmId: 0400643
123:123
JrId: 718
long title: Gan to kagaku ryoho. Cancer & chemotherapy
short title: Gan To Kagaku Ryoho
ISSN: 0385-0684
ISSN (Online): 
IsoAbbr: Gan To Kagaku Ryoho
NlmId: 7810034
123:123
JrId: 719
long title: Archivos de biologia y medicina experimentales
short title: Arch Biol Med Exp (Santiago)
ISSN: 0004-0533
ISSN (Online): 
IsoAbbr: Arch. Biol. Med. Exp.
NlmId: 0321546
123:123
JrId: 720
long title: Archivum chirurgicum Neerlandicum
short title: Arch Chir Neerl
ISSN: 0004-0657
ISSN (Online): 
IsoAbbr: Arch Chir Neerl
NlmId: 8004861
123:123
JrId: 721
long title: Archivio di chirurgia toracica e cardiovascolare
short title: Arch Chir Torac Cardiovasc
ISSN: 0391-7029
ISSN (Online): 
IsoAbbr: Arch Chir Torac Cardiovasc
NlmId: 0135774
123:123
JrId: 722
long title: Archivos del Colegio Medico de El Salvador
short title: Arch Col Med El Salv
ISSN: 0010-0641
ISSN (Online): 
IsoAbbr: Arch Col Med El Salv
NlmId: 7503299
123:123
JrId: 723
long title: Archivio "de Vecchi" per l'anatomia patologica e la medicina clinica
short title: Arch De Vecchi Anat Patol
ISSN: 0004-0061
ISSN (Online): 
IsoAbbr: Arch De Vecchi Anat Patol
NlmId: 0372455
123:123
JrId: 724
long title: ARN journal : the official journal of the Association of Rehabilitation Nurses
short title: ARN J
ISSN: 0362-3505
ISSN (Online): 
IsoAbbr: ARN J
NlmId: 7609209
123:123
JrId: 725
long title: Archives of dermatology
short title: Arch Dermatol
ISSN: 0003-987X
ISSN (Online): 1538-3652
IsoAbbr: Arch Dermatol
NlmId: 0372433
123:123
JrId: 726
long title: Archiv fur dermatologische Forschung
short title: Arch Dermatol Forsch
ISSN: 0003-9187
ISSN (Online): 
IsoAbbr: Arch Dermatol Forsch
NlmId: 7512588
123:123
JrId: 727
long title: Archives of dermatological research
short title: Arch Dermatol Res
ISSN: 0340-3696
ISSN (Online): 1432-069X
IsoAbbr: Arch. Dermatol. Res.
NlmId: 8000462
123:123
JrId: 728
long title: Archives of disease in childhood
short title: Arch Dis Child
ISSN: 0003-9888
ISSN (Online): 1468-2044
IsoAbbr: Arch. Dis. Child.
NlmId: 0372434
123:123
JrId: 729
long title: Archivio "E. Maragliano" di patologia e clinica
short title: Arch Maragliano Patol Clin
ISSN: 0004-0193
ISSN (Online): 
IsoAbbr: Arch Maragliano Patol Clin
NlmId: 2985161R
123:123
JrId: 730
long title: Archivos de enfermedades del corazon y vasos
short title: Arch Enferm Coraz Vasos
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Enferm Coraz Vasos
NlmId: 2984703R
123:123
JrId: 731
long title: Archives of environmental contamination and toxicology
short title: Arch Environ Contam Toxicol
ISSN: 0090-4341
ISSN (Online): 1432-0703
IsoAbbr: Arch. Environ. Contam. Toxicol.
NlmId: 0357245
123:123
JrId: 732
long title: Archives of environmental health
short title: Arch Environ Health
ISSN: 0003-9896
ISSN (Online): 
IsoAbbr: Arch. Environ. Health
NlmId: 0212627
123:123
JrId: 733
long title: Archives of gynecology
short title: Arch Gynecol
ISSN: 0170-9925
ISSN (Online): 
IsoAbbr: Arch. Gynecol.
NlmId: 7901051
123:123
JrId: 734
long title: Archives of psychiatric nursing
short title: Arch Psychiatr Nurs
ISSN: 0883-9417
ISSN (Online): 1532-8228
IsoAbbr: Arch Psychiatr Nurs
NlmId: 8708534
123:123
JrId: 735
long title: Archives of gynecology and obstetrics
short title: Arch Gynecol Obstet
ISSN: 0932-0067
ISSN (Online): 1432-0711
IsoAbbr: Arch. Gynecol. Obstet.
NlmId: 8710213
123:123
JrId: 736
long title: Archivo espanol de morfologia
short title: Arch Esp Morfol
ISSN: 0004-0436
ISSN (Online): 
IsoAbbr: Arch Esp Morfol
NlmId: 15220270R
123:123
JrId: 737
long title: Archivos de farmacologia y toxicologia
short title: Arch Farmacol Toxicol
ISSN: 0304-8616
ISSN (Online): 
IsoAbbr: Arch Farmacol Toxicol
NlmId: 7601472
123:123
JrId: 738
long title: Archivos espanoles de urologia
short title: Arch Esp Urol
ISSN: 0004-0614
ISSN (Online): 1576-8260
IsoAbbr: Arch. Esp. Urol.
NlmId: 0064757
123:123
JrId: 739
long title: Archiv fur experimentelle Veterinarmedizin
short title: Arch Exp Veterinarmed
ISSN: 0003-9055
ISSN (Online): 
IsoAbbr: Arch Exp Veterinarmed
NlmId: 0372410
123:123
JrId: 740
long title: Archivio di fisiologia
short title: Arch Fisiol
ISSN: 0004-0096
ISSN (Online): 
IsoAbbr: Arch Fisiol
NlmId: 0372447
123:123
JrId: 741
long title: Archives francaises des maladies de l'appareil digestif
short title: Arch Fr Mal App Dig
ISSN: 0003-9772
ISSN (Online): 
IsoAbbr: Arch Fr Mal App Dig
NlmId: 0044500
123:123
JrId: 742
long title: Archives francaises de pediatrie
short title: Arch Fr Pediatr
ISSN: 0003-9764
ISSN (Online): 
IsoAbbr: Arch. Fr. Pediatr.
NlmId: 0372421
123:123
JrId: 743
long title: Archivos de la Fundacion Roux-Ocefa
short title: Arch Fund Roux Ocefa
ISSN: 0016-271X
ISSN (Online): 
IsoAbbr: Arch Fund Roux Ocefa
NlmId: 7502529
123:123
JrId: 744
long title: Archives of general psychiatry
short title: Arch Gen Psychiatry
ISSN: 0003-990X
ISSN (Online): 1538-3636
IsoAbbr: Arch. Gen. Psychiatry
NlmId: 0372435
123:123
JrId: 745
long title: Archiv fur Genetik
short title: Arch Genet (Zur)
ISSN: 0300-984X
ISSN (Online): 
IsoAbbr: Arch Genet (Zur)
NlmId: 0333473
123:123
JrId: 746
long title: Archiv fur die gesamte Psychologie
short title: Arch Gesamte Psychol
ISSN: 0724-7842
ISSN (Online): 
IsoAbbr: Arch Gesamte Psychol
NlmId: 1305110
123:123
JrId: 747
long title: Archiv fur die gesamte Virusforschung
short title: Arch Gesamte Virusforsch
ISSN: 0003-9012
ISSN (Online): 
IsoAbbr: Arch Gesamte Virusforsch
NlmId: 7506868
123:123
JrId: 748
long title: Archiv fur Geschwulstforschung
short title: Arch Geschwulstforsch
ISSN: 0003-911X
ISSN (Online): 
IsoAbbr: Arch. Geschwulstforsch.
NlmId: 0372411
123:123
JrId: 749
long title: Archiv fur Gynakologie
short title: Arch Gynakol
ISSN: 0003-9128
ISSN (Online): 
IsoAbbr: Arch Gynakol
NlmId: 0372655
123:123
JrId: 750
long title: Archiwum historii medycyny
short title: Arch Hist Med (Warsz)
ISSN: 0004-0762
ISSN (Online): 
IsoAbbr: Arch Hist Med (Warsz)
NlmId: 0123544
123:123
JrId: 751
long title: Archivos de histologia normal y patologica
short title: Arch Histol Norm Patol
ISSN: 0518-3677
ISSN (Online): 
IsoAbbr: Arch Histol Norm Patol
NlmId: 0104067
123:123
JrId: 752
long title: Archiwum historii i filozofii medycyny / Polskii Towarzystwo Historii Medycyny i Farmacji
short title: Arch Hist Filoz Med
ISSN: 0860-1844
ISSN (Online): 
IsoAbbr: Arch Hist Filoz Med
NlmId: 8609303
123:123
JrId: 753
long title: Archivum histologicum Japonicum = Nihon soshikigaku kiroku
short title: Arch Histol Jpn
ISSN: 0004-0681
ISSN (Online): 
IsoAbbr: Arch Histol Jpn
NlmId: 0146564
123:123
JrId: 754
long title: Archiv fur Hygiene und Bakteriologie
short title: Arch Hyg Bakteriol
ISSN: 0003-9144
ISSN (Online): 
IsoAbbr: Arch Hyg Bakteriol
NlmId: 0331541
123:123
JrId: 755
long title: Archivum immunologiae et therapiae experimentalis
short title: Arch Immunol Ther Exp (Warsz)
ISSN: 0004-069X
ISSN (Online): 1661-4917
IsoAbbr: Arch. Immunol. Ther. Exp. (Warsz.)
NlmId: 0114365
123:123
JrId: 756
long title: Archivos de biologia andina
short title: Arch Biol Andina
ISSN: 0250-5037
ISSN (Online): 
IsoAbbr: Arch Biol Andina
NlmId: 8004626
123:123
JrId: 757
long title: Archivos del Instituto de Biologia Andina
short title: Arch Inst Biol Andina
ISSN: 0020-3750
ISSN (Online): 
IsoAbbr: Arch Inst Biol Andina
NlmId: 7505226
123:123
JrId: 758
long title: Archives of pathology & laboratory medicine
short title: Arch Pathol Lab Med
ISSN: 0003-9985
ISSN (Online): 1543-2165
IsoAbbr: Arch. Pathol. Lab. Med.
NlmId: 7607091
123:123
JrId: 759
long title: Archivos del Instituto de Cardiologia de Mexico
short title: Arch Inst Cardiol Mex
ISSN: 0020-3785
ISSN (Online): 
IsoAbbr: Arch Inst Cardiol Mex
NlmId: 0400463
123:123
JrId: 760
long title: Archivos del Instituto de Farmacologia Experimental (Medicina)
short title: Arch Inst Farmacol Exp (Madr)
ISSN: 0024-9629
ISSN (Online): 
IsoAbbr: Arch Inst Farmacol Exp (Madr)
NlmId: 0412062
123:123
JrId: 761
long title: Archives of gerontology and geriatrics
short title: Arch Gerontol Geriatr
ISSN: 0167-4943
ISSN (Online): 1872-6976
IsoAbbr: Arch Gerontol Geriatr
NlmId: 8214379
123:123
JrId: 762
long title: Archives de l'Institut Pasteur d'Algerie Institut Pasteur d'Algerie
short title: Arch Inst Pasteur Alger
ISSN: 0020-2460
ISSN (Online): 
IsoAbbr: Arch Inst Pasteur Alger
NlmId: 0373031
123:123
JrId: 763
long title: Archives de l'Institut Pasteur de Madagascar
short title: Arch Inst Pasteur Madagascar
ISSN: 0020-2495
ISSN (Online): 
IsoAbbr: Arch Inst Pasteur Madagascar
NlmId: 7502526
123:123
JrId: 764
long title: Archives de l'Institut Pasteur de Tunis
short title: Arch Inst Pasteur Tunis
ISSN: 0020-2509
ISSN (Online): 
IsoAbbr: Arch Inst Pasteur Tunis
NlmId: 7502527
123:123
JrId: 765
long title: Archives internationales de pharmacodynamie et de therapie
short title: Arch Int Pharmacodyn Ther
ISSN: 0003-9780
ISSN (Online): 
IsoAbbr: Arch Int Pharmacodyn Ther
NlmId: 0405353
123:123
JrId: 766
long title: Archives internationales de physiologie et de biochimie
short title: Arch Int Physiol Biochim
ISSN: 0003-9799
ISSN (Online): 
IsoAbbr: Arch. Int. Physiol. Biochim.
NlmId: 0405355
123:123
JrId: 767
long title: Archives of internal medicine
short title: Arch Intern Med
ISSN: 0003-9926
ISSN (Online): 1538-3679
IsoAbbr: Arch. Intern. Med.
NlmId: 0372440
123:123
JrId: 768
long title: Archivos de investigacion medica
short title: Arch Invest Med (Mex)
ISSN: 0066-6769
ISSN (Online): 
IsoAbbr: Arch Invest Med (Mex)
NlmId: 0262036
123:123
JrId: 769
long title: Archivio italiano di anatomia e di embriologia. Italian journal of anatomy and embryology
short title: Arch Ital Anat Embriol
ISSN: 0004-0223
ISSN (Online): 
IsoAbbr: Arch Ital Anat Embriol
NlmId: 2985162R
123:123
JrId: 770
long title: Archivio italiano di anatomia e istologia patologica
short title: Arch Ital Anat Istol Patol
ISSN: 0004-0231
ISSN (Online): 
IsoAbbr: Arch Ital Anat Istol Patol
NlmId: 0372443
123:123
JrId: 771
long title: Archives italiennes de biologie
short title: Arch Ital Biol
ISSN: 0003-9829
ISSN (Online): 
IsoAbbr: Arch Ital Biol
NlmId: 0372441
123:123
JrId: 772
long title: Archivio italiano di chirurgia
short title: Arch Ital Chir
ISSN: 0004-024X
ISSN (Online): 
IsoAbbr: Arch Ital Chir
NlmId: 0372444
123:123
JrId: 773
long title: Archivio italiano di dermatologia, venereologia, e sessuologia
short title: Arch Ital Dermatol Venereol Sessuol
ISSN: 0300-8991
ISSN (Online): 
IsoAbbr: Arch Ital Dermatol Venereol Sessuol
NlmId: 0372445
123:123
JrId: 774
long title: Archivii italiani di laringologia
short title: Arch Ital Laringol
ISSN: 0365-3234
ISSN (Online): 
IsoAbbr: Arch Ital Laringol
NlmId: 0401163
123:123
JrId: 775
long title: Archivio italiano delle malattie dell'apparato digerente
short title: Arch Ital Mal Appar Dig
ISSN: 0004-0215
ISSN (Online): 
IsoAbbr: Arch Ital Mal Appar Dig
NlmId: 2985163R
123:123
JrId: 776
long title: Archivio italiano di otologia, rinologia, laringologia, e patologia cervico-facciale
short title: Arch Ital Otol Rinol Laringol Patol Cervicofacc
ISSN: 0301-3685
ISSN (Online): 
IsoAbbr: Arch Ital Otol Rinol Laringol Patol Cervicofacc
NlmId: 0377771
123:123
JrId: 777
long title: Archivio italiano di patologia e clinica dei tumori
short title: Arch Ital Patol Clin Tumori
ISSN: 0004-0266
ISSN (Online): 
IsoAbbr: Arch Ital Patol Clin Tumori
NlmId: 0205312
123:123
JrId: 778
long title: Archivio italiano di pediatria e puericoltura
short title: Arch Ital Pediatr Pueric
ISSN: 0004-0274
ISSN (Online): 
IsoAbbr: Arch Ital Pediatr Pueric
NlmId: 0372446
123:123
JrId: 779
long title: Archivio italiano di scienze farmacologiche
short title: Arch Ital Sci Farmacol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Ital Sci Farmacol
NlmId: 15220230R
123:123
JrId: 780
long title: Archivio italiano di scienze mediche tropicali e di parassitologia
short title: Arch Ital Sci Med Trop Parassitol
ISSN: 0004-0282
ISSN (Online): 
IsoAbbr: Arch Ital Sci Med Trop Parassitol
NlmId: 7611922
123:123
JrId: 781
long title: Archivio italiano di urologia e nefrologia
short title: Arch Ital Urol Nefrol
ISSN: 0004-0290
ISSN (Online): 
IsoAbbr: Arch Ital Urol Nefrol
NlmId: 0162114
123:123
JrId: 782
long title: Nihon geka hokan. Archiv fur japanische Chirurgie
short title: Nihon Geka Hokan
ISSN: 0003-9152
ISSN (Online): 
IsoAbbr: Nihon Geka Hokan
NlmId: 0421143
123:123
JrId: 783
long title: Archiv der Julius Klaus-Stiftung fur Vererbungsforschung, Sozialanthropologie und Rassenhygiene
short title: Arch Julius Klaus Stift Vererbungsforsch Sozialanthropol Rassenhyg
ISSN: 0003-8881
ISSN (Online): 
IsoAbbr: Arch Julius Klaus Stift Vererbungsforsch Sozialanthropol Rassenhyg
NlmId: 7502525
123:123
JrId: 784
long title: Archiv fur Kinderheilkunde
short title: Arch Kinderheilkd
ISSN: 0003-9179
ISSN (Online): 
IsoAbbr: Arch Kinderheilkd
NlmId: 0326076
123:123
JrId: 785
long title: Archiv fur klinische und experimentelle Dermatologie
short title: Arch Klin Exp Dermatol
ISSN: 0300-8614
ISSN (Online): 
IsoAbbr: Arch Klin Exp Dermatol
NlmId: 1256765
123:123
JrId: 786
long title: Archiv fur klinische und experimentelle Ohren- Nasen- und Kehlkopfheilkunde
short title: Arch Klin Exp Ohren Nasen Kehlkopfheilkd
ISSN: 0003-9195
ISSN (Online): 
IsoAbbr: Arch Klin Exp Ohren Nasen Kehlkopfheilkd
NlmId: 0414103
123:123
JrId: 787
long title: Archiv fur klinische Medizin
short title: Arch Klin Med
ISSN: 0365-3773
ISSN (Online): 
IsoAbbr: Arch Klin Med
NlmId: 0246646
123:123
JrId: 788
long title: Archiv fur Kreislaufforschung
short title: Arch Kreislaufforsch
ISSN: 0003-9217
ISSN (Online): 
IsoAbbr: Arch Kreislaufforsch
NlmId: 0360076
123:123
JrId: 789
long title: Archiv fur Kriminologie
short title: Arch Kriminol
ISSN: 0003-9225
ISSN (Online): 
IsoAbbr: Arch Kriminol
NlmId: 0002256
123:123
JrId: 790
long title: Archivos latinoamericanos de nutricion
short title: Arch Latinoam Nutr
ISSN: 0004-0622
ISSN (Online): 
IsoAbbr: Arch Latinoam Nutr
NlmId: 0067507
123:123
JrId: 791
long title: Archives des maladies de l'appareil digestif et des maladies de la nutrition
short title: Arch Mal Appar Dig Mal Nutr
ISSN: 0365-4117
ISSN (Online): 
IsoAbbr: Arch Mal Appar Dig Mal Nutr
NlmId: 0061476
123:123
JrId: 792
long title: Archives des maladies du coeur et des vaisseaux
short title: Arch Mal Coeur Vaiss
ISSN: 0003-9683
ISSN (Online): 
IsoAbbr: Arch Mal Coeur Vaiss
NlmId: 0406011
123:123
JrId: 793
long title: Archives des maladies professionnelles de medecine du travail et de securite sociale
short title: Arch Mal Prof
ISSN: 0003-9691
ISSN (Online): 
IsoAbbr: Arch Mal Prof
NlmId: 2985157R
123:123
JrId: 794
long title: Archives de medecine generale et tropicale
short title: Arch Med Gen Trop
ISSN: 0365-4656
ISSN (Online): 
IsoAbbr: Arch Med Gen Trop
NlmId: 0051452
123:123
JrId: 795
long title: Archivio di medicina interna
short title: Arch Med Interna
ISSN: 0004-010X
ISSN (Online): 
IsoAbbr: Arch Med Interna
NlmId: 0421741
123:123
JrId: 796
long title: Archivos medicos panamenos
short title: Arch Med Panamenos
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Med Panamenos
NlmId: 0245567
123:123
JrId: 797
long title: Archives mediterraneennes de medecine
short title: Arch Mediterr Med
ISSN: 0003-9845
ISSN (Online): 
IsoAbbr: Arch Mediterr Med
NlmId: 0414104
123:123
JrId: 798
long title: Archives of microbiology
short title: Arch Microbiol
ISSN: 0302-8933
ISSN (Online): 1432-072X
IsoAbbr: Arch. Microbiol.
NlmId: 0410427
123:123
JrId: 799
long title: Archiv fur Mikrobiologie
short title: Arch Mikrobiol
ISSN: 0003-9276
ISSN (Online): 
IsoAbbr: Arch Mikrobiol
NlmId: 0411220
123:123
JrId: 800
long title: Archivio Monaldi per le malattie del torace
short title: Arch Monaldi Mal Torace
ISSN: 1120-0391
ISSN (Online): 
IsoAbbr: Arch Monaldi Mal Torace
NlmId: 8902999
123:123
JrId: 801
long title: Archivio Monaldi per la tisiologia e le malattie dell'apparato respiratorio
short title: Arch Monaldi
ISSN: 0004-0185
ISSN (Online): 
IsoAbbr: Arch Monaldi
NlmId: 1263173
123:123
JrId: 802
long title: Archivos de neurobiologia
short title: Arch Neurobiol (Madr)
ISSN: 0004-0576
ISSN (Online): 
IsoAbbr: Arch Neurobiol (Madr)
NlmId: 2984704R
123:123
JrId: 803
long title: Archivos de odonto estomatologia
short title: Arch Odonto Estomatol
ISSN: 0213-4144
ISSN (Online): 
IsoAbbr: Arch Odonto Estomatol
NlmId: 8703422
123:123
JrId: 804
long title: Archives of neurology
short title: Arch Neurol
ISSN: 0003-9942
ISSN (Online): 1538-3687
IsoAbbr: Arch. Neurol.
NlmId: 0372436
123:123
JrId: 805
long title: Archivos de oftalmologia de Buenos Aires
short title: Arch Oftalmol B Aires
ISSN: 0066-6777
ISSN (Online): 
IsoAbbr: Arch Oftalmol B Aires
NlmId: 0372462
123:123
JrId: 806
long title: Archiv fur Ohren-, Nasen- und Kehlkopfheilkunde, vereinigt mit Zeitschrift fur Hals-, Nasen- und Ohrenheilkunde
short title: Arch Ohren Nasen Kehlkopfheilkd
ISSN: 0365-5245
ISSN (Online): 
IsoAbbr: Arch Ohren Nasen Kehlkopfheilkd
NlmId: 0063661
123:123
JrId: 807
long title: Archives d'ophtalmologie
short title: Arch Ophtalmol (Paris)
ISSN: 0399-4236
ISSN (Online): 
IsoAbbr: Arch Ophtalmol (Paris)
NlmId: 7701763
123:123
JrId: 808
long title: Archives of ophthalmology
short title: Arch Ophthalmol
ISSN: 0003-9950
ISSN (Online): 1538-3601
IsoAbbr: Arch. Ophthalmol.
NlmId: 7706534
123:123
JrId: 809
long title: Archives of oral biology
short title: Arch Oral Biol
ISSN: 0003-9969
ISSN (Online): 1879-1506
IsoAbbr: Arch. Oral Biol.
NlmId: 0116711
123:123
JrId: 810
long title: Archiv fur orthopadische und Unfall-Chirurgie
short title: Arch Orthop Unfallchir
ISSN: 0003-9330
ISSN (Online): 
IsoAbbr: Arch Orthop Unfallchir
NlmId: 0002266
123:123
JrId: 812
long title: Archivio di ortopedia
short title: Arch Ortop
ISSN: 0004-0118
ISSN (Online): 
IsoAbbr: Arch Ortop
NlmId: 7508491
123:123
JrId: 813
long title: ASDA news (American Student Dental Association : 1981)
short title: ASDA News
ISSN: 0277-3627
ISSN (Online): 
IsoAbbr: ASDA News
NlmId: 9879740
123:123
JrId: 814
long title: Asian journal of infectious diseases
short title: Asian J Infect Dis
ISSN: 0129-4024
ISSN (Online): 
IsoAbbr: Asian J Infect Dis
NlmId: 7802571
123:123
JrId: 815
long title: Archivio di ostetricia e ginecologia
short title: Arch Ostet Ginecol
ISSN: 0004-0126
ISSN (Online): 
IsoAbbr: Arch Ostet Ginecol
NlmId: 0404251
123:123
JrId: 816
long title: ASA newsletter
short title: ASA Newsl
ISSN: 0270-5877
ISSN (Online): 
IsoAbbr: ASA Newsl
NlmId: 0140166
123:123
JrId: 817
long title: ASNA reporter
short title: ASNA Rep
ISSN: 
ISSN (Online): 
IsoAbbr: ASNA Rep
NlmId: 9880184
123:123
JrId: 818
long title: Archives of otolaryngology (Chicago, Ill. : 1960)
short title: Arch Otolaryngol
ISSN: 0003-9977
ISSN (Online): 
IsoAbbr: Arch Otolaryngol
NlmId: 0376526
123:123
JrId: 819
long title: Archives of oto-rhino-laryngology
short title: Arch Otorhinolaryngol
ISSN: 0302-9530
ISSN (Online): 
IsoAbbr: Arch Otorhinolaryngol
NlmId: 0414105
123:123
JrId: 820
long title: Archives of oto-rhino-laryngology. Supplement = Archiv fur Ohren-, Nasen- und Kehlkopfheilkunde. Supplement
short title: Arch Otorhinolaryngol Suppl
ISSN: 0724-7907
ISSN (Online): 
IsoAbbr: Arch Otorhinolaryngol Suppl
NlmId: 8308479
123:123
JrId: 821
long title: Archives of pathology
short title: Arch Pathol
ISSN: 0363-0153
ISSN (Online): 
IsoAbbr: Arch Pathol
NlmId: 7605251
123:123
JrId: 822
long title: Archivio di patologia e clinica medica
short title: Arch Patol Clin Med
ISSN: 0004-0142
ISSN (Online): 
IsoAbbr: Arch Patol Clin Med
NlmId: 0372450
123:123
JrId: 824
long title: Ars curandi em odontologia
short title: Ars Curandi Odontol
ISSN: 0100-2147
ISSN (Online): 
IsoAbbr: Ars Curandi Odontol
NlmId: 7907865
123:123
JrId: 825
long title: Arukoru kenkyu to yakubutsu izon = Japanese journal of alcohol studies & drug dependence
short title: Arukoru Kenkyuto Yakubutsu Ison
ISSN: 0389-4118
ISSN (Online): 
IsoAbbr: Arukoru Kenkyuto Yakubutsu Ison
NlmId: 8213278
123:123
JrId: 827
long title: Archivos de pediatria del Uruguay
short title: Arch Pediatr Urug
ISSN: 0004-0584
ISSN (Online): 
IsoAbbr: Arch Pediatr Urug
NlmId: 0372463
123:123
JrId: 828
long title: Association management
short title: Assoc Manage
ISSN: 0004-5578
ISSN (Online): 
IsoAbbr: Assoc Manage
NlmId: 9877763
123:123
JrId: 829
long title: Arteriosclerosis (Dallas, Tex.)
short title: Arteriosclerosis
ISSN: 0276-5047
ISSN (Online): 
IsoAbbr: Arteriosclerosis
NlmId: 8401388
123:123
JrId: 831
long title: Archiv der Pharmazie
short title: Arch Pharm (Weinheim)
ISSN: 0365-6233
ISSN (Online): 1521-4184
IsoAbbr: Arch. Pharm. (Weinheim)
NlmId: 0330167
123:123
JrId: 832
long title: Archives of orthopaedic and traumatic surgery. Archiv fur orthopadische und Unfall-Chirurgie
short title: Arch Orthop Trauma Surg
ISSN: 0344-8444
ISSN (Online): 
IsoAbbr: Arch Orthop Trauma Surg
NlmId: 7803037
123:123
JrId: 833
long title: Archives of physical medicine and rehabilitation
short title: Arch Phys Med Rehabil
ISSN: 0003-9993
ISSN (Online): 1532-821X
IsoAbbr: Arch Phys Med Rehabil
NlmId: 2985158R
123:123
JrId: 834
long title: Archiv fur physikalische Therapie
short title: Arch Phys Ther (Leipz)
ISSN: 0376-1630
ISSN (Online): 
IsoAbbr: Arch Phys Ther (Leipz)
NlmId: 9810655
123:123
JrId: 835
long title: Archivio di psicologia, neurologia e psichiatria
short title: Arch Psicol Neurol Psichiatr
ISSN: 0004-0150
ISSN (Online): 
IsoAbbr: Arch Psicol Neurol Psichiatr
NlmId: 2984697R
123:123
JrId: 836
long title: Archiv fur Psychiatrie und Nervenkrankheiten
short title: Arch Psychiatr Nervenkr
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Psychiatr Nervenkr
NlmId: 1270313
123:123
JrId: 837
long title: Archiv fur Psychologie
short title: Arch Psychol (Frankf)
ISSN: 0066-6475
ISSN (Online): 
IsoAbbr: Arch Psychol (Frankf)
NlmId: 1305270
123:123
JrId: 838
long title: Archivio "Putti" di chirurgia degli organi di movimento
short title: Arch Putti Chir Organi Mov
ISSN: 0066-670X
ISSN (Online): 
IsoAbbr: Arch Putti Chir Organi Mov
NlmId: 0372453
123:123
JrId: 839
long title: Archives roumaines de pathologie experimentales et de microbiologie
short title: Arch Roum Pathol Exp Microbiol
ISSN: 0004-0037
ISSN (Online): 
IsoAbbr: Arch Roum Pathol Exp Microbiol
NlmId: 0421056
123:123
JrId: 840
long title: Archivio di scienze biologiche
short title: Arch Sci Biol (Bologna)
ISSN: 0004-0169
ISSN (Online): 
IsoAbbr: Arch Sci Biol (Bologna)
NlmId: 0400644
123:123
JrId: 841
long title: Archivio per le scienze mediche
short title: Arch Sci Med (Torino)
ISSN: 0004-0312
ISSN (Online): 
IsoAbbr: Arch Sci Med (Torino)
NlmId: 0372451
123:123
JrId: 842
long title: Archives des sciences physiologiques
short title: Arch Sci Physiol (Paris)
ISSN: 0003-9713
ISSN (Online): 
IsoAbbr: Arch Sci Physiol (Paris)
NlmId: 7600478
123:123
JrId: 843
long title: Archives of sexual behavior
short title: Arch Sex Behav
ISSN: 0004-0002
ISSN (Online): 1573-2800
IsoAbbr: Arch Sex Behav
NlmId: 1273516
123:123
JrId: 844
long title: Archivio stomatologico
short title: Arch Stomatol (Napoli)
ISSN: 0004-0320
ISSN (Online): 
IsoAbbr: Arch Stomatol (Napoli)
NlmId: 0372454
123:123
JrId: 845
long title: Archives of surgery (Chicago, Ill. : 1960)
short title: Arch Surg
ISSN: 0004-0010
ISSN (Online): 1538-3644
IsoAbbr: Arch Surg
NlmId: 9716528
123:123
JrId: 846
long title: Archiv fur Tierernahrung
short title: Arch Tierernahr
ISSN: 0003-942X
ISSN (Online): 
IsoAbbr: Arch Tierernahr
NlmId: 0217641
123:123
JrId: 847
long title: Archivio di tisiologia e delle malattie dell'apparato respiratorio
short title: Arch Tisiol Mal Appar Respir
ISSN: 0365-7426
ISSN (Online): 
IsoAbbr: Arch Tisiol Mal Appar Respir
NlmId: 1263557
123:123
JrId: 848
long title: Archives of toxicology
short title: Arch Toxicol
ISSN: 0340-5761
ISSN (Online): 1432-0738
IsoAbbr: Arch. Toxicol.
NlmId: 0417615
123:123
JrId: 849
long title: Archives of toxicology. Supplement. = Archiv fur Toxikologie. Supplement
short title: Arch Toxicol Suppl
ISSN: 0171-9750
ISSN (Online): 
IsoAbbr: Arch. Toxicol. Suppl.
NlmId: 7802567
123:123
JrId: 850
long title: Archiv fur Toxikologie
short title: Arch Toxikol
ISSN: 0003-9446
ISSN (Online): 
IsoAbbr: Arch Toxikol
NlmId: 0434110
123:123
JrId: 851
long title: Archivio veterinario italiano
short title: Arch Vet Ital
ISSN: 0004-0479
ISSN (Online): 
IsoAbbr: Arch Vet Ital
NlmId: 0040527
123:123
JrId: 852
long title: Archives of virology
short title: Arch Virol
ISSN: 0304-8608
ISSN (Online): 1432-8798
IsoAbbr: Arch. Virol.
NlmId: 7506870
123:123
JrId: 853
long title: Arerugi = [Allergy]
short title: Arerugi
ISSN: 0021-4884
ISSN (Online): 1347-7935
IsoAbbr: Arerugi
NlmId: 0241212
123:123
JrId: 854
long title: L' Arcispedale S. Anna di Ferrara
short title: Arcisp S Anna Ferrara
ISSN: 0004-0819
ISSN (Online): 
IsoAbbr: Arcisp S Anna Ferrara
NlmId: 0373110
123:123
JrId: 855
long title: Arhiv za higijenu rada i toksikologiju
short title: Arh Hig Rada Toksikol
ISSN: 0004-1254
ISSN (Online): 
IsoAbbr: Arh Hig Rada Toksikol
NlmId: 0373100
123:123
JrId: 856
long title: The Arizona dental journal
short title: Ariz Dent J
ISSN: 0004-1459
ISSN (Online): 
IsoAbbr: Ariz Dent J
NlmId: 0372657
123:123
JrId: 857
long title: Arizona medicine
short title: Ariz Med
ISSN: 0004-1556
ISSN (Online): 
IsoAbbr: Ariz Med
NlmId: 0372465
123:123
JrId: 858
long title: The Arizona nurse
short title: Ariz Nurse
ISSN: 0004-1599
ISSN (Online): 
IsoAbbr: Ariz Nurse
NlmId: 15240450R
123:123
JrId: 859
long title: The Ark-light newsletter
short title: Ark Light Newsl
ISSN: 0004-1696
ISSN (Online): 
IsoAbbr: Ark Light Newsl
NlmId: 0102754
123:123
JrId: 860
long title: The Arkansas dental journal
short title: Ark Dent J
ISSN: 0004-1769
ISSN (Online): 
IsoAbbr: Ark Dent J
NlmId: 15310090R
123:123
JrId: 861
long title: AN. Arkansas nurse
short title: AN Ark Nurse
ISSN: 0094-0488
ISSN (Online): 
IsoAbbr: AN Ark Nurse
NlmId: 0423664
123:123
JrId: 862
long title: Artery
short title: Artery
ISSN: 0098-6127
ISSN (Online): 
IsoAbbr: Artery
NlmId: 7508494
123:123
JrId: 863
long title: Arkhiv anatomii, gistologii i embriologii
short title: Arkh Anat Gistol Embriol
ISSN: 0004-1947
ISSN (Online): 
IsoAbbr: Arkh Anat Gistol Embriol
NlmId: 0370603
123:123
JrId: 864
long title: Arkhiv patologii
short title: Arkh Patol
ISSN: 0004-1955
ISSN (Online): 
IsoAbbr: Arkh. Patol.
NlmId: 0370604
123:123
JrId: 865
long title: Arquivos brasileiros de cardiologia
short title: Arq Bras Cardiol
ISSN: 0066-782X
ISSN (Online): 1678-4170
IsoAbbr: Arq. Bras. Cardiol.
NlmId: 0421031
123:123
JrId: 866
long title: Arquivos brasileiros de endocrinologia e metabologia
short title: Arq Bras Endocrinol Metabol
ISSN: 0004-2730
ISSN (Online): 1677-9487
IsoAbbr: Arq Bras Endocrinol Metabol
NlmId: 0403437
123:123
JrId: 867
long title: Arquivos do Centro de Estudos do curso de odontologia
short title: Arq Cent Estud Curso Odontol
ISSN: 0102-5902
ISSN (Online): 
IsoAbbr: Arq Cent Estud Curso Odontol
NlmId: 7506874
123:123
JrId: 868
long title: Arquivos brasileiros de medicina
short title: Arq Bras Med
ISSN: 0365-0723
ISSN (Online): 
IsoAbbr: Arq Bras Med
NlmId: 15310420R
123:123
JrId: 869
long title: Arquivos brasileiros de oftalmologia
short title: Arq Bras Oftalmol
ISSN: 0004-2749
ISSN (Online): 1678-2925
IsoAbbr: Arq Bras Oftalmol
NlmId: 0400645
123:123
JrId: 870
long title: Arquivos do Centro de Estudos da Faculdade de Odontologia da U. F. M. G
short title: Arq Cent Estud Fac Odontol UFMG (Belo Horiz)
ISSN: 0004-2838
ISSN (Online): 
IsoAbbr: Arq Cent Estud Fac Odontol UFMG (Belo Horiz)
NlmId: 7506873
123:123
JrId: 871
long title: Arquivos de cirurgia clinica e experimental
short title: Arq Cir Clin Exp
ISSN: 0066-7846
ISSN (Online): 
IsoAbbr: Arq Cir Clin Exp
NlmId: 0413656
123:123
JrId: 872
long title: Arquivos da Faculdade de Higiene e Saude Publica da Universidade de Sao Paulo
short title: Arq Fac Hig Saude Publica Univ Sao Paulo
ISSN: 0365-2203
ISSN (Online): 
IsoAbbr: Arq Fac Hig Saude Publica Univ Sao Paulo
NlmId: 7505230
123:123
JrId: 873
long title: Arquivos de gastroenterologia
short title: Arq Gastroenterol
ISSN: 0004-2803
ISSN (Online): 1678-4219
IsoAbbr: Arq Gastroenterol
NlmId: 15310600R
123:123
JrId: 874
long title: Arquivos de higiene e saude publica
short title: Arq Hig Saude Publica
ISSN: 0004-2811
ISSN (Online): 
IsoAbbr: Arq Hig Saude Publica
NlmId: 7512592
123:123
JrId: 875
long title: Australian College of Midwives Incorporated journal
short title: Aust Coll Midwives Inc J
ISSN: 1031-170X
ISSN (Online): 
IsoAbbr: Aust Coll Midwives Inc J
NlmId: 8903009
123:123
JrId: 876
long title: Arquivos do Instituto Biologico
short title: Arq Inst Biol (Sao Paulo)
ISSN: 0020-3653
ISSN (Online): 
IsoAbbr: Arq. Inst. Biol. (Sao Paulo)
NlmId: 7505232
123:123
JrId: 877
long title: Arquivos de neuro-psiquiatria
short title: Arq Neuropsiquiatr
ISSN: 0004-282X
ISSN (Online): 1678-4227
IsoAbbr: Arq Neuropsiquiatr
NlmId: 0125444
123:123
JrId: 878
long title: Arquivo de patologia
short title: Arq Patol
ISSN: 0004-2714
ISSN (Online): 
IsoAbbr: Arq Patol
NlmId: 0376530
123:123
JrId: 879
long title: Arquivo_ Orgao Da Sociedade Brasileira De Implantologia Bucal
short title: Arquivo
ISSN: 
ISSN (Online): 
IsoAbbr: Arquivo
NlmId: 9875597
123:123
JrId: 880
long title: Artificial organs
short title: Artif Organs
ISSN: 0160-564X
ISSN (Online): 1525-1594
IsoAbbr: Artif Organs
NlmId: 7802778
123:123
JrId: 881
long title: Arthritis and rheumatism
short title: Arthritis Rheum
ISSN: 0004-3591
ISSN (Online): 1529-0131
IsoAbbr: Arthritis Rheum.
NlmId: 0370605
123:123
JrId: 882
long title: Artificial limbs
short title: Artif Limbs
ISSN: 0004-3729
ISSN (Online): 
IsoAbbr: Artif Limbs
NlmId: 0370606
123:123
JrId: 883
long title: The Articulator
short title: Articulator (Syd)
ISSN: 
ISSN (Online): 
IsoAbbr: Articulator (Syd)
NlmId: 15320210R
123:123
JrId: 884
long title: Arzneimittel-Forschung
short title: Arzneimittelforschung
ISSN: 0004-4172
ISSN (Online): 1616-7066
IsoAbbr: Arzneimittelforschung
NlmId: 0372660
123:123
JrId: 885
long title: ASHA
short title: ASHA
ISSN: 0001-2475
ISSN (Online): 
IsoAbbr: ASHA
NlmId: 0370563
123:123
JrId: 886
long title: ASHA monographs
short title: ASHA Monogr
ISSN: 0066-071X
ISSN (Online): 
IsoAbbr: ASHA Monogr
NlmId: 14470400R
123:123
JrId: 887
long title: Aspen Emphysema Conference
short title: Aspen Emphysema Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Aspen Emphysema Conf
NlmId: 100960810
123:123
JrId: 888
long title: Atomic energy review
short title: At Energy Rev
ISSN: 0004-7112
ISSN (Online): 
IsoAbbr: At Energy Rev
NlmId: 0376323
123:123
JrId: 889
long title: L' Ateneo parmense. Sezione I: Acta bio-medica
short title: Ateneo Parmense 1
ISSN: 0390-7953
ISSN (Online): 
IsoAbbr: Ateneo Parmense 1
NlmId: 0064375
123:123
JrId: 890
long title: Atherosclerosis
short title: Atherosclerosis
ISSN: 0021-9150
ISSN (Online): 1879-1484
IsoAbbr: Atherosclerosis
NlmId: 0242543
123:123
JrId: 891
long title: Atlas de radiologie clinique de la Presse medicale
short title: Atlas Radiol Clin Presse Med
ISSN: 0067-0278
ISSN (Online): 
IsoAbbr: Atlas Radiol Clin Presse Med
NlmId: 0200733
123:123
JrId: 892
long title: Atmospheric environment
short title: Atmos Environ
ISSN: 0004-6981
ISSN (Online): 
IsoAbbr: Atmos. Environ.
NlmId: 0100776
123:123
JrId: 893
long title: Atti della Accademia dei fisiocritici in Siena. Sezione medico-fisica
short title: Atti Accad Fisiocrit Siena Med Fis
ISSN: 0065-0722
ISSN (Online): 
IsoAbbr: Atti Accad Fisiocrit Siena Med Fis
NlmId: 7506880
123:123
JrId: 894
long title: Atti della Accademia medica lombarda
short title: Atti Accad Med Lomb
ISSN: 0001-4427
ISSN (Online): 
IsoAbbr: Atti Accad Med Lomb
NlmId: 7503302
123:123
JrId: 895
long title: Atti della R. Accademia dei fisiocritici in Siena
short title: Atti Accad Fisiocrit Siena
ISSN: 
ISSN (Online): 
IsoAbbr: Atti Accad Fisiocrit Siena
NlmId: 7508347
123:123
JrId: 896
long title: Atti e memorie della Accademia di storia dell'arte sanitaria
short title: Atti Mem Accad Stor Arte Sanit
ISSN: 0365-4109
ISSN (Online): 
IsoAbbr: Atti Mem Accad Stor Arte Sanit
NlmId: 7503303
123:123
JrId: 898
long title: Association & society manager
short title: Assoc Soc Manager
ISSN: 0004-5292
ISSN (Online): 
IsoAbbr: Assoc Soc Manager
NlmId: 9877810
123:123
JrId: 900
long title: Atti della Societa italiana di cardiologia
short title: Atti Soc Ital Cardiol
ISSN: 0081-069X
ISSN (Online): 
IsoAbbr: Atti Soc Ital Cardiol
NlmId: 7506884
123:123
JrId: 902
long title: The Articulator
short title: Articulator (Columb)
ISSN: 0272-9067
ISSN (Online): 
IsoAbbr: Articulator (Columb)
NlmId: 8009441
123:123
JrId: 903
long title: Attualita di ostetricia e ginecologia
short title: Attual Ostet Ginecol
ISSN: 0004-7317
ISSN (Online): 
IsoAbbr: Attual Ostet Ginecol
NlmId: 0117270
123:123
JrId: 905
long title: Asia-Oceania journal of obstetrics and gynaecology / AOFOG
short title: Asia Oceania J Obstet Gynaecol
ISSN: 0389-2328
ISSN (Online): 
IsoAbbr: Asia Oceania J Obstet Gynaecol
NlmId: 8102781
123:123
JrId: 906
long title: AUAA journal : official journal of the American Urological Association Allied
short title: AUAA J
ISSN: 0882-9594
ISSN (Online): 
IsoAbbr: AUAA J
NlmId: 8402038
123:123
JrId: 909
long title: Audiology : official organ of the International Society of Audiology
short title: Audiology
ISSN: 0020-6091
ISSN (Online): 
IsoAbbr: Audiology
NlmId: 1273752
123:123
JrId: 912
long title: Australian clinical review / Australian Medical Association [and] the Australian Council on Hospital Standards
short title: Aust Clin Rev
ISSN: 0726-3139
ISSN (Online): 
IsoAbbr: Aust Clin Rev
NlmId: 8300517
123:123
JrId: 913
long title: Australian dental journal
short title: Aust Dent J
ISSN: 0045-0421
ISSN (Online): 1834-7819
IsoAbbr: Aust Dent J
NlmId: 0370612
123:123
JrId: 914
long title: Australian family physician
short title: Aust Fam Physician
ISSN: 0300-8495
ISSN (Online): 
IsoAbbr: Aust Fam Physician
NlmId: 0326701
123:123
JrId: 916
long title: Assertive Nurse
short title: Assertive Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Assertive Nurse
NlmId: 9878686
123:123
JrId: 919
long title: Australian journal of biological sciences
short title: Aust J Biol Sci
ISSN: 0004-9417
ISSN (Online): 
IsoAbbr: Aust. J. Biol. Sci.
NlmId: 0370613
123:123
JrId: 922
long title: The Australian journal of experimental biology and medical science
short title: Aust J Exp Biol Med Sci
ISSN: 0004-945X
ISSN (Online): 
IsoAbbr: Aust J Exp Biol Med Sci
NlmId: 0416662
123:123
JrId: 925
long title: Auris, nasus, larynx
short title: Auris Nasus Larynx
ISSN: 0385-8146
ISSN (Online): 1879-1476
IsoAbbr: Auris Nasus Larynx
NlmId: 7708170
123:123
JrId: 926
long title: Australian journal of ophthalmology
short title: Aust J Ophthalmol
ISSN: 0310-1177
ISSN (Online): 
IsoAbbr: Aust J Ophthalmol
NlmId: 0365543
123:123
JrId: 927
long title: Australian health review : a publication of the Australian Hospital Association
short title: Aust Health Rev
ISSN: 0156-5788
ISSN (Online): 1449-8944
IsoAbbr: Aust Health Rev
NlmId: 8214381
123:123
JrId: 928
long title: Australian hospital
short title: Aust Hosp
ISSN: 0314-0024
ISSN (Online): 
IsoAbbr: Aust Hosp
NlmId: 7704769
123:123
JrId: 929
long title: The Australian nurses' journal
short title: Aust Nurses J
ISSN: 0045-0758
ISSN (Online): 
IsoAbbr: Aust Nurses J
NlmId: 0370074
123:123
JrId: 930
long title: Australasian physical & engineering sciences in medicine / supported by the Australasian College of Physical Scientists in Medicine and the Australasian Association of Physical Sciences in Medicine
short title: Australas Phys Eng Sci Med
ISSN: 0158-9938
ISSN (Online): 
IsoAbbr: Australas Phys Eng Sci Med
NlmId: 8208130
123:123
JrId: 931
long title: Australian and New Zealand journal of medicine
short title: Aust N Z J Med
ISSN: 0004-8291
ISSN (Online): 
IsoAbbr: Aust N Z J Med
NlmId: 1264322
123:123
JrId: 932
long title: The Australian & New Zealand journal of obstetrics & gynaecology
short title: Aust N Z J Obstet Gynaecol
ISSN: 0004-8666
ISSN (Online): 1479-828X
IsoAbbr: Aust N Z J Obstet Gynaecol
NlmId: 0001027
123:123
JrId: 934
long title: The Australian and New Zealand journal of psychiatry
short title: Aust N Z J Psychiatry
ISSN: 0004-8674
ISSN (Online): 1440-1614
IsoAbbr: Aust N Z J Psychiatry
NlmId: 0111052
123:123
JrId: 935
long title: L'Auxiliaire
short title: Auxiliaire
ISSN: 0703-9484
ISSN (Online): 
IsoAbbr: Auxiliaire
NlmId: 7802177
123:123
JrId: 936
long title: The Australian and New Zealand journal of surgery
short title: Aust N Z J Surg
ISSN: 0004-8682
ISSN (Online): 
IsoAbbr: Aust N Z J Surg
NlmId: 0373115
123:123
JrId: 937
long title: Australian paediatric journal
short title: Aust Paediatr J
ISSN: 0004-993X
ISSN (Online): 
IsoAbbr: Aust Paediatr J
NlmId: 15420340R
123:123
JrId: 938
long title: Australian veterinary journal
short title: Aust Vet J
ISSN: 0005-0423
ISSN (Online): 1751-0813
IsoAbbr: Aust. Vet. J.
NlmId: 0370616
123:123
JrId: 939
long title: Australian orthodontic journal
short title: Aust Orthod J
ISSN: 0587-3908
ISSN (Online): 
IsoAbbr: Aust Orthod J
NlmId: 1260462
123:123
JrId: 940
long title: Australasian annals of medicine
short title: Australas Ann Med
ISSN: 0571-9283
ISSN (Online): 
IsoAbbr: Australas Ann Med
NlmId: 1264321
123:123
JrId: 941
long title: The Australasian journal of dermatology
short title: Australas J Dermatol
ISSN: 0004-8380
ISSN (Online): 1440-0960
IsoAbbr: Australas. J. Dermatol.
NlmId: 0135232
123:123
JrId: 942
long title: The Australasian nurses journal
short title: Australas Nurses J
ISSN: 0301-018X
ISSN (Online): 
IsoAbbr: Australas Nurses J
NlmId: 0367666
123:123
JrId: 944
long title: Australasian radiology
short title: Australas Radiol
ISSN: 0004-8461
ISSN (Online): 1440-1673
IsoAbbr: Australas Radiol
NlmId: 0047441
123:123
JrId: 945
long title: Avian diseases
short title: Avian Dis
ISSN: 0005-2086
ISSN (Online): 
IsoAbbr: Avian Dis.
NlmId: 0370617
123:123
JrId: 946
long title: Aviation, space, and environmental medicine
short title: Aviat Space Environ Med
ISSN: 0095-6562
ISSN (Online): 
IsoAbbr: Aviat Space Environ Med
NlmId: 7501714
123:123
JrId: 947
long title: Bacteriological reviews
short title: Bacteriol Rev
ISSN: 0005-3678
ISSN (Online): 
IsoAbbr: Bacteriol Rev
NlmId: 0370620
123:123
JrId: 948
long title: Bailliere's clinical endocrinology and metabolism
short title: Baillieres Clin Endocrinol Metab
ISSN: 0950-351X
ISSN (Online): 
IsoAbbr: Baillieres Clin. Endocrinol. Metab.
NlmId: 8704785
123:123
JrId: 949
long title: Bacteriologia, virusologia, parazitologia, epidemiologia
short title: Bacteriol Virusol Parazitol Epidemiol (Bucur)
ISSN: 0301-7338
ISSN (Online): 
IsoAbbr: Bacteriol Virusol Parazitol Epidemiol (Bucur)
NlmId: 7501477
123:123
JrId: 950
long title: Bangladesh Medical Research Council bulletin
short title: Bangladesh Med Res Counc Bull
ISSN: 0377-9238
ISSN (Online): 
IsoAbbr: Bangladesh Med Res Counc Bull
NlmId: 7607686
123:123
JrId: 951
long title: Barbados nursing journal
short title: Barbados Nurs J
ISSN: 
ISSN (Online): 
IsoAbbr: Barbados Nurs J
NlmId: 0251043
123:123
JrId: 952
long title: Barron's national business and financial weekly
short title: Barrons
ISSN: 0005-6073
ISSN (Online): 
IsoAbbr: Barrons
NlmId: 9877850
123:123
JrId: 953
long title: Basic life sciences
short title: Basic Life Sci
ISSN: 0090-5542
ISSN (Online): 
IsoAbbr: Basic Life Sci.
NlmId: 0360077
123:123
JrId: 954
long title: Basic research in cardiology
short title: Basic Res Cardiol
ISSN: 0300-8428
ISSN (Online): 1435-1803
IsoAbbr: Basic Res. Cardiol.
NlmId: 0360342
123:123
JrId: 955
long title: BZB. Bayerisches Zahnarzteblatt
short title: BZB Bayer Zahnarztebl
ISSN: 0005-3473
ISSN (Online): 
IsoAbbr: BZB Bayer Zahnarztebl
NlmId: 0242772
123:123
JrId: 956
long title: Basal facts
short title: Basal Facts
ISSN: 0147-9679
ISSN (Online): 
IsoAbbr: Basal Facts
NlmId: 7705821
123:123
JrId: 957
long title: The Baylor dental journal
short title: Baylor Dent J
ISSN: 0005-7258
ISSN (Online): 
IsoAbbr: Baylor Dent J
NlmId: 0375023
123:123
JrId: 958
long title: Behavioral and neural biology
short title: Behav Neural Biol
ISSN: 0163-1047
ISSN (Online): 
IsoAbbr: Behav. Neural Biol.
NlmId: 7905471
123:123
JrId: 959
long title: Behring Institute Mitteilungen
short title: Behring Inst Mitt
ISSN: 0301-0457
ISSN (Online): 
IsoAbbr: Behring Inst. Mitt.
NlmId: 0367532
123:123
JrId: 960
long title: Bedside nurse
short title: Bedside Nurse
ISSN: 0005-7665
ISSN (Online): 
IsoAbbr: Bedside Nurse
NlmId: 0366113
123:123
JrId: 961
long title: Behavioral biology
short title: Behav Biol
ISSN: 0091-6773
ISSN (Online): 
IsoAbbr: Behav Biol
NlmId: 0326100
123:123
JrId: 962
long title: Begg journal of orthodontic theory and treatment
short title: Begg J Orthod Theory Treat
ISSN: 0067-4869
ISSN (Online): 
IsoAbbr: Begg J Orthod Theory Treat
NlmId: 15440530R
123:123
JrId: 963
long title: Behavioral neuropsychiatry
short title: Behav Neuropsychiatry
ISSN: 0005-7932
ISSN (Online): 
IsoAbbr: Behav Neuropsychiatry
NlmId: 0247440
123:123
JrId: 964
long title: Behavior genetics
short title: Behav Genet
ISSN: 0001-8244
ISSN (Online): 1573-3297
IsoAbbr: Behav. Genet.
NlmId: 0251711
123:123
JrId: 965
long title: Behaviour research and therapy
short title: Behav Res Ther
ISSN: 0005-7967
ISSN (Online): 1873-622X
IsoAbbr: Behav Res Ther
NlmId: 0372477
123:123
JrId: 966
long title: Behavioral science
short title: Behav Sci
ISSN: 0005-7940
ISSN (Online): 
IsoAbbr: Behav Sci
NlmId: 2984722R
123:123
JrId: 967
long title: Basic and applied histochemistry
short title: Basic Appl Histochem
ISSN: 0391-7258
ISSN (Online): 
IsoAbbr: Basic Appl Histochem
NlmId: 7910664
123:123
JrId: 968
long title: Behaviour
short title: Behaviour
ISSN: 0005-7959
ISSN (Online): 
IsoAbbr: Behaviour
NlmId: 15440560R
123:123
JrId: 969
long title: Behavior modification
short title: Behav Modif
ISSN: 0145-4455
ISSN (Online): 1552-4167
IsoAbbr: Behav Modif
NlmId: 7803043
123:123
JrId: 970
long title: Beitrage zur gerichtlichen Medizin
short title: Beitr Gerichtl Med
ISSN: 0067-5016
ISSN (Online): 
IsoAbbr: Beitr. Gerichtl. Med.
NlmId: 0400646
123:123
JrId: 971
long title: Beitrage zu Infusionstherapie und klinische Ernahrung
short title: Beitr Infusionther Klin Ernahr
ISSN: 0378-8679
ISSN (Online): 
IsoAbbr: Beitr Infusionther Klin Ernahr
NlmId: 7905962
123:123
JrId: 972
long title: Beitrage zur Hygiene und Epidemiologie
short title: Beitr Hyg Epidemiol
ISSN: 0067-5083
ISSN (Online): 
IsoAbbr: Beitr Hyg Epidemiol
NlmId: 0372500
123:123
JrId: 973
long title: Beitrage zur Klinik und Erforschung der Tuberkulose und der Lungenkrankheiten
short title: Beitr Klin Erforsch Tuberk Lungenkr
ISSN: 0300-9696
ISSN (Online): 
IsoAbbr: Beitr Klin Erforsch Tuberk Lungenkr
NlmId: 1247056
123:123
JrId: 974
long title: Beitrage zur klinischen Neurologie und Psychiatrie
short title: Beitr Klin Neurol Psychiatr
ISSN: 0138-5097
ISSN (Online): 
IsoAbbr: Beitr Klin Neurol Psychiatr
NlmId: 8309595
123:123
JrId: 975
long title: Beitrage zur Krebsforschung
short title: Beitr Krebsforsch
ISSN: 0067-5113
ISSN (Online): 
IsoAbbr: Beitr Krebsforsch
NlmId: 0372501
123:123
JrId: 976
long title: Beitrage zur Neurochirurgie
short title: Beitr Neurochir
ISSN: 0067-5156
ISSN (Online): 
IsoAbbr: Beitr Neurochir
NlmId: 0372502
123:123
JrId: 977
long title: Beitrage zur Orthopadie und Traumatologie
short title: Beitr Orthop Traumatol
ISSN: 0005-8149
ISSN (Online): 
IsoAbbr: Beitr Orthop Traumatol
NlmId: 0372503
123:123
JrId: 978
long title: Beitrage zur Pathologie
short title: Beitr Pathol
ISSN: 0005-8165
ISSN (Online): 
IsoAbbr: Beitr Pathol
NlmId: 0264676
123:123
JrId: 979
long title: Beitrage zur pathologischen Anatomie und zur allgemeinen Pathologie
short title: Beitr Pathol Anat
ISSN: 0366-2446
ISSN (Online): 
IsoAbbr: Beitr Pathol Anat
NlmId: 0264677
123:123
JrId: 980
long title: Beitrage zur Rheumatologie
short title: Beitr Rheumatol
ISSN: 0067-5199
ISSN (Online): 
IsoAbbr: Beitr Rheumatol
NlmId: 0372504
123:123
JrId: 981
long title: Beitrage zur Sexualforschung
short title: Beitr Sexualforsch
ISSN: 0067-5210
ISSN (Online): 
IsoAbbr: Beitr Sexualforsch
NlmId: 0064523
123:123
JrId: 982
long title: Beitrage zur Silikose-Forschung (Pneumokoniose)
short title: Beitr Silikoseforsch Pneumokoniose
ISSN: 0067-5229
ISSN (Online): 
IsoAbbr: Beitr Silikoseforsch Pneumokoniose
NlmId: 0255314
123:123
JrId: 983
long title: Beitrage zur tropischen Landwirtschaft und Veterinarmedizin
short title: Beitr Trop Landwirtsch Veterinarmed
ISSN: 0301-567X
ISSN (Online): 
IsoAbbr: Beitr Trop Landwirtsch Veterinarmed
NlmId: 0410253
123:123
JrId: 984
long title: Belgisch tijdschrift voor geneeskunde
short title: Belg Tijdschr Geneesk
ISSN: 0366-368X
ISSN (Online): 
IsoAbbr: Belg Tijdschr Geneesk
NlmId: 15510370R
123:123
JrId: 985
long title: Berichte Aus Der Bonner Universitatsklinik Und Poliklinik Fur Mund-, Zahn- Und Kieferkrankheiten
short title: Ber Bonn Univ Poliklin Mund Zahn Kieferkr
ISSN: 
ISSN (Online): 
IsoAbbr: Ber Bonn Univ Poliklin Mund Zahn Kieferkr
NlmId: 9875604
123:123
JrId: 986
long title: Bericht uber die Zusammenkunft. Deutsche Ophthalmologische Gesellschaft
short title: Ber Zusammenkunft Dtsch Ophthalmol Ges
ISSN: 0070-427X
ISSN (Online): 
IsoAbbr: Ber Zusammenkunft Dtsch Ophthalmol Ges
NlmId: 7505238
123:123
JrId: 987
long title: Berita jururawat
short title: Berita Jururawat
ISSN: 0067-5814
ISSN (Online): 
IsoAbbr: Berita Jururawat
NlmId: 0412063
123:123
JrId: 988
long title: Berliner und Munchener tierarztliche Wochenschrift
short title: Berl Munch Tierarztl Wochenschr
ISSN: 0005-9366
ISSN (Online): 
IsoAbbr: Berl. Munch. Tierarztl. Wochenschr.
NlmId: 0003163
123:123
JrId: 989
long title: Berufs-Dermatosen
short title: Berufsdermatosen
ISSN: 0005-9498
ISSN (Online): 
IsoAbbr: Berufsdermatosen
NlmId: 0372506
123:123
JrId: 990
long title: Bibliotheca anatomica
short title: Bibl Anat
ISSN: 0067-7833
ISSN (Online): 
IsoAbbr: Bibl Anat
NlmId: 0372510
123:123
JrId: 991
long title: Bibliotheca cardiologica
short title: Bibl Cardiol
ISSN: 0067-7906
ISSN (Online): 
IsoAbbr: Bibl Cardiol
NlmId: 0372511
123:123
JrId: 992
long title: Bibliotheca gastroenterologica
short title: Bibl Gastroenterol
ISSN: 0067-7949
ISSN (Online): 
IsoAbbr: Bibl Gastroenterol
NlmId: 7511109
123:123
JrId: 993
long title: Bibliotheca gynaecologica
short title: Bibl Gynaecol
ISSN: 0301-3197
ISSN (Online): 
IsoAbbr: Bibl Gynaecol
NlmId: 1257334
123:123
JrId: 994
long title: Bibliotheca haematologica
short title: Bibl Haematol
ISSN: 0067-7957
ISSN (Online): 
IsoAbbr: Bibl Haematol
NlmId: 0372513
123:123
JrId: 995
long title: Bibliotek for laeger
short title: Bibl Laeger
ISSN: 0006-1786
ISSN (Online): 
IsoAbbr: Bibl Laeger
NlmId: 15530210R
123:123
JrId: 996
long title: Bibliotheca microbiologica
short title: Bibl Microbiol
ISSN: 0067-8058
ISSN (Online): 
IsoAbbr: Bibl Microbiol
NlmId: 0401637
123:123
JrId: 997
long title: Bibliotheca nutritio et dieta
short title: Bibl Nutr Dieta
ISSN: 0067-8198
ISSN (Online): 
IsoAbbr: Bibl Nutr Dieta
NlmId: 0413657
123:123
JrId: 998
long title: Bibliotheca ophthalmologica : supplementa ad ophthalmologica
short title: Bibl Ophthalmol
ISSN: 0067-8090
ISSN (Online): 
IsoAbbr: Bibl Ophthalmol
NlmId: 0400647
123:123
JrId: 999
long title: Fortschritte der Hals-Nasen-Ohrenheilkunde
short title: Fortschr Hals Nasen Ohrenheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Fortschr Hals Nasen Ohrenheilkd
NlmId: 0242561
123:123
JrId: 1000
long title: Bibliotheca paediatrica
short title: Bibl Paediatr
ISSN: 0301-357X
ISSN (Online): 
IsoAbbr: Bibl Paediatr
NlmId: 1264603
123:123
JrId: 1001
long title: Bibliotheca psychiatrica
short title: Bibl Psychiatr
ISSN: 0067-8147
ISSN (Online): 
IsoAbbr: Bibl Psychiatr
NlmId: 0255452
123:123
JrId: 1002
long title: Bibliotheca psychiatrica et neurologica
short title: Bibl Psychiatr Neurol
ISSN: 0366-256X
ISSN (Online): 
IsoAbbr: Bibl Psychiatr Neurol
NlmId: 0256714
123:123
JrId: 1003
long title: Bibliotheca radiologica
short title: Bibl Radiol
ISSN: 0067-8155
ISSN (Online): 
IsoAbbr: Bibl Radiol
NlmId: 0372515
123:123
JrId: 1004
long title: Bibliotheca tuberculosea
short title: Bibl Tuberc
ISSN: 0300-1121
ISSN (Online): 
IsoAbbr: Bibl Tuberc
NlmId: 0347361
123:123
JrId: 1005
long title: Biken journal
short title: Biken J
ISSN: 0006-2324
ISSN (Online): 
IsoAbbr: Biken J
NlmId: 0373117
123:123
JrId: 1006
long title: Bilten za hematologiju i transfuziju
short title: Bilt Hematol Transfuz
ISSN: 0350-2023
ISSN (Online): 
IsoAbbr: Bilt Hematol Transfuz
NlmId: 7601504
123:123
JrId: 1007
long title: Bilten Mednarodne Federacije Zobotehnikov = Bulletin Of The International Federation Of Dental Technicians. Bulletin De La Federation Internationale Prothesistes Dentaires. Bulletin Der Internationalen Foderation Der Zahntechniker
short title: Bilt Mednar Fed Zob Teh
ISSN: 
ISSN (Online): 
IsoAbbr: Bilt Mednar Fed Zob Teh
NlmId: 9883867
123:123
JrId: 1008
long title: Biochemical and biophysical research communications
short title: Biochem Biophys Res Commun
ISSN: 0006-291X
ISSN (Online): 1090-2104
IsoAbbr: Biochem. Biophys. Res. Commun.
NlmId: 0372516
123:123
JrId: 1009
long title: Biochemistry international
short title: Biochem Int
ISSN: 0158-5231
ISSN (Online): 
IsoAbbr: Biochem. Int.
NlmId: 8100311
123:123
JrId: 1010
long title: Biochemical genetics
short title: Biochem Genet
ISSN: 0006-2928
ISSN (Online): 1573-4927
IsoAbbr: Biochem. Genet.
NlmId: 0126611
123:123
JrId: 1011
long title: The Biochemical journal
short title: Biochem J
ISSN: 0264-6021
ISSN (Online): 1470-8728
IsoAbbr: Biochem. J.
NlmId: 2984726R
123:123
JrId: 1012
long title: Biochemical medicine
short title: Biochem Med
ISSN: 0006-2944
ISSN (Online): 1557-7996
IsoAbbr: Biochem Med
NlmId: 0151424
123:123
JrId: 1013
long title: Biomedica biochimica acta
short title: Biomed Biochim Acta
ISSN: 0232-766X
ISSN (Online): 
IsoAbbr: Biomed. Biochim. Acta
NlmId: 8304435
123:123
JrId: 1014
long title: BioEssays : news and reviews in molecular, cellular and developmental biology
short title: Bioessays
ISSN: 0265-9247
ISSN (Online): 1521-1878
IsoAbbr: Bioessays
NlmId: 8510851
123:123
JrId: 1015
long title: Biochemical pharmacology
short title: Biochem Pharmacol
ISSN: 0006-2952
ISSN (Online): 1873-2968
IsoAbbr: Biochem. Pharmacol.
NlmId: 0101032
123:123
JrId: 1016
long title: Bioelectromagnetics
short title: Bioelectromagnetics
ISSN: 0197-8462
ISSN (Online): 1521-186X
IsoAbbr: Bioelectromagnetics
NlmId: 8008281
123:123
JrId: 1017
long title: Bioorganicheskaia khimiia
short title: Bioorg Khim
ISSN: 0132-3423
ISSN (Online): 
IsoAbbr: Bioorg. Khim.
NlmId: 7804941
123:123
JrId: 1018
long title: Biosensors
short title: Biosensors
ISSN: 0265-928X
ISSN (Online): 
IsoAbbr: Biosensors
NlmId: 8601088
123:123
JrId: 1019
long title: Biochemical Society symposium
short title: Biochem Soc Symp
ISSN: 0067-8694
ISSN (Online): 1744-1439
IsoAbbr: Biochem. Soc. Symp.
NlmId: 7506896
123:123
JrId: 1020
long title: Biochemische Zeitschrift
short title: Biochem Z
ISSN: 0366-0753
ISSN (Online): 
IsoAbbr: Biochem Z
NlmId: 15540070R
123:123
JrId: 1021
long title: Biological mass spectrometry
short title: Biol Mass Spectrom
ISSN: 1052-9306
ISSN (Online): 1096-9888
IsoAbbr: Biol. Mass Spectrom.
NlmId: 9102982
123:123
JrId: 1022
long title: European archives of psychiatry and clinical neuroscience
short title: Eur Arch Psychiatry Clin Neurosci
ISSN: 0940-1334
ISSN (Online): 1433-8491
IsoAbbr: Eur Arch Psychiatry Clin Neurosci
NlmId: 9103030
123:123
JrId: 1023
long title: Harvard dental bulletin
short title: Harv Dent Bull
ISSN: 1062-029X
ISSN (Online): 
IsoAbbr: Harv Dent Bull
NlmId: 9103776
123:123
JrId: 1024
long title: Aktuelle Radiologie
short title: Aktuelle Radiol
ISSN: 0939-267X
ISSN (Online): 
IsoAbbr: Aktuelle Radiol
NlmId: 9102962
123:123
JrId: 1025
long title: Journal of experimental animal science
short title: J Exp Anim Sci
ISSN: 0939-8600
ISSN (Online): 
IsoAbbr: J. Exp. Anim. Sci.
NlmId: 9103426
123:123
JrId: 1026
long title: Journal of psychiatry & neuroscience : JPN
short title: J Psychiatry Neurosci
ISSN: 1180-4882
ISSN (Online): 1488-2434
IsoAbbr: J Psychiatry Neurosci
NlmId: 9107859
123:123
JrId: 1027
long title: Gesnerus. Supplement
short title: Gesnerus Suppl
ISSN: 1017-3293
ISSN (Online): 
IsoAbbr: Gesnerus Suppl
NlmId: 9101438
123:123
JrId: 1028
long title: Biochemistry
short title: Biochemistry
ISSN: 0006-2960
ISSN (Online): 1520-4995
IsoAbbr: Biochemistry
NlmId: 0370623
123:123
JrId: 1029
long title: The NAHAM management journal
short title: NAHAM Manage J
ISSN: 1057-3526
ISSN (Online): 
IsoAbbr: NAHAM Manage J
NlmId: 9102192
123:123
JrId: 1030
long title: The Journal of adolescent health : official publication of the Society for Adolescent Medicine
short title: J Adolesc Health
ISSN: 1054-139X
ISSN (Online): 1879-1972
IsoAbbr: J Adolesc Health
NlmId: 9102136
123:123
JrId: 1031
long title: Canadian journal of nursing administration
short title: Can J Nurs Adm
ISSN: 0838-2948
ISSN (Online): 
IsoAbbr: Can J Nurs Adm
NlmId: 9100845
123:123
JrId: 1032
long title: Tennessee nurse / Tennessee Nurses Association
short title: Tenn Nurse
ISSN: 1055-3134
ISSN (Online): 
IsoAbbr: Tenn Nurse
NlmId: 9102869
123:123
JrId: 1033
long title: Acta neurologica et psychiatrica Belgica
short title: Acta Neurol Psychiatr Belg
ISSN: 0001-6284
ISSN (Online): 
IsoAbbr: Acta Neurol Psychiatr Belg
NlmId: 0247036
123:123
JrId: 1034
long title: The Journal of heart and lung transplantation : the official publication of the International Society for Heart Transplantation
short title: J Heart Lung Transplant
ISSN: 1053-2498
ISSN (Online): 1557-3117
IsoAbbr: J. Heart Lung Transplant.
NlmId: 9102703
123:123
JrId: 1035
long title: The Cleft palate-craniofacial journal : official publication of the American Cleft Palate-Craniofacial Association
short title: Cleft Palate Craniofac J
ISSN: 1055-6656
ISSN (Online): 1545-1569
IsoAbbr: Cleft Palate Craniofac. J.
NlmId: 9102566
123:123
JrId: 1036
long title: Health systems review
short title: Health Syst Rev
ISSN: 1055-7466
ISSN (Online): 
IsoAbbr: Health Syst Rev
NlmId: 9103399
123:123
JrId: 1037
long title: Biochimica et biophysica acta
short title: Biochim Biophys Acta
ISSN: 0006-3002
ISSN (Online): 
IsoAbbr: Biochim. Biophys. Acta
NlmId: 0217513
123:123
JrId: 1038
long title: Journal of addictive diseases
short title: J Addict Dis
ISSN: 1055-0887
ISSN (Online): 1545-0848
IsoAbbr: J Addict Dis
NlmId: 9107051
123:123
JrId: 1039
long title: Revue roumaine de physiologie (Bucharest, Romania : 1990)
short title: Rev Roum Physiol
ISSN: 0035-399X
ISSN (Online): 
IsoAbbr: Rev Roum Physiol
NlmId: 9103575
123:123
JrId: 1040
long title: Enfermedades infecciosas y microbiologia clinica
short title: Enferm Infecc Microbiol Clin
ISSN: 0213-005X
ISSN (Online): 1578-1852
IsoAbbr: Enferm. Infecc. Microbiol. Clin.
NlmId: 9104081
123:123
JrId: 1041
long title: Human gene therapy
short title: Hum Gene Ther
ISSN: 1043-0342
ISSN (Online): 1557-7422
IsoAbbr: Hum. Gene Ther.
NlmId: 9008950
123:123
JrId: 1042
long title: Immunology series
short title: Immunol Ser
ISSN: 0092-6019
ISSN (Online): 
IsoAbbr: Immunol. Ser.
NlmId: 0404721
123:123
JrId: 1043
long title: Biochimie
short title: Biochimie
ISSN: 0300-9084
ISSN (Online): 1638-6183
IsoAbbr: Biochimie
NlmId: 1264604
123:123
JrId: 1044
long title: Biofeedback and self-regulation
short title: Biofeedback Self Regul
ISSN: 0363-3586
ISSN (Online): 
IsoAbbr: Biofeedback Self Regul
NlmId: 7605548
123:123
JrId: 1045
long title: International journal of STD & AIDS
short title: Int J STD AIDS
ISSN: 0956-4624
ISSN (Online): 1758-1052
IsoAbbr: Int J STD AIDS
NlmId: 9007917
123:123
JrId: 1046
long title: Investigacion clinica
short title: Invest Clin
ISSN: 0535-5133
ISSN (Online): 
IsoAbbr: Invest Clin
NlmId: 0421531
123:123
JrId: 1047
long title: Journal of digital imaging : the official journal of the Society for Computer Applications in Radiology
short title: J Digit Imaging
ISSN: 0897-1889
ISSN (Online): 1618-727X
IsoAbbr: J Digit Imaging
NlmId: 9100529
123:123
JrId: 1048
long title: Nurse anesthesia
short title: Nurse Anesth
ISSN: 0897-7437
ISSN (Online): 
IsoAbbr: Nurse Anesth
NlmId: 9009407
123:123
JrId: 1049
long title: Arthritis care and research : the official journal of the Arthritis Health Professions Association
short title: Arthritis Care Res
ISSN: 0893-7524
ISSN (Online): 1529-0123
IsoAbbr: Arthritis Care Res
NlmId: 8809082
123:123
JrId: 1050
long title: Biodynamica
short title: Biodynamica
ISSN: 0006-3010
ISSN (Online): 
IsoAbbr: Biodynamica
NlmId: 0372520
123:123
JrId: 1051
long title: Gastroenterology nursing : the official journal of the Society of Gastroenterology Nurses and Associates
short title: Gastroenterol Nurs
ISSN: 1042-895X
ISSN (Online): 1538-9766
IsoAbbr: Gastroenterol Nurs
NlmId: 8915377
123:123
JrId: 1052
long title: Rivista italiana di odontoiatria infantile : organo ufficiale della Societa italiana di odontoiatria infantile
short title: Riv Ital Odontoiatr Infant
ISSN: 1120-8716
ISSN (Online): 
IsoAbbr: Riv Ital Odontoiatr Infant
NlmId: 9111498
123:123
JrId: 1053
long title: Virginia medical quarterly : VMQ
short title: Va Med Q
ISSN: 1052-4231
ISSN (Online): 
IsoAbbr: Va Med Q
NlmId: 9104333
123:123
JrId: 1054
long title: Arkansas dentistry
short title: Ark Dent
ISSN: 1056-4764
ISSN (Online): 
IsoAbbr: Ark Dent
NlmId: 9104816
123:123
JrId: 1055
long title: Journal of nuclear biology and medicine (Turin, Italy : 1991)
short title: J Nucl Biol Med
ISSN: 0368-3249
ISSN (Online): 
IsoAbbr: J Nucl Biol Med
NlmId: 9110209
123:123
JrId: 1056
long title: AIDS care
short title: AIDS Care
ISSN: 0954-0121
ISSN (Online): 1360-0451
IsoAbbr: AIDS Care
NlmId: 8915313
123:123
JrId: 1057
long title: Advances in peritoneal dialysis. Conference on Peritoneal Dialysis
short title: Adv Perit Dial
ISSN: 1197-8554
ISSN (Online): 
IsoAbbr: Adv Perit Dial
NlmId: 9104803
123:123
JrId: 1058
long title: Aging (Milan, Italy)
short title: Aging (Milano)
ISSN: 0394-9532
ISSN (Online): 
IsoAbbr: Aging (Milano)
NlmId: 9102503
123:123
JrId: 1059
long title: Applied and theoretical electrophoresis : the official journal of the International Electrophoresis Society
short title: Appl Theor Electrophor
ISSN: 0954-6642
ISSN (Online): 
IsoAbbr: Appl. Theor. Electrophor.
NlmId: 8915308
123:123
JrId: 1060
long title: Biofizika
short title: Biofizika
ISSN: 0006-3029
ISSN (Online): 
IsoAbbr: Biofizika
NlmId: 0372666
123:123
JrId: 1061
long title: Bioconjugate chemistry
short title: Bioconjug Chem
ISSN: 1043-1802
ISSN (Online): 1520-4812
IsoAbbr: Bioconjug. Chem.
NlmId: 9010319
123:123
JrId: 1062
long title: Cell regulation
short title: Cell Regul
ISSN: 1044-2030
ISSN (Online): 
IsoAbbr: Cell Regul.
NlmId: 9005331
123:123
JrId: 1063
long title: Current opinion in oncology
short title: Curr Opin Oncol
ISSN: 1040-8746
ISSN (Online): 1531-703X
IsoAbbr: Curr Opin Oncol
NlmId: 9007265
123:123
JrId: 1064
long title: Critical reviews in oncogenesis
short title: Crit Rev Oncog
ISSN: 0893-9675
ISSN (Online): 
IsoAbbr: Crit Rev Oncog
NlmId: 8914610
123:123
JrId: 1065
long title: Bioinorganic chemistry
short title: Bioinorg Chem
ISSN: 0006-3061
ISSN (Online): 
IsoAbbr: Bioinorg Chem
NlmId: 1305411
123:123
JrId: 1066
long title: The European journal of surgery = Acta chirurgica
short title: Eur J Surg
ISSN: 1102-4151
ISSN (Online): 
IsoAbbr: Eur J Surg
NlmId: 9105264
123:123
JrId: 1067
long title: European journal of basic and applied histochemistry
short title: Eur J Basic Appl Histochem
ISSN: 1121-4201
ISSN (Online): 
IsoAbbr: Eur J Basic Appl Histochem
NlmId: 9109553
123:123
JrId: 1068
long title: Journal of general orthodontics
short title: J Gen Orthod
ISSN: 1048-1990
ISSN (Online): 
IsoAbbr: J Gen Orthod
NlmId: 9100530
123:123
JrId: 1069
long title: American Indian and Alaska native mental health research : journal of the National Center
short title: Am Indian Alsk Native Ment Health Res
ISSN: 0893-5394
ISSN (Online): 
IsoAbbr: Am Indian Alsk Native Ment Health Res
NlmId: 8909511
123:123
JrId: 1070
long title: Nursing BC / Registered Nurses Association of British Columbia
short title: Nurs BC
ISSN: 1185-3638
ISSN (Online): 
IsoAbbr: Nurs BC
NlmId: 9105915
123:123
JrId: 1071
long title: The Journal of veterinary medical science / the Japanese Society of Veterinary Science
short title: J Vet Med Sci
ISSN: 0916-7250
ISSN (Online): 1347-7439
IsoAbbr: J. Vet. Med. Sci.
NlmId: 9105360
123:123
JrId: 1072
long title: Biokhimiia (Moscow, Russia)
short title: Biokhimiia
ISSN: 0320-9725
ISSN (Online): 
IsoAbbr: Biokhimiia
NlmId: 0372667
123:123
JrId: 1073
long title: Biotechnic & histochemistry : official publication of the Biological Stain Commission
short title: Biotech Histochem
ISSN: 1052-0295
ISSN (Online): 1473-7760
IsoAbbr: Biotech Histochem
NlmId: 9107378
123:123
JrId: 1074
long title: Journal of neural transplantation & plasticity
short title: J Neural Transplant Plast
ISSN: 0792-8483
ISSN (Online): 
IsoAbbr: J Neural Transplant Plast
NlmId: 9104161
123:123
JrId: 1075
long title: Journal of neural transplantation
short title: J Neural Transplant
ISSN: 1352-237X
ISSN (Online): 
IsoAbbr: J Neural Transplant
NlmId: 9104162
123:123
JrId: 1076
long title: Journal of pharmaceutical and biomedical analysis
short title: J Pharm Biomed Anal
ISSN: 0731-7085
ISSN (Online): 1873-264X
IsoAbbr: J Pharm Biomed Anal
NlmId: 8309336
123:123
JrId: 1077
long title: Journal of veterinary diagnostic investigation : official publication of the American Association of Veterinary Laboratory Diagnosticians, Inc
short title: J Vet Diagn Invest
ISSN: 1040-6387
ISSN (Online): 1943-4936
IsoAbbr: J. Vet. Diagn. Invest.
NlmId: 9011490
123:123
JrId: 1078
long title: Nutricion hospitalaria : organo oficial de la Sociedad Espanola de Nutricion Parenteral y Enteral
short title: Nutr Hosp
ISSN: 0212-1611
ISSN (Online): 1699-5198
IsoAbbr: Nutr Hosp
NlmId: 9100365
123:123
JrId: 1079
long title: Biology bulletin of the Academy of Sciences of the USSR
short title: Biol Bull Acad Sci USSR
ISSN: 0098-2164
ISSN (Online): 
IsoAbbr: Biol Bull Acad Sci USSR
NlmId: 7513560
123:123
JrId: 1080
long title: The Biological bulletin
short title: Biol Bull
ISSN: 0006-3185
ISSN (Online): 1939-8697
IsoAbbr: Biol. Bull.
NlmId: 2984727R
123:123
JrId: 1081
long title: Biological cybernetics
short title: Biol Cybern
ISSN: 0340-1200
ISSN (Online): 1432-0770
IsoAbbr: Biol Cybern
NlmId: 7502533
123:123
JrId: 1082
long title: Peritoneal dialysis international : journal of the International Society for Peritoneal Dialysis
short title: Perit Dial Int
ISSN: 0896-8608
ISSN (Online): 1718-4304
IsoAbbr: Perit Dial Int
NlmId: 8904033
123:123
JrId: 1083
long title: Polish journal of occupational medicine
short title: Pol J Occup Med
ISSN: 0860-6536
ISSN (Online): 
IsoAbbr: Pol J Occup Med
NlmId: 9012925
123:123
JrId: 1084
long title: Biologie et gastro-enterologie
short title: Biol Gastroenterol (Paris)
ISSN: 0006-3258
ISSN (Online): 
IsoAbbr: Biol Gastroenterol (Paris)
NlmId: 0146364
123:123
JrId: 1085
long title: Seminars in thoracic and cardiovascular surgery
short title: Semin Thorac Cardiovasc Surg
ISSN: 1043-0679
ISSN (Online): 1532-9488
IsoAbbr: Semin. Thorac. Cardiovasc. Surg.
NlmId: 8917640
123:123
JrId: 1086
long title: Heartbeat (San Francisco, Calif.)
short title: Heartbeat
ISSN: 1057-0438
ISSN (Online): 
IsoAbbr: Heartbeat
NlmId: 9104930
123:123
JrId: 1087
long title: Biologica Latina
short title: Biol Lat
ISSN: 0006-3150
ISSN (Online): 
IsoAbbr: Biol Lat
NlmId: 0372521
123:123
JrId: 1088
long title: Annals of hematology
short title: Ann Hematol
ISSN: 0939-5555
ISSN (Online): 1432-0584
IsoAbbr: Ann. Hematol.
NlmId: 9107334
123:123
JrId: 1089
long title: Vital and health statistics. Series 21, Data on natality, marriage, and divorce
short title: Vital Health Stat 21
ISSN: 1057-7629
ISSN (Online): 
IsoAbbr: Vital Health Stat 21
NlmId: 9105104
123:123
JrId: 1090
long title: Epidemiology (Cambridge, Mass.)
short title: Epidemiology
ISSN: 1044-3983
ISSN (Online): 1531-5487
IsoAbbr: Epidemiology
NlmId: 9009644
123:123
JrId: 1091
long title: Minerva gastroenterologica e dietologica
short title: Minerva Gastroenterol Dietol
ISSN: 1121-421X
ISSN (Online): 1827-1642
IsoAbbr: Minerva Gastroenterol Dietol
NlmId: 9109791
123:123
JrId: 1092
long title: The Implant Society : [periodical]
short title: Implant Soc
ISSN: 1059-3489
ISSN (Online): 
IsoAbbr: Implant Soc
NlmId: 9109589
123:123
JrId: 1093
long title: Australian journal of public health
short title: Aust J Public Health
ISSN: 1035-7319
ISSN (Online): 
IsoAbbr: Aust J Public Health
NlmId: 9105166
123:123
JrId: 1094
long title: Journal of ET nursing : official publication, International Association for Enterostomal Therapy
short title: J ET Nurs
ISSN: 1055-3045
ISSN (Online): 
IsoAbbr: J ET Nurs
NlmId: 9109128
123:123
JrId: 1095
long title: Homeostasis in health and disease : international journal devoted to integrative brain functions and homeostatic systems
short title: Homeost Health Dis
ISSN: 0960-7560
ISSN (Online): 
IsoAbbr: Homeost Health Dis
NlmId: 9206066
123:123
JrId: 1096
long title: Indian journal of dental research : official publication of Indian Society for Dental Research
short title: Indian J Dent Res
ISSN: 0970-9290
ISSN (Online): 1998-3603
IsoAbbr: Indian J Dent Res
NlmId: 9202990
123:123
JrId: 1097
long title: Sante mentale au Quebec
short title: Sante Ment Que
ISSN: 0383-6320
ISSN (Online): 
IsoAbbr: Sante Ment Que
NlmId: 9424773
123:123
JrId: 1098
long title: Biologie medicale
short title: Biol Med (Paris)
ISSN: 0006-3266
ISSN (Online): 
IsoAbbr: Biol Med (Paris)
NlmId: 0347257
123:123
JrId: 1099
long title: Roczniki Akademii Medycznej w Bialymstoku (1995)
short title: Rocz Akad Med Bialymst
ISSN: 
ISSN (Online): 
IsoAbbr: Rocz. Akad. Med. Bialymst.
NlmId: 9515551
123:123
JrId: 1101
long title: Deutsche Zahn-, Mund-, und Kieferheilkunde mit Zentralblatt
short title: Dtsch Zahn Mund Kieferheilkd Zentralbl
ISSN: 0940-855X
ISSN (Online): 
IsoAbbr: Dtsch Zahn Mund Kieferheilkd Zentralbl
NlmId: 9109513
123:123
JrId: 1102
long title: Neurologia croatica : glasilo Udruzenja neurologa Jugoslavije = official journal of Yugoslav Neurological Association
short title: Neurol Croat
ISSN: 0353-8842
ISSN (Online): 
IsoAbbr: Neurol Croat
NlmId: 9109632
123:123
JrId: 1103
long title: Cell proliferation
short title: Cell Prolif
ISSN: 0960-7722
ISSN (Online): 1365-2184
IsoAbbr: Cell Prolif.
NlmId: 9105195
123:123
JrId: 1104
long title: Nauchnye doklady vysshei shkoly. Biologicheskie nauki
short title: Nauchnye Doki Vyss Shkoly Biol Nauki
ISSN: 0470-4606
ISSN (Online): 
IsoAbbr: Nauchnye Doki Vyss Shkoly Biol Nauki
NlmId: 0020417
123:123
JrId: 1105
long title: European journal of clinical chemistry and clinical biochemistry : journal of the Forum of European Clinical Chemistry Societies
short title: Eur J Clin Chem Clin Biochem
ISSN: 0939-4974
ISSN (Online): 
IsoAbbr: Eur J Clin Chem Clin Biochem
NlmId: 9105775
123:123
JrId: 1106
long title: Biological structures and morphogenesis
short title: Biol Struct Morphog
ISSN: 0989-8972
ISSN (Online): 
IsoAbbr: Biol Struct Morphog
NlmId: 8807439
123:123
JrId: 1107
long title: Lymphokine and cytokine research
short title: Lymphokine Cytokine Res
ISSN: 1056-5477
ISSN (Online): 
IsoAbbr: Lymphokine Cytokine Res.
NlmId: 9107882
123:123
JrId: 1108
long title: National medical-legal journal
short title: Natl Med Leg J
ISSN: 1052-309X
ISSN (Online): 
IsoAbbr: Natl Med Leg J
NlmId: 9106697
123:123
JrId: 1109
long title: The Journal of craniofacial surgery
short title: J Craniofac Surg
ISSN: 1049-2275
ISSN (Online): 1536-3732
IsoAbbr: J Craniofac Surg
NlmId: 9010410
123:123
JrId: 1110
long title: Biologia neonatorum. Neo-natal studies
short title: Biol Neonat
ISSN: 0523-6525
ISSN (Online): 
IsoAbbr: Biol Neonat
NlmId: 0067712
123:123
JrId: 1111
long title: Factor odontologico
short title: Factor Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: Factor Odontol
NlmId: 9108447
123:123
JrId: 1112
long title: The Bulletin of the Kanagawa Dental College : BKDC / KDS
short title: Bull Kanagawa Dent Coll
ISSN: 0385-1443
ISSN (Online): 
IsoAbbr: Bull Kanagawa Dent Coll
NlmId: 8511124
123:123
JrId: 1113
long title: Turk ortodonti dergisi : Ortodonti Derneg'nin resmi yayin organidir = Turkish journal of orthodontics
short title: Turk Ortodonti Derg
ISSN: 1300-3550
ISSN (Online): 
IsoAbbr: Turk Ortodonti Derg
NlmId: 9114702
123:123
JrId: 1114
long title: Biology of the neonate
short title: Biol Neonate
ISSN: 0006-3126
ISSN (Online): 1421-9727
IsoAbbr: Biol. Neonate
NlmId: 0247551
123:123
JrId: 1115
long title: Consensus statement / NIH Consensus Development Conference. National Institutes of Health Consensus Development Conference
short title: Consens Statement
ISSN: 1062-0362
ISSN (Online): 
IsoAbbr: Consens Statement
NlmId: 9108119
123:123
JrId: 1116
long title: Nihon Ago Kansetsu Gakkai Zasshi
short title: Nihon Ago Kansetsu Gakkai Zasshi
ISSN: 0915-3004
ISSN (Online): 
IsoAbbr: Nihon Ago Kansetsu Gakkai Zasshi
NlmId: 9885488
123:123
JrId: 1117
long title: Biological psychiatry
short title: Biol Psychiatry
ISSN: 0006-3223
ISSN (Online): 1873-2402
IsoAbbr: Biol. Psychiatry
NlmId: 0213264
123:123
JrId: 1118
long title: Comptes rendus hebdomadaires des seances de l'Academie des sciences
short title: C R Hebd Seances Acad Sci
ISSN: 0001-4036
ISSN (Online): 
IsoAbbr: C. R. Hebd. Seances Acad. Sci.
NlmId: 7501108
123:123
JrId: 1119
long title: Biological psychology
short title: Biol Psychol
ISSN: 0301-0511
ISSN (Online): 1873-6246
IsoAbbr: Biol Psychol
NlmId: 0375566
123:123
JrId: 1120
long title: Biological research in pregnancy and perinatology
short title: Biol Res Pregnancy Perinatol
ISSN: 0724-438X
ISSN (Online): 
IsoAbbr: Biol Res Pregnancy Perinatol
NlmId: 8302758
123:123
JrId: 1121
long title: Biology of reproduction
short title: Biol Reprod
ISSN: 0006-3363
ISSN (Online): 1529-7268
IsoAbbr: Biol. Reprod.
NlmId: 0207224
123:123
JrId: 1122
long title: Biological reviews of the Cambridge Philosophical Society
short title: Biol Rev Camb Philos Soc
ISSN: 1464-7931
ISSN (Online): 1469-185X
IsoAbbr: Biol Rev Camb Philos Soc
NlmId: 0414576
123:123
JrId: 1123
long title: Critical reviews in oral biology and medicine : an official publication of the American Association of Oral Biologists
short title: Crit Rev Oral Biol Med
ISSN: 1045-4411
ISSN (Online): 1544-1113
IsoAbbr: Crit. Rev. Oral Biol. Med.
NlmId: 9009999
123:123
JrId: 1124
long title: Biomaterials, artificial cells, and immobilization biotechnology : official journal of the International Society for Artificial Cells and Immobilization Biotechnology
short title: Biomater Artif Cells Immobilization Biotechnol
ISSN: 1055-7172
ISSN (Online): 
IsoAbbr: Biomater Artif Cells Immobilization Biotechnol
NlmId: 9111988
123:123
JrId: 1125
long title: Pflege
short title: Pflege
ISSN: 1012-5302
ISSN (Online): 
IsoAbbr: Pflege
NlmId: 8907069
123:123
JrId: 1126
long title: Journal of vascular research
short title: J Vasc Res
ISSN: 1018-1172
ISSN (Online): 1423-0135
IsoAbbr: J. Vasc. Res.
NlmId: 9206092
123:123
JrId: 1127
long title: Stomatologie (Bucharest, Romania)
short title: Stomatologie
ISSN: 1220-1898
ISSN (Online): 
IsoAbbr: Stomatologie
NlmId: 9111525
123:123
JrId: 1128
long title: Pediatrie (Bucharest, Romania)
short title: Pediatrie (Bucur)
ISSN: 
ISSN (Online): 
IsoAbbr: Pediatrie (Bucur)
NlmId: 9109803
123:123
JrId: 1129
long title: Anasthesiologie, Intensivmedizin, Notfallmedizin, Schmerztherapie : AINS
short title: Anasthesiol Intensivmed Notfallmed Schmerzther
ISSN: 0939-2661
ISSN (Online): 1439-1074
IsoAbbr: Anasthesiol Intensivmed Notfallmed Schmerzther
NlmId: 9109478
123:123
JrId: 1130
long title: Journal of health care for the poor and underserved
short title: J Health Care Poor Underserved
ISSN: 1049-2089
ISSN (Online): 1548-6869
IsoAbbr: J Health Care Poor Underserved
NlmId: 9103800
123:123
JrId: 1131
long title: Kennedy Institute of Ethics journal
short title: Kennedy Inst Ethics J
ISSN: 1054-6863
ISSN (Online): 1086-3249
IsoAbbr: Kennedy Inst Ethics J
NlmId: 9109135
123:123
JrId: 1132
long title: Journal (Academy of Hospital Administration (India))
short title: J Acad Hosp Adm
ISSN: 0970-9452
ISSN (Online): 
IsoAbbr: J Acad Hosp Adm
NlmId: 9109129
123:123
JrId: 1133
long title: Biologia
short title: Biologia (Bratisl)
ISSN: 0006-3088
ISSN (Online): 
IsoAbbr: Biologia
NlmId: 0370624
123:123
JrId: 1134
long title: Journal of health & social policy
short title: J Health Soc Policy
ISSN: 0897-7186
ISSN (Online): 
IsoAbbr: J Health Soc Policy
NlmId: 9000937
123:123
JrId: 1135
long title: Clinical infectious diseases : an official publication of the Infectious Diseases Society of America
short title: Clin Infect Dis
ISSN: 1058-4838
ISSN (Online): 1537-6591
IsoAbbr: Clin. Infect. Dis.
NlmId: 9203213
123:123
JrId: 1136
long title: Compendium (Newtown, Pa.). Supplement
short title: Compend Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Compend Suppl
NlmId: 9110139
123:123
JrId: 1137
long title: Adverse drug reactions and toxicological reviews
short title: Adverse Drug React Toxicol Rev
ISSN: 0964-198X
ISSN (Online): 
IsoAbbr: Adverse Drug React Toxicol Rev
NlmId: 9109474
123:123
JrId: 1138
long title: Biomaterials
short title: Biomaterials
ISSN: 0142-9612
ISSN (Online): 1878-5905
IsoAbbr: Biomaterials
NlmId: 8100316
123:123
JrId: 1139
long title: Nihon Densenbyo Gakkai zasshi
short title: Nihon Densenbyo Gakkai Zasshi
ISSN: 0021-4817
ISSN (Online): 
IsoAbbr: Nihon Densenbyo Gakkai Zasshi
NlmId: 7505709
123:123
JrId: 1140
long title: Benefits quarterly
short title: Benefits Q
ISSN: 8756-1263
ISSN (Online): 
IsoAbbr: Benefits Q
NlmId: 9112812
123:123
JrId: 1141
long title: NFPA journal : the official magazine of the National Fire Protection Association
short title: NFPA J
ISSN: 1054-8793
ISSN (Online): 
IsoAbbr: NFPA J
NlmId: 9885590
123:123
JrId: 1142
long title: Clinical oral implants research
short title: Clin Oral Implants Res
ISSN: 0905-7161
ISSN (Online): 1600-0501
IsoAbbr: Clin Oral Implants Res
NlmId: 9105713
123:123
JrId: 1143
long title: Biologica (Santiago, Chile)
short title: Biologica (Santiago)
ISSN: 0300-9866
ISSN (Online): 
IsoAbbr: Biologica (Santiago)
NlmId: 0376537
123:123
JrId: 1144
long title: Biomaterials, medical devices, and artificial organs
short title: Biomater Med Devices Artif Organs
ISSN: 0090-5488
ISSN (Online): 
IsoAbbr: Biomater Med Devices Artif Organs
NlmId: 0356630
123:123
JrId: 1145
long title: Biomedical communications
short title: Biomed Commun
ISSN: 0092-8607
ISSN (Online): 
IsoAbbr: Biomed Commun
NlmId: 0353474
123:123
JrId: 1146
long title: Biomedical engineering
short title: Biomed Eng
ISSN: 0006-2898
ISSN (Online): 
IsoAbbr: Biomed Eng
NlmId: 0076362
123:123
JrId: 1147
long title: Current opinion in obstetrics & gynecology
short title: Curr Opin Obstet Gynecol
ISSN: 1040-872X
ISSN (Online): 1473-656X
IsoAbbr: Curr. Opin. Obstet. Gynecol.
NlmId: 9007264
123:123
JrId: 1148
long title: Biomedical engineering
short title: Biomed Eng (NY)
ISSN: 0006-3398
ISSN (Online): 1573-8256
IsoAbbr: Biomed Eng (NY)
NlmId: 0140672
123:123
JrId: 1149
long title: Cytokine
short title: Cytokine
ISSN: 1043-4666
ISSN (Online): 1096-0023
IsoAbbr: Cytokine
NlmId: 9005353
123:123
JrId: 1150
long title: Cytopathology : official journal of the British Society for Clinical Cytology
short title: Cytopathology
ISSN: 0956-5507
ISSN (Online): 1365-2303
IsoAbbr: Cytopathology
NlmId: 9010345
123:123
JrId: 1151
long title: Bio-Medical instrumentation
short title: Biomed Instrum
ISSN: 
ISSN (Online): 
IsoAbbr: Biomed Instrum
NlmId: 0003354
123:123
JrId: 1152
long title: Electron microscopy reviews
short title: Electron Microsc Rev
ISSN: 0892-0354
ISSN (Online): 
IsoAbbr: Electron Microsc. Rev.
NlmId: 8809169
123:123
JrId: 1153
long title: European cytokine network
short title: Eur Cytokine Netw
ISSN: 1148-5493
ISSN (Online): 1952-4005
IsoAbbr: Eur. Cytokine Netw.
NlmId: 9100879
123:123
JrId: 1154
long title: Health reports / Statistics Canada, Canadian Centre for Health Information = Rapports sur la sante / Statistique Canada, Centre canadien d'information sur la sante
short title: Health Rep
ISSN: 0840-6529
ISSN (Online): 1209-1367
IsoAbbr: Health Rep
NlmId: 9012854
123:123
JrId: 1155
long title: Biomedical mass spectrometry
short title: Biomed Mass Spectrom
ISSN: 0306-042X
ISSN (Online): 
IsoAbbr: Biomed. Mass Spectrom.
NlmId: 0430246
123:123
JrId: 1156
long title: Biomedicine & pharmacotherapy = Biomedecine & pharmacotherapie
short title: Biomed Pharmacother
ISSN: 0753-3322
ISSN (Online): 1950-6007
IsoAbbr: Biomed. Pharmacother.
NlmId: 8213295
123:123
JrId: 1157
long title: Best's review. Life-health insurance edition
short title: Bests Rev Life Health Insur Ed
ISSN: 0005-9706
ISSN (Online): 
IsoAbbr: Bests Rev Life Health Insur Ed
NlmId: 1263174
123:123
JrId: 1158
long title: Drug design and discovery
short title: Drug Des Discov
ISSN: 1055-9612
ISSN (Online): 
IsoAbbr: Drug Des Discov
NlmId: 9200627
123:123
JrId: 1159
long title: Das Osterreichische Zahntechniker Handwerk : offizielles Organ der Bundesinnung der Zahntechniker
short title: Osterr Zahntech Handw
ISSN: 
ISSN (Online): 
IsoAbbr: Osterr Zahntech Handw
NlmId: 9204423
123:123
JrId: 1160
long title: Alimentary pharmacology & therapeutics
short title: Aliment Pharmacol Ther
ISSN: 0269-2813
ISSN (Online): 1365-2036
IsoAbbr: Aliment. Pharmacol. Ther.
NlmId: 8707234
123:123
JrId: 1161
long title: Anales de medicina interna (Madrid, Spain : 1984)
short title: An Med Interna
ISSN: 0212-7199
ISSN (Online): 
IsoAbbr: An Med Interna
NlmId: 9112183
123:123
JrId: 1162
long title: Atencion primaria / Sociedad Espanola de Medicina de Familia y Comunitaria
short title: Aten Primaria
ISSN: 0212-6567
ISSN (Online): 1578-1275
IsoAbbr: Aten Primaria
NlmId: 9111075
123:123
JrId: 1163
long title: Autoimmunity
short title: Autoimmunity
ISSN: 0891-6934
ISSN (Online): 1607-842X
IsoAbbr: Autoimmunity
NlmId: 8900070
123:123
JrId: 1164
long title: Biomedical science
short title: Biomed Sci
ISSN: 0955-9701
ISSN (Online): 
IsoAbbr: Biomed. Sci.
NlmId: 9010320
123:123
JrId: 1165
long title: Blood coagulation & fibrinolysis : an international journal in haemostasis and thrombosis
short title: Blood Coagul Fibrinolysis
ISSN: 0957-5235
ISSN (Online): 1473-5733
IsoAbbr: Blood Coagul. Fibrinolysis
NlmId: 9102551
123:123
JrId: 1166
long title: Biomedical sciences instrumentation
short title: Biomed Sci Instrum
ISSN: 0067-8856
ISSN (Online): 
IsoAbbr: Biomed Sci Instrum
NlmId: 0140524
123:123
JrId: 1167
long title: Biomedizinische Technik. Biomedical engineering
short title: Biomed Tech (Berl)
ISSN: 0013-5585
ISSN (Online): 1862-278X
IsoAbbr: Biomed Tech (Berl)
NlmId: 1262533
123:123
JrId: 1168
long title: Biometrische Zeitschrift
short title: Biom Z
ISSN: 0006-3452
ISSN (Online): 
IsoAbbr: Biom Z
NlmId: 0372670
123:123
JrId: 1169
long title: Biomembranes
short title: Biomembranes
ISSN: 0067-8864
ISSN (Online): 
IsoAbbr: Biomembranes
NlmId: 2984282R
123:123
JrId: 1170
long title: Biometrics
short title: Biometrics
ISSN: 0006-341X
ISSN (Online): 1541-0420
IsoAbbr: Biometrics
NlmId: 0370625
123:123
JrId: 1171
long title: Biomedicine / [publiee pour l'A.A.I.C.I.G.]
short title: Biomedicine
ISSN: 0300-0893
ISSN (Online): 
IsoAbbr: Biomedicine
NlmId: 0361342
123:123
JrId: 1172
long title: Biometrika
short title: Biometrika
ISSN: 0006-3444
ISSN (Online): 1464-3510
IsoAbbr: Biometrika
NlmId: 0413661
123:123
JrId: 1173
long title: Cancer causes & control : CCC
short title: Cancer Causes Control
ISSN: 0957-5243
ISSN (Online): 1573-7225
IsoAbbr: Cancer Causes Control
NlmId: 9100846
123:123
JrId: 1174
long title: Biophysical journal
short title: Biophys J
ISSN: 0006-3495
ISSN (Online): 1542-0086
IsoAbbr: Biophys. J.
NlmId: 0370626
123:123
JrId: 1175
long title: Biophysical chemistry
short title: Biophys Chem
ISSN: 0301-4622
ISSN (Online): 1873-4200
IsoAbbr: Biophys. Chem.
NlmId: 0403171
123:123
JrId: 1176
long title: Cardioscience
short title: Cardioscience
ISSN: 1015-5007
ISSN (Online): 
IsoAbbr: Cardioscience
NlmId: 9014943
123:123
JrId: 1177
long title: Biophysics of structure and mechanism
short title: Biophys Struct Mech
ISSN: 0340-1057
ISSN (Online): 
IsoAbbr: Biophys. Struct. Mech.
NlmId: 7502020
123:123
JrId: 1178
long title: Biophysik
short title: Biophysik
ISSN: 0006-3517
ISSN (Online): 
IsoAbbr: Biophysik
NlmId: 0413060
123:123
JrId: 1179
long title: Chemical research in toxicology
short title: Chem Res Toxicol
ISSN: 0893-228X
ISSN (Online): 1520-5010
IsoAbbr: Chem. Res. Toxicol.
NlmId: 8807448
123:123
JrId: 1180
long title: Chinese journal of biotechnology
short title: Chin J Biotechnol
ISSN: 1042-749X
ISSN (Online): 
IsoAbbr: Chin. J. Biotechnol.
NlmId: 9100855
123:123
JrId: 1181
long title: Biopolymers
short title: Biopolymers
ISSN: 0006-3525
ISSN (Online): 1097-0282
IsoAbbr: Biopolymers
NlmId: 0372525
123:123
JrId: 1182
long title: Seminars in cell biology
short title: Semin Cell Biol
ISSN: 1043-4682
ISSN (Online): 
IsoAbbr: Semin. Cell Biol.
NlmId: 9007587
123:123
JrId: 1183
long title: Seminars in immunology
short title: Semin Immunol
ISSN: 1044-5323
ISSN (Online): 1096-3618
IsoAbbr: Semin. Immunol.
NlmId: 9009458
123:123
JrId: 1184
long title: Targeted diagnosis and therapy
short title: Targeted Diagn Ther
ISSN: 1046-1906
ISSN (Online): 
IsoAbbr: Targeted Diagn. Ther.
NlmId: 8913519
123:123
JrId: 1185
long title: Federation of operative dentistry
short title: Fed Oper Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Fed Oper Dent
NlmId: 9885646
123:123
JrId: 1186
long title: Biorheology
short title: Biorheology
ISSN: 0006-355X
ISSN (Online): 1878-5034
IsoAbbr: Biorheology
NlmId: 0372526
123:123
JrId: 1187
long title: Human antibodies and hybridomas
short title: Hum Antibodies Hybridomas
ISSN: 0956-960X
ISSN (Online): 
IsoAbbr: Hum. Antibodies Hybridomas
NlmId: 9014461
123:123
JrId: 1188
long title: International psychogeriatrics / IPA
short title: Int Psychogeriatr
ISSN: 1041-6102
ISSN (Online): 1741-203X
IsoAbbr: Int Psychogeriatr
NlmId: 9007918
123:123
JrId: 1189
long title: Biopharmaceutics & drug disposition
short title: Biopharm Drug Dispos
ISSN: 0142-2782
ISSN (Online): 1099-081X
IsoAbbr: Biopharm Drug Dispos
NlmId: 7911226
123:123
JrId: 1190
long title: Bioscience reports
short title: Biosci Rep
ISSN: 0144-8463
ISSN (Online): 1573-4935
IsoAbbr: Biosci. Rep.
NlmId: 8102797
123:123
JrId: 1191
long title: Bio Systems
short title: Biosystems
ISSN: 0303-2647
ISSN (Online): 1872-8324
IsoAbbr: BioSystems
NlmId: 0430773
123:123
JrId: 1192
long title: In vivo (Athens, Greece)
short title: In Vivo
ISSN: 0258-851X
ISSN (Online): 1791-7549
IsoAbbr: In Vivo
NlmId: 8806809
123:123
JrId: 1193
long title: Ion channels
short title: Ion Channels
ISSN: 1059-7514
ISSN (Online): 
IsoAbbr: Ion Channels
NlmId: 9004840
123:123
JrId: 1194
long title: Journal of the American Society of Nephrology : JASN
short title: J Am Soc Nephrol
ISSN: 1046-6673
ISSN (Online): 1533-3450
IsoAbbr: J. Am. Soc. Nephrol.
NlmId: 9013836
123:123
JrId: 1195
long title: Journal of cardiothoracic and vascular anesthesia
short title: J Cardiothorac Vasc Anesth
ISSN: 1053-0770
ISSN (Online): 1532-8422
IsoAbbr: J. Cardiothorac. Vasc. Anesth.
NlmId: 9110208
123:123
JrId: 1196
long title: Journal of gastroenterology and hepatology
short title: J Gastroenterol Hepatol
ISSN: 0815-9319
ISSN (Online): 1440-1746
IsoAbbr: J. Gastroenterol. Hepatol.
NlmId: 8607909
123:123
JrId: 1197
long title: Journal of lipid mediators
short title: J Lipid Mediat
ISSN: 0921-8319
ISSN (Online): 
IsoAbbr: J Lipid Mediat
NlmId: 8913460
123:123
JrId: 1198
long title: Journal of the Society for Health Systems
short title: J Soc Health Syst
ISSN: 1043-1721
ISSN (Online): 
IsoAbbr: J Soc Health Syst
NlmId: 9112311
123:123
JrId: 1199
long title: Neuroreport
short title: Neuroreport
ISSN: 0959-4965
ISSN (Online): 1473-558X
IsoAbbr: Neuroreport
NlmId: 9100935
123:123
JrId: 1200
long title: Biotechnology and bioengineering
short title: Biotechnol Bioeng
ISSN: 0006-3592
ISSN (Online): 1097-0290
IsoAbbr: Biotechnol. Bioeng.
NlmId: 7502021
123:123
JrId: 1201
long title: Plant molecular biology
short title: Plant Mol Biol
ISSN: 0167-4412
ISSN (Online): 1573-5028
IsoAbbr: Plant Mol. Biol.
NlmId: 9106343
123:123
JrId: 1202
long title: Biotechnology and bioengineering symposium
short title: Biotechnol Bioeng Symp
ISSN: 0572-6565
ISSN (Online): 
IsoAbbr: Biotechnol Bioeng Symp
NlmId: 1302775
123:123
JrId: 1203
long title: Progress in AIDS pathology
short title: Prog AIDS Pathol
ISSN: 1042-363X
ISSN (Online): 
IsoAbbr: Prog AIDS Pathol
NlmId: 8916539
123:123
JrId: 1204
long title: Progress in clinical parasitology
short title: Prog Clin Parasitol
ISSN: 1062-0338
ISSN (Online): 
IsoAbbr: Prog Clin Parasitol
NlmId: 9004907
123:123
JrId: 1205
long title: Progress in growth factor research
short title: Prog Growth Factor Res
ISSN: 0955-2235
ISSN (Online): 
IsoAbbr: Prog. Growth Factor Res.
NlmId: 8912757
123:123
JrId: 1206
long title: Biotelemetry
short title: Biotelemetry
ISSN: 0301-5912
ISSN (Online): 
IsoAbbr: Biotelemetry
NlmId: 0430774
123:123
JrId: 1207
long title: Biotelemetry and patient monitoring
short title: Biotelem Patient Monit
ISSN: 0378-309X
ISSN (Online): 
IsoAbbr: Biotelem Patient Monit
NlmId: 7805924
123:123
JrId: 1208
long title: Birth defects original article series
short title: Birth Defects Orig Artic Ser
ISSN: 0547-6844
ISSN (Online): 
IsoAbbr: Birth Defects Orig. Artic. Ser.
NlmId: 0003403
123:123
JrId: 1209
long title: Quality assurance in health care : the official journal of the International Society for Quality Assurance in Health Care / ISQA
short title: Qual Assur Health Care
ISSN: 1040-6166
ISSN (Online): 
IsoAbbr: Qual Assur Health Care
NlmId: 9001007
123:123
JrId: 1210
long title: Revista de gastroenterologia del Peru : organo oficial de la Sociedad de Gastroenterologia del Peru
short title: Rev Gastroenterol Peru
ISSN: 1022-5129
ISSN (Online): 1609-722X
IsoAbbr: Rev Gastroenterol Peru
NlmId: 9108294
123:123
JrId: 1211
long title: Seminars in cancer biology
short title: Semin Cancer Biol
ISSN: 1044-579X
ISSN (Online): 1096-3650
IsoAbbr: Semin. Cancer Biol.
NlmId: 9010218
123:123
JrId: 1212
long title: Biuletyn Instytutu Medycyny Morskiej w Gdansku
short title: Biul Inst Med Morsk Gdansk
ISSN: 0020-4463
ISSN (Online): 
IsoAbbr: Biul Inst Med Morsk Gdansk
NlmId: 7603013
123:123
JrId: 1213
long title: Endocrine regulations
short title: Endocr Regul
ISSN: 1210-0668
ISSN (Online): 1336-0329
IsoAbbr: Endocr Regul
NlmId: 9112018
123:123
JrId: 1214
long title: Biulleten' eksperimental'noi biologii i meditsiny
short title: Biull Eksp Biol Med
ISSN: 0365-9615
ISSN (Online): 
IsoAbbr: Biull Eksp Biol Med
NlmId: 0370627
123:123
JrId: 1215
long title: Dentalhygienistnews
short title: Dentalhygienistnews
ISSN: 1082-9016
ISSN (Online): 
IsoAbbr: Dentalhygienistnews
NlmId: 9816286
123:123
JrId: 1216
long title: Physiologia bohemoslovenica
short title: Physiol Bohemoslov
ISSN: 
ISSN (Online): 
IsoAbbr: Physiol Bohemoslov
NlmId: 0175320
123:123
JrId: 1217
long title: Romanian journal of morphology and embryology = Revue roumaine de morphologie et embryologie
short title: Rom J Morphol Embryol
ISSN: 1220-0522
ISSN (Online): 
IsoAbbr: Rom J Morphol Embryol
NlmId: 9112454
123:123
JrId: 1218
long title: Occupational medicine (Oxford, England)
short title: Occup Med (Lond)
ISSN: 0962-7480
ISSN (Online): 1471-8405
IsoAbbr: Occup Med (Lond)
NlmId: 9205857
123:123
JrId: 1219
long title: Journal of cardiothoracic anesthesia
short title: J Cardiothorac Anesth
ISSN: 0888-6296
ISSN (Online): 
IsoAbbr: J Cardiothorac Anesth
NlmId: 8709732
123:123
JrId: 1220
long title: Parodontologie (Berlin, Germany)
short title: Parodontol
ISSN: 0937-1532
ISSN (Online): 
IsoAbbr: Parodontol
NlmId: 9112403
123:123
JrId: 1221
long title: International journal of hematology
short title: Int J Hematol
ISSN: 0925-5710
ISSN (Online): 1865-3774
IsoAbbr: Int. J. Hematol.
NlmId: 9111627
123:123
JrId: 1222
long title: Archives internationales de physiologie, de biochimie et de biophysique
short title: Arch Int Physiol Biochim Biophys
ISSN: 0778-3124
ISSN (Online): 
IsoAbbr: Arch Int Physiol Biochim Biophys
NlmId: 9111069
123:123
JrId: 1223
long title: The Journal of American health policy
short title: J Am Health Policy
ISSN: 1055-324X
ISSN (Online): 
IsoAbbr: J Am Health Policy
NlmId: 9110832
123:123
JrId: 1224
long title: Healthcare Alabama / Alabama Hospital Association
short title: Healthc Ala
ISSN: 1062-0257
ISSN (Online): 
IsoAbbr: Healthc Ala
NlmId: 9200409
123:123
JrId: 1225
long title: The Journal of the Association of Nurses in AIDS Care : JANAC
short title: J Assoc Nurses AIDS Care
ISSN: 1055-3290
ISSN (Online): 1552-6917
IsoAbbr: J Assoc Nurses AIDS Care
NlmId: 9111870
123:123
JrId: 1228
long title: Blatter fur Zahnheilkunde. Bulletin dentaire
short title: Bl Zahnheilkd
ISSN: 0084-7917
ISSN (Online): 
IsoAbbr: Bl Zahnheilkd
NlmId: 0373120
123:123
JrId: 1229
long title: Acta diabetologica
short title: Acta Diabetol
ISSN: 0940-5429
ISSN (Online): 1432-5233
IsoAbbr: Acta Diabetol
NlmId: 9200299
123:123
JrId: 1230
long title: International journal of clinical & laboratory research
short title: Int J Clin Lab Res
ISSN: 0940-5437
ISSN (Online): 
IsoAbbr: Int. J. Clin. Lab. Res.
NlmId: 9206491
123:123
JrId: 1231
long title: Journal of nursing care quality
short title: J Nurs Care Qual
ISSN: 1057-3631
ISSN (Online): 1550-5065
IsoAbbr: J Nurs Care Qual
NlmId: 9200672
123:123
JrId: 1232
long title: The Canadian journal of infection control : the official journal of the Community & Hospital Infection Control Association-Canada = Revue canadienne de prevention des infections / Association pour la prevention des infections a l'hopita...
short title: Can J Infect Control
ISSN: 1183-5702
ISSN (Online): 
IsoAbbr: Can J Infect Control
NlmId: 9114581
123:123
JrId: 1233
long title: Australasian biotechnology
short title: Australas Biotechnol
ISSN: 1036-7128
ISSN (Online): 
IsoAbbr: Australas Biotechnol
NlmId: 9113681
123:123
JrId: 1234
long title: Current opinion in dentistry
short title: Curr Opin Dent
ISSN: 1046-0764
ISSN (Online): 
IsoAbbr: Curr Opin Dent
NlmId: 9106559
123:123
JrId: 1235
long title: Journal of Marmara University Dental Faculty
short title: J Marmara Univ Dent Fac
ISSN: 1018-5992
ISSN (Online): 
IsoAbbr: J Marmara Univ Dent Fac
NlmId: 9114162
123:123
JrId: 1236
long title: The ABNF journal : official journal of the Association of Black Nursing Faculty in Higher Education, Inc
short title: ABNF J
ISSN: 1046-7041
ISSN (Online): 
IsoAbbr: ABNF J
NlmId: 9112807
123:123
JrId: 1237
long title: Confederation of Australian Critical Care Nurses journal
short title: Confed Aust Crit Care Nurses J
ISSN: 1033-3355
ISSN (Online): 
IsoAbbr: Confed Aust Crit Care Nurses J
NlmId: 9011101
123:123
JrId: 1238
long title: Practical periodontics and aesthetic dentistry : PPAD
short title: Pract Periodontics Aesthet Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Pract Periodontics Aesthet Dent
NlmId: 9002247
123:123
JrId: 1239
long title: Tubercle and lung disease : the official journal of the International Union against Tuberculosis and Lung Disease
short title: Tuber Lung Dis
ISSN: 0962-8479
ISSN (Online): 
IsoAbbr: Tuber. Lung Dis.
NlmId: 9212467
123:123
JrId: 1240
long title: AOHA : a publication of the American Osteopathic Hospital Association
short title: AOHA
ISSN: 1058-6385
ISSN (Online): 
IsoAbbr: AOHA
NlmId: 9112809
123:123
JrId: 1241
long title: Chinese medical sciences journal = Chung-kuo i hsueh k'o hsueh tsa chih / Chinese Academy of Medical Sciences
short title: Chin Med Sci J
ISSN: 1001-9294
ISSN (Online): 
IsoAbbr: Chin. Med. Sci. J.
NlmId: 9112559
123:123
JrId: 1242
long title: Sairaanhoitaja (Helsinki, Finland : 1991)
short title: Sairaanhoitaja
ISSN: 0785-7527
ISSN (Online): 
IsoAbbr: Sairaanhoitaja
NlmId: 9114981
123:123
JrId: 1243
long title: Blood
short title: Blood
ISSN: 0006-4971
ISSN (Online): 1528-0020
IsoAbbr: Blood
NlmId: 7603509
123:123
JrId: 1244
long title: Blood cells
short title: Blood Cells
ISSN: 0340-4684
ISSN (Online): 
IsoAbbr: Blood Cells
NlmId: 7513567
123:123
JrId: 1245
long title: Disability and rehabilitation
short title: Disabil Rehabil
ISSN: 0963-8288
ISSN (Online): 1464-5165
IsoAbbr: Disabil Rehabil
NlmId: 9207179
123:123
JrId: 1248
long title: Blood vessels
short title: Blood Vessels
ISSN: 0303-6847
ISSN (Online): 
IsoAbbr: Blood Vessels
NlmId: 0427130
123:123
JrId: 1249
long title: Blue Cross Association research series
short title: Blue Cross Assoc Res Ser
ISSN: 0095-6740
ISSN (Online): 
IsoAbbr: Blue Cross Assoc Res Ser
NlmId: 7501729
123:123
JrId: 1250
long title: Progresso odontoiatrico
short title: Prog Odontoiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Odontoiatr
NlmId: 9204318
123:123
JrId: 1251
long title: The Japanese journal of human genetics
short title: Jpn J Hum Genet
ISSN: 0916-8478
ISSN (Online): 
IsoAbbr: Jpn. J. Hum. Genet.
NlmId: 9213239
123:123
JrId: 1252
long title: Dental implantology update
short title: Dent Implantol Update
ISSN: 1062-0346
ISSN (Online): 
IsoAbbr: Dent Implantol Update
NlmId: 9114597
123:123
JrId: 1253
long title: Blut
short title: Blut
ISSN: 0006-5242
ISSN (Online): 
IsoAbbr: Blut
NlmId: 0173401
123:123
JrId: 1254
long title: Breast cancer research and treatment
short title: Breast Cancer Res Treat
ISSN: 0167-6806
ISSN (Online): 1573-7217
IsoAbbr: Breast Cancer Res. Treat.
NlmId: 8111104
123:123
JrId: 1255
long title: EDS magazine : official journal of the E.E.C. Dental Students Committee
short title: EDS Mag
ISSN: 0937-7654
ISSN (Online): 
IsoAbbr: EDS Mag
NlmId: 9206422
123:123
JrId: 1256
long title: Development (Cambridge, England). Supplement
short title: Dev Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Dev. Suppl.
NlmId: 9113706
123:123
JrId: 1257
long title: Nihon Rinsho Shishubyo Danwakai kaishi
short title: Nihon Rinsho Shishubyo Danwakai Kaishi
ISSN: 
ISSN (Online): 
IsoAbbr: Nihon Rinsho Shishubyo Danwakai Kaishi
NlmId: 9114963
123:123
JrId: 1258
long title: Current opinion in biotechnology
short title: Curr Opin Biotechnol
ISSN: 0958-1669
ISSN (Online): 1879-0429
IsoAbbr: Curr. Opin. Biotechnol.
NlmId: 9100492
123:123
JrId: 1259
long title: Journal of laparoendoscopic surgery
short title: J Laparoendosc Surg
ISSN: 1052-3901
ISSN (Online): 
IsoAbbr: J Laparoendosc Surg
NlmId: 9109598
123:123
JrId: 1260
long title: Hospital cost management and accounting
short title: Hosp Cost Manag Account
ISSN: 1045-1765
ISSN (Online): 
IsoAbbr: Hosp Cost Manag Account
NlmId: 9201993
123:123
JrId: 1261
long title: Cranio clinics international
short title: Cranio Clin Int
ISSN: 1050-009X
ISSN (Online): 
IsoAbbr: Cranio Clin Int
NlmId: 9203232
123:123
JrId: 1262
long title: Cell biology reviews : CBR
short title: Cell Biol Rev
ISSN: 1131-7108
ISSN (Online): 
IsoAbbr: Cell Biol Rev
NlmId: 9114929
123:123
JrId: 1263
long title: Journal (Association for Healthcare Philanthropy (U.S.))
short title: J Assoc Healthc Philanthr
ISSN: 1061-7655
ISSN (Online): 
IsoAbbr: J Assoc Healthc Philanthr
NlmId: 9202815
123:123
JrId: 1264
long title: Journal (American Association for Medical Transcription)
short title: J Am Assoc Med Transcr
ISSN: 0745-2624
ISSN (Online): 
IsoAbbr: J Am Assoc Med Transcr
NlmId: 8400760
123:123
JrId: 1265
long title: Journal of physiology and pharmacology : an official journal of the Polish Physiological Society
short title: J Physiol Pharmacol
ISSN: 0867-5910
ISSN (Online): 1899-1505
IsoAbbr: J. Physiol. Pharmacol.
NlmId: 9114501
123:123
JrId: 1266
long title: The European journal of surgery. Supplement. : = Acta chirurgica. Supplement
short title: Eur J Surg Suppl
ISSN: 1102-416X
ISSN (Online): 
IsoAbbr: Eur J Surg Suppl
NlmId: 9114489
123:123
JrId: 1267
long title: Anti-cancer drugs
short title: Anticancer Drugs
ISSN: 0959-4973
ISSN (Online): 1473-5741
IsoAbbr: Anticancer Drugs
NlmId: 9100823
123:123
JrId: 1268
long title: Archives of insect biochemistry and physiology
short title: Arch Insect Biochem Physiol
ISSN: 0739-4462
ISSN (Online): 1520-6327
IsoAbbr: Arch. Insect Biochem. Physiol.
NlmId: 8501752
123:123
JrId: 1269
long title: DNA sequence : the journal of DNA sequencing and mapping
short title: DNA Seq
ISSN: 1042-5179
ISSN (Online): 1029-2365
IsoAbbr: DNA Seq.
NlmId: 9107800
123:123
JrId: 1270
long title: The Italian journal of gastroenterology
short title: Ital J Gastroenterol
ISSN: 0392-0623
ISSN (Online): 
IsoAbbr: Ital J Gastroenterol
NlmId: 8000544
123:123
JrId: 1271
long title: [Nihon koshu eisei zasshi] Japanese journal of public health
short title: Nihon Koshu Eisei Zasshi
ISSN: 0546-1766
ISSN (Online): 
IsoAbbr: Nihon Koshu Eisei Zasshi
NlmId: 19130150R
123:123
JrId: 1272
long title: Journal of the American Academy of Audiology
short title: J Am Acad Audiol
ISSN: 1050-0545
ISSN (Online): 
IsoAbbr: J Am Acad Audiol
NlmId: 9114646
123:123
JrId: 1273
long title: Journal of biological rhythms
short title: J Biol Rhythms
ISSN: 0748-7304
ISSN (Online): 1552-4531
IsoAbbr: J. Biol. Rhythms
NlmId: 8700115
123:123
JrId: 1274
long title: The Journal of clinical ethics
short title: J Clin Ethics
ISSN: 1046-7890
ISSN (Online): 
IsoAbbr: J Clin Ethics
NlmId: 9114645
123:123
JrId: 1275
long title: Medical and veterinary entomology
short title: Med Vet Entomol
ISSN: 0269-283X
ISSN (Online): 1365-2915
IsoAbbr: Med. Vet. Entomol.
NlmId: 8708682
123:123
JrId: 1276
long title: Molecular plant-microbe interactions : MPMI
short title: Mol Plant Microbe Interact
ISSN: 0894-0282
ISSN (Online): 
IsoAbbr: Mol. Plant Microbe Interact.
NlmId: 9107902
123:123
JrId: 1277
long title: Rapid communications in mass spectrometry : RCM
short title: Rapid Commun Mass Spectrom
ISSN: 0951-4198
ISSN (Online): 1097-0231
IsoAbbr: Rapid Commun. Mass Spectrom.
NlmId: 8802365
123:123
JrId: 1278
long title: Revue scientifique et technique (International Office of Epizootics)
short title: Rev Sci Tech
ISSN: 0253-1933
ISSN (Online): 1608-0637
IsoAbbr: Rev. - Off. Int. Epizoot.
NlmId: 8712301
123:123
JrId: 1279
long title: BMQ_ the Boston medical quarterly
short title: BMQ
ISSN: 0524-1162
ISSN (Online): 
IsoAbbr: BMQ
NlmId: 0120774
123:123
JrId: 1280
long title: Shika Kiso Igakkai zasshi = Japanese journal of oral biology
short title: Shika Kiso Igakkai Zasshi
ISSN: 0385-0137
ISSN (Online): 
IsoAbbr: Shika Kiso Igakkai Zasshi
NlmId: 7506047
123:123
JrId: 1281
long title: Developmental dynamics : an official publication of the American Association of Anatomists
short title: Dev Dyn
ISSN: 1058-8388
ISSN (Online): 1097-0177
IsoAbbr: Dev. Dyn.
NlmId: 9201927
123:123
JrId: 1282
long title: Journal of diabetes and its complications
short title: J Diabetes Complications
ISSN: 1056-8727
ISSN (Online): 1873-460X
IsoAbbr: J. Diabetes Complicat.
NlmId: 9204583
123:123
JrId: 1283
long title: Journal of pharmacological and toxicological methods
short title: J Pharmacol Toxicol Methods
ISSN: 1056-8719
ISSN (Online): 1873-488X
IsoAbbr: J Pharmacol Toxicol Methods
NlmId: 9206091
123:123
JrId: 1284
long title: AAOHN journal : official journal of the American Association of Occupational Health Nurses
short title: AAOHN J
ISSN: 0891-0162
ISSN (Online): 1938-2448
IsoAbbr: AAOHN J
NlmId: 8608669
123:123
JrId: 1285
long title: Alpha Omega France
short title: Alpha Omega Fr
ISSN: 0222-0458
ISSN (Online): 
IsoAbbr: Alpha Omega Fr
NlmId: 9885200
123:123
JrId: 1286
long title: The American journal of emergency medicine
short title: Am J Emerg Med
ISSN: 0735-6757
ISSN (Online): 1532-8171
IsoAbbr: Am J Emerg Med
NlmId: 8309942
123:123
JrId: 1287
long title: American journal of perinatology
short title: Am J Perinatol
ISSN: 0735-1631
ISSN (Online): 1098-8785
IsoAbbr: Am J Perinatol
NlmId: 8405212
123:123
JrId: 1288
long title: The Annals of physiological anthropology = Seiri Jinruigaku Kenkyukai kaishi
short title: Ann Physiol Anthropol
ISSN: 0287-8429
ISSN (Online): 
IsoAbbr: Ann Physiol Anthropol
NlmId: 8506625
123:123
JrId: 1289
long title: Pediatric neurology
short title: Pediatr Neurol
ISSN: 0887-8994
ISSN (Online): 1873-5150
IsoAbbr: Pediatr. Neurol.
NlmId: 8508183
123:123
JrId: 1290
long title: Folia medica Neerlandica. Additamenta
short title: Additamenta Folia Med Neerl
ISSN: 
ISSN (Online): 
IsoAbbr: Additamenta Folia Med Neerl
NlmId: 0067036
123:123
JrId: 1291
long title: Alcohol and alcoholism (Oxford, Oxfordshire)
short title: Alcohol Alcohol
ISSN: 0735-0414
ISSN (Online): 1464-3502
IsoAbbr: Alcohol Alcohol.
NlmId: 8310684
123:123
JrId: 1292
long title: Alcohol and drug research
short title: Alcohol Drug Res
ISSN: 0883-1386
ISSN (Online): 
IsoAbbr: Alcohol Drug Res
NlmId: 8601074
123:123
JrId: 1293
long title: Alcohol and alcoholism (Oxford, Oxfordshire). Supplement
short title: Alcohol Alcohol Suppl
ISSN: 1358-6173
ISSN (Online): 
IsoAbbr: Alcohol Alcohol Suppl
NlmId: 8804836
123:123
JrId: 1294
long title: Acta anatomica. Supplementum
short title: Acta Anat Suppl (Basel)
ISSN: 0365-0332
ISSN (Online): 
IsoAbbr: Acta Anat Suppl (Basel)
NlmId: 0370273
123:123
JrId: 1295
long title: Advances and technical standards in neurosurgery
short title: Adv Tech Stand Neurosurg
ISSN: 0095-4829
ISSN (Online): 
IsoAbbr: Adv Tech Stand Neurosurg
NlmId: 7501064
123:123
JrId: 1296
long title: AIDS research
short title: AIDS Res
ISSN: 0737-6006
ISSN (Online): 
IsoAbbr: AIDS Res
NlmId: 8310361
123:123
JrId: 1297
long title: Boletin de la Asociacion Argentina de Odontologia para Ninos
short title: Bol Asoc Argent Odontol Ninos
ISSN: 0518-9160
ISSN (Online): 
IsoAbbr: Bol Asoc Argent Odontol Ninos
NlmId: 7505278
123:123
JrId: 1298
long title: AANNT journal / the American Association of Nephrology Nurses and Technicians
short title: AANNT J
ISSN: 0744-1479
ISSN (Online): 
IsoAbbr: AANNT J
NlmId: 8207766
123:123
JrId: 1300
long title: Annales de pathologie
short title: Ann Pathol
ISSN: 0242-6498
ISSN (Online): 
IsoAbbr: Ann Pathol
NlmId: 8106337
123:123
JrId: 1301
long title: Cytometry. Supplement : the journal of the Society for Analytical Cytology
short title: Cytometry Suppl
ISSN: 1046-7386
ISSN (Online): 
IsoAbbr: Cytometry Suppl.
NlmId: 8914279
123:123
JrId: 1302
long title: The South Carolina nurse / South Carolina Nurses' Association
short title: S C Nurse
ISSN: 1046-7394
ISSN (Online): 
IsoAbbr: S C Nurse
NlmId: 8913099
123:123
JrId: 1303
long title: Molecular and chemical neuropathology / sponsored by the International Society for Neurochemistry and the World Federation of Neurology and research groups on neurochemistry and cerebrospinal fluid
short title: Mol Chem Neuropathol
ISSN: 1044-7393
ISSN (Online): 
IsoAbbr: Mol. Chem. Neuropathol.
NlmId: 8910358
123:123
JrId: 1304
long title: Boletin de la Asociacion Medica de Puerto Rico
short title: Bol Asoc Med P R
ISSN: 0004-4849
ISSN (Online): 
IsoAbbr: Bol Asoc Med P R
NlmId: 7505267
123:123
JrId: 1305
long title: New Zealand health & hospital
short title: N Z Health Hospital
ISSN: 0114-3727
ISSN (Online): 
IsoAbbr: N Z Health Hospital
NlmId: 8911454
123:123
JrId: 1306
long title: Laryngo- rhino- otologie
short title: Laryngorhinootologie
ISSN: 0935-8943
ISSN (Online): 1438-8685
IsoAbbr: Laryngorhinootologie
NlmId: 8912371
123:123
JrId: 1307
long title: QRC advisor
short title: QRC Advis
ISSN: 0747-7384
ISSN (Online): 
IsoAbbr: QRC Advis
NlmId: 8914468
123:123
JrId: 1308
long title: Noseleutike
short title: Noseleutike
ISSN: 1105-6843
ISSN (Online): 
IsoAbbr: Noseleutike
NlmId: 8912007
123:123
JrId: 1309
long title: Annual review of public health
short title: Annu Rev Public Health
ISSN: 0163-7525
ISSN (Online): 1545-2093
IsoAbbr: Annu Rev Public Health
NlmId: 8006431
123:123
JrId: 1310
long title: Asian Pacific journal of allergy and immunology / launched by the Allergy and Immunology Society of Thailand
short title: Asian Pac J Allergy Immunol
ISSN: 0125-877X
ISSN (Online): 
IsoAbbr: Asian Pac. J. Allergy Immunol.
NlmId: 8402034
123:123
JrId: 1311
long title: Boletin. Asociacion Venezolana de Enfermeras Profesionales
short title: Bol Asoc Venez Enferm Prof
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Asoc Venez Enferm Prof
NlmId: 0063742
123:123
JrId: 1312
long title: Birth (Berkeley, Calif.)
short title: Birth
ISSN: 0730-7659
ISSN (Online): 1523-536X
IsoAbbr: Birth
NlmId: 8302042
123:123
JrId: 1313
long title: Kentucky hospitals magazine
short title: Ky Hosp Mag
ISSN: 1062-0354
ISSN (Online): 
IsoAbbr: Ky Hosp Mag
NlmId: 9206095
123:123
JrId: 1314
long title: Avances en odontoestomatologia
short title: Av Odontoestomatol
ISSN: 0213-1285
ISSN (Online): 
IsoAbbr: Av Odontoestomatol
NlmId: 8612453
123:123
JrId: 1315
long title: Proceedings of the Institution of Mechanical Engineers. Part H, Journal of engineering in medicine
short title: Proc Inst Mech Eng H
ISSN: 0954-4119
ISSN (Online): 2041-3033
IsoAbbr: Proc Inst Mech Eng H
NlmId: 8908934
123:123
JrId: 1316
long title: Journal of internal medicine. Supplement
short title: J Intern Med Suppl
ISSN: 0955-7873
ISSN (Online): 
IsoAbbr: J Intern Med Suppl
NlmId: 8912975
123:123
JrId: 1317
long title: Revue francaise de transfusion et d'hemobiologie : bulletin de la Societe nationale de transfusion sanguine
short title: Rev Fr Transfus Hemobiol
ISSN: 1140-4639
ISSN (Online): 
IsoAbbr: Rev. Fr. Transfus. Hemobiol.
NlmId: 8908966
123:123
JrId: 1319
long title: Annual review of biophysics and biophysical chemistry
short title: Annu Rev Biophys Biophys Chem
ISSN: 0883-9182
ISSN (Online): 
IsoAbbr: Annu Rev Biophys Biophys Chem
NlmId: 8505748
123:123
JrId: 1320
long title: Revista europea de odonto-estomatologia
short title: Rev Eur Odontoestomatol
ISSN: 0214-8668
ISSN (Online): 
IsoAbbr: Rev Eur Odontoestomatol
NlmId: 8909773
123:123
JrId: 1321
long title: Arctic medical research
short title: Arctic Med Res
ISSN: 0782-226X
ISSN (Online): 
IsoAbbr: Arctic Med Res
NlmId: 8602204
123:123
JrId: 1322
long title: Health services management research : an official journal of the Association of University Programs in Health Administration / HSMC, AUPHA
short title: Health Serv Manage Res
ISSN: 0951-4848
ISSN (Online): 1758-1044
IsoAbbr: Health Serv Manage Res
NlmId: 8811549
123:123
JrId: 1323
long title: Arthroscopy : the journal of arthroscopic & related surgery : official publication of the Arthroscopy Association of North America and the International Arthroscopy Association
short title: Arthroscopy
ISSN: 0749-8063
ISSN (Online): 1526-3231
IsoAbbr: Arthroscopy
NlmId: 8506498
123:123
JrId: 1324
long title: HMO practice / HMO Group
short title: HMO Pract
ISSN: 0891-6624
ISSN (Online): 
IsoAbbr: HMO Pract
NlmId: 8710832
123:123
JrId: 1325
long title: Clinical laboratory management review : official publication of the Clinical Laboratory Management Association / CLMA
short title: Clin Lab Manage Rev
ISSN: 0888-7950
ISSN (Online): 
IsoAbbr: Clin Lab Manage Rev
NlmId: 8805785
123:123
JrId: 1326
long title: Chief information officer journal
short title: Chief Inf Off J
ISSN: 0899-0182
ISSN (Online): 
IsoAbbr: Chief Inf Off J
NlmId: 9884216
123:123
JrId: 1327
long title: DRG monitor
short title: DRG Monit
ISSN: 0741-6512
ISSN (Online): 
IsoAbbr: DRG Monit
NlmId: 8606687
123:123
JrId: 1328
long title: Choices in respiratory management
short title: Choices Respir Manage
ISSN: 1044-0690
ISSN (Online): 
IsoAbbr: Choices Respir Manage
NlmId: 8910181
123:123
JrId: 1329
long title: Boletin chileno de parasitologia
short title: Bol Chil Parasitol
ISSN: 0365-9402
ISSN (Online): 0717-6325
IsoAbbr: Bol Chil Parasitol
NlmId: 2984728R
123:123
JrId: 1330
long title: Zentralblatt fur Hygiene und Umweltmedizin = International journal of hygiene and environmental medicine
short title: Zentralbl Hyg Umweltmed
ISSN: 0934-8859
ISSN (Online): 
IsoAbbr: Zentralbl Hyg Umweltmed
NlmId: 8912563
123:123
JrId: 1331
long title: International journal of medical microbiology : IJMM
short title: Int J Med Microbiol
ISSN: 1438-4221
ISSN (Online): 1618-0607
IsoAbbr: Int. J. Med. Microbiol.
NlmId: 100898849
123:123
JrId: 1332
long title: The International journal of prosthodontics
short title: Int J Prosthodont
ISSN: 0893-2174
ISSN (Online): 1942-4426
IsoAbbr: Int J Prosthodont
NlmId: 8900938
123:123
JrId: 1333
long title: Ostomy/wound management
short title: Ostomy Wound Manage
ISSN: 0889-5899
ISSN (Online): 1943-2720
IsoAbbr: Ostomy Wound Manage
NlmId: 8912029
123:123
JrId: 1334
long title: Anti-cancer drug design
short title: Anticancer Drug Des
ISSN: 0266-9536
ISSN (Online): 
IsoAbbr: Anticancer Drug Des.
NlmId: 8603523
123:123
JrId: 1335
long title: Boletim Da Equipe De Odontologia Sanitaria
short title: Bol Equipe Odontol Sanit
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Equipe Odontol Sanit
NlmId: 9877837
123:123
JrId: 1336
long title: Advancing clinical care : official journal of NOAADN
short title: Adv Clin Care
ISSN: 1042-9565
ISSN (Online): 
IsoAbbr: Adv Clin Care
NlmId: 8912856
123:123
JrId: 1337
long title: Applied cardiology
short title: Appl Cardiol
ISSN: 8750-0426
ISSN (Online): 
IsoAbbr: Appl Cardiol
NlmId: 8411017
123:123
JrId: 1339
long title: Boletin - Colegio de Profesionales de la Enfermeria de Puerto Rico
short title: Bol Col Prof Enferm P R
ISSN: 0145-6245
ISSN (Online): 
IsoAbbr: Bol Col Prof Enferm P R
NlmId: 7700173
123:123
JrId: 1341
long title: Archives of emergency medicine
short title: Arch Emerg Med
ISSN: 0264-4924
ISSN (Online): 
IsoAbbr: Arch Emerg Med
NlmId: 8500828
123:123
JrId: 1342
long title: Boletim de dentistica operatoria
short title: Bol Dent Oper
ISSN: 0365-9550
ISSN (Online): 
IsoAbbr: Bol Dent Oper
NlmId: 9430141
123:123
JrId: 1344
long title: The European respiratory journal. Supplement
short title: Eur Respir J Suppl
ISSN: 0904-1850
ISSN (Online): 
IsoAbbr: Eur Respir J Suppl
NlmId: 8910681
123:123
JrId: 1345
long title: Zeitschrift fur Naturforschung. C, Journal of biosciences
short title: Z Naturforsch C
ISSN: 0939-5075
ISSN (Online): 1865-7125
IsoAbbr: Z. Naturforsch., C, J. Biosci.
NlmId: 8912155
123:123
JrId: 1346
long title: Academic medicine : journal of the Association of American Medical Colleges
short title: Acad Med
ISSN: 1040-2446
ISSN (Online): 1938-808X
IsoAbbr: Acad Med
NlmId: 8904605
123:123
JrId: 1348
long title: Analytical and quantitative cytology and histology / the International Academy of Cytology [and] American Society of Cytology
short title: Anal Quant Cytol Histol
ISSN: 0884-6812
ISSN (Online): 
IsoAbbr: Anal. Quant. Cytol. Histol.
NlmId: 8506819
123:123
JrId: 1349
long title: Accident_ analysis and prevention
short title: Accid Anal Prev
ISSN: 0001-4575
ISSN (Online): 1879-2057
IsoAbbr: Accid Anal Prev
NlmId: 1254476
123:123
JrId: 1350
long title: Acta odontologica latinoamericana : AOL
short title: Acta Odontol Latinoam
ISSN: 0326-4815
ISSN (Online): 1852-4834
IsoAbbr: Acta Odontol Latinoam
NlmId: 8610218
123:123
JrId: 1351
long title: Anaesthesiologie und Reanimation
short title: Anaesthesiol Reanim
ISSN: 0323-4983
ISSN (Online): 
IsoAbbr: Anaesthesiol Reanim
NlmId: 7611455
123:123
JrId: 1352
long title: Boletin dental uruguayo
short title: Bol Dent Urug
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Dent Urug
NlmId: 15640220R
123:123
JrId: 1353
long title: Boletim da Divisao Nacional de Dermatologia Sanitaria
short title: Bol Div Nac Dermatol Sanit
ISSN: 0100-297X
ISSN (Online): 
IsoAbbr: Bol Div Nac Dermatol Sanit
NlmId: 7610401
123:123
JrId: 1354
long title: AOHA today
short title: AOHA Today
ISSN: 1044-1980
ISSN (Online): 
IsoAbbr: AOHA Today
NlmId: 8911799
123:123
JrId: 1355
long title: Archives of gerontology and geriatrics. Supplement
short title: Arch Gerontol Geriatr Suppl
ISSN: 0924-7947
ISSN (Online): 
IsoAbbr: Arch Gerontol Geriatr Suppl
NlmId: 8911786
123:123
JrId: 1356
long title: Farmaco (Societa chimica italiana : 1989)
short title: Farmaco
ISSN: 0014-827X
ISSN (Online): 
IsoAbbr: Farmaco
NlmId: 8912641
123:123
JrId: 1357
long title: Viral immunology
short title: Viral Immunol
ISSN: 0882-8245
ISSN (Online): 1557-8976
IsoAbbr: Viral Immunol.
NlmId: 8801552
123:123
JrId: 1358
long title: World health forum
short title: World Health Forum
ISSN: 0251-2432
ISSN (Online): 
IsoAbbr: World Health Forum
NlmId: 8010746
123:123
JrId: 1359
long title: Boletin. Santa Fe, Argentine Republic (Province) Direccion General de Odontologia
short title: Bol Dir Gen Odontol (Santa Fe)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Dir Gen Odontol (Santa Fe)
NlmId: 22920690R
123:123
JrId: 1360
long title: Journal of geriatric psychiatry and neurology
short title: J Geriatr Psychiatry Neurol
ISSN: 0891-9887
ISSN (Online): 
IsoAbbr: J Geriatr Psychiatry Neurol
NlmId: 8805645
123:123
JrId: 1361
long title: The Hawaii nurse : the official monthly newsletter of the Hawaii Nurses' Association
short title: Hawaii Nurse
ISSN: 1047-4749
ISSN (Online): 
IsoAbbr: Hawaii Nurse
NlmId: 8914865
123:123
JrId: 1362
long title: WHO regional publications. European series
short title: WHO Reg Publ Eur Ser
ISSN: 0378-2255
ISSN (Online): 
IsoAbbr: WHO Reg Publ Eur Ser
NlmId: 7612236
123:123
JrId: 1363
long title: Drug design and delivery
short title: Drug Des Deliv
ISSN: 0884-2884
ISSN (Online): 
IsoAbbr: Drug Des. Deliv.
NlmId: 8712388
123:123
JrId: 1364
long title: Boletin de estudios medicos y biologicos
short title: Bol Estud Med Biol
ISSN: 0067-9666
ISSN (Online): 
IsoAbbr: Bol Estud Med Biol
NlmId: 0136501
123:123
JrId: 1365
long title: Journal of surgical oncology. Supplement
short title: J Surg Oncol Suppl
ISSN: 1046-7416
ISSN (Online): 
IsoAbbr: J Surg Oncol Suppl
NlmId: 8912976
123:123
JrId: 1366
long title: Advances in dental research
short title: Adv Dent Res
ISSN: 0895-9374
ISSN (Online): 1544-0737
IsoAbbr: Adv. Dent. Res.
NlmId: 8802131
123:123
JrId: 1368
long title: Baylor nursing educator
short title: Baylor Nurs Educ
ISSN: 0270-7799
ISSN (Online): 
IsoAbbr: Baylor Nurs Educ
NlmId: 8005335
123:123
JrId: 1369
long title: Biotechnology & genetic engineering reviews
short title: Biotechnol Genet Eng Rev
ISSN: 0264-8725
ISSN (Online): 
IsoAbbr: Biotechnol. Genet. Eng. Rev.
NlmId: 8510274
123:123
JrId: 1370
long title: Boletim da Faculdade de Farmacia e Odontologia de Ribeirao Preto
short title: Bol Fac Farm Odontol Ribeirao Preto
ISSN: 0080-2913
ISSN (Online): 
IsoAbbr: Bol Fac Farm Odontol Ribeirao Preto
NlmId: 7509341
123:123
JrId: 1371
long title: African dental journal : official publication of the Federation of African Dental Associations = Journal dentaire africain / FADA
short title: Afr Dent J
ISSN: 0794-7348
ISSN (Online): 
IsoAbbr: Afr Dent J
NlmId: 8813229
123:123
JrId: 1372
long title: Boletim - Faculdade de Odontologia de Piracicaba
short title: Bol Fac Odontol Piracicaba
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Fac Odontol Piracicaba
NlmId: 7506906
123:123
JrId: 1373
long title: Journal of autoimmunity
short title: J Autoimmun
ISSN: 0896-8411
ISSN (Online): 1095-9157
IsoAbbr: J. Autoimmun.
NlmId: 8812164
123:123
JrId: 1374
long title: Boletin de informacion - Ilustre Colegio Oficial de Odontologos y Estomatologos 2. a Region (Cataluna)
short title: Bol Inf Col Odontol Estomatol (Barc)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Inf Col Odontol Estomatol (Barc)
NlmId: 7604122
123:123
JrId: 1375
long title: ADA news
short title: ADA News
ISSN: 0001-0855
ISSN (Online): 
IsoAbbr: ADA News
NlmId: 0253044
123:123
JrId: 1376
long title: Neuropsychopharmacology : official publication of the American College of Neuropsychopharmacology
short title: Neuropsychopharmacology
ISSN: 0893-133X
ISSN (Online): 1740-634X
IsoAbbr: Neuropsychopharmacology
NlmId: 8904907
123:123
JrId: 1377
long title: ADM (Asociacion Dental Mexicana : 1986)
short title: ADM
ISSN: 0001-0944
ISSN (Online): 
IsoAbbr: ADM
NlmId: 8712346
123:123
JrId: 1378
long title: Carlsberg research communications
short title: Carlsberg Res Commun
ISSN: 0105-1938
ISSN (Online): 
IsoAbbr: Carlsberg Res. Commun.
NlmId: 7703861
123:123
JrId: 1379
long title: Annual review of physical chemistry
short title: Annu Rev Phys Chem
ISSN: 0066-426X
ISSN (Online): 1545-1593
IsoAbbr: Annu Rev Phys Chem
NlmId: 15040080R
123:123
JrId: 1380
long title: Advances in clinical rehabilitation
short title: Adv Clin Rehabil
ISSN: 0892-8878
ISSN (Online): 
IsoAbbr: Adv Clin Rehabil
NlmId: 8809051
123:123
JrId: 1381
long title: Oxford surveys on eukaryotic genes
short title: Oxf Surv Eukaryot Genes
ISSN: 0265-0738
ISSN (Online): 
IsoAbbr: Oxf. Surv. Eukaryot. Genes
NlmId: 8813988
123:123
JrId: 1382
long title: Transplant international : official journal of the European Society for Organ Transplantation
short title: Transpl Int
ISSN: 0934-0874
ISSN (Online): 1432-2277
IsoAbbr: Transpl. Int.
NlmId: 8908516
123:123
JrId: 1383
long title: Genetic epidemiology. Supplement
short title: Genet Epidemiol Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Genet Epidemiol Suppl
NlmId: 8914640
123:123
JrId: 1384
long title: Bulletin de l'Academie nationale de chirurgie dentaire (1983)
short title: Bull Acad Natl Chir Dent
ISSN: 0339-9710
ISSN (Online): 
IsoAbbr: Bull Acad Natl Chir Dent
NlmId: 8913643
123:123
JrId: 1385
long title: Journal of human lactation : official journal of International Lactation Consultant Association
short title: J Hum Lact
ISSN: 0890-3344
ISSN (Online): 1552-5732
IsoAbbr: J Hum Lact
NlmId: 8709498
123:123
JrId: 1386
long title: Dimensions in oncology nursing : journal of the Division of Nursing
short title: Dimens Oncol Nurs
ISSN: 0885-6192
ISSN (Online): 
IsoAbbr: Dimens Oncol Nurs
NlmId: 8607500
123:123
JrId: 1387
long title: Boletin de informacion dental
short title: Bol Inf Dent (Madr)
ISSN: 0006-6311
ISSN (Online): 
IsoAbbr: Bol Inf Dent (Madr)
NlmId: 17610060R
123:123
JrId: 1388
long title: Epilepsy research. Supplement
short title: Epilepsy Res Suppl
ISSN: 0922-9833
ISSN (Online): 
IsoAbbr: Epilepsy Res. Suppl.
NlmId: 8913231
123:123
JrId: 1389
long title: Journal of neural transmission. Parkinson's disease and dementia section
short title: J Neural Transm Park Dis Dement Sect
ISSN: 0936-3076
ISSN (Online): 
IsoAbbr: J Neural Transm Park Dis Dement Sect
NlmId: 8914371
123:123
JrId: 1390
long title: Immunology today
short title: Immunol Today
ISSN: 0167-5699
ISSN (Online): 
IsoAbbr: Immunol. Today
NlmId: 8008346
123:123
JrId: 1391
long title: BioFactors (Oxford, England)
short title: Biofactors
ISSN: 0951-6433
ISSN (Online): 1872-8081
IsoAbbr: Biofactors
NlmId: 8807441
123:123
JrId: 1392
long title: The Journal of molecular and cellular immunology : JMCI
short title: J Mol Cell Immunol
ISSN: 0724-6803
ISSN (Online): 
IsoAbbr: J. Mol. Cell. Immunol.
NlmId: 8405005
123:123
JrId: 1393
long title: Journal - Southern California State Dental Association
short title: J South Calif State Dent Assoc
ISSN: 0098-7115
ISSN (Online): 
IsoAbbr: J South Calif State Dent Assoc
NlmId: 7503047
123:123
JrId: 1394
long title: Journal of molecular endocrinology
short title: J Mol Endocrinol
ISSN: 0952-5041
ISSN (Online): 1479-6813
IsoAbbr: J. Mol. Endocrinol.
NlmId: 8902617
123:123
JrId: 1395
long title: Allergie et immunologie
short title: Allerg Immunol (Paris)
ISSN: 0397-9148
ISSN (Online): 
IsoAbbr: Allerg Immunol (Paris)
NlmId: 0245775
123:123
JrId: 1396
long title: Journal of protein chemistry
short title: J Protein Chem
ISSN: 0277-8033
ISSN (Online): 
IsoAbbr: J. Protein Chem.
NlmId: 8217321
123:123
JrId: 1397
long title: Medical dosimetry : official journal of the American Association of Medical Dosimetrists
short title: Med Dosim
ISSN: 0958-3947
ISSN (Online): 1873-4022
IsoAbbr: Med Dosim
NlmId: 8908862
123:123
JrId: 1398
long title: Boletin del Instituto de Estudios Medicos y Biologicos, Universidad Nacional Autonoma de Mexico
short title: Bol Inst Estud Med Biol Univ Nac Auton Mex
ISSN: 0366-1695
ISSN (Online): 
IsoAbbr: Bol Inst Estud Med Biol Univ Nac Auton Mex
NlmId: 7506943
123:123
JrId: 1399
long title: Molecular carcinogenesis
short title: Mol Carcinog
ISSN: 0899-1987
ISSN (Online): 1098-2744
IsoAbbr: Mol. Carcinog.
NlmId: 8811105
123:123
JrId: 1400
long title: Science in China. Series B, Chemistry, life sciences & earth sciences
short title: Sci China B
ISSN: 1001-652X
ISSN (Online): 
IsoAbbr: Sci. China, Ser. B, Chem. Life Sci. Earth Sci.
NlmId: 8913082
123:123
JrId: 1401
long title: Reproduction, nutrition, development
short title: Reprod Nutr Dev
ISSN: 0926-5287
ISSN (Online): 1297-9708
IsoAbbr: Reprod. Nutr. Dev.
NlmId: 8913069
123:123
JrId: 1402
long title: Arbeiten aus dem Paul-Ehrlich-Institut (Bundesamt fur Sera und Impfstoffe) zu Frankfurt a.M
short title: Arb Paul Ehrlich Inst Bundesamt Sera Impfstoffe Frankf A M
ISSN: 0936-8671
ISSN (Online): 
IsoAbbr: Arb Paul Ehrlich Inst Bundesamt Sera Impfstoffe Frankf A M
NlmId: 8912864
123:123
JrId: 1403
long title: American journal of reproductive immunology (New York, N.Y. : 1989)
short title: Am J Reprod Immunol
ISSN: 1046-7408
ISSN (Online): 1600-0897
IsoAbbr: Am. J. Reprod. Immunol.
NlmId: 8912860
123:123
JrId: 1404
long title: Critical reviews in food science and nutrition
short title: Crit Rev Food Sci Nutr
ISSN: 1040-8398
ISSN (Online): 1549-7852
IsoAbbr: Crit Rev Food Sci Nutr
NlmId: 8914818
123:123
JrId: 1405
long title: Critical reviews in immunology
short title: Crit Rev Immunol
ISSN: 1040-8401
ISSN (Online): 
IsoAbbr: Crit. Rev. Immunol.
NlmId: 8914819
123:123
JrId: 1406
long title: Critical reviews in diagnostic imaging
short title: Crit Rev Diagn Imaging
ISSN: 1040-8371
ISSN (Online): 
IsoAbbr: Crit Rev Diagn Imaging
NlmId: 8914817
123:123
JrId: 1407
long title: Magnesium and trace elements
short title: Magnes Trace Elem
ISSN: 1015-3845
ISSN (Online): 
IsoAbbr: Magnes Trace Elem
NlmId: 9005667
123:123
JrId: 1408
long title: Boletim do Instituto de Puericultura e Pediatria Martagao Gesteira
short title: Bol Inst Pueric Martagao Gesteira
ISSN: 0080-3170
ISSN (Online): 
IsoAbbr: Bol Inst Pueric Martagao Gesteira
NlmId: 0262272
123:123
JrId: 1409
long title: Fetal diagnosis and therapy
short title: Fetal Diagn Ther
ISSN: 1015-3837
ISSN (Online): 1421-9964
IsoAbbr: Fetal. Diagn. Ther.
NlmId: 9107463
123:123
JrId: 1410
long title: Pathobiology : journal of immunopathology, molecular and cellular biology
short title: Pathobiology
ISSN: 1015-2008
ISSN (Online): 1423-0291
IsoAbbr: Pathobiology
NlmId: 9007504
123:123
JrId: 1411
long title: Chemical immunology
short title: Chem Immunol
ISSN: 1015-0145
ISSN (Online): 
IsoAbbr: Chem. Immunol.
NlmId: 9001090
123:123
JrId: 1412
long title: DNA and cell biology
short title: DNA Cell Biol
ISSN: 1044-5498
ISSN (Online): 1557-7430
IsoAbbr: DNA Cell Biol.
NlmId: 9004522
123:123
JrId: 1413
long title: Canadian journal of cardiovascular nursing = Journal canadien en soins infirmiers cardio-vasculaires
short title: Can J Cardiovasc Nurs
ISSN: 0843-6096
ISSN (Online): 
IsoAbbr: Can J Cardiovasc Nurs
NlmId: 8913645
123:123
JrId: 1414
long title: Burns : journal of the International Society for Burn Injuries
short title: Burns
ISSN: 0305-4179
ISSN (Online): 1879-1409
IsoAbbr: Burns
NlmId: 8913178
123:123
JrId: 1415
long title: Archives for dermatological research. Archiv fur dermatologische Forschung
short title: Arch Dermatol Res
ISSN: 0340-3696
ISSN (Online): 
IsoAbbr: Arch Dermatol Res
NlmId: 7512589
123:123
JrId: 1416
long title: Health policy week : HPW
short title: Health Policy Week
ISSN: 0732-7439
ISSN (Online): 
IsoAbbr: Health Policy Week
NlmId: 8917069
123:123
JrId: 1417
long title: Gastroenterologisches Journal : Organ der Gesellschaft fur Gastroenterologie der DDR
short title: Gastroenterol J
ISSN: 0863-1743
ISSN (Online): 
IsoAbbr: Gastroenterol J
NlmId: 8913769
123:123
JrId: 1420
long title: Employment relations today
short title: Employ Relat Today
ISSN: 0745-7790
ISSN (Online): 
IsoAbbr: Employ Relat Today
NlmId: 9884311
123:123
JrId: 1421
long title: Boletim de materiais dentarios
short title: Bol Mat Dent
ISSN: 0045-2378
ISSN (Online): 
IsoAbbr: Bol Mat Dent
NlmId: 1265350
123:123
JrId: 1422
long title: Zhongguo Zhong yao za zhi = Zhongguo zhongyao zazhi = China journal of Chinese materia medica
short title: Zhongguo Zhong Yao Za Zhi
ISSN: 1001-5302
ISSN (Online): 
IsoAbbr: Zhongguo Zhong Yao Za Zhi
NlmId: 8913656
123:123
JrId: 1423
long title: Critical reviews in microbiology
short title: Crit Rev Microbiol
ISSN: 1040-841X
ISSN (Online): 1549-7828
IsoAbbr: Crit. Rev. Microbiol.
NlmId: 8914274
123:123
JrId: 1424
long title: American family physician/GP
short title: Am Fam Physician GP
ISSN: 0572-3612
ISSN (Online): 
IsoAbbr: Am Fam Physician GP
NlmId: 1273362
123:123
JrId: 1425
long title: Radiography today
short title: Radiogr Today
ISSN: 0954-8211
ISSN (Online): 
IsoAbbr: Radiogr Today
NlmId: 9002036
123:123
JrId: 1426
long title: Critical reviews in toxicology
short title: Crit Rev Toxicol
ISSN: 1040-8444
ISSN (Online): 1547-6898
IsoAbbr: Crit. Rev. Toxicol.
NlmId: 8914275
123:123
JrId: 1427
long title: Journal of aging and health
short title: J Aging Health
ISSN: 0898-2643
ISSN (Online): 1552-6887
IsoAbbr: J Aging Health
NlmId: 8912686
123:123
JrId: 1428
long title: Journal of applied gerontology : the official journal of the Southern Gerontological Society
short title: J Appl Gerontol
ISSN: 0733-4648
ISSN (Online): 1552-4523
IsoAbbr: J Appl Gerontol
NlmId: 8606502
123:123
JrId: 1429
long title: Odontoestomatologia
short title: Odontoestomatologia
ISSN: 0797-0374
ISSN (Online): 
IsoAbbr: Odontoestomatologia
NlmId: 9003024
123:123
JrId: 1430
long title: Decubitus
short title: Decubitus
ISSN: 0898-1655
ISSN (Online): 
IsoAbbr: Decubitus
NlmId: 8901610
123:123
JrId: 1431
long title: Esencia Odontologica
short title: Esencia Odontol
ISSN: 0716-9817
ISSN (Online): 
IsoAbbr: Esencia Odontol
NlmId: 9884322
123:123
JrId: 1432
long title: Critical reviews in clinical laboratory sciences
short title: Crit Rev Clin Lab Sci
ISSN: 1040-8363
ISSN (Online): 1549-781X
IsoAbbr: Crit Rev Clin Lab Sci
NlmId: 8914816
123:123
JrId: 1433
long title: Boletin medico del Hospital Infantil de Mexico
short title: Bol Med Hosp Infant Mex
ISSN: 0539-6115
ISSN (Online): 1665-1146
IsoAbbr: Bol Med Hosp Infant Mex
NlmId: 0414106
123:123
JrId: 1434
long title: The Journal of pharmacy technology : jPT : official publication of the Association of Pharmacy Technicians
short title: J Pharm Technol
ISSN: 8755-1225
ISSN (Online): 
IsoAbbr: J Pharm Technol
NlmId: 8504643
123:123
JrId: 1435
long title: Boletin odontologico
short title: Bol Odontol (B Aires)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Odontol (B Aires)
NlmId: 0121300
123:123
JrId: 1436
long title: Behavioural brain research
short title: Behav Brain Res
ISSN: 0166-4328
ISSN (Online): 1872-7549
IsoAbbr: Behav. Brain Res.
NlmId: 8004872
123:123
JrId: 1437
long title: Behavioral neuroscience
short title: Behav Neurosci
ISSN: 0735-7044
ISSN (Online): 1939-0084
IsoAbbr: Behav. Neurosci.
NlmId: 8302411
123:123
JrId: 1438
long title: Boletin de odontologia
short title: Bol Odontol (Bogota)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Odontol (Bogota)
NlmId: 15640070R
123:123
JrId: 1439
long title: Acta anthropogenetica
short title: Acta Anthropogenet
ISSN: 0258-0357
ISSN (Online): 
IsoAbbr: Acta Anthropogenet
NlmId: 7801158
123:123
JrId: 1440
long title: Advances in biotechnological processes
short title: Adv Biotechnol Processes
ISSN: 0736-2293
ISSN (Online): 
IsoAbbr: Adv. Biotechnol. Processes
NlmId: 8305187
123:123
JrId: 1441
long title: Aged care & services review
short title: Aged Care Serv Rev
ISSN: 0161-1151
ISSN (Online): 
IsoAbbr: Aged Care Serv Rev
NlmId: 7808411
123:123
JrId: 1442
long title: Alcohol (Fayetteville, N.Y.)
short title: Alcohol
ISSN: 0741-8329
ISSN (Online): 1873-6823
IsoAbbr: Alcohol
NlmId: 8502311
123:123
JrId: 1443
long title: Update in pediatric dentistry
short title: Update Pediatr Dent
ISSN: 0897-876X
ISSN (Online): 
IsoAbbr: Update Pediatr Dent
NlmId: 8915897
123:123
JrId: 1444
long title: Boletin odontologico mexicano
short title: Bol Odontol Mex
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Odontol Mex
NlmId: 15640450R
123:123
JrId: 1445
long title: The Journal of clinical dentistry
short title: J Clin Dent
ISSN: 0895-8831
ISSN (Online): 
IsoAbbr: J Clin Dent
NlmId: 8904411
123:123
JrId: 1446
long title: Bilten Udruzenja ortodonata Jugoslavije = Bulletin of Orthodontic Society of Yugoslavia
short title: Bilt Udruz Ortodonata Jugosl
ISSN: 0350-1043
ISSN (Online): 
IsoAbbr: Bilt Udruz Ortodonata Jugosl
NlmId: 9005846
123:123
JrId: 1447
long title: Ou Daigaku shigakushi
short title: Ou Daigaku Shigakushi
ISSN: 0916-2313
ISSN (Online): 
IsoAbbr: Ou Daigaku Shigakushi
NlmId: 8915132
123:123
JrId: 1448
long title: Boletin de la Oficina Sanitaria Panamericana. Pan American Sanitary Bureau
short title: Bol Oficina Sanit Panam
ISSN: 0030-0632
ISSN (Online): 
IsoAbbr: Bol Oficina Sanit Panam
NlmId: 0414762
123:123
JrId: 1449
long title: TVZ : het vakblad voor de verpleging
short title: TVZ
ISSN: 0303-6456
ISSN (Online): 
IsoAbbr: TVZ
NlmId: 8915593
123:123
JrId: 1450
long title: Acta pharmaceutica Nordica
short title: Acta Pharm Nord
ISSN: 1100-1801
ISSN (Online): 
IsoAbbr: Acta Pharm Nord
NlmId: 8915967
123:123
JrId: 1451
long title: Revista do Centro de Ciencias Biomedicas da Universidade Federal de Uberlandia
short title: Rev Centro Cienc Biomed Univ Fed Uberlandia
ISSN: 0102-5996
ISSN (Online): 
IsoAbbr: Rev Centro Cienc Biomed Univ Fed Uberlandia
NlmId: 9011328
123:123
JrId: 1452
long title: Seminars in dental hygiene
short title: Semin Dent Hyg
ISSN: 1042-718X
ISSN (Online): 
IsoAbbr: Semin Dent Hyg
NlmId: 9012406
123:123
JrId: 1453
long title: Boletin de protesis
short title: Bol Protes
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Protes
NlmId: 0121301
123:123
JrId: 1454
long title: Critical reviews in oncology/hematology
short title: Crit Rev Oncol Hematol
ISSN: 1040-8428
ISSN (Online): 1879-0461
IsoAbbr: Crit. Rev. Oncol. Hematol.
NlmId: 8916049
123:123
JrId: 1455
long title: Healthcare bottom line
short title: Healthc Bottom Line
ISSN: 1062-032X
ISSN (Online): 
IsoAbbr: Healthc Bottom Line
NlmId: 9001373
123:123
JrId: 1457
long title: Bulletin of the Osaka Medical College
short title: Bull Osaka Med Coll
ISSN: 0916-2844
ISSN (Online): 
IsoAbbr: Bull Osaka Med Coll
NlmId: 8917028
123:123
JrId: 1458
long title: Boletim. Sao Paulo, Brazil (City) Sanatorio Sao Lucas
short title: Bol Sanat Sao Lucas
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Sanat Sao Lucas
NlmId: 20610320R
123:123
JrId: 1459
long title: New Jersey healthCare
short title: N J Healthc
ISSN: 1047-4765
ISSN (Online): 
IsoAbbr: N J Healthc
NlmId: 8916654
123:123
JrId: 1460
long title: Current clinical topics in infectious diseases
short title: Curr Clin Top Infect Dis
ISSN: 0195-3842
ISSN (Online): 
IsoAbbr: Curr Clin Top Infect Dis
NlmId: 7908990
123:123
JrId: 1461
long title: Current opinion in immunology
short title: Curr Opin Immunol
ISSN: 0952-7915
ISSN (Online): 1879-0372
IsoAbbr: Curr. Opin. Immunol.
NlmId: 8900118
123:123
JrId: 1462
long title: Journal of biomolecular structure & dynamics
short title: J Biomol Struct Dyn
ISSN: 0739-1102
ISSN (Online): 1538-0254
IsoAbbr: J. Biomol. Struct. Dyn.
NlmId: 8404176
123:123
JrId: 1463
long title: Journal of chemical neuroanatomy
short title: J Chem Neuroanat
ISSN: 0891-0618
ISSN (Online): 1873-6300
IsoAbbr: J. Chem. Neuroanat.
NlmId: 8902615
123:123
JrId: 1464
long title: Journal of Korean medical science
short title: J Korean Med Sci
ISSN: 1011-8934
ISSN (Online): 1598-6357
IsoAbbr: J. Korean Med. Sci.
NlmId: 8703518
123:123
JrId: 1465
long title: Molecular biotherapy
short title: Mol Biother
ISSN: 0952-8172
ISSN (Online): 
IsoAbbr: Mol. Biother.
NlmId: 8904897
123:123
JrId: 1466
long title: Molecular neurobiology
short title: Mol Neurobiol
ISSN: 0893-7648
ISSN (Online): 1559-1182
IsoAbbr: Mol. Neurobiol.
NlmId: 8900963
123:123
JrId: 1467
long title: Psychology and aging
short title: Psychol Aging
ISSN: 0882-7974
ISSN (Online): 1939-1498
IsoAbbr: Psychol Aging
NlmId: 8904079
123:123
JrId: 1468
long title: Research report (Health Effects Institute)
short title: Res Rep Health Eff Inst
ISSN: 1041-5505
ISSN (Online): 
IsoAbbr: Res Rep Health Eff Inst
NlmId: 8812230
123:123
JrId: 1469
long title: Developmental biology (New York, N.Y. : 1985)
short title: Dev Biol (N Y 1985)
ISSN: 
ISSN (Online): 
IsoAbbr: Dev. Biol. (NY)
NlmId: 8611888
123:123
JrId: 1470
long title: HEC forum : an interdisciplinary journal on hospitals' ethical and legal issues
short title: HEC Forum
ISSN: 0956-2737
ISSN (Online): 1572-8498
IsoAbbr: HEC Forum
NlmId: 8917455
123:123
JrId: 1471
long title: Attualita dentale
short title: Attual Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Attual Dent
NlmId: 8708541
123:123
JrId: 1472
long title: Biological chemistry Hoppe-Seyler
short title: Biol Chem Hoppe Seyler
ISSN: 0177-3593
ISSN (Online): 
IsoAbbr: Biol. Chem. Hoppe-Seyler
NlmId: 8503054
123:123
JrId: 1473
long title: QA review : quality assurance news and views
short title: QA Rev
ISSN: 1047-4773
ISSN (Online): 
IsoAbbr: QA Rev
NlmId: 8916543
123:123
JrId: 1474
long title: Part B news
short title: Part B News
ISSN: 0893-8121
ISSN (Online): 
IsoAbbr: Part B News
NlmId: 9007503
123:123
JrId: 1475
long title: Biotechnology and applied biochemistry
short title: Biotechnol Appl Biochem
ISSN: 0885-4513
ISSN (Online): 1470-8744
IsoAbbr: Biotechnol. Appl. Biochem.
NlmId: 8609465
123:123
JrId: 1476
long title: Journal of veterinary dentistry
short title: J Vet Dent
ISSN: 0898-7564
ISSN (Online): 
IsoAbbr: J Vet Dent
NlmId: 9426426
123:123
JrId: 1477
long title: Journal of Pierre Fauchard Academy (Pierre Fauchard Academy. India Section)
short title: J Pierre Fauchard Acad
ISSN: 0970-2199
ISSN (Online): 
IsoAbbr: J Pierre Fauchard Acad
NlmId: 8712416
123:123
JrId: 1478
long title: Jahresbericht (Schweizerische Akademie der Medizinischen Wissenschaften : 1988)
short title: Jahresber Schweiz Akad Med Wiss
ISSN: 1016-1562
ISSN (Online): 
IsoAbbr: Jahresber Schweiz Akad Med Wiss
NlmId: 8916516
123:123
JrId: 1479
long title: Supplement to International journal of gynecology and obstetrics
short title: Suppl Int J Gynecol Obstet
ISSN: 0924-8447
ISSN (Online): 
IsoAbbr: Suppl Int J Gynecol Obstet
NlmId: 8917888
123:123
JrId: 1480
long title: Acta hepato-splenologica
short title: Acta Hepatosplenol
ISSN: 0001-5822
ISSN (Online): 
IsoAbbr: Acta Hepatosplenol
NlmId: 0340735
123:123
JrId: 1481
long title: Drug safety : an international journal of medical toxicology and drug experience
short title: Drug Saf
ISSN: 0114-5916
ISSN (Online): 
IsoAbbr: Drug Saf
NlmId: 9002928
123:123
JrId: 1482
long title: Oncologia
short title: Oncologia
ISSN: 0369-7606
ISSN (Online): 
IsoAbbr: Oncologia
NlmId: 0134456
123:123
JrId: 1483
long title: Biulleten' Vsesoiuznogo kardiologicheskogo nauchnogo tsentra AMN SSSR
short title: Biull Vsesoiuznogo Kardiol Nauchn Tsentra AMN SSSR
ISSN: 0201-7369
ISSN (Online): 
IsoAbbr: Biull Vsesoiuznogo Kardiol Nauchn Tsentra AMN SSSR
NlmId: 8003723
123:123
JrId: 1484
long title: Boletim Do Servico De Odontologia Sanitaria Da Secretaria Da Saude Do Rio Grande Do Sul
short title: Bol Serv Odontol Sanit (Porto Alegre)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Serv Odontol Sanit (Porto Alegre)
NlmId: 9875598
123:123
JrId: 1485
long title: Biomedical and environmental sciences : BES
short title: Biomed Environ Sci
ISSN: 0895-3988
ISSN (Online): 
IsoAbbr: Biomed. Environ. Sci.
NlmId: 8909524
123:123
JrId: 1486
long title: British journal of neurosurgery
short title: Br J Neurosurg
ISSN: 0268-8697
ISSN (Online): 1360-046X
IsoAbbr: Br J Neurosurg
NlmId: 8800054
123:123
JrId: 1487
long title: Medicine & health
short title: Med Health
ISSN: 1047-8884
ISSN (Online): 
IsoAbbr: Med Health
NlmId: 9001428
123:123
JrId: 1488
long title: Journal of pediatric oncology nursing : official journal of the Association of Pediatric Oncology Nurses
short title: J Pediatr Oncol Nurs
ISSN: 1043-4542
ISSN (Online): 1532-8457
IsoAbbr: J Pediatr Oncol Nurs
NlmId: 8917825
123:123
JrId: 1489
long title: Acta crystallographica. Section C, Crystal structure communications
short title: Acta Crystallogr C
ISSN: 0108-2701
ISSN (Online): 1600-5759
IsoAbbr: Acta Crystallogr C
NlmId: 8305826
123:123
JrId: 1490
long title: Acta crystallographica. Section B, Structural science
short title: Acta Crystallogr B
ISSN: 0108-7681
ISSN (Online): 1600-5740
IsoAbbr: Acta Crystallogr., B
NlmId: 8403252
123:123
JrId: 1491
long title: Acta crystallographica. Section A, Foundations of crystallography
short title: Acta Crystallogr A
ISSN: 0108-7673
ISSN (Online): 1600-5724
IsoAbbr: Acta Crystallogr., A, Found. Crystallogr.
NlmId: 8305825
123:123
JrId: 1492
long title: Advances in colloid and interface science
short title: Adv Colloid Interface Sci
ISSN: 0001-8686
ISSN (Online): 1873-3727
IsoAbbr: Adv Colloid Interface Sci
NlmId: 8706645
123:123
JrId: 1493
long title: AIDS (London, England)
short title: AIDS
ISSN: 0269-9370
ISSN (Online): 1473-5571
IsoAbbr: AIDS
NlmId: 8710219
123:123
JrId: 1494
long title: Microbiologia (Madrid, Spain)
short title: Microbiologia
ISSN: 0213-4101
ISSN (Online): 
IsoAbbr: Microbiologia
NlmId: 8904895
123:123
JrId: 1495
long title: SPVN : journal of the Society for Peripheral Vascular Nursing
short title: SPVN
ISSN: 
ISSN (Online): 
IsoAbbr: SPVN
NlmId: 9004141
123:123
JrId: 1496
long title: Nursing the elderly : in hospital, homes and the community
short title: Nurs Elder
ISSN: 0956-8115
ISSN (Online): 
IsoAbbr: Nurs Elder
NlmId: 9002004
123:123
JrId: 1497
long title: Advances in pediatric infectious diseases
short title: Adv Pediatr Infect Dis
ISSN: 0884-9404
ISSN (Online): 
IsoAbbr: Adv Pediatr Infect Dis
NlmId: 8803391
123:123
JrId: 1498
long title: The Journal of the Greater Houston Dental Society
short title: J Gt Houst Dent Soc
ISSN: 1062-0265
ISSN (Online): 
IsoAbbr: J Gt Houst Dent Soc
NlmId: 8917480
123:123
JrId: 1499
long title: The Journal of medical humanities
short title: J Med Humanit
ISSN: 1041-3545
ISSN (Online): 1573-3645
IsoAbbr: J Med Humanit
NlmId: 8917478
123:123
JrId: 1500
long title: Archivio italiano di otologia, rinologia, laringologia e patologia cervico-facciale. Supplemento
short title: Arch Ital Otol Rinol Laringol Patol Cervicofacc Suppl
ISSN: 0373-7594
ISSN (Online): 
IsoAbbr: Arch Ital Otol Rinol Laringol Patol Cervicofacc Suppl
NlmId: 0205027
123:123
JrId: 1501
long title: Annales de l'Institut Pasteur. Immunology
short title: Ann Inst Pasteur Immunol
ISSN: 0769-2625
ISSN (Online): 
IsoAbbr: Ann. Inst. Pasteur Immunol.
NlmId: 8701983
123:123
JrId: 1502
long title: Boletin de la Sociedad Dental de Guatemala
short title: Bol Soc Dent Guatem
ISSN: 0081-0614
ISSN (Online): 
IsoAbbr: Bol Soc Dent Guatem
NlmId: 7506932
123:123
JrId: 1503
long title: Pathologie et biologie
short title: Pathol Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Pathol Biol
NlmId: 0266544
123:123
JrId: 1504
long title: Advances in ophthalmic plastic and reconstructive surgery
short title: Adv Ophthalmic Plast Reconstr Surg
ISSN: 0276-3508
ISSN (Online): 
IsoAbbr: Adv Ophthalmic Plast Reconstr Surg
NlmId: 8213022
123:123
JrId: 1505
long title: Archivio italiano di urologia
short title: Arch Ital Urol
ISSN: 0365-351X
ISSN (Online): 
IsoAbbr: Arch Ital Urol
NlmId: 0162115
123:123
JrId: 1506
long title: Genetic counseling (Geneva, Switzerland)
short title: Genet Couns
ISSN: 1015-8146
ISSN (Online): 
IsoAbbr: Genet. Couns.
NlmId: 9015261
123:123
JrId: 1507
long title: Odontostomatologia E Implantoprotesi
short title: Odontostomatol Implantoprotesi
ISSN: 
ISSN (Online): 
IsoAbbr: Odontostomatol Implantoprotesi
NlmId: 9883669
123:123
JrId: 1508
long title: Boletin De La Sociedad Estomatologica Argentina
short title: Bol Soc Estomatol Argent
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Soc Estomatol Argent
NlmId: 9875599
123:123
JrId: 1509
long title: Journal of transcultural nursing : official journal of the Transcultural Nursing Society / Transcultural Nursing Society
short title: J Transcult Nurs
ISSN: 1043-6596
ISSN (Online): 1552-7832
IsoAbbr: J Transcult Nurs
NlmId: 9001407
123:123
JrId: 1510
long title: Journal of neural transmission. General section
short title: J Neural Transm Gen Sect
ISSN: 0300-9564
ISSN (Online): 
IsoAbbr: J. Neural Transm. Gen. Sect.
NlmId: 9002201
123:123
JrId: 1511
long title: Advances in food and nutrition research
short title: Adv Food Nutr Res
ISSN: 1043-4526
ISSN (Online): 
IsoAbbr: Adv. Food Nutr. Res.
NlmId: 9001271
123:123
JrId: 1512
long title: Blood purification
short title: Blood Purif
ISSN: 0253-5068
ISSN (Online): 1421-9735
IsoAbbr: Blood Purif.
NlmId: 8402040
123:123
JrId: 1513
long title: Blutalkohol
short title: Blutalkohol
ISSN: 0006-5250
ISSN (Online): 
IsoAbbr: Blutalkohol
NlmId: 0372531
123:123
JrId: 1514
long title: Boletines y trabajos - Sociedad de Cirugia de Buenos Aires
short title: Bol Trab Soc Cir B Aires
ISSN: 0370-8896
ISSN (Online): 
IsoAbbr: Bol Trab Soc Cir B Aires
NlmId: 7505263
123:123
JrId: 1515
long title: The Australian journal of advanced nursing : a quarterly publication of the Royal Australian Nursing Federation
short title: Aust J Adv Nurs
ISSN: 0813-0531
ISSN (Online): 1447-4328
IsoAbbr: Aust J Adv Nurs
NlmId: 8409358
123:123
JrId: 1516
long title: American journal of dentistry
short title: Am J Dent
ISSN: 0894-8275
ISSN (Online): 
IsoAbbr: Am J Dent
NlmId: 8806701
123:123
JrId: 1517
long title: News Notes / Ohio Dental Journal
short title: News Notes Ohio Dent J
ISSN: 1040-4945
ISSN (Online): 
IsoAbbr: News Notes Ohio Dent J
NlmId: 9875297
123:123
JrId: 1518
long title: Israel journal of dental sciences
short title: Isr J Dent Sci
ISSN: 0792-5999
ISSN (Online): 
IsoAbbr: Isr J Dent Sci
NlmId: 8811620
123:123
JrId: 1519
long title: The American journal of hospice care
short title: Am J Hosp Care
ISSN: 0749-1565
ISSN (Online): 
IsoAbbr: Am J Hosp Care
NlmId: 8502312
123:123
JrId: 1520
long title: American journal of hypertension
short title: Am J Hypertens
ISSN: 0895-7061
ISSN (Online): 1941-7225
IsoAbbr: Am. J. Hypertens.
NlmId: 8803676
123:123
JrId: 1521
long title: Dental office
short title: Dent Off
ISSN: 0744-012X
ISSN (Online): 
IsoAbbr: Dent Off
NlmId: 9001328
123:123
JrId: 1522
long title: American journal of medical genetics. Supplement
short title: Am J Med Genet Suppl
ISSN: 1040-3787
ISSN (Online): 
IsoAbbr: Am J Med Genet Suppl
NlmId: 8706133
123:123
JrId: 1523
long title: American journal of physical medicine & rehabilitation / Association of Academic Physiatrists
short title: Am J Phys Med Rehabil
ISSN: 0894-9115
ISSN (Online): 1537-7385
IsoAbbr: Am J Phys Med Rehabil
NlmId: 8803677
123:123
JrId: 1524
long title: American journal of public health and the nation's health
short title: Am J Public Health Nations Health
ISSN: 0002-9572
ISSN (Online): 
IsoAbbr: Am J Public Health Nations Health
NlmId: 1254075
123:123
JrId: 1525
long title: Dentistry today
short title: Dent Today
ISSN: 8750-2186
ISSN (Online): 
IsoAbbr: Dent Today
NlmId: 9005357
123:123
JrId: 1526
long title: AMDI bollettino
short title: AMDI Boll
ISSN: 0001-1908
ISSN (Online): 
IsoAbbr: AMDI Boll
NlmId: 7513559
123:123
JrId: 1527
long title: Part A news : independent news to legally maximize Medicare part A dollars
short title: Part A News
ISSN: 
ISSN (Online): 
IsoAbbr: Part A News
NlmId: 9005471
123:123
JrId: 1528
long title: Future dentistry
short title: Future Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Future Dent
NlmId: 9100051
123:123
JrId: 1529
long title: Critical care nursing clinics of North America
short title: Crit Care Nurs Clin North Am
ISSN: 0899-5885
ISSN (Online): 1558-3481
IsoAbbr: Crit Care Nurs Clin North Am
NlmId: 8912620
123:123
JrId: 1530
long title: Revista del Ateneo Argentino de Odontologia : R.A.A.O
short title: Rev Ateneo Argent Odontol
ISSN: 0326-3827
ISSN (Online): 
IsoAbbr: Rev Ateneo Argent Odontol
NlmId: 9440712
123:123
JrId: 1531
long title: Focus on Ohio dentistry
short title: Focus Ohio Dent
ISSN: 1042-2528
ISSN (Online): 
IsoAbbr: Focus Ohio Dent
NlmId: 9100050
123:123
JrId: 1532
long title: Bollettino chimico farmaceutico
short title: Boll Chim Farm
ISSN: 0006-6648
ISSN (Online): 
IsoAbbr: Boll Chim Farm
NlmId: 0372534
123:123
JrId: 1533
long title: The Rand journal of economics
short title: Rand J Econ
ISSN: 0741-6261
ISSN (Online): 
IsoAbbr: Rand J Econ
NlmId: 9884570
123:123
JrId: 1534
long title: National Medical Care Utilization and Expenditure Survey (Series). Series C, Analytical report
short title: Natl Med Care Util Expend Surv C
ISSN: 0895-2671
ISSN (Online): 
IsoAbbr: Natl Med Care Util Expend Surv C
NlmId: 8710854
123:123
JrId: 1535
long title: Revista da Faculdade de Odontologia de Lins
short title: Rev Faculdade Odontol Lins
ISSN: 0104-7582
ISSN (Online): 
IsoAbbr: Rev Faculdade Odontol Lins
NlmId: 9014560
123:123
JrId: 1536
long title: Boleettino d'informazioni della Consociazione nazionale infermiere professionali e assistenti sanitarie visitatrici
short title: Boll Inf Consoc Naz (Rome)
ISSN: 
ISSN (Online): 
IsoAbbr: Boll Inf Consoc Naz (Rome)
NlmId: 7505245
123:123
JrId: 1537
long title: Biosensors & bioelectronics
short title: Biosens Bioelectron
ISSN: 0956-5663
ISSN (Online): 1873-4235
IsoAbbr: Biosens Bioelectron
NlmId: 9001289
123:123
JrId: 1538
long title: Faulkner & Gray's medicine & health
short title: Faulkner Grays Med Health
ISSN: 1047-8892
ISSN (Online): 
IsoAbbr: Faulkner Grays Med Health
NlmId: 9001350
123:123
JrId: 1539
long title: Bollettino dell'Istituto sieroterapico milanese
short title: Boll Ist Sieroter Milan
ISSN: 0021-2547
ISSN (Online): 
IsoAbbr: Boll Ist Sieroter Milan
NlmId: 17720040R
123:123
JrId: 1540
long title: The Journal of air medical transport
short title: J Air Med Transp
ISSN: 1046-9095
ISSN (Online): 
IsoAbbr: J Air Med Transp
NlmId: 9002199
123:123
JrId: 1541
long title: Journal of cardiography. Supplement
short title: J Cardiogr Suppl
ISSN: 0386-2887
ISSN (Online): 
IsoAbbr: J Cardiogr Suppl
NlmId: 9002200
123:123
JrId: 1542
long title: Journal of cardiology. Supplement
short title: J Cardiol Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: J Cardiol Suppl
NlmId: 9001403
123:123
JrId: 1543
long title: ENTechnology
short title: Entechnology
ISSN: 0145-5613
ISSN (Online): 
IsoAbbr: Entechnology
NlmId: 8605425
123:123
JrId: 1544
long title: FNIB info
short title: FNIB Info
ISSN: 0774-935X
ISSN (Online): 
IsoAbbr: FNIB Info
NlmId: 9002951
123:123
JrId: 1545
long title: The British journal of psychiatry. Supplement
short title: Br J Psychiatry Suppl
ISSN: 0960-5371
ISSN (Online): 
IsoAbbr: Br J Psychiatry Suppl
NlmId: 9001294
123:123
JrId: 1546
long title: Bollettino delle malattie dell'orecchio, della gola, del naso
short title: Boll Mal Orecch Gola Naso
ISSN: 0392-7024
ISSN (Online): 
IsoAbbr: Boll Mal Orecch Gola Naso
NlmId: 8204413
123:123
JrId: 1547
long title: Dental journal of Malaysia
short title: Dent J Malays
ISSN: 0126-8023
ISSN (Online): 
IsoAbbr: Dent J Malays
NlmId: 7606465
123:123
JrId: 1548
long title: Letters in applied microbiology
short title: Lett Appl Microbiol
ISSN: 0266-8254
ISSN (Online): 1472-765X
IsoAbbr: Lett. Appl. Microbiol.
NlmId: 8510094
123:123
JrId: 1549
long title: Bio/technology (Nature Publishing Company)
short title: Biotechnology (N Y)
ISSN: 0733-222X
ISSN (Online): 
IsoAbbr: Biotechnology (N.Y.)
NlmId: 8309273
123:123
JrId: 1550
long title: Enzyme and microbial technology
short title: Enzyme Microb Technol
ISSN: 0141-0229
ISSN (Online): 1879-0909
IsoAbbr: Enzyme Microb. Technol.
NlmId: 8003761
123:123
JrId: 1551
long title: Bollettino metallografico. Metallurgical bulletin
short title: Boll Metallogr
ISSN: 0006-6826
ISSN (Online): 
IsoAbbr: Boll Metallogr
NlmId: 15710160R
123:123
JrId: 1552
long title: Journal of biotechnology
short title: J Biotechnol
ISSN: 0168-1656
ISSN (Online): 1873-4863
IsoAbbr: J. Biotechnol.
NlmId: 8411927
123:123
JrId: 1553
long title: Journal of chemical technology and biotechnology (Oxford, Oxfordshire : 1986)
short title: J Chem Technol Biotechnol
ISSN: 0268-2575
ISSN (Online): 
IsoAbbr: J Chem Technol Biotechnol
NlmId: 8711102
123:123
JrId: 1554
long title: American biotechnology laboratory
short title: Am Biotechnol Lab
ISSN: 0749-3223
ISSN (Online): 
IsoAbbr: Am. Biotechnol. Lab.
NlmId: 8804377
123:123
JrId: 1555
long title: Phytochemistry
short title: Phytochemistry
ISSN: 0031-9422
ISSN (Online): 1873-3700
IsoAbbr: Phytochemistry
NlmId: 0151434
123:123
JrId: 1556
long title: Bollettino d'oculistica
short title: Boll Ocul
ISSN: 0006-677X
ISSN (Online): 
IsoAbbr: Boll Ocul
NlmId: 0372535
123:123
JrId: 1557
long title: Journal of industrial microbiology
short title: J Ind Microbiol
ISSN: 0169-4146
ISSN (Online): 
IsoAbbr: J. Ind. Microbiol.
NlmId: 8610887
123:123
JrId: 1558
long title: Biotechnology progress
short title: Biotechnol Prog
ISSN: 8756-7938
ISSN (Online): 1520-6033
IsoAbbr: Biotechnol. Prog.
NlmId: 8506292
123:123
JrId: 1559
long title: Bioprocess technology
short title: Bioprocess Technol
ISSN: 0888-7470
ISSN (Online): 
IsoAbbr: Bioprocess Technol
NlmId: 8601086
123:123
JrId: 1560
long title: Trends in biotechnology
short title: Trends Biotechnol
ISSN: 0167-7799
ISSN (Online): 1879-3096
IsoAbbr: Trends Biotechnol.
NlmId: 8310903
123:123
JrId: 1561
long title: SAAS bulletin, biochemistry and biotechnology
short title: SAAS Bull Biochem Biotechnol
ISSN: 1052-6781
ISSN (Online): 
IsoAbbr: SAAS Bull. Biochem. Biotechnol.
NlmId: 8917120
123:123
JrId: 1562
long title: The Alumni magazine
short title: Alumni Mag
ISSN: 0149-2608
ISSN (Online): 
IsoAbbr: Alumni Mag
NlmId: 7705977
123:123
JrId: 1563
long title: Annual review of gerontology & geriatrics
short title: Annu Rev Gerontol Geriatr
ISSN: 0198-8794
ISSN (Online): 
IsoAbbr: Annu Rev Gerontol Geriatr
NlmId: 8100572
123:123
JrId: 1564
long title: Annual review of immunology
short title: Annu Rev Immunol
ISSN: 0732-0582
ISSN (Online): 1545-3278
IsoAbbr: Annu. Rev. Immunol.
NlmId: 8309206
123:123
JrId: 1565
long title: Research communications - Institute for Fermentation, Osaka
short title: Res Commun Inst Ferment
ISSN: 0073-8751
ISSN (Online): 
IsoAbbr: Res Commun Inst Ferment
NlmId: 7502667
123:123
JrId: 1566
long title: Archives of otolaryngology--head & neck surgery
short title: Arch Otolaryngol Head Neck Surg
ISSN: 0886-4470
ISSN (Online): 1538-361X
IsoAbbr: Arch. Otolaryngol. Head Neck Surg.
NlmId: 8603209
123:123
JrId: 1567
long title: Biochemistry and cell biology = Biochimie et biologie cellulaire
short title: Biochem Cell Biol
ISSN: 0829-8211
ISSN (Online): 1208-6002
IsoAbbr: Biochem. Cell Biol.
NlmId: 8606068
123:123
JrId: 1568
long title: Bollettino della Societa italiana di biologia sperimentale
short title: Boll Soc Ital Biol Sper
ISSN: 0037-8771
ISSN (Online): 
IsoAbbr: Boll. Soc. Ital. Biol. Sper.
NlmId: 7506962
123:123
JrId: 1572
long title: Alzheimer disease and associated disorders
short title: Alzheimer Dis Assoc Disord
ISSN: 0893-0341
ISSN (Online): 1546-4156
IsoAbbr: Alzheimer Dis Assoc Disord
NlmId: 8704771
123:123
JrId: 1573
long title: Tandlaegernes nye tidsskrift
short title: Tandlaegernes Tidsskr
ISSN: 0901-9898
ISSN (Online): 
IsoAbbr: Tandlaegernes Tidsskr
NlmId: 9005525
123:123
JrId: 1575
long title: The Admitting management journal
short title: Admit Manage J
ISSN: 
ISSN (Online): 
IsoAbbr: Admit Manage J
NlmId: 8812074
123:123
JrId: 1576
long title: Bollettino della Societa italiana di cardiologia
short title: Boll Soc Ital Cardiol
ISSN: 0037-878X
ISSN (Online): 
IsoAbbr: Boll Soc Ital Cardiol
NlmId: 7506963
123:123
JrId: 1577
long title: Brain and cognition
short title: Brain Cogn
ISSN: 0278-2626
ISSN (Online): 1090-2147
IsoAbbr: Brain Cogn
NlmId: 8218014
123:123
JrId: 1578
long title: Agricultural and biological chemistry
short title: Agric Biol Chem
ISSN: 0002-1369
ISSN (Online): 1881-1280
IsoAbbr: Agric. Biol. Chem.
NlmId: 0370452
123:123
JrId: 1579
long title: Ambulatory care
short title: Ambul Care
ISSN: 0894-3672
ISSN (Online): 
IsoAbbr: Ambul Care
NlmId: 8704157
123:123
JrId: 1580
long title: Applied microbiology and biotechnology
short title: Appl Microbiol Biotechnol
ISSN: 0175-7598
ISSN (Online): 1432-0614
IsoAbbr: Appl. Microbiol. Biotechnol.
NlmId: 8406612
123:123
JrId: 1581
long title: Annals of medicine
short title: Ann Med
ISSN: 0785-3890
ISSN (Online): 1365-2060
IsoAbbr: Ann. Med.
NlmId: 8906388
123:123
JrId: 1582
long title: American journal of mental retardation : AJMR
short title: Am J Ment Retard
ISSN: 0895-8017
ISSN (Online): 
IsoAbbr: Am J Ment Retard
NlmId: 8800463
123:123
JrId: 1583
long title: Australian journal of biotechnology
short title: Aust J Biotechnol
ISSN: 0819-3355
ISSN (Online): 
IsoAbbr: Aust J Biotechnol
NlmId: 8811037
123:123
JrId: 1584
long title: Journal of the Air & Waste Management Association
short title: J Air Waste Manage Assoc
ISSN: 1047-3289
ISSN (Online): 
IsoAbbr: J Air Waste Manage Assoc
NlmId: 9002202
123:123
JrId: 1585
long title: American journal of health promotion : AJHP
short title: Am J Health Promot
ISSN: 0890-1171
ISSN (Online): 
IsoAbbr: Am J Health Promot
NlmId: 8701680
123:123
JrId: 1586
long title: Health systems management
short title: Health Syst Manage
ISSN: 0361-0195
ISSN (Online): 
IsoAbbr: Health Syst Manage
NlmId: 7603078
123:123
JrId: 1587
long title: The American journal of cardiovascular pathology
short title: Am J Cardiovasc Pathol
ISSN: 0887-8005
ISSN (Online): 
IsoAbbr: Am J Cardiovasc Pathol
NlmId: 8702438
123:123
JrId: 1588
long title: The American journal of orthopedics
short title: Am J Orthop
ISSN: 0065-9002
ISSN (Online): 
IsoAbbr: Am J Orthop
NlmId: 0134543
123:123
JrId: 1589
long title: National Medical Care Utilization and Expenditure Survey (Series). Series B, Descriptive report
short title: Natl Med Care Util Expend Surv B
ISSN: 0895-2728
ISSN (Online): 
IsoAbbr: Natl Med Care Util Expend Surv B
NlmId: 8710665
123:123
JrId: 1590
long title: AMRO
short title: AMRO
ISSN: 
ISSN (Online): 
IsoAbbr: AMRO
NlmId: 8909516
123:123
JrId: 1591
long title: APMIS : acta pathologica, microbiologica, et immunologica Scandinavica
short title: APMIS
ISSN: 0903-4641
ISSN (Online): 1600-0463
IsoAbbr: APMIS
NlmId: 8803400
123:123
JrId: 1592
long title: Biologicals : journal of the International Association of Biological Standardization
short title: Biologicals
ISSN: 1045-1056
ISSN (Online): 1095-8320
IsoAbbr: Biologicals
NlmId: 9004494
123:123
JrId: 1593
long title: Immunodeficiency reviews
short title: Immunodefic Rev
ISSN: 0893-5300
ISSN (Online): 
IsoAbbr: Immunodefic Rev
NlmId: 9001383
123:123
JrId: 1594
long title: CES odontologia / Instituto de Ciencias de la Salud
short title: CES Odontol
ISSN: 0120-971X
ISSN (Online): 
IsoAbbr: CES Odontol
NlmId: 9209765
123:123
JrId: 1595
long title: BioTechniques
short title: Biotechniques
ISSN: 0736-6205
ISSN (Online): 1940-9818
IsoAbbr: BioTechniques
NlmId: 8306785
123:123
JrId: 1596
long title: Bollettino - Societa medico chirurgica Cremona
short title: Boll Soc Med Chir Cremona
ISSN: 0037-8852
ISSN (Online): 
IsoAbbr: Boll Soc Med Chir Cremona
NlmId: 7505295
123:123
JrId: 1597
long title: Soproden
short title: Soproden
ISSN: 0213-831X
ISSN (Online): 
IsoAbbr: Soproden
NlmId: 9108831
123:123
JrId: 1598
long title: Genetic engineering (Academic Press)
short title: Genet Eng
ISSN: 0887-8307
ISSN (Online): 
IsoAbbr: Genet Eng
NlmId: 8302443
123:123
JrId: 1599
long title: Molecular reproduction and development
short title: Mol Reprod Dev
ISSN: 1040-452X
ISSN (Online): 1098-2795
IsoAbbr: Mol. Reprod. Dev.
NlmId: 8903333
123:123
JrId: 1600
long title: Neuron
short title: Neuron
ISSN: 0896-6273
ISSN (Online): 1097-4199
IsoAbbr: Neuron
NlmId: 8809320
123:123
JrId: 1601
long title: Journal of clinical anesthesia
short title: J Clin Anesth
ISSN: 0952-8180
ISSN (Online): 1873-4529
IsoAbbr: J Clin Anesth
NlmId: 8812166
123:123
JrId: 1602
long title: Asepsis
short title: Asepsis
ISSN: 1062-0281
ISSN (Online): 
IsoAbbr: Asepsis
NlmId: 9008247
123:123
JrId: 1603
long title: European archives of oto-rhino-laryngology : official journal of the European Federation of Oto-Rhino-Laryngological Societies (EUFOS) : affiliated with the German Society for Oto-Rhino-Laryngology - Head and Neck Surgery
short title: Eur Arch Otorhinolaryngol
ISSN: 0937-4477
ISSN (Online): 1434-4726
IsoAbbr: Eur Arch Otorhinolaryngol
NlmId: 9002937
123:123
JrId: 1604
long title: Anatomia clinica
short title: Anat Clin
ISSN: 0343-6098
ISSN (Online): 
IsoAbbr: Anat Clin
NlmId: 7808897
123:123
JrId: 1605
long title: Annali di igiene : medicina preventiva e di comunita
short title: Ann Ig
ISSN: 1120-9135
ISSN (Online): 
IsoAbbr: Ann Ig
NlmId: 9002865
123:123
JrId: 1608
long title: The International journal of oral implantology : implantologist
short title: Int J Oral Implantol
ISSN: 1048-1842
ISSN (Online): 
IsoAbbr: Int J Oral Implantol
NlmId: 9002981
123:123
JrId: 1609
long title: The Prostate. Supplement
short title: Prostate Suppl
ISSN: 1050-5881
ISSN (Online): 
IsoAbbr: Prostate Suppl
NlmId: 9003050
123:123
JrId: 1610
long title: Ankara Universitesi Dis Hekimligi Fakultesi dergisi = The Journal of the Dental Faculty of Ankara University
short title: Ankara Univ Hekim Fak Derg
ISSN: 1016-8710
ISSN (Online): 
IsoAbbr: Ankara Univ Hekim Fak Derg
NlmId: 9004485
123:123
JrId: 1611
long title: WDA journal
short title: WDA J
ISSN: 1046-9338
ISSN (Online): 
IsoAbbr: WDA J
NlmId: 9003417
123:123
JrId: 1612
long title: Anales de medicina (Lima, Peru)
short title: An Med (Lima)
ISSN: 0300-0052
ISSN (Online): 
IsoAbbr: An Med (Lima)
NlmId: 0347357
123:123
JrId: 1613
long title: Northwestern dental research
short title: Northwest Dent Res
ISSN: 1062-0311
ISSN (Online): 
IsoAbbr: Northwest Dent Res
NlmId: 9100938
123:123
JrId: 1614
long title: Experimental physiology
short title: Exp Physiol
ISSN: 0958-0670
ISSN (Online): 1469-445X
IsoAbbr: Exp. Physiol.
NlmId: 9002940
123:123
JrId: 1615
long title: Revista. Circulo Odontologico de Rosario
short title: Rev Circul Ondontol Ros
ISSN: 0009-7357
ISSN (Online): 
IsoAbbr: Rev Circul Ondontol Ros
NlmId: 16220390R
123:123
JrId: 1616
long title: Australian and New Zealand journal of ophthalmology
short title: Aust N Z J Ophthalmol
ISSN: 0814-9763
ISSN (Online): 1440-1606
IsoAbbr: Aust N Z J Ophthalmol
NlmId: 8505423
123:123
JrId: 1617
long title: Journal of molecular recognition : JMR
short title: J Mol Recognit
ISSN: 0952-3499
ISSN (Online): 1099-1352
IsoAbbr: J. Mol. Recognit.
NlmId: 9004580
123:123
JrId: 1618
long title: Revista de la Sociedad Odontologica de La Plata
short title: Rev Soc Odontol La Plata
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Odontol La Plata
NlmId: 9506154
123:123
JrId: 1619
long title: FEMS microbiology immunology
short title: FEMS Microbiol Immunol
ISSN: 0920-8534
ISSN (Online): 
IsoAbbr: FEMS Microbiol Immunol
NlmId: 8901230
123:123
JrId: 1620
long title: FEMS microbiology reviews
short title: FEMS Microbiol Rev
ISSN: 0168-6445
ISSN (Online): 1574-6976
IsoAbbr: FEMS Microbiol. Rev.
NlmId: 8902526
123:123
JrId: 1621
long title: Yi chuan xue bao = Acta genetica Sinica
short title: Yi Chuan Xue Bao
ISSN: 0379-4172
ISSN (Online): 
IsoAbbr: Yi Chuan Xue Bao
NlmId: 7900784
123:123
JrId: 1622
long title: Health technology assessment reports
short title: Health Technol Assess Rep
ISSN: 8755-9765
ISSN (Online): 
IsoAbbr: Health Technol Assess Rep
NlmId: 8607675
123:123
JrId: 1623
long title: Healthcare informatics : the business magazine for information and communication systems
short title: Healthc Inform
ISSN: 1050-9135
ISSN (Online): 
IsoAbbr: Healthc Inform
NlmId: 9004557
123:123
JrId: 1624
long title: Skin pharmacology : the official journal of the Skin Pharmacology Society
short title: Skin Pharmacol
ISSN: 1011-0283
ISSN (Online): 
IsoAbbr: Skin Pharmacol.
NlmId: 8810069
123:123
JrId: 1625
long title: American journal of respiratory cell and molecular biology
short title: Am J Respir Cell Mol Biol
ISSN: 1044-1549
ISSN (Online): 1535-4989
IsoAbbr: Am. J. Respir. Cell Mol. Biol.
NlmId: 8917225
123:123
JrId: 1626
long title: Progress in veterinary microbiology and immunology
short title: Prog Vet Microbiol Immunol
ISSN: 0255-3686
ISSN (Online): 
IsoAbbr: Prog. Vet. Microbiol. Immunol.
NlmId: 8410145
123:123
JrId: 1627
long title: Topics in magnetic resonance imaging : TMRI
short title: Top Magn Reson Imaging
ISSN: 0899-3459
ISSN (Online): 1536-1004
IsoAbbr: Top Magn Reson Imaging
NlmId: 8913523
123:123
JrId: 1628
long title: Current opinion in cell biology
short title: Curr Opin Cell Biol
ISSN: 0955-0674
ISSN (Online): 1879-0410
IsoAbbr: Curr. Opin. Cell Biol.
NlmId: 8913428
123:123
JrId: 1629
long title: Journal of the American Society of Echocardiography : official publication of the American Society of Echocardiography
short title: J Am Soc Echocardiogr
ISSN: 0894-7317
ISSN (Online): 1097-6795
IsoAbbr: J Am Soc Echocardiogr
NlmId: 8801388
123:123
JrId: 1630
long title: Neurofibromatosis
short title: Neurofibromatosis
ISSN: 1010-5662
ISSN (Online): 
IsoAbbr: Neurofibromatosis
NlmId: 8807525
123:123
JrId: 1631
long title: Biochemistry and experimental biology
short title: Biochem Exp Biol
ISSN: 0366-0060
ISSN (Online): 
IsoAbbr: Biochem Exp Biol
NlmId: 0416171
123:123
JrId: 1632
long title: Growth factors (Chur, Switzerland)
short title: Growth Factors
ISSN: 0897-7194
ISSN (Online): 1029-2292
IsoAbbr: Growth Factors
NlmId: 9000468
123:123
JrId: 1633
long title: European journal of cardio-thoracic surgery : official journal of the European Association for Cardio-thoracic Surgery
short title: Eur J Cardiothorac Surg
ISSN: 1010-7940
ISSN (Online): 1873-734X
IsoAbbr: Eur J Cardiothorac Surg
NlmId: 8804069
123:123
JrId: 1634
long title: Experimental and clinical immunogenetics
short title: Exp Clin Immunogenet
ISSN: 0254-9670
ISSN (Online): 
IsoAbbr: Exp. Clin. Immunogenet.
NlmId: 8411714
123:123
JrId: 1635
long title: Eicosanoids
short title: Eicosanoids
ISSN: 0934-9820
ISSN (Online): 
IsoAbbr: Eicosanoids
NlmId: 8906009
123:123
JrId: 1636
long title: Neurologia (Barcelona, Spain)
short title: Neurologia
ISSN: 0213-4853
ISSN (Online): 1578-1968
IsoAbbr: Neurologia
NlmId: 9005460
123:123
JrId: 1637
long title: Acta oncologica (Stockholm, Sweden)
short title: Acta Oncol
ISSN: 0284-186X
ISSN (Online): 1651-226X
IsoAbbr: Acta Oncol
NlmId: 8709065
123:123
JrId: 1638
long title: Idengaku zasshi
short title: Jpn J Genet
ISSN: 0021-504X
ISSN (Online): 1880-5787
IsoAbbr: Jpn. J. Genet.
NlmId: 9301272
123:123
JrId: 1639
long title: Revista portuguesa de cardiologia : orgao oficial da Sociedade Portuguesa de Cardiologia = Portuguese journal of cardiology : an official journal of the Portuguese Society of Cardiology
short title: Rev Port Cardiol
ISSN: 0870-2551
ISSN (Online): 
IsoAbbr: Rev Port Cardiol
NlmId: 8710716
123:123
JrId: 1640
long title: Hoitotiede
short title: Hoitotiede
ISSN: 0786-5686
ISSN (Online): 
IsoAbbr: Hoitotiede
NlmId: 9104138
123:123
JrId: 1641
long title: Journal of public health medicine
short title: J Public Health Med
ISSN: 0957-4832
ISSN (Online): 1464-3782
IsoAbbr: J Public Health Med
NlmId: 9011205
123:123
JrId: 1642
long title: Genetic analysis, techniques and applications
short title: Genet Anal Tech Appl
ISSN: 1050-3862
ISSN (Online): 
IsoAbbr: Genet. Anal. Tech. Appl.
NlmId: 9004550
123:123
JrId: 1643
long title: Journal of esthetic dentistry
short title: J Esthet Dent
ISSN: 1040-1466
ISSN (Online): 
IsoAbbr: J Esthet Dent
NlmId: 9010411
123:123
JrId: 1644
long title: Oral-prophylaxe / Herausgeber, Verein fur Zahnhygiene e.V
short title: Oralprophylaxe
ISSN: 0724-4991
ISSN (Online): 
IsoAbbr: Oralprophylaxe
NlmId: 8402927
123:123
JrId: 1645
long title: Rogerian nursing science news : newsletter of the Society of Rogerian Scholars
short title: Rogerian Nurs Sci News
ISSN: 1050-9089
ISSN (Online): 
IsoAbbr: Rogerian Nurs Sci News
NlmId: 9005735
123:123
JrId: 1646
long title: Health estate journal : journal of the Institute of Hospital Engineering
short title: Health Estate J
ISSN: 0957-7742
ISSN (Online): 
IsoAbbr: Health Estate J
NlmId: 9004555
123:123
JrId: 1647
long title: L'Ateneo parmense. Acta bio-medica : organo della Societa di medicina e scienze naturali di Parma
short title: Ateneo Parmense Acta Biomed
ISSN: 
ISSN (Online): 
IsoAbbr: Ateneo Parmense Acta Biomed
NlmId: 8106465
123:123
JrId: 1648
long title: Australian Prosthodontic Society bulletin
short title: Aust Prosthodont Soc Bull
ISSN: 0816-4460
ISSN (Online): 
IsoAbbr: Aust Prosthodont Soc Bull
NlmId: 8609734
123:123
JrId: 1649
long title: Bordeaux chirurgical
short title: Bord Chir
ISSN: 0006-7660
ISSN (Online): 
IsoAbbr: Bord Chir
NlmId: 1260056
123:123
JrId: 1650
long title: Archiv der Pharmazie und Berichte der Deutschen Pharmazeutischen Gesellschaft
short title: Arch Pharm Ber Dtsch Pharm Ges
ISSN: 0376-0367
ISSN (Online): 
IsoAbbr: Arch Pharm Ber Dtsch Pharm Ges
NlmId: 0340675
123:123
JrId: 1651
long title: American journal of physiologic imaging
short title: Am J Physiol Imaging
ISSN: 0885-8276
ISSN (Online): 
IsoAbbr: Am J Physiol Imaging
NlmId: 8610225
123:123
JrId: 1652
long title: Acta paediatrica Hungarica
short title: Acta Paediatr Hung
ISSN: 0001-6527
ISSN (Online): 
IsoAbbr: Acta Paediatr Hung
NlmId: 8307729
123:123
JrId: 1653
long title: Acta pathologica et microbiologica Scandinavica. Section B: Microbiology and immunology
short title: Acta Pathol Microbiol Scand B Microbiol Immunol
ISSN: 0365-5571
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Scand B Microbiol Immunol
NlmId: 7508470
123:123
JrId: 1654
long title: Australian prosthodontic journal / Australian Prosthodontic Society
short title: Aust Prosthodont J
ISSN: 0819-0887
ISSN (Online): 
IsoAbbr: Aust Prosthodont J
NlmId: 8803700
123:123
JrId: 1655
long title: Bordeaux medical
short title: Bord Med
ISSN: 0021-7867
ISSN (Online): 
IsoAbbr: Bord Med
NlmId: 0134233
123:123
JrId: 1656
long title: American journal of preventive medicine
short title: Am J Prev Med
ISSN: 0749-3797
ISSN (Online): 1873-2607
IsoAbbr: Am J Prev Med
NlmId: 8704773
123:123
JrId: 1657
long title: Annales de l'Institut Pasteur. Microbiology
short title: Ann Inst Pasteur Microbiol
ISSN: 0769-2609
ISSN (Online): 
IsoAbbr: Ann. Inst. Pasteur Microbiol.
NlmId: 8701984
123:123
JrId: 1658
long title: Applied pathology
short title: Appl Pathol
ISSN: 0252-1172
ISSN (Online): 
IsoAbbr: Appl Pathol
NlmId: 8308921
123:123
JrId: 1659
long title: Seminars in ultrasound, CT, and MR
short title: Semin Ultrasound CT MR
ISSN: 0887-2171
ISSN (Online): 1558-5034
IsoAbbr: Semin. Ultrasound CT MR
NlmId: 8504689
123:123
JrId: 1660
long title: Biochemical medicine and metabolic biology
short title: Biochem Med Metab Biol
ISSN: 0885-4505
ISSN (Online): 1557-7651
IsoAbbr: Biochem. Med. Metab. Biol.
NlmId: 8605718
123:123
JrId: 1661
long title: Borden's review of nutrition research
short title: Bordens Rev Nutr Res
ISSN: 0006-7679
ISSN (Online): 
IsoAbbr: Bordens Rev Nutr Res
NlmId: 7513569
123:123
JrId: 1662
long title: Acta otorrinolaringologica espanola
short title: Acta Otorrinolaringol Esp
ISSN: 0001-6519
ISSN (Online): 1988-3013
IsoAbbr: Acta Otorrinolaringol Esp
NlmId: 14540260R
123:123
JrId: 1663
long title: Annales de l'Institut Pasteur. Virology
short title: Ann Inst Pasteur Virol
ISSN: 0769-2617
ISSN (Online): 
IsoAbbr: Ann. Inst. Pasteur Virol.
NlmId: 8702442
123:123
JrId: 1664
long title: No to hattatsu. Brain and development
short title: No To Hattatsu
ISSN: 0029-0831
ISSN (Online): 1884-7668
IsoAbbr: No To Hattatsu
NlmId: 0215224
123:123
JrId: 1665
long title: Zhonghua er bi yan hou ke za zhi
short title: Zhonghua Er Bi Yan Hou Ke Za Zhi
ISSN: 0412-3948
ISSN (Online): 
IsoAbbr: Zhonghua Er Bi Yan Hou Ke Za Zhi
NlmId: 16210350R
123:123
JrId: 1666
long title: Clinics in diagnostic ultrasound
short title: Clin Diagn Ultrasound
ISSN: 0193-743X
ISSN (Online): 
IsoAbbr: Clin Diagn Ultrasound
NlmId: 7904770
123:123
JrId: 1667
long title: APMIS. Supplementum
short title: APMIS Suppl
ISSN: 0903-465X
ISSN (Online): 1600-5503
IsoAbbr: APMIS Suppl.
NlmId: 8812090
123:123
JrId: 1668
long title: Official publication. Dental Hygienists' Association of the State of New York
short title: Off Publ Dent Hyg Assoc State N Y
ISSN: 0011-8621
ISSN (Online): 
IsoAbbr: Off Publ Dent Hyg Assoc State N Y
NlmId: 16520390R
123:123
JrId: 1669
long title: California hospitals
short title: Calif Hosp
ISSN: 0896-2766
ISSN (Online): 
IsoAbbr: Calif Hosp
NlmId: 9015215
123:123
JrId: 1670
long title: Journal of experimental pathology (Oxford, England)
short title: J Exp Pathol (Oxford)
ISSN: 0958-4625
ISSN (Online): 
IsoAbbr: J Exp Pathol (Oxford)
NlmId: 9004579
123:123
JrId: 1671
long title: Rhinology. Supplement
short title: Rhinol Suppl
ISSN: 1013-0047
ISSN (Online): 
IsoAbbr: Rhinol. Suppl.
NlmId: 9004674
123:123
JrId: 1672
long title: NIH guide for grants and contracts / U.S. Department of Health, Education, and Welfare
short title: NIH Guide Grants Contracts
ISSN: 1050-9364
ISSN (Online): 
IsoAbbr: NIH Guide Grants Contracts
NlmId: 9004625
123:123
JrId: 1673
long title: Human & experimental toxicology
short title: Hum Exp Toxicol
ISSN: 0960-3271
ISSN (Online): 1477-0903
IsoAbbr: Hum Exp Toxicol
NlmId: 9004560
123:123
JrId: 1674
long title: Grudnaia i serdechno-sosudistaia khirurgiia / Ministerstvo zdravookhraneniia SSSR [i] Vsesoiuznoe nauchnoe obshchestvo khirurgov
short title: Grud Serdechnososudistaia Khir
ISSN: 0236-2791
ISSN (Online): 
IsoAbbr: Grud Serdechnososudistaia Khir
NlmId: 9004552
123:123
JrId: 1675
long title: Journal of dentistry for children
short title: J Dent Child
ISSN: 0022-0353
ISSN (Online): 
IsoAbbr: J Dent Child
NlmId: 0150034
123:123
JrId: 1676
long title: The Journal of experimental zoology. Supplement : published under auspices of the American Society of Zoologists and the Division of Comparative Physiology and Biochemistry / the Wistar Institute of Anatomy and Biology
short title: J Exp Zool Suppl
ISSN: 1059-8324
ISSN (Online): 
IsoAbbr: J Exp Zool Suppl
NlmId: 9005420
123:123
JrId: 1677
long title: Bulletin Of The Contra Costa Dental Society
short title: Bull Contra Costa Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Contra Costa Dent Soc
NlmId: 9884678
123:123
JrId: 1678
long title: Journal / Contra Costa Dental Society
short title: J Contra Costa Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Contra Costa Dent Soc
NlmId: 9883807
123:123
JrId: 1679
long title: Minerva ortognatodontica
short title: Minerva Ortognatod
ISSN: 0394-168X
ISSN (Online): 1827-1693
IsoAbbr: Minerva Ortognatod
NlmId: 8809304
123:123
JrId: 1680
long title: Dentessence
short title: Dentessence
ISSN: 0957-378X
ISSN (Online): 
IsoAbbr: Dentessence
NlmId: 9012823
123:123
JrId: 1681
long title: No to shinkei = Brain and nerve
short title: No To Shinkei
ISSN: 0006-8969
ISSN (Online): 
IsoAbbr: No To Shinkei
NlmId: 0413550
123:123
JrId: 1682
long title: Advances in second messenger and phosphoprotein research
short title: Adv Second Messenger Phosphoprotein Res
ISSN: 1040-7952
ISSN (Online): 
IsoAbbr: Adv. Second Messenger Phosphoprotein Res.
NlmId: 8807408
123:123
JrId: 1683
long title: Tannlaeknabladid : blad tannlaeknafelags Islands = Icelandic dental journal
short title: Tannlaeknabladid
ISSN: 1018-7138
ISSN (Online): 
IsoAbbr: Tannlaeknabladid
NlmId: 9100592
123:123
JrId: 1684
long title: Annual review of cell biology
short title: Annu Rev Cell Biol
ISSN: 0743-4634
ISSN (Online): 
IsoAbbr: Annu. Rev. Cell Biol.
NlmId: 8602195
123:123
JrId: 1685
long title: Architecture (Washington, D.C.)
short title: Architecture
ISSN: 0746-0554
ISSN (Online): 
IsoAbbr: Architecture
NlmId: 9880305
123:123
JrId: 1687
long title: Avances en periodoncia
short title: Av Periodoncia
ISSN: 1130-1457
ISSN (Online): 
IsoAbbr: Av Periodoncia
NlmId: 9114922
123:123
JrId: 1688
long title: HRMagazine : on human resource management
short title: HRMAGAZINE
ISSN: 1047-3149
ISSN (Online): 
IsoAbbr: HRMAGAZINE
NlmId: 9011800
123:123
JrId: 1689
long title: The British journal of general practice : the journal of the Royal College of General Practitioners
short title: Br J Gen Pract
ISSN: 0960-1643
ISSN (Online): 1478-5242
IsoAbbr: Br J Gen Pract
NlmId: 9005323
123:123
JrId: 1690
long title: Lasers in surgery and medicine. Supplement
short title: Lasers Surg Med Suppl
ISSN: 1050-9267
ISSN (Online): 
IsoAbbr: Lasers Surg Med Suppl
NlmId: 9005665
123:123
JrId: 1691
long title: Annual review of nutrition
short title: Annu Rev Nutr
ISSN: 0199-9885
ISSN (Online): 1545-4312
IsoAbbr: Annu. Rev. Nutr.
NlmId: 8209988
123:123
JrId: 1692
long title: Archives of histology and cytology
short title: Arch Histol Cytol
ISSN: 0914-9465
ISSN (Online): 1349-1717
IsoAbbr: Arch. Histol. Cytol.
NlmId: 8806082
123:123
JrId: 1693
long title: Journal of paediatrics and child health
short title: J Paediatr Child Health
ISSN: 1034-4810
ISSN (Online): 1440-1754
IsoAbbr: J Paediatr Child Health
NlmId: 9005421
123:123
JrId: 1694
long title: Bulletin du cancer. Radiotherapie : journal de la Societe francaise du cancer : organe de la societe francaise de radiotherapie oncologique
short title: Bull Cancer Radiother
ISSN: 0924-4212
ISSN (Online): 
IsoAbbr: Bull Cancer Radiother
NlmId: 9005324
123:123
JrId: 1695
long title: Annual review of nursing research
short title: Annu Rev Nurs Res
ISSN: 0739-6686
ISSN (Online): 
IsoAbbr: Annu Rev Nurs Res
NlmId: 8406387
123:123
JrId: 1696
long title: AIDS research and human retroviruses
short title: AIDS Res Hum Retroviruses
ISSN: 0889-2229
ISSN (Online): 1931-8405
IsoAbbr: AIDS Res. Hum. Retroviruses
NlmId: 8709376
123:123
JrId: 1697
long title: European journal of cancer (Oxford, England : 1990)
short title: Eur J Cancer
ISSN: 0959-8049
ISSN (Online): 1879-0852
IsoAbbr: Eur. J. Cancer
NlmId: 9005373
123:123
JrId: 1698
long title: Revista espanola de enfermedades digestivas : organo oficial de la Sociedad Espanola de Patologia Digestiva
short title: Rev Esp Enferm Dig
ISSN: 1130-0108
ISSN (Online): 
IsoAbbr: Rev Esp Enferm Dig
NlmId: 9007566
123:123
JrId: 1699
long title: Today's FDA : official monthly journal of the Florida Dental Association
short title: Todays FDA
ISSN: 1048-5317
ISSN (Online): 
IsoAbbr: Todays FDA
NlmId: 9012957
123:123
JrId: 1700
long title: Nursing diagnosis : ND : the official journal of the North American Nursing Diagnosis Association
short title: Nurs Diagn
ISSN: 1046-7459
ISSN (Online): 
IsoAbbr: Nurs Diagn
NlmId: 9101481
123:123
JrId: 1701
long title: ASAIO transactions / American Society for Artificial Internal Organs
short title: ASAIO Trans
ISSN: 0889-7190
ISSN (Online): 
IsoAbbr: ASAIO Trans
NlmId: 8611947
123:123
JrId: 1702
long title: Annali Sclavo. Collana monografica
short title: Ann Sclavo Collana Monogr
ISSN: 0003-472X
ISSN (Online): 
IsoAbbr: Ann Sclavo Collana Monogr
NlmId: 8701688
123:123
JrId: 1703
long title: Journal of the American Academy of Nurse Practitioners
short title: J Am Acad Nurse Pract
ISSN: 1041-2972
ISSN (Online): 1745-7599
IsoAbbr: J Am Acad Nurse Pract
NlmId: 8916634
123:123
JrId: 1705
long title: Asia-Pacific journal of public health / Asia-Pacific Academic Consortium for Public Health
short title: Asia Pac J Public Health
ISSN: 1010-5395
ISSN (Online): 1941-2479
IsoAbbr: Asia Pac J Public Health
NlmId: 8708538
123:123
JrId: 1706
long title: Revista de actualidad odontoestomatologica espanola : boletin de informacion, del Ilustre Consejo General de Colegios de Odontologos y Estomatologos de Espana
short title: Rev Actual Odontoestomatol Esp
ISSN: 0212-9701
ISSN (Online): 
IsoAbbr: Rev Actual Odontoestomatol Esp
NlmId: 9007565
123:123
JrId: 1707
long title: Health libraries review
short title: Health Libr Rev
ISSN: 0265-6647
ISSN (Online): 1365-2532
IsoAbbr: Health Libr Rev
NlmId: 8607228
123:123
JrId: 1708
long title: Australian Society Of Prosthodontists Bulletin
short title: Aust Soc Prosthodontists Bull
ISSN: 0816-8261
ISSN (Online): 
IsoAbbr: Aust Soc Prosthodontists Bull
NlmId: 9880197
123:123
JrId: 1710
long title: Bone
short title: Bone
ISSN: 8756-3282
ISSN (Online): 1873-2763
IsoAbbr: Bone
NlmId: 8504048
123:123
JrId: 1711
long title: Acta socio-medica Scandinavica. Supplement
short title: Acta Sociomed Scand Suppl
ISSN: 0301-7664
ISSN (Online): 
IsoAbbr: Acta Sociomed Scand Suppl
NlmId: 0414076
123:123
JrId: 1712
long title: British dental journal
short title: Br Dent J
ISSN: 0007-0610
ISSN (Online): 1476-5373
IsoAbbr: Br Dent J
NlmId: 7513219
123:123
JrId: 1713
long title: Archives of orthopaedic and trauma surgery
short title: Arch Orthop Trauma Surg
ISSN: 0936-8051
ISSN (Online): 1434-3916
IsoAbbr: Arch Orthop Trauma Surg
NlmId: 9011043
123:123
JrId: 1714
long title: Cytotechnology
short title: Cytotechnology
ISSN: 0920-9069
ISSN (Online): 1573-0778
IsoAbbr: Cytotechnology
NlmId: 8807027
123:123
JrId: 1715
long title: Genetic engineering
short title: Genet Eng (N Y)
ISSN: 0196-3716
ISSN (Online): 
IsoAbbr: Genet. Eng. (N.Y.)
NlmId: 7907340
123:123
JrId: 1716
long title: Series on nursing administration
short title: Ser Nurs Adm
ISSN: 0895-4364
ISSN (Online): 
IsoAbbr: Ser Nurs Adm
NlmId: 8805715
123:123
JrId: 1717
long title: West of England medical journal
short title: West Engl Med J
ISSN: 0960-6440
ISSN (Online): 
IsoAbbr: West Engl Med J
NlmId: 9010984
123:123
JrId: 1718
long title: Annales de chirurgie de la main et du membre superieur : organe officiel des societes de chirurgie de la main = Annals of hand and upper limb surgery
short title: Ann Chir Main Memb Super
ISSN: 1153-2424
ISSN (Online): 
IsoAbbr: Ann Chir Main Memb Super
NlmId: 9011039
123:123
JrId: 1719
long title: Acta radiologica (Stockholm, Sweden : 1987)
short title: Acta Radiol
ISSN: 0284-1851
ISSN (Online): 1600-0455
IsoAbbr: Acta Radiol
NlmId: 8706123
123:123
JrId: 1720
long title: The British dental surgery assistant
short title: Br Dent Surg Assist
ISSN: 0007-0629
ISSN (Online): 
IsoAbbr: Br Dent Surg Assist
NlmId: 0373122
123:123
JrId: 1721
long title: The American journal of hospice & palliative care
short title: Am J Hosp Palliat Care
ISSN: 1049-9091
ISSN (Online): 1938-2715
IsoAbbr: Am J Hosp Palliat Care
NlmId: 9008229
123:123
JrId: 1722
long title: Zeitschrift fur Unfallchirurgie und Versicherungsmedizin : offizielles Organ der Schweizerischen Gesellschaft fur Unfallmedizin und Berufskrankheiten = Revue de traumatologie et d'assicurologie : organe officiel de la Societe suisse de ...
short title: Z Unfallchir Versicherungsmed
ISSN: 1017-1584
ISSN (Online): 
IsoAbbr: Z Unfallchir Versicherungsmed
NlmId: 9009507
123:123
JrId: 1723
long title: Fag tidsskriftet sykepleien
short title: Fag Tidsskr Sykepleien
ISSN: 0802-9768
ISSN (Online): 
IsoAbbr: Fag Tidsskr Sykepleien
NlmId: 9008896
123:123
JrId: 1724
long title: Journalen sykepleien
short title: J Sykepleien
ISSN: 0802-9776
ISSN (Online): 
IsoAbbr: J Sykepleien
NlmId: 9008978
123:123
JrId: 1725
long title: Hospital hazardous materials management
short title: Hosp Hazard Mater Manage
ISSN: 0895-7169
ISSN (Online): 
IsoAbbr: Hosp Hazard Mater Manage
NlmId: 9008949
123:123
JrId: 1726
long title: Aspen's advisor for nurse executives
short title: Aspens Advis Nurse Exec
ISSN: 0883-9743
ISSN (Online): 
IsoAbbr: Aspens Advis Nurse Exec
NlmId: 8607450
123:123
JrId: 1727
long title: Acta chemica Scandinavica (Copenhagen, Denmark : 1989)
short title: Acta Chem Scand
ISSN: 0904-213X
ISSN (Online): 
IsoAbbr: Acta Chem. Scand.
NlmId: 9012772
123:123
JrId: 1728
long title: Revista da Faculdade de Odontologia da FZL
short title: Rev Faculdade Odontol FZL
ISSN: 0103-4391
ISSN (Online): 
IsoAbbr: Rev Faculdade Odontol FZL
NlmId: 9010532
123:123
JrId: 1729
long title: Journal of the National Cancer Institute. Monographs
short title: J Natl Cancer Inst Monogr
ISSN: 1052-6773
ISSN (Online): 1745-6614
IsoAbbr: J. Natl. Cancer Inst. Monographs
NlmId: 9011255
123:123
JrId: 1730
long title: British heart journal
short title: Br Heart J
ISSN: 0007-0769
ISSN (Online): 
IsoAbbr: Br Heart J
NlmId: 0370634
123:123
JrId: 1731
long title: Revista de la Facultad de Odontologia Universidad de Antioquia
short title: Rev Fac Odontol Univ Antioq
ISSN: 0121-246X
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Univ Antioq
NlmId: 9884874
123:123
JrId: 1732
long title: AACN clinical issues in critical care nursing
short title: AACN Clin Issues Crit Care Nurs
ISSN: 1046-7467
ISSN (Online): 
IsoAbbr: AACN Clin Issues Crit Care Nurs
NlmId: 9009969
123:123
JrId: 1733
long title: Microbiological sciences
short title: Microbiol Sci
ISSN: 0265-1351
ISSN (Online): 
IsoAbbr: Microbiol. Sci.
NlmId: 8510101
123:123
JrId: 1734
long title: Annals of nuclear medicine
short title: Ann Nucl Med
ISSN: 0914-7187
ISSN (Online): 1864-6433
IsoAbbr: Ann Nucl Med
NlmId: 8913398
123:123
JrId: 1735
long title: Biological trace element research
short title: Biol Trace Elem Res
ISSN: 0163-4984
ISSN (Online): 1559-0720
IsoAbbr: Biol Trace Elem Res
NlmId: 7911509
123:123
JrId: 1736
long title: Biology of metals
short title: Biol Met
ISSN: 0933-5854
ISSN (Online): 
IsoAbbr: Biol Met
NlmId: 8915662
123:123
JrId: 1737
long title: Biotherapy (Dordrecht, Netherlands)
short title: Biotherapy
ISSN: 0921-299X
ISSN (Online): 
IsoAbbr: Biotherapy
NlmId: 8903031
123:123
JrId: 1738
long title: Brain topography
short title: Brain Topogr
ISSN: 0896-0267
ISSN (Online): 1573-6792
IsoAbbr: Brain Topogr
NlmId: 8903034
123:123
JrId: 1739
long title: Cancer cells (Cold Spring Harbor, N.Y. : 1989)
short title: Cancer Cells
ISSN: 1042-2196
ISSN (Online): 
IsoAbbr: Cancer Cells
NlmId: 9000382
123:123
JrId: 1740
long title: Cancer chemotherapy and biological response modifiers
short title: Cancer Chemother Biol Response Modif
ISSN: 0921-4410
ISSN (Online): 
IsoAbbr: Cancer Chemother Biol Response Modif
NlmId: 8812385
123:123
JrId: 1741
long title: Cancer communications
short title: Cancer Commun
ISSN: 0955-3541
ISSN (Online): 
IsoAbbr: Cancer Commun.
NlmId: 8916730
123:123
JrId: 1742
long title: The British journal of addiction to alcohol and other drugs
short title: Br J Addict Alcohol Other Drugs
ISSN: 0007-0890
ISSN (Online): 
IsoAbbr: Br J Addict Alcohol Other Drugs
NlmId: 0372671
123:123
JrId: 1743
long title: British journal of clinical pharmacology
short title: Br J Clin Pharmacol
ISSN: 0306-5251
ISSN (Online): 1365-2125
IsoAbbr: Br J Clin Pharmacol
NlmId: 7503323
123:123
JrId: 1744
long title: Dermatology nursing / Dermatology Nurses' Association
short title: Dermatol Nurs
ISSN: 1060-3441
ISSN (Online): 
IsoAbbr: Dermatol Nurs
NlmId: 9011113
123:123
JrId: 1745
long title: Circulo Odontologico De San Martin Y Tres De Febrero
short title: Circ Odontol San Martin Tres Febr
ISSN: 
ISSN (Online): 
IsoAbbr: Circ Odontol San Martin Tres Febr
NlmId: 9884920
123:123
JrId: 1746
long title: Journal of structural biology
short title: J Struct Biol
ISSN: 1047-8477
ISSN (Online): 1095-8657
IsoAbbr: J. Struct. Biol.
NlmId: 9011206
123:123
JrId: 1750
long title: Orthodontike epitheorese : epiotemoniko periodiko tes Orthodontikes Etaireias tes Ellados / OEE
short title: Orthod Epitheorese
ISSN: 1105-204X
ISSN (Online): 
IsoAbbr: Orthod. Epitheor.
NlmId: 9108787
123:123
JrId: 1751
long title: NAACOG's clinical issues in perinatal and women's health nursing
short title: NAACOGS Clin Issu Perinat Womens Health Nurs
ISSN: 1046-7475
ISSN (Online): 
IsoAbbr: NAACOGS Clin Issu Perinat Womens Health Nurs
NlmId: 9010476
123:123
JrId: 1752
long title: Le Journal CANNT = CANNT journal : the journal of the Canadian Association of Nephrology Nurses and Technicians
short title: J CANNT
ISSN: 1483-698X
ISSN (Online): 
IsoAbbr: J CANNT
NlmId: 9013563
123:123
JrId: 1753
long title: Geographia medica. Supplement = Geographia medica. Sonderband
short title: Geogr Med Suppl
ISSN: 0866-4323
ISSN (Online): 
IsoAbbr: Geogr Med Suppl
NlmId: 9011764
123:123
JrId: 1754
long title: British journal of anaesthesia
short title: Br J Anaesth
ISSN: 0007-0912
ISSN (Online): 1471-6771
IsoAbbr: Br J Anaesth
NlmId: 0372541
123:123
JrId: 1756
long title: BJR supplement / BIR
short title: BJR Suppl
ISSN: 0961-2653
ISSN (Online): 
IsoAbbr: BJR Suppl
NlmId: 9011426
123:123
JrId: 1757
long title: AD nurse
short title: AD Nurse
ISSN: 0887-2198
ISSN (Online): 
IsoAbbr: AD Nurse
NlmId: 8704179
123:123
JrId: 1759
long title: European journal of morphology
short title: Eur J Morphol
ISSN: 0924-3860
ISSN (Online): 1744-4241
IsoAbbr: Eur J Morphol
NlmId: 9011462
123:123
JrId: 1760
long title: Nursing standard (Royal College of Nursing (Great Britain) : 1987). Special supplement
short title: Nurs Stand Spec Suppl
ISSN: 0963-522X
ISSN (Online): 
IsoAbbr: Nurs Stand Spec Suppl
NlmId: 9012905
123:123
JrId: 1761
long title: Advances in dermatology
short title: Adv Dermatol
ISSN: 0882-0880
ISSN (Online): 1878-0431
IsoAbbr: Adv Dermatol
NlmId: 8606032
123:123
JrId: 1762
long title: AIDS education and prevention : official publication of the International Society for AIDS Education
short title: AIDS Educ Prev
ISSN: 0899-9546
ISSN (Online): 1943-2755
IsoAbbr: AIDS Educ Prev
NlmId: 9002873
123:123
JrId: 1763
long title: Annali italiani di medicina interna : organo ufficiale della Societa italiana di medicina interna
short title: Ann Ital Med Int
ISSN: 0393-9340
ISSN (Online): 
IsoAbbr: Ann. Ital. Med. Int.
NlmId: 8806705
123:123
JrId: 1764
long title: The International journal of developmental biology
short title: Int J Dev Biol
ISSN: 0214-6282
ISSN (Online): 1696-3547
IsoAbbr: Int. J. Dev. Biol.
NlmId: 8917470
123:123
JrId: 1765
long title: British journal of cancer
short title: Br J Cancer
ISSN: 0007-0920
ISSN (Online): 1532-1827
IsoAbbr: Br. J. Cancer
NlmId: 0370635
123:123
JrId: 1766
long title: The British journal of cancer. Supplement
short title: Br J Cancer Suppl
ISSN: 0306-9443
ISSN (Online): 
IsoAbbr: Br. J. Cancer Suppl.
NlmId: 7506975
123:123
JrId: 1767
long title: Magnetic resonance quarterly
short title: Magn Reson Q
ISSN: 0899-9422
ISSN (Online): 
IsoAbbr: Magn Reson Q
NlmId: 8910769
123:123
JrId: 1768
long title: Cancer treatment and research
short title: Cancer Treat Res
ISSN: 0927-3042
ISSN (Online): 
IsoAbbr: Cancer Treat. Res.
NlmId: 8008541
123:123
JrId: 1769
long title: Cellular signalling
short title: Cell Signal
ISSN: 0898-6568
ISSN (Online): 1873-3913
IsoAbbr: Cell. Signal.
NlmId: 8904683
123:123
JrId: 1770
long title: Cerebrovascular and brain metabolism reviews
short title: Cerebrovasc Brain Metab Rev
ISSN: 1040-8827
ISSN (Online): 
IsoAbbr: Cerebrovasc Brain Metab Rev
NlmId: 8910172
123:123
JrId: 1771
long title: Chirality
short title: Chirality
ISSN: 0899-0042
ISSN (Online): 1520-636X
IsoAbbr: Chirality
NlmId: 8914261
123:123
JrId: 1772
long title: Cirugia pediatrica : organo oficial de la Sociedad Espanola de Cirugia Pediatrica
short title: Cir Pediatr
ISSN: 0214-1221
ISSN (Online): 
IsoAbbr: Cir Pediatr
NlmId: 8900492
123:123
JrId: 1773
long title: Current opinion in radiology
short title: Curr Opin Radiol
ISSN: 1040-869X
ISSN (Online): 
IsoAbbr: Curr Opin Radiol
NlmId: 9000037
123:123
JrId: 1774
long title: Current opinion in rheumatology
short title: Curr Opin Rheumatol
ISSN: 1040-8711
ISSN (Online): 1531-6963
IsoAbbr: Curr Opin Rheumatol
NlmId: 9000851
123:123
JrId: 1775
long title: Epidemiological bulletin
short title: Epidemiol Bull
ISSN: 0256-1859
ISSN (Online): 
IsoAbbr: Epidemiol Bull
NlmId: 8011598
123:123
JrId: 1776
long title: Il Giornale di chirurgia
short title: G Chir
ISSN: 0391-9005
ISSN (Online): 
IsoAbbr: G Chir
NlmId: 9011768
123:123
JrId: 1777
long title: International journal of food microbiology
short title: Int J Food Microbiol
ISSN: 0168-1605
ISSN (Online): 1879-3460
IsoAbbr: Int. J. Food Microbiol.
NlmId: 8412849
123:123
JrId: 1778
long title: The British journal of clinical practice
short title: Br J Clin Pract
ISSN: 0007-0947
ISSN (Online): 
IsoAbbr: Br J Clin Pract
NlmId: 0372546
123:123
JrId: 1779
long title: British journal of clinical practice. Supplement
short title: Br J Clin Pract Suppl
ISSN: 0262-8767
ISSN (Online): 
IsoAbbr: Br J Clin Pract Suppl
NlmId: 8007786
123:123
JrId: 1780
long title: Journal of molecular neuroscience : MN
short title: J Mol Neurosci
ISSN: 0895-8696
ISSN (Online): 1559-1166
IsoAbbr: J. Mol. Neurosci.
NlmId: 9002991
123:123
JrId: 1781
long title: Magnesium research : official organ of the International Society for the Development of Research on Magnesium
short title: Magnes Res
ISSN: 0953-1424
ISSN (Online): 1952-4021
IsoAbbr: Magnes Res
NlmId: 8900948
123:123
JrId: 1782
long title: NMR in biomedicine
short title: NMR Biomed
ISSN: 0952-3480
ISSN (Online): 1099-1492
IsoAbbr: NMR Biomed
NlmId: 8915233
123:123
JrId: 1783
long title: Oncology (Williston Park, N.Y.)
short title: Oncology (Williston Park)
ISSN: 0890-9091
ISSN (Online): 
IsoAbbr: Oncology (Williston Park, N.Y.)
NlmId: 8712059
123:123
JrId: 1784
long title: Pediatric hematology and oncology
short title: Pediatr Hematol Oncol
ISSN: 0888-0018
ISSN (Online): 1521-0669
IsoAbbr: Pediatr Hematol Oncol
NlmId: 8700164
123:123
JrId: 1785
long title: Pediatric nephrology (Berlin, Germany)
short title: Pediatr Nephrol
ISSN: 0931-041X
ISSN (Online): 1432-198X
IsoAbbr: Pediatr. Nephrol.
NlmId: 8708728
123:123
JrId: 1786
long title: Annals of vascular surgery
short title: Ann Vasc Surg
ISSN: 0890-5096
ISSN (Online): 1615-5947
IsoAbbr: Ann Vasc Surg
NlmId: 8703941
123:123
JrId: 1787
long title: Regional immunology
short title: Reg Immunol
ISSN: 0896-0623
ISSN (Online): 
IsoAbbr: Reg Immunol
NlmId: 9001013
123:123
JrId: 1788
long title: Revista quirurgica espanola : RQE
short title: Rev Quir Esp
ISSN: 0210-2196
ISSN (Online): 
IsoAbbr: Rev Quir Esp
NlmId: 8205912
123:123
JrId: 1789
long title: Seminars in dermatology
short title: Semin Dermatol
ISSN: 0278-145X
ISSN (Online): 
IsoAbbr: Semin Dermatol
NlmId: 8211646
123:123
JrId: 1790
long title: Vital and health statistics. Series 5, Comparative international vital and health statistics reports
short title: Vital Health Stat 5
ISSN: 0892-8959
ISSN (Online): 
IsoAbbr: Vital Health Stat 5
NlmId: 8406579
123:123
JrId: 1791
long title: Releve epidemiologique hebdomadaire / Section d'hygiene du Secretariat de la Societe des Nations = Weekly epidemiological record / Health Section of the Secretariat of the League of Nations
short title: Wkly Epidemiol Rec
ISSN: 0049-8114
ISSN (Online): 
IsoAbbr: Wkly. Epidemiol. Rec.
NlmId: 0240017
123:123
JrId: 1792
long title: Journal of cancer education : the official journal of the American Association for Cancer Education
short title: J Cancer Educ
ISSN: 0885-8195
ISSN (Online): 1543-0154
IsoAbbr: J Cancer Educ
NlmId: 8610343
123:123
JrId: 1793
long title: The British journal of dermatology
short title: Br J Dermatol
ISSN: 0007-0963
ISSN (Online): 1365-2133
IsoAbbr: Br. J. Dermatol.
NlmId: 0004041
123:123
JrId: 1794
long title: Healthcare hazardous materials management : HHMM
short title: Healthc Hazard Mater Manage
ISSN: 1050-575X
ISSN (Online): 
IsoAbbr: Healthc Hazard Mater Manage
NlmId: 9014236
123:123
JrId: 1795
long title: International journal of experimental pathology
short title: Int J Exp Pathol
ISSN: 0959-9673
ISSN (Online): 1365-2613
IsoAbbr: Int J Exp Pathol
NlmId: 9014042
123:123
JrId: 1796
long title: International journal of protein research
short title: Int J Protein Res
ISSN: 0020-7551
ISSN (Online): 
IsoAbbr: Int. J. Protein Res.
NlmId: 0330421
123:123
JrId: 1797
long title: Operative dentistry. Supplement
short title: Oper Dent Suppl
ISSN: 0163-3473
ISSN (Online): 
IsoAbbr: Oper Dent Suppl
NlmId: 7805058
123:123
JrId: 1798
long title: Journal of vascular nursing : official publication of the Society for Peripheral Vascular Nursing
short title: J Vasc Nurs
ISSN: 1062-0303
ISSN (Online): 1532-6578
IsoAbbr: J Vasc Nurs
NlmId: 9014475
123:123
JrId: 1799
long title: Endodoncia (Madrid, Spain)
short title: Endodoncia
ISSN: 1130-9903
ISSN (Online): 
IsoAbbr: Endodoncia
NlmId: 9103345
123:123
JrId: 1800
long title: Magnetic resonance annual
short title: Magn Reson Annu
ISSN: 8756-9787
ISSN (Online): 
IsoAbbr: Magn Reson Annu
NlmId: 8409187
123:123
JrId: 1801
long title: Tierarztliche Praxis. Supplement
short title: Tierarztl Prax Suppl
ISSN: 0930-6447
ISSN (Online): 
IsoAbbr: Tierarztl Prax Suppl
NlmId: 9012743
123:123
JrId: 1802
long title: The Academic nurse : the journal of the Columbia University School of Nursing
short title: Acad Nurse
ISSN: 1062-0249
ISSN (Online): 
IsoAbbr: Acad Nurse
NlmId: 9114562
123:123
JrId: 1803
long title: British journal of diseases of the chest
short title: Br J Dis Chest
ISSN: 0007-0971
ISSN (Online): 
IsoAbbr: Br J Dis Chest
NlmId: 7511123
123:123
JrId: 1804
long title: Nursing standard (Royal College of Nursing (Great Britain) : 1987)
short title: Nurs Stand
ISSN: 0029-6570
ISSN (Online): 
IsoAbbr: Nurs Stand
NlmId: 9012906
123:123
JrId: 1805
long title: The British journal of disorders of communication
short title: Br J Disord Commun
ISSN: 0007-098X
ISSN (Online): 
IsoAbbr: Br J Disord Commun
NlmId: 0052704
123:123
JrId: 1806
long title: Nurse managers' bookshelf
short title: Nurse Managers Bookshelf
ISSN: 
ISSN (Online): 
IsoAbbr: Nurse Managers Bookshelf
NlmId: 9009036
123:123
JrId: 1807
long title: The British journal of educational psychology
short title: Br J Educ Psychol
ISSN: 0007-0998
ISSN (Online): 2044-8279
IsoAbbr: Br J Educ Psychol
NlmId: 0370636
123:123
JrId: 1808
long title: International journal of systematic bacteriology
short title: Int J Syst Bacteriol
ISSN: 0020-7713
ISSN (Online): 
IsoAbbr: Int. J. Syst. Bacteriol.
NlmId: 0042143
123:123
JrId: 1809
long title: Photodermatology, photoimmunology & photomedicine
short title: Photodermatol Photoimmunol Photomed
ISSN: 0905-4383
ISSN (Online): 1600-0781
IsoAbbr: Photodermatol Photoimmunol Photomed
NlmId: 9013641
123:123
JrId: 1810
long title: Kinderkrankenschwester : Organ der Sektion Kinderkrankenpflege / Deutsche Gesellschaft fur Sozialpadiatrie und Deutsche Gesellschaft fur Kinderheilkunde
short title: Kinderkrankenschwester
ISSN: 0723-2276
ISSN (Online): 
IsoAbbr: Kinderkrankenschwester
NlmId: 8305989
123:123
JrId: 1811
long title: Advances in health economics and health services research. Supplement
short title: Adv Health Econ Health Serv Res Suppl
ISSN: 1054-1888
ISSN (Online): 
IsoAbbr: Adv Health Econ Health Serv Res Suppl
NlmId: 9013413
123:123
JrId: 1812
long title: Sante Quebec : revue de la Corporation professionnelle des infirmieres et infirmiers auxiliaires du Quebec
short title: Sante Que
ISSN: 1180-3983
ISSN (Online): 
IsoAbbr: Sante Que
NlmId: 9014566
123:123
JrId: 1813
long title: Pediatric pulmonology. Supplement
short title: Pediatr Pulmonol Suppl
ISSN: 1054-187X
ISSN (Online): 
IsoAbbr: Pediatr Pulmonol Suppl
NlmId: 9014095
123:123
JrId: 1814
long title: British journal of experimental pathology
short title: Br J Exp Pathol
ISSN: 0007-1021
ISSN (Online): 
IsoAbbr: Br J Exp Pathol
NlmId: 0372543
123:123
JrId: 1815
long title: Romanian journal of neurology and psychiatry = Revue roumaine de neurologie et psychiatrie
short title: Rom J Neurol Psychiatry
ISSN: 1017-5644
ISSN (Online): 
IsoAbbr: Rom J Neurol Psychiatry
NlmId: 9014562
123:123
JrId: 1816
long title: Administrative management
short title: Adm Manage
ISSN: 0001-8376
ISSN (Online): 
IsoAbbr: Adm Manage
NlmId: 9875709
123:123
JrId: 1817
long title: Integrative physiological and behavioral science : the official journal of the Pavlovian Society
short title: Integr Physiol Behav Sci
ISSN: 1053-881X
ISSN (Online): 
IsoAbbr: Integr Physiol Behav Sci
NlmId: 9105843
123:123
JrId: 1818
long title: International journal of legal medicine
short title: Int J Legal Med
ISSN: 0937-9827
ISSN (Online): 1437-1596
IsoAbbr: Int. J. Legal Med.
NlmId: 9101456
123:123
JrId: 1819
long title: The Journal of steroid biochemistry and molecular biology
short title: J Steroid Biochem Mol Biol
ISSN: 0960-0760
ISSN (Online): 1879-1220
IsoAbbr: J. Steroid Biochem. Mol. Biol.
NlmId: 9015483
123:123
JrId: 1820
long title: The Journal of clinical pediatric dentistry
short title: J Clin Pediatr Dent
ISSN: 1053-4628
ISSN (Online): 1557-5268
IsoAbbr: J Clin Pediatr Dent
NlmId: 9100079
123:123
JrId: 1821
long title: Hospital patient relations report
short title: Hosp Patient Relat Rep
ISSN: 1048-4477
ISSN (Online): 
IsoAbbr: Hosp Patient Relat Rep
NlmId: 9013820
123:123
JrId: 1822
long title: British journal of haematology
short title: Br J Haematol
ISSN: 0007-1048
ISSN (Online): 1365-2141
IsoAbbr: Br. J. Haematol.
NlmId: 0372544
123:123
JrId: 1823
long title: Hospital revenue report
short title: Hosp Revenue Rep
ISSN: 1052-8733
ISSN (Online): 
IsoAbbr: Hosp Revenue Rep
NlmId: 9014460
123:123
JrId: 1824
long title: Pediatric neurosurgery
short title: Pediatr Neurosurg
ISSN: 1016-2291
ISSN (Online): 1423-0305
IsoAbbr: Pediatr Neurosurg
NlmId: 9114967
123:123
JrId: 1825
long title: Mechanisms of development
short title: Mech Dev
ISSN: 0925-4773
ISSN (Online): 1872-6356
IsoAbbr: Mech. Dev.
NlmId: 9101218
123:123
JrId: 1826
long title: Advances in pharmacology (San Diego, Calif.)
short title: Adv Pharmacol
ISSN: 1054-3589
ISSN (Online): 1557-8925
IsoAbbr: Adv. Pharmacol.
NlmId: 9015397
123:123
JrId: 1827
long title: Odontologia practica
short title: Odontol Pract
ISSN: 0905-2070
ISSN (Online): 
IsoAbbr: Odontol Pract
NlmId: 9107588
123:123
JrId: 1828
long title: Revue roumaine de virologie (Bucharest, Romania : 1990)
short title: Rev Roum Virol
ISSN: 1018-0532
ISSN (Online): 
IsoAbbr: Rev Roum Virol
NlmId: 9100120
123:123
JrId: 1829
long title: Axone (Dartmouth, N.S.)
short title: Axone
ISSN: 0834-7824
ISSN (Online): 
IsoAbbr: Axone
NlmId: 8804393
123:123
JrId: 1830
long title: British journal of industrial medicine
short title: Br J Ind Med
ISSN: 0007-1072
ISSN (Online): 
IsoAbbr: Br J Ind Med
NlmId: 0370637
123:123
JrId: 1831
long title: Advertising age
short title: Advert Age
ISSN: 0001-8899
ISSN (Online): 
IsoAbbr: Advert Age
NlmId: 9877308
123:123
JrId: 1832
long title: The British journal of mathematical and statistical psychology
short title: Br J Math Stat Psychol
ISSN: 0007-1102
ISSN (Online): 2044-8317
IsoAbbr: Br J Math Stat Psychol
NlmId: 0004047
123:123
JrId: 1833
long title: Refractive & corneal surgery
short title: Refract Corneal Surg
ISSN: 1042-962X
ISSN (Online): 
IsoAbbr: Refract Corneal Surg
NlmId: 8908429
123:123
JrId: 1834
long title: Human cell
short title: Hum Cell
ISSN: 0914-7470
ISSN (Online): 1749-0774
IsoAbbr: Hum. Cell
NlmId: 8912329
123:123
JrId: 1835
long title: Ophthalmic plastic and reconstructive surgery
short title: Ophthal Plast Reconstr Surg
ISSN: 0740-9303
ISSN (Online): 1537-2677
IsoAbbr: Ophthal Plast Reconstr Surg
NlmId: 8508431
123:123
JrId: 1836
long title: British journal of medical education
short title: Br J Med Educ
ISSN: 0007-1110
ISSN (Online): 
IsoAbbr: Br J Med Educ
NlmId: 7610405
123:123
JrId: 1837
long title: International immunology
short title: Int Immunol
ISSN: 0953-8178
ISSN (Online): 1460-2377
IsoAbbr: Int. Immunol.
NlmId: 8916182
123:123
JrId: 1838
long title: International journal of biological macromolecules
short title: Int J Biol Macromol
ISSN: 0141-8130
ISSN (Online): 1879-0003
IsoAbbr: Int. J. Biol. Macromol.
NlmId: 7909578
123:123
JrId: 1839
long title: Journal of biomaterials science. Polymer edition
short title: J Biomater Sci Polym Ed
ISSN: 0920-5063
ISSN (Online): 1568-5624
IsoAbbr: J Biomater Sci Polym Ed
NlmId: 9007393
123:123
JrId: 1840
long title: British journal of medical hypnotism : official organ of the British Society of Medical Hypnotists
short title: Br J Med Hypn
ISSN: 
ISSN (Online): 
IsoAbbr: Br J Med Hypn
NlmId: 9421498
123:123
JrId: 1841
long title: Journal of dermatological science
short title: J Dermatol Sci
ISSN: 0923-1811
ISSN (Online): 1873-569X
IsoAbbr: J. Dermatol. Sci.
NlmId: 9011485
123:123
JrId: 1842
long title: Realites cliniques : revue europeenne d'odontologie
short title: Real Clin
ISSN: 0999-5021
ISSN (Online): 
IsoAbbr: Real Clin
NlmId: 9100122
123:123
JrId: 1843
long title: Journal de physiologie. Supplement
short title: J Physiol Suppl (Paris)
ISSN: 0449-1939
ISSN (Online): 
IsoAbbr: J Physiol Suppl (Paris)
NlmId: 0427151
123:123
JrId: 1844
long title: AIDS clinical review
short title: AIDS Clin Rev
ISSN: 1045-2877
ISSN (Online): 
IsoAbbr: AIDS Clin Rev
NlmId: 8914235
123:123
JrId: 1845
long title: Analytical cellular pathology : the journal of the European Society for Analytical Cellular Pathology
short title: Anal Cell Pathol
ISSN: 0921-8912
ISSN (Online): 1878-3651
IsoAbbr: Anal Cell Pathol
NlmId: 8911016
123:123
JrId: 1846
long title: Annals of oncology : official journal of the European Society for Medical Oncology / ESMO
short title: Ann Oncol
ISSN: 0923-7534
ISSN (Online): 1569-8041
IsoAbbr: Ann. Oncol.
NlmId: 9007735
123:123
JrId: 1847
long title: Cardiovascular drugs and therapy / sponsored by the International Society of Cardiovascular Pharmacotherapy
short title: Cardiovasc Drugs Ther
ISSN: 0920-3206
ISSN (Online): 1573-7241
IsoAbbr: Cardiovasc Drugs Ther
NlmId: 8712220
123:123
JrId: 1848
long title: Cell growth & differentiation : the molecular biology journal of the American Association for Cancer Research
short title: Cell Growth Differ
ISSN: 1044-9523
ISSN (Online): 
IsoAbbr: Cell Growth Differ.
NlmId: 9100024
123:123
JrId: 1849
long title: Clinical oncology (Royal College of Radiologists (Great Britain))
short title: Clin Oncol (R Coll Radiol)
ISSN: 0936-6555
ISSN (Online): 1433-2981
IsoAbbr: Clin Oncol (R Coll Radiol)
NlmId: 9002902
123:123
JrId: 1850
long title: Clinical transplants
short title: Clin Transpl
ISSN: 0890-9016
ISSN (Online): 
IsoAbbr: Clin Transpl
NlmId: 8812419
123:123
JrId: 1851
long title: Frontiers of medical and biological engineering : the international journal of the Japan Society of Medical Electronics and Biological Engineering
short title: Front Med Biol Eng
ISSN: 0921-3775
ISSN (Online): 
IsoAbbr: Front Med Biol Eng
NlmId: 9011464
123:123
JrId: 1852
long title: Gene geography : a computerized bulletin on human gene frequencies
short title: Gene Geogr
ISSN: 0394-249X
ISSN (Online): 
IsoAbbr: Gene Geogr
NlmId: 9100053
123:123
JrId: 1853
long title: The British journal of medical psychology
short title: Br J Med Psychol
ISSN: 0007-1129
ISSN (Online): 
IsoAbbr: Br J Med Psychol
NlmId: 0370640
123:123
JrId: 1854
long title: HPB surgery : a world journal of hepatic, pancreatic and biliary surgery
short title: HPB Surg
ISSN: 0894-8569
ISSN (Online): 1607-8462
IsoAbbr: HPB Surg
NlmId: 9002972
123:123
JrId: 1855
long title: West African journal of medicine
short title: West Afr J Med
ISSN: 0189-160X
ISSN (Online): 
IsoAbbr: West Afr J Med
NlmId: 8301891
123:123
JrId: 1856
long title: Business week
short title: Bus Week
ISSN: 0007-7135
ISSN (Online): 
IsoAbbr: Bus Week
NlmId: 9876909
123:123
JrId: 1857
long title: Visual neuroscience
short title: Vis Neurosci
ISSN: 0952-5238
ISSN (Online): 1469-8714
IsoAbbr: Vis. Neurosci.
NlmId: 8809466
123:123
JrId: 1858
long title: Violence and victims
short title: Violence Vict
ISSN: 0886-6708
ISSN (Online): 
IsoAbbr: Violence Vict
NlmId: 8916436
123:123
JrId: 1859
long title: Thyroidology / A.P.R.I.M
short title: Thyroidology
ISSN: 
ISSN (Online): 
IsoAbbr: Thyroidology
NlmId: 9100266
123:123
JrId: 1860
long title: Genes, chromosomes & cancer
short title: Genes Chromosomes Cancer
ISSN: 1045-2257
ISSN (Online): 1098-2264
IsoAbbr: Genes Chromosomes Cancer
NlmId: 9007329
123:123
JrId: 1861
long title: Spatial vision
short title: Spat Vis
ISSN: 0169-1015
ISSN (Online): 
IsoAbbr: Spat Vis
NlmId: 8602662
123:123
JrId: 1862
long title: Schizophrenia research
short title: Schizophr Res
ISSN: 0920-9964
ISSN (Online): 1573-2509
IsoAbbr: Schizophr. Res.
NlmId: 8804207
123:123
JrId: 1863
long title: Reviews of oculomotor research
short title: Rev Oculomot Res
ISSN: 0168-8375
ISSN (Online): 
IsoAbbr: Rev Oculomot Res
NlmId: 8506449
123:123
JrId: 1864
long title: Regional anesthesia
short title: Reg Anesth
ISSN: 0146-521X
ISSN (Online): 
IsoAbbr: Reg Anesth
NlmId: 7707549
123:123
JrId: 1865
long title: Journal of immunotherapy : official journal of the Society for Biological Therapy
short title: J Immunother (1991)
ISSN: 1053-8550
ISSN (Online): 
IsoAbbr: J. Immunother.
NlmId: 9102704
123:123
JrId: 1866
long title: Arteriosclerosis and thrombosis : a journal of vascular biology / American Heart Association
short title: Arterioscler Thromb
ISSN: 1049-8834
ISSN (Online): 
IsoAbbr: Arterioscler. Thromb.
NlmId: 9101388
123:123
JrId: 1867
long title: International journal of paediatric dentistry / the British Paedodontic Society [and] the International Association of Dentistry for Children
short title: Int J Paediatr Dent
ISSN: 0960-7439
ISSN (Online): 1365-263X
IsoAbbr: Int J Paediatr Dent
NlmId: 9107511
123:123
JrId: 1868
long title: Zentralblatt fur Pathologie
short title: Zentralbl Pathol
ISSN: 0863-4106
ISSN (Online): 
IsoAbbr: Zentralbl. Pathol.
NlmId: 9105594
123:123
JrId: 1869
long title: The British journal of nutrition
short title: Br J Nutr
ISSN: 0007-1145
ISSN (Online): 1475-2662
IsoAbbr: Br. J. Nutr.
NlmId: 0372547
123:123
JrId: 1870
long title: European journal of immunogenetics : official journal of the British Society for Histocompatibility and Immunogenetics
short title: Eur J Immunogenet
ISSN: 0960-7420
ISSN (Online): 1365-2370
IsoAbbr: Eur. J. Immunogenet.
NlmId: 9106962
123:123
JrId: 1871
long title: Physiological research / Academia Scientiarum Bohemoslovaca
short title: Physiol Res
ISSN: 0862-8408
ISSN (Online): 1802-9973
IsoAbbr: Physiol Res
NlmId: 9112413
123:123
JrId: 1872
long title: Oftalmologia (Bucharest, Romania : 1990)
short title: Oftalmologia
ISSN: 1220-0875
ISSN (Online): 
IsoAbbr: Oftalmologia
NlmId: 9111247
123:123
JrId: 1873
long title: Journal of basic and clinical physiology and pharmacology
short title: J Basic Clin Physiol Pharmacol
ISSN: 0792-6855
ISSN (Online): 
IsoAbbr: J Basic Clin Physiol Pharmacol
NlmId: 9101750
123:123
JrId: 1874
long title: Journal of investigative surgery : the official journal of the Academy of Surgical Research
short title: J Invest Surg
ISSN: 0894-1939
ISSN (Online): 1521-0553
IsoAbbr: J Invest Surg
NlmId: 8809255
123:123
JrId: 1875
long title: Journal of molecular graphics
short title: J Mol Graph
ISSN: 0263-7855
ISSN (Online): 
IsoAbbr: J Mol Graph
NlmId: 9014762
123:123
JrId: 1876
long title: British journal of obstetrics and gynaecology
short title: Br J Obstet Gynaecol
ISSN: 0306-5456
ISSN (Online): 
IsoAbbr: Br J Obstet Gynaecol
NlmId: 7503752
123:123
JrId: 1877
long title: Kisaengch'unghak chapchi. The Korean journal of parasitology
short title: Kisaengchunghak Chapchi
ISSN: 
ISSN (Online): 
IsoAbbr: Kisaengchunghak Chapchi
NlmId: 0366132
123:123
JrId: 1878
long title: Lens and eye toxicity research
short title: Lens Eye Toxic Res
ISSN: 1042-6922
ISSN (Online): 
IsoAbbr: Lens Eye Toxic Res
NlmId: 8916639
123:123
JrId: 1879
long title: Bulletin of the American Society for Information Science / ASIS
short title: Bull Am Soc Inf Sci
ISSN: 0095-4403
ISSN (Online): 
IsoAbbr: Bull Am Soc Inf Sci
NlmId: 9875688
123:123
JrId: 1880
long title: The New biologist
short title: New Biol
ISSN: 1043-4674
ISSN (Online): 
IsoAbbr: New Biol.
NlmId: 9000976
123:123
JrId: 1881
long title: The Korean journal of internal medicine
short title: Korean J Intern Med
ISSN: 1226-3303
ISSN (Online): 2005-6648
IsoAbbr: Korean J. Intern. Med.
NlmId: 8712418
123:123
JrId: 1882
long title: The British journal of ophthalmology
short title: Br J Ophthalmol
ISSN: 0007-1161
ISSN (Online): 1468-2079
IsoAbbr: Br J Ophthalmol
NlmId: 0421041
123:123
JrId: 1883
long title: Deutsche Stomatologie (Berlin, Germany : 1990)
short title: Dtsch Stomatol
ISSN: 0863-4904
ISSN (Online): 
IsoAbbr: Dtsch Stomatol
NlmId: 9100497
123:123
JrId: 1884
long title: Revista ADM (Asociacion Dental Mexicana : 1988)
short title: Rev ADM
ISSN: 0001-0944
ISSN (Online): 
IsoAbbr: Rev ADM
NlmId: 9212425
123:123
JrId: 1885
long title: European journal of pediatric surgery : official journal of Austrian Association of Pediatric Surgery ... [et al] = Zeitschrift fur Kinderchirurgie
short title: Eur J Pediatr Surg
ISSN: 0939-7248
ISSN (Online): 1439-359X
IsoAbbr: Eur J Pediatr Surg
NlmId: 9105263
123:123
JrId: 1886
long title: Revista de igiena, medicina muncii, medicina sociala, bacteriologie, virusologie, parazitologie, epidemiologie, pneumoftiziologie. Pneumoftiziologie / Uniunea Societatilor de Stiinte Medicale din Romania
short title: Rev Ig Med Muncii Med Soc Bacteriol Virusol Parazitol Epidemiol Pneumoftiziol Pneumoftiziol
ISSN: 0377-5011
ISSN (Online): 
IsoAbbr: Rev Ig Med Muncii Med Soc Bacteriol Virusol Parazitol Epidemiol Pneumoftiziol Pneumoftiziol
NlmId: 9101878
123:123
JrId: 1887
long title: Aichi-Gakuin dental science
short title: Aichi Gakuin Dent Sci
ISSN: 0916-2062
ISSN (Online): 
IsoAbbr: Aichi Gakuin Dent Sci
NlmId: 9206301
123:123
JrId: 1888
long title: The British journal of oral & maxillofacial surgery
short title: Br J Oral Maxillofac Surg
ISSN: 0266-4356
ISSN (Online): 1532-1940
IsoAbbr: Br J Oral Maxillofac Surg
NlmId: 8405235
123:123
JrId: 1889
long title: The British journal of oral surgery
short title: Br J Oral Surg
ISSN: 0007-117X
ISSN (Online): 
IsoAbbr: Br J Oral Surg
NlmId: 0400651
123:123
JrId: 1890
long title: The American economic review
short title: Am Econ Rev
ISSN: 0002-8282
ISSN (Online): 
IsoAbbr: Am Econ Rev
NlmId: 14810500R
123:123
JrId: 1891
long title: British journal of orthodontics
short title: Br J Orthod
ISSN: 0301-228X
ISSN (Online): 
IsoAbbr: Br J Orthod
NlmId: 0376035
123:123
JrId: 1892
long title: Hospital ethics / American Hospital Association
short title: Hosp Ethics
ISSN: 8756-8519
ISSN (Online): 
IsoAbbr: Hosp Ethics
NlmId: 8602397
123:123
JrId: 1893
long title: Perspectives in healthcare risk management / American Society for Healthcare Risk Management of the American Hospital Association
short title: Perspect Healthc Risk Manage
ISSN: 0899-1073
ISSN (Online): 
IsoAbbr: Perspect Healthc Risk Manage
NlmId: 8905393
123:123
JrId: 1894
long title: Healthcare trends & transition
short title: Healthc Trends Transit
ISSN: 1047-7276
ISSN (Online): 
IsoAbbr: Healthc Trends Transit
NlmId: 9425861
123:123
JrId: 1895
long title: British journal of pharmacology
short title: Br J Pharmacol
ISSN: 0007-1188
ISSN (Online): 1476-5381
IsoAbbr: Br. J. Pharmacol.
NlmId: 7502536
123:123
JrId: 1896
long title: The British journal of physiological optics
short title: Br J Physiol Opt
ISSN: 0007-1218
ISSN (Online): 
IsoAbbr: Br J Physiol Opt
NlmId: 0377224
123:123
JrId: 1897
long title: British journal of plastic surgery
short title: Br J Plast Surg
ISSN: 0007-1226
ISSN (Online): 
IsoAbbr: Br J Plast Surg
NlmId: 2984714R
123:123
JrId: 1898
long title: British journal of preventive & social medicine
short title: Br J Prev Soc Med
ISSN: 0007-1242
ISSN (Online): 
IsoAbbr: Br J Prev Soc Med
NlmId: 0372672
123:123
JrId: 1899
long title: The British journal of psychiatry : the journal of mental science
short title: Br J Psychiatry
ISSN: 0007-1250
ISSN (Online): 1472-1465
IsoAbbr: Br J Psychiatry
NlmId: 0342367
123:123
JrId: 1900
long title: British journal of psychology (London, England : 1953)
short title: Br J Psychol
ISSN: 0007-1269
ISSN (Online): 
IsoAbbr: Br J Psychol
NlmId: 0373124
123:123
JrId: 1901
long title: British journal of rheumatology
short title: Br J Rheumatol
ISSN: 0263-7103
ISSN (Online): 
IsoAbbr: Br. J. Rheumatol.
NlmId: 8302415
123:123
JrId: 1902
long title: The British journal of social psychology / the British Psychological Society
short title: Br J Soc Psychol
ISSN: 0144-6665
ISSN (Online): 2044-8309
IsoAbbr: Br J Soc Psychol
NlmId: 8105534
123:123
JrId: 1903
long title: The British journal of radiology
short title: Br J Radiol
ISSN: 0007-1285
ISSN (Online): 1748-880X
IsoAbbr: Br J Radiol
NlmId: 0373125
123:123
JrId: 1904
long title: The British journal of social and clinical psychology
short title: Br J Soc Clin Psychol
ISSN: 0007-1293
ISSN (Online): 
IsoAbbr: Br J Soc Clin Psychol
NlmId: 0372552
123:123
JrId: 1905
long title: The British journal of sociology
short title: Br J Sociol
ISSN: 0007-1315
ISSN (Online): 1468-4446
IsoAbbr: Br J Sociol
NlmId: 0373126
123:123
JrId: 1906
long title: British journal of sports medicine
short title: Br J Sports Med
ISSN: 0306-3674
ISSN (Online): 1473-0480
IsoAbbr: Br J Sports Med
NlmId: 0432520
123:123
JrId: 1907
long title: The British journal of surgery
short title: Br J Surg
ISSN: 0007-1323
ISSN (Online): 1365-2168
IsoAbbr: Br J Surg
NlmId: 0372553
123:123
JrId: 1908
long title: British journal of urology
short title: Br J Urol
ISSN: 0007-1331
ISSN (Online): 
IsoAbbr: Br J Urol
NlmId: 15740090R
123:123
JrId: 1909
long title: British journal of radiology. Supplement
short title: Br J Radiol Suppl
ISSN: 0306-8854
ISSN (Online): 
IsoAbbr: Br J Radiol Suppl
NlmId: 0400650
123:123
JrId: 1910
long title: The British journal of venereal diseases
short title: Br J Vener Dis
ISSN: 0007-134X
ISSN (Online): 
IsoAbbr: Br J Vener Dis
NlmId: 0421042
123:123
JrId: 1911
long title: British medical bulletin
short title: Br Med Bull
ISSN: 0007-1420
ISSN (Online): 1471-8391
IsoAbbr: Br. Med. Bull.
NlmId: 0376542
123:123
JrId: 1912
long title: British medical journal
short title: Br Med J
ISSN: 0007-1447
ISSN (Online): 
IsoAbbr: Br Med J
NlmId: 0372673
123:123
JrId: 1913
long title: British medical journal (Clinical research ed.)
short title: Br Med J (Clin Res Ed)
ISSN: 0267-0623
ISSN (Online): 
IsoAbbr: Br Med J (Clin Res Ed)
NlmId: 8302911
123:123
JrId: 1914
long title: British poultry science
short title: Br Poult Sci
ISSN: 0007-1668
ISSN (Online): 1466-1799
IsoAbbr: Br. Poult. Sci.
NlmId: 15740290R
123:123
JrId: 1915
long title: Federal register
short title: Fed Regist
ISSN: 0097-6326
ISSN (Online): 
IsoAbbr: Fed Regist
NlmId: 7808722
123:123
JrId: 1916
long title: The British veterinary journal
short title: Br Vet J
ISSN: 0007-1935
ISSN (Online): 
IsoAbbr: Br. Vet. J.
NlmId: 0372554
123:123
JrId: 1917
long title: Brain : a journal of neurology
short title: Brain
ISSN: 0006-8950
ISSN (Online): 1460-2156
IsoAbbr: Brain
NlmId: 0372537
123:123
JrId: 1918
long title: Brain, behavior and evolution
short title: Brain Behav Evol
ISSN: 0006-8977
ISSN (Online): 1421-9743
IsoAbbr: Brain Behav. Evol.
NlmId: 0151620
123:123
JrId: 1919
long title: Brain and language
short title: Brain Lang
ISSN: 0093-934X
ISSN (Online): 1090-2155
IsoAbbr: Brain Lang
NlmId: 7506220
123:123
JrId: 1920
long title: Brain research
short title: Brain Res
ISSN: 0006-8993
ISSN (Online): 1872-6240
IsoAbbr: Brain Res.
NlmId: 0045503
123:123
JrId: 1921
long title: Brain research bulletin
short title: Brain Res Bull
ISSN: 0361-9230
ISSN (Online): 1873-2747
IsoAbbr: Brain Res. Bull.
NlmId: 7605818
123:123
JrId: 1922
long title: Bratislavske lekarske listy
short title: Bratisl Lek Listy
ISSN: 0006-9248
ISSN (Online): 
IsoAbbr: Bratisl Lek Listy
NlmId: 0065324
123:123
JrId: 1923
long title: Bristol medico-chirurgical journal (1963)
short title: Bristol Med Chir J
ISSN: 0308-6356
ISSN (Online): 
IsoAbbr: Bristol Med Chir J
NlmId: 0400663
123:123
JrId: 1924
long title: Les Bronches
short title: Bronches
ISSN: 0007-2222
ISSN (Online): 
IsoAbbr: Bronches
NlmId: 7700862
123:123
JrId: 1925
long title: Broncho-pneumologie
short title: Bronchopneumologie
ISSN: 0395-3904
ISSN (Online): 
IsoAbbr: Bronchopneumologie
NlmId: 7613317
123:123
JrId: 1926
long title: Brookhaven symposia in biology
short title: Brookhaven Symp Biol
ISSN: 0068-2799
ISSN (Online): 
IsoAbbr: Brookhaven Symp. Biol.
NlmId: 2984279R
123:123
JrId: 1927
long title: Bruns' Beitrage fur klinische Chirurgie
short title: Bruns Beitr Klin Chir
ISSN: 0007-2680
ISSN (Online): 
IsoAbbr: Bruns Beitr Klin Chir
NlmId: 7611943
123:123
JrId: 1928
long title: Bruxelles medical
short title: Brux Med
ISSN: 0068-3027
ISSN (Online): 
IsoAbbr: Brux Med
NlmId: 0372561
123:123
JrId: 1929
long title: BSCS pamphlets
short title: BSCS Pam
ISSN: 
ISSN (Online): 
IsoAbbr: BSCS Pam
NlmId: 15430430R
123:123
JrId: 1930
long title: National journal
short title: Natl J (Wash)
ISSN: 0360-4217
ISSN (Online): 
IsoAbbr: Natl J (Wash)
NlmId: 9876352
123:123
JrId: 1931
long title: B.T.T.A. review
short title: BTTA Rev
ISSN: 0300-9602
ISSN (Online): 
IsoAbbr: BTTA Rev
NlmId: 1273753
123:123
JrId: 1932
long title: Bucherei des Augenarztes
short title: Buch Augenarzt
ISSN: 0068-3361
ISSN (Online): 
IsoAbbr: Buch Augenarzt
NlmId: 0372556
123:123
JrId: 1933
long title: Building operating management
short title: Build Oper Manage
ISSN: 0007-3490
ISSN (Online): 
IsoAbbr: Build Oper Manage
NlmId: 9877755
123:123
JrId: 1934
long title: Bulletin de l'Academie dentaire
short title: Bull Acad Dent (Paris)
ISSN: 0339-9729
ISSN (Online): 
IsoAbbr: Bull Acad Dent (Paris)
NlmId: 7503381
123:123
JrId: 1935
long title: Building systems design
short title: Build Syst Des
ISSN: 0002-2284
ISSN (Online): 
IsoAbbr: Build Syst Des
NlmId: 9877812
123:123
JrId: 1936
long title: Bulletin of Academy of Dentistry for the Handicapped
short title: Bull Acad Dent Handicap
ISSN: 0567-6657
ISSN (Online): 
IsoAbbr: Bull Acad Dent Handicap
NlmId: 7503460
123:123
JrId: 1937
long title: Wall Street journal (Midwest ed.)
short title: Wall St J Midwest Ed
ISSN: 0163-089X
ISSN (Online): 
IsoAbbr: Wall St J Midwest Ed
NlmId: 9877745
123:123
JrId: 1938
long title: The Bulletin of the Academy of General Dentistry
short title: Bull Acad Gen Dent
ISSN: 0098-3810
ISSN (Online): 
IsoAbbr: Bull Acad Gen Dent
NlmId: 7503419
123:123
JrId: 1939
long title: Bulletin de l'Academie nationale de medecine
short title: Bull Acad Natl Med
ISSN: 0001-4079
ISSN (Online): 
IsoAbbr: Bull. Acad. Natl. Med.
NlmId: 7503383
123:123
JrId: 1940
long title: Business horizons
short title: Bus Horiz
ISSN: 0007-6813
ISSN (Online): 
IsoAbbr: Bus Horiz
NlmId: 9878134
123:123
JrId: 1942
long title: Burns, including thermal injury
short title: Burns Incl Therm Inj
ISSN: 0305-4179
ISSN (Online): 
IsoAbbr: Burns Incl Therm Inj
NlmId: 7512054
123:123
JrId: 1943
long title: Bulletin de l'Academie polonaise des sciences. Serie des sciences biologiques
short title: Bull Acad Pol Sci Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Acad Pol Sci Biol
NlmId: 7505346
123:123
JrId: 1944
long title: Bulletin de l'Academie de chirurgie dentaire
short title: Bull Acad Chir Dent (Paris)
ISSN: 0339-9710
ISSN (Online): 
IsoAbbr: Bull Acad Chir Dent (Paris)
NlmId: 7705554
123:123
JrId: 1945
long title: Business insurance
short title: Bus Insur
ISSN: 0007-6864
ISSN (Online): 
IsoAbbr: Bus Insur
NlmId: 9877801
123:123
JrId: 1946
long title: Bulletin de l'Academie royale de medecine de Belgique
short title: Bull Acad R Med Belg
ISSN: 0001-4168
ISSN (Online): 
IsoAbbr: Bull Acad R Med Belg
NlmId: 7608461
123:123
JrId: 1948
long title: Acta vitaminologica
short title: Acta Vitaminol
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Vitaminol
NlmId: 0134541
123:123
JrId: 1949
long title: Advances in veterinary science
short title: Adv Vet Sci
ISSN: 0096-7653
ISSN (Online): 
IsoAbbr: Adv Vet Sci
NlmId: 0216704
123:123
JrId: 1950
long title: Advances in food research. Supplement
short title: Adv Food Res Suppl
ISSN: 0065-2636
ISSN (Online): 
IsoAbbr: Adv Food Res Suppl
NlmId: 0221542
123:123
JrId: 1951
long title: Annals of clinical laboratory science
short title: Ann Clin Lab Sci
ISSN: 0095-8905
ISSN (Online): 
IsoAbbr: Ann Clin Lab Sci
NlmId: 0410250
123:123
JrId: 1952
long title: Bulletin de l'Academie veterinaire de France
short title: Bull Acad Vet Fr
ISSN: 0001-4192
ISSN (Online): 
IsoAbbr: Bull Acad Vet Fr
NlmId: 7503384
123:123
JrId: 1953
long title: Bulletin - American Protestant Hospital Association
short title: Bull Am Protestant Hosp Assoc
ISSN: 0003-0635
ISSN (Online): 
IsoAbbr: Bull Am Protestant Hosp Assoc
NlmId: 7505304
123:123
JrId: 1954
long title: Langenbecks Archiv fur Chirurgie. Supplement II, Verhandlungen der Deutschen Gesellschaft fur Chirurgie. Deutsche Gesellschaft fur Chirurgie. Kongress
short title: Langenbecks Arch Chir Suppl II Verh Dtsch Ges Chir
ISSN: 0173-0541
ISSN (Online): 
IsoAbbr: Langenbecks Arch Chir Suppl II Verh Dtsch Ges Chir
NlmId: 9200455
123:123
JrId: 1955
long title: Biomaterials, artificial cells, and artificial organs
short title: Biomater Artif Cells Artif Organs
ISSN: 0890-5533
ISSN (Online): 
IsoAbbr: Biomater Artif Cells Artif Organs
NlmId: 8802605
123:123
JrId: 1956
long title: Langenbecks Archiv fur Chirurgie. Supplement. Kongressband. Deutsche Gesellschaft fur Chirurgie. Kongress
short title: Langenbecks Arch Chir Suppl Kongressbd
ISSN: 0942-2854
ISSN (Online): 
IsoAbbr: Langenbecks Arch Chir Suppl Kongressbd
NlmId: 9200456
123:123
JrId: 1957
long title: Microscopy research and technique
short title: Microsc Res Tech
ISSN: 1059-910X
ISSN (Online): 1097-0029
IsoAbbr: Microsc. Res. Tech.
NlmId: 9203012
123:123
JrId: 1958
long title: Functional and developmental morphology
short title: Funct Dev Morphol
ISSN: 0862-8416
ISSN (Online): 
IsoAbbr: Funct Dev Morphol
NlmId: 9200392
123:123
JrId: 1959
long title: Acta physiologica, pharmacologica et therapeutica latinoamericana : organo de la Asociacion Latinoamericana de Ciencias Fisiologicas y [de] la Asociacion Latinoamericana de Farmacologia
short title: Acta Physiol Pharmacol Ther Latinoam
ISSN: 0327-6309
ISSN (Online): 
IsoAbbr: Acta Physiol Pharmacol Ther Latinoam
NlmId: 9200300
123:123
JrId: 1960
long title: European journal of histochemistry : EJH
short title: Eur J Histochem
ISSN: 1121-760X
ISSN (Online): 2038-8306
IsoAbbr: Eur J Histochem
NlmId: 9207930
123:123
JrId: 1961
long title: Brookings bulletin (Washington, D.C. : 1962)
short title: Brookings Bull
ISSN: 0007-229X
ISSN (Online): 
IsoAbbr: Brookings Bull
NlmId: 9876873
123:123
JrId: 1962
long title: Sairaanhoitajalehti
short title: Sairaanhoitajalehti
ISSN: 
ISSN (Online): 
IsoAbbr: Sairaanhoitajalehti
NlmId: 0102640
123:123
JrId: 1963
long title: Bulletin of the Akron Dental Society
short title: Bull Akron Dent Soc
ISSN: 0002-3701
ISSN (Online): 
IsoAbbr: Bull Akron Dent Soc
NlmId: 7503422
123:123
JrId: 1964
long title: Giornale italiano di endodonzia
short title: G Ital Endod
ISSN: 1121-4171
ISSN (Online): 
IsoAbbr: G Ital Endod
NlmId: 9201293
123:123
JrId: 1965
long title: Roumanian archives of microbiology and immunology
short title: Roum Arch Microbiol Immunol
ISSN: 1222-3891
ISSN (Online): 
IsoAbbr: Roum Arch Microbiol Immunol
NlmId: 9204717
123:123
JrId: 1966
long title: The Bulletin of the American Academy of Psychiatry and the Law
short title: Bull Am Acad Psychiatry Law
ISSN: 0091-634X
ISSN (Online): 
IsoAbbr: Bull Am Acad Psychiatry Law
NlmId: 7503424
123:123
JrId: 1967
long title: Scandinavian journal of plastic and reconstructive surgery and hand surgery. Supplementum
short title: Scand J Plast Reconstr Surg Hand Surg Suppl
ISSN: 1101-3923
ISSN (Online): 
IsoAbbr: Scand J Plast Reconstr Surg Hand Surg Suppl
NlmId: 9204339
123:123
JrId: 1968
long title: The Bulletin - American Association of Dental Editors
short title: Bull Am Assoc Dent Ed
ISSN: 0569-2555
ISSN (Online): 
IsoAbbr: Bull Am Assoc Dent Ed
NlmId: 7609222
123:123
JrId: 1969
long title: Molecular biology of the cell
short title: Mol Biol Cell
ISSN: 1059-1524
ISSN (Online): 1939-4586
IsoAbbr: Mol. Biol. Cell
NlmId: 9201390
123:123
JrId: 1970
long title: Bioethics quarterly
short title: Bioethics Q
ISSN: 0163-9803
ISSN (Online): 
IsoAbbr: Bioethics Q
NlmId: 8008852
123:123
JrId: 1971
long title: Bulletin - American Association of Hospital Dentists
short title: Bull Am Assoc Hosp Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Am Assoc Hosp Dent
NlmId: 7505302
123:123
JrId: 1972
long title: Bulletin of the American College of Nurse-Midwives
short title: Bull Am Coll Nurse Midwives
ISSN: 0002-8002
ISSN (Online): 
IsoAbbr: Bull Am Coll Nurse Midwives
NlmId: 7503427
123:123
JrId: 1973
long title: Bulletin of the American College of Nurse-Midwifery
short title: Bull Am Coll Nurse Midwifery
ISSN: 0098-3721
ISSN (Online): 
IsoAbbr: Bull Am Coll Nurse Midwifery
NlmId: 7503426
123:123
JrId: 1974
long title: Executive housekeeper
short title: Exec Housekeeper
ISSN: 0014-455X
ISSN (Online): 
IsoAbbr: Exec Housekeeper
NlmId: 9876029
123:123
JrId: 1976
long title: Clinical laser monthly
short title: Clin Laser Mon
ISSN: 0746-469X
ISSN (Online): 
IsoAbbr: Clin Laser Mon
NlmId: 9314884
123:123
JrId: 1977
long title: Clinical materials
short title: Clin Mater
ISSN: 0267-6605
ISSN (Online): 1878-6979
IsoAbbr: Clin Mater
NlmId: 8707278
123:123
JrId: 1978
long title: Current opinion in ophthalmology
short title: Curr Opin Ophthalmol
ISSN: 1040-8738
ISSN (Online): 1531-7021
IsoAbbr: Curr Opin Ophthalmol
NlmId: 9011108
123:123
JrId: 1979
long title: Clinical transplantation
short title: Clin Transplant
ISSN: 0902-0063
ISSN (Online): 1399-0012
IsoAbbr: Clin Transplant
NlmId: 8710240
123:123
JrId: 1980
long title: Clinical trials journal
short title: Clin Trials J
ISSN: 0009-9325
ISSN (Online): 
IsoAbbr: Clin Trials J
NlmId: 0066472
123:123
JrId: 1981
long title: Contemporary orthopaedics
short title: Contemp Orthop
ISSN: 0194-8458
ISSN (Online): 
IsoAbbr: Contemp Orthop
NlmId: 8219527
123:123
JrId: 1982
long title: Applied cardiopulmonary pathophysiology : ACP
short title: Appl Cardiopulm Pathophysiol
ISSN: 0920-5268
ISSN (Online): 
IsoAbbr: Appl Cardiopulm Pathophysiol
NlmId: 8801258
123:123
JrId: 1983
long title: Diagnostic imaging
short title: Diagn Imaging (San Franc)
ISSN: 0194-2514
ISSN (Online): 
IsoAbbr: Diagn Imaging (San Franc)
NlmId: 8007815
123:123
JrId: 1984
long title: Bulletin de l'Association des anatomistes
short title: Bull Assoc Anat (Nancy)
ISSN: 0376-6160
ISSN (Online): 
IsoAbbr: Bull Assoc Anat (Nancy)
NlmId: 7503386
123:123
JrId: 1985
long title: Journal of AHIMA / American Health Information Management Association
short title: J AHIMA
ISSN: 1060-5487
ISSN (Online): 
IsoAbbr: J AHIMA
NlmId: 9202024
123:123
JrId: 1986
long title: Rhode Island medicine
short title: R I Med
ISSN: 1061-222X
ISSN (Online): 
IsoAbbr: R I Med
NlmId: 9203052
123:123
JrId: 1987
long title: Nation's business
short title: Nations Bus
ISSN: 0028-047X
ISSN (Online): 
IsoAbbr: Nations Bus
NlmId: 9876356
123:123
JrId: 1988
long title: Bailliere's clinical gastroenterology
short title: Baillieres Clin Gastroenterol
ISSN: 0950-3528
ISSN (Online): 
IsoAbbr: Baillieres Clin. Gastroenterol.
NlmId: 8704786
123:123
JrId: 1989
long title: ASAIO journal (American Society for Artificial Internal Organs : 1992)
short title: ASAIO J
ISSN: 1058-2916
ISSN (Online): 1538-943X
IsoAbbr: ASAIO J.
NlmId: 9204109
123:123
JrId: 1990
long title: Brain, behavior, and immunity
short title: Brain Behav Immun
ISSN: 0889-1591
ISSN (Online): 1090-2139
IsoAbbr: Brain Behav. Immun.
NlmId: 8800478
123:123
JrId: 1991
long title: Bulletin de l'Association francaise pour l'etude du cancer
short title: Bull Assoc Fr Etud Cancer
ISSN: 0004-5497
ISSN (Online): 
IsoAbbr: Bull Assoc Fr Etud Cancer
NlmId: 7503389
123:123
JrId: 1992
long title: Oncology research
short title: Oncol Res
ISSN: 0965-0407
ISSN (Online): 
IsoAbbr: Oncol. Res.
NlmId: 9208097
123:123
JrId: 1993
long title: Journal for healthcare quality : official publication of the National Association for Healthcare Quality
short title: J Healthc Qual
ISSN: 1062-2551
ISSN (Online): 1945-1474
IsoAbbr: J Healthc Qual
NlmId: 9202994
123:123
JrId: 1994
long title: Management and compliance series / American Society for Hospital Engineering of the American Hospital Association
short title: Manag Compliance Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Manag Compliance Ser
NlmId: 9104196
123:123
JrId: 1995
long title: Nonprofit management & leadership
short title: Nonprofit Manag Leadersh
ISSN: 1048-6682
ISSN (Online): 
IsoAbbr: Nonprofit Manag Leadersh
NlmId: 9885985
123:123
JrId: 1996
long title: Archives d'ophtalmologie et revue generale d'ophtalmologie
short title: Arch Ophtalmol Rev Gen Ophtalmol
ISSN: 0003-973X
ISSN (Online): 
IsoAbbr: Arch Ophtalmol Rev Gen Ophtalmol
NlmId: 7611921
123:123
JrId: 1997
long title: Dermatology (Basel, Switzerland)
short title: Dermatology
ISSN: 1018-8665
ISSN (Online): 1421-9832
IsoAbbr: Dermatology (Basel)
NlmId: 9203244
123:123
JrId: 1998
long title: Bulletin / Atlantic-Cape May County Dental Society
short title: Bull Atl Cape May Cty Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Atl Cape May Cty Dent Soc
NlmId: 9884052
123:123
JrId: 1999
long title: The Annals of pharmacotherapy
short title: Ann Pharmacother
ISSN: 1060-0280
ISSN (Online): 1542-6270
IsoAbbr: Ann Pharmacother
NlmId: 9203131
123:123
JrId: 2000
long title: Journal of smooth muscle research = Nihon Heikatsukin Gakkai kikanshi
short title: J Smooth Muscle Res
ISSN: 0916-8737
ISSN (Online): 1884-8796
IsoAbbr: J Smooth Muscle Res
NlmId: 9211664
123:123
JrId: 2001
long title: AAPPO journal : the journal of the American Association of Preferred Provider Organizations
short title: AAPPO J
ISSN: 1054-5913
ISSN (Online): 
IsoAbbr: AAPPO J
NlmId: 9206330
123:123
JrId: 2002
long title: Journal of laser applications
short title: J Laser Appl
ISSN: 1042-346X
ISSN (Online): 1938-1387
IsoAbbr: J Laser Appl
NlmId: 9208015
123:123
JrId: 2003
long title: The Journal of lithotripsy & stone disease
short title: J Lithotr Stone Dis
ISSN: 1040-2152
ISSN (Online): 
IsoAbbr: J Lithotr Stone Dis
NlmId: 8912687
123:123
JrId: 2004
long title: Journal of long-term effects of medical implants
short title: J Long Term Eff Med Implants
ISSN: 1050-6934
ISSN (Online): 1940-4379
IsoAbbr: J Long Term Eff Med Implants
NlmId: 9110830
123:123
JrId: 2005
long title: Journal of neuroimaging : official journal of the American Society of Neuroimaging
short title: J Neuroimaging
ISSN: 1051-2284
ISSN (Online): 1552-6569
IsoAbbr: J Neuroimaging
NlmId: 9102705
123:123
JrId: 2006
long title: Journal of the International Federation of Clinical Chemistry / IFCC
short title: J Int Fed Clin Chem
ISSN: 1051-2292
ISSN (Online): 
IsoAbbr: J Int Fed Clin Chem
NlmId: 9318491
123:123
JrId: 2007
long title: Medical device technology
short title: Med Device Technol
ISSN: 1048-6690
ISSN (Online): 
IsoAbbr: Med Device Technol
NlmId: 9215490
123:123
JrId: 2008
long title: Continuing care
short title: Contin Care
ISSN: 1057-428X
ISSN (Online): 
IsoAbbr: Contin Care
NlmId: 8807456
123:123
JrId: 2010
long title: Contamination control
short title: Contam Control
ISSN: 0010-7395
ISSN (Online): 
IsoAbbr: Contam Control
NlmId: 0352463
123:123
JrId: 2011
long title: Advances in therapy
short title: Adv Ther
ISSN: 0741-238X
ISSN (Online): 1865-8652
IsoAbbr: Adv Ther
NlmId: 8611864
123:123
JrId: 2012
long title: American clinical laboratory
short title: Am Clin Lab
ISSN: 1041-3235
ISSN (Online): 
IsoAbbr: Am Clin Lab
NlmId: 8903666
123:123
JrId: 2013
long title: Bulletin - Cincinnati Dental Society
short title: Bull Cincinnati Dent Soc
ISSN: 0190-0439
ISSN (Online): 
IsoAbbr: Bull Cincinnati Dent Soc
NlmId: 7806775
123:123
JrId: 2014
long title: Anesthesiology review
short title: Anesthesiol Rev
ISSN: 0093-4437
ISSN (Online): 
IsoAbbr: Anesthesiol Rev
NlmId: 0414774
123:123
JrId: 2015
long title: Assistive technology : the official journal of RESNA
short title: Assist Technol
ISSN: 1040-0435
ISSN (Online): 
IsoAbbr: Assist Technol
NlmId: 8917250
123:123
JrId: 2016
long title: The Bulletin of the Bergen County Dental Society
short title: Bull Bergen Cty Dent Soc
ISSN: 0067-5776
ISSN (Online): 
IsoAbbr: Bull Bergen Cty Dent Soc
NlmId: 7503432
123:123
JrId: 2017
long title: Bailliere's clinical haematology
short title: Baillieres Clin Haematol
ISSN: 0950-3536
ISSN (Online): 
IsoAbbr: Baillieres Clin. Haematol.
NlmId: 8800474
123:123
JrId: 2018
long title: The Bulletin of the American College of Physicians
short title: Bull Am Coll Physicians
ISSN: 0002-8010
ISSN (Online): 
IsoAbbr: Bull Am Coll Physicians
NlmId: 7503428
123:123
JrId: 2019
long title: Biomedical science and technology
short title: Biomed Sci Technol
ISSN: 1051-2020
ISSN (Online): 
IsoAbbr: Biomed Sci Technol
NlmId: 9104836
123:123
JrId: 2020
long title: Clinical intensive care : international journal of critical & coronary care medicine
short title: Clin Intensive Care
ISSN: 0956-3075
ISSN (Online): 1473-7752
IsoAbbr: Clin Intensive Care
NlmId: 9101410
123:123
JrId: 2021
long title: Clinical laboratory science : journal of the American Society for Medical Technology
short title: Clin Lab Sci
ISSN: 0894-959X
ISSN (Online): 1945-3574
IsoAbbr: Clin Lab Sci
NlmId: 8806547
123:123
JrId: 2022
long title: Echocardiography (Mount Kisco, N.Y.)
short title: Echocardiography
ISSN: 0742-2822
ISSN (Online): 1540-8175
IsoAbbr: Echocardiography
NlmId: 8511187
123:123
JrId: 2025
long title: Intensive care world
short title: Intensive Care World
ISSN: 0266-7037
ISSN (Online): 
IsoAbbr: Intensive Care World
NlmId: 8600423
123:123
JrId: 2026
long title: Journal of aerosol medicine : the official journal of the International Society for Aerosols in Medicine
short title: J Aerosol Med
ISSN: 0894-2684
ISSN (Online): 1557-9026
IsoAbbr: J Aerosol Med
NlmId: 8809251
123:123
JrId: 2027
long title: Journal of applied biomaterials : an official journal of the Society for Biomaterials
short title: J Appl Biomater
ISSN: 1045-4861
ISSN (Online): 
IsoAbbr: J Appl Biomater
NlmId: 9011484
123:123
JrId: 2028
long title: Journal of clinical laser medicine & surgery
short title: J Clin Laser Med Surg
ISSN: 1044-5471
ISSN (Online): 
IsoAbbr: J Clin Laser Med Surg
NlmId: 9006547
123:123
JrId: 2029
long title: The Journal of extra-corporeal technology
short title: J Extra Corpor Technol
ISSN: 0022-1058
ISSN (Online): 
IsoAbbr: J Extra Corpor Technol
NlmId: 0267637
123:123
JrId: 2030
long title: Bulletin biologique de la France et de la Belgique
short title: Bull Biol Fr Belg
ISSN: 0007-4187
ISSN (Online): 
IsoAbbr: Bull Biol Fr Belg
NlmId: 0421527
123:123
JrId: 2031
long title: Journal of gynecologic surgery
short title: J Gynecol Surg
ISSN: 1042-4067
ISSN (Online): 
IsoAbbr: J Gynecol Surg
NlmId: 9000936
123:123
JrId: 2032
long title: Canadian journal of comparative medicine and veterinary science
short title: Can J Comp Med Vet Sci
ISSN: 0316-5957
ISSN (Online): 
IsoAbbr: Can J Comp Med Vet Sci
NlmId: 0151757
123:123
JrId: 2033
long title: The Journal of invasive cardiology
short title: J Invasive Cardiol
ISSN: 1042-3931
ISSN (Online): 1557-2501
IsoAbbr: J Invasive Cardiol
NlmId: 8917477
123:123
JrId: 2034
long title: Monatsschrift fur Unfallheilkunde, Versicherungs-, Versorgungs- und Verkehrsmedizin
short title: Monatsschr Unfallheilkd Versicher Versorg Verkehrsmed
ISSN: 0026-9336
ISSN (Online): 
IsoAbbr: Monatsschr Unfallheilkd Versicher Versorg Verkehrsmed
NlmId: 7505682
123:123
JrId: 2035
long title: Nouvelle revue francaise d'hematologie
short title: Nouv Rev Fr Hematol
ISSN: 0029-4810
ISSN (Online): 
IsoAbbr: Nouv Rev Fr Hematol
NlmId: 0401074
123:123
JrId: 2036
long title: European journal of disorders of communication : the journal of the College of Speech and Language Therapists, London
short title: Eur J Disord Commun
ISSN: 0963-7273
ISSN (Online): 
IsoAbbr: Eur J Disord Commun
NlmId: 9208302
123:123
JrId: 2037
long title: Acta paediatrica (Oslo, Norway : 1992). Supplement
short title: Acta Paediatr Suppl
ISSN: 0803-5326
ISSN (Online): 
IsoAbbr: Acta Paediatr Suppl
NlmId: 9315043
123:123
JrId: 2038
long title: Internal medicine (Tokyo, Japan)
short title: Intern Med
ISSN: 0918-2918
ISSN (Online): 1349-7235
IsoAbbr: Intern. Med.
NlmId: 9204241
123:123
JrId: 2039
long title: Zentralblatt fur Bakteriologie : international journal of medical microbiology
short title: Zentralbl Bakteriol
ISSN: 0934-8840
ISSN (Online): 
IsoAbbr: Zentralbl. Bakteriol.
NlmId: 9203851
123:123
JrId: 2040
long title: Naunyn-Schmiedebergs Archiv fur experimentelle Pathologie und Pharmakologie
short title: Naunyn Schmiedebergs Arch Exp Pathol Pharmakol
ISSN: 
ISSN (Online): 
IsoAbbr: Naunyn Schmiedebergs Arch Exp Pathol Pharmakol
NlmId: 0054224
123:123
JrId: 2041
long title: Naunyn-Schmiedebergs Archiv fur Pharmakologie und experimentelle Pathologie
short title: Naunyn Schmiedebergs Arch Pharmakol Exp Pathol
ISSN: 0365-5423
ISSN (Online): 
IsoAbbr: Naunyn Schmiedebergs Arch Pharmakol Exp Pathol
NlmId: 0214725
123:123
JrId: 2042
long title: Current opinion in cardiology
short title: Curr Opin Cardiol
ISSN: 0268-4705
ISSN (Online): 1531-7080
IsoAbbr: Curr. Opin. Cardiol.
NlmId: 8608087
123:123
JrId: 2043
long title: Neonatal intensive care : the journal of perinatology-neonatology
short title: Neonatal Intensive Care
ISSN: 1062-2454
ISSN (Online): 
IsoAbbr: Neonatal Intensive Care
NlmId: 9007473
123:123
JrId: 2044
long title: Bulletin of the American College of Surgeons
short title: Bull Am Coll Surg
ISSN: 0002-8045
ISSN (Online): 
IsoAbbr: Bull Am Coll Surg
NlmId: 7507024
123:123
JrId: 2045
long title: Perfusion
short title: Perfusion
ISSN: 0267-6591
ISSN (Online): 1477-111X
IsoAbbr: Perfusion
NlmId: 8700166
123:123
JrId: 2046
long title: Bulletin of animal health and production in Africa. Bulletin des sante et production animales en Afrique
short title: Bull Anim Health Prod Afr
ISSN: 0378-9721
ISSN (Online): 
IsoAbbr: Bull Anim Health Prod Afr
NlmId: 7900540
123:123
JrId: 2047
long title: Prehospital and disaster medicine
short title: Prehosp Disaster Med
ISSN: 1049-023X
ISSN (Online): 1945-1938
IsoAbbr: Prehosp Disaster Med
NlmId: 8918173
123:123
JrId: 2048
long title: Seminars in arthroplasty
short title: Semin Arthroplasty
ISSN: 1045-4527
ISSN (Online): 
IsoAbbr: Semin Arthroplasty
NlmId: 9100390
123:123
JrId: 2049
long title: Seminars in ophthalmology
short title: Semin Ophthalmol
ISSN: 0882-0538
ISSN (Online): 1744-5205
IsoAbbr: Semin Ophthalmol
NlmId: 8610759
123:123
JrId: 2050
long title: Current opinion in neurology and neurosurgery
short title: Curr Opin Neurol Neurosurg
ISSN: 0951-7383
ISSN (Online): 
IsoAbbr: Curr Opin Neurol Neurosurg
NlmId: 8809879
123:123
JrId: 2051
long title: Transfusion science
short title: Transfus Sci
ISSN: 0955-3886
ISSN (Online): 
IsoAbbr: Transfus Sci
NlmId: 9001514
123:123
JrId: 2052
long title: Bulletin. Bronx County Dental Society
short title: Bull Bronx Cty Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Bronx Cty Dent Soc
NlmId: 15740380R
123:123
JrId: 2053
long title: Indian journal of biochemistry
short title: Indian J Biochem
ISSN: 0019-5081
ISSN (Online): 
IsoAbbr: Indian J Biochem
NlmId: 1306642
123:123
JrId: 2054
long title: The Medical journal of Malaya
short title: Med J Malaya
ISSN: 0025-7303
ISSN (Online): 
IsoAbbr: Med J Malaya
NlmId: 0361546
123:123
JrId: 2055
long title: Bioscience, biotechnology, and biochemistry
short title: Biosci Biotechnol Biochem
ISSN: 0916-8451
ISSN (Online): 1347-6947
IsoAbbr: Biosci. Biotechnol. Biochem.
NlmId: 9205717
123:123
JrId: 2056
long title: Bulletin of the Calcutta School of Tropical Medicine
short title: Bull Calcutta Sch Trop Med
ISSN: 0068-5372
ISSN (Online): 
IsoAbbr: Bull Calcutta Sch Trop Med
NlmId: 7503435
123:123
JrId: 2057
long title: Laboratory animal care
short title: Lab Anim Care
ISSN: 0094-5331
ISSN (Online): 
IsoAbbr: Lab Anim Care
NlmId: 0015266
123:123
JrId: 2058
long title: The Nebraska state medical journal
short title: Nebr State Med J
ISSN: 0028-1956
ISSN (Online): 
IsoAbbr: Nebr State Med J
NlmId: 0326157
123:123
JrId: 2059
long title: Odontologisk revy. Supplement
short title: Odontol Revy Suppl
ISSN: 0472-5131
ISSN (Online): 
IsoAbbr: Odontol Revy Suppl
NlmId: 0401011
123:123
JrId: 2060
long title: Bulletin du cancer
short title: Bull Cancer
ISSN: 0007-4551
ISSN (Online): 1769-6917
IsoAbbr: Bull Cancer
NlmId: 0072416
123:123
JrId: 2061
long title: Osteoporosis international : a journal established as result of cooperation between the European Foundation for Osteoporosis and the National Osteoporosis Foundation of the USA
short title: Osteoporos Int
ISSN: 0937-941X
ISSN (Online): 1433-2965
IsoAbbr: Osteoporos Int
NlmId: 9100105
123:123
JrId: 2062
long title: Peptide research
short title: Pept Res
ISSN: 1040-5704
ISSN (Online): 
IsoAbbr: Pept. Res.
NlmId: 8913494
123:123
JrId: 2063
long title: Problems in veterinary medicine
short title: Probl Vet Med
ISSN: 1041-0228
ISSN (Online): 
IsoAbbr: Probl Vet Med
NlmId: 8912755
123:123
JrId: 2064
long title: Pulmonary pharmacology
short title: Pulm Pharmacol
ISSN: 0952-0600
ISSN (Online): 
IsoAbbr: Pulm Pharmacol
NlmId: 9007551
123:123
JrId: 2065
long title: Reproductive toxicology (Elmsford, N.Y.)
short title: Reprod Toxicol
ISSN: 0890-6238
ISSN (Online): 1873-1708
IsoAbbr: Reprod. Toxicol.
NlmId: 8803591
123:123
JrId: 2066
long title: Transfusion medicine reviews
short title: Transfus Med Rev
ISSN: 0887-7963
ISSN (Online): 1532-9496
IsoAbbr: Transfus Med Rev
NlmId: 8709027
123:123
JrId: 2067
long title: Zeitschrift fur Krebsforschung
short title: Z Krebsforsch
ISSN: 0301-1585
ISSN (Online): 
IsoAbbr: Z Krebsforsch
NlmId: 1302230
123:123
JrId: 2069
long title: Zeitschrift fur praktische Anasthesie und Wiederbelebung
short title: Z Prakt Anasth
ISSN: 0044-3387
ISSN (Online): 
IsoAbbr: Z Prakt Anasth
NlmId: 0332052
123:123
JrId: 2070
long title: Naunyn-Schmiedebergs Archiv fur Pharmakologie
short title: Naunyn Schmiedebergs Arch Pharmakol
ISSN: 
ISSN (Online): 
IsoAbbr: Naunyn Schmiedebergs Arch Pharmakol
NlmId: 0326263
123:123
JrId: 2071
long title: The British journal of theatre nursing : NATNews : the official journal of the National Association of Theatre Nurses
short title: Br J Theatre Nurs
ISSN: 1353-0224
ISSN (Online): 
IsoAbbr: Br J Theatre Nurs
NlmId: 9204117
123:123
JrId: 2072
long title: Modern healthcare. [Short-term care ed.]
short title: Mod Healthc (Short Term Care)
ISSN: 0093-7061
ISSN (Online): 
IsoAbbr: Mod Healthc (Short Term Care)
NlmId: 0417653
123:123
JrId: 2073
long title: The Clinical journal of pain
short title: Clin J Pain
ISSN: 0749-8047
ISSN (Online): 1536-5409
IsoAbbr: Clin J Pain
NlmId: 8507389
123:123
JrId: 2074
long title: Behavioral medicine (Washington, D.C.)
short title: Behav Med
ISSN: 0896-4289
ISSN (Online): 
IsoAbbr: Behav Med
NlmId: 8804264
123:123
JrId: 2075
long title: Beitrage zur Silikose-Forschung
short title: Beitr Silikoseforsch
ISSN: 0376-0243
ISSN (Online): 
IsoAbbr: Beitr Silikoseforsch
NlmId: 0256173
123:123
JrId: 2076
long title: Critical reviews in eukaryotic gene expression
short title: Crit Rev Eukaryot Gene Expr
ISSN: 1045-4403
ISSN (Online): 
IsoAbbr: Crit. Rev. Eukaryot. Gene Expr.
NlmId: 9007261
123:123
JrId: 2077
long title: Drugs & aging
short title: Drugs Aging
ISSN: 1170-229X
ISSN (Online): 
IsoAbbr: Drugs Aging
NlmId: 9102074
123:123
JrId: 2078
long title: Glycobiology
short title: Glycobiology
ISSN: 0959-6658
ISSN (Online): 1460-2423
IsoAbbr: Glycobiology
NlmId: 9104124
123:123
JrId: 2079
long title: Histology and histopathology
short title: Histol Histopathol
ISSN: 0213-3911
ISSN (Online): 1699-5848
IsoAbbr: Histol. Histopathol.
NlmId: 8609357
123:123
JrId: 2080
long title: Journal of cardiac surgery
short title: J Card Surg
ISSN: 0886-0440
ISSN (Online): 1540-8191
IsoAbbr: J Card Surg
NlmId: 8908809
123:123
JrId: 2081
long title: Journal of magnetic resonance imaging : JMRI
short title: J Magn Reson Imaging
ISSN: 1053-1807
ISSN (Online): 1522-2586
IsoAbbr: J Magn Reson Imaging
NlmId: 9105850
123:123
JrId: 2082
long title: Journal of spinal disorders
short title: J Spinal Disord
ISSN: 0895-0385
ISSN (Online): 
IsoAbbr: J Spinal Disord
NlmId: 8904842
123:123
JrId: 2083
long title: Journal of vascular and interventional radiology : JVIR
short title: J Vasc Interv Radiol
ISSN: 1051-0443
ISSN (Online): 1535-7732
IsoAbbr: J Vasc Interv Radiol
NlmId: 9203369
123:123
JrId: 2084
long title: Mammalian genome : official journal of the International Mammalian Genome Society
short title: Mamm Genome
ISSN: 0938-8990
ISSN (Online): 1432-1777
IsoAbbr: Mamm. Genome
NlmId: 9100916
123:123
JrId: 2085
long title: Mathematical biosciences
short title: Math Biosci
ISSN: 0025-5564
ISSN (Online): 1879-3134
IsoAbbr: Math Biosci
NlmId: 0103146
123:123
JrId: 2086
long title: Nutrition (Burbank, Los Angeles County, Calif.)
short title: Nutrition
ISSN: 0899-9007
ISSN (Online): 1873-1244
IsoAbbr: Nutrition
NlmId: 8802712
123:123
JrId: 2087
long title: Optometry clinics : the official publication of the Prentice Society
short title: Optom Clin
ISSN: 1050-6918
ISSN (Online): 
IsoAbbr: Optom Clin
NlmId: 9106715
123:123
JrId: 2088
long title: Bulletin of the Chemical Society of Japan
short title: Bull Chem Soc Jpn
ISSN: 0009-2673
ISSN (Online): 1348-0634
IsoAbbr: Bull. Chem. Soc. Jpn.
NlmId: 7505371
123:123
JrId: 2089
long title: Bulletin of the Chest Disease Research Institute, Kyoto University
short title: Bull Chest Dis Res Inst Kyoto Univ
ISSN: 0009-3378
ISSN (Online): 
IsoAbbr: Bull Chest Dis Res Inst Kyoto Univ
NlmId: 7505372
123:123
JrId: 2090
long title: The Bulletin of the Cincinnati Dental Society
short title: Bull Cincinnati Dent Soc
ISSN: 0069-4096
ISSN (Online): 
IsoAbbr: Bull Cincinnati Dent Soc
NlmId: 7502027
123:123
JrId: 2091
long title: Bulletin of clinical neurosciences
short title: Bull Clin Neurosci
ISSN: 0736-3583
ISSN (Online): 
IsoAbbr: Bull Clin Neurosci
NlmId: 8411675
123:123
JrId: 2092
long title: The Bulletin of the Cleveland Dental Society
short title: Bull Cleve Dent Soc
ISSN: 0009-8795
ISSN (Online): 
IsoAbbr: Bull Cleve Dent Soc
NlmId: 7503437
123:123
JrId: 2093
long title: Bulletin. Columbus Dental Society
short title: Columbus Dent Soc Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Columbus Dent Soc Bull
NlmId: 9875021
123:123
JrId: 2094
long title: Bulletin of the Eleventh District Dental Society
short title: Bull Eleventh Dist Dent Soc
ISSN: 0013-6166
ISSN (Online): 
IsoAbbr: Bull Eleventh Dist Dent Soc
NlmId: 7507027
123:123
JrId: 2095
long title: Bulletin. Dayton (Ohio) Dental Society
short title: Bull Dayton Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Dayton Dent Soc
NlmId: 16510460R
123:123
JrId: 2096
long title: Bulletin of endemic diseases
short title: Bull Endem Dis (Baghdad)
ISSN: 0007-4845
ISSN (Online): 
IsoAbbr: Bull Endem Dis (Baghdad)
NlmId: 0401037
123:123
JrId: 2097
long title: The Journal of stone disease
short title: J Stone Dis
ISSN: 1059-9509
ISSN (Online): 
IsoAbbr: J Stone Dis
NlmId: 9204584
123:123
JrId: 2098
long title: Rossiiskii meditsinskii zhurnal : organ Ministerstva zdravookhraneniia RSFSR
short title: Ross Med Zh
ISSN: 0869-2106
ISSN (Online): 
IsoAbbr: Ross Med Zh
NlmId: 9209559
123:123
JrId: 2099
long title: Beginnings (American Holistic Nurses' Association)
short title: Beginnings
ISSN: 1071-2984
ISSN (Online): 
IsoAbbr: Beginnings
NlmId: 9303087
123:123
JrId: 2100
long title: Journal of the American Medical Women's Association
short title: J Am Med Womens Assoc
ISSN: 0091-7427
ISSN (Online): 
IsoAbbr: J Am Med Womens Assoc
NlmId: 9810653
123:123
JrId: 2101
long title: Bulletin of the Dental Guidance Council for Cerebral Palsy
short title: Bull Dent Guid Counc Cereb Palsy
ISSN: 0011-8591
ISSN (Online): 
IsoAbbr: Bull Dent Guid Counc Cereb Palsy
NlmId: 7703860
123:123
JrId: 2102
long title: Gesundheitswesen (Bundesverband der Arzte des Offentlichen Gesundheitsdienstes (Germany))
short title: Gesundheitswesen
ISSN: 0941-3790
ISSN (Online): 1439-4421
IsoAbbr: Gesundheitswesen
NlmId: 9204210
123:123
JrId: 2104
long title: Psychotherapie und medizinische Psychologie
short title: Psychother Med Psychol (Stuttg)
ISSN: 0302-8984
ISSN (Online): 
IsoAbbr: Psychother Med Psychol (Stuttg)
NlmId: 7510345
123:123
JrId: 2105
long title: Revista espanola de anestesiologia
short title: Rev Esp Anestesiol
ISSN: 0210-3591
ISSN (Online): 
IsoAbbr: Rev Esp Anestesiol
NlmId: 0135226
123:123
JrId: 2106
long title: Zeitschrift fur Immunitatsforschung, Allergie und klinische Immunologie
short title: Z Immunitatsforsch Allerg Klin Immunol
ISSN: 0044-2879
ISSN (Online): 
IsoAbbr: Z Immunitatsforsch Allerg Klin Immunol
NlmId: 1270213
123:123
JrId: 2107
long title: Bulletin of entomological research
short title: Bull Entomol Res
ISSN: 0007-4853
ISSN (Online): 1475-2670
IsoAbbr: Bull. Entomol. Res.
NlmId: 2984715R
123:123
JrId: 2108
long title: Physician assistant. Health practitioner
short title: Physician Assist Health Pract
ISSN: 0197-713X
ISSN (Online): 
IsoAbbr: Physician Assist Health Pract
NlmId: 8000597
123:123
JrId: 2110
long title: Bulletin of environmental contamination and toxicology
short title: Bull Environ Contam Toxicol
ISSN: 0007-4861
ISSN (Online): 1432-0800
IsoAbbr: Bull Environ Contam Toxicol
NlmId: 0046021
123:123
JrId: 2111
long title: Bacteriologia, virusologia, parazitologia, epidemiologia (Bucharest, Romania : 1990)
short title: Bacteriol Virusol Parazitol Epidemiol
ISSN: 1220-3696
ISSN (Online): 
IsoAbbr: Bacteriol Virusol Parazitol Epidemiol
NlmId: 9204448
123:123
JrId: 2112
long title: Der Offentliche Gesundheitsdienst
short title: Offentl Gesundheitsdienst
ISSN: 
ISSN (Online): 
IsoAbbr: Offentl Gesundheitsdienst
NlmId: 19320430R
123:123
JrId: 2113
long title: Bulletin of epizootic diseases of Africa. Bulletin des epizooties en Afrique
short title: Bull Epizoot Dis Afr
ISSN: 0007-487X
ISSN (Online): 
IsoAbbr: Bull Epizoot Dis Afr
NlmId: 0004333
123:123
JrId: 2114
long title: Journal francais d'oto-rhino-laryngologie, audio-phonologie et chirurgie maxillo-faciale
short title: J Fr Otorhinolaryngol Audiophonol Chir Maxillofac
ISSN: 0021-8332
ISSN (Online): 
IsoAbbr: J Fr Otorhinolaryngol Audiophonol Chir Maxillofac
NlmId: 0320134
123:123
JrId: 2115
long title: Journal francais d'oto-rhino-laryngologie et chirurgie maxillo-faciale
short title: J Fr Otorhinolaryngol Chir Maxillofac
ISSN: 
ISSN (Online): 
IsoAbbr: J Fr Otorhinolaryngol Chir Maxillofac
NlmId: 0120644
123:123
JrId: 2116
long title: The Bulletin - Essex County Dental Society
short title: Bull Essex Cty Dent Soc
ISSN: 0014-0929
ISSN (Online): 
IsoAbbr: Bull Essex Cty Dent Soc
NlmId: 7608460
123:123
JrId: 2117
long title: JFORL. Journal francais d'oto-rhino-laryngologie_ audiophonologie et chirurgie maxillo-faciale
short title: JFORL J Fr Otorhinolaryngol Audiophonol Chir Maxillofac
ISSN: 
ISSN (Online): 
IsoAbbr: JFORL J Fr Otorhinolaryngol Audiophonol Chir Maxillofac
NlmId: 0320133
123:123
JrId: 2118
long title: Surgery today
short title: Surg Today
ISSN: 0941-1291
ISSN (Online): 1436-2813
IsoAbbr: Surg. Today
NlmId: 9204360
123:123
JrId: 2119
long title: EXS
short title: EXS
ISSN: 1023-294X
ISSN (Online): 
IsoAbbr: EXS
NlmId: 9204529
123:123
JrId: 2120
long title: Newsletter (International Academy of Periodontology)
short title: Newsl Int Acad Periodontol
ISSN: 0963-5742
ISSN (Online): 
IsoAbbr: Newsl Int Acad Periodontol
NlmId: 9211941
123:123
JrId: 2121
long title: Trends in health care, law & ethics
short title: Trends Health Care Law Ethics
ISSN: 1062-5364
ISSN (Online): 
IsoAbbr: Trends Health Care Law Ethics
NlmId: 9206683
123:123
JrId: 2122
long title: Intensive & critical care nursing : the official journal of the British Association of Critical Care Nurses
short title: Intensive Crit Care Nurs
ISSN: 0964-3397
ISSN (Online): 1532-4036
IsoAbbr: Intensive Crit Care Nurs
NlmId: 9211274
123:123
JrId: 2123
long title: Bulletin of experimental biology and medicine
short title: Bull Exp Biol Med
ISSN: 0007-4888
ISSN (Online): 1573-8221
IsoAbbr: Bull. Exp. Biol. Med.
NlmId: 0372557
123:123
JrId: 2124
long title: Giornale di endodonzia
short title: G Endodonzia
ISSN: 
ISSN (Online): 
IsoAbbr: G Endodonzia
NlmId: 9201292
123:123
JrId: 2125
long title: Journal of intellectual disability research : JIDR
short title: J Intellect Disabil Res
ISSN: 0964-2633
ISSN (Online): 1365-2788
IsoAbbr: J Intellect Disabil Res
NlmId: 9206090
123:123
JrId: 2126
long title: Acta paediatrica (Oslo, Norway : 1992)
short title: Acta Paediatr
ISSN: 0803-5253
ISSN (Online): 1651-2227
IsoAbbr: Acta Paediatr.
NlmId: 9205968
123:123
JrId: 2127
long title: Natural immunity
short title: Nat Immun
ISSN: 1018-8916
ISSN (Online): 
IsoAbbr: Nat. Immun.
NlmId: 9206126
123:123
JrId: 2128
long title: Journal of the Association for Academic Minority Physicians : the official publication of the Association for Academic Minority Physicians
short title: J Assoc Acad Minor Phys
ISSN: 1048-9886
ISSN (Online): 
IsoAbbr: J Assoc Acad Minor Phys
NlmId: 9113765
123:123
JrId: 2129
long title: Biodegradation
short title: Biodegradation
ISSN: 0923-9820
ISSN (Online): 1572-9729
IsoAbbr: Biodegradation
NlmId: 9100834
123:123
JrId: 2130
long title: Bulletin de la Federation des societes de gynecologie et dobstetrique de langue francaise
short title: Bull Fed Soc Gynecol Obstet Lang Fr
ISSN: 0046-3515
ISSN (Online): 
IsoAbbr: Bull Fed Soc Gynecol Obstet Lang Fr
NlmId: 7503396
123:123
JrId: 2131
long title: Bioseparation
short title: Bioseparation
ISSN: 0923-179X
ISSN (Online): 
IsoAbbr: Bioseparation
NlmId: 9011423
123:123
JrId: 2132
long title: Journal of assisted reproduction and genetics
short title: J Assist Reprod Genet
ISSN: 1058-0468
ISSN (Online): 1573-7330
IsoAbbr: J. Assist. Reprod. Genet.
NlmId: 9206495
123:123
JrId: 2133
long title: Journal of leukocyte biology. Supplement
short title: J Leukoc Biol Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: J Leukoc Biol Suppl
NlmId: 9207303
123:123
JrId: 2134
long title: Proceedings / the ... Annual Symposium on Computer Application [sic] in Medical Care. Symposium on Computer Applications in Medical Care
short title: Proc Annu Symp Comput Appl Med Care
ISSN: 0195-4210
ISSN (Online): 
IsoAbbr: Proc Annu Symp Comput Appl Med Care
NlmId: 8113685
123:123
JrId: 2135
long title: Bulletin (American Association for the History of Nursing)
short title: Bull Am Assoc Hist Nurs
ISSN: 0898-6622
ISSN (Online): 
IsoAbbr: Bull Am Assoc Hist Nurs
NlmId: 8711207
123:123
JrId: 2136
long title: The Bulletin of the Fifth District Dental Society
short title: Bull Fifth Dist Dent Soc (Fresno)
ISSN: 0071-9544
ISSN (Online): 
IsoAbbr: Bull Fifth Dist Dent Soc (Fresno)
NlmId: 7507028
123:123
JrId: 2137
long title: The Journal of school nursing : the official publication of the National Association of School Nurses
short title: J Sch Nurs
ISSN: 1059-8405
ISSN (Online): 1546-8364
IsoAbbr: J Sch Nurs
NlmId: 9206498
123:123
JrId: 2138
long title: Der Ophthalmologe : Zeitschrift der Deutschen Ophthalmologischen Gesellschaft
short title: Ophthalmologe
ISSN: 0941-293X
ISSN (Online): 1433-0423
IsoAbbr: Ophthalmologe
NlmId: 9206148
123:123
JrId: 2139
long title: Bulletin Of The Fifth District Dental Society Of The State Of New York
short title: Bull Fifth Dist Dent Soc State N Y
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Fifth Dist Dent Soc State N Y
NlmId: 9878283
123:123
JrId: 2140
long title: Bulletin europeen de physiopathologie respiratoire
short title: Bull Eur Physiopathol Respir
ISSN: 0395-3890
ISSN (Online): 
IsoAbbr: Bull Eur Physiopathol Respir
NlmId: 7605263
123:123
JrId: 2141
long title: Diamond (Philadelphia, Pa.)
short title: Diamond
ISSN: 
ISSN (Online): 
IsoAbbr: Diamond
NlmId: 9807632
123:123
JrId: 2142
long title: Australian critical care : official journal of the Confederation of Australian Critical Care Nurses
short title: Aust Crit Care
ISSN: 1036-7314
ISSN (Online): 
IsoAbbr: Aust Crit Care
NlmId: 9207852
123:123
JrId: 2143
long title: Acta medica Croatica : casopis Hravatske akademije medicinskih znanosti
short title: Acta Med Croatica
ISSN: 1330-0164
ISSN (Online): 
IsoAbbr: Acta Med Croatica
NlmId: 9208249
123:123
JrId: 2144
long title: Annual review of biophysics and biomolecular structure
short title: Annu Rev Biophys Biomol Struct
ISSN: 1056-8700
ISSN (Online): 1545-4266
IsoAbbr: Annu Rev Biophys Biomol Struct
NlmId: 9211097
123:123
JrId: 2145
long title: Praktische Kieferorthopadie
short title: Prakt Kieferorthop
ISSN: 0931-6965
ISSN (Online): 
IsoAbbr: Prakt Kieferorthop
NlmId: 8806628
123:123
JrId: 2146
long title: Professional care of mother and child
short title: Prof Care Mother Child
ISSN: 0964-4156
ISSN (Online): 
IsoAbbr: Prof Care Mother Child
NlmId: 9301173
123:123
JrId: 2147
long title: Contemporary nurse
short title: Contemp Nurse
ISSN: 1037-6178
ISSN (Online): 
IsoAbbr: Contemp Nurse
NlmId: 9211867
123:123
JrId: 2148
long title: Clinic odontologia : la revue de l'omnipraticien
short title: Clin Odontol
ISSN: 0998-3392
ISSN (Online): 
IsoAbbr: Clin Odontol
NlmId: 9208273
123:123
JrId: 2149
long title: The Clinical investigator
short title: Clin Investig
ISSN: 0941-0198
ISSN (Online): 
IsoAbbr: Clin Investig
NlmId: 9207154
123:123
JrId: 2150
long title: Canadian journal of community mental health = Revue canadienne de sante mentale communautaire
short title: Can J Commun Ment Health
ISSN: 0713-3936
ISSN (Online): 
IsoAbbr: Can J Commun Ment Health
NlmId: 8406631
123:123
JrId: 2151
long title: Medical design and material
short title: Med Des Mater
ISSN: 1051-984X
ISSN (Online): 
IsoAbbr: Med Des Mater
NlmId: 9886071
123:123
JrId: 2152
long title: Rehab management
short title: Rehab Manag
ISSN: 0899-6237
ISSN (Online): 
IsoAbbr: Rehab Manag
NlmId: 9216135
123:123
JrId: 2154
long title: American journal of cardiac imaging
short title: Am J Card Imaging
ISSN: 0887-7971
ISSN (Online): 
IsoAbbr: Am J Card Imaging
NlmId: 8706659
123:123
JrId: 2156
long title: Contemporary internal medicine
short title: Contemp Intern Med
ISSN: 1042-9646
ISSN (Online): 
IsoAbbr: Contemp Intern Med
NlmId: 9007257
123:123
JrId: 2157
long title: Contemporary pediatrics
short title: Contemp Pediatr
ISSN: 8750-0507
ISSN (Online): 
IsoAbbr: Contemp Pediatr
NlmId: 8702030
123:123
JrId: 2158
long title: Contemporary urology
short title: Contemp Urol
ISSN: 1042-2250
ISSN (Online): 
IsoAbbr: Contemp Urol
NlmId: 8912618
123:123
JrId: 2159
long title: The Journal of critical illness
short title: J Crit Illn
ISSN: 1040-0257
ISSN (Online): 
IsoAbbr: J Crit Illn
NlmId: 8608118
123:123
JrId: 2160
long title: Journal of insurance medicine (New York, N.Y.)
short title: J Insur Med
ISSN: 0743-6661
ISSN (Online): 
IsoAbbr: J Insur Med
NlmId: 8401468
123:123
JrId: 2161
long title: Journal of intensive care medicine
short title: J Intensive Care Med
ISSN: 0885-0666
ISSN (Online): 1525-1489
IsoAbbr: J Intensive Care Med
NlmId: 8610344
123:123
JrId: 2162
long title: Journal of interventional cardiology
short title: J Interv Cardiol
ISSN: 0896-4327
ISSN (Online): 1540-8183
IsoAbbr: J Interv Cardiol
NlmId: 8907826
123:123
JrId: 2163
long title: Journal of neurosurgical anesthesiology
short title: J Neurosurg Anesthesiol
ISSN: 0898-4921
ISSN (Online): 1537-1921
IsoAbbr: J Neurosurg Anesthesiol
NlmId: 8910749
123:123
JrId: 2164
long title: Bulletin de Groupement europeen pour la recher che scientifique en stomatologie & odontologie
short title: Bull Group Eur Rech Sci Stomatol Odontol
ISSN: 0303-7479
ISSN (Online): 
IsoAbbr: Bull Group Eur Rech Sci Stomatol Odontol
NlmId: 0431176
123:123
JrId: 2165
long title: LMT : Lab management today
short title: LMT
ISSN: 1058-7845
ISSN (Online): 
IsoAbbr: LMT
NlmId: 9211328
123:123
JrId: 2167
long title: Healthcare information management : journal of the Healthcare Information and Management Systems Society of the American Hospital Association
short title: Healthc Inf Manage
ISSN: 1066-906X
ISSN (Online): 
IsoAbbr: Healthc Inf Manage
NlmId: 8806584
123:123
JrId: 2168
long title: Brazilian dental journal
short title: Braz Dent J
ISSN: 0103-6440
ISSN (Online): 1806-4760
IsoAbbr: Braz Dent J
NlmId: 9214652
123:123
JrId: 2169
long title: Antisense research and development
short title: Antisense Res Dev
ISSN: 1050-5261
ISSN (Online): 
IsoAbbr: Antisense Res. Dev.
NlmId: 9110698
123:123
JrId: 2170
long title: Bulletin du Groupement international pour la recherche scientifique en stomatologie
short title: Bull Group Int Rech Sci Stomatol
ISSN: 0533-3288
ISSN (Online): 
IsoAbbr: Bull Group Int Rech Sci Stomatol
NlmId: 0431177
123:123
JrId: 2171
long title: Cerebral cortex (New York, N.Y. : 1991)
short title: Cereb Cortex
ISSN: 1047-3211
ISSN (Online): 1460-2199
IsoAbbr: Cereb. Cortex
NlmId: 9110718
123:123
JrId: 2172
long title: Emergency nurse : the journal of the RCN Accident and Emergency Nursing Association
short title: Emerg Nurse
ISSN: 1354-5752
ISSN (Online): 
IsoAbbr: Emerg Nurse
NlmId: 9208913
123:123
JrId: 2173
long title: Archives of medical research
short title: Arch Med Res
ISSN: 0188-4409
ISSN (Online): 1873-5487
IsoAbbr: Arch. Med. Res.
NlmId: 9312706
123:123
JrId: 2174
long title: Biometals : an international journal on the role of metal ions in biology, biochemistry, and medicine
short title: Biometals
ISSN: 0966-0844
ISSN (Online): 1572-8773
IsoAbbr: Biometals
NlmId: 9208478
123:123
JrId: 2176
long title: Zhongguo Zhong xi yi jie he za zhi Zhongguo Zhongxiyi jiehe zazhi = Chinese journal of integrated traditional and Western medicine / Zhongguo Zhong xi yi jie he xue hui, Zhongguo Zhong yi yan jiu yuan zhu ban
short title: Zhongguo Zhong Xi Yi Jie He Za Zhi
ISSN: 1003-5370
ISSN (Online): 
IsoAbbr: Zhongguo Zhong Xi Yi Jie He Za Zhi
NlmId: 9211576
123:123
JrId: 2177
long title: British journal of nursing (Mark Allen Publishing)
short title: Br J Nurs
ISSN: 0966-0461
ISSN (Online): 
IsoAbbr: Br J Nurs
NlmId: 9212059
123:123
JrId: 2178
long title: Periodontal clinical investigations : official publication of the Northeastern Society of Periodontists
short title: Periodontal Clin Investig
ISSN: 1065-2418
ISSN (Online): 
IsoAbbr: Periodontal Clin Investig
NlmId: 9209040
123:123
JrId: 2179
long title: Bulletin du Groupement international pour la recherche scientifique en stomatologie & odontologie
short title: Bull Group Int Rech Sci Stomatol Odontol
ISSN: 0250-4693
ISSN (Online): 1647-1377
IsoAbbr: Bull Group Int Rech Sci Stomatol Odontol
NlmId: 7801698
123:123
JrId: 2180
long title: Bulletin of the history of dentistry
short title: Bull Hist Dent
ISSN: 0007-5132
ISSN (Online): 
IsoAbbr: Bull Hist Dent
NlmId: 15840040R
123:123
JrId: 2181
long title: Bildgebung = Imaging
short title: Bildgebung
ISSN: 1012-5655
ISSN (Online): 
IsoAbbr: Bildgebung
NlmId: 8904648
123:123
JrId: 2182
long title: Biomedical chromatography : BMC
short title: Biomed Chromatogr
ISSN: 0269-3879
ISSN (Online): 1099-0801
IsoAbbr: Biomed. Chromatogr.
NlmId: 8610241
123:123
JrId: 2183
long title: Bulletin of the history of medicine
short title: Bull Hist Med
ISSN: 0007-5140
ISSN (Online): 1086-3176
IsoAbbr: Bull Hist Med
NlmId: 0141233
123:123
JrId: 2184
long title: Biomedical & environmental mass spectrometry
short title: Biomed Environ Mass Spectrom
ISSN: 0887-6134
ISSN (Online): 
IsoAbbr: Biomed. Environ. Mass Spectrom.
NlmId: 8603224
123:123
JrId: 2185
long title: Population reports (Washington, D.C.). Series D, Male sterilization
short title: Popul Rep D
ISSN: 0891-0049
ISSN (Online): 
IsoAbbr: Popul Rep D
NlmId: 9215009
123:123
JrId: 2186
long title: Experimental and toxicologic pathology : official journal of the Gesellschaft fur Toxikologische Pathologie
short title: Exp Toxicol Pathol
ISSN: 0940-2993
ISSN (Online): 1618-1433
IsoAbbr: Exp. Toxicol. Pathol.
NlmId: 9208920
123:123
JrId: 2187
long title: Biorheology. Supplement : the official journal of the International Society of Biorheology
short title: Biorheology Suppl
ISSN: 0891-978X
ISSN (Online): 
IsoAbbr: Biorheology Suppl
NlmId: 8503530
123:123
JrId: 2188
long title: Biotechnology (Reading, Mass.)
short title: Biotechnology
ISSN: 0740-7378
ISSN (Online): 
IsoAbbr: Biotechnology
NlmId: 8300602
123:123
JrId: 2189
long title: Journal of periodontal research. Supplement
short title: J Periodontal Res Suppl
ISSN: 0075-4331
ISSN (Online): 
IsoAbbr: J Periodontal Res Suppl
NlmId: 0101604
123:123
JrId: 2190
long title: Infusionstherapie und Transfusionsmedizin
short title: Infusionsther Transfusionsmed
ISSN: 1019-8466
ISSN (Online): 1424-5493
IsoAbbr: Infusionsther Transfusionsmed
NlmId: 9209406
123:123
JrId: 2192
long title: Nursing praxis in New Zealand inc
short title: Nurs Prax N Z
ISSN: 0112-7438
ISSN (Online): 
IsoAbbr: Nurs Prax N Z
NlmId: 9212162
123:123
JrId: 2193
long title: MNA accent / Minnesota Nurses Association
short title: MNA Accent
ISSN: 0026-5586
ISSN (Online): 
IsoAbbr: MNA Accent
NlmId: 9210216
123:123
JrId: 2194
long title: Concern (Regina, Sask.)
short title: Concern
ISSN: 0836-7310
ISSN (Online): 
IsoAbbr: Concern
NlmId: 9214659
123:123
JrId: 2195
long title: Topics in health information management
short title: Top Health Inf Manage
ISSN: 1065-0989
ISSN (Online): 
IsoAbbr: Top Health Inf Manage
NlmId: 9212861
123:123
JrId: 2196
long title: International archives of allergy and immunology
short title: Int Arch Allergy Immunol
ISSN: 1018-2438
ISSN (Online): 1423-0097
IsoAbbr: Int. Arch. Allergy Immunol.
NlmId: 9211652
123:123
JrId: 2197
long title: The Office
short title: Office
ISSN: 0030-0128
ISSN (Online): 
IsoAbbr: Office
NlmId: 9876429
123:123
JrId: 2198
long title: Clinical autonomic research : official journal of the Clinical Autonomic Research Society
short title: Clin Auton Res
ISSN: 0959-9851
ISSN (Online): 1619-1560
IsoAbbr: Clin. Auton. Res.
NlmId: 9106549
123:123
JrId: 2199
long title: Current opinion in genetics & development
short title: Curr Opin Genet Dev
ISSN: 0959-437X
ISSN (Online): 1879-0380
IsoAbbr: Curr. Opin. Genet. Dev.
NlmId: 9111375
123:123
JrId: 2200
long title: British journal of addiction
short title: Br J Addict
ISSN: 0952-0481
ISSN (Online): 
IsoAbbr: Br J Addict
NlmId: 8804404
123:123
JrId: 2201
long title: Current opinion in neurobiology
short title: Curr Opin Neurobiol
ISSN: 0959-4388
ISSN (Online): 1873-6882
IsoAbbr: Curr. Opin. Neurobiol.
NlmId: 9111376
123:123
JrId: 2202
long title: Developmental immunology
short title: Dev Immunol
ISSN: 1044-6672
ISSN (Online): 
IsoAbbr: Dev. Immunol.
NlmId: 9200624
123:123
JrId: 2203
long title: European journal of ophthalmology
short title: Eur J Ophthalmol
ISSN: 1120-6721
ISSN (Online): 1724-6016
IsoAbbr: Eur J Ophthalmol
NlmId: 9110772
123:123
JrId: 2204
long title: European neuropsychopharmacology : the journal of the European College of Neuropsychopharmacology
short title: Eur Neuropsychopharmacol
ISSN: 0924-977X
ISSN (Online): 1873-7862
IsoAbbr: Eur Neuropsychopharmacol
NlmId: 9111390
123:123
JrId: 2205
long title: Gene expression
short title: Gene Expr
ISSN: 1052-2166
ISSN (Online): 
IsoAbbr: Gene Expr.
NlmId: 9200651
123:123
JrId: 2206
long title: Glycoconjugate journal
short title: Glycoconj J
ISSN: 0282-0080
ISSN (Online): 1573-4986
IsoAbbr: Glycoconj. J.
NlmId: 8603310
123:123
JrId: 2207
long title: Bulletin of the Hospital for Joint Diseases
short title: Bull Hosp Joint Dis
ISSN: 0018-5647
ISSN (Online): 
IsoAbbr: Bull Hosp Joint Dis
NlmId: 7505376
123:123
JrId: 2208
long title: Bulletin of the Hospital for Joint Diseases Orthopaedic Institute
short title: Bull Hosp Jt Dis Orthop Inst
ISSN: 0883-9344
ISSN (Online): 
IsoAbbr: Bull Hosp Jt Dis Orthop Inst
NlmId: 8207779
123:123
JrId: 2209
long title: Journal of biomolecular NMR
short title: J Biomol NMR
ISSN: 0925-2738
ISSN (Online): 1573-5001
IsoAbbr: J. Biomol. NMR
NlmId: 9110829
123:123
JrId: 2210
long title: Journal of exposure analysis and environmental epidemiology
short title: J Expo Anal Environ Epidemiol
ISSN: 1053-4245
ISSN (Online): 1476-5519
IsoAbbr: J Expo Anal Environ Epidemiol
NlmId: 9111438
123:123
JrId: 2211
long title: The Journal of neuropsychiatry and clinical neurosciences
short title: J Neuropsychiatry Clin Neurosci
ISSN: 0895-0172
ISSN (Online): 1545-7222
IsoAbbr: J Neuropsychiatry Clin Neurosci
NlmId: 8911344
123:123
JrId: 2212
long title: Journal of substance abuse
short title: J Subst Abuse
ISSN: 0899-3289
ISSN (Online): 
IsoAbbr: J Subst Abuse
NlmId: 9001404
123:123
JrId: 2213
long title: Journal of trace elements and electrolytes in health and disease
short title: J Trace Elem Electrolytes Health Dis
ISSN: 0931-2838
ISSN (Online): 
IsoAbbr: J Trace Elem Electrolytes Health Dis
NlmId: 8807101
123:123
JrId: 2214
long title: Melanoma research
short title: Melanoma Res
ISSN: 0960-8931
ISSN (Online): 1473-5636
IsoAbbr: Melanoma Res.
NlmId: 9109623
123:123
JrId: 2215
long title: Neuromuscular disorders : NMD
short title: Neuromuscul Disord
ISSN: 0960-8966
ISSN (Online): 1873-2364
IsoAbbr: Neuromuscul. Disord.
NlmId: 9111470
123:123
JrId: 2216
long title: Neurosurgery clinics of North America
short title: Neurosurg Clin N Am
ISSN: 1042-3680
ISSN (Online): 1558-1349
IsoAbbr: Neurosurg. Clin. N. Am.
NlmId: 9008004
123:123
JrId: 2217
long title: The Plant cell
short title: Plant Cell
ISSN: 1040-4651
ISSN (Online): 1532-298X
IsoAbbr: Plant Cell
NlmId: 9208688
123:123
JrId: 2218
long title: Protein expression and purification
short title: Protein Expr Purif
ISSN: 1046-5928
ISSN (Online): 1096-0279
IsoAbbr: Protein Expr. Purif.
NlmId: 9101496
123:123
JrId: 2219
long title: Thyroid : official journal of the American Thyroid Association
short title: Thyroid
ISSN: 1050-7256
ISSN (Online): 1557-9077
IsoAbbr: Thyroid
NlmId: 9104317
123:123
JrId: 2220
long title: Social problems
short title: Soc Probl
ISSN: 0037-7791
ISSN (Online): 
IsoAbbr: Soc Probl
NlmId: 20810170R
123:123
JrId: 2221
long title: Women's health issues : official publication of the Jacobs Institute of Women's Health
short title: Womens Health Issues
ISSN: 1049-3867
ISSN (Online): 1878-4321
IsoAbbr: Womens Health Issues
NlmId: 9101000
123:123
JrId: 2222
long title: Bulletin. Hudson County Dental Society, Jersey City
short title: Bull Hudson Cty Dent Soc
ISSN: 0018-7011
ISSN (Online): 
IsoAbbr: Bull Hudson Cty Dent Soc
NlmId: 17440150R
123:123
JrId: 2224
long title: Leadership in health services = Leadership dans les services de sante
short title: Leadersh Health Serv
ISSN: 1188-3669
ISSN (Online): 
IsoAbbr: Leadersh Health Serv
NlmId: 9211318
123:123
JrId: 2225
long title: European archives of oto-rhino-laryngology. Supplement
short title: Eur Arch Otorhinolaryngol Suppl
ISSN: 0942-8992
ISSN (Online): 
IsoAbbr: Eur Arch Otorhinolaryngol Suppl
NlmId: 9212295
123:123
JrId: 2226
long title: Gynakologisch-geburtshilfliche Rundschau
short title: Gynakol Geburtshilfliche Rundsch
ISSN: 1018-8843
ISSN (Online): 1423-0011
IsoAbbr: Gynakol Geburtshilfliche Rundsch
NlmId: 9212667
123:123
JrId: 2227
long title: Pneumoftiziologia : revista Societatii Romane de Pneumoftiziologie / [Societatea Romana de Pneumoftiziologie]
short title: Pneumoftiziologia
ISSN: 0377-5011
ISSN (Online): 
IsoAbbr: Pneumoftiziologia
NlmId: 9212780
123:123
JrId: 2228
long title: Bulletin de la Societe de pathologie exotique (1990)
short title: Bull Soc Pathol Exot
ISSN: 0037-9085
ISSN (Online): 
IsoAbbr: Bull Soc Pathol Exot
NlmId: 9212564
123:123
JrId: 2229
long title: Bulletin of hygiene
short title: Bull Hyg (Lond)
ISSN: 0366-4236
ISSN (Online): 
IsoAbbr: Bull Hyg (Lond)
NlmId: 0142257
123:123
JrId: 2230
long title: The bulletin of the Illinois Dental Hygienist's Association. Illinois Dental Hygienists' Association
short title: Bull Ill Dent Hyg Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Ill Dent Hyg Assoc
NlmId: 9884600
123:123
JrId: 2231
long title: Clinical trials and meta-analysis
short title: Clin Trials Metaanal
ISSN: 0927-5401
ISSN (Online): 
IsoAbbr: Clin Trials Metaanal
NlmId: 9212070
123:123
JrId: 2232
long title: Bulletin des infirmieres catholiques du Canada
short title: Bull Infirm Cathol Can
ISSN: 0007-4470
ISSN (Online): 
IsoAbbr: Bull Infirm Cathol Can
NlmId: 1276072
123:123
JrId: 2233
long title: Sei Roka Kango Daigaku kiyo
short title: Seiroka Kango Daigaku Kiyo
ISSN: 0289-2863
ISSN (Online): 
IsoAbbr: Seiroka Kango Daigaku Kiyo
NlmId: 9213446
123:123
JrId: 2234
long title: Journal of AOAC International
short title: J AOAC Int
ISSN: 1060-3271
ISSN (Online): 
IsoAbbr: J AOAC Int
NlmId: 9215446
123:123
JrId: 2235
long title: Faraday discussions
short title: Faraday Discuss
ISSN: 1359-6640
ISSN (Online): 
IsoAbbr: Faraday Discuss.
NlmId: 9212301
123:123
JrId: 2236
long title: Bulletin of the Institute of Maritime and Tropical Medicine in Gdynia
short title: Bull Inst Marit Trop Med Gdynia
ISSN: 0324-8542
ISSN (Online): 
IsoAbbr: Bull Inst Marit Trop Med Gdynia
NlmId: 7603275
123:123
JrId: 2237
long title: The Dental assistant journal : journal of the American Dental Assistants Association
short title: Dent Assist J
ISSN: 1072-754X
ISSN (Online): 
IsoAbbr: Dent Assist J
NlmId: 9212282
123:123
JrId: 2239
long title: American journal of medical quality : the official journal of the American College of Medical Quality
short title: Am J Med Qual
ISSN: 1062-8606
ISSN (Online): 1555-824X
IsoAbbr: Am J Med Qual
NlmId: 9300756
123:123
JrId: 2241
long title: The Birth gazette
short title: Birth Gaz
ISSN: 0890-3255
ISSN (Online): 
IsoAbbr: Birth Gaz
NlmId: 9306676
123:123
JrId: 2242
long title: Polish journal of occupational medicine and environmental health
short title: Pol J Occup Med Environ Health
ISSN: 0867-8383
ISSN (Online): 
IsoAbbr: Pol J Occup Med Environ Health
NlmId: 9215008
123:123
JrId: 2243
long title: Vestnik Rossiiskoi akademii meditsinskikh nauk / Rossiiskaia akademiia meditsinskikh nauk
short title: Vestn Ross Akad Med Nauk
ISSN: 0869-6047
ISSN (Online): 
IsoAbbr: Vestn. Akad. Med. Nauk SSSR
NlmId: 9215641
123:123
JrId: 2244
long title: Population reports (Washington, D.C.). Series C,, Female sterilization
short title: Popul Rep C
ISSN: 0891-0030
ISSN (Online): 
IsoAbbr: Popul Rep C
NlmId: 9213379
123:123
JrId: 2246
long title: Health matrix (Cleveland, Ohio : 1991)
short title: Health Matrix Clevel
ISSN: 0748-383X
ISSN (Online): 
IsoAbbr: Health Matrix Clevel
NlmId: 9311154
123:123
JrId: 2247
long title: Australian dental practice
short title: Aust Dent Pract
ISSN: 1320-2340
ISSN (Online): 
IsoAbbr: Aust Dent Pract
NlmId: 9204105
123:123
JrId: 2248
long title: Dental world (London, England)
short title: Dent World
ISSN: 0965-9986
ISSN (Online): 
IsoAbbr: Dent World
NlmId: 9214345
123:123
JrId: 2249
long title: Children
short title: Children
ISSN: 0009-4064
ISSN (Online): 
IsoAbbr: Children
NlmId: 0320036
123:123
JrId: 2250
long title: Archives of virology. Supplementum
short title: Arch Virol Suppl
ISSN: 0939-1983
ISSN (Online): 
IsoAbbr: Arch. Virol. Suppl.
NlmId: 9214275
123:123
JrId: 2251
long title: Strategies for healthcare excellence : organizational productivity, quality and effectiveness
short title: Strateg Healthc Excell
ISSN: 1058-7829
ISSN (Online): 
IsoAbbr: Strateg Healthc Excell
NlmId: 9216695
123:123
JrId: 2252
long title: Contract design
short title: Contract Des
ISSN: 1053-5632
ISSN (Online): 
IsoAbbr: Contract Des
NlmId: 9892140
123:123
JrId: 2253
long title: ASHA. Supplement
short title: ASHA Suppl
ISSN: 1072-8929
ISSN (Online): 
IsoAbbr: ASHA Suppl
NlmId: 9214642
123:123
JrId: 2254
long title: Texas Heart Institute journal / from the Texas Heart Institute of St. Luke's Episcopal Hospital, Texas Children's Hospital
short title: Tex Heart Inst J
ISSN: 0730-2347
ISSN (Online): 1526-6702
IsoAbbr: Tex Heart Inst J
NlmId: 8214622
123:123
JrId: 2255
long title: Canadian family physician Medecin de famille canadien
short title: Can Fam Physician
ISSN: 0008-350X
ISSN (Online): 1715-5258
IsoAbbr: Can Fam Physician
NlmId: 0120300
123:123
JrId: 2256
long title: Journal of the Formosan Medical Association = Taiwan yi zhi
short title: J Formos Med Assoc
ISSN: 0929-6646
ISSN (Online): 
IsoAbbr: J. Formos. Med. Assoc.
NlmId: 9214933
123:123
JrId: 2257
long title: Blood reviews
short title: Blood Rev
ISSN: 0268-960X
ISSN (Online): 1532-1681
IsoAbbr: Blood Rev.
NlmId: 8708558
123:123
JrId: 2258
long title: Bulletin of the Institute for Medical Research, University of Madrid
short title: Bull Inst Med Res Univ Madr
ISSN: 0020-3955
ISSN (Online): 
IsoAbbr: Bull Inst Med Res Univ Madr
NlmId: 7505378
123:123
JrId: 2259
long title: Bulletin of the International Union against Tuberculosis and Lung Disease
short title: Bull Int Union Tuberc Lung Dis
ISSN: 1011-789X
ISSN (Online): 
IsoAbbr: Bull. Int. Union Tuberc. Lung Dis.
NlmId: 8709829
123:123
JrId: 2260
long title: Brain research. Cognitive brain research
short title: Brain Res Cogn Brain Res
ISSN: 0926-6410
ISSN (Online): 
IsoAbbr: Brain Res Cogn Brain Res
NlmId: 9214304
123:123
JrId: 2261
long title: Bulletin de l'Institut national de la sante et de la recherche medicale
short title: Bull Inst Natl Sante Rech Med
ISSN: 0553-2469
ISSN (Online): 
IsoAbbr: Bull Inst Natl Sante Rech Med
NlmId: 0022726
123:123
JrId: 2262
long title: Acta ophthalmologica. Supplement
short title: Acta Ophthalmol Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Ophthalmol Suppl
NlmId: 9216417
123:123
JrId: 2263
long title: Diskussionsforum medizinische Ethik
short title: Diskussionsforum Med Ethik
ISSN: 
ISSN (Online): 
IsoAbbr: Diskussionsforum Med Ethik
NlmId: 9216477
123:123
JrId: 2264
long title: Addiction (Abingdon, England)
short title: Addiction
ISSN: 0965-2140
ISSN (Online): 1360-0443
IsoAbbr: Addiction
NlmId: 9304118
123:123
JrId: 2265
long title: Journal of healthcare risk management : the journal of the American Society for Healthcare Risk Management
short title: J Healthc Risk Manag
ISSN: 1074-4797
ISSN (Online): 2040-0861
IsoAbbr: J Healthc Risk Manag
NlmId: 9305245
123:123
JrId: 2266
long title: Bulletin of the International Union against Tuberculosis
short title: Bull Int Union Tuberc
ISSN: 0074-9249
ISSN (Online): 
IsoAbbr: Bull Int Union Tuberc
NlmId: 7505385
123:123
JrId: 2267
long title: British journal of biomedical science
short title: Br J Biomed Sci
ISSN: 0967-4845
ISSN (Online): 
IsoAbbr: Br. J. Biomed. Sci.
NlmId: 9309208
123:123
JrId: 2268
long title: Reflections / Sigma Theta Tau
short title: Reflections
ISSN: 0885-8144
ISSN (Online): 
IsoAbbr: Reflections
NlmId: 9302919
123:123
JrId: 2269
long title: Nurse practitioner forum
short title: Nurse Pract Forum
ISSN: 1045-5485
ISSN (Online): 
IsoAbbr: Nurse Pract Forum
NlmId: 9100939
123:123
JrId: 2270
long title: The Bulletin of the Michigan Dental Hygienists' Association
short title: Bull Mich Dent Hyg Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Mich Dent Hyg Assoc
NlmId: 7505393
123:123
JrId: 2271
long title: Anesthesia & pain control in dentistry
short title: Anesth Pain Control Dent
ISSN: 1055-7601
ISSN (Online): 
IsoAbbr: Anesth Pain Control Dent
NlmId: 9207842
123:123
JrId: 2272
long title: The Quarterly review of economics and finance : journal of the Midwest Economics Association
short title: Q Rev Econ Finance
ISSN: 1062-9769
ISSN (Online): 
IsoAbbr: Q Rev Econ Finance
NlmId: 9886817
123:123
JrId: 2273
long title: Bone and mineral
short title: Bone Miner
ISSN: 0169-6009
ISSN (Online): 
IsoAbbr: Bone Miner
NlmId: 8610542
123:123
JrId: 2274
long title: BMJ (Clinical research ed.)
short title: BMJ
ISSN: 0959-8138
ISSN (Online): 1756-1833
IsoAbbr: BMJ
NlmId: 8900488
123:123
JrId: 2275
long title: Bulletin (Hospital for Joint Diseases (New York, N.Y.))
short title: Bull Hosp Jt Dis
ISSN: 0018-5647
ISSN (Online): 
IsoAbbr: Bull Hosp Jt Dis
NlmId: 9215948
123:123
JrId: 2277
long title: Eksperimental'naia i klinicheskaia farmakologiia
short title: Eksp Klin Farmakol
ISSN: 0869-2092
ISSN (Online): 
IsoAbbr: Eksp Klin Farmakol
NlmId: 9215981
123:123
JrId: 2278
long title: Undersea & hyperbaric medicine : journal of the Undersea and Hyperbaric Medical Society, Inc
short title: Undersea Hyperb Med
ISSN: 1066-2936
ISSN (Online): 
IsoAbbr: Undersea Hyperb Med
NlmId: 9312954
123:123
JrId: 2279
long title: Josai Shika Daigaku kiyo. The Bulletin of the Josai Dental University
short title: Josai Shika Daigaku Kiyo
ISSN: 0301-2662
ISSN (Online): 
IsoAbbr: Josai Shika Daigaku Kiyo
NlmId: 0377752
123:123
JrId: 2280
long title: Abdominal imaging
short title: Abdom Imaging
ISSN: 0942-8925
ISSN (Online): 1432-0509
IsoAbbr: Abdom Imaging
NlmId: 9303672
123:123
JrId: 2281
long title: European journal of cancer. Part B, Oral oncology
short title: Eur J Cancer B Oral Oncol
ISSN: 0964-1955
ISSN (Online): 
IsoAbbr: Eur. J. Cancer, B, Oral Oncol.
NlmId: 9214373
123:123
JrId: 2282
long title: Current microbiology
short title: Curr Microbiol
ISSN: 0343-8651
ISSN (Online): 1432-0991
IsoAbbr: Curr. Microbiol.
NlmId: 7808448
123:123
JrId: 2283
long title: Zoological science
short title: Zoolog Sci
ISSN: 0289-0003
ISSN (Online): 
IsoAbbr: Zool. Sci.
NlmId: 8702287
123:123
JrId: 2284
long title: CRNA : the clinical forum for nurse anesthetists
short title: CRNA
ISSN: 1048-2687
ISSN (Online): 
IsoAbbr: CRNA
NlmId: 9109511
123:123
JrId: 2285
long title: Journal of case management
short title: J Case Manag
ISSN: 1061-3706
ISSN (Online): 
IsoAbbr: J Case Manag
NlmId: 9301156
123:123
JrId: 2286
long title: Stem cells (Dayton, Ohio)
short title: Stem Cells
ISSN: 1066-5099
ISSN (Online): 1549-4918
IsoAbbr: Stem Cells
NlmId: 9304532
123:123
JrId: 2287
long title: Spectrum (Lexington, Ky.)
short title: Spectrum
ISSN: 1067-8530
ISSN (Online): 
IsoAbbr: Spectrum
NlmId: 9886962
123:123
JrId: 2288
long title: Kobe Ika Daigaku kiyo
short title: Kobe Ika Daigaku Kiyo
ISSN: 
ISSN (Online): 
IsoAbbr: Kobe Ika Daigaku Kiyo
NlmId: 7502599
123:123
JrId: 2289
long title: Physiological measurement
short title: Physiol Meas
ISSN: 0967-3334
ISSN (Online): 1361-6579
IsoAbbr: Physiol Meas
NlmId: 9306921
123:123
JrId: 2290
long title: Nursing staff development insider
short title: Nurs Staff Dev Insid
ISSN: 1057-8323
ISSN (Online): 
IsoAbbr: Nurs Staff Dev Insid
NlmId: 9214493
123:123
JrId: 2291
long title: Doklady Akademii nauk / [Rossiiskaia akademii nauk]
short title: Dokl Akad Nauk
ISSN: 0869-5652
ISSN (Online): 
IsoAbbr: Dokl. Akad. Nauk.
NlmId: 9301140
123:123
JrId: 2292
long title: Cellular and molecular biology (Noisy-le-Grand, France)
short title: Cell Mol Biol (Noisy-le-grand)
ISSN: 0145-5680
ISSN (Online): 1165-158X
IsoAbbr: Cell. Mol. Biol. (Noisy-le-grand)
NlmId: 9216789
123:123
JrId: 2293
long title: Bulletin of the Los Angeles Dental Society
short title: Bull Los Angeles Dent Soc
ISSN: 0076-0951
ISSN (Online): 
IsoAbbr: Bull Los Angeles Dent Soc
NlmId: 7509358
123:123
JrId: 2294
long title: Izvestiia Akademii nauk. Seriia biologicheskaia / Rossiiskaia akademiia nauk
short title: Izv Akad Nauk Ser Biol
ISSN: 1026-3470
ISSN (Online): 
IsoAbbr: Izv. Akad. Nauk. Ser. Biol.
NlmId: 9300152
123:123
JrId: 2296
long title: Planta
short title: Planta
ISSN: 0032-0935
ISSN (Online): 1432-2048
IsoAbbr: Planta
NlmId: 1250576
123:123
JrId: 2297
long title: Bio-medical materials and engineering
short title: Biomed Mater Eng
ISSN: 0959-2989
ISSN (Online): 1878-3619
IsoAbbr: Biomed Mater Eng
NlmId: 9104021
123:123
JrId: 2298
long title: Biotechnology therapeutics
short title: Biotechnol Ther
ISSN: 0898-2848
ISSN (Online): 
IsoAbbr: Biotechnol Ther
NlmId: 8918082
123:123
JrId: 2299
long title: Cancer epidemiology, biomarkers & prevention : a publication of the American Association for Cancer Research, cosponsored by the American Society of Preventive Oncology
short title: Cancer Epidemiol Biomarkers Prev
ISSN: 1055-9965
ISSN (Online): 1538-7755
IsoAbbr: Cancer Epidemiol. Biomarkers Prev.
NlmId: 9200608
123:123
JrId: 2300
long title: Bulletin of the Los Angeles neurological societies
short title: Bull Los Angeles Neurol Soc
ISSN: 0024-659X
ISSN (Online): 
IsoAbbr: Bull Los Angeles Neurol Soc
NlmId: 0064572
123:123
JrId: 2301
long title: Cytokines
short title: Cytokines
ISSN: 1013-9982
ISSN (Online): 
IsoAbbr: Cytokines
NlmId: 8912908
123:123
JrId: 2302
long title: Ethnicity & disease
short title: Ethn Dis
ISSN: 1049-510X
ISSN (Online): 
IsoAbbr: Ethn Dis
NlmId: 9109034
123:123
JrId: 2303
long title: European journal of cancer prevention : the official journal of the European Cancer Prevention Organisation (ECP)
short title: Eur J Cancer Prev
ISSN: 0959-8278
ISSN (Online): 1473-5709
IsoAbbr: Eur. J. Cancer Prev.
NlmId: 9300837
123:123
JrId: 2304
long title: German journal of ophthalmology
short title: Ger J Ophthalmol
ISSN: 0941-2921
ISSN (Online): 
IsoAbbr: Ger J Ophthalmol
NlmId: 9206441
123:123
JrId: 2305
long title: Growth regulation
short title: Growth Regul
ISSN: 0956-523X
ISSN (Online): 
IsoAbbr: Growth Regul.
NlmId: 9106990
123:123
JrId: 2306
long title: Leukemia & lymphoma
short title: Leuk Lymphoma
ISSN: 1042-8194
ISSN (Online): 1029-2403
IsoAbbr: Leuk. Lymphoma
NlmId: 9007422
123:123
JrId: 2307
long title: Molecular genetic medicine
short title: Mol Genet Med
ISSN: 1057-2805
ISSN (Online): 
IsoAbbr: Mol. Genet. Med.
NlmId: 9114827
123:123
JrId: 2308
long title: Bulletin of the Massachusetts Nurses Association
short title: Bull Mass Nurses Assoc
ISSN: 0025-4843
ISSN (Online): 
IsoAbbr: Bull Mass Nurses Assoc
NlmId: 7803470
123:123
JrId: 2309
long title: The National medical journal of India
short title: Natl Med J India
ISSN: 0970-258X
ISSN (Online): 
IsoAbbr: Natl Med J India
NlmId: 8809315
123:123
JrId: 2310
long title: Neurochemistry international
short title: Neurochem Int
ISSN: 0197-0186
ISSN (Online): 1872-9754
IsoAbbr: Neurochem. Int.
NlmId: 8006959
123:123
JrId: 2311
long title: PCR methods and applications
short title: PCR Methods Appl
ISSN: 1054-9803
ISSN (Online): 
IsoAbbr: PCR Methods Appl.
NlmId: 9201445
123:123
JrId: 2312
long title: Protein science : a publication of the Protein Society
short title: Protein Sci
ISSN: 0961-8368
ISSN (Online): 1469-896X
IsoAbbr: Protein Sci.
NlmId: 9211750
123:123
JrId: 2313
long title: Receptor
short title: Receptor
ISSN: 1052-8040
ISSN (Online): 
IsoAbbr: Receptor
NlmId: 9109671
123:123
JrId: 2314
long title: Nursing quality connection
short title: Nurs Qual Connect
ISSN: 1055-6818
ISSN (Online): 
IsoAbbr: Nurs Qual Connect
NlmId: 9209917
123:123
JrId: 2315
long title: Clinical nursing research
short title: Clin Nurs Res
ISSN: 1054-7738
ISSN (Online): 1552-3799
IsoAbbr: Clin Nurs Res
NlmId: 9208508
123:123
JrId: 2316
long title: Vigilando
short title: Vigilando
ISSN: 
ISSN (Online): 
IsoAbbr: Vigilando
NlmId: 9307041
123:123
JrId: 2317
long title: Journal of orofacial pain
short title: J Orofac Pain
ISSN: 1064-6655
ISSN (Online): 
IsoAbbr: J Orofac Pain
NlmId: 9418507
123:123
JrId: 2318
long title: Canada communicable disease report = Releve des maladies transmissibles au Canada
short title: Can Commun Dis Rep
ISSN: 1188-4169
ISSN (Online): 1481-8531
IsoAbbr: Can. Commun. Dis. Rep.
NlmId: 9303729
123:123
JrId: 2319
long title: Central European journal of public health
short title: Cent Eur J Public Health
ISSN: 1210-7778
ISSN (Online): 
IsoAbbr: Cent. Eur. J. Public Health
NlmId: 9417324
123:123
JrId: 2320
long title: Pharmacy world & science : PWS
short title: Pharm World Sci
ISSN: 0928-1231
ISSN (Online): 1573-739X
IsoAbbr: Pharm World Sci
NlmId: 9307352
123:123
JrId: 2323
long title: Biology of the cell / under the auspices of the European Cell Biology Organization
short title: Biol Cell
ISSN: 0248-4900
ISSN (Online): 1768-322X
IsoAbbr: Biol. Cell
NlmId: 8108529
123:123
JrId: 2324
long title: Biochemistry and molecular biology international
short title: Biochem Mol Biol Int
ISSN: 1039-9712
ISSN (Online): 
IsoAbbr: Biochem. Mol. Biol. Int.
NlmId: 9306673
123:123
JrId: 2325
long title: Bulletin of mathematical biology
short title: Bull Math Biol
ISSN: 0092-8240
ISSN (Online): 1522-9602
IsoAbbr: Bull. Math. Biol.
NlmId: 0401404
123:123
JrId: 2326
long title: Brazilian journal of medical and biological research = Revista brasileira de pesquisas medicas e biologicas / Sociedade Brasileira de Biofisica ... [et al.]
short title: Braz J Med Biol Res
ISSN: 0100-879X
ISSN (Online): 1414-431X
IsoAbbr: Braz. J. Med. Biol. Res.
NlmId: 8112917
123:123
JrId: 2327
long title: The Bulletin of mathematical biophysics
short title: Bull Math Biophys
ISSN: 0007-4985
ISSN (Online): 
IsoAbbr: Bull Math Biophys
NlmId: 0402113
123:123
JrId: 2328
long title: British journal of audiology
short title: Br J Audiol
ISSN: 0300-5364
ISSN (Online): 
IsoAbbr: Br J Audiol
NlmId: 0357321
123:123
JrId: 2329
long title: Journal of health care interior design : proceedings from the ... Annual National Symposium on Health Care Interior Design. National Symposium on Health Care Interior Design (U.S.)
short title: J Health Care Inter Des
ISSN: 1068-1132
ISSN (Online): 
IsoAbbr: J Health Care Inter Des
NlmId: 9318047
123:123
JrId: 2330
long title: British journal of audiology. Supplement
short title: Br J Audiol Suppl
ISSN: 0143-764X
ISSN (Online): 
IsoAbbr: Br J Audiol Suppl
NlmId: 7801697
123:123
JrId: 2331
long title: The British journal of clinical psychology / the British Psychological Society
short title: Br J Clin Psychol
ISSN: 0144-6657
ISSN (Online): 
IsoAbbr: Br J Clin Psychol
NlmId: 8105533
123:123
JrId: 2332
long title: Journal of healthcare design : proceedings from the ... Symposium on Healthcare Design. Symposium on Healthcare Design
short title: J Healthc Des
ISSN: 1068-1124
ISSN (Online): 
IsoAbbr: J Healthc Des
NlmId: 9318490
123:123
JrId: 2333
long title: Pneumonologia i alergologia polska
short title: Pneumonol Alergol Pol
ISSN: 0867-7077
ISSN (Online): 
IsoAbbr: Pneumonol Alergol Pol
NlmId: 9302892
123:123
JrId: 2334
long title: Bone marrow transplantation
short title: Bone Marrow Transplant
ISSN: 0268-3369
ISSN (Online): 1476-5365
IsoAbbr: Bone Marrow Transplant.
NlmId: 8702459
123:123
JrId: 2335
long title: Nuclear medicine and biology
short title: Nucl Med Biol
ISSN: 0969-8051
ISSN (Online): 1872-9614
IsoAbbr: Nucl. Med. Biol.
NlmId: 9304420
123:123
JrId: 2336
long title: Health care reform week
short title: Health Care Reform Week
ISSN: 1067-2214
ISSN (Online): 
IsoAbbr: Health Care Reform Week
NlmId: 9304299
123:123
JrId: 2337
long title: Romanian journal of internal medicine = Revue roumaine de medecine interne
short title: Rom J Intern Med
ISSN: 1220-4749
ISSN (Online): 
IsoAbbr: Rom J Intern Med
NlmId: 9304507
123:123
JrId: 2338
long title: Canadian journal of applied physiology = Revue canadienne de physiologie appliquee
short title: Can J Appl Physiol
ISSN: 1066-7814
ISSN (Online): 1543-2718
IsoAbbr: Can J Appl Physiol
NlmId: 9306274
123:123
JrId: 2339
long title: Bulletin of the Medical Library Association
short title: Bull Med Libr Assoc
ISSN: 0025-7338
ISSN (Online): 
IsoAbbr: Bull Med Libr Assoc
NlmId: 0421037
123:123
JrId: 2340
long title: Bulletin et memoires de l'Academie royale de medecine de Belgique
short title: Bull Mem Acad R Med Belg
ISSN: 0377-8231
ISSN (Online): 
IsoAbbr: Bull. Mem. Acad. R. Med. Belg.
NlmId: 7608462
123:123
JrId: 2341
long title: AWHONN voice / Association of Women's Health, Obstetric, and Neonatal Nurses (AWHONN)
short title: AWHONN Voice
ISSN: 1066-2944
ISSN (Online): 
IsoAbbr: AWHONN Voice
NlmId: 9306666
123:123
JrId: 2342
long title: Bulletin et memoires de la Societe des chirurgiens de Paris
short title: Bull Mem Soc Chir Paris
ISSN: 0037-9220
ISSN (Online): 
IsoAbbr: Bull Mem Soc Chir Paris
NlmId: 7507020
123:123
JrId: 2343
long title: Clinical and experimental hypertension (New York, N.Y. : 1993)
short title: Clin Exp Hypertens
ISSN: 1064-1963
ISSN (Online): 1525-6006
IsoAbbr: Clin. Exp. Hypertens.
NlmId: 9305929
123:123
JrId: 2344
long title: FEMS immunology and medical microbiology
short title: FEMS Immunol Med Microbiol
ISSN: 0928-8244
ISSN (Online): 1574-695X
IsoAbbr: FEMS Immunol. Med. Microbiol.
NlmId: 9315554
123:123
JrId: 2347
long title: Bulletins et memoires de la Societe francaise d'ophtalmologie
short title: Bull Mem Soc Fr Ophtalmol
ISSN: 0081-1092
ISSN (Online): 
IsoAbbr: Bull Mem Soc Fr Ophtalmol
NlmId: 7503471
123:123
JrId: 2348
long title: Aviakosmicheskaia i ekologicheskaia meditsina = Aerospace and environmental medicine
short title: Aviakosm Ekolog Med
ISSN: 0233-528X
ISSN (Online): 
IsoAbbr: Aviakosm Ekolog Med
NlmId: 9305904
123:123
JrId: 2349
long title: MainLines : the newsletter for the Midwest Alliance in Nursing
short title: Mainlines
ISSN: 0278-9450
ISSN (Online): 
IsoAbbr: Mainlines
NlmId: 9310753
123:123
JrId: 2350
long title: Midwest Alliance in Nursing journal / MAIN
short title: Midwest Alliance Nurs J
ISSN: 1048-499X
ISSN (Online): 
IsoAbbr: Midwest Alliance Nurs J
NlmId: 9306096
123:123
JrId: 2351
long title: Bulletins et memoires de la Societe medicale des hopitaux de Paris
short title: Bull Mem Soc Med Hop Paris
ISSN: 0366-1334
ISSN (Online): 
IsoAbbr: Bull Mem Soc Med Hop Paris
NlmId: 7503472
123:123
JrId: 2352
long title: Elderly care
short title: Elder Care
ISSN: 1369-1856
ISSN (Online): 
IsoAbbr: Elder Care
NlmId: 9310629
123:123
JrId: 2353
long title: The Johns Hopkins Nurses' alumni magazine
short title: Johns Hopkins Nurses Alumni Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Johns Hopkins Nurses Alumni Mag
NlmId: 9318900
123:123
JrId: 2354
long title: Phillip Journal
short title: Phillip J
ISSN: 0945-1412
ISSN (Online): 
IsoAbbr: Phillip J
NlmId: 9306483
123:123
JrId: 2355
long title: Bulletin of the Menninger Clinic
short title: Bull Menninger Clin
ISSN: 0025-9284
ISSN (Online): 1943-2828
IsoAbbr: Bull Menninger Clin
NlmId: 7507032
123:123
JrId: 2357
long title: Bulletin mensuel - Societe de medecine militaire francaise
short title: Bull Mens Soc Med Mil Fr
ISSN: 0996-1852
ISSN (Online): 
IsoAbbr: Bull Mens Soc Med Mil Fr
NlmId: 7507021
123:123
JrId: 2360
long title: The Bulletin of the Michigan Dental Hygienists' Association
short title: Bull Mich Dent Hyg Assoc
ISSN: 0746-5564
ISSN (Online): 
IsoAbbr: Bull Mich Dent Hyg Assoc
NlmId: 1303036
123:123
JrId: 2361
long title: Materials management in health care
short title: Mater Manag Health Care
ISSN: 1059-4531
ISSN (Online): 
IsoAbbr: Mater Manag Health Care
NlmId: 9304859
123:123
JrId: 2362
long title: Cell biology international
short title: Cell Biol Int
ISSN: 1065-6995
ISSN (Online): 1095-8355
IsoAbbr: Cell Biol. Int.
NlmId: 9307129
123:123
JrId: 2363
long title: Implant dentistry
short title: Implant Dent
ISSN: 1056-6163
ISSN (Online): 1538-2982
IsoAbbr: Implant Dent
NlmId: 9206481
123:123
JrId: 2364
long title: Occasional paper (Royal College of General Practitioners)
short title: Occas Pap R Coll Gen Pract
ISSN: 1352-2450
ISSN (Online): 
IsoAbbr: Occas Pap R Coll Gen Pract
NlmId: 9305692
123:123
JrId: 2365
long title: The European journal of prosthodontics and restorative dentistry
short title: Eur J Prosthodont Restor Dent
ISSN: 0965-7452
ISSN (Online): 
IsoAbbr: Eur J Prosthodont Restor Dent
NlmId: 9314899
123:123
JrId: 2366
long title: Bulletin / Midtown Dental Society
short title: Bull Midtown Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Midtown Dent Soc
NlmId: 9884675
123:123
JrId: 2367
long title: Biological & pharmaceutical bulletin
short title: Biol Pharm Bull
ISSN: 0918-6158
ISSN (Online): 1347-5215
IsoAbbr: Biol. Pharm. Bull.
NlmId: 9311984
123:123
JrId: 2368
long title: Monaldi archives for chest disease = Archivio Monaldi per le malattie del torace / Fondazione clinica del lavoro, IRCCS [and] Istituto di clinica tisiologica e malattie apparato respiratorio, Universita di Napoli, Secondo ateneo
short title: Monaldi Arch Chest Dis
ISSN: 1122-0643
ISSN (Online): 
IsoAbbr: Monaldi Arch Chest Dis
NlmId: 9307314
123:123
JrId: 2369
long title: Neurobiology (Budapest, Hungary)
short title: Neurobiology (Bp)
ISSN: 1216-8068
ISSN (Online): 
IsoAbbr: Neurobiology (Bp)
NlmId: 9312159
123:123
JrId: 2370
long title: Bulletin / Monmouth-Ocean County Dental Society
short title: Bull Monmouth Ocean Cty Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Monmouth Ocean Cty Dent Soc
NlmId: 9810652
123:123
JrId: 2371
long title: Bulletin. Montgomery-Bucks Dental Society
short title: Bull Montg Bucks Dent Soc
ISSN: 0027-0156
ISSN (Online): 
IsoAbbr: Bull Montg Bucks Dent Soc
NlmId: 18820360R
123:123
JrId: 2372
long title: Bulletin on narcotics
short title: Bull Narc
ISSN: 0007-523X
ISSN (Online): 
IsoAbbr: Bull Narc
NlmId: 2984719R
123:123
JrId: 2373
long title: Eisei Shikenjo hokoku. Bulletin of National Institute of Hygienic Sciences
short title: Eisei Shikenjo Hokoku
ISSN: 0077-4715
ISSN (Online): 
IsoAbbr: Eisei Shikenjo Hokoku
NlmId: 0421152
123:123
JrId: 2374
long title: Nursing history review : official journal of the American Association for the History of Nursing
short title: Nurs Hist Rev
ISSN: 1062-8061
ISSN (Online): 
IsoAbbr: Nurs Hist Rev
NlmId: 9303945
123:123
JrId: 2375
long title: Bulletin (National Medical and Dental Association (U.S))
short title: Bull Natl Med Dent Assoc Natl Advocates Soc
ISSN: 0027-9676
ISSN (Online): 
IsoAbbr: Bull Natl Med Dent Assoc Natl Advocates Soc
NlmId: 7505325
123:123
JrId: 2376
long title: Qualitative health research
short title: Qual Health Res
ISSN: 1049-7323
ISSN (Online): 
IsoAbbr: Qual Health Res
NlmId: 9202144
123:123
JrId: 2377
long title: Bulletin of the Newark Dental Club
short title: Bull Newark Dent Club
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Newark Dent Club
NlmId: 7505401
123:123
JrId: 2378
long title: Bulletin. Ninth District Dental Society of the State of New York
short title: Bull Ninth Dist Dent Soc
ISSN: 0070-3710
ISSN (Online): 
IsoAbbr: Bull Ninth Dist Dent Soc
NlmId: 19120480R
123:123
JrId: 2379
long title: Applied radiation and isotopes : including data, instrumentation and methods for use in agriculture, industry and medicine
short title: Appl Radiat Isot
ISSN: 0969-8043
ISSN (Online): 1872-9800
IsoAbbr: Appl Radiat Isot
NlmId: 9306253
123:123
JrId: 2380
long title: Bulletin Of The New Jersey College Of Medicine And Dentistry
short title: Bull N J Coll Med Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Bull N J Coll Med Dent
NlmId: 9883885
123:123
JrId: 2381
long title: Journal of physiology, Paris
short title: J Physiol Paris
ISSN: 0928-4257
ISSN (Online): 1769-7115
IsoAbbr: J. Physiol. Paris
NlmId: 9309351
123:123
JrId: 2382
long title: Supervisory management
short title: Superv Manage
ISSN: 0039-5919
ISSN (Online): 
IsoAbbr: Superv Manage
NlmId: 9877490
123:123
JrId: 2383
long title: Bulletin - New Jersey Society of Dentistry for Children
short title: Bull N J Soc Dent Child
ISSN: 0548-5819
ISSN (Online): 
IsoAbbr: Bull N J Soc Dent Child
NlmId: 7505331
123:123
JrId: 2384
long title: Bulletin - Northern District Dental Society
short title: Bull North Dist Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull North Dist Dent Soc
NlmId: 7505334
123:123
JrId: 2385
long title: Quality of life research : an international journal of quality of life aspects of treatment, care and rehabilitation
short title: Qual Life Res
ISSN: 0962-9343
ISSN (Online): 1573-2649
IsoAbbr: Qual Life Res
NlmId: 9210257
123:123
JrId: 2386
long title: Time
short title: Time
ISSN: 0040-781X
ISSN (Online): 
IsoAbbr: Time
NlmId: 9877130
123:123
JrId: 2387
long title: Bulletin of the New York Academy of Medicine
short title: Bull N Y Acad Med
ISSN: 0028-7091
ISSN (Online): 
IsoAbbr: Bull N Y Acad Med
NlmId: 7505398
123:123
JrId: 2388
long title: Health education research
short title: Health Educ Res
ISSN: 0268-1153
ISSN (Online): 1465-3648
IsoAbbr: Health Educ Res
NlmId: 8608459
123:123
JrId: 2389
long title: The Journal of foot and ankle surgery : official publication of the American College of Foot and Ankle Surgeons
short title: J Foot Ankle Surg
ISSN: 1067-2516
ISSN (Online): 1542-2224
IsoAbbr: J Foot Ankle Surg
NlmId: 9308427
123:123
JrId: 2390
long title: Bulletin Of The New York State Dental Society Of Anesthesiology
short title: Bull N Y State Dent Soc Anesthesiol
ISSN: 0028-758X
ISSN (Online): 
IsoAbbr: Bull N Y State Dent Soc Anesthesiol
NlmId: 9883655
123:123
JrId: 2391
long title: The Journal of eukaryotic microbiology
short title: J Eukaryot Microbiol
ISSN: 1066-5234
ISSN (Online): 1550-7408
IsoAbbr: J. Eukaryot. Microbiol.
NlmId: 9306405
123:123
JrId: 2392
long title: Revue du rhumatisme (Ed. francaise : 1993)
short title: Rev Rhum Ed Fr
ISSN: 1169-8330
ISSN (Online): 1768-3130
IsoAbbr: Rev Rhum Ed Fr
NlmId: 9315664
123:123
JrId: 2393
long title: Bulletin of the New York State Society of Dentistry for Children
short title: Bull N Y State Soc Dent Child
ISSN: 0028-7741
ISSN (Online): 
IsoAbbr: Bull N Y State Soc Dent Child
NlmId: 7505400
123:123
JrId: 2394
long title: AWHONN's clinical issues in perinatal and women's health nursing
short title: AWHONNS Clin Issues Perinat Womens Health Nurs
ISSN: 1066-3614
ISSN (Online): 
IsoAbbr: AWHONNS Clin. Issues Perinat. Womens Health Nurs.
NlmId: 9311009
123:123
JrId: 2395
long title: Seminars in perioperative nursing
short title: Semin Perioper Nurs
ISSN: 1056-8670
ISSN (Online): 
IsoAbbr: Semin Perioper Nurs
NlmId: 9206988
123:123
JrId: 2396
long title: Canadian journal of experimental psychology = Revue canadienne de psychologie experimentale
short title: Can J Exp Psychol
ISSN: 1196-1961
ISSN (Online): 1878-7290
IsoAbbr: Can J Exp Psychol
NlmId: 9315513
123:123
JrId: 2397
long title: Veterinary research
short title: Vet Res
ISSN: 0928-4249
ISSN (Online): 1297-9716
IsoAbbr: Vet. Res.
NlmId: 9309551
123:123
JrId: 2398
long title: The Quality letter for healthcare leaders
short title: Qual Lett Healthc Lead
ISSN: 1047-5311
ISSN (Online): 
IsoAbbr: Qual Lett Healthc Lead
NlmId: 9309472
123:123
JrId: 2399
long title: Clinical practice guideline. Quick reference guide for clinicians
short title: Clin Pract Guidel Quick Ref Guide Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Pract Guidel Quick Ref Guide Clin
NlmId: 9214656
123:123
JrId: 2400
long title: Archivio italiano di urologia, andrologia : organo ufficiale [di] Societa italiana di ecografia urologica e nefrologica / Associazione ricerche in urologia
short title: Arch Ital Urol Androl
ISSN: 1124-3562
ISSN (Online): 
IsoAbbr: Arch Ital Urol Androl
NlmId: 9308247
123:123
JrId: 2401
long title: Bulletin - Office international des epizooties
short title: Bull Off Int Epizoot
ISSN: 0300-9823
ISSN (Online): 
IsoAbbr: Bull Off Int Epizoot
NlmId: 7503361
123:123
JrId: 2402
long title: Revista da Associacao Medica Brasileira (1992)
short title: Rev Assoc Med Bras
ISSN: 0104-4230
ISSN (Online): 
IsoAbbr: Rev Assoc Med Bras
NlmId: 9308586
123:123
JrId: 2403
long title: NIH consensus statement
short title: NIH Consens Statement
ISSN: 1080-1707
ISSN (Online): 
IsoAbbr: NIH Consens Statement
NlmId: 9308532
123:123
JrId: 2404
long title: Fiziologicheskii zhurnal imeni I.M. Sechenova / Rossiiskaia akademiia nauk
short title: Fiziol Zh Im I M Sechenova
ISSN: 1027-3646
ISSN (Online): 
IsoAbbr: Fiziol Zh Im I M Sechenova
NlmId: 9308360
123:123
JrId: 2405
long title: Brain injury : [BI]
short title: Brain Inj
ISSN: 0269-9052
ISSN (Online): 1362-301X
IsoAbbr: Brain Inj
NlmId: 8710358
123:123
JrId: 2406
long title: Clinics in communication disorders
short title: Clin Commun Disord
ISSN: 1054-8505
ISSN (Online): 
IsoAbbr: Clin Commun Disord
NlmId: 9113696
123:123
JrId: 2407
long title: Human molecular genetics
short title: Hum Mol Genet
ISSN: 0964-6906
ISSN (Online): 1460-2083
IsoAbbr: Hum. Mol. Genet.
NlmId: 9208958
123:123
JrId: 2408
long title: Human mutation
short title: Hum Mutat
ISSN: 1059-7794
ISSN (Online): 1098-1004
IsoAbbr: Hum. Mutat.
NlmId: 9215429
123:123
JrId: 2409
long title: Insect biochemistry and molecular biology
short title: Insect Biochem Mol Biol
ISSN: 0965-1748
ISSN (Online): 1879-0240
IsoAbbr: Insect Biochem. Mol. Biol.
NlmId: 9207282
123:123
JrId: 2410
long title: The International journal of eating disorders
short title: Int J Eat Disord
ISSN: 0276-3478
ISSN (Online): 1098-108X
IsoAbbr: Int J Eat Disord
NlmId: 8111226
123:123
JrId: 2411
long title: International journal of sport nutrition
short title: Int J Sport Nutr
ISSN: 1050-1606
ISSN (Online): 
IsoAbbr: Int J Sport Nutr
NlmId: 9307702
123:123
JrId: 2412
long title: Investigative urology (Berlin, Germany)
short title: Investig Urol (Berl)
ISSN: 
ISSN (Online): 
IsoAbbr: Investig Urol (Berl)
NlmId: 9104156
123:123
JrId: 2413
long title: Journal of biopharmaceutical statistics
short title: J Biopharm Stat
ISSN: 1054-3406
ISSN (Online): 1520-5711
IsoAbbr: J Biopharm Stat
NlmId: 9200436
123:123
JrId: 2414
long title: Journal of endourology / Endourological Society
short title: J Endourol
ISSN: 0892-7790
ISSN (Online): 1557-900X
IsoAbbr: J. Endourol.
NlmId: 8807503
123:123
JrId: 2415
long title: Bulletin of the Ophthalmological Society of Egypt
short title: Bull Ophthalmol Soc Egypt
ISSN: 0078-5342
ISSN (Online): 
IsoAbbr: Bull Ophthalmol Soc Egypt
NlmId: 7507035
123:123
JrId: 2416
long title: Journal of neuroendocrinology
short title: J Neuroendocrinol
ISSN: 0953-8194
ISSN (Online): 1365-2826
IsoAbbr: J. Neuroendocrinol.
NlmId: 8913461
123:123
JrId: 2417
long title: The Journal of orthopaedic and sports physical therapy
short title: J Orthop Sports Phys Ther
ISSN: 0190-6011
ISSN (Online): 1938-1344
IsoAbbr: J Orthop Sports Phys Ther
NlmId: 7908150
123:123
JrId: 2419
long title: Nature genetics
short title: Nat Genet
ISSN: 1061-4036
ISSN (Online): 1546-1718
IsoAbbr: Nat. Genet.
NlmId: 9216904
123:123
JrId: 2420
long title: Neuropsychology review
short title: Neuropsychol Rev
ISSN: 1040-7308
ISSN (Online): 1573-6660
IsoAbbr: Neuropsychol Rev
NlmId: 9009029
123:123
JrId: 2421
long title: Neurourology and urodynamics
short title: Neurourol Urodyn
ISSN: 0733-2467
ISSN (Online): 1520-6777
IsoAbbr: Neurourol. Urodyn.
NlmId: 8303326
123:123
JrId: 2422
long title: The Brookings review
short title: Brookings Rev
ISSN: 0745-1253
ISSN (Online): 
IsoAbbr: Brookings Rev
NlmId: 9879923
123:123
JrId: 2423
long title: Brain research. Brain research reviews
short title: Brain Res Brain Res Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Brain Res. Brain Res. Rev.
NlmId: 8908638
123:123
JrId: 2424
long title: Pharmacogenetics
short title: Pharmacogenetics
ISSN: 0960-314X
ISSN (Online): 
IsoAbbr: Pharmacogenetics
NlmId: 9211735
123:123
JrId: 2425
long title: The Plant journal : for cell and molecular biology
short title: Plant J
ISSN: 0960-7412
ISSN (Online): 1365-313X
IsoAbbr: Plant J.
NlmId: 9207397
123:123
JrId: 2426
long title: Progres en urologie : journal de l'Association francaise d'urologie et de la Societe francaise d'urologie
short title: Prog Urol
ISSN: 1166-7087
ISSN (Online): 
IsoAbbr: Prog. Urol.
NlmId: 9307844
123:123
JrId: 2427
long title: Studies in human ecology
short title: Stud Hum Ecol
ISSN: 0324-8666
ISSN (Online): 
IsoAbbr: Stud Hum Ecol
NlmId: 7514136
123:123
JrId: 2428
long title: Transgenic research
short title: Transgenic Res
ISSN: 0962-8819
ISSN (Online): 1573-9368
IsoAbbr: Transgenic Res.
NlmId: 9209120
123:123
JrId: 2429
long title: World journal of urology
short title: World J Urol
ISSN: 0724-4983
ISSN (Online): 1433-8726
IsoAbbr: World J Urol
NlmId: 8307716
123:123
JrId: 2430
long title: Christian Medical Dental Society journal
short title: Christ Med Dent Soc J
ISSN: 
ISSN (Online): 
IsoAbbr: Christ Med Dent Soc J
NlmId: 9002893
123:123
JrId: 2431
long title: Bulletin of the Osaka Medical School
short title: Bull Osaka Med Sch
ISSN: 0030-6142
ISSN (Online): 
IsoAbbr: Bull Osaka Med Sch
NlmId: 0406665
123:123
JrId: 2432
long title: Nurse author & editor
short title: Nurse Author Ed
ISSN: 1054-2353
ISSN (Online): 1750-4910
IsoAbbr: Nurse Author Ed
NlmId: 9312545
123:123
JrId: 2433
long title: Midwifery today and childbirth education
short title: Midwifery Today Childbirth Educ
ISSN: 1522-2888
ISSN (Online): 
IsoAbbr: Midwifery Today Childbirth Educ
NlmId: 9303318
123:123
JrId: 2434
long title: Air medical journal
short title: Air Med J
ISSN: 1067-991X
ISSN (Online): 1532-6497
IsoAbbr: Air Med. J.
NlmId: 9312325
123:123
JrId: 2435
long title: The Journal of cardiovascular management : the official journal of the American College of Cardiovascular Administrators
short title: J Cardiovasc Manag
ISSN: 1053-5330
ISSN (Online): 
IsoAbbr: J Cardiovasc Manag
NlmId: 9111437
123:123
JrId: 2436
long title: Bulletin of the Osaka Medical School. Supplement
short title: Bull Osaka Med Sch Suppl
ISSN: 0078-6667
ISSN (Online): 
IsoAbbr: Bull Osaka Med Sch Suppl
NlmId: 0405502
123:123
JrId: 2437
long title: Recruitment & retention report
short title: Recruit Retent Rep
ISSN: 1044-0666
ISSN (Online): 
IsoAbbr: Recruit Retent Rep
NlmId: 9312216
123:123
JrId: 2438
long title: Bulletin - Pacific Coast Society of Orthodontists
short title: Bull Pac Coast Soc Orthod
ISSN: 0030-8617
ISSN (Online): 
IsoAbbr: Bull Pac Coast Soc Orthod
NlmId: 7503362
123:123
JrId: 2439
long title: Infirmiers
short title: Infirmiers
ISSN: 0180-2224
ISSN (Online): 
IsoAbbr: Infirmiers
NlmId: 7804334
123:123
JrId: 2441
long title: Biological research
short title: Biol Res
ISSN: 0716-9760
ISSN (Online): 0717-6287
IsoAbbr: Biol. Res.
NlmId: 9308271
123:123
JrId: 2442
long title: Bulletin of the Pan American Health Organization
short title: Bull Pan Am Health Organ
ISSN: 0085-4638
ISSN (Online): 
IsoAbbr: Bull Pan Am Health Organ
NlmId: 7505403
123:123
JrId: 2444
long title: Romanian journal of endocrinology / sponsore [sic] by the Academy of Medical Sciences
short title: Rom J Endocrinol
ISSN: 1221-356X
ISSN (Online): 
IsoAbbr: Rom J Endocrinol
NlmId: 9309485
123:123
JrId: 2445
long title: Sykepleien. Fag
short title: Sykepl Fag
ISSN: 0804-1342
ISSN (Online): 
IsoAbbr: Sykepl Fag
NlmId: 9313367
123:123
JrId: 2446
long title: Applied parasitology
short title: Appl Parasitol
ISSN: 0943-0938
ISSN (Online): 
IsoAbbr: Appl. Parasitol.
NlmId: 9308726
123:123
JrId: 2447
long title: Bulletin of the Parenteral Drug Association
short title: Bull Parenter Drug Assoc
ISSN: 0048-2986
ISSN (Online): 
IsoAbbr: Bull Parenter Drug Assoc
NlmId: 7505404
123:123
JrId: 2448
long title: Paper series (United Hospital Fund of New York)
short title: Pap Ser United Hosp Fund N Y
ISSN: 0898-3135
ISSN (Online): 
IsoAbbr: Pap Ser United Hosp Fund N Y
NlmId: 8610109
123:123
JrId: 2449
long title: International journal of fertility and menopausal studies
short title: Int J Fertil Menopausal Stud
ISSN: 1069-3130
ISSN (Online): 
IsoAbbr: Int J Fertil Menopausal Stud
NlmId: 9309760
123:123
JrId: 2450
long title: Cellular & molecular biology research
short title: Cell Mol Biol Res
ISSN: 0968-8773
ISSN (Online): 
IsoAbbr: Cell. Mol. Biol. Res.
NlmId: 9316986
123:123
JrId: 2451
long title: Cancer practice
short title: Cancer Pract
ISSN: 1065-4704
ISSN (Online): 1523-5394
IsoAbbr: Cancer Pract
NlmId: 9312355
123:123
JrId: 2454
long title: Bulletin of the Passaic County Dental Society
short title: Bull Passaic Cty Dent Soc
ISSN: 0079-0125
ISSN (Online): 
IsoAbbr: Bull Passaic Cty Dent Soc
NlmId: 7507037
123:123
JrId: 2455
long title: Immunodeficiency
short title: Immunodeficiency
ISSN: 1067-795X
ISSN (Online): 
IsoAbbr: Immunodeficiency
NlmId: 9418574
123:123
JrId: 2456
long title: Hospitals & health networks / AHA
short title: Hosp Health Netw
ISSN: 1068-8838
ISSN (Online): 
IsoAbbr: Hosp Health Netw
NlmId: 9312077
123:123
JrId: 2457
long title: Sonderband ... der Zeitschrift Strahlentherapie und Onkologie
short title: Sonderb Z Strahlenther Onkol
ISSN: 
ISSN (Online): 
IsoAbbr: Sonderb Z Strahlenther Onkol
NlmId: 9312251
123:123
JrId: 2458
long title: Bulletin of Pharmaceutical Research Institute
short title: Bull Pharm Res Inst
ISSN: 0473-4696
ISSN (Online): 
IsoAbbr: Bull Pharm Res Inst
NlmId: 7502538
123:123
JrId: 2460
long title: Semina
short title: Semina
ISSN: 0101-3742
ISSN (Online): 
IsoAbbr: Semina
NlmId: 9884653
123:123
JrId: 2461
long title: Health transition review : the cultural, social, and behavioural determinants of health
short title: Health Transit Rev
ISSN: 1036-4005
ISSN (Online): 
IsoAbbr: Health Transit Rev
NlmId: 9114114
123:123
JrId: 2462
long title: Endocrine journal
short title: Endocr J
ISSN: 0918-8959
ISSN (Online): 1348-4540
IsoAbbr: Endocr. J.
NlmId: 9313485
123:123
JrId: 2463
long title: Archivum veterinarium Polonicum / Polish Academy of Sciences, Committee of Veterinary Sciences
short title: Arch Vet Pol
ISSN: 1230-5359
ISSN (Online): 
IsoAbbr: Arch Vet Pol
NlmId: 9313674
123:123
JrId: 2464
long title: Polish journal of pharmacology
short title: Pol J Pharmacol
ISSN: 1230-6002
ISSN (Online): 
IsoAbbr: Pol J Pharmacol
NlmId: 9313882
123:123
JrId: 2465
long title: Magyar traumatologia, ortopedia, kezsebeszet, plasztikai sebeszet
short title: Magy Traumatol Ortop Kezseb Plasztikai Seb
ISSN: 
ISSN (Online): 
IsoAbbr: Magy Traumatol Ortop Kezseb Plasztikai Seb
NlmId: 9313834
123:123
JrId: 2466
long title: Nursing New Zealand (Wellington, N.Z. : 1995)
short title: Nurs N Z
ISSN: 1173-2032
ISSN (Online): 
IsoAbbr: Nurs N Z
NlmId: 9507374
123:123
JrId: 2467
long title: The journal of economic perspectives : a journal of the American Economic Association
short title: J Econ Perspect
ISSN: 0895-3309
ISSN (Online): 
IsoAbbr: J Econ Perspect
NlmId: 9885204
123:123
JrId: 2468
long title: The Bulletin of the Philadelphia County Dental Society
short title: Bull Phila Cty Dent Soc
ISSN: 0031-7268
ISSN (Online): 
IsoAbbr: Bull Phila Cty Dent Soc
NlmId: 7505406
123:123
JrId: 2469
long title: Matrix (Stuttgart, Germany). Supplement
short title: Matrix Suppl
ISSN: 0940-1199
ISSN (Online): 
IsoAbbr: Matrix Suppl
NlmId: 9312140
123:123
JrId: 2470
long title: Bulletin de physio-pathologie respiratoire
short title: Bull Physiopathol Respir (Nancy)
ISSN: 0007-439X
ISSN (Online): 
IsoAbbr: Bull Physiopathol Respir (Nancy)
NlmId: 7611945
123:123
JrId: 2472
long title: Biomedical instrumentation & technology / Association for the Advancement of Medical Instrumentation
short title: Biomed Instrum Technol
ISSN: 0899-8205
ISSN (Online): 
IsoAbbr: Biomed Instrum Technol
NlmId: 8905560
123:123
JrId: 2474
long title: Bulletin Of The Plainfield Dental Society
short title: Bull Plainfield Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Plainfield Dent Soc
NlmId: 9883481
123:123
JrId: 2475
long title: Folia phoniatrica et logopaedica : official organ of the International Association of Logopedics and Phoniatrics (IALP)
short title: Folia Phoniatr Logop
ISSN: 1021-7762
ISSN (Online): 1421-9972
IsoAbbr: Folia Phoniatr Logop
NlmId: 9422792
123:123
JrId: 2476
long title: Medsurg nursing : official journal of the Academy of Medical-Surgical Nurses
short title: Medsurg Nurs
ISSN: 1092-0811
ISSN (Online): 
IsoAbbr: Medsurg Nurs
NlmId: 9300545
123:123
JrId: 2477
long title: Cancer biotherapy
short title: Cancer Biother
ISSN: 1062-8401
ISSN (Online): 
IsoAbbr: Cancer Biother.
NlmId: 9314021
123:123
JrId: 2479
long title: Minimally invasive surgical nursing
short title: Minim Invasive Surg Nurs
ISSN: 1068-5685
ISSN (Online): 
IsoAbbr: Minim Invasive Surg Nurs
NlmId: 9317135
123:123
JrId: 2480
long title: Molecular membrane biology
short title: Mol Membr Biol
ISSN: 0968-7688
ISSN (Online): 1464-5203
IsoAbbr: Mol. Membr. Biol.
NlmId: 9430797
123:123
JrId: 2482
long title: Polish medical science and history bulletin
short title: Pol Med Sci Hist Bull
ISSN: 0091-3340
ISSN (Online): 
IsoAbbr: Pol Med Sci Hist Bull
NlmId: 0367052
123:123
JrId: 2484
long title: International journal of obesity and related metabolic disorders : journal of the International Association for the Study of Obesity
short title: Int J Obes Relat Metab Disord
ISSN: 0307-0565
ISSN (Online): 
IsoAbbr: Int. J. Obes. Relat. Metab. Disord.
NlmId: 9313169
123:123
JrId: 2485
long title: The Journal of pediatric endocrinology
short title: J Pediatr Endocrinol
ISSN: 0334-018X
ISSN (Online): 
IsoAbbr: J Pediatr Endocrinol
NlmId: 8510464
123:123
JrId: 2486
long title: Journal of psychosomatic obstetrics and gynaecology
short title: J Psychosom Obstet Gynaecol
ISSN: 0167-482X
ISSN (Online): 1743-8942
IsoAbbr: J Psychosom Obstet Gynaecol
NlmId: 8308648
123:123
JrId: 2487
long title: Journal of voice : official journal of the Voice Foundation
short title: J Voice
ISSN: 0892-1997
ISSN (Online): 1557-8658
IsoAbbr: J Voice
NlmId: 8712262
123:123
JrId: 2488
long title: Methods in molecular biology (Clifton, N.J.)
short title: Methods Mol Biol
ISSN: 1064-3745
ISSN (Online): 1940-6029
IsoAbbr: Methods Mol. Biol.
NlmId: 9214969
123:123
JrId: 2489
long title: Molecular marine biology and biotechnology
short title: Mol Mar Biol Biotechnol
ISSN: 1053-6426
ISSN (Online): 
IsoAbbr: Mol. Marine Biol. Biotechnol.
NlmId: 9205135
123:123
JrId: 2490
long title: Noshuyo byori = Brain tumor pathology
short title: Noshuyo Byori
ISSN: 0914-8108
ISSN (Online): 
IsoAbbr: Noshuyo Byori
NlmId: 9315330
123:123
JrId: 2491
long title: Pediatric allergy and immunology : official publication of the European Society of Pediatric Allergy and Immunology
short title: Pediatr Allergy Immunol
ISSN: 0905-6157
ISSN (Online): 1399-3038
IsoAbbr: Pediatr Allergy Immunol
NlmId: 9106718
123:123
JrId: 2492
long title: Transfusion medicine (Oxford, England)
short title: Transfus Med
ISSN: 0958-7578
ISSN (Online): 1365-3148
IsoAbbr: Transfus Med
NlmId: 9301182
123:123
JrId: 2495
long title: Contraception, fertilite, sexualite (1992)
short title: Contracept Fertil Sex
ISSN: 1165-1083
ISSN (Online): 
IsoAbbr: Contracept Fertil Sex
NlmId: 9314045
123:123
JrId: 2497
long title: Bulletin of prosthetics research
short title: Bull Prosthet Res
ISSN: 0007-506X
ISSN (Online): 
IsoAbbr: Bull Prosthet Res
NlmId: 0370646
123:123
JrId: 2498
long title: Biocell : official journal of the Sociedades Latinoamericanas de Microscopia Electronica ... et. al
short title: Biocell
ISSN: 0327-9545
ISSN (Online): 1667-5746
IsoAbbr: Biocell
NlmId: 9438655
123:123
JrId: 2499
long title: Business and health
short title: Bus Health
ISSN: 0739-9413
ISSN (Online): 
IsoAbbr: Bus Health
NlmId: 8409368
123:123
JrId: 2500
long title: American journal of critical care : an official publication, American Association of Critical-Care Nurses
short title: Am J Crit Care
ISSN: 1062-3264
ISSN (Online): 1937-710X
IsoAbbr: Am. J. Crit. Care
NlmId: 9211547
123:123
JrId: 2501
long title: Communicable disease report. CDR supplement
short title: Commun Dis Rep CDR Suppl
ISSN: 0264-1607
ISSN (Online): 
IsoAbbr: Commun. Dis. Rep. CDR Suppl.
NlmId: 9314041
123:123
JrId: 2502
long title: Annals of clinical psychiatry : official journal of the American Academy of Clinical Psychiatrists
short title: Ann Clin Psychiatry
ISSN: 1040-1237
ISSN (Online): 1547-3325
IsoAbbr: Ann Clin Psychiatry
NlmId: 8911021
123:123
JrId: 2503
long title: Artificial intelligence in medicine
short title: Artif Intell Med
ISSN: 0933-3657
ISSN (Online): 1873-2860
IsoAbbr: Artif Intell Med
NlmId: 8915031
123:123
JrId: 2504
long title: Biological signals
short title: Biol Signals
ISSN: 1016-0922
ISSN (Online): 
IsoAbbr: Biol. Signals
NlmId: 9210083
123:123
JrId: 2505
long title: Communicable disease report. CDR review
short title: Commun Dis Rep CDR Rev
ISSN: 1350-9349
ISSN (Online): 
IsoAbbr: Commun Dis Rep CDR Rev
NlmId: 9312372
123:123
JrId: 2506
long title: Communicable disease report. CDR weekly
short title: Commun Dis Rep CDR Wkly
ISSN: 1350-9357
ISSN (Online): 
IsoAbbr: Commun Dis Rep CDR Wkly
NlmId: 9312012
123:123
JrId: 2507
long title: Current opinion in pediatrics
short title: Curr Opin Pediatr
ISSN: 1040-8703
ISSN (Online): 1531-698X
IsoAbbr: Curr. Opin. Pediatr.
NlmId: 9000850
123:123
JrId: 2508
long title: Dementia (Basel, Switzerland)
short title: Dementia
ISSN: 1013-7424
ISSN (Online): 
IsoAbbr: Dementia
NlmId: 9010348
123:123
JrId: 2509
long title: Epithelial cell biology
short title: Epithelial Cell Biol
ISSN: 0940-9912
ISSN (Online): 
IsoAbbr: Epithelial Cell Biol
NlmId: 9206038
123:123
JrId: 2510
long title: Hippocampus
short title: Hippocampus
ISSN: 1050-9631
ISSN (Online): 1098-1063
IsoAbbr: Hippocampus
NlmId: 9108167
123:123
JrId: 2511
long title: International journal of impotence research
short title: Int J Impot Res
ISSN: 0955-9930
ISSN (Online): 1476-5489
IsoAbbr: Int. J. Impot. Res.
NlmId: 9007383
123:123
JrId: 2512
long title: Journal of critical care
short title: J Crit Care
ISSN: 0883-9441
ISSN (Online): 1557-8615
IsoAbbr: J Crit Care
NlmId: 8610642
123:123
JrId: 2513
long title: Journal of hand therapy : official journal of the American Society of Hand Therapists
short title: J Hand Ther
ISSN: 0894-1130
ISSN (Online): 1545-004X
IsoAbbr: J Hand Ther
NlmId: 8806591
123:123
JrId: 2514
long title: Quality management in health care
short title: Qual Manag Health Care
ISSN: 1063-8628
ISSN (Online): 1550-5154
IsoAbbr: Qual Manag Health Care
NlmId: 9306156
123:123
JrId: 2516
long title: Journal of wound, ostomy, and continence nursing : official publication of The Wound, Ostomy and Continence Nurses Society / WOCN
short title: J Wound Ostomy Continence Nurs
ISSN: 1071-5754
ISSN (Online): 1528-3976
IsoAbbr: J Wound Ostomy Continence Nurs
NlmId: 9435679
123:123
JrId: 2517
long title: The Joint Commission journal on quality improvement
short title: Jt Comm J Qual Improv
ISSN: 1070-3241
ISSN (Online): 
IsoAbbr: Jt Comm J Qual Improv
NlmId: 9315239
123:123
JrId: 2518
long title: Bulletin on the rheumatic diseases
short title: Bull Rheum Dis
ISSN: 0007-5248
ISSN (Online): 
IsoAbbr: Bull Rheum Dis
NlmId: 0127416
123:123
JrId: 2519
long title: Journal of prosthodontics : official journal of the American College of Prosthodontists
short title: J Prosthodont
ISSN: 1059-941X
ISSN (Online): 1532-849X
IsoAbbr: J Prosthodont
NlmId: 9301275
123:123
JrId: 2520
long title: L'Infirmiere du Quebec : revue officielle de l'Ordre des infirmieres et infirmiers du Quebec
short title: Infirm Que
ISSN: 1195-2695
ISSN (Online): 
IsoAbbr: Infirm Que
NlmId: 9430795
123:123
JrId: 2521
long title: Newsweek
short title: Newsweek
ISSN: 0028-9604
ISSN (Online): 
IsoAbbr: Newsweek
NlmId: 9877127
123:123
JrId: 2522
long title: The Journal of law, medicine & ethics : a journal of the American Society of Law, Medicine & Ethics
short title: J Law Med Ethics
ISSN: 1073-1105
ISSN (Online): 1748-720X
IsoAbbr: J Law Med Ethics
NlmId: 9315583
123:123
JrId: 2524
long title: Progress in experimental personality & psychopathology research
short title: Prog Exp Pers Psychopathol Res
ISSN: 1056-7151
ISSN (Online): 
IsoAbbr: Prog Exp Pers Psychopathol Res
NlmId: 9317694
123:123
JrId: 2525
long title: Nursing dynamics
short title: Nurs Dyn
ISSN: 
ISSN (Online): 
IsoAbbr: Nurs Dyn
NlmId: 9309428
123:123
JrId: 2530
long title: American Indian and Alaska native mental health research (Monographic series)
short title: Am Indian Alsk Native Ment Health Res Monogr Ser
ISSN: 1046-7750
ISSN (Online): 
IsoAbbr: Am Indian Alsk Native Ment Health Res Monogr Ser
NlmId: 9314637
123:123
JrId: 2531
long title: Integrated healthcare report
short title: Integr Healthc Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Integr Healthc Rep
NlmId: 9318485
123:123
JrId: 2532
long title: Bulletin - San Diego County Dental Society
short title: Bull San Diego Cty Dent Soc
ISSN: 0036-4010
ISSN (Online): 
IsoAbbr: Bull San Diego Cty Dent Soc
NlmId: 7506992
123:123
JrId: 2533
long title: Behavioral sciences & the law
short title: Behav Sci Law
ISSN: 0735-3936
ISSN (Online): 1099-0798
IsoAbbr: Behav Sci Law
NlmId: 8404861
123:123
JrId: 2534
long title: Nihon Kango Kagakkai shi = Journal of Japan Academy of Nursing Science
short title: Nihon Kango Kagakkaishi
ISSN: 0287-5330
ISSN (Online): 
IsoAbbr: Nihon Kango Kagakkaishi
NlmId: 9315623
123:123
JrId: 2535
long title: Australian medical record journal / Medical Record Association of Australia
short title: Aust Med Rec J
ISSN: 0817-3907
ISSN (Online): 
IsoAbbr: Aust Med Rec J
NlmId: 8807862
123:123
JrId: 2536
long title: Health economics
short title: Health Econ
ISSN: 1057-9230
ISSN (Online): 1099-1050
IsoAbbr: Health Econ
NlmId: 9306780
123:123
JrId: 2537
long title: San Fernando Valley Dental Society bulletin
short title: San Fernando Val Dent Soc Bull
ISSN: 0581-4944
ISSN (Online): 
IsoAbbr: San Fernando Val Dent Soc Bull
NlmId: 7900363
123:123
JrId: 2538
long title: Healthcare human resources
short title: Healthc Hum Resour
ISSN: 1060-9253
ISSN (Online): 
IsoAbbr: Healthc Hum Resour
NlmId: 9212326
123:123
JrId: 2539
long title: International journal of health care quality assurance
short title: Int J Health Care Qual Assur
ISSN: 0952-6862
ISSN (Online): 
IsoAbbr: Int J Health Care Qual Assur
NlmId: 8916799
123:123
JrId: 2540
long title: Journal of health care benefits
short title: J Health Care Benefits
ISSN: 1057-5073
ISSN (Online): 
IsoAbbr: J Health Care Benefits
NlmId: 9204247
123:123
JrId: 2541
long title: Journal of management in medicine
short title: J Manag Med
ISSN: 0268-9235
ISSN (Online): 
IsoAbbr: J Manag Med
NlmId: 8705942
123:123
JrId: 2542
long title: Managed care quarterly
short title: Manag Care Q
ISSN: 1064-5454
ISSN (Online): 
IsoAbbr: Manag Care Q
NlmId: 9308935
123:123
JrId: 2543
long title: Medical interface
short title: Med Interface
ISSN: 0896-4831
ISSN (Online): 
IsoAbbr: Med Interface
NlmId: 8916855
123:123
JrId: 2544
long title: Quality in health care : QHC
short title: Qual Health Care
ISSN: 0963-8172
ISSN (Online): 
IsoAbbr: Qual Health Care
NlmId: 9209948
123:123
JrId: 2545
long title: Bulletin - San Mateo County Dental Society
short title: Bull San Mateo Cty Dent Soc
ISSN: 0080-598X
ISSN (Online): 
IsoAbbr: Bull San Mateo Cty Dent Soc
NlmId: 7503368
123:123
JrId: 2546
long title: EBRI issue brief / Employee Benefit Research Institute
short title: EBRI Issue Brief
ISSN: 0887-137X
ISSN (Online): 
IsoAbbr: EBRI Issue Brief
NlmId: 9418660
123:123
JrId: 2547
long title: Revista alergia : organo oficial de la Sociedad Mexicana de Alergia e Inmunlogia
short title: Rev Alerg
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Alerg
NlmId: 9317222
123:123
JrId: 2548
long title: Free radical research
short title: Free Radic Res
ISSN: 1071-5762
ISSN (Online): 1029-2470
IsoAbbr: Free Radic. Res.
NlmId: 9423872
123:123
JrId: 2549
long title: Archivio italiano di otologia, rinologia e laringologia. Supplemento
short title: Arch Ital Otol Rinol Laringol Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Ital Otol Rinol Laringol Suppl
NlmId: 0205025
123:123
JrId: 2550
long title: Archivio italiano di otologia, rinologia e laringologia
short title: Arch Ital Otol Rinol Laringol
ISSN: 0004-0258
ISSN (Online): 
IsoAbbr: Arch Ital Otol Rinol Laringol
NlmId: 0205024
123:123
JrId: 2551
long title: Morfologiia (Saint Petersburg, Russia)
short title: Morfologiia
ISSN: 1026-3543
ISSN (Online): 
IsoAbbr: Morfologiia
NlmId: 9317610
123:123
JrId: 2552
long title: Enzyme & protein
short title: Enzyme Protein
ISSN: 1019-6773
ISSN (Online): 
IsoAbbr: Enzyme Protein
NlmId: 9422761
123:123
JrId: 2553
long title: Occupational and environmental medicine
short title: Occup Environ Med
ISSN: 1351-0711
ISSN (Online): 1470-7926
IsoAbbr: Occup Environ Med
NlmId: 9422759
123:123
JrId: 2554
long title: Archives of pediatrics & adolescent medicine
short title: Arch Pediatr Adolesc Med
ISSN: 1072-4710
ISSN (Online): 1538-3628
IsoAbbr: Arch Pediatr Adolesc Med
NlmId: 9422751
123:123
JrId: 2556
long title: Archives de pediatrie : organe officiel de la Societe francaise de pediatrie
short title: Arch Pediatr
ISSN: 0929-693X
ISSN (Online): 1769-664X
IsoAbbr: Arch Pediatr
NlmId: 9421356
123:123
JrId: 2557
long title: Transactions of the American Academy of Insurance Medicine : Annual Meeting. American Academy of Insurance Medicine. Meeting
short title: Trans Am Acad Insur Med
ISSN: 1064-4709
ISSN (Online): 
IsoAbbr: Trans Am Acad Insur Med
NlmId: 9316679
123:123
JrId: 2558
long title: Fortschritte auf dem Gebiete der Rontgenstrahlen und der neuen bildgebenden Verfahren. Erganzungsband
short title: Fortschr Geb Rontgenstrahlen Neuen Bildgeb Verfahr Erganzungsbd
ISSN: 
ISSN (Online): 
IsoAbbr: Fortschr Geb Rontgenstrahlen Neuen Bildgeb Verfahr Erganzungsbd
NlmId: 9316522
123:123
JrId: 2559
long title: Virchows Archiv. B, Cell pathology including molecular pathology
short title: Virchows Arch B Cell Pathol Incl Mol Pathol
ISSN: 0340-6075
ISSN (Online): 
IsoAbbr: Virchows Arch., B, Cell Pathol.
NlmId: 9316922
123:123
JrId: 2560
long title: Journal of gastroenterology
short title: J Gastroenterol
ISSN: 0944-1174
ISSN (Online): 1435-5922
IsoAbbr: J. Gastroenterol.
NlmId: 9430794
123:123
JrId: 2561
long title: Current opinion in cosmetic dentistry
short title: Curr Opin Cosmet Dent
ISSN: 1065-6278
ISSN (Online): 
IsoAbbr: Curr Opin Cosmet Dent
NlmId: 9438826
123:123
JrId: 2562
long title: Current opinion in periodontology
short title: Curr Opin Periodontol
ISSN: 1065-626X
ISSN (Online): 
IsoAbbr: Curr Opin Periodontol
NlmId: 9438825
123:123
JrId: 2563
long title: Periodontology 2000
short title: Periodontol 2000
ISSN: 0906-6713
ISSN (Online): 1600-0757
IsoAbbr: Periodontol. 2000
NlmId: 9313276
123:123
JrId: 2565
long title: CDR (London, England : Review)
short title: CDR (Lond Engl Rev)
ISSN: 0144-1108
ISSN (Online): 
IsoAbbr: CDR (Lond Engl Rev)
NlmId: 9316754
123:123
JrId: 2566
long title: Bulletin der Schweizerischen Akademie der Medizinischen Wissenschaften
short title: Bull Schweiz Akad Med Wiss
ISSN: 0036-7494
ISSN (Online): 
IsoAbbr: Bull Schweiz Akad Med Wiss
NlmId: 7503414
123:123
JrId: 2567
long title: CDR (London, England : Weekly)
short title: CDR (Lond Engl Wkly)
ISSN: 0144-3186
ISSN (Online): 
IsoAbbr: CDR (Lond Engl Wkly)
NlmId: 9316755
123:123
JrId: 2568
long title: Radiatsionnaia biologiia, radioecologiia / Rossiiskaia akademiia nauk
short title: Radiats Biol Radioecol
ISSN: 0869-8031
ISSN (Online): 
IsoAbbr: Radiats Biol Radioecol
NlmId: 9317212
123:123
JrId: 2569
long title: Transfusion clinique et biologique : journal de la Societe francaise de transfusion sanguine
short title: Transfus Clin Biol
ISSN: 1246-7820
ISSN (Online): 1953-8022
IsoAbbr: Transfus Clin Biol
NlmId: 9423846
123:123
JrId: 2570
long title: Social work research
short title: Soc Work Res
ISSN: 1070-5309
ISSN (Online): 1545-6838
IsoAbbr: Soc Work Res
NlmId: 9434315
123:123
JrId: 2571
long title: Mikrobiolohichnyi zhurnal (Kiev, Ukraine : 1993)
short title: Mikrobiol Z
ISSN: 1028-0987
ISSN (Online): 
IsoAbbr: Mikrobiol. Z.
NlmId: 9318954
123:123
JrId: 2572
long title: Current opinion in neurology
short title: Curr Opin Neurol
ISSN: 1350-7540
ISSN (Online): 1473-6551
IsoAbbr: Curr. Opin. Neurol.
NlmId: 9319162
123:123
JrId: 2573
long title: Journal of health care interior design : proceedings from the ... Symposium on Health Care Interior Design. Symposium on Health Care Interior Design
short title: J Health Care Inter Des
ISSN: 1068-1132
ISSN (Online): 
IsoAbbr: J Health Care Inter Des
NlmId: 9318489
123:123
JrId: 2574
long title: Archives of family medicine
short title: Arch Fam Med
ISSN: 1063-3987
ISSN (Online): 
IsoAbbr: Arch Fam Med
NlmId: 9300357
123:123
JrId: 2575
long title: Advances in space biology and medicine
short title: Adv Space Biol Med
ISSN: 1569-2574
ISSN (Online): 
IsoAbbr: Adv. Space Biol. Med.
NlmId: 9316462
123:123
JrId: 2576
long title: Annals of epidemiology
short title: Ann Epidemiol
ISSN: 1047-2797
ISSN (Online): 1873-2585
IsoAbbr: Ann Epidemiol
NlmId: 9100013
123:123
JrId: 2577
long title: Blood pressure. Supplement
short title: Blood Press Suppl
ISSN: 0803-8023
ISSN (Online): 
IsoAbbr: Blood Press Suppl
NlmId: 9300787
123:123
JrId: 2578
long title: Bullettino delle scienze mediche
short title: Bull Sci Med (Bologna)
ISSN: 0007-5787
ISSN (Online): 
IsoAbbr: Bull Sci Med (Bologna)
NlmId: 0372676
123:123
JrId: 2579
long title: Journal of neuro-ophthalmology : the official journal of the North American Neuro-Ophthalmology Society
short title: J Neuroophthalmol
ISSN: 1070-8022
ISSN (Online): 1536-5166
IsoAbbr: J Neuroophthalmol
NlmId: 9431308
123:123
JrId: 2580
long title: Artificial cells, blood substitutes, and immobilization biotechnology
short title: Artif Cells Blood Substit Immobil Biotechnol
ISSN: 1073-1199
ISSN (Online): 1532-4184
IsoAbbr: Artif Cells Blood Substit Immobil Biotechnol
NlmId: 9431307
123:123
JrId: 2581
long title: Foot & ankle international / American Orthopaedic Foot and Ankle Society [and] Swiss Foot and Ankle Society
short title: Foot Ankle Int
ISSN: 1071-1007
ISSN (Online): 1944-7876
IsoAbbr: Foot Ankle Int
NlmId: 9433869
123:123
JrId: 2582
long title: Journal of chromatography. A
short title: J Chromatogr A
ISSN: 0021-9673
ISSN (Online): 1873-3778
IsoAbbr: J Chromatogr A
NlmId: 9318488
123:123
JrId: 2583
long title: Seishin Igaku Kenkyujo gyosekishu = Bulletin of the Seishin-Igaku Institute
short title: Seishin Igaku Kenkyusho Gyosekishu
ISSN: 0080-8547
ISSN (Online): 
IsoAbbr: Seishin Igaku Kenkyusho Gyosekishu
NlmId: 0413746
123:123
JrId: 2584
long title: Journal of chromatography. B, Biomedical applications
short title: J Chromatogr B Biomed Appl
ISSN: 1572-6495
ISSN (Online): 
IsoAbbr: J. Chromatogr. B, Biomed. Appl.
NlmId: 9421796
123:123
JrId: 2586
long title: Australian nursing journal (July 1993)
short title: Aust Nurs J
ISSN: 1320-3185
ISSN (Online): 
IsoAbbr: Aust Nurs J
NlmId: 9317904
123:123
JrId: 2587
long title: Pathology international
short title: Pathol Int
ISSN: 1320-5463
ISSN (Online): 1440-1827
IsoAbbr: Pathol. Int.
NlmId: 9431380
123:123
JrId: 2589
long title: The Journal of dental symposia
short title: J Dent Symp
ISSN: 
ISSN (Online): 
IsoAbbr: J Dent Symp
NlmId: 9416048
123:123
JrId: 2590
long title: European journal of endocrinology / European Federation of Endocrine Societies
short title: Eur J Endocrinol
ISSN: 0804-4643
ISSN (Online): 1479-683X
IsoAbbr: Eur. J. Endocrinol.
NlmId: 9423848
123:123
JrId: 2591
long title: Microbiology (Reading, England)
short title: Microbiology
ISSN: 1350-0872
ISSN (Online): 1465-2080
IsoAbbr: Microbiology (Reading, Engl.)
NlmId: 9430468
123:123
JrId: 2592
long title: Revista latino-americana de enfermagem
short title: Rev Lat Am Enfermagem
ISSN: 0104-1169
ISSN (Online): 
IsoAbbr: Rev Lat Am Enfermagem
NlmId: 9420934
123:123
JrId: 2593
long title: Perspectives in respiratory nursing : a publication of the Respiratory Nursing Society
short title: Perspect Respir Nurs
ISSN: 1075-5756
ISSN (Online): 
IsoAbbr: Perspect Respir Nurs
NlmId: 9421080
123:123
JrId: 2594
long title: Nursing spectrum (D.C./Baltimore metro ed.)
short title: Nurs Spectr (Wash D C)
ISSN: 1098-9153
ISSN (Online): 
IsoAbbr: Nurs Spectr (Wash D C)
NlmId: 9421079
123:123
JrId: 2595
long title: Surgical laparoscopy & endoscopy
short title: Surg Laparosc Endosc
ISSN: 1051-7200
ISSN (Online): 
IsoAbbr: Surg Laparosc Endosc
NlmId: 9107230
123:123
JrId: 2596
long title: Advances in cardiac surgery
short title: Adv Card Surg
ISSN: 0889-5074
ISSN (Online): 
IsoAbbr: Adv Card Surg
NlmId: 9007186
123:123
JrId: 2597
long title: International journal of neural systems
short title: Int J Neural Syst
ISSN: 0129-0657
ISSN (Online): 
IsoAbbr: Int J Neural Syst
NlmId: 9100527
123:123
JrId: 2598
long title: Diagnostic molecular pathology : the American journal of surgical pathology, part B
short title: Diagn Mol Pathol
ISSN: 1052-9551
ISSN (Online): 1533-4066
IsoAbbr: Diagn. Mol. Pathol.
NlmId: 9204924
123:123
JrId: 2599
long title: Journal of cardiovascular electrophysiology
short title: J Cardiovasc Electrophysiol
ISSN: 1045-3873
ISSN (Online): 1540-8167
IsoAbbr: J. Cardiovasc. Electrophysiol.
NlmId: 9010756
123:123
JrId: 2600
long title: Journal of refractive and corneal surgery
short title: J Refract Corneal Surg
ISSN: 1081-0803
ISSN (Online): 
IsoAbbr: J Refract Corneal Surg
NlmId: 9431306
123:123
JrId: 2601
long title: Blood pressure
short title: Blood Press
ISSN: 0803-7051
ISSN (Online): 1651-1999
IsoAbbr: Blood Press.
NlmId: 9301454
123:123
JrId: 2602
long title: Brain pathology (Zurich, Switzerland)
short title: Brain Pathol
ISSN: 1015-6305
ISSN (Online): 1750-3639
IsoAbbr: Brain Pathol.
NlmId: 9216781
123:123
JrId: 2603
long title: Cambridge quarterly of healthcare ethics : CQ : the international journal of healthcare ethics committees
short title: Camb Q Healthc Ethics
ISSN: 0963-1801
ISSN (Online): 1469-2147
IsoAbbr: Camb Q Healthc Ethics
NlmId: 9208482
123:123
JrId: 2604
long title: Clinical dysmorphology
short title: Clin Dysmorphol
ISSN: 0962-8827
ISSN (Online): 1473-5717
IsoAbbr: Clin. Dysmorphol.
NlmId: 9207893
123:123
JrId: 2605
long title: The European journal of medicine
short title: Eur J Med
ISSN: 1165-0478
ISSN (Online): 
IsoAbbr: Eur J Med
NlmId: 9209793
123:123
JrId: 2606
long title: Supplement ... to the European journal of neuroscience
short title: Suppl Eur J Neurosci
ISSN: 1359-5962
ISSN (Online): 
IsoAbbr: Suppl Eur J Neurosci
NlmId: 9214590
123:123
JrId: 2607
long title: The European journal of neuroscience
short title: Eur J Neurosci
ISSN: 0953-816X
ISSN (Online): 1460-9568
IsoAbbr: Eur. J. Neurosci.
NlmId: 8918110
123:123
JrId: 2608
long title: Insect molecular biology
short title: Insect Mol Biol
ISSN: 0962-1075
ISSN (Online): 1365-2583
IsoAbbr: Insect Mol. Biol.
NlmId: 9303579
123:123
JrId: 2609
long title: The Journal of heart valve disease
short title: J Heart Valve Dis
ISSN: 0966-8519
ISSN (Online): 
IsoAbbr: J. Heart Valve Dis.
NlmId: 9312096
123:123
JrId: 2610
long title: Journal of investigational allergology & clinical immunology : official organ of the International Association of Asthmology (INTERASMA) and Sociedad Latinoamericana de Alergia e Inmunologia
short title: J Investig Allergol Clin Immunol
ISSN: 1018-9068
ISSN (Online): 
IsoAbbr: J Investig Allergol Clin Immunol
NlmId: 9107858
123:123
JrId: 2611
long title: Journal of vestibular research : equilibrium & orientation
short title: J Vestib Res
ISSN: 0957-4271
ISSN (Online): 1878-6464
IsoAbbr: J Vestib Res
NlmId: 9104163
123:123
JrId: 2612
long title: Microbial releases : viruses, bacteria, fungi
short title: Microb Releases
ISSN: 0940-9653
ISSN (Online): 
IsoAbbr: Microb. Releases
NlmId: 9301294
123:123
JrId: 2613
long title: Molecular and cell biology of human diseases series
short title: Mol Cell Biol Hum Dis Ser
ISSN: 1470-0573
ISSN (Online): 
IsoAbbr: Mol. Cell Biol. Hum. Dis. Ser.
NlmId: 9217079
123:123
JrId: 2614
long title: Molecular ecology
short title: Mol Ecol
ISSN: 0962-1083
ISSN (Online): 1365-294X
IsoAbbr: Mol. Ecol.
NlmId: 9214478
123:123
JrId: 2615
long title: Bulletin de la Societe belge d'ophtalmologie
short title: Bull Soc Belge Ophtalmol
ISSN: 0081-0746
ISSN (Online): 
IsoAbbr: Bull Soc Belge Ophtalmol
NlmId: 7505353
123:123
JrId: 2616
long title: Molecular phylogenetics and evolution
short title: Mol Phylogenet Evol
ISSN: 1055-7903
ISSN (Online): 1095-9513
IsoAbbr: Mol. Phylogenet. Evol.
NlmId: 9304400
123:123
JrId: 2617
long title: Palliative medicine
short title: Palliat Med
ISSN: 0269-2163
ISSN (Online): 1477-030X
IsoAbbr: Palliat Med
NlmId: 8704926
123:123
JrId: 2618
long title: Pharmaceutical biotechnology
short title: Pharm Biotechnol
ISSN: 1078-0467
ISSN (Online): 
IsoAbbr: Pharm Biotechnol
NlmId: 9310302
123:123
JrId: 2619
long title: Progress in molecular and subcellular biology
short title: Prog Mol Subcell Biol
ISSN: 0079-6484
ISSN (Online): 
IsoAbbr: Prog. Mol. Subcell. Biol.
NlmId: 0233223
123:123
JrId: 2620
long title: Reviews in the neurosciences
short title: Rev Neurosci
ISSN: 0334-1763
ISSN (Online): 
IsoAbbr: Rev Neurosci
NlmId: 8711016
123:123
JrId: 2621
long title: Scanning
short title: Scanning
ISSN: 0161-0457
ISSN (Online): 1932-8745
IsoAbbr: Scanning
NlmId: 7903371
123:123
JrId: 2622
long title: Surgical oncology
short title: Surg Oncol
ISSN: 0960-7404
ISSN (Online): 1879-3320
IsoAbbr: Surg Oncol
NlmId: 9208188
123:123
JrId: 2623
long title: Coronary artery disease
short title: Coron Artery Dis
ISSN: 0954-6928
ISSN (Online): 1473-5830
IsoAbbr: Coron. Artery Dis.
NlmId: 9011445
123:123
JrId: 2624
long title: Seminars in vascular surgery
short title: Semin Vasc Surg
ISSN: 0895-7967
ISSN (Online): 1558-4518
IsoAbbr: Semin Vasc Surg
NlmId: 8809602
123:123
JrId: 2625
long title: Statistical methods in medical research
short title: Stat Methods Med Res
ISSN: 0962-2802
ISSN (Online): 1477-0334
IsoAbbr: Stat Methods Med Res
NlmId: 9212457
123:123
JrId: 2626
long title: Saturday review
short title: Saturday Rev
ISSN: 0361-1655
ISSN (Online): 
IsoAbbr: Saturday Rev
NlmId: 9877080
123:123
JrId: 2627
long title: Bulletin de la Societe de chimie biologique
short title: Bull Soc Chim Biol (Paris)
ISSN: 0037-9042
ISSN (Online): 
IsoAbbr: Bull. Soc. Chim. Biol.
NlmId: 7503398
123:123
JrId: 2628
long title: British journal of hospital medicine
short title: Br J Hosp Med
ISSN: 0007-1064
ISSN (Online): 
IsoAbbr: Br J Hosp Med
NlmId: 0171545
123:123
JrId: 2629
long title: Beitrage zur Infusionstherapie = Contributions to infusion therapy
short title: Beitr Infusionsther
ISSN: 1011-6974
ISSN (Online): 
IsoAbbr: Beitr Infusionsther
NlmId: 8812367
123:123
JrId: 2630
long title: Bulletin de la Societe chimique de France
short title: Bull Soc Chim Fr
ISSN: 0037-8968
ISSN (Online): 
IsoAbbr: Bull Soc Chim Fr
NlmId: 7505355
123:123
JrId: 2631
long title: Chirurgie pediatrique
short title: Chir Pediatr
ISSN: 0180-5738
ISSN (Online): 
IsoAbbr: Chir Pediatr
NlmId: 7804068
123:123
JrId: 2632
long title: Compensation and benefits review
short title: Compens Benefits Rev
ISSN: 0886-3687
ISSN (Online): 
IsoAbbr: Compens Benefits Rev
NlmId: 9881799
123:123
JrId: 2633
long title: Bulletin de la Societe francaise de dermatologie et de syphiligraphie
short title: Bull Soc Fr Dermatol Syphiligr
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Fr Dermatol Syphiligr
NlmId: 7503407
123:123
JrId: 2634
long title: Curationis
short title: Curationis
ISSN: 0379-8577
ISSN (Online): 2223-6279
IsoAbbr: Curationis
NlmId: 7901092
123:123
JrId: 2635
long title: Bulletin de la Societe internationale de chirurgie
short title: Bull Soc Int Chir
ISSN: 0037-945X
ISSN (Online): 
IsoAbbr: Bull Soc Int Chir
NlmId: 7505358
123:123
JrId: 2636
long title: Bulletin de la Societe medicale d'Afrique noire de langue francaise
short title: Bull Soc Med Afr Noire Lang Fr
ISSN: 0049-1101
ISSN (Online): 
IsoAbbr: Bull Soc Med Afr Noire Lang Fr
NlmId: 7503409
123:123
JrId: 2637
long title: Ce Focus
short title: CE Focus
ISSN: 
ISSN (Online): 
IsoAbbr: CE Focus
NlmId: 9878456
123:123
JrId: 2638
long title: Bulletin des societes d'ophtalmologie de France
short title: Bull Soc Ophtalmol Fr
ISSN: 0081-1270
ISSN (Online): 
IsoAbbr: Bull Soc Ophtalmol Fr
NlmId: 0372675
123:123
JrId: 2639
long title: Bulletin de la Societe de pathologie exotique et de ses filiales
short title: Bull Soc Pathol Exot Filiales
ISSN: 0037-9085
ISSN (Online): 
IsoAbbr: Bull Soc Pathol Exot Filiales
NlmId: 7503399
123:123
JrId: 2640
long title: Bulletin de la Societe royale belge de gynecologie et d'obstetrique
short title: Bull Soc R Belge Gynecol Obstet
ISSN: 0037-9522
ISSN (Online): 
IsoAbbr: Bull Soc R Belge Gynecol Obstet
NlmId: 7503410
123:123
JrId: 2641
long title: Bulletin de la Societe des sciences medicales du Grand-Duche de Luxembourg
short title: Bull Soc Sci Med Grand Duche Luxemb
ISSN: 0037-9247
ISSN (Online): 
IsoAbbr: Bull Soc Sci Med Grand Duche Luxemb
NlmId: 7503402
123:123
JrId: 2642
long title: Kyoto Daigaku kokukagaku kiyo. Bulletin of stomatology, Kyoto University
short title: Kyoto Daigaku Kokukagaku Kiyo
ISSN: 0023-6039
ISSN (Online): 
IsoAbbr: Kyoto Daigaku Kokukagaku Kiyo
NlmId: 0152332
123:123
JrId: 2643
long title: Bulletin of the Suffolk County Dental Society
short title: Bull Suffolk Cty Dent Soc
ISSN: 0039-4688
ISSN (Online): 
IsoAbbr: Bull Suffolk Cty Dent Soc
NlmId: 9884599
123:123
JrId: 2644
long title: Bulletin - Tennessee Nurses Association
short title: Bull Tenn Nurses Assoc
ISSN: 0040-3342
ISSN (Online): 
IsoAbbr: Bull Tenn Nurses Assoc
NlmId: 7507004
123:123
JrId: 2645
long title: Bulletin - Texas Nurses Association
short title: Bull Tex Nurses Assoc
ISSN: 0040-4500
ISSN (Online): 
IsoAbbr: Bull Tex Nurses Assoc
NlmId: 0436151
123:123
JrId: 2646
long title: Bulletin of the Tenth District Dental Society of the State of New York
short title: Bull Tenth Dist Dent Soc (Rockville Centre)
ISSN: 1080-8345
ISSN (Online): 
IsoAbbr: Bull Tenth Dist Dent Soc (Rockville Centre)
NlmId: 9875600
123:123
JrId: 2647
long title: The Bulletin of Tokyo Dental College
short title: Bull Tokyo Dent Coll
ISSN: 0040-8891
ISSN (Online): 
IsoAbbr: Bull. Tokyo Dent. Coll.
NlmId: 7505414
123:123
JrId: 2648
long title: The Bulletin of Tokyo Medical and Dental University
short title: Bull Tokyo Med Dent Univ
ISSN: 0040-8921
ISSN (Online): 
IsoAbbr: Bull. Tokyo Med. Dent. Univ.
NlmId: 0405503
123:123
JrId: 2649
long title: The Bulletin of the Toledo Dental Society
short title: Bull Toledo Dent Soc
ISSN: 0040-9073
ISSN (Online): 
IsoAbbr: Bull Toledo Dent Soc
NlmId: 7507045
123:123
JrId: 2650
long title: The bulletin of the Tri-County Dental Society
short title: Bull Tri Cty Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Tri Cty Dent Soc
NlmId: 9875644
123:123
JrId: 2651
long title: Bulletin. Union County (N. J.) Dental Society
short title: Bull Union Cty Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Union Cty Dent Soc
NlmId: 21410130R
123:123
JrId: 2652
long title: Bulletin of the Valley Dental Society
short title: Bull Val Dent Soc
ISSN: 0504-9822
ISSN (Online): 
IsoAbbr: Bull Val Dent Soc
NlmId: 7507048
123:123
JrId: 2653
long title: Bulletin of the World Health Organization
short title: Bull World Health Organ
ISSN: 0042-9686
ISSN (Online): 1564-0604
IsoAbbr: Bull. World Health Organ.
NlmId: 7507052
123:123
JrId: 2654
long title: Current concepts in hospital pharmacy management
short title: Curr Concepts Hosp Pharm Manage
ISSN: 0164-7857
ISSN (Online): 
IsoAbbr: Curr Concepts Hosp Pharm Manage
NlmId: 8101581
123:123
JrId: 2655
long title: Canadian journal of anaesthesia = Journal canadien d'anesthesie
short title: Can J Anaesth
ISSN: 0832-610X
ISSN (Online): 1496-8975
IsoAbbr: Can J Anaesth
NlmId: 8701709
123:123
JrId: 2656
long title: Cancer clinical trials
short title: Cancer Clin Trials
ISSN: 0190-1206
ISSN (Online): 
IsoAbbr: Cancer Clin Trials
NlmId: 7905482
123:123
JrId: 2657
long title: Canada's mental health
short title: Can Ment Health
ISSN: 0008-2791
ISSN (Online): 
IsoAbbr: Can Ment Health
NlmId: 0070157
123:123
JrId: 2658
long title: The Bur
short title: Bur
ISSN: 0007-6007
ISSN (Online): 
IsoAbbr: Bur
NlmId: 15920110R
123:123
JrId: 2659
long title: Comptes rendus hebdomadaires des seances de l'Academie des sciences. Serie D: Sciences naturelles
short title: C R Acad Sci Hebd Seances Acad Sci D
ISSN: 0567-655X
ISSN (Online): 
IsoAbbr: C.R. Hebd. Seances Acad. Sci., Ser. D, Sci. Nat.
NlmId: 7501107
123:123
JrId: 2660
long title: Comptes rendus des seances de l'Academie des sciences. Serie D, Sciences naturelles
short title: C R Seances Acad Sci D
ISSN: 0567-655X
ISSN (Online): 
IsoAbbr: C. R. Acad. Sci., D, Sci. Nat.
NlmId: 8108552
123:123
JrId: 2661
long title: Canadian journal of applied sport sciences. Journal canadien des sciences appliquees au sport
short title: Can J Appl Sport Sci
ISSN: 0700-3978
ISSN (Online): 
IsoAbbr: Can J Appl Sport Sci
NlmId: 7801184
123:123
JrId: 2662
long title: Cancer metastasis reviews
short title: Cancer Metastasis Rev
ISSN: 0167-7659
ISSN (Online): 1573-7233
IsoAbbr: Cancer Metastasis Rev.
NlmId: 8605731
123:123
JrId: 2663
long title: Comptes rendus de l'Association des anatomistes
short title: C R Assoc Anat
ISSN: 0066-8915
ISSN (Online): 
IsoAbbr: C R Assoc Anat
NlmId: 7503492
123:123
JrId: 2664
long title: Cancer chemotherapy and pharmacology
short title: Cancer Chemother Pharmacol
ISSN: 0344-5704
ISSN (Online): 1432-0843
IsoAbbr: Cancer Chemother. Pharmacol.
NlmId: 7806519
123:123
JrId: 2665
long title: Carcinogenesis
short title: Carcinogenesis
ISSN: 0143-3334
ISSN (Online): 1460-2180
IsoAbbr: Carcinogenesis
NlmId: 8008055
123:123
JrId: 2666
long title: Caring : National Association for Home Care magazine
short title: Caring
ISSN: 0738-467X
ISSN (Online): 
IsoAbbr: Caring
NlmId: 8301759
123:123
JrId: 2667
long title: Cell biochemistry and function
short title: Cell Biochem Funct
ISSN: 0263-6484
ISSN (Online): 1099-0844
IsoAbbr: Cell Biochem. Funct.
NlmId: 8305874
123:123
JrId: 2668
long title: Child: care, health and development
short title: Child Care Health Dev
ISSN: 0305-1862
ISSN (Online): 1365-2214
IsoAbbr: Child Care Health Dev
NlmId: 7602632
123:123
JrId: 2669
long title: Circulatory shock
short title: Circ Shock
ISSN: 0092-6213
ISSN (Online): 
IsoAbbr: Circ. Shock
NlmId: 0414112
123:123
JrId: 2670
long title: Circulatory shock. Supplement
short title: Circ Shock Suppl
ISSN: 0193-7545
ISSN (Online): 
IsoAbbr: Circ Shock Suppl
NlmId: 7905492
123:123
JrId: 2671
long title: Comptes rendus de l'Academie des sciences. Serie III, Sciences de la vie
short title: C R Acad Sci III
ISSN: 0764-4469
ISSN (Online): 
IsoAbbr: C. R. Acad. Sci. III, Sci. Vie
NlmId: 8503078
123:123
JrId: 2672
long title: Comptes rendus des seances de la Societe de biologie et de ses filiales
short title: C R Seances Soc Biol Fil
ISSN: 0037-9026
ISSN (Online): 
IsoAbbr: C. R. Seances Soc. Biol. Fil.
NlmId: 7505439
123:123
JrId: 2673
long title: Comptes rendus des seances de l'Academie des sciences. Serie III, Sciences de la vie
short title: C R Seances Acad Sci III
ISSN: 0249-6313
ISSN (Online): 
IsoAbbr: C R Seances Acad Sci III
NlmId: 8108553
123:123
JrId: 2674
long title: Computer applications in the biosciences : CABIOS
short title: Comput Appl Biosci
ISSN: 0266-7061
ISSN (Online): 
IsoAbbr: Comput. Appl. Biosci.
NlmId: 8511758
123:123
JrId: 2675
long title: Caduceus (Springfield, Ill.)
short title: Caduceus
ISSN: 0882-6447
ISSN (Online): 
IsoAbbr: Caduceus
NlmId: 8705827
123:123
JrId: 2676
long title: Cancer investigation
short title: Cancer Invest
ISSN: 0735-7907
ISSN (Online): 1532-4192
IsoAbbr: Cancer Invest.
NlmId: 8307154
123:123
JrId: 2677
long title: Canadian Association of Radiologists journal = Journal l'Association canadienne des radiologistes
short title: Can Assoc Radiol J
ISSN: 0846-5371
ISSN (Online): 1488-2361
IsoAbbr: Can Assoc Radiol J
NlmId: 8812910
123:123
JrId: 2678
long title: Cardiology management
short title: Cardiol Manage
ISSN: 0892-9327
ISSN (Online): 
IsoAbbr: Cardiol Manage
NlmId: 8704505
123:123
JrId: 2679
long title: Child abuse & neglect
short title: Child Abuse Negl
ISSN: 0145-2134
ISSN (Online): 1873-7757
IsoAbbr: Child Abuse Negl
NlmId: 7801702
123:123
JrId: 2680
long title: CAP today / College of American Pathologists
short title: CAP Today
ISSN: 0891-1525
ISSN (Online): 
IsoAbbr: CAP Today
NlmId: 8704824
123:123
JrId: 2681
long title: Caritas
short title: Caritas
ISSN: 
ISSN (Online): 
IsoAbbr: Caritas
NlmId: 9880341
123:123
JrId: 2682
long title: Comptes-rendus des travaux du Laboratoire Carlsberg
short title: C R Trav Lab Carlsberg
ISSN: 0075-7497
ISSN (Online): 
IsoAbbr: C R Trav Lab Carlsberg
NlmId: 0421140
123:123
JrId: 2683
long title: CA: a cancer journal for clinicians
short title: CA Cancer J Clin
ISSN: 0007-9235
ISSN (Online): 1542-4863
IsoAbbr: CA Cancer J Clin
NlmId: 0370647
123:123
JrId: 2684
long title: Canadian bulletin of cardiovascular nursing
short title: Can Bull Cardiovasc Nurs
ISSN: 0831-4462
ISSN (Online): 
IsoAbbr: Can Bull Cardiovasc Nurs
NlmId: 8812097
123:123
JrId: 2685
long title: Caementum
short title: Caementum
ISSN: 
ISSN (Online): 
IsoAbbr: Caementum
NlmId: 9875601
123:123
JrId: 2686
long title: Cell biology and toxicology
short title: Cell Biol Toxicol
ISSN: 0742-2091
ISSN (Online): 1573-6822
IsoAbbr: Cell Biol. Toxicol.
NlmId: 8506639
123:123
JrId: 2687
long title: Cahiers d'anesthesiologie
short title: Cah Anesthesiol
ISSN: 0007-9685
ISSN (Online): 
IsoAbbr: Cah Anesthesiol
NlmId: 0370650
123:123
JrId: 2688
long title: Les Cahiers du College de medecine des hopitaux de Paris
short title: Cah Coll Med Hop Paris
ISSN: 0375-877X
ISSN (Online): 
IsoAbbr: Cah Coll Med Hop Paris
NlmId: 7503474
123:123
JrId: 2689
long title: Critical care clinics
short title: Crit Care Clin
ISSN: 0749-0704
ISSN (Online): 1557-8232
IsoAbbr: Crit Care Clin
NlmId: 8507720
123:123
JrId: 2690
long title: Critical care nursing quarterly
short title: Crit Care Nurs Q
ISSN: 0887-9303
ISSN (Online): 1550-5111
IsoAbbr: Crit Care Nurs Q
NlmId: 8704517
123:123
JrId: 2691
long title: Les Cahiers de medecine
short title: Cah Med
ISSN: 0010-0978
ISSN (Online): 
IsoAbbr: Cah Med
NlmId: 0242654
123:123
JrId: 2692
long title: Cancer chemotherapy reports. Part 3
short title: Cancer Chemother Rep 3
ISSN: 0069-0139
ISSN (Online): 
IsoAbbr: Cancer Chemother Rep 3
NlmId: 7609154
123:123
JrId: 2693
long title: Cancer detection and prevention. Supplement : official publication of the International Society for Preventive Oncology, Inc
short title: Cancer Detect Prev Suppl
ISSN: 1043-6995
ISSN (Online): 
IsoAbbr: Cancer Detect Prev Suppl
NlmId: 8808253
123:123
JrId: 2694
long title: Cell differentiation and development : the official journal of the International Society of Developmental Biologists
short title: Cell Differ Dev
ISSN: 0922-3371
ISSN (Online): 
IsoAbbr: Cell Differ. Dev.
NlmId: 8811335
123:123
JrId: 2695
long title: Zhonghua yi xue za zhi
short title: Zhonghua Yi Xue Za Zhi
ISSN: 0376-2491
ISSN (Online): 
IsoAbbr: Zhonghua Yi Xue Za Zhi
NlmId: 7511141
123:123
JrId: 2696
long title: Community dental health
short title: Community Dent Health
ISSN: 0265-539X
ISSN (Online): 
IsoAbbr: Community Dent Health
NlmId: 8411261
123:123
JrId: 2697
long title: The Cincinnati Dental Society bulletin
short title: Cincinnati Dent Soc Bull
ISSN: 0095-7909
ISSN (Online): 
IsoAbbr: Cincinnati Dent Soc Bull
NlmId: 7502036
123:123
JrId: 2698
long title: Les cahiers du nursing
short title: Cah Nurs
ISSN: 0008-0179
ISSN (Online): 
IsoAbbr: Cah Nurs
NlmId: 0417622
123:123
JrId: 2699
long title: Catering & health
short title: Cater Health
ISSN: 0267-3851
ISSN (Online): 
IsoAbbr: Cater Health
NlmId: 8811334
123:123
JrId: 2700
long title: Cahiers d'odonto-stomatologie
short title: Cah Odontostomatol Touraine
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Odontostomatol Touraine
NlmId: 1276416
123:123
JrId: 2701
long title: Clinical and experimental allergy : journal of the British Society for Allergy and Clinical Immunology
short title: Clin Exp Allergy
ISSN: 0954-7894
ISSN (Online): 1365-2222
IsoAbbr: Clin. Exp. Allergy
NlmId: 8906443
123:123
JrId: 2702
long title: Les Cahiers de prothese
short title: Cah Prothese
ISSN: 0397-1643
ISSN (Online): 
IsoAbbr: Cah Prothese
NlmId: 7613319
123:123
JrId: 2703
long title: Cahiers de sociologie et de demographie medicales
short title: Cah Sociol Demogr Med
ISSN: 0007-9995
ISSN (Online): 
IsoAbbr: Cah Sociol Demogr Med
NlmId: 0004455
123:123
JrId: 2704
long title: The Veterinary clinics of North America. Equine practice
short title: Vet Clin North Am Equine Pract
ISSN: 0749-0739
ISSN (Online): 1558-4224
IsoAbbr: Vet. Clin. North Am. Equine Pract.
NlmId: 8511904
123:123
JrId: 2705
long title: CAL [magazine] Certified Akers Laboratories
short title: CAL
ISSN: 0007-778X
ISSN (Online): 
IsoAbbr: CAL
NlmId: 15930010R
123:123
JrId: 2706
long title: Calcified tissue research
short title: Calcif Tissue Res
ISSN: 0008-0594
ISSN (Online): 
IsoAbbr: Calcif Tissue Res
NlmId: 0114414
123:123
JrId: 2707
long title: California management review
short title: Calif Manage Rev
ISSN: 0008-1256
ISSN (Online): 
IsoAbbr: Calif Manage Rev
NlmId: 9877019
123:123
JrId: 2708
long title: The Veterinary clinics of North America. Food animal practice
short title: Vet Clin North Am Food Anim Pract
ISSN: 0749-0720
ISSN (Online): 1558-4240
IsoAbbr: Vet. Clin. North Am. Food Anim. Pract.
NlmId: 8511905
123:123
JrId: 2709
long title: California medicine
short title: Calif Med
ISSN: 0008-1264
ISSN (Online): 
IsoAbbr: Calif Med
NlmId: 0410260
123:123
JrId: 2710
long title: California nurse
short title: Calif Nurse
ISSN: 0008-1310
ISSN (Online): 
IsoAbbr: Calif Nurse
NlmId: 0246655
123:123
JrId: 2711
long title: Canadian doctor
short title: Can Doct
ISSN: 0008-3429
ISSN (Online): 
IsoAbbr: Can Doct
NlmId: 0373137
123:123
JrId: 2712
long title: Canadian Anaesthetists' Society journal
short title: Can Anaesth Soc J
ISSN: 0008-2856
ISSN (Online): 
IsoAbbr: Can Anaesth Soc J
NlmId: 0371163
123:123
JrId: 2713
long title: Calcified tissue international
short title: Calcif Tissue Int
ISSN: 0171-967X
ISSN (Online): 1432-0827
IsoAbbr: Calcif. Tissue Int.
NlmId: 7905481
123:123
JrId: 2714
long title: Proceedings. Canadian Cancer Conference
short title: Proc Can Cancer Conf
ISSN: 0068-8436
ISSN (Online): 
IsoAbbr: Proc Can Cancer Conf
NlmId: 23710060R
123:123
JrId: 2715
long title: CANA
short title: CANA
ISSN: 0196-2752
ISSN (Online): 
IsoAbbr: CANA
NlmId: 7909277
123:123
JrId: 2716
long title: Canadian critical care nursing journal
short title: Can Crit Care Nurs J
ISSN: 0826-6778
ISSN (Online): 
IsoAbbr: Can Crit Care Nurs J
NlmId: 8607463
123:123
JrId: 2717
long title: The Canadian dental hygienist
short title: Can Dent Hyg
ISSN: 0008-3380
ISSN (Online): 
IsoAbbr: Can Dent Hyg
NlmId: 0332642
123:123
JrId: 2718
long title: Canadian Forces Dental Services quarterly
short title: Can Forces Dent Serv Q
ISSN: 0045-4850
ISSN (Online): 
IsoAbbr: Can Forces Dent Serv Q
NlmId: 1245652
123:123
JrId: 2719
long title: Canadian hospital
short title: Can Hosp
ISSN: 0008-3798
ISSN (Online): 
IsoAbbr: Can Hosp
NlmId: 0417624
123:123
JrId: 2720
long title: Journal (Canadian Dental Association)
short title: J Can Dent Assoc
ISSN: 0709-8936
ISSN (Online): 1488-2159
IsoAbbr: J Can Dent Assoc
NlmId: 7907605
123:123
JrId: 2721
long title: Changgeng yi xue za zhi / Changgeng ji nian yi yuan = Chang Gung medical journal / Chang Gung Memorial Hospital
short title: Changgeng Yi Xue Za Zhi
ISSN: 
ISSN (Online): 
IsoAbbr: Changgeng Yi Xue Za Zhi
NlmId: 9809559
123:123
JrId: 2722
long title: Zhonghua zheng xing shao shang wai ke za zhi = Zhonghua zheng xing shao shang waikf [i.e. waike] zazhi = Chinese journal of plastic surgery and burns / [Chung-hua cheng hsing shao shang wai k'o tsa chih pien chi wei yuan hui pien chi]
short title: Zhonghua Zheng Xing Shao Shang Wai Ke Za Zhi
ISSN: 1000-7806
ISSN (Online): 
IsoAbbr: Zhonghua Zheng Xing Shao Shang Wai Ke Za Zhi
NlmId: 8510296
123:123
JrId: 2723
long title: Canadian journal of biochemistry
short title: Can J Biochem
ISSN: 0008-4018
ISSN (Online): 
IsoAbbr: Can. J. Biochem.
NlmId: 0421034
123:123
JrId: 2724
long title: Canadian journal of biochemistry and cell biology = Revue canadienne de biochimie et biologie cellulaire
short title: Can J Biochem Cell Biol
ISSN: 0714-7511
ISSN (Online): 
IsoAbbr: Can. J. Biochem. Cell Biol.
NlmId: 8302763
123:123
JrId: 2725
long title: The Canadian journal of cardiology
short title: Can J Cardiol
ISSN: 0828-282X
ISSN (Online): 1916-7075
IsoAbbr: Can J Cardiol
NlmId: 8510280
123:123
JrId: 2726
long title: Zhonghua yi xue za zhi = Chinese medical journal_ Free China ed
short title: Zhonghua Yi Xue Za Zhi (Taipei)
ISSN: 0578-1337
ISSN (Online): 
IsoAbbr: Zhonghua Yi Xue Za Zhi (Taipei)
NlmId: 0005327
123:123
JrId: 2727
long title: Canadian Forces Dental Services Bulletin
short title: Can Forces Dent Serv Bull
ISSN: 0715-6774
ISSN (Online): 
IsoAbbr: Can Forces Dent Serv Bull
NlmId: 9878928
123:123
JrId: 2728
long title: Zhonghua ya yi xue hui za zhi / Zhonghua ya yi xue hui = Chinese dental journal / Dental Association, Republic of China
short title: Zhonghua Ya Yi Xue Hui Za Zhi
ISSN: 1010-3287
ISSN (Online): 
IsoAbbr: Zhonghua Ya Yi Xue Hui Za Zhi
NlmId: 8804030
123:123
JrId: 2729
long title: Ceskoslovenska hygiena
short title: Cesk Hyg
ISSN: 0009-0573
ISSN (Online): 
IsoAbbr: Cesk Hyg
NlmId: 0204003
123:123
JrId: 2730
long title: Canadian journal of comparative medicine. Revue canadienne de medecine comparee
short title: Can J Comp Med
ISSN: 0008-4050
ISSN (Online): 
IsoAbbr: Can. J. Comp. Med.
NlmId: 0151747
123:123
JrId: 2731
long title: Canadian journal of genetics and cytology. Journal canadien de genetique et de cytologie
short title: Can J Genet Cytol
ISSN: 0008-4093
ISSN (Online): 
IsoAbbr: Can. J. Genet. Cytol.
NlmId: 0372706
123:123
JrId: 2732
long title: Clinical imaging
short title: Clin Imaging
ISSN: 0899-7071
ISSN (Online): 1873-4499
IsoAbbr: Clin Imaging
NlmId: 8911831
123:123
JrId: 2733
long title: Computers in nursing
short title: Comput Nurs
ISSN: 0736-8593
ISSN (Online): 
IsoAbbr: Comput Nurs
NlmId: 8507717
123:123
JrId: 2734
long title: Canadian journal of medical technology
short title: Can J Med Technol
ISSN: 0008-4158
ISSN (Online): 
IsoAbbr: Can J Med Technol
NlmId: 0373141
123:123
JrId: 2736
long title: Canadian journal of occupational therapy. Revue canadienne d'ergotherapie
short title: Can J Occup Ther
ISSN: 0008-4174
ISSN (Online): 
IsoAbbr: Can J Occup Ther
NlmId: 0406021
123:123
JrId: 2737
long title: Canadian operating room nursing journal
short title: Can Oper Room Nurs J
ISSN: 0712-6778
ISSN (Online): 
IsoAbbr: Can Oper Room Nurs J
NlmId: 8406632
123:123
JrId: 2738
long title: Canadian journal of microbiology
short title: Can J Microbiol
ISSN: 0008-4166
ISSN (Online): 1480-3275
IsoAbbr: Can. J. Microbiol.
NlmId: 0372707
123:123
JrId: 2739
long title: The Canadian journal of neurological sciences. Le journal canadien des sciences neurologiques
short title: Can J Neurol Sci
ISSN: 0317-1671
ISSN (Online): 
IsoAbbr: Can J Neurol Sci
NlmId: 0415227
123:123
JrId: 2740
long title: Canadian journal of ophthalmology. Journal canadien d'ophtalmologie
short title: Can J Ophthalmol
ISSN: 0008-4182
ISSN (Online): 
IsoAbbr: Can. J. Ophthalmol.
NlmId: 0045312
123:123
JrId: 2741
long title: Canadian journal of otolaryngology. Journal canadien d'otolaryngologie
short title: Can J Otolaryngol
ISSN: 0045-5083
ISSN (Online): 
IsoAbbr: Can J Otolaryngol
NlmId: 7610409
123:123
JrId: 2742
long title: Canadian journal of physiology and pharmacology
short title: Can J Physiol Pharmacol
ISSN: 0008-4212
ISSN (Online): 1205-7541
IsoAbbr: Can. J. Physiol. Pharmacol.
NlmId: 0372712
123:123
JrId: 2743
long title: The Canadian journal of nursing research = Revue canadienne de recherche en sciences infirmieres
short title: Can J Nurs Res
ISSN: 0844-5621
ISSN (Online): 
IsoAbbr: Can J Nurs Res
NlmId: 8910581
123:123
JrId: 2744
long title: The Canadian journal of community dentistry = La Revue canadienne de la dentisterie communautaire
short title: Can J Community Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Can J Community Dent
NlmId: 8806537
123:123
JrId: 2745
long title: The Canadian journal of psychiatric nursing
short title: Can J Psychiatr Nurs
ISSN: 0008-4247
ISSN (Online): 
IsoAbbr: Can J Psychiatr Nurs
NlmId: 0074422
123:123
JrId: 2746
long title: The Canadian journal of medical radiation technology / CAMRT
short title: Can J Med Radiat Technol
ISSN: 0820-5930
ISSN (Online): 
IsoAbbr: Can J Med Radiat Technol
NlmId: 8710791
123:123
JrId: 2747
long title: Canadian journal of psychology
short title: Can J Psychol
ISSN: 0008-4255
ISSN (Online): 
IsoAbbr: Can J Psychol
NlmId: 0372713
123:123
JrId: 2748
long title: Canadian journal of public health. Revue canadienne de sante publique
short title: Can J Public Health
ISSN: 0008-4263
ISSN (Online): 
IsoAbbr: Can J Public Health
NlmId: 0372714
123:123
JrId: 2749
long title: Canadian public administration : Administration publique du Canada
short title: Can Public Adm
ISSN: 0008-4840
ISSN (Online): 1754-7121
IsoAbbr: Can Public Adm
NlmId: 9875219
123:123
JrId: 2750
long title: The Canadian journal of radiography, radiotherapy, nuclear medicine
short title: Can J Radiogr Radiother Nucl Med
ISSN: 0319-4434
ISSN (Online): 
IsoAbbr: Can J Radiogr Radiother Nucl Med
NlmId: 7607694
123:123
JrId: 2751
long title: Canadian journal of sport sciences = Journal canadien des sciences du sport
short title: Can J Sport Sci
ISSN: 0833-1235
ISSN (Online): 
IsoAbbr: Can J Sport Sci
NlmId: 8707670
123:123
JrId: 2752
long title: Canadian journal of surgery. Journal canadien de chirurgie
short title: Can J Surg
ISSN: 0008-428X
ISSN (Online): 1488-2310
IsoAbbr: Can J Surg
NlmId: 0372715
123:123
JrId: 2753
long title: Canadian journal of veterinary research = Revue canadienne de recherche veterinaire
short title: Can J Vet Res
ISSN: 0830-9000
ISSN (Online): 
IsoAbbr: Can. J. Vet. Res.
NlmId: 8607793
123:123
JrId: 2754
long title: Canadian journal of zoology
short title: Can J Zool
ISSN: 0008-4301
ISSN (Online): 1480-3283
IsoAbbr: Can. J. Zool.
NlmId: 0372716
123:123
JrId: 2755
long title: Canadian Medical Association journal
short title: Can Med Assoc J
ISSN: 0008-4409
ISSN (Online): 
IsoAbbr: Can Med Assoc J
NlmId: 0414110
123:123
JrId: 2756
long title: Cancer biochemistry biophysics
short title: Cancer Biochem Biophys
ISSN: 0305-7232
ISSN (Online): 
IsoAbbr: Cancer Biochem. Biophys.
NlmId: 7506524
123:123
JrId: 2757
long title: The Canadian nurse
short title: Can Nurse
ISSN: 0008-4581
ISSN (Online): 
IsoAbbr: Can Nurse
NlmId: 0405504
123:123
JrId: 2758
long title: Clinical reviews in allergy
short title: Clin Rev Allergy
ISSN: 0731-8235
ISSN (Online): 
IsoAbbr: Clin Rev Allergy
NlmId: 8308524
123:123
JrId: 2759
long title: Contemporary longterm care
short title: Contemp Longterm Care
ISSN: 8750-9652
ISSN (Online): 
IsoAbbr: Contemp Longterm Care
NlmId: 8508328
123:123
JrId: 2760
long title: Clinics in dermatology
short title: Clin Dermatol
ISSN: 0738-081X
ISSN (Online): 1879-1131
IsoAbbr: Clin. Dermatol.
NlmId: 8406412
123:123
JrId: 2761
long title: Clinical reproduction and fertility
short title: Clin Reprod Fertil
ISSN: 0725-556X
ISSN (Online): 
IsoAbbr: Clin Reprod Fertil
NlmId: 8218028
123:123
JrId: 2762
long title: Clinical gerontologist
short title: Clin Gerontol
ISSN: 0731-7115
ISSN (Online): 
IsoAbbr: Clin Gerontol
NlmId: 8300869
123:123
JrId: 2763
long title: Clinical nurse specialist CNS
short title: Clin Nurse Spec
ISSN: 0887-6274
ISSN (Online): 1538-9782
IsoAbbr: Clin Nurse Spec
NlmId: 8709115
123:123
JrId: 2764
long title: Canadian Psychiatric Association journal
short title: Can Psychiatr Assoc J
ISSN: 0008-4824
ISSN (Online): 
IsoAbbr: Can Psychiatr Assoc J
NlmId: 0414266
123:123
JrId: 2765
long title: Clinics in geriatric medicine
short title: Clin Geriatr Med
ISSN: 0749-0690
ISSN (Online): 1557-8623
IsoAbbr: Clin. Geriatr. Med.
NlmId: 8603766
123:123
JrId: 2766
long title: Clinics in podiatric medicine and surgery
short title: Clin Podiatr Med Surg
ISSN: 0891-8422
ISSN (Online): 1558-2302
IsoAbbr: Clin Podiatr Med Surg
NlmId: 8604974
123:123
JrId: 2767
long title: CPJ : Canadian pharmaceutical journal = RPC : la revue pharmaceutique canadienne
short title: CPJ
ISSN: 0828-6914
ISSN (Online): 
IsoAbbr: CPJ
NlmId: 0372710
123:123
JrId: 2768
long title: Canadian journal of psychiatry. Revue canadienne de psychiatrie
short title: Can J Psychiatry
ISSN: 0706-7437
ISSN (Online): 1497-0015
IsoAbbr: Can J Psychiatry
NlmId: 7904187
123:123
JrId: 2769
long title: The Canadian veterinary journal. La revue veterinaire canadienne
short title: Can Vet J
ISSN: 0008-5286
ISSN (Online): 
IsoAbbr: Can. Vet. J.
NlmId: 0004653
123:123
JrId: 2770
long title: Cancer drug delivery
short title: Cancer Drug Deliv
ISSN: 0732-9482
ISSN (Online): 
IsoAbbr: Cancer Drug Deliv
NlmId: 8409965
123:123
JrId: 2771
long title: Cancer
short title: Cancer
ISSN: 0008-543X
ISSN (Online): 1097-0142
IsoAbbr: Cancer
NlmId: 0374236
123:123
JrId: 2772
long title: Computerized medical imaging and graphics : the official journal of the Computerized Medical Imaging Society
short title: Comput Med Imaging Graph
ISSN: 0895-6111
ISSN (Online): 1879-0771
IsoAbbr: Comput Med Imaging Graph
NlmId: 8806104
123:123
JrId: 2773
long title: Chinese medical journal
short title: Chin Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Chin Med J
NlmId: 0005256
123:123
JrId: 2774
long title: Cell and muscle motility
short title: Cell Muscle Motil
ISSN: 0730-9554
ISSN (Online): 
IsoAbbr: Cell Muscle Motil.
NlmId: 8107192
123:123
JrId: 2775
long title: Cancer chemotherapy reports. Part 1
short title: Cancer Chemother Rep
ISSN: 0069-0112
ISSN (Online): 
IsoAbbr: Cancer Chemother Rep
NlmId: 7607105
123:123
JrId: 2776
long title: Clinical microbiology reviews
short title: Clin Microbiol Rev
ISSN: 0893-8512
ISSN (Online): 1098-6618
IsoAbbr: Clin. Microbiol. Rev.
NlmId: 8807282
123:123
JrId: 2777
long title: Journal of submicroscopic cytology and pathology
short title: J Submicrosc Cytol Pathol
ISSN: 1122-9497
ISSN (Online): 
IsoAbbr: J. Submicrosc. Cytol. Pathol.
NlmId: 8804312
123:123
JrId: 2778
long title: Cancer genetics and cytogenetics
short title: Cancer Genet Cytogenet
ISSN: 0165-4608
ISSN (Online): 1873-4456
IsoAbbr: Cancer Genet. Cytogenet.
NlmId: 7909240
123:123
JrId: 2779
long title: Cancer chemotherapy reports. Part 2
short title: Cancer Chemother Rep 2
ISSN: 0069-0120
ISSN (Online): 
IsoAbbr: Cancer Chemother Rep 2
NlmId: 7607106
123:123
JrId: 2780
long title: Cancer letters
short title: Cancer Lett
ISSN: 0304-3835
ISSN (Online): 1872-7980
IsoAbbr: Cancer Lett.
NlmId: 7600053
123:123
JrId: 2781
long title: Cancer immunology, immunotherapy : CII
short title: Cancer Immunol Immunother
ISSN: 0340-7004
ISSN (Online): 1432-0851
IsoAbbr: Cancer Immunol. Immunother.
NlmId: 8605732
123:123
JrId: 2782
long title: Capital nursing
short title: Cap Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: Cap Nurs
NlmId: 9881858
123:123
JrId: 2784
long title: Cancer nursing
short title: Cancer Nurs
ISSN: 0162-220X
ISSN (Online): 1538-9804
IsoAbbr: Cancer Nurs
NlmId: 7805358
123:123
JrId: 2786
long title: Cancer research
short title: Cancer Res
ISSN: 0008-5472
ISSN (Online): 1538-7445
IsoAbbr: Cancer Res.
NlmId: 2984705R
123:123
JrId: 2787
long title: Cancer surveys
short title: Cancer Surv
ISSN: 0261-2429
ISSN (Online): 
IsoAbbr: Cancer Surv.
NlmId: 8218015
123:123
JrId: 2788
long title: Christian nurse international
short title: Christ Nurse Int
ISSN: 1010-7355
ISSN (Online): 
IsoAbbr: Christ Nurse Int
NlmId: 9882984
123:123
JrId: 2789
long title: Clinical neuropharmacology
short title: Clin Neuropharmacol
ISSN: 0362-5664
ISSN (Online): 1537-162X
IsoAbbr: Clin Neuropharmacol
NlmId: 7607910
123:123
JrId: 2790
long title: Cancer treatment reports
short title: Cancer Treat Rep
ISSN: 0361-5960
ISSN (Online): 
IsoAbbr: Cancer Treat Rep
NlmId: 7607107
123:123
JrId: 2791
long title: Cancer treatment reviews
short title: Cancer Treat Rev
ISSN: 0305-7372
ISSN (Online): 1532-1967
IsoAbbr: Cancer Treat. Rev.
NlmId: 7502030
123:123
JrId: 2792
long title: Child nephrology and urology
short title: Child Nephrol Urol
ISSN: 1012-6694
ISSN (Online): 
IsoAbbr: Child Nephrol Urol
NlmId: 8910177
123:123
JrId: 2793
long title: Il Cancro
short title: Cancro
ISSN: 0008-5480
ISSN (Online): 
IsoAbbr: Cancro
NlmId: 0421125
123:123
JrId: 2794
long title: Carcinogenesis_ a comprehensive survey
short title: Carcinog Compr Surv
ISSN: 0147-4006
ISSN (Online): 
IsoAbbr: Carcinog Compr Surv
NlmId: 7704086
123:123
JrId: 2795
long title: Child's nervous system : ChNS : official journal of the International Society for Pediatric Neurosurgery
short title: Childs Nerv Syst
ISSN: 0256-7040
ISSN (Online): 1433-0350
IsoAbbr: Childs Nerv Syst
NlmId: 8503227
123:123
JrId: 2796
long title: Carbohydrate research
short title: Carbohydr Res
ISSN: 0008-6215
ISSN (Online): 1873-426X
IsoAbbr: Carbohydr. Res.
NlmId: 0043535
123:123
JrId: 2797
long title: Cancer detection and prevention
short title: Cancer Detect Prev
ISSN: 0361-090X
ISSN (Online): 1525-1500
IsoAbbr: Cancer Detect. Prev.
NlmId: 7704778
123:123
JrId: 2798
long title: Cardiologia pratica
short title: Cardiol Prat
ISSN: 0008-6339
ISSN (Online): 
IsoAbbr: Cardiol Prat
NlmId: 0400652
123:123
JrId: 2799
long title: Comprehensive gerontology. Section C, Interdisciplinary topics
short title: Compr Gerontol C
ISSN: 0902-0098
ISSN (Online): 
IsoAbbr: Compr Gerontol C
NlmId: 8809131
123:123
JrId: 2800
long title: Comprehensive gerontology. Section B, Behavioural, social, and applied sciences
short title: Compr Gerontol B
ISSN: 0902-008X
ISSN (Online): 
IsoAbbr: Compr Gerontol B
NlmId: 8712368
123:123
JrId: 2801
long title: Corporate commentary
short title: Corp Comment
ISSN: 0749-4335
ISSN (Online): 
IsoAbbr: Corp Comment
NlmId: 8501367
123:123
JrId: 2802
long title: Cardiologia (Rome, Italy)
short title: Cardiologia
ISSN: 0393-1978
ISSN (Online): 
IsoAbbr: Cardiologia
NlmId: 8506637
123:123
JrId: 2803
long title: Comprehensive gerontology. Section A, Clinical and laboratory sciences
short title: Compr Gerontol A
ISSN: 0902-0071
ISSN (Online): 
IsoAbbr: Compr Gerontol A
NlmId: 8710568
123:123
JrId: 2804
long title: Cardiology
short title: Cardiology
ISSN: 0008-6312
ISSN (Online): 1421-9751
IsoAbbr: Cardiology
NlmId: 1266406
123:123
JrId: 2806
long title: Cardiology clinics
short title: Cardiol Clin
ISSN: 0733-8651
ISSN (Online): 1558-2264
IsoAbbr: Cardiol Clin
NlmId: 8300331
123:123
JrId: 2807
long title: Cardiovascular clinics
short title: Cardiovasc Clin
ISSN: 0069-0384
ISSN (Online): 
IsoAbbr: Cardiovasc Clin
NlmId: 0213744
123:123
JrId: 2808
long title: Cardiovascular and interventional radiology
short title: Cardiovasc Intervent Radiol
ISSN: 0174-1551
ISSN (Online): 1432-086X
IsoAbbr: Cardiovasc Intervent Radiol
NlmId: 8003538
123:123
JrId: 2809
long title: Colorado nurse (1985)
short title: Colo Nurse
ISSN: 8750-846X
ISSN (Online): 
IsoAbbr: Colo Nurse
NlmId: 8502809
123:123
JrId: 2810
long title: Cardio-vascular nursing
short title: Cardiovasc Nurs
ISSN: 0008-6355
ISSN (Online): 
IsoAbbr: Cardiovasc Nurs
NlmId: 0004704
123:123
JrId: 2811
long title: Compendium (Newtown, Pa.)
short title: Compendium
ISSN: 0894-1009
ISSN (Online): 
IsoAbbr: Compendium
NlmId: 8702480
123:123
JrId: 2812
long title: Cardiovascular research
short title: Cardiovasc Res
ISSN: 0008-6363
ISSN (Online): 1755-3245
IsoAbbr: Cardiovasc. Res.
NlmId: 0077427
123:123
JrId: 2813
long title: Concepts in immunopathology
short title: Concepts Immunopathol
ISSN: 0255-7983
ISSN (Online): 
IsoAbbr: Concepts Immunopathol
NlmId: 8412469
123:123
JrId: 2814
long title: Computertomographie
short title: Computertomographie
ISSN: 0720-0501
ISSN (Online): 
IsoAbbr: Computertomographie
NlmId: 8305245
123:123
JrId: 2816
long title: Cardiovascular Research Center bulletin
short title: Cardiovasc Res Cent Bull
ISSN: 0008-6371
ISSN (Online): 
IsoAbbr: Cardiovasc Res Cent Bull
NlmId: 0415230
123:123
JrId: 2817
long title: Cardiovascular radiology
short title: Cardiovasc Radiol
ISSN: 0342-7196
ISSN (Online): 
IsoAbbr: Cardiovasc Radiol
NlmId: 7807044
123:123
JrId: 2818
long title: COO [reports]. U.S. Atomic Energy Commission
short title: COO Rep
ISSN: 
ISSN (Online): 
IsoAbbr: COO Rep
NlmId: 21830370R
123:123
JrId: 2820
long title: Catholic hospital
short title: Cathol Hosp
ISSN: 0008-8099
ISSN (Online): 
IsoAbbr: Cathol Hosp
NlmId: 7502750
123:123
JrId: 2821
long title: Caridad, ciencia y arte
short title: Caridad Cienc Arte
ISSN: 0069-0546
ISSN (Online): 
IsoAbbr: Caridad Cienc Arte
NlmId: 0035654
123:123
JrId: 2822
long title: Clinical therapeutics
short title: Clin Ther
ISSN: 0149-2918
ISSN (Online): 1879-114X
IsoAbbr: Clin Ther
NlmId: 7706726
123:123
JrId: 2823
long title: Care giver : journal of the College of Chaplains
short title: Care Giver
ISSN: 1077-8586
ISSN (Online): 
IsoAbbr: Care Giver
NlmId: 9881936
123:123
JrId: 2824
long title: Caries research
short title: Caries Res
ISSN: 0008-6568
ISSN (Online): 1421-976X
IsoAbbr: Caries Res.
NlmId: 0103374
123:123
JrId: 2825
long title: Cellular and molecular biology
short title: Cell Mol Biol
ISSN: 0145-5680
ISSN (Online): 
IsoAbbr: Cell. Mol. Biol.
NlmId: 7801029
123:123
JrId: 2826
long title: CCQ. Critical care quarterly
short title: CCQ
ISSN: 0160-2551
ISSN (Online): 
IsoAbbr: CCQ
NlmId: 7900428
123:123
JrId: 2827
long title: Cellular and molecular neurobiology
short title: Cell Mol Neurobiol
ISSN: 0272-4340
ISSN (Online): 1573-6830
IsoAbbr: Cell. Mol. Neurobiol.
NlmId: 8200709
123:123
JrId: 2828
long title: Casopis lekaru ceskych
short title: Cas Lek Cesk
ISSN: 0008-7335
ISSN (Online): 
IsoAbbr: Cas. Lek. Cesk.
NlmId: 0004743
123:123
JrId: 2829
long title: The Catholic nurse
short title: Cathol Nurse (Wallsend)
ISSN: 0008-8269
ISSN (Online): 
IsoAbbr: Cathol Nurse (Wallsend)
NlmId: 16040540R
123:123
JrId: 2830
long title: Cell
short title: Cell
ISSN: 0092-8674
ISSN (Online): 1097-4172
IsoAbbr: Cell
NlmId: 0413066
123:123
JrId: 2831
long title: The Catholic nurse
short title: Cathol Nurse
ISSN: 0576-9485
ISSN (Online): 
IsoAbbr: Cathol Nurse
NlmId: 0231743
123:123
JrId: 2832
long title: Cell differentiation
short title: Cell Differ
ISSN: 0045-6039
ISSN (Online): 
IsoAbbr: Cell Differ.
NlmId: 0342640
123:123
JrId: 2833
long title: CDS review
short title: CDS Rev
ISSN: 0091-1666
ISSN (Online): 
IsoAbbr: CDS Rev
NlmId: 0351400
123:123
JrId: 2834
long title: CDT digest
short title: CDT Dig
ISSN: 
ISSN (Online): 
IsoAbbr: CDT Dig
NlmId: 1254500
123:123
JrId: 2835
long title: Cellular immunology
short title: Cell Immunol
ISSN: 0008-8749
ISSN (Online): 1090-2163
IsoAbbr: Cell. Immunol.
NlmId: 1246405
123:123
JrId: 2836
long title: Cell and tissue kinetics
short title: Cell Tissue Kinet
ISSN: 0008-8730
ISSN (Online): 
IsoAbbr: Cell Tissue Kinet
NlmId: 0174107
123:123
JrId: 2837
long title: La Cellule
short title: Cellule
ISSN: 0008-8757
ISSN (Online): 
IsoAbbr: Cellule
NlmId: 16110080R
123:123
JrId: 2838
long title: Cell biophysics
short title: Cell Biophys
ISSN: 0163-4992
ISSN (Online): 
IsoAbbr: Cell Biophys.
NlmId: 8002185
123:123
JrId: 2839
long title: Cell and tissue research
short title: Cell Tissue Res
ISSN: 0302-766X
ISSN (Online): 1432-0878
IsoAbbr: Cell Tissue Res.
NlmId: 0417625
123:123
JrId: 2840
long title: Cell calcium
short title: Cell Calcium
ISSN: 0143-4160
ISSN (Online): 1532-1991
IsoAbbr: Cell Calcium
NlmId: 8006226
123:123
JrId: 2841
long title: Cell motility
short title: Cell Motil
ISSN: 0271-6585
ISSN (Online): 
IsoAbbr: Cell Motil.
NlmId: 8207421
123:123
JrId: 2842
long title: Zhonghua liu xing bing xue za zhi = Zhonghua liuxingbingxue zazhi
short title: Zhonghua Liu Xing Bing Xue Za Zhi
ISSN: 0254-6450
ISSN (Online): 
IsoAbbr: Zhonghua Liu Xing Bing Xue Za Zhi
NlmId: 8208604
123:123
JrId: 2843
long title: The Central African journal of medicine
short title: Cent Afr J Med
ISSN: 0008-9176
ISSN (Online): 
IsoAbbr: Cent Afr J Med
NlmId: 0372566
123:123
JrId: 2844
long title: Cephalalgia : an international journal of headache
short title: Cephalalgia
ISSN: 0333-1024
ISSN (Online): 1468-2982
IsoAbbr: Cephalalgia
NlmId: 8200710
123:123
JrId: 2845
long title: Catheterization and cardiovascular diagnosis
short title: Cathet Cardiovasc Diagn
ISSN: 0098-6569
ISSN (Online): 
IsoAbbr: Cathet Cardiovasc Diagn
NlmId: 7508512
123:123
JrId: 2846
long title: CDA journal California Dental Association
short title: CDA J
ISSN: 0091-4231
ISSN (Online): 
IsoAbbr: CDA J
NlmId: 0367730
123:123
JrId: 2847
long title: Critical reviews in biotechnology
short title: Crit Rev Biotechnol
ISSN: 0738-8551
ISSN (Online): 1549-7801
IsoAbbr: Crit. Rev. Biotechnol.
NlmId: 8505177
123:123
JrId: 2848
long title: Cell biology international reports
short title: Cell Biol Int Rep
ISSN: 0309-1651
ISSN (Online): 
IsoAbbr: Cell Biol. Int. Rep.
NlmId: 7708050
123:123
JrId: 2849
long title: Cell motility and the cytoskeleton
short title: Cell Motil Cytoskeleton
ISSN: 0886-1544
ISSN (Online): 1097-0169
IsoAbbr: Cell Motil. Cytoskeleton
NlmId: 8605339
123:123
JrId: 2850
long title: Centaurus_ international magazine of the history of science and medicine
short title: Centaurus
ISSN: 0008-8994
ISSN (Online): 
IsoAbbr: Centaurus
NlmId: 0372565
123:123
JrId: 2851
long title: Certified dental technician
short title: Certif Dent Tech
ISSN: 
ISSN (Online): 
IsoAbbr: Certif Dent Tech
NlmId: 0033473
123:123
JrId: 2852
long title: The Cerebral palsy journal
short title: Cereb Palsy J
ISSN: 
ISSN (Online): 
IsoAbbr: Cereb Palsy J
NlmId: 0101157
123:123
JrId: 2853
long title: Critical reviews in therapeutic drug carrier systems
short title: Crit Rev Ther Drug Carrier Syst
ISSN: 0743-4863
ISSN (Online): 2162-660X
IsoAbbr: Crit Rev Ther Drug Carrier Syst
NlmId: 8511159
123:123
JrId: 2854
long title: National Nosocomial Infections Study report
short title: Natl Nosocomial Infect Study Rep
ISSN: 0147-443X
ISSN (Online): 
IsoAbbr: Natl Nosocomial Infect Study Rep
NlmId: 8008548
123:123
JrId: 2855
long title: Cerebral palsy review
short title: Cereb Palsy Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Cereb Palsy Rev
NlmId: 2984709R
123:123
JrId: 2856
long title: Centro de Estudios de Recursos Odontologicos para el Nino : CERON
short title: Cent Estud Recur Odontol Nino
ISSN: 1012-8980
ISSN (Online): 
IsoAbbr: Cent Estud Recur Odontol Nino
NlmId: 8409968
123:123
JrId: 2857
long title: Critical reviews in medical informatics
short title: Crit Rev Med Inform
ISSN: 0882-0503
ISSN (Online): 
IsoAbbr: Crit Rev Med Inform
NlmId: 8712374
123:123
JrId: 2858
long title: Cranio : the journal of craniomandibular practice
short title: Cranio
ISSN: 0886-9634
ISSN (Online): 
IsoAbbr: Cranio
NlmId: 8609491
123:123
JrId: 2859
long title: Continuum
short title: Continuum (N Y)
ISSN: 0195-6043
ISSN (Online): 
IsoAbbr: Continuum (N Y)
NlmId: 9878929
123:123
JrId: 2860
long title: Critical reviews in neurobiology
short title: Crit Rev Neurobiol
ISSN: 0892-0915
ISSN (Online): 
IsoAbbr: Crit Rev Neurobiol
NlmId: 8710803
123:123
JrId: 2861
long title: College review (Denver, Colo.)
short title: Coll Rev
ISSN: 0742-8057
ISSN (Online): 
IsoAbbr: Coll Rev
NlmId: 8500687
123:123
JrId: 2862
long title: Bailliere's clinical rheumatology
short title: Baillieres Clin Rheumatol
ISSN: 0950-3579
ISSN (Online): 
IsoAbbr: Baillieres Clin Rheumatol
NlmId: 8805770
123:123
JrId: 2863
long title: Ceskoslovenska dermatologie
short title: Cesk Dermatol
ISSN: 0009-0514
ISSN (Online): 
IsoAbbr: Cesk Dermatol
NlmId: 0067753
123:123
JrId: 2864
long title: Consulting-specifying engineer
short title: Consult Specif Eng
ISSN: 0892-5046
ISSN (Online): 
IsoAbbr: Consult Specif Eng
NlmId: 9882546
123:123
JrId: 2865
long title: Cell structure and function
short title: Cell Struct Funct
ISSN: 0386-7196
ISSN (Online): 1347-3700
IsoAbbr: Cell Struct. Funct.
NlmId: 7608465
123:123
JrId: 2866
long title: Ceskoslovenska epidemiologie, mikrobiologie, imunologie
short title: Cesk Epidemiol Mikrobiol Imunol
ISSN: 0009-0522
ISSN (Online): 
IsoAbbr: Cesk Epidemiol Mikrobiol Imunol
NlmId: 2984708R
123:123
JrId: 2867
long title: Clinics in sports medicine
short title: Clin Sports Med
ISSN: 0278-5919
ISSN (Online): 1556-228X
IsoAbbr: Clin Sports Med
NlmId: 8112473
123:123
JrId: 2868
long title: Central nervous system trauma : journal of the American Paralysis Association
short title: Cent Nerv Syst Trauma
ISSN: 0737-5999
ISSN (Online): 
IsoAbbr: Cent Nerv Syst Trauma
NlmId: 8501356
123:123
JrId: 2869
long title: Consultant
short title: Consultant
ISSN: 0010-7069
ISSN (Online): 
IsoAbbr: Consultant
NlmId: 7501110
123:123
JrId: 2870
long title: Ceskoslovenska farmacie
short title: Cesk Farm
ISSN: 0009-0530
ISSN (Online): 
IsoAbbr: Cesk Farm
NlmId: 0372720
123:123
JrId: 2871
long title: Ceskoslovenska fysiologie / Ustredni ustav biologicky
short title: Cesk Fysiol
ISSN: 1210-6313
ISSN (Online): 
IsoAbbr: Cesk Fysiol
NlmId: 2984710R
123:123
JrId: 2872
long title: Connecticut dental student journal / the University of Connecticut Health Center, School of Dental Medicine
short title: Conn Dent Stud J
ISSN: 0898-7394
ISSN (Online): 
IsoAbbr: Conn Dent Stud J
NlmId: 8711638
123:123
JrId: 2873
long title: Ceskoslovenska gastroenterologie a vyziva
short title: Cesk Gastroenterol Vyz
ISSN: 0009-0565
ISSN (Online): 
IsoAbbr: Cesk Gastroenterol Vyz
NlmId: 0402356
123:123
JrId: 2874
long title: Current topics in medical mycology
short title: Curr Top Med Mycol
ISSN: 0177-4204
ISSN (Online): 
IsoAbbr: Curr Top Med Mycol
NlmId: 8510329
123:123
JrId: 2875
long title: Ceskoslovenska gynekologie
short title: Cesk Gynekol
ISSN: 0374-6852
ISSN (Online): 
IsoAbbr: Cesk Gynekol
NlmId: 0042671
123:123
JrId: 2877
long title: Current genetics
short title: Curr Genet
ISSN: 0172-8083
ISSN (Online): 1432-0983
IsoAbbr: Curr. Genet.
NlmId: 8004904
123:123
JrId: 2878
long title: Ceskoslovenska neurologie
short title: Cesk Neurol
ISSN: 0009-0581
ISSN (Online): 
IsoAbbr: Cesk Neurol
NlmId: 0366653
123:123
JrId: 2879
long title: Ceskoslovenska neurologie a neurochirurgie
short title: Cesk Neurol Neurochir
ISSN: 0301-0597
ISSN (Online): 
IsoAbbr: Cesk Neurol Neurochir
NlmId: 0366524
123:123
JrId: 2880
long title: Ceskoslovenska oftalmologie
short title: Cesk Oftalmol
ISSN: 0009-059X
ISSN (Online): 
IsoAbbr: Cesk Oftalmol
NlmId: 0005023
123:123
JrId: 2881
long title: Ceskoslovenska otolaryngologie
short title: Cesk Otolaryngol
ISSN: 0009-0603
ISSN (Online): 
IsoAbbr: Cesk Otolaryngol
NlmId: 2984711R
123:123
JrId: 2882
long title: Ceskoslovenska patologie
short title: Cesk Patol
ISSN: 1210-7875
ISSN (Online): 
IsoAbbr: Cesk Patol
NlmId: 0050734
123:123
JrId: 2883
long title: Ceskoslovenska pediatrie
short title: Cesk Pediatr
ISSN: 0069-2328
ISSN (Online): 
IsoAbbr: Cesk Pediatr
NlmId: 0403576
123:123
JrId: 2884
long title: Canada diseases weekly report = Rapport hebdomadaire des maladies au Canada
short title: Can Dis Wkly Rep
ISSN: 0382-232X
ISSN (Online): 
IsoAbbr: Can Dis Wkly Rep
NlmId: 8903726
123:123
JrId: 2885
long title: Ceskoslovenska psychiatrie
short title: Cesk Psychiatr
ISSN: 0069-2336
ISSN (Online): 
IsoAbbr: Cesk Psychiatr
NlmId: 0372721
123:123
JrId: 2886
long title: Ceskoslovenska radiologie
short title: Cesk Radiol
ISSN: 0069-2344
ISSN (Online): 
IsoAbbr: Cesk Radiol
NlmId: 0373147
123:123
JrId: 2887
long title: Changing times
short title: Changing Times
ISSN: 0009-143X
ISSN (Online): 
IsoAbbr: Changing Times
NlmId: 9877765
123:123
JrId: 2888
long title: Ceskoslovenska stomatologie
short title: Cesk Stomatol
ISSN: 0009-0654
ISSN (Online): 
IsoAbbr: Cesk Stomatol
NlmId: 0414240
123:123
JrId: 2889
long title: Ceskoslovenske zdravotnictvi
short title: Cesk Zdrav
ISSN: 0009-0689
ISSN (Online): 
IsoAbbr: Cesk Zdrav
NlmId: 0416604
123:123
JrId: 2890
long title: Ceylon Dental Journal
short title: Ceylon Dent J
ISSN: 
ISSN (Online): 
IsoAbbr: Ceylon Dent J
NlmId: 9880291
123:123
JrId: 2891
long title: The Ceylon medical journal
short title: Ceylon Med J
ISSN: 0009-0875
ISSN (Online): 
IsoAbbr: Ceylon Med J
NlmId: 1264702
123:123
JrId: 2892
long title: Chart
short title: Chart
ISSN: 0069-2778
ISSN (Online): 
IsoAbbr: Chart
NlmId: 7502539
123:123
JrId: 2893
long title: C.H.A.C. review
short title: CHAC Rev
ISSN: 0226-5923
ISSN (Online): 
IsoAbbr: CHAC Rev
NlmId: 8006835
123:123
JrId: 2894
long title: Zhonghua jie he he hu xi za zhi = Zhonghua jiehe he huxi zazhi = Chinese journal of tuberculosis and respiratory diseases
short title: Zhonghua Jie He He Hu Xi Za Zhi
ISSN: 1001-0939
ISSN (Online): 
IsoAbbr: Zhonghua Jie He He Hu Xi Za Zhi
NlmId: 8712226
123:123
JrId: 2895
long title: Community nursing
short title: Community Nurs
ISSN: 0898-4891
ISSN (Online): 
IsoAbbr: Community Nurs
NlmId: 8506876
123:123
JrId: 2896
long title: Chemioterapia : international journal of the Mediterranean Society of Chemotherapy
short title: Chemioterapia
ISSN: 0392-906X
ISSN (Online): 
IsoAbbr: Chemioterapia
NlmId: 8401667
123:123
JrId: 2897
long title: Chemische Berichte
short title: Chem Ber
ISSN: 0009-2940
ISSN (Online): 
IsoAbbr: Chem. Ber.
NlmId: 0372723
123:123
JrId: 2898
long title: Chronobiology international
short title: Chronobiol Int
ISSN: 0742-0528
ISSN (Online): 1525-6073
IsoAbbr: Chronobiol. Int.
NlmId: 8501362
123:123
JrId: 2899
long title: Chemico-biological interactions
short title: Chem Biol Interact
ISSN: 0009-2797
ISSN (Online): 1872-7786
IsoAbbr: Chem. Biol. Interact.
NlmId: 0227276
123:123
JrId: 2900
long title: Chemistry in Britain
short title: Chem Br
ISSN: 0009-3106
ISSN (Online): 
IsoAbbr: Chem Br
NlmId: 0005130
123:123
JrId: 2901
long title: Chemistry & industry
short title: Chem Ind
ISSN: 0009-3068
ISSN (Online): 2047-6329
IsoAbbr: Chem. Ind.
NlmId: 0373151
123:123
JrId: 2902
long title: Change
short title: Change
ISSN: 0009-1383
ISSN (Online): 1939-9146
IsoAbbr: Change
NlmId: 7703631
123:123
JrId: 2903
long title: Chemical dependencies
short title: Chem Depend
ISSN: 0276-5608
ISSN (Online): 
IsoAbbr: Chem Depend
NlmId: 8101573
123:123
JrId: 2904
long title: Chemical & pharmaceutical bulletin
short title: Chem Pharm Bull (Tokyo)
ISSN: 0009-2363
ISSN (Online): 1347-5223
IsoAbbr: Chem. Pharm. Bull.
NlmId: 0377775
123:123
JrId: 2905
long title: Zhonghua bing li xue za zhi Chinese journal of pathology
short title: Zhonghua Bing Li Xue Za Zhi
ISSN: 0529-5807
ISSN (Online): 
IsoAbbr: Zhonghua Bing Li Xue Za Zhi
NlmId: 0005331
123:123
JrId: 2906
long title: Zhonghua hu li za zhi = Chinese journal of nursing
short title: Zhonghua Hu Li Za Zhi
ISSN: 0254-1769
ISSN (Online): 
IsoAbbr: Zhonghua Hu Li Za Zhi
NlmId: 8201928
123:123
JrId: 2907
long title: Zhongguo yi xue ke xue yuan xue bao. Acta Academiae Medicinae Sinicae
short title: Zhongguo Yi Xue Ke Xue Yuan Xue Bao
ISSN: 1000-503X
ISSN (Online): 
IsoAbbr: Zhongguo Yi Xue Ke Xue Yuan Xue Bao
NlmId: 8006230
123:123
JrId: 2908
long title: Zhong yao tong bao (Beijing, China : 1981)
short title: Zhong Yao Tong Bao
ISSN: 0254-0029
ISSN (Online): 
IsoAbbr: Zhong Yao Tong Bao
NlmId: 8303080
123:123
JrId: 2909
long title: Zhong xi yi jie he za zhi = Chinese journal of modern developments in traditional medicine / Zhongguo Zhong xi yi jie he yan jiu hui (chou), Zhong yi yan jiu yuan, zhu ban
short title: Zhong Xi Yi Jie He Za Zhi
ISSN: 0254-9034
ISSN (Online): 
IsoAbbr: Zhong Xi Yi Jie He Za Zhi
NlmId: 8207427
123:123
JrId: 2910
long title: Chemistry and physics of lipids
short title: Chem Phys Lipids
ISSN: 0009-3084
ISSN (Online): 1873-2941
IsoAbbr: Chem. Phys. Lipids
NlmId: 0067206
123:123
JrId: 2911
long title: Children's health care : journal of the Association for the Care of Children's Health
short title: Child Health Care
ISSN: 0273-9615
ISSN (Online): 1532-6888
IsoAbbr: Child Health Care
NlmId: 8101257
123:123
JrId: 2912
long title: Chirurgia italiana
short title: Chir Ital
ISSN: 0009-4773
ISSN (Online): 
IsoAbbr: Chir Ital
NlmId: 0151753
123:123
JrId: 2913
long title: Chemical reviews
short title: Chem Rev
ISSN: 0009-2665
ISSN (Online): 1520-6890
IsoAbbr: Chem. Rev.
NlmId: 2985134R
123:123
JrId: 2914
long title: Chemotherapy
short title: Chemotherapy
ISSN: 0009-3157
ISSN (Online): 1421-9794
IsoAbbr: Chemotherapy
NlmId: 0144731
123:123
JrId: 2915
long title: Chest
short title: Chest
ISSN: 0012-3692
ISSN (Online): 1931-3543
IsoAbbr: Chest
NlmId: 0231335
123:123
JrId: 2916
long title: The Chicago Medical School quarterly
short title: Chic Med Sch Q
ISSN: 0009-3629
ISSN (Online): 
IsoAbbr: Chic Med Sch Q
NlmId: 7505427
123:123
JrId: 2917
long title: Child development
short title: Child Dev
ISSN: 0009-3920
ISSN (Online): 1467-8624
IsoAbbr: Child Dev
NlmId: 0372725
123:123
JrId: 2918
long title: Child psychiatry and human development
short title: Child Psychiatry Hum Dev
ISSN: 0009-398X
ISSN (Online): 1573-3327
IsoAbbr: Child Psychiatry Hum Dev
NlmId: 1275332
123:123
JrId: 2919
long title: Children today
short title: Child Today
ISSN: 0361-4336
ISSN (Online): 
IsoAbbr: Child Today
NlmId: 0320227
123:123
JrId: 2920
long title: The Canadian journal of hospital pharmacy
short title: Can J Hosp Pharm
ISSN: 0008-4123
ISSN (Online): 
IsoAbbr: Can J Hosp Pharm
NlmId: 0215645
123:123
JrId: 2921
long title: Child welfare
short title: Child Welfare
ISSN: 0009-4021
ISSN (Online): 
IsoAbbr: Child Welfare
NlmId: 0372735
123:123
JrId: 2922
long title: Child's brain
short title: Childs Brain
ISSN: 0302-2803
ISSN (Online): 
IsoAbbr: Childs Brain
NlmId: 7505428
123:123
JrId: 2923
long title: Chirurgisches Forum fur experimentelle und klinische Forschung
short title: Chir Forum Exp Klin Forsch
ISSN: 0303-6227
ISSN (Online): 
IsoAbbr: Chir Forum Exp Klin Forsch
NlmId: 0435763
123:123
JrId: 2924
long title: Zhonghua Minguo wei sheng wu xue za zhi = Chinese journal of microbiology
short title: Zhonghua Min Guo Wei Sheng Wu Xue Za Zhi
ISSN: 0009-4587
ISSN (Online): 
IsoAbbr: Zhonghua Min Guo Wei Sheng Wu Xue Za Zhi
NlmId: 0204022
123:123
JrId: 2925
long title: Zhonghua Minguo wei sheng wu ji mian yi xue za zhi = Chinese journal of microbiology and immunology
short title: Zhonghua Min Guo Wei Sheng Wu Ji Mian Yi Xue Za Zhi
ISSN: 0253-2662
ISSN (Online): 
IsoAbbr: Zhonghua Min Guo Wei Sheng Wu Ji Mian Yi Xue Za Zhi
NlmId: 8008067
123:123
JrId: 2926
long title: The Chinese journal of physiology
short title: Chin J Physiol
ISSN: 0304-4920
ISSN (Online): 
IsoAbbr: Chin J Physiol
NlmId: 7804502
123:123
JrId: 2927
long title: Chinese medical journal
short title: Chin Med J (Engl)
ISSN: 0366-6999
ISSN (Online): 
IsoAbbr: Chin. Med. J.
NlmId: 7513795
123:123
JrId: 2928
long title: China's medicine
short title: Chinas Med
ISSN: 
ISSN (Online): 
IsoAbbr: Chinas Med
NlmId: 0116405
123:123
JrId: 2929
long title: Le Chirurgien-dentiste de France
short title: Chir Dent Fr
ISSN: 0009-4838
ISSN (Online): 
IsoAbbr: Chir Dent Fr
NlmId: 0151751
123:123
JrId: 2930
long title: Chirurgia maxillofacialis & plastica
short title: Chir Maxillofac Plast
ISSN: 0009-4781
ISSN (Online): 
IsoAbbr: Chir Maxillofac Plast
NlmId: 0373156
123:123
JrId: 2931
long title: Chirurgia narzadow ruchu i ortopedia polska
short title: Chir Narzadow Ruchu Ortop Pol
ISSN: 
ISSN (Online): 
IsoAbbr: Chir Narzadow Ruchu Ortop Pol
NlmId: 2985137R
123:123
JrId: 2932
long title: La Chirurgia degli organi di movimento
short title: Chir Organi Mov
ISSN: 0009-4749
ISSN (Online): 1973-2538
IsoAbbr: Chir Organi Mov
NlmId: 0372573
123:123
JrId: 2933
long title: Chirurgia e patologia sperimentale
short title: Chir Patol Sper
ISSN: 0009-4757
ISSN (Online): 
IsoAbbr: Chir Patol Sper
NlmId: 0372731
123:123
JrId: 2934
long title: Dent, contemporary dentistry
short title: Dent
ISSN: 1015-0013
ISSN (Online): 
IsoAbbr: Dent
NlmId: 8800660
123:123
JrId: 2935
long title: Dentist (Waco, Tex.)
short title: Dentist
ISSN: 0887-5669
ISSN (Online): 
IsoAbbr: Dentist
NlmId: 8510873
123:123
JrId: 2936
long title: Der Chirurg_ Zeitschrift fur alle Gebiete der operativen Medizen
short title: Chirurg
ISSN: 0009-4722
ISSN (Online): 1433-0385
IsoAbbr: Chirurg
NlmId: 16140410R
123:123
JrId: 2937
long title: Chirurgia (Bucharest, Romania : 1990)
short title: Chirurgia (Bucur)
ISSN: 1221-9118
ISSN (Online): 
IsoAbbr: Chirurgia (Bucur)
NlmId: 9213031
123:123
JrId: 2938
long title: Zhonghua fu chan ke za zhi
short title: Zhonghua Fu Chan Ke Za Zhi
ISSN: 0529-567X
ISSN (Online): 
IsoAbbr: Zhonghua Fu Chan Ke Za Zhi
NlmId: 16210370R
123:123
JrId: 2939
long title: Chirurgie_ memoires de l'Academie de chirurgie
short title: Chirurgie
ISSN: 0001-4001
ISSN (Online): 
IsoAbbr: Chirurgie
NlmId: 0236600
123:123
JrId: 2940
long title: Christian nurse
short title: Christ Nurse (Mysore)
ISSN: 0009-5540
ISSN (Online): 
IsoAbbr: Christ Nurse (Mysore)
NlmId: 0047107
123:123
JrId: 2941
long title: Chromatographic reviews
short title: Chromatogr Rev
ISSN: 0009-5907
ISSN (Online): 
IsoAbbr: Chromatogr Rev
NlmId: 0427031
123:123
JrId: 2942
long title: Zhonghua yu fang yi xue za zhi [Chinese journal of preventive medicine]
short title: Zhonghua Yu Fang Yi Xue Za Zhi
ISSN: 0253-9624
ISSN (Online): 
IsoAbbr: Zhonghua Yu Fang Yi Xue Za Zhi
NlmId: 7904962
123:123
JrId: 2943
long title: Chromosoma
short title: Chromosoma
ISSN: 0009-5915
ISSN (Online): 1432-0886
IsoAbbr: Chromosoma
NlmId: 2985138R
123:123
JrId: 2944
long title: Zhonghua fang she xue za zhi Chinese journal of radiology
short title: Zhonghua Fang She Xue Za Zhi
ISSN: 1005-1201
ISSN (Online): 
IsoAbbr: Zhonghua Fang She Xue Za Zhi
NlmId: 16210360R
123:123
JrId: 2945
long title: The Chronicle
short title: Chronicle
ISSN: 0030-2201
ISSN (Online): 
IsoAbbr: Chronicle
NlmId: 7505430
123:123
JrId: 2946
long title: Chronobiologia
short title: Chronobiologia
ISSN: 0390-0037
ISSN (Online): 
IsoAbbr: Chronobiologia
NlmId: 0434557
123:123
JrId: 2947
long title: Zhonghua kou qiang ke za zhi [Chinese journal of stomatology]
short title: Zhonghua Kou Qiang Ke Za Zhi
ISSN: 0412-4014
ISSN (Online): 
IsoAbbr: Zhonghua Kou Qiang Ke Za Zhi
NlmId: 16210440R
123:123
JrId: 2948
long title: Zhonghua kou qiang yi xue za zhi = Zhonghua kouqiang yixue zazhi = Chinese journal of stomatology
short title: Zhonghua Kou Qiang Yi Xue Za Zhi
ISSN: 1002-0098
ISSN (Online): 
IsoAbbr: Zhonghua Kou Qiang Yi Xue Za Zhi
NlmId: 8711066
123:123
JrId: 2949
long title: Ciba Foundation study group
short title: Ciba Found Study Group
ISSN: 0069-4037
ISSN (Online): 
IsoAbbr: Ciba Found Study Group
NlmId: 0373160
123:123
JrId: 2950
long title: Zhonghua nei ke za zhi [Chinese journal of internal medicine]
short title: Zhonghua Nei Ke Za Zhi
ISSN: 0578-1426
ISSN (Online): 
IsoAbbr: Zhonghua Nei Ke Za Zhi
NlmId: 16210490R
123:123
JrId: 2951
long title: Ciba Foundation symposium
short title: Ciba Found Symp
ISSN: 0300-5208
ISSN (Online): 
IsoAbbr: Ciba Found. Symp.
NlmId: 0356636
123:123
JrId: 2952
long title: Zhonghua shen jing jing shen ke za zhi = Chinese journal of neurology and psychiatry
short title: Zhonghua Shen Jing Jing Shen Ke Za Zhi
ISSN: 0412-4057
ISSN (Online): 
IsoAbbr: Zhonghua Shen Jing Jing Shen Ke Za Zhi
NlmId: 16210510R
123:123
JrId: 2953
long title: C.I.C.I.A.M.S. nouvelles
short title: CICIAMS Nouv
ISSN: 
ISSN (Online): 
IsoAbbr: CICIAMS Nouv
NlmId: 0205132
123:123
JrId: 2954
long title: Zhonghua wai ke za zhi [Chinese journal of surgery]
short title: Zhonghua Wai Ke Za Zhi
ISSN: 0529-5815
ISSN (Online): 
IsoAbbr: Zhonghua Wai Ke Za Zhi
NlmId: 0153611
123:123
JrId: 2955
long title: Dentalpractice
short title: Dentalpractice
ISSN: 0199-736X
ISSN (Online): 
IsoAbbr: Dentalpractice
NlmId: 9879018
123:123
JrId: 2956
long title: Czechoslovak medicine
short title: Czech Med
ISSN: 0139-9179
ISSN (Online): 
IsoAbbr: Czech Med
NlmId: 7805372
123:123
JrId: 2957
long title: Cytometry
short title: Cytometry
ISSN: 0196-4763
ISSN (Online): 1097-0320
IsoAbbr: Cytometry
NlmId: 8102328
123:123
JrId: 2958
long title: CVP
short title: CVP
ISSN: 0091-4738
ISSN (Online): 
IsoAbbr: CVP
NlmId: 0375425
123:123
JrId: 2959
long title: Community and junior college journal
short title: Community Jr Coll J
ISSN: 0190-3160
ISSN (Online): 
IsoAbbr: Community Jr Coll J
NlmId: 9877754
123:123
JrId: 2960
long title: Dental School quarterly / the University of Texas Health Science Center at San Antonio
short title: Dent Sch Q
ISSN: 0896-1247
ISSN (Online): 
IsoAbbr: Dent Sch Q
NlmId: 8709415
123:123
JrId: 2961
long title: Cross-reference
short title: Crossreference
ISSN: 0045-9100
ISSN (Online): 
IsoAbbr: Crossreference
NlmId: 1300264
123:123
JrId: 2962
long title: Computers in healthcare
short title: Comput Healthc
ISSN: 0745-1075
ISSN (Online): 
IsoAbbr: Comput Healthc
NlmId: 8303437
123:123
JrId: 2963
long title: Cirugia Bucal
short title: Cir Bucal
ISSN: 0578-3194
ISSN (Online): 
IsoAbbr: Cir Bucal
NlmId: 9879224
123:123
JrId: 2966
long title: Cirugia y cirujanos
short title: Cir Cir
ISSN: 0009-7411
ISSN (Online): 
IsoAbbr: Cir Cir
NlmId: 0372736
123:123
JrId: 2967
long title: [Zhonghua yan ke za zhi] Chinese journal of ophthalmology
short title: Zhonghua Yan Ke Za Zhi
ISSN: 0412-4081
ISSN (Online): 
IsoAbbr: Zhonghua Yan Ke Za Zhi
NlmId: 16210540R
123:123
JrId: 2968
long title: Cirugia, ginecologia y urologia
short title: Cir Ginecol Urol
ISSN: 0412-5878
ISSN (Online): 
IsoAbbr: Cir Ginecol Urol
NlmId: 1252763
123:123
JrId: 2970
long title: Columbia law review
short title: Columbia Law Rev
ISSN: 0010-1958
ISSN (Online): 
IsoAbbr: Columbia Law Rev
NlmId: 7703640
123:123
JrId: 2971
long title: Zhonghua jie he he hu xi xi ji bing za zhi = Chinese journal of tuberculosis and respiratory diseases
short title: Zhonghua Jie He He Hu Xi Xi Ji Bing Za Zhi
ISSN: 0253-2689
ISSN (Online): 
IsoAbbr: Zhonghua Jie He He Hu Xi Xi Ji Bing Za Zhi
NlmId: 7904961
123:123
JrId: 2972
long title: Boletin - Circulo Argentino de Odontologia
short title: Bol Circ Argent Odontol
ISSN: 0069-4207
ISSN (Online): 
IsoAbbr: Bol Circ Argent Odontol
NlmId: 7505270
123:123
JrId: 2973
long title: Diagnostic and clinical immunology
short title: Diagn Clin Immunol
ISSN: 0895-0458
ISSN (Online): 
IsoAbbr: Diagn Clin Immunol
NlmId: 8705862
123:123
JrId: 2974
long title: Circulation research
short title: Circ Res
ISSN: 0009-7330
ISSN (Online): 1524-4571
IsoAbbr: Circ. Res.
NlmId: 0047103
123:123
JrId: 2975
long title: Ji sheng chong xue yu ji sheng chong bing za zhi = Journal of parasitology & parasitic diseases
short title: Ji Sheng Chong Xue Yu Ji Sheng Chong Bing Za Zhi
ISSN: 1000-1808
ISSN (Online): 
IsoAbbr: Ji Sheng Chong Xue Yu Ji Sheng Chong Bing Za Zhi
NlmId: 8404889
123:123
JrId: 2976
long title: Zhongguo ji sheng chong xue yu ji sheng chong bing za zhi = Chinese journal of parasitology & parasitic diseases
short title: Zhongguo Ji Sheng Chong Xue Yu Ji Sheng Chong Bing Za Zhi
ISSN: 1000-7423
ISSN (Online): 
IsoAbbr: Zhongguo Ji Sheng Chong Xue Yu Ji Sheng Chong Bing Za Zhi
NlmId: 8709992
123:123
JrId: 2977
long title: Case studies in health administration
short title: Case Stud Health Adm
ISSN: 0193-9394
ISSN (Online): 
IsoAbbr: Case Stud Health Adm
NlmId: 7707775
123:123
JrId: 2978
long title: Dental assisting
short title: Dent Assist (Waco Tx)
ISSN: 0744-012X
ISSN (Online): 
IsoAbbr: Dent Assist (Waco Tx)
NlmId: 8211482
123:123
JrId: 2979
long title: Circulation
short title: Circulation
ISSN: 0009-7322
ISSN (Online): 1524-4539
IsoAbbr: Circulation
NlmId: 0147763
123:123
JrId: 2980
long title: The CLAO journal : official publication of the Contact Lens Association of Ophthalmologists, Inc
short title: CLAO J
ISSN: 0733-8902
ISSN (Online): 
IsoAbbr: CLAO J
NlmId: 8302065
123:123
JrId: 2981
long title: Clinical and experimental obstetrics & gynecology
short title: Clin Exp Obstet Gynecol
ISSN: 0390-6663
ISSN (Online): 
IsoAbbr: Clin Exp Obstet Gynecol
NlmId: 7802110
123:123
JrId: 2982
long title: The Cleft palate journal
short title: Cleft Palate J
ISSN: 0009-8701
ISSN (Online): 
IsoAbbr: Cleft Palate J
NlmId: 0372737
123:123
JrId: 2983
long title: Cleveland Clinic quarterly
short title: Cleve Clin Q
ISSN: 0009-8787
ISSN (Online): 
IsoAbbr: Cleve Clin Q
NlmId: 0373162
123:123
JrId: 2984
long title: Zhen ci yan jiu = Acupuncture research / [Zhongguo yi xue ke xue yuan Yi xue qing bao yan jiu suo bian ji]
short title: Zhen Ci Yan Jiu
ISSN: 1000-0607
ISSN (Online): 
IsoAbbr: Zhen Ci Yan Jiu
NlmId: 8507710
123:123
JrId: 2985
long title: Cincinnati Dental Society bulletin (1979)
short title: Cincinnati Dent Soc Bull
ISSN: 0894-0975
ISSN (Online): 
IsoAbbr: Cincinnati Dent Soc Bull
NlmId: 8702474
123:123
JrId: 2986
long title: Cleveland Clinic journal of medicine
short title: Cleve Clin J Med
ISSN: 0891-1150
ISSN (Online): 1939-2869
IsoAbbr: Cleve Clin J Med
NlmId: 8703441
123:123
JrId: 2987
long title: Clinical allergy
short title: Clin Allergy
ISSN: 0009-9090
ISSN (Online): 
IsoAbbr: Clin. Allergy
NlmId: 0311172
123:123
JrId: 2988
long title: Brain research. Developmental brain research
short title: Brain Res Dev Brain Res
ISSN: 0165-3806
ISSN (Online): 
IsoAbbr: Brain Res. Dev. Brain Res.
NlmId: 8908639
123:123
JrId: 2989
long title: Clinical anesthesia
short title: Clin Anesth
ISSN: 0009-9112
ISSN (Online): 
IsoAbbr: Clin Anesth
NlmId: 0317206
123:123
JrId: 2990
long title: Clinical biochemistry
short title: Clin Biochem
ISSN: 0009-9120
ISSN (Online): 1873-2933
IsoAbbr: Clin. Biochem.
NlmId: 0133660
123:123
JrId: 2991
long title: Clinical bulletin
short title: Clin Bull
ISSN: 0047-6706
ISSN (Online): 
IsoAbbr: Clin Bull
NlmId: 1257734
123:123
JrId: 2992
long title: Clinical chemistry
short title: Clin Chem
ISSN: 0009-9147
ISSN (Online): 1530-8561
IsoAbbr: Clin. Chem.
NlmId: 9421549
123:123
JrId: 2993
long title: Clinica chimica acta_ international journal of clinical chemistry
short title: Clin Chim Acta
ISSN: 0009-8981
ISSN (Online): 1873-3492
IsoAbbr: Clin. Chim. Acta
NlmId: 1302422
123:123
JrId: 2994
long title: Clinical EEG (electroencephalography)
short title: Clin Electroencephalogr
ISSN: 0009-9155
ISSN (Online): 
IsoAbbr: Clin Electroencephalogr
NlmId: 0236454
123:123
JrId: 2995
long title: Clinical endocrinology
short title: Clin Endocrinol (Oxf)
ISSN: 0300-0664
ISSN (Online): 1365-2265
IsoAbbr: Clin. Endocrinol. (Oxf)
NlmId: 0346653
123:123
JrId: 2996
long title: Clinical and experimental hypertension. Part A, Theory and practice
short title: Clin Exp Hypertens A
ISSN: 0730-0077
ISSN (Online): 
IsoAbbr: Clin Exp Hypertens A
NlmId: 8207790
123:123
JrId: 2997
long title: Clinical and experimental hypertension. Part B, Hypertension in pregnancy
short title: Clin Exp Hypertens B
ISSN: 0730-0085
ISSN (Online): 
IsoAbbr: Clin Exp Hypertens B
NlmId: 8207433
123:123
JrId: 2998
long title: Horumon to rinsho. Clinical endocrinology
short title: Horumon To Rinsho
ISSN: 0045-7167
ISSN (Online): 
IsoAbbr: Horumon To Rinsho
NlmId: 0420561
123:123
JrId: 2999
long title: Clinical otolaryngology and allied sciences
short title: Clin Otolaryngol Allied Sci
ISSN: 0307-7772
ISSN (Online): 1365-2273
IsoAbbr: Clin Otolaryngol Allied Sci
NlmId: 7701793
123:123
JrId: 3000
long title: Clinics in endocrinology and metabolism
short title: Clin Endocrinol Metab
ISSN: 0300-595X
ISSN (Online): 
IsoAbbr: Clin Endocrinol Metab
NlmId: 0357424
123:123
JrId: 3001
long title: Clinica europea
short title: Clin Eur
ISSN: 0009-9007
ISSN (Online): 
IsoAbbr: Clin Eur
NlmId: 0151752
123:123
JrId: 3002
long title: Clinical and experimental immunology
short title: Clin Exp Immunol
ISSN: 0009-9104
ISSN (Online): 1365-2249
IsoAbbr: Clin. Exp. Immunol.
NlmId: 0057202
123:123
JrId: 3003
long title: Clinical and experimental pharmacology & physiology
short title: Clin Exp Pharmacol Physiol
ISSN: 0305-1870
ISSN (Online): 1440-1681
IsoAbbr: Clin. Exp. Pharmacol. Physiol.
NlmId: 0425076
123:123
JrId: 3004
long title: Clinical and experimental pharmacology & physiology. Supplement
short title: Clin Exp Pharmacol Physiol Suppl
ISSN: 0143-9294
ISSN (Online): 
IsoAbbr: Clin Exp Pharmacol Physiol Suppl
NlmId: 7611484
123:123
JrId: 3005
long title: Clinics in gastroenterology
short title: Clin Gastroenterol
ISSN: 0300-5089
ISSN (Online): 
IsoAbbr: Clin Gastroenterol
NlmId: 0365261
123:123
JrId: 3006
long title: Clinics in podiatry
short title: Clin Podiatry
ISSN: 0742-0668
ISSN (Online): 
IsoAbbr: Clin Podiatry
NlmId: 8501789
123:123
JrId: 3007
long title: Clinical engineering
short title: Clin Eng
ISSN: 0149-290X
ISSN (Online): 
IsoAbbr: Clin Eng
NlmId: 7706553
123:123
JrId: 3008
long title: Clinical engineering news
short title: Clin Eng News
ISSN: 0094-7245
ISSN (Online): 
IsoAbbr: Clin Eng News
NlmId: 0432523
123:123
JrId: 3009
long title: Digestive diseases (Basel, Switzerland)
short title: Dig Dis
ISSN: 0257-2753
ISSN (Online): 1421-9875
IsoAbbr: Dig Dis
NlmId: 8701186
123:123
JrId: 3010
long title: Clinical genetics
short title: Clin Genet
ISSN: 0009-9163
ISSN (Online): 1399-0004
IsoAbbr: Clin. Genet.
NlmId: 0253664
123:123
JrId: 3011
long title: Clinical and experimental dermatology
short title: Clin Exp Dermatol
ISSN: 0307-6938
ISSN (Online): 1365-2230
IsoAbbr: Clin. Exp. Dermatol.
NlmId: 7606847
123:123
JrId: 3012
long title: Clinical and experimental dialysis and apheresis
short title: Clin Exp Dial Apheresis
ISSN: 0276-5497
ISSN (Online): 
IsoAbbr: Clin Exp Dial Apheresis
NlmId: 8201411
123:123
JrId: 3013
long title: Clinical and experimental neurology
short title: Clin Exp Neurol
ISSN: 0196-6383
ISSN (Online): 
IsoAbbr: Clin Exp Neurol
NlmId: 7909724
123:123
JrId: 3015
long title: Clinics in haematology
short title: Clin Haematol
ISSN: 0308-2261
ISSN (Online): 
IsoAbbr: Clin Haematol
NlmId: 0331547
123:123
JrId: 3016
long title: Clinical cardiology
short title: Clin Cardiol
ISSN: 0160-9289
ISSN (Online): 1932-8737
IsoAbbr: Clin Cardiol
NlmId: 7903272
123:123
JrId: 3017
long title: Clinical immunology and immunopathology
short title: Clin Immunol Immunopathol
ISSN: 0090-1229
ISSN (Online): 
IsoAbbr: Clin. Immunol. Immunopathol.
NlmId: 0356637
123:123
JrId: 3018
long title: Developmental genetics
short title: Dev Genet
ISSN: 0192-253X
ISSN (Online): 
IsoAbbr: Dev. Genet.
NlmId: 7909963
123:123
JrId: 3019
long title: Clinica y laboratorio
short title: Clin Lab (Zaragoza)
ISSN: 0366-6751
ISSN (Online): 
IsoAbbr: Clin Lab (Zaragoza)
NlmId: 16230410R
123:123
JrId: 3020
long title: Dentist news
short title: Dent News
ISSN: 0770-884X
ISSN (Online): 
IsoAbbr: Dent News
NlmId: 8804896
123:123
JrId: 3021
long title: Refu'at ha-shinayim (Tel Aviv, Israel : 1983)
short title: Refuat Hashinayim
ISSN: 0334-1402
ISSN (Online): 
IsoAbbr: Refuat Hashinayim
NlmId: 8500286
123:123
JrId: 3022
long title: Deans Notes
short title: Deans Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Deans Notes
NlmId: 9880408
123:123
JrId: 3023
long title: Dental Therapeutics Newsletter
short title: Dent Ther Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Ther Newsl
NlmId: 9880902
123:123
JrId: 3024
long title: Dental practice
short title: Dent Pract
ISSN: 0011-8710
ISSN (Online): 
IsoAbbr: Dent Pract
NlmId: 7803067
123:123
JrId: 3025
long title: Dermatologic clinics
short title: Dermatol Clin
ISSN: 0733-8635
ISSN (Online): 1558-0520
IsoAbbr: Dermatol Clin
NlmId: 8300886
123:123
JrId: 3026
long title: Deutsche Zeitschrift fur Mund-, Kiefer- und Gesichts-Chirurgie
short title: Dtsch Z Mund Kiefer Gesichtschir
ISSN: 0343-3137
ISSN (Online): 
IsoAbbr: Dtsch Z Mund Kiefer Gesichtschir
NlmId: 8700280
123:123
JrId: 3027
long title: Bulletin on training, trends, techniques, topics
short title: Bull Train
ISSN: 0272-8486
ISSN (Online): 
IsoAbbr: Bull Train
NlmId: 9877737
123:123
JrId: 3028
long title: Clinical nephrology
short title: Clin Nephrol
ISSN: 0301-0430
ISSN (Online): 
IsoAbbr: Clin. Nephrol.
NlmId: 0364441
123:123
JrId: 3029
long title: Rinsho shinkeigaku = Clinical neurology
short title: Rinsho Shinkeigaku
ISSN: 0009-918X
ISSN (Online): 1882-0654
IsoAbbr: Rinsho Shinkeigaku
NlmId: 0417466
123:123
JrId: 3030
long title: Purchasing administration
short title: Purch Adm
ISSN: 0192-4311
ISSN (Online): 
IsoAbbr: Purch Adm
NlmId: 9877739
123:123
JrId: 3031
long title: Clinical neurology and neurosurgery
short title: Clin Neurol Neurosurg
ISSN: 0303-8467
ISSN (Online): 1872-6968
IsoAbbr: Clin Neurol Neurosurg
NlmId: 7502039
123:123
JrId: 3032
long title: Clinical engineering information service
short title: Clin Eng Inf Serv
ISSN: 0277-0393
ISSN (Online): 
IsoAbbr: Clin Eng Inf Serv
NlmId: 8507387
123:123
JrId: 3033
long title: Clinical nuclear medicine
short title: Clin Nucl Med
ISSN: 0363-9762
ISSN (Online): 1536-0229
IsoAbbr: Clin Nucl Med
NlmId: 7611109
123:123
JrId: 3034
long title: Clinical neurosurgery
short title: Clin Neurosurg
ISSN: 0069-4827
ISSN (Online): 
IsoAbbr: Clin Neurosurg
NlmId: 2985141R
123:123
JrId: 3035
long title: Training and development journal
short title: Train Dev J
ISSN: 0041-0861
ISSN (Online): 
IsoAbbr: Train Dev J
NlmId: 9877738
123:123
JrId: 3036
long title: Clinical and experimental rheumatology
short title: Clin Exp Rheumatol
ISSN: 0392-856X
ISSN (Online): 
IsoAbbr: Clin. Exp. Rheumatol.
NlmId: 8308521
123:123
JrId: 3037
long title: Clinical & experimental metastasis
short title: Clin Exp Metastasis
ISSN: 0262-0898
ISSN (Online): 1573-7276
IsoAbbr: Clin. Exp. Metastasis
NlmId: 8409970
123:123
JrId: 3038
long title: Clinical notes on respiratory diseases
short title: Clin Notes Respir Dis
ISSN: 0009-9198
ISSN (Online): 
IsoAbbr: Clin Notes Respir Dis
NlmId: 0400665
123:123
JrId: 3039
long title: Clinical immunology reviews
short title: Clin Immunol Rev
ISSN: 0277-9366
ISSN (Online): 
IsoAbbr: Clin Immunol Rev
NlmId: 8202349
123:123
JrId: 3040
long title: Clinical and investigative medicine. Medecine clinique et experimentale
short title: Clin Invest Med
ISSN: 0147-958X
ISSN (Online): 1488-2353
IsoAbbr: Clin Invest Med
NlmId: 7804071
123:123
JrId: 3041
long title: Clinical obstetrics and gynecology
short title: Clin Obstet Gynecol
ISSN: 0009-9201
ISSN (Online): 1532-5520
IsoAbbr: Clin Obstet Gynecol
NlmId: 0070014
123:123
JrId: 3042
long title: Clinical neuropathology
short title: Clin Neuropathol
ISSN: 0722-5091
ISSN (Online): 
IsoAbbr: Clin. Neuropathol.
NlmId: 8214420
123:123
JrId: 3043
long title: Occupational outlook quarterly / United States Department of Labor, Bureau of Labor Statistics in cooperation with Veterans Administration
short title: OCCUP Outlook Q
ISSN: 0199-4786
ISSN (Online): 
IsoAbbr: OCCUP Outlook Q
NlmId: 9875077
123:123
JrId: 3044
long title: Bailliere's clinical obstetrics and gynaecology
short title: Baillieres Clin Obstet Gynaecol
ISSN: 0950-3552
ISSN (Online): 
IsoAbbr: Baillieres Clin Obstet Gynaecol
NlmId: 8710782
123:123
JrId: 3045
long title: Clinical oncology
short title: Clin Oncol
ISSN: 0305-7399
ISSN (Online): 
IsoAbbr: Clin Oncol
NlmId: 7511426
123:123
JrId: 3046
long title: Clinical orthopaedics and related research
short title: Clin Orthop Relat Res
ISSN: 0009-921X
ISSN (Online): 1528-1132
IsoAbbr: Clin. Orthop. Relat. Res.
NlmId: 0075674
123:123
JrId: 3047
long title: La Clinica ortopedica
short title: Clin Ortop
ISSN: 0009-9023
ISSN (Online): 
IsoAbbr: Clin Ortop
NlmId: 0372601
123:123
JrId: 3048
long title: Clinical pharmacokinetics
short title: Clin Pharmacokinet
ISSN: 0312-5963
ISSN (Online): 
IsoAbbr: Clin Pharmacokinet
NlmId: 7606849
123:123
JrId: 3049
long title: Clinics in obstetrics and gynaecology
short title: Clin Obstet Gynaecol
ISSN: 0306-3356
ISSN (Online): 
IsoAbbr: Clin Obstet Gynaecol
NlmId: 7509601
123:123
JrId: 3050
long title: La Clinica ostetrica e ginecologica
short title: Clin Ostet Ginecol
ISSN: 0009-9031
ISSN (Online): 
IsoAbbr: Clin Ostet Ginecol
NlmId: 0434562
123:123
JrId: 3051
long title: La Clinica otorinolaringoiatrica
short title: Clin Otorinolaringoiatr
ISSN: 0009-904X
ISSN (Online): 
IsoAbbr: Clin Otorinolaringoiatr
NlmId: 0372602
123:123
JrId: 3052
long title: La Clinica pediatrica
short title: Clin Pediatr (Bologna)
ISSN: 0009-9058
ISSN (Online): 
IsoAbbr: Clin Pediatr (Bologna)
NlmId: 0372603
123:123
JrId: 3053
long title: Clinical preventive dentistry
short title: Clin Prev Dent
ISSN: 0163-9633
ISSN (Online): 
IsoAbbr: Clin Prev Dent
NlmId: 8004895
123:123
JrId: 3054
long title: Clinical pediatrics
short title: Clin Pediatr (Phila)
ISSN: 0009-9228
ISSN (Online): 1938-2707
IsoAbbr: Clin Pediatr (Phila)
NlmId: 0372606
123:123
JrId: 3055
long title: Clinics in perinatology
short title: Clin Perinatol
ISSN: 0095-5108
ISSN (Online): 1557-9840
IsoAbbr: Clin Perinatol
NlmId: 7501306
123:123
JrId: 3056
long title: Dental historian : Lindsay Club newsletter
short title: Dent Hist
ISSN: 0958-6687
ISSN (Online): 
IsoAbbr: Dent Hist
NlmId: 8803742
123:123
JrId: 3057
long title: Dental hygienist (San Francisco, Calif.)
short title: Dent Hyg (San Franc)
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Hyg (San Franc)
NlmId: 9883653
123:123
JrId: 3058
long title: Clinical pharmacology and therapeutics
short title: Clin Pharmacol Ther
ISSN: 0009-9236
ISSN (Online): 1532-6535
IsoAbbr: Clin. Pharmacol. Ther.
NlmId: 0372741
123:123
JrId: 3059
long title: Clinical physiology and biochemistry
short title: Clin Physiol Biochem
ISSN: 0252-1164
ISSN (Online): 
IsoAbbr: Clin Physiol Biochem
NlmId: 8305885
123:123
JrId: 3060
long title: Clinics in plastic surgery
short title: Clin Plast Surg
ISSN: 0094-1298
ISSN (Online): 1558-0504
IsoAbbr: Clin Plast Surg
NlmId: 0424767
123:123
JrId: 3061
long title: Clinical proceedings - Children's Hospital of the District of Columbia
short title: Clin Proc Child Hosp Dist Columbia
ISSN: 0009-4129
ISSN (Online): 
IsoAbbr: Clin Proc Child Hosp Dist Columbia
NlmId: 7503483
123:123
JrId: 3062
long title: Colorado medicine
short title: Colo Med
ISSN: 0199-7343
ISSN (Online): 
IsoAbbr: Colo Med
NlmId: 8003550
123:123
JrId: 3063
long title: Clinical rheumatology
short title: Clin Rheumatol
ISSN: 0770-3198
ISSN (Online): 1434-9949
IsoAbbr: Clin. Rheumatol.
NlmId: 8211469
123:123
JrId: 3064
long title: Diabetes research (Edinburgh, Scotland)
short title: Diabetes Res
ISSN: 0265-5985
ISSN (Online): 
IsoAbbr: Diabetes Res.
NlmId: 8502339
123:123
JrId: 3065
long title: Diagnostic imaging in clinical medicine
short title: Diagn Imaging Clin Med
ISSN: 0254-881X
ISSN (Online): 
IsoAbbr: Diagn Imaging Clin Med
NlmId: 8400594
123:123
JrId: 3066
long title: Diagnostic immunology
short title: Diagn Immunol
ISSN: 0735-3111
ISSN (Online): 
IsoAbbr: Diagn Immunol
NlmId: 8308082
123:123
JrId: 3067
long title: Digitale Bilddiagnostik
short title: Digitale Bilddiagn
ISSN: 0724-7591
ISSN (Online): 
IsoAbbr: Digitale Bilddiagn
NlmId: 8405849
123:123
JrId: 3068
long title: Disease markers
short title: Dis Markers
ISSN: 0278-0240
ISSN (Online): 1875-8630
IsoAbbr: Dis. Markers
NlmId: 8604127
123:123
JrId: 3069
long title: Clinical radiology
short title: Clin Radiol
ISSN: 0009-9260
ISSN (Online): 1365-229X
IsoAbbr: Clin Radiol
NlmId: 1306016
123:123
JrId: 3070
long title: Clinical research
short title: Clin Res
ISSN: 0009-9279
ISSN (Online): 
IsoAbbr: Clin Res
NlmId: 7806789
123:123
JrId: 3071
long title: Clinical science (London, England : 1979)
short title: Clin Sci (Lond)
ISSN: 0143-5221
ISSN (Online): 1470-8736
IsoAbbr: Clin. Sci.
NlmId: 7905731
123:123
JrId: 3072
long title: Clinical science
short title: Clin Sci
ISSN: 0009-9287
ISSN (Online): 
IsoAbbr: Clin Sci
NlmId: 0367732
123:123
JrId: 3073
long title: Clinical science and molecular medicine
short title: Clin Sci Mol Med
ISSN: 0301-0538
ISSN (Online): 
IsoAbbr: Clin Sci Mol Med
NlmId: 0367540
123:123
JrId: 3074
long title: Clinical science and molecular medicine. Supplement
short title: Clin Sci Mol Med Suppl
ISSN: 0144-4107
ISSN (Online): 
IsoAbbr: Clin Sci Mol Med Suppl
NlmId: 7907311
123:123
JrId: 3075
long title: Dental journal of Zambia : official publication of the Zambia Dental Association
short title: Dent J Zamb
ISSN: 1010-7339
ISSN (Online): 
IsoAbbr: Dent J Zamb
NlmId: 8909577
123:123
JrId: 3076
long title: Clinical symposia (Summit, N.J. : 1957)
short title: Clin Symp
ISSN: 0009-9295
ISSN (Online): 
IsoAbbr: Clin Symp
NlmId: 0103677
123:123
JrId: 3077
long title: Clinical physics and physiological measurement : an official journal of the Hospital Physicists' Association, Deutsche Gesellschaft fur Medizinische Physik and the European Federation of Organisations for Medical Physics
short title: Clin Phys Physiol Meas
ISSN: 0143-0815
ISSN (Online): 
IsoAbbr: Clin Phys Physiol Meas
NlmId: 8209031
123:123
JrId: 3078
long title: Clinical pharmacy
short title: Clin Pharm
ISSN: 0278-2677
ISSN (Online): 
IsoAbbr: Clin Pharm
NlmId: 8207437
123:123
JrId: 3079
long title: Clinical and laboratory haematology
short title: Clin Lab Haematol
ISSN: 0141-9854
ISSN (Online): 1365-2257
IsoAbbr: Clin Lab Haematol
NlmId: 7907061
123:123
JrId: 3080
long title: Clinical physiology (Oxford, England)
short title: Clin Physiol
ISSN: 0144-5979
ISSN (Online): 1365-2281
IsoAbbr: Clin Physiol
NlmId: 8309768
123:123
JrId: 3081
long title: La Clinica terapeutica
short title: Clin Ter
ISSN: 0009-9074
ISSN (Online): 1972-6007
IsoAbbr: Clin Ter
NlmId: 0372604
123:123
JrId: 3082
long title: Clinical toxicology
short title: Clin Toxicol
ISSN: 0009-9309
ISSN (Online): 
IsoAbbr: Clin. Toxicol.
NlmId: 0205535
123:123
JrId: 3083
long title: Clinics in rheumatic diseases
short title: Clin Rheum Dis
ISSN: 0307-742X
ISSN (Online): 
IsoAbbr: Clin Rheum Dis
NlmId: 7604943
123:123
JrId: 3084
long title: Dentistry (Loma Linda, Calif.)
short title: Dentistry (Loma Linda)
ISSN: 1057-3534
ISSN (Online): 
IsoAbbr: Dentistry (Loma Linda)
NlmId: 9102062
123:123
JrId: 3085
long title: Clinica (Bologna, Italy)
short title: Clinica
ISSN: 0366-6778
ISSN (Online): 
IsoAbbr: Clinica
NlmId: 0372600
123:123
JrId: 3086
long title: Clinics in chest medicine
short title: Clin Chest Med
ISSN: 0272-5231
ISSN (Online): 1557-8216
IsoAbbr: Clin. Chest Med.
NlmId: 7907612
123:123
JrId: 3087
long title: Clinics in laboratory medicine
short title: Clin Lab Med
ISSN: 0272-2712
ISSN (Online): 1557-9832
IsoAbbr: Clin. Lab. Med.
NlmId: 8100174
123:123
JrId: 3088
long title: Hospital trustee
short title: Hosp Trustee
ISSN: 0704-0407
ISSN (Online): 
IsoAbbr: Hosp Trustee
NlmId: 7810267
123:123
JrId: 3089
long title: Collagen and related research
short title: Coll Relat Res
ISSN: 0174-173X
ISSN (Online): 
IsoAbbr: Coll. Relat. Res.
NlmId: 8102998
123:123
JrId: 3090
long title: Clinique (Paris, France)
short title: Clinique (Paris)
ISSN: 0009-935X
ISSN (Online): 
IsoAbbr: Clinique (Paris)
NlmId: 9427241
123:123
JrId: 3091
long title: Infection control rounds
short title: Infect Control Rounds
ISSN: 0272-1619
ISSN (Online): 
IsoAbbr: Infect Control Rounds
NlmId: 8007156
123:123
JrId: 3092
long title: Clio medica (Amsterdam, Netherlands)
short title: Clio Med
ISSN: 0045-7183
ISSN (Online): 
IsoAbbr: Clio Med
NlmId: 0057664
123:123
JrId: 3093
long title: Cognitive psychology
short title: Cogn Psychol
ISSN: 0010-0285
ISSN (Online): 1095-5623
IsoAbbr: Cogn Psychol
NlmId: 0241111
123:123
JrId: 3094
long title: CNA bulletin
short title: CNA Bull
ISSN: 
ISSN (Online): 
IsoAbbr: CNA Bull
NlmId: 1250251
123:123
JrId: 3095
long title: Diabetic medicine : a journal of the British Diabetic Association
short title: Diabet Med
ISSN: 0742-3071
ISSN (Online): 1464-5491
IsoAbbr: Diabet. Med.
NlmId: 8500858
123:123
JrId: 3096
long title: Coeur et medecine interne
short title: Coeur Med Interne
ISSN: 0010-0234
ISSN (Online): 
IsoAbbr: Coeur Med Interne
NlmId: 0373165
123:123
JrId: 3097
long title: Cognition
short title: Cognition
ISSN: 0010-0277
ISSN (Online): 1873-7838
IsoAbbr: Cognition
NlmId: 0367541
123:123
JrId: 3098
long title: Diagnostic microbiology and infectious disease
short title: Diagn Microbiol Infect Dis
ISSN: 0732-8893
ISSN (Online): 1879-0070
IsoAbbr: Diagn. Microbiol. Infect. Dis.
NlmId: 8305899
123:123
JrId: 3099
long title: Dental materials journal
short title: Dent Mater J
ISSN: 0287-4547
ISSN (Online): 1881-1361
IsoAbbr: Dent Mater J
NlmId: 8309299
123:123
JrId: 3100
long title: Cold Spring Harbor symposia on quantitative biology
short title: Cold Spring Harb Symp Quant Biol
ISSN: 0091-7451
ISSN (Online): 1943-4456
IsoAbbr: Cold Spring Harb. Symp. Quant. Biol.
NlmId: 1256107
123:123
JrId: 3101
long title: Comprehensive therapy
short title: Compr Ther
ISSN: 0098-8243
ISSN (Online): 
IsoAbbr: Compr Ther
NlmId: 7605837
123:123
JrId: 3102
long title: Comparative medicine East and West
short title: Comp Med East West
ISSN: 0147-2917
ISSN (Online): 
IsoAbbr: Comp Med East West
NlmId: 7801707
123:123
JrId: 3103
long title: Communique Newsletter
short title: Commun Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Commun Newsl
NlmId: 9878931
123:123
JrId: 3104
long title: Collected works on cardio-pulmonary disease
short title: Coll Works Cardiopulm Dis
ISSN: 0069-5319
ISSN (Online): 
IsoAbbr: Coll Works Cardiopulm Dis
NlmId: 0413664
123:123
JrId: 3105
long title: Times / Tennessee Hospital Association
short title: Times
ISSN: 
ISSN (Online): 
IsoAbbr: Times
NlmId: 9877740
123:123
JrId: 3106
long title: Colorado nurse
short title: Colo Nurse
ISSN: 0010-1680
ISSN (Online): 
IsoAbbr: Colo Nurse
NlmId: 16320400R
123:123
JrId: 3107
long title: Communique (Milwaukee, Wis.)
short title: Communique
ISSN: 0887-4557
ISSN (Online): 
IsoAbbr: Communique
NlmId: 9879661
123:123
JrId: 3108
long title: Communications in behavioral biology. Part A: [Original articles]
short title: Commun Behav Biol
ISSN: 0010-3608
ISSN (Online): 
IsoAbbr: Commun Behav Biol
NlmId: 0326114
123:123
JrId: 3109
long title: Community dentistry and oral epidemiology
short title: Community Dent Oral Epidemiol
ISSN: 0301-5661
ISSN (Online): 1600-0528
IsoAbbr: Community Dent Oral Epidemiol
NlmId: 0410263
123:123
JrId: 3110
long title: Community health
short title: Community Health (Bristol)
ISSN: 0010-3837
ISSN (Online): 
IsoAbbr: Community Health (Bristol)
NlmId: 0226630
123:123
JrId: 3111
long title: Community mental health journal
short title: Community Ment Health J
ISSN: 0010-3853
ISSN (Online): 1573-2789
IsoAbbr: Community Ment Health J
NlmId: 0005735
123:123
JrId: 3112
long title: Community medicine
short title: Community Med
ISSN: 0142-2456
ISSN (Online): 
IsoAbbr: Community Med
NlmId: 7907617
123:123
JrId: 3113
long title: Comparative biochemistry and physiology
short title: Comp Biochem Physiol
ISSN: 0010-406X
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol.
NlmId: 7502545
123:123
JrId: 3114
long title: Commitment
short title: Commitment
ISSN: 0145-8698
ISSN (Online): 
IsoAbbr: Commitment
NlmId: 7700182
123:123
JrId: 3116
long title: Comparative immunology, microbiology and infectious diseases
short title: Comp Immunol Microbiol Infect Dis
ISSN: 0147-9571
ISSN (Online): 1878-1667
IsoAbbr: Comp. Immunol. Microbiol. Infect. Dis.
NlmId: 7808924
123:123
JrId: 3117
long title: Community health studies
short title: Community Health Stud
ISSN: 0314-9021
ISSN (Online): 
IsoAbbr: Community Health Stud
NlmId: 7808693
123:123
JrId: 3118
long title: Comparative biochemistry and physiology. A, Comparative physiology
short title: Comp Biochem Physiol A Comp Physiol
ISSN: 0300-9629
ISSN (Online): 
IsoAbbr: Comp Biochem Physiol A Comp Physiol
NlmId: 1276312
123:123
JrId: 3119
long title: Journal of comparative psychology (Washington, D.C. : 1983)
short title: J Comp Psychol
ISSN: 0735-7036
ISSN (Online): 1939-2087
IsoAbbr: J Comp Psychol
NlmId: 8309850
123:123
JrId: 3120
long title: Community mental health review
short title: Community Ment Health Rev
ISSN: 0363-1605
ISSN (Online): 
IsoAbbr: Community Ment Health Rev
NlmId: 7609235
123:123
JrId: 3121
long title: Communicating nursing research
short title: Commun Nurs Res
ISSN: 0160-1652
ISSN (Online): 
IsoAbbr: Commun Nurs Res
NlmId: 7707277
123:123
JrId: 3122
long title: Communications in psychopharmacology
short title: Commun Psychopharmacol
ISSN: 0145-5699
ISSN (Online): 
IsoAbbr: Commun Psychopharmacol
NlmId: 7706729
123:123
JrId: 3123
long title: Comparative biochemistry and physiology. B, Comparative biochemistry
short title: Comp Biochem Physiol B
ISSN: 0305-0491
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol., B
NlmId: 2984730R
123:123
JrId: 3124
long title: Comparative biochemistry and physiology. C: Comparative pharmacology
short title: Comp Biochem Physiol C
ISSN: 0306-4492
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol. C, Comp. Pharmacol.
NlmId: 7503763
123:123
JrId: 3125
long title: Comparative biochemistry and physiology. C, Comparative pharmacology and toxicology
short title: Comp Biochem Physiol C
ISSN: 0742-8413
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol. C, Comp. Pharmacol. Toxicol.
NlmId: 8310013
123:123
JrId: 3126
long title: Comparative and general pharmacology
short title: Comp Gen Pharmacol
ISSN: 0010-4035
ISSN (Online): 
IsoAbbr: Comp Gen Pharmacol
NlmId: 7600504
123:123
JrId: 3127
long title: Domestic animal endocrinology
short title: Domest Anim Endocrinol
ISSN: 0739-7240
ISSN (Online): 1879-0054
IsoAbbr: Domest. Anim. Endocrinol.
NlmId: 8505191
123:123
JrId: 3128
long title: Sogo kango. Comprehensive nursing, quarterly
short title: Sogo Kango
ISSN: 0038-0660
ISSN (Online): 
IsoAbbr: Sogo Kango
NlmId: 0313161
123:123
JrId: 3129
long title: Comprehensive psychiatry
short title: Compr Psychiatry
ISSN: 0010-440X
ISSN (Online): 1532-8384
IsoAbbr: Compr Psychiatry
NlmId: 0372612
123:123
JrId: 3130
long title: Compensation review
short title: Compens Rev
ISSN: 0010-4248
ISSN (Online): 
IsoAbbr: Compens Rev
NlmId: 9877814
123:123
JrId: 3131
long title: Complement (Basel, Switzerland)
short title: Complement
ISSN: 0253-5076
ISSN (Online): 
IsoAbbr: Complement
NlmId: 8409977
123:123
JrId: 3132
long title: Computers in biology and medicine
short title: Comput Biol Med
ISSN: 0010-4825
ISSN (Online): 1879-0534
IsoAbbr: Comput. Biol. Med.
NlmId: 1250250
123:123
JrId: 3133
long title: Computers and biomedical research, an international journal
short title: Comput Biomed Res
ISSN: 0010-4809
ISSN (Online): 1090-2368
IsoAbbr: Comput. Biomed. Res.
NlmId: 0100331
123:123
JrId: 3134
long title: Computer methods and programs in biomedicine
short title: Comput Methods Programs Biomed
ISSN: 0169-2607
ISSN (Online): 1872-7565
IsoAbbr: Comput Methods Programs Biomed
NlmId: 8506513
123:123
JrId: 3135
long title: Computer programs in biomedicine
short title: Comput Programs Biomed
ISSN: 0010-468X
ISSN (Online): 
IsoAbbr: Comput Programs Biomed
NlmId: 0237013
123:123
JrId: 3136
long title: Computerized radiology : official journal of the Computerized Tomography Society
short title: Comput Radiol
ISSN: 0730-4862
ISSN (Online): 
IsoAbbr: Comput Radiol
NlmId: 8208620
123:123
JrId: 3137
long title: Computerized tomography
short title: Comput Tomogr
ISSN: 0363-8235
ISSN (Online): 
IsoAbbr: Comput Tomogr
NlmId: 7703872
123:123
JrId: 3138
long title: Computers in hospitals
short title: Comput Hosp
ISSN: 0274-631X
ISSN (Online): 
IsoAbbr: Comput Hosp
NlmId: 9879292
123:123
JrId: 3139
long title: Concours medical
short title: Concours Med
ISSN: 0010-5309
ISSN (Online): 
IsoAbbr: Concours Med
NlmId: 2984731R
123:123
JrId: 3140
long title: Complement and inflammation
short title: Complement Inflamm
ISSN: 1012-8204
ISSN (Online): 
IsoAbbr: Complement Inflamm
NlmId: 8903074
123:123
JrId: 3141
long title: Conditional reflex
short title: Cond Reflex
ISSN: 0010-5392
ISSN (Online): 
IsoAbbr: Cond Reflex
NlmId: 0412676
123:123
JrId: 3142
long title: Conector
short title: Conector
ISSN: 0325-2426
ISSN (Online): 
IsoAbbr: Conector
NlmId: 7610427
123:123
JrId: 3143
long title: Contemporary administrator
short title: Contemp Adm
ISSN: 0191-9873
ISSN (Online): 
IsoAbbr: Contemp Adm
NlmId: 9878791
123:123
JrId: 3144
long title: Contact dermatitis
short title: Contact Dermatitis
ISSN: 0105-1873
ISSN (Online): 1600-0536
IsoAbbr: Contact Derm.
NlmId: 7604950
123:123
JrId: 3145
long title: Confinia neurologica
short title: Confin Neurol
ISSN: 0010-5678
ISSN (Online): 
IsoAbbr: Confin Neurol
NlmId: 7600680
123:123
JrId: 3146
long title: The Compendium of continuing education in dentistry
short title: Compend Contin Educ Dent
ISSN: 0734-0338
ISSN (Online): 
IsoAbbr: Compend Contin Educ Dent
NlmId: 8110106
123:123
JrId: 3147
long title: DP [reports]. U.S. Atomic Energy Commission
short title: DP Rep
ISSN: 
ISSN (Online): 
IsoAbbr: DP Rep
NlmId: 21830380R
123:123
JrId: 3148
long title: Community outlook
short title: Community Outlook
ISSN: 0262-8759
ISSN (Online): 
IsoAbbr: Community Outlook
NlmId: 7900730
123:123
JrId: 3149
long title: Confinia psychiatrica. Borderland of psychiatry. Grenzgebiete der Psychiatrie. Les Confins de la psychiatrie
short title: Confin Psychiatr
ISSN: 0010-5686
ISSN (Online): 
IsoAbbr: Confin Psychiatr
NlmId: 0207314
123:123
JrId: 3150
long title: Consensus development conference summaries / National Institutes of Health
short title: Consens Dev Conf Summ Natl Inst Health
ISSN: 0737-4674
ISSN (Online): 
IsoAbbr: Consens Dev Conf Summ Natl Inst Health
NlmId: 8106383
123:123
JrId: 3151
long title: Consumer health perspectives
short title: Consum Health Perspect
ISSN: 0191-3921
ISSN (Online): 
IsoAbbr: Consum Health Perspect
NlmId: 7901088
123:123
JrId: 3153
long title: Worklife
short title: Worklife
ISSN: 0361-7718
ISSN (Online): 
IsoAbbr: Worklife
NlmId: 9877742
123:123
JrId: 3154
long title: Congres international de stomatologie
short title: Congr Int Stomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Congr Int Stomatol
NlmId: 100960817
123:123
JrId: 3155
long title: Contemporary pharmacy practice
short title: Contemp Pharm Pract
ISSN: 0162-3761
ISSN (Online): 
IsoAbbr: Contemp Pharm Pract
NlmId: 7905177
123:123
JrId: 3156
long title: Connecticut medicine
short title: Conn Med
ISSN: 0010-6178
ISSN (Online): 
IsoAbbr: Conn Med
NlmId: 0372745
123:123
JrId: 3157
long title: Connecticut nursing news (Meriden, Conn. : 1980)
short title: Conn Nurs News
ISSN: 0278-4092
ISSN (Online): 
IsoAbbr: Conn Nurs News
NlmId: 9878914
123:123
JrId: 3158
long title: Connective tissue research
short title: Connect Tissue Res
ISSN: 0300-8207
ISSN (Online): 1607-8438
IsoAbbr: Connect. Tissue Res.
NlmId: 0365263
123:123
JrId: 3159
long title: Contact point
short title: Contact Point
ISSN: 0010-7301
ISSN (Online): 
IsoAbbr: Contact Point
NlmId: 0417430
123:123
JrId: 3160
long title: Contemporary topics in immunobiology
short title: Contemp Top Immunobiol
ISSN: 0093-4054
ISSN (Online): 
IsoAbbr: Contemp Top Immunobiol
NlmId: 0314145
123:123
JrId: 3162
long title: Contemporary neurology series
short title: Contemp Neurol Ser
ISSN: 0069-9446
ISSN (Online): 
IsoAbbr: Contemp Neurol Ser
NlmId: 0071075
123:123
JrId: 3163
long title: Contraception
short title: Contraception
ISSN: 0010-7824
ISSN (Online): 1879-0518
IsoAbbr: Contraception
NlmId: 0234361
123:123
JrId: 3164
long title: Contemporary topics in molecular immunology
short title: Contemp Top Mol Immunol
ISSN: 0090-8800
ISSN (Online): 
IsoAbbr: Contemp Top Mol Immunol
NlmId: 0363025
123:123
JrId: 3165
long title: Contact and intraocular lens medical journal
short title: Contact Intraocul Lens Med J
ISSN: 0360-1358
ISSN (Online): 
IsoAbbr: Contact Intraocul Lens Med J
NlmId: 7509610
123:123
JrId: 3166
long title: Contributions to sensory physiology
short title: Contrib Sens Physiol
ISSN: 0069-9705
ISSN (Online): 
IsoAbbr: Contrib Sens Physiol
NlmId: 0006021
123:123
JrId: 3167
long title: Contributions to microbiology and immunology
short title: Contrib Microbiol Immunol
ISSN: 0301-3081
ISSN (Online): 
IsoAbbr: Contrib. Microbiol. Immunol.
NlmId: 0401476
123:123
JrId: 3168
long title: Contributions to gynecology and obstetrics
short title: Contrib Gynecol Obstet
ISSN: 0304-4246
ISSN (Online): 
IsoAbbr: Contrib Gynecol Obstet
NlmId: 7702984
123:123
JrId: 3169
long title: Contributions to primatology
short title: Contrib Primatol
ISSN: 0301-4231
ISSN (Online): 
IsoAbbr: Contrib Primatol
NlmId: 0420475
123:123
JrId: 3170
long title: Contemporary surgery
short title: Contemp Surg
ISSN: 0045-8341
ISSN (Online): 
IsoAbbr: Contemp Surg
NlmId: 0321423
123:123
JrId: 3171
long title: Contributions to nephrology
short title: Contrib Nephrol
ISSN: 0302-5144
ISSN (Online): 1662-2782
IsoAbbr: Contrib Nephrol
NlmId: 7513582
123:123
JrId: 3172
long title: Dimensions/NBS
short title: Dimensions (Wash)
ISSN: 0093-0458
ISSN (Online): 
IsoAbbr: Dimensions (Wash)
NlmId: 0411412
123:123
JrId: 3173
long title: El Cooperador dental_ cooperativismo, informacion y ciencia odontologica
short title: Coop Dent (B Aires)
ISSN: 0069-9799
ISSN (Online): 
IsoAbbr: Coop Dent (B Aires)
NlmId: 16420030R
123:123
JrId: 3174
long title: Contemporary anesthesia practice
short title: Contemp Anesth Pract
ISSN: 0191-247X
ISSN (Online): 
IsoAbbr: Contemp Anesth Pract
NlmId: 7900421
123:123
JrId: 3175
long title: Cor et vasa
short title: Cor Vasa
ISSN: 0010-8650
ISSN (Online): 
IsoAbbr: Cor Vasa
NlmId: 0372614
123:123
JrId: 3176
long title: Contract healthcare
short title: Contract Healthc
ISSN: 0891-5059
ISSN (Online): 
IsoAbbr: Contract Healthc
NlmId: 9883667
123:123
JrId: 3177
long title: Contemporary issues in clinical biochemistry
short title: Contemp Issues Clin Biochem
ISSN: 0265-6701
ISSN (Online): 
IsoAbbr: Contemp Issues Clin Biochem
NlmId: 8508326
123:123
JrId: 3178
long title: Diabetes research and clinical practice. Supplement
short title: Diabetes Res Clin Pract Suppl
ISSN: 1572-1671
ISSN (Online): 
IsoAbbr: Diabetes Res Clin Pract Suppl
NlmId: 8609985
123:123
JrId: 3179
long title: Consumer reports
short title: Consum Rep
ISSN: 0010-7174
ISSN (Online): 
IsoAbbr: Consum Rep
NlmId: 0215776
123:123
JrId: 3180
long title: Contemporary administrator for long-term care
short title: Contemp Adm Long Term Care
ISSN: 0745-2837
ISSN (Online): 
IsoAbbr: Contemp Adm Long Term Care
NlmId: 9880785
123:123
JrId: 3181
long title: The Cornell veterinarian
short title: Cornell Vet
ISSN: 0010-8901
ISSN (Online): 
IsoAbbr: Cornell Vet
NlmId: 0074245
123:123
JrId: 3182
long title: Drug metabolism and drug interactions
short title: Drug Metabol Drug Interact
ISSN: 0792-5077
ISSN (Online): 
IsoAbbr: Drug Metabol Drug Interact
NlmId: 8904736
123:123
JrId: 3183
long title: Le Corps medical
short title: Corps Med (Ettelbruck)
ISSN: 0376-7582
ISSN (Online): 
IsoAbbr: Corps Med (Ettelbruck)
NlmId: 7600506
123:123
JrId: 3184
long title: Cornell law review
short title: Cornell Law Rev
ISSN: 0010-8847
ISSN (Online): 
IsoAbbr: Cornell Law Rev
NlmId: 7703647
123:123
JrId: 3185
long title: Controlled clinical trials
short title: Control Clin Trials
ISSN: 0197-2456
ISSN (Online): 
IsoAbbr: Control Clin Trials
NlmId: 8006242
123:123
JrId: 3186
long title: Cornea
short title: Cornea
ISSN: 0277-3740
ISSN (Online): 1536-4798
IsoAbbr: Cornea
NlmId: 8216186
123:123
JrId: 3187
long title: Cortex_ a journal devoted to the study of the nervous system and behavior
short title: Cortex
ISSN: 0010-9452
ISSN (Online): 1973-8102
IsoAbbr: Cortex
NlmId: 0100725
123:123
JrId: 3188
long title: Cost containment
short title: Cost Containment
ISSN: 0198-9782
ISSN (Online): 
IsoAbbr: Cost Containment
NlmId: 8002944
123:123
JrId: 3190
long title: CRC critical reviews in biochemistry
short title: CRC Crit Rev Biochem
ISSN: 0045-6411
ISSN (Online): 
IsoAbbr: CRC Crit. Rev. Biochem.
NlmId: 0330403
123:123
JrId: 3191
long title: Cosmetologica
short title: Cosmetologica
ISSN: 0070-055X
ISSN (Online): 
IsoAbbr: Cosmetologica
NlmId: 0247470
123:123
JrId: 3192
long title: CRC critical reviews in bioengineering
short title: CRC Crit Rev Bioeng
ISSN: 0045-642X
ISSN (Online): 
IsoAbbr: CRC Crit Rev Bioeng
NlmId: 1307350
123:123
JrId: 3193
long title: Critical reviews in biomedical engineering
short title: Crit Rev Biomed Eng
ISSN: 0278-940X
ISSN (Online): 1943-619X
IsoAbbr: Crit Rev Biomed Eng
NlmId: 8208627
123:123
JrId: 3194
long title: CRC critical reviews in clinical laboratory sciences
short title: CRC Crit Rev Clin Lab Sci
ISSN: 0590-8191
ISSN (Online): 
IsoAbbr: CRC Crit Rev Clin Lab Sci
NlmId: 1247734
123:123
JrId: 3195
long title: CRC critical reviews in clinical radiology and nuclear medicine
short title: CRC Crit Rev Clin Radiol Nucl Med
ISSN: 0091-6536
ISSN (Online): 
IsoAbbr: CRC Crit Rev Clin Radiol Nucl Med
NlmId: 0372257
123:123
JrId: 3196
long title: CRC critical reviews in microbiology
short title: CRC Crit Rev Microbiol
ISSN: 0045-6454
ISSN (Online): 
IsoAbbr: CRC Crit Rev Microbiol
NlmId: 1301620
123:123
JrId: 3197
long title: CRC critical reviews in radiological sciences
short title: CRC Crit Rev Radiol Sci
ISSN: 0007-9014
ISSN (Online): 
IsoAbbr: CRC Crit Rev Radiol Sci
NlmId: 0372260
123:123
JrId: 3198
long title: Cryobiology
short title: Cryobiology
ISSN: 0011-2240
ISSN (Online): 1090-2392
IsoAbbr: Cryobiology
NlmId: 0006252
123:123
JrId: 3199
long title: CRC critical reviews in food science and nutrition
short title: CRC Crit Rev Food Sci Nutr
ISSN: 0099-0248
ISSN (Online): 
IsoAbbr: CRC Crit Rev Food Sci Nutr
NlmId: 7513255
123:123
JrId: 3200
long title: Culture, medicine and psychiatry
short title: Cult Med Psychiatry
ISSN: 0165-005X
ISSN (Online): 1573-076X
IsoAbbr: Cult Med Psychiatry
NlmId: 7707467
123:123
JrId: 3201
long title: CRC critical reviews in toxicology
short title: CRC Crit Rev Toxicol
ISSN: 0045-6446
ISSN (Online): 
IsoAbbr: CRC Crit Rev Toxicol
NlmId: 1305020
123:123
JrId: 3202
long title: Critical care nurse
short title: Crit Care Nurse
ISSN: 0279-5442
ISSN (Online): 1940-8250
IsoAbbr: Crit Care Nurse
NlmId: 8207799
123:123
JrId: 3203
long title: Crisis
short title: Crisis
ISSN: 0227-5910
ISSN (Online): 
IsoAbbr: Crisis
NlmId: 8218602
123:123
JrId: 3204
long title: Critical care update
short title: Crit Care Update
ISSN: 0162-7252
ISSN (Online): 
IsoAbbr: Crit Care Update
NlmId: 7802334
123:123
JrId: 3205
long title: CRC Critical reviews in immunology
short title: CRC Crit Rev Immunol
ISSN: 0197-3355
ISSN (Online): 
IsoAbbr: CRC Crit Rev Immunol
NlmId: 8106390
123:123
JrId: 3206
long title: Critical care medicine
short title: Crit Care Med
ISSN: 0090-3493
ISSN (Online): 1530-0293
IsoAbbr: Crit. Care Med.
NlmId: 0355501
123:123
JrId: 3207
long title: Cross-reference on human resources management
short title: Crossref Hum Resour Manage
ISSN: 0190-0447
ISSN (Online): 
IsoAbbr: Crossref Hum Resour Manage
NlmId: 7805961
123:123
JrId: 3208
long title: Critical reviews in biochemistry and molecular biology
short title: Crit Rev Biochem Mol Biol
ISSN: 1040-9238
ISSN (Online): 1549-7798
IsoAbbr: Crit. Rev. Biochem. Mol. Biol.
NlmId: 8903774
123:123
JrId: 3209
long title: Cuore e circolazione
short title: Cuore Circ
ISSN: 0300-8894
ISSN (Online): 
IsoAbbr: Cuore Circ
NlmId: 1270323
123:123
JrId: 3210
long title: CRC critical reviews in diagnostic imaging
short title: CRC Crit Rev Diagn Imaging
ISSN: 0147-6750
ISSN (Online): 
IsoAbbr: CRC Crit Rev Diagn Imaging
NlmId: 7705846
123:123
JrId: 3211
long title: CRC critical reviews in clinical neurobiology
short title: CRC Crit Rev Clin Neurobiol
ISSN: 0742-941X
ISSN (Online): 
IsoAbbr: CRC Crit Rev Clin Neurobiol
NlmId: 8506657
123:123
JrId: 3212
long title: The Journal of computed tomography
short title: J Comput Tomogr
ISSN: 0149-936X
ISSN (Online): 
IsoAbbr: J Comput Tomogr
NlmId: 7805373
123:123
JrId: 3213
long title: Current concepts in nutrition
short title: Curr Concepts Nutr
ISSN: 0090-0443
ISSN (Online): 
IsoAbbr: Curr Concepts Nutr
NlmId: 0347207
123:123
JrId: 3214
long title: Current problems in cancer
short title: Curr Probl Cancer
ISSN: 0147-0272
ISSN (Online): 1535-6345
IsoAbbr: Curr Probl Cancer
NlmId: 7702986
123:123
JrId: 3215
long title: Current developments in psychopharmacology
short title: Curr Dev Psychopharmacol
ISSN: 0097-8361
ISSN (Online): 
IsoAbbr: Curr Dev Psychopharmacol
NlmId: 7513831
123:123
JrId: 3216
long title: Current eye research
short title: Curr Eye Res
ISSN: 0271-3683
ISSN (Online): 1460-2202
IsoAbbr: Curr. Eye Res.
NlmId: 8104312
123:123
JrId: 3217
long title: Current medicine and drugs
short title: Curr Med Drugs
ISSN: 0590-4048
ISSN (Online): 
IsoAbbr: Curr Med Drugs
NlmId: 1260300
123:123
JrId: 3218
long title: Current medical research and opinion
short title: Curr Med Res Opin
ISSN: 0300-7995
ISSN (Online): 1473-4877
IsoAbbr: Curr Med Res Opin
NlmId: 0351014
123:123
JrId: 3219
long title: Scha Journal
short title: SCHA J
ISSN: 
ISSN (Online): 
IsoAbbr: SCHA J
NlmId: 9875076
123:123
JrId: 3220
long title: Currents in modern biology
short title: Curr Mod Biol
ISSN: 0011-4014
ISSN (Online): 
IsoAbbr: Curr Mod Biol
NlmId: 0430261
123:123
JrId: 3221
long title: Current practice in orthopaedic surgery
short title: Curr Pract Orthop Surg
ISSN: 0070-203X
ISSN (Online): 
IsoAbbr: Curr Pract Orthop Surg
NlmId: 16440080R
123:123
JrId: 3222
long title: Current problems in clinical biochemistry
short title: Curr Probl Clin Biochem
ISSN: 0300-1725
ISSN (Online): 
IsoAbbr: Curr Probl Clin Biochem
NlmId: 0353507
123:123
JrId: 3223
long title: Current problems in dermatology
short title: Curr Probl Dermatol
ISSN: 1421-5721
ISSN (Online): 1662-2944
IsoAbbr: Curr. Probl. Dermatol.
NlmId: 0147371
123:123
JrId: 3224
long title: Current problems in cardiology
short title: Curr Probl Cardiol
ISSN: 0146-2806
ISSN (Online): 1535-6280
IsoAbbr: Curr Probl Cardiol
NlmId: 7701802
123:123
JrId: 3225
long title: Current practice in obstetric and gynecologic nursing
short title: Curr Pract Obstet Gynecol Nurs
ISSN: 0361-9249
ISSN (Online): 
IsoAbbr: Curr Pract Obstet Gynecol Nurs
NlmId: 7606119
123:123
JrId: 3226
long title: Current problems in pediatrics
short title: Curr Probl Pediatr
ISSN: 0045-9380
ISSN (Online): 
IsoAbbr: Curr Probl Pediatr
NlmId: 1272515
123:123
JrId: 3227
long title: Current problems in diagnostic radiology
short title: Curr Probl Diagn Radiol
ISSN: 0363-0188
ISSN (Online): 1535-6302
IsoAbbr: Curr Probl Diagn Radiol
NlmId: 7607123
123:123
JrId: 3228
long title: Current practice in gerontological nursing
short title: Curr Pract Gerontol Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Pract Gerontol Nurs
NlmId: 9878284
123:123
JrId: 3229
long title: Current problems in surgery
short title: Curr Probl Surg
ISSN: 0011-3840
ISSN (Online): 1535-6337
IsoAbbr: Curr Probl Surg
NlmId: 0372617
123:123
JrId: 3230
long title: Current psychiatric therapies
short title: Curr Psychiatr Ther
ISSN: 0070-2080
ISSN (Online): 
IsoAbbr: Curr Psychiatr Ther
NlmId: 0142101
123:123
JrId: 3231
long title: Current therapeutic research, clinical and experimental
short title: Curr Ther Res Clin Exp
ISSN: 0011-393X
ISSN (Online): 
IsoAbbr: Curr Ther Res Clin Exp
NlmId: 0372621
123:123
JrId: 3232
long title: Current topics in comparative pathobiology
short title: Curr Top Comp Pathobiol
ISSN: 0090-8584
ISSN (Online): 
IsoAbbr: Curr Top Comp Pathobiol
NlmId: 0435531
123:123
JrId: 3233
long title: Current topics in cellular regulation
short title: Curr Top Cell Regul
ISSN: 0070-2137
ISSN (Online): 
IsoAbbr: Curr. Top. Cell. Regul.
NlmId: 2984740R
123:123
JrId: 3234
long title: Current topics in developmental biology
short title: Curr Top Dev Biol
ISSN: 0070-2153
ISSN (Online): 1557-8933
IsoAbbr: Curr. Top. Dev. Biol.
NlmId: 0163114
123:123
JrId: 3235
long title: Current topics in experimental endocrinology
short title: Curr Top Exp Endocrinol
ISSN: 0091-7397
ISSN (Online): 
IsoAbbr: Curr Top Exp Endocrinol
NlmId: 0334341
123:123
JrId: 3236
long title: Current surgery
short title: Curr Surg
ISSN: 0149-7944
ISSN (Online): 
IsoAbbr: Curr Surg
NlmId: 7802123
123:123
JrId: 3237
long title: Current topics in microbiology and immunology
short title: Curr Top Microbiol Immunol
ISSN: 0070-217X
ISSN (Online): 
IsoAbbr: Curr. Top. Microbiol. Immunol.
NlmId: 0110513
123:123
JrId: 3238
long title: Current topics in eye research
short title: Curr Top Eye Res
ISSN: 0190-2970
ISSN (Online): 
IsoAbbr: Curr Top Eye Res
NlmId: 7904214
123:123
JrId: 3239
long title: Current studies in hematology and blood transfusion
short title: Curr Stud Hematol Blood Transfus
ISSN: 0258-0330
ISSN (Online): 
IsoAbbr: Curr Stud Hematol Blood Transfus
NlmId: 8600673
123:123
JrId: 3240
long title: Current topics in molecular endocrinology
short title: Curr Top Mol Endocrinol
ISSN: 0094-6761
ISSN (Online): 
IsoAbbr: Curr Top Mol Endocrinol
NlmId: 7500587
123:123
JrId: 3241
long title: Current practice in pediatric nursing
short title: Curr Pract Pediatr Nurs
ISSN: 0361-9257
ISSN (Online): 
IsoAbbr: Curr Pract Pediatr Nurs
NlmId: 7606120
123:123
JrId: 3242
long title: Current topics in hematology
short title: Curr Top Hematol
ISSN: 0190-1486
ISSN (Online): 
IsoAbbr: Curr Top Hematol
NlmId: 7901811
123:123
JrId: 3243
long title: Current topics in pathology. Ergebnisse der Pathologie
short title: Curr Top Pathol
ISSN: 0070-2188
ISSN (Online): 
IsoAbbr: Curr Top Pathol
NlmId: 0244762
123:123
JrId: 3244
long title: Current topics in radiation research quarterly
short title: Curr Top Radiat Res Q
ISSN: 0011-3964
ISSN (Online): 
IsoAbbr: Curr Top Radiat Res Q
NlmId: 1276745
123:123
JrId: 3245
long title: Cutis_ cutaneous medicine for the practitioner
short title: Cutis
ISSN: 0011-4162
ISSN (Online): 
IsoAbbr: Cutis
NlmId: 0006440
123:123
JrId: 3246
long title: Cytobios
short title: Cytobios
ISSN: 0011-4529
ISSN (Online): 
IsoAbbr: Cytobios
NlmId: 0207227
123:123
JrId: 3247
long title: Current population reports. Series P-28, Special censuses
short title: Curr Popul Rep Spec Censuses
ISSN: 0270-6660
ISSN (Online): 
IsoAbbr: Curr Popul Rep Spec Censuses
NlmId: 8004908
123:123
JrId: 3248
long title: Cytogenetics and cell genetics
short title: Cytogenet Cell Genet
ISSN: 0301-0171
ISSN (Online): 
IsoAbbr: Cytogenet. Cell Genet.
NlmId: 0367735
123:123
JrId: 3249
long title: Cytogenetics
short title: Cytogenetics
ISSN: 0011-4537
ISSN (Online): 
IsoAbbr: Cytogenetics
NlmId: 0367734
123:123
JrId: 3250
long title: Currents in alcoholism
short title: Curr Alcohol
ISSN: 0161-8504
ISSN (Online): 
IsoAbbr: Curr Alcohol
NlmId: 7801711
123:123
JrId: 3251
long title: Cytologia
short title: Cytologia (Tokyo)
ISSN: 0011-4545
ISSN (Online): 1348-7019
IsoAbbr: Cytologia (Tokyo)
NlmId: 2984741R
123:123
JrId: 3252
long title: Czasopismo stomatologiczne
short title: Czas Stomatol
ISSN: 0011-4553
ISSN (Online): 
IsoAbbr: Czas Stomatol
NlmId: 2984742R
123:123
JrId: 3253
long title: Dalhousie dental journal
short title: Dalhousie Dent J
ISSN: 0418-3010
ISSN (Online): 
IsoAbbr: Dalhousie Dent J
NlmId: 9881875
123:123
JrId: 3255
long title: Danish medical bulletin
short title: Dan Med Bull
ISSN: 0907-8916
ISSN (Online): 1603-9629
IsoAbbr: Dan Med Bull
NlmId: 0066040
123:123
JrId: 3256
long title: Dansk tidsskrift for farmaci
short title: Dan Tidsskr Farm
ISSN: 0011-6513
ISSN (Online): 
IsoAbbr: Dan Tidsskr Farm
NlmId: 0373174
123:123
JrId: 3257
long title: Dysphagia
short title: Dysphagia
ISSN: 0179-051X
ISSN (Online): 1432-0460
IsoAbbr: Dysphagia
NlmId: 8610856
123:123
JrId: 3258
long title: Dapim refuiim. Folia medica
short title: Dapim Refuiim
ISSN: 0366-9637
ISSN (Online): 
IsoAbbr: Dapim Refuiim
NlmId: 0071461
123:123
JrId: 3259
long title: DE_ the journal of dental engeering
short title: DE J Dent Eng
ISSN: 0385-0129
ISSN (Online): 
IsoAbbr: DE J Dent Eng
NlmId: 1264223
123:123
JrId: 3260
long title: DDZ_ das deutsche Zahnarzteblatt
short title: DDZ
ISSN: 0011-4839
ISSN (Online): 
IsoAbbr: DDZ
NlmId: 2984743R
123:123
JrId: 3261
long title: Forbes
short title: Forbes
ISSN: 0015-6914
ISSN (Online): 
IsoAbbr: Forbes
NlmId: 9877777
123:123
JrId: 3262
long title: Delaware medical journal
short title: Del Med J
ISSN: 0011-7781
ISSN (Online): 
IsoAbbr: Del Med J
NlmId: 0370077
123:123
JrId: 3263
long title: Indian journal of malariology
short title: Indian J Malariol
ISSN: 0367-8326
ISSN (Online): 
IsoAbbr: Indian J Malariol
NlmId: 17540010R
123:123
JrId: 3264
long title: Delaware nurse
short title: Del Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Del Nurse
NlmId: 0110777
123:123
JrId: 3265
long title: Fund raising management
short title: Fund Raising Manage
ISSN: 0016-268X
ISSN (Online): 
IsoAbbr: Fund Raising Manage
NlmId: 9877778
123:123
JrId: 3266
long title: Demography
short title: Demography
ISSN: 0070-3370
ISSN (Online): 1533-7790
IsoAbbr: Demography
NlmId: 0226703
123:123
JrId: 3267
long title: Dens
short title: Dens (Curitiba)
ISSN: 0100-2775
ISSN (Online): 
IsoAbbr: Dens (Curitiba)
NlmId: 7604963
123:123
JrId: 3268
long title: Dens
short title: Dens
ISSN: 0304-1476
ISSN (Online): 
IsoAbbr: Dens
NlmId: 7508531
123:123
JrId: 3269
long title: "Dens sapiens"
short title: Dens Sapiens
ISSN: 0011-8443
ISSN (Online): 
IsoAbbr: Dens Sapiens
NlmId: 16520190R
123:123
JrId: 3270
long title: Dental abstracts_ a selection of world dental literature
short title: Dent Abstr
ISSN: 0011-8486
ISSN (Online): 
IsoAbbr: Dent Abstr
NlmId: 60110120R
123:123
JrId: 3271
long title: Dental Angles
short title: Dent Angles
ISSN: 0070-363X
ISSN (Online): 
IsoAbbr: Dent Angles
NlmId: 9875607
123:123
JrId: 3272
long title: Dental anaesthesia and sedation
short title: Dent Anaesth Sedat
ISSN: 0311-0699
ISSN (Online): 
IsoAbbr: Dent Anaesth Sedat
NlmId: 7806536
123:123
JrId: 3273
long title: Evaluation
short title: Evaluation
ISSN: 0090-4449
ISSN (Online): 
IsoAbbr: Evaluation
NlmId: 0415527
123:123
JrId: 3274
long title: The Dental assistant
short title: Dent Assist
ISSN: 0011-8508
ISSN (Online): 
IsoAbbr: Dent Assist
NlmId: 16520250R
123:123
JrId: 3275
long title: Dental concepts
short title: Dent Concepts
ISSN: 0011-8540
ISSN (Online): 
IsoAbbr: Dent Concepts
NlmId: 0413403
123:123
JrId: 3276
long title: Dental Cadmos
short title: Dent Cadmos
ISSN: 0011-8524
ISSN (Online): 
IsoAbbr: Dent Cadmos
NlmId: 0370660
123:123
JrId: 3277
long title: Dental dimensions
short title: Dent Dimens
ISSN: 0191-2542
ISSN (Online): 
IsoAbbr: Dent Dimens
NlmId: 7900430
123:123
JrId: 3278
long title: Dental clinics of North America
short title: Dent Clin North Am
ISSN: 0011-8532
ISSN (Online): 1558-0512
IsoAbbr: Dent. Clin. North Am.
NlmId: 0217440
123:123
JrId: 3279
long title: Dental Dienst_ Fachzeitschrift fur den Dental-Markt_ technisches Fachblatt fur Prothetik
short title: Dent Dienst
ISSN: 0011-8559
ISSN (Online): 
IsoAbbr: Dent Dienst
NlmId: 16520290R
123:123
JrId: 3280
long title: Dental delineator
short title: Dent Delin
ISSN: 0070-3648
ISSN (Online): 
IsoAbbr: Dent Delin
NlmId: 16520280R
123:123
JrId: 3281
long title: Dental digest
short title: Dent Dig
ISSN: 0011-8567
ISSN (Online): 
IsoAbbr: Dent Dig
NlmId: 0342643
123:123
JrId: 3282
long title: Dental echo
short title: Dent Echo (Heidelb)
ISSN: 0011-8575
ISSN (Online): 
IsoAbbr: Dent Echo (Heidelb)
NlmId: 0372754
123:123
JrId: 3283
long title: The NCSDHA dental hygienist
short title: NCSDHA Dent Hyg
ISSN: 0275-486X
ISSN (Online): 
IsoAbbr: NCSDHA Dent Hyg
NlmId: 8012076
123:123
JrId: 3284
long title: Dental health
short title: Dent Health (London)
ISSN: 0011-8605
ISSN (Online): 
IsoAbbr: Dent Health (London)
NlmId: 16520340R
123:123
JrId: 3285
long title: Dento-maxillo-facial radiology. Supplement
short title: Dentomaxillofac Radiol Suppl
ISSN: 0349-490X
ISSN (Online): 
IsoAbbr: Dentomaxillofac Radiol Suppl
NlmId: 8300885
123:123
JrId: 3286
long title: The Dental journal of Malaysia & Singapore
short title: Dent J Malaysia Singapore
ISSN: 0011-8648
ISSN (Online): 
IsoAbbr: Dent J Malaysia Singapore
NlmId: 7513696
123:123
JrId: 3287
long title: Das Dental-Labor. Le Laboratoire dentaire. The Dental laboratory
short title: Dent Labor (Munch)
ISSN: 0011-8656
ISSN (Online): 
IsoAbbr: Dent Labor (Munch)
NlmId: 16520470R
123:123
JrId: 3288
long title: The Dental magazine and oral topics
short title: Dent Mag Oral Top
ISSN: 0308-2245
ISSN (Online): 
IsoAbbr: Dent Mag Oral Top
NlmId: 7513257
123:123
JrId: 3289
long title: Dental management
short title: Dent Manage
ISSN: 0011-8680
ISSN (Online): 
IsoAbbr: Dent Manage
NlmId: 0253341
123:123
JrId: 3290
long title: Dental Mirror
short title: Dent Mirror (Quezon City)
ISSN: 0011-8699
ISSN (Online): 
IsoAbbr: Dent Mirror (Quezon City)
NlmId: 9875602
123:123
JrId: 3291
long title: Dental news
short title: Dent News (Lond)
ISSN: 
ISSN (Online): 
IsoAbbr: Dent News (Lond)
NlmId: 9883851
123:123
JrId: 3292
long title: The Dental practitioner and dental record
short title: Dent Pract Dent Rec
ISSN: 0011-8729
ISSN (Online): 
IsoAbbr: Dent Pract Dent Rec
NlmId: 0354411
123:123
JrId: 3293
long title: Dentistry in Japan
short title: Dent Jpn (Tokyo)
ISSN: 0070-3737
ISSN (Online): 
IsoAbbr: Dent Jpn (Tokyo)
NlmId: 0226633
123:123
JrId: 3294
long title: Dental practice_ views, trends and news of dentistry
short title: Dent Pract (Cincinnati)
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Pract (Cincinnati)
NlmId: 16530060R
123:123
JrId: 3295
long title: Dental Mirror
short title: Dent Mirror (Atlanta)
ISSN: 0029-3075
ISSN (Online): 
IsoAbbr: Dent Mirror (Atlanta)
NlmId: 9881872
123:123
JrId: 3296
long title: DP. Dental practice
short title: Dent Pract (Ewell)
ISSN: 0419-8859
ISSN (Online): 
IsoAbbr: Dent Pract (Ewell)
NlmId: 0265037
123:123
JrId: 3297
long title: Dental images
short title: Dent Images
ISSN: 0070-3664
ISSN (Online): 
IsoAbbr: Dent Images
NlmId: 0253667
123:123
JrId: 3298
long title: The Dental outlook
short title: Dent Outlook
ISSN: 0418-694X
ISSN (Online): 
IsoAbbr: Dent Outlook
NlmId: 7613841
123:123
JrId: 3299
long title: Dental laboratory review
short title: Dent Lab Rev
ISSN: 0011-8672
ISSN (Online): 
IsoAbbr: Dent Lab Rev
NlmId: 16520500R
123:123
JrId: 3300
long title: Dental hygiene
short title: Dent Hyg (Chic)
ISSN: 0091-3979
ISSN (Online): 
IsoAbbr: Dent Hyg (Chic)
NlmId: 0367545
123:123
JrId: 3301
long title: Dental laboratorie bladet
short title: Dent Lab Bl
ISSN: 0070-3672
ISSN (Online): 
IsoAbbr: Dent Lab Bl
NlmId: 16520480R
123:123
JrId: 3302
long title: Dental press
short title: Dent Press
ISSN: 0391-5883
ISSN (Online): 
IsoAbbr: Dent Press
NlmId: 7804084
123:123
JrId: 3303
long title: Dental radiography and photography
short title: Dent Radiogr Photogr
ISSN: 0045-9941
ISSN (Online): 
IsoAbbr: Dent Radiogr Photogr
NlmId: 0373177
123:123
JrId: 3304
long title: Dental student
short title: Dent Stud
ISSN: 0011-877X
ISSN (Online): 
IsoAbbr: Dent Stud
NlmId: 0242232
123:123
JrId: 3305
long title: Dental survey
short title: Dent Surv
ISSN: 0011-8788
ISSN (Online): 
IsoAbbr: Dent Surv
NlmId: 2984744R
123:123
JrId: 3306
long title: Dental Team
short title: Dent Team
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Team
NlmId: 9883876
123:123
JrId: 3307
long title: The Dental technician
short title: Dent Tech
ISSN: 0011-8796
ISSN (Online): 
IsoAbbr: Dent Tech
NlmId: 0376545
123:123
JrId: 3308
long title: Dentago
short title: Dentago
ISSN: 0415-4134
ISSN (Online): 
IsoAbbr: Dentago
NlmId: 16520210R
123:123
JrId: 3309
long title: Dentoral
short title: Dentoral (Istanbul)
ISSN: 
ISSN (Online): 
IsoAbbr: Dentoral (Istanbul)
NlmId: 9875603
123:123
JrId: 3310
long title: Dentoscope
short title: Dentoscope
ISSN: 0045-9968
ISSN (Online): 
IsoAbbr: Dentoscope
NlmId: 0147414
123:123
JrId: 3311
long title: Dento maxillo facial radiology
short title: Dentomaxillofac Radiol
ISSN: 0250-832X
ISSN (Online): 1476-542X
IsoAbbr: Dentomaxillofac Radiol
NlmId: 7609576
123:123
JrId: 3312
long title: Dermatologia internationalis
short title: Dermatol Int
ISSN: 0096-1108
ISSN (Online): 
IsoAbbr: Dermatol Int
NlmId: 0243670
123:123
JrId: 3313
long title: Dentisuto = Dentist
short title: Dentisuto
ISSN: 0387-8465
ISSN (Online): 
IsoAbbr: Dentisuto
NlmId: 7903695
123:123
JrId: 3314
long title: Dermatologische Monatschrift
short title: Dermatol Monatsschr
ISSN: 0011-9083
ISSN (Online): 
IsoAbbr: Dermatol Monatsschr
NlmId: 0232053
123:123
JrId: 3315
long title: Dental dialogue (Bombay, India)
short title: Dent Dialogue
ISSN: 0970-4167
ISSN (Online): 
IsoAbbr: Dent Dialogue
NlmId: 8604122
123:123
JrId: 3316
long title: Dental economics - oral hygiene
short title: Dent Econ
ISSN: 0011-8583
ISSN (Online): 
IsoAbbr: Dent Econ
NlmId: 0135416
123:123
JrId: 3317
long title: Dermatologische Wochenschrift
short title: Dermatol Wochenschr
ISSN: 0366-8940
ISSN (Online): 
IsoAbbr: Dermatol Wochenschr
NlmId: 0232054
123:123
JrId: 3318
long title: Dermatologica
short title: Dermatologica
ISSN: 0011-9075
ISSN (Online): 
IsoAbbr: Dermatologica
NlmId: 0211607
123:123
JrId: 3319
long title: Dental update
short title: Dent Update
ISSN: 0305-5000
ISSN (Online): 
IsoAbbr: Dent Update
NlmId: 7805969
123:123
JrId: 3320
long title: Developmental and comparative immunology
short title: Dev Comp Immunol
ISSN: 0145-305X
ISSN (Online): 1879-0089
IsoAbbr: Dev. Comp. Immunol.
NlmId: 7708205
123:123
JrId: 3321
long title: Developments in ophthalmology
short title: Dev Ophthalmol
ISSN: 0250-3751
ISSN (Online): 1662-2790
IsoAbbr: Dev Ophthalmol
NlmId: 8010321
123:123
JrId: 3322
long title: Desmos
short title: Desmos
ISSN: 0011-9474
ISSN (Online): 
IsoAbbr: Desmos
NlmId: 16530440R
123:123
JrId: 3323
long title: Detroit dental bulletin
short title: Detroit Dent Bull
ISSN: 0011-9601
ISSN (Online): 
IsoAbbr: Detroit Dent Bull
NlmId: 16530480R
123:123
JrId: 3324
long title: Acta veterinaria
short title: Acta Vet (Beogr)
ISSN: 0567-8315
ISSN (Online): 
IsoAbbr: Acta Vet (Beogr)
NlmId: 14620020R
123:123
JrId: 3325
long title: Advances in behavioral biology
short title: Adv Behav Biol
ISSN: 0099-6246
ISSN (Online): 
IsoAbbr: Adv Behav Biol
NlmId: 1304163
123:123
JrId: 3326
long title: Advances in the biosciences
short title: Adv Biosci
ISSN: 0065-3446
ISSN (Online): 
IsoAbbr: Adv Biosci
NlmId: 0225721
123:123
JrId: 3327
long title: Australian journal of zoology
short title: Aust J Zool
ISSN: 0004-959X
ISSN (Online): 
IsoAbbr: Aust. J. Zool.
NlmId: 0001061
123:123
JrId: 3328
long title: Biochemical Society transactions
short title: Biochem Soc Trans
ISSN: 0300-5127
ISSN (Online): 1470-8752
IsoAbbr: Biochem. Soc. Trans.
NlmId: 7506897
123:123
JrId: 3329
long title: Bioscience
short title: Bioscience
ISSN: 0006-3568
ISSN (Online): 1525-3244
IsoAbbr: Bioscience
NlmId: 0231737
123:123
JrId: 3330
long title: Contraception, fertilite, sexualite
short title: Contracept Fertil Sex (Paris)
ISSN: 0301-861X
ISSN (Online): 
IsoAbbr: Contracept Fertil Sex (Paris)
NlmId: 0411244
123:123
JrId: 3331
long title: Current science
short title: Curr Sci
ISSN: 0011-3891
ISSN (Online): 
IsoAbbr: Curr. Sci.
NlmId: 0372620
123:123
JrId: 3332
long title: Cytobiologie
short title: Cytobiologie
ISSN: 0070-2463
ISSN (Online): 
IsoAbbr: Cytobiologie
NlmId: 0235440
123:123
JrId: 3333
long title: Diabetes & metabolism
short title: Diabetes Metab
ISSN: 1262-3636
ISSN (Online): 1878-1780
IsoAbbr: Diabetes Metab.
NlmId: 9607599
123:123
JrId: 3334
long title: Engineering in medicine
short title: Eng Med
ISSN: 0046-2039
ISSN (Online): 
IsoAbbr: Eng Med
NlmId: 0322070
123:123
JrId: 3335
long title: European journal of obstetrics, gynecology, and reproductive biology
short title: Eur J Obstet Gynecol Reprod Biol
ISSN: 0301-2115
ISSN (Online): 1872-7654
IsoAbbr: Eur. J. Obstet. Gynecol. Reprod. Biol.
NlmId: 0375672
123:123
JrId: 3336
long title: Frontiers in neuroendocrinology
short title: Front Neuroendocrinol
ISSN: 0091-3022
ISSN (Online): 1095-6808
IsoAbbr: Front Neuroendocrinol
NlmId: 7513292
123:123
JrId: 3337
long title: Experimental cell biology
short title: Exp Cell Biol
ISSN: 0304-3568
ISSN (Online): 
IsoAbbr: Exp. Cell Biol.
NlmId: 7701827
123:123
JrId: 3338
long title: Gynecologie
short title: Gynecologie
ISSN: 0301-2204
ISSN (Online): 
IsoAbbr: Gynecologie
NlmId: 0376762
123:123
JrId: 3339
long title: The Indian journal of animal sciences
short title: Indian J Anim Sci
ISSN: 0367-8318
ISSN (Online): 
IsoAbbr: Indian J Anim Sci
NlmId: 0221656
123:123
JrId: 3340
long title: Indian journal of chemistry
short title: Indian J Chem
ISSN: 0019-5103
ISSN (Online): 
IsoAbbr: Indian J Chem
NlmId: 7613423
123:123
JrId: 3341
long title: The International journal of biochemistry
short title: Int J Biochem
ISSN: 0020-711X
ISSN (Online): 
IsoAbbr: Int. J. Biochem.
NlmId: 0250365
123:123
JrId: 3342
long title: International journal of gynaecology and obstetrics: the official organ of the International Federation of Gynaecology and Obstetrics
short title: Int J Gynaecol Obstet
ISSN: 0020-7292
ISSN (Online): 1879-3479
IsoAbbr: Int J Gynaecol Obstet
NlmId: 0210174
123:123
JrId: 3343
long title: IPPF medical bulletin
short title: IPPF Med Bull
ISSN: 0019-0357
ISSN (Online): 
IsoAbbr: IPPF Med Bull
NlmId: 0166245
123:123
JrId: 3344
long title: Iugoslavica physiologica et pharmacologica acta
short title: Iugosl Physiol Pharmacol Acta
ISSN: 0021-3225
ISSN (Online): 
IsoAbbr: Iugosl Physiol Pharmacol Acta
NlmId: 0133265
123:123
JrId: 3345
long title: Jikeikai medical journal
short title: Jikeikai Med J
ISSN: 0021-6968
ISSN (Online): 
IsoAbbr: Jikeikai Med J
NlmId: 2985186R
123:123
JrId: 3346
long title: Journal of the Anatomical Society of India
short title: J Anat Soc India
ISSN: 0003-2778
ISSN (Online): 
IsoAbbr: J Anat Soc India
NlmId: 7505583
123:123
JrId: 3347
long title: IRCS journal of international research communications
short title: ICRS J Int Res Commun
ISSN: 0300-5569
ISSN (Online): 
IsoAbbr: ICRS J Int Res Commun
NlmId: 7505550
123:123
JrId: 3348
long title: Journal de microscopie
short title: J Microsc (Paris)
ISSN: 0021-7921
ISSN (Online): 
IsoAbbr: J Microsc (Paris)
NlmId: 7512145
123:123
JrId: 3349
long title: Journal of obstetrics and gynaecology of India
short title: J Obstet Gynaecol India
ISSN: 0971-9202
ISSN (Online): 0975-6434
IsoAbbr: J Obstet Gynaecol India
NlmId: 0374763
123:123
JrId: 3350
long title: Journal of zoology
short title: J Zool
ISSN: 0022-5460
ISSN (Online): 
IsoAbbr: J. Zool.
NlmId: 0142477
123:123
JrId: 3351
long title: Mammalia
short title: Mammalia
ISSN: 0025-1461
ISSN (Online): 
IsoAbbr: Mammalia
NlmId: 7508250
123:123
JrId: 3352
long title: Medical gynaecology, andrology, and sociology
short title: Med Gynaecol Androl Sociol
ISSN: 0300-5828
ISSN (Online): 
IsoAbbr: Med Gynaecol Androl Sociol
NlmId: 0362525
123:123
JrId: 3353
long title: Medycyna weterynaryjna
short title: Med Weter
ISSN: 0025-8628
ISSN (Online): 
IsoAbbr: Med. Weter.
NlmId: 0413416
123:123
JrId: 3354
long title: Nobel Symposium
short title: Nobel Symp
ISSN: 0346-8313
ISSN (Online): 
IsoAbbr: Nobel Symp
NlmId: 100960872
123:123
JrId: 3355
long title: Obstetrica si ginecologia
short title: Obstet Ginecol (Bucur)
ISSN: 0029-781X
ISSN (Online): 
IsoAbbr: Obstet Ginecol (Bucur)
NlmId: 7513657
123:123
JrId: 3356
long title: Opuscula medica
short title: Opusc Med
ISSN: 0030-414X
ISSN (Online): 
IsoAbbr: Opusc Med
NlmId: 2985034R
123:123
JrId: 3357
long title: People
short title: People
ISSN: 0301-5645
ISSN (Online): 
IsoAbbr: People
NlmId: 0411340
123:123
JrId: 3358
long title: Population reports. Series A: Oral contraceptives
short title: Popul Rep A
ISSN: 0097-9074
ISSN (Online): 
IsoAbbr: Popul Rep A
NlmId: 7501604
123:123
JrId: 3359
long title: Population reports. Series B: Intrauterine devices
short title: Popul Rep B
ISSN: 0092-9344
ISSN (Online): 
IsoAbbr: Popul Rep B
NlmId: 0410014
123:123
JrId: 3360
long title: Population reports. Series E, Law and policy
short title: Popul Rep E
ISSN: 0097-9082
ISSN (Online): 
IsoAbbr: Popul Rep E
NlmId: 7501605
123:123
JrId: 3361
long title: Population reports. Series F: Pregnancy termination
short title: Popul Rep F
ISSN: 0091-9284
ISSN (Online): 
IsoAbbr: Popul Rep F
NlmId: 0376215
123:123
JrId: 3362
long title: Population reports. Series G, Prostaglandins
short title: Popul Rep G
ISSN: 0091-9276
ISSN (Online): 
IsoAbbr: Popul Rep G
NlmId: 0376216
123:123
JrId: 3363
long title: Population reports. Series H: Barrier methods
short title: Popul Rep H
ISSN: 0093-4496
ISSN (Online): 
IsoAbbr: Popul Rep H
NlmId: 0415051
123:123
JrId: 3364
long title: Population reports. Series I: Periodic abstinence
short title: Popul Rep I
ISSN: 0097-9090
ISSN (Online): 
IsoAbbr: Popul Rep I
NlmId: 7501606
123:123
JrId: 3365
long title: Population reports. Series J: Family planning programs
short title: Popul Rep J
ISSN: 0091-925X
ISSN (Online): 
IsoAbbr: Popul Rep J
NlmId: 0377050
123:123
JrId: 3366
long title: Revue roumaine d'endocrinologie
short title: Rev Roum Endocrinol
ISSN: 0035-4015
ISSN (Online): 
IsoAbbr: Rev Roum Endocrinol
NlmId: 7502193
123:123
JrId: 3367
long title: Scripta medica
short title: Scr Med (Brno)
ISSN: 1211-3395
ISSN (Online): 
IsoAbbr: Scr Med (Brno)
NlmId: 2984844R
123:123
JrId: 3368
long title: Population reports. Series K: Injectables and implants
short title: Popul Rep K
ISSN: 0097-9104
ISSN (Online): 
IsoAbbr: Popul Rep K
NlmId: 7505819
123:123
JrId: 3369
long title: Tierarztliche Umschau
short title: Tierarztl Umsch
ISSN: 0049-3864
ISSN (Online): 
IsoAbbr: Tierarztl Umsch
NlmId: 0404413
123:123
JrId: 3370
long title: Veterinarstvi
short title: Veterinarstvi
ISSN: 0506-8231
ISSN (Online): 
IsoAbbr: Veterinarstvi
NlmId: 0102017
123:123
JrId: 3371
long title: Veterinary medical review
short title: Vet Med Rev
ISSN: 0506-8274
ISSN (Online): 
IsoAbbr: Vet Med Rev
NlmId: 0060752
123:123
JrId: 3372
long title: Zuchthygiene
short title: Zuchthygiene
ISSN: 0044-5371
ISSN (Online): 
IsoAbbr: Zuchthygiene
NlmId: 0056272
123:123
JrId: 3373
long title: Animal learning & behavior
short title: Anim Learn Behav
ISSN: 0090-4996
ISSN (Online): 
IsoAbbr: Anim Learn Behav
NlmId: 0357415
123:123
JrId: 3374
long title: Annales de genetique et de selection animale
short title: Ann Genet Sel Anim
ISSN: 0003-4002
ISSN (Online): 
IsoAbbr: Ann. Genet. Sel. Anim.
NlmId: 0257341
123:123
JrId: 3375
long title: Nihon Funin Gakkai zasshi
short title: Nihon Funin Gakkai Zasshi
ISSN: 0029-0629
ISSN (Online): 
IsoAbbr: Nihon Funin Gakkai Zasshi
NlmId: 7505712
123:123
JrId: 3376
long title: The Journal of international medical research
short title: J Int Med Res
ISSN: 0300-0605
ISSN (Online): 1473-2300
IsoAbbr: J. Int. Med. Res.
NlmId: 0346411
123:123
JrId: 3377
long title: Obstetricia y ginecologia latino-americanas
short title: Obstet Ginecol Lat Am
ISSN: 0029-7836
ISSN (Online): 
IsoAbbr: Obstet Ginecol Lat Am
NlmId: 19310500R
123:123
JrId: 3378
long title: The Pakistan journal of surgery, gynaecology, and obstetrics
short title: Pak J Surg Gynaecol Obstet
ISSN: 0030-9907
ISSN (Online): 
IsoAbbr: Pak J Surg Gynaecol Obstet
NlmId: 0401120
123:123
JrId: 3379
long title: Patologia e clinica ostetrica e ginecologica
short title: Patol Clin Ostet Ginecol
ISSN: 0304-0313
ISSN (Online): 
IsoAbbr: Patol Clin Ostet Ginecol
NlmId: 0434617
123:123
JrId: 3380
long title: Reproduccion
short title: Reproduccion
ISSN: 0303-5220
ISSN (Online): 
IsoAbbr: Reproduccion
NlmId: 0427161
123:123
JrId: 3381
long title: Theriogenology
short title: Theriogenology
ISSN: 0093-691X
ISSN (Online): 1879-3231
IsoAbbr: Theriogenology
NlmId: 0421510
123:123
JrId: 3382
long title: Molecular and cellular endocrinology
short title: Mol Cell Endocrinol
ISSN: 0303-7207
ISSN (Online): 1872-8057
IsoAbbr: Mol. Cell. Endocrinol.
NlmId: 7500844
123:123
JrId: 3383
long title: Advances in planned parenthood
short title: Adv Plan Parent
ISSN: 0065-3179
ISSN (Online): 
IsoAbbr: Adv Plan Parent
NlmId: 7513751
123:123
JrId: 3384
long title: Journal de microscopie et de biologie cellulaire
short title: J Microsc Biol Cell
ISSN: 0395-9260
ISSN (Online): 
IsoAbbr: J Microsc Biol Cell
NlmId: 7512144
123:123
JrId: 3385
long title: British journal of sexual medicine
short title: Br J Sex Med
ISSN: 0301-5572
ISSN (Online): 2045-7847
IsoAbbr: Br J Sex Med
NlmId: 0411230
123:123
JrId: 3386
long title: Family planning
short title: Fam Plann
ISSN: 0014-7338
ISSN (Online): 
IsoAbbr: Fam Plann
NlmId: 7703901
123:123
JrId: 3387
long title: Population reports. Series C: Sterilization [Female]
short title: Popul Rep C
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Rep C
NlmId: 0376213
123:123
JrId: 3388
long title: Population reports (Washington, D.C.). Series D, Sterilization
short title: Popul Rep D
ISSN: 0093-4488
ISSN (Online): 
IsoAbbr: Popul Rep D
NlmId: 0415050
123:123
JrId: 3389
long title: Developmental biology
short title: Dev Biol
ISSN: 0012-1606
ISSN (Online): 1095-564X
IsoAbbr: Dev. Biol.
NlmId: 0372762
123:123
JrId: 3390
long title: Developments in biological standardization
short title: Dev Biol Stand
ISSN: 0301-5149
ISSN (Online): 
IsoAbbr: Dev. Biol. Stand.
NlmId: 0427140
123:123
JrId: 3391
long title: Development, growth & differentiation
short title: Dev Growth Differ
ISSN: 0012-1592
ISSN (Online): 1440-169X
IsoAbbr: Dev. Growth Differ.
NlmId: 0356504
123:123
JrId: 3392
long title: Developmental medicine and child neurology
short title: Dev Med Child Neurol
ISSN: 0012-1622
ISSN (Online): 1469-8749
IsoAbbr: Dev Med Child Neurol
NlmId: 0006761
123:123
JrId: 3393
long title: Dental materials : official publication of the Academy of Dental Materials
short title: Dent Mater
ISSN: 0109-5641
ISSN (Online): 1879-0097
IsoAbbr: Dent Mater
NlmId: 8508040
123:123
JrId: 3394
long title: Developmental medicine and child neurology. Supplement
short title: Dev Med Child Neurol Suppl
ISSN: 0419-0238
ISSN (Online): 1758-9428
IsoAbbr: Dev Med Child Neurol Suppl
NlmId: 0006762
123:123
JrId: 3395
long title: Developmental psychobiology
short title: Dev Psychobiol
ISSN: 0012-1630
ISSN (Online): 1098-2302
IsoAbbr: Dev Psychobiol
NlmId: 0164074
123:123
JrId: 3396
long title: Le Diabete
short title: Diabete
ISSN: 0012-1770
ISSN (Online): 
IsoAbbr: Diabete
NlmId: 2984746R
123:123
JrId: 3397
long title: Diabetes
short title: Diabetes
ISSN: 0012-1797
ISSN (Online): 1939-327X
IsoAbbr: Diabetes
NlmId: 0372763
123:123
JrId: 3398
long title: Drug information journal
short title: Drug Inf J
ISSN: 0092-8615
ISSN (Online): 
IsoAbbr: Drug Inf J
NlmId: 0351461
123:123
JrId: 3399
long title: Diabetologia
short title: Diabetologia
ISSN: 0012-186X
ISSN (Online): 1432-0428
IsoAbbr: Diabetologia
NlmId: 0006777
123:123
JrId: 3400
long title: The Dialog / Fairleigh Dickinson University School of Dentistry
short title: Dialog Fairleigh Dickinson Univ Sch Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Dialog Fairleigh Dickinson Univ Sch Dent
NlmId: 9875957
123:123
JrId: 3401
long title: Diastema
short title: Diastema
ISSN: 0419-0955
ISSN (Online): 
IsoAbbr: Diastema
NlmId: 7801718
123:123
JrId: 3402
long title: Differentiation_ research in biological diversity
short title: Differentiation
ISSN: 0301-4681
ISSN (Online): 1432-0436
IsoAbbr: Differentiation
NlmId: 0401650
123:123
JrId: 3403
long title: Digestion
short title: Digestion
ISSN: 0012-2823
ISSN (Online): 1421-9867
IsoAbbr: Digestion
NlmId: 0150472
123:123
JrId: 3404
long title: Ear and hearing
short title: Ear Hear
ISSN: 0196-0202
ISSN (Online): 1538-4667
IsoAbbr: Ear Hear
NlmId: 8005585
123:123
JrId: 3405
long title: Dimensions in health service
short title: Dimens Health Serv
ISSN: 0317-7645
ISSN (Online): 
IsoAbbr: Dimens Health Serv
NlmId: 0411256
123:123
JrId: 3406
long title: Diseases of the chest
short title: Dis Chest
ISSN: 0096-0217
ISSN (Online): 
IsoAbbr: Dis Chest
NlmId: 0231342
123:123
JrId: 3407
long title: Dental Discourse
short title: Dent Discourse
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Discourse
NlmId: 9877839
123:123
JrId: 3408
long title: Dental practice management
short title: Dent Pract Manage
ISSN: 0827-1305
ISSN (Online): 
IsoAbbr: Dent Pract Manage
NlmId: 8604123
123:123
JrId: 3409
long title: Dental teamwork
short title: Dent Teamwork
ISSN: 0895-318X
ISSN (Online): 
IsoAbbr: Dent Teamwork
NlmId: 8810189
123:123
JrId: 3410
long title: Experimental & applied acarology
short title: Exp Appl Acarol
ISSN: 0168-8162
ISSN (Online): 1572-9702
IsoAbbr: Exp. Appl. Acarol.
NlmId: 8507436
123:123
JrId: 3411
long title: Diseases of the colon and rectum
short title: Dis Colon Rectum
ISSN: 0012-3706
ISSN (Online): 1530-0358
IsoAbbr: Dis. Colon Rectum
NlmId: 0372764
123:123
JrId: 3412
long title: Dentistry (American Student Dental Association)
short title: Dentistry
ISSN: 0277-3635
ISSN (Online): 
IsoAbbr: Dentistry
NlmId: 8302067
123:123
JrId: 3413
long title: Digestive diseases and sciences
short title: Dig Dis Sci
ISSN: 0163-2116
ISSN (Online): 1573-2568
IsoAbbr: Dig. Dis. Sci.
NlmId: 7902782
123:123
JrId: 3414
long title: Daedalus
short title: Daedalus
ISSN: 0011-5266
ISSN (Online): 
IsoAbbr: Daedalus
NlmId: 0037276
123:123
JrId: 3415
long title: Developmental pharmacology and therapeutics
short title: Dev Pharmacol Ther
ISSN: 0379-8305
ISSN (Online): 
IsoAbbr: Dev Pharmacol Ther
NlmId: 8003947
123:123
JrId: 3416
long title: Diabetes care
short title: Diabetes Care
ISSN: 0149-5992
ISSN (Online): 1935-5548
IsoAbbr: Diabetes Care
NlmId: 7805975
123:123
JrId: 3417
long title: Diagnostic cytopathology
short title: Diagn Cytopathol
ISSN: 8755-1039
ISSN (Online): 1097-0339
IsoAbbr: Diagn. Cytopathol.
NlmId: 8506895
123:123
JrId: 3418
long title: Diagnostic imaging
short title: Diagn Imaging
ISSN: 0378-9837
ISSN (Online): 
IsoAbbr: Diagn Imaging
NlmId: 7908105
123:123
JrId: 3419
long title: Diagnostic histopathology / published in association with the Pathological Society of Great Britain and Ireland
short title: Diagn Histopathol
ISSN: 0272-7749
ISSN (Online): 
IsoAbbr: Diagn Histopathol
NlmId: 8103005
123:123
JrId: 3420
long title: Diseases of the nervous system
short title: Dis Nerv Syst
ISSN: 0012-3714
ISSN (Online): 
IsoAbbr: Dis Nerv Syst
NlmId: 0370666
123:123
JrId: 3421
long title: Dakar medical
short title: Dakar Med
ISSN: 0049-1101
ISSN (Online): 
IsoAbbr: Dakar Med
NlmId: 7907630
123:123
JrId: 3422
long title: Deans List
short title: Deans List
ISSN: 
ISSN (Online): 
IsoAbbr: Deans List
NlmId: 9879285
123:123
JrId: 3423
long title: Dimensions of critical care nursing : DCCN
short title: Dimens Crit Care Nurs
ISSN: 0730-4625
ISSN (Online): 1538-8646
IsoAbbr: Dimens Crit Care Nurs
NlmId: 8211489
123:123
JrId: 3424
long title: Discussions of the Faraday Society
short title: Discuss Faraday Soc
ISSN: 0014-7664
ISSN (Online): 
IsoAbbr: Discuss Faraday Soc
NlmId: 7507090
123:123
JrId: 3425
long title: Contract (New York, N.Y. : 1960)
short title: Contract
ISSN: 0010-7832
ISSN (Online): 
IsoAbbr: Contract
NlmId: 9877767
123:123
JrId: 3426
long title: Diabetes/metabolism reviews
short title: Diabetes Metab Rev
ISSN: 0742-4221
ISSN (Online): 
IsoAbbr: Diabetes Metab Rev
NlmId: 8601109
123:123
JrId: 3427
long title: District nursing
short title: Dist Nurs
ISSN: 0012-4044
ISSN (Online): 
IsoAbbr: Dist Nurs
NlmId: 0366533
123:123
JrId: 3428
long title: The Cornell hotel and restaurant administration quarterly
short title: Cornell Hotel Restaur Adm Q
ISSN: 0010-8804
ISSN (Online): 
IsoAbbr: Cornell Hotel Restaur Adm Q
NlmId: 9877768
123:123
JrId: 3429
long title: Divulgacion cultural odontologica
short title: Divulg Cult Odontol
ISSN: 0070-6752
ISSN (Online): 
IsoAbbr: Divulg Cult Odontol
NlmId: 0007110
123:123
JrId: 3430
long title: Disease-a-month : DM
short title: Dis Mon
ISSN: 0011-5029
ISSN (Online): 1557-8194
IsoAbbr: Dis Mon
NlmId: 0370657
123:123
JrId: 3431
long title: DNA (Mary Ann Liebert, Inc.)
short title: DNA
ISSN: 0198-0238
ISSN (Online): 
IsoAbbr: DNA
NlmId: 8302432
123:123
JrId: 3432
long title: Directors & boards
short title: Dir Boards
ISSN: 0364-9156
ISSN (Online): 
IsoAbbr: Dir Boards
NlmId: 9877851
123:123
JrId: 3433
long title: Documenta ophthalmologica. Advances in ophthalmology
short title: Doc Ophthalmol
ISSN: 0012-4486
ISSN (Online): 1573-2622
IsoAbbr: Doc Ophthalmol
NlmId: 0370667
123:123
JrId: 3434
long title: The Diabetes educator
short title: Diabetes Educ
ISSN: 0145-7217
ISSN (Online): 1554-6063
IsoAbbr: Diabetes Educ
NlmId: 7701401
123:123
JrId: 3435
long title: Zhonghua zhong liu za zhi [Chinese journal of oncology]
short title: Zhonghua Zhong Liu Za Zhi
ISSN: 0253-3766
ISSN (Online): 
IsoAbbr: Zhonghua Zhong Liu Za Zhi
NlmId: 7910681
123:123
JrId: 3436
long title: Diabetes research and clinical practice
short title: Diabetes Res Clin Pract
ISSN: 0168-8227
ISSN (Online): 1872-8227
IsoAbbr: Diabetes Res. Clin. Pract.
NlmId: 8508335
123:123
JrId: 3437
long title: Diagnostic gynecology and obstetrics
short title: Diagn Gynecol Obstet
ISSN: 0196-9617
ISSN (Online): 
IsoAbbr: Diagn Gynecol Obstet
NlmId: 8005367
123:123
JrId: 3438
long title: Doklady Akademii nauk SSSR
short title: Dokl Akad Nauk SSSR
ISSN: 0002-3264
ISSN (Online): 
IsoAbbr: Dokl. Akad. Nauk SSSR
NlmId: 7505465
123:123
JrId: 3439
long title: Discharge planning update
short title: Disch Plann Update
ISSN: 0276-4652
ISSN (Online): 
IsoAbbr: Disch Plann Update
NlmId: 8211490
123:123
JrId: 3440
long title: Drugs under experimental and clinical research
short title: Drugs Exp Clin Res
ISSN: 0378-6501
ISSN (Online): 
IsoAbbr: Drugs Exp Clin Res
NlmId: 7802135
123:123
JrId: 3441
long title: Zhonghua xin xue guan bing za zhi
short title: Zhonghua Xin Xue Guan Bing Za Zhi
ISSN: 0253-3758
ISSN (Online): 
IsoAbbr: Zhonghua Xin Xue Guan Bing Za Zhi
NlmId: 7910682
123:123
JrId: 3442
long title: Dental-revue (Solothurn, Switzerland)
short title: Dent Rev
ISSN: 0255-6928
ISSN (Online): 
IsoAbbr: Dent Rev
NlmId: 8605753
123:123
JrId: 3443
long title: Comptes rendus de l'Academie Bulgare des sciences : sciences mathematiques et naturelles
short title: C R Acad Bulg Sci
ISSN: 0366-8681
ISSN (Online): 
IsoAbbr: C R Acad Bulg Sci
NlmId: 7509180
123:123
JrId: 3444
long title: Drug metabolism and disposition: the biological fate of chemicals
short title: Drug Metab Dispos
ISSN: 0090-9556
ISSN (Online): 1521-009X
IsoAbbr: Drug Metab. Dispos.
NlmId: 9421550
123:123
JrId: 3445
long title: Drug and alcohol dependence
short title: Drug Alcohol Depend
ISSN: 0376-8716
ISSN (Online): 1879-0046
IsoAbbr: Drug Alcohol Depend
NlmId: 7513587
123:123
JrId: 3446
long title: Drug metabolism reviews
short title: Drug Metab Rev
ISSN: 0360-2532
ISSN (Online): 1097-9883
IsoAbbr: Drug Metab. Rev.
NlmId: 0322067
123:123
JrId: 3447
long title: Drug intelligence & clinical pharmacy
short title: Drug Intell Clin Pharm
ISSN: 0012-6578
ISSN (Online): 
IsoAbbr: Drug Intell Clin Pharm
NlmId: 0212457
123:123
JrId: 3448
long title: Drug and therapeutics bulletin
short title: Drug Ther Bull
ISSN: 0012-6543
ISSN (Online): 1755-5248
IsoAbbr: Drug Ther Bull
NlmId: 0112037
123:123
JrId: 3449
long title: Dermatosen in Beruf und Umwelt. Occupation and environment
short title: Derm Beruf Umwelt
ISSN: 0343-2432
ISSN (Online): 
IsoAbbr: Derm Beruf Umwelt
NlmId: 7802820
123:123
JrId: 3450
long title: Drug therapeutics
short title: Drug Ther
ISSN: 0163-1705
ISSN (Online): 
IsoAbbr: Drug Ther
NlmId: 7908371
123:123
JrId: 3451
long title: Drug-nutrient interactions
short title: Drug Nutr Interact
ISSN: 0272-3530
ISSN (Online): 
IsoAbbr: Drug Nutr Interact
NlmId: 8307198
123:123
JrId: 3452
long title: Drug and chemical toxicology
short title: Drug Chem Toxicol
ISSN: 0148-0545
ISSN (Online): 1525-6014
IsoAbbr: Drug Chem Toxicol
NlmId: 7801723
123:123
JrId: 3453
long title: Drugs
short title: Drugs
ISSN: 0012-6667
ISSN (Online): 
IsoAbbr: Drugs
NlmId: 7600076
123:123
JrId: 3455
long title: Developmental neuroscience
short title: Dev Neurosci
ISSN: 0378-5866
ISSN (Online): 1421-9859
IsoAbbr: Dev. Neurosci.
NlmId: 7809375
123:123
JrId: 3456
long title: Deutsche Apotheker-Zeitung
short title: Dtsch Apoth Ztg
ISSN: 0011-9857
ISSN (Online): 
IsoAbbr: Dtsch Apoth Ztg
NlmId: 0372624
123:123
JrId: 3457
long title: Deutsches Archiv fur klinische Medizin
short title: Dtsch Arch Klin Med
ISSN: 0366-8576
ISSN (Online): 
IsoAbbr: Dtsch Arch Klin Med
NlmId: 0060760
123:123
JrId: 3458
long title: Death education
short title: Death Educ
ISSN: 0145-7624
ISSN (Online): 
IsoAbbr: Death Educ
NlmId: 7706740
123:123
JrId: 3459
long title: Das Deutsche Gesundheitswesen
short title: Dtsch Gesundheitsw
ISSN: 0012-0219
ISSN (Online): 
IsoAbbr: Dtsch Gesundheitsw
NlmId: 0433572
123:123
JrId: 3460
long title: Deutsche Krankenpflegezeitschrift
short title: Dtsch Krankenpflegez
ISSN: 0012-074X
ISSN (Online): 
IsoAbbr: Dtsch Krankenpflegez
NlmId: 0323406
123:123
JrId: 3461
long title: Deutsches medizinisches Journal
short title: Dtsch Med J
ISSN: 0012-1320
ISSN (Online): 
IsoAbbr: Dtsch Med J
NlmId: 0420573
123:123
JrId: 3462
long title: Deutsche medizinische Wochenschrift (1946)
short title: Dtsch Med Wochenschr
ISSN: 0012-0472
ISSN (Online): 1439-4413
IsoAbbr: Dtsch. Med. Wochenschr.
NlmId: 0006723
123:123
JrId: 3463
long title: Deutsche Schwesternzeitung
short title: Dtsch Schwesternztg
ISSN: 
ISSN (Online): 
IsoAbbr: Dtsch Schwesternztg
NlmId: 0322442
123:123
JrId: 3464
long title: Deutsche Stomatologie
short title: Dtsch Stomatol
ISSN: 0012-0790
ISSN (Online): 
IsoAbbr: Dtsch Stomatol
NlmId: 0421425
123:123
JrId: 3465
long title: Deutsche tierarztliche Wochenschrift
short title: Dtsch Tierarztl Wochenschr
ISSN: 0012-0847
ISSN (Online): 
IsoAbbr: Dtsch Tierarztl Wochenschr
NlmId: 0033620
123:123
JrId: 3466
long title: DTW. Deutsche tierarztliche Wochenschrift
short title: Dtsch Tierarztl Wochenschr
ISSN: 0341-6593
ISSN (Online): 
IsoAbbr: DTW. Dtsch. Tierarztl. Wochenschr.
NlmId: 7706565
123:123
JrId: 3467
long title: Deutsche Zeitschrift fur die gesamte gerichtliche Medizin
short title: Dtsch Z Gesamte Gerichtl Med
ISSN: 0367-0031
ISSN (Online): 
IsoAbbr: Dtsch Z Gesamte Gerichtl Med
NlmId: 0247674
123:123
JrId: 3468
long title: Development (Cambridge, England)
short title: Development
ISSN: 0950-1991
ISSN (Online): 1477-9129
IsoAbbr: Development
NlmId: 8701744
123:123
JrId: 3469
long title: Developments in toxicology and environmental science
short title: Dev Toxicol Environ Sci
ISSN: 0165-2214
ISSN (Online): 
IsoAbbr: Dev Toxicol Environ Sci
NlmId: 7706742
123:123
JrId: 3470
long title: Deutsche Zeitschrift fur Nervenheilkunde
short title: Dtsch Z Nervenheilkd
ISSN: 0367-004X
ISSN (Online): 
IsoAbbr: Dtsch Z Nervenheilkd
NlmId: 0266603
123:123
JrId: 3471
long title: Deutsche Zeitschrift fur Verdauungs- und Stoffwechselkrankheiten
short title: Dtsch Z Verdau Stoffwechselkr
ISSN: 0012-1053
ISSN (Online): 
IsoAbbr: Dtsch Z Verdau Stoffwechselkr
NlmId: 0372760
123:123
JrId: 3472
long title: Deutsche Zahn-, Mund-, und Kieferheilkunde mit Zentralblatt fur die gesamte Zahn-, Mund-, und Kieferheilkunde
short title: Dtsch Zahn Mund Kieferheilkd Zentralbl Gesamte
ISSN: 0012-1010
ISSN (Online): 
IsoAbbr: Dtsch Zahn Mund Kieferheilkd Zentralbl Gesamte
NlmId: 0434571
123:123
JrId: 3473
long title: Educational administration quarterly : EAQ
short title: Educ Adm Q
ISSN: 0013-161X
ISSN (Online): 
IsoAbbr: Educ Adm Q
NlmId: 9878136
123:123
JrId: 3474
long title: Deutsche zahnarztliche Zeitschrift
short title: Dtsch Zahnarztl Z
ISSN: 0012-1029
ISSN (Online): 
IsoAbbr: Dtsch Zahnarztl Z
NlmId: 2984745R
123:123
JrId: 3475
long title: Ebony
short title: Ebony
ISSN: 0012-9011
ISSN (Online): 
IsoAbbr: Ebony
NlmId: 9877770
123:123
JrId: 3476
long title: Educational directions for dental auxiliaries
short title: Educ Dir Dent Aux
ISSN: 0363-3888
ISSN (Online): 
IsoAbbr: Educ Dir Dent Aux
NlmId: 7608320
123:123
JrId: 3477
long title: Deutsches Zentralblatt fur Krankenpflege
short title: Dtsch Zentralbl Krankenpfl
ISSN: 0417-3678
ISSN (Online): 
IsoAbbr: Dtsch Zentralbl Krankenpfl
NlmId: 19730430R
123:123
JrId: 3478
long title: Duke law journal
short title: Duke Law J
ISSN: 0012-7086
ISSN (Online): 
IsoAbbr: Duke Law J
NlmId: 9877769
123:123
JrId: 3480
long title: Duodecim_ laaketieteellinen aikakauskirja
short title: Duodecim
ISSN: 0012-7183
ISSN (Online): 
IsoAbbr: Duodecim
NlmId: 0373207
123:123
JrId: 3481
long title: Educational directions in dental hygiene
short title: Educ Dir Dent Hyg
ISSN: 
ISSN (Online): 
IsoAbbr: Educ Dir Dent Hyg
NlmId: 8601514
123:123
JrId: 3482
long title: Ear, nose, & throat journal
short title: Ear Nose Throat J
ISSN: 0145-5613
ISSN (Online): 1942-7522
IsoAbbr: Ear Nose Throat J
NlmId: 7701817
123:123
JrId: 3483
long title: East African medical journal
short title: East Afr Med J
ISSN: 0012-835X
ISSN (Online): 
IsoAbbr: East Afr Med J
NlmId: 0372766
123:123
JrId: 3484
long title: Early human development
short title: Early Hum Dev
ISSN: 0378-3782
ISSN (Online): 1872-6232
IsoAbbr: Early Hum. Dev.
NlmId: 7708381
123:123
JrId: 3485
long title: Lekarske prace
short title: Lek Pr
ISSN: 
ISSN (Online): 
IsoAbbr: Lek Pr
NlmId: 0260743
123:123
JrId: 3486
long title: Ecotoxicology and environmental safety
short title: Ecotoxicol Environ Saf
ISSN: 0147-6513
ISSN (Online): 1090-2414
IsoAbbr: Ecotoxicol. Environ. Saf.
NlmId: 7805381
123:123
JrId: 3487
long title: Edinburgh Dental Hospital gazette
short title: Edinb Dent Hosp Gaz
ISSN: 0013-0907
ISSN (Online): 
IsoAbbr: Edinb Dent Hosp Gaz
NlmId: 7506567
123:123
JrId: 3488
long title: Educacion dental
short title: Educ Dent (Ica)
ISSN: 0013-1083
ISSN (Online): 
IsoAbbr: Educ Dent (Ica)
NlmId: 0122442
123:123
JrId: 3489
long title: Educacion medica y salud
short title: Educ Med Salud
ISSN: 0013-1091
ISSN (Online): 
IsoAbbr: Educ Med Salud
NlmId: 0070163
123:123
JrId: 3491
long title: Egyptian dental journal
short title: Egypt Dent J
ISSN: 0070-9484
ISSN (Online): 
IsoAbbr: Egypt Dent J
NlmId: 0373212
123:123
JrId: 3492
long title: Egyptian journal of bilharziasis
short title: Egypt J Bilharz
ISSN: 0301-8849
ISSN (Online): 
IsoAbbr: Egypt J Bilharz
NlmId: 0415526
123:123
JrId: 3493
long title: Bulletin of the 8th District Dental Society
short title: Bull Eighth Dist Dent Soc
ISSN: 0190-0277
ISSN (Online): 
IsoAbbr: Bull Eighth Dist Dent Soc
NlmId: 7806517
123:123
JrId: 3494
long title: Ekologiia
short title: Ekologiia
ISSN: 0367-0597
ISSN (Online): 
IsoAbbr: Ekologiia
NlmId: 7611750
123:123
JrId: 3495
long title: Educational & industrial television
short title: Educ Ind Telev
ISSN: 0046-1466
ISSN (Online): 
IsoAbbr: Educ Ind Telev
NlmId: 0345573
123:123
JrId: 3496
long title: Eksperimental'naia khirurgiia i anesteziologiia
short title: Eksp Khir Anesteziol
ISSN: 0013-3329
ISSN (Online): 
IsoAbbr: Eksp Khir Anesteziol
NlmId: 0373214
123:123
JrId: 3497
long title: Employee benefit plan review
short title: Employee Benefit Plan Rev
ISSN: 0013-6808
ISSN (Online): 
IsoAbbr: Employee Benefit Plan Rev
NlmId: 7703663
123:123
JrId: 3498
long title: Employee relations law journal
short title: Employee Relat Law J
ISSN: 0098-8898
ISSN (Online): 
IsoAbbr: Employee Relat Law J
NlmId: 9877772
123:123
JrId: 3499
long title: Eksperimentalna meditsina i morfologiia
short title: Eksp Med Morfol
ISSN: 0367-0643
ISSN (Online): 
IsoAbbr: Eksp Med Morfol
NlmId: 0007506
123:123
JrId: 3500
long title: Eksperimental'naia onkologiia
short title: Eksp Onkol
ISSN: 0204-3564
ISSN (Online): 
IsoAbbr: Eksp. Onkol.
NlmId: 8406659
123:123
JrId: 3501
long title: EEG-EMG Zeitschrift fur Elektroenzephalographie, Elektromyographie und verwandte Gebiete
short title: EEG EMG Z Elektroenzephalogr Elektromyogr Verwandte Geb
ISSN: 0012-7590
ISSN (Online): 
IsoAbbr: EEG EMG Z Elektroenzephalogr Elektromyogr Verwandte Geb
NlmId: 0264413
123:123
JrId: 3502
long title: Electrodiagnostic-Therapie
short title: Electrodiagn Ther
ISSN: 0424-8120
ISSN (Online): 
IsoAbbr: Electrodiagn Ther
NlmId: 0033671
123:123
JrId: 3503
long title: Economic inquiry
short title: Econ Inq
ISSN: 0095-2583
ISSN (Online): 
IsoAbbr: Econ Inq
NlmId: 9877753
123:123
JrId: 3504
long title: Ecology of disease
short title: Ecol Dis
ISSN: 0278-4300
ISSN (Online): 
IsoAbbr: Ecol Dis
NlmId: 8214784
123:123
JrId: 3505
long title: Electroencephalography and clinical neurophysiology
short title: Electroencephalogr Clin Neurophysiol
ISSN: 0013-4694
ISSN (Online): 
IsoAbbr: Electroencephalogr Clin Neurophysiol
NlmId: 0375035
123:123
JrId: 3506
long title: Electroencephalography and clinical neurophysiology. Supplement
short title: Electroencephalogr Clin Neurophysiol Suppl
ISSN: 0424-8155
ISSN (Online): 
IsoAbbr: Electroencephalogr Clin Neurophysiol Suppl
NlmId: 0375036
123:123
JrId: 3507
long title: Electromyography and clinical neurophysiology
short title: Electromyogr Clin Neurophysiol
ISSN: 0301-150X
ISSN (Online): 
IsoAbbr: Electromyogr Clin Neurophysiol
NlmId: 0327533
123:123
JrId: 3508
long title: The Egyptian journal of psychiatry : official journal of the Egyptian Psychiatric Association
short title: Egypt J Psychiatry
ISSN: 0254-136X
ISSN (Online): 
IsoAbbr: Egypt J Psychiatry
NlmId: 8101154
123:123
JrId: 3509
long title: Electromyography
short title: Electromyography
ISSN: 0013-4732
ISSN (Online): 
IsoAbbr: Electromyography
NlmId: 0330363
123:123
JrId: 3510
long title: Dicle Universitesi Tip Fakultesi dergisi = The journal of the Faculty of Medicine, University of Dicle
short title: Dicle Univ Tip Fakul Derg
ISSN: 
ISSN (Online): 
IsoAbbr: Dicle Univ Tip Fakul Derg
NlmId: 9306723
123:123
JrId: 3511
long title: Elektro Medizin_ Biomedizin und Technik
short title: Elektromed Biomed Tech
ISSN: 
ISSN (Online): 
IsoAbbr: Elektromed Biomed Tech
NlmId: 1264714
123:123
JrId: 3512
long title: Emergency planning digest
short title: Emerg Plann Dig
ISSN: 0317-3518
ISSN (Online): 
IsoAbbr: Emerg Plann Dig
NlmId: 9878434
123:123
JrId: 3513
long title: Emergency health services quarterly
short title: Emerg Health Serv Q
ISSN: 0163-9358
ISSN (Online): 
IsoAbbr: Emerg Health Serv Q
NlmId: 8102105
123:123
JrId: 3514
long title: Embryologia
short title: Embryologia (Nagoya)
ISSN: 0367-0228
ISSN (Online): 
IsoAbbr: Embryologia (Nagoya)
NlmId: 0225165
123:123
JrId: 3515
long title: ENLB. Emergency nurse legal bulletin
short title: ENLB Emerg Nurse Leg Bull
ISSN: 0098-1516
ISSN (Online): 
IsoAbbr: ENLB Emerg Nurse Leg Bull
NlmId: 7506581
123:123
JrId: 3516
long title: Emergency medical services
short title: Emerg Med Serv
ISSN: 0094-6575
ISSN (Online): 
IsoAbbr: Emerg Med Serv
NlmId: 0431735
123:123
JrId: 3517
long title: L'Encephale
short title: Encephale
ISSN: 0013-7006
ISSN (Online): 
IsoAbbr: Encephale
NlmId: 7505643
123:123
JrId: 3518
long title: Employee benefits journal
short title: Empl Benefits J
ISSN: 0361-4050
ISSN (Online): 
IsoAbbr: Empl Benefits J
NlmId: 7703664
123:123
JrId: 3519
long title: Emergency department news : EDN
short title: Emerg Dep News
ISSN: 0195-3281
ISSN (Online): 
IsoAbbr: Emerg Dep News
NlmId: 8100351
123:123
JrId: 3520
long title: Endeavour
short title: Endeavour
ISSN: 0160-9327
ISSN (Online): 1873-1929
IsoAbbr: Endeavour
NlmId: 0375037
123:123
JrId: 3521
long title: Endocrine research communications
short title: Endocr Res Commun
ISSN: 0093-6391
ISSN (Online): 
IsoAbbr: Endocr Res Commun
NlmId: 0426337
123:123
JrId: 3522
long title: Endocrinologia experimentalis
short title: Endocrinol Exp
ISSN: 0013-7200
ISSN (Online): 
IsoAbbr: Endocrinol. Exp.
NlmId: 0125712
123:123
JrId: 3523
long title: Endocrinologia japonica
short title: Endocrinol Jpn
ISSN: 0013-7219
ISSN (Online): 2185-6370
IsoAbbr: Endocrinol. Jpn.
NlmId: 0376546
123:123
JrId: 3525
long title: Emergency medicine
short title: Emerg Med
ISSN: 0013-6654
ISSN (Online): 
IsoAbbr: Emerg Med
NlmId: 0214330
123:123
JrId: 3526
long title: Emergency medicine clinics of North America
short title: Emerg Med Clin North Am
ISSN: 0733-8627
ISSN (Online): 1558-0539
IsoAbbr: Emerg. Med. Clin. North Am.
NlmId: 8219565
123:123
JrId: 3527
long title: Emphasis, nursing / Los Angeles County, Harbor-UCLA Medical Center, Nursing Department
short title: Emphasis Nurs
ISSN: 0886-7143
ISSN (Online): 
IsoAbbr: Emphasis Nurs
NlmId: 8509371
123:123
JrId: 3528
long title: Endocrinologia e scienza della costituzione
short title: Endocrinol Sci Cost
ISSN: 0013-7197
ISSN (Online): 
IsoAbbr: Endocrinol Sci Cost
NlmId: 0071535
123:123
JrId: 3529
long title: The EMT journal
short title: EMT J
ISSN: 
ISSN (Online): 
IsoAbbr: EMT J
NlmId: 7705464
123:123
JrId: 3530
long title: Endocrinology
short title: Endocrinology
ISSN: 0013-7227
ISSN (Online): 1945-7170
IsoAbbr: Endocrinology
NlmId: 0375040
123:123
JrId: 3531
long title: Endodoncia
short title: Endodoncia (Mex)
ISSN: 0071-0261
ISSN (Online): 
IsoAbbr: Endodoncia (Mex)
NlmId: 0125466
123:123
JrId: 3532
long title: Effective health care
short title: Eff Health Care
ISSN: 0167-871X
ISSN (Online): 
IsoAbbr: Eff Health Care
NlmId: 8309796
123:123
JrId: 3533
long title: Endodontics & dental traumatology
short title: Endod Dent Traumatol
ISSN: 0109-2502
ISSN (Online): 
IsoAbbr: Endod Dent Traumatol
NlmId: 8508054
123:123
JrId: 3534
long title: Endokrinologie
short title: Endokrinologie
ISSN: 0013-7251
ISSN (Online): 
IsoAbbr: Endokrinologie
NlmId: 0370675
123:123
JrId: 3535
long title: Endokrynologia Polska
short title: Endokrynol Pol
ISSN: 0423-104X
ISSN (Online): 
IsoAbbr: Endokrynol Pol
NlmId: 0370674
123:123
JrId: 3536
long title: Endoscopy
short title: Endoscopy
ISSN: 0013-726X
ISSN (Online): 1438-8812
IsoAbbr: Endoscopy
NlmId: 0215166
123:123
JrId: 3537
long title: Revista del Colegio Nacional de Enfermeras
short title: Rev Col Nac Enferm
ISSN: 0045-7329
ISSN (Online): 
IsoAbbr: Rev Col Nac Enferm
NlmId: 7505980
123:123
JrId: 3538
long title: Emergency health services review
short title: Emerg Health Serv Rev
ISSN: 0738-6192
ISSN (Online): 
IsoAbbr: Emerg Health Serv Rev
NlmId: 8404925
123:123
JrId: 3539
long title: Enfermeria
short title: Enfermeria
ISSN: 0378-6285
ISSN (Online): 
IsoAbbr: Enfermeria
NlmId: 7701824
123:123
JrId: 3540
long title: European biophysics journal : EBJ
short title: Eur Biophys J
ISSN: 0175-7571
ISSN (Online): 1432-1017
IsoAbbr: Eur. Biophys. J.
NlmId: 8409413
123:123
JrId: 3541
long title: Executive housekeeping today / the official magazine of the National Executive Housekeepers Association
short title: Exec Housekeep Today
ISSN: 0738-6583
ISSN (Online): 
IsoAbbr: Exec Housekeep Today
NlmId: 8915365
123:123
JrId: 3542
long title: The Endodontic report
short title: Endod Rep
ISSN: 0899-8973
ISSN (Online): 
IsoAbbr: Endod Rep
NlmId: 8804061
123:123
JrId: 3543
long title: Environmental biology and medicine
short title: Environ Biol Med
ISSN: 0046-2233
ISSN (Online): 
IsoAbbr: Environ Biol Med
NlmId: 0372224
123:123
JrId: 3544
long title: Entomological news
short title: Entomol News
ISSN: 0013-872X
ISSN (Online): 
IsoAbbr: Entomol. News
NlmId: 0007616
123:123
JrId: 3545
long title: Environmental letters
short title: Environ Lett
ISSN: 0013-9300
ISSN (Online): 
IsoAbbr: Environ Lett
NlmId: 7610448
123:123
JrId: 3546
long title: Environmental health perspectives
short title: Environ Health Perspect
ISSN: 0091-6765
ISSN (Online): 1552-9924
IsoAbbr: Environ. Health Perspect.
NlmId: 0330411
123:123
JrId: 3547
long title: Environmental health series. RH, Radiological health
short title: Environ Health Ser Radiol Health
ISSN: 0071-0911
ISSN (Online): 
IsoAbbr: Environ Health Ser Radiol Health
NlmId: 0216004
123:123
JrId: 3548
long title: Environmental research
short title: Environ Res
ISSN: 0013-9351
ISSN (Online): 1096-0953
IsoAbbr: Environ. Res.
NlmId: 0147621
123:123
JrId: 3549
long title: Enzymologia biologica et clinica
short title: Enzymol Biol Clin (Basel)
ISSN: 0425-1423
ISSN (Online): 
IsoAbbr: Enzymol Biol Clin (Basel)
NlmId: 1262560
123:123
JrId: 3550
long title: Environmental physiology & biochemistry
short title: Environ Physiol Biochem
ISSN: 0300-5429
ISSN (Online): 
IsoAbbr: Environ Physiol Biochem
NlmId: 7610449
123:123
JrId: 3551
long title: Environmental quality and safety
short title: Environ Qual Saf
ISSN: 0300-824X
ISSN (Online): 
IsoAbbr: Environ Qual Saf
NlmId: 0332077
123:123
JrId: 3552
long title: Enzyme
short title: Enzyme
ISSN: 0013-9432
ISSN (Online): 
IsoAbbr: Enzyme
NlmId: 1262265
123:123
JrId: 3553
long title: Environmental quality and safety. Supplement
short title: Environ Qual Saf Suppl
ISSN: 0340-4714
ISSN (Online): 
IsoAbbr: Environ Qual Saf Suppl
NlmId: 7512713
123:123
JrId: 3554
long title: University of Toronto dental journal
short title: Univ Tor Dent J
ISSN: 0843-5812
ISSN (Online): 
IsoAbbr: Univ Tor Dent J
NlmId: 8808558
123:123
JrId: 3555
long title: Enzymologia
short title: Enzymologia
ISSN: 0013-9424
ISSN (Online): 
IsoAbbr: Enzymologia
NlmId: 0427141
123:123
JrId: 3556
long title: Employee health & fitness
short title: Empl Health Fit
ISSN: 0199-6304
ISSN (Online): 
IsoAbbr: Empl Health Fit
NlmId: 9878622
123:123
JrId: 3557
long title: Endocrine research
short title: Endocr Res
ISSN: 0743-5800
ISSN (Online): 1532-4206
IsoAbbr: Endocr. Res.
NlmId: 8408548
123:123
JrId: 3558
long title: Endocrine reviews
short title: Endocr Rev
ISSN: 0163-769X
ISSN (Online): 1945-7189
IsoAbbr: Endocr. Rev.
NlmId: 8006258
123:123
JrId: 3559
long title: Epatologia
short title: Epatologia
ISSN: 0013-9475
ISSN (Online): 
IsoAbbr: Epatologia
NlmId: 0401042
123:123
JrId: 3560
long title: Experimental lung research
short title: Exp Lung Res
ISSN: 0190-2148
ISSN (Online): 1521-0499
IsoAbbr: Exp. Lung Res.
NlmId: 8004944
123:123
JrId: 3561
long title: Epheta_ revista de enfermeria y accion social
short title: Epheta
ISSN: 0071-0970
ISSN (Online): 
IsoAbbr: Epheta
NlmId: 0057376
123:123
JrId: 3562
long title: Enfoque
short title: Enfoque
ISSN: 0101-3408
ISSN (Online): 
IsoAbbr: Enfoque
NlmId: 9879302
123:123
JrId: 3563
long title: Epidemiology and community health
short title: Epidemiol Community Health
ISSN: 0142-467X
ISSN (Online): 
IsoAbbr: Epidemiol Community Health
NlmId: 7907645
123:123
JrId: 3564
long title: E-ITV
short title: EITV
ISSN: 0743-7773
ISSN (Online): 
IsoAbbr: EITV
NlmId: 8309795
123:123
JrId: 3565
long title: Epilepsia
short title: Epilepsia
ISSN: 0013-9580
ISSN (Online): 1528-1167
IsoAbbr: Epilepsia
NlmId: 2983306R
123:123
JrId: 3566
long title: Environmental mutagenesis
short title: Environ Mutagen
ISSN: 0192-2521
ISSN (Online): 
IsoAbbr: Environ Mutagen
NlmId: 7909737
123:123
JrId: 3567
long title: Epione
short title: Epione
ISSN: 
ISSN (Online): 
IsoAbbr: Epione
NlmId: 0102642
123:123
JrId: 3568
long title: Equine veterinary journal
short title: Equine Vet J
ISSN: 0425-1644
ISSN (Online): 2042-3306
IsoAbbr: Equine Vet. J.
NlmId: 0173320
123:123
JrId: 3569
long title: European journal of anaesthesiology. Supplement
short title: Eur J Anaesthesiol Suppl
ISSN: 0952-1941
ISSN (Online): 
IsoAbbr: Eur J Anaesthesiol Suppl
NlmId: 8804068
123:123
JrId: 3570
long title: European journal of clinical nutrition
short title: Eur J Clin Nutr
ISSN: 0954-3007
ISSN (Online): 1476-5640
IsoAbbr: Eur J Clin Nutr
NlmId: 8804070
123:123
JrId: 3571
long title: European journal of toxicology and hygiene of environment
short title: Eur J Toxicol Hyg Environ
ISSN: 0398-8023
ISSN (Online): 
IsoAbbr: Eur J Toxicol Hyg Environ
NlmId: 7501126
123:123
JrId: 3572
long title: Ergebnisse der allgemeinen Pathologie und pathologischen Anatomie
short title: Ergeb Allg Pathol Pathol Anat
ISSN: 
ISSN (Online): 
IsoAbbr: Ergeb Allg Pathol Pathol Anat
NlmId: 0244770
123:123
JrId: 3573
long title: Health psychology : official journal of the Division of Health Psychology, American Psychological Association
short title: Health Psychol
ISSN: 0278-6133
ISSN (Online): 1930-7810
IsoAbbr: Health Psychol
NlmId: 8211523
123:123
JrId: 3574
long title: Health trends
short title: Health Trends
ISSN: 0017-9132
ISSN (Online): 
IsoAbbr: Health Trends
NlmId: 0233525
123:123
JrId: 3575
long title: Ergebnisse der Anatomie und Entwicklungsgeschichte
short title: Ergeb Anat Entwicklungsgesch
ISSN: 0071-1098
ISSN (Online): 
IsoAbbr: Ergeb Anat Entwicklungsgesch
NlmId: 0404053
123:123
JrId: 3576
long title: 1199 news. National Union of Hospital and Health Care Employees. District 1199
short title: 1199 News
ISSN: 0012-6535
ISSN (Online): 
IsoAbbr: 1199 News
NlmId: 9875136
123:123
JrId: 3577
long title: Ergebnisse der Chirurgie und Orthopadie
short title: Ergeb Chir Orthop
ISSN: 0300-8681
ISSN (Online): 
IsoAbbr: Ergeb Chir Orthop
NlmId: 7611997
123:123
JrId: 3578
long title: Ergebnisse der inneren Medizin und Kinderheilkunde
short title: Ergeb Inn Med Kinderheilkd
ISSN: 0071-111X
ISSN (Online): 
IsoAbbr: Ergeb Inn Med Kinderheilkd
NlmId: 0370703
123:123
JrId: 3579
long title: Electrophoresis
short title: Electrophoresis
ISSN: 0173-0835
ISSN (Online): 1522-2683
IsoAbbr: Electrophoresis
NlmId: 8204476
123:123
JrId: 3580
long title: Ergebnisse der Mikrobiologie, Immunitatsforschung und experimentellen Therapie
short title: Ergeb Mikrobiol Immunitatsforsch Exp Ther
ISSN: 0367-1003
ISSN (Online): 
IsoAbbr: Ergeb Mikrobiol Immunitatsforsch Exp Ther
NlmId: 0111273
123:123
JrId: 3581
long title: Ergebnisse der Physiologie, biologischen Chemie und experimentellen Pharmakologie
short title: Ergeb Physiol
ISSN: 0080-2042
ISSN (Online): 
IsoAbbr: Ergeb Physiol
NlmId: 0434572
123:123
JrId: 3582
long title: Ergonomics
short title: Ergonomics
ISSN: 0014-0139
ISSN (Online): 1366-5847
IsoAbbr: Ergonomics
NlmId: 0373220
123:123
JrId: 3583
long title: European journal of clinical microbiology & infectious diseases : official publication of the European Society of Clinical Microbiology
short title: Eur J Clin Microbiol Infect Dis
ISSN: 0934-9723
ISSN (Online): 1435-4373
IsoAbbr: Eur. J. Clin. Microbiol. Infect. Dis.
NlmId: 8804297
123:123
JrId: 3584
long title: European journal of radiology
short title: Eur J Radiol
ISSN: 0720-048X
ISSN (Online): 1872-7727
IsoAbbr: Eur J Radiol
NlmId: 8106411
123:123
JrId: 3585
long title: European journal of cell biology
short title: Eur J Cell Biol
ISSN: 0171-9335
ISSN (Online): 1618-1298
IsoAbbr: Eur. J. Cell Biol.
NlmId: 7906240
123:123
JrId: 3586
long title: European heart journal
short title: Eur Heart J
ISSN: 0195-668X
ISSN (Online): 1522-9645
IsoAbbr: Eur. Heart J.
NlmId: 8006263
123:123
JrId: 3587
long title: Epilepsy research
short title: Epilepsy Res
ISSN: 0920-1211
ISSN (Online): 1872-6844
IsoAbbr: Epilepsy Res.
NlmId: 8703089
123:123
JrId: 3588
long title: The EMBO journal
short title: EMBO J
ISSN: 0261-4189
ISSN (Online): 1460-2075
IsoAbbr: EMBO J.
NlmId: 8208664
123:123
JrId: 3589
long title: Endocrinology and metabolism clinics of North America
short title: Endocrinol Metab Clin North Am
ISSN: 0889-8529
ISSN (Online): 1558-4410
IsoAbbr: Endocrinol. Metab. Clin. North Am.
NlmId: 8800104
123:123
JrId: 3590
long title: Emergency
short title: Emergency
ISSN: 0162-5942
ISSN (Online): 
IsoAbbr: Emergency
NlmId: 7910894
123:123
JrId: 3591
long title: Essays in biochemistry
short title: Essays Biochem
ISSN: 0071-1365
ISSN (Online): 1744-1358
IsoAbbr: Essays Biochem.
NlmId: 0043306
123:123
JrId: 3592
long title: Essays in fundamental immunology
short title: Essays Fundam Immunol
ISSN: 0301-4703
ISSN (Online): 
IsoAbbr: Essays Fundam Immunol
NlmId: 0402264
123:123
JrId: 3593
long title: Essays in neurochemistry and neuropharmacology
short title: Essays Neurochem Neuropharmacol
ISSN: 0147-0205
ISSN (Online): 
IsoAbbr: Essays Neurochem Neuropharmacol
NlmId: 7703003
123:123
JrId: 3594
long title: Estomatologia e cultura
short title: Estomatol Cult
ISSN: 0014-1364
ISSN (Online): 
IsoAbbr: Estomatol Cult
NlmId: 1275101
123:123
JrId: 3595
long title: Estodont/press
short title: Estodont Press
ISSN: 
ISSN (Online): 
IsoAbbr: Estodont Press
NlmId: 8409411
123:123
JrId: 3596
long title: Environmental and molecular mutagenesis
short title: Environ Mol Mutagen
ISSN: 0893-6692
ISSN (Online): 1098-2280
IsoAbbr: Environ. Mol. Mutagen.
NlmId: 8800109
123:123
JrId: 3597
long title: Estomatologia
short title: Estomatologia
ISSN: 0014-1356
ISSN (Online): 
IsoAbbr: Estomatologia
NlmId: 0033754
123:123
JrId: 3598
long title: ET journal
short title: ET J
ISSN: 0195-9883
ISSN (Online): 
IsoAbbr: ET J
NlmId: 7906030
123:123
JrId: 3599
long title: Ethics in science & medicine
short title: Ethics Sci Med
ISSN: 0306-4581
ISSN (Online): 
IsoAbbr: Ethics Sci Med
NlmId: 7510822
123:123
JrId: 3600
long title: Ethiopian medical journal
short title: Ethiop Med J
ISSN: 0014-1755
ISSN (Online): 
IsoAbbr: Ethiop. Med. J.
NlmId: 0373223
123:123
JrId: 3601
long title: European journal of anaesthesiology
short title: Eur J Anaesthesiol
ISSN: 0265-0215
ISSN (Online): 1365-2346
IsoAbbr: Eur J Anaesthesiol
NlmId: 8411711
123:123
JrId: 3602
long title: Eugenics quarterly
short title: Eugen Q
ISSN: 0097-2762
ISSN (Online): 
IsoAbbr: Eugen Q
NlmId: 0205544
123:123
JrId: 3603
long title: Eugenics Society symposia
short title: Eugen Soc Symp
ISSN: 0071-223X
ISSN (Online): 
IsoAbbr: Eugen Soc Symp
NlmId: 7507110
123:123
JrId: 3604
long title: The Eugenics review
short title: Eugen Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Eugen Rev
NlmId: 0215413
123:123
JrId: 3605
long title: European journal of applied physiology and occupational physiology
short title: Eur J Appl Physiol Occup Physiol
ISSN: 0301-5548
ISSN (Online): 
IsoAbbr: Eur J Appl Physiol Occup Physiol
NlmId: 0410266
123:123
JrId: 3606
long title: European journal of clinical microbiology
short title: Eur J Clin Microbiol
ISSN: 0722-2211
ISSN (Online): 
IsoAbbr: Eur. J. Clin. Microbiol.
NlmId: 8219582
123:123
JrId: 3607
long title: European journal of biochemistry / FEBS
short title: Eur J Biochem
ISSN: 0014-2956
ISSN (Online): 1432-1033
IsoAbbr: Eur. J. Biochem.
NlmId: 0107600
123:123
JrId: 3608
long title: Experimental aging research
short title: Exp Aging Res
ISSN: 0361-073X
ISSN (Online): 1096-4657
IsoAbbr: Exp Aging Res
NlmId: 7603335
123:123
JrId: 3610
long title: European journal of cardiology
short title: Eur J Cardiol
ISSN: 0301-4711
ISSN (Online): 
IsoAbbr: Eur J Cardiol
NlmId: 0404054
123:123
JrId: 3611
long title: European journal of clinical investigation
short title: Eur J Clin Invest
ISSN: 0014-2972
ISSN (Online): 1365-2362
IsoAbbr: Eur. J. Clin. Invest.
NlmId: 0245331
123:123
JrId: 3612
long title: European journal of clinical pharmacology
short title: Eur J Clin Pharmacol
ISSN: 0031-6970
ISSN (Online): 1432-1041
IsoAbbr: Eur. J. Clin. Pharmacol.
NlmId: 1256165
123:123
JrId: 3613
long title: European journal of immunology
short title: Eur J Immunol
ISSN: 0014-2980
ISSN (Online): 1521-4141
IsoAbbr: Eur. J. Immunol.
NlmId: 1273201
123:123
JrId: 3614
long title: European journal of pharmacology
short title: Eur J Pharmacol
ISSN: 0014-2999
ISSN (Online): 1879-0712
IsoAbbr: Eur. J. Pharmacol.
NlmId: 1254354
123:123
JrId: 3615
long title: European journal of toxicology
short title: Eur J Toxicol
ISSN: 0021-8219
ISSN (Online): 
IsoAbbr: Eur J Toxicol
NlmId: 0422351
123:123
JrId: 3616
long title: Europa medica. [Edicion espanola]
short title: Eur Med (Paris)
ISSN: 0375-8869
ISSN (Online): 
IsoAbbr: Eur Med (Paris)
NlmId: 0106040
123:123
JrId: 3617
long title: European journal of toxicology and environmental hygiene. Journal europeen de toxicologie
short title: Eur J Toxicol Environ Hyg
ISSN: 0397-4693
ISSN (Online): 
IsoAbbr: Eur J Toxicol Environ Hyg
NlmId: 7501125
123:123
JrId: 3618
long title: European journal of gynaecological oncology
short title: Eur J Gynaecol Oncol
ISSN: 0392-2936
ISSN (Online): 
IsoAbbr: Eur. J. Gynaecol. Oncol.
NlmId: 8100357
123:123
JrId: 3619
long title: European journal of intensive care medicine
short title: Eur J Intensive Care Med
ISSN: 0340-0964
ISSN (Online): 
IsoAbbr: Eur J Intensive Care Med
NlmId: 7504969
123:123
JrId: 3620
long title: European journal of nuclear medicine
short title: Eur J Nucl Med
ISSN: 0340-6997
ISSN (Online): 
IsoAbbr: Eur J Nucl Med
NlmId: 7606882
123:123
JrId: 3621
long title: European journal of pediatrics
short title: Eur J Pediatr
ISSN: 0340-6199
ISSN (Online): 1432-1076
IsoAbbr: Eur. J. Pediatr.
NlmId: 7603873
123:123
JrId: 3622
long title: European journal of drug metabolism and pharmacokinetics
short title: Eur J Drug Metab Pharmacokinet
ISSN: 0378-7966
ISSN (Online): 2107-0180
IsoAbbr: Eur J Drug Metab Pharmacokinet
NlmId: 7608491
123:123
JrId: 3623
long title: European neurology
short title: Eur Neurol
ISSN: 0014-3022
ISSN (Online): 1421-9913
IsoAbbr: Eur. Neurol.
NlmId: 0150760
123:123
JrId: 3624
long title: European journal of rheumatology and inflammation
short title: Eur J Rheumatol Inflamm
ISSN: 0140-1610
ISSN (Online): 
IsoAbbr: Eur J Rheumatol Inflamm
NlmId: 7805765
123:123
JrId: 3625
long title: European journal of cell biology. Supplement
short title: Eur J Cell Biol Suppl
ISSN: 0724-5130
ISSN (Online): 
IsoAbbr: Eur J Cell Biol Suppl
NlmId: 8303754
123:123
JrId: 3626
long title: European archives of psychiatry and neurological sciences
short title: Eur Arch Psychiatry Neurol Sci
ISSN: 0175-758X
ISSN (Online): 
IsoAbbr: Eur Arch Psychiatry Neurol Sci
NlmId: 8411522
123:123
JrId: 3627
long title: Report of the congress. European Orthodontic Society
short title: Rep Congr Eur Orthod Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Congr Eur Orthod Soc
NlmId: 0261425
123:123
JrId: 3628
long title: Evaluation & the health professions
short title: Eval Health Prof
ISSN: 0163-2787
ISSN (Online): 1552-3918
IsoAbbr: Eval Health Prof
NlmId: 7805992
123:123
JrId: 3629
long title: European surgical research. Europaische chirurgische Forschung. Recherches chirurgicales europeennes
short title: Eur Surg Res
ISSN: 0014-312X
ISSN (Online): 1421-9921
IsoAbbr: Eur Surg Res
NlmId: 0174752
123:123
JrId: 3630
long title: European urology
short title: Eur Urol
ISSN: 0302-2838
ISSN (Online): 1873-7560
IsoAbbr: Eur. Urol.
NlmId: 7512719
123:123
JrId: 3631
long title: L' Evolution psychiatrique
short title: Evol Psychiatr (Paris)
ISSN: 0014-3855
ISSN (Online): 
IsoAbbr: Evol Psychiatr (Paris)
NlmId: 0370706
123:123
JrId: 3632
long title: European journal of cancer & clinical oncology
short title: Eur J Cancer Clin Oncol
ISSN: 0277-5379
ISSN (Online): 
IsoAbbr: Eur J Cancer Clin Oncol
NlmId: 8112045
123:123
JrId: 3633
long title: Exceptional children
short title: Except Child
ISSN: 0014-4029
ISSN (Online): 
IsoAbbr: Except Child
NlmId: 0375042
123:123
JrId: 3634
long title: Eno Fo
short title: ENO FO
ISSN: 
ISSN (Online): 
IsoAbbr: ENO FO
NlmId: 9878155
123:123
JrId: 3635
long title: Exercise and sport sciences reviews
short title: Exerc Sport Sci Rev
ISSN: 0091-6331
ISSN (Online): 1538-3008
IsoAbbr: Exerc Sport Sci Rev
NlmId: 0375434
123:123
JrId: 3636
long title: Evaluation and program planning
short title: Eval Program Plann
ISSN: 0149-7189
ISSN (Online): 1873-7870
IsoAbbr: Eval Program Plann
NlmId: 7801727
123:123
JrId: 3637
long title: Jikken dobutsu. Experimental animals
short title: Jikken Dobutsu
ISSN: 0007-5124
ISSN (Online): 
IsoAbbr: Jikken Dobutsu
NlmId: 1256412
123:123
JrId: 3638
long title: Experimental biology and medicine
short title: Exp Biol Med
ISSN: 0071-3384
ISSN (Online): 
IsoAbbr: Exp. Biol. Med.
NlmId: 0114060
123:123
JrId: 3639
long title: European journal of orthodontics
short title: Eur J Orthod
ISSN: 0141-5387
ISSN (Online): 1460-2210
IsoAbbr: Eur J Orthod
NlmId: 7909010
123:123
JrId: 3640
long title: Dental journal
short title: Dent J
ISSN: 0382-8514
ISSN (Online): 
IsoAbbr: Dent J
NlmId: 0411252
123:123
JrId: 3641
long title: Experimental brain research. Experimentelle Hirnforschung. Experimentation cerebrale
short title: Exp Brain Res
ISSN: 0014-4819
ISSN (Online): 1432-1106
IsoAbbr: Exp Brain Res
NlmId: 0043312
123:123
JrId: 3642
long title: Experimental and clinical endocrinology
short title: Exp Clin Endocrinol
ISSN: 0232-7384
ISSN (Online): 
IsoAbbr: Exp. Clin. Endocrinol.
NlmId: 8302802
123:123
JrId: 3643
long title: Experimental cell research
short title: Exp Cell Res
ISSN: 0014-4827
ISSN (Online): 1090-2422
IsoAbbr: Exp. Cell Res.
NlmId: 0373226
123:123
JrId: 3645
long title: Experimental embryology and teratology
short title: Exp Embryol Teratol
ISSN: 0306-2090
ISSN (Online): 
IsoAbbr: Exp Embryol Teratol
NlmId: 7513591
123:123
JrId: 3646
long title: Epidemiology and infection
short title: Epidemiol Infect
ISSN: 0950-2688
ISSN (Online): 1469-4409
IsoAbbr: Epidemiol. Infect.
NlmId: 8703737
123:123
JrId: 3647
long title: Experimental eye research
short title: Exp Eye Res
ISSN: 0014-4835
ISSN (Online): 1096-0007
IsoAbbr: Exp. Eye Res.
NlmId: 0370707
123:123
JrId: 3648
long title: Epidemiologic reviews
short title: Epidemiol Rev
ISSN: 0193-936X
ISSN (Online): 1478-6729
IsoAbbr: Epidemiol Rev
NlmId: 7910703
123:123
JrId: 3649
long title: Epidemiologia e prevenzione
short title: Epidemiol Prev
ISSN: 1120-9763
ISSN (Online): 
IsoAbbr: Epidemiol Prev
NlmId: 8902507
123:123
JrId: 3650
long title: Experimental gerontology
short title: Exp Gerontol
ISSN: 0531-5565
ISSN (Online): 1873-6815
IsoAbbr: Exp. Gerontol.
NlmId: 0047061
123:123
JrId: 3651
long title: Experimental hematology
short title: Exp Hematol
ISSN: 0301-472X
ISSN (Online): 1873-2399
IsoAbbr: Exp. Hematol.
NlmId: 0402313
123:123
JrId: 3652
long title: European journal of respiratory diseases
short title: Eur J Respir Dis
ISSN: 0106-4339
ISSN (Online): 
IsoAbbr: Eur J Respir Dis
NlmId: 8006891
123:123
JrId: 3653
long title: Experimentelle Medizin, Pathologie und Klinik
short title: Exp Med Pathol Klin
ISSN: 0071-3430
ISSN (Online): 
IsoAbbr: Exp Med Pathol Klin
NlmId: 0034007
123:123
JrId: 3654
long title: European journal of respiratory diseases. Supplement
short title: Eur J Respir Dis Suppl
ISSN: 0106-4347
ISSN (Online): 
IsoAbbr: Eur J Respir Dis Suppl
NlmId: 8010618
123:123
JrId: 3655
long title: Experimental medicine and surgery
short title: Exp Med Surg
ISSN: 0014-4878
ISSN (Online): 
IsoAbbr: Exp Med Surg
NlmId: 0435437
123:123
JrId: 3656
long title: Experientia. Supplementum
short title: Experientia Suppl
ISSN: 0071-335X
ISSN (Online): 
IsoAbbr: Experientia Suppl.
NlmId: 0320043
123:123
JrId: 3657
long title: Experimental biology
short title: Exp Biol
ISSN: 0176-8638
ISSN (Online): 
IsoAbbr: Exp Biol
NlmId: 8503247
123:123
JrId: 3658
long title: Experimental and molecular pathology
short title: Exp Mol Pathol
ISSN: 0014-4800
ISSN (Online): 1096-0945
IsoAbbr: Exp. Mol. Pathol.
NlmId: 0370711
123:123
JrId: 3660
long title: Experimental neurology
short title: Exp Neurol
ISSN: 0014-4886
ISSN (Online): 1090-2430
IsoAbbr: Exp. Neurol.
NlmId: 0370712
123:123
JrId: 3662
long title: Experimental parasitology
short title: Exp Parasitol
ISSN: 0014-4894
ISSN (Online): 1090-2449
IsoAbbr: Exp. Parasitol.
NlmId: 0370713
123:123
JrId: 3663
long title: Experimental pathology
short title: Exp Pathol
ISSN: 0232-1513
ISSN (Online): 
IsoAbbr: Exp Pathol
NlmId: 8108218
123:123
JrId: 3664
long title: Experimental pathology. Supplement = Experimentelle Pathologie. Supplement
short title: Exp Pathol Suppl
ISSN: 0323-6102
ISSN (Online): 
IsoAbbr: Exp Pathol Suppl
NlmId: 8300901
123:123
JrId: 3665
long title: Experimentelle Pathologie
short title: Exp Pathol (Jena)
ISSN: 0014-4908
ISSN (Online): 
IsoAbbr: Exp Pathol (Jena)
NlmId: 0113124
123:123
JrId: 3666
long title: Experientia
short title: Experientia
ISSN: 0014-4754
ISSN (Online): 
IsoAbbr: Experientia
NlmId: 0376547
123:123
JrId: 3667
long title: Explorer
short title: Explorer (Hayward)
ISSN: 
ISSN (Online): 
IsoAbbr: Explorer (Hayward)
NlmId: 9875621
123:123
JrId: 3668
long title: The Explorer : the journal of the School of Dentistry of the University of Missouri at Kansas City. University of Missouri at Kansas City. School of Dentistry
short title: Explorer (Kansas City)
ISSN: 
ISSN (Online): 
IsoAbbr: Explorer (Kansas City)
NlmId: 9875622
123:123
JrId: 3669
long title: Family health
short title: Fam Health
ISSN: 0014-7249
ISSN (Online): 
IsoAbbr: Fam Health
NlmId: 7610780
123:123
JrId: 3670
long title: Fukuoka Shika Daigaku Gakkai zasshi
short title: Fukuoka Shika Daigaku Gakkai Zasshi
ISSN: 0385-0064
ISSN (Online): 
IsoAbbr: Fukuoka Shika Daigaku Gakkai Zasshi
NlmId: 8219599
123:123
JrId: 3671
long title: Exposes annuels de biochimie medicale
short title: Expos Annu Biochim Med
ISSN: 0300-9076
ISSN (Online): 
IsoAbbr: Expos Annu Biochim Med
NlmId: 0071567
123:123
JrId: 3672
long title: European journal of epidemiology
short title: Eur J Epidemiol
ISSN: 0393-2990
ISSN (Online): 1573-7284
IsoAbbr: Eur. J. Epidemiol.
NlmId: 8508062
123:123
JrId: 3673
long title: European journal of haematology
short title: Eur J Haematol
ISSN: 0902-4441
ISSN (Online): 1600-0609
IsoAbbr: Eur. J. Haematol.
NlmId: 8703985
123:123
JrId: 3674
long title: European journal of haematology. Supplementum
short title: Eur J Haematol Suppl
ISSN: 0902-4506
ISSN (Online): 
IsoAbbr: Eur J Haematol Suppl
NlmId: 8703474
123:123
JrId: 3675
long title: Eye, ear, nose & throat monthly
short title: Eye Ear Nose Throat Mon
ISSN: 0014-5491
ISSN (Online): 
IsoAbbr: Eye Ear Nose Throat Mon
NlmId: 0370714
123:123
JrId: 3676
long title: Family planning perspectives
short title: Fam Plann Perspect
ISSN: 0014-7354
ISSN (Online): 
IsoAbbr: Fam Plann Perspect
NlmId: 0241370
123:123
JrId: 3677
long title: FAO nutritional studies
short title: FAO Nutr Stud
ISSN: 0071-7088
ISSN (Online): 
IsoAbbr: FAO Nutr Stud
NlmId: 0373230
123:123
JrId: 3678
long title: FAO nutrition meetings report series
short title: FAO Nutr Meet Rep Ser
ISSN: 0071-707X
ISSN (Online): 
IsoAbbr: FAO Nutr Meet Rep Ser
NlmId: 0373227
123:123
JrId: 3679
long title: FAO food and nutrition paper
short title: FAO Food Nutr Pap
ISSN: 0254-4725
ISSN (Online): 
IsoAbbr: FAO Food Nutr Pap
NlmId: 8110156
123:123
JrId: 3680
long title: Facial orthopedics and temporomandibular arthrology
short title: Facial Orthop Temporomandibular Arthrol
ISSN: 0749-0399
ISSN (Online): 
IsoAbbr: Facial Orthop Temporomandibular Arthrol
NlmId: 8510890
123:123
JrId: 3681
long title: FAO food and nutrition series
short title: FAO Food Nutr Ser
ISSN: 1014-3181
ISSN (Online): 
IsoAbbr: FAO Food Nutr Ser
NlmId: 7804985
123:123
JrId: 3682
long title: The European respiratory journal : official journal of the European Society for Clinical Respiratory Physiology
short title: Eur Respir J
ISSN: 0903-1936
ISSN (Online): 1399-3003
IsoAbbr: Eur. Respir. J.
NlmId: 8803460
123:123
JrId: 3683
long title: Family process
short title: Fam Process
ISSN: 0014-7370
ISSN (Online): 1545-5300
IsoAbbr: Fam Process
NlmId: 0400666
123:123
JrId: 3684
long title: Yan ke xue bao = Eye science / "Yan ke xue bao" bian ji bu
short title: Yan Ke Xue Bao
ISSN: 1000-4432
ISSN (Online): 
IsoAbbr: Yan Ke Xue Bao
NlmId: 8605666
123:123
JrId: 3685
long title: Family & community health
short title: Fam Community Health
ISSN: 0160-6379
ISSN (Online): 1550-5057
IsoAbbr: Fam Community Health
NlmId: 7809641
123:123
JrId: 3686
long title: Faraday discussions of the Chemical Society
short title: Faraday Discuss Chem Soc
ISSN: 0301-5696
ISSN (Online): 
IsoAbbr: Faraday Discuss Chem Soc
NlmId: 7507112
123:123
JrId: 3687
long title: Farmatsevtychnyi zhurnal
short title: Farm Zh
ISSN: 0014-8342
ISSN (Online): 
IsoAbbr: Farm Zh
NlmId: 0374603
123:123
JrId: 3688
long title: Il Farmaco_ edizione pratica
short title: Farmaco Prat
ISSN: 0014-827X
ISSN (Online): 
IsoAbbr: Farmaco Prat
NlmId: 0376330
123:123
JrId: 3689
long title: Il Farmaco_ edizione scientifica
short title: Farmaco Sci
ISSN: 0430-0920
ISSN (Online): 
IsoAbbr: Farmaco Sci
NlmId: 0370716
123:123
JrId: 3690
long title: Group practice journal
short title: Group Pract J
ISSN: 0199-5103
ISSN (Online): 
IsoAbbr: Group Pract J
NlmId: 8004962
123:123
JrId: 3691
long title: Farmacognosia_ anales del Instituto Jose Celestino Mutis
short title: Farmacognosia
ISSN: 
ISSN (Online): 
IsoAbbr: Farmacognosia
NlmId: 16920340R
123:123
JrId: 3692
long title: Farmakologiia i toksikologiia
short title: Farmakol Toksikol
ISSN: 0014-8318
ISSN (Online): 
IsoAbbr: Farmakol Toksikol
NlmId: 16920420R
123:123
JrId: 3693
long title: Farmatsiia
short title: Farmatsiia
ISSN: 0367-3014
ISSN (Online): 
IsoAbbr: Farmatsiia
NlmId: 0136541
123:123
JrId: 3694
long title: Fasett
short title: Fasett
ISSN: 0802-6939
ISSN (Online): 
IsoAbbr: Fasett
NlmId: 8502354
123:123
JrId: 3695
long title: Fauchard
short title: Fauchard
ISSN: 0533-0319
ISSN (Online): 
IsoAbbr: Fauchard
NlmId: 9875646
123:123
JrId: 3696
long title: FEBS letters
short title: FEBS Lett
ISSN: 0014-5793
ISSN (Online): 1873-3468
IsoAbbr: FEBS Lett.
NlmId: 0155157
123:123
JrId: 3697
long title: Review - Federation of American Hospitals
short title: Rev Fed Am Hosp
ISSN: 0148-9496
ISSN (Online): 
IsoAbbr: Rev Fed Am Hosp
NlmId: 7613945
123:123
JrId: 3698
long title: EURO reports and studies
short title: EURO Rep Stud
ISSN: 0250-8710
ISSN (Online): 
IsoAbbr: EURO Rep Stud
NlmId: 8000103
123:123
JrId: 3699
long title: European journal of surgical oncology : the journal of the European Society of Surgical Oncology and the British Association of Surgical Oncology
short title: Eur J Surg Oncol
ISSN: 0748-7983
ISSN (Online): 1532-2157
IsoAbbr: Eur J Surg Oncol
NlmId: 8504356
123:123
JrId: 3700
long title: European journal of vascular surgery
short title: Eur J Vasc Surg
ISSN: 0950-821X
ISSN (Online): 
IsoAbbr: Eur J Vasc Surg
NlmId: 8709440
123:123
JrId: 3701
long title: Federation proceedings
short title: Fed Proc
ISSN: 0014-9446
ISSN (Online): 
IsoAbbr: Fed. Proc.
NlmId: 0372771
123:123
JrId: 3702
long title: Federation proceedings. Translation supplement_ selected translations from medical-related science
short title: Fed Proc Transl Suppl
ISSN: 0430-2494
ISSN (Online): 
IsoAbbr: Fed Proc Transl Suppl
NlmId: 16920890R
123:123
JrId: 3703
long title: Il Fegato
short title: Fegato
ISSN: 0014-9659
ISSN (Online): 
IsoAbbr: Fegato
NlmId: 2984756R
123:123
JrId: 3704
long title: Fel'dsher i akusherka
short title: Feldsher Akush
ISSN: 0014-9772
ISSN (Online): 
IsoAbbr: Feldsher Akush
NlmId: 16930040R
123:123
JrId: 3705
long title: Fertility and sterility
short title: Fertil Steril
ISSN: 0015-0282
ISSN (Online): 1556-5653
IsoAbbr: Fertil. Steril.
NlmId: 0372772
123:123
JrId: 3706
long title: Finska lakaresallskapets handlingar
short title: Fin Lakaresallsk Handl
ISSN: 0015-2501
ISSN (Online): 
IsoAbbr: Fin Lakaresallsk Handl
NlmId: 0371572
123:123
JrId: 3707
long title: Fiziologia normala si patologica
short title: Fiziol Norm Patol
ISSN: 0015-3281
ISSN (Online): 
IsoAbbr: Fiziol Norm Patol
NlmId: 7612005
123:123
JrId: 3708
long title: Fiziologicheskii zhurnal
short title: Fiziol Zh
ISSN: 0201-8489
ISSN (Online): 
IsoAbbr: Fiziol Zh
NlmId: 7806822
123:123
JrId: 3709
long title: Fiziolohichnyi zhurnal
short title: Fiziol Zh
ISSN: 0015-3311
ISSN (Online): 
IsoAbbr: Fiziol Zh
NlmId: 7806823
123:123
JrId: 3710
long title: Fiziologicheskii zhurnal SSSR imeni I. M. Sechenova
short title: Fiziol Zh SSSR Im I M Sechenova
ISSN: 0015-329X
ISSN (Online): 
IsoAbbr: Fiziol Zh SSSR Im I M Sechenova
NlmId: 0427673
123:123
JrId: 3711
long title: Florida dental journal
short title: Fla Dent J
ISSN: 0015-3990
ISSN (Online): 
IsoAbbr: Fla Dent J
NlmId: 7512730
123:123
JrId: 3712
long title: The Florida nurse
short title: Fla Nurse
ISSN: 0015-4199
ISSN (Online): 
IsoAbbr: Fla Nurse
NlmId: 16930510R
123:123
JrId: 3713
long title: F.N.I.B._ organe de la Federation nationale des infirmier(e)s belges
short title: FNIB
ISSN: 0301-0813
ISSN (Online): 
IsoAbbr: FNIB
NlmId: 0366610
123:123
JrId: 3715
long title: Fo. Facultad De Odontologia
short title: FO
ISSN: 
ISSN (Online): 
IsoAbbr: FO
NlmId: 9878156
123:123
JrId: 3716
long title: Fogorvosi szemle
short title: Fogorv Sz
ISSN: 0015-5314
ISSN (Online): 
IsoAbbr: Fogorv Sz
NlmId: 0374613
123:123
JrId: 3717
long title: Focus On Aacn
short title: Focus AACN
ISSN: 
ISSN (Online): 
IsoAbbr: Focus AACN
NlmId: 9879072
123:123
JrId: 3718
long title: Focus on critical care / American Association of Critical-Care Nurses
short title: Focus Crit Care
ISSN: 0736-3605
ISSN (Online): 
IsoAbbr: Focus Crit Care
NlmId: 8302805
123:123
JrId: 3719
long title: Folha medica
short title: Folha Med
ISSN: 0015-5454
ISSN (Online): 
IsoAbbr: Folha Med
NlmId: 0370720
123:123
JrId: 3720
long title: Folia allergologica
short title: Folia Allergol (Roma)
ISSN: 0015-5470
ISSN (Online): 
IsoAbbr: Folia Allergol (Roma)
NlmId: 7502074
123:123
JrId: 3721
long title: Foundation news
short title: Found News
ISSN: 0015-8976
ISSN (Online): 
IsoAbbr: Found News
NlmId: 0253250
123:123
JrId: 3722
long title: Fire technology
short title: Fire Technol
ISSN: 0015-2684
ISSN (Online): 
IsoAbbr: Fire Technol
NlmId: 9877775
123:123
JrId: 3723
long title: Frontiers of hormone research
short title: Front Horm Res
ISSN: 0301-3073
ISSN (Online): 1662-3762
IsoAbbr: Front Horm Res
NlmId: 0320246
123:123
JrId: 3724
long title: Folia biologica
short title: Folia Biol (Krakow)
ISSN: 0015-5497
ISSN (Online): 
IsoAbbr: Folia Biol. (Krakow)
NlmId: 2984758R
123:123
JrId: 3725
long title: Eye (London, England)
short title: Eye (Lond)
ISSN: 0950-222X
ISSN (Online): 1476-5454
IsoAbbr: Eye (Lond)
NlmId: 8703986
123:123
JrId: 3726
long title: Folia biologica
short title: Folia Biol (Praha)
ISSN: 0015-5500
ISSN (Online): 
IsoAbbr: Folia Biol. (Praha)
NlmId: 0234640
123:123
JrId: 3727
long title: Folia cardiologica
short title: Folia Cardiol
ISSN: 0390-5756
ISSN (Online): 
IsoAbbr: Folia Cardiol
NlmId: 1270452
123:123
JrId: 3728
long title: Fire journal (Boston, Mass.)
short title: Fire J
ISSN: 0015-2617
ISSN (Online): 
IsoAbbr: Fire J
NlmId: 9877774
123:123
JrId: 3729
long title: Frontiers in aging series
short title: Front Aging Ser
ISSN: 0271-955X
ISSN (Online): 
IsoAbbr: Front Aging Ser
NlmId: 8006903
123:123
JrId: 3730
long title: Frontiers of biology
short title: Front Biol
ISSN: 0071-965X
ISSN (Online): 
IsoAbbr: Front Biol
NlmId: 0065035
123:123
JrId: 3731
long title: Folia clinica internacional
short title: Folia Clin Int (Barc)
ISSN: 0015-5527
ISSN (Online): 
IsoAbbr: Folia Clin Int (Barc)
NlmId: 2984759R
123:123
JrId: 3732
long title: Folia endocrinologica
short title: Folia Endocrinol
ISSN: 0015-5535
ISSN (Online): 
IsoAbbr: Folia Endocrinol
NlmId: 0417431
123:123
JrId: 3733
long title: Folia histochemica et cytobiologica / Polish Academy of Sciences, Polish Histochemical and Cytochemical Society
short title: Folia Histochem Cytobiol
ISSN: 0239-8508
ISSN (Online): 1897-5631
IsoAbbr: Folia Histochem. Cytobiol.
NlmId: 8502651
123:123
JrId: 3734
long title: Nihon Naibunpi Gakkai zasshi
short title: Nihon Naibunpi Gakkai Zasshi
ISSN: 0029-0661
ISSN (Online): 
IsoAbbr: Nihon Naibunpi Gakkai Zasshi
NlmId: 0413717
123:123
JrId: 3735
long title: Food management
short title: Food Manage
ISSN: 0091-018X
ISSN (Online): 
IsoAbbr: Food Manage
NlmId: 9877776
123:123
JrId: 3736
long title: Food additives and contaminants
short title: Food Addit Contam
ISSN: 0265-203X
ISSN (Online): 1464-5122
IsoAbbr: Food Addit Contam
NlmId: 8500474
123:123
JrId: 3737
long title: Food and nutrition
short title: Food Nutr (Roma)
ISSN: 0304-8942
ISSN (Online): 
IsoAbbr: Food Nutr (Roma)
NlmId: 7512731
123:123
JrId: 3738
long title: Folia haematologica_ internationales Magazin fur Blutforschung
short title: Folia Haematol (Frankf)
ISSN: 0015-556X
ISSN (Online): 
IsoAbbr: Folia Haematol (Frankf)
NlmId: 0140243
123:123
JrId: 3739
long title: Folia haematologica (Leipzig, Germany : 1928)
short title: Folia Haematol Int Mag Klin Morphol Blutforsch
ISSN: 0323-4347
ISSN (Online): 
IsoAbbr: Folia Haematol. Int. Mag. Klin. Morphol. Blutforsch.
NlmId: 0374615
123:123
JrId: 3740
long title: Folia hereditaria et pathologica
short title: Folia Hered Pathol (Milano)
ISSN: 0015-5578
ISSN (Online): 
IsoAbbr: Folia Hered Pathol (Milano)
NlmId: 0417432
123:123
JrId: 3741
long title: Folia histochemica et cytochemica
short title: Folia Histochem Cytochem (Krakow)
ISSN: 0015-5586
ISSN (Online): 
IsoAbbr: Folia Histochem Cytochem (Krakow)
NlmId: 2984760R
123:123
JrId: 3742
long title: Folia medica. Folia medica (Naples, Italy)
short title: Folia Med (Napoli)
ISSN: 0015-5608
ISSN (Online): 
IsoAbbr: Folia Med (Napoli)
NlmId: 2983161R
123:123
JrId: 3743
long title: Folia medica
short title: Folia Med (Plovdiv)
ISSN: 0204-8043
ISSN (Online): 
IsoAbbr: Folia Med (Plovdiv)
NlmId: 2984761R
123:123
JrId: 3744
long title: Folia medica Cracoviensia
short title: Folia Med Cracov
ISSN: 0015-5616
ISSN (Online): 
IsoAbbr: Folia Med Cracov
NlmId: 0374617
123:123
JrId: 3745
long title: Folia medica Neerlandica
short title: Folia Med Neerl
ISSN: 0015-5624
ISSN (Online): 
IsoAbbr: Folia Med Neerl
NlmId: 0354741
123:123
JrId: 3746
long title: Folia microbiologica
short title: Folia Microbiol (Praha)
ISSN: 0015-5632
ISSN (Online): 1874-9356
IsoAbbr: Folia Microbiol. (Praha)
NlmId: 0376757
123:123
JrId: 3747
long title: Folia morphologica
short title: Folia Morphol (Praha)
ISSN: 0015-5640
ISSN (Online): 
IsoAbbr: Folia Morphol (Praha)
NlmId: 0010076
123:123
JrId: 3748
long title: Folia morphologica
short title: Folia Morphol (Warsz)
ISSN: 0015-5659
ISSN (Online): 
IsoAbbr: Folia Morphol. (Warsz)
NlmId: 0374620
123:123
JrId: 3749
long title: Nihon ganka kiyo
short title: Nihon Ganka Kiyo
ISSN: 0015-5667
ISSN (Online): 
IsoAbbr: Nihon Ganka Kiyo
NlmId: 0413714
123:123
JrId: 3750
long title: Folia parasitologica
short title: Folia Parasitol (Praha)
ISSN: 0015-5683
ISSN (Online): 
IsoAbbr: Folia Parasitol.
NlmId: 0065750
123:123
JrId: 3751
long title: Nihon yakurigaku zasshi. Folia pharmacologica Japonica
short title: Nihon Yakurigaku Zasshi
ISSN: 0015-5691
ISSN (Online): 1347-8397
IsoAbbr: Nippon Yakurigaku Zasshi
NlmId: 0420550
123:123
JrId: 3752
long title: Folia phoniatrica
short title: Folia Phoniatr (Basel)
ISSN: 0015-5705
ISSN (Online): 
IsoAbbr: Folia Phoniatr (Basel)
NlmId: 0424467
123:123
JrId: 3753
long title: Folia primatologica_ international journal of primatology
short title: Folia Primatol (Basel)
ISSN: 0015-5713
ISSN (Online): 1421-9980
IsoAbbr: Folia Primatol.
NlmId: 0370723
123:123
JrId: 3754
long title: Folia psychiatrica et neurologica japonica
short title: Folia Psychiatr Neurol Jpn
ISSN: 0015-5721
ISSN (Online): 
IsoAbbr: Folia Psychiatr Neurol Jpn
NlmId: 0372774
123:123
JrId: 3755
long title: Folia veterinaria Latina
short title: Folia Vet Lat
ISSN: 0301-0724
ISSN (Online): 
IsoAbbr: Folia Vet Lat
NlmId: 0374246
123:123
JrId: 3756
long title: Food and chemical toxicology : an international journal published for the British Industrial Biological Research Association
short title: Food Chem Toxicol
ISSN: 0278-6915
ISSN (Online): 1873-6351
IsoAbbr: Food Chem. Toxicol.
NlmId: 8207483
123:123
JrId: 3757
long title: Food and cosmetics toxicology
short title: Food Cosmet Toxicol
ISSN: 0015-6264
ISSN (Online): 
IsoAbbr: Food Cosmet Toxicol
NlmId: 0374623
123:123
JrId: 3758
long title: Foot & ankle
short title: Foot Ankle
ISSN: 0198-0211
ISSN (Online): 
IsoAbbr: Foot Ankle
NlmId: 8010104
123:123
JrId: 3759
long title: Forensic science
short title: Forensic Sci
ISSN: 0300-9432
ISSN (Online): 
IsoAbbr: Forensic Sci
NlmId: 0330706
123:123
JrId: 3760
long title: Forensic science international
short title: Forensic Sci Int
ISSN: 0379-0738
ISSN (Online): 1872-6283
IsoAbbr: Forensic Sci. Int.
NlmId: 7902034
123:123
JrId: 3761
long title: The Fortnightly review of the Chicago Dental Society
short title: Fortn Rev Chic Dent Soc
ISSN: 0009-353X
ISSN (Online): 
IsoAbbr: Fortn Rev Chic Dent Soc
NlmId: 7503518
123:123
JrId: 3762
long title: Fortschritte der Andrologie
short title: Fortschr Androl
ISSN: 0301-5726
ISSN (Online): 
IsoAbbr: Fortschr Androl
NlmId: 0410273
123:123
JrId: 3763
long title: Fortschritte der Arzneimittelforschung. Progress in drug research. Progres des recherches pharmaceutiques
short title: Fortschr Arzneimittelforsch
ISSN: 0071-786X
ISSN (Online): 
IsoAbbr: Fortschr Arzneimittelforsch
NlmId: 1303005
123:123
JrId: 3764
long title: Fortschritte der Chemie organischer Naturstoffe. Progress in the chemistry of organic natural products. Progres dans la chimie des substances organiques naturelles
short title: Fortschr Chem Org Naturst
ISSN: 0071-7886
ISSN (Online): 
IsoAbbr: Fortschr Chem Org Naturst
NlmId: 0370724
123:123
JrId: 3765
long title: Fortschritte auf dem Gebiete der Rontgenstrahlen und der Nuklearmedizin
short title: Fortschr Geb Rontgenstr Nuklearmed
ISSN: 0015-8151
ISSN (Online): 
IsoAbbr: Fortschr Geb Rontgenstr Nuklearmed
NlmId: 7507118
123:123
JrId: 3766
long title: Fortschritte der Geburtshilfe und Gynakologie
short title: Fortschr Geburtshilfe Gynakol
ISSN: 0065-2997
ISSN (Online): 
IsoAbbr: Fortschr Geburtshilfe Gynakol
NlmId: 7609286
123:123
JrId: 3767
long title: Fortschritte der Immunitatsforschung
short title: Fortschr Immunitatsforsch
ISSN: 0071-7908
ISSN (Online): 
IsoAbbr: Fortschr Immunitatsforsch
NlmId: 17010520R
123:123
JrId: 3768
long title: Fortschritte der Kiefer- und Gesichts-Chirurgie
short title: Fortschr Kiefer Gesichtschir
ISSN: 0071-7916
ISSN (Online): 
IsoAbbr: Fortschr Kiefer Gesichtschir
NlmId: 0066413
123:123
JrId: 3769
long title: Fortschritte der Kieferorthopadie
short title: Fortschr Kieferorthop
ISSN: 0015-816X
ISSN (Online): 
IsoAbbr: Fortschr Kieferorthop
NlmId: 2984762R
123:123
JrId: 3770
long title: Fortschritte der Ophthalmologie : Zeitschrift der Deutschen Ophthalmologischen Gesellschaft
short title: Fortschr Ophthalmol
ISSN: 0723-8045
ISSN (Online): 
IsoAbbr: Fortschr Ophthalmol
NlmId: 8302807
123:123
JrId: 3771
long title: Fortschritte der Medizin
short title: Fortschr Med
ISSN: 0015-8178
ISSN (Online): 
IsoAbbr: Fortschr. Med.
NlmId: 2984763R
123:123
JrId: 3772
long title: Fortschritte der Neurologie-Psychiatrie
short title: Fortschr Neurol Psychiatr
ISSN: 0720-4299
ISSN (Online): 1439-3522
IsoAbbr: Fortschr Neurol Psychiatr
NlmId: 8103137
123:123
JrId: 3773
long title: Fortschritte der Neurologie, Psychiatrie, und ihrer Grenzgebiete
short title: Fortschr Neurol Psychiatr Grenzgeb
ISSN: 0015-8194
ISSN (Online): 
IsoAbbr: Fortschr Neurol Psychiatr Grenzgeb
NlmId: 0370726
123:123
JrId: 3774
long title: Fortschritte in der Tierphysiologie und Tierernahrung
short title: Fortschr Tierphysiol Tierernahr
ISSN: 0301-570X
ISSN (Online): 
IsoAbbr: Fortschr Tierphysiol Tierernahr
NlmId: 0414664
123:123
JrId: 3775
long title: Fortschritte der Verhaltensforschung
short title: Fortschr Verhaltensforsch
ISSN: 0301-2808
ISSN (Online): 
IsoAbbr: Fortschr Verhaltensforsch
NlmId: 0436651
123:123
JrId: 3776
long title: Fortschritte der Zoologie
short title: Fortschr Zool
ISSN: 0071-7991
ISSN (Online): 
IsoAbbr: Fortschr Zool
NlmId: 0374625
123:123
JrId: 3777
long title: Forum (Washington, D.C. : 1977)
short title: Forum (Wash)
ISSN: 0160-7154
ISSN (Online): 
IsoAbbr: Forum (Wash)
NlmId: 7801061
123:123
JrId: 3778
long title: Forum on medicine
short title: Forum Med
ISSN: 0161-7478
ISSN (Online): 
IsoAbbr: Forum Med
NlmId: 7805999
123:123
JrId: 3779
long title: Fra Sundhedsstyrelsen
short title: Fra Sundhedsstyr
ISSN: 0015-9263
ISSN (Online): 
IsoAbbr: Fra Sundhedsstyr
NlmId: 1310313
123:123
JrId: 3780
long title: Fortune
short title: Fortune
ISSN: 0015-8259
ISSN (Online): 
IsoAbbr: Fortune
NlmId: 01920610R
123:123
JrId: 3781
long title: Il Fracastoro
short title: Fracastoro
ISSN: 0015-9271
ISSN (Online): 
IsoAbbr: Fracastoro
NlmId: 0401045
123:123
JrId: 3782
long title: Frankfurter Zeitschrift fur Pathologie
short title: Frankf Z Pathol
ISSN: 0367-3480
ISSN (Online): 
IsoAbbr: Frankf Z Pathol
NlmId: 0151576
123:123
JrId: 3783
long title: The Frater of Psi Omega
short title: Frater Psi Omega
ISSN: 0071-9285
ISSN (Online): 
IsoAbbr: Frater Psi Omega
NlmId: 17020320R
123:123
JrId: 3784
long title: Der Freie Zahnarzt
short title: Freie Zahnarzt
ISSN: 0340-1766
ISSN (Online): 
IsoAbbr: Freie Zahnarzt
NlmId: 7506270
123:123
JrId: 3785
long title: Health care systems
short title: Health Care Syst
ISSN: 0149-2888
ISSN (Online): 
IsoAbbr: Health Care Syst
NlmId: 7704274
123:123
JrId: 3786
long title: Il Friuli medico
short title: Friuli Med
ISSN: 0016-1535
ISSN (Online): 
IsoAbbr: Friuli Med
NlmId: 0421045
123:123
JrId: 3787
long title: Herz
short title: Herz
ISSN: 0340-9937
ISSN (Online): 1615-6692
IsoAbbr: Herz
NlmId: 7801231
123:123
JrId: 3788
long title: Frontiers of gastrointestinal research
short title: Front Gastrointest Res
ISSN: 0302-0665
ISSN (Online): 1662-3754
IsoAbbr: Front Gastrointest Res
NlmId: 7510219
123:123
JrId: 3789
long title: Frontier Nursing Service quarterly bulletin
short title: Front Nurs Serv Q Bull
ISSN: 0016-2116
ISSN (Online): 
IsoAbbr: Front Nurs Serv Q Bull
NlmId: 7502563
123:123
JrId: 3790
long title: Frontiers of oral physiology
short title: Front Oral Physiol
ISSN: 0301-536X
ISSN (Online): 
IsoAbbr: Front Oral Physiol
NlmId: 0425735
123:123
JrId: 3791
long title: Ftiziologia
short title: Ftiziologia
ISSN: 0016-2329
ISSN (Online): 
IsoAbbr: Ftiziologia
NlmId: 7503784
123:123
JrId: 3792
long title: Fukuoka igaku zasshi = Hukuoka acta medica
short title: Fukuoka Igaku Zasshi
ISSN: 0016-254X
ISSN (Online): 
IsoAbbr: Fukuoka Igaku Zasshi
NlmId: 9423321
123:123
JrId: 3793
long title: Fundamental & clinical pharmacology
short title: Fundam Clin Pharmacol
ISSN: 0767-3981
ISSN (Online): 1472-8206
IsoAbbr: Fundam Clin Pharmacol
NlmId: 8710411
123:123
JrId: 3794
long title: Fukushima journal of medical science
short title: Fukushima J Med Sci
ISSN: 0016-2590
ISSN (Online): 2185-4610
IsoAbbr: Fukushima J Med Sci
NlmId: 0374626
123:123
JrId: 3795
long title: Healing Light
short title: Heal Light
ISSN: 
ISSN (Online): 
IsoAbbr: Heal Light
NlmId: 9879426
123:123
JrId: 3796
long title: Heating, piping, and air conditioning
short title: Heat Piping Air Cond
ISSN: 0017-940X
ISSN (Online): 
IsoAbbr: Heat Piping Air Cond
NlmId: 9877468
123:123
JrId: 3797
long title: Fysiatricky a reumatologicky vestnik
short title: Fysiatr Revmatol Vestn
ISSN: 0072-0038
ISSN (Online): 
IsoAbbr: Fysiatr Revmatol Vestn
NlmId: 0047421
123:123
JrId: 3798
long title: Health care dimensions
short title: Health Care Dimen
ISSN: 0093-0628
ISSN (Online): 
IsoAbbr: Health Care Dimen
NlmId: 7501325
123:123
JrId: 3799
long title: HealthMarketing
short title: Healthmarketing
ISSN: 0745-4538
ISSN (Online): 
IsoAbbr: Healthmarketing
NlmId: 8403803
123:123
JrId: 3800
long title: Health perspectives
short title: Health Perspect
ISSN: 0097-0069
ISSN (Online): 
IsoAbbr: Health Perspect
NlmId: 7503531
123:123
JrId: 3801
long title: Health policy and planning
short title: Health Policy Plan
ISSN: 0268-1080
ISSN (Online): 1460-2237
IsoAbbr: Health Policy Plan
NlmId: 8610614
123:123
JrId: 3802
long title: Giornale di batteriologia, virologia, ed immunologia ed annali dell'Ospedale Maria Vittoria di Torino
short title: G Batteriol Virol Immunol
ISSN: 0017-0267
ISSN (Online): 
IsoAbbr: G Batteriol Virol Immunol
NlmId: 0365561
123:123
JrId: 3803
long title: Giornale di batteriologia, virologia ed immunologia ed annali dell'Ospedale Maria Vittoria di Torino. Parte 2: Sezione clinica
short title: G Batteriol Virol Immunol Clin
ISSN: 0301-1445
ISSN (Online): 
IsoAbbr: G Batteriol Virol Immunol Clin
NlmId: 7510849
123:123
JrId: 3805
long title: Fundamental and applied toxicology : official journal of the Society of Toxicology
short title: Fundam Appl Toxicol
ISSN: 0272-0590
ISSN (Online): 
IsoAbbr: Fundam Appl Toxicol
NlmId: 8200838
123:123
JrId: 3806
long title: Giornale di batteriologia, virologia ed immunologia ed annali dell'Ospedale Maria Vittoria di Torino. Parte 1: Sezione microbiologica
short title: G Batteriol Virol Immunol Microbiol
ISSN: 0301-1453
ISSN (Online): 
IsoAbbr: G Batteriol Virol Immunol Microbiol
NlmId: 7510848
123:123
JrId: 3807
long title: Gerodontics
short title: Gerodontics
ISSN: 0109-565X
ISSN (Online): 
IsoAbbr: Gerodontics
NlmId: 8508083
123:123
JrId: 3808
long title: Giornale di batteriologia, virologia ed immunologia
short title: G Batteriol Virol Immunol
ISSN: 0390-5462
ISSN (Online): 
IsoAbbr: G Batteriol Virol Immunol
NlmId: 7510850
123:123
JrId: 3809
long title: FDA drug bulletin
short title: FDA Drug Bull
ISSN: 0361-4344
ISSN (Online): 
IsoAbbr: FDA Drug Bull
NlmId: 1302430
123:123
JrId: 3810
long title: Family medicine
short title: Fam Med
ISSN: 0742-3225
ISSN (Online): 1938-3800
IsoAbbr: Fam Med
NlmId: 8306464
123:123
JrId: 3811
long title: Family practice
short title: Fam Pract
ISSN: 0263-2136
ISSN (Online): 1460-2229
IsoAbbr: Fam Pract
NlmId: 8500875
123:123
JrId: 3812
long title: Fiziologiia cheloveka
short title: Fiziol Cheloveka
ISSN: 0131-1646
ISSN (Online): 
IsoAbbr: Fiziol Cheloveka
NlmId: 7603567
123:123
JrId: 3813
long title: GHAA journal
short title: GHAA J
ISSN: 0888-4250
ISSN (Online): 
IsoAbbr: GHAA J
NlmId: 8703123
123:123
JrId: 3814
long title: Giornale di clinica medica
short title: G Clin Med
ISSN: 0017-0275
ISSN (Online): 
IsoAbbr: G Clin Med
NlmId: 0413411
123:123
JrId: 3815
long title: FASEB journal : official publication of the Federation of American Societies for Experimental Biology
short title: FASEB J
ISSN: 0892-6638
ISSN (Online): 1530-6860
IsoAbbr: FASEB J.
NlmId: 8804484
123:123
JrId: 3816
long title: Giornale di fisica sanitaria e protezione contro le radiazioni. The journal of health physics and radiation protection
short title: G Fis Sanit Prot Radiaz
ISSN: 0026-4768
ISSN (Online): 
IsoAbbr: G Fis Sanit Prot Radiaz
NlmId: 0376760
123:123
JrId: 3817
long title: Giornale di gerontologia
short title: G Gerontol
ISSN: 0017-0305
ISSN (Online): 2035-021X
IsoAbbr: G Gerontol
NlmId: 0375343
123:123
JrId: 3818
long title: Giornale di gerontologia. Supplemento
short title: G Gerontol Suppl
ISSN: 0434-0280
ISSN (Online): 
IsoAbbr: G Gerontol Suppl
NlmId: 0375344
123:123
JrId: 3819
long title: Giornale di igiene e medicina preventiva
short title: G Ig Med Prev
ISSN: 0017-0313
ISSN (Online): 
IsoAbbr: G Ig Med Prev
NlmId: 0413666
123:123
JrId: 3820
long title: Giornale italiano di cardiologia
short title: G Ital Cardiol
ISSN: 0046-5968
ISSN (Online): 
IsoAbbr: G Ital Cardiol
NlmId: 1270331
123:123
JrId: 3821
long title: Giornale italiano di chemioterapia
short title: G Ital Chemioter
ISSN: 0017-0445
ISSN (Online): 
IsoAbbr: G Ital Chemioter
NlmId: 17140055R
123:123
JrId: 3822
long title: Giornale italiano di chirurgia
short title: G Ital Chir
ISSN: 0017-0453
ISSN (Online): 
IsoAbbr: G Ital Chir
NlmId: 2985107R
123:123
JrId: 3823
long title: Giornale italiano di medicina del lavoro
short title: G Ital Med Lav
ISSN: 0391-9889
ISSN (Online): 
IsoAbbr: G Ital Med Lav
NlmId: 8000112
123:123
JrId: 3824
long title: Giornale italiano di dermatolotia. Minerva dermatologica
short title: G Ital Dermatol Minerva Dermatol
ISSN: 0300-1318
ISSN (Online): 
IsoAbbr: G Ital Dermatol Minerva Dermatol
NlmId: 0353523
123:123
JrId: 3825
long title: Giornale italiano delle malattie del torace
short title: G Ital Mal Torace
ISSN: 0017-0437
ISSN (Online): 
IsoAbbr: G Ital Mal Torace
NlmId: 0050772
123:123
JrId: 3826
long title: Giornale italiano di oftalmologia
short title: G Ital Oftalmol
ISSN: 0367-455X
ISSN (Online): 
IsoAbbr: G Ital Oftalmol
NlmId: 17140060R
123:123
JrId: 3827
long title: Giornale italiano della tubercolosi e delle malattie del torace
short title: G Ital Tuberc Mal Torace
ISSN: 0367-4622
ISSN (Online): 
IsoAbbr: G Ital Tuberc Mal Torace
NlmId: 0051104
123:123
JrId: 3828
long title: Giornale di malattie infettive e parassitarie
short title: G Mal Infett Parassit
ISSN: 0017-0321
ISSN (Online): 
IsoAbbr: G Mal Infett Parassit
NlmId: 0421044
123:123
JrId: 3829
long title: Giornale di medicina militare
short title: G Med Mil
ISSN: 0017-0364
ISSN (Online): 
IsoAbbr: G Med Mil
NlmId: 0417723
123:123
JrId: 3830
long title: Giornale di pneumologia
short title: G Pneumol
ISSN: 0431-8889
ISSN (Online): 
IsoAbbr: G Pneumol
NlmId: 7511682
123:123
JrId: 3831
long title: Giornale di psichiatria e di neuropatologia
short title: G Psichiatr Neuropatol
ISSN: 0017-0399
ISSN (Online): 
IsoAbbr: G Psichiatr Neuropatol
NlmId: 0404427
123:123
JrId: 3832
long title: Giornale veneto di scienze mediche
short title: G Veneto Sci Med
ISSN: 0367-5475
ISSN (Online): 
IsoAbbr: G Veneto Sci Med
NlmId: 0177054
123:123
JrId: 3833
long title: Georgia nursing
short title: Ga Nurse
ISSN: 0016-8335
ISSN (Online): 
IsoAbbr: Ga Nurse
NlmId: 0047220
123:123
JrId: 3834
long title: Gaceta medica de Caracas
short title: Gac Med Caracas
ISSN: 0367-4762
ISSN (Online): 
IsoAbbr: Gac Med Caracas
NlmId: 0374627
123:123
JrId: 3835
long title: Gaceta medica de Mexico
short title: Gac Med Mex
ISSN: 0016-3813
ISSN (Online): 
IsoAbbr: Gac Med Mex
NlmId: 0010333
123:123
JrId: 3836
long title: Gann = Gan
short title: Gann
ISSN: 0016-450X
ISSN (Online): 
IsoAbbr: Gann
NlmId: 8214471
123:123
JrId: 3837
long title: Gastroenterologische Fortbildungskurse fur die Praxis
short title: Gastroenterol Fortbildungskurse Prax
ISSN: 0302-9255
ISSN (Online): 
IsoAbbr: Gastroenterol Fortbildungskurse Prax
NlmId: 0410443
123:123
JrId: 3838
long title: Gastroenterologia
short title: Gastroenterologia
ISSN: 0301-164X
ISSN (Online): 
IsoAbbr: Gastroenterologia
NlmId: 0151054
123:123
JrId: 3839
long title: Gastroenterologie clinique et biologique
short title: Gastroenterol Clin Biol
ISSN: 0399-8320
ISSN (Online): 
IsoAbbr: Gastroenterol. Clin. Biol.
NlmId: 7704825
123:123
JrId: 3840
long title: Gastrointestinal radiology
short title: Gastrointest Radiol
ISSN: 0364-2356
ISSN (Online): 
IsoAbbr: Gastrointest Radiol
NlmId: 7611134
123:123
JrId: 3841
long title: Gastroenterology
short title: Gastroenterology
ISSN: 0016-5085
ISSN (Online): 1528-0012
IsoAbbr: Gastroenterology
NlmId: 0374630
123:123
JrId: 3842
long title: Gastrointestinal endoscopy
short title: Gastrointest Endosc
ISSN: 0016-5107
ISSN (Online): 1097-6779
IsoAbbr: Gastrointest. Endosc.
NlmId: 0010505
123:123
JrId: 3843
long title: The Gazette of the Egyptian Paediatric Association
short title: Gaz Egypt Paediatr Assoc
ISSN: 1110-6638
ISSN (Online): 
IsoAbbr: Gaz Egypt Paediatr Assoc
NlmId: 7509401
123:123
JrId: 3844
long title: Frontiers of health services management
short title: Front Health Serv Manage
ISSN: 0748-8157
ISSN (Online): 
IsoAbbr: Front Health Serv Manage
NlmId: 8501389
123:123
JrId: 3845
long title: Gazette medicale de France
short title: Gaz Med Fr
ISSN: 0016-5557
ISSN (Online): 
IsoAbbr: Gaz Med Fr
NlmId: 0034270
123:123
JrId: 3846
long title: Gastroenterologia Japonica
short title: Gastroenterol Jpn
ISSN: 0435-1339
ISSN (Online): 
IsoAbbr: Gastroenterol. Jpn.
NlmId: 0152744
123:123
JrId: 3847
long title: Gazzetta internazionale di medicina e chirurgia
short title: Gazz Int Med Chir
ISSN: 0016-5662
ISSN (Online): 
IsoAbbr: Gazz Int Med Chir
NlmId: 0373000
123:123
JrId: 3849
long title: Gazzetta medica italiana
short title: Gazz Med Ital
ISSN: 0393-3660
ISSN (Online): 
IsoAbbr: Gazz Med Ital
NlmId: 0370730
123:123
JrId: 3850
long title: Gazzetta sanitaria
short title: Gazz Sanit
ISSN: 0016-5697
ISSN (Online): 
IsoAbbr: Gazz Sanit
NlmId: 0370731
123:123
JrId: 3851
long title: Geburtshilfe und Frauenheilkunde
short title: Geburtshilfe Frauenheilkd
ISSN: 0016-5751
ISSN (Online): 
IsoAbbr: Geburtshilfe Frauenheilkd
NlmId: 0370732
123:123
JrId: 3852
long title: Gematologiia i transfuziologiia
short title: Gematol Transfuziol
ISSN: 0234-5730
ISSN (Online): 
IsoAbbr: Gematol Transfuziol
NlmId: 8301796
123:123
JrId: 3853
long title: Gegenbaurs morphologisches Jahrbuch
short title: Gegenbaurs Morphol Jahrb
ISSN: 0016-5840
ISSN (Online): 
IsoAbbr: Gegenbaurs Morphol Jahrb
NlmId: 0370733
123:123
JrId: 3854
long title: The Gem State RN news letter
short title: Gem State RN News Lett
ISSN: 0072-0569
ISSN (Online): 
IsoAbbr: Gem State RN News Lett
NlmId: 7902818
123:123
JrId: 3855
long title: General dentistry
short title: Gen Dent
ISSN: 0363-6771
ISSN (Online): 
IsoAbbr: Gen Dent
NlmId: 7610466
123:123
JrId: 3856
long title: G.E.N
short title: G E N
ISSN: 0016-3503
ISSN (Online): 
IsoAbbr: G E N
NlmId: 0374633
123:123
JrId: 3857
long title: General and comparative endocrinology
short title: Gen Comp Endocrinol
ISSN: 0016-6480
ISSN (Online): 1095-6840
IsoAbbr: Gen. Comp. Endocrinol.
NlmId: 0370735
123:123
JrId: 3858
long title: Flash-Informations
short title: Flash Inf
ISSN: 0771-8187
ISSN (Online): 
IsoAbbr: Flash Inf
NlmId: 9880024
123:123
JrId: 3859
long title: General pharmacology
short title: Gen Pharmacol
ISSN: 0306-3623
ISSN (Online): 
IsoAbbr: Gen. Pharmacol.
NlmId: 7602417
123:123
JrId: 3860
long title: Geneeskundige bladen uit kliniek en laboratorium voor de praktijk
short title: Geneeskd Bl
ISSN: 0016-6456
ISSN (Online): 
IsoAbbr: Geneeskd Bl
NlmId: 0370734
123:123
JrId: 3861
long title: General physiology and biophysics
short title: Gen Physiol Biophys
ISSN: 0231-5882
ISSN (Online): 
IsoAbbr: Gen. Physiol. Biophys.
NlmId: 8400604
123:123
JrId: 3862
long title: FEMS microbiology letters
short title: FEMS Microbiol Lett
ISSN: 0378-1097
ISSN (Online): 1574-6968
IsoAbbr: FEMS Microbiol. Lett.
NlmId: 7705721
123:123
JrId: 3863
long title: Geneeskundige gids
short title: Geneeskd Gids
ISSN: 0016-6464
ISSN (Online): 
IsoAbbr: Geneeskd Gids
NlmId: 0225640
123:123
JrId: 3864
long title: Genetic epidemiology
short title: Genet Epidemiol
ISSN: 0741-0395
ISSN (Online): 1098-2272
IsoAbbr: Genet. Epidemiol.
NlmId: 8411723
123:123
JrId: 3865
long title: Genetic psychology monographs
short title: Genet Psychol Monogr
ISSN: 0016-6677
ISSN (Online): 
IsoAbbr: Genet Psychol Monogr
NlmId: 0370737
123:123
JrId: 3866
long title: Genetic, social, and general psychology monographs
short title: Genet Soc Gen Psychol Monogr
ISSN: 8756-7547
ISSN (Online): 
IsoAbbr: Genet Soc Gen Psychol Monogr
NlmId: 8508368
123:123
JrId: 3867
long title: Genetical research
short title: Genet Res
ISSN: 
ISSN (Online): 
IsoAbbr: Genet. Res.
NlmId: 0370741
123:123
JrId: 3868
long title: Genes & development
short title: Genes Dev
ISSN: 0890-9369
ISSN (Online): 1549-5477
IsoAbbr: Genes Dev.
NlmId: 8711660
123:123
JrId: 3869
long title: Genetica
short title: Genetica
ISSN: 0016-6707
ISSN (Online): 1573-6857
IsoAbbr: Genetica
NlmId: 0370740
123:123
JrId: 3870
long title: Geographia medica
short title: Geogr Med
ISSN: 0300-807X
ISSN (Online): 
IsoAbbr: Geogr Med
NlmId: 0356650
123:123
JrId: 3871
long title: Genetics
short title: Genetics
ISSN: 0016-6731
ISSN (Online): 1943-2631
IsoAbbr: Genetics
NlmId: 0374636
123:123
JrId: 3872
long title: General hospital psychiatry
short title: Gen Hosp Psychiatry
ISSN: 0163-8343
ISSN (Online): 1873-7714
IsoAbbr: Gen Hosp Psychiatry
NlmId: 7905527
123:123
JrId: 3873
long title: Genetika
short title: Genetika
ISSN: 0016-6758
ISSN (Online): 
IsoAbbr: Genetika
NlmId: 0047354
123:123
JrId: 3874
long title: Genome / National Research Council Canada = Genome / Conseil national de recherches Canada
short title: Genome
ISSN: 0831-2796
ISSN (Online): 1480-3321
IsoAbbr: Genome
NlmId: 8704544
123:123
JrId: 3875
long title: Georgetown dental journal
short title: Georgetown Dent J
ISSN: 0016-8084
ISSN (Online): 
IsoAbbr: Georgetown Dent J
NlmId: 17120070R
123:123
JrId: 3876
long title: Mirror / Georgetown University School of Dentistry
short title: Georgetown Univ Sch Dent Mirror
ISSN: 0730-0808
ISSN (Online): 
IsoAbbr: Georgetown Univ Sch Dent Mirror
NlmId: 9879908
123:123
JrId: 3877
long title: German medicine
short title: Ger Med
ISSN: 0046-5844
ISSN (Online): 
IsoAbbr: Ger Med
NlmId: 1274101
123:123
JrId: 3878
long title: German medical monthly
short title: Ger Med Mon
ISSN: 0016-8785
ISSN (Online): 
IsoAbbr: Ger Med Mon
NlmId: 1274100
123:123
JrId: 3879
long title: Allergy proceedings : the official journal of regional and state allergy societies
short title: Allergy Proc
ISSN: 1046-9354
ISSN (Online): 
IsoAbbr: Allergy Proc
NlmId: 8902396
123:123
JrId: 3880
long title: Geriatric nursing
short title: Geriatr Nurs (Minneap)
ISSN: 0435-5733
ISSN (Online): 
IsoAbbr: Geriatr Nurs (Minneap)
NlmId: 0046433
123:123
JrId: 3881
long title: Geriatric nursing and home care
short title: Geriatr Nurs Home Care
ISSN: 0269-9079
ISSN (Online): 
IsoAbbr: Geriatr Nurs Home Care
NlmId: 8701774
123:123
JrId: 3882
long title: Geriatrics
short title: Geriatrics
ISSN: 0016-867X
ISSN (Online): 1936-5764
IsoAbbr: Geriatrics
NlmId: 2985102R
123:123
JrId: 3883
long title: Geron
short title: Geron
ISSN: 0072-4157
ISSN (Online): 
IsoAbbr: Geron
NlmId: 0374637
123:123
JrId: 3884
long title: FDA consumer
short title: FDA Consum
ISSN: 0362-1332
ISSN (Online): 
IsoAbbr: FDA Consum
NlmId: 0344327
123:123
JrId: 3885
long title: Gerontologia clinica
short title: Gerontol Clin (Basel)
ISSN: 0016-8998
ISSN (Online): 
IsoAbbr: Gerontol Clin (Basel)
NlmId: 7601653
123:123
JrId: 3886
long title: Gene
short title: Gene
ISSN: 0378-1119
ISSN (Online): 1879-0038
IsoAbbr: Gene
NlmId: 7706761
123:123
JrId: 3887
long title: Gerontologia
short title: Gerontologia
ISSN: 0016-898X
ISSN (Online): 
IsoAbbr: Gerontologia
NlmId: 7601654
123:123
JrId: 3888
long title: The Gerontologist
short title: Gerontologist
ISSN: 0016-9013
ISSN (Online): 1758-5341
IsoAbbr: Gerontologist
NlmId: 0375327
123:123
JrId: 3889
long title: Gerontology
short title: Gerontology
ISSN: 0304-324X
ISSN (Online): 1423-0003
IsoAbbr: Gerontology
NlmId: 7601655
123:123
JrId: 3890
long title: Gerontology & geriatrics education
short title: Gerontol Geriatr Educ
ISSN: 0270-1960
ISSN (Online): 1545-3847
IsoAbbr: Gerontol Geriatr Educ
NlmId: 8101294
123:123
JrId: 3891
long title: Gesnerus
short title: Gesnerus
ISSN: 0016-9161
ISSN (Online): 
IsoAbbr: Gesnerus
NlmId: 1257130
123:123
JrId: 3892
long title: Gesundheits-Ingenieur
short title: Gesund Ing
ISSN: 0016-9277
ISSN (Online): 
IsoAbbr: Gesund Ing
NlmId: 0370743
123:123
JrId: 3893
long title: Frontiers of radiation therapy and oncology
short title: Front Radiat Ther Oncol
ISSN: 0071-9676
ISSN (Online): 1662-3789
IsoAbbr: Front Radiat Ther Oncol
NlmId: 0125544
123:123
JrId: 3894
long title: The Ghanaian nurse
short title: Ghana Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Ghana Nurse
NlmId: 0235326
123:123
JrId: 3895
long title: Graefe's archive for clinical and experimental ophthalmology = Albrecht von Graefes Archiv fur klinische und experimentelle Ophthalmologie
short title: Graefes Arch Clin Exp Ophthalmol
ISSN: 0721-832X
ISSN (Online): 1435-702X
IsoAbbr: Graefes Arch. Clin. Exp. Ophthalmol.
NlmId: 8205248
123:123
JrId: 3896
long title: Facial plastic surgery : FPS
short title: Facial Plast Surg
ISSN: 0736-6825
ISSN (Online): 1098-8793
IsoAbbr: Facial Plast Surg
NlmId: 8405303
123:123
JrId: 3897
long title: Gigiena i sanitariia
short title: Gig Sanit
ISSN: 0016-9900
ISSN (Online): 
IsoAbbr: Gig Sanit
NlmId: 0412700
123:123
JrId: 3898
long title: Gigiena truda i professional'nye zabolevaniia
short title: Gig Tr Prof Zabol
ISSN: 0016-9919
ISSN (Online): 
IsoAbbr: Gig Tr Prof Zabol
NlmId: 2985104R
123:123
JrId: 3899
long title: Ginecologia y obstetricia de Mexico
short title: Ginecol Obstet Mex
ISSN: 0300-9041
ISSN (Online): 
IsoAbbr: Ginecol Obstet Mex
NlmId: 0376552
123:123
JrId: 3900
long title: Ginekologia polska
short title: Ginekol Pol
ISSN: 0017-0011
ISSN (Online): 
IsoAbbr: Ginekol. Pol.
NlmId: 0374641
123:123
JrId: 3901
long title: Giornale di anestesia stomatologica = Journal of dental anaesthesia / Associazione italiana per il progresso dell'anestesia in odontostomatologia
short title: G Anest Stomatol
ISSN: 0391-5670
ISSN (Online): 
IsoAbbr: G Anest Stomatol
NlmId: 8604142
123:123
JrId: 3902
long title: Free radical biology & medicine
short title: Free Radic Biol Med
ISSN: 0891-5849
ISSN (Online): 1873-4596
IsoAbbr: Free Radic. Biol. Med.
NlmId: 8709159
123:123
JrId: 3903
long title: The Journal of tropical pediatrics and African child health
short title: J Trop Pediatr Afr Child Health
ISSN: 0368-4512
ISSN (Online): 
IsoAbbr: J Trop Pediatr Afr Child Health
NlmId: 0166276
123:123
JrId: 3904
long title: Free radical research communications
short title: Free Radic Res Commun
ISSN: 8755-0199
ISSN (Online): 
IsoAbbr: Free Radic. Res. Commun.
NlmId: 8709453
123:123
JrId: 3905
long title: Glas. Srpska akademija nauka i umetnosti. Odeljenje medicinskih nauka
short title: Glas Srp Akad Nauka Med
ISSN: 0371-4039
ISSN (Online): 
IsoAbbr: Glas Srp Akad Nauka Med
NlmId: 0027437
123:123
JrId: 3906
long title: Glasgow dental journal
short title: Glasg Dent J
ISSN: 0046-600X
ISSN (Online): 
IsoAbbr: Glasg Dent J
NlmId: 0434574
123:123
JrId: 3907
long title: GMDA bulletin
short title: GMDA Bull
ISSN: 0884-6898
ISSN (Online): 
IsoAbbr: GMDA Bull
NlmId: 9879573
123:123
JrId: 3908
long title: Godisen zbornik na Medicinskiot fakultet vo Skopje
short title: God Zb Med Fak Skopje
ISSN: 0065-1214
ISSN (Online): 
IsoAbbr: God Zb Med Fak Skopje
NlmId: 0414607
123:123
JrId: 3909
long title: Arsbok. Goteborgs tandlakare-sallskap
short title: Arsb Goteb Tandlak Sallsk
ISSN: 0072-4831
ISSN (Online): 
IsoAbbr: Arsb Goteb Tandlak Sallsk
NlmId: 17140250R
123:123
JrId: 3910
long title: GP
short title: GP
ISSN: 0016-3600
ISSN (Online): 
IsoAbbr: GP
NlmId: 0230511
123:123
JrId: 3911
long title: Proceedings of the Health Policy Forum. Health Policy Forum
short title: Proc Health Policy Forum
ISSN: 0195-976X
ISSN (Online): 
IsoAbbr: Proc Health Policy Forum
NlmId: 7909110
123:123
JrId: 3912
long title: The Greater Milwaukee dental bulletin
short title: Greater Milw Dent Bull
ISSN: 0017-3754
ISSN (Online): 
IsoAbbr: Greater Milw Dent Bull
NlmId: 17210340R
123:123
JrId: 3913
long title: The Greater St. Louis Dental Society bulletin
short title: Greater St Louis Dent Soc Bull
ISSN: 0072-7369
ISSN (Online): 
IsoAbbr: Greater St Louis Dent Soc Bull
NlmId: 7513598
123:123
JrId: 3914
long title: Report (Group for the Advancement of Psychiatry)
short title: Rep Group Adv Psychiatry
ISSN: 0072-775X
ISSN (Online): 
IsoAbbr: Rep Group Adv Psychiatry
NlmId: 7507434
123:123
JrId: 3915
long title: The Group health journal
short title: Group Health J
ISSN: 0196-6332
ISSN (Online): 
IsoAbbr: Group Health J
NlmId: 8009788
123:123
JrId: 3916
long title: Group practice
short title: Group Pract
ISSN: 0017-4726
ISSN (Online): 
IsoAbbr: Group Pract
NlmId: 0432550
123:123
JrId: 3917
long title: Growth
short title: Growth
ISSN: 0017-4793
ISSN (Online): 
IsoAbbr: Growth
NlmId: 0205044
123:123
JrId: 3918
long title: Grudnaia khirurgiia (Moscow, Russia)
short title: Grudn Khir
ISSN: 0017-4866
ISSN (Online): 
IsoAbbr: Grudn Khir
NlmId: 8708014
123:123
JrId: 3919
long title: Functional neurology
short title: Funct Neurol
ISSN: 0393-5264
ISSN (Online): 
IsoAbbr: Funct. Neurol.
NlmId: 8707746
123:123
JrId: 3920
long title: The Functional orthodontist
short title: Funct Orthod
ISSN: 8756-3150
ISSN (Online): 
IsoAbbr: Funct Orthod
NlmId: 8502864
123:123
JrId: 3921
long title: Gruzlica i choroby pluc_ tuberculosis et pneumonologia
short title: Gruzlica
ISSN: 0017-4955
ISSN (Online): 
IsoAbbr: Gruzlica
NlmId: 0167652
123:123
JrId: 3922
long title: The Gunma journal of medical sciences
short title: Gunma J Med Sci
ISSN: 0017-565X
ISSN (Online): 
IsoAbbr: Gunma J Med Sci
NlmId: 0234221
123:123
JrId: 3923
long title: Gut
short title: Gut
ISSN: 0017-5749
ISSN (Online): 1468-3288
IsoAbbr: Gut
NlmId: 2985108R
123:123
JrId: 3924
long title: Geriatric nursing (New York, N.Y.)
short title: Geriatr Nurs
ISSN: 0197-4572
ISSN (Online): 1528-3984
IsoAbbr: Geriatr Nurs
NlmId: 8309633
123:123
JrId: 3925
long title: Guy's Hospital reports
short title: Guys Hosp Rep
ISSN: 0017-5889
ISSN (Online): 
IsoAbbr: Guys Hosp Rep
NlmId: 7612021
123:123
JrId: 3926
long title: Gynaecologia. International monthly review of obstetrics and gynecology. Revue internationale mensuelle d'obstetrique et de gynecologie. Monatsschrift fur Geburtshilfe und Gynakologie
short title: Gynaecologia
ISSN: 0367-5513
ISSN (Online): 
IsoAbbr: Gynaecologia
NlmId: 0245617
123:123
JrId: 3927
long title: Gynakologische Rundschau
short title: Gynakol Rundsch
ISSN: 0017-6001
ISSN (Online): 
IsoAbbr: Gynakol Rundsch
NlmId: 0011363
123:123
JrId: 3928
long title: Der Gynakologe
short title: Gynakologe
ISSN: 0017-5994
ISSN (Online): 
IsoAbbr: Gynakologe
NlmId: 0410275
123:123
JrId: 3929
long title: Gynecologic investigation
short title: Gynecol Invest
ISSN: 0017-5986
ISSN (Online): 
IsoAbbr: Gynecol Invest
NlmId: 0245073
123:123
JrId: 3930
long title: Health values
short title: Health Values
ISSN: 0147-0353
ISSN (Online): 
IsoAbbr: Health Values
NlmId: 7801228
123:123
JrId: 3931
long title: Gynecologie et obstetrique
short title: Gynecol Obstet (Paris)
ISSN: 0017-601X
ISSN (Online): 
IsoAbbr: Gynecol Obstet (Paris)
NlmId: 17220330R
123:123
JrId: 3932
long title: Gynecologic oncology
short title: Gynecol Oncol
ISSN: 0090-8258
ISSN (Online): 1095-6859
IsoAbbr: Gynecol. Oncol.
NlmId: 0365304
123:123
JrId: 3933
long title: Gerontologie
short title: Gerontologie
ISSN: 0168-8774
ISSN (Online): 
IsoAbbr: Gerontologie
NlmId: 8005608
123:123
JrId: 3934
long title: Godisnjak Vojnomedicinske akademije = Annual of the Military Medical Academy
short title: God Vojnomed Akad
ISSN: 0352-664X
ISSN (Online): 
IsoAbbr: God Vojnomed Akad
NlmId: 8606929
123:123
JrId: 3935
long title: Gynecologie pratique
short title: Gynecol Prat
ISSN: 0017-6028
ISSN (Online): 
IsoAbbr: Gynecol Prat
NlmId: 0376763
123:123
JrId: 3936
long title: Hamatologie und Bluttransfusion
short title: Hamatol Bluttransfus
ISSN: 0440-0607
ISSN (Online): 
IsoAbbr: Hamatol. Bluttransfus.
NlmId: 7804332
123:123
JrId: 3937
long title: Government relations note
short title: Gov Relat Note
ISSN: 
ISSN (Online): 
IsoAbbr: Gov Relat Note
NlmId: 7808490
123:123
JrId: 3938
long title: Haematologica Latina
short title: Haematol Lat
ISSN: 0017-6575
ISSN (Online): 
IsoAbbr: Haematol Lat
NlmId: 0373001
123:123
JrId: 3939
long title: Haematologia
short title: Haematologia (Budap)
ISSN: 0017-6559
ISSN (Online): 
IsoAbbr: Haematologia (Budap)
NlmId: 0130266
123:123
JrId: 3940
long title: Handchirurgie, Mikrochirurgie, plastische Chirurgie : Organ der Deutschsprachigen Arbeitsgemeinschaft fur Handchirurgie : Organ der Deutschsprachigen Arbeitsgemeinschaft fur Mikrochirurgie der Peripheren Nerven und Gefasse : Organ der V...
short title: Handchir Mikrochir Plast Chir
ISSN: 0722-1819
ISSN (Online): 1439-3980
IsoAbbr: Handchir Mikrochir Plast Chir
NlmId: 8302815
123:123
JrId: 3941
long title: Gynecologic and obstetric investigation
short title: Gynecol Obstet Invest
ISSN: 0378-7346
ISSN (Online): 1423-002X
IsoAbbr: Gynecol. Obstet. Invest.
NlmId: 7900587
123:123
JrId: 3942
long title: Haematologica
short title: Haematologica
ISSN: 0390-6078
ISSN (Online): 1592-8721
IsoAbbr: Haematologica
NlmId: 0417435
123:123
JrId: 3943
long title: Health technology
short title: Health Technol
ISSN: 0891-1924
ISSN (Online): 
IsoAbbr: Health Technol
NlmId: 8705905
123:123
JrId: 3944
long title: International digest of health legislation
short title: Int Dig Health Legis
ISSN: 0020-6563
ISSN (Online): 
IsoAbbr: Int Dig Health Legis
NlmId: 2985068R
123:123
JrId: 3945
long title: Haemostasis
short title: Haemostasis
ISSN: 0301-0147
ISSN (Online): 
IsoAbbr: Haemostasis
NlmId: 0371574
123:123
JrId: 3946
long title: Tohoku Shika Daigaku Gakkai shi
short title: Tohoku Shika Daigaku Gakkai Shi
ISSN: 0385-0161
ISSN (Online): 
IsoAbbr: Tohoku Shika Daigaku Gakkai Shi
NlmId: 8709317
123:123
JrId: 3947
long title: The Hand
short title: Hand
ISSN: 0072-968X
ISSN (Online): 
IsoAbbr: Hand
NlmId: 0231601
123:123
JrId: 3948
long title: Social work research & abstracts
short title: Soc Work Res Abstr
ISSN: 0148-0847
ISSN (Online): 
IsoAbbr: Soc Work Res Abstr
NlmId: 7802723
123:123
JrId: 3949
long title: Handchirurgie
short title: Handchirurgie
ISSN: 0046-6794
ISSN (Online): 
IsoAbbr: Handchirurgie
NlmId: 1252612
123:123
JrId: 3951
long title: NEHW health watch
short title: NEHW Health Watch
ISSN: 8756-0356
ISSN (Online): 
IsoAbbr: NEHW Health Watch
NlmId: 8812669
123:123
JrId: 3952
long title: Harbor dental log
short title: Harb Dent Log
ISSN: 
ISSN (Online): 
IsoAbbr: Harb Dent Log
NlmId: 0316647
123:123
JrId: 3953
long title: Health & social work
short title: Health Soc Work
ISSN: 0360-7283
ISSN (Online): 
IsoAbbr: Health Soc Work
NlmId: 7611528
123:123
JrId: 3954
long title: Harvard law review
short title: Harv Law Rev
ISSN: 0017-811X
ISSN (Online): 
IsoAbbr: Harv Law Rev
NlmId: 7703681
123:123
JrId: 3955
long title: Federation bulletin / Federation of State Medical Boards of the United States
short title: Fed Bull
ISSN: 0014-9306
ISSN (Online): 
IsoAbbr: Fed Bull
NlmId: 0375044
123:123
JrId: 3956
long title: Harefuah
short title: Harefuah
ISSN: 0017-7768
ISSN (Online): 
IsoAbbr: Harefuah
NlmId: 0034351
123:123
JrId: 3957
long title: HBI report
short title: HBI Rep
ISSN: 
ISSN (Online): 
IsoAbbr: HBI Rep
NlmId: 9892143
123:123
JrId: 3958
long title: Harvard dental alumni bulletin
short title: Harv Dent Alumni Bull
ISSN: 0046-6891
ISSN (Online): 
IsoAbbr: Harv Dent Alumni Bull
NlmId: 17240080R
123:123
JrId: 3959
long title: Harvey lectures
short title: Harvey Lect
ISSN: 0073-0874
ISSN (Online): 
IsoAbbr: Harvey Lect.
NlmId: 0404252
123:123
JrId: 3960
long title: The Hastings Center report
short title: Hastings Cent Rep
ISSN: 0093-0334
ISSN (Online): 
IsoAbbr: Hastings Cent Rep
NlmId: 0410447
123:123
JrId: 3961
long title: Studies - Hastings Center
short title: Stud Hastings Cent
ISSN: 0093-3252
ISSN (Online): 
IsoAbbr: Stud Hastings Cent
NlmId: 0425113
123:123
JrId: 3962
long title: Health care management review
short title: Health Care Manage Rev
ISSN: 0361-6274
ISSN (Online): 1550-5030
IsoAbbr: Health Care Manage Rev
NlmId: 7611530
123:123
JrId: 3963
long title: Health care week
short title: Health Care Week
ISSN: 0162-2307
ISSN (Online): 
IsoAbbr: Health Care Week
NlmId: 7801750
123:123
JrId: 3964
long title: Der Hautarzt_ Zeitschrift fur Dermatologie, Venerologie, und verwandte Gebiete
short title: Hautarzt
ISSN: 0017-8470
ISSN (Online): 1432-1173
IsoAbbr: Hautarzt
NlmId: 0372755
123:123
JrId: 3965
long title: Hawaii medical journal
short title: Hawaii Med J
ISSN: 0017-8594
ISSN (Online): 
IsoAbbr: Hawaii Med J
NlmId: 2984209R
123:123
JrId: 3966
long title: Headache
short title: Headache
ISSN: 0017-8748
ISSN (Online): 1526-4610
IsoAbbr: Headache
NlmId: 2985091R
123:123
JrId: 3967
long title: Head & neck
short title: Head Neck
ISSN: 1043-3074
ISSN (Online): 1097-0347
IsoAbbr: Head Neck
NlmId: 8902541
123:123
JrId: 3968
long title: Health affairs
short title: Health Aff
ISSN: 0092-8577
ISSN (Online): 
IsoAbbr: Health Aff
NlmId: 0351302
123:123
JrId: 3969
long title: Health bulletin
short title: Health Bull (Edinb)
ISSN: 0374-8014
ISSN (Online): 
IsoAbbr: Health Bull (Edinb)
NlmId: 0012330
123:123
JrId: 3970
long title: Health education journal
short title: Health Educ J
ISSN: 0017-8969
ISSN (Online): 
IsoAbbr: Health Educ J
NlmId: 0374646
123:123
JrId: 3971
long title: Health education reports
short title: Health Educ Rep
ISSN: 0193-5232
ISSN (Online): 
IsoAbbr: Health Educ Rep
NlmId: 7904999
123:123
JrId: 3972
long title: Healthcare protection management
short title: Healthc Prot Manage
ISSN: 
ISSN (Online): 
IsoAbbr: Healthc Prot Manage
NlmId: 9878882
123:123
JrId: 3973
long title: Health care in Canada
short title: Health Care Can
ISSN: 0706-0726
ISSN (Online): 
IsoAbbr: Health Care Can
NlmId: 7900777
123:123
JrId: 3974
long title: Health devices
short title: Health Devices
ISSN: 0046-7022
ISSN (Online): 
IsoAbbr: Health Devices
NlmId: 1262063
123:123
JrId: 3975
long title: Health education
short title: Health Educ
ISSN: 0097-0050
ISSN (Online): 
IsoAbbr: Health Educ
NlmId: 7512764
123:123
JrId: 3976
long title: Health education monographs
short title: Health Educ Monogr
ISSN: 0073-1455
ISSN (Online): 
IsoAbbr: Health Educ Monogr
NlmId: 0431135
123:123
JrId: 3977
long title: Health care financing trends
short title: Health Care Financ Trends
ISSN: 0882-8946
ISSN (Online): 
IsoAbbr: Health Care Financ Trends
NlmId: 8005827
123:123
JrId: 3978
long title: Health PAC bulletin
short title: Health PAC Bull
ISSN: 0017-9051
ISSN (Online): 
IsoAbbr: Health PAC Bull
NlmId: 1255014
123:123
JrId: 3979
long title: HealthTexas / Texas Hospital Association
short title: Healthtexas
ISSN: 1048-4167
ISSN (Online): 
IsoAbbr: Healthtexas
NlmId: 8903882
123:123
JrId: 3980
long title: Health laboratory science
short title: Health Lab Sci
ISSN: 0017-9035
ISSN (Online): 
IsoAbbr: Health Lab Sci
NlmId: 0374650
123:123
JrId: 3981
long title: Health manpower literature
short title: Health Manpow Lit
ISSN: 0160-0222
ISSN (Online): 
IsoAbbr: Health Manpow Lit
NlmId: 9877997
123:123
JrId: 3982
long title: The Health of the people
short title: Health People
ISSN: 0301-0384
ISSN (Online): 
IsoAbbr: Health People
NlmId: 0366537
123:123
JrId: 3983
long title: Health and population_ perspectives and issues
short title: Health Popul Perspect Issues
ISSN: 0253-6803
ISSN (Online): 
IsoAbbr: Health Popul Perspect Issues
NlmId: 7909318
123:123
JrId: 3984
long title: Health physics
short title: Health Phys
ISSN: 0017-9078
ISSN (Online): 1538-5159
IsoAbbr: Health Phys
NlmId: 2985093R
123:123
JrId: 3985
long title: Health policy and education
short title: Health Policy Educ
ISSN: 0165-2281
ISSN (Online): 
IsoAbbr: Health Policy Educ
NlmId: 7909999
123:123
JrId: 3986
long title: Health services reports
short title: Health Serv Rep
ISSN: 0090-2918
ISSN (Online): 
IsoAbbr: Health Serv Rep
NlmId: 0430452
123:123
JrId: 3987
long title: Health Law Project library bulletin
short title: Health Law Proj Libr Bull
ISSN: 0163-3996
ISSN (Online): 
IsoAbbr: Health Law Proj Libr Bull
NlmId: 8002731
123:123
JrId: 3988
long title: Health services research
short title: Health Serv Res
ISSN: 0017-9124
ISSN (Online): 1475-6773
IsoAbbr: Health Serv Res
NlmId: 0053006
123:123
JrId: 3989
long title: Grantsmanship Center News
short title: Grantsmanship Cent News
ISSN: 0364-3115
ISSN (Online): 
IsoAbbr: Grantsmanship Cent News
NlmId: 9877044
123:123
JrId: 3990
long title: Health education quarterly
short title: Health Educ Q
ISSN: 0195-8402
ISSN (Online): 
IsoAbbr: Health Educ Q
NlmId: 8108606
123:123
JrId: 3991
long title: Health visitor
short title: Health Visit
ISSN: 0017-9140
ISSN (Online): 
IsoAbbr: Health Visit
NlmId: 17320470R
123:123
JrId: 3992
long title: Head & neck surgery
short title: Head Neck Surg
ISSN: 0148-6403
ISSN (Online): 
IsoAbbr: Head Neck Surg
NlmId: 7909027
123:123
JrId: 3993
long title: Heart & lung : the journal of critical care
short title: Heart Lung
ISSN: 0147-9563
ISSN (Online): 1527-3288
IsoAbbr: Heart Lung
NlmId: 0330057
123:123
JrId: 3994
long title: Health care planning & marketing : HCP&M
short title: Health Care Plann Mark
ISSN: 0271-1222
ISSN (Online): 
IsoAbbr: Health Care Plann Mark
NlmId: 8200863
123:123
JrId: 3995
long title: Health policy quarterly
short title: Health Policy Q
ISSN: 0163-5107
ISSN (Online): 
IsoAbbr: Health Policy Q
NlmId: 8109813
123:123
JrId: 3996
long title: Hefte zur Unfallheilkunde
short title: Hefte Unfallheilkd
ISSN: 0085-1469
ISSN (Online): 
IsoAbbr: Hefte Unfallheilkd
NlmId: 7504994
123:123
JrId: 3997
long title: Home healthcare nurse
short title: Home Healthc Nurse
ISSN: 0884-741X
ISSN (Online): 1539-0713
IsoAbbr: Home Healthc Nurse
NlmId: 8403379
123:123
JrId: 3998
long title: Hospital purchasing news : HPN
short title: HPN Hosp Purch News
ISSN: 0279-4799
ISSN (Online): 
IsoAbbr: HPN Hosp Purch News
NlmId: 9426503
123:123
JrId: 3999
long title: Industrial engineering (American Institute of Industrial Engineers)
short title: Ind Eng
ISSN: 0019-8234
ISSN (Online): 
IsoAbbr: Ind Eng
NlmId: 9877779
123:123
JrId: 4000
long title: International journal of radiation applications and instrumentation. Part A, Applied radiation and isotopes
short title: Int J Rad Appl Instrum A
ISSN: 0883-2889
ISSN (Online): 
IsoAbbr: Int J Rad Appl Instrum A
NlmId: 8611097
123:123
JrId: 4001
long title: International journal of radiation applications and instrumentation. Part B, Nuclear medicine and biology
short title: Int J Rad Appl Instrum B
ISSN: 0883-2897
ISSN (Online): 
IsoAbbr: Int J Rad Appl Instrum B
NlmId: 8611098
123:123
JrId: 4002
long title: Issues in health care (Philadelphia, Pa.)
short title: Issues Health Care
ISSN: 0885-0054
ISSN (Online): 
IsoAbbr: Issues Health Care
NlmId: 9879293
123:123
JrId: 4003
long title: Hellenis adelphe
short title: Hell Adelphe
ISSN: 0301-5157
ISSN (Online): 
IsoAbbr: Hell Adelphe
NlmId: 0377562
123:123
JrId: 4004
long title: Industrial & labor relations review
short title: Ind Labor Relat Rev
ISSN: 0019-7939
ISSN (Online): 
IsoAbbr: Ind Labor Relat Rev
NlmId: 9875079
123:123
JrId: 4005
long title: Health (Family Media, Inc.)
short title: Health (N Y)
ISSN: 0279-3547
ISSN (Online): 
IsoAbbr: Health (N Y)
NlmId: 8302449
123:123
JrId: 4006
long title: The Health service journal
short title: Health Serv J
ISSN: 0952-2271
ISSN (Online): 
IsoAbbr: Health Serv J
NlmId: 8605800
123:123
JrId: 4007
long title: Hellenika stomatologika chronika. Hellenic stomatological annals
short title: Hell Stomatol Chron
ISSN: 1011-4181
ISSN (Online): 
IsoAbbr: Hell Stomatol Chron
NlmId: 0322305
123:123
JrId: 4008
long title: Helvetica chimica acta
short title: Helv Chim Acta
ISSN: 0018-019X
ISSN (Online): 
IsoAbbr: Helv. Chim. Acta
NlmId: 2985094R
123:123
JrId: 4009
long title: Helvetica chirurgica acta
short title: Helv Chir Acta
ISSN: 0018-0181
ISSN (Online): 
IsoAbbr: Helv Chir Acta
NlmId: 2985095R
123:123
JrId: 4010
long title: Helvetica chirurgica acta. Supplementum
short title: Helv Chir Acta Suppl
ISSN: 0377-9440
ISSN (Online): 
IsoAbbr: Helv Chir Acta Suppl
NlmId: 2985096R
123:123
JrId: 4011
long title: Helvetica medica acta
short title: Helv Med Acta
ISSN: 0018-0203
ISSN (Online): 
IsoAbbr: Helv Med Acta
NlmId: 0401174
123:123
JrId: 4012
long title: Helvetica medica acta. Supplementum
short title: Helv Med Acta Suppl
ISSN: 0367-5971
ISSN (Online): 
IsoAbbr: Helv Med Acta Suppl
NlmId: 7706034
123:123
JrId: 4013
long title: Helvetica odontologica acta
short title: Helv Odontol Acta
ISSN: 0018-0211
ISSN (Online): 
IsoAbbr: Helv Odontol Acta
NlmId: 7610480
123:123
JrId: 4014
long title: Health management forum
short title: Health Manage Forum
ISSN: 0712-5046
ISSN (Online): 
IsoAbbr: Health Manage Forum
NlmId: 8113011
123:123
JrId: 4015
long title: Hemoglobin
short title: Hemoglobin
ISSN: 0363-0269
ISSN (Online): 1532-432X
IsoAbbr: Hemoglobin
NlmId: 7705865
123:123
JrId: 4016
long title: Helvetica paediatrica acta
short title: Helv Paediatr Acta
ISSN: 0018-022X
ISSN (Online): 
IsoAbbr: Helv Paediatr Acta
NlmId: 0373005
123:123
JrId: 4017
long title: Helvetica physiologica et pharmacologica acta
short title: Helv Physiol Pharmacol Acta
ISSN: 0367-6242
ISSN (Online): 
IsoAbbr: Helv Physiol Pharmacol Acta
NlmId: 17330350R
123:123
JrId: 4018
long title: The Henry E. Sigerist supplements to the Bulletin of the history of medicine
short title: Henry E Sigerist Suppl Bull Hist Med
ISSN: 0194-1100
ISSN (Online): 
IsoAbbr: Henry E Sigerist Suppl Bull Hist Med
NlmId: 7905538
123:123
JrId: 4019
long title: Hemostase
short title: Hemostase
ISSN: 
ISSN (Online): 
IsoAbbr: Hemostase
NlmId: 0156010
123:123
JrId: 4020
long title: Henry Ford Hospital medical journal
short title: Henry Ford Hosp Med J
ISSN: 0018-0416
ISSN (Online): 
IsoAbbr: Henry Ford Hosp. Med. J.
NlmId: 0122304
123:123
JrId: 4021
long title: Helvetica paediatrica acta. Supplementum
short title: Helv Paediatr Acta Suppl
ISSN: 0073-1811
ISSN (Online): 
IsoAbbr: Helv Paediatr Acta Suppl
NlmId: 0373006
123:123
JrId: 4022
long title: Hereditas
short title: Hereditas
ISSN: 0018-0661
ISSN (Online): 1601-5223
IsoAbbr: Hereditas
NlmId: 0374654
123:123
JrId: 4023
long title: Heredity
short title: Heredity (Edinb)
ISSN: 0018-067X
ISSN (Online): 1365-2540
IsoAbbr: Heredity (Edinb)
NlmId: 0373007
123:123
JrId: 4024
long title: Higijena_ casopis za higijenu, mikrobiologiju, epidemiologiju i sanitarnu tehniku
short title: Hig Cas Hig Mikrobiol Epidemiol Sanit Teh
ISSN: 0367-584X
ISSN (Online): 
IsoAbbr: Hig Cas Hig Mikrobiol Epidemiol Sanit Teh
NlmId: 17340330R
123:123
JrId: 4025
long title: The Hip
short title: Hip
ISSN: 0095-7216
ISSN (Online): 
IsoAbbr: Hip
NlmId: 7511195
123:123
JrId: 4026
long title: Hindustan antibiotics bulletin
short title: Hindustan Antibiot Bull
ISSN: 0018-1935
ISSN (Online): 
IsoAbbr: Hindustan Antibiot Bull
NlmId: 2985097R
123:123
JrId: 4027
long title: Hippokrates
short title: Hippokrates
ISSN: 0018-2001
ISSN (Online): 
IsoAbbr: Hippokrates
NlmId: 0413670
123:123
JrId: 4028
long title: Hiroshima journal of medical sciences
short title: Hiroshima J Med Sci
ISSN: 0018-2052
ISSN (Online): 
IsoAbbr: Hiroshima J. Med. Sci.
NlmId: 0421060
123:123
JrId: 4029
long title: The Journal of the American Osteopathic Association
short title: J Am Osteopath Assoc
ISSN: 0098-6151
ISSN (Online): 1945-1997
IsoAbbr: J Am Osteopath Assoc
NlmId: 7503065
123:123
JrId: 4030
long title: Hospital risk management
short title: Hosp Risk Manage
ISSN: 0199-6312
ISSN (Online): 
IsoAbbr: Hosp Risk Manage
NlmId: 8100790
123:123
JrId: 4031
long title: Institutions
short title: Institutions
ISSN: 
ISSN (Online): 
IsoAbbr: Institutions
NlmId: 9878212
123:123
JrId: 4032
long title: The Hospital medical staff
short title: Hosp Med Staff
ISSN: 0090-0710
ISSN (Online): 
IsoAbbr: Hosp Med Staff
NlmId: 0350747
123:123
JrId: 4033
long title: Issues in comprehensive pediatric nursing
short title: Issues Compr Pediatr Nurs
ISSN: 0146-0862
ISSN (Online): 1521-043X
IsoAbbr: Issues Compr Pediatr Nurs
NlmId: 7702326
123:123
JrId: 4034
long title: Hispalis medica_ revista sevillana de medicina y cirugia
short title: Hisp Med
ISSN: 0018-2125
ISSN (Online): 
IsoAbbr: Hisp Med
NlmId: 0373011
123:123
JrId: 4035
long title: Hospital formulary
short title: Hosp Formul
ISSN: 0098-6909
ISSN (Online): 
IsoAbbr: Hosp Formul
NlmId: 7508609
123:123
JrId: 4036
long title: International journal of radiation oncology, biology, physics
short title: Int J Radiat Oncol Biol Phys
ISSN: 0360-3016
ISSN (Online): 1879-355X
IsoAbbr: Int. J. Radiat. Oncol. Biol. Phys.
NlmId: 7603616
123:123
JrId: 4037
long title: Hospital pharmacy
short title: Hosp Pharm
ISSN: 0018-5787
ISSN (Online): 
IsoAbbr: Hosp Pharm
NlmId: 0043175
123:123
JrId: 4038
long title: Institutions/volume feeding
short title: Inst Vol Feed
ISSN: 0094-6745
ISSN (Online): 
IsoAbbr: Inst Vol Feed
NlmId: 9877756
123:123
JrId: 4039
long title: The Histochemical journal
short title: Histochem J
ISSN: 0018-2214
ISSN (Online): 
IsoAbbr: Histochem. J.
NlmId: 0163161
123:123
JrId: 4040
long title: Histochemie. Histochemistry. Histochimie
short title: Histochemie
ISSN: 0018-2222
ISSN (Online): 
IsoAbbr: Histochemie
NlmId: 0411277
123:123
JrId: 4041
long title: Human nutrition. Applied nutrition
short title: Hum Nutr Appl Nutr
ISSN: 0263-8495
ISSN (Online): 
IsoAbbr: Hum Nutr Appl Nutr
NlmId: 8207515
123:123
JrId: 4042
long title: Human nutrition. Clinical nutrition
short title: Hum Nutr Clin Nutr
ISSN: 0263-8290
ISSN (Online): 
IsoAbbr: Hum Nutr Clin Nutr
NlmId: 8207516
123:123
JrId: 4043
long title: Histochemistry
short title: Histochemistry
ISSN: 0301-5564
ISSN (Online): 
IsoAbbr: Histochemistry
NlmId: 0411300
123:123
JrId: 4044
long title: Industrial health
short title: Ind Health
ISSN: 0019-8366
ISSN (Online): 1880-8026
IsoAbbr: Ind Health
NlmId: 2985065R
123:123
JrId: 4045
long title: Investigative & cell pathology
short title: Invest Cell Pathol
ISSN: 0146-7611
ISSN (Online): 
IsoAbbr: Invest Cell Pathol
NlmId: 7805425
123:123
JrId: 4046
long title: Hospital financial management
short title: Hosp Financ Manage
ISSN: 0018-5639
ISSN (Online): 
IsoAbbr: Hosp Financ Manage
NlmId: 0227500
123:123
JrId: 4047
long title: HNO
short title: HNO
ISSN: 0017-6192
ISSN (Online): 1433-0458
IsoAbbr: HNO
NlmId: 2985099R
123:123
JrId: 4048
long title: Hospital supervisor's bulletin
short title: Hosp Superv Bull
ISSN: 0018-585X
ISSN (Online): 
IsoAbbr: Hosp Superv Bull
NlmId: 0236624
123:123
JrId: 4049
long title: Hospital & health services administration
short title: Hosp Health Serv Adm
ISSN: 8750-3735
ISSN (Online): 
IsoAbbr: Hosp Health Serv Adm
NlmId: 7611540
123:123
JrId: 4050
long title: Hospital supervision
short title: Hosp Superv
ISSN: 0018-5841
ISSN (Online): 
IsoAbbr: Hosp Superv
NlmId: 9876115
123:123
JrId: 4051
long title: How to: Evaluate health programs
short title: How Eval Health Programs
ISSN: 0191-3727
ISSN (Online): 
IsoAbbr: How Eval Health Programs
NlmId: 7901130
123:123
JrId: 4052
long title: Human immunology
short title: Hum Immunol
ISSN: 0198-8859
ISSN (Online): 1879-1166
IsoAbbr: Hum. Immunol.
NlmId: 8010936
123:123
JrId: 4053
long title: Human neurobiology
short title: Hum Neurobiol
ISSN: 0721-9075
ISSN (Online): 
IsoAbbr: Hum Neurobiol
NlmId: 8211530
123:123
JrId: 4054
long title: Hospital gift shop management
short title: Hosp Gift Shop Manage
ISSN: 0738-7946
ISSN (Online): 
IsoAbbr: Hosp Gift Shop Manage
NlmId: 9880319
123:123
JrId: 4055
long title: Hoja tisiologica
short title: Hoja Tisiol
ISSN: 0018-3326
ISSN (Online): 
IsoAbbr: Hoja Tisiol
NlmId: 0011672
123:123
JrId: 4056
long title: Hepato-gastroenterology
short title: Hepatogastroenterology
ISSN: 0172-6390
ISSN (Online): 
IsoAbbr: Hepatogastroenterology
NlmId: 8007849
123:123
JrId: 4057
long title: Holistic Assertive Nurse
short title: Holistic Assertive Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Holistic Assertive Nurse
NlmId: 9879074
123:123
JrId: 4058
long title: [Hokkaido igaku zasshi] The Hokkaido journal of medical science
short title: Hokkaido Igaku Zasshi
ISSN: 0367-6102
ISSN (Online): 
IsoAbbr: Hokkaido Igaku Zasshi
NlmId: 17410290R
123:123
JrId: 4059
long title: Xianggang hu li za zhi. The Hong Kong nursing journal
short title: Xianggang Hu Li Za Zhi
ISSN: 0073-3253
ISSN (Online): 
IsoAbbr: Xianggang Hu Li Za Zhi
NlmId: 0061242
123:123
JrId: 4060
long title: Health planning & manpower report
short title: Health Plann Manpow Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Health Plann Manpow Rep
NlmId: 7806574
123:123
JrId: 4061
long title: The Health care supervisor
short title: Health Care Superv
ISSN: 0731-3381
ISSN (Online): 
IsoAbbr: Health Care Superv
NlmId: 8301065
123:123
JrId: 4062
long title: Health care strategic management
short title: Health Care Strateg Manage
ISSN: 0742-1478
ISSN (Online): 
IsoAbbr: Health Care Strateg Manage
NlmId: 8405900
123:123
JrId: 4063
long title: Health cost management
short title: Health Cost Manage
ISSN: 0740-2406
ISSN (Online): 
IsoAbbr: Health Cost Manage
NlmId: 8604149
123:123
JrId: 4064
long title: Health affairs (Project Hope)
short title: Health Aff (Millwood)
ISSN: 0278-2715
ISSN (Online): 1544-5208
IsoAbbr: Health Aff (Millwood)
NlmId: 8303128
123:123
JrId: 4065
long title: Health & medicine : journal of the Health and Medicine Policy Research Group
short title: Health Med
ISSN: 0741-2339
ISSN (Online): 
IsoAbbr: Health Med
NlmId: 8307267
123:123
JrId: 4066
long title: Health care marketer & target market
short title: Health Care Mark Target Market
ISSN: 0884-6596
ISSN (Online): 
IsoAbbr: Health Care Mark Target Market
NlmId: 8612805
123:123
JrId: 4067
long title: Health care marketer
short title: Health Care Mark
ISSN: 0896-1204
ISSN (Online): 
IsoAbbr: Health Care Mark
NlmId: 8707757
123:123
JrId: 4068
long title: Gamete research
short title: Gamete Res
ISSN: 0148-7280
ISSN (Online): 
IsoAbbr: Gamete Res
NlmId: 7806559
123:123
JrId: 4069
long title: Health services manager
short title: Health Serv Manager
ISSN: 0363-020X
ISSN (Online): 
IsoAbbr: Health Serv Manager
NlmId: 7607516
123:123
JrId: 4070
long title: Health and social service journal
short title: Health Soc Serv J
ISSN: 0300-8347
ISSN (Online): 
IsoAbbr: Health Soc Serv J
NlmId: 0361025
123:123
JrId: 4071
long title: Death studies
short title: Death Stud
ISSN: 0748-1187
ISSN (Online): 1091-7683
IsoAbbr: Death Stud
NlmId: 8506890
123:123
JrId: 4072
long title: Gene analysis techniques
short title: Gene Anal Tech
ISSN: 0735-0651
ISSN (Online): 
IsoAbbr: Gene Anal. Tech.
NlmId: 8408118
123:123
JrId: 4073
long title: Health care law newsletter / Weissburg and Aronson, Inc
short title: Health Care Law Newsl
ISSN: 0893-6099
ISSN (Online): 
IsoAbbr: Health Care Law Newsl
NlmId: 8701070
123:123
JrId: 4074
long title: Hematological oncology
short title: Hematol Oncol
ISSN: 0278-0232
ISSN (Online): 1099-1069
IsoAbbr: Hematol Oncol
NlmId: 8307268
123:123
JrId: 4075
long title: Hoppe-Seyler's Zeitschrift fur physiologische Chemie
short title: Hoppe Seylers Z Physiol Chem
ISSN: 0018-4888
ISSN (Online): 
IsoAbbr: Hoppe-Seyler's Z. Physiol. Chem.
NlmId: 2985060R
123:123
JrId: 4076
long title: Histopathology
short title: Histopathology
ISSN: 0309-0167
ISSN (Online): 1365-2559
IsoAbbr: Histopathology
NlmId: 7704136
123:123
JrId: 4077
long title: Horizons in biochemistry and biophysics
short title: Horiz Biochem Biophys
ISSN: 0096-2708
ISSN (Online): 
IsoAbbr: Horiz Biochem Biophys
NlmId: 7502793
123:123
JrId: 4078
long title: Hospital purchasing management
short title: Hosp Purch Manage
ISSN: 0163-1322
ISSN (Online): 
IsoAbbr: Hosp Purch Manage
NlmId: 7804118
123:123
JrId: 4079
long title: Hormones and behavior
short title: Horm Behav
ISSN: 0018-506X
ISSN (Online): 1095-6867
IsoAbbr: Horm Behav
NlmId: 0217764
123:123
JrId: 4080
long title: Health care newsletter / National Safety Council
short title: Health Care Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Health Care Newsl
NlmId: 9877954
123:123
JrId: 4081
long title: Journal of healthcare protection management : publication of the International Association for Hospital Security
short title: J Healthc Prot Manage
ISSN: 0891-7930
ISSN (Online): 
IsoAbbr: J Healthc Prot Manage
NlmId: 8506548
123:123
JrId: 4082
long title: Health care education
short title: Health Care Educ
ISSN: 0160-7006
ISSN (Online): 
IsoAbbr: Health Care Educ
NlmId: 7801070
123:123
JrId: 4083
long title: Health law in Canada
short title: Health Law Can
ISSN: 0226-8841
ISSN (Online): 
IsoAbbr: Health Law Can
NlmId: 8101300
123:123
JrId: 4084
long title: Healthcare financial management : journal of the Healthcare Financial Management Association
short title: Healthc Financ Manage
ISSN: 0735-0732
ISSN (Online): 
IsoAbbr: Healthc Financ Manage
NlmId: 8215859
123:123
JrId: 4085
long title: Hormone and metabolic research = Hormon- und Stoffwechselforschung = Hormones et metabolisme
short title: Horm Metab Res
ISSN: 0018-5043
ISSN (Online): 1439-4286
IsoAbbr: Horm. Metab. Res.
NlmId: 0177722
123:123
JrId: 4086
long title: Harvard business review
short title: Harv Bus Rev
ISSN: 0017-8012
ISSN (Online): 
IsoAbbr: Harv Bus Rev
NlmId: 9875796
123:123
JrId: 4087
long title: The Hillside journal of clinical psychiatry
short title: Hillside J Clin Psychiatry
ISSN: 0193-5216
ISSN (Online): 
IsoAbbr: Hillside J Clin Psychiatry
NlmId: 7905001
123:123
JrId: 4088
long title: Healthcare computing & communications
short title: Healthc Comput Commun
ISSN: 8750-149X
ISSN (Online): 
IsoAbbr: Healthc Comput Commun
NlmId: 8503108
123:123
JrId: 4089
long title: Hormone research
short title: Horm Res
ISSN: 0301-0163
ISSN (Online): 1423-0046
IsoAbbr: Horm. Res.
NlmId: 0366126
123:123
JrId: 4090
long title: Hormone and metabolic research. Supplement series
short title: Horm Metab Res Suppl
ISSN: 0170-5903
ISSN (Online): 
IsoAbbr: Horm. Metab. Res. Suppl.
NlmId: 0330417
123:123
JrId: 4091
long title: Health manpower report
short title: Health Manpow Rep
ISSN: 0161-6781
ISSN (Online): 
IsoAbbr: Health Manpow Rep
NlmId: 7801226
123:123
JrId: 4092
long title: Health services manpower review
short title: Health Serv Manpow Rev
ISSN: 0306-0233
ISSN (Online): 
IsoAbbr: Health Serv Manpow Rev
NlmId: 8103581
123:123
JrId: 4093
long title: Hepatology (Baltimore, Md.)
short title: Hepatology
ISSN: 0270-9139
ISSN (Online): 1527-3350
IsoAbbr: Hepatology
NlmId: 8302946
123:123
JrId: 4094
long title: Hormones
short title: Hormones
ISSN: 0018-5051
ISSN (Online): 
IsoAbbr: Hormones
NlmId: 0366127
123:123
JrId: 4095
long title: The Hospital and health services review
short title: Hosp Health Serv Rev
ISSN: 0308-0234
ISSN (Online): 
IsoAbbr: Hosp Health Serv Rev
NlmId: 0332235
123:123
JrId: 4096
long title: Hospital employee health
short title: Hosp Employee Health
ISSN: 0744-6470
ISSN (Online): 
IsoAbbr: Hosp Employee Health
NlmId: 8510434
123:123
JrId: 4097
long title: Hospital administration in Canada
short title: Hosp Adm Can
ISSN: 0018-554X
ISSN (Online): 
IsoAbbr: Hosp Adm Can
NlmId: 0373014
123:123
JrId: 4098
long title: Hospital management quarterly : HMQ
short title: Hosp Manage Q
ISSN: 0891-9941
ISSN (Online): 
IsoAbbr: Hosp Manage Q
NlmId: 8502526
123:123
JrId: 4099
long title: Home health journal
short title: Home Health J
ISSN: 0734-7588
ISSN (Online): 
IsoAbbr: Home Health J
NlmId: 8612812
123:123
JrId: 4100
long title: The Hospice journal
short title: Hosp J
ISSN: 0742-969X
ISSN (Online): 
IsoAbbr: Hosp J
NlmId: 8505218
123:123
JrId: 4101
long title: Hospital administration currents
short title: Hosp Admin Curr
ISSN: 0046-7952
ISSN (Online): 
IsoAbbr: Hosp Admin Curr
NlmId: 0262165
123:123
JrId: 4102
long title: Hospital & community psychiatry
short title: Hosp Community Psychiatry
ISSN: 0022-1597
ISSN (Online): 
IsoAbbr: Hosp Community Psychiatry
NlmId: 0040250
123:123
JrId: 4103
long title: Hospital administration
short title: Hosp Adm (New Delhi)
ISSN: 0018-5531
ISSN (Online): 
IsoAbbr: Hosp Adm (New Delhi)
NlmId: 0037362
123:123
JrId: 4104
long title: Hospital admitting monthly
short title: Hosp Admitting Mon
ISSN: 0745-1466
ISSN (Online): 
IsoAbbr: Hosp. Admitting Mon.
NlmId: 8302821
123:123
JrId: 4105
long title: Hospital equipment & supplies
short title: Hosp Equip Supplies
ISSN: 0018-5620
ISSN (Online): 
IsoAbbr: Hosp Equip Supplies
NlmId: 0152562
123:123
JrId: 4106
long title: Hospital security and safety management
short title: Hosp Secur Saf Manage
ISSN: 0745-1148
ISSN (Online): 
IsoAbbr: Hosp Secur Saf Manage
NlmId: 8708292
123:123
JrId: 4107
long title: Hospital management
short title: Hosp Manage
ISSN: 0018-5744
ISSN (Online): 
IsoAbbr: Hosp Manage
NlmId: 0373016
123:123
JrId: 4108
long title: Hospital libraries
short title: Hosp Libr
ISSN: 0145-8930
ISSN (Online): 
IsoAbbr: Hosp Libr
NlmId: 7700322
123:123
JrId: 4109
long title: Hospital peer review
short title: Hosp Peer Rev
ISSN: 0149-2632
ISSN (Online): 
IsoAbbr: Hosp Peer Rev
NlmId: 7706036
123:123
JrId: 4110
long title: Hospital progress
short title: Hosp Prog
ISSN: 0018-5817
ISSN (Online): 
IsoAbbr: Hosp Prog
NlmId: 0374656
123:123
JrId: 4111
long title: Hospital practice
short title: Hosp Pract
ISSN: 0018-5809
ISSN (Online): 
IsoAbbr: Hosp Pract
NlmId: 0074404
123:123
JrId: 4112
long title: Hospital materiel management quarterly
short title: Hosp Mater Manage Q
ISSN: 0192-2262
ISSN (Online): 
IsoAbbr: Hosp Mater Manage Q
NlmId: 7909330
123:123
JrId: 4113
long title: Hospital physician
short title: Hosp Physician
ISSN: 0888-2428
ISSN (Online): 
IsoAbbr: Hosp Physician
NlmId: 7600530
123:123
JrId: 4114
long title: Hospital topics
short title: Hosp Top
ISSN: 0018-5868
ISSN (Online): 
IsoAbbr: Hosp Top
NlmId: 0411772
123:123
JrId: 4115
long title: Hospital development
short title: Hosp Dev
ISSN: 0300-5720
ISSN (Online): 
IsoAbbr: Hosp Dev
NlmId: 0361026
123:123
JrId: 4116
long title: Hospital (Rio de Janeiro, Brazil)
short title: Hospital (Rio J)
ISSN: 0018-5469
ISSN (Online): 
IsoAbbr: Hospital (Rio J)
NlmId: 9427238
123:123
JrId: 4117
long title: Hospital bond review
short title: Hosp Bond Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Bond Rev
NlmId: 9892141
123:123
JrId: 4118
long title: Hospital forum
short title: Hosp Forum
ISSN: 0018-5663
ISSN (Online): 
IsoAbbr: Hosp Forum
NlmId: 0376561
123:123
JrId: 4119
long title: Hospital food & nutrition focus
short title: Hosp Food Nutr Focus
ISSN: 0747-7376
ISSN (Online): 
IsoAbbr: Hosp Food Nutr Focus
NlmId: 8703500
123:123
JrId: 4120
long title: Hospitals
short title: Hospitals
ISSN: 0018-5973
ISSN (Online): 
IsoAbbr: Hospitals
NlmId: 0374657
123:123
JrId: 4121
long title: Hospital infection control
short title: Hosp Infect Control
ISSN: 0098-180X
ISSN (Online): 
IsoAbbr: Hosp Infect Control
NlmId: 7507137
123:123
JrId: 4122
long title: The Hospital manager / American Hospital Association
short title: Hosp Manager
ISSN: 0740-9982
ISSN (Online): 
IsoAbbr: Hosp Manager
NlmId: 8400614
123:123
JrId: 4123
long title: HSMHA health reports
short title: HSMHA Health Rep
ISSN: 0083-1204
ISSN (Online): 
IsoAbbr: HSMHA Health Rep
NlmId: 0323220
123:123
JrId: 4124
long title: Hospital engineering
short title: Hosp Eng
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Eng
NlmId: 7805786
123:123
JrId: 4125
long title: Human biology
short title: Hum Biol
ISSN: 0018-7143
ISSN (Online): 1534-6617
IsoAbbr: Hum. Biol.
NlmId: 0116717
123:123
JrId: 4126
long title: Home health review
short title: Home Health Rev
ISSN: 0193-2683
ISSN (Online): 
IsoAbbr: Home Health Rev
NlmId: 7909326
123:123
JrId: 4127
long title: Human biology in Oceania
short title: Hum Biol Oceania
ISSN: 0046-8142
ISSN (Online): 
IsoAbbr: Hum Biol Oceania
NlmId: 0347221
123:123
JrId: 4128
long title: Human development
short title: Hum Dev
ISSN: 0018-716X
ISSN (Online): 1423-0054
IsoAbbr: Hum Dev
NlmId: 0012445
123:123
JrId: 4129
long title: IARC monographs on the evaluation of carcinogenic risk of chemicals to man
short title: IARC Monogr Eval Carcinog Risk Chem Man
ISSN: 0301-3944
ISSN (Online): 
IsoAbbr: IARC Monogr Eval Carcinog Risk Chem Man
NlmId: 0402626
123:123
JrId: 4130
long title: IARC monographs on the evaluation of the carcinogenic risk of chemicals to humans
short title: IARC Monogr Eval Carcinog Risk Chem Hum
ISSN: 0250-9555
ISSN (Online): 
IsoAbbr: IARC Monogr Eval Carcinog Risk Chem Hum
NlmId: 7902489
123:123
JrId: 4131
long title: Human factors
short title: Hum Factors
ISSN: 0018-7208
ISSN (Online): 1547-8181
IsoAbbr: Hum Factors
NlmId: 0374660
123:123
JrId: 4132
long title: Human physiology
short title: Hum Physiol
ISSN: 0362-1197
ISSN (Online): 
IsoAbbr: Hum Physiol
NlmId: 7605014
123:123
JrId: 4133
long title: Human heredity
short title: Hum Hered
ISSN: 0001-5652
ISSN (Online): 1423-0062
IsoAbbr: Hum. Hered.
NlmId: 0200525
123:123
JrId: 4134
long title: Hospital management communications
short title: Hosp Manage Commun
ISSN: 0274-5429
ISSN (Online): 
IsoAbbr: Hosp Manage Commun
NlmId: 8202040
123:123
JrId: 4135
long title: Hua xi yi ke da xue xue bao = Journal of West China University of Medical Sciences = Huaxi yike daxue xuebao / [bian ji zhe, Hua xi yi ke da xue xue bao bian wei hui]
short title: Hua Xi Yi Ke Da Xue Xue Bao
ISSN: 0257-7712
ISSN (Online): 
IsoAbbr: Hua Xi Yi Ke Da Xue Xue Bao
NlmId: 8609552
123:123
JrId: 4136
long title: Human pathology
short title: Hum Pathol
ISSN: 0046-8177
ISSN (Online): 1532-8392
IsoAbbr: Hum. Pathol.
NlmId: 9421547
123:123
JrId: 4137
long title: Human genetics
short title: Hum Genet
ISSN: 0340-6717
ISSN (Online): 1432-1203
IsoAbbr: Hum. Genet.
NlmId: 7613873
123:123
JrId: 4138
long title: Humangenetik
short title: Humangenetik
ISSN: 0018-7348
ISSN (Online): 
IsoAbbr: Humangenetik
NlmId: 7607154
123:123
JrId: 4139
long title: Gene amplification and analysis
short title: Gene Amplif Anal
ISSN: 0275-2778
ISSN (Online): 
IsoAbbr: Gene Amplif Anal
NlmId: 8101596
123:123
JrId: 4140
long title: Health practitioner. Physician assistant
short title: Health Pract Physician Assist
ISSN: 0192-7310
ISSN (Online): 
IsoAbbr: Health Pract Physician Assist
NlmId: 7904275
123:123
JrId: 4141
long title: Genitourinary medicine
short title: Genitourin Med
ISSN: 0266-4348
ISSN (Online): 
IsoAbbr: Genitourin Med
NlmId: 8503853
123:123
JrId: 4142
long title: Genomics
short title: Genomics
ISSN: 0888-7543
ISSN (Online): 1089-8646
IsoAbbr: Genomics
NlmId: 8800135
123:123
JrId: 4143
long title: Gerontion
short title: Gerontion
ISSN: 0829-8297
ISSN (Online): 
IsoAbbr: Gerontion
NlmId: 8608449
123:123
JrId: 4144
long title: L'Hygiene mentale
short title: Hyg Ment
ISSN: 0073-4241
ISSN (Online): 
IsoAbbr: Hyg Ment
NlmId: 0374661
123:123
JrId: 4145
long title: Hospital administration
short title: Hosp Adm (Chic)
ISSN: 0018-5523
ISSN (Online): 
IsoAbbr: Hosp Adm (Chic)
NlmId: 9427237
123:123
JrId: 4146
long title: Hygie
short title: Hygie
ISSN: 0751-7149
ISSN (Online): 
IsoAbbr: Hygie
NlmId: 8304186
123:123
JrId: 4147
long title: Geriatric nursing (London, England)
short title: Geriatr Nurs (Lond)
ISSN: 0950-0448
ISSN (Online): 
IsoAbbr: Geriatr Nurs (Lond)
NlmId: 8510067
123:123
JrId: 4148
long title: Gerodontology
short title: Gerodontology
ISSN: 0734-0664
ISSN (Online): 1741-2358
IsoAbbr: Gerodontology
NlmId: 8215850
123:123
JrId: 4149
long title: Human organization
short title: Hum Organ
ISSN: 0018-7259
ISSN (Online): 
IsoAbbr: Hum Organ
NlmId: 0412703
123:123
JrId: 4150
long title: Human resource management
short title: Hum Resour Manage
ISSN: 0090-4848
ISSN (Online): 
IsoAbbr: Hum Resour Manage
NlmId: 9877746
123:123
JrId: 4151
long title: Human toxicology
short title: Hum Toxicol
ISSN: 0144-5952
ISSN (Online): 
IsoAbbr: Hum Toxicol
NlmId: 8206759
123:123
JrId: 4152
long title: Hybridoma
short title: Hybridoma
ISSN: 0272-457X
ISSN (Online): 
IsoAbbr: Hybridoma
NlmId: 8202424
123:123
JrId: 4155
long title: I.D.A.A. communique
short title: IDAA Commun
ISSN: 0360-7224
ISSN (Online): 
IsoAbbr: IDAA Commun
NlmId: 7601701
123:123
JrId: 4156
long title: Concern in care of the aging
short title: Concern Care Aging
ISSN: 0190-9754
ISSN (Online): 
IsoAbbr: Concern Care Aging
NlmId: 7810233
123:123
JrId: 4157
long title: IEEE transactions on bio-medical engineering
short title: IEEE Trans Biomed Eng
ISSN: 0018-9294
ISSN (Online): 1558-2531
IsoAbbr: IEEE Trans Biomed Eng
NlmId: 0012737
123:123
JrId: 4158
long title: Icd Scientific And Educational Journal
short title: ICD Sci Educ J
ISSN: 
ISSN (Online): 
IsoAbbr: ICD Sci Educ J
NlmId: 9877655
123:123
JrId: 4159
long title: Image--the journal of nursing scholarship
short title: Image J Nurs Sch
ISSN: 0743-5150
ISSN (Online): 
IsoAbbr: Image J Nurs Sch
NlmId: 8400753
123:123
JrId: 4160
long title: L'igiene moderna
short title: Ig Mod
ISSN: 0019-1655
ISSN (Online): 
IsoAbbr: Ig Mod
NlmId: 9427236
123:123
JrId: 4161
long title: Immunological reviews
short title: Immunol Rev
ISSN: 0105-2896
ISSN (Online): 1600-065X
IsoAbbr: Immunol. Rev.
NlmId: 7702118
123:123
JrId: 4162
long title: Impact of science on society
short title: Impact Sci Soc
ISSN: 0019-2872
ISSN (Online): 
IsoAbbr: Impact Sci Soc
NlmId: 17530130R
123:123
JrId: 4163
long title: Implantologist
short title: Implantologist
ISSN: 0190-2024
ISSN (Online): 
IsoAbbr: Implantologist
NlmId: 7806013
123:123
JrId: 4164
long title: Important advances in oncology
short title: Important Adv Oncol
ISSN: 0883-5896
ISSN (Online): 
IsoAbbr: Important Adv. Oncol.
NlmId: 8505229
123:123
JrId: 4165
long title: IADS newsletter
short title: IADS Newsl
ISSN: 0301-5831
ISSN (Online): 
IsoAbbr: IADS Newsl
NlmId: 0351477
123:123
JrId: 4166
long title: IEEE transactions on systems, man, and cybernetics
short title: IEEE Trans Syst Man Cybern
ISSN: 0018-9472
ISSN (Online): 
IsoAbbr: IEEE Trans Syst Man Cybern
NlmId: 1274320
123:123
JrId: 4167
long title: Illinois dental journal
short title: Ill Dent J
ISSN: 0019-1973
ISSN (Online): 
IsoAbbr: Ill Dent J
NlmId: 0374667
123:123
JrId: 4168
long title: Innovations
short title: Innovations
ISSN: 0095-4519
ISSN (Online): 
IsoAbbr: Innovations
NlmId: 7503029
123:123
JrId: 4170
long title: Image
short title: Image (IN)
ISSN: 0363-2792
ISSN (Online): 
IsoAbbr: Image (IN)
NlmId: 0435746
123:123
JrId: 4171
long title: Images_ Marquette University dental reflections
short title: Images Marquette Univ Dent Reflections
ISSN: 
ISSN (Online): 
IsoAbbr: Images Marquette Univ Dent Reflections
NlmId: 0253702
123:123
JrId: 4172
long title: Immunitat und Infektion
short title: Immun Infekt
ISSN: 0340-1162
ISSN (Online): 
IsoAbbr: Immun. Infekt.
NlmId: 7505519
123:123
JrId: 4173
long title: Immunochemistry
short title: Immunochemistry
ISSN: 0019-2791
ISSN (Online): 
IsoAbbr: Immunochemistry
NlmId: 0010301
123:123
JrId: 4174
long title: Immunobiology
short title: Immunobiology
ISSN: 0171-2985
ISSN (Online): 1878-3279
IsoAbbr: Immunobiology
NlmId: 8002742
123:123
JrId: 4175
long title: Immunological communications
short title: Immunol Commun
ISSN: 0090-0877
ISSN (Online): 
IsoAbbr: Immunol. Commun.
NlmId: 0353016
123:123
JrId: 4176
long title: Grants magazine
short title: Grants Mag
ISSN: 0160-9734
ISSN (Online): 
IsoAbbr: Grants Mag
NlmId: 7807279
123:123
JrId: 4177
long title: Health care security and safety management
short title: Health Care Secur Saf Manage
ISSN: 0279-3466
ISSN (Online): 
IsoAbbr: Health Care Secur Saf Manage
NlmId: 8708284
123:123
JrId: 4178
long title: Immunology
short title: Immunology
ISSN: 0019-2805
ISSN (Online): 1365-2567
IsoAbbr: Immunology
NlmId: 0374672
123:123
JrId: 4179
long title: Immunology and cell biology
short title: Immunol Cell Biol
ISSN: 0818-9641
ISSN (Online): 1440-1711
IsoAbbr: Immunol. Cell Biol.
NlmId: 8706300
123:123
JrId: 4180
long title: Imprint
short title: Imprint
ISSN: 0019-3062
ISSN (Online): 
IsoAbbr: Imprint
NlmId: 0163356
123:123
JrId: 4181
long title: In vitro
short title: In Vitro
ISSN: 0073-5655
ISSN (Online): 
IsoAbbr: In Vitro
NlmId: 0063733
123:123
JrId: 4182
long title: Industrial medicine & surgery
short title: Ind Med Surg
ISSN: 0019-8536
ISSN (Online): 
IsoAbbr: Ind Med Surg
NlmId: 0414125
123:123
JrId: 4183
long title: Indent_ Journal Of International Dentistry_ English Edition
short title: Indent Engl
ISSN: 
ISSN (Online): 
IsoAbbr: Indent Engl
NlmId: 9875623
123:123
JrId: 4184
long title: Special report series - Indian Council of Medical Research
short title: Spec Rep Ser Indian Counc Med Res
ISSN: 0073-6325
ISSN (Online): 
IsoAbbr: Spec Rep Ser Indian Counc Med Res
NlmId: 7506056
123:123
JrId: 4185
long title: In vitro. Monograph
short title: In Vitro Monogr
ISSN: 0363-521X
ISSN (Online): 
IsoAbbr: In Vitro Monogr
NlmId: 7607749
123:123
JrId: 4186
long title: Hawaii nurses pipeline
short title: Hawaii Nurses Pipeline
ISSN: 0146-2784
ISSN (Online): 
IsoAbbr: Hawaii Nurses Pipeline
NlmId: 7701836
123:123
JrId: 4188
long title: Indian heart journal
short title: Indian Heart J
ISSN: 0019-4832
ISSN (Online): 
IsoAbbr: Indian Heart J
NlmId: 0374675
123:123
JrId: 4189
long title: Indian heart journal: teaching series
short title: Indian Heart J Teach Ser
ISSN: 0378-6315
ISSN (Online): 
IsoAbbr: Indian Heart J Teach Ser
NlmId: 7703235
123:123
JrId: 4190
long title: Health & medical care services review
short title: Health Med Care Serv Rev
ISSN: 0160-7618
ISSN (Online): 
IsoAbbr: Health Med Care Serv Rev
NlmId: 7806285
123:123
JrId: 4191
long title: Health marketing quarterly
short title: Health Mark Q
ISSN: 0735-9683
ISSN (Online): 1545-0864
IsoAbbr: Health Mark Q
NlmId: 8306485
123:123
JrId: 4192
long title: Higashi Nihon shigaku zasshi
short title: Higashi Nihon Shigaku Zasshi
ISSN: 0910-9722
ISSN (Online): 
IsoAbbr: Higashi Nihon Shigaku Zasshi
NlmId: 8703497
123:123
JrId: 4193
long title: Indian journal of biochemistry & biophysics
short title: Indian J Biochem Biophys
ISSN: 0301-1208
ISSN (Online): 0975-0959
IsoAbbr: Indian J. Biochem. Biophys.
NlmId: 0310774
123:123
JrId: 4194
long title: Health care financing review
short title: Health Care Financ Rev
ISSN: 0195-8631
ISSN (Online): 1554-9887
IsoAbbr: Health Care Financ Rev
NlmId: 7909994
123:123
JrId: 4195
long title: Indian journal of cancer
short title: Indian J Cancer
ISSN: 0019-509X
ISSN (Online): 1998-4774
IsoAbbr: Indian J Cancer
NlmId: 0112040
123:123
JrId: 4196
long title: The Indian journal of chest diseases
short title: Indian J Chest Dis
ISSN: 0019-5111
ISSN (Online): 
IsoAbbr: Indian J Chest Dis
NlmId: 7612045
123:123
JrId: 4197
long title: The Indian journal of chest diseases & allied sciences
short title: Indian J Chest Dis Allied Sci
ISSN: 0377-9343
ISSN (Online): 
IsoAbbr: Indian J Chest Dis Allied Sci
NlmId: 7612044
123:123
JrId: 4198
long title: Immunogenetics
short title: Immunogenetics
ISSN: 0093-7711
ISSN (Online): 1432-1211
IsoAbbr: Immunogenetics
NlmId: 0420404
123:123
JrId: 4199
long title: Immunological investigations
short title: Immunol Invest
ISSN: 0882-0139
ISSN (Online): 1532-4311
IsoAbbr: Immunol. Invest.
NlmId: 8504629
123:123
JrId: 4200
long title: Giornale italiano di dermatologia e venereologia : organo ufficiale, Societa italiana di dermatologia e sifilografia
short title: G Ital Dermatol Venereol
ISSN: 0392-0488
ISSN (Online): 1827-1820
IsoAbbr: G Ital Dermatol Venereol
NlmId: 8102852
123:123
JrId: 4201
long title: Health law vigil
short title: Health Law Vigil
ISSN: 0270-3343
ISSN (Online): 
IsoAbbr: Health Law Vigil
NlmId: 8004176
123:123
JrId: 4203
long title: Immunology letters
short title: Immunol Lett
ISSN: 0165-2478
ISSN (Online): 1879-0542
IsoAbbr: Immunol. Lett.
NlmId: 7910006
123:123
JrId: 4204
long title: Immunology. Supplement
short title: Immunol Suppl
ISSN: 0953-4954
ISSN (Online): 
IsoAbbr: Immunol Suppl
NlmId: 8807494
123:123
JrId: 4205
long title: Indian journal of dermatology
short title: Indian J Dermatol
ISSN: 0019-5154
ISSN (Online): 1998-3611
IsoAbbr: Indian J Dermatol
NlmId: 0370750
123:123
JrId: 4206
long title: Giornale italiano di oncologia
short title: G Ital Oncol
ISSN: 0392-128X
ISSN (Online): 
IsoAbbr: G Ital Oncol
NlmId: 8508370
123:123
JrId: 4207
long title: Indian journal of experimental biology
short title: Indian J Exp Biol
ISSN: 0019-5189
ISSN (Online): 0975-1009
IsoAbbr: Indian J. Exp. Biol.
NlmId: 0233411
123:123
JrId: 4208
long title: Home health care services quarterly
short title: Home Health Care Serv Q
ISSN: 0162-1424
ISSN (Online): 1545-0856
IsoAbbr: Home Health Care Serv Q
NlmId: 8000128
123:123
JrId: 4209
long title: Indian journal of gastroenterology : official journal of the Indian Society of Gastroenterology
short title: Indian J Gastroenterol
ISSN: 0254-8860
ISSN (Online): 0975-0711
IsoAbbr: Indian J Gastroenterol
NlmId: 8409436
123:123
JrId: 4210
long title: The Indian journal of medical research
short title: Indian J Med Res
ISSN: 0971-5916
ISSN (Online): 
IsoAbbr: Indian J. Med. Res.
NlmId: 0374701
123:123
JrId: 4211
long title: Indian journal of medical sciences
short title: Indian J Med Sci
ISSN: 0019-5359
ISSN (Online): 1998-3654
IsoAbbr: Indian J Med Sci
NlmId: 0373023
123:123
JrId: 4212
long title: The International journal of oral & maxillofacial implants
short title: Int J Oral Maxillofac Implants
ISSN: 0882-2786
ISSN (Online): 1942-4434
IsoAbbr: Int J Oral Maxillofac Implants
NlmId: 8611905
123:123
JrId: 4213
long title: Journal (American Medical Record Association)
short title: J Am Med Rec Assoc
ISSN: 0273-9976
ISSN (Online): 
IsoAbbr: J Am Med Rec Assoc
NlmId: 8406720
123:123
JrId: 4214
long title: Journal of the American Medical Record Association
short title: J Am Med Rec Assoc
ISSN: 0273-9976
ISSN (Online): 
IsoAbbr: J Am Med Rec Assoc
NlmId: 8215880
123:123
JrId: 4215
long title: Indian journal of ophthalmology
short title: Indian J Ophthalmol
ISSN: 0301-4738
ISSN (Online): 1998-3689
IsoAbbr: Indian J Ophthalmol
NlmId: 0405376
123:123
JrId: 4216
long title: Indicator (Minnesota Mining and Manfuacturing Company)
short title: Indicator
ISSN: 0898-5308
ISSN (Online): 
IsoAbbr: Indicator
NlmId: 8507466
123:123
JrId: 4217
long title: Hypertension
short title: Hypertension
ISSN: 0194-911X
ISSN (Online): 1524-4563
IsoAbbr: Hypertension
NlmId: 7906255
123:123
JrId: 4218
long title: Indian journal of pathology & bacteriology
short title: Indian J Pathol Bacteriol
ISSN: 0019-5448
ISSN (Online): 
IsoAbbr: Indian J Pathol Bacteriol
NlmId: 7605903
123:123
JrId: 4219
long title: Indian journal of pathology & microbiology
short title: Indian J Pathol Microbiol
ISSN: 0377-4929
ISSN (Online): 0974-5130
IsoAbbr: Indian J Pathol Microbiol
NlmId: 7605904
123:123
JrId: 4220
long title: Health care
short title: Health Care (Don Mills)
ISSN: 0226-5788
ISSN (Online): 
IsoAbbr: Health Care (Don Mills)
NlmId: 8000123
123:123
JrId: 4221
long title: Indian journal of pediatrics
short title: Indian J Pediatr
ISSN: 0019-5456
ISSN (Online): 0973-7693
IsoAbbr: Indian J Pediatr
NlmId: 0417442
123:123
JrId: 4222
long title: IARC scientific publications
short title: IARC Sci Publ
ISSN: 0300-5038
ISSN (Online): 
IsoAbbr: IARC Sci. Publ.
NlmId: 8009542
123:123
JrId: 4223
long title: Canadian journal of otolaryngology. Journal canadien d'otolaryngologie. Supplement
short title: Can J Otolaryngol Suppl
ISSN: 0707-7289
ISSN (Online): 
IsoAbbr: Can J Otolaryngol Suppl
NlmId: 7708917
123:123
JrId: 4224
long title: Indian journal of physiology and pharmacology
short title: Indian J Physiol Pharmacol
ISSN: 0019-5499
ISSN (Online): 
IsoAbbr: Indian J. Physiol. Pharmacol.
NlmId: 0374707
123:123
JrId: 4225
long title: Health communications and informatics
short title: Health Commun Informatics
ISSN: 0378-9845
ISSN (Online): 
IsoAbbr: Health Commun Informatics
NlmId: 7904272
123:123
JrId: 4226
long title: Glia
short title: Glia
ISSN: 0894-1491
ISSN (Online): 1098-1136
IsoAbbr: Glia
NlmId: 8806785
123:123
JrId: 4227
long title: Indian journal of public health
short title: Indian J Public Health
ISSN: 0019-557X
ISSN (Online): 
IsoAbbr: Indian J Public Health
NlmId: 0400673
123:123
JrId: 4228
long title: Indian medical journal
short title: Indian Med J
ISSN: 0019-5871
ISSN (Online): 
IsoAbbr: Indian Med J
NlmId: 9705769
123:123
JrId: 4229
long title: Inflammation
short title: Inflammation
ISSN: 0360-3997
ISSN (Online): 1573-2576
IsoAbbr: Inflammation
NlmId: 7600105
123:123
JrId: 4230
long title: Indian pediatrics
short title: Indian Pediatr
ISSN: 0019-6061
ISSN (Online): 0974-7559
IsoAbbr: Indian Pediatr
NlmId: 2985062R
123:123
JrId: 4231
long title: The Indian practitioner
short title: Indian Pract
ISSN: 0019-6169
ISSN (Online): 
IsoAbbr: Indian Pract
NlmId: 0370753
123:123
JrId: 4232
long title: Hansenologia internationalis
short title: Hansenol Int
ISSN: 0100-3283
ISSN (Online): 1982-5161
IsoAbbr: Hansenol Int
NlmId: 7704131
123:123
JrId: 4233
long title: The Indian veterinary journal
short title: Indian Vet J
ISSN: 0019-6479
ISSN (Online): 
IsoAbbr: Indian Vet. J.
NlmId: 0374710
123:123
JrId: 4234
long title: The Indiana nurse
short title: Indiana Nurse
ISSN: 0019-6681
ISSN (Online): 
IsoAbbr: Indiana Nurse
NlmId: 17540290R
123:123
JrId: 4235
long title: Impressions
short title: Impressions (Orange)
ISSN: 
ISSN (Online): 
IsoAbbr: Impressions (Orange)
NlmId: 9878816
123:123
JrId: 4236
long title: L' Information dentaire
short title: Inf Dent
ISSN: 0020-0018
ISSN (Online): 
IsoAbbr: Inf Dent
NlmId: 0370756
123:123
JrId: 4238
long title: Infection control digest
short title: Infect Control Dig
ISSN: 0275-0236
ISSN (Online): 
IsoAbbr: Infect Control Dig
NlmId: 8011626
123:123
JrId: 4239
long title: Infection control & urological care
short title: Infect Control Urol Care
ISSN: 0740-3615
ISSN (Online): 
IsoAbbr: Infect Control Urol Care
NlmId: 7903304
123:123
JrId: 4240
long title: Gastroenterology clinics of North America
short title: Gastroenterol Clin North Am
ISSN: 0889-8553
ISSN (Online): 1558-1942
IsoAbbr: Gastroenterol. Clin. North Am.
NlmId: 8706257
123:123
JrId: 4241
long title: Informatore Odonto-Stomatologico
short title: Inf Odontostomatol
ISSN: 0020-0751
ISSN (Online): 
IsoAbbr: Inf Odontostomatol
NlmId: 9875610
123:123
JrId: 4242
long title: Informationen aus Orthodontie und Kieferorthopadie : mit Beitragen aus der internationalen Literatur
short title: Inf Orthod Kieferorthop
ISSN: 0020-0336
ISSN (Online): 
IsoAbbr: Inf Orthod Kieferorthop
NlmId: 1300712
123:123
JrId: 4243
long title: L'Information psychiatrique
short title: Inf Psychiatr
ISSN: 0020-0204
ISSN (Online): 
IsoAbbr: Inf Psychiatr
NlmId: 9705768
123:123
JrId: 4244
long title: Inforum (Adelaide, S. Aust.)
short title: Inforum
ISSN: 0812-9304
ISSN (Online): 
IsoAbbr: Inforum
NlmId: 8807312
123:123
JrId: 4245
long title: Infection and immunity
short title: Infect Immun
ISSN: 0019-9567
ISSN (Online): 1098-5522
IsoAbbr: Infect. Immun.
NlmId: 0246127
123:123
JrId: 4246
long title: Infection
short title: Infection
ISSN: 0300-8126
ISSN (Online): 1439-0973
IsoAbbr: Infection
NlmId: 0365307
123:123
JrId: 4247
long title: L' Infirmiere canadienne
short title: Infirm Can
ISSN: 0019-9605
ISSN (Online): 
IsoAbbr: Infirm Can
NlmId: 0042116
123:123
JrId: 4248
long title: L'Infirmiere francaise
short title: Infirm Fr
ISSN: 0019-9613
ISSN (Online): 
IsoAbbr: Infirm Fr
NlmId: 0400674
123:123
JrId: 4249
long title: L' Infirmiere haitienne
short title: Infirm Haiti
ISSN: 
ISSN (Online): 
IsoAbbr: Infirm Haiti
NlmId: 0174016
123:123
JrId: 4250
long title: Infusionstherapie und klinische Ernahrung
short title: Infusionsther Klin Ernahr
ISSN: 0378-0791
ISSN (Online): 
IsoAbbr: Infusionsther Klin Ernahr
NlmId: 7613112
123:123
JrId: 4251
long title: Inhaled particles
short title: Inhaled Part
ISSN: 0301-1577
ISSN (Online): 
IsoAbbr: Inhaled Part
NlmId: 0320346
123:123
JrId: 4253
long title: L' Infirmiere
short title: Infirmiere
ISSN: 0019-9591
ISSN (Online): 
IsoAbbr: Infirmiere
NlmId: 0366542
123:123
JrId: 4254
long title: L'Infirmiere auxiliaire : revue de la Corporation professionnelle des infirmieres et infirmiers auxiliaires du Quebec
short title: Infirm Aux
ISSN: 0822-8558
ISSN (Online): 
IsoAbbr: Infirm Aux
NlmId: 8410629
123:123
JrId: 4255
long title: Injury
short title: Injury
ISSN: 0020-1383
ISSN (Online): 1879-0267
IsoAbbr: Injury
NlmId: 0226040
123:123
JrId: 4256
long title: Infusionstherapie und klinische Ernahrung. Sonderheft
short title: Infusionsther Klin Ernahr Sonderh
ISSN: 0379-4938
ISSN (Online): 
IsoAbbr: Infusionsther Klin Ernahr Sonderh
NlmId: 7705430
123:123
JrId: 4257
long title: Inquiry : a journal of medical care organization, provision and financing
short title: Inquiry
ISSN: 0046-9580
ISSN (Online): 
IsoAbbr: Inquiry
NlmId: 0171671
123:123
JrId: 4258
long title: Interiors (New York, N.Y. : 1978)
short title: Interiors
ISSN: 0164-8470
ISSN (Online): 
IsoAbbr: Interiors
NlmId: 9878226
123:123
JrId: 4259
long title: International endodontic journal
short title: Int Endod J
ISSN: 0143-2885
ISSN (Online): 1365-2591
IsoAbbr: Int Endod J
NlmId: 8004996
123:123
JrId: 4260
long title: International anesthesiology clinics
short title: Int Anesthesiol Clin
ISSN: 0020-5907
ISSN (Online): 1537-1913
IsoAbbr: Int Anesthesiol Clin
NlmId: 0370760
123:123
JrId: 4261
long title: International archives of allergy and applied immunology
short title: Int Arch Allergy Appl Immunol
ISSN: 0020-5915
ISSN (Online): 
IsoAbbr: Int. Arch. Allergy Appl. Immunol.
NlmId: 0404561
123:123
JrId: 4262
long title: Infusionstherapie (Basel, Switzerland)
short title: Infusionstherapie
ISSN: 1011-6966
ISSN (Online): 
IsoAbbr: Infusionstherapie
NlmId: 9001943
123:123
JrId: 4263
long title: Interferon
short title: Interferon
ISSN: 0276-1076
ISSN (Online): 
IsoAbbr: Interferon
NlmId: 8003803
123:123
JrId: 4264
long title: International advances in surgical oncology
short title: Int Adv Surg Oncol
ISSN: 0190-1575
ISSN (Online): 
IsoAbbr: Int Adv Surg Oncol
NlmId: 7806861
123:123
JrId: 4265
long title: In practice
short title: In Pract
ISSN: 0263-841X
ISSN (Online): 
IsoAbbr: In Pract
NlmId: 8106445
123:123
JrId: 4266
long title: Internationales Archiv fur Arbeitsmedizin
short title: Int Arch Arbeitsmed
ISSN: 0020-5923
ISSN (Online): 
IsoAbbr: Int Arch Arbeitsmed
NlmId: 7512135
123:123
JrId: 4267
long title: Intensivmedizinische Praxis
short title: Intensivmed Prax
ISSN: 0173-2315
ISSN (Online): 
IsoAbbr: Intensivmed Prax
NlmId: 8009540
123:123
JrId: 4268
long title: International archives of occupational and environmental health
short title: Int Arch Occup Environ Health
ISSN: 0340-0131
ISSN (Online): 1432-1246
IsoAbbr: Int Arch Occup Environ Health
NlmId: 7512134
123:123
JrId: 4269
long title: Industry and health care
short title: Ind Health Care
ISSN: 0887-1086
ISSN (Online): 
IsoAbbr: Ind Health Care
NlmId: 7902844
123:123
JrId: 4270
long title: International dental journal
short title: Int Dent J
ISSN: 0020-6539
ISSN (Online): 
IsoAbbr: Int Dent J
NlmId: 0374714
123:123
JrId: 4271
long title: International journal of clinical pharmacology, therapy, and toxicology
short title: Int J Clin Pharmacol Ther Toxicol
ISSN: 0174-4879
ISSN (Online): 
IsoAbbr: Int J Clin Pharmacol Ther Toxicol
NlmId: 8003415
123:123
JrId: 4272
long title: Newsletter - American Academy of Health Administration. American Academy of Health Administration
short title: Newsl Am Acad Health Adm
ISSN: 0196-450X
ISSN (Online): 
IsoAbbr: Newsl Am Acad Health Adm
NlmId: 7906915
123:123
JrId: 4273
long title: The International journal of the addictions
short title: Int J Addict
ISSN: 0020-773X
ISSN (Online): 
IsoAbbr: Int J Addict
NlmId: 0123640
123:123
JrId: 4274
long title: International family planning digest
short title: Int Fam Plann Dig
ISSN: 0362-4056
ISSN (Online): 
IsoAbbr: Int Fam Plann Dig
NlmId: 7610494
123:123
JrId: 4275
long title: International journal of aging & human development
short title: Int J Aging Hum Dev
ISSN: 0091-4150
ISSN (Online): 
IsoAbbr: Int J Aging Hum Dev
NlmId: 0370033
123:123
JrId: 4276
long title: International journal of andrology
short title: Int J Androl
ISSN: 0105-6263
ISSN (Online): 1365-2605
IsoAbbr: Int. J. Androl.
NlmId: 8000141
123:123
JrId: 4277
long title: The International journal of applied radiation and isotopes
short title: Int J Appl Radiat Isot
ISSN: 0020-708X
ISSN (Online): 
IsoAbbr: Int J Appl Radiat Isot
NlmId: 0374715
123:123
JrId: 4278
long title: The International journal of artificial organs
short title: Int J Artif Organs
ISSN: 0391-3988
ISSN (Online): 1724-6040
IsoAbbr: Int J Artif Organs
NlmId: 7802649
123:123
JrId: 4279
long title: International journal of biological research in pregnancy
short title: Int J Biol Res Pregnancy
ISSN: 0173-8593
ISSN (Online): 
IsoAbbr: Int J Biol Res Pregnancy
NlmId: 8011123
123:123
JrId: 4280
long title: International journal of bio-medical computing
short title: Int J Biomed Comput
ISSN: 0020-7101
ISSN (Online): 
IsoAbbr: Int. J. Biomed. Comput.
NlmId: 0252005
123:123
JrId: 4282
long title: International journal of biometeorology
short title: Int J Biometeorol
ISSN: 0020-7128
ISSN (Online): 1432-1254
IsoAbbr: Int J Biometeorol
NlmId: 0374716
123:123
JrId: 4283
long title: IARC monographs on the evaluation of the carcinogenic risk of chemicals to humans. Supplement
short title: IARC Monogr Eval Carcinog Risk Chem Hum Suppl
ISSN: 1014-4307
ISSN (Online): 
IsoAbbr: IARC Monogr Eval Carcinog Risk Chem Hum Suppl
NlmId: 8002508
123:123
JrId: 4284
long title: International journal of cancer. Journal international du cancer
short title: Int J Cancer
ISSN: 0020-7136
ISSN (Online): 1097-0215
IsoAbbr: Int. J. Cancer
NlmId: 0042124
123:123
JrId: 4285
long title: International journal of chronobiology
short title: Int J Chronobiol
ISSN: 0300-9998
ISSN (Online): 
IsoAbbr: Int J Chronobiol
NlmId: 0367714
123:123
JrId: 4286
long title: International journal of cardiology
short title: Int J Cardiol
ISSN: 0167-5273
ISSN (Online): 1874-1754
IsoAbbr: Int. J. Cardiol.
NlmId: 8200291
123:123
JrId: 4287
long title: The International journal of clinical and experimental hypnosis
short title: Int J Clin Exp Hypn
ISSN: 0020-7144
ISSN (Online): 1744-5183
IsoAbbr: Int J Clin Exp Hypn
NlmId: 0376166
123:123
JrId: 4288
long title: AMHC forum
short title: AMHC Forum
ISSN: 0883-0401
ISSN (Online): 
IsoAbbr: AMHC Forum
NlmId: 8411239
123:123
JrId: 4289
long title: International journal of clinical pharmacology, therapy and toxicology
short title: Int J Clin Pharmacol
ISSN: 0300-9718
ISSN (Online): 
IsoAbbr: Int J Clin Pharmacol
NlmId: 7505528
123:123
JrId: 4290
long title: International journal of clinical pharmacology and biopharmacy
short title: Int J Clin Pharmacol Biopharm
ISSN: 0340-0026
ISSN (Online): 
IsoAbbr: Int J Clin Pharmacol Biopharm
NlmId: 7505527
123:123
JrId: 4291
long title: International journal of dermatology
short title: Int J Dermatol
ISSN: 0011-9059
ISSN (Online): 1365-4632
IsoAbbr: Int. J. Dermatol.
NlmId: 0243704
123:123
JrId: 4292
long title: International journal of environmental analytical chemistry
short title: Int J Environ Anal Chem
ISSN: 0306-7319
ISSN (Online): 1029-0397
IsoAbbr: Int J Environ Anal Chem
NlmId: 0331757
123:123
JrId: 4293
long title: International journal of equilibrium research
short title: Int J Equilib Res
ISSN: 0303-7223
ISSN (Online): 
IsoAbbr: Int J Equilib Res
NlmId: 7501152
123:123
JrId: 4294
long title: International journal of epidemiology
short title: Int J Epidemiol
ISSN: 0300-5771
ISSN (Online): 1464-3685
IsoAbbr: Int J Epidemiol
NlmId: 7802871
123:123
JrId: 4295
long title: International journal of fertility
short title: Int J Fertil
ISSN: 0020-725X
ISSN (Online): 
IsoAbbr: Int. J. Fertil.
NlmId: 0374717
123:123
JrId: 4296
long title: International journal of gynecological pathology : official journal of the International Society of Gynecological Pathologists
short title: Int J Gynecol Pathol
ISSN: 0277-1691
ISSN (Online): 1538-7151
IsoAbbr: Int. J. Gynecol. Pathol.
NlmId: 8214845
123:123
JrId: 4297
long title: International journal of obesity
short title: Int J Obes
ISSN: 0307-0565
ISSN (Online): 
IsoAbbr: Int J Obes
NlmId: 7703240
123:123
JrId: 4298
long title: International journal of clinical pharmacology research
short title: Int J Clin Pharmacol Res
ISSN: 0251-1649
ISSN (Online): 
IsoAbbr: Int J Clin Pharmacol Res
NlmId: 8110183
123:123
JrId: 4299
long title: The International journal of forensic dentistry
short title: Int J Forensic Dent
ISSN: 0306-9419
ISSN (Online): 
IsoAbbr: Int J Forensic Dent
NlmId: 7507151
123:123
JrId: 4300
long title: International orthopaedics
short title: Int Orthop
ISSN: 0341-2695
ISSN (Online): 1432-5195
IsoAbbr: Int Orthop
NlmId: 7705431
123:123
JrId: 4301
long title: International journal of group psychotherapy
short title: Int J Group Psychother
ISSN: 0020-7284
ISSN (Online): 1943-2836
IsoAbbr: Int J Group Psychother
NlmId: 0374720
123:123
JrId: 4302
long title: International journal of immunopharmacology
short title: Int J Immunopharmacol
ISSN: 0192-0561
ISSN (Online): 
IsoAbbr: Int. J. Immunopharmacol.
NlmId: 7904799
123:123
JrId: 4303
long title: International journal of health services : planning, administration, evaluation
short title: Int J Health Serv
ISSN: 0020-7314
ISSN (Online): 
IsoAbbr: Int J Health Serv
NlmId: 1305035
123:123
JrId: 4304
long title: International journal of sports medicine
short title: Int J Sports Med
ISSN: 0172-4622
ISSN (Online): 1439-3964
IsoAbbr: Int J Sports Med
NlmId: 8008349
123:123
JrId: 4305
long title: International journal of rehabilitation research. Internationale Zeitschrift fur Rehabilitationsforschung. Revue internationale de recherches de readaptation
short title: Int J Rehabil Res
ISSN: 0342-5282
ISSN (Online): 1473-5660
IsoAbbr: Int J Rehabil Res
NlmId: 7805421
123:123
JrId: 4306
long title: International journal of cancer. Supplement = Journal international du cancer. Supplement
short title: Int J Cancer Suppl
ISSN: 0898-6924
ISSN (Online): 
IsoAbbr: Int. J. Cancer Suppl.
NlmId: 8710267
123:123
JrId: 4307
long title: Growth, development, and aging : GDA
short title: Growth Dev Aging
ISSN: 1041-1232
ISSN (Online): 
IsoAbbr: Growth Dev Aging
NlmId: 8809704
123:123
JrId: 4308
long title: International journal of law and psychiatry
short title: Int J Law Psychiatry
ISSN: 0160-2527
ISSN (Online): 1873-6386
IsoAbbr: Int J Law Psychiatry
NlmId: 7806862
123:123
JrId: 4309
long title: International journal of Leprosy
short title: Int J Lepr
ISSN: 0020-7349
ISSN (Online): 
IsoAbbr: Int J Lepr
NlmId: 2985070R
123:123
JrId: 4310
long title: International journal of neurology
short title: Int J Neurol
ISSN: 0020-7446
ISSN (Online): 
IsoAbbr: Int. J. Neurol.
NlmId: 0374722
123:123
JrId: 4311
long title: International journal of pediatric otorhinolaryngology
short title: Int J Pediatr Otorhinolaryngol
ISSN: 0165-5876
ISSN (Online): 1872-8464
IsoAbbr: Int. J. Pediatr. Otorhinolaryngol.
NlmId: 8003603
123:123
JrId: 4312
long title: The International journal of neuroscience
short title: Int J Neurosci
ISSN: 0020-7454
ISSN (Online): 1563-5279
IsoAbbr: Int. J. Neurosci.
NlmId: 0270707
123:123
JrId: 4313
long title: International journal of nuclear medicine and biology
short title: Int J Nucl Med Biol
ISSN: 0047-0740
ISSN (Online): 
IsoAbbr: Int J Nucl Med Biol
NlmId: 0360047
123:123
JrId: 4314
long title: International journal of neuropharmacology
short title: Int J Neuropharmacol
ISSN: 0375-9458
ISSN (Online): 
IsoAbbr: Int J Neuropharmacol
NlmId: 9421557
123:123
JrId: 4315
long title: International journal of neuropsychiatry
short title: Int J Neuropsychiatry
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Neuropsychiatry
NlmId: 0243214
123:123
JrId: 4316
long title: International journal of nursing studies
short title: Int J Nurs Stud
ISSN: 0020-7489
ISSN (Online): 1873-491X
IsoAbbr: Int J Nurs Stud
NlmId: 0400675
123:123
JrId: 4317
long title: International journal of orthodontics
short title: Int J Orthod
ISSN: 0020-7500
ISSN (Online): 
IsoAbbr: Int J Orthod
NlmId: 0055653
123:123
JrId: 4318
long title: International journal of oral surgery
short title: Int J Oral Surg
ISSN: 0300-9785
ISSN (Online): 
IsoAbbr: Int J Oral Surg
NlmId: 0334641
123:123
JrId: 4319
long title: International journal for parasitology
short title: Int J Parasitol
ISSN: 0020-7519
ISSN (Online): 1879-0135
IsoAbbr: Int. J. Parasitol.
NlmId: 0314024
123:123
JrId: 4320
long title: The International journal of occupational health & safety
short title: Int J Occup Health Saf
ISSN: 0093-2205
ISSN (Online): 
IsoAbbr: Int J Occup Health Saf
NlmId: 7910014
123:123
JrId: 4321
long title: International journal of peptide and protein research
short title: Int J Pept Protein Res
ISSN: 0367-8377
ISSN (Online): 
IsoAbbr: Int. J. Pept. Protein Res.
NlmId: 0330420
123:123
JrId: 4322
long title: The International journal of oral myology
short title: Int J Oral Myol
ISSN: 0360-4004
ISSN (Online): 
IsoAbbr: Int J Oral Myol
NlmId: 7600106
123:123
JrId: 4323
long title: International ophthalmology
short title: Int Ophthalmol
ISSN: 0165-5701
ISSN (Online): 1573-2630
IsoAbbr: Int Ophthalmol
NlmId: 7904294
123:123
JrId: 4324
long title: International journal of psychiatry
short title: Int J Psychiatry
ISSN: 0020-756X
ISSN (Online): 
IsoAbbr: Int J Psychiatry
NlmId: 0243036
123:123
JrId: 4325
long title: The International journal of pediatric nephrology
short title: Int J Pediatr Nephrol
ISSN: 0391-6510
ISSN (Online): 
IsoAbbr: Int J Pediatr Nephrol
NlmId: 8007162
123:123
JrId: 4326
long title: The International journal of orofacial myology : official publication of the International Association of Orofacial Myology
short title: Int J Orofacial Myology
ISSN: 0735-0120
ISSN (Online): 
IsoAbbr: Int J Orofacial Myology
NlmId: 8207532
123:123
JrId: 4327
long title: International journal of psychiatry in medicine
short title: Int J Psychiatry Med
ISSN: 0091-2174
ISSN (Online): 1541-3527
IsoAbbr: Int J Psychiatry Med
NlmId: 0365646
123:123
JrId: 4328
long title: The International journal of psycho-analysis
short title: Int J Psychoanal
ISSN: 0020-7578
ISSN (Online): 1745-8315
IsoAbbr: Int J Psychoanal
NlmId: 2985179R
123:123
JrId: 4329
long title: Giornale di stomatologia e di ortognatodonzia
short title: G Stomatol Ortognatodonzia
ISSN: 1122-1038
ISSN (Online): 
IsoAbbr: G Stomatol Ortognatodonzia
NlmId: 8702086
123:123
JrId: 4330
long title: International journal of psychoanalytic psychotherapy
short title: Int J Psychoanal Psychother
ISSN: 0091-0600
ISSN (Online): 
IsoAbbr: Int J Psychoanal Psychother
NlmId: 0364543
123:123
JrId: 4331
long title: International journal of radiation biology and related studies in physics, chemistry, and medicine
short title: Int J Radiat Biol Relat Stud Phys Chem Med
ISSN: 0020-7616
ISSN (Online): 
IsoAbbr: Int. J. Radiat. Biol. Relat. Stud. Phys. Chem. Med.
NlmId: 0374725
123:123
JrId: 4332
long title: International rehabilitation medicine
short title: Int Rehabil Med
ISSN: 0379-0797
ISSN (Online): 
IsoAbbr: Int Rehabil Med
NlmId: 7911315
123:123
JrId: 4333
long title: International journal of microcirculation, clinical and experimental / sponsored by the European Society for Microcirculation
short title: Int J Microcirc Clin Exp
ISSN: 0167-6865
ISSN (Online): 
IsoAbbr: Int J Microcirc Clin Exp
NlmId: 8400122
123:123
JrId: 4334
long title: Gaceta sanitaria / S.E.S.P.A.S
short title: Gac Sanit
ISSN: 0213-9111
ISSN (Online): 1578-1283
IsoAbbr: Gac Sanit
NlmId: 8901623
123:123
JrId: 4335
long title: The International journal of social psychiatry
short title: Int J Soc Psychiatry
ISSN: 0020-7640
ISSN (Online): 1741-2854
IsoAbbr: Int J Soc Psychiatry
NlmId: 0374726
123:123
JrId: 4336
long title: International rescuer
short title: Int Rescuer
ISSN: 0020-8515
ISSN (Online): 
IsoAbbr: Int Rescuer
NlmId: 0056013
123:123
JrId: 4337
long title: The International journal of periodontics & restorative dentistry
short title: Int J Periodontics Restorative Dent
ISSN: 0198-7569
ISSN (Online): 
IsoAbbr: Int J Periodontics Restorative Dent
NlmId: 8200894
123:123
JrId: 4338
long title: International journal of partial hospitalization
short title: Int J Partial Hosp
ISSN: 0272-4308
ISSN (Online): 
IsoAbbr: Int J Partial Hosp
NlmId: 8208732
123:123
JrId: 4339
long title: International journal of psychosomatics : official publication of the International Psychosomatics Institute
short title: Int J Psychosom
ISSN: 0884-8297
ISSN (Online): 
IsoAbbr: Int J Psychosom
NlmId: 8409613
123:123
JrId: 4340
long title: International journal for vitamin and nutrition research. Internationale Zeitschrift fur Vitamin- und Ernahrungsforschung. Journal international de vitaminologie et de nutrition
short title: Int J Vitam Nutr Res
ISSN: 0300-9831
ISSN (Online): 
IsoAbbr: Int J Vitam Nutr Res
NlmId: 1273304
123:123
JrId: 4341
long title: International journal of tissue reactions
short title: Int J Tissue React
ISSN: 0250-0868
ISSN (Online): 
IsoAbbr: Int J Tissue React
NlmId: 8302116
123:123
JrId: 4342
long title: International journal of technology assessment in health care
short title: Int J Technol Assess Health Care
ISSN: 0266-4623
ISSN (Online): 1471-6348
IsoAbbr: Int J Technol Assess Health Care
NlmId: 8508113
123:123
JrId: 4343
long title: International journal of zoonoses
short title: Int J Zoonoses
ISSN: 0377-0168
ISSN (Online): 
IsoAbbr: Int J Zoonoses
NlmId: 7505008
123:123
JrId: 4344
long title: Infection control : IC
short title: Infect Control
ISSN: 0195-9417
ISSN (Online): 
IsoAbbr: Infect Control
NlmId: 8008357
123:123
JrId: 4345
long title: International nursing review
short title: Int Nurs Rev
ISSN: 0020-8132
ISSN (Online): 1466-7657
IsoAbbr: Int Nurs Rev
NlmId: 7808754
123:123
JrId: 4346
long title: International ophthalmology clinics
short title: Int Ophthalmol Clin
ISSN: 0020-8167
ISSN (Online): 1536-9617
IsoAbbr: Int Ophthalmol Clin
NlmId: 0374731
123:123
JrId: 4347
long title: International review of physiology
short title: Int Rev Physiol
ISSN: 0363-3918
ISSN (Online): 
IsoAbbr: Int Rev Physiol
NlmId: 7608349
123:123
JrId: 4348
long title: International psychiatry clinics
short title: Int Psychiatry Clin
ISSN: 0020-8426
ISSN (Online): 
IsoAbbr: Int Psychiatry Clin
NlmId: 0401660
123:123
JrId: 4349
long title: International pharmacopsychiatry
short title: Int Pharmacopsychiatry
ISSN: 0020-8272
ISSN (Online): 
IsoAbbr: Int Pharmacopsychiatry
NlmId: 0135645
123:123
JrId: 4350
long title: International review of connective tissue research
short title: Int Rev Connect Tissue Res
ISSN: 0074-767X
ISSN (Online): 
IsoAbbr: Int Rev Connect Tissue Res
NlmId: 0374736
123:123
JrId: 4351
long title: International review of cytology
short title: Int Rev Cytol
ISSN: 0074-7696
ISSN (Online): 
IsoAbbr: Int. Rev. Cytol.
NlmId: 2985180R
123:123
JrId: 4352
long title: International review of cytology. Supplement
short title: Int Rev Cytol Suppl
ISSN: 0074-770X
ISSN (Online): 
IsoAbbr: Int Rev Cytol Suppl
NlmId: 0177061
123:123
JrId: 4353
long title: International review of experimental pathology
short title: Int Rev Exp Pathol
ISSN: 0074-7718
ISSN (Online): 
IsoAbbr: Int Rev Exp Pathol
NlmId: 0374737
123:123
JrId: 4354
long title: International review of neurobiology
short title: Int Rev Neurobiol
ISSN: 0074-7742
ISSN (Online): 
IsoAbbr: Int. Rev. Neurobiol.
NlmId: 0374740
123:123
JrId: 4356
long title: International review of tropical medicine
short title: Int Rev Trop Med
ISSN: 0074-7777
ISSN (Online): 
IsoAbbr: Int Rev Trop Med
NlmId: 7511476
123:123
JrId: 4357
long title: International surgery
short title: Int Surg
ISSN: 0020-8868
ISSN (Online): 
IsoAbbr: Int Surg
NlmId: 0043524
123:123
JrId: 4358
long title: International urology and nephrology
short title: Int Urol Nephrol
ISSN: 0301-1623
ISSN (Online): 1573-2584
IsoAbbr: Int Urol Nephrol
NlmId: 0262521
123:123
JrId: 4359
long title: AHA hospital technology series
short title: AHA Hosp Technol Ser
ISSN: 0735-4681
ISSN (Online): 
IsoAbbr: AHA Hosp Technol Ser
NlmId: 9880754
123:123
JrId: 4360
long title: International Symposium On Fluoridation And Preventive Dentistry
short title: Int Symp Fluorid Prev Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Int Symp Fluorid Prev Dent
NlmId: 9881598
123:123
JrId: 4361
long title: Internationale Zeitschrift fur angewandte Physiologie, einschliesslich Arbeitsphysiologie
short title: Int Z Angew Physiol
ISSN: 0020-9376
ISSN (Online): 
IsoAbbr: Int Z Angew Physiol
NlmId: 0410302
123:123
JrId: 4362
long title: Internationale Zeitschrift fur klinische Pharmakologie, Therapie, und Toxikologie. International journal of clinical pharmacology, therapy, and toxicology
short title: Int Z Klin Pharmakol Ther Toxikol
ISSN: 0020-9392
ISSN (Online): 
IsoAbbr: Int Z Klin Pharmakol Ther Toxikol
NlmId: 0340713
123:123
JrId: 4363
long title: Internationale Zeitschrift fur Vitamin- und Ernahrungsforschung. Beiheft
short title: Int Z Vitam Ernahrungsforsch Beih
ISSN: 0300-9831
ISSN (Online): 
IsoAbbr: Int Z Vitam Ernahrungsforsch Beih
NlmId: 0332153
123:123
JrId: 4364
long title: Internationale Zeitschrift fur Vitaminforschung. International journal of vitamin research. Journal international de vitaminologie
short title: Int Z Vitaminforsch
ISSN: 0020-9406
ISSN (Online): 
IsoAbbr: Int Z Vitaminforsch
NlmId: 1274010
123:123
JrId: 4365
long title: Invasion & metastasis
short title: Invasion Metastasis
ISSN: 0251-1789
ISSN (Online): 
IsoAbbr: Invasion Metastasis
NlmId: 8202435
123:123
JrId: 4366
long title: Internistische Praxis
short title: Internist Prax
ISSN: 0020-9570
ISSN (Online): 
IsoAbbr: Internist Prax
NlmId: 0165250
123:123
JrId: 4367
long title: Der Internist
short title: Internist (Berl)
ISSN: 0020-9554
ISSN (Online): 1432-1289
IsoAbbr: Internist (Berl)
NlmId: 0264620
123:123
JrId: 4368
long title: The Internist
short title: Internist
ISSN: 0020-9546
ISSN (Online): 
IsoAbbr: Internist
NlmId: 1251744
123:123
JrId: 4369
long title: Intervirology
short title: Intervirology
ISSN: 0300-5526
ISSN (Online): 1423-0100
IsoAbbr: Intervirology
NlmId: 0364265
123:123
JrId: 4370
long title: Investigative ophthalmology
short title: Invest Ophthalmol
ISSN: 0020-9988
ISSN (Online): 
IsoAbbr: Invest Ophthalmol
NlmId: 0374730
123:123
JrId: 4371
long title: Investigative ophthalmology & visual science
short title: Invest Ophthalmol Vis Sci
ISSN: 0146-0404
ISSN (Online): 1552-5783
IsoAbbr: Invest. Ophthalmol. Vis. Sci.
NlmId: 7703701
123:123
JrId: 4372
long title: Investigational new drugs
short title: Invest New Drugs
ISSN: 0167-6997
ISSN (Online): 1573-0646
IsoAbbr: Invest New Drugs
NlmId: 8309330
123:123
JrId: 4373
long title: Investigative radiology
short title: Invest Radiol
ISSN: 0020-9996
ISSN (Online): 1536-0210
IsoAbbr: Invest Radiol
NlmId: 0045377
123:123
JrId: 4374
long title: The Investor-owned hospital review
short title: Investor Owned Hosp Rev
ISSN: 0093-7312
ISSN (Online): 
IsoAbbr: Investor Owned Hosp Rev
NlmId: 7613884
123:123
JrId: 4375
long title: Investigative urology
short title: Invest Urol
ISSN: 0021-0005
ISSN (Online): 
IsoAbbr: Invest Urol
NlmId: 0374747
123:123
JrId: 4376
long title: Ion exchange and membranes
short title: Ion Exch Membr
ISSN: 0091-0619
ISSN (Online): 
IsoAbbr: Ion Exch Membr
NlmId: 0364544
123:123
JrId: 4377
long title: Iowa Dental Bulletin
short title: Iowa Dent Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Iowa Dent Bull
NlmId: 9877968
123:123
JrId: 4378
long title: The Iowa dental journal / Iowa State Dental Society
short title: Iowa Dent J
ISSN: 0021-0498
ISSN (Online): 
IsoAbbr: Iowa Dent J
NlmId: 9301639
123:123
JrId: 4379
long title: Iowa medicine : journal of the Iowa Medical Society
short title: Iowa Med
ISSN: 0746-8709
ISSN (Online): 
IsoAbbr: Iowa Med
NlmId: 8403404
123:123
JrId: 4380
long title: Iowa State University veterinarian
short title: Iowa State Univ Vet
ISSN: 0099-5851
ISSN (Online): 
IsoAbbr: Iowa State Univ Vet
NlmId: 17710170R
123:123
JrId: 4381
long title: Irish journal of medical science
short title: Ir J Med Sci
ISSN: 0021-1265
ISSN (Online): 1863-4362
IsoAbbr: Ir J Med Sci
NlmId: 7806864
123:123
JrId: 4382
long title: Irish medical journal
short title: Ir Med J
ISSN: 0332-3102
ISSN (Online): 
IsoAbbr: Ir Med J
NlmId: 0430275
123:123
JrId: 4383
long title: Irish nursing and hospital world
short title: Ir Nurs Hosp World
ISSN: 0790-7702
ISSN (Online): 
IsoAbbr: Ir Nurs Hosp World
NlmId: 0323465
123:123
JrId: 4384
long title: The Irish nursing news
short title: Ir Nurs News
ISSN: 0021-1354
ISSN (Online): 
IsoAbbr: Ir Nurs News
NlmId: 17710360R
123:123
JrId: 4385
long title: Irish nurses' journal
short title: Ir Nurses J
ISSN: 0021-1346
ISSN (Online): 
IsoAbbr: Ir Nurses J
NlmId: 0323464
123:123
JrId: 4386
long title: Iraqi Dental Journal
short title: Iraqi Dent J
ISSN: 
ISSN (Online): 
IsoAbbr: Iraqi Dent J
NlmId: 9883855
123:123
JrId: 4387
long title: Iryo
short title: Iryo
ISSN: 0021-1699
ISSN (Online): 
IsoAbbr: Iryo
NlmId: 0413672
123:123
JrId: 4388
long title: IRCS journal of medical science
short title: IRCS J Med Sci
ISSN: 0305-6481
ISSN (Online): 
IsoAbbr: IRCS J Med Sci
NlmId: 7505551
123:123
JrId: 4389
long title: ISA transactions
short title: ISA Trans
ISSN: 0019-0578
ISSN (Online): 1879-2022
IsoAbbr: ISA Trans
NlmId: 0374750
123:123
JrId: 4390
long title: Isis_ an international review devoted to the history of science and its cultural influences
short title: Isis
ISSN: 0021-1753
ISSN (Online): 1545-6994
IsoAbbr: Isis
NlmId: 2985182R
123:123
JrId: 4391
long title: Isozymes
short title: Isozymes Curr Top Biol Med Res
ISSN: 0160-3787
ISSN (Online): 
IsoAbbr: Isozymes Curr. Top. Biol. Med. Res.
NlmId: 7706779
123:123
JrId: 4392
long title: Human genetics. Supplement
short title: Hum Genet Suppl
ISSN: 0172-7699
ISSN (Online): 
IsoAbbr: Hum Genet Suppl
NlmId: 7809212
123:123
JrId: 4393
long title: The Israel annals of psychiatry and related disciplines
short title: Isr Ann Psychiatr Relat Discip
ISSN: 0021-1958
ISSN (Online): 
IsoAbbr: Isr Ann Psychiatr Relat Discip
NlmId: 0374751
123:123
JrId: 4394
long title: Israel journal of medical sciences
short title: Isr J Med Sci
ISSN: 0021-2180
ISSN (Online): 
IsoAbbr: Isr. J. Med. Sci.
NlmId: 0013105
123:123
JrId: 4395
long title: Refu'at ha-peh veha-shinayim (Tel Aviv, Israel : 1969)
short title: Refuat Hapeh Vehashinayim
ISSN: 0034-3161
ISSN (Online): 
IsoAbbr: Refuat Hapeh Vehashinayim
NlmId: 0227721
123:123
JrId: 4396
long title: Israel journal of zoology
short title: Isr J Zool
ISSN: 0021-2210
ISSN (Online): 
IsoAbbr: Isr. J. Zool.
NlmId: 0404433
123:123
JrId: 4397
long title: Immunopharmacology
short title: Immunopharmacology
ISSN: 0162-3109
ISSN (Online): 
IsoAbbr: Immunopharmacology
NlmId: 7902474
123:123
JrId: 4398
long title: Issues (National Council of State Boards of Nursing (U.S.))
short title: Issues
ISSN: 0885-0046
ISSN (Online): 
IsoAbbr: Issues
NlmId: 8505238
123:123
JrId: 4399
long title: Issues in mental health nursing
short title: Issues Ment Health Nurs
ISSN: 0161-2840
ISSN (Online): 1096-4673
IsoAbbr: Issues Ment Health Nurs
NlmId: 7907126
123:123
JrId: 4400
long title: The Israel journal of psychiatry and related sciences
short title: Isr J Psychiatry Relat Sci
ISSN: 0333-7308
ISSN (Online): 
IsoAbbr: Isr J Psychiatry Relat Sci
NlmId: 8108287
123:123
JrId: 4401
long title: Issledovaniia po genetike
short title: Issled Genet
ISSN: 0578-9508
ISSN (Online): 
IsoAbbr: Issled Genet
NlmId: 17710500R
123:123
JrId: 4402
long title: Issues in law & medicine
short title: Issues Law Med
ISSN: 8756-8160
ISSN (Online): 
IsoAbbr: Issues Law Med
NlmId: 8511295
123:123
JrId: 4403
long title: Istanbul Universitesi Dishekimligi Fakultesi dergisi = The journal of the Dental Faculty of Istanbul
short title: Istanbul Univ Dishekim Fak Derg
ISSN: 0257-8212
ISSN (Online): 
IsoAbbr: Istanbul Univ Dishekim Fak Derg
NlmId: 9425140
123:123
JrId: 4404
long title: Italian general review of dermatology
short title: Ital Gen Rev Dermatol
ISSN: 0021-292X
ISSN (Online): 
IsoAbbr: Ital Gen Rev Dermatol
NlmId: 0163320
123:123
JrId: 4405
long title: The Italian journal of biochemistry
short title: Ital J Biochem
ISSN: 0021-2938
ISSN (Online): 
IsoAbbr: Ital. J. Biochem.
NlmId: 0376564
123:123
JrId: 4406
long title: Italian journal of neurological sciences
short title: Ital J Neurol Sci
ISSN: 0392-0461
ISSN (Online): 
IsoAbbr: Ital J Neurol Sci
NlmId: 8006502
123:123
JrId: 4407
long title: The Italian journal of surgical sciences / sponsored by Societa italiana di chirurgia
short title: Ital J Surg Sci
ISSN: 0392-3525
ISSN (Online): 
IsoAbbr: Ital J Surg Sci
NlmId: 8213451
123:123
JrId: 4408
long title: Italian journal of orthopaedics and traumatology
short title: Ital J Orthop Traumatol
ISSN: 0390-5489
ISSN (Online): 
IsoAbbr: Ital J Orthop Traumatol
NlmId: 7511480
123:123
JrId: 4409
long title: Italian journal of orthopaedics and traumatology. Supplementum
short title: Ital J Orthop Traumatol Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Ital J Orthop Traumatol Suppl
NlmId: 7801241
123:123
JrId: 4410
long title: Izvestiia Akademii nauk SSSR. Seriia biologicheskaia
short title: Izv Akad Nauk SSSR Biol
ISSN: 0002-3329
ISSN (Online): 
IsoAbbr: Izv Akad Nauk SSSR Biol
NlmId: 7505543
123:123
JrId: 4411
long title: Izvestiia na Instituta po fiziologiia
short title: Izv Inst Fiziol (Sofiia)
ISSN: 0068-3922
ISSN (Online): 
IsoAbbr: Izv Inst Fiziol (Sofiia)
NlmId: 7503809
123:123
JrId: 4412
long title: Izvestiia na Mikrobiologicheskiia institut
short title: Izv Mikrobiol Inst (Sofiia)
ISSN: 0068-3957
ISSN (Online): 
IsoAbbr: Izv Mikrobiol Inst (Sofiia)
NlmId: 7600108
123:123
JrId: 4413
long title: Intensive care medicine
short title: Intensive Care Med
ISSN: 0342-4642
ISSN (Online): 1432-1238
IsoAbbr: Intensive Care Med
NlmId: 7704851
123:123
JrId: 4415
long title: Journal of abnormal child psychology
short title: J Abnorm Child Psychol
ISSN: 0091-0627
ISSN (Online): 1573-2835
IsoAbbr: J Abnorm Child Psychol
NlmId: 0364547
123:123
JrId: 4416
long title: Issues in health care of women
short title: Issues Health Care Women
ISSN: 0161-5246
ISSN (Online): 
IsoAbbr: Issues Health Care Women
NlmId: 7908143
123:123
JrId: 4417
long title: Journal of abnormal psychology
short title: J Abnorm Psychol
ISSN: 0021-843X
ISSN (Online): 1939-1846
IsoAbbr: J Abnorm Psychol
NlmId: 0034461
123:123
JrId: 4418
long title: Journal - Academy of General Dentistry
short title: J Acad Gen Dent
ISSN: 0001-4265
ISSN (Online): 
IsoAbbr: J Acad Gen Dent
NlmId: 7610507
123:123
JrId: 4419
long title: The Journal of the Acoustical Society of America
short title: J Acoust Soc Am
ISSN: 0001-4966
ISSN (Online): 1520-8524
IsoAbbr: J. Acoust. Soc. Am.
NlmId: 7503051
123:123
JrId: 4420
long title: Journal of advanced nursing
short title: J Adv Nurs
ISSN: 0309-2402
ISSN (Online): 1365-2648
IsoAbbr: J Adv Nurs
NlmId: 7609811
123:123
JrId: 4421
long title: Journal of agricultural and food chemistry
short title: J Agric Food Chem
ISSN: 0021-8561
ISSN (Online): 1520-5118
IsoAbbr: J. Agric. Food Chem.
NlmId: 0374755
123:123
JrId: 4422
long title: Journal of professional nursing : official journal of the American Association of Colleges of Nursing
short title: J Prof Nurs
ISSN: 8755-7223
ISSN (Online): 1532-8481
IsoAbbr: J Prof Nurs
NlmId: 8511298
123:123
JrId: 4423
long title: Journal of the Air Pollution Control Association
short title: J Air Pollut Control Assoc
ISSN: 0002-2470
ISSN (Online): 
IsoAbbr: J Air Pollut Control Assoc
NlmId: 7505567
123:123
JrId: 4424
long title: Journal of affective disorders
short title: J Affect Disord
ISSN: 0165-0327
ISSN (Online): 1573-2517
IsoAbbr: J Affect Disord
NlmId: 7906073
123:123
JrId: 4425
long title: Journal - Alabama Dental Association
short title: J Ala Dent Assoc
ISSN: 0002-4198
ISSN (Online): 
IsoAbbr: J Ala Dent Assoc
NlmId: 7505557
123:123
JrId: 4426
long title: The Journal of the All India Dental Association
short title: J All India Dent Assoc
ISSN: 0377-0516
ISSN (Online): 
IsoAbbr: J All India Dent Assoc
NlmId: 7503054
123:123
JrId: 4427
long title: The Journal of ambulatory care management
short title: J Ambul Care Manage
ISSN: 0148-9917
ISSN (Online): 1550-3267
IsoAbbr: J Ambul Care Manage
NlmId: 7802876
123:123
JrId: 4428
long title: Journal of the All-India Ophthalmological Society
short title: J All India Ophthalmol Soc
ISSN: 0044-7307
ISSN (Online): 
IsoAbbr: J All India Ophthalmol Soc
NlmId: 7503055
123:123
JrId: 4429
long title: Journal of the American College of Cardiology
short title: J Am Coll Cardiol
ISSN: 0735-1097
ISSN (Online): 1558-3597
IsoAbbr: J. Am. Coll. Cardiol.
NlmId: 8301365
123:123
JrId: 4430
long title: Journal of the American College of Nutrition
short title: J Am Coll Nutr
ISSN: 0731-5724
ISSN (Online): 1541-1087
IsoAbbr: J Am Coll Nutr
NlmId: 8215879
123:123
JrId: 4431
long title: The Journal of allergy and clinical immunology
short title: J Allergy Clin Immunol
ISSN: 0091-6749
ISSN (Online): 1097-6825
IsoAbbr: J. Allergy Clin. Immunol.
NlmId: 1275002
123:123
JrId: 4432
long title: Journal of the American Academy of Child Psychiatry
short title: J Am Acad Child Psychiatry
ISSN: 0002-7138
ISSN (Online): 
IsoAbbr: J Am Acad Child Psychiatry
NlmId: 7505568
123:123
JrId: 4433
long title: The Journal of the American Academy of Gold Foil Operators
short title: J Am Acad Gold Foil Oper
ISSN: 0002-7146
ISSN (Online): 
IsoAbbr: J Am Acad Gold Foil Oper
NlmId: 7605632
123:123
JrId: 4434
long title: The Journal of the American Association of Nurse Anesthetists
short title: J Am Assoc Nurse Anesth
ISSN: 0002-7448
ISSN (Online): 
IsoAbbr: J Am Assoc Nurse Anesth
NlmId: 0431453
123:123
JrId: 4435
long title: Journal of the American Chemical Society
short title: J Am Chem Soc
ISSN: 0002-7863
ISSN (Online): 1520-5126
IsoAbbr: J. Am. Chem. Soc.
NlmId: 7503056
123:123
JrId: 4436
long title: The Journal of the American College of Dentists
short title: J Am Coll Dent
ISSN: 0002-7979
ISSN (Online): 
IsoAbbr: J Am Coll Dent
NlmId: 7503057
123:123
JrId: 4437
long title: Journal of the American College Health Association
short title: J Am Coll Health Assoc
ISSN: 0002-7944
ISSN (Online): 
IsoAbbr: J Am Coll Health Assoc
NlmId: 7503059
123:123
JrId: 4438
long title: Journal of American college health : J of ACH
short title: J Am Coll Health
ISSN: 0744-8481
ISSN (Online): 1940-3208
IsoAbbr: J Am Coll Health
NlmId: 8214119
123:123
JrId: 4439
long title: Journal of the American Dental Association (1939)
short title: J Am Dent Assoc
ISSN: 0002-8177
ISSN (Online): 1943-4723
IsoAbbr: J Am Dent Assoc
NlmId: 7503060
123:123
JrId: 4440
long title: The Journal of the American Dental Hygienists' Association
short title: J Am Dent Hyg Assoc
ISSN: 0002-8185
ISSN (Online): 
IsoAbbr: J Am Dent Hyg Assoc
NlmId: 7505571
123:123
JrId: 4441
long title: Journal of the American Dental Society of Anesthesiology
short title: J Am Dent Soc Anesthesiol
ISSN: 
ISSN (Online): 
IsoAbbr: J Am Dent Soc Anesthesiol
NlmId: 7505572
123:123
JrId: 4442
long title: Journal of the American Dietetic Association
short title: J Am Diet Assoc
ISSN: 0002-8223
ISSN (Online): 1878-3570
IsoAbbr: J Am Diet Assoc
NlmId: 7503061
123:123
JrId: 4443
long title: Journal of the American Geriatrics Society
short title: J Am Geriatr Soc
ISSN: 0002-8614
ISSN (Online): 1532-5415
IsoAbbr: J Am Geriatr Soc
NlmId: 7503062
123:123
JrId: 4444
long title: Journal - American Health Care Association
short title: J Am Health Care Assoc
ISSN: 0360-4969
ISSN (Online): 
IsoAbbr: J Am Health Care Assoc
NlmId: 7600544
123:123
JrId: 4445
long title: Journal of the American Institute of Homeopathy
short title: J Am Inst Homeopath
ISSN: 0002-8967
ISSN (Online): 
IsoAbbr: J Am Inst Homeopath
NlmId: 7507175
123:123
JrId: 4446
long title: Journal of the American Institute of Planners
short title: J Am Inst Plann
ISSN: 0002-8991
ISSN (Online): 
IsoAbbr: J Am Inst Plann
NlmId: 9877929
123:123
JrId: 4447
long title: Journal of the American Medical Women's Association (1972)
short title: J Am Med Womens Assoc
ISSN: 0098-8421
ISSN (Online): 1551-8221
IsoAbbr: J Am Med Womens Assoc
NlmId: 7503064
123:123
JrId: 4448
long title: Journal of the American Oil Chemists' Society
short title: J Am Oil Chem Soc
ISSN: 0003-021X
ISSN (Online): 1558-9331
IsoAbbr: J Am Oil Chem Soc
NlmId: 7505574
123:123
JrId: 4449
long title: Journal of the American Optometric Association
short title: J Am Optom Assoc
ISSN: 0003-0244
ISSN (Online): 
IsoAbbr: J Am Optom Assoc
NlmId: 7505575
123:123
JrId: 4450
long title: Journal of the American Pharmaceutical Association
short title: J Am Pharm Assoc
ISSN: 0003-0465
ISSN (Online): 
IsoAbbr: J Am Pharm Assoc
NlmId: 7505576
123:123
JrId: 4451
long title: Journal of the American Planning Association. American Planning Association
short title: J Am Plann Assoc
ISSN: 0194-4363
ISSN (Online): 
IsoAbbr: J Am Plann Assoc
NlmId: 9878432
123:123
JrId: 4452
long title: Journal of applied toxicology : JAT
short title: J Appl Toxicol
ISSN: 0260-437X
ISSN (Online): 1099-1263
IsoAbbr: J Appl Toxicol
NlmId: 8109495
123:123
JrId: 4453
long title: Journal of biochemical and biophysical methods
short title: J Biochem Biophys Methods
ISSN: 0165-022X
ISSN (Online): 0165-022X
IsoAbbr: J. Biochem. Biophys. Methods
NlmId: 7907378
123:123
JrId: 4454
long title: Journal - Association for Hospital Medical Education
short title: J Assoc Hosp Med Educ
ISSN: 0148-4869
ISSN (Online): 
IsoAbbr: J Assoc Hosp Med Educ
NlmId: 7705084
123:123
JrId: 4455
long title: Journal of economics and business
short title: J Econ Bus
ISSN: 0148-6195
ISSN (Online): 
IsoAbbr: J Econ Bus
NlmId: 9878121
123:123
JrId: 4456
long title: Journal of the autonomic nervous system
short title: J Auton Nerv Syst
ISSN: 0165-1838
ISSN (Online): 
IsoAbbr: J. Auton. Nerv. Syst.
NlmId: 8003419
123:123
JrId: 4457
long title: The Journal of the American Association of Nephrology Nurses & Technicians
short title: J Am Assoc Nephrol Nurses Tech
ISSN: 0360-7615
ISSN (Online): 
IsoAbbr: J Am Assoc Nephrol Nurses Tech
NlmId: 7601746
123:123
JrId: 4458
long title: The Journal of audiovisual media in medicine
short title: J Audiov Media Med
ISSN: 0140-511X
ISSN (Online): 1465-3494
IsoAbbr: J Audiov Media Med
NlmId: 7803121
123:123
JrId: 4459
long title: Journal of the American Podiatry Association
short title: J Am Podiatry Assoc
ISSN: 0003-0538
ISSN (Online): 
IsoAbbr: J Am Podiatry Assoc
NlmId: 7505577
123:123
JrId: 4460
long title: Journal of the American Psychoanalytic Association
short title: J Am Psychoanal Assoc
ISSN: 0003-0651
ISSN (Online): 1941-2460
IsoAbbr: J Am Psychoanal Assoc
NlmId: 7505579
123:123
JrId: 4461
long title: Journal - American Intra-Ocular Implant Society
short title: J Am Intraocul Implant Soc
ISSN: 0146-2776
ISSN (Online): 
IsoAbbr: J Am Intraocul Implant Soc
NlmId: 7701858
123:123
JrId: 4462
long title: The Journal for hospital admitting management : official publication of the National Association of Hospital Admitting Managers / NAHAM
short title: J Hosp Admit Manage
ISSN: 0894-1068
ISSN (Online): 
IsoAbbr: J Hosp Admit Manage
NlmId: 8704017
123:123
JrId: 4463
long title: Journal of American insurance
short title: J Am Insur
ISSN: 0021-874X
ISSN (Online): 
IsoAbbr: J Am Insur
NlmId: 0254060
123:123
JrId: 4464
long title: The Journal of the American Society for Geriatric Dentistry
short title: J Am Soc Geriatr Dent
ISSN: 0003-1054
ISSN (Online): 
IsoAbbr: J Am Soc Geriatr Dent
NlmId: 7503066
123:123
JrId: 4465
long title: Journal of allied health
short title: J Allied Health
ISSN: 0090-7421
ISSN (Online): 1945-404X
IsoAbbr: J Allied Health
NlmId: 0361603
123:123
JrId: 4466
long title: Journal (Anglo-Continental Dental Society)
short title: J Anglocont Dent Soc
ISSN: 0003-3324
ISSN (Online): 
IsoAbbr: J Anglocont Dent Soc
NlmId: 8301204
123:123
JrId: 4467
long title: Journal of the American Audiology Society
short title: J Am Audiol Soc
ISSN: 0360-9294
ISSN (Online): 
IsoAbbr: J Am Audiol Soc
NlmId: 7602679
123:123
JrId: 4468
long title: The Journal of the American Society for Preventive Dentistry
short title: J Am Soc Prev Dent
ISSN: 0093-4518
ISSN (Online): 
IsoAbbr: J Am Soc Prev Dent
NlmId: 0415031
123:123
JrId: 4469
long title: The Journal of the American Academy of Psychoanalysis
short title: J Am Acad Psychoanal
ISSN: 0090-3604
ISSN (Online): 
IsoAbbr: J Am Acad Psychoanal
NlmId: 7505570
123:123
JrId: 4470
long title: Journal of the American Auditory Society
short title: J Am Aud Soc
ISSN: 0164-5080
ISSN (Online): 
IsoAbbr: J Am Aud Soc
NlmId: 7907691
123:123
JrId: 4471
long title: Journal of the American Society for Information Science. American Society for Information Science
short title: J Am Soc Inf Sci
ISSN: 0002-8231
ISSN (Online): 
IsoAbbr: J Am Soc Inf Sci
NlmId: 0232761
123:123
JrId: 4472
long title: The Journal of the American Society of Psychosomatic Dentistry and Medicine
short title: J Am Soc Psychosom Dent Med
ISSN: 0003-1194
ISSN (Online): 
IsoAbbr: J Am Soc Psychosom Dent Med
NlmId: 7505581
123:123
JrId: 4473
long title: International journal of psychophysiology : official journal of the International Organization of Psychophysiology
short title: Int J Psychophysiol
ISSN: 0167-8760
ISSN (Online): 1872-7697
IsoAbbr: Int J Psychophysiol
NlmId: 8406214
123:123
JrId: 4474
long title: IMJ. Illinois medical journal
short title: IMJ Ill Med J
ISSN: 0019-2120
ISSN (Online): 
IsoAbbr: IMJ Ill Med J
NlmId: 7703940
123:123
JrId: 4475
long title: Jordemodern
short title: Jordemodern
ISSN: 0021-7468
ISSN (Online): 
IsoAbbr: Jordemodern
NlmId: 17810330R
123:123
JrId: 4476
long title: Journal of applied physiology: respiratory, environmental and exercise physiology
short title: J Appl Physiol
ISSN: 0161-7567
ISSN (Online): 
IsoAbbr: J Appl Physiol
NlmId: 7801242
123:123
JrId: 4477
long title: Journal of adolescent health care : official publication of the Society for Adolescent Medicine
short title: J Adolesc Health Care
ISSN: 0197-0070
ISSN (Online): 
IsoAbbr: J Adolesc Health Care
NlmId: 8100395
123:123
JrId: 4478
long title: Journal of the American Society for the Study of Orthodontics. American Society for the Study of Orthodontics
short title: J Am Soc Study Orthod
ISSN: 0003-1089
ISSN (Online): 
IsoAbbr: J Am Soc Study Orthod
NlmId: 9875580
123:123
JrId: 4479
long title: JCAH perspectives. Joint Commission on Accreditation of Hospitals
short title: JCAH Perspect
ISSN: 0277-8327
ISSN (Online): 
IsoAbbr: JCAH Perspect
NlmId: 8208742
123:123
JrId: 4480
long title: Journal (American Academy of Gnathologic Orthopedics)
short title: J Am Acad Gnathol Orthop
ISSN: 0886-1064
ISSN (Online): 
IsoAbbr: J Am Acad Gnathol Orthop
NlmId: 8709880
123:123
JrId: 4481
long title: Journal of the American Venereal Disease Association
short title: J Am Vener Dis Assoc
ISSN: 0095-148X
ISSN (Online): 
IsoAbbr: J Am Vener Dis Assoc
NlmId: 7500328
123:123
JrId: 4482
long title: Journal of the American Veterinary Medical Association
short title: J Am Vet Med Assoc
ISSN: 0003-1488
ISSN (Online): 1943-569X
IsoAbbr: J. Am. Vet. Med. Assoc.
NlmId: 7503067
123:123
JrId: 4483
long title: The Journal of analytical psychology
short title: J Anal Psychol
ISSN: 0021-8774
ISSN (Online): 1468-5922
IsoAbbr: J Anal Psychol
NlmId: 0376573
123:123
JrId: 4484
long title: Journal of andrology
short title: J Androl
ISSN: 0196-3635
ISSN (Online): 1939-4640
IsoAbbr: J. Androl.
NlmId: 8106453
123:123
JrId: 4485
long title: Japanese journal of cancer research : Gann
short title: Jpn J Cancer Res
ISSN: 0910-5050
ISSN (Online): 
IsoAbbr: Jpn. J. Cancer Res.
NlmId: 8509412
123:123
JrId: 4486
long title: Journal of anatomy
short title: J Anat
ISSN: 0021-8782
ISSN (Online): 1469-7580
IsoAbbr: J. Anat.
NlmId: 0137162
123:123
JrId: 4487
long title: Journal of animal science
short title: J Anim Sci
ISSN: 0021-8812
ISSN (Online): 1525-3163
IsoAbbr: J. Anim. Sci.
NlmId: 8003002
123:123
JrId: 4488
long title: Hospital capital finance American Hospital Association, Division of Hospital Planning and Capital Finance
short title: Hosp Cap Finance
ISSN: 0742-5708
ISSN (Online): 
IsoAbbr: Hosp Cap Finance
NlmId: 8410882
123:123
JrId: 4489
long title: Home care economics
short title: Home Care Econ
ISSN: 0891-9364
ISSN (Online): 
IsoAbbr: Home Care Econ
NlmId: 8707765
123:123
JrId: 4490
long title: The Journal of antibiotics
short title: J Antibiot (Tokyo)
ISSN: 0021-8820
ISSN (Online): 
IsoAbbr: J. Antibiot.
NlmId: 0151115
123:123
JrId: 4491
long title: The Healthcare Forum journal
short title: Healthc Forum J
ISSN: 0899-9287
ISSN (Online): 
IsoAbbr: Healthc Forum J
NlmId: 8801357
123:123
JrId: 4492
long title: Hearing research
short title: Hear Res
ISSN: 0378-5955
ISSN (Online): 1878-5891
IsoAbbr: Hear. Res.
NlmId: 7900445
123:123
JrId: 4493
long title: Health care for women international
short title: Health Care Women Int
ISSN: 0739-9332
ISSN (Online): 1096-4665
IsoAbbr: Health Care Women Int
NlmId: 8411543
123:123
JrId: 4494
long title: The Journal of antibiotics. Ser. B
short title: J Antibiot B
ISSN: 0447-8991
ISSN (Online): 
IsoAbbr: J Antibiot B
NlmId: 0154411
123:123
JrId: 4495
long title: The Journal of antimicrobial chemotherapy
short title: J Antimicrob Chemother
ISSN: 0305-7453
ISSN (Online): 1460-2091
IsoAbbr: J. Antimicrob. Chemother.
NlmId: 7513617
123:123
JrId: 4496
long title: The Journal of applied behavioral science
short title: J Appl Behav Sci
ISSN: 0021-8863
ISSN (Online): 
IsoAbbr: J Appl Behav Sci
NlmId: 0060433
123:123
JrId: 4497
long title: Journal Of Apdsa_ Asian Pacific Dental Student Association
short title: J APDSA (Tokyo)
ISSN: 0571-2912
ISSN (Online): 
IsoAbbr: J APDSA (Tokyo)
NlmId: 9875625
123:123
JrId: 4498
long title: Hawaii dental journal
short title: Hawaii Dent J
ISSN: 0891-9933
ISSN (Online): 
IsoAbbr: Hawaii Dent J
NlmId: 8502148
123:123
JrId: 4499
long title: Healthcare forum
short title: Healthc Forum
ISSN: 0885-257X
ISSN (Online): 
IsoAbbr: Healthc Forum
NlmId: 8511257
123:123
JrId: 4500
long title: The Journal of applied bacteriology
short title: J Appl Bacteriol
ISSN: 0021-8847
ISSN (Online): 
IsoAbbr: J. Appl. Bacteriol.
NlmId: 7503050
123:123
JrId: 4501
long title: Journal of applied behavior analysis
short title: J Appl Behav Anal
ISSN: 0021-8855
ISSN (Online): 1938-3703
IsoAbbr: J Appl Behav Anal
NlmId: 0174763
123:123
JrId: 4502
long title: Nihon Rai Gakkai zasshi
short title: Nihon Rai Gakkai Zasshi
ISSN: 0386-3980
ISSN (Online): 
IsoAbbr: Nihon Rai Gakkai Zasshi
NlmId: 7901165
123:123
JrId: 4503
long title: The Journal of applied nutrition
short title: J Appl Nutr
ISSN: 0021-8960
ISSN (Online): 
IsoAbbr: J Appl Nutr
NlmId: 0404726
123:123
JrId: 4504
long title: Journal of applied biochemistry
short title: J Appl Biochem
ISSN: 0161-7354
ISSN (Online): 
IsoAbbr: J. Appl. Biochem.
NlmId: 7908148
123:123
JrId: 4505
long title: HealthSpan
short title: Healthspan
ISSN: 0883-0452
ISSN (Online): 
IsoAbbr: Healthspan
NlmId: 8507456
123:123
JrId: 4506
long title: Healthcare executive currents
short title: Healthc Exec Curr
ISSN: 0898-1647
ISSN (Online): 
IsoAbbr: Healthc Exec Curr
NlmId: 9004556
123:123
JrId: 4507
long title: Journal of applied physiology
short title: J Appl Physiol
ISSN: 0021-8987
ISSN (Online): 
IsoAbbr: J Appl Physiol
NlmId: 0376576
123:123
JrId: 4508
long title: Journal of applied physiology (Bethesda, Md. : 1985)
short title: J Appl Physiol
ISSN: 8750-7587
ISSN (Online): 1522-1601
IsoAbbr: J. Appl. Physiol.
NlmId: 8502536
123:123
JrId: 4509
long title: Hematologic pathology
short title: Hematol Pathol
ISSN: 0886-0238
ISSN (Online): 
IsoAbbr: Hematol Pathol
NlmId: 8707764
123:123
JrId: 4510
long title: Healthcare executive
short title: Healthc Exec
ISSN: 0883-5381
ISSN (Online): 
IsoAbbr: Healthc Exec
NlmId: 8612808
123:123
JrId: 4511
long title: Health matrix
short title: Health Matrix
ISSN: 0748-383X
ISSN (Online): 
IsoAbbr: Health Matrix
NlmId: 8405332
123:123
JrId: 4512
long title: The Journal of applied psychology
short title: J Appl Psychol
ISSN: 0021-9010
ISSN (Online): 1939-1854
IsoAbbr: J Appl Psychol
NlmId: 0222526
123:123
JrId: 4513
long title: Hematology/oncology clinics of North America
short title: Hematol Oncol Clin North Am
ISSN: 0889-8588
ISSN (Online): 1558-1977
IsoAbbr: Hematol. Oncol. Clin. North Am.
NlmId: 8709473
123:123
JrId: 4514
long title: Health policy (Amsterdam, Netherlands)
short title: Health Policy
ISSN: 0168-8510
ISSN (Online): 1872-6054
IsoAbbr: Health Policy
NlmId: 8409431
123:123
JrId: 4515
long title: In vitro cellular & developmental biology : journal of the Tissue Culture Association
short title: In Vitro Cell Dev Biol
ISSN: 0883-8364
ISSN (Online): 
IsoAbbr: In Vitro Cell. Dev. Biol.
NlmId: 8506951
123:123
JrId: 4516
long title: Heart and vessels
short title: Heart Vessels
ISSN: 0910-8327
ISSN (Online): 1615-2573
IsoAbbr: Heart Vessels
NlmId: 8511258
123:123
JrId: 4517
long title: International disability studies
short title: Int Disabil Stud
ISSN: 0259-9147
ISSN (Online): 
IsoAbbr: Int Disabil Stud
NlmId: 8710422
123:123
JrId: 4518
long title: Heart and vessels. Supplement
short title: Heart Vessels Suppl
ISSN: 0935-736X
ISSN (Online): 
IsoAbbr: Heart Vessels Suppl
NlmId: 8810802
123:123
JrId: 4519
long title: The Journal of the Arkansas Medical Society
short title: J Ark Med Soc
ISSN: 0004-1858
ISSN (Online): 
IsoAbbr: J Ark Med Soc
NlmId: 7503069
123:123
JrId: 4520
long title: JAAMI_ journal of the Association for the Advancement of Medical Instrumentation
short title: J Assoc Adv Med Instrum
ISSN: 0004-5446
ISSN (Online): 
IsoAbbr: J Assoc Adv Med Instrum
NlmId: 1275534
123:123
JrId: 4521
long title: Journal of the Association for the Care of Children in Hospitals
short title: J Assoc Care Child Hosp
ISSN: 0145-3351
ISSN (Online): 
IsoAbbr: J Assoc Care Child Hosp
NlmId: 7613888
123:123
JrId: 4522
long title: The Journal of asthma : official journal of the Association for the Care of Asthma
short title: J Asthma
ISSN: 0277-0903
ISSN (Online): 1532-4303
IsoAbbr: J Asthma
NlmId: 8106454
123:123
JrId: 4523
long title: Healthcare management forum / Canadian College of Health Service Executives = Forum gestion des soins de sante / College canadien des directeurs de services de sante
short title: Healthc Manage Forum
ISSN: 0840-4704
ISSN (Online): 
IsoAbbr: Healthc Manage Forum
NlmId: 8805307
123:123
JrId: 4524
long title: Journal - Association of Official Analytical Chemists
short title: J Assoc Off Anal Chem
ISSN: 0004-5756
ISSN (Online): 
IsoAbbr: J Assoc Off Anal Chem
NlmId: 7505559
123:123
JrId: 4525
long title: Health facilities management
short title: Health Facil Manage
ISSN: 0899-6210
ISSN (Online): 
IsoAbbr: Health Facil Manage
NlmId: 8906517
123:123
JrId: 4526
long title: Journal of the Association for Physical and Mental Rehabilitation
short title: J Assoc Phys Ment Rehabil
ISSN: 0098-8448
ISSN (Online): 
IsoAbbr: J Assoc Phys Ment Rehabil
NlmId: 7503071
123:123
JrId: 4527
long title: Journal of biological photography
short title: J Biol Photogr
ISSN: 0274-497X
ISSN (Online): 
IsoAbbr: J Biol Photogr
NlmId: 8006504
123:123
JrId: 4528
long title: International journal of instructional media
short title: Int J Instr Media
ISSN: 0092-1815
ISSN (Online): 
IsoAbbr: Int J Instr Media
NlmId: 9877780
123:123
JrId: 4529
long title: Journal of the American Academy of Child and Adolescent Psychiatry
short title: J Am Acad Child Adolesc Psychiatry
ISSN: 0890-8567
ISSN (Online): 1527-5418
IsoAbbr: J Am Acad Child Adolesc Psychiatry
NlmId: 8704565
123:123
JrId: 4530
long title: The Journal of the Association of Physicians of India
short title: J Assoc Physicians India
ISSN: 0004-5772
ISSN (Online): 
IsoAbbr: J Assoc Physicians India
NlmId: 7505585
123:123
JrId: 4531
long title: The Journal of asthma research
short title: J Asthma Res
ISSN: 0021-9134
ISSN (Online): 
IsoAbbr: J Asthma Res
NlmId: 0376577
123:123
JrId: 4532
long title: Journal of atherosclerosis research
short title: J Atheroscler Res
ISSN: 0368-1319
ISSN (Online): 
IsoAbbr: J Atheroscler Res
NlmId: 0242574
123:123
JrId: 4533
long title: The Journal of auditory research
short title: J Aud Res
ISSN: 0021-9177
ISSN (Online): 
IsoAbbr: J Aud Res
NlmId: 0014024
123:123
JrId: 4534
long title: Journal Of The Australian Institute Of Surgical And Dental Technicians (Melbourne)
short title: J Aust Inst Surg Dent Tech
ISSN: 0313-8356
ISSN (Online): 
IsoAbbr: J Aust Inst Surg Dent Tech
NlmId: 9883613
123:123
JrId: 4535
long title: Hospital guest relations report
short title: Hosp Guest Relations Rep
ISSN: 0899-8957
ISSN (Online): 
IsoAbbr: Hosp Guest Relations Rep
NlmId: 8802247
123:123
JrId: 4536
long title: Journal of autism and childhood schizophrenia
short title: J Autism Child Schizophr
ISSN: 0021-9185
ISSN (Online): 
IsoAbbr: J Autism Child Schizophr
NlmId: 1264240
123:123
JrId: 4537
long title: Journal of autism and developmental disorders
short title: J Autism Dev Disord
ISSN: 0162-3257
ISSN (Online): 1573-3432
IsoAbbr: J Autism Dev Disord
NlmId: 7904301
123:123
JrId: 4538
long title: Journal Das Auxiliares Odontologicas
short title: J Aux Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: J Aux Odontol
NlmId: 9875624
123:123
JrId: 4539
long title: Interior design (New York, N.Y.)
short title: Inter Des
ISSN: 0020-5508
ISSN (Online): 
IsoAbbr: Inter Des
NlmId: 9877782
123:123
JrId: 4540
long title: Journal of bacteriology
short title: J Bacteriol
ISSN: 0021-9193
ISSN (Online): 1098-5530
IsoAbbr: J. Bacteriol.
NlmId: 2985120R
123:123
JrId: 4541
long title: Journal belge de medecine physique et de rehabilitation. Belgisch tijdschrift voor fysische geneeskunde en rehabilitatie
short title: J Belge Med Phys Rehabil
ISSN: 0250-4766
ISSN (Online): 
IsoAbbr: J Belge Med Phys Rehabil
NlmId: 7903309
123:123
JrId: 4542
long title: Journal of the Baltimore College of Dental Surgery
short title: J Baltimore Coll Dent Surg
ISSN: 0067-3072
ISSN (Online): 
IsoAbbr: J Baltimore Coll Dent Surg
NlmId: 7505588
123:123
JrId: 4543
long title: Princess Takamatsu symposia
short title: Princess Takamatsu Symp
ISSN: 
ISSN (Online): 
IsoAbbr: Int. Symp. Princess Takamatsu Cancer Res. Fund
NlmId: 9301172
123:123
JrId: 4545
long title: Journal belge de medecine physique. Belgisch tijdschrift voor fysische geneeskunde
short title: J Belge Med Phys
ISSN: 0378-9500
ISSN (Online): 
IsoAbbr: J Belge Med Phys
NlmId: 7903136
123:123
JrId: 4546
long title: Journal belge de radiologie
short title: J Belge Radiol
ISSN: 0021-7646
ISSN (Online): 
IsoAbbr: J Belge Radiol
NlmId: 0420407
123:123
JrId: 4547
long title: Journal belge de rhumatologie et de medecine physique. Belgisch tijdschrift voor reumatologie en fysische geneeskunde
short title: J Belge Rhumatol Med Phys
ISSN: 0021-7654
ISSN (Online): 
IsoAbbr: J Belge Rhumatol Med Phys
NlmId: 0071414
123:123
JrId: 4548
long title: The journal of the Bergen County Dental Society. Bergen County Dental Society
short title: J Bergen Cty Dent Soc
ISSN: 0092-9832
ISSN (Online): 
IsoAbbr: J Bergen Cty Dent Soc
NlmId: 7507180
123:123
JrId: 4549
long title: The Journal of clinical psychiatry
short title: J Clin Psychiatry
ISSN: 0160-6689
ISSN (Online): 1555-2101
IsoAbbr: J Clin Psychiatry
NlmId: 7801243
123:123
JrId: 4550
long title: Journal of clinical apheresis
short title: J Clin Apher
ISSN: 0733-2459
ISSN (Online): 1098-1101
IsoAbbr: J Clin Apher
NlmId: 8216305
123:123
JrId: 4551
long title: Contract interiors
short title: Contract Inter
ISSN: 0148-012X
ISSN (Online): 
IsoAbbr: Contract Inter
NlmId: 9877842
123:123
JrId: 4552
long title: Journal of biochemistry
short title: J Biochem
ISSN: 0021-924X
ISSN (Online): 1756-2651
IsoAbbr: J. Biochem.
NlmId: 0376600
123:123
JrId: 4553
long title: The Journal of biocommunication
short title: J Biocommun
ISSN: 0094-2499
ISSN (Online): 1936-4563
IsoAbbr: J Biocommun
NlmId: 0425742
123:123
JrId: 4554
long title: Journal of bioenergetics
short title: J Bioenerg
ISSN: 0449-5705
ISSN (Online): 
IsoAbbr: J Bioenerg
NlmId: 1301714
123:123
JrId: 4555
long title: Journal of bioenergetics and biomembranes
short title: J Bioenerg Biomembr
ISSN: 0145-479X
ISSN (Online): 1573-6881
IsoAbbr: J. Bioenerg. Biomembr.
NlmId: 7701859
123:123
JrId: 4556
long title: Journal de biologie buccale
short title: J Biol Buccale
ISSN: 0301-3952
ISSN (Online): 
IsoAbbr: J Biol Buccale
NlmId: 0400336
123:123
JrId: 4557
long title: Journal of bioengineering
short title: J Bioeng
ISSN: 0145-3068
ISSN (Online): 
IsoAbbr: J Bioeng
NlmId: 7801772
123:123
JrId: 4558
long title: Health industry today
short title: Health Ind Today
ISSN: 0745-4678
ISSN (Online): 
IsoAbbr: Health Ind Today
NlmId: 8400108
123:123
JrId: 4559
long title: The Journal of biological chemistry
short title: J Biol Chem
ISSN: 0021-9258
ISSN (Online): 1083-351X
IsoAbbr: J. Biol. Chem.
NlmId: 2985121R
123:123
JrId: 4560
long title: Journal of the Biological Photographic Association
short title: J Biol Photogr Assoc
ISSN: 0006-3215
ISSN (Online): 
IsoAbbr: J Biol Photogr Assoc
NlmId: 7503073
123:123
JrId: 4562
long title: Journal of biological standardization
short title: J Biol Stand
ISSN: 0092-1157
ISSN (Online): 
IsoAbbr: J Biol Stand
NlmId: 0400335
123:123
JrId: 4563
long title: Journal of biomechanics
short title: J Biomech
ISSN: 0021-9290
ISSN (Online): 1873-2380
IsoAbbr: J Biomech
NlmId: 0157375
123:123
JrId: 4564
long title: Journal of autonomic pharmacology
short title: J Auton Pharmacol
ISSN: 0144-1795
ISSN (Online): 1365-2680
IsoAbbr: J Auton Pharmacol
NlmId: 8106455
123:123
JrId: 4565
long title: Journal de biomateriaux dentaires : [publication du College francais de biomateriaux dentaires]
short title: J Biomater Dent
ISSN: 0295-6195
ISSN (Online): 
IsoAbbr: J Biomater Dent
NlmId: 8612237
123:123
JrId: 4566
long title: Journal of biomedical materials research
short title: J Biomed Mater Res
ISSN: 0021-9304
ISSN (Online): 1097-4636
IsoAbbr: J. Biomed. Mater. Res.
NlmId: 0112726
123:123
JrId: 4567
long title: Journal of biosocial science
short title: J Biosoc Sci
ISSN: 0021-9320
ISSN (Online): 1469-7599
IsoAbbr: J Biosoc Sci
NlmId: 0177346
123:123
JrId: 4568
long title: Journal of biosocial science. Supplement
short title: J Biosoc Sci Suppl
ISSN: 0300-9645
ISSN (Online): 
IsoAbbr: J Biosoc Sci Suppl
NlmId: 0235416
123:123
JrId: 4569
long title: The Journal of bone and joint surgery. American volume
short title: J Bone Joint Surg Am
ISSN: 0021-9355
ISSN (Online): 1535-1386
IsoAbbr: J Bone Joint Surg Am
NlmId: 0014030
123:123
JrId: 4570
long title: The Journal of bone and joint surgery. British volume
short title: J Bone Joint Surg Br
ISSN: 0301-620X
ISSN (Online): 
IsoAbbr: J Bone Joint Surg Br
NlmId: 0375355
123:123
JrId: 4571
long title: Journal of the British Endodontic Society
short title: J Br Endod Soc
ISSN: 0007-0653
ISSN (Online): 
IsoAbbr: J Br Endod Soc
NlmId: 7507181
123:123
JrId: 4572
long title: Jornal brasileiro de doencas toracicas
short title: J Bras Doencas Torac
ISSN: 0047-2069
ISSN (Online): 
IsoAbbr: J Bras Doencas Torac
NlmId: 0071033
123:123
JrId: 4573
long title: The Journal of business strategy
short title: J Bus Strategy
ISSN: 0275-6668
ISSN (Online): 
IsoAbbr: J Bus Strategy
NlmId: 9879872
123:123
JrId: 4574
long title: Journal of cancer research and clinical oncology
short title: J Cancer Res Clin Oncol
ISSN: 0171-5216
ISSN (Online): 1432-1335
IsoAbbr: J. Cancer Res. Clin. Oncol.
NlmId: 7902060
123:123
JrId: 4575
long title: Jornal brasileiro de psiquiatria
short title: J Bras Psiquiatr
ISSN: 0047-2085
ISSN (Online): 
IsoAbbr: J Bras Psiquiatr
NlmId: 0413673
123:123
JrId: 4576
long title: The Journal of burn care & rehabilitation
short title: J Burn Care Rehabil
ISSN: 0273-8481
ISSN (Online): 
IsoAbbr: J Burn Care Rehabil
NlmId: 8110188
123:123
JrId: 4577
long title: Hospital law newsletter
short title: Hosp Law Newsl
ISSN: 0738-0984
ISSN (Online): 
IsoAbbr: Hosp Law Newsl
NlmId: 8911901
123:123
JrId: 4578
long title: Journal - California Dental Association
short title: J Calif Dent Assoc
ISSN: 0008-0977
ISSN (Online): 
IsoAbbr: J Calif Dent Assoc
NlmId: 7507164
123:123
JrId: 4579
long title: Journal of the Canadian Association of Radiologists
short title: J Can Assoc Radiol
ISSN: 0008-2902
ISSN (Online): 
IsoAbbr: J Can Assoc Radiol
NlmId: 7505589
123:123
JrId: 4580
long title: Journal of the Canadian Dental Association
short title: J Can Dent Assoc (Tor)
ISSN: 0008-3372
ISSN (Online): 
IsoAbbr: J Can Dent Assoc (Tor)
NlmId: 7505590
123:123
JrId: 4581
long title: Journal of the Canadian Dietetic Association
short title: J Can Diet Assoc
ISSN: 0008-3399
ISSN (Online): 
IsoAbbr: J Can Diet Assoc
NlmId: 0415554
123:123
JrId: 4582
long title: The Journal of cardiovascular surgery
short title: J Cardiovasc Surg (Torino)
ISSN: 0021-9509
ISSN (Online): 
IsoAbbr: J Cardiovasc Surg (Torino)
NlmId: 0066127
123:123
JrId: 4583
long title: Health manpower management
short title: Health Manpow Manage
ISSN: 0955-2065
ISSN (Online): 
IsoAbbr: Health Manpow Manage
NlmId: 8911894
123:123
JrId: 4584
long title: Health management quarterly : HMQ
short title: Health Manage Q
ISSN: 
ISSN (Online): 
IsoAbbr: Health Manage Q
NlmId: 8502875
123:123
JrId: 4585
long title: The Journal of cell biology
short title: J Cell Biol
ISSN: 0021-9525
ISSN (Online): 1540-8140
IsoAbbr: J. Cell Biol.
NlmId: 0375356
123:123
JrId: 4586
long title: Journal of cellular physiology
short title: J Cell Physiol
ISSN: 0021-9541
ISSN (Online): 1097-4652
IsoAbbr: J. Cell. Physiol.
NlmId: 0050222
123:123
JrId: 4587
long title: Journal of cellular physiology. Supplement
short title: J Cell Physiol Suppl
ISSN: 0737-1462
ISSN (Online): 
IsoAbbr: J Cell Physiol Suppl
NlmId: 8300145
123:123
JrId: 4588
long title: Hand clinics
short title: Hand Clin
ISSN: 0749-0712
ISSN (Online): 1558-1969
IsoAbbr: Hand Clin
NlmId: 8510415
123:123
JrId: 4589
long title: Hospital entrepreneurs' newsletter
short title: Hosp Entrep Newsl
ISSN: 8756-7253
ISSN (Online): 
IsoAbbr: Hosp Entrep Newsl
NlmId: 8712401
123:123
JrId: 4590
long title: Journal of cellular biochemistry
short title: J Cell Biochem
ISSN: 0730-2312
ISSN (Online): 1097-4644
IsoAbbr: J. Cell. Biochem.
NlmId: 8205768
123:123
JrId: 4591
long title: Journal of cell science. Supplement
short title: J Cell Sci Suppl
ISSN: 0269-3518
ISSN (Online): 
IsoAbbr: J. Cell Sci. Suppl.
NlmId: 8502898
123:123
JrId: 4592
long title: Journal of cell science
short title: J Cell Sci
ISSN: 0021-9533
ISSN (Online): 1477-9137
IsoAbbr: J. Cell. Sci.
NlmId: 0052457
123:123
JrId: 4593
long title: Journal of cerebral blood flow and metabolism : official journal of the International Society of Cerebral Blood Flow and Metabolism
short title: J Cereb Blood Flow Metab
ISSN: 0271-678X
ISSN (Online): 1559-7016
IsoAbbr: J. Cereb. Blood Flow Metab.
NlmId: 8112566
123:123
JrId: 4594
long title: Journal of chemical documentation
short title: J Chem Doc
ISSN: 0021-9576
ISSN (Online): 
IsoAbbr: J Chem Doc
NlmId: 7505011
123:123
JrId: 4595
long title: The Journal of diabetic complications
short title: J Diabet Complications
ISSN: 0891-6632
ISSN (Online): 
IsoAbbr: J Diabet Complications
NlmId: 8708656
123:123
JrId: 4596
long title: Holistic nursing practice
short title: Holist Nurs Pract
ISSN: 0887-9311
ISSN (Online): 1550-5138
IsoAbbr: Holist Nurs Pract
NlmId: 8702105
123:123
JrId: 4597
long title: Journal of chemical education
short title: J Chem Educ
ISSN: 0021-9584
ISSN (Online): 
IsoAbbr: J Chem Educ
NlmId: 2985122R
123:123
JrId: 4598
long title: Journal of chemical information and computer sciences
short title: J Chem Inf Comput Sci
ISSN: 0095-2338
ISSN (Online): 
IsoAbbr: J Chem Inf Comput Sci
NlmId: 7505012
123:123
JrId: 4599
long title: The Journal of chemical physics
short title: J Chem Phys
ISSN: 0021-9606
ISSN (Online): 1089-7690
IsoAbbr: J Chem Phys
NlmId: 0375360
123:123
JrId: 4600
long title: Journal of the Chemical Society. Perkin transactions 1
short title: J Chem Soc Perkin 1
ISSN: 0300-922X
ISSN (Online): 
IsoAbbr: J. Chem. Soc. Perkin Trans. I
NlmId: 7505598
123:123
JrId: 4601
long title: Hospital aviation
short title: Hosp Aviat
ISSN: 0740-8315
ISSN (Online): 
IsoAbbr: Hosp Aviat
NlmId: 8906078
123:123
JrId: 4602
long title: Hospital material[dollar sign] management
short title: Hosp Mater Manage
ISSN: 0888-3068
ISSN (Online): 
IsoAbbr: Hosp Mater Manage
NlmId: 8702109
123:123
JrId: 4603
long title: Journal of child language
short title: J Child Lang
ISSN: 0305-0009
ISSN (Online): 1469-7602
IsoAbbr: J Child Lang
NlmId: 0425743
123:123
JrId: 4604
long title: Journal of child psychology and psychiatry, and allied disciplines
short title: J Child Psychol Psychiatry
ISSN: 0021-9630
ISSN (Online): 1469-7610
IsoAbbr: J Child Psychol Psychiatry
NlmId: 0375361
123:123
JrId: 4605
long title: Book supplement to the Journal of child psychology and psychiatry
short title: Book Suppl J Child Psychol Psychiatr
ISSN: 0164-1735
ISSN (Online): 
IsoAbbr: Book Suppl J Child Psychol Psychiatr
NlmId: 7806054
123:123
JrId: 4606
long title: Health planning & manpower reports
short title: Health Plann Manpow Rep
ISSN: 0362-3165
ISSN (Online): 
IsoAbbr: Health Plann Manpow Rep
NlmId: 7610479
123:123
JrId: 4607
long title: Hospital practice (Hospital ed.)
short title: Hosp Pract (Hosp Ed)
ISSN: 8755-4542
ISSN (Online): 
IsoAbbr: Hosp Pract (Hosp Ed)
NlmId: 9880471
123:123
JrId: 4608
long title: Journal of clinical pharmacy and therapeutics
short title: J Clin Pharm Ther
ISSN: 0269-4727
ISSN (Online): 1365-2710
IsoAbbr: J Clin Pharm Ther
NlmId: 8704308
123:123
JrId: 4609
long title: Journal de chirurgie
short title: J Chir (Paris)
ISSN: 0021-7697
ISSN (Online): 1773-0422
IsoAbbr: J Chir (Paris)
NlmId: 0374754
123:123
JrId: 4610
long title: The Journal of forensic odonto-stomatology
short title: J Forensic Odontostomatol
ISSN: 0258-414X
ISSN (Online): 2219-6749
IsoAbbr: J Forensic Odontostomatol
NlmId: 8501421
123:123
JrId: 4611
long title: Health promotion (Oxford, England)
short title: Health Promot
ISSN: 0268-1099
ISSN (Online): 
IsoAbbr: Health Promot
NlmId: 8700098
123:123
JrId: 4612
long title: Hospital practice (Office ed.)
short title: Hosp Pract (Off Ed)
ISSN: 8750-2836
ISSN (Online): 
IsoAbbr: Hosp. Pract. (Off. Ed.)
NlmId: 8404149
123:123
JrId: 4613
long title: Health progress (Saint Louis, Mo.)
short title: Health Prog
ISSN: 0882-1577
ISSN (Online): 
IsoAbbr: Health Prog
NlmId: 8500263
123:123
JrId: 4614
long title: To Helleniko periodiko gia stomatike & gnathoprosopike cheirourgike / episemo organo tes Hetaireias Stomatognathoprosopikes Cheirourgikes = The Greek journal of oral & maxillofacial surgery
short title: Hell Period Stomat Gnathopathoprosopike Cheir
ISSN: 1105-1124
ISSN (Online): 
IsoAbbr: Hell Period Stomat Gnathopathoprosopike Cheir
NlmId: 9001934
123:123
JrId: 4615
long title: Journal of clinical engineering
short title: J Clin Eng
ISSN: 0363-8855
ISSN (Online): 
IsoAbbr: J Clin Eng
NlmId: 7703941
123:123
JrId: 4616
long title: Journal of chromatography
short title: J Chromatogr
ISSN: 0021-9673
ISSN (Online): 
IsoAbbr: J. Chromatogr.
NlmId: 0427043
123:123
JrId: 4617
long title: Journal of chromatography. Supplementary volume
short title: J Chromatogr Suppl
ISSN: 0376-737X
ISSN (Online): 
IsoAbbr: J Chromatogr Suppl
NlmId: 7610816
123:123
JrId: 4618
long title: Journal of chromatographic science
short title: J Chromatogr Sci
ISSN: 0021-9665
ISSN (Online): 1945-239X
IsoAbbr: J Chromatogr Sci
NlmId: 0173225
123:123
JrId: 4619
long title: Journal of nursing quality assurance
short title: J Nurs Qual Assur
ISSN: 0889-4647
ISSN (Online): 
IsoAbbr: J Nurs Qual Assur
NlmId: 8703781
123:123
JrId: 4620
long title: Journal of quality assurance : a publication of the National Association of Quality Assurance Professionals
short title: J Qual Assur
ISSN: 1062-0273
ISSN (Online): 
IsoAbbr: J Qual Assur
NlmId: 8809256
123:123
JrId: 4621
long title: Journal of virological methods
short title: J Virol Methods
ISSN: 0166-0934
ISSN (Online): 1879-0984
IsoAbbr: J. Virol. Methods
NlmId: 8005839
123:123
JrId: 4622
long title: Journal of chronic diseases
short title: J Chronic Dis
ISSN: 0021-9681
ISSN (Online): 
IsoAbbr: J Chronic Dis
NlmId: 2985123R
123:123
JrId: 4623
long title: Journal of clinical computing
short title: J Clin Comput
ISSN: 0090-1091
ISSN (Online): 
IsoAbbr: J Clin Comput
NlmId: 0351310
123:123
JrId: 4624
long title: The Journal of clinical endocrinology and metabolism
short title: J Clin Endocrinol Metab
ISSN: 0021-972X
ISSN (Online): 1945-7197
IsoAbbr: J. Clin. Endocrinol. Metab.
NlmId: 0375362
123:123
JrId: 4625
long title: Journal of clinical immunology
short title: J Clin Immunol
ISSN: 0271-9142
ISSN (Online): 1573-2592
IsoAbbr: J. Clin. Immunol.
NlmId: 8102137
123:123
JrId: 4626
long title: Nihon Ika Daigaku zasshi
short title: Nihon Ika Daigaku Zasshi
ISSN: 0048-0444
ISSN (Online): 
IsoAbbr: Nippon Ika Daigaku Zasshi
NlmId: 7505726
123:123
JrId: 4627
long title: Journal of craniofacial genetics and developmental biology
short title: J Craniofac Genet Dev Biol
ISSN: 0270-4145
ISSN (Online): 
IsoAbbr: J. Craniofac. Genet. Dev. Biol.
NlmId: 8109845
123:123
JrId: 4628
long title: Journal of clinical and experimental neuropsychology
short title: J Clin Exp Neuropsychol
ISSN: 1380-3395
ISSN (Online): 1744-411X
IsoAbbr: J Clin Exp Neuropsychol
NlmId: 8502170
123:123
JrId: 4629
long title: Human reproduction (Oxford, England)
short title: Hum Reprod
ISSN: 0268-1161
ISSN (Online): 1460-2350
IsoAbbr: Hum. Reprod.
NlmId: 8701199
123:123
JrId: 4630
long title: Journal of public health policy
short title: J Public Health Policy
ISSN: 0197-5897
ISSN (Online): 1745-655X
IsoAbbr: J Public Health Policy
NlmId: 8006508
123:123
JrId: 4631
long title: Majallat Niqabat Attiba' al-Asnan al-Urduniyah
short title: Majallat Niqabat Attiba Alasnnan Alurduniyah
ISSN: 
ISSN (Online): 
IsoAbbr: Majallat Niqabat Attiba Alasnnan Alurduniyah
NlmId: 7507213
123:123
JrId: 4632
long title: The Journal of clinical investigation
short title: J Clin Invest
ISSN: 0021-9738
ISSN (Online): 1558-8238
IsoAbbr: J. Clin. Invest.
NlmId: 7802877
123:123
JrId: 4633
long title: Journal of immunoassay
short title: J Immunoassay
ISSN: 0197-1522
ISSN (Online): 
IsoAbbr: J Immunoassay
NlmId: 8007167
123:123
JrId: 4634
long title: Journal of clinical microbiology
short title: J Clin Microbiol
ISSN: 0095-1137
ISSN (Online): 1098-660X
IsoAbbr: J. Clin. Microbiol.
NlmId: 7505564
123:123
JrId: 4635
long title: Journal of muscle research and cell motility
short title: J Muscle Res Cell Motil
ISSN: 0142-4319
ISSN (Online): 1573-2657
IsoAbbr: J. Muscle Res. Cell. Motil.
NlmId: 8006298
123:123
JrId: 4636
long title: Journal of neuroimmunology
short title: J Neuroimmunol
ISSN: 0165-5728
ISSN (Online): 1872-8421
IsoAbbr: J. Neuroimmunol.
NlmId: 8109498
123:123
JrId: 4637
long title: Journal of clinical neurophysiology : official publication of the American Electroencephalographic Society
short title: J Clin Neurophysiol
ISSN: 0736-0258
ISSN (Online): 1537-1603
IsoAbbr: J Clin Neurophysiol
NlmId: 8506708
123:123
JrId: 4638
long title: Hospital strategy report
short title: Hosp Strategy Rep
ISSN: 1040-6263
ISSN (Online): 
IsoAbbr: Hosp Strategy Rep
NlmId: 8903894
123:123
JrId: 4639
long title: Journal of clinical orthodontics : JCO
short title: J Clin Orthod
ISSN: 0022-3875
ISSN (Online): 
IsoAbbr: J Clin Orthod
NlmId: 0243471
123:123
JrId: 4640
long title: Journal of pediatric orthopedics
short title: J Pediatr Orthop
ISSN: 0271-6798
ISSN (Online): 1539-2570
IsoAbbr: J Pediatr Orthop
NlmId: 8109053
123:123
JrId: 4641
long title: Journal of collective negotiations in the public sector
short title: J Collect Negotiations Public Sect
ISSN: 0047-2301
ISSN (Online): 
IsoAbbr: J Collect Negotiations Public Sect
NlmId: 9877813
123:123
JrId: 4642
long title: Journal of clinical pathology
short title: J Clin Pathol
ISSN: 0021-9746
ISSN (Online): 1472-4146
IsoAbbr: J. Clin. Pathol.
NlmId: 0376601
123:123
JrId: 4643
long title: Journal of clinical pathology. Supplement (Royal College of Pathologists)
short title: J Clin Pathol Suppl (R Coll Pathol)
ISSN: 0144-0330
ISSN (Online): 
IsoAbbr: J Clin Pathol Suppl (R Coll Pathol)
NlmId: 8300543
123:123
JrId: 4644
long title: Journal of clinical pathology. Supplement (Association of Clinical Pathologists)
short title: J Clin Pathol Suppl (Assoc Clin Pathol)
ISSN: 0144-0349
ISSN (Online): 
IsoAbbr: J Clin Pathol Suppl (Assoc Clin Pathol)
NlmId: 0217241
123:123
JrId: 4645
long title: Journal of clinical periodontology
short title: J Clin Periodontol
ISSN: 0303-6979
ISSN (Online): 1600-051X
IsoAbbr: J. Clin. Periodontol.
NlmId: 0425123
123:123
JrId: 4646
long title: Journal of clinical pharmacology
short title: J Clin Pharmacol
ISSN: 0091-2700
ISSN (Online): 1552-4604
IsoAbbr: J Clin Pharmacol
NlmId: 0366372
123:123
JrId: 4647
long title: The Journal of clinical pharmacology and new drugs
short title: J Clin Pharmacol New Drugs
ISSN: 0021-9754
ISSN (Online): 
IsoAbbr: J Clin Pharmacol New Drugs
NlmId: 0366131
123:123
JrId: 4648
long title: Journal of cranio-maxillo-facial surgery : official publication of the European Association for Cranio-Maxillo-Facial Surgery
short title: J Craniomaxillofac Surg
ISSN: 1010-5182
ISSN (Online): 1878-4119
IsoAbbr: J Craniomaxillofac Surg
NlmId: 8704309
123:123
JrId: 4649
long title: Journal of developmental and behavioral pediatrics : JDBP
short title: J Dev Behav Pediatr
ISSN: 0196-206X
ISSN (Online): 1536-7312
IsoAbbr: J Dev Behav Pediatr
NlmId: 8006933
123:123
JrId: 4650
long title: Journal of craniomandibular disorders : facial & oral pain
short title: J Craniomandib Disord
ISSN: 0890-2739
ISSN (Online): 
IsoAbbr: J Craniomandib Disord
NlmId: 8709733
123:123
JrId: 4651
long title: Journal of clinical psychology
short title: J Clin Psychol
ISSN: 0021-9762
ISSN (Online): 1097-4679
IsoAbbr: J Clin Psychol
NlmId: 0217132
123:123
JrId: 4652
long title: Journal of behavior therapy and experimental psychiatry
short title: J Behav Ther Exp Psychiatry
ISSN: 0005-7916
ISSN (Online): 1873-7943
IsoAbbr: J Behav Ther Exp Psychiatry
NlmId: 0245075
123:123
JrId: 4653
long title: Journal of clinical stomatology conferences
short title: J Clin Stomatol Conf
ISSN: 
ISSN (Online): 
IsoAbbr: J Clin Stomatol Conf
NlmId: 17840200R
123:123
JrId: 4654
long title: Hospital technology series
short title: Hosp Technol Ser
ISSN: 0888-711X
ISSN (Online): 
IsoAbbr: Hosp Technol Ser
NlmId: 8500896
123:123
JrId: 4655
long title: Journal of clinical and hospital pharmacy
short title: J Clin Hosp Pharm
ISSN: 0143-3180
ISSN (Online): 
IsoAbbr: J Clin Hosp Pharm
NlmId: 8006505
123:123
JrId: 4656
long title: Journal of clinical neuro-ophthalmology
short title: J Clin Neuroophthalmol
ISSN: 0272-846X
ISSN (Online): 
IsoAbbr: J Clin Neuroophthalmol
NlmId: 8109051
123:123
JrId: 4657
long title: Journal of clinical ultrasound : JCU
short title: J Clin Ultrasound
ISSN: 0091-2751
ISSN (Online): 1097-0096
IsoAbbr: J Clin Ultrasound
NlmId: 0401663
123:123
JrId: 4658
long title: Journal of clinical neuropsychology
short title: J Clin Neuropsychol
ISSN: 0165-0475
ISSN (Online): 
IsoAbbr: J Clin Neuropsychol
NlmId: 8002260
123:123
JrId: 4659
long title: The Journal of the College of General Practitioners
short title: J Coll Gen Pract
ISSN: 0307-4749
ISSN (Online): 
IsoAbbr: J Coll Gen Pract
NlmId: 7503074
123:123
JrId: 4660
long title: Journal of clinical psychopharmacology
short title: J Clin Psychopharmacol
ISSN: 0271-0749
ISSN (Online): 1533-712X
IsoAbbr: J Clin Psychopharmacol
NlmId: 8109496
123:123
JrId: 4661
long title: Journal of the College of Radiologists of Australasia
short title: J Coll Radiol Australas
ISSN: 0374-8545
ISSN (Online): 
IsoAbbr: J Coll Radiol Australas
NlmId: 7507190
123:123
JrId: 4662
long title: Journal of colloid and interface science
short title: J Colloid Interface Sci
ISSN: 0021-9797
ISSN (Online): 1095-7103
IsoAbbr: J Colloid Interface Sci
NlmId: 0043125
123:123
JrId: 4663
long title: Journal of the Colorado Dental Association
short title: J Colo Dent Assoc
ISSN: 0010-1559
ISSN (Online): 
IsoAbbr: J Colo Dent Assoc
NlmId: 7507191
123:123
JrId: 4664
long title: The Journal of communication
short title: J Commun
ISSN: 0021-9916
ISSN (Online): 1460-2466
IsoAbbr: J Commun
NlmId: 0222527
123:123
JrId: 4665
long title: Journal of communication disorders
short title: J Commun Disord
ISSN: 0021-9924
ISSN (Online): 1873-7994
IsoAbbr: J Commun Disord
NlmId: 0260316
123:123
JrId: 4666
long title: Journal of community health
short title: J Community Health
ISSN: 0094-5145
ISSN (Online): 1573-3610
IsoAbbr: J Community Health
NlmId: 7600747
123:123
JrId: 4667
long title: Journal of community psychology
short title: J Community Psychol
ISSN: 0090-4392
ISSN (Online): 
IsoAbbr: J Community Psychol
NlmId: 0367033
123:123
JrId: 4668
long title: The Journal of comparative neurology
short title: J Comp Neurol
ISSN: 0021-9967
ISSN (Online): 1096-9861
IsoAbbr: J. Comp. Neurol.
NlmId: 0406041
123:123
JrId: 4669
long title: Journal of comparative pathology
short title: J Comp Pathol
ISSN: 0021-9975
ISSN (Online): 1532-3129
IsoAbbr: J. Comp. Pathol.
NlmId: 0102444
123:123
JrId: 4670
long title: The Journal of compliance in health care : JCHC
short title: J Compliance Health Care
ISSN: 0887-6509
ISSN (Online): 
IsoAbbr: J Compliance Health Care
NlmId: 8610641
123:123
JrId: 4671
long title: Journal of the American Academy of Dermatology
short title: J Am Acad Dermatol
ISSN: 0190-9622
ISSN (Online): 1097-6787
IsoAbbr: J. Am. Acad. Dermatol.
NlmId: 7907132
123:123
JrId: 4672
long title: Journal of comparative and physiological psychology
short title: J Comp Physiol Psychol
ISSN: 0021-9940
ISSN (Online): 
IsoAbbr: J Comp Physiol Psychol
NlmId: 0414612
123:123
JrId: 4673
long title: Journal of comparative physiology. B, Biochemical, systemic, and environmental physiology
short title: J Comp Physiol B
ISSN: 0174-1578
ISSN (Online): 1432-136X
IsoAbbr: J. Comp. Physiol. B, Biochem. Syst. Environ. Physiol.
NlmId: 8413200
123:123
JrId: 4674
long title: Journal of computer assisted tomography
short title: J Comput Assist Tomogr
ISSN: 0363-8715
ISSN (Online): 1532-3145
IsoAbbr: J Comput Assist Tomogr
NlmId: 7703942
123:123
JrId: 4675
long title: Journal - Connecticut State Dental Association
short title: J Conn State Dent Assoc
ISSN: 0010-6232
ISSN (Online): 
IsoAbbr: J Conn State Dent Assoc
NlmId: 7507166
123:123
JrId: 4676
long title: Journal of consulting and clinical psychology
short title: J Consult Clin Psychol
ISSN: 0022-006X
ISSN (Online): 1939-2117
IsoAbbr: J Consult Clin Psychol
NlmId: 0136553
123:123
JrId: 4677
long title: Journal of consulting psychology
short title: J Consult Psychol
ISSN: 0095-8891
ISSN (Online): 
IsoAbbr: J Consult Psychol
NlmId: 0136646
123:123
JrId: 4679
long title: Journal of continuing education in nursing
short title: J Contin Educ Nurs
ISSN: 0022-0124
ISSN (Online): 
IsoAbbr: J Contin Educ Nurs
NlmId: 0262321
123:123
JrId: 4680
long title: Journal of cutaneous pathology
short title: J Cutan Pathol
ISSN: 0303-6987
ISSN (Online): 1600-0560
IsoAbbr: J. Cutan. Pathol.
NlmId: 0425124
123:123
JrId: 4681
long title: Journal of cyclic nucleotide research
short title: J Cyclic Nucleotide Res
ISSN: 0095-1544
ISSN (Online): 
IsoAbbr: J Cyclic Nucleotide Res
NlmId: 7511483
123:123
JrId: 4682
long title: Journal of cyclic nucleotide and protein phosphorylation research
short title: J Cyclic Nucleotide Protein Phosphor Res
ISSN: 0746-3898
ISSN (Online): 
IsoAbbr: J Cyclic Nucleotide Protein Phosphor Res
NlmId: 8309334
123:123
JrId: 4683
long title: The Journal of dairy research
short title: J Dairy Res
ISSN: 0022-0299
ISSN (Online): 1469-7629
IsoAbbr: J. Dairy Res.
NlmId: 2985125R
123:123
JrId: 4684
long title: Journal of adolescence
short title: J Adolesc
ISSN: 0140-1971
ISSN (Online): 1095-9254
IsoAbbr: J Adolesc
NlmId: 7808986
123:123
JrId: 4685
long title: Journal of dairy science
short title: J Dairy Sci
ISSN: 0022-0302
ISSN (Online): 1525-3198
IsoAbbr: J. Dairy Sci.
NlmId: 2985126R
123:123
JrId: 4686
long title: District of Columbia Dental Society journal. District of Columbia Dental Society
short title: J Dist Columbia Dent Soc
ISSN: 0012-4060
ISSN (Online): 
IsoAbbr: J Dist Columbia Dent Soc
NlmId: 7507168
123:123
JrId: 4687
long title: Journal of dentistry
short title: J Dent
ISSN: 0300-5712
ISSN (Online): 1879-176X
IsoAbbr: J Dent
NlmId: 0354422
123:123
JrId: 4688
long title: Health services management
short title: Health Serv Manage
ISSN: 0953-8534
ISSN (Online): 
IsoAbbr: Health Serv Manage
NlmId: 8809216
123:123
JrId: 4689
long title: The Journal of the Dental Association of South Africa = Die Tydskrif van die Tandheelkundige Vereniging van Suid-Afrika
short title: J Dent Assoc S Afr
ISSN: 0011-8516
ISSN (Online): 
IsoAbbr: J. Dent. Assoc. S. Afr.
NlmId: 7505600
123:123
JrId: 4690
long title: The Journal of the Dental Association of Thailand
short title: J Dent Assoc Thai
ISSN: 0045-9917
ISSN (Online): 
IsoAbbr: J Dent Assoc Thai
NlmId: 7505601
123:123
JrId: 4691
long title: Journal of dentistry for the handicapped
short title: J Dent Handicap
ISSN: 0163-8629
ISSN (Online): 
IsoAbbr: J Dent Handicap
NlmId: 7807106
123:123
JrId: 4692
long title: The Journal of the dental auxiliaries, Malaya, Malaysia
short title: J Dent Aux
ISSN: 0449-5144
ISSN (Online): 
IsoAbbr: J Dent Aux
NlmId: 0322313
123:123
JrId: 4693
long title: ASDC journal of dentistry for children
short title: ASDC J Dent Child
ISSN: 1945-1954
ISSN (Online): 
IsoAbbr: ASDC J Dent Child
NlmId: 0146172
123:123
JrId: 4694
long title: Journal of dental education
short title: J Dent Educ
ISSN: 0022-0337
ISSN (Online): 1930-7837
IsoAbbr: J Dent Educ
NlmId: 8000150
123:123
JrId: 4695
long title: The Journal of dermatologic surgery
short title: J Dermatol Surg
ISSN: 0097-9716
ISSN (Online): 
IsoAbbr: J Dermatol Surg
NlmId: 7505013
123:123
JrId: 4696
long title: Koku Eisei Gakkai zasshi
short title: Koku Eisei Gakkai Zasshi
ISSN: 0023-2831
ISSN (Online): 
IsoAbbr: Koku Eisei Gakkai Zasshi
NlmId: 7502602
123:123
JrId: 4697
long title: The Journal of dental medicine
short title: J Dent Med
ISSN: 0096-0241
ISSN (Online): 
IsoAbbr: J Dent Med
NlmId: 17910020R
123:123
JrId: 4698
long title: Le Journal dentaire du Quebec
short title: J Dent Que
ISSN: 0021-7999
ISSN (Online): 
IsoAbbr: J Dent Que
NlmId: 0063015
123:123
JrId: 4699
long title: Journal of dialysis
short title: J Dial
ISSN: 0362-8558
ISSN (Online): 
IsoAbbr: J Dial
NlmId: 7612051
123:123
JrId: 4700
long title: Journal of dental research
short title: J Dent Res
ISSN: 0022-0345
ISSN (Online): 1544-0591
IsoAbbr: J. Dent. Res.
NlmId: 0354343
123:123
JrId: 4701
long title: Journal of the Dental School, National University of Iran
short title: J Dent Sch Natl Univ Iran
ISSN: 
ISSN (Online): 
IsoAbbr: J Dent Sch Natl Univ Iran
NlmId: 9875626
123:123
JrId: 4702
long title: The Journal of dermatology
short title: J Dermatol
ISSN: 0385-2407
ISSN (Online): 1346-8138
IsoAbbr: J. Dermatol.
NlmId: 7600545
123:123
JrId: 4703
long title: The Journal of dermatologic surgery and oncology
short title: J Dermatol Surg Oncol
ISSN: 0148-0812
ISSN (Online): 
IsoAbbr: J Dermatol Surg Oncol
NlmId: 7707501
123:123
JrId: 4704
long title: Journal of economic entomology
short title: J Econ Entomol
ISSN: 0022-0493
ISSN (Online): 
IsoAbbr: J. Econ. Entomol.
NlmId: 2985127R
123:123
JrId: 4705
long title: Journal of educational psychology
short title: J Educ Psychol
ISSN: 0022-0663
ISSN (Online): 
IsoAbbr: J Educ Psychol
NlmId: 0135751
123:123
JrId: 4706
long title: The Journal of the Egyptian Medical Association
short title: J Egypt Med Assoc
ISSN: 0013-2411
ISSN (Online): 
IsoAbbr: J Egypt Med Assoc
NlmId: 0417734
123:123
JrId: 4707
long title: Journal of enterostomal therapy
short title: J Enterostomal Ther
ISSN: 0270-1170
ISSN (Online): 
IsoAbbr: J Enterostomal Ther
NlmId: 8003806
123:123
JrId: 4708
long title: Journal of epidemiology and community health
short title: J Epidemiol Community Health
ISSN: 0141-7681
ISSN (Online): 
IsoAbbr: J Epidemiol Community Health
NlmId: 7806055
123:123
JrId: 4709
long title: The Journal of the Egyptian Public Health Association
short title: J Egypt Public Health Assoc
ISSN: 0013-2446
ISSN (Online): 2090-262X
IsoAbbr: J Egypt Public Health Assoc
NlmId: 7505602
123:123
JrId: 4710
long title: Journal of electrocardiology
short title: J Electrocardiol
ISSN: 0022-0736
ISSN (Online): 1532-8430
IsoAbbr: J Electrocardiol
NlmId: 0153605
123:123
JrId: 4711
long title: Journal of electron microscopy
short title: J Electron Microsc (Tokyo)
ISSN: 0022-0744
ISSN (Online): 1477-9986
IsoAbbr: J Electron Microsc (Tokyo)
NlmId: 7611157
123:123
JrId: 4712
long title: Journal of embryology and experimental morphology
short title: J Embryol Exp Morphol
ISSN: 0022-0752
ISSN (Online): 
IsoAbbr: J Embryol Exp Morphol
NlmId: 7906439
123:123
JrId: 4713
long title: The Journal of endocrinology
short title: J Endocrinol
ISSN: 0022-0795
ISSN (Online): 1479-6805
IsoAbbr: J. Endocrinol.
NlmId: 0375363
123:123
JrId: 4714
long title: Journal of endodontics
short title: J Endod
ISSN: 0099-2399
ISSN (Online): 1878-3554
IsoAbbr: J Endod
NlmId: 7511484
123:123
JrId: 4715
long title: Journal of environmental pathology and toxicology
short title: J Environ Pathol Toxicol
ISSN: 0146-4779
ISSN (Online): 
IsoAbbr: J Environ Pathol Toxicol
NlmId: 7801245
123:123
JrId: 4716
long title: Journal of engineering psychology
short title: J Eng Psychol
ISSN: 
ISSN (Online): 
IsoAbbr: J Eng Psychol
NlmId: 7708242
123:123
JrId: 4717
long title: Journal of epidemiology and community health
short title: J Epidemiol Community Health
ISSN: 0143-005X
ISSN (Online): 1470-2738
IsoAbbr: J Epidemiol Community Health
NlmId: 7909766
123:123
JrId: 4718
long title: Journal of existentialism
short title: J Existent
ISSN: 0449-2498
ISSN (Online): 
IsoAbbr: J Existent
NlmId: 0014050
123:123
JrId: 4719
long title: Journal of the experimental analysis of behavior
short title: J Exp Anal Behav
ISSN: 0022-5002
ISSN (Online): 1938-3711
IsoAbbr: J Exp Anal Behav
NlmId: 0203727
123:123
JrId: 4720
long title: The Journal of experimental biology
short title: J Exp Biol
ISSN: 0022-0949
ISSN (Online): 1477-9145
IsoAbbr: J. Exp. Biol.
NlmId: 0243705
123:123
JrId: 4721
long title: Journal of internal medicine
short title: J Intern Med
ISSN: 0954-6820
ISSN (Online): 1365-2796
IsoAbbr: J. Intern. Med.
NlmId: 8904841
123:123
JrId: 4722
long title: Journal of microsurgery
short title: J Microsurg
ISSN: 0191-3239
ISSN (Online): 
IsoAbbr: J Microsurg
NlmId: 8005001
123:123
JrId: 4723
long title: Journal of experimental child psychology
short title: J Exp Child Psychol
ISSN: 0022-0965
ISSN (Online): 1096-0457
IsoAbbr: J Exp Child Psychol
NlmId: 2985128R
123:123
JrId: 4724
long title: The Journal of experimental medicine
short title: J Exp Med
ISSN: 0022-1007
ISSN (Online): 1540-9538
IsoAbbr: J. Exp. Med.
NlmId: 2985109R
123:123
JrId: 4725
long title: Journal of experimental medical sciences
short title: J Exp Med Sci
ISSN: 0022-099X
ISSN (Online): 
IsoAbbr: J Exp Med Sci
NlmId: 0374761
123:123
JrId: 4726
long title: Journal of experimental psychology
short title: J Exp Psychol
ISSN: 0022-1015
ISSN (Online): 
IsoAbbr: J Exp Psychol
NlmId: 7502586
123:123
JrId: 4727
long title: Journal of experimental psychology. Animal behavior processes
short title: J Exp Psychol Anim Behav Process
ISSN: 0097-7403
ISSN (Online): 1939-2184
IsoAbbr: J Exp Psychol Anim Behav Process
NlmId: 7504289
123:123
JrId: 4728
long title: Journal of clinical chemistry and clinical biochemistry. Zeitschrift fur klinische Chemie und klinische Biochemie
short title: J Clin Chem Clin Biochem
ISSN: 0340-076X
ISSN (Online): 
IsoAbbr: J. Clin. Chem. Clin. Biochem.
NlmId: 7701860
123:123
JrId: 4729
long title: Journal of experimental psychology. General
short title: J Exp Psychol Gen
ISSN: 0096-3445
ISSN (Online): 1939-2222
IsoAbbr: J Exp Psychol Gen
NlmId: 7502587
123:123
JrId: 4730
long title: Journal of experimental psychology. Learning, memory, and cognition
short title: J Exp Psychol Learn Mem Cogn
ISSN: 0278-7393
ISSN (Online): 1939-1285
IsoAbbr: J Exp Psychol Learn Mem Cogn
NlmId: 8207540
123:123
JrId: 4731
long title: Journal of experimental psychology. Human learning and memory
short title: J Exp Psychol Hum Learn
ISSN: 0096-1515
ISSN (Online): 
IsoAbbr: J Exp Psychol Hum Learn
NlmId: 7502588
123:123
JrId: 4732
long title: Journal of experimental psychology. Human perception and performance
short title: J Exp Psychol Hum Percept Perform
ISSN: 0096-1523
ISSN (Online): 1939-1277
IsoAbbr: J Exp Psychol Hum Percept Perform
NlmId: 7502589
123:123
JrId: 4733
long title: The Journal of experimental zoology
short title: J Exp Zool
ISSN: 0022-104X
ISSN (Online): 1097-010X
IsoAbbr: J. Exp. Zool.
NlmId: 0375365
123:123
JrId: 4734
long title: The Journal of family practice
short title: J Fam Pract
ISSN: 0094-3509
ISSN (Online): 1533-7294
IsoAbbr: J Fam Pract
NlmId: 7502590
123:123
JrId: 4735
long title: The Journal of the Florida Medical Association
short title: J Fla Med Assoc
ISSN: 0015-4148
ISSN (Online): 
IsoAbbr: J Fla Med Assoc
NlmId: 7505604
123:123
JrId: 4736
long title: The Journal of the Florida State Dental Society
short title: J Fla State Dent Soc
ISSN: 0360-1676
ISSN (Online): 
IsoAbbr: J Fla State Dent Soc
NlmId: 7512802
123:123
JrId: 4737
long title: Journal of forensic medicine
short title: J Forensic Med
ISSN: 0022-1171
ISSN (Online): 
IsoAbbr: J Forensic Med
NlmId: 0330423
123:123
JrId: 4738
long title: Journal of forensic sciences
short title: J Forensic Sci
ISSN: 0022-1198
ISSN (Online): 1556-4029
IsoAbbr: J. Forensic Sci.
NlmId: 0375370
123:123
JrId: 4739
long title: Journal - Forensic Science Society
short title: J Forensic Sci Soc
ISSN: 0015-7368
ISSN (Online): 
IsoAbbr: J Forensic Sci Soc
NlmId: 7505560
123:123
JrId: 4740
long title: Taiwan yi xue hui za zhi. Journal of the Formosan Medical Association
short title: Taiwan Yi Xue Hui Za Zhi
ISSN: 0371-7682
ISSN (Online): 
IsoAbbr: Taiwan Yi Xue Hui Za Zhi
NlmId: 0413761
123:123
JrId: 4741
long title: Journal francais de medecine et chirurgie thoraciques
short title: J Fr Med Chir Thorac
ISSN: 0021-8324
ISSN (Online): 
IsoAbbr: J Fr Med Chir Thorac
NlmId: 0376571
123:123
JrId: 4742
long title: Journal francais d'oto-rhino-laryngologie_ audiophonologie, chirurgie maxillo-faciale
short title: J Fr Otorhinolaryngol Audiophonol Chir Maxillofac
ISSN: 0398-9771
ISSN (Online): 
IsoAbbr: J Fr Otorhinolaryngol Audiophonol Chir Maxillofac
NlmId: 7703703
123:123
JrId: 4743
long title: Journal of the Georgia Dental Association
short title: J Ga Dent Assoc
ISSN: 0016-819X
ISSN (Online): 
IsoAbbr: J Ga Dent Assoc
NlmId: 7505605
123:123
JrId: 4744
long title: Journal of general microbiology
short title: J Gen Microbiol
ISSN: 0022-1287
ISSN (Online): 
IsoAbbr: J. Gen. Microbiol.
NlmId: 0375371
123:123
JrId: 4745
long title: The Journal of general physiology
short title: J Gen Physiol
ISSN: 0022-1295
ISSN (Online): 1540-7748
IsoAbbr: J. Gen. Physiol.
NlmId: 2985110R
123:123
JrId: 4746
long title: The Journal of general psychology
short title: J Gen Psychol
ISSN: 0022-1309
ISSN (Online): 1940-0888
IsoAbbr: J Gen Psychol
NlmId: 2985111R
123:123
JrId: 4747
long title: The Journal of general virology
short title: J Gen Virol
ISSN: 0022-1317
ISSN (Online): 1465-2099
IsoAbbr: J. Gen. Virol.
NlmId: 0077340
123:123
JrId: 4748
long title: Journal de genetique humaine
short title: J Genet Hum
ISSN: 0021-7743
ISSN (Online): 
IsoAbbr: J Genet Hum
NlmId: 2983308R
123:123
JrId: 4749
long title: Journal of healthcare materiel management
short title: J Healthc Mater Manage
ISSN: 0889-2482
ISSN (Online): 
IsoAbbr: J Healthc Mater Manage
NlmId: 8601287
123:123
JrId: 4750
long title: Journal of medical virology
short title: J Med Virol
ISSN: 0146-6615
ISSN (Online): 1096-9071
IsoAbbr: J. Med. Virol.
NlmId: 7705876
123:123
JrId: 4751
long title: The Journal of genetic psychology
short title: J Genet Psychol
ISSN: 0022-1325
ISSN (Online): 1940-0896
IsoAbbr: J Genet Psychol
NlmId: 2985112R
123:123
JrId: 4752
long title: Journal of health care marketing
short title: J Health Care Mark
ISSN: 0737-3252
ISSN (Online): 
IsoAbbr: J Health Care Mark
NlmId: 9875249
123:123
JrId: 4753
long title: Journal of the Charles H. Tweed International Foundation
short title: J Charles H. Tweed Int Found
ISSN: 0885-3517
ISSN (Online): 
IsoAbbr: J Charles H. Tweed Int Found
NlmId: 9880032
123:123
JrId: 4754
long title: Journal of child neurology
short title: J Child Neurol
ISSN: 0883-0738
ISSN (Online): 1708-8283
IsoAbbr: J. Child Neurol.
NlmId: 8606714
123:123
JrId: 4755
long title: Journal of geriatric psychiatry
short title: J Geriatr Psychiatry
ISSN: 0022-1414
ISSN (Online): 
IsoAbbr: J Geriatr Psychiatry
NlmId: 0255141
123:123
JrId: 4756
long title: Journal of developmental physiology
short title: J Dev Physiol
ISSN: 0141-9846
ISSN (Online): 
IsoAbbr: J. Dev. Physiol.
NlmId: 7910737
123:123
JrId: 4757
long title: The Journal of hand surgery
short title: J Hand Surg Am
ISSN: 0363-5023
ISSN (Online): 1531-6564
IsoAbbr: J Hand Surg Am
NlmId: 7609631
123:123
JrId: 4758
long title: Journal of bioethics
short title: J Bioeth
ISSN: 0278-9523
ISSN (Online): 
IsoAbbr: J Bioeth
NlmId: 8410621
123:123
JrId: 4759
long title: Journal of craniofacial genetics and developmental biology. Supplement
short title: J Craniofac Genet Dev Biol Suppl
ISSN: 0890-6661
ISSN (Online): 
IsoAbbr: J Craniofac Genet Dev Biol Suppl
NlmId: 8508398
123:123
JrId: 4760
long title: Journal of environmental health
short title: J Environ Health
ISSN: 0022-0892
ISSN (Online): 
IsoAbbr: J Environ Health
NlmId: 0405525
123:123
JrId: 4761
long title: Journal francais d'ophtalmologie
short title: J Fr Ophtalmol
ISSN: 0181-5512
ISSN (Online): 1773-0597
IsoAbbr: J Fr Ophtalmol
NlmId: 7804128
123:123
JrId: 4762
long title: Journal of environmental science and health. Part. B, Pesticides, food contaminants, and agricultural wastes
short title: J Environ Sci Health B
ISSN: 0360-1234
ISSN (Online): 1532-4109
IsoAbbr: J Environ Sci Health B
NlmId: 7607167
123:123
JrId: 4763
long title: The Journal of foot surgery
short title: J Foot Surg
ISSN: 0449-2544
ISSN (Online): 
IsoAbbr: J Foot Surg
NlmId: 0132575
123:123
JrId: 4764
long title: Immunopharmacology and immunotoxicology
short title: Immunopharmacol Immunotoxicol
ISSN: 0892-3973
ISSN (Online): 1532-2513
IsoAbbr: Immunopharmacol Immunotoxicol
NlmId: 8800150
123:123
JrId: 4765
long title: Journal of free radicals in biology & medicine
short title: J Free Radic Biol Med
ISSN: 0748-5514
ISSN (Online): 
IsoAbbr: J Free Radic Biol Med
NlmId: 8508399
123:123
JrId: 4766
long title: Journal of endocrinological investigation
short title: J Endocrinol Invest
ISSN: 0391-4097
ISSN (Online): 1720-8386
IsoAbbr: J. Endocrinol. Invest.
NlmId: 7806594
123:123
JrId: 4767
long title: Journal of environmental science and health. Part C: Environmental health sciences
short title: J Environ Sci Health C
ISSN: 0360-1242
ISSN (Online): 
IsoAbbr: J Environ Sci Health C
NlmId: 7804129
123:123
JrId: 4768
long title: Journal of gerontology
short title: J Gerontol
ISSN: 0022-1422
ISSN (Online): 
IsoAbbr: J Gerontol
NlmId: 0374762
123:123
JrId: 4769
long title: Journal of the Dental Guidance Council on the Handicapped
short title: J Dent Guid Counc Handicap
ISSN: 0147-3972
ISSN (Online): 
IsoAbbr: J Dent Guid Counc Handicap
NlmId: 7703947
123:123
JrId: 4770
long title: Journal of gerontological nursing
short title: J Gerontol Nurs
ISSN: 0098-9134
ISSN (Online): 
IsoAbbr: J Gerontol Nurs
NlmId: 7510258
123:123
JrId: 4771
long title: Gifu Shika Gakkai zasshi = The Journal of Gifu Dental Society
short title: Gifu Shika Gakkai Zasshi
ISSN: 0385-0072
ISSN (Online): 
IsoAbbr: Gifu Shika Gakkai Zasshi
NlmId: 8109799
123:123
JrId: 4772
long title: Journal de gynecologie, obstetrique et biologie de la reproduction
short title: J Gynecol Obstet Biol Reprod (Paris)
ISSN: 0368-2315
ISSN (Online): 
IsoAbbr: J Gynecol Obstet Biol Reprod (Paris)
NlmId: 0322206
123:123
JrId: 4773
long title: Journal of the Hawaii Dental Association
short title: J Hawaii Dent Assoc
ISSN: 0017-8616
ISSN (Online): 
IsoAbbr: J Hawaii Dent Assoc
NlmId: 7507197
123:123
JrId: 4774
long title: Journal of the Hawaii State Dental Association
short title: J Hawaii State Dent Assoc
ISSN: 0092-5578
ISSN (Online): 
IsoAbbr: J Hawaii State Dent Assoc
NlmId: 7507198
123:123
JrId: 4775
long title: Journal of holistic nursing : official journal of the American Holistic Nurses' Association
short title: J Holist Nurs
ISSN: 0898-0101
ISSN (Online): 1552-5724
IsoAbbr: J Holist Nurs
NlmId: 8506709
123:123
JrId: 4776
long title: Journal of diarrhoeal diseases research
short title: J Diarrhoeal Dis Res
ISSN: 0253-8768
ISSN (Online): 
IsoAbbr: J Diarrhoeal Dis Res
NlmId: 8402695
123:123
JrId: 4777
long title: Journal of health and human behavior
short title: J Health Hum Behav
ISSN: 
ISSN (Online): 
IsoAbbr: J Health Hum Behav
NlmId: 2985114R
123:123
JrId: 4778
long title: Journal of health politics, policy and law
short title: J Health Polit Policy Law
ISSN: 0361-6878
ISSN (Online): 1527-1927
IsoAbbr: J Health Polit Policy Law
NlmId: 7609331
123:123
JrId: 4779
long title: Journal of clinical gastroenterology
short title: J Clin Gastroenterol
ISSN: 0192-0790
ISSN (Online): 1539-2031
IsoAbbr: J. Clin. Gastroenterol.
NlmId: 7910017
123:123
JrId: 4780
long title: Journal of health and social behavior
short title: J Health Soc Behav
ISSN: 0022-1465
ISSN (Online): 2150-6000
IsoAbbr: J Health Soc Behav
NlmId: 0103130
123:123
JrId: 4781
long title: The Journal of communicable diseases
short title: J Commun Dis
ISSN: 0019-5138
ISSN (Online): 
IsoAbbr: J Commun Dis
NlmId: 0261652
123:123
JrId: 4782
long title: The Journal of emergency medicine
short title: J Emerg Med
ISSN: 0736-4679
ISSN (Online): 
IsoAbbr: J Emerg Med
NlmId: 8412174
123:123
JrId: 4783
long title: The Journal of health administration education
short title: J Health Adm Educ
ISSN: 0735-6722
ISSN (Online): 2158-8236
IsoAbbr: J Health Adm Educ
NlmId: 8403840
123:123
JrId: 4784
long title: Journal of health and hospital law : a publication of the American Academy of Hospital Attorneys of the American Hospital Association
short title: J Health Hosp Law
ISSN: 1046-4360
ISSN (Online): 
IsoAbbr: J Health Hosp Law
NlmId: 8807932
123:123
JrId: 4785
long title: Journal of helminthology
short title: J Helminthol
ISSN: 0022-149X
ISSN (Online): 1475-2697
IsoAbbr: J. Helminthol.
NlmId: 2985115R
123:123
JrId: 4786
long title: Journal of hepatology
short title: J Hepatol
ISSN: 0168-8278
ISSN (Online): 1600-0641
IsoAbbr: J. Hepatol.
NlmId: 8503886
123:123
JrId: 4788
long title: The Journal of heredity
short title: J Hered
ISSN: 0022-1503
ISSN (Online): 1465-7333
IsoAbbr: J. Hered.
NlmId: 0375373
123:123
JrId: 4789
long title: Industry and health care (Ballinger Publishing Co.)
short title: Ind Health Care (Cambridge Ma)
ISSN: 0887-1086
ISSN (Online): 
IsoAbbr: Ind Health Care (Cambridge Ma)
NlmId: 100960888
123:123
JrId: 4790
long title: Infection control Canada
short title: Infect Control Can
ISSN: 0833-076X
ISSN (Online): 
IsoAbbr: Infect Control Can
NlmId: 8703508
123:123
JrId: 4791
long title: Infection control and hospital epidemiology : the official journal of the Society of Hospital Epidemiologists of America
short title: Infect Control Hosp Epidemiol
ISSN: 0899-823X
ISSN (Online): 1559-6834
IsoAbbr: Infect Control Hosp Epidemiol
NlmId: 8804099
123:123
JrId: 4792
long title: Intensive care nursing
short title: Intensive Care Nurs
ISSN: 0266-612X
ISSN (Online): 
IsoAbbr: Intensive Care Nurs
NlmId: 8507471
123:123
JrId: 4793
long title: International clinical psychopharmacology
short title: Int Clin Psychopharmacol
ISSN: 0268-1315
ISSN (Online): 1473-5857
IsoAbbr: Int Clin Psychopharmacol
NlmId: 8609061
123:123
JrId: 4794
long title: Journal fur Hirnforschung
short title: J Hirnforsch
ISSN: 0021-8359
ISSN (Online): 
IsoAbbr: J Hirnforsch
NlmId: 0421521
123:123
JrId: 4795
long title: Journal of homosexuality
short title: J Homosex
ISSN: 0091-8369
ISSN (Online): 1540-3602
IsoAbbr: J Homosex
NlmId: 7502386
123:123
JrId: 4796
long title: The Journal of hospital infection
short title: J Hosp Infect
ISSN: 0195-6701
ISSN (Online): 1532-2939
IsoAbbr: J. Hosp. Infect.
NlmId: 8007166
123:123
JrId: 4797
long title: Indiana medicine : the journal of the Indiana State Medical Association
short title: Indiana Med
ISSN: 0746-8288
ISSN (Online): 
IsoAbbr: Indiana Med
NlmId: 8401780
123:123
JrId: 4798
long title: Hiroshima Daigaku shigaku zasshi. The Journal of Hiroshima University Dental Society
short title: Hiroshima Daigaku Shigaku Zasshi
ISSN: 0046-7472
ISSN (Online): 
IsoAbbr: Hiroshima Daigaku Shigaku Zasshi
NlmId: 0224555
123:123
JrId: 4799
long title: Infectious disease clinics of North America
short title: Infect Dis Clin North Am
ISSN: 0891-5520
ISSN (Online): 1557-9824
IsoAbbr: Infect. Dis. Clin. North Am.
NlmId: 8804508
123:123
JrId: 4800
long title: The Journal of contemporary health law and policy
short title: J Contemp Health Law Policy
ISSN: 0882-1046
ISSN (Online): 
IsoAbbr: J Contemp Health Law Policy
NlmId: 8510462
123:123
JrId: 4801
long title: Journal of the history of the behavioral sciences
short title: J Hist Behav Sci
ISSN: 0022-5061
ISSN (Online): 1520-6696
IsoAbbr: J Hist Behav Sci
NlmId: 18020010R
123:123
JrId: 4802
long title: Journal of the history of medicine and allied sciences
short title: J Hist Med Allied Sci
ISSN: 0022-5045
ISSN (Online): 1468-4373
IsoAbbr: J Hist Med Allied Sci
NlmId: 0413415
123:123
JrId: 4803
long title: The journal of histochemistry and cytochemistry : official journal of the Histochemistry Society
short title: J Histochem Cytochem
ISSN: 0022-1554
ISSN (Online): 1551-5044
IsoAbbr: J. Histochem. Cytochem.
NlmId: 9815334
123:123
JrId: 4804
long title: Hokkaido Shika Ishikai shi
short title: Hokkaido Shika Ishikai Shi
ISSN: 0073-2915
ISSN (Online): 
IsoAbbr: Hokkaido Shika Ishikai Shi
NlmId: 7502572
123:123
JrId: 4805
long title: Journal of hospital dental practice
short title: J Hosp Dent Pract
ISSN: 0022-1600
ISSN (Online): 
IsoAbbr: J Hosp Dent Pract
NlmId: 1265125
123:123
JrId: 4806
long title: Journal. Houston District Dental Society
short title: J Houston Dist Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Houston Dist Dent Soc
NlmId: 17430410R
123:123
JrId: 4807
long title: Journal of human nutrition
short title: J Hum Nutr
ISSN: 0308-4329
ISSN (Online): 
IsoAbbr: J Hum Nutr
NlmId: 7702659
123:123
JrId: 4808
long title: The Journal of human resources
short title: J Hum Resour
ISSN: 0022-166X
ISSN (Online): 
IsoAbbr: J Hum Resour
NlmId: 0235700
123:123
JrId: 4809
long title: Journal of human ergology
short title: J Hum Ergol (Tokyo)
ISSN: 0300-8134
ISSN (Online): 1884-3964
IsoAbbr: J Hum Ergol (Tokyo)
NlmId: 0364267
123:123
JrId: 4810
long title: Journal of human stress
short title: J Human Stress
ISSN: 0097-840X
ISSN (Online): 
IsoAbbr: J Human Stress
NlmId: 7602457
123:123
JrId: 4811
long title: The Journal of hygiene
short title: J Hyg (Lond)
ISSN: 0022-1724
ISSN (Online): 
IsoAbbr: J Hyg (Lond)
NlmId: 0375374
123:123
JrId: 4812
long title: The International journal of health planning and management
short title: Int J Health Plann Manage
ISSN: 0749-6753
ISSN (Online): 1099-1751
IsoAbbr: Int J Health Plann Manage
NlmId: 8605825
123:123
JrId: 4813
long title: Journal of hygiene, epidemiology, microbiology, and immunology
short title: J Hyg Epidemiol Microbiol Immunol
ISSN: 0022-1732
ISSN (Online): 
IsoAbbr: J Hyg Epidemiol Microbiol Immunol
NlmId: 2985116R
123:123
JrId: 4814
long title: Journal of hypertension
short title: J Hypertens
ISSN: 0263-6352
ISSN (Online): 1473-5598
IsoAbbr: J. Hypertens.
NlmId: 8306882
123:123
JrId: 4815
long title: Journal of immunogenetics
short title: J Immunogenet
ISSN: 0305-1811
ISSN (Online): 
IsoAbbr: J. Immunogenet.
NlmId: 0425125
123:123
JrId: 4816
long title: Journal of immunology (Baltimore, Md. : 1950)
short title: J Immunol
ISSN: 0022-1767
ISSN (Online): 1550-6606
IsoAbbr: J. Immunol.
NlmId: 2985117R
123:123
JrId: 4817
long title: Instructional course lectures
short title: Instr Course Lect
ISSN: 0065-6895
ISSN (Online): 
IsoAbbr: Instr Course Lect
NlmId: 7507149
123:123
JrId: 4818
long title: Journal of immunological methods
short title: J Immunol Methods
ISSN: 0022-1759
ISSN (Online): 1872-7905
IsoAbbr: J. Immunol. Methods
NlmId: 1305440
123:123
JrId: 4819
long title: Journal of immunopharmacology
short title: J Immunopharmacol
ISSN: 0163-0571
ISSN (Online): 
IsoAbbr: J Immunopharmacol
NlmId: 7901853
123:123
JrId: 4820
long title: Journal of the Indian Academy of Dentistry
short title: J Indian Acad Dent
ISSN: 0019-4255
ISSN (Online): 
IsoAbbr: J Indian Acad Dent
NlmId: 7505606
123:123
JrId: 4821
long title: Journal of the Indian Dental Association
short title: J Indian Dent Assoc
ISSN: 0019-4611
ISSN (Online): 
IsoAbbr: J Indian Dent Assoc
NlmId: 7507202
123:123
JrId: 4822
long title: Journal of the Indian Medical Association
short title: J Indian Med Assoc
ISSN: 0019-5847
ISSN (Online): 
IsoAbbr: J Indian Med Assoc
NlmId: 7505608
123:123
JrId: 4823
long title: Journal of the Indian medical profession
short title: J Indian Med Prof
ISSN: 0019-588X
ISSN (Online): 
IsoAbbr: J Indian Med Prof
NlmId: 0376341
123:123
JrId: 4824
long title: The Journal of the Indiana Dental Association
short title: J Indiana Dent Assoc
ISSN: 0019-6568
ISSN (Online): 
IsoAbbr: J Indiana Dent Assoc
NlmId: 7507203
123:123
JrId: 4825
long title: The Journal of infection
short title: J Infect
ISSN: 0163-4453
ISSN (Online): 1532-2742
IsoAbbr: J. Infect.
NlmId: 7908424
123:123
JrId: 4826
long title: The Journal of the Indiana State Dental Association
short title: J Indiana State Dent Assoc
ISSN: 0092-6116
ISSN (Online): 
IsoAbbr: J Indiana State Dent Assoc
NlmId: 7505609
123:123
JrId: 4827
long title: The Journal of the Indiana State Medical Association
short title: J Indiana State Med Assoc
ISSN: 0019-6770
ISSN (Online): 
IsoAbbr: J Indiana State Med Assoc
NlmId: 7505610
123:123
JrId: 4828
long title: Journal. Indianapolis District Dental Society
short title: J Indianap Dist Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Indianap Dist Dent Soc
NlmId: 17540400R
123:123
JrId: 4829
long title: Journal of individual psychology
short title: J Individ Psychol
ISSN: 0022-1805
ISSN (Online): 
IsoAbbr: J Individ Psychol
NlmId: 0400026
123:123
JrId: 4830
long title: The Journal of infectious diseases
short title: J Infect Dis
ISSN: 0022-1899
ISSN (Online): 1537-6613
IsoAbbr: J. Infect. Dis.
NlmId: 0413675
123:123
JrId: 4831
long title: Journal of cardiography
short title: J Cardiogr
ISSN: 0386-2887
ISSN (Online): 
IsoAbbr: J Cardiogr
NlmId: 7801085
123:123
JrId: 4832
long title: The Journal of cranio-mandibular practice
short title: J Craniomandibular Pract
ISSN: 0734-5410
ISSN (Online): 
IsoAbbr: J Craniomandibular Pract
NlmId: 8301363
123:123
JrId: 4833
long title: Journal of insect physiology
short title: J Insect Physiol
ISSN: 0022-1910
ISSN (Online): 1879-1611
IsoAbbr: J. Insect Physiol.
NlmId: 2985080R
123:123
JrId: 4834
long title: Journal d'urologie
short title: J Urol (Paris)
ISSN: 0248-0018
ISSN (Online): 
IsoAbbr: J Urol (Paris)
NlmId: 8006503
123:123
JrId: 4835
long title: Journal of the International Association of Dentistry for Children
short title: J Int Assoc Dent Child
ISSN: 0309-6858
ISSN (Online): 
IsoAbbr: J Int Assoc Dent Child
NlmId: 7613434
123:123
JrId: 4836
long title: Journal Of The International College Of Dentists_ Japan Section
short title: J Int Coll Dent (Jpn)
ISSN: 0912-1471
ISSN (Online): 
IsoAbbr: J Int Coll Dent (Jpn)
NlmId: 9875608
123:123
JrId: 4837
long title: The Journal of the International College of Surgeons
short title: J Int Coll Surg
ISSN: 0096-557X
ISSN (Online): 
IsoAbbr: J Int Coll Surg
NlmId: 7507208
123:123
JrId: 4838
long title: Journal of invertebrate pathology
short title: J Invertebr Pathol
ISSN: 0022-2011
ISSN (Online): 1096-0805
IsoAbbr: J. Invertebr. Pathol.
NlmId: 0014067
123:123
JrId: 4839
long title: The Journal of investigative dermatology
short title: J Invest Dermatol
ISSN: 0022-202X
ISSN (Online): 1523-1747
IsoAbbr: J. Invest. Dermatol.
NlmId: 0426720
123:123
JrId: 4840
long title: Journal of the Iowa Medical Society
short title: J Iowa Med Soc
ISSN: 0021-0587
ISSN (Online): 
IsoAbbr: J Iowa Med Soc
NlmId: 7507210
123:123
JrId: 4841
long title: Journal of the Irish Dental Association
short title: J Ir Dent Assoc
ISSN: 0021-1133
ISSN (Online): 
IsoAbbr: J Ir Dent Assoc
NlmId: 7507211
123:123
JrId: 4842
long title: The Journal of neuroscience nursing : journal of the American Association of Neuroscience Nurses
short title: J Neurosci Nurs
ISSN: 0888-0395
ISSN (Online): 1945-2810
IsoAbbr: J Neurosci Nurs
NlmId: 8603596
123:123
JrId: 4843
long title: Journal of the Irish Medical Association
short title: J Ir Med Assoc
ISSN: 0021-129X
ISSN (Online): 
IsoAbbr: J Ir Med Assoc
NlmId: 0430304
123:123
JrId: 4844
long title: International journal of cell cloning
short title: Int J Cell Cloning
ISSN: 0737-1454
ISSN (Online): 
IsoAbbr: Int. J. Cell Cloning
NlmId: 8308172
123:123
JrId: 4845
long title: International journal of cardiac imaging
short title: Int J Card Imaging
ISSN: 0167-9899
ISSN (Online): 
IsoAbbr: Int J Card Imaging
NlmId: 8600426
123:123
JrId: 4846
long title: Journal of the Egyptian Society of Parasitology
short title: J Egypt Soc Parasitol
ISSN: 0253-5890
ISSN (Online): 
IsoAbbr: J Egypt Soc Parasitol
NlmId: 8102141
123:123
JrId: 4847
long title: Majallah-i Jamiah-i Dandanpizishki-i Iran = The journal of the Iranian Dental Association
short title: Majallah Jamia Dandan Pazshki
ISSN: 
ISSN (Online): 
IsoAbbr: Majallah Jamia Dandan Pazshki
NlmId: 9440736
123:123
JrId: 4848
long title: Journal of interferon research
short title: J Interferon Res
ISSN: 0197-8357
ISSN (Online): 
IsoAbbr: J. Interferon Res.
NlmId: 8100396
123:123
JrId: 4849
long title: Journal of pain and symptom management
short title: J Pain Symptom Manage
ISSN: 0885-3924
ISSN (Online): 1873-6513
IsoAbbr: J Pain Symptom Manage
NlmId: 8605836
123:123
JrId: 4850
long title: Journal of ultrastructure and molecular structure research
short title: J Ultrastruct Mol Struct Res
ISSN: 0889-1605
ISSN (Online): 
IsoAbbr: J. Ultrastruct. Mol. Struct. Res.
NlmId: 8612238
123:123
JrId: 4851
long title: Indian journal of leprosy
short title: Indian J Lepr
ISSN: 0254-9395
ISSN (Online): 
IsoAbbr: Indian J Lepr
NlmId: 8409173
123:123
JrId: 4852
long title: The International journal of biological markers
short title: Int J Biol Markers
ISSN: 0393-6155
ISSN (Online): 1724-6008
IsoAbbr: Int. J. Biol. Markers
NlmId: 8712411
123:123
JrId: 4853
long title: International journal of oral and maxillofacial surgery
short title: Int J Oral Maxillofac Surg
ISSN: 0901-5027
ISSN (Online): 1399-0020
IsoAbbr: Int J Oral Maxillofac Surg
NlmId: 8605826
123:123
JrId: 4854
long title: International journal of pancreatology : official journal of the International Association of Pancreatology
short title: Int J Pancreatol
ISSN: 0169-4197
ISSN (Online): 
IsoAbbr: Int. J. Pancreatol.
NlmId: 8703511
123:123
JrId: 4855
long title: Kansenshogaku zasshi. The Journal of the Japanese Association for Infectious Diseases
short title: Kansenshogaku Zasshi
ISSN: 0387-5911
ISSN (Online): 
IsoAbbr: Kansenshogaku Zasshi
NlmId: 0236671
123:123
JrId: 4856
long title: International journal for vitamin and nutrition research. Supplement = Internationale Zeitschrift fur Vitamin- und Ernahrungsforschung. Supplement
short title: Int J Vitam Nutr Res Suppl
ISSN: 0373-0883
ISSN (Online): 
IsoAbbr: Int J Vitam Nutr Res Suppl
NlmId: 9211653
123:123
JrId: 4857
long title: International journal of hyperthermia : the official journal of European Society for Hyperthermic Oncology, North American Hyperthermia Group
short title: Int J Hyperthermia
ISSN: 0265-6736
ISSN (Online): 1464-5157
IsoAbbr: Int J Hyperthermia
NlmId: 8508395
123:123
JrId: 4858
long title: [Zasshi] [Journal]. Nihon Kyobu Geka Gakkai
short title: Nihon Kyobu Geka Gakkai Zasshi
ISSN: 0369-4739
ISSN (Online): 
IsoAbbr: Nihon Kyobu Geka Gakkai Zasshi
NlmId: 19130180R
123:123
JrId: 4859
long title: Seikagaku. The Journal of Japanese Biochemical Society
short title: Seikagaku
ISSN: 0037-1017
ISSN (Online): 
IsoAbbr: Seikagaku
NlmId: 0413564
123:123
JrId: 4860
long title: IMA journal of mathematics applied in medicine and biology
short title: IMA J Math Appl Med Biol
ISSN: 0265-0746
ISSN (Online): 
IsoAbbr: IMA J Math Appl Med Biol
NlmId: 8704892
123:123
JrId: 4861
long title: Kaiin dayori. [Membership news]. Nippon Kontakuto Renzu Gakkai
short title: Kaiin Dayori Nihon Kontakuto Renzu Gakkai
ISSN: 0374-9851
ISSN (Online): 
IsoAbbr: Kaiin Dayori Nihon Kontakuto Renzu Gakkai
NlmId: 0057120
123:123
JrId: 4862
long title: Immunologic research
short title: Immunol Res
ISSN: 0257-277X
ISSN (Online): 1559-0755
IsoAbbr: Immunol. Res.
NlmId: 8611087
123:123
JrId: 4863
long title: IMS, Industrial medicine and surgery
short title: IMS Ind Med Surg
ISSN: 0019-8536
ISSN (Online): 
IsoAbbr: IMS Ind Med Surg
NlmId: 0414123
123:123
JrId: 4864
long title: Immunobiology. Supplement
short title: Immunobiol Suppl
ISSN: 0722-6365
ISSN (Online): 
IsoAbbr: Immunobiol Suppl
NlmId: 8804308
123:123
JrId: 4865
long title: Nihon Shika Ishikai zasshi
short title: Nihon Shika Ishikai Zasshi
ISSN: 0047-1763
ISSN (Online): 
IsoAbbr: Nihon Shika Ishikai Zasshi
NlmId: 7505756
123:123
JrId: 4866
long title: Nihon Ishikai zasshi. Journal of the Japan Medical Association
short title: Nihon Ishikai Zasshi
ISSN: 0021-4493
ISSN (Online): 
IsoAbbr: Nihon Ishikai Zasshi
NlmId: 0413545
123:123
JrId: 4867
long title: International angiology : a journal of the International Union of Angiology
short title: Int Angiol
ISSN: 0392-9590
ISSN (Online): 1827-1839
IsoAbbr: Int Angiol
NlmId: 8402693
123:123
JrId: 4868
long title: Inform (Silver Spring, Md.)
short title: Inform
ISSN: 0892-3876
ISSN (Online): 
IsoAbbr: Inform
NlmId: 9882762
123:123
JrId: 4869
long title: The International journal of adult orthodontics and orthognathic surgery
short title: Int J Adult Orthodon Orthognath Surg
ISSN: 0742-1931
ISSN (Online): 
IsoAbbr: Int J Adult Orthodon Orthognath Surg
NlmId: 8610335
123:123
JrId: 4870
long title: Information management (PTN Publishing Corporation)
short title: Inf Manage
ISSN: 0739-9049
ISSN (Online): 
IsoAbbr: Inf Manage
NlmId: 9875395
123:123
JrId: 4871
long title: Nihon Sanka Fujinka Gakkai zasshi
short title: Nihon Sanka Fujinka Gakkai Zasshi
ISSN: 0300-9165
ISSN (Online): 
IsoAbbr: Nippon Sanka Fujinka Gakkai Zasshi
NlmId: 7505749
123:123
JrId: 4872
long title: Insight (American Society of Ophthalmic Registered Nurses)
short title: Insight
ISSN: 1060-135X
ISSN (Online): 
IsoAbbr: Insight
NlmId: 9111431
123:123
JrId: 4873
long title: Intercom
short title: Intercom (Des Moines)
ISSN: 0273-9127
ISSN (Online): 
IsoAbbr: Intercom (Des Moines)
NlmId: 9880227
123:123
JrId: 4874
long title: International journal of leprosy and other mycobacterial diseases : official organ of the International Leprosy Association
short title: Int J Lepr Other Mycobact Dis
ISSN: 0148-916X
ISSN (Online): 1544-581X
IsoAbbr: Int. J. Lepr. Other Mycobact. Dis.
NlmId: 8505819
123:123
JrId: 4875
long title: Journal of the Japanese Obstetrical & Gynecological Society
short title: J Jpn Obstet Gynecol Soc
ISSN: 0388-0486
ISSN (Online): 
IsoAbbr: J Jpn Obstet Gynecol Soc
NlmId: 7507212
123:123
JrId: 4876
long title: Nihon Shishubyo Gakkai kaishi
short title: Nihon Shishubyo Gakkai Kaishi
ISSN: 0385-0110
ISSN (Online): 1880-408X
IsoAbbr: Nihon Shishubyo Gakkai Kaishi
NlmId: 7505760
123:123
JrId: 4877
long title: Nihon Kyosei Shika Gakkai zasshi = The journal of Japan Orthodontic Society
short title: Nihon Kyosei Shika Gakkai Zasshi
ISSN: 0021-454X
ISSN (Online): 
IsoAbbr: Nihon Kyosei Shika Gakkai Zasshi
NlmId: 0055371
123:123
JrId: 4878
long title: Nihon Seikeigeka Gakkai zasshi
short title: Nihon Seikeigeka Gakkai Zasshi
ISSN: 0021-5325
ISSN (Online): 
IsoAbbr: Nippon Seikeigeka Gakkai Zasshi
NlmId: 0413716
123:123
JrId: 4879
long title: Nihon Shika Zairyo Kikai Gakkai zasshi. The Journal of the Japan Research Society of Dental Materials & Appliances
short title: Nihon Shika Zairyo Kikai Gakkai Zasshi
ISSN: 
ISSN (Online): 
IsoAbbr: Nihon Shika Zairyo Kikai Gakkai Zasshi
NlmId: 7505757
123:123
JrId: 4880
long title: Nihon Gan Chiryo Gakkai shi
short title: Nihon Gan Chiryo Gakkai Shi
ISSN: 0021-4671
ISSN (Online): 
IsoAbbr: Nihon Gan Chiryo Gakkai Shi
NlmId: 7505713
123:123
JrId: 4881
long title: Nihon Daicho Komonbyo Gakkai zasshi
short title: Nihon Daicho Komonbyo Gakkai Zasshi
ISSN: 0047-1801
ISSN (Online): 1882-9619
IsoAbbr: Nihon Daicho Komonbyo Gakkai Zasshi
NlmId: 7501193
123:123
JrId: 4882
long title: Shika rikogaku zasshi. Journal of the Japan Society for Dental Apparatus and Materials
short title: Shika Rikogaku Zasshi
ISSN: 0583-0273
ISSN (Online): 
IsoAbbr: Shika Rikogaku Zasshi
NlmId: 0136676
123:123
JrId: 4883
long title: Nihon Naika Gakkai zasshi. The Journal of the Japanese Society of Internal Medicine
short title: Nihon Naika Gakkai Zasshi
ISSN: 0021-5384
ISSN (Online): 1883-2083
IsoAbbr: Nippon Naika Gakkai Zasshi
NlmId: 19130210R
123:123
JrId: 4884
long title: Kokubyo Gakkai zasshi. The Journal of the Stomatological Society, Japan
short title: Kokubyo Gakkai Zasshi
ISSN: 0300-9149
ISSN (Online): 1884-5185
IsoAbbr: Kokubyo Gakkai Zasshi
NlmId: 0413677
123:123
JrId: 4885
long title: International journal of radiation biology
short title: Int J Radiat Biol
ISSN: 0955-3002
ISSN (Online): 1362-3095
IsoAbbr: Int. J. Radiat. Biol.
NlmId: 8809243
123:123
JrId: 4886
long title: JEMS : a journal of emergency medical services
short title: JEMS
ISSN: 0197-2510
ISSN (Online): 
IsoAbbr: JEMS
NlmId: 8102138
123:123
JrId: 4887
long title: Journal of hand surgery (Edinburgh, Scotland)
short title: J Hand Surg Br
ISSN: 0266-7681
ISSN (Online): 1532-2211
IsoAbbr: J Hand Surg Br
NlmId: 8403839
123:123
JrId: 4888
long title: Journal of in vitro fertilization and embryo transfer : IVF
short title: J In Vitro Fert Embryo Transf
ISSN: 0740-7769
ISSN (Online): 
IsoAbbr: J In Vitro Fert Embryo Transf
NlmId: 8412594
123:123
JrId: 4889
long title: Journal of ocular pharmacology
short title: J Ocul Pharmacol
ISSN: 8756-3320
ISSN (Online): 
IsoAbbr: J Ocul Pharmacol
NlmId: 8511297
123:123
JrId: 4890
long title: International reviews of immunology
short title: Int Rev Immunol
ISSN: 0883-0185
ISSN (Online): 1563-5244
IsoAbbr: Int. Rev. Immunol.
NlmId: 8712260
123:123
JrId: 4891
long title: IARC monographs on the evaluation of carcinogenic risks to humans. Supplement / World Health Organization, International Agency for Research on Cancer
short title: IARC Monogr Eval Carcinog Risks Hum Suppl
ISSN: 1014-711X
ISSN (Online): 
IsoAbbr: IARC Monogr Eval Carcinog Risks Hum Suppl
NlmId: 8907341
123:123
JrId: 4892
long title: The Journal of the Kansas Medical Society
short title: J Kans Med Soc
ISSN: 0022-8699
ISSN (Online): 
IsoAbbr: J Kans Med Soc
NlmId: 7505612
123:123
JrId: 4893
long title: Issues in science and technology
short title: Issues Sci Technol
ISSN: 0748-5492
ISSN (Online): 
IsoAbbr: Issues Sci Technol
NlmId: 8502534
123:123
JrId: 4894
long title: The Journal of the Kansas State Dental Association
short title: J Kans State Dent Assoc
ISSN: 0022-8796
ISSN (Online): 
IsoAbbr: J Kans State Dent Assoc
NlmId: 7505613
123:123
JrId: 4895
long title: International journal of clinical monitoring and computing
short title: Int J Clin Monit Comput
ISSN: 0167-9945
ISSN (Online): 
IsoAbbr: Int J Clin Monit Comput
NlmId: 8601284
123:123
JrId: 4896
long title: International journal of colorectal disease
short title: Int J Colorectal Dis
ISSN: 0179-1958
ISSN (Online): 1432-1262
IsoAbbr: Int J Colorectal Dis
NlmId: 8607899
123:123
JrId: 4897
long title: Ch'ikwa Kijae Hakhoe chi. The Journal of the Korea Research Society for Dental Materials
short title: Chilwa Kijae Hakhoe Chi
ISSN: 0302-5772
ISSN (Online): 
IsoAbbr: Chilwa Kijae Hakhoe Chi
NlmId: 0411425
123:123
JrId: 4898
long title: Taehan Ch'ikkwa Uisa Hyophoe chi
short title: Taehan Chikkwa Uisa Hyophoe Chi
ISSN: 0376-4672
ISSN (Online): 
IsoAbbr: Taehan Chikkwa Uisa Hyophoe Chi
NlmId: 7604341
123:123
JrId: 4899
long title: Journal Of The Korean Research Society For Dental Hypnosis
short title: J Korean Res Soc Dent Hypn
ISSN: 
ISSN (Online): 
IsoAbbr: J Korean Res Soc Dent Hypn
NlmId: 9875594
123:123
JrId: 4900
long title: Kumamoto Igakkai zasshi. The Journal of the Kumamoto Medical Society
short title: Kumamoto Igakkai Zasshi
ISSN: 0300-919X
ISSN (Online): 
IsoAbbr: Kumamoto Igakkai Zasshi
NlmId: 0413701
123:123
JrId: 4901
long title: Journal of the Kentucky Dental Association
short title: J Ky Dent Assoc
ISSN: 0023-0162
ISSN (Online): 
IsoAbbr: J Ky Dent Assoc
NlmId: 7505614
123:123
JrId: 4902
long title: The Journal of the Kentucky Medical Association
short title: J Ky Med Assoc
ISSN: 0023-0294
ISSN (Online): 2155-661X
IsoAbbr: J Ky Med Assoc
NlmId: 7505615
123:123
JrId: 4903
long title: The Journal of laryngology and otology. Supplement
short title: J Laryngol Otol Suppl
ISSN: 0144-2945
ISSN (Online): 
IsoAbbr: J Laryngol Otol Suppl
NlmId: 7809663
123:123
JrId: 4904
long title: Journal of the Louisiana Dental Association
short title: J La Dent Assoc
ISSN: 0024-6786
ISSN (Online): 
IsoAbbr: J La Dent Assoc
NlmId: 7503078
123:123
JrId: 4905
long title: The Journal of the Louisiana State Medical Society : official organ of the Louisiana State Medical Society
short title: J La State Med Soc
ISSN: 0024-6921
ISSN (Online): 
IsoAbbr: J La State Med Soc
NlmId: 7505618
123:123
JrId: 4906
long title: The Journal of laboratory and clinical medicine
short title: J Lab Clin Med
ISSN: 0022-2143
ISSN (Online): 1532-6543
IsoAbbr: J. Lab. Clin. Med.
NlmId: 0375375
123:123
JrId: 4907
long title: The Journal-lancet
short title: J Lancet
ISSN: 0096-0233
ISSN (Online): 
IsoAbbr: J Lancet
NlmId: 17830080R
123:123
JrId: 4908
long title: The Journal of laryngology and otology
short title: J Laryngol Otol
ISSN: 0022-2151
ISSN (Online): 1748-5460
IsoAbbr: J Laryngol Otol
NlmId: 8706896
123:123
JrId: 4909
long title: Journal of learning disabilities
short title: J Learn Disabil
ISSN: 0022-2194
ISSN (Online): 1538-4780
IsoAbbr: J Learn Disabil
NlmId: 0157312
123:123
JrId: 4910
long title: The Journal of legal medicine
short title: J Leg Med (N Y)
ISSN: 0093-1748
ISSN (Online): 
IsoAbbr: J Leg Med (N Y)
NlmId: 0367344
123:123
JrId: 4911
long title: The Journal of legal medicine
short title: J Leg Med
ISSN: 0194-7648
ISSN (Online): 1521-057X
IsoAbbr: J Leg Med
NlmId: 8000151
123:123
JrId: 4912
long title: Journal of leukocyte biology
short title: J Leukoc Biol
ISSN: 0741-5400
ISSN (Online): 1938-3673
IsoAbbr: J. Leukoc. Biol.
NlmId: 8405628
123:123
JrId: 4913
long title: The Journal of long term care administration
short title: J Long Term Care Adm
ISSN: 0093-4445
ISSN (Online): 
IsoAbbr: J Long Term Care Adm
NlmId: 0415026
123:123
JrId: 4914
long title: Journal of lipid research
short title: J Lipid Res
ISSN: 0022-2275
ISSN (Online): 
IsoAbbr: J. Lipid Res.
NlmId: 0376606
123:123
JrId: 4915
long title: Journal for Medicaid management
short title: J Medicaid Manage
ISSN: 0147-6726
ISSN (Online): 
IsoAbbr: J Medicaid Manage
NlmId: 7800045
123:123
JrId: 4916
long title: Journal Of The Macomb Dental Society
short title: J Macomb Dent Soc
ISSN: 0744-9682
ISSN (Online): 
IsoAbbr: J Macomb Dent Soc
NlmId: 9878331
123:123
JrId: 4917
long title: The Journal of the Maine Medical Association
short title: J Maine Med Assoc
ISSN: 0025-0694
ISSN (Online): 
IsoAbbr: J Maine Med Assoc
NlmId: 7505619
123:123
JrId: 4918
long title: Journal of mammalogy
short title: J Mammal
ISSN: 0022-2372
ISSN (Online): 
IsoAbbr: J. Mammal.
NlmId: 2985081R
123:123
JrId: 4919
long title: Journal of the Massachusetts Dental Society
short title: J Mass Dent Soc
ISSN: 0025-4800
ISSN (Online): 
IsoAbbr: J Mass Dent Soc
NlmId: 7503082
123:123
JrId: 4920
long title: Journal of manipulative and physiological therapeutics
short title: J Manipulative Physiol Ther
ISSN: 0161-4754
ISSN (Online): 1532-6586
IsoAbbr: J Manipulative Physiol Ther
NlmId: 7807107
123:123
JrId: 4921
long title: Journal of maxillofacial orthopedics
short title: J Maxillofac Orthop
ISSN: 0022-2534
ISSN (Online): 
IsoAbbr: J Maxillofac Orthop
NlmId: 7511218
123:123
JrId: 4922
long title: Journal of maxillofacial surgery
short title: J Maxillofac Surg
ISSN: 0301-0503
ISSN (Online): 
IsoAbbr: J Maxillofac Surg
NlmId: 0370036
123:123
JrId: 4923
long title: Journal of the Maryland State Dental Association
short title: J Md State Dent Assoc
ISSN: 0025-4355
ISSN (Online): 
IsoAbbr: J Md State Dent Assoc
NlmId: 7503081
123:123
JrId: 4924
long title: Journal of mechanochemistry & cell motility
short title: J Mechanochem Cell Motil
ISSN: 0091-6552
ISSN (Online): 
IsoAbbr: J Mechanochem Cell Motil
NlmId: 0372277
123:123
JrId: 4925
long title: Jornal do medico
short title: J Med (Oporto)
ISSN: 0021-7573
ISSN (Online): 
IsoAbbr: J Med (Oporto)
NlmId: 0374753
123:123
JrId: 4926
long title: Journal of medicine
short title: J Med
ISSN: 0025-7850
ISSN (Online): 
IsoAbbr: J Med
NlmId: 7505566
123:123
JrId: 4927
long title: Journal des maladies vasculaires
short title: J Mal Vasc
ISSN: 0398-0499
ISSN (Online): 
IsoAbbr: J Mal Vasc
NlmId: 7707965
123:123
JrId: 4928
long title: Journal of mathematical biology
short title: J Math Biol
ISSN: 0303-6812
ISSN (Online): 1432-1416
IsoAbbr: J Math Biol
NlmId: 7502105
123:123
JrId: 4929
long title: Journal of the Medical Association of Georgia
short title: J Med Assoc Ga
ISSN: 0025-7028
ISSN (Online): 
IsoAbbr: J Med Assoc Ga
NlmId: 7505620
123:123
JrId: 4930
long title: The Journal of medicine and philosophy
short title: J Med Philos
ISSN: 0360-5310
ISSN (Online): 1744-5019
IsoAbbr: J Med Philos
NlmId: 7610512
123:123
JrId: 4931
long title: Journal of the Medical Association of the State of Alabama
short title: J Med Assoc State Ala
ISSN: 0025-7044
ISSN (Online): 
IsoAbbr: J Med Assoc State Ala
NlmId: 7503083
123:123
JrId: 4932
long title: Journal of medical systems
short title: J Med Syst
ISSN: 0148-5598
ISSN (Online): 
IsoAbbr: J Med Syst
NlmId: 7806056
123:123
JrId: 4933
long title: Journal of the Medical Association of Thailand = Chotmaihet thangphaet
short title: J Med Assoc Thai
ISSN: 0125-2208
ISSN (Online): 
IsoAbbr: J Med Assoc Thai
NlmId: 7507216
123:123
JrId: 4934
long title: Journal of mental health administration
short title: J Ment Health Adm
ISSN: 0092-8623
ISSN (Online): 
IsoAbbr: J Ment Health Adm
NlmId: 0351035
123:123
JrId: 4935
long title: Journal of molecular and applied genetics
short title: J Mol Appl Genet
ISSN: 0271-6801
ISSN (Online): 
IsoAbbr: J. Mol. Appl. Genet.
NlmId: 8109497
123:123
JrId: 4936
long title: Journal of music therapy
short title: J Music Ther
ISSN: 0022-2917
ISSN (Online): 
IsoAbbr: J Music Ther
NlmId: 0014162
123:123
JrId: 4937
long title: Journal de medecine de Bordeaux et du Sud-Ouest
short title: J Med Bord
ISSN: 0368-3001
ISSN (Online): 
IsoAbbr: J Med Bord
NlmId: 0161067
123:123
JrId: 4938
long title: Journal of medicinal chemistry
short title: J Med Chem
ISSN: 0022-2623
ISSN (Online): 1520-4804
IsoAbbr: J. Med. Chem.
NlmId: 9716531
123:123
JrId: 4939
long title: Journal of medical education
short title: J Med Educ
ISSN: 0022-2577
ISSN (Online): 
IsoAbbr: J Med Educ
NlmId: 0375377
123:123
JrId: 4940
long title: Journal of medical engineering & technology
short title: J Med Eng Technol
ISSN: 0309-1902
ISSN (Online): 1464-522X
IsoAbbr: J Med Eng Technol
NlmId: 7702125
123:123
JrId: 4941
long title: Journal of biochemical toxicology
short title: J Biochem Toxicol
ISSN: 0887-2082
ISSN (Online): 
IsoAbbr: J. Biochem. Toxicol.
NlmId: 8700114
123:123
JrId: 4942
long title: Journal of medical entomology
short title: J Med Entomol
ISSN: 0022-2585
ISSN (Online): 
IsoAbbr: J. Med. Entomol.
NlmId: 0375400
123:123
JrId: 4943
long title: Journal of medical entomology. Supplement
short title: J Med Entomol Suppl
ISSN: 0146-6631
ISSN (Online): 
IsoAbbr: J Med Entomol Suppl
NlmId: 7902862
123:123
JrId: 4944
long title: Journal of medical ethics
short title: J Med Ethics
ISSN: 0306-6800
ISSN (Online): 1473-4257
IsoAbbr: J Med Ethics
NlmId: 7513619
123:123
JrId: 4945
long title: Journal of medical genetics
short title: J Med Genet
ISSN: 0022-2593
ISSN (Online): 1468-6244
IsoAbbr: J. Med. Genet.
NlmId: 2985087R
123:123
JrId: 4946
long title: The Journal of medical laboratory technology
short title: J Med Lab Technol
ISSN: 0368-3109
ISSN (Online): 
IsoAbbr: J Med Lab Technol
NlmId: 1263574
123:123
JrId: 4947
long title: Le Journal medical libanais. The Lebanese medical journal
short title: J Med Liban
ISSN: 0023-9852
ISSN (Online): 
IsoAbbr: J Med Liban
NlmId: 0375352
123:123
JrId: 4948
long title: Journal de medecine de Lyon
short title: J Med Lyon
ISSN: 0021-7883
ISSN (Online): 
IsoAbbr: J Med Lyon
NlmId: 2985084R
123:123
JrId: 4949
long title: Journal of medical microbiology
short title: J Med Microbiol
ISSN: 0022-2615
ISSN (Online): 1473-5644
IsoAbbr: J. Med. Microbiol.
NlmId: 0224131
123:123
JrId: 4950
long title: Journal of clinical & laboratory immunology
short title: J Clin Lab Immunol
ISSN: 0141-2760
ISSN (Online): 
IsoAbbr: J Clin Lab Immunol
NlmId: 7808987
123:123
JrId: 4951
long title: Journal of medical primatology
short title: J Med Primatol
ISSN: 0047-2565
ISSN (Online): 1600-0684
IsoAbbr: J. Med. Primatol.
NlmId: 0320626
123:123
JrId: 4952
long title: The Journal of the Medical Society of New Jersey
short title: J Med Soc N J
ISSN: 0025-7524
ISSN (Online): 
IsoAbbr: J Med Soc N J
NlmId: 7503084
123:123
JrId: 4953
long title: The Journal of Indian Orthodontic Society
short title: J Indian Orthod Soc
ISSN: 0301-5742
ISSN (Online): 
IsoAbbr: J Indian Orthod Soc
NlmId: 7503130
123:123
JrId: 4954
long title: The Journal of membrane biology
short title: J Membr Biol
ISSN: 0022-2631
ISSN (Online): 1432-1424
IsoAbbr: J. Membr. Biol.
NlmId: 0211301
123:123
JrId: 4955
long title: Journal of mental deficiency research
short title: J Ment Defic Res
ISSN: 0022-264X
ISSN (Online): 
IsoAbbr: J Ment Defic Res
NlmId: 0375401
123:123
JrId: 4957
long title: Journal. Mercer Dental Society, Trenton
short title: J Mercer Dent Soc
ISSN: 0025-9861
ISSN (Online): 
IsoAbbr: J Mercer Dent Soc
NlmId: 18640710R
123:123
JrId: 4958
long title: The Journal of the Michigan Dental Association
short title: J Mich Dent Assoc
ISSN: 0026-2102
ISSN (Online): 
IsoAbbr: J Mich Dent Assoc
NlmId: 7505621
123:123
JrId: 4959
long title: The Journal of the Michigan State Dental Association
short title: J Mich State Dent Assoc
ISSN: 0098-7107
ISSN (Online): 
IsoAbbr: J Mich State Dent Assoc
NlmId: 7503085
123:123
JrId: 4960
long title: Journal of behavioral medicine
short title: J Behav Med
ISSN: 0160-7715
ISSN (Online): 1573-3521
IsoAbbr: J Behav Med
NlmId: 7807105
123:123
JrId: 4961
long title: Journal of microscopy
short title: J Microsc
ISSN: 0022-2720
ISSN (Online): 1365-2818
IsoAbbr: J Microsc
NlmId: 0204522
123:123
JrId: 4962
long title: The Journal of microwave power
short title: J Microw Power
ISSN: 0022-2739
ISSN (Online): 
IsoAbbr: J Microw Power
NlmId: 0332155
123:123
JrId: 4963
long title: Journal - Mississippi Dental Association
short title: J Miss Dent Assoc
ISSN: 0047-7532
ISSN (Online): 
IsoAbbr: J Miss Dent Assoc
NlmId: 7513940
123:123
JrId: 4964
long title: Journal of the Mississippi State Medical Association
short title: J Miss State Med Assoc
ISSN: 0026-6396
ISSN (Online): 
IsoAbbr: J Miss State Med Assoc
NlmId: 7505622
123:123
JrId: 4965
long title: Journal of the Missouri Dental Association
short title: J Mo Dent Assoc
ISSN: 0026-6523
ISSN (Online): 
IsoAbbr: J Mo Dent Assoc
NlmId: 7503087
123:123
JrId: 4966
long title: Journal of the Missouri Dental Association
short title: J Mo Dent Assoc
ISSN: 0273-3463
ISSN (Online): 
IsoAbbr: J Mo Dent Assoc
NlmId: 8010650
123:123
JrId: 4967
long title: Journal of molecular biology
short title: J Mol Biol
ISSN: 0022-2836
ISSN (Online): 1089-8638
IsoAbbr: J. Mol. Biol.
NlmId: 2985088R
123:123
JrId: 4968
long title: Journal of molecular and cellular cardiology
short title: J Mol Cell Cardiol
ISSN: 0022-2828
ISSN (Online): 1095-8584
IsoAbbr: J. Mol. Cell. Cardiol.
NlmId: 0262322
123:123
JrId: 4969
long title: Journal of molecular evolution
short title: J Mol Evol
ISSN: 0022-2844
ISSN (Online): 1432-1432
IsoAbbr: J. Mol. Evol.
NlmId: 0360051
123:123
JrId: 4970
long title: Journal of ophthalmic nursing & technology
short title: J Ophthalmic Nurs Technol
ISSN: 0744-7132
ISSN (Online): 
IsoAbbr: J Ophthalmic Nurs Technol
NlmId: 8219658
123:123
JrId: 4971
long title: Journal of morphology
short title: J Morphol
ISSN: 0362-2525
ISSN (Online): 1097-4687
IsoAbbr: J. Morphol.
NlmId: 0406125
123:123
JrId: 4972
long title: Journal (National Association for Hospital Development (U.S.))
short title: J Natl Assoc Hosp Dev
ISSN: 0196-4933
ISSN (Online): 
IsoAbbr: J Natl Assoc Hosp Dev
NlmId: 7511919
123:123
JrId: 4973
long title: Journal of the Mount Sinai Hospital, New York
short title: J Mt Sinai Hosp N Y
ISSN: 0099-9695
ISSN (Online): 
IsoAbbr: J Mt Sinai Hosp N Y
NlmId: 0242260
123:123
JrId: 4974
long title: Journal of social policy
short title: J Soc Policy
ISSN: 0047-2794
ISSN (Online): 
IsoAbbr: J Soc Policy
NlmId: 7806597
123:123
JrId: 4975
long title: Journal of supramolecular structure and cellular biochemistry
short title: J Supramol Struct Cell Biochem
ISSN: 0275-3723
ISSN (Online): 
IsoAbbr: J Supramol Struct Cell Biochem
NlmId: 8106911
123:123
JrId: 4976
long title: Journal of neurotrauma
short title: J Neurotrauma
ISSN: 0897-7151
ISSN (Online): 1557-9042
IsoAbbr: J. Neurotrauma
NlmId: 8811626
123:123
JrId: 4977
long title: Journal. National Analgesia Society
short title: J Natl Analg Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Natl Analg Soc
NlmId: 0330010
123:123
JrId: 4978
long title: Journal of the New Zealand Society of Periodontology
short title: J N Z Soc Periodontol
ISSN: 0111-1485
ISSN (Online): 
IsoAbbr: J N Z Soc Periodontol
NlmId: 7809869
123:123
JrId: 4979
long title: Journal of sex & marital therapy
short title: J Sex Marital Ther
ISSN: 0092-623X
ISSN (Online): 1521-0715
IsoAbbr: J Sex Marital Ther
NlmId: 7502387
123:123
JrId: 4980
long title: Journal Of The National Association Of Seventh-Day Adventist Dentists
short title: J Natl Assoc Seventh Day Advent Dent
ISSN: 
ISSN (Online): 
IsoAbbr: J Natl Assoc Seventh Day Advent Dent
NlmId: 9883819
123:123
JrId: 4981
long title: Journal of psychedelic drugs
short title: J Psychedelic Drugs
ISSN: 0022-393X
ISSN (Online): 
IsoAbbr: J Psychedelic Drugs
NlmId: 0203241
123:123
JrId: 4982
long title: Journal of the National Cancer Institute
short title: J Natl Cancer Inst
ISSN: 0027-8874
ISSN (Online): 1460-2105
IsoAbbr: J. Natl. Cancer Inst.
NlmId: 7503089
123:123
JrId: 4983
long title: The Journal of nursing care
short title: J Nurs Care
ISSN: 0162-7155
ISSN (Online): 
IsoAbbr: J Nurs Care
NlmId: 7806870
123:123
JrId: 4984
long title: Journal of the National Medical Association
short title: J Natl Med Assoc
ISSN: 0027-9684
ISSN (Online): 
IsoAbbr: J Natl Med Assoc
NlmId: 7503090
123:123
JrId: 4985
long title: Journal of neuroimmunology. Supplement
short title: J Neuroimmunol Suppl
ISSN: 0169-5088
ISSN (Online): 
IsoAbbr: J Neuroimmunol Suppl
NlmId: 8219171
123:123
JrId: 4986
long title: The Journal of the North Carolina Dental Society
short title: J N C Dent Soc
ISSN: 0029-2443
ISSN (Online): 
IsoAbbr: J N C Dent Soc
NlmId: 7505625
123:123
JrId: 4987
long title: Journal of natural products
short title: J Nat Prod
ISSN: 0163-3864
ISSN (Online): 1520-6025
IsoAbbr: J. Nat. Prod.
NlmId: 7906882
123:123
JrId: 4988
long title: The Journal of the Nebraska Dental Association
short title: J Nebr Dent Assoc
ISSN: 0028-1832
ISSN (Online): 
IsoAbbr: J Nebr Dent Assoc
NlmId: 7503091
123:123
JrId: 4989
long title: Journal - National Association of Private Psychiatric Hospitals
short title: J Natl Assoc Priv Psychiatr Hosp
ISSN: 0027-8629
ISSN (Online): 
IsoAbbr: J Natl Assoc Priv Psychiatr Hosp
NlmId: 7503039
123:123
JrId: 4990
long title: Journal of hospital supply, processing, and distribution
short title: J Hosp Supply Process Distrib
ISSN: 0738-2928
ISSN (Online): 
IsoAbbr: J Hosp Supply Process Distrib
NlmId: 8507483
123:123
JrId: 4991
long title: Journal of advanced medical-surgical nursing
short title: J Adv Med Surg Nurs
ISSN: 0897-2869
ISSN (Online): 
IsoAbbr: J Adv Med Surg Nurs
NlmId: 8901657
123:123
JrId: 4992
long title: The Journal of micrographics
short title: J Microgr
ISSN: 0022-2712
ISSN (Online): 
IsoAbbr: J Microgr
NlmId: 0240227
123:123
JrId: 4993
long title: The Journal of nervous and mental disease
short title: J Nerv Ment Dis
ISSN: 0022-3018
ISSN (Online): 1539-736X
IsoAbbr: J. Nerv. Ment. Dis.
NlmId: 0375402
123:123
JrId: 4994
long title: Journal Of The American Dental Association (Edizione Italiana)
short title: J Am Dent Assoc (Ed Ital)
ISSN: 0393-5388
ISSN (Online): 
IsoAbbr: J Am Dent Assoc (Ed Ital)
NlmId: 9881715
123:123
JrId: 4995
long title: Journal of neural transmission
short title: J Neural Transm
ISSN: 0300-9564
ISSN (Online): 
IsoAbbr: J. Neural Transm.
NlmId: 0337042
123:123
JrId: 4996
long title: Journal of neural transmission. Supplementum
short title: J Neural Transm Suppl
ISSN: 0303-6995
ISSN (Online): 
IsoAbbr: J. Neural Transm. Suppl.
NlmId: 0425126
123:123
JrId: 4997
long title: The Journal of allergy
short title: J Allergy
ISSN: 0021-8707
ISSN (Online): 
IsoAbbr: J Allergy
NlmId: 1305603
123:123
JrId: 4998
long title: Journal of neurobiology
short title: J Neurobiol
ISSN: 0022-3034
ISSN (Online): 1097-4695
IsoAbbr: J. Neurobiol.
NlmId: 0213640
123:123
JrId: 4999
long title: Journal of ambulatory care marketing
short title: J Ambul Care Mark
ISSN: 0886-9723
ISSN (Online): 
IsoAbbr: J Ambul Care Mark
NlmId: 8710130
123:123
JrId: 5000
long title: Journal of the American Mosquito Control Association
short title: J Am Mosq Control Assoc
ISSN: 8756-971X
ISSN (Online): 
IsoAbbr: J. Am. Mosq. Control Assoc.
NlmId: 8511299
123:123
JrId: 5001
long title: The Journal of the American Paraplegia Society
short title: J Am Paraplegia Soc
ISSN: 0195-2307
ISSN (Online): 
IsoAbbr: J Am Paraplegia Soc
NlmId: 8303486
123:123
JrId: 5002
long title: Journal of inorganic biochemistry
short title: J Inorg Biochem
ISSN: 0162-0134
ISSN (Online): 1873-3344
IsoAbbr: J. Inorg. Biochem.
NlmId: 7905788
123:123
JrId: 5003
long title: Journal of National Black Nurses' Association : JNBNA
short title: J Natl Black Nurses Assoc
ISSN: 0885-6028
ISSN (Online): 
IsoAbbr: J Natl Black Nurses Assoc
NlmId: 8703519
123:123
JrId: 5004
long title: Journal of neurochemistry
short title: J Neurochem
ISSN: 0022-3042
ISSN (Online): 1471-4159
IsoAbbr: J. Neurochem.
NlmId: 2985190R
123:123
JrId: 5005
long title: The Journal of arthroplasty
short title: J Arthroplasty
ISSN: 0883-5403
ISSN (Online): 1532-8406
IsoAbbr: J Arthroplasty
NlmId: 8703515
123:123
JrId: 5006
long title: Journal of neurocytology
short title: J Neurocytol
ISSN: 0300-4864
ISSN (Online): 
IsoAbbr: J. Neurocytol.
NlmId: 0364620
123:123
JrId: 5007
long title: Kroc Foundation series
short title: Kroc Found Ser
ISSN: 0361-0489
ISSN (Online): 
IsoAbbr: Kroc Found Ser
NlmId: 7611160
123:123
JrId: 5008
long title: Journal of neurology
short title: J Neurol
ISSN: 0340-5354
ISSN (Online): 1432-1459
IsoAbbr: J. Neurol.
NlmId: 0423161
123:123
JrId: 5009
long title: Journal of neurology, neurosurgery, and psychiatry
short title: J Neurol Neurosurg Psychiatry
ISSN: 0022-3050
ISSN (Online): 1468-330X
IsoAbbr: J. Neurol. Neurosurg. Psychiatr.
NlmId: 2985191R
123:123
JrId: 5010
long title: Journal of the neurological sciences
short title: J Neurol Sci
ISSN: 0022-510X
ISSN (Online): 1878-5883
IsoAbbr: J. Neurol. Sci.
NlmId: 0375403
123:123
JrId: 5011
long title: Journal of biological response modifiers
short title: J Biol Response Mod
ISSN: 0732-6580
ISSN (Online): 
IsoAbbr: J Biol Response Mod
NlmId: 8219656
123:123
JrId: 5012
long title: Journal of neuropathology and experimental neurology
short title: J Neuropathol Exp Neurol
ISSN: 0022-3069
ISSN (Online): 
IsoAbbr: J. Neuropathol. Exp. Neurol.
NlmId: 2985192R
123:123
JrId: 5013
long title: Journal of neurophysiology
short title: J Neurophysiol
ISSN: 0022-3077
ISSN (Online): 1522-1598
IsoAbbr: J. Neurophysiol.
NlmId: 0375404
123:123
JrId: 5014
long title: JAPCA
short title: JAPCA
ISSN: 0894-0630
ISSN (Online): 
IsoAbbr: JAPCA
NlmId: 8802680
123:123
JrId: 5015
long title: Journal of computer-aided molecular design
short title: J Comput Aided Mol Des
ISSN: 0920-654X
ISSN (Online): 1573-4951
IsoAbbr: J. Comput. Aided Mol. Des.
NlmId: 8710425
123:123
JrId: 5016
long title: The Journal of clinical dysmorphology
short title: J Clin Dysmorphol
ISSN: 0736-4407
ISSN (Online): 
IsoAbbr: J Clin Dysmorphol
NlmId: 8400758
123:123
JrId: 5017
long title: Journal of clinical epidemiology
short title: J Clin Epidemiol
ISSN: 0895-4356
ISSN (Online): 1878-5921
IsoAbbr: J Clin Epidemiol
NlmId: 8801383
123:123
JrId: 5018
long title: Journal of the Catholic Nurses Guild of England and Wales
short title: J Cathol Nurses Guild Engl Wales
ISSN: 
ISSN (Online): 
IsoAbbr: J Cathol Nurses Guild Engl Wales
NlmId: 9880621
123:123
JrId: 5019
long title: Journal of community health nursing
short title: J Community Health Nurs
ISSN: 0737-0016
ISSN (Online): 1532-7655
IsoAbbr: J Community Health Nurs
NlmId: 8411341
123:123
JrId: 5020
long title: Journal of clinical hypertension
short title: J Clin Hypertens
ISSN: 0748-450X
ISSN (Online): 
IsoAbbr: J Clin Hypertens
NlmId: 8510461
123:123
JrId: 5021
long title: Journal of clinical monitoring
short title: J Clin Monit
ISSN: 0748-1977
ISSN (Online): 
IsoAbbr: J Clin Monit
NlmId: 8506707
123:123
JrId: 5022
long title: The Journal of cardiovascular nursing
short title: J Cardiovasc Nurs
ISSN: 0889-4655
ISSN (Online): 1550-5049
IsoAbbr: J Cardiovasc Nurs
NlmId: 8703516
123:123
JrId: 5023
long title: Journal of clinical oncology : official journal of the American Society of Clinical Oncology
short title: J Clin Oncol
ISSN: 0732-183X
ISSN (Online): 1527-7755
IsoAbbr: J. Clin. Oncol.
NlmId: 8309333
123:123
JrId: 5024
long title: Journal of neuro-oncology
short title: J Neurooncol
ISSN: 0167-594X
ISSN (Online): 1573-7373
IsoAbbr: J. Neurooncol.
NlmId: 8309335
123:123
JrId: 5025
long title: Joint Commission perspectives. Joint Commission on Accreditation of Healthcare Organizations
short title: Jt Comm Perspect
ISSN: 1044-4017
ISSN (Online): 
IsoAbbr: Jt Comm Perspect
NlmId: 8812163
123:123
JrId: 5026
long title: Journal of chemotherapy (Florence, Italy)
short title: J Chemother
ISSN: 1120-009X
ISSN (Online): 1973-9478
IsoAbbr: J Chemother
NlmId: 8907348
123:123
JrId: 5027
long title: Journal of neuroradiology. Journal de neuroradiologie
short title: J Neuroradiol
ISSN: 0150-9861
ISSN (Online): 
IsoAbbr: J Neuroradiol
NlmId: 7705086
123:123
JrId: 5028
long title: Journal of neurosurgery
short title: J Neurosurg
ISSN: 0022-3085
ISSN (Online): 1933-0693
IsoAbbr: J. Neurosurg.
NlmId: 0253357
123:123
JrId: 5029
long title: Journal of neurosurgical nursing
short title: J Neurosurg Nurs
ISSN: 0047-2603
ISSN (Online): 
IsoAbbr: J Neurosurg Nurs
NlmId: 1300146
123:123
JrId: 5030
long title: Journal of neurosurgical sciences
short title: J Neurosurg Sci
ISSN: 0390-5616
ISSN (Online): 
IsoAbbr: J Neurosurg Sci
NlmId: 0432557
123:123
JrId: 5031
long title: Journal Of The Nigeria Association Of Dental Students
short title: J Niger Assoc Dent Stud
ISSN: 0331-8699
ISSN (Online): 
IsoAbbr: J Niger Assoc Dent Stud
NlmId: 9878250
123:123
JrId: 5032
long title: Journal of dental practice administration : JDPA : official publication of American Academy of Dental Practice Administration, Organization of Teachers of Dental Practice Administration, American Academy of Dental Group Practice
short title: J Dent Pract Adm
ISSN: 0741-8620
ISSN (Online): 
IsoAbbr: J Dent Pract Adm
NlmId: 8410046
123:123
JrId: 5033
long title: Journal of neuro-visceral relations
short title: J Neurovisc Relat
ISSN: 0075-4323
ISSN (Online): 
IsoAbbr: J Neurovisc Relat
NlmId: 0337043
123:123
JrId: 5034
long title: Journal of the California Dental Association
short title: J Calif Dent Assoc
ISSN: 1043-2256
ISSN (Online): 
IsoAbbr: J Calif Dent Assoc
NlmId: 8905668
123:123
JrId: 5035
long title: The Journal of neuroscience : the official journal of the Society for Neuroscience
short title: J Neurosci
ISSN: 0270-6474
ISSN (Online): 1529-2401
IsoAbbr: J. Neurosci.
NlmId: 8102140
123:123
JrId: 5036
long title: Journal of dental hygiene : JDH / American Dental Hygienists' Association
short title: J Dent Hyg
ISSN: 1043-254X
ISSN (Online): 1553-0205
IsoAbbr: J Dent Hyg
NlmId: 8902616
123:123
JrId: 5037
long title: Journal of the Indian Society of Pedodontics and Preventive Dentistry
short title: J Indian Soc Pedod Prev Dent
ISSN: 0970-4388
ISSN (Online): 1998-3905
IsoAbbr: J Indian Soc Pedod Prev Dent
NlmId: 8710631
123:123
JrId: 5038
long title: The Journal of new drugs
short title: J New Drugs
ISSN: 0096-0284
ISSN (Online): 
IsoAbbr: J New Drugs
NlmId: 0101352
123:123
JrId: 5039
long title: Journal (New Hampshire Dental Society)
short title: J N H Dent Soc
ISSN: 1044-4114
ISSN (Online): 
IsoAbbr: J N H Dent Soc
NlmId: 8901297
123:123
JrId: 5040
long title: The Journal of Nihon University School of Dentistry
short title: J Nihon Univ Sch Dent
ISSN: 0029-0432
ISSN (Online): 
IsoAbbr: J Nihon Univ Sch Dent
NlmId: 7509209
123:123
JrId: 5041
long title: Journal of the New Jersey Dental Association
short title: J N J Dent Assoc
ISSN: 0093-7347
ISSN (Online): 
IsoAbbr: J N J Dent Assoc
NlmId: 0420021
123:123
JrId: 5042
long title: Journal Of The New Jersey Dental Hygienists Association
short title: J N J Dent Hyg Assoc
ISSN: 0028-5641
ISSN (Online): 
IsoAbbr: J N J Dent Hyg Assoc
NlmId: 9875595
123:123
JrId: 5043
long title: The Journal of the New Jersey State Dental Society
short title: J N J State Dent Soc
ISSN: 0028-596X
ISSN (Online): 
IsoAbbr: J N J State Dent Soc
NlmId: 0420022
123:123
JrId: 5044
long title: The Journal of nuclear biology and medicine
short title: J Nucl Biol Med
ISSN: 0449-2846
ISSN (Online): 
IsoAbbr: J Nucl Biol Med
NlmId: 0103164
123:123
JrId: 5045
long title: Journal of nuclear medicine : official publication, Society of Nuclear Medicine
short title: J Nucl Med
ISSN: 0161-5505
ISSN (Online): 1535-5667
IsoAbbr: J. Nucl. Med.
NlmId: 0217410
123:123
JrId: 5046
long title: The Journal of nuclear medicine and allied sciences
short title: J Nucl Med Allied Sci
ISSN: 0392-0208
ISSN (Online): 
IsoAbbr: J. Nucl. Med. Allied Sci.
NlmId: 7708412
123:123
JrId: 5047
long title: Journal of enzyme inhibition
short title: J Enzyme Inhib
ISSN: 8755-5093
ISSN (Online): 
IsoAbbr: J. Enzym. Inhib.
NlmId: 8709734
123:123
JrId: 5048
long title: Journal of nursing staff development : JNSD
short title: J Nurs Staff Dev
ISSN: 0882-0627
ISSN (Online): 
IsoAbbr: J Nurs Staff Dev
NlmId: 8601288
123:123
JrId: 5049
long title: Hu li za zhi The journal of nursing
short title: Hu Li Za Zhi
ISSN: 0047-262X
ISSN (Online): 
IsoAbbr: Hu Li Za Zhi
NlmId: 0073267
123:123
JrId: 5050
long title: The Journal of nursing administration
short title: J Nurs Adm
ISSN: 0002-0443
ISSN (Online): 1539-0721
IsoAbbr: J Nurs Adm
NlmId: 1263116
123:123
JrId: 5052
long title: The Journal of nursing education
short title: J Nurs Educ
ISSN: 0148-4834
ISSN (Online): 
IsoAbbr: J Nurs Educ
NlmId: 7705432
123:123
JrId: 5053
long title: Journal of electron microscopy technique
short title: J Electron Microsc Tech
ISSN: 0741-0581
ISSN (Online): 
IsoAbbr: J Electron Microsc Tech
NlmId: 8502171
123:123
JrId: 5054
long title: Journal Of Nursing Ethics
short title: J Nurs Ethics
ISSN: 
ISSN (Online): 
IsoAbbr: J Nurs Ethics
NlmId: 9875515
123:123
JrId: 5055
long title: Journal of nurse-midwifery
short title: J Nurse Midwifery
ISSN: 0091-2182
ISSN (Online): 
IsoAbbr: J Nurse Midwifery
NlmId: 0365647
123:123
JrId: 5056
long title: Journal of nursing history : a publication of the Nursing Archives Associates at Boston University
short title: J Nurs Hist
ISSN: 0888-5796
ISSN (Online): 
IsoAbbr: J Nurs Hist
NlmId: 8605835
123:123
JrId: 5057
long title: The Journal of nutrition
short title: J Nutr
ISSN: 0022-3166
ISSN (Online): 1541-6100
IsoAbbr: J. Nutr.
NlmId: 0404243
123:123
JrId: 5058
long title: Journal of experimental pathology
short title: J Exp Pathol
ISSN: 0730-8485
ISSN (Online): 
IsoAbbr: J. Exp. Pathol.
NlmId: 8400623
123:123
JrId: 5059
long title: Journal of nutritional science and vitaminology
short title: J Nutr Sci Vitaminol (Tokyo)
ISSN: 0301-4800
ISSN (Online): 1881-7742
IsoAbbr: J. Nutr. Sci. Vitaminol.
NlmId: 0402640
123:123
JrId: 5060
long title: The Journal of the New York State Nurses' Association
short title: J N Y State Nurses Assoc
ISSN: 0028-7644
ISSN (Online): 
IsoAbbr: J N Y State Nurses Assoc
NlmId: 7507218
123:123
JrId: 5061
long title: Journal of perinatology : official journal of the California Perinatal Association
short title: J Perinatol
ISSN: 0743-8346
ISSN (Online): 1476-5543
IsoAbbr: J Perinatol
NlmId: 8501884
123:123
JrId: 5062
long title: Journal of the New York State School Nurse-Teachers Association
short title: J N Y State Sch Nurse Teach Assoc
ISSN: 0036-1755
ISSN (Online): 
IsoAbbr: J N Y State Sch Nurse Teach Assoc
NlmId: 7609158
123:123
JrId: 5063
long title: Journal of occupational medicine. : official publication of the Industrial Medical Association
short title: J Occup Med
ISSN: 0096-1736
ISSN (Online): 
IsoAbbr: J Occup Med
NlmId: 7502807
123:123
JrId: 5064
long title: The Journal of obstetrics and gynaecology of the British Commonwealth
short title: J Obstet Gynaecol Br Commonw
ISSN: 0022-3204
ISSN (Online): 
IsoAbbr: J Obstet Gynaecol Br Commonw
NlmId: 7512801
123:123
JrId: 5065
long title: Journal of obstetric, gynecologic, and neonatal nursing : JOGNN / NAACOG
short title: J Obstet Gynecol Neonatal Nurs
ISSN: 0884-2175
ISSN (Online): 1552-6909
IsoAbbr: J Obstet Gynecol Neonatal Nurs
NlmId: 8503123
123:123
JrId: 5066
long title: Journal of general internal medicine
short title: J Gen Intern Med
ISSN: 0884-8734
ISSN (Online): 1525-1497
IsoAbbr: J Gen Intern Med
NlmId: 8605834
123:123
JrId: 5067
long title: The Journal of gnathology
short title: J Gnathol
ISSN: 0891-8171
ISSN (Online): 
IsoAbbr: J Gnathol
NlmId: 8508120
123:123
JrId: 5068
long title: Journal - Oklahoma State Dental Association
short title: J Okla State Dent Assoc
ISSN: 0030-1868
ISSN (Online): 
IsoAbbr: J Okla State Dent Assoc
NlmId: 7503042
123:123
JrId: 5069
long title: Journal of the Optical Society of America. A, Optics and image science
short title: J Opt Soc Am A
ISSN: 0740-3232
ISSN (Online): 
IsoAbbr: J Opt Soc Am A
NlmId: 8402086
123:123
JrId: 5070
long title: Journal - Oklahoma Dental Association
short title: J Okla Dent Assoc
ISSN: 0164-9442
ISSN (Online): 
IsoAbbr: J Okla Dent Assoc
NlmId: 7905263
123:123
JrId: 5071
long title: The Journal of the Oklahoma State Medical Association
short title: J Okla State Med Assoc
ISSN: 0030-1876
ISSN (Online): 
IsoAbbr: J Okla State Med Assoc
NlmId: 7503043
123:123
JrId: 5072
long title: Journal of orthopaedic trauma
short title: J Orthop Trauma
ISSN: 0890-5339
ISSN (Online): 1531-2291
IsoAbbr: J Orthop Trauma
NlmId: 8807705
123:123
JrId: 5073
long title: Journal (Institute of Sterile Services Management)
short title: J Inst Sterile Serv Manage
ISSN: 0951-2578
ISSN (Online): 
IsoAbbr: J Inst Sterile Serv Manage
NlmId: 8915209
123:123
JrId: 5074
long title: Journal of health care technology
short title: J Health Care Technol
ISSN: 0748-075X
ISSN (Online): 
IsoAbbr: J Health Care Technol
NlmId: 8504411
123:123
JrId: 5075
long title: Journal of health economics
short title: J Health Econ
ISSN: 0167-6296
ISSN (Online): 1879-1646
IsoAbbr: J Health Econ
NlmId: 8410622
123:123
JrId: 5076
long title: Journal of hepatology. Supplement / EASL
short title: J Hepatol Suppl
ISSN: 0169-5185
ISSN (Online): 
IsoAbbr: J. Hepatol. Suppl.
NlmId: 8505239
123:123
JrId: 5077
long title: Journal of hypertension. Supplement : official journal of the International Society of Hypertension
short title: J Hypertens Suppl
ISSN: 0952-1178
ISSN (Online): 
IsoAbbr: J Hypertens Suppl
NlmId: 8501422
123:123
JrId: 5078
long title: The Journal of the Ontario Dental Association
short title: J Ont Dent Assoc
ISSN: 0030-2864
ISSN (Online): 
IsoAbbr: J Ont Dent Assoc
NlmId: 7503096
123:123
JrId: 5079
long title: The Journal of the Operating Room Research Institute : JORRI
short title: J Oper Room Res Inst
ISSN: 0276-6353
ISSN (Online): 
IsoAbbr: J Oper Room Res Inst
NlmId: 8204894
123:123
JrId: 5080
long title: Journal of hospital marketing
short title: J Hosp Mark
ISSN: 0883-7570
ISSN (Online): 
IsoAbbr: J Hosp Mark
NlmId: 8708320
123:123
JrId: 5081
long title: The Journal of the Operational Research Society
short title: J Oper Res Soc
ISSN: 0160-5682
ISSN (Online): 
IsoAbbr: J Oper Res Soc
NlmId: 7804132
123:123
JrId: 5082
long title: The Journal of continuing education in the health professions
short title: J Contin Educ Health Prof
ISSN: 0894-1912
ISSN (Online): 1554-558X
IsoAbbr: J Contin Educ Health Prof
NlmId: 8805847
123:123
JrId: 5083
long title: Johns Hopkins medical journal. Supplement
short title: Johns Hopkins Med J Suppl
ISSN: 0091-7400
ISSN (Online): 
IsoAbbr: Johns Hopkins Med. J. Suppl.
NlmId: 0334432
123:123
JrId: 5084
long title: The Journal of heart transplantation
short title: J Heart Transplant
ISSN: 0887-2570
ISSN (Online): 
IsoAbbr: J Heart Transplant
NlmId: 8604172
123:123
JrId: 5085
long title: Journal of health care chaplaincy
short title: J Health Care Chaplain
ISSN: 0885-4726
ISSN (Online): 1528-6916
IsoAbbr: J Health Care Chaplain
NlmId: 8800764
123:123
JrId: 5086
long title: Journal of the Optical Society of America
short title: J Opt Soc Am
ISSN: 0030-3941
ISSN (Online): 
IsoAbbr: J Opt Soc Am
NlmId: 7503097
123:123
JrId: 5087
long title: The Journal of oral implant and transplant surgery
short title: J Oral Implant Transplant Surg
ISSN: 
ISSN (Online): 
IsoAbbr: J Oral Implant Transplant Surg
NlmId: 0256541
123:123
JrId: 5088
long title: Journal (Indiana Dental Association)
short title: J Indiana Dent Assoc
ISSN: 0019-6568
ISSN (Online): 
IsoAbbr: J Indiana Dent Assoc
NlmId: 8502537
123:123
JrId: 5089
long title: Journal of oral medicine
short title: J Oral Med
ISSN: 0022-3247
ISSN (Online): 
IsoAbbr: J Oral Med
NlmId: 0045507
123:123
JrId: 5090
long title: Journal of oral and maxillofacial surgery : official journal of the American Association of Oral and Maxillofacial Surgeons
short title: J Oral Maxillofac Surg
ISSN: 0278-2391
ISSN (Online): 1531-5053
IsoAbbr: J. Oral Maxillofac. Surg.
NlmId: 8206428
123:123
JrId: 5091
long title: Journal of oral pathology
short title: J Oral Pathol
ISSN: 0300-9777
ISSN (Online): 
IsoAbbr: J. Oral Pathol.
NlmId: 0342050
123:123
JrId: 5092
long title: Journal of oral rehabilitation
short title: J Oral Rehabil
ISSN: 0305-182X
ISSN (Online): 1365-2842
IsoAbbr: J Oral Rehabil
NlmId: 0433604
123:123
JrId: 5093
long title: Journal of oral surgery (American Dental Association : 1965)
short title: J Oral Surg
ISSN: 0022-3255
ISSN (Online): 
IsoAbbr: J Oral Surg
NlmId: 8302454
123:123
JrId: 5094
long title: The Journal of information and image management : JIIM
short title: J Inf Image Manage
ISSN: 0745-9963
ISSN (Online): 
IsoAbbr: J Inf Image Manage
NlmId: 9880303
123:123
JrId: 5095
long title: Journal of oral therapeutics and pharmacology
short title: J Oral Ther Pharmacol
ISSN: 0449-2889
ISSN (Online): 
IsoAbbr: J Oral Ther Pharmacol
NlmId: 17930060R
123:123
JrId: 5096
long title: The Journal of the Oregon Dental Association
short title: J Oreg Dent Assoc
ISSN: 0030-4670
ISSN (Online): 
IsoAbbr: J Oreg Dent Assoc
NlmId: 7503098
123:123
JrId: 5097
long title: Journal of orthopaedic research : official publication of the Orthopaedic Research Society
short title: J Orthop Res
ISSN: 0736-0266
ISSN (Online): 1554-527X
IsoAbbr: J. Orthop. Res.
NlmId: 8404726
123:123
JrId: 5098
long title: The Journal of organic chemistry
short title: J Org Chem
ISSN: 0022-3263
ISSN (Online): 1520-6904
IsoAbbr: J. Org. Chem.
NlmId: 2985193R
123:123
JrId: 5099
long title: Journal of Osaka Dental University
short title: J Osaka Dent Univ
ISSN: 0475-2058
ISSN (Online): 
IsoAbbr: J Osaka Dent Univ
NlmId: 7507225
123:123
JrId: 5100
long title: [Shika igaku] [Dental medicine]
short title: Shika Igaku
ISSN: 0371-0246
ISSN (Online): 
IsoAbbr: Shika Igaku
NlmId: 20730300R
123:123
JrId: 5101
long title: Journal of intravenous nursing : the official publication of the Intravenous Nurses Society
short title: J Intraven Nurs
ISSN: 0896-5846
ISSN (Online): 
IsoAbbr: J Intraven Nurs
NlmId: 8804311
123:123
JrId: 5102
long title: The Journal of Osaka University Dental School
short title: J Osaka Univ Dent Sch
ISSN: 0473-4599
ISSN (Online): 
IsoAbbr: J Osaka Univ Dent Sch
NlmId: 7503132
123:123
JrId: 5103
long title: [Osaka Daigaku shigaku zasshi] The journal of Osaka University Dental Society
short title: Osaka Daigaku Shigaku Zasshi
ISSN: 0473-4629
ISSN (Online): 
IsoAbbr: Osaka Daigaku Shigaku Zasshi
NlmId: 19430280R
123:123
JrId: 5104
long title: Journal of the Oslo city hospitals
short title: J Oslo City Hosp
ISSN: 0030-6207
ISSN (Online): 
IsoAbbr: J Oslo City Hosp
NlmId: 7908151
123:123
JrId: 5105
long title: The Journal of clinical pharmacology and the journal of new drugs
short title: J Clin Pharmacol J New Drugs
ISSN: 0095-9863
ISSN (Online): 
IsoAbbr: J Clin Pharmacol J New Drugs
NlmId: 1255670
123:123
JrId: 5106
long title: Journal of marketing for professions
short title: J Mark Prof
ISSN: 
ISSN (Online): 
IsoAbbr: J Mark Prof
NlmId: 9878859
123:123
JrId: 5107
long title: The Japanese journal of tuberculosis
short title: Jpn J Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Jpn J Tuberc
NlmId: 0235076
123:123
JrId: 5108
long title: Nihon Jibiinkoka Gakkai kaiho
short title: Nihon Jibiinkoka Gakkai Kaiho
ISSN: 0030-6622
ISSN (Online): 1883-0854
IsoAbbr: Nippon Jibiinkoka Gakkai Kaiho
NlmId: 7505728
123:123
JrId: 5109
long title: Journal of the Oto-laryngological Society of Australia
short title: J Otolaryngol Soc Aust
ISSN: 0030-6614
ISSN (Online): 
IsoAbbr: J Otolaryngol Soc Aust
NlmId: 7503099
123:123
JrId: 5110
long title: Journal of paediatric dentistry
short title: J Paediatr Dent
ISSN: 0267-2073
ISSN (Online): 
IsoAbbr: J Paediatr Dent
NlmId: 8508400
123:123
JrId: 5111
long title: Journal of pastoral care
short title: J Pastoral Care
ISSN: 0022-3409
ISSN (Online): 
IsoAbbr: J Pastoral Care
NlmId: 17930120R
123:123
JrId: 5112
long title: Journal of the Kansas Dental Association
short title: J Kans Dent Assoc
ISSN: 0888-7063
ISSN (Online): 
IsoAbbr: J Kans Dent Assoc
NlmId: 8408586
123:123
JrId: 5113
long title: Journal of neurogenetics
short title: J Neurogenet
ISSN: 0167-7063
ISSN (Online): 1563-5260
IsoAbbr: J. Neurogenet.
NlmId: 8406473
123:123
JrId: 5114
long title: The Journal of parasitology
short title: J Parasitol
ISSN: 0022-3395
ISSN (Online): 1937-2345
IsoAbbr: J. Parasitol.
NlmId: 7803124
123:123
JrId: 5115
long title: Journal of parenteral science and technology : a publication of the Parenteral Drug Association
short title: J Parenter Sci Technol
ISSN: 0279-7976
ISSN (Online): 
IsoAbbr: J Parenter Sci Technol
NlmId: 8103145
123:123
JrId: 5116
long title: Journal of the Parenteral Drug Association
short title: J Parenter Drug Assoc
ISSN: 0161-1933
ISSN (Online): 
IsoAbbr: J Parenter Drug Assoc
NlmId: 7803538
123:123
JrId: 5117
long title: Journal of pediatric gastroenterology and nutrition
short title: J Pediatr Gastroenterol Nutr
ISSN: 0277-2116
ISSN (Online): 1536-4801
IsoAbbr: J. Pediatr. Gastroenterol. Nutr.
NlmId: 8211545
123:123
JrId: 5118
long title: Journal of drug education
short title: J Drug Educ
ISSN: 0047-2379
ISSN (Online): 
IsoAbbr: J Drug Educ
NlmId: 1300031
123:123
JrId: 5119
long title: Journal of pediatric psychology
short title: J Pediatr Psychol
ISSN: 0146-8693
ISSN (Online): 1465-735X
IsoAbbr: J Pediatr Psychol
NlmId: 7801773
123:123
JrId: 5120
long title: Journal of clinical laboratory analysis
short title: J Clin Lab Anal
ISSN: 0887-8013
ISSN (Online): 1098-2825
IsoAbbr: J. Clin. Lab. Anal.
NlmId: 8801384
123:123
JrId: 5121
long title: The Journal of pathology
short title: J Pathol
ISSN: 0022-3417
ISSN (Online): 1096-9896
IsoAbbr: J. Pathol.
NlmId: 0204634
123:123
JrId: 5122
long title: Journal of palliative care
short title: J Palliat Care
ISSN: 0825-8597
ISSN (Online): 
IsoAbbr: J Palliat Care
NlmId: 8610345
123:123
JrId: 5123
long title: Journal of law and ethics in dentistry
short title: J Law Ethics Dent
ISSN: 0894-8879
ISSN (Online): 
IsoAbbr: J Law Ethics Dent
NlmId: 8812167
123:123
JrId: 5124
long title: Journal of photochemistry and photobiology. B, Biology
short title: J Photochem Photobiol B
ISSN: 1011-1344
ISSN (Online): 1873-2682
IsoAbbr: J. Photochem. Photobiol. B, Biol.
NlmId: 8804966
123:123
JrId: 5125
long title: The Journal of pathology and bacteriology
short title: J Pathol Bacteriol
ISSN: 0368-3494
ISSN (Online): 
IsoAbbr: J Pathol Bacteriol
NlmId: 0204750
123:123
JrId: 5126
long title: Journal of psychoactive drugs
short title: J Psychoactive Drugs
ISSN: 0279-1072
ISSN (Online): 
IsoAbbr: J Psychoactive Drugs
NlmId: 8113536
123:123
JrId: 5127
long title: The Journal of pediatrics
short title: J Pediatr
ISSN: 0022-3476
ISSN (Online): 1097-6833
IsoAbbr: J. Pediatr.
NlmId: 0375410
123:123
JrId: 5129
long title: Journal / Maine Dental Association
short title: J Maine Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Maine Dent Assoc
NlmId: 9875005
123:123
JrId: 5130
long title: The Journal of medical humanities and bioethics
short title: J Med Humanit Bioeth
ISSN: 0882-6498
ISSN (Online): 
IsoAbbr: J Med Humanit Bioeth
NlmId: 8507484
123:123
JrId: 5131
long title: Journal of marketing for mental health
short title: J Mark Ment Health
ISSN: 0883-7589
ISSN (Online): 
IsoAbbr: J Mark Ment Health
NlmId: 8708658
123:123
JrId: 5132
long title: Journal of medical and veterinary mycology : bi-monthly publication of the International Society for Human and Animal Mycology
short title: J Med Vet Mycol
ISSN: 0268-1218
ISSN (Online): 
IsoAbbr: J. Med. Vet. Mycol.
NlmId: 8605493
123:123
JrId: 5133
long title: The Journal of microwave power and electromagnetic energy : a publication of the International Microwave Power Institute
short title: J Microw Power Electromagn Energy
ISSN: 0832-7823
ISSN (Online): 
IsoAbbr: J Microw Power Electromagn Energy
NlmId: 8706313
123:123
JrId: 5134
long title: Jornal de pediatria
short title: J Pediatr (Rio J)
ISSN: 0021-7557
ISSN (Online): 1678-4782
IsoAbbr: J Pediatr (Rio J)
NlmId: 2985188R
123:123
JrId: 5135
long title: Journal of microencapsulation
short title: J Microencapsul
ISSN: 0265-2048
ISSN (Online): 1464-5246
IsoAbbr: J Microencapsul
NlmId: 8500513
123:123
JrId: 5136
long title: Journal of pediatric ophthalmology
short title: J Pediatr Ophthalmol
ISSN: 0022-345X
ISSN (Online): 
IsoAbbr: J. Pediatr. Ophthalmol.
NlmId: 0044350
123:123
JrId: 5137
long title: Journal of pediatric ophthalmology and strabismus
short title: J Pediatr Ophthalmol Strabismus
ISSN: 0191-3913
ISSN (Online): 1938-2405
IsoAbbr: J Pediatr Ophthalmol Strabismus
NlmId: 7901143
123:123
JrId: 5138
long title: Journal of pediatric surgery
short title: J Pediatr Surg
ISSN: 0022-3468
ISSN (Online): 1531-5037
IsoAbbr: J. Pediatr. Surg.
NlmId: 0052631
123:123
JrId: 5139
long title: The Journal of pedodontics
short title: J Pedod
ISSN: 0145-5508
ISSN (Online): 
IsoAbbr: J Pedod
NlmId: 7702327
123:123
JrId: 5140
long title: Journal of pediatric health care : official publication of National Association of Pediatric Nurse Associates & Practitioners
short title: J Pediatr Health Care
ISSN: 0891-5245
ISSN (Online): 1532-656X
IsoAbbr: J Pediatr Health Care
NlmId: 8709735
123:123
JrId: 5141
long title: Journal of perinatal medicine
short title: J Perinat Med
ISSN: 0300-5577
ISSN (Online): 1619-3997
IsoAbbr: J Perinat Med
NlmId: 0361031
123:123
JrId: 5142
long title: The Journal of medical practice management : MPM
short title: J Med Pract Manage
ISSN: 8755-0229
ISSN (Online): 
IsoAbbr: J Med Pract Manage
NlmId: 8605494
123:123
JrId: 5143
long title: Journal of periodontal research
short title: J Periodontal Res
ISSN: 0022-3484
ISSN (Online): 1600-0765
IsoAbbr: J. Periodont. Res.
NlmId: 0055107
123:123
JrId: 5144
long title: Journal of periodontology
short title: J Periodontol
ISSN: 0022-3492
ISSN (Online): 1943-3670
IsoAbbr: J. Periodontol.
NlmId: 8000345
123:123
JrId: 5145
long title: Journal of personality
short title: J Pers
ISSN: 0022-3506
ISSN (Online): 1467-6494
IsoAbbr: J Pers
NlmId: 2985194R
123:123
JrId: 5146
long title: Journal of personality assessment
short title: J Pers Assess
ISSN: 0022-3891
ISSN (Online): 1532-7752
IsoAbbr: J Pers Assess
NlmId: 1260201
123:123
JrId: 5147
long title: Journal of personality and social psychology
short title: J Pers Soc Psychol
ISSN: 0022-3514
ISSN (Online): 1939-1315
IsoAbbr: J Pers Soc Psychol
NlmId: 0014171
123:123
JrId: 5148
long title: Journal de pharmacie de Belgique
short title: J Pharm Belg
ISSN: 0047-2166
ISSN (Online): 
IsoAbbr: J Pharm Belg
NlmId: 0375351
123:123
JrId: 5149
long title: Journal of pharmacobio-dynamics
short title: J Pharmacobiodyn
ISSN: 0386-846X
ISSN (Online): 1881-1353
IsoAbbr: J. Pharmacobio-dyn.
NlmId: 7901854
123:123
JrId: 5150
long title: Journal of pineal research
short title: J Pineal Res
ISSN: 0742-3098
ISSN (Online): 1600-079X
IsoAbbr: J. Pineal Res.
NlmId: 8504412
123:123
JrId: 5151
long title: Journal of nutrition for the elderly
short title: J Nutr Elder
ISSN: 0163-9366
ISSN (Online): 1540-8566
IsoAbbr: J Nutr Elder
NlmId: 8208739
123:123
JrId: 5152
long title: Journal of nephrology nursing
short title: J Nephrol Nurs
ISSN: 0748-5328
ISSN (Online): 
IsoAbbr: J Nephrol Nurs
NlmId: 8502669
123:123
JrId: 5153
long title: The Journal of pharmacy and pharmacology
short title: J Pharm Pharmacol
ISSN: 0022-3573
ISSN (Online): 2042-7158
IsoAbbr: J. Pharm. Pharmacol.
NlmId: 0376363
123:123
JrId: 5154
long title: Journal of pediatric nursing
short title: J Pediatr Nurs
ISSN: 0882-5963
ISSN (Online): 1532-8449
IsoAbbr: J Pediatr Nurs
NlmId: 8607529
123:123
JrId: 5155
long title: The Journal of the New York State School Nurse Teachers Association
short title: J N Y State Sch Nurse Teach Assoc
ISSN: 0191-3751
ISSN (Online): 
IsoAbbr: J N Y State Sch Nurse Teach Assoc
NlmId: 7901144
123:123
JrId: 5156
long title: Journal of pharmaceutical sciences
short title: J Pharm Sci
ISSN: 0022-3549
ISSN (Online): 1520-6017
IsoAbbr: J Pharm Sci
NlmId: 2985195R
123:123
JrId: 5157
long title: Journal of cardiology
short title: J Cardiol
ISSN: 0914-5087
ISSN (Online): 1876-4738
IsoAbbr: J Cardiol
NlmId: 8804703
123:123
JrId: 5158
long title: Journal of biomaterials applications
short title: J Biomater Appl
ISSN: 0885-3282
ISSN (Online): 1530-8022
IsoAbbr: J Biomater Appl
NlmId: 8813912
123:123
JrId: 5159
long title: Journal of Christian nursing : a quarterly publication of Nurses Christian Fellowship
short title: J Christ Nurs
ISSN: 0743-2550
ISSN (Online): 
IsoAbbr: J Christ Nurs
NlmId: 8411743
123:123
JrId: 5160
long title: The Jordan dental journal
short title: Jordan Dent J
ISSN: 0258-4638
ISSN (Online): 
IsoAbbr: Jordan Dent J
NlmId: 8411106
123:123
JrId: 5161
long title: The Journal of the Institute of Hospital Engineering
short title: J Inst Hosp Eng
ISSN: 0953-1211
ISSN (Online): 
IsoAbbr: J Inst Hosp Eng
NlmId: 8807313
123:123
JrId: 5162
long title: Journal of acquired immune deficiency syndromes
short title: J Acquir Immune Defic Syndr
ISSN: 0894-9255
ISSN (Online): 
IsoAbbr: J. Acquir. Immune Defic. Syndr.
NlmId: 8812597
123:123
JrId: 5163
long title: Journal of healthcare education and training : the journal of the American Society for Healthcare Education and Training / American Hospital Association
short title: J Healthc Educ Train
ISSN: 0898-2740
ISSN (Online): 
IsoAbbr: J Healthc Educ Train
NlmId: 8610643
123:123
JrId: 5164
long title: Journal of child and adolescent psychiatric and mental health nursing
short title: J Child Adolesc Psychiatr Ment Health Nurs
ISSN: 0897-9685
ISSN (Online): 
IsoAbbr: J Child Adolesc Psychiatr Ment Health Nurs
NlmId: 8812165
123:123
JrId: 5165
long title: Yakugaku zasshi : Journal of the Pharmaceutical Society of Japan
short title: Yakugaku Zasshi
ISSN: 0031-6903
ISSN (Online): 1347-5231
IsoAbbr: Yakugaku Zasshi
NlmId: 0413613
123:123
JrId: 5166
long title: Journal of the American Mosquito Control Association. Supplement
short title: J Am Mosq Control Assoc Suppl
ISSN: 1046-3607
ISSN (Online): 
IsoAbbr: J Am Mosq Control Assoc Suppl
NlmId: 8904843
123:123
JrId: 5167
long title: Journal of pharmaceutical marketing & management
short title: J Pharm Mark Manage
ISSN: 0883-7597
ISSN (Online): 
IsoAbbr: J Pharm Mark Manage
NlmId: 8709879
123:123
JrId: 5168
long title: Journal of rehabilitation research and development. Clinical supplement / Veterans Administration
short title: J Rehabil Res Dev Clin Suppl
ISSN: 0898-2732
ISSN (Online): 
IsoAbbr: J Rehabil Res Dev Clin Suppl
NlmId: 8604381
123:123
JrId: 5169
long title: Journal of colloid science
short title: J Colloid Sci
ISSN: 0095-8522
ISSN (Online): 
IsoAbbr: J Colloid Sci
NlmId: 17840210R
123:123
JrId: 5170
long title: Journal of basic microbiology
short title: J Basic Microbiol
ISSN: 0233-111X
ISSN (Online): 1521-4028
IsoAbbr: J. Basic Microbiol.
NlmId: 8503885
123:123
JrId: 5171
long title: Journal of environmental pathology, toxicology and oncology : official organ of the International Society for Environmental Toxicology and Cancer
short title: J Environ Pathol Toxicol Oncol
ISSN: 0731-8898
ISSN (Online): 2162-6537
IsoAbbr: J. Environ. Pathol. Toxicol. Oncol.
NlmId: 8501420
123:123
JrId: 5172
long title: Journal of pharmacokinetics and biopharmaceutics
short title: J Pharmacokinet Biopharm
ISSN: 0090-466X
ISSN (Online): 
IsoAbbr: J Pharmacokinet Biopharm
NlmId: 0357115
123:123
JrId: 5173
long title: The Journal of pharmacology and experimental therapeutics
short title: J Pharmacol Exp Ther
ISSN: 0022-3565
ISSN (Online): 1521-0103
IsoAbbr: J. Pharmacol. Exp. Ther.
NlmId: 0376362
123:123
JrId: 5174
long title: Journal of the American Podiatric Medical Association
short title: J Am Podiatr Med Assoc
ISSN: 8750-7315
ISSN (Online): 1930-8264
IsoAbbr: J Am Podiatr Med Assoc
NlmId: 8501423
123:123
JrId: 5175
long title: Journal of cataract and refractive surgery
short title: J Cataract Refract Surg
ISSN: 0886-3350
ISSN (Online): 1873-4502
IsoAbbr: J Cataract Refract Surg
NlmId: 8604171
123:123
JrId: 5176
long title: Journal de parodontologie
short title: J Parodontol
ISSN: 0750-1838
ISSN (Online): 
IsoAbbr: J Parodontol
NlmId: 8506963
123:123
JrId: 5177
long title: The journal of the Philadelphia County Dental Society
short title: J Phila Cty Dent Soc
ISSN: 1523-5238
ISSN (Online): 
IsoAbbr: J Phila Cty Dent Soc
NlmId: 9880286
123:123
JrId: 5178
long title: The Journal of the Philippine Dental Association
short title: J Philipp Dent Assoc
ISSN: 0031-7497
ISSN (Online): 
IsoAbbr: J Philipp Dent Assoc
NlmId: 7505626
123:123
JrId: 5179
long title: The Journal of perinatal & neonatal nursing
short title: J Perinat Neonatal Nurs
ISSN: 0893-2190
ISSN (Online): 1550-5073
IsoAbbr: J Perinat Neonatal Nurs
NlmId: 8801387
123:123
JrId: 5180
long title: Journal of the Association of Pediatric Oncology Nurses
short title: J Assoc Pediatr Oncol Nurses
ISSN: 0748-1802
ISSN (Online): 
IsoAbbr: J Assoc Pediatr Oncol Nurses
NlmId: 8410048
123:123
JrId: 5181
long title: Journal of pediatric & perinatal nutrition
short title: J Pediatr Perinat Nutr
ISSN: 8756-6206
ISSN (Online): 
IsoAbbr: J Pediatr Perinat Nutr
NlmId: 8712414
123:123
JrId: 5182
long title: Journal of professional services marketing
short title: J Prof Serv Mark
ISSN: 0748-4623
ISSN (Online): 
IsoAbbr: J Prof Serv Mark
NlmId: 9881815
123:123
JrId: 5183
long title: Journal of the Philippine Federation of Private Medical Practitioners
short title: J Philipp Fed Priv Med Pract
ISSN: 0031-7535
ISSN (Online): 
IsoAbbr: J Philipp Fed Priv Med Pract
NlmId: 7503101
123:123
JrId: 5184
long title: Journal of the Philippine Medical Association
short title: J Philipp Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Philipp Med Assoc
NlmId: 7503102
123:123
JrId: 5185
long title: The Journal of physical chemistry
short title: J Phys Chem
ISSN: 0022-3654
ISSN (Online): 
IsoAbbr: J Phys Chem
NlmId: 0406042
123:123
JrId: 5186
long title: Journal of physics E: Scientific instruments
short title: J Phys E
ISSN: 0022-3735
ISSN (Online): 
IsoAbbr: J Phys E
NlmId: 1276760
123:123
JrId: 5187
long title: The Journal of physiology
short title: J Physiol
ISSN: 0022-3751
ISSN (Online): 1469-7793
IsoAbbr: J. Physiol. (Lond.)
NlmId: 0266262
123:123
JrId: 5188
long title: Journal de physiologie
short title: J Physiol (Paris)
ISSN: 0021-7948
ISSN (Online): 
IsoAbbr: J. Physiol. (Paris)
NlmId: 9309350
123:123
JrId: 5189
long title: Journal of rehabilitation research and development
short title: J Rehabil Res Dev
ISSN: 0748-7711
ISSN (Online): 1938-1352
IsoAbbr: J Rehabil Res Dev
NlmId: 8410047
123:123
JrId: 5190
long title: Journal of rehabilitation R&D / Veterans Administration, Department of Medicine and Surgery, Rehabilitation R&D Service
short title: J Rehabil R D
ISSN: 0742-3241
ISSN (Online): 
IsoAbbr: J Rehabil R D
NlmId: 8307649
123:123
JrId: 5191
long title: Journal of oral pathology & medicine : official publication of the International Association of Oral Pathologists and the American Academy of Oral Pathology
short title: J Oral Pathol Med
ISSN: 0904-2512
ISSN (Online): 1600-0714
IsoAbbr: J. Oral Pathol. Med.
NlmId: 8911934
123:123
JrId: 5192
long title: Nihon seirigaku zasshi. Journal of the Physiological Society of Japan
short title: Nihon Seirigaku Zasshi
ISSN: 0031-9341
ISSN (Online): 
IsoAbbr: Nihon Seirigaku Zasshi
NlmId: 0417460
123:123
JrId: 5193
long title: The Journal of plastic and reconstructive surgical nursing : official organ of the American Society of Plastic and Reconstructive Surgical Nurses
short title: J Plast Reconstr Surg Nurs
ISSN: 0273-3285
ISSN (Online): 
IsoAbbr: J Plast Reconstr Surg Nurs
NlmId: 8301364
123:123
JrId: 5194
long title: Journal of policy analysis and management : [the journal of the Association for Public Policy Analysis and Management]
short title: J Policy Anal Manage
ISSN: 0276-8739
ISSN (Online): 1520-6688
IsoAbbr: J Policy Anal Manage
NlmId: 8214851
123:123
JrId: 5195
long title: Journal of polymer science. Part A-1, Polymer chemistry
short title: J Polym Sci A1
ISSN: 0449-296X
ISSN (Online): 
IsoAbbr: J Polym Sci A1
NlmId: 0050636
123:123
JrId: 5196
long title: Journal of polymer science. Part B: Polymer letters
short title: J Polym Sci B
ISSN: 0449-2986
ISSN (Online): 
IsoAbbr: J Polym Sci B
NlmId: 7610515
123:123
JrId: 5197
long title: Journal of post anesthesia nursing
short title: J Post Anesth Nurs
ISSN: 0883-9433
ISSN (Online): 
IsoAbbr: J Post Anesth Nurs
NlmId: 8609069
123:123
JrId: 5198
long title: Journal of postgraduate medicine
short title: J Postgrad Med
ISSN: 0022-3859
ISSN (Online): 
IsoAbbr: J Postgrad Med
NlmId: 2985196R
123:123
JrId: 5199
long title: The Journal of practical nursing
short title: J Pract Nurs
ISSN: 0022-3867
ISSN (Online): 
IsoAbbr: J Pract Nurs
NlmId: 0376610
123:123
JrId: 5200
long title: JPO: the journal of practical orthodontics
short title: JPO J Pract Orthod
ISSN: 8755-4852
ISSN (Online): 
IsoAbbr: JPO J Pract Orthod
NlmId: 2985200R
123:123
JrId: 5201
long title: Journal of the Seattle District Dental Society
short title: J Seattle Dist Dent Soc
ISSN: 0037-0452
ISSN (Online): 
IsoAbbr: J Seattle Dist Dent Soc
NlmId: 7507222
123:123
JrId: 5202
long title: The Journal of preventive dentistry
short title: J Prev Dent
ISSN: 0096-2732
ISSN (Online): 
IsoAbbr: J Prev Dent
NlmId: 7502591
123:123
JrId: 5203
long title: Journal of economic and social measurement
short title: J Econ Soc Meas
ISSN: 0747-9662
ISSN (Online): 
IsoAbbr: J Econ Soc Meas
NlmId: 9881985
123:123
JrId: 5204
long title: Journal of projective techniques & personality assessment
short title: J Proj Tech Pers Assess
ISSN: 0091-651X
ISSN (Online): 
IsoAbbr: J Proj Tech Pers Assess
NlmId: 1260202
123:123
JrId: 5205
long title: Second messengers and phosphoproteins
short title: Second Messengers Phosphoproteins
ISSN: 0895-7479
ISSN (Online): 
IsoAbbr: Second Messengers Phosphoproteins
NlmId: 9002049
123:123
JrId: 5206
long title: Journal of sterile services management
short title: J Sterile Serv Manage
ISSN: 0951-2578
ISSN (Online): 
IsoAbbr: J Sterile Serv Manage
NlmId: 9880290
123:123
JrId: 5207
long title: Journal d'odontologie conservatrice / CNEOC
short title: J Odontol Conserv
ISSN: 0756-1911
ISSN (Online): 
IsoAbbr: J Odontol Conserv
NlmId: 8804107
123:123
JrId: 5208
long title: The Journal of prosthetic dentistry
short title: J Prosthet Dent
ISSN: 0022-3913
ISSN (Online): 1097-6841
IsoAbbr: J Prosthet Dent
NlmId: 0376364
123:123
JrId: 5209
long title: The Journal of protozoology
short title: J Protozool
ISSN: 0022-3921
ISSN (Online): 
IsoAbbr: J. Protozool.
NlmId: 2985197R
123:123
JrId: 5210
long title: Journal of psychiatric nursing and mental health services
short title: J Psychiatr Nurs Ment Health Serv
ISSN: 0360-5973
ISSN (Online): 
IsoAbbr: J Psychiatr Nurs Ment Health Serv
NlmId: 0141401
123:123
JrId: 5211
long title: Journal de toxicologie clinique et experimentale
short title: J Toxicol Clin Exp
ISSN: 0753-2830
ISSN (Online): 
IsoAbbr: J Toxicol Clin Exp
NlmId: 8606713
123:123
JrId: 5212
long title: Journal of psychiatric research
short title: J Psychiatr Res
ISSN: 0022-3956
ISSN (Online): 1879-1379
IsoAbbr: J Psychiatr Res
NlmId: 0376331
123:123
JrId: 5213
long title: Journal of tropical pediatrics
short title: J Trop Pediatr
ISSN: 
ISSN (Online): 
IsoAbbr: J Trop Pediatr
NlmId: 0311070
123:123
JrId: 5214
long title: The Journal of psychology
short title: J Psychol
ISSN: 0022-3980
ISSN (Online): 1940-1019
IsoAbbr: J Psychol
NlmId: 0376332
123:123
JrId: 5215
long title: Journal of comparative physiology. A, Sensory, neural, and behavioral physiology
short title: J Comp Physiol A
ISSN: 0340-7594
ISSN (Online): 
IsoAbbr: J. Comp. Physiol. A
NlmId: 8413199
123:123
JrId: 5216
long title: Journal de psychologie normale et pathologique
short title: J Psychol Norm Pathol (Paris)
ISSN: 0021-7956
ISSN (Online): 
IsoAbbr: J Psychol Norm Pathol (Paris)
NlmId: 2985198R
123:123
JrId: 5217
long title: Journal of psycholinguistic research
short title: J Psycholinguist Res
ISSN: 0090-6905
ISSN (Online): 1573-6555
IsoAbbr: J Psycholinguist Res
NlmId: 0333506
123:123
JrId: 5218
long title: Journal of psychosomatic research
short title: J Psychosom Res
ISSN: 0022-3999
ISSN (Online): 1879-1360
IsoAbbr: J Psychosom Res
NlmId: 0376333
123:123
JrId: 5219
long title: Journal of psychosocial nursing and mental health services
short title: J Psychosoc Nurs Ment Health Serv
ISSN: 0279-3695
ISSN (Online): 
IsoAbbr: J Psychosoc Nurs Ment Health Serv
NlmId: 8200911
123:123
JrId: 5220
long title: Journal of public health dentistry
short title: J Public Health Dent
ISSN: 0022-4006
ISSN (Online): 1752-7325
IsoAbbr: J Public Health Dent
NlmId: 0014207
123:123
JrId: 5221
long title: Journal of the Royal Army Medical Corps
short title: J R Army Med Corps
ISSN: 0035-8665
ISSN (Online): 
IsoAbbr: J R Army Med Corps
NlmId: 7505627
123:123
JrId: 5222
long title: The Journal of the Royal College of General Practitioners. Occasional paper
short title: J R Coll Gen Pract Occas Pap
ISSN: 0309-6300
ISSN (Online): 
IsoAbbr: J R Coll Gen Pract Occas Pap
NlmId: 7805797
123:123
JrId: 5223
long title: The Journal of the Royal College of General Practitioners
short title: J R Coll Gen Pract
ISSN: 0035-8797
ISSN (Online): 
IsoAbbr: J R Coll Gen Pract
NlmId: 7503107
123:123
JrId: 5224
long title: Journal of the Royal College of Physicians of London
short title: J R Coll Physicians Lond
ISSN: 0035-8819
ISSN (Online): 
IsoAbbr: J R Coll Physicians Lond
NlmId: 7503108
123:123
JrId: 5225
long title: Journal of the Royal College of Surgeons of Edinburgh
short title: J R Coll Surg Edinb
ISSN: 0035-8835
ISSN (Online): 
IsoAbbr: J R Coll Surg Edinb
NlmId: 7503110
123:123
JrId: 5226
long title: The Royal Institute of Public Health and Hygiene journal
short title: R Inst Public Health Hyg J
ISSN: 0370-5609
ISSN (Online): 
IsoAbbr: R Inst Public Health Hyg J
NlmId: 7506003
123:123
JrId: 5227
long title: Journal of veterinary internal medicine / American College of Veterinary Internal Medicine
short title: J Vet Intern Med
ISSN: 0891-6640
ISSN (Online): 1939-1676
IsoAbbr: J. Vet. Intern. Med.
NlmId: 8708660
123:123
JrId: 5228
long title: Journal. Royal Microscopical Society (Great Britain)
short title: J R Microsc Soc
ISSN: 0368-3974
ISSN (Online): 
IsoAbbr: J R Microsc Soc
NlmId: 0204543
123:123
JrId: 5229
long title: Journal of the Royal Naval Medical Service
short title: J R Nav Med Serv
ISSN: 0035-9033
ISSN (Online): 
IsoAbbr: J R Nav Med Serv
NlmId: 7503111
123:123
JrId: 5230
long title: Journal of radiation research
short title: J Radiat Res
ISSN: 0449-3060
ISSN (Online): 1349-9157
IsoAbbr: J. Radiat. Res.
NlmId: 0376611
123:123
JrId: 5231
long title: Journal de radiologie
short title: J Radiol
ISSN: 0221-0363
ISSN (Online): 1773-0384
IsoAbbr: J Radiol
NlmId: 7906266
123:123
JrId: 5232
long title: Journal de radiologie, d'electrologie, et de medecine nucleaire
short title: J Radiol Electrol Med Nucl
ISSN: 0368-3966
ISSN (Online): 
IsoAbbr: J Radiol Electrol Med Nucl
NlmId: 7610508
123:123
JrId: 5233
long title: Journal of reconstructive microsurgery
short title: J Reconstr Microsurg
ISSN: 0743-684X
ISSN (Online): 1098-8947
IsoAbbr: J Reconstr Microsurg
NlmId: 8502670
123:123
JrId: 5234
long title: Journal of rehabilitation
short title: J Rehabil
ISSN: 0022-4154
ISSN (Online): 
IsoAbbr: J Rehabil
NlmId: 0411775
123:123
JrId: 5235
long title: The Journal of risk and insurance
short title: J Risk Insur
ISSN: 0022-4367
ISSN (Online): 
IsoAbbr: J Risk Insur
NlmId: 9877928
123:123
JrId: 5236
long title: Journal of receptor research
short title: J Recept Res
ISSN: 0197-5110
ISSN (Online): 
IsoAbbr: J. Recept. Res.
NlmId: 8008358
123:123
JrId: 5237
long title: Journal of reproduction and fertility
short title: J Reprod Fertil
ISSN: 0022-4251
ISSN (Online): 
IsoAbbr: J. Reprod. Fertil.
NlmId: 0376367
123:123
JrId: 5238
long title: Journal of reproduction & fertility. Abstract series
short title: J Reprod Fertil Abstr Ser
ISSN: 0954-0725
ISSN (Online): 
IsoAbbr: J. Reprod. Fertil. Abstr. Ser.
NlmId: 8808774
123:123
JrId: 5239
long title: Journal of reproduction and fertility. Supplement
short title: J Reprod Fertil Suppl
ISSN: 0449-3087
ISSN (Online): 
IsoAbbr: J. Reprod. Fertil. Suppl.
NlmId: 0225652
123:123
JrId: 5240
long title: Journal of reproductive immunology
short title: J Reprod Immunol
ISSN: 0165-0378
ISSN (Online): 1872-7603
IsoAbbr: J. Reprod. Immunol.
NlmId: 8001906
123:123
JrId: 5241
long title: The Journal of reproductive medicine
short title: J Reprod Med
ISSN: 0024-7758
ISSN (Online): 
IsoAbbr: J Reprod Med
NlmId: 0173343
123:123
JrId: 5242
long title: Journal of the Reticuloendothelial Society
short title: J Reticuloendothel Soc
ISSN: 0033-6890
ISSN (Online): 
IsoAbbr: J Reticuloendothel Soc
NlmId: 0206462
123:123
JrId: 5243
long title: The Journal of rheumatology
short title: J Rheumatol
ISSN: 0315-162X
ISSN (Online): 
IsoAbbr: J. Rheumatol.
NlmId: 7501984
123:123
JrId: 5244
long title: The Journal of rheumatology. Supplement
short title: J Rheumatol Suppl
ISSN: 0380-0903
ISSN (Online): 
IsoAbbr: J Rheumatol Suppl
NlmId: 7806058
123:123
JrId: 5245
long title: Journal of the Rhode Island State Dental Society
short title: J R I State Dent Soc
ISSN: 0035-4643
ISSN (Online): 
IsoAbbr: J R I State Dent Soc
NlmId: 7503103
123:123
JrId: 5246
long title: Journal of the Royal Society of Medicine
short title: J R Soc Med
ISSN: 0141-0768
ISSN (Online): 1758-1095
IsoAbbr: J R Soc Med
NlmId: 7802879
123:123
JrId: 5247
long title: Journal of the Rocky Mountain Analgesia Society
short title: J Rocky Mt Analg Soc
ISSN: 0048-8488
ISSN (Online): 
IsoAbbr: J Rocky Mt Analg Soc
NlmId: 7503104
123:123
JrId: 5248
long title: Journal of the Royal Society of Health
short title: J R Soc Health
ISSN: 0264-0325
ISSN (Online): 
IsoAbbr: J R Soc Health
NlmId: 8303144
123:123
JrId: 5249
long title: The Journal of rural health : official journal of the American Rural Health Association and the National Rural Health Care Association
short title: J Rural Health
ISSN: 0890-765X
ISSN (Online): 1748-0361
IsoAbbr: J Rural Health
NlmId: 8508122
123:123
JrId: 5250
long title: Journal of human hypertension
short title: J Hum Hypertens
ISSN: 0950-9240
ISSN (Online): 1476-5527
IsoAbbr: J Hum Hypertens
NlmId: 8811625
123:123
JrId: 5251
long title: Journal of the South African Speech and Hearing Association
short title: J S Afr Speech Hear Assoc
ISSN: 0300-9874
ISSN (Online): 
IsoAbbr: J S Afr Speech Hear Assoc
NlmId: 7505628
123:123
JrId: 5252
long title: The Journal of state government / National Conference of State Legislatures [and] the Council of State Governments
short title: J State Gov
ISSN: 1043-2248
ISSN (Online): 
IsoAbbr: J State Gov
NlmId: 9883142
123:123
JrId: 5253
long title: Journal of the South African Veterinary Association
short title: J S Afr Vet Assoc
ISSN: 1019-9128
ISSN (Online): 2224-9435
IsoAbbr: J S Afr Vet Assoc
NlmId: 7503122
123:123
JrId: 5254
long title: Journal of the South African Veterinary Medical Association
short title: J S Afr Vet Med Assoc
ISSN: 0038-2809
ISSN (Online): 
IsoAbbr: J S Afr Vet Med Assoc
NlmId: 7503123
123:123
JrId: 5255
long title: Journal of studies on alcohol. Supplement
short title: J Stud Alcohol Suppl
ISSN: 0363-468X
ISSN (Online): 1946-6005
IsoAbbr: J Stud Alcohol Suppl
NlmId: 7609332
123:123
JrId: 5256
long title: Journal. San Antonio District Dental Society
short title: J San Antonio Dent Soc
ISSN: 0036-3979
ISSN (Online): 
IsoAbbr: J San Antonio Dent Soc
NlmId: 20530710R
123:123
JrId: 5257
long title: Journal of patient account management
short title: J Patient Acc Manage
ISSN: 0890-6068
ISSN (Online): 
IsoAbbr: J Patient Acc Manage
NlmId: 9878499
123:123
JrId: 5258
long title: Journal of the South Carolina Medical Association (1975)
short title: J S C Med Assoc
ISSN: 0038-3139
ISSN (Online): 1544-4910
IsoAbbr: J S C Med Assoc
NlmId: 7503045
123:123
JrId: 5259
long title: The Journal of school health
short title: J Sch Health
ISSN: 0022-4391
ISSN (Online): 1746-1561
IsoAbbr: J Sch Health
NlmId: 0376370
123:123
JrId: 5260
long title: Journal of the science of food and agriculture
short title: J Sci Food Agric
ISSN: 0022-5142
ISSN (Online): 1097-0010
IsoAbbr: J. Sci. Food Agric.
NlmId: 0376334
123:123
JrId: 5261
long title: Journal of scientific instruments
short title: J Sci Instrum
ISSN: 0950-7671
ISSN (Online): 
IsoAbbr: J Sci Instrum
NlmId: 1276761
123:123
JrId: 5262
long title: Journal des sciences medicales de Lille
short title: J Sci Med Lille
ISSN: 0021-8111
ISSN (Online): 
IsoAbbr: J Sci Med Lille
NlmId: 0413413
123:123
JrId: 5263
long title: Journal of sex research
short title: J Sex Res
ISSN: 0022-4499
ISSN (Online): 1559-8519
IsoAbbr: J Sex Res
NlmId: 0062647
123:123
JrId: 5264
long title: Journal - Seattle-King County Dental Society
short title: J Seattle King Cty Dent Soc
ISSN: 0037-0452
ISSN (Online): 
IsoAbbr: J Seattle King Cty Dent Soc
NlmId: 7503044
123:123
JrId: 5265
long title: The Journal of the Singapore Paediatric Society
short title: J Singapore Paediatr Soc
ISSN: 0037-5683
ISSN (Online): 
IsoAbbr: J Singapore Paediatr Soc
NlmId: 7507223
123:123
JrId: 5266
long title: The Journal of small animal practice
short title: J Small Anim Pract
ISSN: 0022-4510
ISSN (Online): 1748-5827
IsoAbbr: J Small Anim Pract
NlmId: 0165053
123:123
JrId: 5267
long title: Journal of analytical toxicology
short title: J Anal Toxicol
ISSN: 0146-4760
ISSN (Online): 1945-2403
IsoAbbr: J Anal Toxicol
NlmId: 7705085
123:123
JrId: 5268
long title: Jornal da Sociedade das Ciencias Medicas de Lisboa
short title: J Soc Cienc Med Lisb
ISSN: 0304-4769
ISSN (Online): 
IsoAbbr: J Soc Cienc Med Lisb
NlmId: 7503552
123:123
JrId: 5269
long title: Journal of biomechanical engineering
short title: J Biomech Eng
ISSN: 0148-0731
ISSN (Online): 1528-8951
IsoAbbr: J Biomech Eng
NlmId: 7909584
123:123
JrId: 5270
long title: The Journal of the Society of Occupational Medicine
short title: J Soc Occup Med
ISSN: 0301-0023
ISSN (Online): 
IsoAbbr: J Soc Occup Med
NlmId: 7503120
123:123
JrId: 5271
long title: The Journal of social psychology
short title: J Soc Psychol
ISSN: 0022-4545
ISSN (Online): 1940-1183
IsoAbbr: J Soc Psychol
NlmId: 0376372
123:123
JrId: 5272
long title: Journal - Southern California Dental Association
short title: J South Calif Dent Assoc
ISSN: 0098-843X
ISSN (Online): 
IsoAbbr: J. South. Calif. Dent. Assoc.
NlmId: 7503046
123:123
JrId: 5273
long title: Journal of the Southern California Dental Hygienists' Association
short title: J South Calif State Dent Hyg Assoc
ISSN: 0038-3899
ISSN (Online): 
IsoAbbr: J South Calif State Dent Hyg Assoc
NlmId: 7503124
123:123
JrId: 5274
long title: The Journal of speech and hearing disorders
short title: J Speech Hear Disord
ISSN: 0022-4677
ISSN (Online): 
IsoAbbr: J Speech Hear Disord
NlmId: 0376335
123:123
JrId: 5275
long title: Journal of speech and hearing research
short title: J Speech Hear Res
ISSN: 0022-4685
ISSN (Online): 
IsoAbbr: J Speech Hear Res
NlmId: 0376336
123:123
JrId: 5276
long title: Journal of biomedical engineering
short title: J Biomed Eng
ISSN: 0141-5425
ISSN (Online): 
IsoAbbr: J Biomed Eng
NlmId: 7906074
123:123
JrId: 5277
long title: The Journal of sports medicine
short title: J Sports Med
ISSN: 0090-4201
ISSN (Online): 
IsoAbbr: J Sports Med
NlmId: 7609632
123:123
JrId: 5278
long title: The Journal of sports medicine and physical fitness
short title: J Sports Med Phys Fitness
ISSN: 0022-4707
ISSN (Online): 
IsoAbbr: J Sports Med Phys Fitness
NlmId: 0376337
123:123
JrId: 5279
long title: Journal of steroid biochemistry
short title: J Steroid Biochem
ISSN: 0022-4731
ISSN (Online): 
IsoAbbr: J. Steroid Biochem.
NlmId: 0260125
123:123
JrId: 5280
long title: Journal of supramolecular structure. Supplement
short title: J Supramol Struct Suppl
ISSN: 0161-3294
ISSN (Online): 
IsoAbbr: J. Supramol. Struct. Suppl.
NlmId: 7708965
123:123
JrId: 5281
long title: Journal of supramolecular structure and cellular biochemistry. Supplement
short title: J Supramol Struct Cell Biochem Suppl
ISSN: 0730-6652
ISSN (Online): 
IsoAbbr: J. Supramol. Struct. Cell. Biochem. Suppl.
NlmId: 8109846
123:123
JrId: 5282
long title: Journal of supramolecular structure
short title: J Supramol Struct
ISSN: 0091-7419
ISSN (Online): 
IsoAbbr: J. Supramol. Struct.
NlmId: 0330464
123:123
JrId: 5283
long title: Journal of studies on alcohol
short title: J Stud Alcohol
ISSN: 0096-882X
ISSN (Online): 
IsoAbbr: J. Stud. Alcohol
NlmId: 7503813
123:123
JrId: 5284
long title: Journal de stomatologie de Belgique
short title: J Stomatol Belg
ISSN: 
ISSN (Online): 
IsoAbbr: J Stomatol Belg
NlmId: 0050076
123:123
JrId: 5285
long title: Journal of cardiovascular pharmacology
short title: J Cardiovasc Pharmacol
ISSN: 0160-2446
ISSN (Online): 1533-4023
IsoAbbr: J. Cardiovasc. Pharmacol.
NlmId: 7902492
123:123
JrId: 5286
long title: Journal of surgical oncology
short title: J Surg Oncol
ISSN: 0022-4790
ISSN (Online): 1096-9098
IsoAbbr: J Surg Oncol
NlmId: 0222643
123:123
JrId: 5287
long title: The Journal of surgical research
short title: J Surg Res
ISSN: 0022-4804
ISSN (Online): 1095-8673
IsoAbbr: J. Surg. Res.
NlmId: 0376340
123:123
JrId: 5288
long title: The Journal of the Tennessee Dental Association
short title: J Tenn Dent Assoc
ISSN: 0040-3385
ISSN (Online): 
IsoAbbr: J Tenn Dent Assoc
NlmId: 7503125
123:123
JrId: 5289
long title: Journal of the Tennessee Medical Association
short title: J Tenn Med Assoc
ISSN: 0040-3318
ISSN (Online): 
IsoAbbr: J Tenn Med Assoc
NlmId: 7505629
123:123
JrId: 5290
long title: Journal - Tennessee State Dental Association
short title: J Tenn State Dent Assoc
ISSN: 0091-3987
ISSN (Online): 
IsoAbbr: J Tenn State Dent Assoc
NlmId: 7503048
123:123
JrId: 5291
long title: Journal de pharmacologie
short title: J Pharmacol
ISSN: 0021-793X
ISSN (Online): 
IsoAbbr: J Pharmacol
NlmId: 1247760
123:123
JrId: 5292
long title: The Journal of the Texas Dental Hygienists' Association. Texas Dental Hygienists' Association
short title: J Texas Dent Hyg Assoc
ISSN: 0040-4276
ISSN (Online): 
IsoAbbr: J Texas Dent Hyg Assoc
NlmId: 9875596
123:123
JrId: 5293
long title: Journal of pharmacological methods
short title: J Pharmacol Methods
ISSN: 0160-5402
ISSN (Online): 
IsoAbbr: J Pharmacol Methods
NlmId: 7806596
123:123
JrId: 5294
long title: Journal of cellular biochemistry. Supplement
short title: J Cell Biochem Suppl
ISSN: 0733-1959
ISSN (Online): 0730-6652
IsoAbbr: J. Cell. Biochem. Suppl.
NlmId: 8207539
123:123
JrId: 5295
long title: Journal of theoretical biology
short title: J Theor Biol
ISSN: 0022-5193
ISSN (Online): 1095-8541
IsoAbbr: J. Theor. Biol.
NlmId: 0376342
123:123
JrId: 5296
long title: The Journal of volunteer administration
short title: J Volunt Adm
ISSN: 0733-6535
ISSN (Online): 
IsoAbbr: J Volunt Adm
NlmId: 9879615
123:123
JrId: 5297
long title: Kentucky nurse
short title: Ky Nurse
ISSN: 0742-8367
ISSN (Online): 
IsoAbbr: Ky Nurse
NlmId: 8309653
123:123
JrId: 5298
long title: Journal of ethnopharmacology
short title: J Ethnopharmacol
ISSN: 0378-8741
ISSN (Online): 1872-7573
IsoAbbr: J Ethnopharmacol
NlmId: 7903310
123:123
JrId: 5299
long title: Jugoslavenska ginekologija i opstetricija
short title: Jugosl Ginekol Opstet
ISSN: 0017-002X
ISSN (Online): 
IsoAbbr: Jugosl Ginekol Opstet
NlmId: 7608510
123:123
JrId: 5300
long title: Jugoslavenska ginekologija i perinatologija
short title: Jugosl Ginekol Perinatol
ISSN: 0352-5562
ISSN (Online): 
IsoAbbr: Jugosl Ginekol Perinatol
NlmId: 8601606
123:123
JrId: 5301
long title: Library journal
short title: Libr J
ISSN: 0363-0277
ISSN (Online): 
IsoAbbr: Libr J
NlmId: 57630670R
123:123
JrId: 5302
long title: The Journal of thoracic and cardiovascular surgery
short title: J Thorac Cardiovasc Surg
ISSN: 0022-5223
ISSN (Online): 1097-685X
IsoAbbr: J. Thorac. Cardiovasc. Surg.
NlmId: 0376343
123:123
JrId: 5303
long title: Journal of traditional Chinese medicine = Chung i tsa chih ying wen pan / sponsored by All-China Association of Traditional Chinese Medicine, Academy of Traditional Chinese Medicine
short title: J Tradit Chin Med
ISSN: 0255-2922
ISSN (Online): 
IsoAbbr: J Tradit Chin Med
NlmId: 8211546
123:123
JrId: 5304
long title: Leukemia research
short title: Leuk Res
ISSN: 0145-2126
ISSN (Online): 1873-5835
IsoAbbr: Leuk. Res.
NlmId: 7706787
123:123
JrId: 5305
long title: Shiyo. The journal of the Tokyo Dental Association
short title: Shiyo
ISSN: 0912-4462
ISSN (Online): 
IsoAbbr: Shiyo
NlmId: 7604322
123:123
JrId: 5306
long title: Journal of neuroscience methods
short title: J Neurosci Methods
ISSN: 0165-0270
ISSN (Online): 1872-678X
IsoAbbr: J. Neurosci. Methods
NlmId: 7905558
123:123
JrId: 5307
long title: Zasshi. Tokyo Ika Daigaku
short title: Zasshi Tokyo Ika Daigaku
ISSN: 0040-8905
ISSN (Online): 
IsoAbbr: Zasshi Tokyo Ika Daigaku
NlmId: 0243625
123:123
JrId: 5308
long title: Journal of toxicology and environmental health
short title: J Toxicol Environ Health
ISSN: 0098-4108
ISSN (Online): 
IsoAbbr: J Toxicol Environ Health
NlmId: 7513622
123:123
JrId: 5309
long title: The Journal of oral implantology
short title: J Oral Implantol
ISSN: 0160-6972
ISSN (Online): 
IsoAbbr: J Oral Implantol
NlmId: 7801086
123:123
JrId: 5310
long title: Journal of neuroscience research
short title: J Neurosci Res
ISSN: 0360-4012
ISSN (Online): 1097-4547
IsoAbbr: J. Neurosci. Res.
NlmId: 7600111
123:123
JrId: 5311
long title: Journal of toxicology and environmental health. Supplement
short title: J Toxicol Environ Health Suppl
ISSN: 0161-5548
ISSN (Online): 
IsoAbbr: J Toxicol Environ Health Suppl
NlmId: 7801250
123:123
JrId: 5312
long title: The Journal of toxicological sciences
short title: J Toxicol Sci
ISSN: 0388-1350
ISSN (Online): 1880-3989
IsoAbbr: J Toxicol Sci
NlmId: 7805798
123:123
JrId: 5313
long title: The Journal of trauma
short title: J Trauma
ISSN: 0022-5282
ISSN (Online): 1529-8809
IsoAbbr: J Trauma
NlmId: 0376373
123:123
JrId: 5314
long title: Journal (Southern California Dental Assistants Association)
short title: J South Calif Dent Assistants Assoc
ISSN: 0738-7970
ISSN (Online): 
IsoAbbr: J South Calif Dent Assistants Assoc
NlmId: 9879183
123:123
JrId: 5315
long title: Journal of submicroscopic cytology
short title: J Submicrosc Cytol
ISSN: 0022-4782
ISSN (Online): 
IsoAbbr: J. Submicrosc. Cytol.
NlmId: 0235232
123:123
JrId: 5316
long title: Journal of substance abuse treatment
short title: J Subst Abuse Treat
ISSN: 0740-5472
ISSN (Online): 1873-6483
IsoAbbr: J Subst Abuse Treat
NlmId: 8500909
123:123
JrId: 5317
long title: Journal of Tongji Medical University = Tong ji yi ke da xue xue bao
short title: J Tongji Med Univ
ISSN: 0257-716X
ISSN (Online): 
IsoAbbr: J. Tongji Med. Univ.
NlmId: 8605495
123:123
JrId: 5318
long title: The Journal of the Western Society of Periodontology/Periodontal abstracts
short title: J West Soc Periodontol Periodontal Abstr
ISSN: 0148-4893
ISSN (Online): 
IsoAbbr: J West Soc Periodontol Periodontal Abstr
NlmId: 7705433
123:123
JrId: 5319
long title: Journal of toxicology. Clinical toxicology
short title: J Toxicol Clin Toxicol
ISSN: 0731-3810
ISSN (Online): 1097-9875
IsoAbbr: J. Toxicol. Clin. Toxicol.
NlmId: 8213460
123:123
JrId: 5320
long title: Gaoxiong yi xue ke xue za zhi = The Kaohsiung journal of medical sciences
short title: Gaoxiong Yi Xue Ke Xue Za Zhi
ISSN: 0257-5655
ISSN (Online): 
IsoAbbr: Gaoxiong Yi Xue Ke Xue Za Zhi
NlmId: 8603880
123:123
JrId: 5321
long title: Kanagawa shigaku. The Journal of the Kanagawa Odontological Society
short title: Kanagawa Shigaku
ISSN: 0454-8302
ISSN (Online): 
IsoAbbr: Kanagawa Shigaku
NlmId: 0164673
123:123
JrId: 5322
long title: Journal of thoracic imaging
short title: J Thorac Imaging
ISSN: 0883-5993
ISSN (Online): 1536-0237
IsoAbbr: J Thorac Imaging
NlmId: 8606160
123:123
JrId: 5323
long title: The Journal of tropical medicine and hygiene
short title: J Trop Med Hyg
ISSN: 0022-5304
ISSN (Online): 
IsoAbbr: J Trop Med Hyg
NlmId: 0406044
123:123
JrId: 5324
long title: Journal of tropical pediatrics
short title: J Trop Pediatr
ISSN: 0142-6338
ISSN (Online): 1465-3664
IsoAbbr: J. Trop. Pediatr.
NlmId: 8010948
123:123
JrId: 5325
long title: The Journal of tropical pediatrics and environmental child health
short title: J Trop Pediatr Environ Child Health
ISSN: 0300-9920
ISSN (Online): 
IsoAbbr: J Trop Pediatr Environ Child Health
NlmId: 0311071
123:123
JrId: 5326
long title: The Journal of otolaryngology
short title: J Otolaryngol
ISSN: 0381-6605
ISSN (Online): 1708-833X
IsoAbbr: J Otolaryngol
NlmId: 7610513
123:123
JrId: 5327
long title: The Journal of otolaryngology. Supplement
short title: J Otolaryngol Suppl
ISSN: 0707-7270
ISSN (Online): 
IsoAbbr: J Otolaryngol Suppl
NlmId: 7708963
123:123
JrId: 5328
long title: Journal of ultrastructure research
short title: J Ultrastruct Res
ISSN: 0022-5320
ISSN (Online): 
IsoAbbr: J. Ultrastruct. Res.
NlmId: 0376344
123:123
JrId: 5329
long title: Journal of sports sciences
short title: J Sports Sci
ISSN: 0264-0414
ISSN (Online): 1466-447X
IsoAbbr: J Sports Sci
NlmId: 8405364
123:123
JrId: 5330
long title: Journal of ultrasound in medicine : official journal of the American Institute of Ultrasound in Medicine
short title: J Ultrasound Med
ISSN: 0278-4297
ISSN (Online): 1550-9613
IsoAbbr: J Ultrasound Med
NlmId: 8211547
123:123
JrId: 5331
long title: The Journal of urology
short title: J Urol
ISSN: 0022-5347
ISSN (Online): 1527-3792
IsoAbbr: J. Urol.
NlmId: 0376374
123:123
JrId: 5332
long title: Journal d'urologie et de nephrologie
short title: J Urol Nephrol (Paris)
ISSN: 0021-8200
ISSN (Online): 
IsoAbbr: J Urol Nephrol (Paris)
NlmId: 7802652
123:123
JrId: 5333
long title: Journal of veterinary pharmacology and therapeutics
short title: J Vet Pharmacol Ther
ISSN: 0140-7783
ISSN (Online): 1365-2885
IsoAbbr: J. Vet. Pharmacol. Ther.
NlmId: 7910920
123:123
JrId: 5334
long title: Journal of virology
short title: J Virol
ISSN: 0022-538X
ISSN (Online): 1098-5514
IsoAbbr: J. Virol.
NlmId: 0113724
123:123
JrId: 5335
long title: Journal of health and human resources administration
short title: J Health Hum Resour Adm
ISSN: 0160-4198
ISSN (Online): 
IsoAbbr: J Health Hum Resour Adm
NlmId: 7900790
123:123
JrId: 5336
long title: Journal of vascular surgery
short title: J Vasc Surg
ISSN: 0741-5214
ISSN (Online): 1097-6809
IsoAbbr: J. Vasc. Surg.
NlmId: 8407742
123:123
JrId: 5337
long title: The Journal of vitaminology
short title: J Vitaminol (Kyoto)
ISSN: 0022-5398
ISSN (Online): 
IsoAbbr: J Vitaminol (Kyoto)
NlmId: 0402374
123:123
JrId: 5338
long title: Globe. International College of Dentists
short title: Globe
ISSN: 
ISSN (Online): 
IsoAbbr: Globe
NlmId: 9881896
123:123
JrId: 5339
long title: Journal - Water Pollution Control Federation
short title: J Water Pollut Control Fed
ISSN: 0043-1303
ISSN (Online): 
IsoAbbr: J Water Pollut Control Fed
NlmId: 7505562
123:123
JrId: 5340
long title: Journal of the West Australian Nurses
short title: J West Aust Nurses
ISSN: 0022-5177
ISSN (Online): 
IsoAbbr: J West Aust Nurses
NlmId: 18030020R
123:123
JrId: 5341
long title: Journal of the Association for the Care of Children's Health
short title: J Assoc Care Child Health
ISSN: 0274-8916
ISSN (Online): 
IsoAbbr: J Assoc Care Child Health
NlmId: 8101321
123:123
JrId: 5342
long title: Journal of wildlife diseases
short title: J Wildl Dis
ISSN: 0090-3558
ISSN (Online): 1943-3700
IsoAbbr: J. Wildl. Dis.
NlmId: 0244160
123:123
JrId: 5343
long title: The Journal of the Wisconsin Dental Association
short title: J Wis Dent Assoc
ISSN: 0091-4185
ISSN (Online): 
IsoAbbr: J Wis Dent Assoc
NlmId: 7503127
123:123
JrId: 5344
long title: The Journal of the Wisconsin State Dental Society
short title: J Wis State Dent Soc
ISSN: 0043-6674
ISSN (Online): 
IsoAbbr: J Wis State Dent Soc
NlmId: 7503128
123:123
JrId: 5345
long title: Jaarboek van kankeronderzoek en kankerbestrijding in Nederland. Yearbook for cancer research and fight against cancer in the Netherlands
short title: Jaarb Kankeronderz Kankerbestrijd Ned
ISSN: 0446-3471
ISSN (Online): 
IsoAbbr: Jaarb Kankeronderz Kankerbestrijd Ned
NlmId: 17730040R
123:123
JrId: 5346
long title: JAMA : the journal of the American Medical Association
short title: JAMA
ISSN: 0098-7484
ISSN (Online): 1538-3598
IsoAbbr: JAMA
NlmId: 7501160
123:123
JrId: 5347
long title: The Jamaican nurse
short title: Jamaican Nurse
ISSN: 0021-4140
ISSN (Online): 
IsoAbbr: Jamaican Nurse
NlmId: 0203020
123:123
JrId: 5348
long title: Naika hokan. Japanese archives of internal medicine
short title: Naika Hokan
ISSN: 0021-4809
ISSN (Online): 
IsoAbbr: Naika Hokan
NlmId: 0417455
123:123
JrId: 5349
long title: JPEN. Journal of parenteral and enteral nutrition
short title: JPEN J Parenter Enteral Nutr
ISSN: 0148-6071
ISSN (Online): 
IsoAbbr: JPEN J Parenter Enteral Nutr
NlmId: 7804134
123:123
JrId: 5350
long title: JPMA. The Journal of the Pakistan Medical Association
short title: J Pak Med Assoc
ISSN: 0030-9982
ISSN (Online): 
IsoAbbr: J Pak Med Assoc
NlmId: 7501162
123:123
JrId: 5351
long title: Japanese circulation journal
short title: Jpn Circ J
ISSN: 0047-1828
ISSN (Online): 1347-4839
IsoAbbr: Jpn. Circ. J.
NlmId: 7806868
123:123
JrId: 5352
long title: Japanese dental journal
short title: Jpn Dent J
ISSN: 
ISSN (Online): 
IsoAbbr: Jpn Dent J
NlmId: 0226646
123:123
JrId: 5353
long title: Japanese heart journal
short title: Jpn Heart J
ISSN: 0021-4868
ISSN (Online): 1348-673X
IsoAbbr: Jpn Heart J
NlmId: 0401175
123:123
JrId: 5354
long title: IARC monographs on the evaluation of carcinogenic risks to humans / World Health Organization, International Agency for Research on Cancer
short title: IARC Monogr Eval Carcinog Risks Hum
ISSN: 1017-1606
ISSN (Online): 
IsoAbbr: IARC Monogr Eval Carcinog Risks Hum
NlmId: 8907342
123:123
JrId: 5355
long title: Masui. The Japanese journal of anesthesiology
short title: Masui
ISSN: 0021-4892
ISSN (Online): 
IsoAbbr: Masui
NlmId: 0413707
123:123
JrId: 5356
long title: The Japanese journal of antibiotics
short title: Jpn J Antibiot
ISSN: 0368-2781
ISSN (Online): 
IsoAbbr: Jpn J Antibiot
NlmId: 0154402
123:123
JrId: 5357
long title: Nihon saikingaku zasshi. Japanese journal of bacteriology
short title: Nihon Saikingaku Zasshi
ISSN: 0021-4930
ISSN (Online): 1882-4110
IsoAbbr: Nippon Saikingaku Zasshi
NlmId: 2984804R
123:123
JrId: 5358
long title: Gan no rinsho. Japan journal of cancer clinics
short title: Gan No Rinsho
ISSN: 0021-4949
ISSN (Online): 
IsoAbbr: Gan No Rinsho
NlmId: 1257753
123:123
JrId: 5359
long title: [Rinsho ketsueki] The Japanese journal of clinical hematology
short title: Rinsho Ketsueki
ISSN: 0485-1439
ISSN (Online): 1882-0824
IsoAbbr: Rinsho Ketsueki
NlmId: 2984782R
123:123
JrId: 5360
long title: Nihon rinsho. Japanese journal of clinical medicine
short title: Nihon Rinsho
ISSN: 0047-1852
ISSN (Online): 
IsoAbbr: Nippon Rinsho
NlmId: 0420546
123:123
JrId: 5361
long title: Japanese journal of clinical oncology
short title: Jpn J Clin Oncol
ISSN: 0368-2811
ISSN (Online): 1465-3621
IsoAbbr: Jpn. J. Clin. Oncol.
NlmId: 0313225
123:123
JrId: 5362
long title: Rinsho byori. The Japanese journal of clinical pathology
short title: Rinsho Byori
ISSN: 0047-1860
ISSN (Online): 
IsoAbbr: Rinsho Byori
NlmId: 2984781R
123:123
JrId: 5363
long title: Rinsho hoshasen. Clinical radiography
short title: Rinsho Hoshasen
ISSN: 0009-9252
ISSN (Online): 
IsoAbbr: Rinsho Hoshasen
NlmId: 0413556
123:123
JrId: 5364
long title: Nihon Hifuka Gakkai zasshi. The Japanese journal of dermatology
short title: Nihon Hifuka Gakkai Zasshi
ISSN: 0021-499X
ISSN (Online): 1346-8146
IsoAbbr: Nihon Hifuka Gakkai Zasshi
NlmId: 7600571
123:123
JrId: 5365
long title: The Japanese journal of dermatology. Ser. B
short title: Jpn J Dermatol B
ISSN: 0368-282X
ISSN (Online): 
IsoAbbr: Jpn J Dermatol B
NlmId: 7600543
123:123
JrId: 5366
long title: Korean journal of ophthalmology : KJO
short title: Korean J Ophthalmol
ISSN: 1011-8942
ISSN (Online): 
IsoAbbr: Korean J Ophthalmol
NlmId: 8804513
123:123
JrId: 5367
long title: The Japanese journal of experimental medicine
short title: Jpn J Exp Med
ISSN: 0021-5031
ISSN (Online): 
IsoAbbr: Jpn. J. Exp. Med.
NlmId: 9800765
123:123
JrId: 5368
long title: Nihon Shokakibyo Gakkai zasshi = The Japanese journal of gastro-enterology
short title: Nihon Shokakibyo Gakkai Zasshi
ISSN: 0446-6586
ISSN (Online): 1349-7693
IsoAbbr: Nihon Shokakibyo Gakkai Zasshi
NlmId: 2984683R
123:123
JrId: 5369
long title: Nihon Ronen Igakkai zasshi. Japanese journal of geriatrics
short title: Nihon Ronen Igakkai Zasshi
ISSN: 0300-9173
ISSN (Online): 
IsoAbbr: Nihon Ronen Igakkai Zasshi
NlmId: 7507332
123:123
JrId: 5370
long title: Jinrui idengaku zasshi. The Japanese journal of human genetics
short title: Jinrui Idengaku Zasshi
ISSN: 0021-5074
ISSN (Online): 
IsoAbbr: Jinrui Idengaku Zasshi
NlmId: 0420105
123:123
JrId: 5371
long title: Sangyo igaku. Japanese journal of industrial health
short title: Sangyo Igaku
ISSN: 0047-1879
ISSN (Online): 
IsoAbbr: Sangyo Igaku
NlmId: 0150531
123:123
JrId: 5372
long title: Nihon eiseigaku zasshi. Japanese journal of hygiene
short title: Nihon Eiseigaku Zasshi
ISSN: 0021-5082
ISSN (Online): 1882-6482
IsoAbbr: Nihon Eiseigaku Zasshi
NlmId: 0417457
123:123
JrId: 5373
long title: Nihon hoigaku zasshi = The Japanese journal of legal medicine
short title: Nihon Hoigaku Zasshi
ISSN: 0047-1887
ISSN (Online): 
IsoAbbr: Nihon Hoigaku Zasshi
NlmId: 0413715
123:123
JrId: 5374
long title: Iyo denshi to seitai kogaku. Japanese journal of medical electronics and biological engineering
short title: Iyodenshi To Seitai Kogaku
ISSN: 0021-3292
ISSN (Online): 
IsoAbbr: Iyodenshi To Seitai Kogaku
NlmId: 17720370R
123:123
JrId: 5375
long title: Japanese journal of medical science & biology
short title: Jpn J Med Sci Biol
ISSN: 0021-5112
ISSN (Online): 1884-2828
IsoAbbr: Jpn. J. Med. Sci. Biol.
NlmId: 0243706
123:123
JrId: 5376
long title: Japanese journal of microbiology
short title: Jpn J Microbiol
ISSN: 0021-5139
ISSN (Online): 
IsoAbbr: Jpn. J. Microbiol.
NlmId: 0376565
123:123
JrId: 5377
long title: Josanpu zasshi = The Japanese journal for midwife
short title: Josanpu Zasshi
ISSN: 0047-1836
ISSN (Online): 
IsoAbbr: Josanpu Zasshi
NlmId: 17810430R
123:123
JrId: 5378
long title: Nihon Jinzo Gakkai shi
short title: Nihon Jinzo Gakkai Shi
ISSN: 0385-2385
ISSN (Online): 
IsoAbbr: Nihon Jinzo Gakkai Shi
NlmId: 7505731
123:123
JrId: 5379
long title: Kaku igaku. The Japanese journal of nuclear medicine
short title: Kaku Igaku
ISSN: 0022-7854
ISSN (Online): 
IsoAbbr: Kaku Igaku
NlmId: 2985202R
123:123
JrId: 5380
long title: Kangogaku zasshi
short title: Kangogaku Zasshi
ISSN: 0386-9830
ISSN (Online): 1345-2746
IsoAbbr: Kangogaku Zasshi
NlmId: 18110590R
123:123
JrId: 5381
long title: [Kango gijutsu] : [Nursing technique]
short title: Kango Gijutsu
ISSN: 0449-752X
ISSN (Online): 
IsoAbbr: Kango Gijutsu
NlmId: 18110565R
123:123
JrId: 5382
long title: Kango kenkyu. The Japanese journal of nursing research
short title: Kango Kenkyu
ISSN: 0022-8370
ISSN (Online): 
IsoAbbr: Kango Kenkyu
NlmId: 0133626
123:123
JrId: 5383
long title: [Kango kyoiku] Japanese journal of nurses' education
short title: Kango Kyoiku
ISSN: 0047-1895
ISSN (Online): 
IsoAbbr: Kango Kyoiku
NlmId: 18110570R
123:123
JrId: 5384
long title: Japanese journal of ophthalmology
short title: Jpn J Ophthalmol
ISSN: 0021-5155
ISSN (Online): 1613-2246
IsoAbbr: Jpn. J. Ophthalmol.
NlmId: 0044652
123:123
JrId: 5385
long title: Nihon Koku Geka Gakkai zasshi
short title: Nihon Koku Geka Gakkai Zasshi
ISSN: 0021-5163
ISSN (Online): 
IsoAbbr: Nihon Koku Geka Gakkai Zasshi
NlmId: 7505735
123:123
JrId: 5386
long title: Japanese journal of medicine
short title: Jpn J Med
ISSN: 0021-5120
ISSN (Online): 1881-123X
IsoAbbr: Jpn. J. Med.
NlmId: 0247713
123:123
JrId: 5387
long title: Japanese journal of pharmacology
short title: Jpn J Pharmacol
ISSN: 0021-5198
ISSN (Online): 1347-3506
IsoAbbr: Jpn. J. Pharmacol.
NlmId: 2983305R
123:123
JrId: 5388
long title: The Japanese journal of psychiatry and neurology
short title: Jpn J Psychiatry Neurol
ISSN: 0912-2036
ISSN (Online): 
IsoAbbr: Jpn. J. Psychiatry Neurol.
NlmId: 8610886
123:123
JrId: 5389
long title: The Japanese journal of physiology
short title: Jpn J Physiol
ISSN: 0021-521X
ISSN (Online): 1881-1396
IsoAbbr: Jpn. J. Physiol.
NlmId: 2985184R
123:123
JrId: 5390
long title: Keisei geka. Plastic & reconstructive surgery
short title: Keisei Geka
ISSN: 0021-5228
ISSN (Online): 
IsoAbbr: Keisei Geka
NlmId: 0413676
123:123
JrId: 5391
long title: Shinrigaku kenkyu : The Japanese journal of psychology
short title: Shinrigaku Kenkyu
ISSN: 0021-5236
ISSN (Online): 1884-1082
IsoAbbr: Shinrigaku Kenkyu
NlmId: 0413571
123:123
JrId: 5392
long title: [Hokenfu zasshi] The Japanese journal for public health nurse
short title: Hokenfu Zasshi
ISSN: 0047-1844
ISSN (Online): 
IsoAbbr: Hokenfu Zasshi
NlmId: 17410240R
123:123
JrId: 5393
long title: Nihon Heikatsukin Gakkai zasshi
short title: Nihon Heikatsukin Gakkai Zasshi
ISSN: 0374-3527
ISSN (Online): 1884-8788
IsoAbbr: Nihon Heikatsukin Gakkai Zasshi
NlmId: 7505718
123:123
JrId: 5394
long title: The Japanese journal of surgery
short title: Jpn J Surg
ISSN: 0047-1909
ISSN (Online): 
IsoAbbr: Jpn J Surg
NlmId: 1302176
123:123
JrId: 5395
long title: Nihon Kyobu Shikkan Gakkai zasshi
short title: Nihon Kyobu Shikkan Gakkai Zasshi
ISSN: 0301-1542
ISSN (Online): 
IsoAbbr: Nihon Kyobu Shikkan Gakkai Zasshi
NlmId: 7505737
123:123
JrId: 5396
long title: Kyobu geka. The Japanese journal of thoracic surgery
short title: Kyobu Geka
ISSN: 0021-5252
ISSN (Online): 
IsoAbbr: Kyobu Geka
NlmId: 0413533
123:123
JrId: 5397
long title: The Japanese journal of tuberculosis and chest diseases
short title: Jpn J Tuberc Chest Dis
ISSN: 0021-5279
ISSN (Online): 
IsoAbbr: Jpn J Tuberc Chest Dis
NlmId: 0235077
123:123
JrId: 5398
long title: Nihon Hinyokika Gakkai zasshi. The japanese journal of urology
short title: Nihon Hinyokika Gakkai Zasshi
ISSN: 0021-5287
ISSN (Online): 1884-7110
IsoAbbr: Nippon Hinyokika Gakkai Zasshi
NlmId: 2984841R
123:123
JrId: 5399
long title: The Japanese journal of veterinary research
short title: Jpn J Vet Res
ISSN: 0047-1917
ISSN (Online): 
IsoAbbr: Jpn. J. Vet. Res.
NlmId: 0376567
123:123
JrId: 5400
long title: Kritiek (Ravels, Belgium)
short title: Kritiek
ISSN: 0774-5346
ISSN (Online): 
IsoAbbr: Kritiek
NlmId: 8609082
123:123
JrId: 5401
long title: Nihon juigaku zasshi. The Japanese journal of veterinary science
short title: Nihon Juigaku Zasshi
ISSN: 0021-5295
ISSN (Online): 
IsoAbbr: Nippon Juigaku Zasshi
NlmId: 0057113
123:123
JrId: 5402
long title: JACEP
short title: JACEP
ISSN: 0361-1124
ISSN (Online): 
IsoAbbr: JACEP
NlmId: 0317011
123:123
JrId: 5403
long title: Journal of emergency nursing: JEN : official publication of the Emergency Department Nurses Association
short title: J Emerg Nurs
ISSN: 0099-1767
ISSN (Online): 1527-2966
IsoAbbr: J Emerg Nurs
NlmId: 7605913
123:123
JrId: 5404
long title: JFMA, the Journal of the Florida Medical Association. Florida Medical Association
short title: JFMA
ISSN: 0091-6757
ISSN (Online): 
IsoAbbr: JFMA
NlmId: 0417646
123:123
JrId: 5407
long title: JOGN nursing_ journal of obstetric, gynecologic, and neonatal nursing
short title: JOGN Nurs
ISSN: 0090-0311
ISSN (Online): 
IsoAbbr: JOGN Nurs
NlmId: 0347421
123:123
JrId: 5408
long title: The Johns Hopkins medical journal
short title: Johns Hopkins Med J
ISSN: 0021-7263
ISSN (Online): 
IsoAbbr: Johns Hopkins Med J
NlmId: 0072456
123:123
JrId: 5409
long title: Journees annuelles de diabetologie de l'Hotel-Dieu
short title: Journ Annu Diabetol Hotel Dieu
ISSN: 0075-4439
ISSN (Online): 
IsoAbbr: Journ Annu Diabetol Hotel Dieu
NlmId: 0424745
123:123
JrId: 5410
long title: Kansas medicine : the journal of the Kansas Medical Society
short title: Kans Med
ISSN: 8755-0059
ISSN (Online): 
IsoAbbr: Kans Med
NlmId: 8501226
123:123
JrId: 5411
long title: Japan-hospitals : the journal of the Japan Hospital Association
short title: Jpn Hosp
ISSN: 0910-1004
ISSN (Online): 
IsoAbbr: Jpn Hosp
NlmId: 8301814
123:123
JrId: 5412
long title: Journalism Conference And Workshop
short title: J Conf Workshop
ISSN: 
ISSN (Online): 
IsoAbbr: J Conf Workshop
NlmId: 9880680
123:123
JrId: 5413
long title: Justus Liebigs Annalen der Chemie
short title: Justus Liebigs Ann Chem
ISSN: 0075-4617
ISSN (Online): 
IsoAbbr: Justus Liebigs Ann. Chem.
NlmId: 0400657
123:123
JrId: 5414
long title: [Kango] Japanese journal of nursing
short title: Kango
ISSN: 0022-8362
ISSN (Online): 
IsoAbbr: Kango
NlmId: 18110540R
123:123
JrId: 5415
long title: Kango kyoshitsu. [Nursing classroom]
short title: Kango Kyoshitsu
ISSN: 0451-3347
ISSN (Online): 
IsoAbbr: Kango Kyoshitsu
NlmId: 1305441
123:123
JrId: 5416
long title: The Kansas nurse
short title: Kans Nurse
ISSN: 0022-8710
ISSN (Online): 
IsoAbbr: Kans Nurse
NlmId: 18110790R
123:123
JrId: 5417
long title: Kardiologia polska
short title: Kardiol Pol
ISSN: 0022-9032
ISSN (Online): 
IsoAbbr: Kardiol Pol
NlmId: 0376352
123:123
JrId: 5418
long title: Kardiologiia
short title: Kardiologiia
ISSN: 0022-9040
ISSN (Online): 
IsoAbbr: Kardiologiia
NlmId: 0376351
123:123
JrId: 5419
long title: Der Kassenzahnarzt_ Colloquium med. dent
short title: Kassenzahnarzt Colloq Med Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Kassenzahnarzt Colloq Med Dent
NlmId: 0213515
123:123
JrId: 5420
long title: Katilolehti
short title: Katilolehti
ISSN: 0022-9415
ISSN (Online): 
IsoAbbr: Katilolehti
NlmId: 0153272
123:123
JrId: 5421
long title: The Keio journal of medicine
short title: Keio J Med
ISSN: 0022-9717
ISSN (Online): 1880-1293
IsoAbbr: Keio J Med
NlmId: 0376354
123:123
JrId: 5422
long title: Kekkaku : [Tuberculosis]
short title: Kekkaku
ISSN: 0022-9776
ISSN (Online): 1884-2410
IsoAbbr: Kekkaku
NlmId: 0422132
123:123
JrId: 5423
long title: Kenya nursing journal
short title: Kenya Nurs J
ISSN: 0301-0333
ISSN (Online): 
IsoAbbr: Kenya Nurs J
NlmId: 0371210
123:123
JrId: 5424
long title: Kanho Hakhoe chi [The Journal of Nurses Academic Society]
short title: Kanho Hakhoe Chi
ISSN: 0378-004X
ISSN (Online): 
IsoAbbr: Kanho Hakhoe Chi
NlmId: 7601750
123:123
JrId: 5425
long title: Khirurgiia
short title: Khirurgiia (Mosk)
ISSN: 0023-1207
ISSN (Online): 
IsoAbbr: Khirurgiia (Mosk)
NlmId: 0412765
123:123
JrId: 5426
long title: Khirurgiia
short title: Khirurgiia (Sofiia)
ISSN: 0450-2167
ISSN (Online): 
IsoAbbr: Khirurgiia (Sofiia)
NlmId: 0376355
123:123
JrId: 5427
long title: Kentucky dental journal
short title: Ky Dent J
ISSN: 0744-396X
ISSN (Online): 
IsoAbbr: Ky Dent J
NlmId: 9879657
123:123
JrId: 5428
long title: Kidney international
short title: Kidney Int
ISSN: 0085-2538
ISSN (Online): 1523-1755
IsoAbbr: Kidney Int.
NlmId: 0323470
123:123
JrId: 5429
long title: Kidney international. Supplement
short title: Kidney Int Suppl
ISSN: 0098-6577
ISSN (Online): 
IsoAbbr: Kidney Int. Suppl.
NlmId: 7508622
123:123
JrId: 5430
long title: Kinderarztliche Praxis
short title: Kinderarztl Prax
ISSN: 0023-1495
ISSN (Online): 
IsoAbbr: Kinderarztl Prax
NlmId: 0376356
123:123
JrId: 5431
long title: The King Faisal Specialist Hospital medical journal
short title: King Faisal Spec Hosp Med J
ISSN: 0253-4770
ISSN (Online): 
IsoAbbr: King Faisal Spec Hosp Med J
NlmId: 8208745
123:123
JrId: 5432
long title: The Kitasato archives of experimental medicine
short title: Kitasato Arch Exp Med
ISSN: 0023-1924
ISSN (Online): 
IsoAbbr: Kitasato Arch. Exp. Med.
NlmId: 0376613
123:123
JrId: 5433
long title: Klinichna khirurhiia / Ministerstvo okhorony zdorov'ia Ukrainy, Naukove tovarystvo khirurhiv Ukrainy
short title: Klin Khir
ISSN: 0023-2130
ISSN (Online): 
IsoAbbr: Klin Khir
NlmId: 9516872
123:123
JrId: 5434
long title: Klinicheskaia meditsina
short title: Klin Med (Mosk)
ISSN: 0023-2149
ISSN (Online): 
IsoAbbr: Klin Med (Mosk)
NlmId: 2985204R
123:123
JrId: 5435
long title: Klinische Medizin_ osterreichische Zeitschrift fur wissenschaftliche und praktische Medizin
short title: Klin Med Osterr Z Wiss Prakt Med
ISSN: 0368-6132
ISSN (Online): 
IsoAbbr: Klin Med Osterr Z Wiss Prakt Med
NlmId: 18140020R
123:123
JrId: 5436
long title: Klinische Monatsblatter fur Augenheilkunde
short title: Klin Monbl Augenheilkd
ISSN: 0023-2165
ISSN (Online): 1439-3999
IsoAbbr: Klin Monbl Augenheilkd
NlmId: 0014133
123:123
JrId: 5437
long title: Klinika oczna
short title: Klin Oczna
ISSN: 0023-2157
ISSN (Online): 
IsoAbbr: Klin Oczna
NlmId: 0376614
123:123
JrId: 5438
long title: Klinische Anasthesiologie und Intensivtherapie
short title: Klin Anasthesiol Intensivther
ISSN: 0341-5023
ISSN (Online): 
IsoAbbr: Klin Anasthesiol Intensivther
NlmId: 7605042
123:123
JrId: 5439
long title: Klinische Padiatrie
short title: Klin Padiatr
ISSN: 0300-8630
ISSN (Online): 1439-3824
IsoAbbr: Klin Padiatr
NlmId: 0326144
123:123
JrId: 5440
long title: Klinische Wochenschrift
short title: Klin Wochenschr
ISSN: 0023-2173
ISSN (Online): 
IsoAbbr: Klin. Wochenschr.
NlmId: 2985205R
123:123
JrId: 5441
long title: The Kobe journal of medical sciences
short title: Kobe J Med Sci
ISSN: 0023-2513
ISSN (Online): 1883-0498
IsoAbbr: Kobe J Med Sci
NlmId: 0413531
123:123
JrId: 5442
long title: Krankenpflege. Soins infirmiers
short title: Krankenpfl Soins Infirm
ISSN: 0253-0465
ISSN (Online): 
IsoAbbr: Krankenpfl Soins Infirm
NlmId: 8000153
123:123
JrId: 5443
long title: Taehan kanho. The Korean nurse
short title: Taehan Kanho
ISSN: 0047-3618
ISSN (Online): 
IsoAbbr: Taehan Kanho
NlmId: 1264143
123:123
JrId: 5444
long title: Kosmicheskaia biologiia i aviakosmicheskaia meditsina
short title: Kosm Biol Aviakosm Med
ISSN: 0321-5040
ISSN (Online): 
IsoAbbr: Kosm Biol Aviakosm Med
NlmId: 0417736
123:123
JrId: 5445
long title: Kosmicheskaia biologiia i meditsina
short title: Kosm Biol Med
ISSN: 0023-4192
ISSN (Online): 
IsoAbbr: Kosm Biol Med
NlmId: 0412766
123:123
JrId: 5446
long title: The Kurume medical journal
short title: Kurume Med J
ISSN: 0023-5679
ISSN (Online): 1881-2090
IsoAbbr: Kurume Med J
NlmId: 2985210R
123:123
JrId: 5447
long title: Krankenpflege (Frankfurt am Main, Germany)
short title: Krankenpflege (Frankf)
ISSN: 0002-1008
ISSN (Online): 
IsoAbbr: Krankenpflege (Frankf)
NlmId: 0321505
123:123
JrId: 5448
long title: Die Krankenschwester
short title: Krankenschwester
ISSN: 0029-9480
ISSN (Online): 
IsoAbbr: Krankenschwester
NlmId: 0425135
123:123
JrId: 5449
long title: Der Krebsarzt
short title: Krebsarzt
ISSN: 0368-6698
ISSN (Online): 
IsoAbbr: Krebsarzt
NlmId: 0251004
123:123
JrId: 5450
long title: Krebsforschung und Krebsbekampfung
short title: Krebsforsch Krebsbekampf
ISSN: 0075-7098
ISSN (Online): 
IsoAbbr: Krebsforsch Krebsbekampf
NlmId: 7808996
123:123
JrId: 5451
long title: The Kumamoto medical journal
short title: Kumamoto Med J
ISSN: 0023-5326
ISSN (Online): 
IsoAbbr: Kumamoto Med J
NlmId: 0376615
123:123
JrId: 5452
long title: Journal of inherited metabolic disease
short title: J Inherit Metab Dis
ISSN: 0141-8955
ISSN (Online): 1573-2665
IsoAbbr: J. Inherit. Metab. Dis.
NlmId: 7910918
123:123
JrId: 5453
long title: Newsletter. Kentucky Nurses Association
short title: Newsl Ky Nurses Assoc
ISSN: 0023-0316
ISSN (Online): 
IsoAbbr: Newsl Ky Nurses Assoc
NlmId: 0045354
123:123
JrId: 5454
long title: Kybernetik
short title: Kybernetik
ISSN: 0023-5946
ISSN (Online): 
IsoAbbr: Kybernetik
NlmId: 7502604
123:123
JrId: 5455
long title: Krankenpflege Journal
short title: Krankenpfl J
ISSN: 0174-108X
ISSN (Online): 
IsoAbbr: Krankenpfl J
NlmId: 8006304
123:123
JrId: 5456
long title: KY [reports]. U.S. Atomic Energy Commission
short title: KY Rep
ISSN: 
ISSN (Online): 
IsoAbbr: KY Rep
NlmId: 21830470R
123:123
JrId: 5457
long title: Kyushu journal of medical science
short title: Kyushu J Med Sci
ISSN: 0453-0330
ISSN (Online): 
IsoAbbr: Kyushu J Med Sci
NlmId: 0234040
123:123
JrId: 5458
long title: Laboratory animals
short title: Lab Anim
ISSN: 0023-6772
ISSN (Online): 1758-1117
IsoAbbr: Lab. Anim.
NlmId: 0112725
123:123
JrId: 5459
long title: Laboratory animal science
short title: Lab Anim Sci
ISSN: 0023-6764
ISSN (Online): 
IsoAbbr: Lab. Anim. Sci.
NlmId: 1266503
123:123
JrId: 5460
long title: Laboratornoe delo
short title: Lab Delo
ISSN: 0023-6748
ISSN (Online): 
IsoAbbr: Lab Delo
NlmId: 18230140R
123:123
JrId: 5461
long title: Labor law journal
short title: Labor Law J
ISSN: 0023-6586
ISSN (Online): 
IsoAbbr: Labor Law J
NlmId: 9877924
123:123
JrId: 5462
long title: Laboratory investigation_ a journal of technical methods and pathology
short title: Lab Invest
ISSN: 0023-6837
ISSN (Online): 1530-0307
IsoAbbr: Lab. Invest.
NlmId: 0376617
123:123
JrId: 5463
long title: Law and contemporary problems
short title: Law Contemp Probl
ISSN: 0023-9186
ISSN (Online): 
IsoAbbr: Law Contemp Probl
NlmId: 9875488
123:123
JrId: 5464
long title: Leprosy in India
short title: Lepr India
ISSN: 0024-1024
ISSN (Online): 
IsoAbbr: Lepr India
NlmId: 0376624
123:123
JrId: 5465
long title: Laboratory practice
short title: Lab Pract
ISSN: 0023-6853
ISSN (Online): 
IsoAbbr: Lab Pract
NlmId: 0376620
123:123
JrId: 5466
long title: "Laboratorio_" analisis clinicos, bacteriologia, inmunologia, parasitologia, hematologia, anatomia patologica, quimica clinica
short title: Laboratorio
ISSN: 0023-6691
ISSN (Online): 
IsoAbbr: Laboratorio
NlmId: 0376616
123:123
JrId: 5467
long title: Lahey Clinic Foundation bulletin
short title: Lahey Clin Found Bull
ISSN: 0023-7299
ISSN (Online): 
IsoAbbr: Lahey Clin Found Bull
NlmId: 7502608
123:123
JrId: 5468
long title: Lakartidningen
short title: Lakartidningen
ISSN: 0023-7205
ISSN (Online): 
IsoAbbr: Lakartidningen
NlmId: 0027707
123:123
JrId: 5469
long title: The Lamp
short title: Lamp
ISSN: 0047-3936
ISSN (Online): 
IsoAbbr: Lamp
NlmId: 0015376
123:123
JrId: 5470
long title: Lancet
short title: Lancet
ISSN: 0140-6736
ISSN (Online): 1474-547X
IsoAbbr: Lancet
NlmId: 2985213R
123:123
JrId: 5471
long title: Der Landarzt
short title: Landarzt
ISSN: 0023-7728
ISSN (Online): 
IsoAbbr: Landarzt
NlmId: 0173426
123:123
JrId: 5472
long title: Language and speech
short title: Lang Speech
ISSN: 0023-8309
ISSN (Online): 
IsoAbbr: Lang Speech
NlmId: 2985214R
123:123
JrId: 5473
long title: Langenbecks Archiv fur Chirurgie
short title: Langenbecks Arch Chir
ISSN: 0023-8236
ISSN (Online): 
IsoAbbr: Langenbecks Arch Chir
NlmId: 0204167
123:123
JrId: 5474
long title: LARC medical
short title: LARC Med
ISSN: 0242-9462
ISSN (Online): 
IsoAbbr: LARC Med
NlmId: 8203246
123:123
JrId: 5475
long title: Laryngologie, Rhinologie, Otologie
short title: Laryngol Rhinol Otol (Stuttg)
ISSN: 0340-1588
ISSN (Online): 
IsoAbbr: Laryngol Rhinol Otol (Stuttg)
NlmId: 7513628
123:123
JrId: 5476
long title: The Laryngoscope
short title: Laryngoscope
ISSN: 0023-852X
ISSN (Online): 1531-4995
IsoAbbr: Laryngoscope
NlmId: 8607378
123:123
JrId: 5477
long title: Lasers in surgery and medicine
short title: Lasers Surg Med
ISSN: 0196-8092
ISSN (Online): 1096-9101
IsoAbbr: Lasers Surg Med
NlmId: 8007168
123:123
JrId: 5480
long title: Lavori dell'Istituto di anatomia e istologia patologica, Universita degli studi di Perugia
short title: Lav Ist Anat Istol Patol Univ Studi Perugia
ISSN: 0041-8943
ISSN (Online): 
IsoAbbr: Lav Ist Anat Istol Patol Univ Studi Perugia
NlmId: 7505645
123:123
JrId: 5481
long title: Lavoro umano
short title: Lav Um
ISSN: 0023-9127
ISSN (Online): 
IsoAbbr: Lav Um
NlmId: 0404434
123:123
JrId: 5482
long title: Laboratory and research methods in biology and medicine
short title: Lab Res Methods Biol Med
ISSN: 0160-8584
ISSN (Online): 
IsoAbbr: Lab Res Methods Biol Med
NlmId: 7707818
123:123
JrId: 5483
long title: Laval medical
short title: Laval Med
ISSN: 0023-9046
ISSN (Online): 
IsoAbbr: Laval Med
NlmId: 2985217R
123:123
JrId: 5484
long title: League exchange
short title: League Exch
ISSN: 0077-5134
ISSN (Online): 
IsoAbbr: League Exch
NlmId: 7507243
123:123
JrId: 5485
long title: League lines
short title: League Lines
ISSN: 
ISSN (Online): 
IsoAbbr: League Lines
NlmId: 0102673
123:123
JrId: 5486
long title: Legal medical quarterly
short title: Leg Med Q
ISSN: 0703-1211
ISSN (Online): 
IsoAbbr: Leg Med Q
NlmId: 7810301
123:123
JrId: 5487
long title: Lebensversicherungs Medizin
short title: Lebensversicher Med
ISSN: 0024-0044
ISSN (Online): 
IsoAbbr: Lebensversicher Med
NlmId: 2985219R
123:123
JrId: 5488
long title: Leber, Magen, Darm
short title: Leber Magen Darm
ISSN: 0300-8622
ISSN (Online): 
IsoAbbr: Leber Magen Darm
NlmId: 0311747
123:123
JrId: 5489
long title: Legal medicine
short title: Leg Med
ISSN: 0197-9981
ISSN (Online): 
IsoAbbr: Leg Med
NlmId: 8003226
123:123
JrId: 5490
long title: Leeds Dental Journal
short title: Leeds Dent J
ISSN: 0024-0265
ISSN (Online): 
IsoAbbr: Leeds Dent J
NlmId: 9881977
123:123
JrId: 5491
long title: Legal medicine annual
short title: Leg Med Annu
ISSN: 0075-8590
ISSN (Online): 
IsoAbbr: Leg Med Annu
NlmId: 0206765
123:123
JrId: 5492
long title: Legal aspects of medical practice
short title: Leg Aspects Med Pract
ISSN: 0190-2350
ISSN (Online): 
IsoAbbr: Leg Aspects Med Pract
NlmId: 7801257
123:123
JrId: 5493
long title: Lekarska veda v zahranici
short title: Lek Veda Zahr
ISSN: 0139-889X
ISSN (Online): 
IsoAbbr: Lek Veda Zahr
NlmId: 1306751
123:123
JrId: 5494
long title: Laundry news
short title: Laund News
ISSN: 0164-5765
ISSN (Online): 
IsoAbbr: Laund News
NlmId: 9877785
123:123
JrId: 5495
long title: Leprosy review
short title: Lepr Rev
ISSN: 0305-7518
ISSN (Online): 
IsoAbbr: Lepr Rev
NlmId: 0243711
123:123
JrId: 5496
long title: Repura. Leprosy
short title: Repura
ISSN: 0024-1008
ISSN (Online): 
IsoAbbr: Repura
NlmId: 0413731
123:123
JrId: 5497
long title: Life sciences
short title: Life Sci
ISSN: 0024-3205
ISSN (Online): 1879-0631
IsoAbbr: Life Sci.
NlmId: 0375521
123:123
JrId: 5498
long title: Life sciences. Pt. 1: Physiology and pharmacology
short title: Life Sci I
ISSN: 0300-9653
ISSN (Online): 
IsoAbbr: Life Sci I
NlmId: 0375522
123:123
JrId: 5499
long title: Life sciences. Pt. 2: Biochemistry, general and molecular biology
short title: Life Sci II
ISSN: 0300-9637
ISSN (Online): 
IsoAbbr: Life Sci. II
NlmId: 0375523
123:123
JrId: 5500
long title: Life-threatening behavior
short title: Life Threat Behav
ISSN: 0047-4592
ISSN (Online): 
IsoAbbr: Life Threat Behav
NlmId: 7610536
123:123
JrId: 5501
long title: Ligament
short title: Ligament
ISSN: 
ISSN (Online): 
IsoAbbr: Ligament
NlmId: 9880095
123:123
JrId: 5502
long title: Lijecnicki vjesnik
short title: Lijec Vjesn
ISSN: 0024-3477
ISSN (Online): 
IsoAbbr: Lijec Vjesn
NlmId: 0074253
123:123
JrId: 5503
long title: Linen supply news
short title: Linen Supply News
ISSN: 0024-3825
ISSN (Online): 
IsoAbbr: Linen Supply News
NlmId: 9877786
123:123
JrId: 5504
long title: Lille chirurgical
short title: Lille Chir
ISSN: 0024-3493
ISSN (Online): 
IsoAbbr: Lille Chir
NlmId: 0376625
123:123
JrId: 5505
long title: Lille medical : journal de la Faculte de medecine et de pharmacie de l'Universite de Lille
short title: Lille Med
ISSN: 0024-3507
ISSN (Online): 
IsoAbbr: Lille Med
NlmId: 8203780
123:123
JrId: 5506
long title: Lipids
short title: Lipids
ISSN: 0024-4201
ISSN (Online): 1558-9307
IsoAbbr: Lipids
NlmId: 0060450
123:123
JrId: 5507
long title: Liver
short title: Liver
ISSN: 0106-9543
ISSN (Online): 1600-0676
IsoAbbr: Liver
NlmId: 8200939
123:123
JrId: 5508
long title: Lloydia
short title: Lloydia
ISSN: 0024-5461
ISSN (Online): 
IsoAbbr: Lloydia
NlmId: 0376626
123:123
JrId: 5509
long title: Prace. Lodzkie Towarzystwo Naukowe. Wydzial IV, Nauk Lekarskich
short title: Pr Lodz Tow Nauk IV
ISSN: 
ISSN (Online): 
IsoAbbr: Pr Lodz Tow Nauk IV
NlmId: 18331170R
123:123
JrId: 5510
long title: Loma Linda University Dentist Magazine
short title: Loma Linda Univ Dent Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Loma Linda Univ Dent Mag
NlmId: 9883833
123:123
JrId: 5511
long title: Long range planning
short title: Long Range Plann
ISSN: 0024-6301
ISSN (Online): 
IsoAbbr: Long Range Plann
NlmId: 9878044
123:123
JrId: 5512
long title: London Clinic medical journal
short title: Lond Clin Med J
ISSN: 0024-6018
ISSN (Online): 
IsoAbbr: Lond Clin Med J
NlmId: 0413706
123:123
JrId: 5513
long title: Lotta contro la tubercolosi
short title: Lotta Tuberc
ISSN: 0024-6638
ISSN (Online): 
IsoAbbr: Lotta Tuberc
NlmId: 0333115
123:123
JrId: 5515
long title: La Lutte contre le cancer
short title: Lutte Cancer
ISSN: 0024-7642
ISSN (Online): 
IsoAbbr: Lutte Cancer
NlmId: 9003285
123:123
JrId: 5516
long title: Lymphokine research
short title: Lymphokine Res
ISSN: 0277-6766
ISSN (Online): 
IsoAbbr: Lymphokine Res.
NlmId: 8308208
123:123
JrId: 5517
long title: Lung
short title: Lung
ISSN: 0341-2040
ISSN (Online): 1432-1750
IsoAbbr: Lung
NlmId: 7701875
123:123
JrId: 5518
long title: Lymphology
short title: Lymphology
ISSN: 0024-7766
ISSN (Online): 
IsoAbbr: Lymphology
NlmId: 0155112
123:123
JrId: 5519
long title: Long-term care quarterly
short title: Long Term Care Q
ISSN: 0891-8104
ISSN (Online): 
IsoAbbr: Long Term Care Q
NlmId: 8608499
123:123
JrId: 5520
long title: Lyon chirurgical
short title: Lyon Chir
ISSN: 0024-7782
ISSN (Online): 
IsoAbbr: Lyon Chir
NlmId: 0376627
123:123
JrId: 5521
long title: Kango tenbo. The Japanese journal of nursing science
short title: Kango Tenbo
ISSN: 0385-549X
ISSN (Online): 
IsoAbbr: Kango Tenbo
NlmId: 7810064
123:123
JrId: 5522
long title: Kurinikaru sutadi = Clinical study
short title: Kurinikaru Sutadi
ISSN: 0388-5585
ISSN (Online): 
IsoAbbr: Kurinikaru Sutadi
NlmId: 8302118
123:123
JrId: 5523
long title: Law, medicine & health care : a publication of the American Society of Law & Medicine
short title: Law Med Health Care
ISSN: 0277-8459
ISSN (Online): 
IsoAbbr: Law Med Health Care
NlmId: 8205794
123:123
JrId: 5524
long title: Lyon medical
short title: Lyon Med
ISSN: 0024-7790
ISSN (Online): 
IsoAbbr: Lyon Med
NlmId: 0335015
123:123
JrId: 5525
long title: Lampada
short title: Lampada
ISSN: 0266-8769
ISSN (Online): 
IsoAbbr: Lampada
NlmId: 8511320
123:123
JrId: 5526
long title: LDA journal
short title: LDA J
ISSN: 0092-4458
ISSN (Online): 
IsoAbbr: LDA J
NlmId: 0403231
123:123
JrId: 5527
long title: Literature and medicine
short title: Lit Med
ISSN: 0278-9671
ISSN (Online): 1080-6571
IsoAbbr: Lit Med
NlmId: 8309346
123:123
JrId: 5528
long title: Life support systems : the journal of the European Society for Artificial Organs
short title: Life Support Syst
ISSN: 0261-989X
ISSN (Online): 
IsoAbbr: Life Support Syst
NlmId: 8219681
123:123
JrId: 5529
long title: Long term care and health services administration quarterly
short title: Long Term Care Health Serv Adm Q
ISSN: 0161-6773
ISSN (Online): 
IsoAbbr: Long Term Care Health Serv Adm Q
NlmId: 7801260
123:123
JrId: 5530
long title: Maandschrift voor kindergeneeskunde
short title: Maandschr Kindergeneeskd
ISSN: 0024-869X
ISSN (Online): 
IsoAbbr: Maandschr Kindergeneeskd
NlmId: 7704293
123:123
JrId: 5531
long title: Macromolecules
short title: Macromolecules
ISSN: 0024-9297
ISSN (Online): 
IsoAbbr: Macromolecules
NlmId: 0365316
123:123
JrId: 5532
long title: Magnesium
short title: Magnesium
ISSN: 0252-1156
ISSN (Online): 
IsoAbbr: Magnesium
NlmId: 8219687
123:123
JrId: 5535
long title: Magyar traumatologia, orthopaedia es helyreallito sebeszet
short title: Magy Traumatol Orthop Helyreallito Seb
ISSN: 0025-0317
ISSN (Online): 
IsoAbbr: Magy Traumatol Orthop Helyreallito Seb
NlmId: 0074071
123:123
JrId: 5536
long title: Leukemia : official journal of the Leukemia Society of America, Leukemia Research Fund, U.K
short title: Leukemia
ISSN: 0887-6924
ISSN (Online): 1476-5551
IsoAbbr: Leukemia
NlmId: 8704895
123:123
JrId: 5537
long title: Maine nurse
short title: Maine Nurse
ISSN: 0025-0767
ISSN (Online): 
IsoAbbr: Maine Nurse
NlmId: 1300152
123:123
JrId: 5538
long title: Major problems in clinical pediatrics
short title: Major Probl Clin Pediatr
ISSN: 0076-2865
ISSN (Online): 
IsoAbbr: Major Probl Clin Pediatr
NlmId: 0243601
123:123
JrId: 5539
long title: Major problems in clinical surgery
short title: Major Probl Clin Surg
ISSN: 0025-1062
ISSN (Online): 
IsoAbbr: Major Probl Clin Surg
NlmId: 1271453
123:123
JrId: 5540
long title: Major problems in internal medicine
short title: Major Probl Intern Med
ISSN: 0090-6956
ISSN (Online): 
IsoAbbr: Major Probl Intern Med
NlmId: 1262076
123:123
JrId: 5541
long title: Major problems in obstetrics and gynecology
short title: Major Probl Obstet Gynecol
ISSN: 0076-2873
ISSN (Online): 
IsoAbbr: Major Probl Obstet Gynecol
NlmId: 0261660
123:123
JrId: 5542
long title: Major problems in pathology
short title: Major Probl Pathol
ISSN: 0076-2881
ISSN (Online): 
IsoAbbr: Major Probl Pathol
NlmId: 0261661
123:123
JrId: 5543
long title: The Malaysian journal of pathology
short title: Malays J Pathol
ISSN: 0126-8635
ISSN (Online): 
IsoAbbr: Malays J Pathol
NlmId: 8101177
123:123
JrId: 5544
long title: Malattie cardiovascolari
short title: Mal Cardiovasc
ISSN: 0542-268X
ISSN (Online): 
IsoAbbr: Mal Cardiovasc
NlmId: 1270355
123:123
JrId: 5545
long title: Malacologia
short title: Malacologia
ISSN: 0076-2997
ISSN (Online): 
IsoAbbr: Malacologia
NlmId: 0400677
123:123
JrId: 5546
long title: Malaysian dental journal
short title: Malays Dent J
ISSN: 
ISSN (Online): 
IsoAbbr: Malays Dent J
NlmId: 0105614
123:123
JrId: 5547
long title: Man and medicine
short title: Man Med
ISSN: 0145-9783
ISSN (Online): 
IsoAbbr: Man Med
NlmId: 7606743
123:123
JrId: 5548
long title: The male nurses' journal
short title: Male Nurses J
ISSN: 
ISSN (Online): 
IsoAbbr: Male Nurses J
NlmId: 0073774
123:123
JrId: 5549
long title: The Manchester medical gazette
short title: Manch Med Gaz
ISSN: 0025-2018
ISSN (Online): 
IsoAbbr: Manch Med Gaz
NlmId: 9804133
123:123
JrId: 5551
long title: The Log
short title: Log
ISSN: 
ISSN (Online): 
IsoAbbr: Log
NlmId: 0316657
123:123
JrId: 5552
long title: Management review
short title: Manage Rev
ISSN: 0025-1895
ISSN (Online): 
IsoAbbr: Manage Rev
NlmId: 18420420R
123:123
JrId: 5553
long title: Maanedsskrift for praktisk laegegerning og social Medicin
short title: Manedsskr Prakt Laegegern
ISSN: 0373-2746
ISSN (Online): 
IsoAbbr: Manedsskr Prakt Laegegern
NlmId: 18410260R
123:123
JrId: 5555
long title: Manitoba medical review
short title: Manit Med Rev
ISSN: 0025-2255
ISSN (Online): 
IsoAbbr: Manit Med Rev
NlmId: 0410760
123:123
JrId: 5556
long title: Maroc medical
short title: Maroc Med
ISSN: 0025-388X
ISSN (Online): 
IsoAbbr: Maroc Med
NlmId: 0421062
123:123
JrId: 5557
long title: al-Maghrib al-tibbi. Maroc medical
short title: Maroc Med
ISSN: 0253-4053
ISSN (Online): 
IsoAbbr: Maroc Med
NlmId: 7902084
123:123
JrId: 5558
long title: Marseille chirurgical
short title: Mars Chir
ISSN: 0025-4045
ISSN (Online): 
IsoAbbr: Mars Chir
NlmId: 0414134
123:123
JrId: 5559
long title: Marseille medical
short title: Mars Med
ISSN: 0025-4053
ISSN (Online): 
IsoAbbr: Mars Med
NlmId: 2985228R
123:123
JrId: 5560
long title: Materia medica Polona. Polish journal of medicine and pharmacy
short title: Mater Med Pol
ISSN: 0025-5246
ISSN (Online): 
IsoAbbr: Mater Med Pol
NlmId: 0236526
123:123
JrId: 5561
long title: Maternal-child nursing journal
short title: Matern Child Nurs J
ISSN: 0090-0702
ISSN (Online): 
IsoAbbr: Matern Child Nurs J
NlmId: 0350761
123:123
JrId: 5562
long title: Maternidade e infancia_ arquivos medicos-sociais
short title: Matern Infanc (Sao Paulo)
ISSN: 0025-5491
ISSN (Online): 
IsoAbbr: Matern Infanc (Sao Paulo)
NlmId: 18430590R
123:123
JrId: 5563
long title: Maternite_ revue pratique d'obstetrique et de puericulture
short title: Maternite
ISSN: 0543-081X
ISSN (Online): 
IsoAbbr: Maternite
NlmId: 18430610R
123:123
JrId: 5564
long title: The Mayan
short title: Mayan
ISSN: 0543-176X
ISSN (Online): 
IsoAbbr: Mayan
NlmId: 0104141
123:123
JrId: 5565
long title: Mayo Clinic proceedings. Mayo Clinic
short title: Mayo Clin Proc
ISSN: 0025-6196
ISSN (Online): 1942-5546
IsoAbbr: Mayo Clin. Proc.
NlmId: 0405543
123:123
JrId: 5566
long title: The McGill dental review
short title: Mcgill Dent Rev
ISSN: 0024-9025
ISSN (Online): 
IsoAbbr: Mcgill Dent Rev
NlmId: 18410300R
123:123
JrId: 5568
long title: The Maryland nurse
short title: Md Nurse
ISSN: 0047-6080
ISSN (Online): 
IsoAbbr: Md Nurse
NlmId: 1246142
123:123
JrId: 5569
long title: Maryland state medical journal
short title: Md State Med J
ISSN: 0025-4363
ISSN (Online): 
IsoAbbr: Md State Med J
NlmId: 2985229R
123:123
JrId: 5570
long title: Mead Johnson Symposium on Perinatal and Developmental Medicine
short title: Mead Johnson Symp Perinat Dev Med
ISSN: 0190-0749
ISSN (Online): 
IsoAbbr: Mead Johnson Symp Perinat Dev Med
NlmId: 7806609
123:123
JrId: 5571
long title: Mechanisms of ageing and development
short title: Mech Ageing Dev
ISSN: 0047-6374
ISSN (Online): 1872-6216
IsoAbbr: Mech. Ageing Dev.
NlmId: 0347227
123:123
JrId: 5572
long title: Medical affairs
short title: Med Aff
ISSN: 0025-6951
ISSN (Online): 
IsoAbbr: Med Aff
NlmId: 0352131
123:123
JrId: 5573
long title: Dental lab management today
short title: Dent Lab Manage Today
ISSN: 8750-9539
ISSN (Online): 
IsoAbbr: Dent Lab Manage Today
NlmId: 8806559
123:123
JrId: 5574
long title: The Medical annals of the District of Columbia
short title: Med Ann Dist Columbia
ISSN: 0025-6986
ISSN (Online): 
IsoAbbr: Med Ann Dist Columbia
NlmId: 7612076
123:123
JrId: 5576
long title: Medicinski arhiv
short title: Med Arh
ISSN: 0350-199X
ISSN (Online): 1986-5961
IsoAbbr: Med Arh
NlmId: 0400722
123:123
JrId: 5577
long title: Medical art
short title: Med Art
ISSN: 0076-5902
ISSN (Online): 
IsoAbbr: Med Art
NlmId: 0425576
123:123
JrId: 5578
long title: Medical care review
short title: Med Care Rev
ISSN: 0025-7087
ISSN (Online): 
IsoAbbr: Med Care Rev
NlmId: 0073130
123:123
JrId: 5579
long title: Medical arts and sciences
short title: Med Arts Sci
ISSN: 0025-6994
ISSN (Online): 
IsoAbbr: Med Arts Sci
NlmId: 0400712
123:123
JrId: 5580
long title: Medical aspects of human sexuality
short title: Med Aspects Hum Sex
ISSN: 0025-7001
ISSN (Online): 
IsoAbbr: Med Aspects Hum Sex
NlmId: 0117251
123:123
JrId: 5581
long title: Medecine et audio vision
short title: Med Audio Vis
ISSN: 0543-2251
ISSN (Online): 
IsoAbbr: Med Audio Vis
NlmId: 0060560
123:123
JrId: 5582
long title: Long term care (Don Mills, Ont.)
short title: Long Term Care (Don Mills)
ISSN: 0831-5035
ISSN (Online): 
IsoAbbr: Long Term Care (Don Mills)
NlmId: 8503900
123:123
JrId: 5583
long title: Medical biology
short title: Med Biol
ISSN: 0302-2137
ISSN (Online): 
IsoAbbr: Med. Biol.
NlmId: 0417300
123:123
JrId: 5584
long title: Igaku to seibutsugaku. Medicine and biology
short title: Igaku To Seibutsugaku
ISSN: 0019-1604
ISSN (Online): 
IsoAbbr: Igaku To Seibutsugaku
NlmId: 0417441
123:123
JrId: 5585
long title: Medical & biological engineering
short title: Med Biol Eng
ISSN: 0025-696X
ISSN (Online): 
IsoAbbr: Med Biol Eng
NlmId: 0043417
123:123
JrId: 5586
long title: Medical & biological engineering & computing
short title: Med Biol Eng Comput
ISSN: 0140-0118
ISSN (Online): 1741-0444
IsoAbbr: Med Biol Eng Comput
NlmId: 7704869
123:123
JrId: 5587
long title: Medical & biological illustration
short title: Med Biol Illus
ISSN: 0025-6978
ISSN (Online): 
IsoAbbr: Med Biol Illus
NlmId: 0400710
123:123
JrId: 5589
long title: Medical bulletin. United States. Veterans Administration. Dept. of Medicine and Surgery
short title: Med Bull Vet Adm
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull Vet Adm
NlmId: 22110150R
123:123
JrId: 5590
long title: Medical care
short title: Med Care
ISSN: 0025-7079
ISSN (Online): 1537-1948
IsoAbbr: Med Care
NlmId: 0230027
123:123
JrId: 5591
long title: Medical oncology and tumor pharmacotherapy
short title: Med Oncol Tumor Pharmacother
ISSN: 0736-0118
ISSN (Online): 
IsoAbbr: Med Oncol Tumor Pharmacother
NlmId: 8405039
123:123
JrId: 5592
long title: Medecine & chirurgie digestives
short title: Med Chir Dig
ISSN: 0047-6412
ISSN (Online): 
IsoAbbr: Med Chir Dig
NlmId: 0331257
123:123
JrId: 5593
long title: Medicina y cirugia de guerra
short title: Med Cir Guerra
ISSN: 0212-3584
ISSN (Online): 
IsoAbbr: Med Cir Guerra
NlmId: 0404435
123:123
JrId: 5594
long title: Medicina clinica
short title: Med Clin (Barc)
ISSN: 0025-7753
ISSN (Online): 
IsoAbbr: Med Clin (Barc)
NlmId: 0376377
123:123
JrId: 5595
long title: The Medical clinics of North America
short title: Med Clin North Am
ISSN: 0025-7125
ISSN (Online): 1557-9859
IsoAbbr: Med. Clin. North Am.
NlmId: 2985236R
123:123
JrId: 5596
long title: Medical informatics = Medecine et informatique
short title: Med Inform (Lond)
ISSN: 0307-7640
ISSN (Online): 
IsoAbbr: Med Inform (Lond)
NlmId: 7612096
123:123
JrId: 5597
long title: Medicina clinica e sperimentale
short title: Med Clin Sper
ISSN: 0025-7761
ISSN (Online): 
IsoAbbr: Med Clin Sper
NlmId: 0421050
123:123
JrId: 5598
long title: Medicina contemporanea (Lisbon, Portugal)
short title: Med Contemp
ISSN: 0025-777X
ISSN (Online): 
IsoAbbr: Med Contemp
NlmId: 0400720
123:123
JrId: 5599
long title: Medicina cutanea ibero-latino-americana
short title: Med Cutan Ibero Lat Am
ISSN: 0210-5187
ISSN (Online): 
IsoAbbr: Med Cutan Ibero Lat Am
NlmId: 7601805
123:123
JrId: 5601
long title: Medycyna doswiadczalna
short title: Med Dosw
ISSN: 0025-8598
ISSN (Online): 
IsoAbbr: Med Dosw
NlmId: 0216750
123:123
JrId: 5602
long title: Medycyna doswiadczalna i mikrobiologia
short title: Med Dosw Mikrobiol
ISSN: 0025-8601
ISSN (Online): 
IsoAbbr: Med Dosw Mikrobiol
NlmId: 0210575
123:123
JrId: 5603
long title: Medical electronics & biological engineering
short title: Med Electron Biol Eng
ISSN: 0368-9271
ISSN (Online): 
IsoAbbr: Med Electron Biol Eng
NlmId: 18520120R
123:123
JrId: 5604
long title: Medicina espanola
short title: Med Esp
ISSN: 0025-7842
ISSN (Online): 
IsoAbbr: Med Esp
NlmId: 2985243R
123:123
JrId: 5605
long title: Medicina experimentalis. International journal of experimental medicine
short title: Med Exp Int J Exp Med
ISSN: 0258-2589
ISSN (Online): 
IsoAbbr: Med Exp Int J Exp Med
NlmId: 1246320
123:123
JrId: 5606
long title: Medicinal research reviews
short title: Med Res Rev
ISSN: 0198-6325
ISSN (Online): 1098-1128
IsoAbbr: Med Res Rev
NlmId: 8103150
123:123
JrId: 5607
long title: Metabolic and pediatric ophthalmology
short title: Metab Pediatr Ophthalmol
ISSN: 0191-2771
ISSN (Online): 
IsoAbbr: Metab Pediatr Ophthalmol
NlmId: 8001472
123:123
JrId: 5608
long title: Medicina fisica y rehabilitacion
short title: Med Fis Rehabil
ISSN: 0374-9045
ISSN (Online): 
IsoAbbr: Med Fis Rehabil
NlmId: 18540550R
123:123
JrId: 5609
long title: Medicinski glasnik
short title: Med Glas
ISSN: 0025-8091
ISSN (Online): 
IsoAbbr: Med Glas
NlmId: 0400723
123:123
JrId: 5610
long title: Medical/dental journal
short title: Med Dent J
ISSN: 0149-2624
ISSN (Online): 
IsoAbbr: Med Dent J
NlmId: 7706056
123:123
JrId: 5611
long title: Methods and findings in experimental and clinical pharmacology
short title: Methods Find Exp Clin Pharmacol
ISSN: 0379-0355
ISSN (Online): 2013-0155
IsoAbbr: Methods Find Exp Clin Pharmacol
NlmId: 7909595
123:123
JrId: 5612
long title: Medical history. Supplement
short title: Med Hist Suppl
ISSN: 0950-5571
ISSN (Online): 
IsoAbbr: Med Hist Suppl
NlmId: 8411123
123:123
JrId: 5613
long title: Medical history
short title: Med Hist
ISSN: 0025-7273
ISSN (Online): 
IsoAbbr: Med Hist
NlmId: 0401052
123:123
JrId: 5615
long title: Medecine et hygiene
short title: Med Hyg (Geneve)
ISSN: 0025-6749
ISSN (Online): 
IsoAbbr: Med Hyg (Geneve)
NlmId: 9427226
123:123
JrId: 5617
long title: Medical hypotheses
short title: Med Hypotheses
ISSN: 0306-9877
ISSN (Online): 1532-2777
IsoAbbr: Med. Hypotheses
NlmId: 7505668
123:123
JrId: 5618
long title: La Medecine infantile
short title: Med Infant (Paris)
ISSN: 0025-6773
ISSN (Online): 
IsoAbbr: Med Infant (Paris)
NlmId: 2985233R
123:123
JrId: 5619
long title: Medical instrumentation
short title: Med Instrum
ISSN: 0090-6689
ISSN (Online): 
IsoAbbr: Med Instrum
NlmId: 0361136
123:123
JrId: 5620
long title: Medicina interna
short title: Med Interna (Bucur)
ISSN: 0025-7869
ISSN (Online): 
IsoAbbr: Med Interna (Bucur)
NlmId: 7503144
123:123
JrId: 5621
long title: The Medical journal of Australia
short title: Med J Aust
ISSN: 0025-729X
ISSN (Online): 1326-5377
IsoAbbr: Med. J. Aust.
NlmId: 0400714
123:123
JrId: 5622
long title: Kobe Daigaku Igakubu kiyo. Medical journal of Kobe University
short title: Kobe Daigaku Igakubu Kiyo
ISSN: 0075-6431
ISSN (Online): 
IsoAbbr: Kobe Daigaku Igakubu Kiyo
NlmId: 7507234
123:123
JrId: 5623
long title: The Medical journal of Malaysia
short title: Med J Malaysia
ISSN: 0300-5283
ISSN (Online): 
IsoAbbr: Med. J. Malaysia
NlmId: 0361547
123:123
JrId: 5624
long title: Medical journal of Osaka University
short title: Med J Osaka Univ
ISSN: 0030-6169
ISSN (Online): 
IsoAbbr: Med J Osaka Univ
NlmId: 0135201
123:123
JrId: 5625
long title: Medizin und Gesellschaft
short title: Med Ges
ISSN: 0323-6153
ISSN (Online): 
IsoAbbr: Med Ges
NlmId: 7806079
123:123
JrId: 5627
long title: Medizinische Klinik (Klinik-Ausg.)
short title: Med Klin Klin
ISSN: 0722-9321
ISSN (Online): 
IsoAbbr: Med Klin Klin
NlmId: 8302967
123:123
JrId: 5628
long title: Medizinische Klinik (Praxis-Ausg.)
short title: Med Klin Prax
ISSN: 0722-933X
ISSN (Online): 
IsoAbbr: Med Klin Prax
NlmId: 8302966
123:123
JrId: 5629
long title: Das Medizinische Laboratorium
short title: Med Lab (Stuttg)
ISSN: 0025-8466
ISSN (Online): 
IsoAbbr: Med Lab (Stuttg)
NlmId: 0375264
123:123
JrId: 5630
long title: Medical laboratory technology
short title: Med Lab Technol
ISSN: 0022-2607
ISSN (Online): 
IsoAbbr: Med Lab Technol
NlmId: 7609162
123:123
JrId: 5631
long title: La Medicina del lavoro
short title: Med Lav
ISSN: 0025-7818
ISSN (Online): 
IsoAbbr: Med Lav
NlmId: 0401176
123:123
JrId: 5632
long title: Medico-legal bulletin
short title: Med Leg Bull
ISSN: 0025-8164
ISSN (Online): 
IsoAbbr: Med Leg Bull
NlmId: 0376631
123:123
JrId: 5633
long title: Medecine legale et dommage corporel
short title: Med Leg Dommage Corpor
ISSN: 0025-679X
ISSN (Online): 
IsoAbbr: Med Leg Dommage Corpor
NlmId: 7513649
123:123
JrId: 5634
long title: The Medico-legal journal
short title: Med Leg J
ISSN: 0025-8172
ISSN (Online): 2042-1834
IsoAbbr: Med Leg J
NlmId: 0412004
123:123
JrId: 5635
long title: The Medical letter on drugs and therapeutics
short title: Med Lett Drugs Ther
ISSN: 0025-732X
ISSN (Online): 1523-2859
IsoAbbr: Med Lett Drugs Ther
NlmId: 2985240R
123:123
JrId: 5636
long title: The Medical malpractice cost containment journal
short title: Med Malpract Cost Containment J
ISSN: 0194-7400
ISSN (Online): 
IsoAbbr: Med Malpract Cost Containment J
NlmId: 7910744
123:123
JrId: 5637
long title: Matrix (Stuttgart, Germany)
short title: Matrix
ISSN: 0934-8832
ISSN (Online): 
IsoAbbr: Matrix
NlmId: 8906139
123:123
JrId: 5638
long title: Medical microbiology and immunology
short title: Med Microbiol Immunol
ISSN: 0300-8584
ISSN (Online): 1432-1831
IsoAbbr: Med. Microbiol. Immunol.
NlmId: 0314524
123:123
JrId: 5639
long title: Medical newsletter
short title: Med Newsl (Lond)
ISSN: 0309-2569
ISSN (Online): 
IsoAbbr: Med Newsl (Lond)
NlmId: 7606227
123:123
JrId: 5640
long title: Medizinische Monatsschrift
short title: Med Monatsschr
ISSN: 0025-8474
ISSN (Online): 
IsoAbbr: Med Monatsschr
NlmId: 0375265
123:123
JrId: 5641
long title: Medizinische Monatsschrift fur Pharmazeuten
short title: Med Monatsschr Pharm
ISSN: 0342-9601
ISSN (Online): 
IsoAbbr: Med Monatsschr Pharm
NlmId: 7802665
123:123
JrId: 5642
long title: Medicina panamericana
short title: Med Panam
ISSN: 
ISSN (Online): 
IsoAbbr: Med Panam
NlmId: 18610080R
123:123
JrId: 5643
long title: Medicine and war
short title: Med War
ISSN: 0748-8009
ISSN (Online): 
IsoAbbr: Med War
NlmId: 8508146
123:123
JrId: 5644
long title: Medical and pediatric oncology
short title: Med Pediatr Oncol
ISSN: 0098-1532
ISSN (Online): 1096-911X
IsoAbbr: Med. Pediatr. Oncol.
NlmId: 7506654
123:123
JrId: 5645
long title: Medical and pediatric oncology. Supplement
short title: Med Pediatr Oncol Suppl
ISSN: 0740-8226
ISSN (Online): 
IsoAbbr: Med Pediatr Oncol Suppl
NlmId: 8305678
123:123
JrId: 5646
long title: Meditsinskaia parazitologiia i parazitarnye bolezni
short title: Med Parazitol (Mosk)
ISSN: 0025-8326
ISSN (Online): 
IsoAbbr: Med Parazitol (Mosk)
NlmId: 0376635
123:123
JrId: 5647
long title: Medicina et pharmacologia experimentalis. International journal of experimental medicine
short title: Med Pharmacol Exp Int J Exp Med
ISSN: 0543-3002
ISSN (Online): 
IsoAbbr: Med Pharmacol Exp Int J Exp Med
NlmId: 0152106
123:123
JrId: 5648
long title: Medical physics
short title: Med Phys
ISSN: 0094-2405
ISSN (Online): 
IsoAbbr: Med Phys
NlmId: 0425746
123:123
JrId: 5650
long title: Medicinski pregled
short title: Med Pregl
ISSN: 0025-8105
ISSN (Online): 
IsoAbbr: Med. Pregl.
NlmId: 2985249R
123:123
JrId: 5651
long title: Medical progress through technology
short title: Med Prog Technol
ISSN: 0047-6552
ISSN (Online): 
IsoAbbr: Med Prog Technol
NlmId: 0331260
123:123
JrId: 5652
long title: McGraw-Hill's medicine & health
short title: Mcgraw Hills Med Health
ISSN: 0891-737X
ISSN (Online): 
IsoAbbr: Mcgraw Hills Med Health
NlmId: 8611912
123:123
JrId: 5653
long title: Medizinische Klinik (Munich, Germany : 1983)
short title: Med Klin (Munich)
ISSN: 0723-5003
ISSN (Online): 1615-6722
IsoAbbr: Med. Klin. (Munich)
NlmId: 8303501
123:123
JrId: 5654
long title: Metabolic brain disease
short title: Metab Brain Dis
ISSN: 0885-7490
ISSN (Online): 1573-7365
IsoAbbr: Metab Brain Dis
NlmId: 8610370
123:123
JrId: 5655
long title: Microbiological reviews
short title: Microbiol Rev
ISSN: 0146-0749
ISSN (Online): 
IsoAbbr: Microbiol. Rev.
NlmId: 7806086
123:123
JrId: 5656
long title: Microcirculation, endothelium, and lymphatics
short title: Microcirc Endothelium Lymphatics
ISSN: 0740-9451
ISSN (Online): 
IsoAbbr: Microcirc Endothelium Lymphatics
NlmId: 8505251
123:123
JrId: 5657
long title: Middle East journal of anesthesiology
short title: Middle East J Anesthesiol
ISSN: 0544-0440
ISSN (Online): 
IsoAbbr: Middle East J Anesthesiol
NlmId: 8604187
123:123
JrId: 5658
long title: The Milbank quarterly
short title: Milbank Q
ISSN: 0887-378X
ISSN (Online): 1468-0009
IsoAbbr: Milbank Q
NlmId: 8607003
123:123
JrId: 5659
long title: Minerva ecologica idroclimatologica e fisiconucleare
short title: Minerva Ecol Idroclimatol Fisiconucl
ISSN: 0391-4852
ISSN (Online): 
IsoAbbr: Minerva Ecol Idroclimatol Fisiconucl
NlmId: 7802197
123:123
JrId: 5660
long title: Minerva ecologica idroclimatologica fisicosanitaria
short title: Minerva Ecol Idroclimatol Fis Sanit
ISSN: 0391-1624
ISSN (Online): 
IsoAbbr: Minerva Ecol Idroclimatol Fis Sanit
NlmId: 7703967
123:123
JrId: 5661
long title: Mineral and electrolyte metabolism
short title: Miner Electrolyte Metab
ISSN: 0378-0392
ISSN (Online): 
IsoAbbr: Miner Electrolyte Metab
NlmId: 7802196
123:123
JrId: 5663
long title: MCN. The American journal of maternal child nursing
short title: MCN Am J Matern Child Nurs
ISSN: 0361-929X
ISSN (Online): 1539-0683
IsoAbbr: MCN Am J Matern Child Nurs
NlmId: 7605941
123:123
JrId: 5664
long title: MD medical newsmagazine
short title: MD
ISSN: 0024-8010
ISSN (Online): 
IsoAbbr: MD
NlmId: 18410070R
123:123
JrId: 5665
long title: Medical laboratory sciences
short title: Med Lab Sci
ISSN: 0308-3616
ISSN (Online): 
IsoAbbr: Med Lab Sci
NlmId: 7609161
123:123
JrId: 5666
long title: Meditsinskaia promyshlennost' SSSR
short title: Med Prom SSSR
ISSN: 
ISSN (Online): 
IsoAbbr: Med Prom SSSR
NlmId: 1305622
123:123
JrId: 5667
long title: Medical group management
short title: Med Group Manage
ISSN: 0025-7257
ISSN (Online): 
IsoAbbr: Med Group Manage
NlmId: 0346073
123:123
JrId: 5668
long title: Medical decision making : an international journal of the Society for Medical Decision Making
short title: Med Decis Making
ISSN: 0272-989X
ISSN (Online): 1552-681X
IsoAbbr: Med Decis Making
NlmId: 8109073
123:123
JrId: 5669
long title: Monographs of the American Association on Mental Retardation
short title: Monogr Am Assoc Ment Retard
ISSN: 0895-8009
ISSN (Online): 
IsoAbbr: Monogr Am Assoc Ment Retard
NlmId: 8801432
123:123
JrId: 5670
long title: Magnetic resonance imaging
short title: Magn Reson Imaging
ISSN: 0730-725X
ISSN (Online): 1873-5894
IsoAbbr: Magn Reson Imaging
NlmId: 8214883
123:123
JrId: 5671
long title: Medicine and law
short title: Med Law
ISSN: 0723-1393
ISSN (Online): 
IsoAbbr: Med Law
NlmId: 8218185
123:123
JrId: 5672
long title: Molecular aspects of medicine
short title: Mol Aspects Med
ISSN: 0098-2997
ISSN (Online): 1872-9452
IsoAbbr: Mol. Aspects Med.
NlmId: 7603128
123:123
JrId: 5673
long title: Maryland medical journal (Baltimore, Md. : 1985)
short title: Md Med J
ISSN: 0886-0572
ISSN (Online): 
IsoAbbr: Md Med J
NlmId: 8506985
123:123
JrId: 5674
long title: Ma zui xue za zhi = Anaesthesiologica Sinica
short title: Ma Zui Xue Za Zhi
ISSN: 0254-1319
ISSN (Online): 
IsoAbbr: Ma Zui Xue Za Zhi
NlmId: 8200948
123:123
JrId: 5675
long title: Medical anthropology
short title: Med Anthropol
ISSN: 0145-9740
ISSN (Online): 1545-5882
IsoAbbr: Med Anthropol
NlmId: 7707343
123:123
JrId: 5676
long title: Medical radiography and photography
short title: Med Radiogr Photogr
ISSN: 0025-746X
ISSN (Online): 
IsoAbbr: Med Radiogr Photogr
NlmId: 0412772
123:123
JrId: 5677
long title: Medical electronics
short title: Med Electron
ISSN: 0149-9734
ISSN (Online): 
IsoAbbr: Med Electron
NlmId: 7801790
123:123
JrId: 5678
long title: Medical record news
short title: Med Rec News
ISSN: 0025-7486
ISSN (Online): 
IsoAbbr: Med Rec News
NlmId: 0400715
123:123
JrId: 5679
long title: McGraw-Hill's Washington report on medicine & health
short title: Mcgraw Hills Wash Rep Med Health
ISSN: 0043-0730
ISSN (Online): 
IsoAbbr: Mcgraw Hills Wash Rep Med Health
NlmId: 8611913
123:123
JrId: 5681
long title: Meditsinskaia radiologiia
short title: Med Radiol (Mosk)
ISSN: 0025-8334
ISSN (Online): 
IsoAbbr: Med Radiol (Mosk)
NlmId: 2984767R
123:123
JrId: 5682
long title: Medical economics
short title: Med Econ
ISSN: 0025-7206
ISSN (Online): 2150-7155
IsoAbbr: Med Econ
NlmId: 2985239R
123:123
JrId: 5683
long title: Brain research. Molecular brain research
short title: Brain Res Mol Brain Res
ISSN: 0169-328X
ISSN (Online): 
IsoAbbr: Brain Res. Mol. Brain Res.
NlmId: 8908640
123:123
JrId: 5684
long title: The Massachusetts nurse
short title: Mass Nurse
ISSN: 0163-0784
ISSN (Online): 
IsoAbbr: Mass Nurse
NlmId: 7803548
123:123
JrId: 5685
long title: Medical Research Council memorandum
short title: Memo Med Res Counc
ISSN: 
ISSN (Online): 
IsoAbbr: Memo Med Res Counc
NlmId: 7801273
123:123
JrId: 5686
long title: Special report series (Medical Research Council (Great Britain))
short title: Spec Rep Ser Med Res Counc (G B)
ISSN: 0072-6575
ISSN (Online): 
IsoAbbr: Spec Rep Ser Med Res Counc (G B)
NlmId: 18530300R
123:123
JrId: 5688
long title: Medical research engineering
short title: Med Res Eng
ISSN: 0025-7508
ISSN (Online): 
IsoAbbr: Med Res Eng
NlmId: 0051420
123:123
JrId: 5691
long title: M.D. computing : computers in medical practice
short title: MD Comput
ISSN: 0724-6811
ISSN (Online): 
IsoAbbr: MD Comput
NlmId: 8408946
123:123
JrId: 5694
long title: Modern dental practice
short title: Mod Dent Pract
ISSN: 0894-7953
ISSN (Online): 
IsoAbbr: Mod Dent Pract
NlmId: 8805002
123:123
JrId: 5695
long title: Meikai Daigaku shigaku zasshi = The Journal of Meikai University School of Dentistry
short title: Meikai Daigaku Shigaku Zasshi
ISSN: 0916-0701
ISSN (Online): 
IsoAbbr: Meikai Daigaku Shigaku Zasshi
NlmId: 8904891
123:123
JrId: 5696
long title: Medical toxicology
short title: Med Toxicol
ISSN: 0112-5966
ISSN (Online): 
IsoAbbr: Med Toxicol
NlmId: 8606184
123:123
JrId: 5698
long title: Monatsschrift deutscher Zahnarzte: der freie Zahnarzt
short title: Monatsschr Dtsch Zahnarzte Freie Zahnarzt
ISSN: 0047-7842
ISSN (Online): 
IsoAbbr: Monatsschr Dtsch Zahnarzte Freie Zahnarzt
NlmId: 7506349
123:123
JrId: 5699
long title: Middle East dentistry & oral health
short title: Middle East Dent Oral Health
ISSN: 0266-8874
ISSN (Online): 
IsoAbbr: Middle East Dent Oral Health
NlmId: 8605523
123:123
JrId: 5700
long title: Medicina (Florence, Italy)
short title: Medicina (Firenze)
ISSN: 0392-6516
ISSN (Online): 
IsoAbbr: Medicina (Firenze)
NlmId: 8813280
123:123
JrId: 5702
long title: Medicine, science, and the law
short title: Med Sci Law
ISSN: 0025-8024
ISSN (Online): 2042-1818
IsoAbbr: Med Sci Law
NlmId: 0400721
123:123
JrId: 5706
long title: Medical record and health care information journal
short title: Med Rec Health Care Inf J
ISSN: 0950-5539
ISSN (Online): 
IsoAbbr: Med Rec Health Care Inf J
NlmId: 8405388
123:123
JrId: 5708
long title: Metabolic ophthalmology, pediatric and systemic
short title: Metab Ophthalmol
ISSN: 0883-9522
ISSN (Online): 
IsoAbbr: Metab Ophthalmol
NlmId: 8500744
123:123
JrId: 5710
long title: Supplement ... to the journal Medical oncology and tumor pharmacotherapy
short title: Suppl J Med Oncol Tumor Pharmacother
ISSN: 
ISSN (Online): 
IsoAbbr: Suppl J Med Oncol Tumor Pharmacother
NlmId: 8906287
123:123
JrId: 5711
long title: Medicine and science in sports
short title: Med Sci Sports
ISSN: 0025-7990
ISSN (Online): 
IsoAbbr: Med Sci Sports
NlmId: 0203246
123:123
JrId: 5712
long title: Medical teacher
short title: Med Teach
ISSN: 0142-159X
ISSN (Online): 1466-187X
IsoAbbr: Med Teach
NlmId: 7909593
123:123
JrId: 5713
long title: Medicina nei secoli
short title: Med Secoli
ISSN: 0394-9001
ISSN (Online): 
IsoAbbr: Med Secoli
NlmId: 0176472
123:123
JrId: 5714
long title: Medical service
short title: Med Serv
ISSN: 0008-8102
ISSN (Online): 
IsoAbbr: Med Serv
NlmId: 0221461
123:123
JrId: 5716
long title: Medical services journal, Canada
short title: Med Serv J Can
ISSN: 0368-9204
ISSN (Online): 
IsoAbbr: Med Serv J Can
NlmId: 0236073
123:123
JrId: 5718
long title: Meditsinskaia sestra
short title: Med Sestra
ISSN: 0025-8342
ISSN (Online): 
IsoAbbr: Med Sestra
NlmId: 18620490R
123:123
JrId: 5719
long title: Medicina dello sport_ rivista di fisiopatologia dello sport
short title: Med Sport (Roma)
ISSN: 0025-7826
ISSN (Online): 
IsoAbbr: Med Sport (Roma)
NlmId: 18540470R
123:123
JrId: 5720
long title: Meditsinskaia tekhnika
short title: Med Tekh
ISSN: 0025-8075
ISSN (Online): 
IsoAbbr: Med Tekh
NlmId: 1305457
123:123
JrId: 5721
long title: Minerva psichiatrica
short title: Minerva Psichiatr
ISSN: 0374-9320
ISSN (Online): 
IsoAbbr: Minerva Psichiatr
NlmId: 7707981
123:123
JrId: 5722
long title: Medicina thoracalis
short title: Med Thorac
ISSN: 0368-9220
ISSN (Online): 
IsoAbbr: Med Thorac
NlmId: 0134451
123:123
JrId: 5723
long title: Medicine and science in sports and exercise
short title: Med Sci Sports Exerc
ISSN: 0195-9131
ISSN (Online): 1530-0315
IsoAbbr: Med Sci Sports Exerc
NlmId: 8005433
123:123
JrId: 5724
long title: Medical times
short title: Med Times
ISSN: 0025-7583
ISSN (Online): 
IsoAbbr: Med Times
NlmId: 0406055
123:123
JrId: 5725
long title: Medical marketing & media
short title: Med Mark Media
ISSN: 0025-7354
ISSN (Online): 
IsoAbbr: Med Mark Media
NlmId: 0261537
123:123
JrId: 5726
long title: Medical group management journal / MGMA
short title: Med Group Manage J
ISSN: 0899-8949
ISSN (Online): 
IsoAbbr: Med Group Manage J
NlmId: 8804124
123:123
JrId: 5728
long title: Medical trial technique quarterly
short title: Med Trial Tech Q
ISSN: 0025-7591
ISSN (Online): 
IsoAbbr: Med Trial Tech Q
NlmId: 2984464R
123:123
JrId: 5729
long title: Medical world news
short title: Med World News
ISSN: 0025-763X
ISSN (Online): 
IsoAbbr: Med World News
NlmId: 1275246
123:123
JrId: 5730
long title: La Medicina tropical
short title: Med Trop (Madr)
ISSN: 0025-7958
ISSN (Online): 
IsoAbbr: Med Trop (Madr)
NlmId: 0416617
123:123
JrId: 5731
long title: Mental health nursing : journal of the Psychiatric Nurses Association / PNA
short title: Ment Health Nurs
ISSN: 0957-0780
ISSN (Online): 
IsoAbbr: Ment Health Nurs
NlmId: 8804998
123:123
JrId: 5732
long title: Medecine tropicale : revue du Corps de sante colonial
short title: Med Trop (Mars)
ISSN: 0025-682X
ISSN (Online): 
IsoAbbr: Med Trop (Mars)
NlmId: 8710146
123:123
JrId: 5733
long title: Magnetic resonance in medicine : official journal of the Society of Magnetic Resonance in Medicine / Society of Magnetic Resonance in Medicine
short title: Magn Reson Med
ISSN: 0740-3194
ISSN (Online): 1522-2594
IsoAbbr: Magn Reson Med
NlmId: 8505245
123:123
JrId: 5734
long title: Management focus
short title: Manage Focus
ISSN: 0193-8266
ISSN (Online): 
IsoAbbr: Manage Focus
NlmId: 9877904
123:123
JrId: 5735
long title: Microbial pathogenesis
short title: Microb Pathog
ISSN: 0882-4010
ISSN (Online): 1096-1208
IsoAbbr: Microb. Pathog.
NlmId: 8606191
123:123
JrId: 5736
long title: Midwife and health visitor
short title: Midwife Health Visit
ISSN: 0026-3516
ISSN (Online): 
IsoAbbr: Midwife Health Visit
NlmId: 7504095
123:123
JrId: 5737
long title: Die Medizinische Welt
short title: Med Welt
ISSN: 0025-8512
ISSN (Online): 
IsoAbbr: Med Welt
NlmId: 0376641
123:123
JrId: 5738
long title: Management world
short title: Manage World
ISSN: 0090-3825
ISSN (Online): 
IsoAbbr: Manage World
NlmId: 9877903
123:123
JrId: 5739
long title: Microsurgery
short title: Microsurgery
ISSN: 0738-1085
ISSN (Online): 1098-2752
IsoAbbr: Microsurgery
NlmId: 8309230
123:123
JrId: 5740
long title: Monthly labor review / U.S. Department of Labor, Bureau of Labor Statistics
short title: Mon Labor Rev
ISSN: 0098-1818
ISSN (Online): 
IsoAbbr: Mon Labor Rev
NlmId: 9108232
123:123
JrId: 5741
long title: MLO: medical laboratory observer
short title: MLO Med Lab Obs
ISSN: 0580-7247
ISSN (Online): 
IsoAbbr: MLO Med Lab Obs
NlmId: 0225602
123:123
JrId: 5742
long title: Medicamundi
short title: Medicamundi
ISSN: 0025-7664
ISSN (Online): 
IsoAbbr: Medicamundi
NlmId: 18540250R
123:123
JrId: 5743
long title: Medicina
short title: Medicina (B Aires)
ISSN: 0025-7680
ISSN (Online): 1669-9106
IsoAbbr: Medicina (B Aires)
NlmId: 0204271
123:123
JrId: 5744
long title: Munchener medizinische Wochenschrift (1950)
short title: Munch Med Wochenschr
ISSN: 0027-2973
ISSN (Online): 
IsoAbbr: Munch Med Wochenschr
NlmId: 7801802
123:123
JrId: 5745
long title: Medicina
short title: Medicina (Madr)
ISSN: 0025-7710
ISSN (Online): 
IsoAbbr: Medicina (Madr)
NlmId: 0400717
123:123
JrId: 5746
long title: Medicina
short title: Medicina (Mex)
ISSN: 0025-7702
ISSN (Online): 
IsoAbbr: Medicina (Mex)
NlmId: 0417453
123:123
JrId: 5747
long title: Maryland nursing news
short title: Md Nurs News
ISSN: 
ISSN (Online): 
IsoAbbr: Md Nurs News
NlmId: 1246143
123:123
JrId: 5748
long title: Medicine
short title: Medicine (Baltimore)
ISSN: 0025-7974
ISSN (Online): 1536-5964
IsoAbbr: Medicine (Baltimore)
NlmId: 2985248R
123:123
JrId: 5749
long title: Molecular biology and evolution
short title: Mol Biol Evol
ISSN: 0737-4038
ISSN (Online): 1537-1719
IsoAbbr: Mol. Biol. Evol.
NlmId: 8501455
123:123
JrId: 5750
long title: Medicolegal news
short title: Medicoleg News
ISSN: 0097-0085
ISSN (Online): 
IsoAbbr: Medicoleg News
NlmId: 7506659
123:123
JrId: 5751
long title: Medycyna pracy
short title: Med Pr
ISSN: 0465-5893
ISSN (Online): 
IsoAbbr: Med Pr
NlmId: 0376642
123:123
JrId: 5752
long title: Molecular biology & medicine
short title: Mol Biol Med
ISSN: 0735-1313
ISSN (Online): 
IsoAbbr: Mol. Biol. Med.
NlmId: 8403879
123:123
JrId: 5753
long title: Molecular microbiology
short title: Mol Microbiol
ISSN: 0950-382X
ISSN (Online): 1365-2958
IsoAbbr: Mol. Microbiol.
NlmId: 8712028
123:123
JrId: 5755
long title: Missouri dental journal (Jefferson City, Mo.)
short title: Mo Dent J
ISSN: 0887-4646
ISSN (Online): 
IsoAbbr: Mo Dent J
NlmId: 8502925
123:123
JrId: 5759
long title: Metabolic, pediatric, and systemic ophthalmology (New York, N.Y. : 1985)
short title: Metab Pediatr Syst Ophthalmol
ISSN: 0882-889X
ISSN (Online): 
IsoAbbr: Metab Pediatr Syst Ophthalmol
NlmId: 8800197
123:123
JrId: 5760
long title: The Meharri-Dent
short title: Meharri Dent
ISSN: 0025-8725
ISSN (Online): 
IsoAbbr: Meharri Dent
NlmId: 18630360R
123:123
JrId: 5761
long title: Memoires. Academie de chirurgie (France)
short title: Mem Acad Chir (Paris)
ISSN: 0368-8291
ISSN (Online): 
IsoAbbr: Mem Acad Chir (Paris)
NlmId: 0236701
123:123
JrId: 5762
long title: Memoires de l'Academie royale de medecine de Belgique
short title: Mem Acad R Med Belg
ISSN: 0065-0595
ISSN (Online): 
IsoAbbr: Mem Acad R Med Belg
NlmId: 7608529
123:123
JrId: 5763
long title: Memory & cognition
short title: Mem Cognit
ISSN: 0090-502X
ISSN (Online): 1532-5946
IsoAbbr: Mem Cognit
NlmId: 0357443
123:123
JrId: 5764
long title: Memorias do Instituto Butantan
short title: Mem Inst Butantan
ISSN: 0073-9901
ISSN (Online): 
IsoAbbr: Mem Inst Butantan
NlmId: 7502618
123:123
JrId: 5765
long title: Medical reference services quarterly
short title: Med Ref Serv Q
ISSN: 0276-3869
ISSN (Online): 1540-9597
IsoAbbr: Med Ref Serv Q
NlmId: 8219208
123:123
JrId: 5766
long title: Medizinische Klinik (Munich, Germany : 1983). Supplement
short title: Med Klin Suppl
ISSN: 0931-2595
ISSN (Online): 
IsoAbbr: Med Klin Suppl
NlmId: 8611127
123:123
JrId: 5767
long title: Memorias do Instituto Oswaldo Cruz
short title: Mem Inst Oswaldo Cruz
ISSN: 0074-0276
ISSN (Online): 1678-8060
IsoAbbr: Mem. Inst. Oswaldo Cruz
NlmId: 7502619
123:123
JrId: 5768
long title: Membranes
short title: Membranes
ISSN: 0076-6356
ISSN (Online): 
IsoAbbr: Membranes
NlmId: 0340707
123:123
JrId: 5769
long title: The Medical staff counselor
short title: Med Staff Couns
ISSN: 0899-8981
ISSN (Online): 
IsoAbbr: Med Staff Couns
NlmId: 8804138
123:123
JrId: 5770
long title: Mental health and society
short title: Ment Health Soc
ISSN: 0302-2811
ISSN (Online): 
IsoAbbr: Ment Health Soc
NlmId: 7502128
123:123
JrId: 5771
long title: Mental health statistical note
short title: Ment Health Stat Note
ISSN: 0361-9311
ISSN (Online): 
IsoAbbr: Ment Health Stat Note
NlmId: 7605931
123:123
JrId: 5772
long title: Mental hospitals
short title: Ment Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Ment Hosp
NlmId: 14840420R
123:123
JrId: 5773
long title: Medical toxicology and adverse drug experience
short title: Med Toxicol Adverse Drug Exp
ISSN: 0112-5966
ISSN (Online): 
IsoAbbr: Med Toxicol Adverse Drug Exp
NlmId: 8709214
123:123
JrId: 5774
long title: Mental hygiene
short title: Ment Hyg
ISSN: 0025-9683
ISSN (Online): 
IsoAbbr: Ment Hyg
NlmId: 0360401
123:123
JrId: 5775
long title: Mental retardation
short title: Ment Retard
ISSN: 0047-6765
ISSN (Online): 1931-1338
IsoAbbr: Ment Retard
NlmId: 18640670R
123:123
JrId: 5776
long title: Mental retardation abstracts
short title: Ment Retard Abstr
ISSN: 0025-9691
ISSN (Online): 
IsoAbbr: Ment Retard Abstr
NlmId: 7607558
123:123
JrId: 5777
long title: Mentalis
short title: Mentalis
ISSN: 0360-7232
ISSN (Online): 
IsoAbbr: Mentalis
NlmId: 7601813
123:123
JrId: 5778
long title: Mercer Dental Society Newsletter
short title: Mercer Dent Soc Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Mercer Dent Soc Newsl
NlmId: 9877610
123:123
JrId: 5779
long title: Metabolic bone disease & related research
short title: Metab Bone Dis Relat Res
ISSN: 0221-8747
ISSN (Online): 
IsoAbbr: Metab Bone Dis Relat Res
NlmId: 7900146
123:123
JrId: 5780
long title: Metabolic, pediatric, and systemic ophthalmology
short title: Metab Pediatr Syst Ophthalmol
ISSN: 0277-9382
ISSN (Online): 
IsoAbbr: Metab Pediatr Syst Ophthalmol
NlmId: 8214904
123:123
JrId: 5781
long title: Mutagenesis
short title: Mutagenesis
ISSN: 0267-8357
ISSN (Online): 1464-3804
IsoAbbr: Mutagenesis
NlmId: 8707812
123:123
JrId: 5782
long title: Metabolism: clinical and experimental
short title: Metabolism
ISSN: 0026-0495
ISSN (Online): 1532-8600
IsoAbbr: Metab. Clin. Exp.
NlmId: 0375267
123:123
JrId: 5783
long title: Methods and achievements in experimental pathology
short title: Methods Achiev Exp Pathol
ISSN: 0076-681X
ISSN (Online): 
IsoAbbr: Methods Achiev Exp Pathol
NlmId: 0204174
123:123
JrId: 5784
long title: Methods of biochemical analysis
short title: Methods Biochem Anal
ISSN: 0076-6941
ISSN (Online): 
IsoAbbr: Methods Biochem Anal
NlmId: 0376644
123:123
JrId: 5785
long title: Methods in cell biology
short title: Methods Cell Biol
ISSN: 0091-679X
ISSN (Online): 
IsoAbbr: Methods Cell Biol.
NlmId: 0373334
123:123
JrId: 5786
long title: Membrane biochemistry
short title: Membr Biochem
ISSN: 0149-046X
ISSN (Online): 
IsoAbbr: Membr Biochem
NlmId: 7804153
123:123
JrId: 5787
long title: Methods in enzymology
short title: Methods Enzymol
ISSN: 0076-6879
ISSN (Online): 1557-7988
IsoAbbr: Meth. Enzymol.
NlmId: 0212271
123:123
JrId: 5788
long title: Methods of information in medicine
short title: Methods Inf Med
ISSN: 0026-1270
ISSN (Online): 
IsoAbbr: Methods Inf Med
NlmId: 0210453
123:123
JrId: 5789
long title: Methods of information in medicine. Supplement
short title: Methods Inf Med Suppl
ISSN: 0580-9525
ISSN (Online): 
IsoAbbr: Methods Inf Med Suppl
NlmId: 0207712
123:123
JrId: 5790
long title: Methods in medical research
short title: Methods Med Res
ISSN: 0094-9590
ISSN (Online): 
IsoAbbr: Methods Med Res
NlmId: 0436274
123:123
JrId: 5791
long title: Midwifery
short title: Midwifery
ISSN: 0266-6138
ISSN (Online): 1532-3099
IsoAbbr: Midwifery
NlmId: 8510930
123:123
JrId: 5792
long title: MH
short title: MH
ISSN: 0090-6670
ISSN (Online): 
IsoAbbr: MH
NlmId: 0365565
123:123
JrId: 5793
long title: Microscopia electronica y biologia celular : organo oficial de las Sociedades Latinoamericana de Microscopia Electronica e Iberoamericana de Biologia Celular
short title: Microsc Electron Biol Celular
ISSN: 0326-3142
ISSN (Online): 
IsoAbbr: Microsc Electron Biol Celular
NlmId: 8612496
123:123
JrId: 5794
long title: Maturitas
short title: Maturitas
ISSN: 0378-5122
ISSN (Online): 1873-4111
IsoAbbr: Maturitas
NlmId: 7807333
123:123
JrId: 5795
long title: Michigan medicine
short title: Mich Med
ISSN: 0026-2293
ISSN (Online): 
IsoAbbr: Mich Med
NlmId: 0017314
123:123
JrId: 5796
long title: Michigan law review
short title: Mich Law Rev
ISSN: 0026-2234
ISSN (Online): 
IsoAbbr: Mich Law Rev
NlmId: 7703728
123:123
JrId: 5797
long title: The Michigan nurse
short title: Mich Nurse
ISSN: 0026-2366
ISSN (Online): 
IsoAbbr: Mich Nurse
NlmId: 1260337
123:123
JrId: 5798
long title: Microbiology and immunology
short title: Microbiol Immunol
ISSN: 0385-5600
ISSN (Online): 1348-0421
IsoAbbr: Microbiol. Immunol.
NlmId: 7703966
123:123
JrId: 5799
long title: Microbiologia espanola
short title: Microbiol Esp
ISSN: 0026-2595
ISSN (Online): 
IsoAbbr: Microbiol Esp
NlmId: 0375271
123:123
JrId: 5800
long title: Microbiologia, parazitologia, epidemiologia
short title: Microbiol Parazitol Epidemiol (Bucur)
ISSN: 0026-2609
ISSN (Online): 
IsoAbbr: Microbiol Parazitol Epidemiol (Bucur)
NlmId: 0420151
123:123
JrId: 5801
long title: Microbiologica
short title: Microbiologica
ISSN: 0391-5352
ISSN (Online): 
IsoAbbr: Microbiologica
NlmId: 7902903
123:123
JrId: 5802
long title: Microbios
short title: Microbios
ISSN: 0026-2633
ISSN (Online): 
IsoAbbr: Microbios
NlmId: 0207257
123:123
JrId: 5803
long title: Microscopica acta
short title: Microsc Acta
ISSN: 0044-376X
ISSN (Online): 
IsoAbbr: Microsc Acta
NlmId: 1306037
123:123
JrId: 5804
long title: Microscopica acta. Supplement
short title: Microsc Acta Suppl
ISSN: 0342-958X
ISSN (Online): 
IsoAbbr: Microsc Acta Suppl
NlmId: 7910933
123:123
JrId: 5805
long title: Microvascular research
short title: Microvasc Res
ISSN: 0026-2862
ISSN (Online): 1095-9319
IsoAbbr: Microvasc. Res.
NlmId: 0165035
123:123
JrId: 5806
long title: Middle East journal of anaesthesiology
short title: Middle East J Anaesthesiol
ISSN: 0544-0440
ISSN (Online): 
IsoAbbr: Middle East J Anaesthesiol
NlmId: 0074405
123:123
JrId: 5807
long title: Michigan hospitals
short title: Mich Hosp
ISSN: 0026-220X
ISSN (Online): 
IsoAbbr: Mich Hosp
NlmId: 1267473
123:123
JrId: 5808
long title: Midwestern dentist
short title: Midwest Dent
ISSN: 0026-3478
ISSN (Online): 
IsoAbbr: Midwest Dent
NlmId: 18110700R
123:123
JrId: 5809
long title: Mikrobiologicheskii zhurnal
short title: Mikrobiol Zh
ISSN: 0201-8462
ISSN (Online): 
IsoAbbr: Mikrobiol. Zh.
NlmId: 7909597
123:123
JrId: 5810
long title: Midwife, health visitor & community nurse
short title: Midwife Health Visit Community Nurse
ISSN: 0306-9699
ISSN (Online): 
IsoAbbr: Midwife Health Visit Community Nurse
NlmId: 7504096
123:123
JrId: 5811
long title: Midwives chronicle
short title: Midwives Chron
ISSN: 0026-3524
ISSN (Online): 
IsoAbbr: Midwives Chron
NlmId: 18710610R
123:123
JrId: 5812
long title: Mie medical journal
short title: Mie Med J
ISSN: 0026-3532
ISSN (Online): 
IsoAbbr: Mie Med. J.
NlmId: 0376650
123:123
JrId: 5813
long title: Mikrobiolohichnyi zhurnal
short title: Mikrobiol Zh
ISSN: 0026-3664
ISSN (Online): 
IsoAbbr: Mikrobiol Zh
NlmId: 7910045
123:123
JrId: 5814
long title: Medical education
short title: Med Educ
ISSN: 0308-0110
ISSN (Online): 1365-2923
IsoAbbr: Med Educ
NlmId: 7605655
123:123
JrId: 5815
long title: Mikrobiologiia
short title: Mikrobiologiia
ISSN: 0026-3656
ISSN (Online): 
IsoAbbr: Mikrobiologiia
NlmId: 0376652
123:123
JrId: 5816
long title: Mikrobiyoloji bulteni
short title: Mikrobiyol Bul
ISSN: 0374-9096
ISSN (Online): 
IsoAbbr: Mikrobiyol Bul
NlmId: 7503830
123:123
JrId: 5817
long title: Mikrochimica acta
short title: Mikrochim Acta
ISSN: 0026-3672
ISSN (Online): 1436-5073
IsoAbbr: Mikrochim Acta
NlmId: 7808782
123:123
JrId: 5818
long title: Mikrochimica et ichnoanalytica acta
short title: Mikrochim Ichnoanal Acta
ISSN: 0369-0504
ISSN (Online): 
IsoAbbr: Mikrochim Ichnoanal Acta
NlmId: 0145623
123:123
JrId: 5819
long title: Mikroskopie
short title: Mikroskopie
ISSN: 0026-3702
ISSN (Online): 
IsoAbbr: Mikroskopie
NlmId: 0376654
123:123
JrId: 5820
long title: NJPC bulletin
short title: NJPC Bull
ISSN: 0161-5513
ISSN (Online): 
IsoAbbr: NJPC Bull
NlmId: 7801285
123:123
JrId: 5821
long title: The Milbank Memorial Fund quarterly
short title: Milbank Mem Fund Q
ISSN: 0026-3745
ISSN (Online): 
IsoAbbr: Milbank Mem Fund Q
NlmId: 0377263
123:123
JrId: 5822
long title: Neurosurgical review
short title: Neurosurg Rev
ISSN: 0344-5607
ISSN (Online): 1437-2320
IsoAbbr: Neurosurg Rev
NlmId: 7908181
123:123
JrId: 5823
long title: The Milbank Memorial Fund quarterly. Health and society
short title: Milbank Mem Fund Q Health Soc
ISSN: 0160-1997
ISSN (Online): 
IsoAbbr: Milbank Mem Fund Q Health Soc
NlmId: 0400166
123:123
JrId: 5824
long title: Military medicine
short title: Mil Med
ISSN: 0026-4075
ISSN (Online): 1930-613X
IsoAbbr: Mil Med
NlmId: 2984771R
123:123
JrId: 5825
long title: Militaerlaegen
short title: Militaerlaegen
ISSN: 0026-3834
ISSN (Online): 
IsoAbbr: Militaerlaegen
NlmId: 0017523
123:123
JrId: 5826
long title: Minerva anestesiologica
short title: Minerva Anestesiol
ISSN: 0375-9393
ISSN (Online): 1827-1596
IsoAbbr: Minerva Anestesiol
NlmId: 0375272
123:123
JrId: 5827
long title: Minerva cardioangiologica
short title: Minerva Cardioangiol
ISSN: 0026-4725
ISSN (Online): 1827-1618
IsoAbbr: Minerva Cardioangiol
NlmId: 0400725
123:123
JrId: 5828
long title: Minerva chirurgica
short title: Minerva Chir
ISSN: 0026-4733
ISSN (Online): 1827-1626
IsoAbbr: Minerva Chir
NlmId: 0400726
123:123
JrId: 5829
long title: Minerva dermatologica
short title: Minerva Dermatol
ISSN: 0026-4741
ISSN (Online): 
IsoAbbr: Minerva Dermatol
NlmId: 0216424
123:123
JrId: 5830
long title: Minerva dietologica e gastroenterologica
short title: Minerva Dietol Gastroenterol
ISSN: 0391-1993
ISSN (Online): 
IsoAbbr: Minerva Dietol Gastroenterol
NlmId: 7708555
123:123
JrId: 5831
long title: Minerva fisiconucleare
short title: Minerva Fisiconucl
ISSN: 0026-4768
ISSN (Online): 
IsoAbbr: Minerva Fisiconucl
NlmId: 0377005
123:123
JrId: 5833
long title: Minerva ginecologica
short title: Minerva Ginecol
ISSN: 0026-4784
ISSN (Online): 1827-1650
IsoAbbr: Minerva Ginecol
NlmId: 0400731
123:123
JrId: 5834
long title: The Netherlands journal of surgery
short title: Neth J Surg
ISSN: 0167-2487
ISSN (Online): 
IsoAbbr: Neth J Surg
NlmId: 8005043
123:123
JrId: 5835
long title: New directions for child development
short title: New Dir Child Dev
ISSN: 0195-2269
ISSN (Online): 
IsoAbbr: New Dir Child Dev
NlmId: 8104414
123:123
JrId: 5836
long title: Minerva medica
short title: Minerva Med
ISSN: 0026-4806
ISSN (Online): 1827-1669
IsoAbbr: Minerva Med.
NlmId: 0400732
123:123
JrId: 5837
long title: Minerva medicolegale_ archivio di antropologia criminale, psichiatria, e medicina legale
short title: Minerva Medicoleg
ISSN: 0026-4849
ISSN (Online): 1827-1677
IsoAbbr: Minerva Medicoleg
NlmId: 0400734
123:123
JrId: 5838
long title: Nursing & health care : official publication of the National League for Nursing
short title: Nurs Health Care
ISSN: 0276-5284
ISSN (Online): 
IsoAbbr: Nurs Health Care
NlmId: 8107256
123:123
JrId: 5839
long title: NIPH annals
short title: NIPH Ann
ISSN: 0332-5652
ISSN (Online): 
IsoAbbr: NIPH Ann
NlmId: 7805819
123:123
JrId: 5840
long title: NITA
short title: NITA
ISSN: 0160-3930
ISSN (Online): 
IsoAbbr: NITA
NlmId: 7909393
123:123
JrId: 5841
long title: NACDL journal
short title: NACDL J
ISSN: 0027-5735
ISSN (Online): 
IsoAbbr: NACDL J
NlmId: 0333617
123:123
JrId: 5842
long title: Minerva nefrologica
short title: Minerva Nefrol
ISSN: 0026-4873
ISSN (Online): 
IsoAbbr: Minerva Nefrol
NlmId: 0400735
123:123
JrId: 5843
long title: Nephrology, dialysis, transplantation : official publication of the European Dialysis and Transplant Association - European Renal Association
short title: Nephrol Dial Transplant
ISSN: 0931-0509
ISSN (Online): 1460-2385
IsoAbbr: Nephrol. Dial. Transplant.
NlmId: 8706402
123:123
JrId: 5844
long title: Neuroscience letters
short title: Neurosci Lett
ISSN: 0304-3940
ISSN (Online): 1872-7972
IsoAbbr: Neurosci. Lett.
NlmId: 7600130
123:123
JrId: 5845
long title: Minerva neurochirurgica
short title: Minerva Neurochir
ISSN: 0026-4881
ISSN (Online): 
IsoAbbr: Minerva Neurochir
NlmId: 0432565
123:123
JrId: 5846
long title: Neuroscience letters. Supplement
short title: Neurosci Lett Suppl
ISSN: 0167-6253
ISSN (Online): 
IsoAbbr: Neurosci Lett Suppl
NlmId: 7908180
123:123
JrId: 5847
long title: Minerva nipiologica
short title: Minerva Nipiol
ISSN: 0026-489X
ISSN (Online): 
IsoAbbr: Minerva Nipiol
NlmId: 0400736
123:123
JrId: 5848
long title: Minerva nucleare
short title: Minerva Nucl
ISSN: 0369-0288
ISSN (Online): 
IsoAbbr: Minerva Nucl
NlmId: 0103071
123:123
JrId: 5849
long title: Minerva oftalmologica
short title: Minerva Oftalmol
ISSN: 0026-4903
ISSN (Online): 1827-1685
IsoAbbr: Minerva Oftalmol
NlmId: 0400737
123:123
JrId: 5850
long title: Minerva ortopedica
short title: Minerva Ortop
ISSN: 0026-4911
ISSN (Online): 
IsoAbbr: Minerva Ortop
NlmId: 2984772R
123:123
JrId: 5851
long title: New Jersey medicine : the journal of the Medical Society of New Jersey
short title: N J Med
ISSN: 0885-842X
ISSN (Online): 
IsoAbbr: N J Med
NlmId: 8511653
123:123
JrId: 5852
long title: Nueva enfermeria
short title: Nueva Enferm
ISSN: 0210-8275
ISSN (Online): 
IsoAbbr: Nueva Enferm
NlmId: 8103157
123:123
JrId: 5853
long title: Natural product reports
short title: Nat Prod Rep
ISSN: 0265-0568
ISSN (Online): 1460-4752
IsoAbbr: Nat Prod Rep
NlmId: 8502408
123:123
JrId: 5854
long title: Minerva otorinolaringologica
short title: Minerva Otorinolaringol
ISSN: 0026-4938
ISSN (Online): 
IsoAbbr: Minerva Otorinolaringol
NlmId: 0375274
123:123
JrId: 5858
long title: Minerva pediatrica
short title: Minerva Pediatr
ISSN: 0026-4946
ISSN (Online): 1827-1715
IsoAbbr: Minerva Pediatr.
NlmId: 0400740
123:123
JrId: 5859
long title: Minerva endocrinologica
short title: Minerva Endocrinol
ISSN: 0391-1977
ISSN (Online): 1827-1634
IsoAbbr: Minerva Endocrinol.
NlmId: 8406505
123:123
JrId: 5860
long title: Minerva radiologica
short title: Minerva Radiol
ISSN: 0026-4962
ISSN (Online): 
IsoAbbr: Minerva Radiol
NlmId: 7612089
123:123
JrId: 5861
long title: Neurotoxicology and teratology
short title: Neurotoxicol Teratol
ISSN: 0892-0362
ISSN (Online): 1872-9738
IsoAbbr: Neurotoxicol Teratol
NlmId: 8709538
123:123
JrId: 5862
long title: Minerva stomatologica
short title: Minerva Stomatol
ISSN: 0026-4970
ISSN (Online): 1827-174X
IsoAbbr: Minerva Stomatol
NlmId: 0421071
123:123
JrId: 5863
long title: Minerva urologica
short title: Minerva Urol
ISSN: 0026-4989
ISSN (Online): 
IsoAbbr: Minerva Urol
NlmId: 0375275
123:123
JrId: 5864
long title: Minnesota medicine
short title: Minn Med
ISSN: 0026-556X
ISSN (Online): 
IsoAbbr: Minn Med
NlmId: 8000173
123:123
JrId: 5865
long title: Minnesota nursing accent
short title: Minn Nurs Accent
ISSN: 0026-5586
ISSN (Online): 
IsoAbbr: Minn Nurs Accent
NlmId: 0067406
123:123
JrId: 5866
long title: Middle East health
short title: Middle East Health
ISSN: 0263-1016
ISSN (Online): 
IsoAbbr: Middle East Health
NlmId: 8202450
123:123
JrId: 5867
long title: The Minneapolis district dental journal
short title: Minneap Dist Dent J
ISSN: 0026-5365
ISSN (Online): 
IsoAbbr: Minneap Dist Dent J
NlmId: 18730030R
123:123
JrId: 5868
long title: Nursing homes and senior citizen care
short title: Nurs Homes Sr Citiz Care
ISSN: 0896-6915
ISSN (Online): 
IsoAbbr: Nurs Homes Sr Citiz Care
NlmId: 8710677
123:123
JrId: 5869
long title: North Carolina dental gazette : a publication of North Carolina Dental Society
short title: N C Dent Gaz
ISSN: 
ISSN (Online): 
IsoAbbr: N C Dent Gaz
NlmId: 9879671
123:123
JrId: 5870
long title: Mississippi RN
short title: Miss RN
ISSN: 0026-6388
ISSN (Online): 
IsoAbbr: Miss RN
NlmId: 0044610
123:123
JrId: 5871
long title: Nutrition in clinical practice : official publication of the American Society for Parenteral and Enteral Nutrition
short title: Nutr Clin Pract
ISSN: 0884-5336
ISSN (Online): 1941-2452
IsoAbbr: Nutr Clin Pract
NlmId: 8606733
123:123
JrId: 5872
long title: National Dental Association journal
short title: Natl Dent Assoc J
ISSN: 1050-530X
ISSN (Online): 
IsoAbbr: Natl Dent Assoc J
NlmId: 8502932
123:123
JrId: 5873
long title: Nigerian Dental Journal
short title: Niger Dent J
ISSN: 0189-1006
ISSN (Online): 
IsoAbbr: Niger Dent J
NlmId: 9880153
123:123
JrId: 5874
long title: New directions for mental health services
short title: New Dir Ment Health Serv
ISSN: 0193-9416
ISSN (Online): 
IsoAbbr: New Dir Ment Health Serv
NlmId: 7905590
123:123
JrId: 5875
long title: Mitteilungen. Deutsche Pharmazeutische Gesellschaft
short title: Mitt Dtsch Pharm Ges Pharm Ges DDR
ISSN: 0012-0561
ISSN (Online): 
IsoAbbr: Mitt Dtsch Pharm Ges Pharm Ges DDR
NlmId: 0326216
123:123
JrId: 5876
long title: MMWR. Morbidity and mortality weekly report
short title: MMWR Morb Mortal Wkly Rep
ISSN: 0149-2195
ISSN (Online): 1545-861X
IsoAbbr: MMWR Morb. Mortal. Wkly. Rep.
NlmId: 7802429
123:123
JrId: 5877
long title: MMWR. CDC surveillance summaries : Morbidity and mortality weekly report. CDC surveillance summaries / Centers for Disease Control
short title: MMWR CDC Surveill Summ
ISSN: 
ISSN (Online): 
IsoAbbr: MMWR CDC Surveill Summ
NlmId: 8407977
123:123
JrId: 5878
long title: Neurophysiologie clinique = Clinical neurophysiology
short title: Neurophysiol Clin
ISSN: 0987-7053
ISSN (Online): 1769-7131
IsoAbbr: Neurophysiol Clin
NlmId: 8804532
123:123
JrId: 5879
long title: Nurse education today
short title: Nurse Educ Today
ISSN: 0260-6917
ISSN (Online): 1532-2793
IsoAbbr: Nurse Educ Today
NlmId: 8511379
123:123
JrId: 5880
long title: Neonatal network : NN
short title: Neonatal Netw
ISSN: 0730-0832
ISSN (Online): 1539-2880
IsoAbbr: Neonatal Netw
NlmId: 8503921
123:123
JrId: 5881
long title: New England and regional allergy proceedings
short title: N Engl Reg Allergy Proc
ISSN: 0742-2814
ISSN (Online): 
IsoAbbr: N Engl Reg Allergy Proc
NlmId: 8306562
123:123
JrId: 5882
long title: MLN bulletin
short title: MLN Bull
ISSN: 0047-7508
ISSN (Online): 
IsoAbbr: MLN Bull
NlmId: 0070743
123:123
JrId: 5883
long title: Neurologic clinics
short title: Neurol Clin
ISSN: 0733-8619
ISSN (Online): 1557-9875
IsoAbbr: Neurol Clin
NlmId: 8219232
123:123
JrId: 5884
long title: Mississippi Dental Association journal
short title: Miss Dent Assoc J
ISSN: 0098-4329
ISSN (Online): 
IsoAbbr: Miss Dent Assoc J
NlmId: 7513995
123:123
JrId: 5885
long title: Missouri medicine
short title: Mo Med
ISSN: 0026-6620
ISSN (Online): 
IsoAbbr: Mo Med
NlmId: 0400744
123:123
JrId: 5886
long title: The Missouri nurse
short title: Mo Nurse
ISSN: 0026-6655
ISSN (Online): 
IsoAbbr: Mo Nurse
NlmId: 18740120R
123:123
JrId: 5887
long title: Modern concepts of cardiovascular disease
short title: Mod Concepts Cardiovasc Dis
ISSN: 0026-7600
ISSN (Online): 
IsoAbbr: Mod Concepts Cardiovasc Dis
NlmId: 0400745
123:123
JrId: 5888
long title: Modern healthcare
short title: Mod Healthc
ISSN: 0160-7480
ISSN (Online): 
IsoAbbr: Mod Healthc
NlmId: 7801798
123:123
JrId: 5889
long title: Mobius
short title: Mobius
ISSN: 0272-3425
ISSN (Online): 
IsoAbbr: Mobius
NlmId: 8200998
123:123
JrId: 5890
long title: Modern hospital
short title: Mod Hosp
ISSN: 0026-783X
ISSN (Online): 
IsoAbbr: Mod Hosp
NlmId: 0417654
123:123
JrId: 5891
long title: Modern medicine of Asia
short title: Mod Med Asia
ISSN: 0377-1504
ISSN (Online): 
IsoAbbr: Mod Med Asia
NlmId: 7513643
123:123
JrId: 5892
long title: Molecular immunology
short title: Mol Immunol
ISSN: 0161-5890
ISSN (Online): 1872-9142
IsoAbbr: Mol. Immunol.
NlmId: 7905289
123:123
JrId: 5893
long title: Modern nursing home
short title: Mod Nurs Home
ISSN: 0026-8178
ISSN (Online): 
IsoAbbr: Mod Nurs Home
NlmId: 0420172
123:123
JrId: 5894
long title: Modern problems in paediatrics
short title: Mod Probl Paediatr
ISSN: 0303-884X
ISSN (Online): 
IsoAbbr: Mod Probl Paediatr
NlmId: 7502628
123:123
JrId: 5895
long title: Modern problems in ophthalmology
short title: Mod Probl Ophthalmol
ISSN: 0077-0078
ISSN (Online): 
IsoAbbr: Mod Probl Ophthalmol
NlmId: 1270475
123:123
JrId: 5896
long title: Modern problems of pharmacopsychiatry
short title: Mod Probl Pharmacopsychiatry
ISSN: 0077-0094
ISSN (Online): 
IsoAbbr: Mod Probl Pharmacopsychiatry
NlmId: 0425142
123:123
JrId: 5897
long title: Modern treatment
short title: Mod Treat
ISSN: 0026-8526
ISSN (Online): 
IsoAbbr: Mod Treat
NlmId: 7511504
123:123
JrId: 5898
long title: Modern trends in medical virology
short title: Mod Trends Med Virol
ISSN: 0544-6856
ISSN (Online): 
IsoAbbr: Mod Trends Med Virol
NlmId: 0076444
123:123
JrId: 5899
long title: Molecular and cellular probes
short title: Mol Cell Probes
ISSN: 0890-8508
ISSN (Online): 1096-1194
IsoAbbr: Mol. Cell. Probes
NlmId: 8709751
123:123
JrId: 5900
long title: Modern trends in neurology
short title: Mod Trends Neurol
ISSN: 0544-6872
ISSN (Online): 
IsoAbbr: Mod Trends Neurol
NlmId: 0075472
123:123
JrId: 5901
long title: Modern trends in radiotherapy
short title: Mod Trends Radiother
ISSN: 0544-6937
ISSN (Online): 
IsoAbbr: Mod Trends Radiother
NlmId: 0076450
123:123
JrId: 5902
long title: Modern trends in rheumatology
short title: Mod Trends Rheumatol
ISSN: 0544-6945
ISSN (Online): 
IsoAbbr: Mod Trends Rheumatol
NlmId: 0073315
123:123
JrId: 5903
long title: Mykosen. Supplement
short title: Mykosen Suppl
ISSN: 0344-7677
ISSN (Online): 
IsoAbbr: Mykosen Suppl
NlmId: 8702151
123:123
JrId: 5904
long title: Nihon Geka Gakkai zasshi
short title: Nihon Geka Gakkai Zasshi
ISSN: 0301-4894
ISSN (Online): 1880-1129
IsoAbbr: Nihon Geka Gakkai Zasshi
NlmId: 0405405
123:123
JrId: 5905
long title: Modern trends in immunology
short title: Mod Trends Immunol
ISSN: 0544-6848
ISSN (Online): 
IsoAbbr: Mod Trends Immunol
NlmId: 0375305
123:123
JrId: 5906
long title: Modern trends in orthopaedics
short title: Mod Trends Orthop
ISSN: 0077-0159
ISSN (Online): 
IsoAbbr: Mod Trends Orthop
NlmId: 0035777
123:123
JrId: 5907
long title: Modern trends in plastic surgery
short title: Mod Trends Plast Surg
ISSN: 0544-6929
ISSN (Online): 
IsoAbbr: Mod Trends Plast Surg
NlmId: 18750050R
123:123
JrId: 5908
long title: Modern trends in surgery
short title: Mod Trends Surg
ISSN: 0544-6953
ISSN (Online): 
IsoAbbr: Mod Trends Surg
NlmId: 0400747
123:123
JrId: 5909
long title: Modern veterinary practice
short title: Mod Vet Pract
ISSN: 0362-8140
ISSN (Online): 
IsoAbbr: Mod Vet Pract
NlmId: 7802904
123:123
JrId: 5910
long title: Molecular & general genetics : MGG
short title: Mol Gen Genet
ISSN: 0026-8925
ISSN (Online): 
IsoAbbr: Mol. Gen. Genet.
NlmId: 0125036
123:123
JrId: 5911
long title: Molecular biology
short title: Mol Biol
ISSN: 0026-8933
ISSN (Online): 1608-3245
IsoAbbr: Mol. Biol. (N.Y.)
NlmId: 0131463
123:123
JrId: 5912
long title: Molecular pharmacology
short title: Mol Pharmacol
ISSN: 0026-895X
ISSN (Online): 1521-0111
IsoAbbr: Mol. Pharmacol.
NlmId: 0035623
123:123
JrId: 5913
long title: Molecular biology, biochemistry, and biophysics
short title: Mol Biol Biochem Biophys
ISSN: 0077-0221
ISSN (Online): 
IsoAbbr: Mol Biol Biochem Biophys
NlmId: 0173540
123:123
JrId: 5914
long title: Monthly bulletin of the Ministry of Health and the Public Health Laboratory Service
short title: Mon Bull Minist Health Public Health Lab Serv
ISSN: 0368-881X
ISSN (Online): 
IsoAbbr: Mon Bull Minist Health Public Health Lab Serv
NlmId: 7502630
123:123
JrId: 5915
long title: Molecular and cellular biochemistry
short title: Mol Cell Biochem
ISSN: 0300-8177
ISSN (Online): 1573-4919
IsoAbbr: Mol. Cell. Biochem.
NlmId: 0364456
123:123
JrId: 5916
long title: Monatshefte fur Veterinarmedizin
short title: Monatsh Veterinarmed
ISSN: 0026-9263
ISSN (Online): 
IsoAbbr: Monatsh Veterinarmed
NlmId: 2984796R
123:123
JrId: 5917
long title: Molecular biology reports
short title: Mol Biol Rep
ISSN: 0301-4851
ISSN (Online): 1573-4978
IsoAbbr: Mol. Biol. Rep.
NlmId: 0403234
123:123
JrId: 5918
long title: Molekuliarnaia biologiia
short title: Mol Biol (Mosk)
ISSN: 0026-8984
ISSN (Online): 
IsoAbbr: Mol. Biol. (Mosk.)
NlmId: 0105454
123:123
JrId: 5919
long title: Molecular and cellular biology
short title: Mol Cell Biol
ISSN: 0270-7306
ISSN (Online): 1098-5549
IsoAbbr: Mol. Cell. Biol.
NlmId: 8109087
123:123
JrId: 5920
long title: Molecular endocrinology (Baltimore, Md.)
short title: Mol Endocrinol
ISSN: 0888-8809
ISSN (Online): 1944-9917
IsoAbbr: Mol. Endocrinol.
NlmId: 8801431
123:123
JrId: 5921
long title: Monatsschrift fur Kinderheilkunde
short title: Monatsschr Kinderheilkd
ISSN: 0026-9298
ISSN (Online): 
IsoAbbr: Monatsschr Kinderheilkd
NlmId: 0400751
123:123
JrId: 5922
long title: Monatsschrift fur Ohrenheilkunde und Laryngo-Rhinologie
short title: Monatsschr Ohrenheilkd Laryngorhinol
ISSN: 0026-9328
ISSN (Online): 
IsoAbbr: Monatsschr Ohrenheilkd Laryngorhinol
NlmId: 7513648
123:123
JrId: 5923
long title: Monatsschrift fur Unfallheilkunde
short title: Monatsschr Unfallheilkd
ISSN: 0340-1669
ISSN (Online): 
IsoAbbr: Monatsschr Unfallheilkd
NlmId: 7611599
123:123
JrId: 5924
long title: Le monde dentaire
short title: Monde Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Monde Dent
NlmId: 9427225
123:123
JrId: 5925
long title: Monographs in pathology
short title: Monogr Pathol
ISSN: 0077-0922
ISSN (Online): 
IsoAbbr: Monogr Pathol
NlmId: 0416716
123:123
JrId: 5926
long title: Mondo odontostomatologico
short title: Mondo Odontostomatol
ISSN: 0026-9565
ISSN (Online): 
IsoAbbr: Mondo Odontostomatol
NlmId: 0421073
123:123
JrId: 5927
long title: Monographs in allergy
short title: Monogr Allergy
ISSN: 0077-0760
ISSN (Online): 
IsoAbbr: Monogr Allergy
NlmId: 0077707
123:123
JrId: 5928
long title: Mondo ortodontico
short title: Mondo Ortod
ISSN: 0391-2000
ISSN (Online): 
IsoAbbr: Mondo Ortod
NlmId: 7703267
123:123
JrId: 5929
long title: Molecular toxicology
short title: Mol Toxicol
ISSN: 0883-9492
ISSN (Online): 
IsoAbbr: Mol Toxicol
NlmId: 8711544
123:123
JrId: 5930
long title: Monographs of the American Association on Mental Deficiency
short title: Monogr Am Assoc Ment Defic
ISSN: 0098-7123
ISSN (Online): 
IsoAbbr: Monogr Am Assoc Ment Defic
NlmId: 7509014
123:123
JrId: 5931
long title: Monographs on atherosclerosis
short title: Monogr Atheroscler
ISSN: 0077-099X
ISSN (Online): 
IsoAbbr: Monogr Atheroscler
NlmId: 0362400
123:123
JrId: 5932
long title: Monographs in clinical cytology
short title: Monogr Clin Cytol
ISSN: 0077-0809
ISSN (Online): 1662-3827
IsoAbbr: Monogr Clin Cytol
NlmId: 0370161
123:123
JrId: 5933
long title: Monographs in developmental biology
short title: Monogr Dev Biol
ISSN: 0077-0825
ISSN (Online): 
IsoAbbr: Monogr Dev Biol
NlmId: 0207715
123:123
JrId: 5934
long title: Monographs on endocrinology
short title: Monogr Endocrinol
ISSN: 0077-1015
ISSN (Online): 
IsoAbbr: Monogr Endocrinol
NlmId: 0113567
123:123
JrId: 5935
long title: Monatsschrift Kinderheilkunde : Organ der Deutschen Gesellschaft fur Kinderheilkunde
short title: Monatsschr Kinderheilkd
ISSN: 0026-9298
ISSN (Online): 
IsoAbbr: Monatsschr Kinderheilkd
NlmId: 8206462
123:123
JrId: 5936
long title: Monographien aus dem Gesamtgebiete der Neurologie und Psychiatrie
short title: Monogr Gesamtgeb Neurol Psychiatr
ISSN: 0376-0464
ISSN (Online): 
IsoAbbr: Monogr Gesamtgeb Neurol Psychiatr
NlmId: 1301562
123:123
JrId: 5937
long title: Movement disorders : official journal of the Movement Disorder Society
short title: Mov Disord
ISSN: 0885-3185
ISSN (Online): 1531-8257
IsoAbbr: Mov. Disord.
NlmId: 8610688
123:123
JrId: 5938
long title: Natural immunity and cell growth regulation
short title: Nat Immun Cell Growth Regul
ISSN: 0254-7600
ISSN (Online): 
IsoAbbr: Nat. Immun. Cell Growth Regul.
NlmId: 8407979
123:123
JrId: 5939
long title: Monographien aus dem Gesamtgebiete der Psychiatrie
short title: Monogr Gesamtgeb Psychiatr Psychiatry Ser
ISSN: 0077-0671
ISSN (Online): 
IsoAbbr: Monogr Gesamtgeb Psychiatr Psychiatry Ser
NlmId: 0251404
123:123
JrId: 5940
long title: Monographs in human genetics
short title: Monogr Hum Genet
ISSN: 0077-0876
ISSN (Online): 
IsoAbbr: Monogr Hum Genet
NlmId: 7600568
123:123
JrId: 5941
long title: Neoplastic disease at various sites
short title: Monogr Neoplast Dis Var Sites
ISSN: 0463-2036
ISSN (Online): 
IsoAbbr: Monogr Neoplast Dis Var Sites
NlmId: 0400755
123:123
JrId: 5942
long title: Monographs in oral science
short title: Monogr Oral Sci
ISSN: 0077-0892
ISSN (Online): 1662-3843
IsoAbbr: Monogr Oral Sci
NlmId: 0327545
123:123
JrId: 5943
long title: National Institutes of Health consensus development conference consensus statement
short title: Natl Inst Health Consens Dev Conf Consens Statement
ISSN: 1048-566X
ISSN (Online): 
IsoAbbr: Natl Inst Health Consens Dev Conf Consens Statement
NlmId: 8500356
123:123
JrId: 5944
long title: Monographs in neural sciences
short title: Monogr Neural Sci
ISSN: 0300-5186
ISSN (Online): 
IsoAbbr: Monogr Neural Sci
NlmId: 0357002
123:123
JrId: 5945
long title: Monographs of the Physiological Society
short title: Monogr Physiol Soc
ISSN: 0079-2020
ISSN (Online): 
IsoAbbr: Monogr Physiol Soc
NlmId: 0401222
123:123
JrId: 5946
long title: Monograph of the American Association of Mental Deficiency
short title: Monogr Am Assoc Ment Defic
ISSN: 0098-7123
ISSN (Online): 
IsoAbbr: Monogr Am Assoc Ment Defic
NlmId: 8206810
123:123
JrId: 5947
long title: Monographs in population biology
short title: Monogr Popul Biol
ISSN: 0077-0930
ISSN (Online): 
IsoAbbr: Monogr Popul Biol
NlmId: 0151324
123:123
JrId: 5948
long title: Monographs of the Society for Research in Child Development
short title: Monogr Soc Res Child Dev
ISSN: 0037-976X
ISSN (Online): 1540-5834
IsoAbbr: Monogr Soc Res Child Dev
NlmId: 7508397
123:123
JrId: 5949
long title: Monographs in paediatrics
short title: Monogr Paediatr
ISSN: 0077-0914
ISSN (Online): 
IsoAbbr: Monogr Paediatr
NlmId: 1264740
123:123
JrId: 5950
long title: National Institutes of Health consensus development conference summary
short title: Natl Inst Health Consens Dev Conf Summ
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Inst Health Consens Dev Conf Summ
NlmId: 8301658
123:123
JrId: 5951
long title: Nihon Hotetsu Shika Gakkai zasshi
short title: Nihon Hotetsu Shika Gakkai Zasshi
ISSN: 0389-5386
ISSN (Online): 1883-177X
IsoAbbr: Nihon Hotetsu Shika Gakkai Zasshi
NlmId: 7505724
123:123
JrId: 5952
long title: Monographs in the surgical sciences
short title: Monogr Surg Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Monogr Surg Sci
NlmId: 0133452
123:123
JrId: 5953
long title: Monographs in virology
short title: Monogr Virol
ISSN: 0077-0965
ISSN (Online): 
IsoAbbr: Monogr Virol
NlmId: 0124434
123:123
JrId: 5954
long title: MULTIs
short title: Multis
ISSN: 0749-1611
ISSN (Online): 
IsoAbbr: Multis
NlmId: 8405401
123:123
JrId: 5955
long title: New England journal of human services
short title: N Engl J Hum Serv
ISSN: 0277-996X
ISSN (Online): 
IsoAbbr: N Engl J Hum Serv
NlmId: 8207591
123:123
JrId: 5956
long title: Montpellier medical
short title: Montp Med
ISSN: 
ISSN (Online): 
IsoAbbr: Montp Med
NlmId: 18820540R
123:123
JrId: 5957
long title: Morphologiai es igazsagugyi orvosi szemle
short title: Morphol Igazsagugyi Orv Sz
ISSN: 0540-889X
ISSN (Online): 
IsoAbbr: Morphol Igazsagugyi Orv Sz
NlmId: 0400757
123:123
JrId: 5958
long title: Morphologia medica
short title: Morphol Med
ISSN: 0172-9187
ISSN (Online): 
IsoAbbr: Morphol Med
NlmId: 8204929
123:123
JrId: 5959
long title: Morphologie et embryologie
short title: Morphol Embryol (Bucur)
ISSN: 0377-5038
ISSN (Online): 
IsoAbbr: Morphol Embryol (Bucur)
NlmId: 7512183
123:123
JrId: 5960
long title: The Mount Sinai journal of medicine, New York
short title: Mt Sinai J Med
ISSN: 0027-2507
ISSN (Online): 1931-7581
IsoAbbr: Mt. Sinai J. Med.
NlmId: 0241032
123:123
JrId: 5962
long title: Nichidai koku kagaku = Nihon University journal of oral science
short title: Nichidai Koko Kagaku
ISSN: 0385-0145
ISSN (Online): 
IsoAbbr: Nichidai Koko Kagaku
NlmId: 9425106
123:123
JrId: 5963
long title: Munca sanitara
short title: Munca Sanit
ISSN: 0027-318X
ISSN (Online): 
IsoAbbr: Munca Sanit
NlmId: 7609371
123:123
JrId: 5964
long title: MPS. Medical products salesman
short title: MPS
ISSN: 0192-432X
ISSN (Online): 
IsoAbbr: MPS
NlmId: 7905032
123:123
JrId: 5965
long title: Medical products sales : MPS : the official journal of the American Surgical Trade Association
short title: Med Prod Sales
ISSN: 0279-4802
ISSN (Online): 
IsoAbbr: Med Prod Sales
NlmId: 8202448
123:123
JrId: 5966
long title: Molekuliarnaia genetika, mikrobiologiia i virusologiia
short title: Mol Gen Mikrobiol Virusol
ISSN: 0208-0613
ISSN (Online): 
IsoAbbr: Mol. Gen. Mikrobiol. Virusol.
NlmId: 9315607
123:123
JrId: 5967
long title: MMW, Munchener medizinische Wochenschrift
short title: MMW Munch Med Wochenschr
ISSN: 0341-3098
ISSN (Online): 
IsoAbbr: MMW Munch Med Wochenschr
NlmId: 7801805
123:123
JrId: 5968
long title: Nursing mirror and midwives journal
short title: Nurs Mirror Midwives J
ISSN: 0143-2524
ISSN (Online): 
IsoAbbr: Nurs Mirror Midwives J
NlmId: 7708428
123:123
JrId: 5969
long title: News letter. Maine State Nurses' Association
short title: News Lett Maine State Nurses Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: News Lett Maine State Nurses Assoc
NlmId: 1300154
123:123
JrId: 5970
long title: News letter. Maine State Nurses' Association
short title: News Lett Maine State Nurses Assoc
ISSN: 0464-5855
ISSN (Online): 
IsoAbbr: News Lett Maine State Nurses Assoc
NlmId: 1300155
123:123
JrId: 5971
long title: NAACOG newsletter
short title: NAACOG Newsl
ISSN: 0889-0579
ISSN (Online): 
IsoAbbr: NAACOG Newsl
NlmId: 9107925
123:123
JrId: 5972
long title: News & Views : Rhode Island Nursing Magazine
short title: News Views
ISSN: 
ISSN (Online): 
IsoAbbr: News Views
NlmId: 9878932
123:123
JrId: 5973
long title: Munnpleien
short title: Munnpleien
ISSN: 0047-8377
ISSN (Online): 
IsoAbbr: Munnpleien
NlmId: 18840110R
123:123
JrId: 5974
long title: Muscle biology
short title: Muscle Biol
ISSN: 0090-0532
ISSN (Online): 
IsoAbbr: Muscle Biol
NlmId: 0350127
123:123
JrId: 5975
long title: Muscle & nerve
short title: Muscle Nerve
ISSN: 0148-639X
ISSN (Online): 1097-4598
IsoAbbr: Muscle Nerve
NlmId: 7803146
123:123
JrId: 5976
long title: Mutation research
short title: Mutat Res
ISSN: 0027-5107
ISSN (Online): 1873-135X
IsoAbbr: Mutat. Res.
NlmId: 0400763
123:123
JrId: 5977
long title: Morbidity and mortality weekly report. Surveillance summaries : MMWR / Centers for Disease Control
short title: Morb Mortal Wkly Rep Surveill Summ
ISSN: 0892-3787
ISSN (Online): 1545-8636
IsoAbbr: Morb Mortal Wkly Rep Surveill Summ
NlmId: 8400155
123:123
JrId: 5978
long title: Mycologia
short title: Mycologia
ISSN: 0027-5514
ISSN (Online): 1557-2536
IsoAbbr: Mycologia
NlmId: 0400764
123:123
JrId: 5979
long title: Mycopathologia et mycologia applicata
short title: Mycopathol Mycol Appl
ISSN: 0027-5530
ISSN (Online): 
IsoAbbr: Mycopathol Mycol Appl
NlmId: 7505688
123:123
JrId: 5980
long title: Mycopathologia
short title: Mycopathologia
ISSN: 0301-486X
ISSN (Online): 1573-0832
IsoAbbr: Mycopathologia
NlmId: 7505689
123:123
JrId: 5981
long title: Mykosen
short title: Mykosen
ISSN: 0027-5557
ISSN (Online): 
IsoAbbr: Mykosen
NlmId: 0400765
123:123
JrId: 5982
long title: Mycoses
short title: Mycoses
ISSN: 0933-7407
ISSN (Online): 1439-0507
IsoAbbr: Mycoses
NlmId: 8805008
123:123
JrId: 5983
long title: Monographs of the American Association on Mental Deficiency (1982)
short title: Monogr Am Assoc Ment Defic
ISSN: 0098-7123
ISSN (Online): 
IsoAbbr: Monogr Am Assoc Ment Defic
NlmId: 8301655
123:123
JrId: 5984
long title: Molecular and biochemical parasitology
short title: Mol Biochem Parasitol
ISSN: 0166-6851
ISSN (Online): 1872-9428
IsoAbbr: Mol. Biochem. Parasitol.
NlmId: 8006324
123:123
JrId: 5985
long title: The New England journal of medicine
short title: N Engl J Med
ISSN: 0028-4793
ISSN (Online): 1533-4406
IsoAbbr: N. Engl. J. Med.
NlmId: 0255562
123:123
JrId: 5986
long title: NAACOG technical bulletin
short title: NAACOG Tech Bull
ISSN: 0198-9227
ISSN (Online): 
IsoAbbr: NAACOG Tech Bull
NlmId: 8002791
123:123
JrId: 5987
long title: NADL journal
short title: NADL J
ISSN: 0360-5361
ISSN (Online): 
IsoAbbr: NADL J
NlmId: 0333620
123:123
JrId: 5988
long title: Nagoya journal of medical science
short title: Nagoya J Med Sci
ISSN: 0027-7622
ISSN (Online): 2186-3326
IsoAbbr: Nagoya J Med Sci
NlmId: 0412011
123:123
JrId: 5989
long title: Organizational dynamics
short title: Organ Dyn
ISSN: 0090-2616
ISSN (Online): 
IsoAbbr: Organ Dyn
NlmId: 9877787
123:123
JrId: 5990
long title: Nagoya medical journal
short title: Nagoya Med J
ISSN: 0027-7649
ISSN (Online): 
IsoAbbr: Nagoya Med. J.
NlmId: 0413417
123:123
JrId: 5991
long title: Die Nahrung
short title: Nahrung
ISSN: 0027-769X
ISSN (Online): 1521-3803
IsoAbbr: Nahrung
NlmId: 0142530
123:123
JrId: 5992
long title: Naika. Internal medicine
short title: Naika
ISSN: 0022-1961
ISSN (Online): 
IsoAbbr: Naika
NlmId: 0413541
123:123
JrId: 5993
long title: Nanr News
short title: NANR News
ISSN: 
ISSN (Online): 
IsoAbbr: NANR News
NlmId: 9879596
123:123
JrId: 5994
long title: Narodno zdravlje
short title: Nar Zdrav
ISSN: 0027-8025
ISSN (Online): 
IsoAbbr: Nar Zdrav
NlmId: 0404440
123:123
JrId: 5995
long title: Nasu suteshon : NS = Nurses' station quarterly
short title: Nasu Suteshon
ISSN: 0387-351X
ISSN (Online): 
IsoAbbr: Nasu Suteshon
NlmId: 8608530
123:123
JrId: 5996
long title: A report of the ... National Forum on Hospital and Health Affairs / conducted by the Graduate Program in Hospital Administration of Duke University. National Forum on Hospital and Health Affairs
short title: Rep Natl Forum Hosp Health Aff
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Natl Forum Hosp Health Aff
NlmId: 100961267
123:123
JrId: 5997
long title: National Cancer Institute monograph
short title: Natl Cancer Inst Monogr
ISSN: 0083-1921
ISSN (Online): 
IsoAbbr: Natl Cancer Inst Monogr
NlmId: 0216026
123:123
JrId: 5998
long title: National Institute on Drug Abuse research monograph series
short title: Natl Inst Drug Abuse Res Monogr Ser
ISSN: 0361-8595
ISSN (Online): 
IsoAbbr: Natl Inst Drug Abuse Res Monogr Ser
NlmId: 7610559
123:123
JrId: 5999
long title: National Cancer Institute research report
short title: Natl Cancer Inst Res Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Cancer Inst Res Rep
NlmId: 7509223
123:123
JrId: 6000
long title: NIDA research monograph
short title: NIDA Res Monogr
ISSN: 1046-9516
ISSN (Online): 
IsoAbbr: NIDA Res. Monogr.
NlmId: 8811762
123:123
JrId: 6001
long title: Bulletin (National Clearinghouse for Poison Control Centers (U.S.))
short title: Bull Natl Clgh Poison Control Cent
ISSN: 0049-5484
ISSN (Online): 
IsoAbbr: Bull Natl Clgh Poison Control Cent
NlmId: 7505324
123:123
JrId: 6002
long title: Proceedings. National Conference on Methadone Treatment
short title: Proc Natl Conf Methadone Treat
ISSN: 0360-263X
ISSN (Online): 
IsoAbbr: Proc Natl Conf Methadone Treat
NlmId: 7513674
123:123
JrId: 6003
long title: Nursing RSA = Verpleging RSA
short title: Nurs RSA
ISSN: 0258-1647
ISSN (Online): 
IsoAbbr: Nurs RSA
NlmId: 8703817
123:123
JrId: 6004
long title: National Conference on Dental Public Relations
short title: Natl Conf Dent Public Relat
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Conf Dent Public Relat
NlmId: 100961269
123:123
JrId: 6005
long title: [Preconference papers]. National Dental Health Conference
short title: Preconf Papers Natl Dent Health Conf (U S)
ISSN: 
ISSN (Online): 
IsoAbbr: Preconf Papers Natl Dent Health Conf (U S)
NlmId: 0020066
123:123
JrId: 6006
long title: National Institute of Animal Health quarterly
short title: Natl Inst Anim Health Q (Tokyo)
ISSN: 0027-951X
ISSN (Online): 
IsoAbbr: Natl Inst Anim Health Q (Tokyo)
NlmId: 0413132
123:123
JrId: 6007
long title: NCI monographs : a publication of the National Cancer Institute
short title: NCI Monogr
ISSN: 0893-2751
ISSN (Online): 
IsoAbbr: NCI Monogr
NlmId: 8610384
123:123
JrId: 6008
long title: NLN convention papers
short title: NLN Conv Pap
ISSN: 
ISSN (Online): 
IsoAbbr: NLN Conv Pap
NlmId: 0172707
123:123
JrId: 6009
long title: Transactions. National Safety Council. National Safety Congress
short title: Trans Natl Saf Congr
ISSN: 0197-050X
ISSN (Online): 
IsoAbbr: Trans Natl Saf Congr
NlmId: 24710250R
123:123
JrId: 6010
long title: NATNews
short title: NATNEWS
ISSN: 0027-6049
ISSN (Online): 
IsoAbbr: NATNEWS
NlmId: 1251427
123:123
JrId: 6011
long title: Nature
short title: Nature
ISSN: 0028-0836
ISSN (Online): 1476-4687
IsoAbbr: Nature
NlmId: 0410462
123:123
JrId: 6012
long title: Nature: New biology
short title: Nat New Biol
ISSN: 0090-0028
ISSN (Online): 
IsoAbbr: Nature New Biol.
NlmId: 0410463
123:123
JrId: 6013
long title: Die Naturwissenschaften
short title: Naturwissenschaften
ISSN: 0028-1042
ISSN (Online): 1432-1904
IsoAbbr: Naturwissenschaften
NlmId: 0400767
123:123
JrId: 6014
long title: Nauchni trudove. Sofia. Nauchno-izsledovatelski stomatologichen institut
short title: Nauchni Tr Nauchnoizsled Stomatol Inst (Sofiia)
ISSN: 0548-0191
ISSN (Online): 
IsoAbbr: Nauchni Tr Nauchnoizsled Stomatol Inst (Sofiia)
NlmId: 20910490R
123:123
JrId: 6015
long title: National safety news
short title: Natl Saf News
ISSN: 0028-0100
ISSN (Online): 
IsoAbbr: Natl Saf News
NlmId: 18930380R
123:123
JrId: 6016
long title: Nauchni trudove na Visshiia meditsinski institut, Sofiia
short title: Nauchni Tr Vissh Med Inst Sofiia
ISSN: 0525-0889
ISSN (Online): 
IsoAbbr: Nauchni Tr Vissh Med Inst Sofiia
NlmId: 7902092
123:123
JrId: 6017
long title: Naunyn-Schmiedeberg's archives of pharmacology
short title: Naunyn Schmiedebergs Arch Pharmacol
ISSN: 0028-1298
ISSN (Online): 1432-1912
IsoAbbr: Naunyn Schmiedebergs Arch. Pharmacol.
NlmId: 0326264
123:123
JrId: 6018
long title: North Carolina dental journal
short title: N C Dent J
ISSN: 0091-164X
ISSN (Online): 
IsoAbbr: N C Dent J
NlmId: 0365327
123:123
JrId: 6019
long title: North Carolina medical journal
short title: N C Med J
ISSN: 0029-2559
ISSN (Online): 
IsoAbbr: N C Med J
NlmId: 2984805R
123:123
JrId: 6020
long title: The Nebraska medical journal
short title: Nebr Med J
ISSN: 0091-6730
ISSN (Online): 
IsoAbbr: Nebr Med J
NlmId: 0326156
123:123
JrId: 6021
long title: Nebraska nurse
short title: Nebr Nurse
ISSN: 0028-1921
ISSN (Online): 
IsoAbbr: Nebr Nurse
NlmId: 19010060R
123:123
JrId: 6022
long title: Nebraska Symposium on Motivation. Nebraska Symposium on Motivation
short title: Nebr Symp Motiv
ISSN: 0146-7875
ISSN (Online): 
IsoAbbr: Nebr Symp Motiv
NlmId: 0315565
123:123
JrId: 6023
long title: Nederlands militair geneeskundig tijdschrift
short title: Ned Milit Geneeskd Tijdschr
ISSN: 0028-2103
ISSN (Online): 
IsoAbbr: Ned Milit Geneeskd Tijdschr
NlmId: 0413420
123:123
JrId: 6024
long title: Nephrology news & issues
short title: Nephrol News Issues
ISSN: 0896-1263
ISSN (Online): 
IsoAbbr: Nephrol News Issues
NlmId: 8709753
123:123
JrId: 6025
long title: NursingConnections
short title: Nursingconnections
ISSN: 0895-2809
ISSN (Online): 
IsoAbbr: Nursingconnections
NlmId: 8809326
123:123
JrId: 6026
long title: Nursing economic$
short title: Nurs Econ
ISSN: 0746-1739
ISSN (Online): 
IsoAbbr: Nurs Econ
NlmId: 8404213
123:123
JrId: 6027
long title: Nederlands tandartsenblad
short title: Ned Tandartsenbl
ISSN: 0028-2111
ISSN (Online): 
IsoAbbr: Ned Tandartsenbl
NlmId: 2984801R
123:123
JrId: 6028
long title: Nederlands tijdschrift voor geneeskunde
short title: Ned Tijdschr Geneeskd
ISSN: 0028-2162
ISSN (Online): 1876-8784
IsoAbbr: Ned Tijdschr Geneeskd
NlmId: 0400770
123:123
JrId: 6029
long title: Nursing practice (Edinburgh, Scotland)
short title: Nurs Pract
ISSN: 0266-6146
ISSN (Online): 
IsoAbbr: Nurs Pract
NlmId: 8508166
123:123
JrId: 6030
long title: Nursing success today
short title: Nurs Success Today
ISSN: 0743-6726
ISSN (Online): 
IsoAbbr: Nurs Success Today
NlmId: 8410115
123:123
JrId: 6031
long title: Nursing standard : official newspaper of the Royal College of Nursing
short title: Nurs Stand
ISSN: 0029-6570
ISSN (Online): 
IsoAbbr: Nurs Stand
NlmId: 8508427
123:123
JrId: 6032
long title: Nederlands tijdschrift voor de psychologie en haar grensgebieden
short title: Ned Tijdschr Psychol
ISSN: 0028-2235
ISSN (Online): 
IsoAbbr: Ned Tijdschr Psychol
NlmId: 0375313
123:123
JrId: 6033
long title: Nederlands tijdschrift voor tandheelkunde
short title: Ned Tijdschr Tandheelkd
ISSN: 0028-2200
ISSN (Online): 
IsoAbbr: Ned Tijdschr Tandheelkd
NlmId: 0400771
123:123
JrId: 6034
long title: Nederlandsch tijdschrift voor verloskunde en gynaecologie
short title: Ned Tijdschr Verloskd Gynaecol
ISSN: 0301-2247
ISSN (Online): 
IsoAbbr: Ned Tijdschr Verloskd Gynaecol
NlmId: 0375707
123:123
JrId: 6035
long title: Neirofiziologiia = Neurophysiology
short title: Neirofiziologiia
ISSN: 0028-2561
ISSN (Online): 
IsoAbbr: Neirofiziologiia
NlmId: 0231364
123:123
JrId: 6036
long title: Navy medicine
short title: Navy Med
ISSN: 0895-8211
ISSN (Online): 
IsoAbbr: Navy Med
NlmId: 8708694
123:123
JrId: 6037
long title: Neoplasma
short title: Neoplasma
ISSN: 0028-2685
ISSN (Online): 
IsoAbbr: Neoplasma
NlmId: 0377266
123:123
JrId: 6039
long title: Nephron
short title: Nephron
ISSN: 0028-2766
ISSN (Online): 1423-0186
IsoAbbr: Nephron
NlmId: 0331777
123:123
JrId: 6040
long title: Nephrology nurse
short title: Nephrol Nurse
ISSN: 0164-4386
ISSN (Online): 
IsoAbbr: Nephrol Nurse
NlmId: 7909387
123:123
JrId: 6041
long title: Nervnaia sistema / Leningradskii ordena Lenina gosudarstvennyi universitet imeni A.A. Zhdanova, Fiziologicheskii institut imeni akad. A.A. Ukhtomskogo
short title: Nerv Sist
ISSN: 0470-6625
ISSN (Online): 
IsoAbbr: Nerv Sist
NlmId: 8209802
123:123
JrId: 6042
long title: Nevada RNformation
short title: Nev Rnformation
ISSN: 0273-4117
ISSN (Online): 
IsoAbbr: Nev Rnformation
NlmId: 9878814
123:123
JrId: 6043
long title: Der Nervenarzt
short title: Nervenarzt
ISSN: 0028-2804
ISSN (Online): 1433-0407
IsoAbbr: Nervenarzt
NlmId: 0400773
123:123
JrId: 6044
long title: The Netherlands journal of medicine
short title: Neth J Med
ISSN: 0300-2977
ISSN (Online): 1872-9061
IsoAbbr: Neth J Med
NlmId: 0356133
123:123
JrId: 6045
long title: Neue Munchner Beitrage zur Geschichte der Medizin und Naturwissenschaften. Medizinhistorische Reihe
short title: Neue Munch Beitr Gesch Med Naturwiss Medizinhist Reihe
ISSN: 0300-8371
ISSN (Online): 
IsoAbbr: Neue Munch Beitr Gesch Med Naturwiss Medizinhist Reihe
NlmId: 0332363
123:123
JrId: 6046
long title: Nephrologie
short title: Nephrologie
ISSN: 0250-4960
ISSN (Online): 
IsoAbbr: Nephrologie
NlmId: 8011169
123:123
JrId: 6047
long title: Neurobiology of aging
short title: Neurobiol Aging
ISSN: 0197-4580
ISSN (Online): 1558-1497
IsoAbbr: Neurobiol. Aging
NlmId: 8100437
123:123
JrId: 6048
long title: Neurobehavioral toxicology
short title: Neurobehav Toxicol
ISSN: 0191-3581
ISSN (Online): 
IsoAbbr: Neurobehav Toxicol
NlmId: 8001482
123:123
JrId: 6049
long title: Neurobiology
short title: Neurobiology
ISSN: 0300-8819
ISSN (Online): 
IsoAbbr: Neurobiology
NlmId: 7610562
123:123
JrId: 6050
long title: Neurochemical research
short title: Neurochem Res
ISSN: 0364-3190
ISSN (Online): 1573-6903
IsoAbbr: Neurochem. Res.
NlmId: 7613461
123:123
JrId: 6051
long title: Neurochirurgia
short title: Neurochirurgia (Stuttg)
ISSN: 0028-3819
ISSN (Online): 
IsoAbbr: Neurochirurgia (Stuttg)
NlmId: 0400774
123:123
JrId: 6052
long title: Neuro-Chirurgie
short title: Neurochirurgie
ISSN: 0028-3770
ISSN (Online): 
IsoAbbr: Neurochirurgie
NlmId: 0401057
123:123
JrId: 6053
long title: Neurobehavioral toxicology and teratology
short title: Neurobehav Toxicol Teratol
ISSN: 0275-1380
ISSN (Online): 
IsoAbbr: Neurobehav Toxicol Teratol
NlmId: 8104162
123:123
JrId: 6054
long title: Neuroepidemiology
short title: Neuroepidemiology
ISSN: 0251-5350
ISSN (Online): 1423-0208
IsoAbbr: Neuroepidemiology
NlmId: 8218700
123:123
JrId: 6055
long title: Neuropathology and applied neurobiology
short title: Neuropathol Appl Neurobiol
ISSN: 0305-1846
ISSN (Online): 1365-2990
IsoAbbr: Neuropathol. Appl. Neurobiol.
NlmId: 7609829
123:123
JrId: 6056
long title: Neurocirugia
short title: Neurocirugia
ISSN: 0047-9411
ISSN (Online): 
IsoAbbr: Neurocirugia
NlmId: 19020070R
123:123
JrId: 6057
long title: Neuroendocrinology
short title: Neuroendocrinology
ISSN: 0028-3835
ISSN (Online): 1423-0194
IsoAbbr: Neuroendocrinology
NlmId: 0035665
123:123
JrId: 6058
long title: Neurological research
short title: Neurol Res
ISSN: 0161-6412
ISSN (Online): 1743-1328
IsoAbbr: Neurol. Res.
NlmId: 7905298
123:123
JrId: 6059
long title: Neurology India
short title: Neurol India
ISSN: 0028-3886
ISSN (Online): 1998-4022
IsoAbbr: Neurol India
NlmId: 0042005
123:123
JrId: 6060
long title: Neurologia medico-chirurgica
short title: Neurol Med Chir (Tokyo)
ISSN: 0470-8105
ISSN (Online): 1349-8029
IsoAbbr: Neurol. Med. Chir. (Tokyo)
NlmId: 0400775
123:123
JrId: 6061
long title: Neurologia i neurochirurgia polska
short title: Neurol Neurochir Pol
ISSN: 0028-3843
ISSN (Online): 
IsoAbbr: Neurol. Neurochir. Pol.
NlmId: 0101265
123:123
JrId: 6062
long title: Neurologia, neurochirurgia i psychiatria polska
short title: Neurol Neurochir Psychiatr Pol
ISSN: 
ISSN (Online): 
IsoAbbr: Neurol Neurochir Psychiatr Pol
NlmId: 2984836R
123:123
JrId: 6063
long title: Neurologia, neurocirugia, psiquiatria
short title: Neurol Neurocir Psiquiatr
ISSN: 0028-3851
ISSN (Online): 
IsoAbbr: Neurol Neurocir Psiquiatr
NlmId: 0106331
123:123
JrId: 6065
long title: NYO [reports]. U.S. Atomic Energy Commission
short title: NYO Rep
ISSN: 0099-278X
ISSN (Online): 
IsoAbbr: NYO Rep
NlmId: 21830590R
123:123
JrId: 6066
long title: Neurologia, psihiatria, neurochirurgia
short title: Neurol Psihiatr Neurochir
ISSN: 0028-386X
ISSN (Online): 
IsoAbbr: Neurol Psihiatr Neurochir
NlmId: 7503838
123:123
JrId: 6067
long title: No shinkei geka. Neurological surgery
short title: No Shinkei Geka
ISSN: 0301-2603
ISSN (Online): 1882-1251
IsoAbbr: No Shinkei Geka
NlmId: 0377015
123:123
JrId: 6068
long title: Neurologija
short title: Neurologija
ISSN: 0350-9559
ISSN (Online): 
IsoAbbr: Neurologija
NlmId: 7808791
123:123
JrId: 6069
long title: Neurology
short title: Neurology
ISSN: 0028-3878
ISSN (Online): 1526-632X
IsoAbbr: Neurology
NlmId: 0401060
123:123
JrId: 6071
long title: Neuropadiatrie
short title: Neuropadiatrie
ISSN: 0028-3797
ISSN (Online): 
IsoAbbr: Neuropadiatrie
NlmId: 0260671
123:123
JrId: 6074
long title: Neuropatologia polska
short title: Neuropatol Pol
ISSN: 0028-3894
ISSN (Online): 
IsoAbbr: Neuropatol Pol
NlmId: 0020712
123:123
JrId: 6075
long title: New Zealand nursing forum
short title: N Z Nurs Forum
ISSN: 0110-7968
ISSN (Online): 
IsoAbbr: N Z Nurs Forum
NlmId: 7802207
123:123
JrId: 6076
long title: Neuropediatrics
short title: Neuropediatrics
ISSN: 0174-304X
ISSN (Online): 1439-1899
IsoAbbr: Neuropediatrics
NlmId: 8101187
123:123
JrId: 6077
long title: Neuropharmacology
short title: Neuropharmacology
ISSN: 0028-3908
ISSN (Online): 1873-7064
IsoAbbr: Neuropharmacology
NlmId: 0236217
123:123
JrId: 6078
long title: Neuropeptides
short title: Neuropeptides
ISSN: 0143-4179
ISSN (Online): 1532-2785
IsoAbbr: Neuropeptides
NlmId: 8103156
123:123
JrId: 6079
long title: Neuropsychiatrie de l'enfance et de l'adolescence
short title: Neuropsychiatr Enfance Adolesc
ISSN: 0222-9617
ISSN (Online): 
IsoAbbr: Neuropsychiatr Enfance Adolesc
NlmId: 7905300
123:123
JrId: 6080
long title: Neuropsihijatrija
short title: Neuropsihijatrija
ISSN: 0047-9438
ISSN (Online): 
IsoAbbr: Neuropsihijatrija
NlmId: 0400776
123:123
JrId: 6081
long title: Neurosurgery
short title: Neurosurgery
ISSN: 0148-396X
ISSN (Online): 1524-4040
IsoAbbr: Neurosurgery
NlmId: 7802914
123:123
JrId: 6082
long title: Neuropsychobiology
short title: Neuropsychobiology
ISSN: 0302-282X
ISSN (Online): 1423-0224
IsoAbbr: Neuropsychobiology
NlmId: 7512895
123:123
JrId: 6083
long title: Neuropsychologia
short title: Neuropsychologia
ISSN: 0028-3932
ISSN (Online): 1873-3514
IsoAbbr: Neuropsychologia
NlmId: 0020713
123:123
JrId: 6084
long title: Neuroscience and behavioral physiology
short title: Neurosci Behav Physiol
ISSN: 0097-0549
ISSN (Online): 1573-899X
IsoAbbr: Neurosci. Behav. Physiol.
NlmId: 0330471
123:123
JrId: 6085
long title: Neuroradiology
short title: Neuroradiology
ISSN: 0028-3940
ISSN (Online): 1432-1920
IsoAbbr: Neuroradiology
NlmId: 1302751
123:123
JrId: 6086
long title: Neurosciences research
short title: Neurosci Res (N Y)
ISSN: 0077-7846
ISSN (Online): 
IsoAbbr: Neurosci. Res.
NlmId: 0435453
123:123
JrId: 6087
long title: Neuroscience
short title: Neuroscience
ISSN: 0306-4522
ISSN (Online): 1873-7544
IsoAbbr: Neuroscience
NlmId: 7605074
123:123
JrId: 6088
long title: Neurosciences Research Program bulletin
short title: Neurosci Res Program Bull
ISSN: 0028-3967
ISSN (Online): 
IsoAbbr: Neurosci Res Program Bull
NlmId: 7509226
123:123
JrId: 6089
long title: Nevada Nurses Association Quarterly Newsletter
short title: Nev Nurses Assoc Q Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Nev Nurses Assoc Q Newsl
NlmId: 9875612
123:123
JrId: 6090
long title: New Istanbul contribution to clinical science
short title: New Istanbul Contrib Clin Sci
ISSN: 0028-5447
ISSN (Online): 
IsoAbbr: New Istanbul Contrib Clin Sci
NlmId: 0377267
123:123
JrId: 6091
long title: The National engineer
short title: Natl Eng
ISSN: 0027-9218
ISSN (Online): 
IsoAbbr: Natl Eng
NlmId: 9877852
123:123
JrId: 6092
long title: The New physician
short title: New Physician
ISSN: 0028-6451
ISSN (Online): 
IsoAbbr: New Physician
NlmId: 0377016
123:123
JrId: 6093
long title: The New York times magazine
short title: N Y Times Mag
ISSN: 0028-7822
ISSN (Online): 
IsoAbbr: N Y Times Mag
NlmId: 9877816
123:123
JrId: 6094
long title: New Zealand School Dental Service gazette
short title: N Z Sch Dent Serv Gaz
ISSN: 0110-327X
ISSN (Online): 
IsoAbbr: N Z Sch Dent Serv Gaz
NlmId: 7703975
123:123
JrId: 6095
long title: News Bulletin - Indian Dental Association
short title: News Bull Indian Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: News Bull Indian Dent Assoc
NlmId: 9877634
123:123
JrId: 6096
long title: News Letter_ Florence Nightingale International Nurses Association
short title: News Lett Florence Nightingale Int Nurs Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: News Lett Florence Nightingale Int Nurs Assoc
NlmId: 9875611
123:123
JrId: 6097
long title: The Newsletter of biomedical safety & standards
short title: Newsl Biomed Saf Stand
ISSN: 1080-9775
ISSN (Online): 
IsoAbbr: Newsl Biomed Saf Stand
NlmId: 0352003
123:123
JrId: 6098
long title: Newsette - Department of Health National League of Nurses, Manila, Philippines
short title: Newsette
ISSN: 0418-7199
ISSN (Online): 
IsoAbbr: Newsette
NlmId: 7507318
123:123
JrId: 6099
long title: Newsletter. International College of Dentists. India Section
short title: Newsl Int Coll Dent India Sect
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Int Coll Dent India Sect
NlmId: 1260704
123:123
JrId: 6100
long title: Newsletter. American Academy of Implant Dentistry
short title: Newsl Am Acad Implant Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Am Acad Implant Dent
NlmId: 0256711
123:123
JrId: 6101
long title: Newsletter. Wisconsin League for Nursing
short title: Newsl Wis League Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Wis League Nurs
NlmId: 0242753
123:123
JrId: 6102
long title: Niedersachsisches Zahnarzteblatt
short title: Niedersachs Zahnarztebl
ISSN: 0173-6868
ISSN (Online): 
IsoAbbr: Niedersachs Zahnarztebl
NlmId: 7907434
123:123
JrId: 6103
long title: Nicaragua Odontologica
short title: Nicar Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: Nicar Odontol
NlmId: 9875613
123:123
JrId: 6104
long title: The Nigerian nurse
short title: Niger Nurse
ISSN: 0331-4448
ISSN (Online): 
IsoAbbr: Niger Nurse
NlmId: 0225531
123:123
JrId: 6105
long title: Nihon Igaku Hoshasen Gakkai zasshi. Nippon acta radiologica
short title: Nihon Igaku Hoshasen Gakkai Zasshi
ISSN: 0048-0428
ISSN (Online): 1347-7951
IsoAbbr: Nihon Igaku Hoshasen Gakkai Zasshi
NlmId: 0413544
123:123
JrId: 6106
long title: New Jersey League for Nursing news
short title: N J League Nurs News
ISSN: 0047-9780
ISSN (Online): 
IsoAbbr: N J League Nurs News
NlmId: 7507308
123:123
JrId: 6107
long title: New Jersey nurse
short title: N J Nurse
ISSN: 0196-4895
ISSN (Online): 
IsoAbbr: N J Nurse
NlmId: 7907163
123:123
JrId: 6108
long title: Njsna Newsletter
short title: NJSNA Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: NJSNA Newsl
NlmId: 9875616
123:123
JrId: 6109
long title: Perspectives
short title: Perspectives (Montclair)
ISSN: 0191-6556
ISSN (Online): 
IsoAbbr: Perspectives (Montclair)
NlmId: 7901355
123:123
JrId: 6110
long title: NLN publications
short title: NLN Publ
ISSN: 
ISSN (Online): 
IsoAbbr: NLN Publ
NlmId: 9870012
123:123
JrId: 6111
long title: New Mexico dental journal
short title: N M Dent J
ISSN: 0028-6176
ISSN (Online): 
IsoAbbr: N M Dent J
NlmId: 7512900
123:123
JrId: 6112
long title: New Mexico nurse
short title: N M Nurse
ISSN: 0028-6273
ISSN (Online): 
IsoAbbr: N M Nurse
NlmId: 7806629
123:123
JrId: 6113
long title: Den Norske tannlaegeforenings tidende
short title: Nor Tannlaegeforen Tid
ISSN: 0029-2303
ISSN (Online): 
IsoAbbr: Nor Tannlaegeforen Tid
NlmId: 0414136
123:123
JrId: 6114
long title: Nordisk hygienisk tidskrift
short title: Nord Hyg Tidskr
ISSN: 0029-1374
ISSN (Online): 
IsoAbbr: Nord Hyg Tidskr
NlmId: 7511514
123:123
JrId: 6115
long title: Nordisk hygienisk tidskrift. Supplementum
short title: Nord Hyg Tidskr Suppl
ISSN: 0300-9122
ISSN (Online): 
IsoAbbr: Nord Hyg Tidskr Suppl
NlmId: 0246623
123:123
JrId: 6116
long title: Nordisk medicin
short title: Nord Med
ISSN: 0029-1420
ISSN (Online): 
IsoAbbr: Nord Med
NlmId: 0401001
123:123
JrId: 6117
long title: Nordisk psykiatrisk tidsskrift. Nordic journal of psychiatry
short title: Nord Psykiatr Tidsskr
ISSN: 0029-1455
ISSN (Online): 
IsoAbbr: Nord Psykiatr Tidsskr
NlmId: 0401002
123:123
JrId: 6118
long title: Nordisk veterinaermedicin
short title: Nord Vet Med
ISSN: 0029-1579
ISSN (Online): 
IsoAbbr: Nord Vet Med
NlmId: 0203744
123:123
JrId: 6119
long title: Normale und pathologische Anatomie
short title: Norm Pathol Anat (Stuttg)
ISSN: 0303-2418
ISSN (Online): 
IsoAbbr: Norm Pathol Anat (Stuttg)
NlmId: 0246434
123:123
JrId: 6120
long title: Northwest dentistry
short title: Northwest Dent
ISSN: 0029-2915
ISSN (Online): 
IsoAbbr: Northwest Dent
NlmId: 0401073
123:123
JrId: 6121
long title: Northwest medicine
short title: Northwest Med
ISSN: 0029-3385
ISSN (Online): 
IsoAbbr: Northwest Med
NlmId: 0407175
123:123
JrId: 6122
long title: Dental research and graduate study
short title: Dent Res Grad Study
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Res Grad Study
NlmId: 0376544
123:123
JrId: 6123
long title: La Nouvelle presse medicale
short title: Nouv Presse Med
ISSN: 0301-1518
ISSN (Online): 
IsoAbbr: Nouv Presse Med
NlmId: 0312552
123:123
JrId: 6124
long title: Nouvelle revue francaise d'hematologie
short title: Nouv Rev Fr Hematol
ISSN: 
ISSN (Online): 
IsoAbbr: Nouv Rev Fr Hematol
NlmId: 7909092
123:123
JrId: 6125
long title: Nouvelle revue francaise d'hematologie_ blood cells
short title: Nouv Rev Fr Hematol Blood Cells
ISSN: 
ISSN (Online): 
IsoAbbr: Nouv Rev Fr Hematol Blood Cells
NlmId: 7701899
123:123
JrId: 6126
long title: Novosti meditsinskogo priborostroeniia
short title: Nov Med Priborostr
ISSN: 0300-9106
ISSN (Online): 
IsoAbbr: Nov Med Priborostr
NlmId: 0170720
123:123
JrId: 6127
long title: Novosti meditsinskoi tekhniki
short title: Nov Med Tekh
ISSN: 0321-2165
ISSN (Online): 
IsoAbbr: Nov Med Tekh
NlmId: 7706624
123:123
JrId: 6128
long title: Nowotwory
short title: Nowotwory
ISSN: 0029-540X
ISSN (Online): 
IsoAbbr: Nowotwory
NlmId: 0401003
123:123
JrId: 6129
long title: The Nova Scotia medical bulletin
short title: N S Med Bull
ISSN: 0029-5094
ISSN (Online): 
IsoAbbr: N S Med Bull
NlmId: 0404445
123:123
JrId: 6130
long title: Bulletin - National Tuberculosis Association
short title: Bull Natl Tuberc Assoc
ISSN: 0893-1119
ISSN (Online): 
IsoAbbr: Bull Natl Tuberc Assoc
NlmId: 7505328
123:123
JrId: 6131
long title: Bulletin - National Tuberculosis and Respiratory Disease Association
short title: Bull Natl Tuberc Respir Dis Assoc
ISSN: 0028-0313
ISSN (Online): 
IsoAbbr: Bull Natl Tuberc Respir Dis Assoc
NlmId: 7505327
123:123
JrId: 6132
long title: Nuclear-Medizin
short title: Nucl Med (Stuttg)
ISSN: 
ISSN (Online): 
IsoAbbr: Nucl Med (Stuttg)
NlmId: 7607194
123:123
JrId: 6133
long title: Nucleic acids research
short title: Nucleic Acids Res
ISSN: 0305-1048
ISSN (Online): 1362-4962
IsoAbbr: Nucleic Acids Res.
NlmId: 0411011
123:123
JrId: 6134
long title: Nuklearmedizin. Nuclear medicine
short title: Nuklearmedizin
ISSN: 0029-5566
ISSN (Online): 
IsoAbbr: Nuklearmedizin
NlmId: 7609387
123:123
JrId: 6135
long title: Nucleic acids symposium series
short title: Nucleic Acids Symp Ser
ISSN: 0261-3166
ISSN (Online): 
IsoAbbr: Nucleic Acids Symp. Ser.
NlmId: 8007206
123:123
JrId: 6136
long title: Nuntius radiologicus
short title: Nunt Radiol
ISSN: 0029-6120
ISSN (Online): 
IsoAbbr: Nunt Radiol
NlmId: 0401005
123:123
JrId: 6137
long title: Nurse Educators Opportunities And Innovations
short title: Nurse Educ Oppor Innov
ISSN: 
ISSN (Online): 
IsoAbbr: Nurse Educ Oppor Innov
NlmId: 9880100
123:123
JrId: 6138
long title: Nuovi annali d'igiene e microbiologia
short title: Nuovi Ann Ig Microbiol
ISSN: 0029-6287
ISSN (Online): 
IsoAbbr: Nuovi Ann Ig Microbiol
NlmId: 0404446
123:123
JrId: 6139
long title: Nursing care
short title: Nurs Care
ISSN: 0091-2379
ISSN (Online): 
IsoAbbr: Nurs Care
NlmId: 0366141
123:123
JrId: 6140
long title: The Nursing clinics of North America
short title: Nurs Clin North Am
ISSN: 0029-6465
ISSN (Online): 1558-1357
IsoAbbr: Nurs. Clin. North Am.
NlmId: 0042033
123:123
JrId: 6141
long title: Nursing education monographs
short title: Nurs Educ Monogr
ISSN: 0078-2831
ISSN (Online): 
IsoAbbr: Nurs Educ Monogr
NlmId: 19230370R
123:123
JrId: 6142
long title: Nutrition and cancer
short title: Nutr Cancer
ISSN: 0163-5581
ISSN (Online): 1532-7914
IsoAbbr: Nutr Cancer
NlmId: 7905040
123:123
JrId: 6143
long title: Nursing forum
short title: Nurs Forum
ISSN: 0029-6473
ISSN (Online): 1744-6198
IsoAbbr: Nurs Forum
NlmId: 0401006
123:123
JrId: 6144
long title: Nursing homes
short title: Nurs Homes
ISSN: 0029-649X
ISSN (Online): 
IsoAbbr: Nurs Homes
NlmId: 19230390R
123:123
JrId: 6145
long title: The Nursing journal of India
short title: Nurs J India
ISSN: 0029-6503
ISSN (Online): 
IsoAbbr: Nurs J India
NlmId: 0376403
123:123
JrId: 6146
long title: Nursing mirror
short title: Nurs Mirror
ISSN: 0029-6511
ISSN (Online): 
IsoAbbr: Nurs Mirror
NlmId: 7708429
123:123
JrId: 6147
long title: Nursing forum
short title: Nurs Forum (Auckl)
ISSN: 0110-0890
ISSN (Online): 
IsoAbbr: Nurs Forum (Auckl)
NlmId: 7508031
123:123
JrId: 6148
long title: The Nursing journal of Singapore
short title: Nurs J Singapore
ISSN: 0067-5814
ISSN (Online): 
IsoAbbr: Nurs J Singapore
NlmId: 0411330
123:123
JrId: 6149
long title: Nursing Montreal
short title: Nurs Montreal
ISSN: 0710-6157
ISSN (Online): 
IsoAbbr: Nurs Montreal
NlmId: 7905824
123:123
JrId: 6150
long title: Nursing news
short title: Nurs News
ISSN: 0029-6538
ISSN (Online): 
IsoAbbr: Nurs News
NlmId: 0061156
123:123
JrId: 6151
long title: Nursing news
short title: Nurs News (Meriden)
ISSN: 0029-652X
ISSN (Online): 
IsoAbbr: Nurs News (Meriden)
NlmId: 16410070R
123:123
JrId: 6152
long title: Nursing outlook
short title: Nurs Outlook
ISSN: 0029-6554
ISSN (Online): 1528-3968
IsoAbbr: Nurs Outlook
NlmId: 0401075
123:123
JrId: 6153
long title: Nursing papers. Perspectives en nursing
short title: Nurs Pap
ISSN: 0318-1006
ISSN (Online): 
IsoAbbr: Nurs Pap
NlmId: 7609832
123:123
JrId: 6154
long title: Nursing research
short title: Nurs Res
ISSN: 0029-6562
ISSN (Online): 1538-9847
IsoAbbr: Nurs Res
NlmId: 0376404
123:123
JrId: 6155
long title: Nursing Research Conference
short title: Nurs Res Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Nurs Res Conf
NlmId: 0100153
123:123
JrId: 6156
long title: Nursing research report
short title: Nurs Res Rep
ISSN: 0044-7781
ISSN (Online): 
IsoAbbr: Nurs Res Rep
NlmId: 0101770
123:123
JrId: 6157
long title: Nursing science
short title: Nurs Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Nurs Sci
NlmId: 2984807R
123:123
JrId: 6158
long title: Nursing times
short title: Nurs Times
ISSN: 0954-7762
ISSN (Online): 
IsoAbbr: Nurs Times
NlmId: 0423236
123:123
JrId: 6159
long title: ha-Ahot be-Yisrael
short title: Ahot Beyisrael
ISSN: 0048-1165
ISSN (Online): 
IsoAbbr: Ahot Beyisrael
NlmId: 2985175R
123:123
JrId: 6160
long title: The Nurse practitioner
short title: Nurse Pract
ISSN: 0361-1817
ISSN (Online): 1538-8662
IsoAbbr: Nurse Pract
NlmId: 7603663
123:123
JrId: 6161
long title: Nursing
short title: Nursing (Brux)
ISSN: 0029-6457
ISSN (Online): 
IsoAbbr: Nursing (Brux)
NlmId: 19230340R
123:123
JrId: 6162
long title: Nursing
short title: Nursing
ISSN: 0360-4039
ISSN (Online): 1538-8689
IsoAbbr: Nursing
NlmId: 7600137
123:123
JrId: 6163
long title: Nutrition abstracts and reviews
short title: Nutr Abstr Rev
ISSN: 0029-6619
ISSN (Online): 
IsoAbbr: Nutr Abstr Rev
NlmId: 7803155
123:123
JrId: 6164
long title: Nursing
short title: Nursing (Lond)
ISSN: 0142-0372
ISSN (Online): 
IsoAbbr: Nursing (Lond)
NlmId: 8009575
123:123
JrId: 6165
long title: NursingLife
short title: Nurs Life
ISSN: 0279-3091
ISSN (Online): 
IsoAbbr: Nurs Life
NlmId: 8208357
123:123
JrId: 6166
long title: Neuroscience and biobehavioral reviews
short title: Neurosci Biobehav Rev
ISSN: 0149-7634
ISSN (Online): 1873-7528
IsoAbbr: Neurosci Biobehav Rev
NlmId: 7806090
123:123
JrId: 6167
long title: Neuroscience research. Supplement : the official journal of the Japan Neuroscience Society
short title: Neurosci Res Suppl
ISSN: 0921-8696
ISSN (Online): 
IsoAbbr: Neurosci. Res. Suppl.
NlmId: 8508422
123:123
JrId: 6168
long title: New era nursing image international : NENI
short title: New Era Nurs Image Int
ISSN: 0794-4373
ISSN (Online): 
IsoAbbr: New Era Nurs Image Int
NlmId: 8612860
123:123
JrId: 6169
long title: The National underwriter. Life & health insurance edition
short title: Natl Underwrit Life Health
ISSN: 0028-033X
ISSN (Online): 
IsoAbbr: Natl Underwrit Life Health
NlmId: 7909783
123:123
JrId: 6170
long title: Neurochemical pathology
short title: Neurochem Pathol
ISSN: 0734-600X
ISSN (Online): 
IsoAbbr: Neurochem Pathol
NlmId: 8310818
123:123
JrId: 6171
long title: Nursing administration quarterly
short title: Nurs Adm Q
ISSN: 0363-9568
ISSN (Online): 1550-5103
IsoAbbr: Nurs Adm Q
NlmId: 7703976
123:123
JrId: 6172
long title: Nutritio et dieta_ European review of nutrition and dietetics
short title: Nutr Dieta Eur Rev Nutr Diet
ISSN: 0550-4031
ISSN (Online): 
IsoAbbr: Nutr Dieta Eur Rev Nutr Diet
NlmId: 0250415
123:123
JrId: 6173
long title: Neurotoxicology
short title: Neurotoxicology
ISSN: 0161-813X
ISSN (Online): 1872-9711
IsoAbbr: Neurotoxicology
NlmId: 7905589
123:123
JrId: 6174
long title: Neuroscience research
short title: Neurosci Res
ISSN: 0168-0102
ISSN (Online): 1872-8111
IsoAbbr: Neurosci. Res.
NlmId: 8500749
123:123
JrId: 6175
long title: NIHAE bulletin
short title: NIHAE Bull
ISSN: 0378-6196
ISSN (Online): 
IsoAbbr: NIHAE Bull
NlmId: 7909392
123:123
JrId: 6176
long title: Nederlands tijdschrift voor gerontologie
short title: Ned Tijdschr Gerontol
ISSN: 0378-1186
ISSN (Online): 
IsoAbbr: Ned Tijdschr Gerontol
NlmId: 0246274
123:123
JrId: 6177
long title: Nutrition and metabolism
short title: Nutr Metab
ISSN: 0029-6678
ISSN (Online): 
IsoAbbr: Nutr Metab
NlmId: 0330472
123:123
JrId: 6178
long title: Nurse educator
short title: Nurse Educ
ISSN: 0363-3624
ISSN (Online): 1538-9855
IsoAbbr: Nurse Educ
NlmId: 7701902
123:123
JrId: 6179
long title: Nurses Lamp
short title: Nurses Lamp
ISSN: 0885-5854
ISSN (Online): 
IsoAbbr: Nurses Lamp
NlmId: 9875104
123:123
JrId: 6180
long title: National hospital and health care
short title: Natl Hosp Health Care
ISSN: 0312-794X
ISSN (Online): 
IsoAbbr: Natl Hosp Health Care
NlmId: 7513650
123:123
JrId: 6181
long title: Nutrition reviews
short title: Nutr Rev
ISSN: 0029-6643
ISSN (Online): 1753-4887
IsoAbbr: Nutr. Rev.
NlmId: 0376405
123:123
JrId: 6182
long title: The New York journal of dentistry
short title: N Y J Dent
ISSN: 0028-7296
ISSN (Online): 
IsoAbbr: N Y J Dent
NlmId: 0401062
123:123
JrId: 6183
long title: Nouvelles - Comite international catholique des infirmieres et assistantes medico-sociales. News - International Committee of Catholic Nurses and Medico-Social Workers
short title: Nouv Com Int Cathol Infirm Assist Med Soc
ISSN: 0926-3209
ISSN (Online): 
IsoAbbr: Nouv Com Int Cathol Infirm Assist Med Soc
NlmId: 7701468
123:123
JrId: 6184
long title: The New York state dental journal
short title: N Y State Dent J
ISSN: 0028-7571
ISSN (Online): 
IsoAbbr: N Y State Dent J
NlmId: 0414634
123:123
JrId: 6185
long title: Newsletter - Springfield Dental Society
short title: Newsl Springfield Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Springfield Dent Soc
NlmId: 9877609
123:123
JrId: 6186
long title: Nuclear medicine communications
short title: Nucl Med Commun
ISSN: 0143-3636
ISSN (Online): 1473-5628
IsoAbbr: Nucl Med Commun
NlmId: 8201017
123:123
JrId: 6187
long title: New York state journal of medicine
short title: N Y State J Med
ISSN: 0028-7628
ISSN (Online): 
IsoAbbr: N Y State J Med
NlmId: 0401064
123:123
JrId: 6188
long title: Nursing Quebec
short title: Nurs Que
ISSN: 0381-6419
ISSN (Online): 
IsoAbbr: Nurs Que
NlmId: 7908787
123:123
JrId: 6189
long title: New York state nurse
short title: N Y State Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: N Y State Nurse
NlmId: 0247735
123:123
JrId: 6190
long title: Nursing leadership
short title: Nurs Leadersh
ISSN: 0164-7865
ISSN (Online): 
IsoAbbr: Nurs Leadersh
NlmId: 7905038
123:123
JrId: 6191
long title: Nursing science quarterly
short title: Nurs Sci Q
ISSN: 0894-3184
ISSN (Online): 1552-7409
IsoAbbr: Nurs Sci Q
NlmId: 8805022
123:123
JrId: 6192
long title: Nutrition and health
short title: Nutr Health
ISSN: 0260-1060
ISSN (Online): 
IsoAbbr: Nutr Health
NlmId: 8306569
123:123
JrId: 6193
long title: New York University journal of dentistry
short title: N Y Univ J Dent
ISSN: 0028-7865
ISSN (Online): 
IsoAbbr: N Y Univ J Dent
NlmId: 19110650R
123:123
JrId: 6194
long title: Nursing focus
short title: Nurs Focus
ISSN: 0144-4069
ISSN (Online): 
IsoAbbr: Nurs Focus
NlmId: 8000188
123:123
JrId: 6195
long title: NYSSNTA journal
short title: NYSSNTA J
ISSN: 0145-3300
ISSN (Online): 
IsoAbbr: NYSSNTA J
NlmId: 7612820
123:123
JrId: 6196
long title: National Institutes of Health consensus development conference summaries
short title: Natl Inst Health Consens Dev Conf Summ
ISSN: 0195-6213
ISSN (Online): 
IsoAbbr: Natl Inst Health Consens Dev Conf Summ
NlmId: 7905296
123:123
JrId: 6197
long title: The New Zealand dental journal
short title: N Z Dent J
ISSN: 0028-8047
ISSN (Online): 
IsoAbbr: N Z Dent J
NlmId: 0401065
123:123
JrId: 6198
long title: The New Zealand medical journal
short title: N Z Med J
ISSN: 0028-8446
ISSN (Online): 1175-8716
IsoAbbr: N. Z. Med. J.
NlmId: 0401067
123:123
JrId: 6199
long title: New Zealand hospital
short title: N Z Hosp
ISSN: 0111-4042
ISSN (Online): 
IsoAbbr: N Z Hosp
NlmId: 7613464
123:123
JrId: 6200
long title: The New Zealand nursing journal. Kai tiaki
short title: N Z Nurs J
ISSN: 0028-8535
ISSN (Online): 
IsoAbbr: N Z Nurs J
NlmId: 19110850R
123:123
JrId: 6201
long title: Nursing management
short title: Nurs Manage
ISSN: 0744-6314
ISSN (Online): 1538-8670
IsoAbbr: Nurs Manage
NlmId: 8219243
123:123
JrId: 6202
long title: Bulletin - N. Z. Society of Periodontology
short title: Bull N Z Soc Periodontol
ISSN: 
ISSN (Online): 
IsoAbbr: Bull N Z Soc Periodontol
NlmId: 7505323
123:123
JrId: 6203
long title: New Zealand veterinary journal
short title: N Z Vet J
ISSN: 0048-0169
ISSN (Online): 
IsoAbbr: N Z Vet J
NlmId: 0021406
123:123
JrId: 6204
long title: Obstetrics and gynecology
short title: Obstet Gynecol
ISSN: 0029-7844
ISSN (Online): 1873-233X
IsoAbbr: Obstet Gynecol
NlmId: 0401101
123:123
JrId: 6205
long title: Occasional newsletter (Lindsay Club)
short title: Occas Newsl Lindsay Club
ISSN: 
ISSN (Online): 
IsoAbbr: Occas Newsl Lindsay Club
NlmId: 8803871
123:123
JrId: 6206
long title: Obstetrics and gynecology annual
short title: Obstet Gynecol Annu
ISSN: 0091-3332
ISSN (Online): 
IsoAbbr: Obstet Gynecol Annu
NlmId: 0322340
123:123
JrId: 6208
long title: Obstetrical & gynecological survey
short title: Obstet Gynecol Surv
ISSN: 0029-7828
ISSN (Online): 1533-9866
IsoAbbr: Obstet Gynecol Surv
NlmId: 0401007
123:123
JrId: 6209
long title: Nursing journal
short title: Nurs J (Manila)
ISSN: 
ISSN (Online): 
IsoAbbr: Nurs J (Manila)
NlmId: 7906917
123:123
JrId: 6210
long title: Nursing careers
short title: Nurs Careers
ISSN: 0273-7124
ISSN (Online): 
IsoAbbr: Nurs Careers
NlmId: 8214544
123:123
JrId: 6211
long title: Nursing educators microworld
short title: Nurs Educ Microworld
ISSN: 0893-1356
ISSN (Online): 
IsoAbbr: Nurs Educ Microworld
NlmId: 8812203
123:123
JrId: 6212
long title: Occupational Health
short title: Occup Health (Auckl)
ISSN: 
ISSN (Online): 
IsoAbbr: Occup Health (Auckl)
NlmId: 9881881
123:123
JrId: 6213
long title: Occupational health_ a journal for occupational health nurses
short title: Occup Health (Lond)
ISSN: 0029-7917
ISSN (Online): 
IsoAbbr: Occup Health (Lond)
NlmId: 0021263
123:123
JrId: 6214
long title: Occupational health nursing
short title: Occup Health Nurs
ISSN: 0029-7933
ISSN (Online): 
IsoAbbr: Occup Health Nurs
NlmId: 0200443
123:123
JrId: 6215
long title: The Occupational health nurse
short title: Occup Health Nurse (Auckl)
ISSN: 
ISSN (Online): 
IsoAbbr: Occup Health Nurse (Auckl)
NlmId: 0254561
123:123
JrId: 6216
long title: Occupational health & safety (Waco, Tex.)
short title: Occup Health Saf
ISSN: 0362-4064
ISSN (Online): 
IsoAbbr: Occup Health Saf
NlmId: 7610574
123:123
JrId: 6217
long title: Acta Academiae Medicinae Wuhan = Wu-han i hsueh yuan hsueh pao
short title: Acta Acad Med Wuhan
ISSN: 0253-3316
ISSN (Online): 
IsoAbbr: Acta Acad Med Wuhan
NlmId: 8300028
123:123
JrId: 6218
long title: Occupational health review
short title: Occup Health Rev
ISSN: 0029-7941
ISSN (Online): 
IsoAbbr: Occup Health Rev
NlmId: 0401102
123:123
JrId: 6219
long title: Odont
short title: Odont
ISSN: 0105-189X
ISSN (Online): 
IsoAbbr: Odont
NlmId: 7605677
123:123
JrId: 6220
long title: Odontes
short title: Odontes
ISSN: 0472-5069
ISSN (Online): 
IsoAbbr: Odontes
NlmId: 19320020R
123:123
JrId: 6222
long title: Odontiatrike
short title: Odontiatriki
ISSN: 0377-1970
ISSN (Online): 
IsoAbbr: Odontiatriki
NlmId: 0437224
123:123
JrId: 6223
long title: Rivista di odontoiatria degli Amici di Brugg
short title: Riv Odontoiatr Amici Brugg
ISSN: 0393-4780
ISSN (Online): 
IsoAbbr: Riv Odontoiatr Amici Brugg
NlmId: 8502436
123:123
JrId: 6224
long title: Odontologia bonaerense. / FOPBA, Federacion Odontologica de la Pcia. de Bs. As
short title: Ondontol Bonaer
ISSN: 0326-8454
ISSN (Online): 
IsoAbbr: Ondontol Bonaer
NlmId: 9317168
123:123
JrId: 6225
long title: Odontoiatria pratica
short title: Odontoiatr Prat
ISSN: 0390-6000
ISSN (Online): 
IsoAbbr: Odontoiatr Prat
NlmId: 7610578
123:123
JrId: 6226
long title: Odontoiatria_ revista ibero-americana de medicina de la boca
short title: Odontoiatr Rev Iberoam Med Boca
ISSN: 0029-8395
ISSN (Online): 
IsoAbbr: Odontoiatr Rev Iberoam Med Boca
NlmId: 19320110R
123:123
JrId: 6227
long title: Odontologia
short title: Odontol Mexico
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol Mexico
NlmId: 9816310
123:123
JrId: 6228
long title: Odontologia Atual
short title: Odontol Atual
ISSN: 0473-7865
ISSN (Online): 
IsoAbbr: Odontol Atual
NlmId: 9875642
123:123
JrId: 6229
long title: Odontologia dinamica
short title: Odontol Din
ISSN: 0078-334X
ISSN (Online): 
IsoAbbr: Odontol Din
NlmId: 0155161
123:123
JrId: 6230
long title: Rivista di odontostomatologia e implantoprotesi
short title: Riv Odontostomatol Implantoprotesi
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Odontostomatol Implantoprotesi
NlmId: 8411976
123:123
JrId: 6231
long title: Odontologia capixaba
short title: Odontol Capixaba
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol Capixaba
NlmId: 19320170R
123:123
JrId: 6232
long title: Odontologie Conservatrice
short title: Odontol Conserv
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol Conserv
NlmId: 9870007
123:123
JrId: 6233
long title: Odontological bulletin
short title: Odontol Bull
ISSN: 0029-8433
ISSN (Online): 
IsoAbbr: Odontol Bull
NlmId: 19320300R
123:123
JrId: 6234
long title: Odontologia chilena
short title: Odontol Chil
ISSN: 0029-8417
ISSN (Online): 
IsoAbbr: Odontol Chil
NlmId: 0313241
123:123
JrId: 6235
long title: Odontologiska foreningens tidskrift
short title: Odontol Foren Tidskr
ISSN: 0029-8468
ISSN (Online): 
IsoAbbr: Odontol Foren Tidskr
NlmId: 0404450
123:123
JrId: 6236
long title: Odontologia Jalisciense
short title: Odontol Jalisc
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol Jalisc
NlmId: 9883848
123:123
JrId: 6237
long title: Odontologia Peruana
short title: Odontol Peru
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol Peru
NlmId: 9877854
123:123
JrId: 6238
long title: Odontologisk revy
short title: Odontol Revy
ISSN: 0029-8441
ISSN (Online): 
IsoAbbr: Odontol Revy
NlmId: 0404451
123:123
JrId: 6239
long title: Your Oklahoma Dental Association journal
short title: Your Okla Dent Assoc J
ISSN: 0149-2594
ISSN (Online): 
IsoAbbr: Your Okla Dent Assoc J
NlmId: 7706679
123:123
JrId: 6240
long title: Arsbok. Odontologiska samfundet i Finland
short title: Arsb Odontol Samf Finl
ISSN: 0078-3358
ISSN (Online): 
IsoAbbr: Arsb Odontol Samf Finl
NlmId: 19320330R
123:123
JrId: 6241
long title: Odontologisk tidskrift
short title: Odontol Tidskr
ISSN: 0472-514X
ISSN (Online): 
IsoAbbr: Odontol Tidskr
NlmId: 0270517
123:123
JrId: 6243
long title: Odontologia uruguaya
short title: Odontol Urug
ISSN: 0029-8425
ISSN (Online): 
IsoAbbr: Odontol Urug
NlmId: 0401103
123:123
JrId: 6244
long title: El Odontologo
short title: Odontologo
ISSN: 0472-5158
ISSN (Online): 
IsoAbbr: Odontologo
NlmId: 7605087
123:123
JrId: 6245
long title: Odontologia
short title: Odontologia (Lima)
ISSN: 0471-0215
ISSN (Online): 
IsoAbbr: Odontologia (Lima)
NlmId: 2984091R
123:123
JrId: 6246
long title: Shigaku = Odontology_ journal of Nihon Dental College
short title: Shigaku
ISSN: 0029-8484
ISSN (Online): 
IsoAbbr: Shigaku
NlmId: 1275704
123:123
JrId: 6247
long title: Odontoprotesi
short title: Odontoprotesi
ISSN: 0029-8492
ISSN (Online): 
IsoAbbr: Odontoprotesi
NlmId: 19320390R
123:123
JrId: 6248
long title: OHMS digest
short title: OHMS Dig
ISSN: 
ISSN (Online): 
IsoAbbr: OHMS Dig
NlmId: 9875494
123:123
JrId: 6249
long title: Odontostomatologike proodos
short title: Odontostomatol Proodos
ISSN: 0029-8506
ISSN (Online): 
IsoAbbr: Odontostomatol Proodos
NlmId: 0401104
123:123
JrId: 6250
long title: Das Offentliche Gesundheitswesen
short title: Offentl Gesundheitswes
ISSN: 0029-8573
ISSN (Online): 
IsoAbbr: Offentl Gesundheitswes
NlmId: 0107170
123:123
JrId: 6251
long title: Oftalmologicheskii zhurnal
short title: Oftalmol Zh
ISSN: 0030-0675
ISSN (Online): 
IsoAbbr: Oftalmol Zh
NlmId: 0401105
123:123
JrId: 6252
long title: Obstetrics and gynecology clinics of North America
short title: Obstet Gynecol Clin North Am
ISSN: 0889-8545
ISSN (Online): 1558-0474
IsoAbbr: Obstet. Gynecol. Clin. North Am.
NlmId: 8709551
123:123
JrId: 6253
long title: The Ohio dental journal
short title: Ohio Dent J
ISSN: 0030-087X
ISSN (Online): 
IsoAbbr: Ohio Dent J
NlmId: 0365664
123:123
JrId: 6254
long title: Osterreichische Zahnprothetik
short title: Osterr Zahnprothet
ISSN: 0250-4839
ISSN (Online): 
IsoAbbr: Osterr Zahnprothet
NlmId: 7901350
123:123
JrId: 6255
long title: Ohio nurses review
short title: Ohio Nurses Rev
ISSN: 0030-0993
ISSN (Online): 
IsoAbbr: Ohio Nurses Rev
NlmId: 19330290R
123:123
JrId: 6256
long title: OH. Osteopathic hospitals
short title: OH
ISSN: 0161-0007
ISSN (Online): 
IsoAbbr: OH
NlmId: 7800066
123:123
JrId: 6257
long title: The Ohio State medical journal
short title: Ohio State Med J
ISSN: 0030-1124
ISSN (Online): 
IsoAbbr: Ohio State Med J
NlmId: 0401013
123:123
JrId: 6258
long title: Okajimas folia anatomica Japonica
short title: Okajimas Folia Anat Jpn
ISSN: 0030-154X
ISSN (Online): 1881-1736
IsoAbbr: Okajimas Folia Anat Jpn
NlmId: 0401014
123:123
JrId: 6259
long title: The Oklahoma nurse
short title: Okla Nurse
ISSN: 0030-1787
ISSN (Online): 
IsoAbbr: Okla Nurse
NlmId: 19330740R
123:123
JrId: 6260
long title: Omnia medica et therapeutica
short title: Omnia Med Ther
ISSN: 0030-2260
ISSN (Online): 
IsoAbbr: Omnia Med Ther
NlmId: 0212414
123:123
JrId: 6261
long title: Ohio medicine : journal of the Ohio State Medical Association
short title: Ohio Med
ISSN: 0892-2454
ISSN (Online): 
IsoAbbr: Ohio Med
NlmId: 8703563
123:123
JrId: 6262
long title: ONA journal
short title: ONA J
ISSN: 0098-4337
ISSN (Online): 
IsoAbbr: ONA J
NlmId: 7508036
123:123
JrId: 6263
long title: One on one
short title: One One
ISSN: 0270-6628
ISSN (Online): 
IsoAbbr: One One
NlmId: 8005054
123:123
JrId: 6264
long title: Onkologie
short title: Onkologie
ISSN: 0378-584X
ISSN (Online): 1423-0240
IsoAbbr: Onkologie
NlmId: 7808556
123:123
JrId: 6265
long title: Oncology
short title: Oncology
ISSN: 0030-2414
ISSN (Online): 1423-0232
IsoAbbr: Oncology
NlmId: 0135054
123:123
JrId: 6266
long title: Ophthalmology
short title: Ophthalmology
ISSN: 0161-6420
ISSN (Online): 1549-4713
IsoAbbr: Ophthalmology
NlmId: 7802443
123:123
JrId: 6267
long title: The Onderstepoort journal of veterinary research
short title: Onderstepoort J Vet Res
ISSN: 0030-2465
ISSN (Online): 2219-0635
IsoAbbr: Onderstepoort J. Vet. Res.
NlmId: 0401107
123:123
JrId: 6268
long title: OR manager
short title: OR Manager
ISSN: 8756-8047
ISSN (Online): 
IsoAbbr: OR Manager
NlmId: 8700332
123:123
JrId: 6269
long title: Ontario dentist
short title: Ont Dent
ISSN: 0300-5275
ISSN (Online): 
IsoAbbr: Ont Dent
NlmId: 0360775
123:123
JrId: 6270
long title: Ontogenez
short title: Ontogenez
ISSN: 0475-1450
ISSN (Online): 
IsoAbbr: Ontogenez
NlmId: 0341527
123:123
JrId: 6271
long title: Ophthalmic surgery
short title: Ophthalmic Surg
ISSN: 0022-023X
ISSN (Online): 
IsoAbbr: Ophthalmic Surg
NlmId: 0241035
123:123
JrId: 6272
long title: Ophthalmic seminars
short title: Ophthalmic Semin
ISSN: 0361-249X
ISSN (Online): 
IsoAbbr: Ophthalmic Semin
NlmId: 7607784
123:123
JrId: 6273
long title: Ophthalmic research
short title: Ophthalmic Res
ISSN: 0030-3747
ISSN (Online): 1423-0259
IsoAbbr: Ophthalmic Res.
NlmId: 0267442
123:123
JrId: 6274
long title: Ophthalmologica. Journal international d'ophtalmologie. International journal of ophthalmology. Zeitschrift fur Augenheilkunde
short title: Ophthalmologica
ISSN: 0030-3755
ISSN (Online): 1423-0267
IsoAbbr: Ophthalmologica
NlmId: 0054655
123:123
JrId: 6275
long title: Ganka. Ophthalmology
short title: Ganka
ISSN: 0016-4488
ISSN (Online): 
IsoAbbr: Ganka
NlmId: 2984765R
123:123
JrId: 6276
long title: Ophthalmic paediatrics and genetics
short title: Ophthalmic Paediatr Genet
ISSN: 0167-6784
ISSN (Online): 
IsoAbbr: Ophthalmic Paediatr Genet
NlmId: 8206832
123:123
JrId: 6277
long title: Optometry and vision science : official publication of the American Academy of Optometry
short title: Optom Vis Sci
ISSN: 1040-5488
ISSN (Online): 1538-9235
IsoAbbr: Optom Vis Sci
NlmId: 8904931
123:123
JrId: 6278
long title: Optica acta
short title: Opt Acta (Lond)
ISSN: 0030-3909
ISSN (Online): 
IsoAbbr: Opt Acta (Lond)
NlmId: 0401203
123:123
JrId: 6279
long title: OR tech
short title: OR Tech
ISSN: 0275-4622
ISSN (Online): 
IsoAbbr: OR Tech
NlmId: 7802445
123:123
JrId: 6280
long title: Oral health
short title: Oral Health
ISSN: 0030-4204
ISSN (Online): 
IsoAbbr: Oral Health
NlmId: 7511948
123:123
JrId: 6281
long title: Oral hygiene
short title: Oral Hyg
ISSN: 1076-0644
ISSN (Online): 
IsoAbbr: Oral Hyg
NlmId: 0135425
123:123
JrId: 6282
long title: Oral implantology
short title: Oral Implantol
ISSN: 0048-2064
ISSN (Online): 
IsoAbbr: Oral Implantol
NlmId: 0256003
123:123
JrId: 6283
long title: Oral sciences reviews
short title: Oral Sci Rev
ISSN: 0300-4759
ISSN (Online): 
IsoAbbr: Oral Sci Rev
NlmId: 0361042
123:123
JrId: 6284
long title: Oral surgery, oral medicine, and oral pathology
short title: Oral Surg Oral Med Oral Pathol
ISSN: 0030-4220
ISSN (Online): 
IsoAbbr: Oral Surg. Oral Med. Oral Pathol.
NlmId: 0376406
123:123
JrId: 6285
long title: Orange County Dental Society Bulletin
short title: Orange Cty Dent Soc Bull
ISSN: 0471-7406
ISSN (Online): 
IsoAbbr: Orange Cty Dent Soc Bull
NlmId: 9877927
123:123
JrId: 6286
long title: Bulletin officiel du Conseil national de l'Ordre / Ordre national des chirurgiens-dentistes
short title: Ordre Natl Chir Dent Cons Natl Bull Off
ISSN: 0755-2378
ISSN (Online): 
IsoAbbr: Ordre Natl Chir Dent Cons Natl Bull Off
NlmId: 19420280R
123:123
JrId: 6287
long title: The Oregon nurse
short title: Oreg Nurse
ISSN: 0030-4751
ISSN (Online): 
IsoAbbr: Oreg Nurse
NlmId: 1276216
123:123
JrId: 6288
long title: Oregon state dental journal
short title: Oreg State Dent J
ISSN: 
ISSN (Online): 
IsoAbbr: Oreg State Dent J
NlmId: 0157227
123:123
JrId: 6289
long title: Organizational behavior and human performance
short title: Organ Behav Hum Perform
ISSN: 0030-5073
ISSN (Online): 
IsoAbbr: Organ Behav Hum Perform
NlmId: 0312747
123:123
JrId: 6290
long title: Origins of life
short title: Orig Life
ISSN: 0302-1688
ISSN (Online): 
IsoAbbr: Orig. Life
NlmId: 0420542
123:123
JrId: 6291
long title: Origins of life and evolution of the biosphere : the journal of the International Society for the Study of the Origin of Life
short title: Orig Life Evol Biosph
ISSN: 0169-6149
ISSN (Online): 1573-0875
IsoAbbr: Orig Life Evol Biosph
NlmId: 8610391
123:123
JrId: 6292
long title: Orizzonti della ortopedia odierna e della riabilitazione
short title: Orizz Ortop Odie Riabil
ISSN: 0030-5626
ISSN (Online): 
IsoAbbr: Orizz Ortop Odie Riabil
NlmId: 0401023
123:123
JrId: 6293
long title: Operations research
short title: Oper Res
ISSN: 0030-364X
ISSN (Online): 1526-5463
IsoAbbr: Oper Res
NlmId: 19410300R
123:123
JrId: 6294
long title: ORL_ journal for oto-rhino-laryngology and its related specialties
short title: ORL J Otorhinolaryngol Relat Spec
ISSN: 0301-1569
ISSN (Online): 1423-0275
IsoAbbr: ORL J. Otorhinolaryngol. Relat. Spec.
NlmId: 0334721
123:123
JrId: 6295
long title: L' Orthodontie francaise
short title: Orthod Fr
ISSN: 0078-6608
ISSN (Online): 
IsoAbbr: Orthod Fr
NlmId: 0200547
123:123
JrId: 6296
long title: The Orthodontist
short title: Orthodontist
ISSN: 0048-2250
ISSN (Online): 
IsoAbbr: Orthodontist
NlmId: 0375457
123:123
JrId: 6297
long title: The Orthopedic clinics of North America
short title: Orthop Clin North Am
ISSN: 0030-5898
ISSN (Online): 1558-1373
IsoAbbr: Orthop. Clin. North Am.
NlmId: 0254463
123:123
JrId: 6298
long title: Seikeigeka. Orthopedic surgery
short title: Seikei Geka
ISSN: 0030-5901
ISSN (Online): 
IsoAbbr: Seikei Geka
NlmId: 0413745
123:123
JrId: 6299
long title: QRB. Quality review bulletin
short title: QRB Qual Rev Bull
ISSN: 0097-5990
ISSN (Online): 
IsoAbbr: QRB Qual Rev Bull
NlmId: 7504127
123:123
JrId: 6300
long title: Ortodoncia
short title: Ortodoncia
ISSN: 0030-5936
ISSN (Online): 
IsoAbbr: Ortodoncia
NlmId: 0376410
123:123
JrId: 6301
long title: Ortodontia
short title: Ortodontia
ISSN: 0030-5944
ISSN (Online): 
IsoAbbr: Ortodontia
NlmId: 0270147
123:123
JrId: 6302
long title: Ortopedia maxilar
short title: Ortop Maxilar
ISSN: 0473-436X
ISSN (Online): 
IsoAbbr: Ortop Maxilar
NlmId: 8010181
123:123
JrId: 6303
long title: Ortopediia travmatologiia i protezirovanie
short title: Ortop Travmatol Protez
ISSN: 0030-5987
ISSN (Online): 
IsoAbbr: Ortop Travmatol Protez
NlmId: 0376411
123:123
JrId: 6304
long title: Orvosi hetilap
short title: Orv Hetil
ISSN: 0030-6002
ISSN (Online): 1788-6120
IsoAbbr: Orv Hetil
NlmId: 0376412
123:123
JrId: 6305
long title: Osaka city medical journal
short title: Osaka City Med J
ISSN: 0030-6096
ISSN (Online): 
IsoAbbr: Osaka City Med J
NlmId: 0376413
123:123
JrId: 6306
long title: Ospedali d'Italia - chirurgia
short title: Osp Ital Chir
ISSN: 0030-6266
ISSN (Online): 
IsoAbbr: Osp Ital Chir
NlmId: 0376414
123:123
JrId: 6307
long title: Odontologia Clinica
short title: Odontol Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol Clin
NlmId: 9883953
123:123
JrId: 6308
long title: L' Ospedale maggiore
short title: Osp Maggiore
ISSN: 0369-7843
ISSN (Online): 
IsoAbbr: Osp Maggiore
NlmId: 0022210
123:123
JrId: 6309
long title: L'Ospedale psichiatrico
short title: Osp Psichiatr
ISSN: 0048-2285
ISSN (Online): 
IsoAbbr: Osp Psichiatr
NlmId: 0312304
123:123
JrId: 6310
long title: Oesterreichische Dentisten Zeitschrift
short title: Osterr Dent Z
ISSN: 0029-9006
ISSN (Online): 
IsoAbbr: Osterr Dent Z
NlmId: 0404452
123:123
JrId: 6311
long title: Osterreichische Hebammenzeitung
short title: Osterr Hebammenztg
ISSN: 0048-1432
ISSN (Online): 
IsoAbbr: Osterr Hebammenztg
NlmId: 19320540R
123:123
JrId: 6312
long title: Osterreichische Krankenpflegezeitschrift
short title: Osterr Krankenpflegez
ISSN: 0303-4461
ISSN (Online): 
IsoAbbr: Osterr Krankenpflegez
NlmId: 0423177
123:123
JrId: 6313
long title: Osterreichische Schwesternzeitung
short title: Osterr Schwesternztg
ISSN: 0029-9480
ISSN (Online): 
IsoAbbr: Osterr Schwesternztg
NlmId: 0423200
123:123
JrId: 6314
long title: Der Orthopade
short title: Orthopade
ISSN: 0085-4530
ISSN (Online): 1433-0431
IsoAbbr: Orthopade
NlmId: 0331266
123:123
JrId: 6315
long title: Osterreichische Zeitschrift fur Erforschung und Bekampfung der Krebskrankheit
short title: Osterr Z Erforsch Bekampf Krebskr
ISSN: 0300-8703
ISSN (Online): 
IsoAbbr: Osterr Z Erforsch Bekampf Krebskr
NlmId: 7513401
123:123
JrId: 6317
long title: Osterreichische Zeitschrift fur Stomatologie
short title: Osterr Z Stomatol
ISSN: 0029-9642
ISSN (Online): 
IsoAbbr: Osterr Z Stomatol
NlmId: 1272426
123:123
JrId: 6318
long title: Das Osterreichische Zahntechniker Handwerk
short title: Osterr Zahntech Handwerk
ISSN: 
ISSN (Online): 
IsoAbbr: Osterr Zahntech Handwerk
NlmId: 9875447
123:123
JrId: 6319
long title: Osterreichische Zahnarzts-Zeitung_ Mitteilungen der Bundesfachgruppe fur Zahnheilkunde der Osterreichischen Arztekammer
short title: Osterr Zahnarzteztg
ISSN: 0029-9596
ISSN (Online): 
IsoAbbr: Osterr Zahnarzteztg
NlmId: 19320630R
123:123
JrId: 6320
long title: Otolaryngologic clinics of North America
short title: Otolaryngol Clin North Am
ISSN: 0030-6665
ISSN (Online): 1557-8259
IsoAbbr: Otolaryngol. Clin. North Am.
NlmId: 0144042
123:123
JrId: 6321
long title: Otolaryngology
short title: Otolaryngology
ISSN: 0161-6439
ISSN (Online): 
IsoAbbr: Otolaryngology
NlmId: 7906928
123:123
JrId: 6322
long title: Otolaryngologia polska. The Polish otolaryngology
short title: Otolaryngol Pol
ISSN: 0030-6657
ISSN (Online): 
IsoAbbr: Otolaryngol Pol
NlmId: 0404453
123:123
JrId: 6323
long title: Otolaryngology and head and neck surgery
short title: Otolaryngol Head Neck Surg (1979)
ISSN: 
ISSN (Online): 
IsoAbbr: Otolaryngol. Head Neck Surg.
NlmId: 7909794
123:123
JrId: 6324
long title: Otolaryngology--head and neck surgery : official journal of American Academy of Otolaryngology-Head and Neck Surgery
short title: Otolaryngol Head Neck Surg
ISSN: 0194-5998
ISSN (Online): 1097-6817
IsoAbbr: Otolaryngol Head Neck Surg
NlmId: 8508176
123:123
JrId: 6325
long title: Oncogene
short title: Oncogene
ISSN: 0950-9232
ISSN (Online): 1476-5594
IsoAbbr: Oncogene
NlmId: 8711562
123:123
JrId: 6326
long title: Oncogene research
short title: Oncogene Res
ISSN: 0890-6467
ISSN (Online): 
IsoAbbr: Oncogene Res.
NlmId: 8801457
123:123
JrId: 6327
long title: Jibi inkoka Otolaryngology
short title: Jibiinkoka
ISSN: 0386-9679
ISSN (Online): 
IsoAbbr: Jibiinkoka
NlmId: 0417444
123:123
JrId: 6328
long title: Ophthalmic & physiological optics : the journal of the British College of Ophthalmic Opticians (Optometrists)
short title: Ophthalmic Physiol Opt
ISSN: 0275-5408
ISSN (Online): 1475-1313
IsoAbbr: Ophthalmic Physiol Opt
NlmId: 8208839
123:123
JrId: 6329
long title: L'Oto-rino-laringologia italiana
short title: Otorinolaringol Ital
ISSN: 0030-6630
ISSN (Online): 
IsoAbbr: Otorinolaringol Ital
NlmId: 0401024
123:123
JrId: 6330
long title: ONS news / Oncology Nursing Society
short title: ONS News
ISSN: 0890-5215
ISSN (Online): 
IsoAbbr: ONS News
NlmId: 8906187
123:123
JrId: 6332
long title: Osteopathic hospital leadership
short title: Osteopath Hosp Leadersh
ISSN: 8750-9202
ISSN (Online): 
IsoAbbr: Osteopath Hosp Leadersh
NlmId: 8507547
123:123
JrId: 6333
long title: Oto-rino-laringologie
short title: Otorinolaringologie
ISSN: 0030-6649
ISSN (Online): 
IsoAbbr: Otorinolaringologie
NlmId: 7506370
123:123
JrId: 6334
long title: Outlook and bulletin. Southern Dental Society of New Jersey
short title: Outlook Bull South Dent Soc N J
ISSN: 0049-1594
ISSN (Online): 
IsoAbbr: Outlook Bull South Dent Soc N J
NlmId: 20920510R
123:123
JrId: 6335
long title: Oxford reviews of reproductive biology
short title: Oxf Rev Reprod Biol
ISSN: 0260-0854
ISSN (Online): 
IsoAbbr: Oxf Rev Reprod Biol
NlmId: 8005460
123:123
JrId: 6336
long title: Pennsylvania dental journal
short title: Pa Dent J (Harrisb)
ISSN: 0031-4439
ISSN (Online): 
IsoAbbr: Pa Dent J (Harrisb)
NlmId: 0404456
123:123
JrId: 6337
long title: Pennsylvania medicine
short title: Pa Med
ISSN: 0031-4595
ISSN (Online): 
IsoAbbr: Pa Med
NlmId: 0045606
123:123
JrId: 6338
long title: The Pennsylvania nurse
short title: Pa Nurse
ISSN: 0031-4617
ISSN (Online): 
IsoAbbr: Pa Nurse
NlmId: 19540010R
123:123
JrId: 6339
long title: Pacific medicine and surgery
short title: Pac Med Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Pac Med Surg
NlmId: 0232664
123:123
JrId: 6340
long title: Padiatrie und Grenzgebiete
short title: Padiatr Grenzgeb
ISSN: 0030-932X
ISSN (Online): 
IsoAbbr: Padiatr Grenzgeb
NlmId: 0401115
123:123
JrId: 6341
long title: Paediatrica Indonesiana
short title: Paediatr Indones
ISSN: 0030-9311
ISSN (Online): 
IsoAbbr: Paediatr Indones
NlmId: 0376416
123:123
JrId: 6342
long title: Paediatrician
short title: Paediatrician
ISSN: 0300-1245
ISSN (Online): 
IsoAbbr: Paediatrician
NlmId: 0352330
123:123
JrId: 6343
long title: Padiatrie und Padologie
short title: Padiatr Padol
ISSN: 0030-9338
ISSN (Online): 1613-7558
IsoAbbr: Padiatr Padol
NlmId: 0022370
123:123
JrId: 6344
long title: Padiatrie und Padologie. Supplementum
short title: Padiatr Padol Suppl
ISSN: 0300-9556
ISSN (Online): 
IsoAbbr: Padiatr Padol Suppl
NlmId: 0334010
123:123
JrId: 6345
long title: Paediatria Universitatis Tokyo
short title: Paediatr Univ Tokyo
ISSN: 0030-9303
ISSN (Online): 
IsoAbbr: Paediatr Univ Tokyo
NlmId: 0243721
123:123
JrId: 6346
long title: Pahlavi medical journal
short title: Pahlavi Med J
ISSN: 0030-9427
ISSN (Online): 
IsoAbbr: Pahlavi Med J
NlmId: 1251605
123:123
JrId: 6347
long title: Pain
short title: Pain
ISSN: 0304-3959
ISSN (Online): 1872-6623
IsoAbbr: Pain
NlmId: 7508686
123:123
JrId: 6348
long title: Pain. Supplement
short title: Pain Suppl
ISSN: 0167-6482
ISSN (Online): 
IsoAbbr: Pain Suppl
NlmId: 8109110
123:123
JrId: 6349
long title: Ophtalmologie : organe de la Societe francaise d'ophtalmologie
short title: Ophtalmologie
ISSN: 0989-3105
ISSN (Online): 
IsoAbbr: Ophtalmologie
NlmId: 8900549
123:123
JrId: 6350
long title: The Pakistan dental review
short title: Pak Dent Rev
ISSN: 0030-9710
ISSN (Online): 
IsoAbbr: Pak Dent Rev
NlmId: 0401117
123:123
JrId: 6351
long title: Odontologia de postgrado
short title: Odontol Postgrado
ISSN: 0797-0234
ISSN (Online): 
IsoAbbr: Odontol Postgrado
NlmId: 8813591
123:123
JrId: 6352
long title: The Pakistan nursing and health review
short title: Pak Nurs Health Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Pak Nurs Health Rev
NlmId: 19510520R
123:123
JrId: 6353
long title: Panminerva medica
short title: Panminerva Med
ISSN: 0031-0808
ISSN (Online): 1827-1898
IsoAbbr: Panminerva Med
NlmId: 0421110
123:123
JrId: 6354
long title: Papers / National Conference for Professional Nurses and Physicians
short title: Pap Natl Conf Prof Nurses Physicians
ISSN: 
ISSN (Online): 
IsoAbbr: Pap Natl Conf Prof Nurses Physicians
NlmId: 100961135
123:123
JrId: 6355
long title: Paraplegia
short title: Paraplegia
ISSN: 0031-1758
ISSN (Online): 
IsoAbbr: Paraplegia
NlmId: 2985038R
123:123
JrId: 6356
long title: Parasite immunology
short title: Parasite Immunol
ISSN: 0141-9838
ISSN (Online): 1365-3024
IsoAbbr: Parasite Immunol.
NlmId: 7910948
123:123
JrId: 6357
long title: Parasitology
short title: Parasitology
ISSN: 0031-1820
ISSN (Online): 1469-8161
IsoAbbr: Parasitology
NlmId: 0401121
123:123
JrId: 6358
long title: Parassitologia
short title: Parassitologia
ISSN: 0048-2951
ISSN (Online): 
IsoAbbr: Parassitologia
NlmId: 0413724
123:123
JrId: 6359
long title: Parodontologia e stomatologia (nuova) : organo ufficiale dell'ARPA italiana, della Societa italiana Jonoforesi stomatologica e della Accademia ligustica di stomatologia
short title: Parodontol Stomatol (Nuova)
ISSN: 0301-1429
ISSN (Online): 
IsoAbbr: Parodontol Stomatol (Nuova)
NlmId: 8703825
123:123
JrId: 6360
long title: Oral microbiology and immunology
short title: Oral Microbiol Immunol
ISSN: 0902-0055
ISSN (Online): 1399-302X
IsoAbbr: Oral Microbiol. Immunol.
NlmId: 8707451
123:123
JrId: 6361
long title: Parazitologiia
short title: Parazitologiia
ISSN: 0031-1847
ISSN (Online): 
IsoAbbr: Parazitologia
NlmId: 0101672
123:123
JrId: 6362
long title: Parking
short title: Parking
ISSN: 0031-2193
ISSN (Online): 
IsoAbbr: Parking
NlmId: 9892142
123:123
JrId: 6363
long title: Parodontologie and academy review
short title: Parodontol Acad Rev
ISSN: 0369-8092
ISSN (Online): 
IsoAbbr: Parodontol Acad Rev
NlmId: 0104661
123:123
JrId: 6364
long title: Parodontologie
short title: Parodontologie
ISSN: 0031-2339
ISSN (Online): 
IsoAbbr: Parodontologie
NlmId: 0204370
123:123
JrId: 6365
long title: ORNL-NSIC [reports]. U.S. Atomic Energy Commission
short title: ORNL-NSIC Rep
ISSN: 
ISSN (Online): 
IsoAbbr: ORNL-NSIC Rep
NlmId: 0201746
123:123
JrId: 6366
long title: Orthopaedic nursing / National Association of Orthopaedic Nurses
short title: Orthop Nurs
ISSN: 0744-6020
ISSN (Online): 1542-538X
IsoAbbr: Orthop Nurs
NlmId: 8409486
123:123
JrId: 6367
long title: Paroi arterielle
short title: Paroi Arterielle
ISSN: 0398-7655
ISSN (Online): 
IsoAbbr: Paroi Arterielle
NlmId: 7606268
123:123
JrId: 6368
long title: ORNL-TM [reports]. U.S. Atomic Energy Commission
short title: ORNL-TM Rep
ISSN: 0149-5526
ISSN (Online): 
IsoAbbr: ORNL-TM Rep
NlmId: 21830630R
123:123
JrId: 6369
long title: Orthopaedic review
short title: Orthop Rev
ISSN: 0094-6591
ISSN (Online): 
IsoAbbr: Orthop Rev
NlmId: 0431766
123:123
JrId: 6370
long title: Orthodontic review
short title: Orthod Rev
ISSN: 0895-5034
ISSN (Online): 
IsoAbbr: Orthod Rev
NlmId: 8904020
123:123
JrId: 6371
long title: Pathobiology annual
short title: Pathobiol Annu
ISSN: 0362-3025
ISSN (Online): 
IsoAbbr: Pathobiol Annu
NlmId: 1305471
123:123
JrId: 6372
long title: Paramedics international
short title: Paramed Int
ISSN: 0191-6351
ISSN (Online): 
IsoAbbr: Paramed Int
NlmId: 7802924
123:123
JrId: 6373
long title: ORNL. U.S. Atomic Energy Commission
short title: ORNL
ISSN: 0735-9861
ISSN (Online): 
IsoAbbr: ORNL
NlmId: 7513664
123:123
JrId: 6374
long title: Pathology annual
short title: Pathol Annu
ISSN: 0079-0184
ISSN (Online): 
IsoAbbr: Pathol Annu
NlmId: 0050610
123:123
JrId: 6375
long title: PAS reporter
short title: PAS Rep
ISSN: 0078-7353
ISSN (Online): 
IsoAbbr: PAS Rep
NlmId: 0234403
123:123
JrId: 6376
long title: Pathologie-biologie
short title: Pathol Biol (Paris)
ISSN: 0369-8114
ISSN (Online): 1768-3114
IsoAbbr: Pathol. Biol.
NlmId: 0265365
123:123
JrId: 6377
long title: Pathologia Europaea
short title: Pathol Eur
ISSN: 0031-2967
ISSN (Online): 
IsoAbbr: Pathol Eur
NlmId: 0062702
123:123
JrId: 6378
long title: Pathologia et microbiologia
short title: Pathol Microbiol (Basel)
ISSN: 0031-2959
ISSN (Online): 
IsoAbbr: Pathol Microbiol (Basel)
NlmId: 0401122
123:123
JrId: 6379
long title: Pathologia veterinaria
short title: Pathol Vet
ISSN: 0031-2975
ISSN (Online): 
IsoAbbr: Pathol Vet
NlmId: 0311355
123:123
JrId: 6380
long title: Pathologica
short title: Pathologica
ISSN: 0031-2983
ISSN (Online): 1591-951X
IsoAbbr: Pathologica
NlmId: 0401123
123:123
JrId: 6381
long title: Pathology
short title: Pathology
ISSN: 0031-3025
ISSN (Online): 1465-3931
IsoAbbr: Pathology
NlmId: 0175411
123:123
JrId: 6382
long title: The New dentist : the official journal of the American Student Dental Association
short title: New Dent
ISSN: 0161-8431
ISSN (Online): 
IsoAbbr: New Dent
NlmId: 8109096
123:123
JrId: 6383
long title: Patient accounts
short title: Patient Acc
ISSN: 0195-7775
ISSN (Online): 
IsoAbbr: Patient Acc
NlmId: 8203286
123:123
JrId: 6384
long title: Patologicheskaia fiziologiia i eksperimental'naia terapiia
short title: Patol Fiziol Eksp Ter
ISSN: 0031-2991
ISSN (Online): 
IsoAbbr: Patol Fiziol Eksp Ter
NlmId: 0376421
123:123
JrId: 6385
long title: Patologia polska
short title: Patol Pol
ISSN: 0031-3114
ISSN (Online): 
IsoAbbr: Patol Pol
NlmId: 0404244
123:123
JrId: 6386
long title: The Pavlovian journal of biological science
short title: Pavlov J Biol Sci
ISSN: 0093-2213
ISSN (Online): 
IsoAbbr: Pavlov J Biol Sci
NlmId: 0414243
123:123
JrId: 6387
long title: Practical dental monographs
short title: Pract Dent Monogr
ISSN: 
ISSN (Online): 
IsoAbbr: Pract Dent Monogr
NlmId: 0232533
123:123
JrId: 6388
long title: PDM: Physicians' drug manual
short title: PDM
ISSN: 0031-9058
ISSN (Online): 
IsoAbbr: PDM
NlmId: 0217255
123:123
JrId: 6389
long title: Acta hospitalia
short title: Acta Hosp
ISSN: 0044-6009
ISSN (Online): 
IsoAbbr: Acta Hosp
NlmId: 0401031
123:123
JrId: 6390
long title: Pediatriia akusherstvo i ginekologiia
short title: Pediatr Akus Ginekol
ISSN: 0031-4048
ISSN (Online): 
IsoAbbr: Pediatr Akus Ginekol
NlmId: 2985041R
123:123
JrId: 6391
long title: Pediatric annals
short title: Pediatr Ann
ISSN: 0090-4481
ISSN (Online): 
IsoAbbr: Pediatr Ann
NlmId: 0356657
123:123
JrId: 6392
long title: Pediatric clinics of North America
short title: Pediatr Clin North Am
ISSN: 0031-3955
ISSN (Online): 1557-8240
IsoAbbr: Pediatr. Clin. North Am.
NlmId: 0401126
123:123
JrId: 6393
long title: Pediatric nursing
short title: Pediatr Nurs
ISSN: 0097-9805
ISSN (Online): 
IsoAbbr: Pediatr Nurs
NlmId: 7505804
123:123
JrId: 6394
long title: Pediatria panamericana
short title: Pediatr Panam
ISSN: 0325-1462
ISSN (Online): 
IsoAbbr: Pediatr Panam
NlmId: 7511521
123:123
JrId: 6395
long title: Pediatria polska
short title: Pediatr Pol
ISSN: 0031-3939
ISSN (Online): 
IsoAbbr: Pediatr Pol
NlmId: 2985039R
123:123
JrId: 6396
long title: Pediatria pratica
short title: Pediatr Prat
ISSN: 0031-3947
ISSN (Online): 
IsoAbbr: Pediatr Prat
NlmId: 0401125
123:123
JrId: 6397
long title: Pediatric pharmacology (New York, N.Y.)
short title: Pediatr Pharmacol (New York)
ISSN: 0270-322X
ISSN (Online): 
IsoAbbr: Pediatr Pharmacol (New York)
NlmId: 8400778
123:123
JrId: 6398
long title: Pediatric pulmonology
short title: Pediatr Pulmonol
ISSN: 8755-6863
ISSN (Online): 1099-0496
IsoAbbr: Pediatr. Pulmonol.
NlmId: 8510590
123:123
JrId: 6399
long title: Pediatric radiology
short title: Pediatr Radiol
ISSN: 0301-0449
ISSN (Online): 1432-1998
IsoAbbr: Pediatr Radiol
NlmId: 0365332
123:123
JrId: 6400
long title: Pediatric research
short title: Pediatr Res
ISSN: 0031-3998
ISSN (Online): 1530-0447
IsoAbbr: Pediatr. Res.
NlmId: 0100714
123:123
JrId: 6401
long title: Pediatria
short title: Pediatria (Bucur)
ISSN: 0031-3904
ISSN (Online): 
IsoAbbr: Pediatria (Bucur)
NlmId: 7502431
123:123
JrId: 6402
long title: La Pediatria
short title: Pediatria (Napoli)
ISSN: 0031-3890
ISSN (Online): 
IsoAbbr: Pediatria (Napoli)
NlmId: 0401207
123:123
JrId: 6403
long title: Pediatria
short title: Pediatria (Santiago)
ISSN: 0375-9563
ISSN (Online): 
IsoAbbr: Pediatria (Santiago)
NlmId: 0420103
123:123
JrId: 6404
long title: The Pediatric infectious disease journal
short title: Pediatr Infect Dis J
ISSN: 0891-3668
ISSN (Online): 1532-0987
IsoAbbr: Pediatr. Infect. Dis. J.
NlmId: 8701858
123:123
JrId: 6405
long title: Pediatrics
short title: Pediatrics
ISSN: 0031-4005
ISSN (Online): 1098-4275
IsoAbbr: Pediatrics
NlmId: 0376422
123:123
JrId: 6406
long title: Acta medica Hungarica
short title: Acta Med Hung
ISSN: 0236-5286
ISSN (Online): 
IsoAbbr: Acta Med Hung
NlmId: 8400269
123:123
JrId: 6407
long title: Pediatrie
short title: Pediatrie
ISSN: 0031-4021
ISSN (Online): 
IsoAbbr: Pediatrie
NlmId: 0401127
123:123
JrId: 6408
long title: Pediatriia
short title: Pediatriia
ISSN: 0031-403X
ISSN (Online): 1990-2182
IsoAbbr: Pediatriia
NlmId: 0405563
123:123
JrId: 6409
long title: Pedodontie Francaise
short title: Pedod Fr
ISSN: 0996-3278
ISSN (Online): 
IsoAbbr: Pedod Fr
NlmId: 9875620
123:123
JrId: 6410
long title: Pelican news
short title: Pelican News
ISSN: 0031-4161
ISSN (Online): 
IsoAbbr: Pelican News
NlmId: 19530550R
123:123
JrId: 6411
long title: The Penn dental journal
short title: Penn Dent J (Phila)
ISSN: 0031-4331
ISSN (Online): 
IsoAbbr: Penn Dent J (Phila)
NlmId: 0417461
123:123
JrId: 6412
long title: Perceptual and motor skills
short title: Percept Mot Skills
ISSN: 0031-5125
ISSN (Online): 
IsoAbbr: Percept Mot Skills
NlmId: 0401131
123:123
JrId: 6413
long title: Perception
short title: Perception
ISSN: 0301-0066
ISSN (Online): 1468-4233
IsoAbbr: Perception
NlmId: 0372307
123:123
JrId: 6414
long title: Periodontal abstracts
short title: Periodontal Abstr
ISSN: 0048-3389
ISSN (Online): 
IsoAbbr: Periodontal Abstr
NlmId: 0113632
123:123
JrId: 6415
long title: Perception & psychophysics
short title: Percept Psychophys
ISSN: 0031-5117
ISSN (Online): 1532-5962
IsoAbbr: Percept Psychophys
NlmId: 0200445
123:123
JrId: 6416
long title: Periodontics
short title: Periodontics
ISSN: 0553-6685
ISSN (Online): 
IsoAbbr: Periodontics
NlmId: 0173712
123:123
JrId: 6417
long title: Perspectivas
short title: Perspectivas
ISSN: 0379-8208
ISSN (Online): 
IsoAbbr: Perspectivas
NlmId: 7708436
123:123
JrId: 6418
long title: Perspectives on medicaid management
short title: Perspect Medicaid Manage
ISSN: 
ISSN (Online): 
IsoAbbr: Perspect Medicaid Manage
NlmId: 9878669
123:123
JrId: 6419
long title: Perspectives on Medicaid and Medicare management
short title: Perspect Medicaid Medicare Manage
ISSN: 0273-0413
ISSN (Online): 
IsoAbbr: Perspect Medicaid Medicare Manage
NlmId: 8001253
123:123
JrId: 6420
long title: Perspectives in biology and medicine
short title: Perspect Biol Med
ISSN: 0031-5982
ISSN (Online): 1529-8795
IsoAbbr: Perspect. Biol. Med.
NlmId: 0401132
123:123
JrId: 6421
long title: Perspectives in nephrology and hypertension
short title: Perspect Nephrol Hypertens
ISSN: 0092-2900
ISSN (Online): 
IsoAbbr: Perspect Nephrol Hypertens
NlmId: 0402144
123:123
JrId: 6422
long title: Perspectives in pediatric pathology
short title: Perspect Pediatr Pathol
ISSN: 0091-2921
ISSN (Online): 
IsoAbbr: Perspect Pediatr Pathol
NlmId: 0366560
123:123
JrId: 6423
long title: Perspectives in psychiatric care
short title: Perspect Psychiatr Care
ISSN: 0031-5990
ISSN (Online): 1744-6163
IsoAbbr: Perspect Psychiatr Care
NlmId: 0401133
123:123
JrId: 6424
long title: Pesticides monitoring journal
short title: Pestic Monit J
ISSN: 0031-6156
ISSN (Online): 
IsoAbbr: Pestic Monit J
NlmId: 0110540
123:123
JrId: 6425
long title: Pharmaceutisch weekblad. Scientific edition
short title: Pharm Weekbl Sci
ISSN: 0167-6555
ISSN (Online): 
IsoAbbr: Pharm Weekbl Sci
NlmId: 7907992
123:123
JrId: 6426
long title: Pflugers Archiv : European journal of physiology
short title: Pflugers Arch
ISSN: 0031-6768
ISSN (Online): 1432-2013
IsoAbbr: Pflugers Arch.
NlmId: 0154720
123:123
JrId: 6427
long title: The Physiology teacher
short title: Physiol Teach
ISSN: 0048-4075
ISSN (Online): 
IsoAbbr: Physiol Teach
NlmId: 0361045
123:123
JrId: 6428
long title: Prosthetics and orthotics international
short title: Prosthet Orthot Int
ISSN: 0309-3646
ISSN (Online): 1746-1553
IsoAbbr: Prosthet Orthot Int
NlmId: 7707720
123:123
JrId: 6429
long title: Pflugers Archiv fur die gesamte Physiologie des Menschen und der Tiere
short title: Pflugers Arch Gesamte Physiol Menschen Tiere
ISSN: 0365-267X
ISSN (Online): 
IsoAbbr: Pflugers Arch Gesamte Physiol Menschen Tiere
NlmId: 0154722
123:123
JrId: 6430
long title: Prostaglandins, leukotrienes, and medicine
short title: Prostaglandins Leukot Med
ISSN: 0262-1746
ISSN (Online): 
IsoAbbr: Prostaglandins Leukot Med
NlmId: 8206868
123:123
JrId: 6431
long title: Prostaglandins, leukotrienes, and essential fatty acids
short title: Prostaglandins Leukot Essent Fatty Acids
ISSN: 0952-3278
ISSN (Online): 1532-2823
IsoAbbr: Prostaglandins Leukot. Essent. Fatty Acids
NlmId: 8802730
123:123
JrId: 6432
long title: Pharmaceutica acta Helvetiae
short title: Pharm Acta Helv
ISSN: 0031-6865
ISSN (Online): 
IsoAbbr: Pharm Acta Helv
NlmId: 0401134
123:123
JrId: 6433
long title: Pharmazeutische Praxis
short title: Pharm Prax
ISSN: 0048-3656
ISSN (Online): 
IsoAbbr: Pharm Prax
NlmId: 0401136
123:123
JrId: 6434
long title: Pharmazie in unserer Zeit
short title: Pharm Unserer Zeit
ISSN: 0048-3664
ISSN (Online): 1615-1003
IsoAbbr: Pharm Unserer Zeit
NlmId: 0337763
123:123
JrId: 6435
long title: Pharmaceutisch weekblad
short title: Pharm Weekbl
ISSN: 0031-6911
ISSN (Online): 
IsoAbbr: Pharm Weekbl
NlmId: 0401211
123:123
JrId: 6436
long title: Pharmatherapeutica
short title: Pharmatherapeutica
ISSN: 0308-051X
ISSN (Online): 
IsoAbbr: Pharmatherapeutica
NlmId: 7606274
123:123
JrId: 6437
long title: Pharmazeutische Zentralhalle fur Deutschland
short title: Pharm Zentralhalle Dtschl
ISSN: 
ISSN (Online): 
IsoAbbr: Pharm Zentralhalle Dtschl
NlmId: 0320011
123:123
JrId: 6438
long title: Pharmacology, biochemistry, and behavior
short title: Pharmacol Biochem Behav
ISSN: 0091-3057
ISSN (Online): 1873-5177
IsoAbbr: Pharmacol. Biochem. Behav.
NlmId: 0367050
123:123
JrId: 6439
long title: Pharmacology for physicians
short title: Pharmacol Physicians
ISSN: 0097-0115
ISSN (Online): 
IsoAbbr: Pharmacol Physicians
NlmId: 1247035
123:123
JrId: 6440
long title: Pharmacological research communications
short title: Pharmacol Res Commun
ISSN: 0031-6989
ISSN (Online): 
IsoAbbr: Pharmacol Res Commun
NlmId: 0236354
123:123
JrId: 6441
long title: Pharmacological reviews
short title: Pharmacol Rev
ISSN: 0031-6997
ISSN (Online): 1521-0081
IsoAbbr: Pharmacol. Rev.
NlmId: 0421737
123:123
JrId: 6442
long title: Pharmacology & therapeutics. Part B: General & systematic pharmacology
short title: Pharmacol Ther B
ISSN: 0306-039X
ISSN (Online): 
IsoAbbr: Pharmacol Ther B
NlmId: 7508692
123:123
JrId: 6443
long title: Pharmacology and therapeutics in dentistry
short title: Pharmacol Ther Dent
ISSN: 0001-4389
ISSN (Online): 
IsoAbbr: Pharmacol Ther Dent
NlmId: 1252372
123:123
JrId: 6444
long title: Pharmacology
short title: Pharmacology
ISSN: 0031-7012
ISSN (Online): 1423-0313
IsoAbbr: Pharmacology
NlmId: 0152016
123:123
JrId: 6445
long title: Pharmacology & therapeutics
short title: Pharmacol Ther
ISSN: 0163-7258
ISSN (Online): 1879-016X
IsoAbbr: Pharmacol. Ther.
NlmId: 7905840
123:123
JrId: 6446
long title: Pharmakopsychiatrie, Neuro-Psychopharmakologie
short title: Pharmakopsychiatr Neuropsychopharmakol
ISSN: 0031-7098
ISSN (Online): 
IsoAbbr: Pharmakopsychiatr Neuropsychopharmakol
NlmId: 0146540
123:123
JrId: 6447
long title: Pharmakotherapia
short title: Pharmakotherapia
ISSN: 0553-9439
ISSN (Online): 
IsoAbbr: Pharmakotherapia
NlmId: 0022452
123:123
JrId: 6448
long title: Pharmacopsychiatria
short title: Pharmacopsychiatria
ISSN: 0720-4280
ISSN (Online): 
IsoAbbr: Pharmacopsychiatria
NlmId: 8103699
123:123
JrId: 6449
long title: The Pharos of Alpha Omega Alpha-Honor Medical Society. Alpha Omega Alpha
short title: Pharos Alpha Omega Alpha Honor Med Soc
ISSN: 0031-7179
ISSN (Online): 
IsoAbbr: Pharos Alpha Omega Alpha Honor Med Soc
NlmId: 19610620R
123:123
JrId: 6450
long title: Pharmacopsychiatry
short title: Pharmacopsychiatry
ISSN: 0176-3679
ISSN (Online): 1439-0795
IsoAbbr: Pharmacopsychiatry
NlmId: 8402938
123:123
JrId: 6451
long title: Die Pharmazie
short title: Pharmazie
ISSN: 0031-7144
ISSN (Online): 
IsoAbbr: Pharmazie
NlmId: 9800766
123:123
JrId: 6452
long title: The Philippine journal of nursing
short title: Philipp J Nurs
ISSN: 0048-3818
ISSN (Online): 
IsoAbbr: Philipp J Nurs
NlmId: 19620310R
123:123
JrId: 6453
long title: Philippine journal of surgery and surgical specialties
short title: Philipp J Surg Surg Spec
ISSN: 0370-0267
ISSN (Online): 
IsoAbbr: Philipp J Surg Surg Spec
NlmId: 0200355
123:123
JrId: 6454
long title: Phlebologie
short title: Phlebologie
ISSN: 0031-8280
ISSN (Online): 
IsoAbbr: Phlebologie
NlmId: 0376212
123:123
JrId: 6455
long title: Phonetica
short title: Phonetica
ISSN: 0031-8388
ISSN (Online): 1423-0321
IsoAbbr: Phonetica
NlmId: 0376424
123:123
JrId: 6456
long title: Physician assistant
short title: Physician Assist
ISSN: 0147-3999
ISSN (Online): 
IsoAbbr: Physician Assist
NlmId: 7703992
123:123
JrId: 6457
long title: Photochemistry and photobiology
short title: Photochem Photobiol
ISSN: 0031-8655
ISSN (Online): 1751-1097
IsoAbbr: Photochem. Photobiol.
NlmId: 0376425
123:123
JrId: 6458
long title: Photophysiology
short title: Photophysiology
ISSN: 0090-6999
ISSN (Online): 
IsoAbbr: Photophysiology
NlmId: 0317543
123:123
JrId: 6459
long title: Physics in medicine and biology
short title: Phys Med Biol
ISSN: 0031-9155
ISSN (Online): 1361-6560
IsoAbbr: Phys Med Biol
NlmId: 0401220
123:123
JrId: 6460
long title: Physician assistant (American Academy of Physician Assistants)
short title: Physician Assist
ISSN: 8750-7544
ISSN (Online): 
IsoAbbr: Physician Assist
NlmId: 8403486
123:123
JrId: 6461
long title: Physical therapy
short title: Phys Ther
ISSN: 0031-9023
ISSN (Online): 1538-6724
IsoAbbr: Phys Ther
NlmId: 0022623
123:123
JrId: 6462
long title: Physiology & behavior
short title: Physiol Behav
ISSN: 0031-9384
ISSN (Online): 1873-507X
IsoAbbr: Physiol. Behav.
NlmId: 0151504
123:123
JrId: 6463
long title: Physiologia Bohemoslovaca
short title: Physiol Bohemoslov
ISSN: 0369-9463
ISSN (Online): 
IsoAbbr: Physiol Bohemoslov
NlmId: 0175317
123:123
JrId: 6464
long title: Physician's management
short title: Physicians Manage
ISSN: 0031-9066
ISSN (Online): 
IsoAbbr: Physicians Manage
NlmId: 19630040R
123:123
JrId: 6465
long title: Physiological chemistry and physics
short title: Physiol Chem Phys
ISSN: 0031-9325
ISSN (Online): 
IsoAbbr: Physiol. Chem. Phys.
NlmId: 0202364
123:123
JrId: 6466
long title: Physiological chemistry and physics and medical NMR
short title: Physiol Chem Phys Med NMR
ISSN: 0748-6642
ISSN (Online): 
IsoAbbr: Physiol Chem Phys Med NMR
NlmId: 8502230
123:123
JrId: 6467
long title: Physiology & pharmacology for physicians
short title: Physiol Pharmacol Physicians
ISSN: 0554-1417
ISSN (Online): 
IsoAbbr: Physiol Pharmacol Physicians
NlmId: 0045406
123:123
JrId: 6468
long title: Pharmacy management combined with the American journal of pharmacy : PM
short title: Pharm Manage Comb Am J Pharm
ISSN: 0163-464X
ISSN (Online): 
IsoAbbr: Pharm Manage Comb Am J Pharm
NlmId: 7902571
123:123
JrId: 6469
long title: Physiological reviews
short title: Physiol Rev
ISSN: 0031-9333
ISSN (Online): 1522-1210
IsoAbbr: Physiol. Rev.
NlmId: 0231714
123:123
JrId: 6470
long title: Physiologie
short title: Physiologie
ISSN: 1011-6206
ISSN (Online): 
IsoAbbr: Physiologie
NlmId: 7510964
123:123
JrId: 6471
long title: The Physiologist
short title: Physiologist
ISSN: 0031-9376
ISSN (Online): 
IsoAbbr: Physiologist
NlmId: 0401143
123:123
JrId: 6472
long title: Physiotherapy
short title: Physiotherapy
ISSN: 0031-9406
ISSN (Online): 1873-1465
IsoAbbr: Physiotherapy
NlmId: 0401223
123:123
JrId: 6473
long title: Phytopathology
short title: Phytopathology
ISSN: 0031-949X
ISSN (Online): 1943-7684
IsoAbbr: Phytopathology
NlmId: 9427222
123:123
JrId: 6474
long title: Pielegniarka i polozna
short title: Pieleg Polozna
ISSN: 0048-4148
ISSN (Online): 
IsoAbbr: Pieleg Polozna
NlmId: 19630310R
123:123
JrId: 6475
long title: Plastic surgical nursing : official journal of the American Society of Plastic and Reconstructive Surgical Nurses
short title: Plast Surg Nurs
ISSN: 0741-5206
ISSN (Online): 1550-1841
IsoAbbr: Plast Surg Nurs
NlmId: 8403490
123:123
JrId: 6476
long title: Plasmid
short title: Plasmid
ISSN: 0147-619X
ISSN (Online): 1095-9890
IsoAbbr: Plasmid
NlmId: 7802221
123:123
JrId: 6477
long title: Prostaglandins and medicine
short title: Prostaglandins Med
ISSN: 0161-4630
ISSN (Online): 
IsoAbbr: Prostaglandins Med
NlmId: 7810330
123:123
JrId: 6478
long title: Plant physiology
short title: Plant Physiol
ISSN: 0032-0889
ISSN (Online): 1532-2548
IsoAbbr: Plant Physiol.
NlmId: 0401224
123:123
JrId: 6479
long title: Primary care
short title: Prim Care
ISSN: 0095-4543
ISSN (Online): 1558-299X
IsoAbbr: Prim. Care
NlmId: 0430463
123:123
JrId: 6480
long title: Planta medica
short title: Planta Med
ISSN: 0032-0943
ISSN (Online): 1439-0221
IsoAbbr: Planta Med.
NlmId: 0066751
123:123
JrId: 6481
long title: Policy analysis
short title: Policy Anal
ISSN: 0098-2067
ISSN (Online): 
IsoAbbr: Policy Anal
NlmId: 7703761
123:123
JrId: 6482
long title: Plastic and reconstructive surgery
short title: Plast Reconstr Surg
ISSN: 0032-1052
ISSN (Online): 1529-4242
IsoAbbr: Plast. Reconstr. Surg.
NlmId: 1306050
123:123
JrId: 6483
long title: Plucne bolesti : casopis Udruzenja pneumoftiziologa Jugoslavije = the journal of Yugoslav Association of Phthisiology and Pneumology
short title: Plucne Bolesti
ISSN: 0352-5503
ISSN (Online): 
IsoAbbr: Plucne Bolesti
NlmId: 8413310
123:123
JrId: 6484
long title: Plucne bolesti i tuberkuloza
short title: Plucne Bolesti Tuberk
ISSN: 0370-0380
ISSN (Online): 
IsoAbbr: Plucne Bolesti Tuberk
NlmId: 0226072
123:123
JrId: 6485
long title: Plugger (Waterloo, Ia.)
short title: Plugger
ISSN: 
ISSN (Online): 
IsoAbbr: Plugger
NlmId: 9875619
123:123
JrId: 6486
long title: Pride Institute journal of long term home health care
short title: Pride Inst J Long Term Home Health Care
ISSN: 0743-5088
ISSN (Online): 
IsoAbbr: Pride Inst J Long Term Home Health Care
NlmId: 8310856
123:123
JrId: 6487
long title: Paediatric and perinatal epidemiology
short title: Paediatr Perinat Epidemiol
ISSN: 0269-5022
ISSN (Online): 1365-3016
IsoAbbr: Paediatr Perinat Epidemiol
NlmId: 8709766
123:123
JrId: 6488
long title: Perspectives on accreditation
short title: Perspect Accredit
ISSN: 0099-2402
ISSN (Online): 
IsoAbbr: Perspect Accredit
NlmId: 7511523
123:123
JrId: 6489
long title: Pediatric cardiology
short title: Pediatr Cardiol
ISSN: 0172-0643
ISSN (Online): 1432-1971
IsoAbbr: Pediatr Cardiol
NlmId: 8003849
123:123
JrId: 6490
long title: Pediatric infectious disease
short title: Pediatr Infect Dis
ISSN: 0277-9730
ISSN (Online): 
IsoAbbr: Pediatr Infect Dis
NlmId: 8209468
123:123
JrId: 6491
long title: Peptides
short title: Peptides
ISSN: 0196-9781
ISSN (Online): 1873-5169
IsoAbbr: Peptides
NlmId: 8008690
123:123
JrId: 6492
long title: Prevention in human services
short title: Prev Hum Serv
ISSN: 0270-3114
ISSN (Online): 
IsoAbbr: Prev Hum Serv
NlmId: 8209843
123:123
JrId: 6493
long title: The Personnel administrator
short title: Pers Adm
ISSN: 0031-5729
ISSN (Online): 
IsoAbbr: Pers Adm
NlmId: 9877815
123:123
JrId: 6494
long title: Operational research quarterly
short title: Oper Res Q
ISSN: 0030-3623
ISSN (Online): 
IsoAbbr: Oper Res Q
NlmId: 0352506
123:123
JrId: 6495
long title: Pacing and clinical electrophysiology : PACE
short title: Pacing Clin Electrophysiol
ISSN: 0147-8389
ISSN (Online): 1540-8159
IsoAbbr: Pacing Clin Electrophysiol
NlmId: 7803944
123:123
JrId: 6496
long title: The P. A. journal
short title: PA J
ISSN: 0091-4614
ISSN (Online): 
IsoAbbr: PA J
NlmId: 0371225
123:123
JrId: 6497
long title: Oncology nursing forum
short title: Oncol Nurs Forum
ISSN: 0190-535X
ISSN (Online): 1538-0688
IsoAbbr: Oncol Nurs Forum
NlmId: 7809033
123:123
JrId: 6498
long title: Operative dentistry
short title: Oper Dent
ISSN: 0361-7734
ISSN (Online): 
IsoAbbr: Oper Dent
NlmId: 7605679
123:123
JrId: 6499
long title: Pneumonologia polska
short title: Pneumonol Pol
ISSN: 0376-4761
ISSN (Online): 
IsoAbbr: Pneumonol Pol
NlmId: 7605692
123:123
JrId: 6500
long title: Pathologist
short title: Pathologist
ISSN: 0031-3017
ISSN (Online): 
IsoAbbr: Pathologist
NlmId: 0200552
123:123
JrId: 6501
long title: Pneumonologie. Pneumonology
short title: Pneumonologie
ISSN: 0033-4073
ISSN (Online): 
IsoAbbr: Pneumonologie
NlmId: 1250075
123:123
JrId: 6502
long title: Patient education newsletter
short title: Patient Educ Newsl
ISSN: 0278-8209
ISSN (Online): 
IsoAbbr: Patient Educ Newsl
NlmId: 9879873
123:123
JrId: 6503
long title: Oncodevelopmental biology and medicine : the journal of the International Society for Oncodevelopmental Biology and Medicine
short title: Oncodev Biol Med
ISSN: 0167-1618
ISSN (Online): 
IsoAbbr: Oncodev. Biol. Med.
NlmId: 8100446
123:123
JrId: 6504
long title: Patient care
short title: Patient Care
ISSN: 0031-305X
ISSN (Online): 1939-1897
IsoAbbr: Patient Care
NlmId: 0246161
123:123
JrId: 6505
long title: Patient counselling and health education
short title: Patient Couns Health Educ
ISSN: 0190-2040
ISSN (Online): 
IsoAbbr: Patient Couns Health Educ
NlmId: 7806110
123:123
JrId: 6507
long title: Pediatric dentistry
short title: Pediatr Dent
ISSN: 0164-1263
ISSN (Online): 1942-5473
IsoAbbr: Pediatr Dent
NlmId: 7909102
123:123
JrId: 6508
long title: Orthopedic nursing / National Association of Orthopedic Nurses
short title: Orthop Nurs
ISSN: 0744-6020
ISSN (Online): 
IsoAbbr: Orthop Nurs
NlmId: 8205859
123:123
JrId: 6509
long title: Personnel
short title: Personnel
ISSN: 0031-5702
ISSN (Online): 
IsoAbbr: Personnel
NlmId: 19540490R
123:123
JrId: 6510
long title: La Pediatria medica e chirurgica : Medical and surgical pediatrics
short title: Pediatr Med Chir
ISSN: 0391-5387
ISSN (Online): 
IsoAbbr: Pediatr Med Chir
NlmId: 8100625
123:123
JrId: 6511
long title: Pharmacotherapy
short title: Pharmacotherapy
ISSN: 0277-0008
ISSN (Online): 1875-9114
IsoAbbr: Pharmacotherapy
NlmId: 8111305
123:123
JrId: 6512
long title: Omvardaren
short title: Omvardaren
ISSN: 0280-4123
ISSN (Online): 
IsoAbbr: Omvardaren
NlmId: 8410691
123:123
JrId: 6513
long title: Paedovita
short title: Paedovita
ISSN: 0737-5131
ISSN (Online): 
IsoAbbr: Paedovita
NlmId: 8501477
123:123
JrId: 6514
long title: Pediatric emergency care
short title: Pediatr Emerg Care
ISSN: 0749-5161
ISSN (Online): 1535-1815
IsoAbbr: Pediatr Emerg Care
NlmId: 8507560
123:123
JrId: 6515
long title: Polskie Archiwum Medycyny Wewnetrznej
short title: Pol Arch Med Wewn
ISSN: 0032-3772
ISSN (Online): 1897-9483
IsoAbbr: Pol. Arch. Med. Wewn.
NlmId: 0401225
123:123
JrId: 6516
long title: The Personnel journal
short title: Pers J
ISSN: 0031-5745
ISSN (Online): 
IsoAbbr: Pers J
NlmId: 19540510R
123:123
JrId: 6517
long title: Polskie archiwum weterynaryjne
short title: Pol Arch Weter
ISSN: 0079-3647
ISSN (Online): 
IsoAbbr: Pol Arch Weter
NlmId: 0023271
123:123
JrId: 6519
long title: Polish journal of pharmacology and pharmacy
short title: Pol J Pharmacol Pharm
ISSN: 0301-0244
ISSN (Online): 
IsoAbbr: Pol J Pharmacol Pharm
NlmId: 0366561
123:123
JrId: 6520
long title: Polish medical journal
short title: Pol Med J
ISSN: 0032-2938
ISSN (Online): 
IsoAbbr: Pol Med J
NlmId: 0376721
123:123
JrId: 6521
long title: Orale Implantologie
short title: Orale Implantol
ISSN: 0172-1496
ISSN (Online): 
IsoAbbr: Orale Implantol
NlmId: 7901173
123:123
JrId: 6522
long title: Polish medical sciences and history bulletin
short title: Pol Med Sci Hist Bull
ISSN: 0301-0236
ISSN (Online): 
IsoAbbr: Pol Med Sci Hist Bull
NlmId: 0414140
123:123
JrId: 6523
long title: The Prostate
short title: Prostate
ISSN: 0270-4137
ISSN (Online): 1097-0045
IsoAbbr: Prostate
NlmId: 8101368
123:123
JrId: 6524
long title: Progressive architecture
short title: Prog Arch
ISSN: 0033-0752
ISSN (Online): 
IsoAbbr: Prog Arch
NlmId: 9877788
123:123
JrId: 6525
long title: Polski przeglad chirurgiczny
short title: Pol Przegl Chir
ISSN: 0032-373X
ISSN (Online): 
IsoAbbr: Pol Przegl Chir
NlmId: 0376426
123:123
JrId: 6526
long title: Nursing law & ethics,
short title: Nurs Law Ethics
ISSN: 0270-6636
ISSN (Online): 
IsoAbbr: Nurs Law Ethics
NlmId: 8005047
123:123
JrId: 6527
long title: Photo-dermatology
short title: Photodermatol
ISSN: 0108-9684
ISSN (Online): 
IsoAbbr: Photodermatol
NlmId: 8407997
123:123
JrId: 6528
long title: Polski przeglad radiologii / Polskie Lekarskie Towarzystwo Radiologiczne
short title: Pol Przegl Radiol
ISSN: 0860-1089
ISSN (Online): 
IsoAbbr: Pol Przegl Radiol
NlmId: 8409860
123:123
JrId: 6529
long title: Polski przeglad radiologii i medycyny nuklearnej
short title: Pol Przegl Radiol Med Nukl
ISSN: 0137-7183
ISSN (Online): 
IsoAbbr: Pol Przegl Radiol Med Nukl
NlmId: 0401226
123:123
JrId: 6530
long title: Progress in behavior modification
short title: Prog Behav Modif
ISSN: 0099-037X
ISSN (Online): 
IsoAbbr: Prog Behav Modif
NlmId: 7511775
123:123
JrId: 6531
long title: The Psychiatric clinics of North America
short title: Psychiatr Clin North Am
ISSN: 0193-953X
ISSN (Online): 1558-3147
IsoAbbr: Psychiatr. Clin. North Am.
NlmId: 7708110
123:123
JrId: 6532
long title: Pharmacy times
short title: Pharm Times
ISSN: 0003-0627
ISSN (Online): 
IsoAbbr: Pharm Times
NlmId: 0216507
123:123
JrId: 6533
long title: Physician executive
short title: Physician Exec
ISSN: 0898-2759
ISSN (Online): 
IsoAbbr: Physician Exec
NlmId: 8610398
123:123
JrId: 6534
long title: Proceedings of the British Society of Dental and Maxillofacial Radiology
short title: Proc Br Soc Dent Maxillofac Radiol
ISSN: 0957-7173
ISSN (Online): 
IsoAbbr: Proc Br Soc Dent Maxillofac Radiol
NlmId: 9517999
123:123
JrId: 6535
long title: Polski tygodnik lekarski (Warsaw, Poland : 1960)
short title: Pol Tyg Lek
ISSN: 0032-3756
ISSN (Online): 
IsoAbbr: Pol Tyg Lek
NlmId: 9705468
123:123
JrId: 6536
long title: Pathology, research and practice
short title: Pathol Res Pract
ISSN: 0344-0338
ISSN (Online): 1618-0631
IsoAbbr: Pathol. Res. Pract.
NlmId: 7806109
123:123
JrId: 6537
long title: Il Policlinico. Sezione chirurgica
short title: Policlinico Chir
ISSN: 0032-2636
ISSN (Online): 
IsoAbbr: Policlinico Chir
NlmId: 0404461
123:123
JrId: 6538
long title: Odontologia (Paris, France)
short title: Odontologia
ISSN: 0244-9331
ISSN (Online): 
IsoAbbr: Odontologia
NlmId: 8708715
123:123
JrId: 6539
long title: Odonto-stomatologie tropicale = Tropical dental journal
short title: Odontostomatol Trop
ISSN: 0251-172X
ISSN (Online): 
IsoAbbr: Odontostomatol Trop
NlmId: 8103679
123:123
JrId: 6540
long title: Organizational behavior and human decision processes
short title: Organ Behav Hum Decis Process
ISSN: 0749-5978
ISSN (Online): 
IsoAbbr: Organ Behav Hum Decis Process
NlmId: 8504453
123:123
JrId: 6541
long title: Orthopedics
short title: Orthopedics
ISSN: 0147-7447
ISSN (Online): 1938-2367
IsoAbbr: Orthopedics
NlmId: 7806107
123:123
JrId: 6542
long title: Il Policlinico. Sezione medica
short title: Policlinico Med
ISSN: 0048-4717
ISSN (Online): 
IsoAbbr: Policlinico Med
NlmId: 0401144
123:123
JrId: 6543
long title: Physiotherapy Canada. Physiotherapie Canada
short title: Physiother Can
ISSN: 0300-0508
ISSN (Online): 1708-8313
IsoAbbr: Physiother Can
NlmId: 0346574
123:123
JrId: 6544
long title: The PCR reporter
short title: PCR Rep
ISSN: 0830-9604
ISSN (Online): 
IsoAbbr: PCR Rep
NlmId: 8602600
123:123
JrId: 6545
long title: Il Policlinico. Sezione pratica
short title: Policlinico Prat
ISSN: 0032-2644
ISSN (Online): 
IsoAbbr: Policlinico Prat
NlmId: 0410122
123:123
JrId: 6546
long title: Population reports. Special topic monographs
short title: Popul Rep Spec Top Monogr
ISSN: 0161-679X
ISSN (Online): 
IsoAbbr: Popul Rep Spec Top Monogr
NlmId: 7708440
123:123
JrId: 6547
long title: Polimery w medycynie
short title: Polim Med
ISSN: 0370-0747
ISSN (Online): 
IsoAbbr: Polim Med
NlmId: 7509477
123:123
JrId: 6548
long title: Population reports. Series L, Issues in world health
short title: Popul Rep L
ISSN: 0197-5838
ISSN (Online): 
IsoAbbr: Popul Rep L
NlmId: 7903810
123:123
JrId: 6549
long title: Postepy biochemii
short title: Postepy Biochem
ISSN: 0032-5422
ISSN (Online): 
IsoAbbr: Postepy Biochem.
NlmId: 0023525
123:123
JrId: 6550
long title: Prevenzione & assistenza dentale
short title: Prev Assist Dent
ISSN: 0393-9960
ISSN (Online): 
IsoAbbr: Prev Assist Dent
NlmId: 8603623
123:123
JrId: 6551
long title: Patient education and counseling
short title: Patient Educ Couns
ISSN: 0738-3991
ISSN (Online): 1873-5134
IsoAbbr: Patient Educ Couns
NlmId: 8406280
123:123
JrId: 6552
long title: Pediatric dermatology
short title: Pediatr Dermatol
ISSN: 0736-8046
ISSN (Online): 1525-1470
IsoAbbr: Pediatr Dermatol
NlmId: 8406799
123:123
JrId: 6553
long title: Pediatric pathology / affiliated with the International Paediatric Pathology Association
short title: Pediatr Pathol
ISSN: 0277-0938
ISSN (Online): 
IsoAbbr: Pediatr Pathol
NlmId: 8303527
123:123
JrId: 6554
long title: Pediatric neuroscience
short title: Pediatr Neurosci
ISSN: 0255-7975
ISSN (Online): 
IsoAbbr: Pediatr Neurosci
NlmId: 8601677
123:123
JrId: 6555
long title: Pediatrics in review / American Academy of Pediatrics
short title: Pediatr Rev
ISSN: 0191-9601
ISSN (Online): 1526-3347
IsoAbbr: Pediatr Rev
NlmId: 8103046
123:123
JrId: 6556
long title: Pediatrician
short title: Pediatrician
ISSN: 0300-1245
ISSN (Online): 
IsoAbbr: Pediatrician
NlmId: 8511837
123:123
JrId: 6557
long title: Postepy higieny i medycyny doswiadczalnej
short title: Postepy Hig Med Dosw
ISSN: 0032-5449
ISSN (Online): 
IsoAbbr: Postepy Hig Med Dosw
NlmId: 0421052
123:123
JrId: 6558
long title: Postgraduate medicine
short title: Postgrad Med
ISSN: 0032-5481
ISSN (Online): 1941-9260
IsoAbbr: Postgrad Med
NlmId: 0401147
123:123
JrId: 6559
long title: Postgraduate medical journal
short title: Postgrad Med J
ISSN: 0032-5473
ISSN (Online): 1469-0756
IsoAbbr: Postgrad Med J
NlmId: 0234135
123:123
JrId: 6560
long title: Poultry science
short title: Poult Sci
ISSN: 0032-5791
ISSN (Online): 1525-3171
IsoAbbr: Poult. Sci.
NlmId: 0401150
123:123
JrId: 6561
long title: Le Poumon et le coeur
short title: Poumon Coeur
ISSN: 0032-5821
ISSN (Online): 
IsoAbbr: Poumon Coeur
NlmId: 0404462
123:123
JrId: 6562
long title: Puerto Rico y su enfermera
short title: P R Enferm
ISSN: 0145-6652
ISSN (Online): 
IsoAbbr: P R Enferm
NlmId: 7700256
123:123
JrId: 6563
long title: Pracovni lekarstvi
short title: Prac Lek
ISSN: 0032-6291
ISSN (Online): 
IsoAbbr: Prac Lek
NlmId: 0404463
123:123
JrId: 6564
long title: Pain and headache
short title: Pain Headache
ISSN: 0255-3910
ISSN (Online): 
IsoAbbr: Pain Headache
NlmId: 8410364
123:123
JrId: 6565
long title: Pharmacological research : the official journal of the Italian Pharmacological Society
short title: Pharmacol Res
ISSN: 1043-6618
ISSN (Online): 1096-1186
IsoAbbr: Pharmacol. Res.
NlmId: 8907422
123:123
JrId: 6566
long title: Practica oto-rhino-laryngologica
short title: Pract Otorhinolaryngol (Basel)
ISSN: 0032-6305
ISSN (Online): 
IsoAbbr: Pract Otorhinolaryngol (Basel)
NlmId: 0340156
123:123
JrId: 6567
long title: Practice digest
short title: Pract Dig
ISSN: 0161-0287
ISSN (Online): 
IsoAbbr: Pract Dig
NlmId: 7808568
123:123
JrId: 6568
long title: Hotetsu rinsho. Practice in prosthodontics
short title: Hotetsu Rinsho
ISSN: 0018-6341
ISSN (Online): 
IsoAbbr: Hotetsu Rinsho
NlmId: 1254114
123:123
JrId: 6569
long title: Profiles in healthcare marketing
short title: Profiles Healthc Mark
ISSN: 1040-7480
ISSN (Online): 
IsoAbbr: Profiles Healthc Mark
NlmId: 8804347
123:123
JrId: 6570
long title: Public health nursing (Boston, Mass.)
short title: Public Health Nurs
ISSN: 0737-1209
ISSN (Online): 1525-1446
IsoAbbr: Public Health Nurs
NlmId: 8501498
123:123
JrId: 6571
long title: The Practitioner
short title: Practitioner
ISSN: 0032-6518
ISSN (Online): 
IsoAbbr: Practitioner
NlmId: 0404245
123:123
JrId: 6572
long title: Public health reports
short title: Public Health Rep
ISSN: 0094-6214
ISSN (Online): 
IsoAbbr: Public Health Rep
NlmId: 0433021
123:123
JrId: 6573
long title: Pharmaceutical research
short title: Pharm Res
ISSN: 0724-8741
ISSN (Online): 1573-904X
IsoAbbr: Pharm. Res.
NlmId: 8406521
123:123
JrId: 6574
long title: Pharmacology & toxicology
short title: Pharmacol Toxicol
ISSN: 0901-9928
ISSN (Online): 1600-0773
IsoAbbr: Pharmacol. Toxicol.
NlmId: 8702180
123:123
JrId: 6575
long title: The Prairie rose
short title: Prairie Rose
ISSN: 0032-6666
ISSN (Online): 
IsoAbbr: Prairie Rose
NlmId: 19730190R
123:123
JrId: 6576
long title: Practica odontologica
short title: Pract Odontol
ISSN: 0185-5905
ISSN (Online): 
IsoAbbr: Pract Odontol
NlmId: 8700949
123:123
JrId: 6577
long title: Praktische Anasthesie, Wiederbelebung und Intensivtherapie
short title: Prakt Anaesth
ISSN: 0302-7600
ISSN (Online): 
IsoAbbr: Prakt Anaesth
NlmId: 0417656
123:123
JrId: 6578
long title: Pigment cell research / sponsored by the European Society for Pigment Cell Research and the International Pigment Cell Society
short title: Pigment Cell Res
ISSN: 0893-5785
ISSN (Online): 1600-0749
IsoAbbr: Pigment Cell Res.
NlmId: 8800247
123:123
JrId: 6579
long title: Pathology and immunopathology research
short title: Pathol Immunopathol Res
ISSN: 0257-2761
ISSN (Online): 
IsoAbbr: Pathol Immunopathol Res
NlmId: 8708069
123:123
JrId: 6580
long title: Prakticke zubni lekarstvi
short title: Prakt Zubn Lek
ISSN: 0032-6720
ISSN (Online): 
IsoAbbr: Prakt Zubn Lek
NlmId: 19730200R
123:123
JrId: 6581
long title: Praxis der Kinderpsychologie und Kinderpsychiatrie. Beiheft
short title: Prax Kinderpsychol Kinderpsychiatr Beih
ISSN: 0085-5073
ISSN (Online): 
IsoAbbr: Prax Kinderpsychol Kinderpsychiatr Beih
NlmId: 0200651
123:123
JrId: 6582
long title: Praxis der Kinderpsychologie und Kinderpsychiatrie
short title: Prax Kinderpsychol Kinderpsychiatr
ISSN: 0032-7034
ISSN (Online): 
IsoAbbr: Prax Kinderpsychol Kinderpsychiatr
NlmId: 0404246
123:123
JrId: 6583
long title: Prenatal diagnosis
short title: Prenat Diagn
ISSN: 0197-3851
ISSN (Online): 1097-0223
IsoAbbr: Prenat. Diagn.
NlmId: 8106540
123:123
JrId: 6584
long title: Praxis der Pneumologie vereinigt mit Der Tuberkulosearzt
short title: Prax Pneumol
ISSN: 0032-7069
ISSN (Online): 
IsoAbbr: Prax Pneumol
NlmId: 7705926
123:123
JrId: 6585
long title: Praxis und Klinik der Pneumologie
short title: Prax Klin Pneumol
ISSN: 0342-7498
ISSN (Online): 
IsoAbbr: Prax Klin Pneumol
NlmId: 7705449
123:123
JrId: 6586
long title: Praxis
short title: Praxis
ISSN: 0369-8394
ISSN (Online): 
IsoAbbr: Praxis
NlmId: 0401230
123:123
JrId: 6587
long title: Prensa medica argentina
short title: Prensa Med Argent
ISSN: 0032-745X
ISSN (Online): 
IsoAbbr: Prensa Med Argent
NlmId: 0204056
123:123
JrId: 6588
long title: La Prensa medica mexicana
short title: Prensa Med Mex
ISSN: 0032-7468
ISSN (Online): 
IsoAbbr: Prensa Med Mex
NlmId: 0413433
123:123
JrId: 6589
long title: Preparative biochemistry
short title: Prep Biochem
ISSN: 0032-7484
ISSN (Online): 
IsoAbbr: Prep. Biochem.
NlmId: 1276634
123:123
JrId: 6590
long title: Plant foods for human nutrition (Dordrecht, Netherlands)
short title: Plant Foods Hum Nutr
ISSN: 0921-9668
ISSN (Online): 1573-9104
IsoAbbr: Plant Foods Hum Nutr
NlmId: 8803554
123:123
JrId: 6591
long title: Der Pathologe
short title: Pathologe
ISSN: 0172-8113
ISSN (Online): 1432-1963
IsoAbbr: Pathologe
NlmId: 8006541
123:123
JrId: 6593
long title: La Presse thermale et climatique
short title: Presse Therm Clim
ISSN: 0032-7875
ISSN (Online): 
IsoAbbr: Presse Therm Clim
NlmId: 0401151
123:123
JrId: 6594
long title: Prevenzione stomatologica
short title: Prev Stomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Prev Stomatol
NlmId: 7603982
123:123
JrId: 6595
long title: Preventive medicine
short title: Prev Med
ISSN: 0091-7435
ISSN (Online): 1096-0260
IsoAbbr: Prev Med
NlmId: 0322116
123:123
JrId: 6596
long title: Prikladnaia biokhimiia i mikrobiologiia
short title: Prikl Biokhim Mikrobiol
ISSN: 0555-1099
ISSN (Online): 
IsoAbbr: Prikl. Biokhim. Mikrobiol.
NlmId: 0023416
123:123
JrId: 6597
long title: Primates in medicine
short title: Primates Med
ISSN: 0079-5119
ISSN (Online): 
IsoAbbr: Primates Med
NlmId: 0127433
123:123
JrId: 6598
long title: Probe
short title: Probe (Adelaide)
ISSN: 
ISSN (Online): 
IsoAbbr: Probe (Adelaide)
NlmId: 2984823R
123:123
JrId: 6599
long title: The Probe
short title: Probe (Lond)
ISSN: 0032-9185
ISSN (Online): 
IsoAbbr: Probe (Lond)
NlmId: 19740410R
123:123
JrId: 6600
long title: Placenta
short title: Placenta
ISSN: 0143-4004
ISSN (Online): 1532-3102
IsoAbbr: Placenta
NlmId: 8006349
123:123
JrId: 6601
long title: Problemes actuels d'endocrinologie et de nutrition
short title: Probl Actuels Endocrinol Nutr
ISSN: 0079-5666
ISSN (Online): 
IsoAbbr: Probl Actuels Endocrinol Nutr
NlmId: 0063734
123:123
JrId: 6602
long title: Presse medicale (Paris, France : 1983)
short title: Presse Med
ISSN: 0755-4982
ISSN (Online): 
IsoAbbr: Presse Med
NlmId: 8302490
123:123
JrId: 6603
long title: Problemes actuels d'oto-rhino-laryngologie
short title: Probl Actuels Otorhinolaryngol
ISSN: 0079-5674
ISSN (Online): 
IsoAbbr: Probl Actuels Otorhinolaryngol
NlmId: 0404464
123:123
JrId: 6604
long title: Pneumologie (Stuttgart, Germany)
short title: Pneumologie
ISSN: 0934-8387
ISSN (Online): 1438-8790
IsoAbbr: Pneumologie
NlmId: 8906641
123:123
JrId: 6605
long title: Problemy endokrinologii
short title: Probl Endokrinol (Mosk)
ISSN: 0375-9660
ISSN (Online): 
IsoAbbr: Probl Endokrinol (Mosk)
NlmId: 0140673
123:123
JrId: 6606
long title: Placenta. Supplement
short title: Placenta Suppl
ISSN: 0265-7023
ISSN (Online): 
IsoAbbr: Placenta Suppl
NlmId: 8306308
123:123
JrId: 6607
long title: Perioperative nursing quarterly
short title: Perioper Nurs Q
ISSN: 8755-9935
ISSN (Online): 
IsoAbbr: Perioper Nurs Q
NlmId: 8505284
123:123
JrId: 6608
long title: Problemy endokrinologii i gormonoterapii
short title: Probl Endokrinol Gormonoter
ISSN: 0032-9509
ISSN (Online): 
IsoAbbr: Probl Endokrinol Gormonoter
NlmId: 0140721
123:123
JrId: 6609
long title: Probe (Ottawa, Ont.)
short title: Probe
ISSN: 0834-1494
ISSN (Online): 
IsoAbbr: Probe
NlmId: 8703585
123:123
JrId: 6610
long title: Policy statement / Royal College of General Practitioners. Royal College of General Practitioners
short title: Policy Statement R Coll Gen Pract
ISSN: 0957-0357
ISSN (Online): 
IsoAbbr: Policy Statement R Coll Gen Pract
NlmId: 8604205
123:123
JrId: 6611
long title: Problemy gematologii i perelivaniia krovi
short title: Probl Gematol Pereliv Krovi
ISSN: 0552-2080
ISSN (Online): 
IsoAbbr: Probl Gematol Pereliv Krovi
NlmId: 0401232
123:123
JrId: 6612
long title: Problemi na khigienata
short title: Probl Khig
ISSN: 0323-9179
ISSN (Online): 
IsoAbbr: Probl Khig
NlmId: 7703299
123:123
JrId: 6613
long title: Problemy kosmicheskoi biologii
short title: Probl Kosm Biol
ISSN: 0555-2788
ISSN (Online): 
IsoAbbr: Probl Kosm Biol
NlmId: 0151523
123:123
JrId: 6614
long title: Problemy medycyny wieku rozwojowego
short title: Probl Med Wieku Rozwoj
ISSN: 0303-2264
ISSN (Online): 
IsoAbbr: Probl Med Wieku Rozwoj
NlmId: 0420627
123:123
JrId: 6615
long title: Problemy Severa
short title: Probl Sev
ISSN: 0555-2982
ISSN (Online): 
IsoAbbr: Probl Sev
NlmId: 0401154
123:123
JrId: 6616
long title: Problemy tuberkuleza
short title: Probl Tuberk
ISSN: 0032-9533
ISSN (Online): 
IsoAbbr: Probl Tuberk
NlmId: 0414141
123:123
JrId: 6617
long title: Proceedings of the annual meeting of the American Psychopathological Association
short title: Proc Annu Meet Am Psychopathol Assoc
ISSN: 0091-7389
ISSN (Online): 
IsoAbbr: Proc Annu Meet Am Psychopathol Assoc
NlmId: 7505842
123:123
JrId: 6618
long title: Proceedings of the European Dialysis and Transplant Association - European Renal Association. European Dialysis and Transplant Association - European Renal Association. Congress
short title: Proc Eur Dial Transplant Assoc Eur Ren Assoc
ISSN: 0308-9401
ISSN (Online): 
IsoAbbr: Proc Eur Dial Transplant Assoc Eur Ren Assoc
NlmId: 8503947
123:123
JrId: 6619
long title: Protein engineering
short title: Protein Eng
ISSN: 0269-2139
ISSN (Online): 1460-213X
IsoAbbr: Protein Eng.
NlmId: 8801484
123:123
JrId: 6620
long title: Parasitology research
short title: Parasitol Res
ISSN: 0932-0113
ISSN (Online): 1432-1955
IsoAbbr: Parasitol. Res.
NlmId: 8703571
123:123
JrId: 6621
long title: Proceedings. Clinical Spinal Cord Injury Conference
short title: Proc Annu Clin Spinal Cord Inj Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Annu Clin Spinal Cord Inj Conf
NlmId: 1265166
123:123
JrId: 6622
long title: Proceedings of the annual symposium of the Eugenics Society
short title: Proc Annu Symp Eugen Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Annu Symp Eugen Soc
NlmId: 100961271
123:123
JrId: 6624
long title: Progress in cardiovascular nursing
short title: Prog Cardiovasc Nurs
ISSN: 0889-7204
ISSN (Online): 1751-7117
IsoAbbr: Prog Cardiovasc Nurs
NlmId: 8704064
123:123
JrId: 6625
long title: Provider (Washington, D.C.)
short title: Provider
ISSN: 0888-0352
ISSN (Online): 
IsoAbbr: Provider
NlmId: 8608563
123:123
JrId: 6626
long title: Pro re nata PRN : the official publication of the Utah Nurses' Association
short title: Pro Re Nata
ISSN: 1044-4025
ISSN (Online): 
IsoAbbr: Pro Re Nata
NlmId: 8812220
123:123
JrId: 6627
long title: Pancreas
short title: Pancreas
ISSN: 0885-3177
ISSN (Online): 1536-4828
IsoAbbr: Pancreas
NlmId: 8608542
123:123
JrId: 6629
long title: Proceedings of the Australian Association of Neurologists
short title: Proc Aust Assoc Neurol
ISSN: 0084-7224
ISSN (Online): 
IsoAbbr: Proc Aust Assoc Neurol
NlmId: 7505855
123:123
JrId: 6630
long title: Proceedings of the British Paedodontic Society
short title: Proc Br Paedod Soc
ISSN: 0308-4922
ISSN (Online): 
IsoAbbr: Proc Br Paedod Soc
NlmId: 7600160
123:123
JrId: 6631
long title: Protein sequences & data analysis
short title: Protein Seq Data Anal
ISSN: 0931-9506
ISSN (Online): 
IsoAbbr: Protein Seq. Data Anal.
NlmId: 8800894
123:123
JrId: 6632
long title: Psychiatric developments
short title: Psychiatr Dev
ISSN: 0262-9283
ISSN (Online): 
IsoAbbr: Psychiatr Dev
NlmId: 8305469
123:123
JrId: 6633
long title: The Proceedings of the Cardiff Medical Society
short title: Proc Cardiff Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Cardiff Med Soc
NlmId: 7505858
123:123
JrId: 6634
long title: Psychopharmacology. Supplementum
short title: Psychopharmacology Suppl
ISSN: 0179-8456
ISSN (Online): 
IsoAbbr: Psychopharmacology Suppl
NlmId: 8403197
123:123
JrId: 6635
long title: Psychopharmacology series
short title: Psychopharmacol Ser
ISSN: 0931-6795
ISSN (Online): 
IsoAbbr: Psychopharmacol Ser
NlmId: 8701884
123:123
JrId: 6636
long title: Proceedings of the Chinese Academy of Medical Sciences and the Peking Union Medical College = Chung-kuo i hsueh k'o hsueh yuan, Chung-kuo hsieh ho i k'o ta hsueh hsueh pao
short title: Proc Chin Acad Med Sci Peking Union Med Coll
ISSN: 0258-8757
ISSN (Online): 
IsoAbbr: Proc Chin Acad Med Sci Peking Union Med Coll
NlmId: 8712086
123:123
JrId: 6637
long title: Proceedings of the Clinical Dialysis and Transplant Forum
short title: Proc Clin Dial Transplant Forum
ISSN: 0094-6044
ISSN (Online): 
IsoAbbr: Proc Clin Dial Transplant Forum
NlmId: 0432324
123:123
JrId: 6638
long title: Proceedings of the European Dialysis and Transplant Association. European Dialysis and Transplant Association
short title: Proc Eur Dial Transplant Assoc
ISSN: 0071-2736
ISSN (Online): 
IsoAbbr: Proc Eur Dial Transplant Assoc
NlmId: 0355210
123:123
JrId: 6639
long title: Proceedings of the Finnish Dental Society. Suomen Hammaslaakariseuran toimituksia
short title: Proc Finn Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Finn Dent Soc
NlmId: 0366632
123:123
JrId: 6640
long title: Proceedings of the Foundation for Orthodontic Research
short title: Proc Found Orthod Res
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Found Orthod Res
NlmId: 7507378
123:123
JrId: 6641
long title: The Proceedings of the Institute of Medicine of Chicago
short title: Proc Inst Med Chic
ISSN: 0091-746X
ISSN (Online): 
IsoAbbr: Proc Inst Med Chic
NlmId: 7505869
123:123
JrId: 6642
long title: Proceedings Of The International Academy Of Oral Pathology
short title: Proc Int Acad Oral Pathol
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Acad Oral Pathol
NlmId: 9870009
123:123
JrId: 6643
long title: Inter-University Faculty Work Conference
short title: Interuniv Fac Work Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Interuniv Fac Work Conf
NlmId: 100961282
123:123
JrId: 6644
long title: Modern pathology : an official journal of the United States and Canadian Academy of Pathology, Inc
short title: Mod Pathol
ISSN: 0893-3952
ISSN (Online): 1530-0285
IsoAbbr: Mod. Pathol.
NlmId: 8806605
123:123
JrId: 6645
long title: Proceedings of the Koninklijke Nederlandse Akademie van Wetenschappen. Series C. Biological and medical sciences
short title: Proc K Ned Akad Wet C
ISSN: 0023-3374
ISSN (Online): 
IsoAbbr: Proc K Ned Akad Wet C
NlmId: 7505873
123:123
JrId: 6646
long title: Proteins
short title: Proteins
ISSN: 0887-3585
ISSN (Online): 1097-0134
IsoAbbr: Proteins
NlmId: 8700181
123:123
JrId: 6647
long title: Proceedings, annual meeting of the Medical Section of the American Life Convention
short title: Proc Annu Meet Med Sect Am Life Conv
ISSN: 0065-9126
ISSN (Online): 
IsoAbbr: Proc Annu Meet Med Sect Am Life Conv
NlmId: 0432130
123:123
JrId: 6648
long title: Proceedings, the annual meeting of the Medical Section of the American Council of Life Insurance
short title: Proc Annu Meet Med Sect Am Counc Life Insur
ISSN: 0148-4931
ISSN (Online): 
IsoAbbr: Proc Annu Meet Med Sect Am Counc Life Insur
NlmId: 7704005
123:123
JrId: 6649
long title: Proceedings, the annual meeting of the Medical Section of the American Life Insurance Association
short title: Proc Annu Meet Med Sect Am Life Insur Assoc
ISSN: 0361-1752
ISSN (Online): 
IsoAbbr: Proc Annu Meet Med Sect Am Life Insur Assoc
NlmId: 0432131
123:123
JrId: 6650
long title: The proceedings of the European Prosthodontic Association ... Annual Meeting. European Prosthodontic Association. Meeting
short title: Proc Eur Prosthodontic Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Eur Prosthodontic Assoc
NlmId: 9879984
123:123
JrId: 6651
long title: Proceedings of the Mine Medical Officers' Association
short title: Proc Mine Med Off Assoc
ISSN: 0026-4490
ISSN (Online): 
IsoAbbr: Proc Mine Med Off Assoc
NlmId: 7707378
123:123
JrId: 6652
long title: Proceedings of the Mine Medical Officers' Association of S. A
short title: Proc Mine Med Off Assoc SA
ISSN: 0026-4490
ISSN (Online): 
IsoAbbr: Proc Mine Med Off Assoc SA
NlmId: 7707377
123:123
JrId: 6653
long title: Proceedings of the National Academy of Sciences of the United States of America
short title: Proc Natl Acad Sci U S A
ISSN: 0027-8424
ISSN (Online): 1091-6490
IsoAbbr: Proc. Natl. Acad. Sci. U.S.A.
NlmId: 7505876
123:123
JrId: 6654
long title: Proceedings. National Cancer Conference
short title: Proc Natl Cancer Conf
ISSN: 0077-3670
ISSN (Online): 
IsoAbbr: Proc Natl Cancer Conf
NlmId: 7612873
123:123
JrId: 6655
long title: Proceedings. Nursing Theory Conference (University of Kansas)
short title: Proc Nurs Theory Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Nurs Theory Conf
NlmId: 1255777
123:123
JrId: 6656
long title: The Proceedings of the Nutrition Society
short title: Proc Nutr Soc
ISSN: 0029-6651
ISSN (Online): 
IsoAbbr: Proc Nutr Soc
NlmId: 7505881
123:123
JrId: 6657
long title: Proceedings and papers of the annual conference of the California Mosquito Control Association, inc
short title: Proc Pap Annu Conf Calif Mosq Control Assoc
ISSN: 0091-6501
ISSN (Online): 
IsoAbbr: Proc Pap Annu Conf Calif Mosq Control Assoc
NlmId: 7505833
123:123
JrId: 6658
long title: Proceedings of the Royal Irish Academy. Section B: Biological, geological, and chemical science
short title: Proc R Ir Acad B
ISSN: 0035-8983
ISSN (Online): 
IsoAbbr: Proc R Ir Acad B
NlmId: 7505887
123:123
JrId: 6659
long title: Proceedings of the Royal Society of Edinburgh. Section B: Biology
short title: Proc R Soc Edinb Biol
ISSN: 0080-455X
ISSN (Online): 
IsoAbbr: Proc R Soc Edinb Biol
NlmId: 7602713
123:123
JrId: 6660
long title: Proceedings of the Royal Society of London. Series B, Containing papers of a Biological character. Royal Society (Great Britain)
short title: Proc R Soc Lond B Biol Sci
ISSN: 0080-4649
ISSN (Online): 
IsoAbbr: Proc. R. Soc. Lond., B, Biol. Sci.
NlmId: 7505889
123:123
JrId: 6661
long title: Proceedings - Royal Society of Edinburgh. Section B: Natural environment
short title: Proc R Soc Edinb Nat Environ
ISSN: 0308-2113
ISSN (Online): 
IsoAbbr: Proc R Soc Edinb Nat Environ
NlmId: 7602711
123:123
JrId: 6663
long title: Proceedings of the Royal Society of Medicine
short title: Proc R Soc Med
ISSN: 0035-9157
ISSN (Online): 
IsoAbbr: Proc. R. Soc. Med.
NlmId: 7505890
123:123
JrId: 6664
long title: Proceedings of the Rudolf Virchow Medical Society in the City of New York
short title: Proc Rudolf Virchow Med Soc City N Y
ISSN: 0080-4797
ISSN (Online): 
IsoAbbr: Proc Rudolf Virchow Med Soc City N Y
NlmId: 7505891
123:123
JrId: 6665
long title: Proceedings of the Society for Experimental Biology and Medicine. Society for Experimental Biology and Medicine (New York, N.Y.)
short title: Proc Soc Exp Biol Med
ISSN: 0037-9727
ISSN (Online): 1525-1373
IsoAbbr: Proc. Soc. Exp. Biol. Med.
NlmId: 7505892
123:123
JrId: 6666
long title: Proceedings, annual meeting of the United States Animal Health Association
short title: Proc Annu Meet U S Anim Health Assoc
ISSN: 0082-8750
ISSN (Online): 
IsoAbbr: Proc Annu Meet U S Anim Health Assoc
NlmId: 7505825
123:123
JrId: 6667
long title: Proceedings. Veterans Administration Spinal Cord Injury Conference
short title: Proc Veterans Adm Spinal Cord Inj Conf
ISSN: 0083-3568
ISSN (Online): 
IsoAbbr: Proc Veterans Adm Spinal Cord Inj Conf
NlmId: 1265262
123:123
JrId: 6668
long title: Proceedings of the Virchow-Pirquet Medical Society
short title: Proc Virchow Pirquet Med Soc
ISSN: 0885-7857
ISSN (Online): 
IsoAbbr: Proc Virchow Pirquet Med Soc
NlmId: 7905619
123:123
JrId: 6669
long title: Proceedings of the Western Pharmacology Society
short title: Proc West Pharmacol Soc
ISSN: 0083-8969
ISSN (Online): 
IsoAbbr: Proc. West. Pharmacol. Soc.
NlmId: 7505899
123:123
JrId: 6670
long title: Proceedings of the Weekly Seminar in Neurology
short title: Proc Wkly Semin Neurol
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Wkly Semin Neurol
NlmId: 7505898
123:123
JrId: 6671
long title: Progress in clinical and biological research
short title: Prog Clin Biol Res
ISSN: 0361-7742
ISSN (Online): 
IsoAbbr: Prog. Clin. Biol. Res.
NlmId: 7605701
123:123
JrId: 6672
long title: Progress in lipid research
short title: Prog Lipid Res
ISSN: 0163-7827
ISSN (Online): 1873-2194
IsoAbbr: Prog. Lipid Res.
NlmId: 7900832
123:123
JrId: 6673
long title: Produits & problemes pharmaceutiques
short title: Prod Probl Pharm
ISSN: 0032-9959
ISSN (Online): 
IsoAbbr: Prod Probl Pharm
NlmId: 0376436
123:123
JrId: 6674
long title: Professional flashes
short title: Prof Flashes
ISSN: 0033-0108
ISSN (Online): 
IsoAbbr: Prof Flashes
NlmId: 19830090R
123:123
JrId: 6675
long title: Professioni infermieristiche
short title: Prof Inferm
ISSN: 0033-0205
ISSN (Online): 
IsoAbbr: Prof Inferm
NlmId: 0244135
123:123
JrId: 6676
long title: Profiles in hospital marketing
short title: Profiles Hosp Mark
ISSN: 0275-9632
ISSN (Online): 
IsoAbbr: Profiles Hosp Mark
NlmId: 8509475
123:123
JrId: 6677
long title: Professional nursing home
short title: Prof Nurs Home
ISSN: 0555-3393
ISSN (Online): 
IsoAbbr: Prof Nurs Home
NlmId: 0243343
123:123
JrId: 6678
long title: Professional sanitation management
short title: Prof Sanit Manage
ISSN: 0033-0191
ISSN (Online): 
IsoAbbr: Prof Sanit Manage
NlmId: 9877641
123:123
JrId: 6679
long title: Profile of medical practice / Center for Health Services Research and Development, American Medical Association
short title: Profile Med Pract
ISSN: 0194-2921
ISSN (Online): 
IsoAbbr: Profile Med Pract
NlmId: 8204644
123:123
JrId: 6680
long title: Progress in allergy
short title: Prog Allergy
ISSN: 0079-6034
ISSN (Online): 
IsoAbbr: Prog Allergy
NlmId: 0376440
123:123
JrId: 6681
long title: Progress in atomic medicine
short title: Prog At Med
ISSN: 0085-5189
ISSN (Online): 
IsoAbbr: Prog At Med
NlmId: 7514072
123:123
JrId: 6682
long title: Promoting health
short title: Promot Health
ISSN: 0272-9709
ISSN (Online): 
IsoAbbr: Promot Health
NlmId: 8009595
123:123
JrId: 6683
long title: Progress in biochemical pharmacology
short title: Prog Biochem Pharmacol
ISSN: 0079-6085
ISSN (Online): 
IsoAbbr: Prog Biochem Pharmacol
NlmId: 0036761
123:123
JrId: 6684
long title: Professional safety
short title: Prof Saf
ISSN: 0099-0027
ISSN (Online): 
IsoAbbr: Prof Saf
NlmId: 9878792
123:123
JrId: 6685
long title: Professional nurse (London, England)
short title: Prof Nurse
ISSN: 0266-8130
ISSN (Online): 
IsoAbbr: Prof Nurse
NlmId: 8612884
123:123
JrId: 6686
long title: Progress in biocybernetics
short title: Prog Biocybern
ISSN: 0079-6093
ISSN (Online): 
IsoAbbr: Prog Biocybern
NlmId: 0116424
123:123
JrId: 6687
long title: Progress in biometeorology. Division A: Progress in human biometeorology
short title: Prog Biometeorol
ISSN: 0301-1011
ISSN (Online): 
IsoAbbr: Prog Biometeorol
NlmId: 0374370
123:123
JrId: 6688
long title: Progress in biophysics and molecular biology
short title: Prog Biophys Mol Biol
ISSN: 0079-6107
ISSN (Online): 1873-1732
IsoAbbr: Prog. Biophys. Mol. Biol.
NlmId: 0401233
123:123
JrId: 6689
long title: Progress in food & nutrition science
short title: Prog Food Nutr Sci
ISSN: 0306-0632
ISSN (Online): 
IsoAbbr: Prog Food Nutr Sci
NlmId: 7508713
123:123
JrId: 6690
long title: Phillip Journal fur restaurative Zahnmedizin
short title: Phillip J Restaur Zahnmed
ISSN: 0174-5980
ISSN (Online): 
IsoAbbr: Phillip J Restaur Zahnmed
NlmId: 8609626
123:123
JrId: 6691
long title: Progress in brain research
short title: Prog Brain Res
ISSN: 0079-6123
ISSN (Online): 1875-7855
IsoAbbr: Prog. Brain Res.
NlmId: 0376441
123:123
JrId: 6692
long title: Progress in cardiovascular diseases
short title: Prog Cardiovasc Dis
ISSN: 0033-0620
ISSN (Online): 1532-8643
IsoAbbr: Prog Cardiovasc Dis
NlmId: 0376442
123:123
JrId: 6693
long title: Progress in the chemistry of fats and other lipids
short title: Prog Chem Fats Other Lipids
ISSN: 0079-6832
ISSN (Online): 
IsoAbbr: Prog Chem Fats Other Lipids
NlmId: 7900833
123:123
JrId: 6694
long title: Progress in chemical toxicology
short title: Prog Chem Toxicol
ISSN: 0079-6158
ISSN (Online): 
IsoAbbr: Prog Chem Toxicol
NlmId: 0376443
123:123
JrId: 6695
long title: Progress in clinical pathology
short title: Prog Clin Pathol
ISSN: 0079-6174
ISSN (Online): 
IsoAbbr: Prog Clin Pathol
NlmId: 0047556
123:123
JrId: 6696
long title: Progress in clinical immunology
short title: Prog Clin Immunol
ISSN: 0090-3310
ISSN (Online): 
IsoAbbr: Prog Clin Immunol
NlmId: 0344745
123:123
JrId: 6697
long title: Progress in clinical cancer
short title: Prog Clin Cancer
ISSN: 0079-6166
ISSN (Online): 
IsoAbbr: Prog Clin Cancer
NlmId: 19830360R
123:123
JrId: 6698
long title: Progress in drug research. Fortschritte der Arzneimittelforschung. Progres des recherches pharmaceutiques
short title: Prog Drug Res
ISSN: 0071-786X
ISSN (Online): 
IsoAbbr: Prog Drug Res
NlmId: 1304021
123:123
JrId: 6699
long title: Progress in experimental personality research
short title: Prog Exp Pers Res
ISSN: 0079-6255
ISSN (Online): 
IsoAbbr: Prog Exp Pers Res
NlmId: 0023623
123:123
JrId: 6700
long title: Progress in experimental tumor research
short title: Prog Exp Tumor Res
ISSN: 0079-6263
ISSN (Online): 1662-3916
IsoAbbr: Prog Exp Tumor Res
NlmId: 0376446
123:123
JrId: 6701
long title: Progress in hematology
short title: Prog Hematol
ISSN: 0079-6301
ISSN (Online): 
IsoAbbr: Prog Hematol
NlmId: 0204655
123:123
JrId: 6702
long title: Progress in hemostasis and thrombosis
short title: Prog Hemost Thromb
ISSN: 0362-6350
ISSN (Online): 
IsoAbbr: Prog Hemost Thromb
NlmId: 0335011
123:123
JrId: 6703
long title: Progress in histochemistry and cytochemistry
short title: Prog Histochem Cytochem
ISSN: 0079-6336
ISSN (Online): 1873-2186
IsoAbbr: Prog Histochem Cytochem
NlmId: 0253725
123:123
JrId: 6704
long title: Progress in immunobiological standardization
short title: Prog Immunobiol Stand
ISSN: 0079-6344
ISSN (Online): 
IsoAbbr: Prog Immunobiol Stand
NlmId: 0427362
123:123
JrId: 6705
long title: Progress in industrial microbiology
short title: Prog Ind Microbiol
ISSN: 0079-6352
ISSN (Online): 
IsoAbbr: Prog Ind Microbiol
NlmId: 7513447
123:123
JrId: 6706
long title: Progress in liver diseases
short title: Prog Liver Dis
ISSN: 1060-913X
ISSN (Online): 
IsoAbbr: Prog Liver Dis
NlmId: 0376447
123:123
JrId: 6707
long title: Il Progresso medico
short title: Prog Med (Napoli)
ISSN: 0370-1514
ISSN (Online): 
IsoAbbr: Prog Med (Napoli)
NlmId: 2984827R
123:123
JrId: 6708
long title: Le Progres medical
short title: Prog Med (Paris)
ISSN: 0033-0450
ISSN (Online): 
IsoAbbr: Prog Med (Paris)
NlmId: 2984825R
123:123
JrId: 6709
long title: Progress in medicinal chemistry
short title: Prog Med Chem
ISSN: 0079-6468
ISSN (Online): 
IsoAbbr: Prog Med Chem
NlmId: 0376452
123:123
JrId: 6710
long title: Progress in medical genetics
short title: Prog Med Genet
ISSN: 0079-6441
ISSN (Online): 
IsoAbbr: Prog Med Genet
NlmId: 0376450
123:123
JrId: 6711
long title: Progress in medical virology. Fortschritte der medizinischen Virusforschung. Progres en virologie medicale
short title: Prog Med Virol
ISSN: 0079-645X
ISSN (Online): 
IsoAbbr: Prog. Med. Virol.
NlmId: 0376451
123:123
JrId: 6712
long title: Progress in neurobiology
short title: Prog Neurobiol
ISSN: 0301-0082
ISSN (Online): 1873-5118
IsoAbbr: Prog. Neurobiol.
NlmId: 0370121
123:123
JrId: 6713
long title: Progress in neurology and psychiatry
short title: Prog Neurol Psychiatry
ISSN: 0079-6506
ISSN (Online): 
IsoAbbr: Prog Neurol Psychiatry
NlmId: 7513448
123:123
JrId: 6714
long title: Progress in neuro-psychopharmacology & biological psychiatry
short title: Prog Neuropsychopharmacol Biol Psychiatry
ISSN: 0278-5846
ISSN (Online): 1878-4216
IsoAbbr: Prog. Neuropsychopharmacol. Biol. Psychiatry
NlmId: 8211617
123:123
JrId: 6715
long title: Progress in nuclear medicine
short title: Prog Nucl Med
ISSN: 0091-7559
ISSN (Online): 
IsoAbbr: Prog Nucl Med
NlmId: 0322202
123:123
JrId: 6716
long title: Progress in nucleic acid research and molecular biology
short title: Prog Nucleic Acid Res Mol Biol
ISSN: 0079-6603
ISSN (Online): 
IsoAbbr: Prog. Nucleic Acid Res. Mol. Biol.
NlmId: 0102753
123:123
JrId: 6717
long title: The Progressive nurse
short title: Progress Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Progress Nurse
NlmId: 0023627
123:123
JrId: 6718
long title: Le Progres odonto-stomatologique
short title: Prog Odontostomatol
ISSN: 0048-5470
ISSN (Online): 
IsoAbbr: Prog Odontostomatol
NlmId: 1270512
123:123
JrId: 6719
long title: Progress in pediatric surgery
short title: Prog Pediatr Surg
ISSN: 0079-6654
ISSN (Online): 
IsoAbbr: Prog Pediatr Surg
NlmId: 9814248
123:123
JrId: 6720
long title: Progress in physical therapy
short title: Prog Phys Ther
ISSN: 0048-5519
ISSN (Online): 
IsoAbbr: Prog Phys Ther
NlmId: 0321450
123:123
JrId: 6721
long title: Progress in surgery
short title: Prog Surg
ISSN: 0079-6824
ISSN (Online): 
IsoAbbr: Prog Surg
NlmId: 7701488
123:123
JrId: 6722
long title: Progresos de terapeutica clinica
short title: Prog Ter Clin
ISSN: 0033-0523
ISSN (Online): 
IsoAbbr: Prog Ter Clin
NlmId: 19830250R
123:123
JrId: 6723
long title: La Promotion dentaire
short title: Promot Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Promot Dent
NlmId: 0311556
123:123
JrId: 6724
long title: La Prophylaxie sanitaire et morale
short title: Prophyl Sanit Morale
ISSN: 0337-0208
ISSN (Online): 
IsoAbbr: Prophyl Sanit Morale
NlmId: 7506701
123:123
JrId: 6725
long title: Prostaglandins
short title: Prostaglandins
ISSN: 0090-6980
ISSN (Online): 
IsoAbbr: Prostaglandins
NlmId: 0320271
123:123
JrId: 6726
long title: Tanpakushitsu kakusan koso. Protein, nucleic acid, enzyme
short title: Tanpakushitsu Kakusan Koso
ISSN: 0039-9450
ISSN (Online): 
IsoAbbr: Tanpakushitsu Kakusan Koso
NlmId: 0413762
123:123
JrId: 6727
long title: El Protesista dental
short title: Protes Dent
ISSN: 0325-8807
ISSN (Online): 
IsoAbbr: Protes Dent
NlmId: 19840460R
123:123
JrId: 6728
long title: Protetyka stomatologiczna
short title: Protet Stomatol
ISSN: 0033-1783
ISSN (Online): 
IsoAbbr: Protet Stomatol
NlmId: 0045533
123:123
JrId: 6729
long title: Protoplasma
short title: Protoplasma
ISSN: 0033-183X
ISSN (Online): 1615-6102
IsoAbbr: Protoplasma
NlmId: 9806853
123:123
JrId: 6730
long title: Przeglad dermatologiczny
short title: Przegl Dermatol
ISSN: 0033-2526
ISSN (Online): 
IsoAbbr: Przegl Dermatol
NlmId: 19840710R
123:123
JrId: 6731
long title: Przeglad epidemiologiczny
short title: Przegl Epidemiol
ISSN: 0033-2100
ISSN (Online): 
IsoAbbr: Przegl Epidemiol
NlmId: 0413725
123:123
JrId: 6732
long title: Public sector, health care risk management
short title: Public Sector Health Care Risk Manage
ISSN: 0270-8973
ISSN (Online): 
IsoAbbr: Public Sector Health Care Risk Manage
NlmId: 8101373
123:123
JrId: 6733
long title: The Quarterly review of economics and business
short title: Q Rev Econ Bus
ISSN: 0033-5797
ISSN (Online): 
IsoAbbr: Q Rev Econ Bus
NlmId: 9877921
123:123
JrId: 6734
long title: The Queensland nurse
short title: Qld Nurse
ISSN: 0815-936X
ISSN (Online): 
IsoAbbr: Qld Nurse
NlmId: 8406538
123:123
JrId: 6735
long title: Quintessence International. Edition Francaise
short title: Quintessence Int Fr
ISSN: 0338-2214
ISSN (Online): 
IsoAbbr: Quintessence Int Fr
NlmId: 9878064
123:123
JrId: 6736
long title: Przeglad lekarski
short title: Przegl Lek
ISSN: 0033-2240
ISSN (Online): 
IsoAbbr: Prz. Lek.
NlmId: 19840720R
123:123
JrId: 6737
long title: Quarterly Dental Review
short title: Q Dent Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Q Dent Rev
NlmId: 9877838
123:123
JrId: 6738
long title: The Quarterly journal of experimental psychology. A, Human experimental psychology
short title: Q J Exp Psychol A
ISSN: 0272-4987
ISSN (Online): 1464-0740
IsoAbbr: Q J Exp Psychol A
NlmId: 8107269
123:123
JrId: 6739
long title: Quintessence of dental technology
short title: Quintessence Dent Technol
ISSN: 0362-0913
ISSN (Online): 
IsoAbbr: Quintessence Dent Technol
NlmId: 7706832
123:123
JrId: 6740
long title: Psihoterapija
short title: Psihoterapija
ISSN: 0350-3186
ISSN (Online): 
IsoAbbr: Psihoterapija
NlmId: 7603405
123:123
JrId: 6741
long title: Public health reviews
short title: Public Health Rev
ISSN: 0301-0422
ISSN (Online): 
IsoAbbr: Public Health Rev
NlmId: 0370123
123:123
JrId: 6742
long title: Psyche
short title: Psyche (Stuttg)
ISSN: 0033-2623
ISSN (Online): 
IsoAbbr: Psyche (Stuttg)
NlmId: 0421055
123:123
JrId: 6743
long title: Psychiatria clinica
short title: Psychiatr Clin (Basel)
ISSN: 0033-264X
ISSN (Online): 
IsoAbbr: Psychiatr Clin (Basel)
NlmId: 0150761
123:123
JrId: 6744
long title: Psychiatric communications
short title: Psychiatr Commun
ISSN: 0033-2682
ISSN (Online): 
IsoAbbr: Psychiatr Commun
NlmId: 0401235
123:123
JrId: 6745
long title: The Psychiatric hospital
short title: Psychiatr Hosp
ISSN: 0885-7717
ISSN (Online): 
IsoAbbr: Psychiatr Hosp
NlmId: 8404268
123:123
JrId: 6746
long title: Psychiatric medicine
short title: Psychiatr Med
ISSN: 0732-0868
ISSN (Online): 
IsoAbbr: Psychiatr Med
NlmId: 8301688
123:123
JrId: 6747
long title: Psychopharmacology communications
short title: Psychopharmacol Commun
ISSN: 0098-616X
ISSN (Online): 
IsoAbbr: Psychopharmacol Commun
NlmId: 7508718
123:123
JrId: 6748
long title: La Psychiatrie de l'enfant
short title: Psychiatr Enfant
ISSN: 0079-726X
ISSN (Online): 
IsoAbbr: Psychiatr Enfant
NlmId: 0376466
123:123
JrId: 6749
long title: Psychiatria et neurologia
short title: Psychiatr Neurol (Basel)
ISSN: 0370-1956
ISSN (Online): 
IsoAbbr: Psychiatr Neurol (Basel)
NlmId: 0150763
123:123
JrId: 6750
long title: Program notes (Association of University Programs.)
short title: Program Notes Assoc Univ Programs Health Adm
ISSN: 0098-1559
ISSN (Online): 
IsoAbbr: Program Notes Assoc Univ Programs Health Adm
NlmId: 7512982
123:123
JrId: 6751
long title: Seishin shinkeigaku zasshi = Psychiatria et neurologia Japonica
short title: Seishin Shinkeigaku Zasshi
ISSN: 0033-2658
ISSN (Online): 
IsoAbbr: Seishin Shinkeigaku Zasshi
NlmId: 9801787
123:123
JrId: 6752
long title: Progress in neuro-psychopharmacology
short title: Prog Neuropsychopharmacol
ISSN: 0364-7722
ISSN (Online): 
IsoAbbr: Prog Neuropsychopharmacol
NlmId: 7708294
123:123
JrId: 6753
long title: Psychiatrie, Neurologie und medizinische Psychologie. Beihefte
short title: Psychiatr Neurol Med Psychol Beih
ISSN: 0555-5469
ISSN (Online): 
IsoAbbr: Psychiatr Neurol Med Psychol Beih
NlmId: 0125315
123:123
JrId: 6754
long title: Quality assurance and utilization review : official journal of the American College of Utilization Review Physicians
short title: Qual Assur Util Rev
ISSN: 0885-713X
ISSN (Online): 
IsoAbbr: Qual Assur Util Rev
NlmId: 8703596
123:123
JrId: 6755
long title: Psychiatrie, Neurologie, und medizinische Psychologie
short title: Psychiatr Neurol Med Psychol (Leipz)
ISSN: 0033-2739
ISSN (Online): 
IsoAbbr: Psychiatr Neurol Med Psychol (Leipz)
NlmId: 0376467
123:123
JrId: 6756
long title: Psychiatria, neurologia, neurochirurgia
short title: Psychiatr Neurol Neurochir
ISSN: 0033-2666
ISSN (Online): 
IsoAbbr: Psychiatr Neurol Neurochir
NlmId: 7502170
123:123
JrId: 6757
long title: PRN forum
short title: PRN Forum
ISSN: 0743-345X
ISSN (Online): 
IsoAbbr: PRN Forum
NlmId: 8508457
123:123
JrId: 6758
long title: Proceedings of the National Science Council, Republic of China. Part B, Life sciences
short title: Proc Natl Sci Counc Repub China B
ISSN: 0255-6596
ISSN (Online): 
IsoAbbr: Proc. Natl. Sci. Counc. Repub. China B
NlmId: 8502426
123:123
JrId: 6759
long title: Psychiatria polska
short title: Psychiatr Pol
ISSN: 0033-2674
ISSN (Online): 
IsoAbbr: Psychiatr. Pol.
NlmId: 0103314
123:123
JrId: 6760
long title: Psychiatric journal of the University of Ottawa : Revue de psychiatrie de l'Universite d'Ottawa
short title: Psychiatr J Univ Ott
ISSN: 0702-8466
ISSN (Online): 
IsoAbbr: Psychiatr J Univ Ott
NlmId: 7703518
123:123
JrId: 6761
long title: The Psychiatric quarterly
short title: Psychiatr Q
ISSN: 0033-2720
ISSN (Online): 1573-6709
IsoAbbr: Psychiatr Q
NlmId: 0376465
123:123
JrId: 6762
long title: Psychiatric news
short title: Psychiatr News
ISSN: 0033-2704
ISSN (Online): 1559-1255
IsoAbbr: Psychiatr News
NlmId: 0226533
123:123
JrId: 6763
long title: The Psychiatric quarterly. Supplement
short title: Psychiatr Q Suppl
ISSN: 0887-3984
ISSN (Online): 
IsoAbbr: Psychiatr Q Suppl
NlmId: 0311421
123:123
JrId: 6764
long title: Psychiatry research
short title: Psychiatry Res
ISSN: 0165-1781
ISSN (Online): 1872-7123
IsoAbbr: Psychiatry Res
NlmId: 7911385
123:123
JrId: 6765
long title: Psychiatric research reports
short title: Psychiatr Res Rep Am Psychiatr Assoc
ISSN: 0555-5434
ISSN (Online): 
IsoAbbr: Psychiatr Res Rep Am Psychiatr Assoc
NlmId: 7706096
123:123
JrId: 6766
long title: Psychiatrische Praxis
short title: Psychiatr Prax
ISSN: 0303-4259
ISSN (Online): 1439-0876
IsoAbbr: Psychiatr Prax
NlmId: 0423204
123:123
JrId: 6767
long title: Population reports. Series M. Special topics
short title: Popul Rep M
ISSN: 0733-9135
ISSN (Online): 
IsoAbbr: Popul Rep M
NlmId: 8204224
123:123
JrId: 6768
long title: Psychiatry
short title: Psychiatry
ISSN: 0033-2747
ISSN (Online): 1943-281X
IsoAbbr: Psychiatry
NlmId: 0376470
123:123
JrId: 6769
long title: Psychiatry digest
short title: Psychiatry Dig
ISSN: 0033-2771
ISSN (Online): 
IsoAbbr: Psychiatry Dig
NlmId: 7805834
123:123
JrId: 6770
long title: Psychiatry in medicine
short title: Psychiatry Med
ISSN: 0033-278X
ISSN (Online): 
IsoAbbr: Psychiatry Med
NlmId: 0365601
123:123
JrId: 6771
long title: The Psychoanalytic quarterly
short title: Psychoanal Q
ISSN: 0033-2828
ISSN (Online): 
IsoAbbr: Psychoanal Q
NlmId: 0226661
123:123
JrId: 6772
long title: Psychoanalytic review
short title: Psychoanal Rev
ISSN: 0033-2836
ISSN (Online): 1943-3301
IsoAbbr: Psychoanal Rev
NlmId: 0401156
123:123
JrId: 6773
long title: The Psychoanalytic study of the child
short title: Psychoanal Study Child
ISSN: 0079-7308
ISSN (Online): 
IsoAbbr: Psychoanal Study Child
NlmId: 0376472
123:123
JrId: 6774
long title: Psychological bulletin
short title: Psychol Bull
ISSN: 0033-2909
ISSN (Online): 1939-1455
IsoAbbr: Psychol Bull
NlmId: 0376473
123:123
JrId: 6775
long title: Psychologische Forschung
short title: Psychol Forsch
ISSN: 0033-3026
ISSN (Online): 
IsoAbbr: Psychol Forsch
NlmId: 0435063
123:123
JrId: 6776
long title: Psychological issues
short title: Psychol Issues
ISSN: 0048-5748
ISSN (Online): 
IsoAbbr: Psychol Issues
NlmId: 0376474
123:123
JrId: 6777
long title: Psychological medicine
short title: Psychol Med
ISSN: 0033-2917
ISSN (Online): 1469-8978
IsoAbbr: Psychol Med
NlmId: 1254142
123:123
JrId: 6778
long title: Psychological medicine. Monograph supplement
short title: Psychol Med Monogr Suppl
ISSN: 0264-1801
ISSN (Online): 
IsoAbbr: Psychol Med Monogr Suppl
NlmId: 8301104
123:123
JrId: 6779
long title: Psychological monographs
short title: Psychol Monogr
ISSN: 0096-9753
ISSN (Online): 
IsoAbbr: Psychol Monogr
NlmId: 19920010R
123:123
JrId: 6780
long title: Psychologische Praxis_ Schriftenreihe fur Erziehung und Jugendpflege
short title: Psychol Prax
ISSN: 0079-7413
ISSN (Online): 
IsoAbbr: Psychol Prax
NlmId: 19920080R
123:123
JrId: 6781
long title: Psychological reports
short title: Psychol Rep
ISSN: 0033-2941
ISSN (Online): 
IsoAbbr: Psychol Rep
NlmId: 0376475
123:123
JrId: 6782
long title: Psychological research
short title: Psychol Res
ISSN: 0340-0727
ISSN (Online): 1430-2772
IsoAbbr: Psychol Res
NlmId: 0435062
123:123
JrId: 6783
long title: Psychological review
short title: Psychol Rev
ISSN: 0033-295X
ISSN (Online): 1939-1471
IsoAbbr: Psychol Rev
NlmId: 0376476
123:123
JrId: 6784
long title: Psychometrika
short title: Psychometrika
ISSN: 0033-3123
ISSN (Online): 
IsoAbbr: Psychometrika
NlmId: 0376503
123:123
JrId: 6785
long title: Psychopharmacology bulletin
short title: Psychopharmacol Bull
ISSN: 0048-5764
ISSN (Online): 
IsoAbbr: Psychopharmacol Bull
NlmId: 0101123
123:123
JrId: 6786
long title: Psychopathology
short title: Psychopathology
ISSN: 0254-4962
ISSN (Online): 1423-033X
IsoAbbr: Psychopathology
NlmId: 8401537
123:123
JrId: 6787
long title: Psychoneuroendocrinology
short title: Psychoneuroendocrinology
ISSN: 0306-4530
ISSN (Online): 1873-3360
IsoAbbr: Psychoneuroendocrinology
NlmId: 7612148
123:123
JrId: 6788
long title: Psychopharmacologia
short title: Psychopharmacologia
ISSN: 0033-3158
ISSN (Online): 
IsoAbbr: Psychopharmacologia
NlmId: 7609417
123:123
JrId: 6789
long title: Psychopharmacologie
short title: Psychopharmacologie
ISSN: 
ISSN (Online): 
IsoAbbr: Psychopharmacologie
NlmId: 0235727
123:123
JrId: 6790
long title: Psychopharmacology
short title: Psychopharmacology (Berl)
ISSN: 0033-3158
ISSN (Online): 1432-2072
IsoAbbr: Psychopharmacology (Berl.)
NlmId: 7608025
123:123
JrId: 6791
long title: Periodontal case reports : a publication of the Northeastern Society of Periodontists
short title: Periodontal Case Rep
ISSN: 0277-4216
ISSN (Online): 
IsoAbbr: Periodontal Case Rep
NlmId: 8101999
123:123
JrId: 6792
long title: Psychophysiology
short title: Psychophysiology
ISSN: 0048-5772
ISSN (Online): 1540-5958
IsoAbbr: Psychophysiology
NlmId: 0142657
123:123
JrId: 6793
long title: Psychosomatic medicine
short title: Psychosom Med
ISSN: 0033-3174
ISSN (Online): 1534-7796
IsoAbbr: Psychosom Med
NlmId: 0376505
123:123
JrId: 6794
long title: Psychosomatics
short title: Psychosomatics
ISSN: 0033-3182
ISSN (Online): 1545-7206
IsoAbbr: Psychosomatics
NlmId: 0376506
123:123
JrId: 6795
long title: The Public relations journal
short title: Public Relat J
ISSN: 0033-3670
ISSN (Online): 
IsoAbbr: Public Relat J
NlmId: 9877791
123:123
JrId: 6796
long title: Psychotherapie, medizinische Psychologie
short title: Psychother Med Psychol (Stuttg)
ISSN: 0302-8984
ISSN (Online): 
IsoAbbr: Psychother Med Psychol (Stuttg)
NlmId: 7509753
123:123
JrId: 6797
long title: History and philosophy of the life sciences
short title: Hist Philos Life Sci
ISSN: 0391-9714
ISSN (Online): 
IsoAbbr: Hist Philos Life Sci
NlmId: 8003052
123:123
JrId: 6798
long title: Psychotherapy and psychosomatics
short title: Psychother Psychosom
ISSN: 0033-3190
ISSN (Online): 1423-0348
IsoAbbr: Psychother Psychosom
NlmId: 0024046
123:123
JrId: 6799
long title: Psychotherapie, Psychosomatik, medizinische Psychologie
short title: Psychother Psychosom Med Psychol
ISSN: 0937-2032
ISSN (Online): 
IsoAbbr: Psychother Psychosom Med Psychol
NlmId: 8002823
123:123
JrId: 6800
long title: Public health
short title: Public Health
ISSN: 0033-3506
ISSN (Online): 1476-5616
IsoAbbr: Public Health
NlmId: 0376507
123:123
JrId: 6801
long title: The Public interest
short title: Public Interest
ISSN: 0033-3557
ISSN (Online): 
IsoAbbr: Public Interest
NlmId: 9877790
123:123
JrId: 6802
long title: Public policy
short title: Public Policy
ISSN: 0033-3646
ISSN (Online): 
IsoAbbr: Public Policy
NlmId: 7703771
123:123
JrId: 6803
long title: Public opinion quarterly
short title: Public Opin Q
ISSN: 0033-362X
ISSN (Online): 1537-5331
IsoAbbr: Public Opin Q
NlmId: 19930130R
123:123
JrId: 6804
long title: Public administration review
short title: Public Adm Rev
ISSN: 0033-3352
ISSN (Online): 
IsoAbbr: Public Adm Rev
NlmId: 0045715
123:123
JrId: 6805
long title: Public health monograph
short title: Public Health Monogr
ISSN: 0079-7596
ISSN (Online): 
IsoAbbr: Public Health Monogr
NlmId: 7507399
123:123
JrId: 6806
long title: Public affairs report : bulletin of the Bureau of Public Administration
short title: Public Aff Rep
ISSN: 0033-3417
ISSN (Online): 
IsoAbbr: Public Aff Rep
NlmId: 9877789
123:123
JrId: 6807
long title: Public health reports (Washington, D.C. : 1974)
short title: Public Health Rep
ISSN: 0033-3549
ISSN (Online): 1468-2877
IsoAbbr: Public Health Rep
NlmId: 9716844
123:123
JrId: 6808
long title: Publication - Group for the Advancement of Psychiatry
short title: Publ Group Adv Psychiatry
ISSN: 0149-2640
ISSN (Online): 
IsoAbbr: Publ Group Adv Psychiatry
NlmId: 7705149
123:123
JrId: 6809
long title: Public welfare
short title: Public Welf
ISSN: 0033-3816
ISSN (Online): 
IsoAbbr: Public Welf
NlmId: 0024064
123:123
JrId: 6810
long title: The Pulse of the Montana State Nurses' Association
short title: Pulse
ISSN: 0033-4189
ISSN (Online): 
IsoAbbr: Pulse
NlmId: 18820110R
123:123
JrId: 6811
long title: Puerto Rico health sciences journal
short title: P R Health Sci J
ISSN: 0738-0658
ISSN (Online): 
IsoAbbr: P R Health Sci J
NlmId: 8303541
123:123
JrId: 6812
long title: Pure and applied chemistry. Chimie pure et appliquee
short title: Pure Appl Chem
ISSN: 0033-4545
ISSN (Online): 
IsoAbbr: Pure Appl. Chem.
NlmId: 0376514
123:123
JrId: 6813
long title: Quarterly journal of experimental physiology and cognate medical sciences
short title: Q J Exp Physiol Cogn Med Sci
ISSN: 0033-5541
ISSN (Online): 
IsoAbbr: Q J Exp Physiol Cogn Med Sci
NlmId: 0404466
123:123
JrId: 6814
long title: Quarterly journal of experimental physiology (Cambridge, England)
short title: Q J Exp Physiol
ISSN: 0144-8757
ISSN (Online): 
IsoAbbr: Q J Exp Physiol
NlmId: 8206873
123:123
JrId: 6815
long title: The Quarterly journal of experimental psychology
short title: Q J Exp Psychol
ISSN: 0033-555X
ISSN (Online): 
IsoAbbr: Q J Exp Psychol
NlmId: 0401241
123:123
JrId: 6816
long title: The Quarterly journal of medicine
short title: Q J Med
ISSN: 0033-5622
ISSN (Online): 
IsoAbbr: Q. J. Med.
NlmId: 0401027
123:123
JrId: 6817
long title: The Quarterly journal of microscopical science
short title: Q J Microsc Sci
ISSN: 0370-2952
ISSN (Online): 
IsoAbbr: Q J Microsc Sci
NlmId: 0061353
123:123
JrId: 6818
long title: Quarterly journal of studies on alcohol
short title: Q J Stud Alcohol
ISSN: 0033-5649
ISSN (Online): 
IsoAbbr: Q J Stud Alcohol
NlmId: 7503879
123:123
JrId: 6819
long title: Queen's nursing journal
short title: Queens Nurs J
ISSN: 0301-0821
ISSN (Online): 
IsoAbbr: Queens Nurs J
NlmId: 0370124
123:123
JrId: 6820
long title: Quintessencia
short title: Quintessencia
ISSN: 0101-9465
ISSN (Online): 
IsoAbbr: Quintessencia
NlmId: 8301856
123:123
JrId: 6821
long title: Quarterly medical review
short title: Q Med Rev
ISSN: 0481-2158
ISSN (Online): 
IsoAbbr: Q Med Rev
NlmId: 0401242
123:123
JrId: 6822
long title: Quintessencia de protese de laboratorio
short title: Quintessencia Protese Lab
ISSN: 0100-8870
ISSN (Online): 
IsoAbbr: Quintessencia Protese Lab
NlmId: 8301855
123:123
JrId: 6823
long title: The Quarterly of the National Dental Association, Inc
short title: Q Natl Dent Assoc
ISSN: 0163-5565
ISSN (Online): 
IsoAbbr: Q Natl Dent Assoc
NlmId: 7507414
123:123
JrId: 6824
long title: The Quarterly review of biology
short title: Q Rev Biol
ISSN: 0033-5770
ISSN (Online): 1539-7718
IsoAbbr: Q Rev Biol
NlmId: 0376515
123:123
JrId: 6825
long title: Quarterly reviews of biophysics
short title: Q Rev Biophys
ISSN: 0033-5835
ISSN (Online): 1469-8994
IsoAbbr: Q. Rev. Biophys.
NlmId: 0144032
123:123
JrId: 6826
long title: The Quarterly review
short title: Q Rev DC Nurses Assoc
ISSN: 0012-4079
ISSN (Online): 
IsoAbbr: Q Rev DC Nurses Assoc
NlmId: 19940260R
123:123
JrId: 6827
long title: Quaderni di clinica ostetrica e ginecologica
short title: Quad Clin Ostet Ginecol
ISSN: 0033-491X
ISSN (Online): 
IsoAbbr: Quad Clin Ostet Ginecol
NlmId: 0401026
123:123
JrId: 6828
long title: Quaderni di radiologia
short title: Quad Radiol
ISSN: 0048-6086
ISSN (Online): 
IsoAbbr: Quad Radiol
NlmId: 0401237
123:123
JrId: 6829
long title: Queensland nurses journal
short title: Qld Nurses J
ISSN: 
ISSN (Online): 
IsoAbbr: Qld Nurses J
NlmId: 0245020
123:123
JrId: 6830
long title: Quintessence international (Berlin, Germany : 1985)
short title: Quintessence Int
ISSN: 0033-6572
ISSN (Online): 1936-7163
IsoAbbr: Quintessence Int
NlmId: 0342677
123:123
JrId: 6831
long title: Die Quintessenz
short title: Quintessenz
ISSN: 0033-6580
ISSN (Online): 
IsoAbbr: Quintessenz
NlmId: 0217057
123:123
JrId: 6832
long title: Quintessenz Journal
short title: Quintessenz J
ISSN: 0033-6599
ISSN (Online): 
IsoAbbr: Quintessenz J
NlmId: 7801840
123:123
JrId: 6833
long title: Quaderni di criminologia clinica
short title: Quad Criminol Clin
ISSN: 0033-4928
ISSN (Online): 
IsoAbbr: Quad Criminol Clin
NlmId: 0420141
123:123
JrId: 6835
long title: Quaderni Sclavo di diagnostica clinica e di laboratorio
short title: Quad Sclavo Diagn
ISSN: 0033-4979
ISSN (Online): 
IsoAbbr: Quad Sclavo Diagn
NlmId: 0040616
123:123
JrId: 6836
long title: La Quintessenza
short title: Quintessenza
ISSN: 0390-6841
ISSN (Online): 
IsoAbbr: Quintessenza
NlmId: 7701936
123:123
JrId: 6837
long title: The Royal Canadian Dental Corps quarterly
short title: R Can Dent Corps Q
ISSN: 0557-3890
ISSN (Online): 
IsoAbbr: R Can Dent Corps Q
NlmId: 0271141
123:123
JrId: 6838
long title: Die Quintessenz der Zahntechnik
short title: Quintessenz Zahntech
ISSN: 0340-4641
ISSN (Online): 
IsoAbbr: Quintessenz Zahntech
NlmId: 7600588
123:123
JrId: 6839
long title: Royal Society of Health journal
short title: R Soc Health J
ISSN: 0035-9130
ISSN (Online): 
IsoAbbr: R Soc Health J
NlmId: 2983212R
123:123
JrId: 6840
long title: Radovi Medicinskog faculteta u Zagrebu
short title: Rad Med Fak Zagrebu
ISSN: 0033-8575
ISSN (Online): 
IsoAbbr: Rad Med Fak Zagrebu
NlmId: 21720420R
123:123
JrId: 6842
long title: Radiation data and reports
short title: Radiat Data Rep
ISSN: 0091-6722
ISSN (Online): 
IsoAbbr: Radiat Data Rep
NlmId: 0317250
123:123
JrId: 6843
long title: Radiation and environmental biophysics
short title: Radiat Environ Biophys
ISSN: 0301-634X
ISSN (Online): 1432-2099
IsoAbbr: Radiat Environ Biophys
NlmId: 0415677
123:123
JrId: 6844
long title: Radiation research
short title: Radiat Res
ISSN: 0033-7587
ISSN (Online): 1938-5404
IsoAbbr: Radiat. Res.
NlmId: 0401245
123:123
JrId: 6845
long title: Radiation research. Supplement
short title: Radiat Res Suppl
ISSN: 0485-8611
ISSN (Online): 
IsoAbbr: Radiat Res Suppl
NlmId: 0401246
123:123
JrId: 6846
long title: Radiobiologia, radioterapia, e fisica medica
short title: Radiobiol Radioter Fis Med
ISSN: 0033-8176
ISSN (Online): 
IsoAbbr: Radiobiol Radioter Fis Med
NlmId: 0401250
123:123
JrId: 6847
long title: Radiobiologia, radiotherapia
short title: Radiobiol Radiother (Berl)
ISSN: 0033-8184
ISSN (Online): 
IsoAbbr: Radiobiol Radiother (Berl)
NlmId: 0401247
123:123
JrId: 6848
long title: Radiobiologiia
short title: Radiobiologiia
ISSN: 0033-8192
ISSN (Online): 
IsoAbbr: Radiobiologiia
NlmId: 0401251
123:123
JrId: 6849
long title: Radiography
short title: Radiography
ISSN: 0033-8281
ISSN (Online): 
IsoAbbr: Radiography
NlmId: 0401252
123:123
JrId: 6851
long title: Radiologia Austriaca
short title: Radiol Austriaca
ISSN: 
ISSN (Online): 
IsoAbbr: Radiol Austriaca
NlmId: 20010320R
123:123
JrId: 6852
long title: Radiologia clinica
short title: Radiol Clin (Basel)
ISSN: 0376-6748
ISSN (Online): 
IsoAbbr: Radiol Clin (Basel)
NlmId: 7513002
123:123
JrId: 6853
long title: Radiologia clinica et biologica
short title: Radiol Clin Biol
ISSN: 0033-8346
ISSN (Online): 
IsoAbbr: Radiol Clin Biol
NlmId: 7513001
123:123
JrId: 6854
long title: Radiologic clinics of North America
short title: Radiol Clin North Am
ISSN: 0033-8389
ISSN (Online): 1557-8275
IsoAbbr: Radiol. Clin. North Am.
NlmId: 0123703
123:123
JrId: 6855
long title: Radiologia diagnostica
short title: Radiol Diagn (Berl)
ISSN: 0033-8354
ISSN (Online): 
IsoAbbr: Radiol Diagn (Berl)
NlmId: 0401253
123:123
JrId: 6856
long title: Radiological health data and reports
short title: Radiol Health Data Rep
ISSN: 0033-8400
ISSN (Online): 
IsoAbbr: Radiol Health Data Rep
NlmId: 0320551
123:123
JrId: 6857
long title: Radiologic technology
short title: Radiol Technol
ISSN: 0033-8397
ISSN (Online): 1943-5657
IsoAbbr: Radiol Technol
NlmId: 0401256
123:123
JrId: 6858
long title: Der Radiologe
short title: Radiologe
ISSN: 0033-832X
ISSN (Online): 1432-2102
IsoAbbr: Radiologe
NlmId: 0401257
123:123
JrId: 6859
long title: Radiology
short title: Radiology
ISSN: 0033-8419
ISSN (Online): 1527-1315
IsoAbbr: Radiology
NlmId: 0401260
123:123
JrId: 6860
long title: Radiology management
short title: Radiol Manage
ISSN: 0198-7097
ISSN (Online): 
IsoAbbr: Radiol Manage
NlmId: 8001971
123:123
JrId: 6861
long title: RANF review
short title: RANF Rev
ISSN: 
ISSN (Online): 
IsoAbbr: RANF Rev
NlmId: 0245021
123:123
JrId: 6862
long title: Rassegna clinico-scientifica
short title: Rass Clin Sci
ISSN: 0370-4165
ISSN (Online): 
IsoAbbr: Rass Clin Sci
NlmId: 0422562
123:123
JrId: 6863
long title: La Rassegna di clinica, terapia e scienze affini
short title: Rass Clin Ter
ISSN: 0370-4181
ISSN (Online): 
IsoAbbr: Rass Clin Ter
NlmId: 0152670
123:123
JrId: 6864
long title: Rassegna di dermatologia e di sifilografia
short title: Rass Dermatol Sifilogr
ISSN: 0033-9490
ISSN (Online): 
IsoAbbr: Rass Dermatol Sifilogr
NlmId: 0401261
123:123
JrId: 6865
long title: Acta histochemica. Supplementband
short title: Acta Histochem Suppl
ISSN: 0567-7556
ISSN (Online): 
IsoAbbr: Acta Histochem. Suppl.
NlmId: 0061372
123:123
JrId: 6866
long title: Quintessenz-Impulse : magazin fur Kommunikation & Praxismanagement
short title: Quintessenz Impulse
ISSN: 0931-8259
ISSN (Online): 
IsoAbbr: Quintessenz Impulse
NlmId: 9427051
123:123
JrId: 6867
long title: Rassegna di fisiopatologia clinica e terapeutica
short title: Rass Fisiopatol Clin Ter
ISSN: 0033-9520
ISSN (Online): 
IsoAbbr: Rass Fisiopatol Clin Ter
NlmId: 0401262
123:123
JrId: 6868
long title: Rassegna internazionale di clinica e terapia
short title: Rass Int Clin Ter
ISSN: 0033-9695
ISSN (Online): 
IsoAbbr: Rass Int Clin Ter
NlmId: 0401266
123:123
JrId: 6869
long title: Rassegna internazionale di stomatologia pratica
short title: Rass Int Stomatol Prat
ISSN: 0033-9717
ISSN (Online): 
IsoAbbr: Rass Int Stomatol Prat
NlmId: 7908508
123:123
JrId: 6870
long title: Research in health economics
short title: Res Health Econ
ISSN: 0197-0690
ISSN (Online): 
IsoAbbr: Res Health Econ
NlmId: 7911404
123:123
JrId: 6871
long title: Rassegna medica sarda
short title: Rass Med Sarda
ISSN: 0033-9776
ISSN (Online): 
IsoAbbr: Rass Med Sarda
NlmId: 0413553
123:123
JrId: 6872
long title: Rassegna di neurologia vegetativa
short title: Rass Neurol Veg
ISSN: 0048-6752
ISSN (Online): 
IsoAbbr: Rass Neurol Veg
NlmId: 0401264
123:123
JrId: 6873
long title: Rassegna di neuropsichiatria e scienze affini
short title: Rass Neuropsichiatr
ISSN: 0048-6760
ISSN (Online): 
IsoAbbr: Rass Neuropsichiatr
NlmId: 0401265
123:123
JrId: 6874
long title: Rassegna odontotecnica
short title: Rass Odontotec
ISSN: 0048-6787
ISSN (Online): 
IsoAbbr: Rass Odontotec
NlmId: 20020590R
123:123
JrId: 6875
long title: The Regan report on nursing law
short title: Regan Rep Nurs Law
ISSN: 0034-3196
ISSN (Online): 
IsoAbbr: Regan Rep Nurs Law
NlmId: 0352140
123:123
JrId: 6876
long title: Rassegna di studi psichiatrici
short title: Rass Studi Psichiatr
ISSN: 0033-9636
ISSN (Online): 
IsoAbbr: Rass Studi Psichiatr
NlmId: 2985048R
123:123
JrId: 6877
long title: Rassegna trimestrale di odontoiatria
short title: Rass Trimest Odontoiatr
ISSN: 0033-9911
ISSN (Online): 
IsoAbbr: Rass Trimest Odontoiatr
NlmId: 20020625R
123:123
JrId: 6878
long title: Rational drug therapy
short title: Ration Drug Ther
ISSN: 0031-7020
ISSN (Online): 
IsoAbbr: Ration Drug Ther
NlmId: 1247445
123:123
JrId: 6879
long title: Reanimation et organes artificiels. Wiederbelebung und kunstliche Organe. Reanimation and artificial organs
short title: Reanim Organes Artif
ISSN: 0079-9904
ISSN (Online): 
IsoAbbr: Reanim Organes Artif
NlmId: 0401267
123:123
JrId: 6880
long title: Respiratory care
short title: Respir Care
ISSN: 0020-1324
ISSN (Online): 
IsoAbbr: Respir Care
NlmId: 7510357
123:123
JrId: 6881
long title: The Reader's digest
short title: Read Dig
ISSN: 0034-0375
ISSN (Online): 
IsoAbbr: Read Dig
NlmId: 9877792
123:123
JrId: 6882
long title: Record of chemical progress
short title: Rec Chem Prog
ISSN: 0034-1584
ISSN (Online): 
IsoAbbr: Rec Chem Prog
NlmId: 7514094
123:123
JrId: 6883
long title: Revista Argentina de microbiologia
short title: Rev Argent Microbiol
ISSN: 0325-7541
ISSN (Online): 
IsoAbbr: Rev. Argent. Microbiol.
NlmId: 8002834
123:123
JrId: 6884
long title: Rivista italiana degli odontotecnici
short title: Riv Ital Odontotec
ISSN: 0391-5611
ISSN (Online): 
IsoAbbr: Riv Ital Odontotec
NlmId: 7806140
123:123
JrId: 6885
long title: Recent advances in biological psychiatry
short title: Recent Adv Biol Psychiatry
ISSN: 0376-2122
ISSN (Online): 
IsoAbbr: Recent Adv Biol Psychiatry
NlmId: 0213316
123:123
JrId: 6886
long title: Recent advances in studies on cardiac structure and metabolism
short title: Recent Adv Stud Cardiac Struct Metab
ISSN: 0363-5872
ISSN (Online): 
IsoAbbr: Recent Adv Stud Cardiac Struct Metab
NlmId: 0325677
123:123
JrId: 6887
long title: Recent progress in hormone research
short title: Recent Prog Horm Res
ISSN: 0079-9963
ISSN (Online): 
IsoAbbr: Recent Prog. Horm. Res.
NlmId: 0404471
123:123
JrId: 6888
long title: Recenti progressi in medicina
short title: Recenti Prog Med
ISSN: 0034-1193
ISSN (Online): 
IsoAbbr: Recenti Prog Med
NlmId: 0401271
123:123
JrId: 6889
long title: Recent results in cancer research. Fortschritte der Krebsforschung. Progres dans les recherches sur le cancer
short title: Recent Results Cancer Res
ISSN: 0080-0015
ISSN (Online): 
IsoAbbr: Recent Results Cancer Res.
NlmId: 0044671
123:123
JrId: 6890
long title: Reconstruction surgery and traumatology
short title: Reconstr Surg Traumatol
ISSN: 0080-0260
ISSN (Online): 
IsoAbbr: Reconstr Surg Traumatol
NlmId: 0136516
123:123
JrId: 6891
long title: Rehabilitation nursing : the official journal of the Association of Rehabilitation Nurses
short title: Rehabil Nurs
ISSN: 0278-4807
ISSN (Online): 
IsoAbbr: Rehabil Nurs
NlmId: 8104825
123:123
JrId: 6892
long title: Refu'at ha-shinayim (Tel Aviv, Israel : 1944)
short title: Refuat Hashinayim
ISSN: 
ISSN (Online): 
IsoAbbr: Refuat Hashinayim
NlmId: 0227735
123:123
JrId: 6893
long title: Rehabilitation literature
short title: Rehabil Lit
ISSN: 0034-3579
ISSN (Online): 
IsoAbbr: Rehabil Lit
NlmId: 0401274
123:123
JrId: 6894
long title: Renal physiology
short title: Ren Physiol
ISSN: 0378-5858
ISSN (Online): 
IsoAbbr: Ren Physiol
NlmId: 7901911
123:123
JrId: 6895
long title: Renal physiology and biochemistry
short title: Ren Physiol Biochem
ISSN: 1011-6524
ISSN (Online): 
IsoAbbr: Ren. Physiol. Biochem.
NlmId: 8906670
123:123
JrId: 6896
long title: Rehabilitation record
short title: Rehabil Rec
ISSN: 0034-3587
ISSN (Online): 
IsoAbbr: Rehabil Rec
NlmId: 2985050R
123:123
JrId: 6897
long title: Rehabilitation: Sozialmedizin, physikalische Medizin, Praventivmedizin_ internationale Zeitschrift mit Zentralblatt
short title: Rehabilitation (Bonn)
ISSN: 0048-7147
ISSN (Online): 
IsoAbbr: Rehabilitation (Bonn)
NlmId: 1302716
123:123
JrId: 6898
long title: Die Rehabilitation
short title: Rehabilitation (Stuttg)
ISSN: 0034-3536
ISSN (Online): 1439-1309
IsoAbbr: Rehabilitation (Stuttg)
NlmId: 0401273
123:123
JrId: 6899
long title: Rein et foie, maladies de la nutrition_ actualites
short title: Rein Foie
ISSN: 0085-5464
ISSN (Online): 
IsoAbbr: Rein Foie
NlmId: 0401276
123:123
JrId: 6900
long title: Reports on health and social subjects
short title: Rep Health Soc Subj (Lond)
ISSN: 0300-8045
ISSN (Online): 
IsoAbbr: Rep Health Soc Subj (Lond)
NlmId: 0351235
123:123
JrId: 6901
long title: Iyo Kizai Kenkyujo hokoku. Reports of the Institute for Medical and Dental Engineering, Tokyo Medical and Dental University
short title: Tokyo Ika Shika Daigaku Iyo Kizai Kenkyusho Hokoku
ISSN: 0082-4739
ISSN (Online): 
IsoAbbr: Tokyo Ika Shika Daigaku Iyo Kizai Kenkyusho Hokoku
NlmId: 0165447
123:123
JrId: 6902
long title: Reproduction, nutrition, development
short title: Reprod Nutr Dev
ISSN: 0181-1916
ISSN (Online): 
IsoAbbr: Reprod Nutr Dev
NlmId: 8005903
123:123
JrId: 6903
long title: Reports on population/family planning
short title: Rep Popul Fam Plann
ISSN: 0079-3892
ISSN (Online): 
IsoAbbr: Rep Popul Fam Plann
NlmId: 0342340
123:123
JrId: 6904
long title: Reports on public health and medical subjects
short title: Rep Public Health Med Subj (Lond)
ISSN: 0072-6117
ISSN (Online): 
IsoAbbr: Rep Public Health Med Subj (Lond)
NlmId: 7507439
123:123
JrId: 6905
long title: Reports on rheumatic diseases
short title: Rep Rheum Dis
ISSN: 0048-7279
ISSN (Online): 
IsoAbbr: Rep Rheum Dis
NlmId: 0401277
123:123
JrId: 6906
long title: Research and clinical studies in headache
short title: Res Clin Stud Headache
ISSN: 0080-1453
ISSN (Online): 
IsoAbbr: Res Clin Stud Headache
NlmId: 0114314
123:123
JrId: 6907
long title: Research communications in chemical pathology and pharmacology
short title: Res Commun Chem Pathol Pharmacol
ISSN: 0034-5164
ISSN (Online): 
IsoAbbr: Res. Commun. Chem. Pathol. Pharmacol.
NlmId: 0244734
123:123
JrId: 6908
long title: Advances in myocardiology
short title: Adv Myocardiol
ISSN: 0270-4056
ISSN (Online): 
IsoAbbr: Adv Myocardiol
NlmId: 8000285
123:123
JrId: 6909
long title: Research in experimental medicine. Zeitschrift fur die gesamte experimentelle Medizin einschliesslich experimenteller Chirurgie
short title: Res Exp Med (Berl)
ISSN: 0300-9130
ISSN (Online): 
IsoAbbr: Res Exp Med (Berl)
NlmId: 0324736
123:123
JrId: 6910
long title: Research and statistics note - Social Security Administration, Office of Research and Statistics
short title: Res Stat Note
ISSN: 0566-0327
ISSN (Online): 
IsoAbbr: Res Stat Note
NlmId: 0174412
123:123
JrId: 6911
long title: Research on aging
short title: Res Aging
ISSN: 0164-0275
ISSN (Online): 
IsoAbbr: Res Aging
NlmId: 7908221
123:123
JrId: 6912
long title: Research progress in organic, biological and medicinal chemistry
short title: Res Prog Org Biol Med Chem
ISSN: 0486-5111
ISSN (Online): 
IsoAbbr: Res Prog Org Biol Med Chem
NlmId: 0043605
123:123
JrId: 6913
long title: Research in immunology
short title: Res Immunol
ISSN: 0923-2494
ISSN (Online): 
IsoAbbr: Res. Immunol.
NlmId: 8907467
123:123
JrId: 6914
long title: Research in microbiology
short title: Res Microbiol
ISSN: 0923-2508
ISSN (Online): 1769-7123
IsoAbbr: Res. Microbiol.
NlmId: 8907468
123:123
JrId: 6915
long title: Research publications - Association for Research in Nervous and Mental Disease
short title: Res Publ Assoc Res Nerv Ment Dis
ISSN: 0091-7443
ISSN (Online): 
IsoAbbr: Res Publ Assoc Res Nerv Ment Dis
NlmId: 7505942
123:123
JrId: 6916
long title: Research quarterly
short title: Res Q
ISSN: 0034-5377
ISSN (Online): 
IsoAbbr: Res Q
NlmId: 0401301
123:123
JrId: 6917
long title: Research quarterly for exercise and sport
short title: Res Q Exerc Sport
ISSN: 0270-1367
ISSN (Online): 
IsoAbbr: Res Q Exerc Sport
NlmId: 8006373
123:123
JrId: 6918
long title: Research in reproduction
short title: Res Reprod
ISSN: 0034-5253
ISSN (Online): 
IsoAbbr: Res Reprod
NlmId: 0210606
123:123
JrId: 6919
long title: Research and statistics note - Health Care Financing Administration, Office of Policy, Planning, and Research
short title: Res Stat Note Health Care Financ Adm Off Policy Plan Res
ISSN: 0196-1241
ISSN (Online): 
IsoAbbr: Res Stat Note Health Care Financ Adm Off Policy Plan Res
NlmId: 7903582
123:123
JrId: 6920
long title: Research in veterinary science
short title: Res Vet Sci
ISSN: 0034-5288
ISSN (Online): 1532-2661
IsoAbbr: Res. Vet. Sci.
NlmId: 0401300
123:123
JrId: 6921
long title: Research in virology
short title: Res Virol
ISSN: 0923-2516
ISSN (Online): 
IsoAbbr: Res. Virol.
NlmId: 8907469
123:123
JrId: 6922
long title: Resenha clinico-cientifica
short title: Resen Clin Cient
ISSN: 0048-735X
ISSN (Online): 
IsoAbbr: Resen Clin Cient
NlmId: 0404474
123:123
JrId: 6923
long title: Residue reviews
short title: Residue Rev
ISSN: 0080-181X
ISSN (Online): 
IsoAbbr: Residue Rev
NlmId: 1310631
123:123
JrId: 6924
long title: Resources for biomedical research and education
short title: Resour Biomed Res Educ
ISSN: 0090-4686
ISSN (Online): 
IsoAbbr: Resour Biomed Res Educ
NlmId: 0211320
123:123
JrId: 6925
long title: Kokyu to junkan. Respiration & circulation
short title: Kokyu To Junkan
ISSN: 0452-3458
ISSN (Online): 
IsoAbbr: Kokyu To Junkan
NlmId: 0413532
123:123
JrId: 6926
long title: Respiration physiology
short title: Respir Physiol
ISSN: 0034-5687
ISSN (Online): 
IsoAbbr: Respir Physiol
NlmId: 0047142
123:123
JrId: 6927
long title: Respiration_ international review of thoracic diseases
short title: Respiration
ISSN: 0025-7931
ISSN (Online): 1423-0356
IsoAbbr: Respiration
NlmId: 0137356
123:123
JrId: 6928
long title: Respiratory therapy
short title: Respir Ther
ISSN: 0048-7392
ISSN (Online): 
IsoAbbr: Respir Ther
NlmId: 0314172
123:123
JrId: 6929
long title: Restaurants & institutions
short title: Restaurants Inst
ISSN: 0273-5520
ISSN (Online): 
IsoAbbr: Restaurants Inst
NlmId: 9879056
123:123
JrId: 6930
long title: Results and problems in cell differentiation
short title: Results Probl Cell Differ
ISSN: 0080-1844
ISSN (Online): 1861-0412
IsoAbbr: Results Probl Cell Differ
NlmId: 0173555
123:123
JrId: 6931
long title: Resume
short title: Resume
ISSN: 
ISSN (Online): 
IsoAbbr: Resume
NlmId: 9877319
123:123
JrId: 6932
long title: Resuscitation
short title: Resuscitation
ISSN: 0300-9572
ISSN (Online): 1873-1570
IsoAbbr: Resuscitation
NlmId: 0332173
123:123
JrId: 6933
long title: Retina (Philadelphia, Pa.)
short title: Retina
ISSN: 0275-004X
ISSN (Online): 1539-2864
IsoAbbr: Retina (Philadelphia, Pa.)
NlmId: 8309919
123:123
JrId: 6934
long title: Reumatismo
short title: Reumatismo
ISSN: 0048-7449
ISSN (Online): 
IsoAbbr: Reumatismo
NlmId: 0401302
123:123
JrId: 6935
long title: Reumatizam
short title: Reumatizam
ISSN: 0374-1338
ISSN (Online): 
IsoAbbr: Reumatizam
NlmId: 0216650
123:123
JrId: 6936
long title: Reumatologia
short title: Reumatologia
ISSN: 0034-6233
ISSN (Online): 
IsoAbbr: Reumatologia
NlmId: 20130190R
123:123
JrId: 6937
long title: Revista da Associacao Paulista de Cirurgioes Dentistas Regional de Aracatuba
short title: Rev Assoc Paul Cir Dent Reg Aracatuba
ISSN: 0004-5276
ISSN (Online): 
IsoAbbr: Rev Assoc Paul Cir Dent Reg Aracatuba
NlmId: 8208428
123:123
JrId: 6938
long title: Revista de la Agrupacion Odontologica de la Capital Federal
short title: Rev Agrup Odontol Cap Fed
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Agrup Odontol Cap Fed
NlmId: 8706017
123:123
JrId: 6939
long title: ALAFO_ revista de la Asociacion Latinoamericana de Facultades de Odontologia
short title: ALAFO
ISSN: 0258-7459
ISSN (Online): 
IsoAbbr: ALAFO
NlmId: 0203272
123:123
JrId: 6940
long title: Review of allergy
short title: Rev Allergy
ISSN: 0034-6411
ISSN (Online): 
IsoAbbr: Rev Allergy
NlmId: 0043154
123:123
JrId: 6941
long title: The Quarterly journal of experimental psychology. B, Comparative and physiological psychology
short title: Q J Exp Psychol B
ISSN: 0272-4995
ISSN (Online): 1464-1321
IsoAbbr: Q J Exp Psychol B
NlmId: 8107270
123:123
JrId: 6942
long title: Rassegna penitenziaria e criminologica
short title: Rass Penititenziaria Crim
ISSN: 0392-7156
ISSN (Online): 
IsoAbbr: Rass Penititenziaria Crim
NlmId: 8219818
123:123
JrId: 6943
long title: Radiation medicine
short title: Radiat Med
ISSN: 0288-2043
ISSN (Online): 1862-5274
IsoAbbr: Radiat Med
NlmId: 8412264
123:123
JrId: 6944
long title: Radiotherapy and oncology : journal of the European Society for Therapeutic Radiology and Oncology
short title: Radiother Oncol
ISSN: 0167-8140
ISSN (Online): 1879-0887
IsoAbbr: Radiother Oncol
NlmId: 8407192
123:123
JrId: 6945
long title: RDH
short title: RDH
ISSN: 0279-7720
ISSN (Online): 
IsoAbbr: RDH
NlmId: 8201125
123:123
JrId: 6946
long title: Regulatory peptides. Supplement
short title: Regul Pept Suppl
ISSN: 0169-5134
ISSN (Online): 
IsoAbbr: Regul Pept Suppl
NlmId: 8308791
123:123
JrId: 6947
long title: Reproduction, fertility, and development
short title: Reprod Fertil Dev
ISSN: 1031-3613
ISSN (Online): 
IsoAbbr: Reprod. Fertil. Dev.
NlmId: 8907465
123:123
JrId: 6948
long title: Revista da Associacao Medica Brasileira
short title: Rev Assoc Med Bras
ISSN: 0004-5241
ISSN (Online): 
IsoAbbr: Rev Assoc Med Bras
NlmId: 7505951
123:123
JrId: 6949
long title: Recent advances in nursing
short title: Recent Adv Nurs
ISSN: 0144-6592
ISSN (Online): 
IsoAbbr: Recent Adv Nurs
NlmId: 8011213
123:123
JrId: 6950
long title: Revista argentina de cirugia
short title: Rev Argent Cir
ISSN: 0048-7600
ISSN (Online): 
IsoAbbr: Rev Argent Cir
NlmId: 0401313
123:123
JrId: 6951
long title: Research in nursing & health
short title: Res Nurs Health
ISSN: 0160-6891
ISSN (Online): 1098-240X
IsoAbbr: Res Nurs Health
NlmId: 7806136
123:123
JrId: 6952
long title: Recombinant DNA technical bulletin
short title: Recomb DNA Tech Bull
ISSN: 0196-0229
ISSN (Online): 
IsoAbbr: Recomb DNA Tech Bull
NlmId: 7807151
123:123
JrId: 6953
long title: Rays
short title: Rays
ISSN: 0390-7740
ISSN (Online): 
IsoAbbr: Rays
NlmId: 7707724
123:123
JrId: 6954
long title: Recent advances in clinical nuclear medicine
short title: Recent Adv Clin Nucl Med
ISSN: 0308-2458
ISSN (Online): 
IsoAbbr: Recent Adv Clin Nucl Med
NlmId: 7513008
123:123
JrId: 6955
long title: Registered nurse (Toronto, Ont.)
short title: Regist Nurse
ISSN: 0840-8831
ISSN (Online): 
IsoAbbr: Regist Nurse
NlmId: 8907459
123:123
JrId: 6956
long title: Resident and staff physician
short title: Resid Staff Physician
ISSN: 0034-5555
ISSN (Online): 
IsoAbbr: Resid Staff Physician
NlmId: 0210223
123:123
JrId: 6957
long title: Revista argentina de endocrinologia y metabolismo
short title: Rev Argent Endocrinol Metab
ISSN: 0080-2077
ISSN (Online): 
IsoAbbr: Rev Argent Endocrinol Metab
NlmId: 0421740
123:123
JrId: 6958
long title: Report - Commission on Accreditation of Rehabilitation Facilities
short title: Rep Comm Accredit Rehabil Facil
ISSN: 0045-7590
ISSN (Online): 
IsoAbbr: Rep Comm Accredit Rehabil Facil
NlmId: 7704349
123:123
JrId: 6959
long title: Revista Argentina De Implantologia Estomatologica
short title: Rev Argent Implantol Estomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Argent Implantol Estomatol
NlmId: 9875628
123:123
JrId: 6960
long title: Regulatory peptides
short title: Regul Pept
ISSN: 0167-0115
ISSN (Online): 1873-1686
IsoAbbr: Regul. Pept.
NlmId: 8100479
123:123
JrId: 6961
long title: Record
short title: Record (Washington)
ISSN: 0160-0036
ISSN (Online): 
IsoAbbr: Record (Washington)
NlmId: 7708448
123:123
JrId: 6962
long title: Radioisotopes
short title: Radioisotopes
ISSN: 0033-8303
ISSN (Online): 
IsoAbbr: Radioisotopes
NlmId: 20010290R
123:123
JrId: 6963
long title: Recruit & retain : a monthly publication for professionals concerned with nurse recruitment and retention
short title: Recruit Retain
ISSN: 0278-2766
ISSN (Online): 
IsoAbbr: Recruit Retain
NlmId: 9879301
123:123
JrId: 6964
long title: Regulation
short title: Regulation
ISSN: 0147-0590
ISSN (Online): 
IsoAbbr: Regulation
NlmId: 7807387
123:123
JrId: 6965
long title: Regulatory toxicology and pharmacology : RTP
short title: Regul Toxicol Pharmacol
ISSN: 0273-2300
ISSN (Online): 1096-0295
IsoAbbr: Regul. Toxicol. Pharmacol.
NlmId: 8214983
123:123
JrId: 6966
long title: Report (Group for the Advancement of Psychiatry : 1984)
short title: Rep Group Adv Psychiatry
ISSN: 0888-3394
ISSN (Online): 
IsoAbbr: Rep Group Adv Psychiatry
NlmId: 8500115
123:123
JrId: 6967
long title: Revista medica de Panama
short title: Rev Med Panama
ISSN: 0379-1629
ISSN (Online): 
IsoAbbr: Rev Med Panama
NlmId: 7706654
123:123
JrId: 6968
long title: Revista del Museo de la Facultad de Odontologia de Buenos Aires
short title: Rev Museo Fac Odontol B Aires
ISSN: 0327-2745
ISSN (Online): 
IsoAbbr: Rev Museo Fac Odontol B Aires
NlmId: 8712299
123:123
JrId: 6969
long title: Reviews in clinical & basic pharmacology
short title: Rev Clin Basic Pharm
ISSN: 0334-1534
ISSN (Online): 
IsoAbbr: Rev Clin Basic Pharm
NlmId: 8700959
123:123
JrId: 6970
long title: La Radiologia medica
short title: Radiol Med
ISSN: 0033-8362
ISSN (Online): 1826-6983
IsoAbbr: Radiol Med
NlmId: 0177625
123:123
JrId: 6971
long title: Revista argentina de urologia y nefrologia
short title: Rev Argent Urol Nefrol
ISSN: 0048-7627
ISSN (Online): 
IsoAbbr: Rev Argent Urol Nefrol
NlmId: 0055467
123:123
JrId: 6972
long title: Regional-Anaesthesie
short title: Reg Anaesth
ISSN: 0171-1946
ISSN (Online): 
IsoAbbr: Reg Anaesth
NlmId: 8309693
123:123
JrId: 6973
long title: Revista de la Asociacion Argentina de Microbiologia
short title: Rev Asoc Argent Microbiol
ISSN: 0325-1713
ISSN (Online): 
IsoAbbr: Rev Asoc Argent Microbiol
NlmId: 7604007
123:123
JrId: 6974
long title: Reporter (Wilmington, Del.)
short title: Rep Del Nurses Assoc
ISSN: 0418-5412
ISSN (Online): 
IsoAbbr: Rep Del Nurses Assoc
NlmId: 7507435
123:123
JrId: 6975
long title: Reviews in pure & applied pharmacological sciences
short title: Rev Pure Appl Pharmacol Sci
ISSN: 0197-2839
ISSN (Online): 
IsoAbbr: Rev Pure Appl Pharmacol Sci
NlmId: 8109975
123:123
JrId: 6976
long title: Quarterly reviews on drug metabolism and drug interactions
short title: Q Rev Drug Metab Drug Interact
ISSN: 0334-2190
ISSN (Online): 
IsoAbbr: Q Rev Drug Metab Drug Interact
NlmId: 8106225
123:123
JrId: 6977
long title: Renal failure
short title: Ren Fail
ISSN: 0886-022X
ISSN (Online): 1525-6049
IsoAbbr: Ren Fail
NlmId: 8701128
123:123
JrId: 6978
long title: Revista de la Asociacion Medica Argentina
short title: Rev Asoc Med Argent
ISSN: 0004-4830
ISSN (Online): 
IsoAbbr: Rev Asoc Med Argent
NlmId: 7505961
123:123
JrId: 6979
long title: Revista chilena de odontoestomatologia
short title: Rev Chil Odontoestomatol
ISSN: 0716-4351
ISSN (Online): 
IsoAbbr: Rev Chil Odontoestomatol
NlmId: 8912771
123:123
JrId: 6980
long title: Revista de la Asociacion Mexicana de Enfermeras
short title: Rev Asoc Mex Enferm
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Asoc Mex Enferm
NlmId: 7505959
123:123
JrId: 6981
long title: Revista de la Asociacion Odontologica Argentina
short title: Rev Asoc Odontol Argent
ISSN: 0004-4881
ISSN (Online): 
IsoAbbr: Rev Asoc Odontol Argent
NlmId: 7505963
123:123
JrId: 6982
long title: Revista de la Asociacion Odontologica de Costa Rica
short title: Rev Asoc Odontol Costa Rica
ISSN: 0066-8575
ISSN (Online): 
IsoAbbr: Rev Asoc Odontol Costa Rica
NlmId: 7505962
123:123
JrId: 6983
long title: Recent developments in alcoholism : an official publication of the American Medical Society on Alcoholism, the Research Society on Alcoholism, and the National Council on Alcoholism
short title: Recent Dev Alcohol
ISSN: 0738-422X
ISSN (Online): 
IsoAbbr: Recent Dev Alcohol
NlmId: 8301996
123:123
JrId: 6984
long title: Rheumatic diseases clinics of North America
short title: Rheum Dis Clin North Am
ISSN: 0889-857X
ISSN (Online): 1558-3163
IsoAbbr: Rheum. Dis. Clin. North Am.
NlmId: 8708093
123:123
JrId: 6985
long title: AMB : revista da Associacao Medica Brasileira
short title: AMB Rev Assoc Med Bras
ISSN: 0102-843X
ISSN (Online): 
IsoAbbr: AMB Rev Assoc Med Bras
NlmId: 0165700
123:123
JrId: 6986
long title: Revista da Faculdade de Farmacia e Odontologia de Ribeirao Preto
short title: Rev Fac Farm Odontol Ribeiro Preto
ISSN: 0100-0160
ISSN (Online): 
IsoAbbr: Rev Fac Farm Odontol Ribeiro Preto
NlmId: 7512232
123:123
JrId: 6987
long title: Radiographics : a review publication of the Radiological Society of North America, Inc
short title: Radiographics
ISSN: 0271-5333
ISSN (Online): 1527-1323
IsoAbbr: Radiographics
NlmId: 8302501
123:123
JrId: 6988
long title: Revista de odontologia da Universidade de Sao Paulo / USP
short title: Rev Odontol Univ Sao Paulo
ISSN: 0103-0663
ISSN (Online): 
IsoAbbr: Rev Odontol Univ Sao Paulo
NlmId: 8900837
123:123
JrId: 6989
long title: Revista da Associacao Paulista de Cirurgioes Dentistas
short title: Rev Assoc Paul Cir Dent
ISSN: 0004-5276
ISSN (Online): 
IsoAbbr: Rev Assoc Paul Cir Dent
NlmId: 7609858
123:123
JrId: 6990
long title: Reviews of environmental contamination and toxicology
short title: Rev Environ Contam Toxicol
ISSN: 0179-5953
ISSN (Online): 
IsoAbbr: Rev Environ Contam Toxicol
NlmId: 8703602
123:123
JrId: 6991
long title: Restorative dentistry
short title: Restorative Dent
ISSN: 0266-9315
ISSN (Online): 
IsoAbbr: Restorative Dent
NlmId: 8502980
123:123
JrId: 6992
long title: Revista espanola de endodoncia / AEDE
short title: Rev Esp Endodoncia
ISSN: 0212-4688
ISSN (Online): 
IsoAbbr: Rev Esp Endodoncia
NlmId: 8409527
123:123
JrId: 6993
long title: Revista de la Facultad de Odontologia (Santiago, Chile)
short title: Rev Fac Odontol Univ Chile
ISSN: 0716-8500
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Univ Chile
NlmId: 9302483
123:123
JrId: 6994
long title: Revista Del Ateneo De La Catedra De Tecnica De Operatoria Dental
short title: Rev Ateneo Catedra Tec Oper Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Ateneo Catedra Tec Oper Dent
NlmId: 9875629
123:123
JrId: 6995
long title: Revisiones sobre biologia celular : RBC
short title: Revis Biol Celular
ISSN: 0213-7119
ISSN (Online): 
IsoAbbr: Revis. Biol. Celular
NlmId: 8712458
123:123
JrId: 6996
long title: Respiratory management
short title: Respir Manage
ISSN: 0892-9289
ISSN (Online): 
IsoAbbr: Respir Manage
NlmId: 8703867
123:123
JrId: 6997
long title: Revue de l'atherosclerose et des arteriopathies peripheriques
short title: Rev Atheroscler (Paris)
ISSN: 0556-7459
ISSN (Online): 
IsoAbbr: Rev Atheroscler (Paris)
NlmId: 0323634
123:123
JrId: 6998
long title: Revista da Faculdade de Odontologia de Ribeirao Preto
short title: Rev Fac Odontol Ribeiro Preto
ISSN: 0102-129X
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Ribeiro Preto
NlmId: 8509491
123:123
JrId: 6999
long title: Revista da Sociedade Brasileira de Medicina Tropical
short title: Rev Soc Bras Med Trop
ISSN: 0037-8682
ISSN (Online): 1678-9849
IsoAbbr: Rev. Soc. Bras. Med. Trop.
NlmId: 7507456
123:123
JrId: 7000
long title: Revista gaucha de enfermagem / EENFUFRGS
short title: Rev Gaucha Enferm
ISSN: 0102-6933
ISSN (Online): 
IsoAbbr: Rev Gaucha Enferm
NlmId: 8504882
123:123
JrId: 7001
long title: Revue belge de medecine dentaire. Belgisch tijdschrift voor tandheelkunde
short title: Rev Belge Med Dent
ISSN: 0775-3195
ISSN (Online): 
IsoAbbr: Rev Belge Med Dent
NlmId: 2984374R
123:123
JrId: 7002
long title: Revista de actualidad estomatologica espanola / Ilustre Consejo General de Colegios de Odontologos y Estomatologos de Espana
short title: Rev Actual Estomatol Esp
ISSN: 0212-9701
ISSN (Online): 
IsoAbbr: Rev Actual Estomatol Esp
NlmId: 8408031
123:123
JrId: 7003
long title: Revue belge de pathologie et de medecine experimentale
short title: Rev Belg Pathol Med Exp
ISSN: 0370-3770
ISSN (Online): 
IsoAbbr: Rev Belg Pathol Med Exp
NlmId: 20320140R
123:123
JrId: 7004
long title: Revue francaise d'endodontie : publication officielle de la Societe francaise d'endodontie
short title: Rev Fr Endod
ISSN: 0294-1813
ISSN (Online): 
IsoAbbr: Rev Fr Endod
NlmId: 8709006
123:123
JrId: 7005
long title: RN (For managers)
short title: RN (For Managers)
ISSN: 0885-8667
ISSN (Online): 
IsoAbbr: RN (For Managers)
NlmId: 8309700
123:123
JrId: 7006
long title: Revista de la Facultad de Odontologia
short title: Rev Fac Odontol Univ Nac (Cordoba)
ISSN: 0325-1071
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Univ Nac (Cordoba)
NlmId: 7806948
123:123
JrId: 7007
long title: Revue francaise des prothesistes dentaires
short title: Rev Fr Prothes Dent
ISSN: 0242-1828
ISSN (Online): 
IsoAbbr: Rev Fr Prothes Dent
NlmId: 8006567
123:123
JrId: 7008
long title: Revista de biologia oral
short title: Rev Biol Oral
ISSN: 0486-6622
ISSN (Online): 
IsoAbbr: Rev Biol Oral
NlmId: 7803590
123:123
JrId: 7009
long title: Revista de biologia tropical
short title: Rev Biol Trop
ISSN: 0034-7744
ISSN (Online): 2215-2075
IsoAbbr: Rev. Biol. Trop.
NlmId: 0404267
123:123
JrId: 7010
long title: Revista brasileira de anestesiologia
short title: Rev Bras Anestesiol
ISSN: 0034-7094
ISSN (Online): 1806-907X
IsoAbbr: Rev Bras Anestesiol
NlmId: 0401316
123:123
JrId: 7011
long title: Revista brasileira de biologia
short title: Rev Bras Biol
ISSN: 0034-7108
ISSN (Online): 
IsoAbbr: Rev Bras Biol
NlmId: 2985055R
123:123
JrId: 7012
long title: Revista brasileira de cirurgia
short title: Rev Bras Cir
ISSN: 0034-7124
ISSN (Online): 
IsoAbbr: Rev Bras Cir
NlmId: 2985056R
123:123
JrId: 7013
long title: Revista brasileira de enfermagem
short title: Rev Bras Enferm
ISSN: 0034-7167
ISSN (Online): 
IsoAbbr: Rev Bras Enferm
NlmId: 7910105
123:123
JrId: 7014
long title: Revista brasileira de gastroenterologia
short title: Rev Bras Gastroenterol
ISSN: 0034-7221
ISSN (Online): 
IsoAbbr: Rev Bras Gastroenterol
NlmId: 0421116
123:123
JrId: 7015
long title: The Rhodesia nurse
short title: Rhod Nurse
ISSN: 0250-4898
ISSN (Online): 
IsoAbbr: Rhod Nurse
NlmId: 7905060
123:123
JrId: 7016
long title: Revista brasileira de leprologia
short title: Rev Bras Leprol
ISSN: 0034-7248
ISSN (Online): 
IsoAbbr: Rev Bras Leprol
NlmId: 0401323
123:123
JrId: 7017
long title: Revista brasileira de malariologia e doencas tropicais. Publicacoes avulsas
short title: Rev Bras Malariol Doencas Trop
ISSN: 0034-7256
ISSN (Online): 
IsoAbbr: Rev Bras Malariol Doencas Trop
NlmId: 20140150R
123:123
JrId: 7018
long title: Risk analysis : an official publication of the Society for Risk Analysis
short title: Risk Anal
ISSN: 0272-4332
ISSN (Online): 1539-6924
IsoAbbr: Risk Anal.
NlmId: 8109978
123:123
JrId: 7019
long title: Research in developmental disabilities
short title: Res Dev Disabil
ISSN: 0891-4222
ISSN (Online): 1873-3379
IsoAbbr: Res Dev Disabil
NlmId: 8709782
123:123
JrId: 7020
long title: R.I. medical journal
short title: R I Med J
ISSN: 0360-067X
ISSN (Online): 
IsoAbbr: R I Med J
NlmId: 7605977
123:123
JrId: 7021
long title: Rhode Island medical journal
short title: R I Med J
ISSN: 0035-4627
ISSN (Online): 
IsoAbbr: R I Med J
NlmId: 7512464
123:123
JrId: 7022
long title: Revue de l'infirmiere et de l'assistante sociale
short title: Rev Infirm Assist Soc
ISSN: 0397-7900
ISSN (Online): 
IsoAbbr: Rev Infirm Assist Soc
NlmId: 1267176
123:123
JrId: 7023
long title: Rivista europea per le scienze mediche e farmacologiche = European review for medical and pharmacological sciences = Revue europeenne pour les sciences medicales et pharmacologiques
short title: Riv Eur Sci Med Farmacol
ISSN: 0392-291X
ISSN (Online): 
IsoAbbr: Riv Eur Sci Med Farmacol
NlmId: 8100897
123:123
JrId: 7024
long title: Revista brasileira de medicina
short title: Rev Bras Med
ISSN: 0034-7264
ISSN (Online): 
IsoAbbr: Rev Bras Med
NlmId: 0401324
123:123
JrId: 7025
long title: Revista brasileira de odontologia
short title: Rev Bras Odontol
ISSN: 0034-7272
ISSN (Online): 
IsoAbbr: Rev Bras Odontol
NlmId: 0404254
123:123
JrId: 7026
long title: Revista brasileira de oftalmologia
short title: Rev Bras Oftalmol
ISSN: 0034-7280
ISSN (Online): 
IsoAbbr: Rev Bras Oftalmol
NlmId: 0136421
123:123
JrId: 7027
long title: Revista brasileira de pesquisas medicas e biologicas
short title: Rev Bras Pesqui Med Biol
ISSN: 0034-7310
ISSN (Online): 
IsoAbbr: Rev Bras Pesqui Med Biol
NlmId: 0140423
123:123
JrId: 7028
long title: Revue canadienne de biologie / editee par l'Universite de Montreal
short title: Rev Can Biol
ISSN: 0035-0915
ISSN (Online): 
IsoAbbr: Rev Can Biol
NlmId: 8214595
123:123
JrId: 7029
long title: Revue canadienne de biologie experimentale
short title: Rev Can Biol Exp
ISSN: 0714-6140
ISSN (Online): 
IsoAbbr: Rev Can Biol Exp
NlmId: 8213593
123:123
JrId: 7030
long title: Revista Centro America odontologica
short title: Rev Cent Am Odontol
ISSN: 0377-4694
ISSN (Online): 
IsoAbbr: Rev Cent Am Odontol
NlmId: 7601970
123:123
JrId: 7031
long title: Revista latinoamericana de microbiologia y parasitologia
short title: Rev Latinoam Microbiol Parasitol (Mex)
ISSN: 0370-5986
ISSN (Online): 
IsoAbbr: Rev Latinoam Microbiol Parasitol (Mex)
NlmId: 0242626
123:123
JrId: 7032
long title: Revista chilena de obstetricia y ginecologia
short title: Rev Chil Obstet Ginecol
ISSN: 0048-766X
ISSN (Online): 0717-7526
IsoAbbr: Rev Chil Obstet Ginecol
NlmId: 0404260
123:123
JrId: 7033
long title: Revista chilena de pediatria
short title: Rev Chil Pediatr
ISSN: 0370-4106
ISSN (Online): 
IsoAbbr: Rev Chil Pediatr
NlmId: 0404261
123:123
JrId: 7034
long title: Revista de chirurgie, oncologie, radiologie, o.r.l., oftalmologie, stomatologie. Chirurgie
short title: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Chir
ISSN: 0377-5003
ISSN (Online): 
IsoAbbr: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Chir
NlmId: 7508736
123:123
JrId: 7035
long title: Respiratory medicine
short title: Respir Med
ISSN: 0954-6111
ISSN (Online): 1532-3064
IsoAbbr: Respir Med
NlmId: 8908438
123:123
JrId: 7036
long title: Revista de chirurgie, oncologie, radiologie, o. r. l., oftalmologie, stomatologie. Oftalmologie
short title: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Ser Oftalmol
ISSN: 0377-7863
ISSN (Online): 
IsoAbbr: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Ser Oftalmol
NlmId: 7506415
123:123
JrId: 7037
long title: Revista de chirurgie, oncologie, radiologie, o.r.l., oftalmologie, stomatologie. Oto-rino-laringologia
short title: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Otorinolaringol
ISSN: 1220-0867
ISSN (Online): 
IsoAbbr: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Otorinolaringol
NlmId: 7508737
123:123
JrId: 7038
long title: Revista de chirurgie, oncologie, radiologie, o. r. l., oftalmologie, stomatologie. Seria: Stomatologie
short title: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Ser Stomatol
ISSN: 0377-7871
ISSN (Online): 
IsoAbbr: Rev Chir Oncol Radiol O R L Oftalmol Stomatol Ser Stomatol
NlmId: 7513023
123:123
JrId: 7039
long title: Revue de chirurgie orthopedique et reparatrice de l'appareil moteur
short title: Rev Chir Orthop Reparatrice Appar Mot
ISSN: 0035-1040
ISSN (Online): 1776-2553
IsoAbbr: Rev Chir Orthop Reparatrice Appar Mot
NlmId: 1272427
123:123
JrId: 7040
long title: Revista de cirugia del Uruguay
short title: Rev Cir Urug
ISSN: 0797-3403
ISSN (Online): 
IsoAbbr: Rev Cir Urug
NlmId: 1252044
123:123
JrId: 7041
long title: Revista. Circulo Argentino de Odontologia
short title: Rev Circ Argent Odontol
ISSN: 0325-7479
ISSN (Online): 
IsoAbbr: Rev Circ Argent Odontol
NlmId: 16220240R
123:123
JrId: 7042
long title: Revista del Circulo Odontologico de Cordoba
short title: Rev Circ Odontol Cordoba
ISSN: 0045-6942
ISSN (Online): 
IsoAbbr: Rev Circ Odontol Cordoba
NlmId: 7507478
123:123
JrId: 7043
long title: Revista Del Circulo Odontologico Del Sur
short title: Rev Circ Odontol Sur
ISSN: 0034-902X
ISSN (Online): 
IsoAbbr: Rev Circ Odontol Sur
NlmId: 9875647
123:123
JrId: 7044
long title: Revista clinica espanola
short title: Rev Clin Esp
ISSN: 0014-2565
ISSN (Online): 1578-1860
IsoAbbr: Rev Clin Esp
NlmId: 8608576
123:123
JrId: 7045
long title: Revista cubana de enfermeria
short title: Rev Cubana Enferm
ISSN: 0864-0319
ISSN (Online): 
IsoAbbr: Rev Cubana Enferm
NlmId: 9301327
123:123
JrId: 7046
long title: Revista clinica. Lisbon. Instituto Maternal
short title: Rev Clin Inst Matern Lisb
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Clin Inst Matern Lisb
NlmId: 18330870R
123:123
JrId: 7047
long title: Revista del Colegio Estomatologico de Guatemala
short title: Rev Col Estomatol Guatem
ISSN: 0069-5157
ISSN (Online): 
IsoAbbr: Rev Col Estomatol Guatem
NlmId: 7505978
123:123
JrId: 7048
long title: RoFo : Fortschritte auf dem Gebiete der Rontgenstrahlen und der Nuklearmedizin
short title: Rofo
ISSN: 1438-9029
ISSN (Online): 1438-9010
IsoAbbr: Rofo
NlmId: 7507497
123:123
JrId: 7049
long title: Rivista di ostetricia ginecologia pratica e medicina perinatale
short title: Riv Ostet Ginecol Prat Med Perinat
ISSN: 0391-0970
ISSN (Online): 
IsoAbbr: Riv Ostet Ginecol Prat Med Perinat
NlmId: 8012151
123:123
JrId: 7050
long title: Revista del Colegio Medico de Guatemala
short title: Rev Col Med Guatem
ISSN: 0413-3137
ISSN (Online): 
IsoAbbr: Rev Col Med Guatem
NlmId: 0023766
123:123
JrId: 7051
long title: Revista colombiana de obstetricia y ginecologia
short title: Rev Colomb Obstet Ginecol
ISSN: 0034-7434
ISSN (Online): 
IsoAbbr: Rev Colomb Obstet Ginecol
NlmId: 0404263
123:123
JrId: 7052
long title: Revista colombiana de pediatria y puericultura
short title: Rev Colomb Pediatr Pueric
ISSN: 0120-0402
ISSN (Online): 
IsoAbbr: Rev Colomb Pediatr Pueric
NlmId: 0417463
123:123
JrId: 7053
long title: Revue des corps de sante des armees: terre, mer, air, et du corps veterinaire
short title: Rev Corps Sante Armees Terre Mer Air
ISSN: 0035-1954
ISSN (Online): 
IsoAbbr: Rev Corps Sante Armees Terre Mer Air
NlmId: 0360137
123:123
JrId: 7054
long title: Revista cubana de estomatologia
short title: Rev Cubana Estomatol
ISSN: 0034-7507
ISSN (Online): 
IsoAbbr: Rev Cubana Estomatol
NlmId: 0023661
123:123
JrId: 7055
long title: Revista cubana de medicina tropical
short title: Rev Cubana Med Trop
ISSN: 0375-0760
ISSN (Online): 1561-3054
IsoAbbr: Rev Cubana Med Trop
NlmId: 0074364
123:123
JrId: 7056
long title: Review of Czechoslovak medicine
short title: Rev Czech Med
ISSN: 0034-6497
ISSN (Online): 
IsoAbbr: Rev Czech Med
NlmId: 0401304
123:123
JrId: 7057
long title: The review of economics and statistics
short title: Rev Econ Stat
ISSN: 0034-6535
ISSN (Online): 1530-9142
IsoAbbr: Rev Econ Stat
NlmId: 9877925
123:123
JrId: 7058
long title: Reviews on drug metabolism and drug interactions
short title: Rev Drug Metab Drug Interact
ISSN: 0334-2190
ISSN (Online): 
IsoAbbr: Rev Drug Metab Drug Interact
NlmId: 8609214
123:123
JrId: 7059
long title: Revista dental
short title: Rev Dent (San Salv)
ISSN: 0048-7767
ISSN (Online): 
IsoAbbr: Rev Dent (San Salv)
NlmId: 20230090R
123:123
JrId: 7060
long title: Revista dental
short title: Rev Dent (St Domingo)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Dent (St Domingo)
NlmId: 20230050R
123:123
JrId: 7061
long title: Revista dental de Chile
short title: Rev Dent Chile
ISSN: 0034-9143
ISSN (Online): 
IsoAbbr: Rev Dent Chile
NlmId: 0407205
123:123
JrId: 7062
long title: Revue dentaire libanaise. Lebanese dental magazine
short title: Rev Dent Liban
ISSN: 0035-1873
ISSN (Online): 
IsoAbbr: Rev Dent Liban
NlmId: 0204061
123:123
JrId: 7063
long title: Revista ecuatoriana de higiene y medicina tropical
short title: Rev Ecuat Hig Med Trop
ISSN: 0013-0745
ISSN (Online): 
IsoAbbr: Rev Ecuat Hig Med Trop
NlmId: 9427215
123:123
JrId: 7064
long title: Revue d'electroencephalographie et de neurophysiologie clinique
short title: Rev Electroencephalogr Neurophysiol Clin
ISSN: 0370-4475
ISSN (Online): 
IsoAbbr: Rev Electroencephalogr Neurophysiol Clin
NlmId: 0320770
123:123
JrId: 7065
long title: Rinsho Shishubyo Danwakai kaishi
short title: Rinsho Shishubyo Danwakai Kaishi
ISSN: 
ISSN (Online): 
IsoAbbr: Rinsho Shishubyo Danwakai Kaishi
NlmId: 8703870
123:123
JrId: 7066
long title: Revue d'elevage et de medecine veterinaire des pays tropicaux
short title: Rev Elev Med Vet Pays Trop
ISSN: 0035-1865
ISSN (Online): 1951-6711
IsoAbbr: Rev Elev Med Vet Pays Trop
NlmId: 2984776R
123:123
JrId: 7068
long title: Revista de enfermagem
short title: Rev Enferm (Lisboa)
ISSN: 0034-8090
ISSN (Online): 
IsoAbbr: Rev Enferm (Lisboa)
NlmId: 20150280R
123:123
JrId: 7069
long title: Revista enfermagem em novas dimensoes
short title: Rev Enferm Nov Dimens
ISSN: 0100-2724
ISSN (Online): 
IsoAbbr: Rev Enferm Nov Dimens
NlmId: 7607814
123:123
JrId: 7070
long title: Reviews on environmental health
short title: Rev Environ Health
ISSN: 0048-7554
ISSN (Online): 2191-0308
IsoAbbr: Rev Environ Health
NlmId: 0425754
123:123
JrId: 7071
long title: Revista da Escola de Enfermagem da U S P
short title: Rev Esc Enferm USP
ISSN: 0080-6234
ISSN (Online): 
IsoAbbr: Rev Esc Enferm USP
NlmId: 0242726
123:123
JrId: 7072
long title: Revue d'epidemiologie et de sante publique
short title: Rev Epidemiol Sante Publique
ISSN: 0398-7620
ISSN (Online): 
IsoAbbr: Rev Epidemiol Sante Publique
NlmId: 7608039
123:123
JrId: 7073
long title: Revista De La Escuela De Odontologia, Universidad Nacional De Tucuman, Facultad De Medicina
short title: Rev Esc Odontol Tucuman
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Esc Odontol Tucuman
NlmId: 9875630
123:123
JrId: 7074
long title: Revista espanola de anestesiologia y reanimacion
short title: Rev Esp Anestesiol Reanim
ISSN: 0034-9356
ISSN (Online): 
IsoAbbr: Rev Esp Anestesiol Reanim
NlmId: 0134516
123:123
JrId: 7075
long title: Revista brasileira de odontologia militar : orgao oficial da Academia Brasileira de Odontologia Militar
short title: Rev Bras Odontol Mil
ISSN: 0102-3942
ISSN (Online): 
IsoAbbr: Rev Bras Odontol Mil
NlmId: 9103574
123:123
JrId: 7076
long title: Revista espanola de cardiologia
short title: Rev Esp Cardiol
ISSN: 0300-8932
ISSN (Online): 1579-2242
IsoAbbr: Rev Esp Cardiol
NlmId: 0404277
123:123
JrId: 7077
long title: RCN nursing standard
short title: RCN Nurs Stand
ISSN: 
ISSN (Online): 
IsoAbbr: RCN Nurs Stand
NlmId: 0163572
123:123
JrId: 7078
long title: Revista espanola de las enfermedades del aparato digestivo
short title: Rev Esp Enferm Apar Dig
ISSN: 0034-9437
ISSN (Online): 
IsoAbbr: Rev Esp Enferm Apar Dig
NlmId: 0143622
123:123
JrId: 7079
long title: Revista espanola de estomatologia
short title: Rev Esp Estomatol
ISSN: 0484-7563
ISSN (Online): 
IsoAbbr: Rev Esp Estomatol
NlmId: 0404301
123:123
JrId: 7080
long title: Revista espanola de fisiologia
short title: Rev Esp Fisiol
ISSN: 0034-9402
ISSN (Online): 
IsoAbbr: Rev. Esp. Fisiol.
NlmId: 0404475
123:123
JrId: 7081
long title: Revista espanola de obstetricia y ginecologia
short title: Rev Esp Obstet Ginecol
ISSN: 0034-9445
ISSN (Online): 
IsoAbbr: Rev Esp Obstet Ginecol
NlmId: 0270525
123:123
JrId: 7082
long title: Revista espanola de oncologia
short title: Rev Esp Oncol
ISSN: 0482-640X
ISSN (Online): 
IsoAbbr: Rev Esp Oncol
NlmId: 20230240R
123:123
JrId: 7083
long title: Revista espanola de oto-neuro-oftalmologia y neurocirugia
short title: Rev Esp Otoneurooftalmol Neurocir
ISSN: 0034-9453
ISSN (Online): 
IsoAbbr: Rev Esp Otoneurooftalmol Neurocir
NlmId: 0404302
123:123
JrId: 7084
long title: Revista Espanola De Paradoncia
short title: Rev Esp Parad
ISSN: 0484-7598
ISSN (Online): 
IsoAbbr: Rev Esp Parad
NlmId: 9875631
123:123
JrId: 7085
long title: Revista espanola de pediatria
short title: Rev Esp Pediatr
ISSN: 0034-947X
ISSN (Online): 
IsoAbbr: Rev Esp Pediatr
NlmId: 0404303
123:123
JrId: 7086
long title: Revista espanola de reumatismo y enfermedades osteoarticulares
short title: Rev Esp Reum Enferm Osteoartic
ISSN: 0048-7791
ISSN (Online): 
IsoAbbr: Rev Esp Reum Enferm Osteoartic
NlmId: 0404304
123:123
JrId: 7087
long title: Revista espanola de tuberculosis
short title: Rev Esp Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Esp Tuberc
NlmId: 0416675
123:123
JrId: 7088
long title: Review (Federation of American Health Systems)
short title: Rev Fed Am Health Syst
ISSN: 0891-0200
ISSN (Online): 
IsoAbbr: Rev Fed Am Health Syst
NlmId: 8612375
123:123
JrId: 7089
long title: Review of public data use
short title: Rev Public Data Use
ISSN: 0092-2846
ISSN (Online): 
IsoAbbr: Rev Public Data Use
NlmId: 9878817
123:123
JrId: 7090
long title: Revue europeenne d'etudes cliniques et biologiques. European journal of clinical and biological research
short title: Rev Eur Etud Clin Biol
ISSN: 0035-3019
ISSN (Online): 
IsoAbbr: Rev Eur Etud Clin Biol
NlmId: 0351323
123:123
JrId: 7091
long title: Revista da Faculdade de Odontologia da Universidade Federal da Bahia
short title: Rev Fac Odontol Univ Fed Bahia
ISSN: 0101-8418
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Univ Fed Bahia
NlmId: 8610424
123:123
JrId: 7092
long title: Revista de la Facultad de Ciencias Medicas de Cordoba
short title: Rev Fac Cienc Med Cordoba
ISSN: 0014-6722
ISSN (Online): 
IsoAbbr: Rev Fac Cienc Med Cordoba
NlmId: 7505966
123:123
JrId: 7094
long title: Revista de la Facultad de Ciencias Medicas (Cordoba, Argentina)
short title: Rev Fac Cien Med Univ Nac Cordoba
ISSN: 0014-6722
ISSN (Online): 1853-0605
IsoAbbr: Rev Fac Cien Med Univ Nac Cordoba
NlmId: 8303003
123:123
JrId: 7095
long title: Revista de farmacia e bioquimica da Universidade de Sao Paulo
short title: Rev Farm Bioquim Univ Sao Paulo
ISSN: 0370-4726
ISSN (Online): 
IsoAbbr: Rev Farm Bioquim Univ Sao Paulo
NlmId: 1272000
123:123
JrId: 7096
long title: RGO
short title: RGO
ISSN: 0103-6971
ISSN (Online): 
IsoAbbr: RGO
NlmId: 8901001
123:123
JrId: 7097
long title: Revista da Faculdade de Farmacia e Odontologia de Araraquara
short title: Rev Fac Farm Odontol Araraquara
ISSN: 0014-6684
ISSN (Online): 
IsoAbbr: Rev Fac Farm Odontol Araraquara
NlmId: 7505953
123:123
JrId: 7098
long title: Revista de la Facultad de Medicina, Universidad Nacional de Colombia
short title: Rev Fac Med Univ Nac Colomb
ISSN: 0120-0011
ISSN (Online): 
IsoAbbr: Rev Fac Med Univ Nac Colomb
NlmId: 7507464
123:123
JrId: 7099
long title: Revista de farmacia e odontologia
short title: Rev Farm Odontol
ISSN: 0034-8201
ISSN (Online): 
IsoAbbr: Rev Farm Odontol
NlmId: 20150320R
123:123
JrId: 7100
long title: Revista de odontologia da UNESP / Universidade Estadual Paulista (UNESP)
short title: Rev Odontol UNESP
ISSN: 0101-1774
ISSN (Online): 
IsoAbbr: Rev Odontol UNESP
NlmId: 8411399
123:123
JrId: 7101
long title: Revista da Faculdade de Odontologia de Aracatuba
short title: Rev Fac Odontol Aracatuba
ISSN: 0300-1350
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Aracatuba
NlmId: 7505954
123:123
JrId: 7102
long title: Revista de la Facultad de Odontologia de la Universidad Nacional de Colombia
short title: Rev Fac Odontol Univ Nac Colomb
ISSN: 0029-8409
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Univ Nac Colomb
NlmId: 7505968
123:123
JrId: 7103
long title: Revista da Faculdade de Odontologia, Porto Alegre
short title: Rev Fac Odontol P Alegre
ISSN: 0477-6763
ISSN (Online): 
IsoAbbr: Rev Fac Odontol P Alegre
NlmId: 1260135
123:123
JrId: 7104
long title: Revista da Faculdade de Odontologia de Pernambuco
short title: Rev Fac Odontol Pernambuco
ISSN: 0048-3419
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Pernambuco
NlmId: 7507453
123:123
JrId: 7105
long title: Revista da Faculdade de Odontologia da Universidade de Sao Paulo
short title: Rev Fac Odontol Sao Paulo
ISSN: 0581-6866
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Sao Paulo
NlmId: 7507451
123:123
JrId: 7106
long title: Revista de la Federacion Odontologica Colombiana
short title: Rev Fed Odontol Colomb
ISSN: 0046-354X
ISSN (Online): 
IsoAbbr: Rev Fed Odontol Colomb
NlmId: 7505969
123:123
JrId: 7107
long title: Revista de la Federacion Odontologica Ecuatoriana
short title: Rev Fed Odontol Ecuat
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Fed Odontol Ecuat
NlmId: 9425071
123:123
JrId: 7108
long title: Revista da Faculdade de Odontologia de Sao Jose dos Campos
short title: Rev Fac Odontol Sao Jose Dos Campos
ISSN: 0301-1119
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Sao Jose Dos Campos
NlmId: 7507454
123:123
JrId: 7109
long title: Revista F O A
short title: Rev FOA
ISSN: 0300-2837
ISSN (Online): 
IsoAbbr: Rev FOA
NlmId: 0353332
123:123
JrId: 7110
long title: Revista de la Facultad de Odontologia (San Miguel de Tucuman, Argentina)
short title: Rev Fac Odontol Tucuman
ISSN: 0325-125X
ISSN (Online): 
IsoAbbr: Rev Fac Odontol Tucuman
NlmId: 8505321
123:123
JrId: 7111
long title: Revue francaise d'allergologie
short title: Rev Fr Allergol
ISSN: 0035-2845
ISSN (Online): 
IsoAbbr: Rev Fr Allergol
NlmId: 0426573
123:123
JrId: 7112
long title: La Revue francaise d'endocrinologie clinique, nutrition, et metabolisme
short title: Rev Fr Endocrinol Clin
ISSN: 0048-8062
ISSN (Online): 
IsoAbbr: Rev Fr Endocrinol Clin
NlmId: 0404335
123:123
JrId: 7113
long title: Revue francaise des maladies respiratoires
short title: Rev Fr Mal Respir
ISSN: 0301-0279
ISSN (Online): 
IsoAbbr: Rev Fr Mal Respir
NlmId: 0365342
123:123
JrId: 7114
long title: Revue des maladies respiratoires
short title: Rev Mal Respir
ISSN: 0761-8425
ISSN (Online): 1776-2588
IsoAbbr: Rev Mal Respir
NlmId: 8408032
123:123
JrId: 7115
long title: Revue francaise d'etudes cliniques et biologiques
short title: Rev Fr Etud Clin Biol
ISSN: 0370-4793
ISSN (Online): 
IsoAbbr: Rev Fr Etud Clin Biol
NlmId: 0235616
123:123
JrId: 7116
long title: Revue de gerontologic d'expression francaise
short title: Rev Gerontol Expr Fr
ISSN: 0035-2896
ISSN (Online): 
IsoAbbr: Rev Gerontol Expr Fr
NlmId: 0166506
123:123
JrId: 7117
long title: Revue francaise de gynecologie et d'obstetrique
short title: Rev Fr Gynecol Obstet
ISSN: 0035-290X
ISSN (Online): 
IsoAbbr: Rev Fr Gynecol Obstet
NlmId: 0411346
123:123
JrId: 7118
long title: Revue francaise d'odonto-stomatologie
short title: Rev Fr Odontostomatol
ISSN: 0035-3043
ISSN (Online): 
IsoAbbr: Rev Fr Odontostomatol
NlmId: 0327015
123:123
JrId: 7119
long title: La Revue francaise de la prothese dentaire
short title: Rev Fr Prothese Dent
ISSN: 0048-8089
ISSN (Online): 
IsoAbbr: Rev Fr Prothese Dent
NlmId: 0024731
123:123
JrId: 7120
long title: Revue francaise de psychanalyse
short title: Rev Fr Psychanal
ISSN: 0035-2942
ISSN (Online): 
IsoAbbr: Rev Fr Psychanal
NlmId: 2984777R
123:123
JrId: 7121
long title: Revue francaise de transfusion
short title: Rev Fr Transfus
ISSN: 0035-2977
ISSN (Online): 
IsoAbbr: Rev Fr Transfus
NlmId: 7509498
123:123
JrId: 7122
long title: Revue francaise de transfusion et immuno-hematologie
short title: Rev Fr Transfus Immunohematol
ISSN: 0338-4535
ISSN (Online): 
IsoAbbr: Rev. Fr. Transfus. Immunohematol.
NlmId: 7509497
123:123
JrId: 7123
long title: Revista de gastroenterologia de Mexico
short title: Rev Gastroenterol Mex
ISSN: 0375-0906
ISSN (Online): 
IsoAbbr: Rev Gastroenterol Mex
NlmId: 0404271
123:123
JrId: 7124
long title: Revista gaucha de odontologia
short title: Rev Gaucha Odontol
ISSN: 0034-9542
ISSN (Online): 
IsoAbbr: Rev Gaucha Odontol
NlmId: 0404306
123:123
JrId: 7125
long title: Revista de ginecologia e d'obstetricia
short title: Rev Ginecol Obstet (Sao Paulo)
ISSN: 0034-8287
ISSN (Online): 
IsoAbbr: Rev Ginecol Obstet (Sao Paulo)
NlmId: 0412020
123:123
JrId: 7126
long title: Revista guatemalteca de estomatologia
short title: Rev Guatem Estomatol
ISSN: 1017-8554
ISSN (Online): 
IsoAbbr: Rev Guatem Estomatol
NlmId: 0321210
123:123
JrId: 7127
long title: Revue d'histoire de l'art dentaire
short title: Rev Hist Art Dent
ISSN: 0556-7300
ISSN (Online): 
IsoAbbr: Rev Hist Art Dent
NlmId: 0043441
123:123
JrId: 7128
long title: Revista do Hospital das Clinicas
short title: Rev Hosp Clin Fac Med Sao Paulo
ISSN: 0041-8781
ISSN (Online): 
IsoAbbr: Rev Hosp Clin Fac Med Sao Paulo
NlmId: 0415246
123:123
JrId: 7130
long title: Revue d'hygiene et de medecine sociale
short title: Rev Hyg Med Soc
ISSN: 0484-8454
ISSN (Online): 
IsoAbbr: Rev Hyg Med Soc
NlmId: 1263667
123:123
JrId: 7131
long title: Revista iberica de endocrinologia
short title: Rev Iber Endocrinol
ISSN: 0034-9615
ISSN (Online): 
IsoAbbr: Rev Iber Endocrinol
NlmId: 0404307
123:123
JrId: 7132
long title: Revista de igiena, bacteriologie, virusologie, parazitologie, epidemiologie, pneumoftiziologie. Bacteriologia, virusologia, parazitologia, epidemiologia
short title: Rev Ig Bacteriol Virusol Parazitol Epidemiol Pneumoftiziol Bacteriol Virusol Parazitol Epidemiol
ISSN: 0376-4494
ISSN (Online): 
IsoAbbr: Rev Ig Bacteriol Virusol Parazitol Epidemiol Pneumoftiziol Bacteriol Virusol Parazitol Epidemiol
NlmId: 7508738
123:123
JrId: 7133
long title: Revista de igiena, bacteriologie, virusologie, parazitologie, epidemiologie, pneumoftiziologie. Pneumoftiziologia
short title: Rev Ig Bacteriol Virusol Parazitol Epidemiol Pneumoftiziol Pneumoftiziol
ISSN: 0377-5011
ISSN (Online): 
IsoAbbr: Rev Ig Bacteriol Virusol Parazitol Epidemiol Pneumoftiziol Pneumoftiziol
NlmId: 7514105
123:123
JrId: 7134
long title: Revue d'immunologie
short title: Rev Immunol (Paris)
ISSN: 0035-2454
ISSN (Online): 
IsoAbbr: Rev Immunol (Paris)
NlmId: 7801127
123:123
JrId: 7135
long title: Revue de l'infirmiere
short title: Rev Infirm
ISSN: 1293-8505
ISSN (Online): 
IsoAbbr: Rev Infirm
NlmId: 1267175
123:123
JrId: 7136
long title: La Revue des infirmieres et infirmiers auxiliaires du Quebec
short title: Rev Infirm Infirm Aux Que
ISSN: 0316-411X
ISSN (Online): 
IsoAbbr: Rev Infirm Infirm Aux Que
NlmId: 0420205
123:123
JrId: 7137
long title: Revista do Instituto de Antibioticos, Universidade Federal de Pernambuco
short title: Rev Inst Antibiot (Recife)
ISSN: 0080-0228
ISSN (Online): 
IsoAbbr: Rev Inst Antibiot (Recife)
NlmId: 7507483
123:123
JrId: 7138
long title: Revista paulista de enfermagem
short title: Rev Paul Enferm
ISSN: 0100-8889
ISSN (Online): 
IsoAbbr: Rev Paul Enferm
NlmId: 8215976
123:123
JrId: 7139
long title: Revue de l'Institut d'hygiene des mines
short title: Rev Inst Hyg Mines (Hasselt)
ISSN: 0301-3901
ISSN (Online): 
IsoAbbr: Rev Inst Hyg Mines (Hasselt)
NlmId: 7502670
123:123
JrId: 7140
long title: Revista do Instituto de Medicina Tropical de Sao Paulo
short title: Rev Inst Med Trop Sao Paulo
ISSN: 0036-4665
ISSN (Online): 1678-9946
IsoAbbr: Rev. Inst. Med. Trop. Sao Paulo
NlmId: 7507484
123:123
JrId: 7141
long title: Revista del Instituto Nacional de Cancerologia
short title: Rev Inst Nac Cancerol (Mex)
ISSN: 0076-7131
ISSN (Online): 
IsoAbbr: Rev Inst Nac Cancerol (Mex)
NlmId: 7505984
123:123
JrId: 7142
long title: Revista interamericana de radiologia
short title: Rev Interam Radiol
ISSN: 0034-9704
ISSN (Online): 
IsoAbbr: Rev Interam Radiol
NlmId: 7708012
123:123
JrId: 7143
long title: Revista del Instituto de Salubridad y Enfermedades Tropicales
short title: Rev Inst Salubr Enferm Trop
ISSN: 0370-5781
ISSN (Online): 
IsoAbbr: Rev Inst Salubr Enferm Trop
NlmId: 7514106
123:123
JrId: 7144
long title: Scientific And Educational Bulletin
short title: Sci Educ Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Educ Bull
NlmId: 9877187
123:123
JrId: 7145
long title: Scientific and educational journal
short title: Sci Educ J
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Educ J
NlmId: 9883482
123:123
JrId: 7146
long title: Seminars in adolescent medicine
short title: Semin Adolesc Med
ISSN: 0748-6480
ISSN (Online): 
IsoAbbr: Semin Adolesc Med
NlmId: 8508464
123:123
JrId: 7147
long title: Revue internationale d'hepatologie
short title: Rev Int Hepatol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Int Hepatol
NlmId: 9427142
123:123
JrId: 7148
long title: Sarcoidosis
short title: Sarcoidosis
ISSN: 0393-1447
ISSN (Online): 
IsoAbbr: Sarcoidosis
NlmId: 8500778
123:123
JrId: 7149
long title: Revue international des services de sante des armees de terre, de mer et de l'air
short title: Rev Int Serv Sante Armees
ISSN: 0035-3469
ISSN (Online): 
IsoAbbr: Rev Int Serv Sante Armees
NlmId: 7503658
123:123
JrId: 7150
long title: Revista catarinense de odontologia
short title: Rev Catarinense Odontol
ISSN: 0100-7955
ISSN (Online): 
IsoAbbr: Rev Catarinense Odontol
NlmId: 7806422
123:123
JrId: 7151
long title: Revue internationale du trachome. International review of trachoma
short title: Rev Int Trach
ISSN: 0301-5017
ISSN (Online): 
IsoAbbr: Rev Int Trach
NlmId: 7705456
123:123
JrId: 7152
long title: Revue internationale du trachome et de pathologie oculaire tropicale et subtropicale : organe de la Ligue contre le trachome avec la collaboration de l'International Organization against Trachoma et des organisations nationales et inter...
short title: Rev Int Trach Pathol Ocul Trop Subtrop
ISSN: 0249-7026
ISSN (Online): 
IsoAbbr: Rev Int Trach Pathol Ocul Trop Subtrop
NlmId: 7705455
123:123
JrId: 7153
long title: Revue internationale du trachome et de pathologie oculaire tropicale et subtropicale et de sante publique : organe de la Ligue contre le trachome avec la collaboration de l'International Organization against Trachoma et des organisation...
short title: Rev Int Trach Pathol Ocul Trop Subtrop Sante Publique
ISSN: 0246-0831
ISSN (Online): 
IsoAbbr: Rev Int Trach Pathol Ocul Trop Subtrop Sante Publique
NlmId: 8209867
123:123
JrId: 7154
long title: Revista de investigacion
short title: Rev Invest (Guadalajara)
ISSN: 0556-6037
ISSN (Online): 
IsoAbbr: Rev Invest (Guadalajara)
NlmId: 20210070R
123:123
JrId: 7155
long title: Scandinavian journal of primary health care. Supplement
short title: Scand J Prim Health Care Suppl
ISSN: 0284-6020
ISSN (Online): 
IsoAbbr: Scand J Prim Health Care Suppl
NlmId: 8812233
123:123
JrId: 7156
long title: Revista costarricense de ciencias medicas
short title: Rev Costarric Cienc Med
ISSN: 0253-2948
ISSN (Online): 
IsoAbbr: Rev Costarric Cienc Med
NlmId: 8300226
123:123
JrId: 7157
long title: Revista ibero-americana de ortodoncia : publicacion oficial de la Asociacion Ibero-Americana Ortodoncistas
short title: Rev Iberoam Ortod
ISSN: 0212-193X
ISSN (Online): 
IsoAbbr: Rev Iberoam Ortod
NlmId: 8410736
123:123
JrId: 7158
long title: Revista de investigacion clinica_ organo del Hospital de Enfermedades de la Nutricion
short title: Rev Invest Clin
ISSN: 0034-8376
ISSN (Online): 
IsoAbbr: Rev. Invest. Clin.
NlmId: 9421552
123:123
JrId: 7159
long title: Selective cancer therapeutics
short title: Sel Cancer Ther
ISSN: 1043-0733
ISSN (Online): 
IsoAbbr: Sel Cancer Ther
NlmId: 8912502
123:123
JrId: 7160
long title: Revista de investigacion en salud publica
short title: Rev Invest Salud Publica
ISSN: 0034-8384
ISSN (Online): 
IsoAbbr: Rev Invest Salud Publica
NlmId: 0056517
123:123
JrId: 7161
long title: Revue de laryngologie - otologie - rhinologie
short title: Rev Laryngol Otol Rhinol (Bord)
ISSN: 0035-1334
ISSN (Online): 
IsoAbbr: Rev Laryngol Otol Rhinol (Bord)
NlmId: 0414144
123:123
JrId: 7162
long title: Seminars in diagnostic pathology
short title: Semin Diagn Pathol
ISSN: 0740-2570
ISSN (Online): 
IsoAbbr: Semin Diagn Pathol
NlmId: 8502262
123:123
JrId: 7163
long title: Revista latinoamericana de cirugia plastica
short title: Rev Latinoam Cir Plast
ISSN: 0034-9755
ISSN (Online): 
IsoAbbr: Rev Latinoam Cir Plast
NlmId: 7601969
123:123
JrId: 7164
long title: Second opinion (Park Ridge, Ill.)
short title: Second Opin
ISSN: 0890-1570
ISSN (Online): 
IsoAbbr: Second Opin
NlmId: 8704074
123:123
JrId: 7165
long title: Seminars in respiratory infections
short title: Semin Respir Infect
ISSN: 0882-0546
ISSN (Online): 
IsoAbbr: Semin Respir Infect
NlmId: 8700961
123:123
JrId: 7166
long title: Seminars in neurology
short title: Semin Neurol
ISSN: 0271-8235
ISSN (Online): 1098-9021
IsoAbbr: Semin Neurol
NlmId: 8111343
123:123
JrId: 7167
long title: Seminars in oncology nursing
short title: Semin Oncol Nurs
ISSN: 0749-2081
ISSN (Online): 1878-3449
IsoAbbr: Semin Oncol Nurs
NlmId: 8504688
123:123
JrId: 7168
long title: Seminars in veterinary medicine and surgery (small animal)
short title: Semin Vet Med Surg (Small Anim)
ISSN: 0882-0511
ISSN (Online): 
IsoAbbr: Semin. Vet. Med. Surg. Small Anim.
NlmId: 8610760
123:123
JrId: 7169
long title: Revista latinoamericana de microbiologia
short title: Rev Latinoam Microbiol
ISSN: 0187-4640
ISSN (Online): 
IsoAbbr: Rev. Latinoam. Microbiol.
NlmId: 0242625
123:123
JrId: 7170
long title: Seminars in nephrology
short title: Semin Nephrol
ISSN: 0270-9295
ISSN (Online): 1558-4488
IsoAbbr: Semin. Nephrol.
NlmId: 8110298
123:123
JrId: 7171
long title: Revista latinoamericana de patologia
short title: Rev Latinoam Patol
ISSN: 0300-9068
ISSN (Online): 
IsoAbbr: Rev Latinoam Patol
NlmId: 1265421
123:123
JrId: 7172
long title: Revista Regional de Aracatuba, Associacao Paulista de Cirurgioes Dentistas
short title: Rev Reg Aracatuba Assoc Paul Cir Dent
ISSN: 0101-8140
ISSN (Online): 
IsoAbbr: Rev Reg Aracatuba Assoc Paul Cir Dent
NlmId: 8410738
123:123
JrId: 7173
long title: La Revue lyonnaise de medecine
short title: Rev Lyon Med
ISSN: 0556-798X
ISSN (Online): 
IsoAbbr: Rev Lyon Med
NlmId: 0334776
123:123
JrId: 7174
long title: Symposium on Fundamental Cancer Research
short title: Symp Fundam Cancer Res
ISSN: 0190-1214
ISSN (Online): 
IsoAbbr: Symp Fundam Cancer Res
NlmId: 100961284
123:123
JrId: 7175
long title: Stereotactic and functional neurosurgery
short title: Stereotact Funct Neurosurg
ISSN: 1011-6125
ISSN (Online): 1423-0372
IsoAbbr: Stereotact Funct Neurosurg
NlmId: 8902881
123:123
JrId: 7176
long title: Revue de medecine aeronautique
short title: Rev Med Aeronaut
ISSN: 0755-3692
ISSN (Online): 
IsoAbbr: Rev Med Aeronaut
NlmId: 0124462
123:123
JrId: 7177
long title: La Revue de medecine interne / fondee ... par la Societe nationale francaise de medecine interne
short title: Rev Med Interne
ISSN: 0248-8663
ISSN (Online): 1768-3122
IsoAbbr: Rev Med Interne
NlmId: 8101383
123:123
JrId: 7178
long title: Revista medica de Chile
short title: Rev Med Chil
ISSN: 0034-9887
ISSN (Online): 0717-6163
IsoAbbr: Rev Med Chil
NlmId: 0404312
123:123
JrId: 7179
long title: Revue medico-chirurgicale des maladies du foie
short title: Rev Med Chir Mal Foie
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Chir Mal Foie
NlmId: 0331166
123:123
JrId: 7180
long title: Shoni shikagaku zasshi. The Japanese journal of pedodontics
short title: Shoni Shikagaku Zasshi
ISSN: 0583-1199
ISSN (Online): 
IsoAbbr: Shoni Shikagaku Zasshi
NlmId: 0136612
123:123
JrId: 7181
long title: Showa Shigakkai zasshi = The Journal of Showa University Dental Society
short title: Showa Shigakkai Zasshi
ISSN: 0285-922X
ISSN (Online): 
IsoAbbr: Showa Shigakkai Zasshi
NlmId: 8302367
123:123
JrId: 7182
long title: Revista medico-chirurgicala a Societatii de Medici si Naturalisti din Iasi
short title: Rev Med Chir Soc Med Nat Iasi
ISSN: 0048-7848
ISSN (Online): 
IsoAbbr: Rev Med Chir Soc Med Nat Iasi
NlmId: 0413735
123:123
JrId: 7183
long title: Showa Igakkai zasshi = The Journal of the Showa Medical Association
short title: Showa Igakkai Zasshi
ISSN: 0037-4342
ISSN (Online): 
IsoAbbr: Showa Igakkai Zasshi
NlmId: 0413750
123:123
JrId: 7184
long title: Revista medica de Costa Rica
short title: Rev Med Costa Rica
ISSN: 0034-9909
ISSN (Online): 
IsoAbbr: Rev Med Costa Rica
NlmId: 0405415
123:123
JrId: 7185
long title: Journal of UOEH
short title: J UOEH
ISSN: 0387-821X
ISSN (Online): 
IsoAbbr: J. UOEH
NlmId: 7909645
123:123
JrId: 7186
long title: Scandinavian journal of primary health care
short title: Scand J Prim Health Care
ISSN: 0281-3432
ISSN (Online): 1502-7724
IsoAbbr: Scand J Prim Health Care
NlmId: 8510679
123:123
JrId: 7187
long title: Software in healthcare
short title: Softw Healthc
ISSN: 0742-1621
ISSN (Online): 
IsoAbbr: Softw Healthc
NlmId: 8511884
123:123
JrId: 7188
long title: Statistics in medicine
short title: Stat Med
ISSN: 0277-6715
ISSN (Online): 1097-0258
IsoAbbr: Stat Med
NlmId: 8215016
123:123
JrId: 7189
long title: Scholarly inquiry for nursing practice
short title: Sch Inq Nurs Pract
ISSN: 0889-7182
ISSN (Online): 
IsoAbbr: Sch Inq Nurs Pract
NlmId: 8709011
123:123
JrId: 7190
long title: Survey of immunologic research
short title: Surv Immunol Res
ISSN: 0252-9564
ISSN (Online): 
IsoAbbr: Surv Immunol Res
NlmId: 8215669
123:123
JrId: 7191
long title: Seminars in urology
short title: Semin Urol
ISSN: 0730-9147
ISSN (Online): 
IsoAbbr: Semin Urol
NlmId: 8306110
123:123
JrId: 7192
long title: Revista medica hondurena
short title: Rev Med Hondur
ISSN: 0375-1112
ISSN (Online): 
IsoAbbr: Rev Med Hondur
NlmId: 0404316
123:123
JrId: 7193
long title: Scandinavian journal of caring sciences
short title: Scand J Caring Sci
ISSN: 0283-9318
ISSN (Online): 1471-6712
IsoAbbr: Scand J Caring Sci
NlmId: 8804206
123:123
JrId: 7194
long title: Revista medica del Hospital General
short title: Rev Med Hosp Gen (Mex)
ISSN: 0034-9925
ISSN (Online): 
IsoAbbr: Rev Med Hosp Gen (Mex)
NlmId: 0413554
123:123
JrId: 7195
long title: Revue medicale internationale de photo, cinema, television. International journal of medical photography, cinematography & television
short title: Rev Med Int Photo Cinema Telev
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Int Photo Cinema Telev
NlmId: 0060503
123:123
JrId: 7196
long title: Revista de medicina interna, neurologe, psihiatrie, neurochirurgie, dermato-venerologie. Medicina interna
short title: Rev Med Interna Neurol Psihiatr Neurochir Dermatovenerol Med Interna
ISSN: 1220-0905
ISSN (Online): 
IsoAbbr: Rev Med Interna Neurol Psihiatr Neurochir Dermatovenerol Med Interna
NlmId: 7501915
123:123
JrId: 7197
long title: Revista de medicina interna, neurologie, psihiatrie, neurochirurgie, dermato-venerologie. Neurologie, psihiatrie, neurochirurgie
short title: Rev Med Interna Neurol Psihiatr Neurochir Dermatovenerol Neurol Psihiatr Neurochir
ISSN: 0377-497X
ISSN (Online): 
IsoAbbr: Rev Med Interna Neurol Psihiatr Neurochir Dermatovenerol Neurol Psihiatr Neurochir
NlmId: 7503901
123:123
JrId: 7198
long title: Revue medicale de Bruxelles
short title: Rev Med Brux
ISSN: 0035-3639
ISSN (Online): 
IsoAbbr: Rev Med Brux
NlmId: 8003474
123:123
JrId: 7199
long title: Revue medicale de Liege
short title: Rev Med Liege
ISSN: 0370-629X
ISSN (Online): 
IsoAbbr: Rev Med Liege
NlmId: 0404317
123:123
JrId: 7200
long title: Scanning microscopy. Supplement
short title: Scanning Microsc Suppl
ISSN: 0892-953X
ISSN (Online): 
IsoAbbr: Scanning Microsc. Suppl.
NlmId: 8710881
123:123
JrId: 7201
long title: Revue medicale du Moyen-Orient
short title: Rev Med Moyen Orient
ISSN: 0370-632X
ISSN (Online): 
IsoAbbr: Rev Med Moyen Orient
NlmId: 20340240R
123:123
JrId: 7202
long title: Soins. Chirurgie (Paris, France : 1982)
short title: Soins Chir
ISSN: 0249-6429
ISSN (Online): 
IsoAbbr: Soins Chir
NlmId: 8406864
123:123
JrId: 7203
long title: Somatosensory research
short title: Somatosens Res
ISSN: 0736-7244
ISSN (Online): 
IsoAbbr: Somatosens Res
NlmId: 8404780
123:123
JrId: 7204
long title: Sports medicine (Auckland, N.Z.)
short title: Sports Med
ISSN: 0112-1642
ISSN (Online): 
IsoAbbr: Sports Med
NlmId: 8412297
123:123
JrId: 7205
long title: Revue de medecine psychosomatique et de psychologie medicale
short title: Rev Med Psychosom Psychol Med
ISSN: 0397-930X
ISSN (Online): 
IsoAbbr: Rev Med Psychosom Psychol Med
NlmId: 0140623
123:123
JrId: 7206
long title: Revue medicale de la Suisse romande
short title: Rev Med Suisse Romande
ISSN: 0035-3655
ISSN (Online): 
IsoAbbr: Rev Med Suisse Romande
NlmId: 0421524
123:123
JrId: 7207
long title: Schweizerische Rundschau fur Medizin Praxis = Revue suisse de medecine Praxis
short title: Schweiz Rundsch Med Prax
ISSN: 1013-2058
ISSN (Online): 
IsoAbbr: Schweiz. Rundsch. Med. Prax.
NlmId: 8403202
123:123
JrId: 7208
long title: Senior nurse
short title: Sr Nurse
ISSN: 0265-9999
ISSN (Online): 
IsoAbbr: Sr Nurse
NlmId: 8500287
123:123
JrId: 7209
long title: Revista de medicina de la Universidad de Navarra
short title: Rev Med Univ Navarra
ISSN: 0556-6177
ISSN (Online): 
IsoAbbr: Rev Med Univ Navarra
NlmId: 0123071
123:123
JrId: 7210
long title: Seminars in surgical oncology
short title: Semin Surg Oncol
ISSN: 8756-0437
ISSN (Online): 1098-2388
IsoAbbr: Semin Surg Oncol
NlmId: 8503713
123:123
JrId: 7211
long title: Revista mexicana de cirugia, ginecologia y cancer
short title: Rev Mex Cir Ginecol Cancer
ISSN: 0034-9984
ISSN (Online): 
IsoAbbr: Rev Mex Cir Ginecol Cancer
NlmId: 9427213
123:123
JrId: 7212
long title: Revista mexicana de urologia
short title: Rev Mex Urol
ISSN: 0035-0001
ISSN (Online): 
IsoAbbr: Rev Mex Urol
NlmId: 20310090R
123:123
JrId: 7213
long title: Revue neurologique
short title: Rev Neurol (Paris)
ISSN: 0035-3787
ISSN (Online): 
IsoAbbr: Rev. Neurol. (Paris)
NlmId: 2984779R
123:123
JrId: 7214
long title: Subsidia medica
short title: Subsid Med
ISSN: 0039-4378
ISSN (Online): 
IsoAbbr: Subsid Med
NlmId: 2984812R
123:123
JrId: 7215
long title: Suomen hammaslaakarilehti = Finlands tandlakartidning / [HT]
short title: Suom Hammaslaakarilehti
ISSN: 0355-4090
ISSN (Online): 
IsoAbbr: Suom Hammaslaakarilehti
NlmId: 8704977
123:123
JrId: 7216
long title: Revista de neuro-psiquiatria
short title: Rev Neuropsiquiatr
ISSN: 0034-8597
ISSN (Online): 
IsoAbbr: Rev Neuropsiquiatr
NlmId: 0413734
123:123
JrId: 7217
long title: Surgical gastroenterology
short title: Surg Gastroenterol
ISSN: 0730-2681
ISSN (Online): 
IsoAbbr: Surg Gastroenterol
NlmId: 8301001
123:123
JrId: 7218
long title: Survey and synthesis of pathology research
short title: Surv Synth Pathol Res
ISSN: 0253-438X
ISSN (Online): 
IsoAbbr: Surv Synth Pathol Res
NlmId: 8303576
123:123
JrId: 7219
long title: Revue de neuropsychiatrie infantile et d'hygiene mentale de l'enfance
short title: Rev Neuropsychiatr Infant
ISSN: 0035-1628
ISSN (Online): 
IsoAbbr: Rev Neuropsychiatr Infant
NlmId: 7905374
123:123
JrId: 7220
long title: Revista de obstetricia y ginecologia de Venezuela
short title: Rev Obstet Ginecol Venez
ISSN: 0048-7732
ISSN (Online): 
IsoAbbr: Rev Obstet Ginecol Venez
NlmId: 0405413
123:123
JrId: 7221
long title: Revista odonto-estomatologica
short title: Rev Odontoestomatol
ISSN: 0048-7856
ISSN (Online): 
IsoAbbr: Rev Odontoestomatol
NlmId: 20310150R
123:123
JrId: 7222
long title: Revue odonto-implantologique
short title: Rev Odontoimplantol
ISSN: 0035-3817
ISSN (Online): 
IsoAbbr: Rev Odontoimplantol
NlmId: 1305626
123:123
JrId: 7223
long title: Revista Odontologica_ Facultad De Odontologia, Universidad Nacional De Cordoba
short title: Rev Odontol (Cordoba)
ISSN: 0035-0257
ISSN (Online): 
IsoAbbr: Rev Odontol (Cordoba)
NlmId: 9875633
123:123
JrId: 7224
long title: Revista Odontologica
short title: Rev Odontol (La Paz)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontol (La Paz)
NlmId: 9883817
123:123
JrId: 7225
long title: Revista odontologica de Costa Rica
short title: Rev Odontol Costa Rica
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontol Costa Rica
NlmId: 0315754
123:123
JrId: 7226
long title: Revista odontologica
short title: Rev Odontol Circ Odontol Parag
ISSN: 0080-2409
ISSN (Online): 
IsoAbbr: Rev Odontol Circ Odontol Parag
NlmId: 20310170R
123:123
JrId: 7227
long title: Revista odontologica de Concepcion
short title: Rev Odontol Concepcion
ISSN: 0035-0265
ISSN (Online): 
IsoAbbr: Rev Odontol Concepcion
NlmId: 20310220R
123:123
JrId: 7228
long title: Revista odontologica ecuatoriana
short title: Rev Odontol Ecuat
ISSN: 0484-8020
ISSN (Online): 
IsoAbbr: Rev Odontol Ecuat
NlmId: 8410737
123:123
JrId: 7229
long title: Revista odontologica de Puerto Rico
short title: Rev Odontol P R (Santurce)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontol P R (Santurce)
NlmId: 0102366
123:123
JrId: 7230
long title: Revista odontologica de Puerto Rico
short title: Rev Odontol P R
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontol P R
NlmId: 7904415
123:123
JrId: 7231
long title: Revmatologiia (Moscow, Russia)
short title: Revmatologiia (Mosk)
ISSN: 0233-7029
ISSN (Online): 
IsoAbbr: Revmatologiia (Mosk)
NlmId: 8309921
123:123
JrId: 7232
long title: Revista De Odontologia Da Universidade Federal De Santa Catarina
short title: Rev Odontol St Catarina
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontol St Catarina
NlmId: 9875632
123:123
JrId: 7233
long title: Revue d'odonto-stomatologie
short title: Rev Odontostomatol (Paris)
ISSN: 0300-9815
ISSN (Online): 
IsoAbbr: Rev Odontostomatol (Paris)
NlmId: 7502189
123:123
JrId: 7234
long title: Revue d'odonto-stomatologie du midi de la France
short title: Rev Odontostomatol Midi Fr
ISSN: 0035-2470
ISSN (Online): 
IsoAbbr: Rev Odontostomatol Midi Fr
NlmId: 0024724
123:123
JrId: 7235
long title: Revue odonto stomatologique du Nord-Est
short title: Rev Odontostomatol Nordest
ISSN: 0398-7760
ISSN (Online): 
IsoAbbr: Rev Odontostomatol Nordest
NlmId: 7502190
123:123
JrId: 7236
long title: Sleep
short title: Sleep
ISSN: 0161-8105
ISSN (Online): 1550-9109
IsoAbbr: Sleep
NlmId: 7809084
123:123
JrId: 7237
long title: Reviews of infectious diseases
short title: Rev Infect Dis
ISSN: 0162-0886
ISSN (Online): 
IsoAbbr: Rev. Infect. Dis.
NlmId: 7905878
123:123
JrId: 7238
long title: Revue d'oto-neuro-ophtalmologie
short title: Rev Otoneuroophtalmol
ISSN: 0035-2497
ISSN (Online): 
IsoAbbr: Rev Otoneuroophtalmol
NlmId: 0406674
123:123
JrId: 7239
long title: Revue d'orthopedie dento-faciale
short title: Rev Orthop Dento Faciale
ISSN: 0337-9736
ISSN (Online): 2110-543X
IsoAbbr: Rev Orthop Dento Faciale
NlmId: 8011218
123:123
JrId: 7240
long title: Revue de pathologie comparee
short title: Rev Pathol Comp
ISSN: 0035-1636
ISSN (Online): 
IsoAbbr: Rev Pathol Comp
NlmId: 0166253
123:123
JrId: 7241
long title: Revue de pneumologie clinique
short title: Rev Pneumol Clin
ISSN: 0761-8417
ISSN (Online): 
IsoAbbr: Rev Pneumol Clin
NlmId: 8406312
123:123
JrId: 7242
long title: Revista Paulista De Endodontia
short title: Rev Paul Endodontia
ISSN: 0100-7106
ISSN (Online): 
IsoAbbr: Rev Paul Endodontia
NlmId: 9878933
123:123
JrId: 7243
long title: Revista paulista de medicina
short title: Rev Paul Med
ISSN: 0035-0362
ISSN (Online): 
IsoAbbr: Rev Paul Med
NlmId: 0404326
123:123
JrId: 7244
long title: Revista paulista de odontologia
short title: Rev Paul Odontol
ISSN: 0100-705X
ISSN (Online): 
IsoAbbr: Rev Paul Odontol
NlmId: 9105980
123:123
JrId: 7245
long title: Revista de pediatrie, obstetrica si ginecologie. Obstetrica si ginecologie
short title: Rev Pediatr Obstet Ginecol Obstet Ginecol
ISSN: 1220-0913
ISSN (Online): 
IsoAbbr: Rev Pediatr Obstet Ginecol Obstet Ginecol
NlmId: 7513686
123:123
JrId: 7246
long title: Revista de pediatrie, obstetrica si ginecologie. Pediatria
short title: Rev Pediatr Obstet Ginecol Pediatr
ISSN: 0303-8416
ISSN (Online): 
IsoAbbr: Rev Pediatr Obstet Ginecol Pediatr
NlmId: 7508739
123:123
JrId: 7247
long title: Revista pernambucana de odontologia
short title: Rev Pernambucana Odontol
ISSN: 0301-4991
ISSN (Online): 
IsoAbbr: Rev Pernambucana Odontol
NlmId: 0404755
123:123
JrId: 7248
long title: Reviews of physiology, biochemistry and pharmacology
short title: Rev Physiol Biochem Pharmacol
ISSN: 0303-4240
ISSN (Online): 
IsoAbbr: Rev. Physiol. Biochem. Pharmacol.
NlmId: 0434624
123:123
JrId: 7249
long title: Revista ADM : organo oficial de la Asociacion Dental Mexicana
short title: Rev ADM
ISSN: 0001-0944
ISSN (Online): 
IsoAbbr: Rev ADM
NlmId: 8502715
123:123
JrId: 7250
long title: Revista portuguesa de estomatologia e cirurgia maxilo-facial
short title: Rev Port Estomatol Cir Maxilofac
ISSN: 0035-0397
ISSN (Online): 
IsoAbbr: Rev Port Estomatol Cir Maxilofac
NlmId: 0404330
123:123
JrId: 7251
long title: Revista portuguesa de pediatria e puericultura
short title: Rev Port Pediatr Pueric
ISSN: 0048-7880
ISSN (Online): 
IsoAbbr: Rev Port Pediatr Pueric
NlmId: 0365604
123:123
JrId: 7252
long title: Revista portuguesa de pediatria
short title: Rev Port Pediatr
ISSN: 0301-147X
ISSN (Online): 
IsoAbbr: Rev Port Pediatr
NlmId: 0365603
123:123
JrId: 7253
long title: La Revue du praticien
short title: Rev Prat
ISSN: 0035-2640
ISSN (Online): 
IsoAbbr: Rev Prat
NlmId: 0404334
123:123
JrId: 7254
long title: Revue du rhumatisme et des maladies osteo-articulaires
short title: Rev Rhum Mal Osteoartic
ISSN: 0035-2659
ISSN (Online): 
IsoAbbr: Rev Rhum Mal Osteoartic
NlmId: 0407211
123:123
JrId: 7255
long title: Endocrinologie
short title: Endocrinologie
ISSN: 0253-1801
ISSN (Online): 
IsoAbbr: Endocrinologie
NlmId: 7509386
123:123
JrId: 7256
long title: Revue roumaine d'inframicrobiologie
short title: Rev Roum Inframicrobiol
ISSN: 0035-4082
ISSN (Online): 
IsoAbbr: Rev Roum Inframicrobiol
NlmId: 0335303
123:123
JrId: 7257
long title: Revue roumaine de medecine
short title: Rev Roum Med
ISSN: 0303-822X
ISSN (Online): 
IsoAbbr: Rev Roum Med
NlmId: 7509766
123:123
JrId: 7258
long title: Revue roumaine de medecine interne
short title: Rev Roum Med Intern
ISSN: 0035-3973
ISSN (Online): 
IsoAbbr: Rev Roum Med Intern
NlmId: 7502194
123:123
JrId: 7259
long title: Revue roumaine de morphologie et d'embryologie
short title: Rev Roum Morphol Embryol
ISSN: 0377-4945
ISSN (Online): 
IsoAbbr: Rev Roum Morphol Embryol
NlmId: 7511328
123:123
JrId: 7260
long title: Medecine interne
short title: Med Interne
ISSN: 0377-1202
ISSN (Online): 
IsoAbbr: Med Interne
NlmId: 7506353
123:123
JrId: 7261
long title: Revue roumaine de neurologie
short title: Rev Roum Neurol
ISSN: 0035-3981
ISSN (Online): 
IsoAbbr: Rev Roum Neurol
NlmId: 0416720
123:123
JrId: 7262
long title: Neurologie et psychiatrie
short title: Neurol Psychiatr (Bucur)
ISSN: 0377-502X
ISSN (Online): 
IsoAbbr: Neurol Psychiatr (Bucur)
NlmId: 7506358
123:123
JrId: 7263
long title: Revue roumaine de neurologie et de psychiatrie
short title: Rev Roum Neurol Psychiatr
ISSN: 0301-7303
ISSN (Online): 
IsoAbbr: Rev Roum Neurol Psychiatr
NlmId: 7502196
123:123
JrId: 7264
long title: Revue roumaine de physiologie
short title: Rev Roum Physiol
ISSN: 0035-399X
ISSN (Online): 
IsoAbbr: Rev Roum Physiol
NlmId: 7510990
123:123
JrId: 7265
long title: Revue roumaine de morphologie et de physiologie
short title: Rev Roum Morphol Physiol
ISSN: 0377-4953
ISSN (Online): 
IsoAbbr: Rev Roum Morphol Physiol
NlmId: 7510989
123:123
JrId: 7267
long title: Revista de sanidad e higiene publica
short title: Rev Sanid Hig Publica (Madr)
ISSN: 0034-8899
ISSN (Online): 
IsoAbbr: Rev Sanid Hig Publica (Madr)
NlmId: 0404276
123:123
JrId: 7268
long title: Revista de la sanidad militar argentina
short title: Rev Sanid Milit Argent
ISSN: 0048-7716
ISSN (Online): 
IsoAbbr: Rev Sanid Milit Argent
NlmId: 0411345
123:123
JrId: 7269
long title: Revista de saude publica
short title: Rev Saude Publica
ISSN: 0034-8910
ISSN (Online): 1518-8787
IsoAbbr: Rev Saude Publica
NlmId: 0135043
123:123
JrId: 7270
long title: The Review of scientific instruments
short title: Rev Sci Instrum
ISSN: 0034-6748
ISSN (Online): 1089-7623
IsoAbbr: Rev Sci Instrum
NlmId: 0405571
123:123
JrId: 7271
long title: Revue du SESDA
short title: Rev SESDA
ISSN: 0379-8232
ISSN (Online): 
IsoAbbr: Rev SESDA
NlmId: 7802480
123:123
JrId: 7272
long title: Revista de la Sociedad Argentina de Biologia
short title: Rev Soc Argent Biol
ISSN: 0037-8380
ISSN (Online): 
IsoAbbr: Rev Soc Argent Biol
NlmId: 7507470
123:123
JrId: 7273
long title: Revue de l'infirmiere. Informations
short title: Rev Infirm Inf
ISSN: 0397-7897
ISSN (Online): 
IsoAbbr: Rev Infirm Inf
NlmId: 8102464
123:123
JrId: 7274
long title: Revista. Sociedad Colombiana de Ortodoncia
short title: Rev Soc Colomb Ortod
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Colomb Ortod
NlmId: 0027050
123:123
JrId: 7275
long title: Revista de la Sociedad Peruana de Endocrinologia
short title: Rev Soc Peru Endocrinol
ISSN: 0583-7677
ISSN (Online): 
IsoAbbr: Rev Soc Peru Endocrinol
NlmId: 7507476
123:123
JrId: 7276
long title: Revue de stomatologie et de chirurgie maxillo-faciale
short title: Rev Stomatol Chir Maxillofac
ISSN: 0035-1768
ISSN (Online): 1776-257X
IsoAbbr: Rev Stomatol Chir Maxillofac
NlmId: 0201010
123:123
JrId: 7277
long title: La Revue stomato-odontologique du nord de la France
short title: Rev Stomatoodontol Nord Fr
ISSN: 0035-4147
ISSN (Online): 
IsoAbbr: Rev Stomatoodontol Nord Fr
NlmId: 0037125
123:123
JrId: 7278
long title: Revue suisse de zoologie_ annales de la Societe zoologique suisse et du Museum d'histoire naturelle de Geneve
short title: Rev Suisse Zool
ISSN: 0035-418X
ISSN (Online): 
IsoAbbr: Rev. Suisse Zool.
NlmId: 0404500
123:123
JrId: 7279
long title: Review of surgery
short title: Rev Surg
ISSN: 0034-6780
ISSN (Online): 
IsoAbbr: Rev Surg
NlmId: 0401306
123:123
JrId: 7280
long title: The Ryan advisory for health services governing boards
short title: Ryan Advis Health Serv Gov Boards
ISSN: 0161-7680
ISSN (Online): 
IsoAbbr: Ryan Advis Health Serv Gov Boards
NlmId: 7802253
123:123
JrId: 7281
long title: Revue de tuberculose et de pneumologie
short title: Rev Tuberc Pneumol (Paris)
ISSN: 0035-1792
ISSN (Online): 
IsoAbbr: Rev Tuberc Pneumol (Paris)
NlmId: 0365341
123:123
JrId: 7282
long title: Salud bucal / Confederacion Odontologica de la Republica Argentina
short title: Salud Bucal
ISSN: 0325-0741
ISSN (Online): 
IsoAbbr: Salud Bucal
NlmId: 8411401
123:123
JrId: 7283
long title: Trends & techniques in the contemporary dental laboratory
short title: Trends Tech Contemp Dent Lab
ISSN: 0746-8962
ISSN (Online): 
IsoAbbr: Trends Tech Contemp Dent Lab
NlmId: 8409547
123:123
JrId: 7284
long title: Revista venezolana de sanidad y asistencia social
short title: Rev Venez Sanid Asist Soc
ISSN: 0035-0583
ISSN (Online): 
IsoAbbr: Rev Venez Sanid Asist Soc
NlmId: 0421523
123:123
JrId: 7285
long title: Revista venezolana de urologia
short title: Rev Venez Urol
ISSN: 0035-0591
ISSN (Online): 
IsoAbbr: Rev Venez Urol
NlmId: 0404333
123:123
JrId: 7286
long title: Rheumatism
short title: Rheumatism
ISSN: 0370-5250
ISSN (Online): 
IsoAbbr: Rheumatism
NlmId: 0127375
123:123
JrId: 7287
long title: Rheumatology and physical medicine
short title: Rheumatol Phys Med
ISSN: 0003-4908
ISSN (Online): 
IsoAbbr: Rheumatol Phys Med
NlmId: 0355003
123:123
JrId: 7288
long title: Rheumatology and rehabilitation
short title: Rheumatol Rehabil
ISSN: 0300-3396
ISSN (Online): 
IsoAbbr: Rheumatol Rehabil
NlmId: 0355004
123:123
JrId: 7289
long title: Rheumatology
short title: Rheumatology
ISSN: 0080-2727
ISSN (Online): 
IsoAbbr: Rheumatology
NlmId: 0173721
123:123
JrId: 7290
long title: Thrombosis et diathesis haemorrhagica. Supplementum
short title: Thromb Diath Haemorrh Suppl
ISSN: 0040-6597
ISSN (Online): 
IsoAbbr: Thromb Diath Haemorrh Suppl
NlmId: 8106633
123:123
JrId: 7291
long title: The Rhodesian nurse
short title: Rhod Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Rhod Nurse
NlmId: 0233441
123:123
JrId: 7292
long title: Rhumatologie
short title: Rhumatologie
ISSN: 0249-7581
ISSN (Online): 
IsoAbbr: Rhumatologie
NlmId: 0421126
123:123
JrId: 7293
long title: Rhode Island dental journal
short title: R I Dent J
ISSN: 0091-8903
ISSN (Online): 
IsoAbbr: R I Dent J
NlmId: 0375713
123:123
JrId: 7294
long title: Rhode Island medical journal
short title: R I Med J
ISSN: 0363-7913
ISSN (Online): 
IsoAbbr: R I Med J
NlmId: 7605981
123:123
JrId: 7295
long title: Rheumatology international
short title: Rheumatol Int
ISSN: 0172-8172
ISSN (Online): 1437-160X
IsoAbbr: Rheumatol. Int.
NlmId: 8206885
123:123
JrId: 7296
long title: La Ricerca scientifica
short title: Ric Sci
ISSN: 0035-5011
ISSN (Online): 
IsoAbbr: Ric Sci
NlmId: 0054204
123:123
JrId: 7297
long title: La Ricerca scientifica. 2. ser., pt. 2: Rendiconti. Sezione B: Biologica
short title: Ric Sci 2 Ser Pt 2 Rend B
ISSN: 0556-9699
ISSN (Online): 
IsoAbbr: Ric Sci 2 Ser Pt 2 Rend B
NlmId: 0054211
123:123
JrId: 7298
long title: La Ricerca in clinica e in laboratorio
short title: Ric Clin Lab
ISSN: 0390-5748
ISSN (Online): 
IsoAbbr: Ric Clin Lab
NlmId: 7613947
123:123
JrId: 7299
long title: Rhinology
short title: Rhinology
ISSN: 0300-0729
ISSN (Online): 
IsoAbbr: Rhinology
NlmId: 0347242
123:123
JrId: 7300
long title: La Ricerca scientifica. 2. ser., pt.1: Rivista
short title: Ric Sci 2 Ser Pt 1 Riv
ISSN: 0556-9672
ISSN (Online): 
IsoAbbr: Ric Sci 2 Ser Pt 1 Riv
NlmId: 0054202
123:123
JrId: 7301
long title: La Riforma medica
short title: Riforma Med
ISSN: 0035-5259
ISSN (Online): 
IsoAbbr: Riforma Med
NlmId: 0404345
123:123
JrId: 7302
long title: Risk management (New York, N.Y.)
short title: Risk Manage
ISSN: 0035-5593
ISSN (Online): 
IsoAbbr: Risk Manage
NlmId: 9877953
123:123
JrId: 7303
long title: Rinsho kyobu geka = Japanese annals of thoracic surgery
short title: Rinsho Kyobu Geka
ISSN: 0389-7893
ISSN (Online): 
IsoAbbr: Rinsho Kyobu Geka
NlmId: 8211641
123:123
JrId: 7304
long title: [Rinsho shika] [Clinical dentistry]
short title: Rinsho Shika
ISSN: 0035-5488
ISSN (Online): 
IsoAbbr: Rinsho Shika
NlmId: 20420070R
123:123
JrId: 7305
long title: Riso report
short title: RISO Rep
ISSN: 0418-6443
ISSN (Online): 
IsoAbbr: RISO Rep
NlmId: 7803386
123:123
JrId: 7306
long title: Rivista di anatomia patologica e di oncologia
short title: Riv Anat Patol Oncol
ISSN: 0048-8364
ISSN (Online): 
IsoAbbr: Riv Anat Patol Oncol
NlmId: 0404350
123:123
JrId: 7307
long title: Rivista di biologia
short title: Riv Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Riv. Biol.
NlmId: 0416643
123:123
JrId: 7308
long title: Rivista di clinica pediatrica
short title: Riv Clin Pediatr
ISSN: 0035-6077
ISSN (Online): 
IsoAbbr: Riv Clin Pediatr
NlmId: 0404503
123:123
JrId: 7309
long title: TID [reports]. U.S. Atomic Energy Commission
short title: TID Rep
ISSN: 
ISSN (Online): 
IsoAbbr: TID Rep
NlmId: 21830730R
123:123
JrId: 7310
long title: Revista alergia Mexico
short title: Rev Alerg Mex
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Alerg Mex
NlmId: 8906244
123:123
JrId: 7311
long title: Rivista critica di clinica medica
short title: Riv Crit Clin Med
ISSN: 0048-833X
ISSN (Online): 
IsoAbbr: Riv Crit Clin Med
NlmId: 0436026
123:123
JrId: 7312
long title: Rivista di emoterapia ed immunoematologia
short title: Riv Emoter Immunoematol
ISSN: 0035-6204
ISSN (Online): 
IsoAbbr: Riv Emoter Immunoematol
NlmId: 0404352
123:123
JrId: 7313
long title: Rivista dell'infermiere
short title: Riv Inferm
ISSN: 1120-3803
ISSN (Online): 
IsoAbbr: Riv Inferm
NlmId: 8408033
123:123
JrId: 7314
long title: Rivista di gastro-enterologia
short title: Riv Gastroenterol
ISSN: 0035-6255
ISSN (Online): 
IsoAbbr: Riv Gastroenterol
NlmId: 20420540R
123:123
JrId: 7315
long title: Rivista degli infortuni e delle malattie professionali
short title: Riv Infort Mal Prof
ISSN: 0035-5836
ISSN (Online): 
IsoAbbr: Riv Infort Mal Prof
NlmId: 0404347
123:123
JrId: 7316
long title: Rivista dell'Istituto sieroterapico italiano
short title: Riv Ist Sieroter Ital
ISSN: 0300-9904
ISSN (Online): 
IsoAbbr: Riv Ist Sieroter Ital
NlmId: 7505994
123:123
JrId: 7317
long title: Rivista di istochimica, normale e patologica
short title: Riv Istochim Norm Patol
ISSN: 0485-2400
ISSN (Online): 
IsoAbbr: Riv Istochim Norm Patol
NlmId: 0404353
123:123
JrId: 7318
long title: Rivista italiana di ginecologia
short title: Riv Ital Ginecol
ISSN: 0035-6840
ISSN (Online): 
IsoAbbr: Riv Ital Ginecol
NlmId: 0404361
123:123
JrId: 7319
long title: Rivista italiana d'igiene
short title: Riv Ital Ig
ISSN: 0035-6921
ISSN (Online): 
IsoAbbr: Riv Ital Ig
NlmId: 0404362
123:123
JrId: 7320
long title: Revista de enfermeria (Barcelona, Spain)
short title: Rev Enferm
ISSN: 0210-5020
ISSN (Online): 
IsoAbbr: Rev Enferm
NlmId: 8309920
123:123
JrId: 7321
long title: Rivista italiana di stomatologia
short title: Riv Ital Stomatol
ISSN: 0035-6905
ISSN (Online): 
IsoAbbr: Riv Ital Stomatol
NlmId: 0404364
123:123
JrId: 7322
long title: TMJ update
short title: TMJ Update
ISSN: 0885-9191
ISSN (Online): 
IsoAbbr: TMJ Update
NlmId: 8907535
123:123
JrId: 7323
long title: Rivista di malariologia
short title: Riv Malariol
ISSN: 0370-565X
ISSN (Online): 
IsoAbbr: Riv Malariol
NlmId: 20420570R
123:123
JrId: 7324
long title: Rivista di medicina aeronautica e spaziale
short title: Riv Med Aeronaut Spaz
ISSN: 0035-631X
ISSN (Online): 
IsoAbbr: Riv Med Aeronaut Spaz
NlmId: 0407207
123:123
JrId: 7325
long title: Technical note. United States. National Aeronautics and Space Administration
short title: Tech Note U S Natl Aeronaut Space Adm
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Note U S Natl Aeronaut Space Adm
NlmId: 21930180R
123:123
JrId: 7326
long title: Rivista di neurobiologia : organo ufficiale della Societa dei neurologi, neuroradiologi e neurochirurghi ospedalieri
short title: Riv Neurobiol
ISSN: 0035-6336
ISSN (Online): 
IsoAbbr: Riv Neurobiol
NlmId: 7501004
123:123
JrId: 7327
long title: Rivista di neurologia
short title: Riv Neurol
ISSN: 0035-6344
ISSN (Online): 
IsoAbbr: Riv Neurol
NlmId: 0413740
123:123
JrId: 7328
long title: Toxicologic pathology
short title: Toxicol Pathol
ISSN: 0192-6233
ISSN (Online): 1533-1601
IsoAbbr: Toxicol Pathol
NlmId: 7905907
123:123
JrId: 7329
long title: Rivista di ostetricia e ginecologia
short title: Riv Ostet Ginecol
ISSN: 0394-977X
ISSN (Online): 
IsoAbbr: Riv Ostet Ginecol
NlmId: 0404354
123:123
JrId: 7330
long title: Rivista d'ostetricia e ginecologia pratica
short title: Riv Ostet Ginecol Prat
ISSN: 0370-6591
ISSN (Online): 
IsoAbbr: Riv Ostet Ginecol Prat
NlmId: 0333535
123:123
JrId: 7331
long title: Rivista oto-neuro-oftalmologica
short title: Riv Otoneurooftalmol
ISSN: 0048-8410
ISSN (Online): 
IsoAbbr: Riv Otoneurooftalmol
NlmId: 0417467
123:123
JrId: 7332
long title: Rivista di parassitologia
short title: Riv Parassitol
ISSN: 0035-6387
ISSN (Online): 
IsoAbbr: Riv Parassitol
NlmId: 0404355
123:123
JrId: 7333
long title: Rivista di patologia e clinica
short title: Riv Patol Clin
ISSN: 0035-6417
ISSN (Online): 
IsoAbbr: Riv Patol Clin
NlmId: 0404504
123:123
JrId: 7334
long title: Rivista di patologia clinica e sperimentale
short title: Riv Patol Clin Sper
ISSN: 0035-6409
ISSN (Online): 
IsoAbbr: Riv Patol Clin Sper
NlmId: 0404356
123:123
JrId: 7335
long title: Trabajos del Instituto Cajal / Consejo Superior de Investigaciones Cientificas
short title: Trab Inst Cajal
ISSN: 0211-8343
ISSN (Online): 
IsoAbbr: Trab Inst Cajal
NlmId: 8509522
123:123
JrId: 7336
long title: Trodent
short title: Trodent
ISSN: 
ISSN (Online): 
IsoAbbr: Trodent
NlmId: 9880767
123:123
JrId: 7337
long title: Tropical medicine and parasitology : official organ of Deutsche Tropenmedizinische Gesellschaft and of Deutsche Gesellschaft fur Technische Zusammenarbeit (GTZ)
short title: Trop Med Parasitol
ISSN: 0177-2392
ISSN (Online): 
IsoAbbr: Trop. Med. Parasitol.
NlmId: 8503728
123:123
JrId: 7338
long title: [Technical report] SAM-TR. USAF School of Aerospace Medicine
short title: Tech Rep SAM-TR
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Rep SAM-TR
NlmId: 0032306
123:123
JrId: 7339
long title: Rivista di patologia nervosa e mentale
short title: Riv Patol Nerv Ment
ISSN: 0035-6433
ISSN (Online): 
IsoAbbr: Riv Patol Nerv Ment
NlmId: 0431335
123:123
JrId: 7340
long title: S & TA & NU. Rivista di scienza e tecnologia degli alimenti e di nutrizione umana
short title: S TA NU
ISSN: 
ISSN (Online): 
IsoAbbr: S TA NU
NlmId: 7702717
123:123
JrId: 7341
long title: Tumour biology : the journal of the International Society for Oncodevelopmental Biology and Medicine
short title: Tumour Biol
ISSN: 1010-4283
ISSN (Online): 1423-0380
IsoAbbr: Tumour Biol.
NlmId: 8409922
123:123
JrId: 7342
long title: Rivista sperimentale di freniatria e medicina legale delle alienazioni mentali
short title: Riv Sper Freniatr Med Leg Alien Ment
ISSN: 0370-7261
ISSN (Online): 
IsoAbbr: Riv Sper Freniatr Med Leg Alien Ment
NlmId: 9811063
123:123
JrId: 7343
long title: Rivista di storia della medicina
short title: Riv Stor Med
ISSN: 0035-6565
ISSN (Online): 
IsoAbbr: Riv Stor Med
NlmId: 2984784R
123:123
JrId: 7344
long title: RN Idaho
short title: RN Ida
ISSN: 0192-298X
ISSN (Online): 
IsoAbbr: RN Ida
NlmId: 7902968
123:123
JrId: 7345
long title: RN
short title: RN
ISSN: 0033-7021
ISSN (Online): 
IsoAbbr: RN
NlmId: 20010080R
123:123
JrId: 7346
long title: RNABC news
short title: RNABC News
ISSN: 0048-7104
ISSN (Online): 
IsoAbbr: RNABC News
NlmId: 0371232
123:123
JrId: 7347
long title: RNAO news
short title: RNAO News
ISSN: 0048-7112
ISSN (Online): 
IsoAbbr: RNAO News
NlmId: 0251242
123:123
JrId: 7348
long title: Rocky Mountain medical journal
short title: Rocky Mt Med J
ISSN: 0035-760X
ISSN (Online): 
IsoAbbr: Rocky Mt Med J
NlmId: 0404505
123:123
JrId: 7349
long title: Roczniki Akademii Medycznej im. Juliana Marchlewskiego w Bialymstoku
short title: Rocz Akad Med Im Juliana Marchlewskiego Bialymst
ISSN: 1427-941X
ISSN (Online): 
IsoAbbr: Rocz Akad Med Im Juliana Marchlewskiego Bialymst
NlmId: 7501229
123:123
JrId: 7350
long title: Roczniki Akademii Medycznej im. Juliana Marchlewskiego w Bialymstoku. Suplement
short title: Rocz Akad Med Im Juliana Marchlewskiego Bialymst Suppl
ISSN: 1427-9401
ISSN (Online): 
IsoAbbr: Rocz Akad Med Im Juliana Marchlewskiego Bialymst Suppl
NlmId: 7501228
123:123
JrId: 7351
long title: Roczniki Panstwowego Zakladu Higieny
short title: Rocz Panstw Zakl Hig
ISSN: 0035-7715
ISSN (Online): 
IsoAbbr: Rocz Panstw Zakl Hig
NlmId: 0414756
123:123
JrId: 7352
long title: Rocznik Pomorskiej Akademii Medycznej im. Gen. Karola Swierczewskiego w Szczecinie
short title: Rocz Pomor Akad Med
ISSN: 0066-1945
ISSN (Online): 
IsoAbbr: Rocz Pomor Akad Med
NlmId: 7503659
123:123
JrId: 7353
long title: Rontgen-Blatter_ Zeitschrift fur Rontgen-Technik und medizinisch-wissenschaftliche Photographie
short title: Rontgenblatter
ISSN: 0300-8592
ISSN (Online): 
IsoAbbr: Rontgenblatter
NlmId: 0413560
123:123
JrId: 7354
long title: Revista De La Asociacion De Profesionales Del Hospital Nacional De Odontologia
short title: Rev Asoc Prof Hosp Nac Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Asoc Prof Hosp Nac Odontol
NlmId: 9877840
123:123
JrId: 7355
long title: Rontgenpraxis_ Zeitschrift fur radiologische Technik
short title: Rontgenpraxis
ISSN: 0035-7820
ISSN (Online): 
IsoAbbr: Rontgenpraxis
NlmId: 0404365
123:123
JrId: 7356
long title: Romanian medical review
short title: Rom Med Rev
ISSN: 0048-8585
ISSN (Online): 
IsoAbbr: Rom Med Rev
NlmId: 0132263
123:123
JrId: 7357
long title: Rozhledy v chirurgii : mesicnik Ceskoslovenske chirurgicke spolecnosti
short title: Rozhl Chir
ISSN: 0035-9351
ISSN (Online): 
IsoAbbr: Rozhl Chir
NlmId: 9815441
123:123
JrId: 7358
long title: Rozprawy Wydzialu Nauk Medycznych
short title: Rozpr Wydz Nauk Med
ISSN: 0079-3558
ISSN (Online): 
IsoAbbr: Rozpr Wydz Nauk Med
NlmId: 7506005
123:123
JrId: 7359
long title: Rumanian medical review
short title: Rum Med Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Rum Med Rev
NlmId: 9421500
123:123
JrId: 7360
long title: Ryumachi. [Rheumatism]
short title: Ryumachi
ISSN: 0300-9157
ISSN (Online): 
IsoAbbr: Ryumachi
NlmId: 0153217
123:123
JrId: 7361
long title: The South African journal of medical sciences
short title: S Afr J Med Sci
ISSN: 0038-2310
ISSN (Online): 
IsoAbbr: S Afr J Med Sci
NlmId: 2984853R
123:123
JrId: 7362
long title: South African journal of surgery. Suid-Afrikaanse tydskrif vir chirurgie
short title: S Afr J Surg
ISSN: 0038-2361
ISSN (Online): 
IsoAbbr: S Afr J Surg
NlmId: 2984854R
123:123
JrId: 7363
long title: South African medical journal = Suid-Afrikaanse tydskrif vir geneeskunde
short title: S Afr Med J
ISSN: 0256-9574
ISSN (Online): 2078-5135
IsoAbbr: S. Afr. Med. J.
NlmId: 0404520
123:123
JrId: 7364
long title: SA nursing journal. SA verplegingstydskrif
short title: SA Nurs J
ISSN: 
ISSN (Online): 
IsoAbbr: SA Nurs J
NlmId: 0046024
123:123
JrId: 7365
long title: SAAD digest
short title: SAAD Dig
ISSN: 0049-1160
ISSN (Online): 
IsoAbbr: SAAD Dig
NlmId: 0403245
123:123
JrId: 7366
long title: Sabouraudia
short title: Sabouraudia
ISSN: 0036-2174
ISSN (Online): 
IsoAbbr: Sabouraudia
NlmId: 0417341
123:123
JrId: 7367
long title: Sac Explorer
short title: Sac Explor
ISSN: 
ISSN (Online): 
IsoAbbr: Sac Explor
NlmId: 9884823
123:123
JrId: 7368
long title: Sairaanhoidon vuosikirja
short title: Sairaanh Vuosik
ISSN: 0301-0651
ISSN (Online): 
IsoAbbr: Sairaanh Vuosik
NlmId: 0366565
123:123
JrId: 7369
long title: Sairaanhoitaja. Sjukskoterskan
short title: Sairaanhoitaja
ISSN: 0036-3278
ISSN (Online): 
IsoAbbr: Sairaanhoitaja
NlmId: 0105422
123:123
JrId: 7370
long title: Saishin igaku. Modern medicine
short title: Saishin Igaku
ISSN: 0370-8241
ISSN (Online): 
IsoAbbr: Saishin Igaku
NlmId: 0413561
123:123
JrId: 7371
long title: Sammlung zwangloser Abhandlungen aus dem Gebiete der Psychiatrie und Neurologie
short title: Samml Zwangl Abh Geb Psychiatr Neurol
ISSN: 0558-373X
ISSN (Online): 
IsoAbbr: Samml Zwangl Abh Geb Psychiatr Neurol
NlmId: 0404372
123:123
JrId: 7372
long title: San Gabriel Valley Dental Society bulletin
short title: San Gabriel Val Dent Soc Bull
ISSN: 0048-9093
ISSN (Online): 
IsoAbbr: San Gabriel Val Dent Soc Bull
NlmId: 7503663
123:123
JrId: 7373
long title: Sanfujinka no jissai. Practice of gynecology and obstetrics
short title: Sanfujinka No Jissai
ISSN: 0558-4728
ISSN (Online): 
IsoAbbr: Sanfujinka No Jissai
NlmId: 0413562
123:123
JrId: 7374
long title: Sangre
short title: Sangre (Barc)
ISSN: 0036-4355
ISSN (Online): 
IsoAbbr: Sangre (Barc)
NlmId: 0404373
123:123
JrId: 7375
long title: Social security bulletin
short title: Soc Secur Bull
ISSN: 0037-7910
ISSN (Online): 
IsoAbbr: Soc Secur Bull
NlmId: 22030305R
123:123
JrId: 7376
long title: Social work in health care
short title: Soc Work Health Care
ISSN: 0098-1389
ISSN (Online): 1541-034X
IsoAbbr: Soc Work Health Care
NlmId: 7603729
123:123
JrId: 7377
long title: Social security bulletin. Annual statistical supplement / U.S. Dept. of Health, Education, and Welfare, Social Security Administration
short title: Soc Secur Bull Annu Stat Suppl
ISSN: 0098-6259
ISSN (Online): 
IsoAbbr: Soc Secur Bull Annu Stat Suppl
NlmId: 8302370
123:123
JrId: 7378
long title: Southern medicine
short title: South Med
ISSN: 0097-5419
ISSN (Online): 
IsoAbbr: South Med
NlmId: 0316751
123:123
JrId: 7379
long title: Special care in dentistry : official publication of the American Association of Hospital Dentists, the Academy of Dentistry for the Handicapped, and the American Society for Geriatric Dentistry
short title: Spec Care Dentist
ISSN: 0275-1879
ISSN (Online): 1754-4505
IsoAbbr: Spec Care Dentist
NlmId: 8103755
123:123
JrId: 7380
long title: Scna Newsletter
short title: SCNA Newsl
ISSN: 0199-3399
ISSN (Online): 
IsoAbbr: SCNA Newsl
NlmId: 9878961
123:123
JrId: 7381
long title: Etudes Sur Les Soins Et Le Service Infirmier
short title: Etud Soins Serv Infirm
ISSN: 0338-3989
ISSN (Online): 
IsoAbbr: Etud Soins Serv Infirm
NlmId: 9879792
123:123
JrId: 7382
long title: Sexually transmitted diseases
short title: Sex Transm Dis
ISSN: 0148-5717
ISSN (Online): 1537-4521
IsoAbbr: Sex Transm Dis
NlmId: 7705941
123:123
JrId: 7383
long title: Shikai tenbo = Dental outlook
short title: Shikai Tenbo
ISSN: 
ISSN (Online): 
IsoAbbr: Shikai Tenbo
NlmId: 20730400R
123:123
JrId: 7384
long title: State government (Denver, Colo.)
short title: State Gov
ISSN: 0039-0097
ISSN (Online): 
IsoAbbr: State Gov
NlmId: 9877795
123:123
JrId: 7385
long title: State nursing legislation quarterly
short title: State Nurs Legis Q
ISSN: 0891-8341
ISSN (Online): 
IsoAbbr: State Nurs Legis Q
NlmId: 8609408
123:123
JrId: 7386
long title: Occupational medicine (Philadelphia, Pa.)
short title: Occup Med
ISSN: 0885-114X
ISSN (Online): 
IsoAbbr: Occup Med
NlmId: 8605629
123:123
JrId: 7387
long title: Minerva urologica e nefrologica = The Italian journal of urology and nephrology
short title: Minerva Urol Nefrol
ISSN: 0393-2249
ISSN (Online): 
IsoAbbr: Minerva Urol Nefrol
NlmId: 8503649
123:123
JrId: 7388
long title: La Sante publique
short title: Sante Publique (Bucur)
ISSN: 0048-9107
ISSN (Online): 
IsoAbbr: Sante Publique (Bucur)
NlmId: 0404374
123:123
JrId: 7389
long title: Shika zairyo, kikai = Journal of the Japanese Society for Dental Materials and Devices
short title: Shika Zairyo Kikai
ISSN: 0286-5858
ISSN (Online): 
IsoAbbr: Shika Zairyo Kikai
NlmId: 8502723
123:123
JrId: 7390
long title: Social psychology
short title: Soc Psychol
ISSN: 0147-829X
ISSN (Online): 
IsoAbbr: Soc Psychol
NlmId: 7806155
123:123
JrId: 7392
long title: Sapporo igaku zasshi. The Sapporo medical journal
short title: Sapporo Igaku Zasshi
ISSN: 0036-472X
ISSN (Online): 
IsoAbbr: Sapporo Igaku Zasshi
NlmId: 0420551
123:123
JrId: 7393
long title: Sbornik lekarsky
short title: Sb Lek
ISSN: 0036-5327
ISSN (Online): 
IsoAbbr: Sb Lek
NlmId: 0025770
123:123
JrId: 7394
long title: Same-day surgery
short title: Same Day Surg
ISSN: 0190-5066
ISSN (Online): 
IsoAbbr: Same Day Surg
NlmId: 7810150
123:123
JrId: 7395
long title: Sbornik vedeckych praci Lekarske fakulty Karlovy university v Hradci Kralove
short title: Sb Ved Pr Lek Fak Karlovy Univerzity Hradci Kralove
ISSN: 0049-5514
ISSN (Online): 
IsoAbbr: Sb Ved Pr Lek Fak Karlovy Univerzity Hradci Kralove
NlmId: 0414147
123:123
JrId: 7396
long title: Scandinavian journal of plastic and reconstructive surgery. Supplementum
short title: Scand J Plast Reconstr Surg Suppl
ISSN: 0581-9474
ISSN (Online): 
IsoAbbr: Scand J Plast Reconstr Surg Suppl
NlmId: 0112055
123:123
JrId: 7397
long title: Sbornik vedeckych praci Lekarske fakulty Karlovy univerzity v Hradci Kralove. Supplementum
short title: Sb Ved Pr Lek Fak Karlovy Univerzity Hradci Kralove Suppl
ISSN: 0049-5522
ISSN (Online): 
IsoAbbr: Sb Ved Pr Lek Fak Karlovy Univerzity Hradci Kralove Suppl
NlmId: 0414150
123:123
JrId: 7398
long title: South Carolina dental journal
short title: S C Dent J
ISSN: 0049-1489
ISSN (Online): 
IsoAbbr: S C Dent J
NlmId: 0421132
123:123
JrId: 7399
long title: South Carolina nursing
short title: S C Nurs
ISSN: 0038-3155
ISSN (Online): 
IsoAbbr: S C Nurs
NlmId: 20920370R
123:123
JrId: 7400
long title: SC Trodent
short title: SC Trodent
ISSN: 
ISSN (Online): 
IsoAbbr: SC Trodent
NlmId: 9880768
123:123
JrId: 7401
long title: Scandinavian journal of urology and nephrology. Supplementum
short title: Scand J Urol Nephrol Suppl
ISSN: 0300-8886
ISSN (Online): 1651-2537
IsoAbbr: Scand J Urol Nephrol Suppl
NlmId: 0153034
123:123
JrId: 7402
long title: Scandinavian journal of immunology. Supplement
short title: Scand J Immunol Suppl
ISSN: 0301-6323
ISSN (Online): 
IsoAbbr: Scand J Immunol Suppl
NlmId: 7501626
123:123
JrId: 7403
long title: Scandinavian journal of haematology. Supplementum
short title: Scand J Haematol Suppl
ISSN: 0080-6722
ISSN (Online): 
IsoAbbr: Scand J Haematol Suppl
NlmId: 0104315
123:123
JrId: 7404
long title: Scada Journal
short title: SCADA J
ISSN: 0885-9558
ISSN (Online): 
IsoAbbr: SCADA J
NlmId: 9880031
123:123
JrId: 7405
long title: Le Scalpel
short title: Scalpel (Brux)
ISSN: 0036-5440
ISSN (Online): 
IsoAbbr: Scalpel (Brux)
NlmId: 0412023
123:123
JrId: 7406
long title: Scandinavian audiology
short title: Scand Audiol
ISSN: 0105-0397
ISSN (Online): 
IsoAbbr: Scand Audiol
NlmId: 0342230
123:123
JrId: 7407
long title: Scandinavian audiology. Supplementum
short title: Scand Audiol Suppl
ISSN: 0107-8593
ISSN (Online): 
IsoAbbr: Scand Audiol Suppl
NlmId: 0325221
123:123
JrId: 7408
long title: Scandinavian journal of clinical and laboratory investigation
short title: Scand J Clin Lab Invest
ISSN: 0036-5513
ISSN (Online): 1502-7686
IsoAbbr: Scand. J. Clin. Lab. Invest.
NlmId: 0404375
123:123
JrId: 7409
long title: Scandinavian journal of dental research
short title: Scand J Dent Res
ISSN: 0029-845X
ISSN (Online): 
IsoAbbr: Scand J Dent Res
NlmId: 0270023
123:123
JrId: 7410
long title: Scandinavian journal of clinical and laboratory investigation. Supplementum
short title: Scand J Clin Lab Invest Suppl
ISSN: 0085-591X
ISSN (Online): 
IsoAbbr: Scand. J. Clin. Lab. Invest. Suppl.
NlmId: 2984789R
123:123
JrId: 7411
long title: Scandinavian journal of gastroenterology
short title: Scand J Gastroenterol
ISSN: 0036-5521
ISSN (Online): 1502-7708
IsoAbbr: Scand. J. Gastroenterol.
NlmId: 0060105
123:123
JrId: 7412
long title: Scandinavian journal of gastroenterology. Supplement
short title: Scand J Gastroenterol Suppl
ISSN: 0085-5928
ISSN (Online): 1751-1895
IsoAbbr: Scand. J. Gastroenterol. Suppl.
NlmId: 0437034
123:123
JrId: 7413
long title: Scanning electron microscopy
short title: Scan Electron Microsc
ISSN: 0586-5581
ISSN (Online): 
IsoAbbr: Scan Electron Microsc
NlmId: 0371617
123:123
JrId: 7414
long title: Scandinavian journal of haematology
short title: Scand J Haematol
ISSN: 0036-553X
ISSN (Online): 
IsoAbbr: Scand J Haematol
NlmId: 0404507
123:123
JrId: 7415
long title: Scandinavian journal of immunology
short title: Scand J Immunol
ISSN: 0300-9475
ISSN (Online): 1365-3083
IsoAbbr: Scand. J. Immunol.
NlmId: 0323767
123:123
JrId: 7416
long title: Scandinavian journal of infectious diseases
short title: Scand J Infect Dis
ISSN: 0036-5548
ISSN (Online): 1651-1980
IsoAbbr: Scand. J. Infect. Dis.
NlmId: 0215333
123:123
JrId: 7417
long title: Scandinavian journal of infectious diseases. Supplementum
short title: Scand J Infect Dis Suppl
ISSN: 0300-8878
ISSN (Online): 
IsoAbbr: Scand J Infect Dis Suppl
NlmId: 0251025
123:123
JrId: 7418
long title: Scandinavian journal of plastic and reconstructive surgery
short title: Scand J Plast Reconstr Surg
ISSN: 0036-5556
ISSN (Online): 
IsoAbbr: Scand J Plast Reconstr Surg
NlmId: 0121375
123:123
JrId: 7419
long title: Scandinavian journal of rheumatology. Supplement
short title: Scand J Rheumatol Suppl
ISSN: 0301-3847
ISSN (Online): 1502-7740
IsoAbbr: Scand. J. Rheumatol. Suppl.
NlmId: 0400360
123:123
JrId: 7420
long title: Scandinavian journal of rheumatology
short title: Scand J Rheumatol
ISSN: 0300-9742
ISSN (Online): 1502-7732
IsoAbbr: Scand. J. Rheumatol.
NlmId: 0321213
123:123
JrId: 7421
long title: Scandinavian journal of psychology
short title: Scand J Psychol
ISSN: 0036-5564
ISSN (Online): 1467-9450
IsoAbbr: Scand J Psychol
NlmId: 0404510
123:123
JrId: 7422
long title: Scandinavian journal of rehabilitation medicine
short title: Scand J Rehabil Med
ISSN: 0036-5505
ISSN (Online): 
IsoAbbr: Scand J Rehabil Med
NlmId: 0212503
123:123
JrId: 7423
long title: Scandinavian journal of respiratory diseases
short title: Scand J Respir Dis
ISSN: 0036-5572
ISSN (Online): 
IsoAbbr: Scand J Respir Dis
NlmId: 0055427
123:123
JrId: 7424
long title: Scandinavian journal of social medicine
short title: Scand J Soc Med
ISSN: 0300-8037
ISSN (Online): 
IsoAbbr: Scand J Soc Med
NlmId: 0365610
123:123
JrId: 7425
long title: Scandinavian journal of respiratory diseases. Supplementum
short title: Scand J Respir Dis Suppl
ISSN: 0080-6730
ISSN (Online): 
IsoAbbr: Scand J Respir Dis Suppl
NlmId: 0057161
123:123
JrId: 7426
long title: Scandinavian journal of thoracic and cardiovascular surgery
short title: Scand J Thorac Cardiovasc Surg
ISSN: 0036-5580
ISSN (Online): 
IsoAbbr: Scand J Thorac Cardiovasc Surg
NlmId: 0121343
123:123
JrId: 7427
long title: Scandinavian journal of thoracic and cardiovascular surgery. Supplementum
short title: Scand J Thorac Cardiovasc Surg Suppl
ISSN: 0586-9587
ISSN (Online): 
IsoAbbr: Scand J Thorac Cardiovasc Surg Suppl
NlmId: 0265737
123:123
JrId: 7428
long title: Scandinavian journal of urology and nephrology
short title: Scand J Urol Nephrol
ISSN: 0036-5599
ISSN (Online): 1651-2065
IsoAbbr: Scand. J. Urol. Nephrol.
NlmId: 0114501
123:123
JrId: 7429
long title: School Dental Service gazette, New Zealand
short title: Sch Dent Serv Gaz N Z
ISSN: 0048-0126
ISSN (Online): 
IsoAbbr: Sch Dent Serv Gaz N Z
NlmId: 7704025
123:123
JrId: 7430
long title: Schriftenreihe aus dem Gebiete des offentlichen Gesundheitswesens
short title: Schriftenr Geb Off Gesundheitswes
ISSN: 0487-708X
ISSN (Online): 
IsoAbbr: Schriftenr Geb Off Gesundheitswes
NlmId: 0423430
123:123
JrId: 7431
long title: School health review
short title: Sch Health Rev
ISSN: 0036-6579
ISSN (Online): 
IsoAbbr: Sch Health Rev
NlmId: 7514117
123:123
JrId: 7432
long title: Schriftenreihe Neurologie
short title: Schriftenr Neurol
ISSN: 0080-715X
ISSN (Online): 
IsoAbbr: Schriftenr Neurol
NlmId: 0222673
123:123
JrId: 7433
long title: Schweizerische Apotheker Zeitung
short title: Schweiz Apoth Ztg
ISSN: 0036-7508
ISSN (Online): 
IsoAbbr: Schweiz Apoth Ztg
NlmId: 7613213
123:123
JrId: 7434
long title: Scan'odont
short title: Scanodont
ISSN: 0105-1881
ISSN (Online): 
IsoAbbr: Scanodont
NlmId: 7601982
123:123
JrId: 7435
long title: Schizophrenia bulletin
short title: Schizophr Bull
ISSN: 0586-7614
ISSN (Online): 1745-1701
IsoAbbr: Schizophr Bull
NlmId: 0236760
123:123
JrId: 7436
long title: Schriftenreihe des Vereins fur Wasser-, Boden- und Lufthygiene
short title: Schriftenr Ver Wasser Boden Lufthyg
ISSN: 0300-8665
ISSN (Online): 
IsoAbbr: Schriftenr Ver Wasser Boden Lufthyg
NlmId: 7507514
123:123
JrId: 7437
long title: Schriftenreihe Zentralblatt fur Arbeitsmedizin, Arbeitsschutz, Prophylaxe, und Ergonomie
short title: Schriftenr Zentralbl Arbeitsmed Arbeitsschutz Prophyl Ergonomie
ISSN: 0721-7056
ISSN (Online): 
IsoAbbr: Schriftenr Zentralbl Arbeitsmed Arbeitsschutz Prophyl Ergonomie
NlmId: 8103175
123:123
JrId: 7438
long title: Schriftenreihe Zentralblatt fur Arbeitsmedizin, Arbeitsschutz und Prophylaxe
short title: Schriftenr Zentralbl Arbeitsmed Arbeitsschutz Prophyl
ISSN: 0344-7219
ISSN (Online): 
IsoAbbr: Schriftenr Zentralbl Arbeitsmed Arbeitsschutz Prophyl
NlmId: 7704350
123:123
JrId: 7439
long title: News letter. Scandinavian Society of Forensic Odontology
short title: Newsl Scand Soc Forensic Odontol
ISSN: 0581-9504
ISSN (Online): 
IsoAbbr: Newsl Scand Soc Forensic Odontol
NlmId: 0100712
123:123
JrId: 7440
long title: Scandinavian journal of rehabilitation medicine. Supplement
short title: Scand J Rehabil Med Suppl
ISSN: 0346-8720
ISSN (Online): 
IsoAbbr: Scand J Rehabil Med Suppl
NlmId: 0254404
123:123
JrId: 7441
long title: Scandinavian journal of plastic and reconstructive surgery and hand surgery / Nordisk plastikkirurgisk forening [and] Nordisk klubb for handkirurgi
short title: Scand J Plast Reconstr Surg Hand Surg
ISSN: 0284-4311
ISSN (Online): 1651-2073
IsoAbbr: Scand J Plast Reconstr Surg Hand Surg
NlmId: 8707869
123:123
JrId: 7442
long title: Schweizer Archiv fur Neurologie, Neurochirurgie und Psychiatrie = Archives suisses de neurologie, neurochirurgie et de psychiatrie
short title: Schweiz Arch Neurol Neurochir Psychiatr
ISSN: 0036-7273
ISSN (Online): 
IsoAbbr: Schweiz Arch Neurol Neurochir Psychiatr
NlmId: 8709012
123:123
JrId: 7443
long title: Scandinavian journal of social medicine. Supplementum
short title: Scand J Soc Med Suppl
ISSN: 0301-7311
ISSN (Online): 
IsoAbbr: Scand J Soc Med Suppl
NlmId: 0412776
123:123
JrId: 7444
long title: Schweizer Archiv fur Tierheilkunde
short title: Schweiz Arch Tierheilkd
ISSN: 0036-7281
ISSN (Online): 
IsoAbbr: Schweiz. Arch. Tierheilkd.
NlmId: 0424247
123:123
JrId: 7445
long title: Sheng li ke xue jin zhan [Progress in physiology]
short title: Sheng Li Ke Xue Jin Zhan
ISSN: 0559-7765
ISSN (Online): 
IsoAbbr: Sheng Li Ke Xue Jin Zhan
NlmId: 20730140R
123:123
JrId: 7446
long title: Scandinavian journal of work, environment & health
short title: Scand J Work Environ Health
ISSN: 0355-3140
ISSN (Online): 1795-990X
IsoAbbr: Scand J Work Environ Health
NlmId: 7511540
123:123
JrId: 7447
long title: Scanning microscopy
short title: Scanning Microsc
ISSN: 0891-7035
ISSN (Online): 
IsoAbbr: Scanning Microsc.
NlmId: 8704616
123:123
JrId: 7448
long title: Schweizerische medizinische Wochenschrift
short title: Schweiz Med Wochenschr
ISSN: 0036-7672
ISSN (Online): 
IsoAbbr: Schweiz Med Wochenschr
NlmId: 0404401
123:123
JrId: 7449
long title: Schweizerische medizinische Wochenschrift. Supplementum
short title: Schweiz Med Wochenschr Suppl
ISSN: 0250-5525
ISSN (Online): 
IsoAbbr: Schweiz Med Wochenschr Suppl
NlmId: 7708316
123:123
JrId: 7450
long title: Schweizerische Monatsschrift fur Zahnheilkunde = Revue mensuelle suisse d'odonto-stomatologie / SSO
short title: SSO Schweiz Monatsschr Zahnheilkd
ISSN: 0036-7702
ISSN (Online): 
IsoAbbr: SSO Schweiz Monatsschr Zahnheilkd
NlmId: 20520010R
123:123
JrId: 7451
long title: Schweizerische Monatsschrift fur Zahnmedizin = Revue mensuelle suisse d'odonto-stomatologie = Rivista mensile svizzera di odontologia e stomatologia / SSO
short title: Schweiz Monatsschr Zahnmed
ISSN: 0256-2855
ISSN (Online): 
IsoAbbr: Schweiz Monatsschr Zahnmed
NlmId: 8402985
123:123
JrId: 7452
long title: Schweizer Archiv fur Neurologie und Psychiatrie (Zurich, Switzerland : 1985)
short title: Schweiz Arch Neurol Psychiatr
ISSN: 0258-7661
ISSN (Online): 
IsoAbbr: Schweiz Arch Neurol Psychiatr
NlmId: 8503709
123:123
JrId: 7453
long title: Schweizer Monatsschrift fur Zahnmedizin = Revue mensuelle suisse d'odonto-stomatologie = Rivista mensile svizzera di odontologia e stomatologia / SSO
short title: Schweiz Monatsschr Zahnmed
ISSN: 1011-4203
ISSN (Online): 
IsoAbbr: Schweiz Monatsschr Zahnmed
NlmId: 8709597
123:123
JrId: 7454
long title: Schweizerische Zeitschrift fur Psychologie und ihre Andwendungen. Revue suisse de psychologie, pure et appliquee
short title: Schweiz Z Psychol Anwend
ISSN: 0036-7869
ISSN (Online): 
IsoAbbr: Schweiz Z Psychol Anwend
NlmId: 0316747
123:123
JrId: 7455
long title: Schweizerische Zeitschrift fur Sportmedizin
short title: Schweiz Z Sportmed
ISSN: 0036-7885
ISSN (Online): 
IsoAbbr: Schweiz Z Sportmed
NlmId: 2984794R
123:123
JrId: 7456
long title: Schwestern Revue
short title: Schwest Rev
ISSN: 0048-9549
ISSN (Online): 
IsoAbbr: Schwest Rev
NlmId: 0045677
123:123
JrId: 7457
long title: SCI nursing : a publication of the American Association of Spinal Cord Injury Nurses
short title: SCI Nurs
ISSN: 0888-8299
ISSN (Online): 
IsoAbbr: SCI Nurs
NlmId: 8503185
123:123
JrId: 7458
long title: Scientific American
short title: Sci Am
ISSN: 0036-8733
ISSN (Online): 
IsoAbbr: Sci. Am.
NlmId: 0404400
123:123
JrId: 7459
long title: The Scientific basis of medicine annual reviews
short title: Sci Basis Med Annu Rev
ISSN: 0080-7729
ISSN (Online): 
IsoAbbr: Sci Basis Med Annu Rev
NlmId: 0243617
123:123
JrId: 7460
long title: Science digest
short title: Sci Dig
ISSN: 0036-8296
ISSN (Online): 
IsoAbbr: Sci Dig
NlmId: 9877793
123:123
JrId: 7461
long title: Science, medicine and man
short title: Sci Med Man
ISSN: 0300-9955
ISSN (Online): 
IsoAbbr: Sci Med Man
NlmId: 7510997
123:123
JrId: 7462
long title: Scientific proceedings of the Cardiff Medical Society
short title: Sci Proc Cardiff Med Soc
ISSN: 0307-3394
ISSN (Online): 
IsoAbbr: Sci Proc Cardiff Med Soc
NlmId: 7501234
123:123
JrId: 7463
long title: Science news
short title: Sci News
ISSN: 0036-8423
ISSN (Online): 
IsoAbbr: Sci News
NlmId: 0176400
123:123
JrId: 7464
long title: Science progress
short title: Sci Prog
ISSN: 0036-8504
ISSN (Online): 
IsoAbbr: Sci Prog
NlmId: 0411361
123:123
JrId: 7465
long title: Science in progress
short title: Sci Prog (New Haven)
ISSN: 0097-0611
ISSN (Online): 
IsoAbbr: Sci Prog (New Haven)
NlmId: 0232536
123:123
JrId: 7466
long title: Science & recherche odontostomatologiques
short title: Sci Rech Odontostomatol
ISSN: 0371-2729
ISSN (Online): 
IsoAbbr: Sci Rech Odontostomatol
NlmId: 1300065
123:123
JrId: 7467
long title: The science reports of the research institutes, Tohoku University. Ser. C, Medicine. Tohoku Daigaku
short title: Sci Rep Res Inst Tohoku Univ Med
ISSN: 0371-2761
ISSN (Online): 
IsoAbbr: Sci Rep Res Inst Tohoku Univ Med
NlmId: 0234153
123:123
JrId: 7468
long title: Ultraschall in der Medizin (Stuttgart, Germany : 1980)
short title: Ultraschall Med
ISSN: 0172-4614
ISSN (Online): 1438-8782
IsoAbbr: Ultraschall Med
NlmId: 8303585
123:123
JrId: 7469
long title: NASNewsletter
short title: Nasnewsletter
ISSN: 1047-4757
ISSN (Online): 1546-8356
IsoAbbr: Nasnewsletter
NlmId: 8912016
123:123
JrId: 7470
long title: Scientia Sinica
short title: Sci Sin
ISSN: 0250-7870
ISSN (Online): 
IsoAbbr: Sci. Sin.
NlmId: 8209876
123:123
JrId: 7471
long title: Scientia Sinica. Series B, Chemical, biological, agricultural, medical & earth sciences / Chung-kuo k'o hsueh yuan, chu pan
short title: Sci Sin B
ISSN: 0253-5823
ISSN (Online): 
IsoAbbr: Sci. Sin., Ser. B, Chem. Biol. Agric. Med. Earth Sci.
NlmId: 8209875
123:123
JrId: 7472
long title: The Science of the total environment
short title: Sci Total Environ
ISSN: 0048-9697
ISSN (Online): 1879-1026
IsoAbbr: Sci. Total Environ.
NlmId: 0330500
123:123
JrId: 7473
long title: Science (New York, N.Y.)
short title: Science
ISSN: 0036-8075
ISSN (Online): 1095-9203
IsoAbbr: Science
NlmId: 0404511
123:123
JrId: 7474
long title: Scottish medical journal
short title: Scott Med J
ISSN: 0036-9330
ISSN (Online): 
IsoAbbr: Scott Med J
NlmId: 2983335R
123:123
JrId: 7475
long title: South Dakota journal of medicine
short title: S D J Med
ISSN: 0038-3317
ISSN (Online): 
IsoAbbr: S D J Med
NlmId: 0040162
123:123
JrId: 7476
long title: The South Dakota nurse
short title: S D Nurse
ISSN: 0038-335X
ISSN (Online): 
IsoAbbr: S D Nurse
NlmId: 0044560
123:123
JrId: 7477
long title: Sda Dentist
short title: SDA Dent
ISSN: 0024-5968
ISSN (Online): 
IsoAbbr: SDA Dent
NlmId: 9875637
123:123
JrId: 7479
long title: Bulletin - Second District Dental Society
short title: Bull Second Dist Dent Soc
ISSN: 0037-055X
ISSN (Online): 
IsoAbbr: Bull Second Dist Dent Soc
NlmId: 7503372
123:123
JrId: 7480
long title: Selecoes odontologicas
short title: Sel Odontol (Sao Paulo)
ISSN: 0049-0075
ISSN (Online): 
IsoAbbr: Sel Odontol (Sao Paulo)
NlmId: 20710490R
123:123
JrId: 7481
long title: Seminars in thrombosis and hemostasis
short title: Semin Thromb Hemost
ISSN: 0094-6176
ISSN (Online): 1098-9064
IsoAbbr: Semin. Thromb. Hemost.
NlmId: 0431155
123:123
JrId: 7482
long title: La semaine des hopitaux : organe fonde par l'Association d'enseignement medical des hopitaux de Paris
short title: Sem Hop
ISSN: 
ISSN (Online): 
IsoAbbr: Sem Hop
NlmId: 9410059
123:123
JrId: 7483
long title: Semaine des hopitaux. Therapeutique
short title: Sem Hop Ther
ISSN: 0040-5922
ISSN (Online): 
IsoAbbr: Sem Hop Ther
NlmId: 0415603
123:123
JrId: 7484
long title: Semaine therapeutique
short title: Sem Ther
ISSN: 0040-5922
ISSN (Online): 
IsoAbbr: Sem Ther
NlmId: 0205463
123:123
JrId: 7485
long title: Seminars in arthritis and rheumatism
short title: Semin Arthritis Rheum
ISSN: 0049-0172
ISSN (Online): 1532-866X
IsoAbbr: Semin. Arthritis Rheum.
NlmId: 1306053
123:123
JrId: 7486
long title: Seminars in drug treatment
short title: Semin Drug Treat
ISSN: 0091-6714
ISSN (Online): 
IsoAbbr: Semin Drug Treat
NlmId: 0437157
123:123
JrId: 7487
long title: Seminario De Ensenanza De La Odontopediatria
short title: Semin Ensen Odontopediatr
ISSN: 0001-1703
ISSN (Online): 
IsoAbbr: Semin Ensen Odontopediatr
NlmId: 9875634
123:123
JrId: 7488
long title: Seminars in oncology
short title: Semin Oncol
ISSN: 0093-7754
ISSN (Online): 1532-8708
IsoAbbr: Semin. Oncol.
NlmId: 0420432
123:123
JrId: 7489
long title: Sensory processes
short title: Sens Processes
ISSN: 0363-3799
ISSN (Online): 
IsoAbbr: Sens Processes
NlmId: 7610632
123:123
JrId: 7490
long title: Seminars in hematology
short title: Semin Hematol
ISSN: 0037-1963
ISSN (Online): 1532-8686
IsoAbbr: Semin. Hematol.
NlmId: 0404514
123:123
JrId: 7491
long title: Archivio italiano di urologia, nefrologia, andrologia : organo ufficiale dell'Associazione per la ricerca in urologia = Urological, nephrological, and andrological sciences
short title: Arch Ital Urol Nefrol Androl
ISSN: 1120-8538
ISSN (Online): 
IsoAbbr: Arch Ital Urol Nefrol Androl
NlmId: 8809080
123:123
JrId: 7492
long title: Der Unfallchirurg
short title: Unfallchirurg
ISSN: 0177-5537
ISSN (Online): 1433-044X
IsoAbbr: Unfallchirurg
NlmId: 8502736
123:123
JrId: 7493
long title: Seminars in nuclear medicine
short title: Semin Nucl Med
ISSN: 0001-2998
ISSN (Online): 1558-4623
IsoAbbr: Semin Nucl Med
NlmId: 1264464
123:123
JrId: 7494
long title: Seminars in psychiatry
short title: Semin Psychiatry
ISSN: 0037-1971
ISSN (Online): 
IsoAbbr: Semin Psychiatry
NlmId: 0235734
123:123
JrId: 7495
long title: Seminars in roentgenology
short title: Semin Roentgenol
ISSN: 0037-198X
ISSN (Online): 1558-4658
IsoAbbr: Semin Roentgenol
NlmId: 0053252
123:123
JrId: 7496
long title: Servir (Lisbon, Portugal)
short title: Servir
ISSN: 0871-2379
ISSN (Online): 
IsoAbbr: Servir
NlmId: 8601748
123:123
JrId: 7497
long title: Series haematologica
short title: Ser Haematol
ISSN: 0037-2463
ISSN (Online): 
IsoAbbr: Ser Haematol
NlmId: 0135574
123:123
JrId: 7498
long title: Seminars in liver disease
short title: Semin Liver Dis
ISSN: 0272-8087
ISSN (Online): 1098-8971
IsoAbbr: Semin. Liver Dis.
NlmId: 8110297
123:123
JrId: 7499
long title: Seminars in perinatology
short title: Semin Perinatol
ISSN: 0146-0005
ISSN (Online): 1558-075X
IsoAbbr: Semin. Perinatol.
NlmId: 7801132
123:123
JrId: 7500
long title: Shika gakuho. Dental science reports
short title: Shikwa Gakuho
ISSN: 0037-3710
ISSN (Online): 
IsoAbbr: Shikwa Gakuho
NlmId: 0413747
123:123
JrId: 7501
long title: The Sightsaving review : official publication of the National Society for the Prevention of Blindness
short title: Sightsav Rev
ISSN: 0037-4822
ISSN (Online): 
IsoAbbr: Sightsav Rev
NlmId: 8300993
123:123
JrId: 7502
long title: Shstf
short title: SHSTF
ISSN: 
ISSN (Online): 
IsoAbbr: SHSTF
NlmId: 9879321
123:123
JrId: 7503
long title: Sheng li xue bao : [Acta physiologica Sinica]
short title: Sheng Li Xue Bao
ISSN: 0371-0874
ISSN (Online): 
IsoAbbr: Sheng Li Xue Bao
NlmId: 20730130R
123:123
JrId: 7504
long title: Shujutsu. Operation
short title: Shujutsu
ISSN: 0037-4423
ISSN (Online): 
IsoAbbr: Shujutsu
NlmId: 0413751
123:123
JrId: 7505
long title: Sicilia sanitaria
short title: Sicil Sanit
ISSN: 0371-0394
ISSN (Online): 
IsoAbbr: Sicil Sanit
NlmId: 20740130R
123:123
JrId: 7506
long title: Sightsaving
short title: Sightsaving
ISSN: 0735-5688
ISSN (Online): 
IsoAbbr: Sightsaving
NlmId: 8300481
123:123
JrId: 7507
long title: The Sight-saving review
short title: Sight Sav Rev
ISSN: 0037-4822
ISSN (Online): 
IsoAbbr: Sight Sav Rev
NlmId: 0404407
123:123
JrId: 7508
long title: Singapore dental journal
short title: Singapore Dent J
ISSN: 0377-5291
ISSN (Online): 
IsoAbbr: Singapore Dent J
NlmId: 7513690
123:123
JrId: 7509
long title: Singapore medical journal
short title: Singapore Med J
ISSN: 0037-5675
ISSN (Online): 
IsoAbbr: Singapore Med J
NlmId: 0404516
123:123
JrId: 7510
long title: Urologic nursing
short title: Urol Nurs
ISSN: 1053-816X
ISSN (Online): 
IsoAbbr: Urol Nurs
NlmId: 8812256
123:123
JrId: 7511
long title: Sistema nervoso
short title: Sist Nerv
ISSN: 0049-0636
ISSN (Online): 
IsoAbbr: Sist Nerv
NlmId: 2984851R
123:123
JrId: 7512
long title: U.S. healthcare
short title: US Healthc
ISSN: 1040-3973
ISSN (Online): 
IsoAbbr: US Healthc
NlmId: 8812252
123:123
JrId: 7513
long title: Social casework
short title: Soc Casework
ISSN: 0037-7678
ISSN (Online): 
IsoAbbr: Soc Casework
NlmId: 20810060R
123:123
JrId: 7514
long title: Sociology of health & illness
short title: Sociol Health Illn
ISSN: 0141-9889
ISSN (Online): 1467-9566
IsoAbbr: Sociol Health Illn
NlmId: 8205036
123:123
JrId: 7515
long title: The Social and rehabilitation record
short title: Soc Rehabil Rec
ISSN: 0092-7759
ISSN (Online): 
IsoAbbr: Soc Rehabil Rec
NlmId: 0415065
123:123
JrId: 7516
long title: Social forces_ a scientific medium of social study and interpretation
short title: Soc Forces
ISSN: 0037-7732
ISSN (Online): 1534-7605
IsoAbbr: Soc Forces
NlmId: 20810070R
123:123
JrId: 7517
long title: Social science & medicine (1982)
short title: Soc Sci Med
ISSN: 0277-9536
ISSN (Online): 1873-5347
IsoAbbr: Soc Sci Med
NlmId: 8303205
123:123
JrId: 7518
long title: Sistole
short title: Sistole
ISSN: 0560-1711
ISSN (Online): 
IsoAbbr: Sistole
NlmId: 20740560R
123:123
JrId: 7519
long title: Sjukskoterskan / Svensk sjukskoterskeforening
short title: Sjukskoterskan
ISSN: 0280-3526
ISSN (Online): 
IsoAbbr: Sjukskoterskan
NlmId: 9423167
123:123
JrId: 7520
long title: Skeletal radiology
short title: Skeletal Radiol
ISSN: 0364-2348
ISSN (Online): 1432-2161
IsoAbbr: Skeletal Radiol.
NlmId: 7701953
123:123
JrId: 7521
long title: Sloan management review
short title: Sloan Manage Rev
ISSN: 0019-848X
ISSN (Online): 
IsoAbbr: Sloan Manage Rev
NlmId: 7705943
123:123
JrId: 7522
long title: Social psychology quarterly
short title: Soc Psychol Q
ISSN: 0190-2725
ISSN (Online): 
IsoAbbr: Soc Psychol Q
NlmId: 7910380
123:123
JrId: 7523
long title: Society for Applied Bacteriology symposium series
short title: Soc Appl Bacteriol Symp Ser
ISSN: 0300-9610
ISSN (Online): 
IsoAbbr: Soc. Appl. Bacteriol. Symp. Ser.
NlmId: 0330732
123:123
JrId: 7524
long title: The Social service review
short title: Soc Serv Rev
ISSN: 0037-7961
ISSN (Online): 
IsoAbbr: Soc Serv Rev
NlmId: 0413573
123:123
JrId: 7525
long title: Social biology
short title: Soc Biol
ISSN: 0037-766X
ISSN (Online): 
IsoAbbr: Soc Biol
NlmId: 0205621
123:123
JrId: 7526
long title: The South African journal of communication disorders. Die Suid-Afrikaanse tydskrif vir Kommunikasieafwykings
short title: S Afr J Commun Disord
ISSN: 0379-8046
ISSN (Online): 
IsoAbbr: S Afr J Commun Disord
NlmId: 7805099
123:123
JrId: 7527
long title: Society of General Physiologists series
short title: Soc Gen Physiol Ser
ISSN: 0094-7733
ISSN (Online): 
IsoAbbr: Soc. Gen. Physiol. Ser.
NlmId: 0433431
123:123
JrId: 7528
long title: Social-Medicinsk tidskrift
short title: Soc Med Tidskr
ISSN: 0037-833X
ISSN (Online): 
IsoAbbr: Soc Med Tidskr
NlmId: 0423432
123:123
JrId: 7529
long title: Revue annuelle - Societe odonto-stomatologique du Nord-Est
short title: Rev Annu Soc Odontostomatol Nordest
ISSN: 0081-1203
ISSN (Online): 
IsoAbbr: Rev Annu Soc Odontostomatol Nordest
NlmId: 7502188
123:123
JrId: 7530
long title: Social science & medicine
short title: Soc Sci Med
ISSN: 0037-7856
ISSN (Online): 
IsoAbbr: Soc Sci Med
NlmId: 0121744
123:123
JrId: 7531
long title: Social science & medicine. Medical anthropology
short title: Soc Sci Med Med Anthropol
ISSN: 0160-7987
ISSN (Online): 
IsoAbbr: Soc Sci Med Med Anthropol
NlmId: 7905391
123:123
JrId: 7532
long title: Social science & medicine. Medical economics
short title: Soc Sci Med Med Econ
ISSN: 0160-7995
ISSN (Online): 
IsoAbbr: Soc Sci Med Med Econ
NlmId: 7905392
123:123
JrId: 7533
long title: Social work
short title: Soc Work
ISSN: 0037-8046
ISSN (Online): 1545-6846
IsoAbbr: Soc Work
NlmId: 2984852R
123:123
JrId: 7534
long title: Social science & medicine. Medical geography
short title: Soc Sci Med Med Geogr
ISSN: 0160-8002
ISSN (Online): 
IsoAbbr: Soc Sci Med Med Geogr
NlmId: 7905393
123:123
JrId: 7535
long title: Social science & medicine. Medical psychology & medical sociology
short title: Soc Sci Med Med Psychol Med Sociol
ISSN: 0160-7979
ISSN (Online): 
IsoAbbr: Soc Sci Med Med Psychol Med Sociol
NlmId: 7905394
123:123
JrId: 7536
long title: The Sociological review
short title: Sociol Rev
ISSN: 0038-0261
ISSN (Online): 
IsoAbbr: Sociol Rev
NlmId: 0357344
123:123
JrId: 7537
long title: Sociological review mongraph
short title: Sociol Rev Monogr
ISSN: 0081-1769
ISSN (Online): 
IsoAbbr: Sociol Rev Monogr
NlmId: 0246313
123:123
JrId: 7538
long title: Sociometry
short title: Sociometry
ISSN: 0038-0431
ISSN (Online): 
IsoAbbr: Sociometry
NlmId: 7806156
123:123
JrId: 7539
long title: Soins_ la revue de reference infirmiere
short title: Soins
ISSN: 0038-0814
ISSN (Online): 
IsoAbbr: Soins
NlmId: 20910580R
123:123
JrId: 7540
long title: Society
short title: Society
ISSN: 0147-2011
ISSN (Online): 1936-4725
IsoAbbr: Society
NlmId: 0317062
123:123
JrId: 7541
long title: Solaiat_ Sociedad Odontologica Latino-Americana De Implantes Aloplasticos Y Transplantes
short title: SOLAIAT
ISSN: 0036-1771
ISSN (Online): 
IsoAbbr: SOLAIAT
NlmId: 9875638
123:123
JrId: 7542
long title: Social science & medicine. Part E, Medical psychology
short title: Soc Sci Med E
ISSN: 0271-5384
ISSN (Online): 
IsoAbbr: Soc Sci Med E
NlmId: 8106600
123:123
JrId: 7543
long title: Die Sonde
short title: Sonde
ISSN: 0584-1143
ISSN (Online): 
IsoAbbr: Sonde
NlmId: 20910650R
123:123
JrId: 7544
long title: Social science & medicine. Part A, Medical sociology
short title: Soc Sci Med A
ISSN: 0271-7123
ISSN (Online): 
IsoAbbr: Soc Sci Med A
NlmId: 8106599
123:123
JrId: 7545
long title: Soins. Chirurgie
short title: Soins Chir
ISSN: 0038-0814
ISSN (Online): 
IsoAbbr: Soins Chir
NlmId: 8203333
123:123
JrId: 7546
long title: Social science & medicine. Part F, Medical & social ethics
short title: Soc Sci Med F
ISSN: 0271-5392
ISSN (Online): 
IsoAbbr: Soc Sci Med F
NlmId: 8108895
123:123
JrId: 7547
long title: Sotilaslaaketieteellinen aikakauslehti
short title: Sotilaslaak Aikak
ISSN: 0300-8797
ISSN (Online): 
IsoAbbr: Sotilaslaak Aikak
NlmId: 2984855R
123:123
JrId: 7548
long title: Soins. Gynecologie, obstetrique, puericulture
short title: Soins Gynecol Obstet Pueric
ISSN: 0151-6655
ISSN (Online): 
IsoAbbr: Soins Gynecol Obstet Pueric
NlmId: 8209882
123:123
JrId: 7549
long title: Soudni lekarstvi / casopis Sekce soudniho lekarstvi Cs. lekarske spolecnosti J. Ev. Purkyne
short title: Soud Lek
ISSN: 0371-1854
ISSN (Online): 
IsoAbbr: Soud Lek
NlmId: 9601665
123:123
JrId: 7550
long title: Soins. Psychiatrie
short title: Soins Psychiatr
ISSN: 0241-6972
ISSN (Online): 
IsoAbbr: Soins Psychiatr
NlmId: 8203334
123:123
JrId: 7551
long title: Socio-economic planning sciences
short title: Socioecon Plann Sci
ISSN: 0038-0121
ISSN (Online): 
IsoAbbr: Socioecon Plann Sci
NlmId: 9877811
123:123
JrId: 7552
long title: Social science & medicine. Part B, Medical anthropology
short title: Soc Sci Med B
ISSN: 0160-7987
ISSN (Online): 
IsoAbbr: Soc Sci Med B
NlmId: 8109995
123:123
JrId: 7553
long title: Socioeconomic issues of health
short title: Socioecon Issues Health
ISSN: 0198-7399
ISSN (Online): 
IsoAbbr: Socioecon Issues Health
NlmId: 8211649
123:123
JrId: 7554
long title: Soins. Chirurgie generale et specialisee
short title: Soins Chir Gen Spec
ISSN: 0249-6429
ISSN (Online): 
IsoAbbr: Soins Chir Gen Spec
NlmId: 8215995
123:123
JrId: 7555
long title: Southern medical journal
short title: South Med J
ISSN: 0038-4348
ISSN (Online): 1541-8243
IsoAbbr: South. Med. J.
NlmId: 0404522
123:123
JrId: 7556
long title: Soins. Cardiologie
short title: Soins Cardiol
ISSN: 0755-1916
ISSN (Online): 
IsoAbbr: Soins Cardiol
NlmId: 8406863
123:123
JrId: 7557
long title: Soins. Pathologie tropicale
short title: Soins Pathol Trop
ISSN: 0222-9307
ISSN (Online): 
IsoAbbr: Soins Pathol Trop
NlmId: 8215994
123:123
JrId: 7558
long title: The Southeast Asian journal of tropical medicine and public health
short title: Southeast Asian J Trop Med Public Health
ISSN: 0125-1562
ISSN (Online): 
IsoAbbr: Southeast Asian J. Trop. Med. Public Health
NlmId: 0266303
123:123
JrId: 7559
long title: Social psychiatry. Sozialpsychiatrie. Psychiatrie sociale
short title: Soc Psychiatry
ISSN: 0037-7813
ISSN (Online): 
IsoAbbr: Soc Psychiatry
NlmId: 0072265
123:123
JrId: 7560
long title: Social psychiatry and psychiatric epidemiology
short title: Soc Psychiatry Psychiatr Epidemiol
ISSN: 0933-7954
ISSN (Online): 1433-9285
IsoAbbr: Soc Psychiatry Psychiatr Epidemiol
NlmId: 8804358
123:123
JrId: 7561
long title: Social science & medicine. Part C, Medical economics
short title: Soc Sci Med C
ISSN: 0160-7995
ISSN (Online): 
IsoAbbr: Soc Sci Med C
NlmId: 8109996
123:123
JrId: 7562
long title: Social science & medicine. Part D, Medical geography
short title: Soc Sci Med D
ISSN: 0160-8002
ISSN (Online): 
IsoAbbr: Soc Sci Med D
NlmId: 8109997
123:123
JrId: 7563
long title: The Society for Nursing History gazette
short title: Soc Nurs Hist Gaz
ISSN: 0886-9278
ISSN (Online): 
IsoAbbr: Soc Nurs Hist Gaz
NlmId: 8505332
123:123
JrId: 7564
long title: Southwestern medicine
short title: Southwest Med
ISSN: 0038-4860
ISSN (Online): 
IsoAbbr: Southwest Med
NlmId: 7511346
123:123
JrId: 7565
long title: Soviet genetics
short title: Sov Genet
ISSN: 0038-5409
ISSN (Online): 
IsoAbbr: Sov. Genet.
NlmId: 0063413
123:123
JrId: 7566
long title: The Soviet journal of developmental biology
short title: Sov J Dev Biol
ISSN: 0049-173X
ISSN (Online): 
IsoAbbr: Sov J Dev Biol
NlmId: 0315573
123:123
JrId: 7567
long title: The Soviet journal of ecology
short title: Sov J Ecol
ISSN: 0096-7807
ISSN (Online): 
IsoAbbr: Sov J Ecol
NlmId: 0321347
123:123
JrId: 7568
long title: Sovetskaia meditsina
short title: Sov Med
ISSN: 0038-5077
ISSN (Online): 
IsoAbbr: Sov Med
NlmId: 0404525
123:123
JrId: 7569
long title: UWFL [reports]. U.S. Atomic Energy Commission
short title: UWFL Rep
ISSN: 
ISSN (Online): 
IsoAbbr: UWFL Rep
NlmId: 21830800R
123:123
JrId: 7570
long title: Sovetskoe zdravookhranenie / Ministerstvo zdravookhraneniia SSSR
short title: Sov Zdravookhr
ISSN: 0038-5239
ISSN (Online): 
IsoAbbr: Sov Zdravookhr
NlmId: 0404526
123:123
JrId: 7571
long title: Sovetskoe zdravookhranenie Kirgizii
short title: Sov Zdravookhr Kirg
ISSN: 
ISSN (Online): 
IsoAbbr: Sov Zdravookhr Kirg
NlmId: 0404527
123:123
JrId: 7572
long title: Sozialmedizinische und padagogische Jugendkunde
short title: Sozialmed Padagog Jugendkd
ISSN: 0303-643X
ISSN (Online): 
IsoAbbr: Sozialmed Padagog Jugendkd
NlmId: 0436033
123:123
JrId: 7573
long title: Space life sciences
short title: Space Life Sci
ISSN: 0038-6286
ISSN (Online): 
IsoAbbr: Space Life Sci
NlmId: 0422620
123:123
JrId: 7574
long title: Special libraries
short title: Spec Libr
ISSN: 0038-6723
ISSN (Online): 
IsoAbbr: Spec Libr
NlmId: 57630800R
123:123
JrId: 7575
long title: Spine
short title: Spine (Phila Pa 1976)
ISSN: 0362-2436
ISSN (Online): 1528-1159
IsoAbbr: Spine
NlmId: 7610646
123:123
JrId: 7576
long title: Special education
short title: Spec Educ
ISSN: 0038-6707
ISSN (Online): 
IsoAbbr: Spec Educ
NlmId: 0423211
123:123
JrId: 7577
long title: Specialty law digest. Health care (Monthly)
short title: Spec Law Dig Health Care (Mon)
ISSN: 0198-8778
ISSN (Online): 
IsoAbbr: Spec Law Dig Health Care (Mon)
NlmId: 8302514
123:123
JrId: 7578
long title: Special education: forward trends
short title: Spec Educ Forward Trends
ISSN: 0305-7526
ISSN (Online): 
IsoAbbr: Spec Educ Forward Trends
NlmId: 0423517
123:123
JrId: 7579
long title: Specifying engineer
short title: Specif Eng
ISSN: 0164-5242
ISSN (Online): 
IsoAbbr: Specif Eng
NlmId: 9877750
123:123
JrId: 7580
long title: Speech pathology and therapy
short title: Speech Pathol Ther
ISSN: 0584-8687
ISSN (Online): 
IsoAbbr: Speech Pathol Ther
NlmId: 0123303
123:123
JrId: 7581
long title: Salud publica de Mexico
short title: Salud Publica Mex
ISSN: 0036-3634
ISSN (Online): 1606-7916
IsoAbbr: Salud Publica Mex
NlmId: 0404371
123:123
JrId: 7582
long title: Somatic cell and molecular genetics
short title: Somat Cell Mol Genet
ISSN: 0740-7750
ISSN (Online): 
IsoAbbr: Somat. Cell Mol. Genet.
NlmId: 8403568
123:123
JrId: 7583
long title: Lo sperimentale
short title: Sperimentale
ISSN: 0038-7355
ISSN (Online): 
IsoAbbr: Sperimentale
NlmId: 0413755
123:123
JrId: 7584
long title: Srpski arhiv za celokupno lekarstvo
short title: Srp Arh Celok Lek
ISSN: 0370-8179
ISSN (Online): 
IsoAbbr: Srp Arh Celok Lek
NlmId: 0027440
123:123
JrId: 7585
long title: Stem cells
short title: Stem Cells
ISSN: 0250-6793
ISSN (Online): 
IsoAbbr: Stem Cells
NlmId: 8110002
123:123
JrId: 7586
long title: Stomatologia mediterranea : SM
short title: Stomatol Mediterr
ISSN: 1120-9402
ISSN (Online): 
IsoAbbr: Stomatol Mediterr
NlmId: 8508471
123:123
JrId: 7587
long title: The St. Luke's Hospital gazette
short title: St Lukes Hosp Gaz (Guardamangia)
ISSN: 0036-3081
ISSN (Online): 
IsoAbbr: St Lukes Hosp Gaz (Guardamangia)
NlmId: 0103531
123:123
JrId: 7588
long title: Santo Tomas nursing journal
short title: St Tomas Nurs J
ISSN: 0048-9123
ISSN (Online): 
IsoAbbr: St Tomas Nurs J
NlmId: 0121503
123:123
JrId: 7589
long title: Stain technology
short title: Stain Technol
ISSN: 0038-9153
ISSN (Online): 
IsoAbbr: Stain Technol
NlmId: 0404535
123:123
JrId: 7590
long title: Sterile world
short title: Sterile World
ISSN: 
ISSN (Online): 
IsoAbbr: Sterile World
NlmId: 9879304
123:123
JrId: 7591
long title: Stat
short title: Stat
ISSN: 0038-9986
ISSN (Online): 
IsoAbbr: Stat
NlmId: 9875635
123:123
JrId: 7592
long title: Statistical bulletin (Metropolitan Life Insurance Company)
short title: Stat Bull Metropol Life Insur Co
ISSN: 0026-1513
ISSN (Online): 
IsoAbbr: Stat Bull Metropol Life Insur Co
NlmId: 7503677
123:123
JrId: 7593
long title: Steroids and lipids research
short title: Steroids Lipids Res
ISSN: 0300-0621
ISSN (Online): 
IsoAbbr: Steroids Lipids Res
NlmId: 0350520
123:123
JrId: 7594
long title: Proceedings / State Secretaries Management Conference, American Dental Association
short title: Proc State Secr Manage Conf Am Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc State Secr Manage Conf Am Dent Assoc
NlmId: 100961141
123:123
JrId: 7595
long title: Steroidologia
short title: Steroidologia
ISSN: 0049-2221
ISSN (Online): 
IsoAbbr: Steroidologia
NlmId: 0350154
123:123
JrId: 7596
long title: Steroids
short title: Steroids
ISSN: 0039-128X
ISSN (Online): 1878-5867
IsoAbbr: Steroids
NlmId: 0404536
123:123
JrId: 7597
long title: Stoma (Thessalonike, Greece)
short title: Stoma (Thessaloniki)
ISSN: 1105-5928
ISSN (Online): 
IsoAbbr: Stoma (Thessaloniki)
NlmId: 9211536
123:123
JrId: 7598
long title: Stoma
short title: Stoma (Heidelb)
ISSN: 0039-1697
ISSN (Online): 
IsoAbbr: Stoma (Heidelb)
NlmId: 8006577
123:123
JrId: 7599
long title: Stomatologika chronika. Acta stomatologica Hellenica
short title: Stomatol Chron (Athenai)
ISSN: 
ISSN (Online): 
IsoAbbr: Stomatol Chron (Athenai)
NlmId: 0322351
123:123
JrId: 7600
long title: Stomatologicke zpravy / SPOFA
short title: Stomatol Zpr
ISSN: 0324-5004
ISSN (Online): 
IsoAbbr: Stomatol Zpr
NlmId: 9875636
123:123
JrId: 7601
long title: Stomatoloski glasnik Srbije
short title: Stomatol Glas Srb
ISSN: 0039-1743
ISSN (Online): 
IsoAbbr: Stomatol Glas Srb
NlmId: 21010730R
123:123
JrId: 7602
long title: Stomatologia
short title: Stomatologia (Athenai)
ISSN: 0039-1700
ISSN (Online): 
IsoAbbr: Stomatologia (Athenai)
NlmId: 0404540
123:123
JrId: 7603
long title: Stomatologia
short title: Stomatologia (Bucur)
ISSN: 0039-1719
ISSN (Online): 
IsoAbbr: Stomatologia (Bucur)
NlmId: 7513067
123:123
JrId: 7604
long title: Stomatologie der DDR
short title: Stomatol DDR
ISSN: 0302-4725
ISSN (Online): 
IsoAbbr: Stomatol DDR
NlmId: 0421506
123:123
JrId: 7605
long title: Stomatologica
short title: Stomatologica (Genova)
ISSN: 0039-1727
ISSN (Online): 
IsoAbbr: Stomatologica (Genova)
NlmId: 21010700R
123:123
JrId: 7606
long title: Stomatologiia
short title: Stomatologiia (Mosk)
ISSN: 0039-1735
ISSN (Online): 
IsoAbbr: Stomatologiia (Mosk)
NlmId: 0412072
123:123
JrId: 7607
long title: Stomatologiia. Stomatology
short title: Stomatologiia (Sofiia)
ISSN: 0491-0982
ISSN (Online): 
IsoAbbr: Stomatologiia (Sofiia)
NlmId: 0404542
123:123
JrId: 7608
long title: Strahlenschutz in Forschung und Praxis
short title: Strahlenschutz Forsch Prax
ISSN: 0081-5888
ISSN (Online): 
IsoAbbr: Strahlenschutz Forsch Prax
NlmId: 0404543
123:123
JrId: 7609
long title: Strahlentherapie
short title: Strahlentherapie
ISSN: 0039-2073
ISSN (Online): 
IsoAbbr: Strahlentherapie
NlmId: 1260024
123:123
JrId: 7610
long title: Strahlentherapie. Sonderbande
short title: Strahlentherapie Sonderb
ISSN: 0371-3822
ISSN (Online): 
IsoAbbr: Strahlentherapie Sonderb
NlmId: 0404544
123:123
JrId: 7611
long title: Strasbourg medical
short title: Strasb Med
ISSN: 0491-1377
ISSN (Online): 
IsoAbbr: Strasb Med
NlmId: 21020030R
123:123
JrId: 7612
long title: Statistical notes for health planners
short title: Stat Notes Health Plann
ISSN: 0147-278X
ISSN (Online): 
IsoAbbr: Stat Notes Health Plann
NlmId: 8007965
123:123
JrId: 7613
long title: Stroke_ a journal of cerebral circulation
short title: Stroke
ISSN: 0039-2499
ISSN (Online): 1524-4628
IsoAbbr: Stroke
NlmId: 0235266
123:123
JrId: 7614
long title: Studii si cercetari de endocrinologie
short title: Stud Cercet Endocrinol
ISSN: 0039-3924
ISSN (Online): 
IsoAbbr: Stud Cercet Endocrinol
NlmId: 7908548
123:123
JrId: 7615
long title: Stomatoloski vjesnik. Stomatological review
short title: Stomatol Vjesn
ISSN: 0350-5499
ISSN (Online): 
IsoAbbr: Stomatol Vjesn
NlmId: 7904438
123:123
JrId: 7616
long title: Studii si cercetari de fiziologie
short title: Stud Cercet Fiziol
ISSN: 0039-3959
ISSN (Online): 
IsoAbbr: Stud Cercet Fiziol
NlmId: 0417345
123:123
JrId: 7617
long title: Studii si cercetari de inframicrobiologie
short title: Stud Cercet Inframicrobiol
ISSN: 0039-3975
ISSN (Online): 
IsoAbbr: Stud Cercet Inframicrobiol
NlmId: 0341024
123:123
JrId: 7618
long title: Studii si cercetari de medicina interna
short title: Stud Cercet Med Interna
ISSN: 0039-4025
ISSN (Online): 
IsoAbbr: Stud Cercet Med Interna
NlmId: 0417346
123:123
JrId: 7619
long title: Studii si cercetari de neurologie
short title: Stud Cercet Neurol
ISSN: 0515-1724
ISSN (Online): 
IsoAbbr: Stud Cercet Neurol
NlmId: 2984860R
123:123
JrId: 7620
long title: Studii si cercetari de virusologie
short title: Stud Cercet Virusol
ISSN: 0303-531X
ISSN (Online): 
IsoAbbr: Stud Cercet Virusol
NlmId: 0425614
123:123
JrId: 7621
long title: Studies in family planning
short title: Stud Fam Plann
ISSN: 0039-3665
ISSN (Online): 
IsoAbbr: Stud Fam Plann
NlmId: 7810364
123:123
JrId: 7622
long title: Studium generale_ Zeitschrift fur die Einheit der Wissenschaften im Zusammenhang ihrer Begriffsbildungen und Forschungsmethoden
short title: Stud Gen (Berl)
ISSN: 0039-4149
ISSN (Online): 
IsoAbbr: Stud Gen (Berl)
NlmId: 0424250
123:123
JrId: 7623
long title: Studies in neuro-anatomy
short title: Stud Neuroanat
ISSN: 0081-8305
ISSN (Online): 
IsoAbbr: Stud Neuroanat
NlmId: 2984859R
123:123
JrId: 7624
long title: Studi sassaresi
short title: Studi Sassar
ISSN: 0371-3172
ISSN (Online): 
IsoAbbr: Studi Sassar
NlmId: 1246300
123:123
JrId: 7625
long title: Sub-cellular biochemistry
short title: Subcell Biochem
ISSN: 0306-0225
ISSN (Online): 
IsoAbbr: Subcell. Biochem.
NlmId: 0316571
123:123
JrId: 7626
long title: Sudebno-meditsinskaia ekspertiza
short title: Sud Med Ekspert
ISSN: 0039-4521
ISSN (Online): 
IsoAbbr: Sud. Med. Ekspert.
NlmId: 0404546
123:123
JrId: 7627
long title: Sudhoffs Archiv
short title: Sudhoffs Arch
ISSN: 0039-4564
ISSN (Online): 
IsoAbbr: Sudhoffs Arch
NlmId: 0240376
123:123
JrId: 7628
long title: Sudhoffs Archiv_ Zeitschrift fur Wissenschaftsgeschichte. Beihefte
short title: Sudhoffs Arch Z Wissenschaftsgesch Beih
ISSN: 0341-0773
ISSN (Online): 
IsoAbbr: Sudhoffs Arch Z Wissenschaftsgesch Beih
NlmId: 1256455
123:123
JrId: 7629
long title: Thymus
short title: Thymus
ISSN: 0165-6090
ISSN (Online): 
IsoAbbr: Thymus
NlmId: 8009032
123:123
JrId: 7630
long title: Tijdschrift voor gerontologie en geriatrie
short title: Tijdschr Gerontol Geriatr
ISSN: 0167-9228
ISSN (Online): 
IsoAbbr: Tijdschr Gerontol Geriatr
NlmId: 8210346
123:123
JrId: 7631
long title: Suicide
short title: Suicide
ISSN: 0360-1390
ISSN (Online): 
IsoAbbr: Suicide
NlmId: 7605741
123:123
JrId: 7632
long title: Suicide & life-threatening behavior
short title: Suicide Life Threat Behav
ISSN: 0363-0234
ISSN (Online): 1943-278X
IsoAbbr: Suicide Life Threat Behav
NlmId: 7608054
123:123
JrId: 7633
long title: Swiss dent
short title: Swiss Dent
ISSN: 0251-1657
ISSN (Online): 
IsoAbbr: Swiss Dent
NlmId: 9875536
123:123
JrId: 7634
long title: Therapeutic drug monitoring
short title: Ther Drug Monit
ISSN: 0163-4356
ISSN (Online): 1536-3694
IsoAbbr: Ther Drug Monit
NlmId: 7909660
123:123
JrId: 7635
long title: Suomen Hammaslaakariseuran toimituksia = Finska tandlakarsallskapets forhandlingar
short title: Suom Hammaslaak Toim
ISSN: 0039-551X
ISSN (Online): 
IsoAbbr: Suom Hammaslaak Toim
NlmId: 9427301
123:123
JrId: 7636
long title: Suomen laakarilehti. Finlands lakartidning
short title: Suom Laakaril
ISSN: 0039-5560
ISSN (Online): 
IsoAbbr: Suom Laakaril
NlmId: 0404547
123:123
JrId: 7637
long title: Southern hospitals
short title: South Hosp
ISSN: 0038-4178
ISSN (Online): 
IsoAbbr: South Hosp
NlmId: 0417504
123:123
JrId: 7638
long title: Substance and alcohol actions/misuse
short title: Subst Alcohol Actions Misuse
ISSN: 0191-8877
ISSN (Online): 
IsoAbbr: Subst Alcohol Actions Misuse
NlmId: 8010224
123:123
JrId: 7639
long title: Julkaisu. Suomen Naishammaslaakarit ryhma, Helsingfors
short title: Julk Suom Naishammaslaak Ryhma
ISSN: 
ISSN (Online): 
IsoAbbr: Julk Suom Naishammaslaak Ryhma
NlmId: 21030350R
123:123
JrId: 7640
long title: Soundings
short title: Soundings
ISSN: 0038-1861
ISSN (Online): 
IsoAbbr: Soundings
NlmId: 9878462
123:123
JrId: 7641
long title: Somatic cell genetics
short title: Somatic Cell Genet
ISSN: 0098-0366
ISSN (Online): 
IsoAbbr: Somatic Cell Genet.
NlmId: 7506054
123:123
JrId: 7642
long title: Supervisor nurse
short title: Superv Nurse
ISSN: 0039-5870
ISSN (Online): 
IsoAbbr: Superv Nurse
NlmId: 0270745
123:123
JrId: 7643
long title: Surgery annual
short title: Surg Annu
ISSN: 0081-9638
ISSN (Online): 
IsoAbbr: Surg Annu
NlmId: 0221302
123:123
JrId: 7644
long title: Social policy
short title: Soc Policy
ISSN: 0037-7783
ISSN (Online): 
IsoAbbr: Soc Policy
NlmId: 0367361
123:123
JrId: 7645
long title: The Surgical clinics of North America
short title: Surg Clin North Am
ISSN: 0039-6109
ISSN (Online): 1558-3171
IsoAbbr: Surg. Clin. North Am.
NlmId: 0074243
123:123
JrId: 7646
long title: Soins. Gynecologie, obstetrique, puericulture, pediatrie
short title: Soins Gynecol Obstet Pueric Pediatr
ISSN: 0766-1193
ISSN (Online): 
IsoAbbr: Soins Gynecol Obstet Pueric Pediatr
NlmId: 8213615
123:123
JrId: 7647
long title: VASA. Supplementum
short title: Vasa Suppl
ISSN: 0251-1029
ISSN (Online): 
IsoAbbr: Vasa Suppl
NlmId: 8704474
123:123
JrId: 7648
long title: Surgical forum
short title: Surg Forum
ISSN: 0071-8041
ISSN (Online): 
IsoAbbr: Surg Forum
NlmId: 0337723
123:123
JrId: 7649
long title: The Surgical technologist
short title: Surg Technol
ISSN: 0164-4238
ISSN (Online): 
IsoAbbr: Surg Technol
NlmId: 7907517
123:123
JrId: 7650
long title: Special topics in endocrinology and metabolism
short title: Spec Top Endocrinol Metab
ISSN: 0193-0982
ISSN (Online): 
IsoAbbr: Spec Top Endocrinol Metab
NlmId: 8001537
123:123
JrId: 7651
long title: Surgery, gynecology & obstetrics
short title: Surg Gynecol Obstet
ISSN: 0039-6087
ISSN (Online): 
IsoAbbr: Surg Gynecol Obstet
NlmId: 0101370
123:123
JrId: 7652
long title: Surgical and radiologic anatomy : SRA
short title: Surg Radiol Anat
ISSN: 0930-1038
ISSN (Online): 1279-8517
IsoAbbr: Surg Radiol Anat
NlmId: 8608029
123:123
JrId: 7653
long title: Surgical endoscopy
short title: Surg Endosc
ISSN: 0930-2794
ISSN (Online): 1432-2218
IsoAbbr: Surg Endosc
NlmId: 8806653
123:123
JrId: 7654
long title: Springer seminars in immunopathology
short title: Springer Semin Immunopathol
ISSN: 0344-4325
ISSN (Online): 1432-2196
IsoAbbr: Springer Semin. Immunopathol.
NlmId: 7910384
123:123
JrId: 7655
long title: Sonderbande zur Strahlentherapie und Onkologie
short title: Sonderb Strahlenther Onkol
ISSN: 0931-2447
ISSN (Online): 
IsoAbbr: Sonderb Strahlenther Onkol
NlmId: 8702243
123:123
JrId: 7656
long title: Surgical neurology
short title: Surg Neurol
ISSN: 0090-3019
ISSN (Online): 1879-3339
IsoAbbr: Surg Neurol
NlmId: 0367070
123:123
JrId: 7657
long title: Geka chiryo. Surgical therapy
short title: Geka Chiryo
ISSN: 0433-2644
ISSN (Online): 
IsoAbbr: Geka Chiryo
NlmId: 2985100R
123:123
JrId: 7658
long title: Sichuan yi xue yuan xue bao = Acta Academiae Medicinae Sichuan
short title: Sichuan Yi Xue Yuan Xue Bao
ISSN: 0253-4290
ISSN (Online): 
IsoAbbr: Sichuan Yi Xue Yuan Xue Bao
NlmId: 8212608
123:123
JrId: 7659
long title: Statistical bulletin (Metropolitan Life Foundation)
short title: Stat Bull Metrop Life Found
ISSN: 0736-4822
ISSN (Online): 
IsoAbbr: Stat Bull Metrop Life Found
NlmId: 8301711
123:123
JrId: 7660
long title: Statistical bulletin (Metropolitan Life Insurance Company : 1984)
short title: Stat Bull Metrop Insur Co
ISSN: 0741-9767
ISSN (Online): 
IsoAbbr: Stat Bull Metrop Insur Co
NlmId: 8410965
123:123
JrId: 7661
long title: Stanford law review
short title: Stanford Law Rev
ISSN: 0038-9765
ISSN (Online): 
IsoAbbr: Stanford Law Rev
NlmId: 7703790
123:123
JrId: 7662
long title: Surgery
short title: Surgery
ISSN: 0039-6060
ISSN (Online): 1532-7361
IsoAbbr: Surgery
NlmId: 0417347
123:123
JrId: 7663
long title: Surgical business
short title: Surg Bus
ISSN: 0039-6095
ISSN (Online): 
IsoAbbr: Surg Bus
NlmId: 0404550
123:123
JrId: 7664
long title: Springer series on health care and society
short title: Springer Ser Health Care Soc
ISSN: 0748-0334
ISSN (Online): 
IsoAbbr: Springer Ser Health Care Soc
NlmId: 7906144
123:123
JrId: 7665
long title: Sportverletzung Sportschaden : Organ der Gesellschaft fur Orthopadisch-Traumatologische Sportmedizin
short title: Sportverletz Sportschaden
ISSN: 0932-0555
ISSN (Online): 1439-1236
IsoAbbr: Sportverletz Sportschaden
NlmId: 8904133
123:123
JrId: 7666
long title: Strahlentherapie und Onkologie : Organ der Deutschen Rontgengesellschaft ... [et al]
short title: Strahlenther Onkol
ISSN: 0179-7158
ISSN (Online): 1439-099X
IsoAbbr: Strahlenther Onkol
NlmId: 8603469
123:123
JrId: 7667
long title: Survey of ophthalmology
short title: Surv Ophthalmol
ISSN: 0039-6257
ISSN (Online): 1879-3304
IsoAbbr: Surv Ophthalmol
NlmId: 0404551
123:123
JrId: 7668
long title: Second opinions on health care issues
short title: Second Opin Health Care Issues
ISSN: 0738-8802
ISSN (Online): 
IsoAbbr: Second Opin Health Care Issues
NlmId: 9878738
123:123
JrId: 7669
long title: Suvremenna meditsina
short title: Suvr Med (Sofiia)
ISSN: 0562-7192
ISSN (Online): 
IsoAbbr: Suvr Med (Sofiia)
NlmId: 2984813R
123:123
JrId: 7670
long title: Svensk farmaceutisk tidskrift
short title: Sven Farm Tidskr
ISSN: 0039-6524
ISSN (Online): 
IsoAbbr: Sven Farm Tidskr
NlmId: 0413575
123:123
JrId: 7671
long title: Swedish dental journal
short title: Swed Dent J
ISSN: 0347-9994
ISSN (Online): 
IsoAbbr: Swed Dent J
NlmId: 7706129
123:123
JrId: 7672
long title: Svensk tandlakare tidskrift. Swedish dental journal
short title: Sven Tandlak Tidskr
ISSN: 0039-6745
ISSN (Online): 
IsoAbbr: Sven Tandlak Tidskr
NlmId: 7708466
123:123
JrId: 7674
long title: Swedish dental journal. Supplement
short title: Swed Dent J Suppl
ISSN: 0348-6672
ISSN (Online): 
IsoAbbr: Swed Dent J Suppl
NlmId: 7905899
123:123
JrId: 7675
long title: Tidning. Sveriges Tandlakarforbund
short title: Sver Tandlakarforb Tidn
ISSN: 
ISSN (Online): 
IsoAbbr: Sver Tandlakarforb Tidn
NlmId: 21040330R
123:123
JrId: 7676
long title: Sygeplejersken
short title: Sygeplejersken
ISSN: 0106-8350
ISSN (Online): 
IsoAbbr: Sygeplejersken
NlmId: 0421366
123:123
JrId: 7677
long title: Symposium Of The Pharmacology, Therapeutics And Toxicology Group, International Association For Dental Research
short title: Symp Pharmacol Ther Toxicol Group
ISSN: 0163-1551
ISSN (Online): 
IsoAbbr: Symp Pharmacol Ther Toxicol Group
NlmId: 9870010
123:123
JrId: 7678
long title: Sykepleien
short title: Sykepleien
ISSN: 0039-7628
ISSN (Online): 
IsoAbbr: Sykepleien
NlmId: 21040500R
123:123
JrId: 7679
long title: Synapse (New York, N.Y.)
short title: Synapse
ISSN: 0887-4476
ISSN (Online): 1098-2396
IsoAbbr: Synapse
NlmId: 8806914
123:123
JrId: 7680
long title: Symposium on Oral Sensation and Perception
short title: Symp Oral Sens Percept
ISSN: 
ISSN (Online): 
IsoAbbr: Symp Oral Sens Percept
NlmId: 100961341
123:123
JrId: 7681
long title: The symposium / The Society for Developmental Biology. Society for Developmental Biology. Symposium
short title: Symp Soc Dev Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Symp Soc Dev Biol
NlmId: 100963225
123:123
JrId: 7682
long title: Symposia of the Society for Experimental Biology
short title: Symp Soc Exp Biol
ISSN: 0081-1386
ISSN (Online): 
IsoAbbr: Symp. Soc. Exp. Biol.
NlmId: 0404517
123:123
JrId: 7683
long title: Symposia of the Swedish Nutrition Foundation
short title: Symp Swed Nutr Found
ISSN: 0082-0415
ISSN (Online): 
IsoAbbr: Symp Swed Nutr Found
NlmId: 7801135
123:123
JrId: 7684
long title: Majallat tibb al-asnan al-Suriyah
short title: Majallat Tibb Alasnan Alsuriyah
ISSN: 0586-349X
ISSN (Online): 
IsoAbbr: Majallat Tibb Alasnan Alsuriyah
NlmId: 7808298
123:123
JrId: 7685
long title: Majallat tibb al-famm al-Suriyah
short title: Majallat Tibb Alfamm Alsuriyah
ISSN: 
ISSN (Online): 
IsoAbbr: Majallat Tibb Alfamm Alsuriyah
NlmId: 9500584
123:123
JrId: 7686
long title: Systematic zoology
short title: Syst Zool
ISSN: 0039-7989
ISSN (Online): 
IsoAbbr: Syst. Zool.
NlmId: 2984815R
123:123
JrId: 7687
long title: Stoma (Lisbon, Portugal)
short title: Stoma (Lisb)
ISSN: 0870-4287
ISSN (Online): 
IsoAbbr: Stoma (Lisb)
NlmId: 8907513
123:123
JrId: 7688
long title: Vital & health statistics. Series 3, Analytical and epidemiological studies / [U.S. Dept. of Health and Human Services, Public Health Service, National Center for Health Statistics]
short title: Vital Health Stat 3
ISSN: 0886-4691
ISSN (Online): 
IsoAbbr: Vital Health Stat 3
NlmId: 8405154
123:123
JrId: 7690
long title: Vital Signs
short title: Vital Signs
ISSN: 
ISSN (Online): 
IsoAbbr: Vital Signs
NlmId: 9877427
123:123
JrId: 7693
long title: Tandlaegebladet
short title: Tandlaegebladet
ISSN: 0039-9353
ISSN (Online): 
IsoAbbr: Tandlaegebladet
NlmId: 0404553
123:123
JrId: 7695
long title: Tandlakartidningen
short title: Tandlakartidningen
ISSN: 0039-6982
ISSN (Online): 
IsoAbbr: Tandlakartidningen
NlmId: 0432622
123:123
JrId: 7696
long title: Tandteknikern
short title: Tandteknikern
ISSN: 0039-9361
ISSN (Online): 
IsoAbbr: Tandteknikern
NlmId: 1276570
123:123
JrId: 7697
long title: Tar heel nurse
short title: Tar Heel Nurse
ISSN: 0039-9620
ISSN (Online): 
IsoAbbr: Tar Heel Nurse
NlmId: 21110560R
123:123
JrId: 7698
long title: Le Technicien belge en prothese dentaire
short title: Tech Belge Prothese Dent
ISSN: 0040-1021
ISSN (Online): 
IsoAbbr: Tech Belge Prothese Dent
NlmId: 21120440R
123:123
JrId: 7699
long title: Technical bulletin of the Registry of Medical Technologists
short title: Tech Bull Regist Med Technol
ISSN: 0097-0654
ISSN (Online): 
IsoAbbr: Tech Bull Regist Med Technol
NlmId: 7501250
123:123
JrId: 7700
long title: Temas odontologicos
short title: Temas Odontol
ISSN: 0040-2907
ISSN (Online): 
IsoAbbr: Temas Odontol
NlmId: 0417351
123:123
JrId: 7701
long title: Technology review
short title: Technol Rev
ISSN: 0040-1692
ISSN (Online): 
IsoAbbr: Technol Rev
NlmId: 7703797
123:123
JrId: 7702
long title: Temple dental review
short title: Temple Dent Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Temple Dent Rev
NlmId: 21130130R
123:123
JrId: 7703
long title: Terapevticheskii arkhiv
short title: Ter Arkh
ISSN: 0040-3660
ISSN (Online): 
IsoAbbr: Ter. Arkh.
NlmId: 2984818R
123:123
JrId: 7704
long title: Teratology
short title: Teratology
ISSN: 0040-3709
ISSN (Online): 
IsoAbbr: Teratology
NlmId: 0153257
123:123
JrId: 7705
long title: Teratogenesis, carcinogenesis, and mutagenesis
short title: Teratog Carcinog Mutagen
ISSN: 0270-3211
ISSN (Online): 1520-6866
IsoAbbr: Teratog., Carcinog. Mutagen.
NlmId: 8100917
123:123
JrId: 7706
long title: Tetrahedron
short title: Tetrahedron
ISSN: 0040-4020
ISSN (Online): 
IsoAbbr: Tetrahedron
NlmId: 2984170R
123:123
JrId: 7707
long title: Tetrahedron letters
short title: Tetrahedron Lett
ISSN: 0040-4039
ISSN (Online): 
IsoAbbr: Tetrahedron Lett.
NlmId: 2984819R
123:123
JrId: 7708
long title: Texas Dental Assistants Association bulletin
short title: Tex Dent Assist Assoc Bull
ISSN: 0049-3503
ISSN (Online): 
IsoAbbr: Tex Dent Assist Assoc Bull
NlmId: 7503683
123:123
JrId: 7709
long title: Texas dental journal
short title: Tex Dent J
ISSN: 0040-4284
ISSN (Online): 
IsoAbbr: Tex Dent J
NlmId: 2984821R
123:123
JrId: 7710
long title: Texas medicine
short title: Tex Med
ISSN: 0040-4470
ISSN (Online): 1938-3223
IsoAbbr: Tex Med
NlmId: 0051012
123:123
JrId: 7711
long title: Texas nursing
short title: Tex Nurs
ISSN: 0095-036X
ISSN (Online): 
IsoAbbr: Tex Nurs
NlmId: 0436240
123:123
JrId: 7712
long title: Texas reports on biology and medicine
short title: Tex Rep Biol Med
ISSN: 0040-4675
ISSN (Online): 
IsoAbbr: Tex. Rep. Biol. Med.
NlmId: 2984820R
123:123
JrId: 7713
long title: Textile rental
short title: Text Rent
ISSN: 0195-0118
ISSN (Online): 
IsoAbbr: Text Rent
NlmId: 9878386
123:123
JrId: 7714
long title: Thai journal of nursing
short title: Thai J Nurs
ISSN: 0125-0078
ISSN (Online): 
IsoAbbr: Thai J Nurs
NlmId: 7605750
123:123
JrId: 7715
long title: Chot mai het kan phayaban
short title: Chot Mai Het Kan Phayaban
ISSN: 0125-0035
ISSN (Online): 
IsoAbbr: Chot Mai Het Kan Phayaban
NlmId: 7605561
123:123
JrId: 7716
long title: Vida Odontologica
short title: Vida Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: Vida Odontol
NlmId: 9880753
123:123
JrId: 7717
long title: Theoretical population biology
short title: Theor Popul Biol
ISSN: 0040-5809
ISSN (Online): 1096-0325
IsoAbbr: Theor Popul Biol
NlmId: 0256422
123:123
JrId: 7718
long title: Therapie der Gegenwart
short title: Ther Ggw
ISSN: 0040-5965
ISSN (Online): 
IsoAbbr: Ther Ggw
NlmId: 0413576
123:123
JrId: 7719
long title: Therapia Hungarica (English edition)
short title: Ther Hung
ISSN: 0133-3909
ISSN (Online): 
IsoAbbr: Ther Hung
NlmId: 8706535
123:123
JrId: 7720
long title: Theoretical medicine
short title: Theor Med
ISSN: 0167-9902
ISSN (Online): 
IsoAbbr: Theor Med
NlmId: 8405140
123:123
JrId: 7721
long title: Therapeutische Umschau. Revue therapeutique
short title: Ther Umsch
ISSN: 0040-5930
ISSN (Online): 
IsoAbbr: Ther Umsch
NlmId: 0407224
123:123
JrId: 7722
long title: Therapeutique (La Semaine des hopitaux)
short title: Therapeutique
ISSN: 0040-5922
ISSN (Online): 
IsoAbbr: Therapeutique
NlmId: 0415606
123:123
JrId: 7723
long title: Therapie
short title: Therapie
ISSN: 0040-5957
ISSN (Online): 
IsoAbbr: Therapie
NlmId: 0420544
123:123
JrId: 7724
long title: Thrombosis and haemostasis
short title: Thromb Haemost
ISSN: 0340-6245
ISSN (Online): 
IsoAbbr: Thromb. Haemost.
NlmId: 7608063
123:123
JrId: 7725
long title: Supplementum ... ad Thrombosis and haemostasis
short title: Suppl Thromb Haemost
ISSN: 0344-7618
ISSN (Online): 
IsoAbbr: Suppl Thromb Haemost
NlmId: 8106612
123:123
JrId: 7726
long title: Die Therapiewoche
short title: Therapiewoche
ISSN: 0040-5973
ISSN (Online): 
IsoAbbr: Therapiewoche
NlmId: 0417352
123:123
JrId: 7727
long title: Therapeutic recreation journal
short title: Ther Recreation J
ISSN: 0040-5914
ISSN (Online): 
IsoAbbr: Ther Recreation J
NlmId: 0230530
123:123
JrId: 7728
long title: Vital & health statistics. Series 14, Data from the national inventory of family planning services
short title: Vital Health Stat 14
ISSN: 
ISSN (Online): 
IsoAbbr: Vital Health Stat 14
NlmId: 8900451
123:123
JrId: 7729
long title: Vital & health statistics. Series 14, Data from the national health survey
short title: Vital Health Stat 14
ISSN: 
ISSN (Online): 
IsoAbbr: Vital Health Stat 14
NlmId: 8900574
123:123
JrId: 7730
long title: Thorax
short title: Thorax
ISSN: 0040-6376
ISSN (Online): 1468-3296
IsoAbbr: Thorax
NlmId: 0417353
123:123
JrId: 7731
long title: The Thoracic and cardiovascular surgeon
short title: Thorac Cardiovasc Surg
ISSN: 0171-6425
ISSN (Online): 1439-1902
IsoAbbr: Thorac Cardiovasc Surg
NlmId: 7903387
123:123
JrId: 7732
long title: Thoraxchirurgie, vaskulare Chirurgie
short title: Thoraxchir Vask Chir
ISSN: 0040-6384
ISSN (Online): 
IsoAbbr: Thoraxchir Vask Chir
NlmId: 7706134
123:123
JrId: 7734
long title: Thrombosis et diathesis haemorrhagica
short title: Thromb Diath Haemorrh
ISSN: 0340-5338
ISSN (Online): 
IsoAbbr: Thromb Diath Haemorrh
NlmId: 7608420
123:123
JrId: 7735
long title: Thrombosis research
short title: Thromb Res
ISSN: 0049-3848
ISSN (Online): 1879-2472
IsoAbbr: Thromb. Res.
NlmId: 0326377
123:123
JrId: 7736
long title: Thrombosis research. Supplement
short title: Thromb Res Suppl
ISSN: 0049-3848
ISSN (Online): 
IsoAbbr: Thromb. Res. Suppl.
NlmId: 8309239
123:123
JrId: 7737
long title: Tidens tann
short title: Tid Tann
ISSN: 
ISSN (Online): 
IsoAbbr: Tid Tann
NlmId: 9875640
123:123
JrId: 7738
long title: Tic
short title: TIC
ISSN: 0040-6716
ISSN (Online): 
IsoAbbr: TIC
NlmId: 21210020R
123:123
JrId: 7739
long title: Tidskrift for Sveriges sjukskoterskor
short title: Tidskr Sver Sjukskot
ISSN: 0037-6027
ISSN (Online): 
IsoAbbr: Tidskr Sver Sjukskot
NlmId: 7708470
123:123
JrId: 7740
long title: Tidskrift for sjukvardspedagoger
short title: Tidskr Sjukvardspedagog
ISSN: 0346-2722
ISSN (Online): 
IsoAbbr: Tidskr Sjukvardspedagog
NlmId: 7610665
123:123
JrId: 7741
long title: Tidsskrift for den Norske laegeforening : tidsskrift for praktisk medicin, ny raekke
short title: Tidsskr Nor Laegeforen
ISSN: 0029-2001
ISSN (Online): 0807-7096
IsoAbbr: Tidsskr. Nor. Laegeforen.
NlmId: 0413423
123:123
JrId: 7742
long title: Tidsskrift for praktiserende tandlaeger
short title: Tidsskr Prakt Tandlaeg
ISSN: 0105-0273
ISSN (Online): 
IsoAbbr: Tidsskr Prakt Tandlaeg
NlmId: 7503930
123:123
JrId: 7743
long title: Tidsskrift for sygeplejersker
short title: Tidsskr Sygepl
ISSN: 0049-3856
ISSN (Online): 
IsoAbbr: Tidsskr Sygepl
NlmId: 0421367
123:123
JrId: 7744
long title: Tijdschrift voor diergeneeskunde
short title: Tijdschr Diergeneeskd
ISSN: 0040-7453
ISSN (Online): 
IsoAbbr: Tijdschr Diergeneeskd
NlmId: 0031550
123:123
JrId: 7745
long title: Tijdschrift voor gastro-enterologie
short title: Tijdschr Gastroenterol
ISSN: 0049-3899
ISSN (Online): 
IsoAbbr: Tijdschr Gastroenterol
NlmId: 0404414
123:123
JrId: 7746
long title: Tijdschrift voor sociale geneeskunde
short title: Tijdschr Soc Geneeskd
ISSN: 0040-7607
ISSN (Online): 
IsoAbbr: Tijdschr Soc Geneeskd
NlmId: 0413002
123:123
JrId: 7747
long title: Tijdschrift voor bejaarden-, kraam- en ziekenversorging : bkz
short title: Tijdschr Bejaarden Kraam Ziekenverzorging
ISSN: 0049-3880
ISSN (Online): 
IsoAbbr: Tijdschr Bejaarden Kraam Ziekenverzorging
NlmId: 8411420
123:123
JrId: 7748
long title: Tijdschrift voor ziekenverpleging
short title: Tijdschr Ziekenverpl
ISSN: 0303-6456
ISSN (Online): 
IsoAbbr: Tijdschr Ziekenverpl
NlmId: 7505126
123:123
JrId: 7749
long title: Tierarztliche Praxis
short title: Tierarztl Prax
ISSN: 0303-6286
ISSN (Online): 
IsoAbbr: Tierarztl Prax
NlmId: 7501042
123:123
JrId: 7750
long title: Timarit Hjukrunarfelags Islands
short title: Timarit Hjukrunarfel Isl
ISSN: 0046-7634
ISSN (Online): 
IsoAbbr: Timarit Hjukrunarfel Isl
NlmId: 7809746
123:123
JrId: 7752
long title: Tip Fakultesi mecmuasi
short title: Tip Fak Mecm
ISSN: 0047-1623
ISSN (Online): 
IsoAbbr: Tip Fak Mecm
NlmId: 0414152
123:123
JrId: 7753
long title: Tidsskrift for tandlaeger (Copenhagen, Denmark : 1981)
short title: Tidsskr Tandlaeger
ISSN: 0108-1284
ISSN (Online): 
IsoAbbr: Tidsskr Tandlaeger
NlmId: 8412321
123:123
JrId: 7754
long title: Tijdschrift voor kindergeneeskunde
short title: Tijdschr Kindergeneeskd
ISSN: 0376-7442
ISSN (Online): 
IsoAbbr: Tijdschr Kindergeneeskd
NlmId: 7704039
123:123
JrId: 7755
long title: Tissue antigens
short title: Tissue Antigens
ISSN: 0001-2815
ISSN (Online): 1399-0039
IsoAbbr: Tissue Antigens
NlmId: 0331072
123:123
JrId: 7756
long title: Tissue & cell
short title: Tissue Cell
ISSN: 0040-8166
ISSN (Online): 1532-3072
IsoAbbr: Tissue Cell
NlmId: 0214745
123:123
JrId: 7757
long title: T.-I.-T. journal of life sciences
short title: TIT J Life Sci
ISSN: 0039-8160
ISSN (Online): 
IsoAbbr: TIT J Life Sci
NlmId: 1305601
123:123
JrId: 7759
long title: The Tohoku journal of experimental medicine
short title: Tohoku J Exp Med
ISSN: 0040-8727
ISSN (Online): 1349-3329
IsoAbbr: Tohoku J. Exp. Med.
NlmId: 0417355
123:123
JrId: 7760
long title: Toko-ginecologia practica
short title: Tokoginecol Pract
ISSN: 0040-8867
ISSN (Online): 
IsoAbbr: Tokoginecol Pract
NlmId: 0404557
123:123
JrId: 7761
long title: The Tokushima journal of experimental medicine
short title: Tokushima J Exp Med
ISSN: 0040-8875
ISSN (Online): 
IsoAbbr: Tokushima J. Exp. Med.
NlmId: 0417356
123:123
JrId: 7762
long title: Topics in current chemistry
short title: Top Curr Chem
ISSN: 0340-1022
ISSN (Online): 
IsoAbbr: Top Curr Chem
NlmId: 0432204
123:123
JrId: 7763
long title: Topics in emergency medicine
short title: Top Emerg Med
ISSN: 0164-2340
ISSN (Online): 
IsoAbbr: Top Emerg Med
NlmId: 7906354
123:123
JrId: 7764
long title: Topics in health care financing
short title: Top Health Care Financ
ISSN: 0095-3814
ISSN (Online): 
IsoAbbr: Top Health Care Financ
NlmId: 7509107
123:123
JrId: 7765
long title: Topics in hospital pharmacy management / Aspen Systems Corporation
short title: Top Hosp Pharm Manage
ISSN: 0271-1206
ISSN (Online): 
IsoAbbr: Top Hosp Pharm Manage
NlmId: 8110018
123:123
JrId: 7766
long title: Il Torace
short title: Torace
ISSN: 0390-5357
ISSN (Online): 
IsoAbbr: Torace
NlmId: 7511829
123:123
JrId: 7767
long title: El Torax
short title: Torax
ISSN: 0049-4143
ISSN (Online): 
IsoAbbr: Torax
NlmId: 0417357
123:123
JrId: 7768
long title: Toxicological European research. Recherche europeenne en toxicologie
short title: Toxicol Eur Res
ISSN: 0249-6402
ISSN (Online): 
IsoAbbr: Toxicol Eur Res
NlmId: 7901212
123:123
JrId: 7769
long title: Toxicology and applied pharmacology
short title: Toxicol Appl Pharmacol
ISSN: 0041-008X
ISSN (Online): 1096-0333
IsoAbbr: Toxicol. Appl. Pharmacol.
NlmId: 0416575
123:123
JrId: 7770
long title: Toxicology
short title: Toxicology
ISSN: 0300-483X
ISSN (Online): 1879-3185
IsoAbbr: Toxicology
NlmId: 0361055
123:123
JrId: 7771
long title: Toxicology and industrial health
short title: Toxicol Ind Health
ISSN: 0748-2337
ISSN (Online): 1477-0393
IsoAbbr: Toxicol Ind Health
NlmId: 8602702
123:123
JrId: 7772
long title: Toxicon : official journal of the International Society on Toxinology
short title: Toxicon
ISSN: 0041-0101
ISSN (Online): 1879-3150
IsoAbbr: Toxicon
NlmId: 1307333
123:123
JrId: 7773
long title: Trudy Leningradskogo instituta epidemiologii i mikrobiologii im. Pastera
short title: Tr Leningr Inst Epidemiol Mikrobiol
ISSN: 
ISSN (Online): 
IsoAbbr: Tr Leningr Inst Epidemiol Mikrobiol
NlmId: 9427271
123:123
JrId: 7774
long title: Toxicology letters
short title: Toxicol Lett
ISSN: 0378-4274
ISSN (Online): 1879-3169
IsoAbbr: Toxicol. Lett.
NlmId: 7709027
123:123
JrId: 7775
long title: Transplantation reviews (Orlando, Fla.)
short title: Transplant Rev (Orlando)
ISSN: 0955-470X
ISSN (Online): 1557-9816
IsoAbbr: Transplant Rev (Orlando)
NlmId: 8804364
123:123
JrId: 7776
long title: Trudy Instituta fiziologii, Akademiia nauk Gruzinskoi SSR
short title: Tr Inst Fiz Akad Nauk Gruz Ssr
ISSN: 
ISSN (Online): 
IsoAbbr: Tr Inst Fiz Akad Nauk Gruz Ssr
NlmId: 7507618
123:123
JrId: 7777
long title: Trudy. Akademiia nauk SSSR. Institut genetiki
short title: Tr Akad Nauk SSSR Inst Genet
ISSN: 
ISSN (Online): 
IsoAbbr: Tr Akad Nauk SSSR Inst Genet
NlmId: 14710380R
123:123
JrId: 7778
long title: Training (New York, N.Y.)
short title: Training
ISSN: 0095-5892
ISSN (Online): 
IsoAbbr: Training
NlmId: 9877757
123:123
JrId: 7779
long title: Trudy Instituta imeni Pastera
short title: Tr Inst Im Pastera
ISSN: 0202-1447
ISSN (Online): 
IsoAbbr: Tr Inst Im Pastera
NlmId: 7709028
123:123
JrId: 7780
long title: The Tokai journal of experimental and clinical medicine
short title: Tokai J Exp Clin Med
ISSN: 0385-0005
ISSN (Online): 2185-2243
IsoAbbr: Tokai J. Exp. Clin. Med.
NlmId: 7704186
123:123
JrId: 7781
long title: Trudy Leningradskogo nauchno-issledovatel'skogo instituta epidemiologii i mikrobiologii imeni Pastera
short title: Tr Leningr Nauchnoissled Inst Epidemiol Mikrobiol
ISSN: 0131-4955
ISSN (Online): 
IsoAbbr: Tr Leningr Nauchnoissled Inst Epidemiol Mikrobiol
NlmId: 7507641
123:123
JrId: 7782
long title: Trabajos del Instituto Cajal de investigaciones biologicas
short title: Trab Inst Cajal Invest Biol
ISSN: 0020-3696
ISSN (Online): 
IsoAbbr: Trab Inst Cajal Invest Biol
NlmId: 7503687
123:123
JrId: 7783
long title: The Training school bulletin
short title: Train Sch Bull (Vinel)
ISSN: 0041-0918
ISSN (Online): 
IsoAbbr: Train Sch Bull (Vinel)
NlmId: 0414174
123:123
JrId: 7784
long title: Transactions - American Academy of Ophthalmology and Otolaryngology. American Academy of Ophthalmology and Otolaryngology
short title: Trans Am Acad Ophthalmol Otolaryngol
ISSN: 0002-7154
ISSN (Online): 
IsoAbbr: Trans Am Acad Ophthalmol Otolaryngol
NlmId: 7506085
123:123
JrId: 7785
long title: Transactions of the American Association of Genito-Urinary Surgeons
short title: Trans Am Assoc Genitourin Surg
ISSN: 0065-7204
ISSN (Online): 
IsoAbbr: Trans Am Assoc Genitourin Surg
NlmId: 7506098
123:123
JrId: 7786
long title: Transactions of the ... Annual Meeting of the American Broncho-Esophagological Association. American Broncho-Esophagological Association. Meeting
short title: Trans Annu Meet Am Bronchoesophagol Assoc
ISSN: 0065-7603
ISSN (Online): 
IsoAbbr: Trans Annu Meet Am Bronchoesophagol Assoc
NlmId: 14740770R
123:123
JrId: 7787
long title: Transactions of the American Clinical and Climatological Association
short title: Trans Am Clin Climatol Assoc
ISSN: 0065-7778
ISSN (Online): 
IsoAbbr: Trans. Am. Clin. Climatol. Assoc.
NlmId: 7507559
123:123
JrId: 7788
long title: Transactions of the ... annual meeting of the American Laryngological Association. American Laryngological Association. Meeting
short title: Trans Am Laryngol Assoc
ISSN: 0891-1940
ISSN (Online): 
IsoAbbr: Trans Am Laryngol Assoc
NlmId: 14830200R
123:123
JrId: 7789
long title: Transactions of the American Laryngological, Rhinological and Otological Society, Inc
short title: Trans Am Laryngol Rhinol Otol Soc
ISSN: 0065-9037
ISSN (Online): 
IsoAbbr: Trans Am Laryngol Rhinol Otol Soc
NlmId: 7506103
123:123
JrId: 7790
long title: Transactions of the American Microscopical Society
short title: Trans Am Microsc Soc
ISSN: 0003-0023
ISSN (Online): 
IsoAbbr: Trans Am Microsc Soc
NlmId: 7506104
123:123
JrId: 7791
long title: Transactions of the American Neurological Association
short title: Trans Am Neurol Assoc
ISSN: 0065-9479
ISSN (Online): 
IsoAbbr: Trans Am Neurol Assoc
NlmId: 7506105
123:123
JrId: 7792
long title: Transactions of the American Ophthalmological Society
short title: Trans Am Ophthalmol Soc
ISSN: 0065-9533
ISSN (Online): 1545-6110
IsoAbbr: Trans Am Ophthalmol Soc
NlmId: 7506106
123:123
JrId: 7793
long title: Transactions of the American Otological Society
short title: Trans Am Otol Soc
ISSN: 0096-6851
ISSN (Online): 
IsoAbbr: Trans Am Otol Soc
NlmId: 7506107
123:123
JrId: 7794
long title: Transactions - American Society for Artificial Internal Organs
short title: Trans Am Soc Artif Intern Organs
ISSN: 0066-0078
ISSN (Online): 
IsoAbbr: Trans Am Soc Artif Intern Organs
NlmId: 7506088
123:123
JrId: 7795
long title: Transactions of the Association of American Physicians
short title: Trans Assoc Am Physicians
ISSN: 0066-9458
ISSN (Online): 
IsoAbbr: Trans. Assoc. Am. Physicians
NlmId: 7506109
123:123
JrId: 7796
long title: The Transactions of the Association of Industrial Medical Officers
short title: Trans Assoc Ind Med Off
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Assoc Ind Med Off
NlmId: 7506110
123:123
JrId: 7797
long title: Transactions of the Association of Life Insurance Medical Directors of America
short title: Trans Assoc Life Insur Med Dir Am
ISSN: 0066-9598
ISSN (Online): 
IsoAbbr: Trans Assoc Life Insur Med Dir Am
NlmId: 7506111
123:123
JrId: 7798
long title: Transactions of the Australian College of Ophthalmologists
short title: Trans Aust Coll Ophthalmol
ISSN: 0067-1789
ISSN (Online): 
IsoAbbr: Trans Aust Coll Ophthalmol
NlmId: 7506112
123:123
JrId: 7799
long title: Transactions of the British Society for the Study of Orthodontics
short title: Trans Br Soc Study Orthod
ISSN: 0068-2527
ISSN (Online): 
IsoAbbr: Trans Br Soc Study Orthod
NlmId: 7513095
123:123
JrId: 7800
long title: Transactions. European Orthodontic Society
short title: Trans Eur Orthod Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Eur Orthod Soc
NlmId: 0261426
123:123
JrId: 7801
long title: Transactions - Indiana Academy of Ophthalmology and Otolaryngology
short title: Trans Indiana Acad Ophthalmol Otolaryngol
ISSN: 0073-6740
ISSN (Online): 
IsoAbbr: Trans Indiana Acad Ophthalmol Otolaryngol
NlmId: 7506092
123:123
JrId: 7802
long title: Transaction of the International Conference on Endodontics. International Conference on Endodontics
short title: Trans Int Conf Endod
ISSN: 0074-3054
ISSN (Online): 
IsoAbbr: Trans Int Conf Endod
NlmId: 7704718
123:123
JrId: 7803
long title: Transactions of the International Conference on Oral Surgery
short title: Trans Int Conf Oral Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Int Conf Oral Surg
NlmId: 100961348
123:123
JrId: 7804
long title: Transactions of the Kansas Academy of Science. Kansas Academy of Science
short title: Trans Kans Acad Sci
ISSN: 0022-8443
ISSN (Online): 
IsoAbbr: Trans. Kans. Acad. Sci.
NlmId: 7506117
123:123
JrId: 7805
long title: Transactions of the Medical Society of London
short title: Trans Med Soc Lond
ISSN: 0076-6011
ISSN (Online): 
IsoAbbr: Trans Med Soc Lond
NlmId: 7506118
123:123
JrId: 7806
long title: Transactions of the New England Obstetrical and Gynecological Society
short title: Trans N Engl Obstet Gynecol Soc
ISSN: 0091-6587
ISSN (Online): 
IsoAbbr: Trans N Engl Obstet Gynecol Soc
NlmId: 7506119
123:123
JrId: 7807
long title: Transactions of the New York Academy of Sciences
short title: Trans N Y Acad Sci
ISSN: 0028-7113
ISSN (Online): 
IsoAbbr: Trans N Y Acad Sci
NlmId: 7506121
123:123
JrId: 7808
long title: Urological survey
short title: Urol Surv
ISSN: 0042-1146
ISSN (Online): 
IsoAbbr: Urol Surv
NlmId: 0417375
123:123
JrId: 7809
long title: Transactions of the Ophthalmological Society of Australia
short title: Trans Ophthalmol Soc Aust
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Ophthalmol Soc Aust
NlmId: 7506123
123:123
JrId: 7810
long title: Uremia investigation
short title: Uremia Invest
ISSN: 0740-1353
ISSN (Online): 
IsoAbbr: Uremia Invest
NlmId: 8411625
123:123
JrId: 7811
long title: Transactions of the Ophthalmological Society of New Zealand
short title: Trans Ophthalmol Soc N Z
ISSN: 0300-8983
ISSN (Online): 
IsoAbbr: Trans Ophthalmol Soc N Z
NlmId: 7506124
123:123
JrId: 7812
long title: Transactions of the ophthalmological societies of the United Kingdom
short title: Trans Ophthalmol Soc U K
ISSN: 0078-5334
ISSN (Online): 
IsoAbbr: Trans Ophthalmol Soc U K
NlmId: 0200570
123:123
JrId: 7813
long title: Transactions - Pennsylvania Academy of Ophthalmology and Otolaryngology
short title: Trans Pa Acad Ophthalmol Otolaryngol
ISSN: 0048-3206
ISSN (Online): 
IsoAbbr: Trans Pa Acad Ophthalmol Otolaryngol
NlmId: 7506093
123:123
JrId: 7815
long title: Today's OR nurse
short title: Todays OR Nurse
ISSN: 0194-5181
ISSN (Online): 
IsoAbbr: Todays OR Nurse
NlmId: 7911719
123:123
JrId: 7816
long title: Topics in health record management
short title: Top Health Rec Manage
ISSN: 0270-5230
ISSN (Online): 
IsoAbbr: Top Health Rec Manage
NlmId: 8100921
123:123
JrId: 7817
long title: Transactions of the Pacific Coast Obstetrical and Gynecological Society
short title: Trans Pac Coast Obstet Gynecol Soc
ISSN: 0078-7442
ISSN (Online): 
IsoAbbr: Trans Pac Coast Obstet Gynecol Soc
NlmId: 7506125
123:123
JrId: 7819
long title: Transactions of the New Orleans Academy of Ophthalmology
short title: Trans New Orleans Acad Ophthalmol
ISSN: 0077-8605
ISSN (Online): 
IsoAbbr: Trans New Orleans Acad Ophthalmol
NlmId: 8113204
123:123
JrId: 7820
long title: Texas hospitals
short title: Tex Hosp
ISSN: 0040-4357
ISSN (Online): 
IsoAbbr: Tex Hosp
NlmId: 0415175
123:123
JrId: 7821
long title: The West African medical journal and Nigerian medical & dental practitioner
short title: West Afr Med J Niger Med Dent Pract
ISSN: 0189-0565
ISSN (Online): 
IsoAbbr: West Afr Med J Niger Med Dent Pract
NlmId: 7905921
123:123
JrId: 7822
long title: The West African medical journal and Nigerian practitioner
short title: West Afr Med J Niger Pract
ISSN: 0266-6502
ISSN (Online): 
IsoAbbr: West Afr Med J Niger Pract
NlmId: 7905922
123:123
JrId: 7823
long title: Tradimus : the magazine for RCN nursing students
short title: Tradimus
ISSN: 0269-0977
ISSN (Online): 
IsoAbbr: Tradimus
NlmId: 8612916
123:123
JrId: 7824
long title: Transactions of the Pacific Coast Oto-Ophthalmological Society annual meeting
short title: Trans Pac Coast Otoophthalmol Soc Annu Meet
ISSN: 0097-0093
ISSN (Online): 
IsoAbbr: Trans Pac Coast Otoophthalmol Soc Annu Meet
NlmId: 7506126
123:123
JrId: 7825
long title: WASH [reports]. U.S. Atomic Energy Commission
short title: WASH Rep
ISSN: 
ISSN (Online): 
IsoAbbr: WASH Rep
NlmId: 21830810R
123:123
JrId: 7826
long title: Topics in clinical nursing
short title: Top Clin Nurs
ISSN: 0164-0534
ISSN (Online): 
IsoAbbr: Top Clin Nurs
NlmId: 7906353
123:123
JrId: 7827
long title: Transactions of the Royal Schools of Dentistry, Stockholm and Umea. Stockholm. Tandlakarhogskolan
short title: Trans R Sch Dent Stockh Umea
ISSN: 0082-7401
ISSN (Online): 
IsoAbbr: Trans R Sch Dent Stockh Umea
NlmId: 21010640R
123:123
JrId: 7828
long title: Transactions of the Royal Society of Tropical Medicine and Hygiene
short title: Trans R Soc Trop Med Hyg
ISSN: 0035-9203
ISSN (Online): 1878-3503
IsoAbbr: Trans. R. Soc. Trop. Med. Hyg.
NlmId: 7506129
123:123
JrId: 7829
long title: The Transactions of the Society of Occupational Medicine
short title: Trans Soc Occup Med
ISSN: 0037-9972
ISSN (Online): 
IsoAbbr: Trans Soc Occup Med
NlmId: 7506130
123:123
JrId: 7830
long title: Nihon Byori Gakkai kaishi
short title: Nihon Byori Gakkai Kaishi
ISSN: 0300-9181
ISSN (Online): 
IsoAbbr: Nihon Byori Gakkai Kaishi
NlmId: 0420136
123:123
JrId: 7831
long title: Transactions of the St. John's Hospital Dermatological Society
short title: Trans St Johns Hosp Dermatol Soc
ISSN: 0036-2891
ISSN (Online): 
IsoAbbr: Trans St Johns Hosp Dermatol Soc
NlmId: 7610672
123:123
JrId: 7832
long title: Transactions & studies of the College of Physicians of Philadelphia
short title: Trans Stud Coll Physicians Phila
ISSN: 0010-1087
ISSN (Online): 
IsoAbbr: Trans Stud Coll Physicians Phila
NlmId: 7506084
123:123
JrId: 7833
long title: Transfusion
short title: Transfusion
ISSN: 0041-1132
ISSN (Online): 1537-2995
IsoAbbr: Transfusion
NlmId: 0417360
123:123
JrId: 7834
long title: Transfusion
short title: Transfusion (Paris)
ISSN: 
ISSN (Online): 
IsoAbbr: Transfusion (Paris)
NlmId: 0155412
123:123
JrId: 7835
long title: Transplantation proceedings
short title: Transplant Proc
ISSN: 0041-1345
ISSN (Online): 1873-2623
IsoAbbr: Transplant. Proc.
NlmId: 0243532
123:123
JrId: 7836
long title: Transplantation reviews
short title: Transplant Rev
ISSN: 0082-5948
ISSN (Online): 
IsoAbbr: Transplant Rev
NlmId: 0215244
123:123
JrId: 7837
long title: Trends in biochemical sciences
short title: Trends Biochem Sci
ISSN: 0968-0004
ISSN (Online): 
IsoAbbr: Trends Biochem. Sci.
NlmId: 7610674
123:123
JrId: 7838
long title: Transplantation
short title: Transplantation
ISSN: 0041-1337
ISSN (Online): 1534-6080
IsoAbbr: Transplantation
NlmId: 0132144
123:123
JrId: 7839
long title: Trends in genetics : TIG
short title: Trends Genet
ISSN: 0168-9525
ISSN (Online): 
IsoAbbr: Trends Genet.
NlmId: 8507085
123:123
JrId: 7840
long title: Trends in neurosciences
short title: Trends Neurosci
ISSN: 0166-2236
ISSN (Online): 1878-108X
IsoAbbr: Trends Neurosci.
NlmId: 7808616
123:123
JrId: 7841
long title: Triangle_ the Sandoz journal of medical science
short title: Triangle
ISSN: 0041-2597
ISSN (Online): 
IsoAbbr: Triangle
NlmId: 0417362
123:123
JrId: 7842
long title: Trial (Boston, Mass.)
short title: Trial
ISSN: 0041-2538
ISSN (Online): 
IsoAbbr: Trial
NlmId: 9876723
123:123
JrId: 7843
long title: La Tribuna odontologica
short title: Trib Odontol (B Aires)
ISSN: 0041-2775
ISSN (Online): 
IsoAbbr: Trib Odontol (B Aires)
NlmId: 0404556
123:123
JrId: 7844
long title: Trends in pharmacological sciences
short title: Trends Pharmacol Sci
ISSN: 0165-6147
ISSN (Online): 1873-3735
IsoAbbr: Trends Pharmacol. Sci.
NlmId: 7906158
123:123
JrId: 7845
long title: Tribuna Odontologica Do Sindicato Dos Odontologistas Do Estado Da Guanabara
short title: Trib Odontol (Guanabara)
ISSN: 
ISSN (Online): 
IsoAbbr: Trib Odontol (Guanabara)
NlmId: 9875641
123:123
JrId: 7846
long title: Tropical animal health and production
short title: Trop Anim Health Prod
ISSN: 0049-4747
ISSN (Online): 1573-7438
IsoAbbr: Trop Anim Health Prod
NlmId: 1277355
123:123
JrId: 7847
long title: Tropical diseases bulletin
short title: Trop Dis Bull
ISSN: 0041-3240
ISSN (Online): 
IsoAbbr: Trop Dis Bull
NlmId: 0410477
123:123
JrId: 7848
long title: Trustee : the journal for hospital governing boards
short title: Trustee
ISSN: 0041-3674
ISSN (Online): 
IsoAbbr: Trustee
NlmId: 21330020R
123:123
JrId: 7849
long title: Tropical doctor
short title: Trop Doct
ISSN: 0049-4755
ISSN (Online): 1758-1133
IsoAbbr: Trop Doct
NlmId: 1301706
123:123
JrId: 7850
long title: Tropical gastroenterology : official journal of the Digestive Diseases Foundation
short title: Trop Gastroenterol
ISSN: 0250-636X
ISSN (Online): 
IsoAbbr: Trop Gastroenterol
NlmId: 8107122
123:123
JrId: 7851
long title: Tropical and geographical medicine
short title: Trop Geogr Med
ISSN: 0041-3232
ISSN (Online): 
IsoAbbr: Trop Geogr Med
NlmId: 0376231
123:123
JrId: 7852
long title: Tropenmedizin und Parasitologie
short title: Tropenmed Parasitol
ISSN: 0303-4208
ISSN (Online): 
IsoAbbr: Tropenmed Parasitol
NlmId: 0423216
123:123
JrId: 7853
long title: TSitologiia i genetika
short title: Tsitol Genet
ISSN: 0564-3783
ISSN (Online): 
IsoAbbr: Tsitol. Genet.
NlmId: 0101671
123:123
JrId: 7854
long title: Tsitologiia
short title: Tsitologiia
ISSN: 0041-3771
ISSN (Online): 
IsoAbbr: Tsitologiia
NlmId: 0417363
123:123
JrId: 7855
long title: Tsurumi shigaku. Tsurumi University dental journal
short title: Tsurumi Shigaku
ISSN: 0385-020X
ISSN (Online): 
IsoAbbr: Tsurumi Shigaku
NlmId: 7700683
123:123
JrId: 7856
long title: Tubercle
short title: Tubercle
ISSN: 0041-3879
ISSN (Online): 
IsoAbbr: Tubercle
NlmId: 1273730
123:123
JrId: 7857
long title: Tuberculology and thoracic diseases
short title: Tuberculol Thorac Dis
ISSN: 
ISSN (Online): 
IsoAbbr: Tuberculol Thorac Dis
NlmId: 0243626
123:123
JrId: 7858
long title: Die Tuberkulose und ihre Grenzgebiete in Einzeldarstellungen
short title: Tuberk Grenzgeb Einzeldarst
ISSN: 
ISSN (Online): 
IsoAbbr: Tuberk Grenzgeb Einzeldarst
NlmId: 1302217
123:123
JrId: 7859
long title: Tuberkuloza
short title: Tuberkuloza
ISSN: 
ISSN (Online): 
IsoAbbr: Tuberkuloza
NlmId: 0226300
123:123
JrId: 7860
long title: Wisconsin Dental Association journal / WDA
short title: Wis Dent Assoc J
ISSN: 0887-9699
ISSN (Online): 
IsoAbbr: Wis Dent Assoc J
NlmId: 8601371
123:123
JrId: 7861
long title: Tufts dental outlook
short title: Tufts Dent Outlook
ISSN: 0041-3941
ISSN (Online): 
IsoAbbr: Tufts Dent Outlook
NlmId: 21340140R
123:123
JrId: 7862
long title: Tufts health science review
short title: Tufts Health Sci Rev
ISSN: 0041-395X
ISSN (Online): 
IsoAbbr: Tufts Health Sci Rev
NlmId: 1252155
123:123
JrId: 7863
long title: Tumori
short title: Tumori
ISSN: 0300-8916
ISSN (Online): 2038-2529
IsoAbbr: Tumori
NlmId: 0111356
123:123
JrId: 7864
long title: La Tunisie medicale
short title: Tunis Med
ISSN: 0041-4131
ISSN (Online): 
IsoAbbr: Tunis Med
NlmId: 0413766
123:123
JrId: 7865
long title: Turk hemsireler dergisi
short title: Turk Hemsire Derg
ISSN: 0254-234X
ISSN (Online): 
IsoAbbr: Turk Hemsire Derg
NlmId: 7802736
123:123
JrId: 7866
long title: Turk hijiyen ve tecrubi biyoloji dergisi
short title: Turk Hij Tecr Biyol Derg
ISSN: 0049-4844
ISSN (Online): 
IsoAbbr: Turk Hij Tecr Biyol Derg
NlmId: 7605189
123:123
JrId: 7867
long title: Turk hijiyen ve deneysel biyoloji dergisi. Turkish bulletin of hygiene and experimental biology
short title: Turk Hij Deney Biyol Derg
ISSN: 0377-9777
ISSN (Online): 
IsoAbbr: Turk Hij Deney Biyol Derg
NlmId: 7605188
123:123
JrId: 7868
long title: Turk hijiyen ve tecrubi biyoloji dergisi. Turkish bulletin of hygiene and experimental biology
short title: Turk Hij Tecr Biyol Derg
ISSN: 0049-4844
ISSN (Online): 
IsoAbbr: Turk Hij Tecr Biyol Derg
NlmId: 7802267
123:123
JrId: 7869
long title: The Turkish journal of pediatrics
short title: Turk J Pediatr
ISSN: 0041-4301
ISSN (Online): 
IsoAbbr: Turk. J. Pediatr.
NlmId: 0417505
123:123
JrId: 7870
long title: Turk Tip Cemiyeti mecmuasi
short title: Turk Tip Cemiy Mecm
ISSN: 0494-2736
ISSN (Online): 
IsoAbbr: Turk Tip Cemiy Mecm
NlmId: 7600196
123:123
JrId: 7871
long title: Turk Tip Dernegi dergisi
short title: Turk Tip Dernegi Derg
ISSN: 0377-2497
ISSN (Online): 
IsoAbbr: Turk Tip Dernegi Derg
NlmId: 7600197
123:123
JrId: 7872
long title: Today's nursing home
short title: Todays Nurs Home
ISSN: 0274-5089
ISSN (Online): 
IsoAbbr: Todays Nurs Home
NlmId: 8101403
123:123
JrId: 7873
long title: UCLA forum in medical sciences
short title: UCLA Forum Med Sci
ISSN: 0082-7134
ISSN (Online): 
IsoAbbr: UCLA Forum Med Sci
NlmId: 0067303
123:123
JrId: 7874
long title: Ugeskrift for laeger
short title: Ugeskr Laeger
ISSN: 0041-5782
ISSN (Online): 1603-6824
IsoAbbr: Ugeskr. Laeg.
NlmId: 0141730
123:123
JrId: 7875
long title: Ujcd. Union Des Jeunes Chirurgiens-Dentistes
short title: UJCD Union Jeunes Chir Dent
ISSN: 
ISSN (Online): 
IsoAbbr: UJCD Union Jeunes Chir Dent
NlmId: 9881979
123:123
JrId: 7876
long title: Ukrainskii biokhimicheskii zhurnal
short title: Ukr Biokhim Zh
ISSN: 0201-8470
ISSN (Online): 
IsoAbbr: Ukr. Biokhim. Zh.
NlmId: 7804246
123:123
JrId: 7877
long title: Ultrastructural pathology
short title: Ultrastruct Pathol
ISSN: 0191-3123
ISSN (Online): 1521-0758
IsoAbbr: Ultrastruct Pathol
NlmId: 8002867
123:123
JrId: 7878
long title: Ukrains'kyi biokhimichnyi zhurnal
short title: Ukr Biokhim Zh
ISSN: 0041-610X
ISSN (Online): 
IsoAbbr: Ukr Biokhim Zh
NlmId: 0414153
123:123
JrId: 7879
long title: The Ulster medical journal
short title: Ulster Med J
ISSN: 0041-6193
ISSN (Online): 
IsoAbbr: Ulster Med J
NlmId: 0417367
123:123
JrId: 7881
long title: Ultramicroscopy
short title: Ultramicroscopy
ISSN: 0304-3991
ISSN (Online): 1879-2723
IsoAbbr: Ultramicroscopy
NlmId: 7513702
123:123
JrId: 7882
long title: Ultrasonics
short title: Ultrasonics
ISSN: 0041-624X
ISSN (Online): 1874-9968
IsoAbbr: Ultrasonics
NlmId: 0050452
123:123
JrId: 7883
long title: Ultrasound in medicine & biology
short title: Ultrasound Med Biol
ISSN: 0301-5629
ISSN (Online): 1879-291X
IsoAbbr: Ultrasound Med Biol
NlmId: 0410553
123:123
JrId: 7884
long title: UNA communique
short title: UNA Commun
ISSN: 0162-7287
ISSN (Online): 
IsoAbbr: UNA Commun
NlmId: 7802522
123:123
JrId: 7885
long title: UNA nursing journal
short title: UNA Nurs J
ISSN: 
ISSN (Online): 
IsoAbbr: UNA Nurs J
NlmId: 21410020R
123:123
JrId: 7886
long title: Unfallchirurgie
short title: Unfallchirurgie
ISSN: 0340-2649
ISSN (Online): 
IsoAbbr: Unfallchirurgie
NlmId: 7909168
123:123
JrId: 7887
long title: Undersea biomedical research
short title: Undersea Biomed Res
ISSN: 0093-5387
ISSN (Online): 
IsoAbbr: Undersea Biomed Res
NlmId: 0421514
123:123
JrId: 7888
long title: Unfallheilkunde
short title: Unfallheilkunde
ISSN: 0341-5694
ISSN (Online): 
IsoAbbr: Unfallheilkunde
NlmId: 7612225
123:123
JrId: 7889
long title: L'union medicale du Canada
short title: Union Med Can
ISSN: 0041-6959
ISSN (Online): 
IsoAbbr: Union Med Can
NlmId: 0030444
123:123
JrId: 7890
long title: University of Michigan Medical Center journal
short title: Univ Mich Med Cent J
ISSN: 0041-9826
ISSN (Online): 
IsoAbbr: Univ Mich Med Cent J
NlmId: 0417371
123:123
JrId: 7891
long title: University of Newcastle upon Tyne medical gazette
short title: Univ Newcastle Tyne Med Gaz
ISSN: 
ISSN (Online): 
IsoAbbr: Univ Newcastle Tyne Med Gaz
NlmId: 0045472
123:123
JrId: 7892
long title: The Uttar Pradesh State dental journal : an official publication of the State U.P. Dental Branch of the Indian Dental Association
short title: Uttar Pradesh State Dent J
ISSN: 0253-8016
ISSN (Online): 
IsoAbbr: Uttar Pradesh State Dent J
NlmId: 8109330
123:123
JrId: 7893
long title: University of Toronto undergraduate dental journal
short title: Univ Toronto Undergrad Dent J
ISSN: 0042-0255
ISSN (Online): 
IsoAbbr: Univ Toronto Undergrad Dent J
NlmId: 7905911
123:123
JrId: 7894
long title: Update On Ethics
short title: Update Ethics
ISSN: 
ISSN (Online): 
IsoAbbr: Update Ethics
NlmId: 9878819
123:123
JrId: 7896
long title: Upsala journal of medical sciences
short title: Ups J Med Sci
ISSN: 0300-9734
ISSN (Online): 2000-1967
IsoAbbr: Ups. J. Med. Sci.
NlmId: 0332203
123:123
JrId: 7897
long title: Upsala journal of medical sciences. Supplement
short title: Ups J Med Sci Suppl
ISSN: 0300-9726
ISSN (Online): 
IsoAbbr: Ups J Med Sci Suppl
NlmId: 0331622
123:123
JrId: 7898
long title: Urologia internationalis
short title: Urol Int
ISSN: 0042-1138
ISSN (Online): 1423-0399
IsoAbbr: Urol. Int.
NlmId: 0417373
123:123
JrId: 7899
long title: The Urologic clinics of North America
short title: Urol Clin North Am
ISSN: 0094-0143
ISSN (Online): 1558-318X
IsoAbbr: Urol. Clin. North Am.
NlmId: 0423221
123:123
JrId: 7900
long title: Urologiia i nefrologiia
short title: Urol Nefrol (Mosk)
ISSN: 0042-1154
ISSN (Online): 
IsoAbbr: Urol Nefrol (Mosk)
NlmId: 0032352
123:123
JrId: 7901
long title: Urologic radiology
short title: Urol Radiol
ISSN: 0171-1091
ISSN (Online): 
IsoAbbr: Urol Radiol
NlmId: 7909483
123:123
JrId: 7902
long title: Ultrasonic imaging
short title: Ultrason Imaging
ISSN: 0161-7346
ISSN (Online): 1096-0910
IsoAbbr: Ultrason Imaging
NlmId: 7909167
123:123
JrId: 7903
long title: Urological research
short title: Urol Res
ISSN: 0300-5623
ISSN (Online): 1434-0879
IsoAbbr: Urol. Res.
NlmId: 0364311
123:123
JrId: 7904
long title: Der Urologe
short title: Urologe
ISSN: 
ISSN (Online): 
IsoAbbr: Urologe
NlmId: 1304107
123:123
JrId: 7905
long title: Der Urologe. Ausg. A
short title: Urologe A
ISSN: 0340-2592
ISSN (Online): 1433-0563
IsoAbbr: Urologe A
NlmId: 1304110
123:123
JrId: 7906
long title: U.S. news & world report
short title: US News World Rep
ISSN: 0041-5537
ISSN (Online): 
IsoAbbr: US News World Rep
NlmId: 9877797
123:123
JrId: 7907
long title: Urology
short title: Urology
ISSN: 0090-4295
ISSN (Online): 1527-9995
IsoAbbr: Urology
NlmId: 0366151
123:123
JrId: 7908
long title: ACRH [reports]. U.S. Atomic Energy Commission
short title: ACRH Rep
ISSN: 
ISSN (Online): 
IsoAbbr: ACRH Rep
NlmId: 0137764
123:123
JrId: 7909
long title: ANL
short title: ANL Rep
ISSN: 0192-3188
ISSN (Online): 
IsoAbbr: ANL Rep
NlmId: 21830310R
123:123
JrId: 7910
long title: BNWL [reports]. U.S. Atomic Energy Commission
short title: BNWL Rep
ISSN: 
ISSN (Online): 
IsoAbbr: BNWL Rep
NlmId: 0036320
123:123
JrId: 7911
long title: T[echnical report]. Brookhaven National Laboratory
short title: Tech Rep Brookhaven Natl Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Rep Brookhaven Natl Lab
NlmId: 21840060R
123:123
JrId: 7912
long title: CEX [reports]_ civil effects exercise. U.S. Atomic Energy Commission
short title: CEX Rep Civ Eff Exerc
ISSN: 
ISSN (Online): 
IsoAbbr: CEX Rep Civ Eff Exerc
NlmId: 21830350R
123:123
JrId: 7913
long title: ORO [reports]. U.S. Atomic Energy Commission
short title: ORO Rep
ISSN: 0272-4774
ISSN (Online): 
IsoAbbr: ORO Rep
NlmId: 21830640R
123:123
JrId: 7914
long title: HASL [reports]. U.S. Atomic Energy Commission
short title: HASL Rep
ISSN: 0498-5214
ISSN (Online): 
IsoAbbr: HASL Rep
NlmId: 21830400R
123:123
JrId: 7915
long title: IDO [reports]. U.S. Atomic Energy Commission
short title: IDO Rep
ISSN: 
ISSN (Online): 
IsoAbbr: IDO Rep
NlmId: 21830410R
123:123
JrId: 7916
long title: Fission product inhalation project [technical progress report]. Lovelace Foundation for Medical Education and Research
short title: Fission Prod Inhal Proj
ISSN: 
ISSN (Online): 
IsoAbbr: Fission Prod Inhal Proj
NlmId: 21830910R
123:123
JrId: 7917
long title: MLM [reports]. U.S. Atomic Energy Commission
short title: MLM Rep
ISSN: 
ISSN (Online): 
IsoAbbr: MLM Rep
NlmId: 21830530R
123:123
JrId: 7918
long title: SC [reports]. U.S. Atomic Energy Commission
short title: SC Rep
ISSN: 
ISSN (Online): 
IsoAbbr: SC Rep
NlmId: 21830700R
123:123
JrId: 7919
long title: UCLA [reports]. U.S. Atomic Energy Commission
short title: UCLA Rep
ISSN: 
ISSN (Online): 
IsoAbbr: UCLA Rep
NlmId: 21830740R
123:123
JrId: 7920
long title: K [reports]. U.S. Atomic Energy Commission
short title: K Rep
ISSN: 
ISSN (Online): 
IsoAbbr: K Rep
NlmId: 21830460R
123:123
JrId: 7921
long title: LA [reports]. U.S. Atomic Energy Commission
short title: LA Rep
ISSN: 
ISSN (Online): 
IsoAbbr: LA Rep
NlmId: 21830480R
123:123
JrId: 7922
long title: UR [reports]. U.S. Atomic Energy Commission
short title: UR Rep
ISSN: 
ISSN (Online): 
IsoAbbr: UR Rep
NlmId: 21830790R
123:123
JrId: 7923
long title: AMRL-TR. Aerospace Medical Research Laboratories (6570th)
short title: AMRL TR
ISSN: 
ISSN (Online): 
IsoAbbr: AMRL TR
NlmId: 0032311
123:123
JrId: 7924
long title: Technical documentary report. United States. Air Force. Systems Command. Electronic Systems Division
short title: Tech Doc Rep U S Air Force Syst Command Electron Syst Div
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Doc Rep U S Air Force Syst Command Electron Syst Div
NlmId: 22410870R
123:123
JrId: 7925
long title: U. S. medicine
short title: US Med
ISSN: 0191-6246
ISSN (Online): 
IsoAbbr: US Med
NlmId: 0243631
123:123
JrId: 7926
long title: AMD-TR [reports]. United States. Aerospace Medical Division
short title: AMD TR Rep
ISSN: 
ISSN (Online): 
IsoAbbr: AMD TR Rep
NlmId: 0047634
123:123
JrId: 7927
long title: Technical documentary report, ARL-TDR. United States. Aeromedical Research Laboratory, Holloman Air Force Base, N. M
short title: Tech Doc Rep ARL TDR
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Doc Rep ARL TDR
NlmId: 22330910R
123:123
JrId: 7928
long title: Report. U.S. Army Medical Research Laboratory
short title: Rep US Army Med Res Lab
ISSN: 0097-5362
ISSN (Online): 
IsoAbbr: Rep US Army Med Res Lab
NlmId: 22120420R
123:123
JrId: 7929
long title: Report. United States. Army Medical Research and Nutrition Laboratory, Denver
short title: Rep US Army Med Res Nutr Lab Denver
ISSN: 
ISSN (Online): 
IsoAbbr: Rep US Army Med Res Nutr Lab Denver
NlmId: 22211040R
123:123
JrId: 7930
long title: AM [reports]. United States. Office of Aviation Medicine
short title: AM Rep
ISSN: 
ISSN (Online): 
IsoAbbr: AM Rep
NlmId: 0075052
123:123
JrId: 7931
long title: NASA contractor report. NASA CR. United States. National Aeronautics and Space Administration
short title: NASA Contract Rep NASA CR
ISSN: 0565-7059
ISSN (Online): 
IsoAbbr: NASA Contract Rep NASA CR
NlmId: 21930160R
123:123
JrId: 7932
long title: NADC-MR [reports]. United States. Naval Air Development Center, Johnsville, Pa. Aerospace Medical Research Dept
short title: NADC-MR Rep
ISSN: 
ISSN (Online): 
IsoAbbr: NADC-MR Rep
NlmId: 0047422
123:123
JrId: 7933
long title: [Research reports]. Naval Medical Field Research Laboratory (Camp Lejeune, N.C.)
short title: Res Rep U S Nav Med Field Res Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Res Rep U S Nav Med Field Res Lab
NlmId: 22420690R
123:123
JrId: 7934
long title: Research and development technical report. United States. Naval Radiological Defense Laboratory, San Francisco
short title: Res Dev Tech Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Res Dev Tech Rep
NlmId: 22421000R
123:123
JrId: 7935
long title: Research report. Naval School of Aviation Medicine (U.S.)
short title: Res Rep U S Nav Sch Aviat Med
ISSN: 0099-9237
ISSN (Online): 
IsoAbbr: Res Rep U S Nav Sch Aviat Med
NlmId: 22421050R
123:123
JrId: 7936
long title: Report (U.S. Naval Submarine Medical Center)
short title: Rep US Nav Submar Med Cent
ISSN: 0730-8515
ISSN (Online): 
IsoAbbr: Rep US Nav Submar Med Cent
NlmId: 0046347
123:123
JrId: 7937
long title: Technical report: NAVTRADEVCEN. Naval Training Device Center
short title: Tech Rep NAVTRADEVCEN
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Rep NAVTRADEVCEN
NlmId: 22421090R
123:123
JrId: 7938
long title: Report. United States. Navy Experimental Diving Unit, Washington, D. C
short title: Rep US Navy Exp Diving Unit
ISSN: 
ISSN (Online): 
IsoAbbr: Rep US Navy Exp Diving Unit
NlmId: 22421120R
123:123
JrId: 7939
long title: Report - Navy Medical Neuropsychiatric Research Unit
short title: Rep Nav Med Neuropsychiatr Res Unit
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Nav Med Neuropsychiatr Res Unit
NlmId: 7706104
123:123
JrId: 7940
long title: U. S. Navy medicine
short title: US Navy Med
ISSN: 0364-6807
ISSN (Online): 
IsoAbbr: US Navy Med
NlmId: 1253474
123:123
JrId: 7941
long title: Uspekhi fiziologicheskikh nauk
short title: Usp Fiziol Nauk
ISSN: 0301-1798
ISSN (Online): 
IsoAbbr: Usp Fiziol Nauk
NlmId: 0310750
123:123
JrId: 7942
long title: Urban health
short title: Urban Health
ISSN: 0191-8257
ISSN (Online): 
IsoAbbr: Urban Health
NlmId: 0332570
123:123
JrId: 7943
long title: Uspekhi sovremennoi biologii
short title: Usp Sovrem Biol
ISSN: 0042-1324
ISSN (Online): 
IsoAbbr: Usp Sovrem Biol
NlmId: 0413771
123:123
JrId: 7944
long title: Utah nurse
short title: Utah Nurse
ISSN: 0049-5727
ISSN (Online): 
IsoAbbr: Utah Nurse
NlmId: 21430480R
123:123
JrId: 7945
long title: Vaccine
short title: Vaccine
ISSN: 0264-410X
ISSN (Online): 1873-2518
IsoAbbr: Vaccine
NlmId: 8406899
123:123
JrId: 7946
long title: Virginia dental journal
short title: Va Dent J
ISSN: 0049-6472
ISSN (Online): 
IsoAbbr: Va Dent J
NlmId: 0055616
123:123
JrId: 7947
long title: Virginia medical
short title: Va Med
ISSN: 0146-3616
ISSN (Online): 
IsoAbbr: Va Med
NlmId: 7701976
123:123
JrId: 7948
long title: Virginia medical monthly
short title: Va Med Mon (1918)
ISSN: 0042-6644
ISSN (Online): 
IsoAbbr: Va Med Mon (1918)
NlmId: 0407231
123:123
JrId: 7949
long title: Virginia nurse
short title: Va Nurse
ISSN: 0270-7780
ISSN (Online): 
IsoAbbr: Va Nurse
NlmId: 8005511
123:123
JrId: 7950
long title: Virginia nurse quarterly
short title: Va Nurse Q
ISSN: 0042-6695
ISSN (Online): 
IsoAbbr: Va Nurse Q
NlmId: 0042334
123:123
JrId: 7951
long title: Il Valsalva
short title: Valsalva
ISSN: 0042-2371
ISSN (Online): 
IsoAbbr: Valsalva
NlmId: 0417400
123:123
JrId: 7952
long title: Vardfacket
short title: Vardfacket
ISSN: 0347-0911
ISSN (Online): 
IsoAbbr: Vardfacket
NlmId: 7708473
123:123
JrId: 7953
long title: VASA. Zeitschrift fur Gefasskrankheiten
short title: Vasa
ISSN: 0301-1526
ISSN (Online): 1664-2872
IsoAbbr: VASA
NlmId: 0317051
123:123
JrId: 7954
long title: Vascular diseases
short title: Vasc Dis
ISSN: 0506-4287
ISSN (Online): 
IsoAbbr: Vasc Dis
NlmId: 0202051
123:123
JrId: 7955
long title: Vascular surgery
short title: Vasc Surg
ISSN: 0042-2835
ISSN (Online): 
IsoAbbr: Vasc Surg
NlmId: 0103277
123:123
JrId: 7956
long title: Venezuela odontologica
short title: Venez Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: Venez Odontol
NlmId: 21440530R
123:123
JrId: 7957
long title: Verhandlungen der Anatomischen Gesellschaft
short title: Verh Anat Ges
ISSN: 0066-1562
ISSN (Online): 
IsoAbbr: Verh Anat Ges
NlmId: 7501276
123:123
JrId: 7958
long title: Verhandlungen der Deutschen Gesellschaft fur Innere Medizin
short title: Verh Dtsch Ges Inn Med
ISSN: 0070-4067
ISSN (Online): 
IsoAbbr: Verh Dtsch Ges Inn Med
NlmId: 7503702
123:123
JrId: 7959
long title: Verhandlungen der Deutschen Gesellschaft fur Kreislaufforschung
short title: Verh Dtsch Ges Kreislaufforsch
ISSN: 0070-4075
ISSN (Online): 
IsoAbbr: Verh Dtsch Ges Kreislaufforsch
NlmId: 7503703
123:123
JrId: 7960
long title: Verhandlungen der Deutschen Gesellschaft fur Herz- und Kreislaufforschung
short title: Verh Dtsch Ges Herz Kreislaufforsch
ISSN: 0174-2817
ISSN (Online): 
IsoAbbr: Verh Dtsch Ges Herz Kreislaufforsch
NlmId: 8005742
123:123
JrId: 7961
long title: Verhandlungen der Deutschen Gesellschaft fur Pathologie
short title: Verh Dtsch Ges Pathol
ISSN: 0070-4113
ISSN (Online): 
IsoAbbr: Verh Dtsch Ges Pathol
NlmId: 7503704
123:123
JrId: 7962
long title: Verhandlungen der Deutschen Gesellschaft fur Rheumatologie
short title: Verh Dtsch Ges Rheumatol
ISSN: 0070-4121
ISSN (Online): 
IsoAbbr: Verh Dtsch Ges Rheumatol
NlmId: 7507680
123:123
JrId: 7963
long title: Verhandelingen - Koninklijke Academie voor Geneeskunde van Belgie
short title: Verh K Acad Geneeskd Belg
ISSN: 0302-6469
ISSN (Online): 
IsoAbbr: Verh. K. Acad. Geneeskd. Belg.
NlmId: 0413210
123:123
JrId: 7964
long title: Verhandelingen - Koninklijke Vlaamse Academie voor Geneeskunde van Belgie
short title: Verh K Vlaam Acad Geneeskd Belg
ISSN: 0300-9017
ISSN (Online): 
IsoAbbr: Verh K Vlaam Acad Geneeskd Belg
NlmId: 0413004
123:123
JrId: 7965
long title: Veroffentlichungen aus der morphologischen Pathologie
short title: Veroff Morphol Pathol
ISSN: 0372-6312
ISSN (Online): 
IsoAbbr: Veroff Morphol Pathol
NlmId: 7503946
123:123
JrId: 7966
long title: Veroffentlichungen aus der Pathologie
short title: Veroff Pathol
ISSN: 0340-241X
ISSN (Online): 
IsoAbbr: Veroff Pathol
NlmId: 7504167
123:123
JrId: 7967
long title: Virus research
short title: Virus Res
ISSN: 0168-1702
ISSN (Online): 1872-7492
IsoAbbr: Virus Res.
NlmId: 8410979
123:123
JrId: 7968
long title: Vestnik Akademii meditsinskikh nauk SSSR
short title: Vestn Akad Med Nauk SSSR
ISSN: 0002-3027
ISSN (Online): 
IsoAbbr: Vestn. Akad. Med. Nauk SSSR
NlmId: 7506153
123:123
JrId: 7969
long title: Vestnik Akademii nauk SSSR
short title: Vestn Akad Nauk SSSR
ISSN: 0002-3442
ISSN (Online): 
IsoAbbr: Vestn Akad Nauk SSSR
NlmId: 7501279
123:123
JrId: 7970
long title: Vestnik dermatologii i venerologii
short title: Vestn Dermatol Venerol
ISSN: 0042-4609
ISSN (Online): 
IsoAbbr: Vestn Dermatol Venerol
NlmId: 0414246
123:123
JrId: 7971
long title: Vestnik khirurgii imeni I. I. Grekova
short title: Vestn Khir Im I I Grek
ISSN: 0042-4625
ISSN (Online): 
IsoAbbr: Vestn. Khir. Im. I. I. Grek.
NlmId: 0411377
123:123
JrId: 7972
long title: Vard i Norden
short title: Vard Nord Utveckl Forsk
ISSN: 0107-4083
ISSN (Online): 
IsoAbbr: Vard Nord Utveckl Forsk
NlmId: 8700224
123:123
JrId: 7973
long title: Versicherungsmedizin / herausgegeben von Verband der Lebensversicherungs-Unternehmen e.V. und Verband der Privaten Krankenversicherung e.V
short title: Versicherungsmedizin
ISSN: 0933-4548
ISSN (Online): 
IsoAbbr: Versicherungsmedizin
NlmId: 8803623
123:123
JrId: 7974
long title: Vestnik Leningradskogo universiteta. Biologiia
short title: Vestn Leningr Univ Biol
ISSN: 0321-186X
ISSN (Online): 
IsoAbbr: Vestn Leningr Univ Biol
NlmId: 0414647
123:123
JrId: 7975
long title: Vestnik oftalmologii
short title: Vestn Oftalmol
ISSN: 0042-465X
ISSN (Online): 
IsoAbbr: Vestn Oftalmol
NlmId: 0415216
123:123
JrId: 7976
long title: Vestnik otorinolaringologii
short title: Vestn Otorinolaringol
ISSN: 0042-4668
ISSN (Online): 
IsoAbbr: Vestn. Otorinolaringol.
NlmId: 0416577
123:123
JrId: 7977
long title: Vestnik rentgenologii i radiologii
short title: Vestn Rentgenol Radiol
ISSN: 0042-4676
ISSN (Online): 
IsoAbbr: Vestn Rentgenol Radiol
NlmId: 0424741
123:123
JrId: 7979
long title: The Veterinary clinics of North America
short title: Vet Clin North Am
ISSN: 0091-0279
ISSN (Online): 
IsoAbbr: Vet Clin North Am
NlmId: 1247712
123:123
JrId: 7980
long title: The Veterinary clinics of North America. Large animal practice
short title: Vet Clin North Am Large Anim Pract
ISSN: 0196-9846
ISSN (Online): 
IsoAbbr: Vet Clin North Am Large Anim Pract
NlmId: 7810187
123:123
JrId: 7981
long title: The Veterinary clinics of North America. Small animal practice
short title: Vet Clin North Am Small Anim Pract
ISSN: 0195-5616
ISSN (Online): 1878-1306
IsoAbbr: Vet. Clin. North Am. Small Anim. Pract.
NlmId: 7809942
123:123
JrId: 7982
long title: Veterinary medicine, small animal clinician : VM, SAC
short title: Vet Med Small Anim Clin
ISSN: 0042-4889
ISSN (Online): 
IsoAbbr: Vet Med Small Anim Clin
NlmId: 8707901
123:123
JrId: 7983
long title: Veterinarni medicina
short title: Vet Med (Praha)
ISSN: 0375-8427
ISSN (Online): 
IsoAbbr: Vet Med (Praha)
NlmId: 0063417
123:123
JrId: 7984
long title: Veterinary pathology
short title: Vet Pathol
ISSN: 0300-9858
ISSN (Online): 1544-2217
IsoAbbr: Vet. Pathol.
NlmId: 0312020
123:123
JrId: 7985
long title: Veterinary pathology. Supplement
short title: Vet Pathol Suppl
ISSN: 0191-3808
ISSN (Online): 
IsoAbbr: Vet Pathol Suppl
NlmId: 7901021
123:123
JrId: 7986
long title: The Veterinary record
short title: Vet Rec
ISSN: 0042-4900
ISSN (Online): 2042-7670
IsoAbbr: Vet. Rec.
NlmId: 0031164
123:123
JrId: 7987
long title: The Veterinary quarterly
short title: Vet Q
ISSN: 0165-2176
ISSN (Online): 1875-5941
IsoAbbr: Vet Q
NlmId: 7909485
123:123
JrId: 7988
long title: Veterinary parasitology
short title: Vet Parasitol
ISSN: 0304-4017
ISSN (Online): 1873-2550
IsoAbbr: Vet. Parasitol.
NlmId: 7602745
123:123
JrId: 7989
long title: Veterinary and human toxicology
short title: Vet Hum Toxicol
ISSN: 0145-6296
ISSN (Online): 
IsoAbbr: Vet Hum Toxicol
NlmId: 7704194
123:123
JrId: 7990
long title: Veterinary microbiology
short title: Vet Microbiol
ISSN: 0378-1135
ISSN (Online): 1873-2542
IsoAbbr: Vet. Microbiol.
NlmId: 7705469
123:123
JrId: 7991
long title: Veterinary surgery : VS
short title: Vet Surg
ISSN: 0161-3499
ISSN (Online): 1532-950X
IsoAbbr: Vet Surg
NlmId: 8113214
123:123
JrId: 7992
long title: Viata medicala_ revista de informare profesionala si stiintifica a cadrelor medii sanitare
short title: Viata Med Rev Inf Prof Stiint Cadrelor Medii Sanit
ISSN: 
ISSN (Online): 
IsoAbbr: Viata Med Rev Inf Prof Stiint Cadrelor Medii Sanit
NlmId: 7609486
123:123
JrId: 7993
long title: The Veterinarian
short title: Veterinarian
ISSN: 
ISSN (Online): 
IsoAbbr: Veterinarian
NlmId: 21510270R
123:123
JrId: 7994
long title: Veterinary immunology and immunopathology
short title: Vet Immunol Immunopathol
ISSN: 0165-2427
ISSN (Online): 1873-2534
IsoAbbr: Vet. Immunol. Immunopathol.
NlmId: 8002006
123:123
JrId: 7995
long title: Veterinariia
short title: Veterinariia
ISSN: 0042-4846
ISSN (Online): 
IsoAbbr: Veterinariia
NlmId: 0412751
123:123
JrId: 7996
long title: Veterinary research communications
short title: Vet Res Commun
ISSN: 0165-7380
ISSN (Online): 1573-7446
IsoAbbr: Vet. Res. Commun.
NlmId: 8100520
123:123
JrId: 7997
long title: Veterinarno-meditsinski nauki
short title: Vet Med Nauki
ISSN: 0324-1068
ISSN (Online): 
IsoAbbr: Vet Med Nauki
NlmId: 0414760
123:123
JrId: 7998
long title: La Vie medicale au Canada francais
short title: Vie Med Can Fr
ISSN: 0301-1534
ISSN (Online): 
IsoAbbr: Vie Med Can Fr
NlmId: 0316264
123:123
JrId: 7999
long title: Vierteljahrsschrift fur schweizerische Sanitatsoffiziere. Journal trimestriel des officiers suisses du service de sante. Rivista trimestrale degli ufficiali sanitari svizzeri
short title: Vierteljahrsschr Schweiz Sanitatsoff
ISSN: 
ISSN (Online): 
IsoAbbr: Vierteljahrsschr Schweiz Sanitatsoff
NlmId: 0126374
123:123
JrId: 8000
long title: Vina quarterly
short title: VINA Q
ISSN: 0049-6464
ISSN (Online): 
IsoAbbr: VINA Q
NlmId: 0031221
123:123
JrId: 8001
long title: Virchows Archiv. A: Pathology. Pathologische Anatomie
short title: Virchows Arch A Pathol Pathol Anat
ISSN: 0042-6423
ISSN (Online): 
IsoAbbr: Virchows Arch A Pathol Pathol Anat
NlmId: 0141343
123:123
JrId: 8002
long title: Virchows Archiv. A, Pathological anatomy and histology
short title: Virchows Arch A Pathol Anat Histol
ISSN: 0340-1227
ISSN (Online): 
IsoAbbr: Virchows Arch A Pathol Anat Histol
NlmId: 7505137
123:123
JrId: 8003
long title: Virchows Archiv. A, Pathological anatomy and histopathology
short title: Virchows Arch A Pathol Anat Histopathol
ISSN: 0174-7398
ISSN (Online): 
IsoAbbr: Virchows Arch A Pathol Anat Histopathol
NlmId: 8302198
123:123
JrId: 8004
long title: Virchows Archiv. B: Cell pathology
short title: Virchows Arch B Cell Pathol
ISSN: 0340-6075
ISSN (Online): 
IsoAbbr: Virchows Arch B Cell Pathol
NlmId: 0437105
123:123
JrId: 8005
long title: Virologie
short title: Virologie
ISSN: 0377-8177
ISSN (Online): 
IsoAbbr: Virologie
NlmId: 7605765
123:123
JrId: 8006
long title: Virchows Archiv fur pathologische Anatomie und Physiologie und fur klinische Medizin
short title: Virchows Arch Pathol Anat Physiol Klin Med
ISSN: 0376-0081
ISSN (Online): 
IsoAbbr: Virchows Arch Pathol Anat Physiol Klin Med
NlmId: 0217007
123:123
JrId: 8007
long title: Virology monographs. Die Virusforschung in Einzeldarstellungen
short title: Virol Monogr
ISSN: 0083-6591
ISSN (Online): 
IsoAbbr: Virol Monogr
NlmId: 0170663
123:123
JrId: 8008
long title: Vital and health statistics. Series 2, Data evaluation and methods research
short title: Vital Health Stat 2
ISSN: 0083-2057
ISSN (Online): 
IsoAbbr: Vital Health Stat 2
NlmId: 0330122
123:123
JrId: 8009
long title: Vital and health statistics. Series 3, Analytical studies
short title: Vital Health Stat 3
ISSN: 0083-2065
ISSN (Online): 
IsoAbbr: Vital Health Stat 3
NlmId: 0403031
123:123
JrId: 8010
long title: Vital and health statistics. Ser. 4: Documents and committee reports
short title: Vital Health Stat 4
ISSN: 0083-2073
ISSN (Online): 
IsoAbbr: Vital Health Stat 4
NlmId: 0036665
123:123
JrId: 8011
long title: Vital and health statistics. Series 10, Data from the National Health Survey
short title: Vital Health Stat 10
ISSN: 0083-1972
ISSN (Online): 
IsoAbbr: Vital Health Stat 10
NlmId: 7604043
123:123
JrId: 8012
long title: Vital and health statistics. Series 11, Data from the national health survey
short title: Vital Health Stat 11
ISSN: 0083-1980
ISSN (Online): 
IsoAbbr: Vital Health Stat 11
NlmId: 0414007
123:123
JrId: 8013
long title: Vital and health statistics. Series 13, Data from the National Health Survey
short title: Vital Health Stat 13
ISSN: 0083-2006
ISSN (Online): 
IsoAbbr: Vital Health Stat 13
NlmId: 0403032
123:123
JrId: 8014
long title: Vital and health statistics. Series 14, Data on national health resources
short title: Vital Health Stat 14
ISSN: 0083-1999
ISSN (Online): 
IsoAbbr: Vital Health Stat 14
NlmId: 0165703
123:123
JrId: 8015
long title: Virology
short title: Virology
ISSN: 0042-6822
ISSN (Online): 1096-0341
IsoAbbr: Virology
NlmId: 0110674
123:123
JrId: 8016
long title: Uirusu
short title: Uirusu
ISSN: 0042-6857
ISSN (Online): 
IsoAbbr: Uirusu
NlmId: 0417475
123:123
JrId: 8017
long title: Virus genes
short title: Virus Genes
ISSN: 0920-8569
ISSN (Online): 1572-994X
IsoAbbr: Virus Genes
NlmId: 8803967
123:123
JrId: 8018
long title: Virus research. Supplement
short title: Virus Res Suppl
ISSN: 0921-2590
ISSN (Online): 
IsoAbbr: Virus Res Suppl
NlmId: 8611941
123:123
JrId: 8019
long title: Vision research
short title: Vision Res
ISSN: 0042-6989
ISSN (Online): 1878-5646
IsoAbbr: Vision Res.
NlmId: 0417402
123:123
JrId: 8020
long title: Vital and health statistics. Ser. 1, Programs and collection procedures
short title: Vital Health Stat 1
ISSN: 0083-2014
ISSN (Online): 
IsoAbbr: Vital Health Stat 1
NlmId: 0414006
123:123
JrId: 8021
long title: Vital speeches of the day
short title: Vital Speeches Day
ISSN: 0042-742X
ISSN (Online): 
IsoAbbr: Vital Speeches Day
NlmId: 9877798
123:123
JrId: 8022
long title: Vital and health statistics. Series 21, Data from the National Vital Statistics System
short title: Vital Health Stat 21
ISSN: 0083-2030
ISSN (Online): 
IsoAbbr: Vital Health Stat 21
NlmId: 0032510
123:123
JrId: 8023
long title: Vital and health statistics. Series 23, Data from the National Survey of Family Growth
short title: Vital Health Stat 23
ISSN: 0278-5234
ISSN (Online): 
IsoAbbr: Vital Health Stat 23
NlmId: 7901947
123:123
JrId: 8024
long title: Vitamins and hormones
short title: Vitam Horm
ISSN: 0083-6729
ISSN (Online): 
IsoAbbr: Vitam. Horm.
NlmId: 0413601
123:123
JrId: 8025
long title: Vnitrni lekarstvi
short title: Vnitr Lek
ISSN: 0042-773X
ISSN (Online): 1801-7592
IsoAbbr: Vnitr Lek
NlmId: 0413602
123:123
JrId: 8026
long title: Voeding
short title: Voeding
ISSN: 0042-7926
ISSN (Online): 
IsoAbbr: Voeding
NlmId: 0413603
123:123
JrId: 8028
long title: Voenno-meditsinskii zhurnal
short title: Voen Med Zh
ISSN: 0026-9050
ISSN (Online): 
IsoAbbr: Voen Med Zh
NlmId: 2984871R
123:123
JrId: 8029
long title: La Voix dentaire
short title: Voix Dent
ISSN: 0042-8353
ISSN (Online): 
IsoAbbr: Voix Dent
NlmId: 21530650R
123:123
JrId: 8030
long title: Vojenske zdravotnicke listy
short title: Vojen Zdrav Listy
ISSN: 0372-7025
ISSN (Online): 
IsoAbbr: Vojen Zdrav Listy
NlmId: 0230326
123:123
JrId: 8031
long title: Vojenskozdravotnicka knihovna
short title: Vojenskozdrav Knih
ISSN: 
ISSN (Online): 
IsoAbbr: Vojenskozdrav Knih
NlmId: 21530680R
123:123
JrId: 8032
long title: Vojnosanitetski pregled. Military-medical and pharmaceutical review
short title: Vojnosanit Pregl
ISSN: 0042-8450
ISSN (Online): 
IsoAbbr: Vojnosanit Pregl
NlmId: 21530700R
123:123
JrId: 8033
long title: Voluntary action leadership
short title: Volunt Action Leadersh
ISSN: 0149-6492
ISSN (Online): 
IsoAbbr: Volunt Action Leadersh
NlmId: 9878119
123:123
JrId: 8034
long title: The Volunteer leader
short title: Volunt Leader
ISSN: 0005-1861
ISSN (Online): 
IsoAbbr: Volunt Leader
NlmId: 0253612
123:123
JrId: 8035
long title: Voprosy biokhimii mozga
short title: Vopr Biokhim Mozga
ISSN: 0507-2972
ISSN (Online): 
IsoAbbr: Vopr Biokhim Mozga
NlmId: 0036162
123:123
JrId: 8036
long title: Volunteer administration
short title: Volunt Adm
ISSN: 0362-773X
ISSN (Online): 
IsoAbbr: Volunt Adm
NlmId: 9877807
123:123
JrId: 8037
long title: Klinika i lechenie zlokachestvennykh novoobrazovanii
short title: Klin Lech Zlokach Novoobraz
ISSN: 
ISSN (Online): 
IsoAbbr: Klin Lech Zlokach Novoobraz
NlmId: 0152601
123:123
JrId: 8038
long title: Voprosy kurortologii, fizioterapii, i lechebnoi fizicheskoi kultury
short title: Vopr Kurortol Fizioter Lech Fiz Kult
ISSN: 0042-8787
ISSN (Online): 
IsoAbbr: Vopr Kurortol Fizioter Lech Fiz Kult
NlmId: 2984868R
123:123
JrId: 8039
long title: Voprosy meditsinskoi khimii
short title: Vopr Med Khim
ISSN: 0042-8809
ISSN (Online): 
IsoAbbr: Vopr. Med. Khim.
NlmId: 0416601
123:123
JrId: 8040
long title: Voprosy neirokhirurgii
short title: Vopr Neirokhir
ISSN: 0042-8817
ISSN (Online): 
IsoAbbr: Vopr Neirokhir
NlmId: 0424743
123:123
JrId: 8041
long title: Voprosy okhrany materinstva i detstva
short title: Vopr Okhr Materin Det
ISSN: 0042-8825
ISSN (Online): 
IsoAbbr: Vopr Okhr Materin Det
NlmId: 0416600
123:123
JrId: 8042
long title: Voprosy onkologii
short title: Vopr Onkol
ISSN: 0507-3758
ISSN (Online): 
IsoAbbr: Vopr Onkol
NlmId: 0413775
123:123
JrId: 8043
long title: Voprosy pitaniia
short title: Vopr Pitan
ISSN: 0042-8833
ISSN (Online): 
IsoAbbr: Vopr Pitan
NlmId: 2984870R
123:123
JrId: 8044
long title: Voprosy psikhiatrii i nevropatologii_ sbornik trudov
short title: Vopr Psikhiatr Nevropatol
ISSN: 
ISSN (Online): 
IsoAbbr: Vopr Psikhiatr Nevropatol
NlmId: 21540350R
123:123
JrId: 8045
long title: Voprosy revmatizma
short title: Vopr Revm
ISSN: 0042-885X
ISSN (Online): 
IsoAbbr: Vopr Revm
NlmId: 0064753
123:123
JrId: 8046
long title: Voprosy virusologii
short title: Vopr Virusol
ISSN: 0507-4088
ISSN (Online): 
IsoAbbr: Vopr. Virusol.
NlmId: 0417337
123:123
JrId: 8047
long title: Vox sanguinis
short title: Vox Sang
ISSN: 0042-9007
ISSN (Online): 1423-0410
IsoAbbr: Vox Sang.
NlmId: 0413606
123:123
JrId: 8048
long title: Vrachebnoe delo
short title: Vrach Delo
ISSN: 0049-6804
ISSN (Online): 
IsoAbbr: Vrach Delo
NlmId: 0413607
123:123
JrId: 8049
long title: Vermont registered nurse
short title: Vt Regist Nurse
ISSN: 0191-1880
ISSN (Online): 
IsoAbbr: Vt Regist Nurse
NlmId: 7900230
123:123
JrId: 8050
long title: Vutreshni bolesti
short title: Vutr Boles
ISSN: 0506-2772
ISSN (Online): 
IsoAbbr: Vutr Boles
NlmId: 0032666
123:123
JrId: 8051
long title: Washington report on medicine & health
short title: Wash Rep Med Health
ISSN: 0043-0730
ISSN (Online): 
IsoAbbr: Wash Rep Med Health
NlmId: 0174072
123:123
JrId: 8052
long title: West Virginia dental journal
short title: W V Dent J
ISSN: 0043-3225
ISSN (Online): 
IsoAbbr: W V Dent J
NlmId: 0413776
123:123
JrId: 8053
long title: The West Virginia medical journal
short title: W V Med J
ISSN: 0043-3284
ISSN (Online): 
IsoAbbr: W V Med J
NlmId: 0413777
123:123
JrId: 8054
long title: Waking and sleeping
short title: Waking Sleeping
ISSN: 0340-0905
ISSN (Online): 
IsoAbbr: Waking Sleeping
NlmId: 7801884
123:123
JrId: 8055
long title: Way
short title: Way
ISSN: 0386-1449
ISSN (Online): 
IsoAbbr: Way
NlmId: 7910152
123:123
JrId: 8056
long title: The Washington nurse
short title: Wash Nurse
ISSN: 0734-5666
ISSN (Online): 
IsoAbbr: Wash Nurse
NlmId: 8005132
123:123
JrId: 8057
long title: Wakayama medical reports
short title: Wakayama Med Rep
ISSN: 0511-084X
ISSN (Online): 
IsoAbbr: Wakayama Med Rep
NlmId: 0413610
123:123
JrId: 8058
long title: Washington State dental journal
short title: Wash State Dent J
ISSN: 0083-7431
ISSN (Online): 
IsoAbbr: Wash State Dent J
NlmId: 21610440R
123:123
JrId: 8059
long title: Washington State journal of nursing
short title: Wash State J Nurs
ISSN: 0043-0781
ISSN (Online): 
IsoAbbr: Wash State J Nurs
NlmId: 21610460R
123:123
JrId: 8060
long title: Washington University dental journal
short title: Wash Univ Dent J
ISSN: 0049-6936
ISSN (Online): 
IsoAbbr: Wash Univ Dent J
NlmId: 21610550R
123:123
JrId: 8061
long title: The Weather vane
short title: Weather Vane
ISSN: 0043-1664
ISSN (Online): 
IsoAbbr: Weather Vane
NlmId: 21610700R
123:123
JrId: 8062
long title: The West African medical journal
short title: West Afr Med J
ISSN: 0043-3004
ISSN (Online): 
IsoAbbr: West Afr Med J
NlmId: 0417406
123:123
JrId: 8063
long title: West African journal of pharmacology and drug research
short title: West Afr J Pharmacol Drug Res
ISSN: 0303-691X
ISSN (Online): 
IsoAbbr: West Afr J Pharmacol Drug Res
NlmId: 0427176
123:123
JrId: 8064
long title: Bulletin (Western Dental Society)
short title: West Dent Soc Bull
ISSN: 
ISSN (Online): 
IsoAbbr: West Dent Soc Bull
NlmId: 9875605
123:123
JrId: 8065
long title: The West Indian medical journal
short title: West Indian Med J
ISSN: 0043-3144
ISSN (Online): 
IsoAbbr: West Indian Med J
NlmId: 0417410
123:123
JrId: 8066
long title: The Western journal of medicine
short title: West J Med
ISSN: 0093-0415
ISSN (Online): 
IsoAbbr: West. J. Med.
NlmId: 0410504
123:123
JrId: 8068
long title: Wei sheng wu xue bao = Acta microbiologica Sinica
short title: Wei Sheng Wu Xue Bao
ISSN: 0001-6209
ISSN (Online): 
IsoAbbr: Wei Sheng Wu Xue Bao
NlmId: 21610860R
123:123
JrId: 8069
long title: Western medicine_ the medical journal of the west
short title: West Med Med J West
ISSN: 0511-7712
ISSN (Online): 
IsoAbbr: West Med Med J West
NlmId: 0232025
123:123
JrId: 8070
long title: WHO chronicle
short title: WHO Chron
ISSN: 0042-9694
ISSN (Online): 
IsoAbbr: WHO Chron
NlmId: 0414010
123:123
JrId: 8071
long title: Monograph series. World Health Organization
short title: Monogr Ser World Health Organ
ISSN: 0512-3038
ISSN (Online): 
IsoAbbr: Monogr Ser World Health Organ
NlmId: 0413612
123:123
JrId: 8072
long title: Western journal of nursing research
short title: West J Nurs Res
ISSN: 0193-9459
ISSN (Online): 1552-8456
IsoAbbr: West J Nurs Res
NlmId: 7905435
123:123
JrId: 8073
long title: Public health papers
short title: Public Health Pap
ISSN: 0555-6015
ISSN (Online): 
IsoAbbr: Public Health Pap
NlmId: 0376513
123:123
JrId: 8074
long title: World Health Organization technical report series
short title: World Health Organ Tech Rep Ser
ISSN: 0512-3054
ISSN (Online): 
IsoAbbr: World Health Organ Tech Rep Ser
NlmId: 7903212
123:123
JrId: 8075
long title: World journal of surgery
short title: World J Surg
ISSN: 0364-2313
ISSN (Online): 1432-2323
IsoAbbr: World J Surg
NlmId: 7704052
123:123
JrId: 8076
long title: Wiadomosci lekarskie (Warsaw, Poland : 1960)
short title: Wiad Lek
ISSN: 0043-5147
ISSN (Online): 
IsoAbbr: Wiad. Lek.
NlmId: 9705467
123:123
JrId: 8077
long title: Wiadomosci parazytologiczne
short title: Wiad Parazytol
ISSN: 0043-5163
ISSN (Online): 
IsoAbbr: Wiad Parazytol
NlmId: 0420554
123:123
JrId: 8078
long title: Wiederherstellungschirurgie und Traumatologie. Reconstruction surgery and traumatology
short title: Wiederherstellungschir Traumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Wiederherstellungschir Traumatol
NlmId: 0136743
123:123
JrId: 8079
long title: Wiener klinische Wochenschrift
short title: Wien Klin Wochenschr
ISSN: 0043-5325
ISSN (Online): 1613-7671
IsoAbbr: Wien. Klin. Wochenschr.
NlmId: 21620870R
123:123
JrId: 8080
long title: Wiener klinische Wochenschrift. Supplementum
short title: Wien Klin Wochenschr Suppl
ISSN: 0300-5178
ISSN (Online): 
IsoAbbr: Wien Klin Wochenschr Suppl
NlmId: 0357046
123:123
JrId: 8081
long title: Wiener medizinische Wochenschrift (1946)
short title: Wien Med Wochenschr
ISSN: 0043-5341
ISSN (Online): 1563-258X
IsoAbbr: Wien Med Wochenschr
NlmId: 8708475
123:123
JrId: 8082
long title: Wiener medizinische Wochenschrift. Beihefte
short title: Wien Med Wochenschr Beih
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Med Wochenschr Beih
NlmId: 7801339
123:123
JrId: 8083
long title: Women & health
short title: Women Health
ISSN: 0363-0242
ISSN (Online): 1541-0331
IsoAbbr: Women Health
NlmId: 7608076
123:123
JrId: 8084
long title: Wiener medizinische Wochenschrift. Supplement
short title: Wien Med Wochenschr Suppl
ISSN: 0301-7826
ISSN (Online): 
IsoAbbr: Wien Med Wochenschr Suppl
NlmId: 0413007
123:123
JrId: 8085
long title: Wiener tierarztliche Monatsschrift
short title: Wien Tierarztl Monatsschr
ISSN: 0043-535X
ISSN (Online): 
IsoAbbr: Wien Tierarztl Monatsschr
NlmId: 0413611
123:123
JrId: 8086
long title: World health statistics quarterly. Rapport trimestriel de statistiques sanitaires mondiales
short title: World Health Stat Q
ISSN: 0379-8070
ISSN (Online): 
IsoAbbr: World Health Stat Q
NlmId: 7900237
123:123
JrId: 8087
long title: Wiener Zeitschrift fur innere Medizin und ihre Grenzgebiete
short title: Wien Z Inn Med
ISSN: 0043-5376
ISSN (Online): 
IsoAbbr: Wien Z Inn Med
NlmId: 7502231
123:123
JrId: 8088
long title: World hospitals
short title: World Hosp
ISSN: 0512-3135
ISSN (Online): 
IsoAbbr: World Hosp
NlmId: 0033046
123:123
JrId: 8089
long title: Wiener Zeitschrift fur Nervenheilkunde und deren Grenzgebiete
short title: Wien Z Nervenheilkd Grenzgeb
ISSN: 0043-5384
ISSN (Online): 
IsoAbbr: Wien Z Nervenheilkd Grenzgeb
NlmId: 0414001
123:123
JrId: 8090
long title: Wildlife disease
short title: Wildl Dis
ISSN: 0043-5465
ISSN (Online): 
IsoAbbr: Wildl Dis
NlmId: 0035301
123:123
JrId: 8091
long title: Wisconsin medical journal
short title: Wis Med J
ISSN: 0043-6542
ISSN (Online): 
IsoAbbr: Wis. Med. J.
NlmId: 0110663
123:123
JrId: 8092
long title: Wissenschaftliche Zeitschrift der Humboldt-Universitat zu Berlin. Mathematisch-Naturwissenschaftliche Reihe
short title: Wiss Z Humboldt Univ Berl Math Naturwiss
ISSN: 0522-9863
ISSN (Online): 
IsoAbbr: Wiss Z Humboldt Univ Berl Math Naturwiss
NlmId: 1263363
123:123
JrId: 8093
long title: The Wistar Institute symposium monograph
short title: Wistar Inst Symp Monogr
ISSN: 0084-1013
ISSN (Online): 
IsoAbbr: Wistar Inst Symp Monogr
NlmId: 0035247
123:123
JrId: 8094
long title: The Woman physician
short title: Woman Physician
ISSN: 0002-7103
ISSN (Online): 
IsoAbbr: Woman Physician
NlmId: 0324401
123:123
JrId: 8095
long title: Worcester medical news
short title: Worcester Med News
ISSN: 0043-7905
ISSN (Online): 
IsoAbbr: Worcester Med News
NlmId: 21630460R
123:123
JrId: 8096
long title: World health statistics report. Rapport de statistiques sanitaires mondiales
short title: World Health Stat Rep
ISSN: 0043-8510
ISSN (Online): 
IsoAbbr: World Health Stat Rep
NlmId: 0161006
123:123
JrId: 8097
long title: World of Irish nursing
short title: World Ir Nurs
ISSN: 0332-3056
ISSN (Online): 
IsoAbbr: World Ir Nurs
NlmId: 0323527
123:123
JrId: 8098
long title: World news on maxillofacial radiology
short title: World News Maxillofac Radiol
ISSN: 0084-2079
ISSN (Online): 
IsoAbbr: World News Maxillofac Radiol
NlmId: 1273122
123:123
JrId: 8099
long title: World review of nutrition and dietetics
short title: World Rev Nutr Diet
ISSN: 0084-2230
ISSN (Online): 1662-3975
IsoAbbr: World Rev Nutr Diet
NlmId: 0117263
123:123
JrId: 8100
long title: World's poultry science journal
short title: Worlds Poult Sci J
ISSN: 0043-9339
ISSN (Online): 
IsoAbbr: Worlds Poult Sci J
NlmId: 0033040
123:123
JrId: 8101
long title: Wyoming nurses' newsletter
short title: Wyo Nurses Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Wyo Nurses Newsl
NlmId: 9875645
123:123
JrId: 8102
long title: Xenobiotica_ the fate of foreign compounds in biological systems
short title: Xenobiotica
ISSN: 0049-8254
ISSN (Online): 1366-5928
IsoAbbr: Xenobiotica
NlmId: 1306665
123:123
JrId: 8103
long title: The Xi Psi Phi quarterly
short title: Xi Psi Phi Q
ISSN: 0049-8262
ISSN (Online): 
IsoAbbr: Xi Psi Phi Q
NlmId: 21630920R
123:123
JrId: 8104
long title: The Yale journal of biology and medicine
short title: Yale J Biol Med
ISSN: 0044-0086
ISSN (Online): 1551-4056
IsoAbbr: Yale J Biol Med
NlmId: 0417414
123:123
JrId: 8105
long title: World medical journal
short title: World Med J
ISSN: 0049-8122
ISSN (Online): 
IsoAbbr: World Med J
NlmId: 0417413
123:123
JrId: 8106
long title: Yngre laeger
short title: Yngre Laeger
ISSN: 
ISSN (Online): 
IsoAbbr: Yngre Laeger
NlmId: 1307001
123:123
JrId: 8107
long title: Yokohama medical bulletin
short title: Yokohama Med Bull
ISSN: 0044-0531
ISSN (Online): 
IsoAbbr: Yokohama Med Bull
NlmId: 0417415
123:123
JrId: 8108
long title: Yonago acta medica
short title: Yonago Acta Med
ISSN: 0513-5710
ISSN (Online): 1346-8049
IsoAbbr: Yonago Acta Med
NlmId: 0414002
123:123
JrId: 8109
long title: Yonsei medical journal
short title: Yonsei Med J
ISSN: 0513-5796
ISSN (Online): 1976-2437
IsoAbbr: Yonsei Med. J.
NlmId: 0414003
123:123
JrId: 8110
long title: Your Child Patient
short title: Your Child Patient
ISSN: 
ISSN (Online): 
IsoAbbr: Your Child Patient
NlmId: 9883822
123:123
JrId: 8111
long title: Zeitschrift fur arztliche Fortbildung (Berlin)
short title: Z Arztl Fortbild (Berl)
ISSN: 0172-8385
ISSN (Online): 
IsoAbbr: Z Arztl Fortbild (Berl)
NlmId: 0177654
123:123
JrId: 8112
long title: Zahnarzteblatt Baden-Wurttemberg
short title: Zahnarztebl Baden Wurttemb
ISSN: 0340-3017
ISSN (Online): 
IsoAbbr: Zahnarztebl Baden Wurttemb
NlmId: 7905926
123:123
JrId: 8113
long title: DICP : the annals of pharmacotherapy
short title: DICP
ISSN: 1042-9611
ISSN (Online): 
IsoAbbr: DICP
NlmId: 8904338
123:123
JrId: 8114
long title: Zeitschrift fur arztliche Fortbildung
short title: Z Arztl Fortbild (Jena)
ISSN: 0044-2178
ISSN (Online): 
IsoAbbr: Z Arztl Fortbild (Jena)
NlmId: 0414004
123:123
JrId: 8115
long title: Zeitschrift fur arztliche Fortbildung. Beiheft
short title: Z Arztl Fortbild Beih (Jena)
ISSN: 0323-8970
ISSN (Online): 
IsoAbbr: Z Arztl Fortbild Beih (Jena)
NlmId: 7905437
123:123
JrId: 8116
long title: Zeitschrift fur allgemeine Mikrobiologie
short title: Z Allg Mikrobiol
ISSN: 0044-2208
ISSN (Online): 
IsoAbbr: Z. Allg. Mikrobiol.
NlmId: 0413631
123:123
JrId: 8117
long title: Zeitschrift fur Allgemeinmedizin
short title: Z Allgemeinmed
ISSN: 0300-8673
ISSN (Online): 
IsoAbbr: Z Allgemeinmed
NlmId: 7700691
123:123
JrId: 8118
long title: Zeitschrift fur Alternsforschung
short title: Z Alternsforsch
ISSN: 0044-2224
ISSN (Online): 
IsoAbbr: Z Alternsforsch
NlmId: 0414005
123:123
JrId: 8119
long title: ZfA. Zeitschrift fur Alternsforschung
short title: ZFA
ISSN: 0044-2224
ISSN (Online): 
IsoAbbr: ZFA
NlmId: 7704731
123:123
JrId: 8120
long title: Zeitschrift fur Anatomie und Entwicklungsgeschichte
short title: Z Anat Entwicklungsgesch
ISSN: 0044-2232
ISSN (Online): 
IsoAbbr: Z Anat Entwicklungsgesch
NlmId: 7513131
123:123
JrId: 8121
long title: Zeitschrift fur Biologie
short title: Z Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Z Biol
NlmId: 1302046
123:123
JrId: 8122
long title: Zeitschrift fur Erkrankungen der Atmungsorgane
short title: Z Erkr Atmungsorgane
ISSN: 0303-657X
ISSN (Online): 
IsoAbbr: Z Erkr Atmungsorgane
NlmId: 7503239
123:123
JrId: 8123
long title: Zeitschrift fur Erkrankungen der Atmungsorgane mit Folia bronchologica
short title: Z Erkr Atmungsorgane Folia Bronchol
ISSN: 0044-2631
ISSN (Online): 
IsoAbbr: Z Erkr Atmungsorgane Folia Bronchol
NlmId: 7501670
123:123
JrId: 8124
long title: Zeitschrift fur Ernahrungswissenschaft
short title: Z Ernahrungswiss
ISSN: 0044-264X
ISSN (Online): 
IsoAbbr: Z Ernahrungswiss
NlmId: 0413632
123:123
JrId: 8125
long title: Zeitschrift fur Ernahrungswissenschaft. Journal of nutritional sciences. Supplementa
short title: Z Ernahrungswiss Suppl
ISSN: 0084-5337
ISSN (Online): 
IsoAbbr: Z Ernahrungswiss Suppl
NlmId: 0413633
123:123
JrId: 8126
long title: Zeitschrift fur experimentelle und angewandte Psychologie
short title: Z Exp Angew Psychol
ISSN: 0044-2712
ISSN (Online): 
IsoAbbr: Z Exp Angew Psychol
NlmId: 0433000
123:123
JrId: 8127
long title: Zeitschrift fur experimentelle Chirurgie
short title: Z Exp Chir
ISSN: 0323-5580
ISSN (Online): 
IsoAbbr: Z Exp Chir
NlmId: 0154510
123:123
JrId: 8128
long title: Zeitschrift fur Gastroenterologie
short title: Z Gastroenterol
ISSN: 0044-2771
ISSN (Online): 1439-7803
IsoAbbr: Z Gastroenterol
NlmId: 0033370
123:123
JrId: 8129
long title: Zeitschrift fur experimentelle Chirurgie, Transplantation, und kunstliche Organe : Organ der Sektion Experimentelle Chirurgie der Gesellschaft fur Chirurgie der DDR
short title: Z Exp Chir Transplant Kunstliche Organe
ISSN: 0232-7295
ISSN (Online): 
IsoAbbr: Z Exp Chir Transplant Kunstliche Organe
NlmId: 8302880
123:123
JrId: 8130
long title: Zeitschrift fur Geburtshilfe und Perinatologie
short title: Z Geburtshilfe Perinatol
ISSN: 0300-967X
ISSN (Online): 
IsoAbbr: Z Geburtshilfe Perinatol
NlmId: 0326205
123:123
JrId: 8131
long title: Zeitschrift fur die gesamte experimentelle Medizin einschliesslich experimentelle Chirurgie
short title: Z Gesamte Exp Med
ISSN: 0044-2534
ISSN (Online): 
IsoAbbr: Z Gesamte Exp Med
NlmId: 0325332
123:123
JrId: 8132
long title: Zeitschrift fur die gesamte Hygiene und ihre Grenzgebiete
short title: Z Gesamte Hyg
ISSN: 0049-8610
ISSN (Online): 
IsoAbbr: Z Gesamte Hyg
NlmId: 0420111
123:123
JrId: 8133
long title: Zeitschrift fur die gesamte innere Medizin und ihre Grenzgebiete
short title: Z Gesamte Inn Med
ISSN: 0044-2542
ISSN (Online): 
IsoAbbr: Z Gesamte Inn Med
NlmId: 21730470R
123:123
JrId: 8134
long title: Zeitschrift fur Haut- und Geschlechtskrankheiten
short title: Z Haut Geschlechtskr
ISSN: 0044-2844
ISSN (Online): 
IsoAbbr: Z Haut Geschlechtskr
NlmId: 0367575
123:123
JrId: 8135
long title: Zeitschrift fur Hautkrankheiten
short title: Z Hautkr
ISSN: 0301-0481
ISSN (Online): 
IsoAbbr: Z. Hautkr.
NlmId: 0367576
123:123
JrId: 8136
long title: Zeitschrift fur Hygiene und Infektionskrankheiten_ medizinische Mikrobiologie, Immunologie und Virologie
short title: Z Hyg Infektionskr
ISSN: 0340-1782
ISSN (Online): 
IsoAbbr: Z Hyg Infektionskr
NlmId: 21740090R
123:123
JrId: 8137
long title: Zeitschrift fur Immunitatsforschung, experimentelle und klinische Immunologie
short title: Z Immunitatsforsch Exp Klin Immunol
ISSN: 0300-872X
ISSN (Online): 
IsoAbbr: Z Immunitatsforsch Exp Klin Immunol
NlmId: 7608241
123:123
JrId: 8138
long title: Zeitschrift fur Immunitatsforschung. Immunobiology
short title: Z Immunitatsforsch Immunobiol
ISSN: 0340-904X
ISSN (Online): 
IsoAbbr: Z Immunitatsforsch Immunobiol
NlmId: 7608602
123:123
JrId: 8140
long title: Zeitschrift fur Kardiologie
short title: Z Kardiol
ISSN: 0300-5860
ISSN (Online): 1435-1285
IsoAbbr: Z Kardiol
NlmId: 0360430
123:123
JrId: 8141
long title: Zeitschrift fur Kardiologie. Supplementum
short title: Z Kardiol Suppl
ISSN: 0303-6308
ISSN (Online): 
IsoAbbr: Z Kardiol Suppl
NlmId: 7505145
123:123
JrId: 8142
long title: Zeitschrift fur Kinderheilkunde
short title: Z Kinderheilkd
ISSN: 0044-2917
ISSN (Online): 
IsoAbbr: Z Kinderheilkd
NlmId: 7604363
123:123
JrId: 8143
long title: Zeitschrift fur klinische Chemie und klinische Biochemie
short title: Z Klin Chem Klin Biochem
ISSN: 0044-2933
ISSN (Online): 
IsoAbbr: Z Klin Chem Klin Biochem
NlmId: 7607250
123:123
JrId: 8144
long title: Zeitschrift fur klinische Medizin
short title: Z Klin Med
ISSN: 0372-9192
ISSN (Online): 
IsoAbbr: Z Klin Med
NlmId: 0060757
123:123
JrId: 8145
long title: Zeitschrift fur klinische Psychologie und Psychotherapie
short title: Z Klin Psychol Psychother
ISSN: 0300-869X
ISSN (Online): 
IsoAbbr: Z Klin Psychol Psychother
NlmId: 1302504
123:123
JrId: 8146
long title: Zeitschrift fur klinische Psychologie, Psychopathologie und Psychotherapie / im Auftrag der Gorres-Gesellschaft
short title: Z Klin Psychol Psychopathol Psychother
ISSN: 0723-6557
ISSN (Online): 
IsoAbbr: Z Klin Psychol Psychopathol Psychother
NlmId: 8400562
123:123
JrId: 8147
long title: Zeitschrift fur Krankenpflege. Revue suisse des infirmieres
short title: Z Krankenpfl
ISSN: 0044-2941
ISSN (Online): 
IsoAbbr: Z Krankenpfl
NlmId: 8000272
123:123
JrId: 8148
long title: Zeitschrift fur Krebsforschung und klinische Onkologie. Cancer research and clinical oncology
short title: Z Krebsforsch Klin Onkol Cancer Res Clin Oncol
ISSN: 0084-5353
ISSN (Online): 
IsoAbbr: Z Krebsforsch Klin Onkol Cancer Res Clin Oncol
NlmId: 1276653
123:123
JrId: 8149
long title: Zeitschrift fur Kreislaufforschung
short title: Z Kreislaufforsch
ISSN: 0044-295X
ISSN (Online): 
IsoAbbr: Z Kreislaufforsch
NlmId: 0361356
123:123
JrId: 8150
long title: Zeitschrift fur Laryngologie, Rhinologie, Otologie und ihre Grenzgebiete
short title: Z Laryngol Rhinol Otol
ISSN: 0044-3018
ISSN (Online): 
IsoAbbr: Z Laryngol Rhinol Otol
NlmId: 0413010
123:123
JrId: 8151
long title: Zeitschrift fur Gerontologie
short title: Z Gerontol
ISSN: 0044-281X
ISSN (Online): 
IsoAbbr: Z Gerontol
NlmId: 0140107
123:123
JrId: 8152
long title: Zeitschrift fur medizinische Labortechnik
short title: Z Med Labortech
ISSN: 0044-3069
ISSN (Online): 
IsoAbbr: Z Med Labortech
NlmId: 0413636
123:123
JrId: 8153
long title: Zeitschrift fur medizinische Laboratoriumsdiagnostik
short title: Z Med Lab Diagn
ISSN: 0323-5637
ISSN (Online): 
IsoAbbr: Z Med Lab Diagn
NlmId: 7706146
123:123
JrId: 8154
long title: Zeitschrift fur medizinische Mikrobiologie und Immunologie
short title: Z Med Mikrobiol Immunol
ISSN: 0044-3077
ISSN (Online): 
IsoAbbr: Z Med Mikrobiol Immunol
NlmId: 0314554
123:123
JrId: 8155
long title: Zeitschrift fur mikroskopisch-anatomische Forschung
short title: Z Mikrosk Anat Forsch
ISSN: 0044-3107
ISSN (Online): 
IsoAbbr: Z Mikrosk Anat Forsch
NlmId: 0413637
123:123
JrId: 8156
long title: Zeitschrift fur Morphologie und Anthropologie
short title: Z Morphol Anthropol
ISSN: 0044-314X
ISSN (Online): 
IsoAbbr: Z Morphol Anthropol
NlmId: 0413640
123:123
JrId: 8157
long title: Zeitschrift fur Naturforschung. Teil B. Anorganische Chemie, organische Chemie, Biochemie, Biophysik, Biologie
short title: Z Naturforsch B
ISSN: 0044-3174
ISSN (Online): 
IsoAbbr: Z Naturforsch B
NlmId: 7801144
123:123
JrId: 8158
long title: Zeitschrift fur Lymphologie. Journal of lymphology
short title: Z Lymphol
ISSN: 0343-8554
ISSN (Online): 
IsoAbbr: Z Lymphol
NlmId: 7805527
123:123
JrId: 8159
long title: Zeitschrift fur Naturforschung. Section C: Biosciences
short title: Z Naturforsch C
ISSN: 0341-0382
ISSN (Online): 
IsoAbbr: Z. Naturforsch., C, Biosci.
NlmId: 7801143
123:123
JrId: 8160
long title: Zeitschrift fur naturwissenschaftlichmedizinische Grundlagenforschung
short title: Z Naturwiss Med Grundlagenforsch
ISSN: 0514-6461
ISSN (Online): 
IsoAbbr: Z Naturwiss Med Grundlagenforsch
NlmId: 21810020R
123:123
JrId: 8161
long title: Zeitschrift fur Neurologie
short title: Z Neurol
ISSN: 0012-1037
ISSN (Online): 
IsoAbbr: Z Neurol
NlmId: 0424070
123:123
JrId: 8162
long title: Zeitschrift fur Orthopadie und ihre Grenzgebiete
short title: Z Orthop Ihre Grenzgeb
ISSN: 0044-3220
ISSN (Online): 
IsoAbbr: Z Orthop Ihre Grenzgeb
NlmId: 1256465
123:123
JrId: 8163
long title: ZFA. Zeitschrift fur Allgemeinmedizin
short title: ZFA (Stuttgart)
ISSN: 0341-9835
ISSN (Online): 
IsoAbbr: ZFA (Stuttgart)
NlmId: 7613263
123:123
JrId: 8164
long title: The Zimbabwe nurse
short title: Zimbabwe Nurse
ISSN: 1012-9103
ISSN (Online): 
IsoAbbr: Zimbabwe Nurse
NlmId: 8411431
123:123
JrId: 8165
long title: Zeitschrift fur Parasitenkunde (Berlin, Germany)
short title: Z Parasitenkd
ISSN: 0044-3255
ISSN (Online): 
IsoAbbr: Z Parasitenkd
NlmId: 8710749
123:123
JrId: 8166
long title: Zeitschrift fur Physiotherapie
short title: Z Physiother
ISSN: 0003-9357
ISSN (Online): 
IsoAbbr: Z Physiother
NlmId: 1277604
123:123
JrId: 8167
long title: Zeitschrift fur plastische Chirurgie
short title: Z Plast Chir
ISSN: 0342-7978
ISSN (Online): 
IsoAbbr: Z Plast Chir
NlmId: 7801887
123:123
JrId: 8168
long title: Zeitschrift fur Praventivmedizin. Revue de medecine preventive
short title: Z Praventivmed
ISSN: 0044-3379
ISSN (Online): 
IsoAbbr: Z Praventivmed
NlmId: 0362555
123:123
JrId: 8169
long title: Zeitschrift fur praktische Anasthesie, Wiederbelebung und Intensivtherapie
short title: Z Prakt Anasth Wiederbeleb Intensivther
ISSN: 0300-8789
ISSN (Online): 
IsoAbbr: Z Prakt Anasth Wiederbeleb Intensivther
NlmId: 0417700
123:123
JrId: 8170
long title: Zeitschrift fur Psychologie mit Zeitschrift fur angewandte Psychologie
short title: Z Psychol Z Angew Psychol
ISSN: 0044-3409
ISSN (Online): 
IsoAbbr: Z Psychol Z Angew Psychol
NlmId: 0153706
123:123
JrId: 8171
long title: Zeitschrift fur Psychosomatische Medizin und Psychoanalyse
short title: Z Psychosom Med Psychoanal
ISSN: 0340-5613
ISSN (Online): 
IsoAbbr: Z Psychosom Med Psychoanal
NlmId: 0107166
123:123
JrId: 8172
long title: Zeitschrift fur Psychotherapie und medizinische Psychologie
short title: Z Psychother Med Psychol
ISSN: 0044-3417
ISSN (Online): 
IsoAbbr: Z Psychother Med Psychol
NlmId: 0423230
123:123
JrId: 8173
long title: Zeitschrift fur Rechtsmedizin. Journal of legal medicine
short title: Z Rechtsmed
ISSN: 0044-3433
ISSN (Online): 
IsoAbbr: Z. Rechtsmed.
NlmId: 0247437
123:123
JrId: 8174
long title: Zeitschrift fur Rheumaforschung
short title: Z Rheumaforsch
ISSN: 0044-345X
ISSN (Online): 
IsoAbbr: Z Rheumaforsch
NlmId: 0415612
123:123
JrId: 8175
long title: Zeitschrift fur Rheumatologie
short title: Z Rheumatol
ISSN: 0340-1855
ISSN (Online): 1435-1250
IsoAbbr: Z Rheumatol
NlmId: 0414162
123:123
JrId: 8176
long title: Zeitschrift fur Tierphysiologie, Tierernahrung und Futtermittelkunde
short title: Z Tierphysiol Tierernahr Futtermittelkd
ISSN: 0044-3565
ISSN (Online): 
IsoAbbr: Z Tierphysiol Tierernahr Futtermittelkd
NlmId: 0033335
123:123
JrId: 8177
long title: Zeitschrift fur Tierpsychologie
short title: Z Tierpsychol
ISSN: 0044-3573
ISSN (Online): 
IsoAbbr: Z Tierpsychol
NlmId: 0033336
123:123
JrId: 8178
long title: Zeitschrift fur Tierzuchtung und Zuchtungsbiologie : Organ der Reichsarbeitsgemeinschaft Tierzucht im Forschungsdienst
short title: Z Tierzuecht Zuechtungsbiol
ISSN: 0044-3581
ISSN (Online): 
IsoAbbr: Z Tierzuecht Zuechtungsbiol
NlmId: 0107652
123:123
JrId: 8179
long title: Zeitschrift fur Tropenmedizin und Parasitologie
short title: Z Tropenmed Parasitol
ISSN: 0044-359X
ISSN (Online): 
IsoAbbr: Z Tropenmed Parasitol
NlmId: 0423231
123:123
JrId: 8180
long title: Zeitschrift fur Tuberkulose und Erkrankungen der Thoraxorgane
short title: Z Tuberk Erkr Thoraxorg
ISSN: 0373-0050
ISSN (Online): 
IsoAbbr: Z Tuberk Erkr Thoraxorg
NlmId: 0216147
123:123
JrId: 8181
long title: Zeitschrift fur Unfallmedizin und Berufskrankheiten. Revue de medecine des accidents et des maladies professionelles
short title: Z Unfallmed Berufskr
ISSN: 0044-3603
ISSN (Online): 
IsoAbbr: Z Unfallmed Berufskr
NlmId: 0033334
123:123
JrId: 8182
long title: Zeitschrift fur Unfallchirurgie, Versicherungsmedizin und Berufskrankheiten : offizielles Organ der Schweizerischen Gesellschaft fur Unfallmedizin und Berufskrankheiten = Revue de traumatologie, d'assicurologie et des maladies professio...
short title: Z Unfallchir Versicherungsmed Berufskr
ISSN: 0254-6310
ISSN (Online): 
IsoAbbr: Z Unfallchir Versicherungsmed Berufskr
NlmId: 8304632
123:123
JrId: 8183
long title: Zeitschrift fur Urologie und Nephrologie
short title: Z Urol Nephrol
ISSN: 0044-3611
ISSN (Online): 
IsoAbbr: Z Urol Nephrol
NlmId: 0413643
123:123
JrId: 8184
long title: Zeitschrift fur Vererbungslehre
short title: Z Vererbungsl
ISSN: 0372-8609
ISSN (Online): 
IsoAbbr: Z. Vererbungsl.
NlmId: 0125052
123:123
JrId: 8185
long title: Zeitschrift fur Versuchstierkunde
short title: Z Versuchstierkd
ISSN: 0044-3697
ISSN (Online): 
IsoAbbr: Z Versuchstierkd
NlmId: 0413644
123:123
JrId: 8186
long title: Zeitschrift fur Vitamin-, Hormon- und Fermentforschung
short title: Z Vitam Horm Fermentforsch
ISSN: 0373-0220
ISSN (Online): 
IsoAbbr: Z Vitam Horm Fermentforsch
NlmId: 21810150R
123:123
JrId: 8187
long title: Zeitschrift fur wissenschaftliche Mikroskopie und mikroskopische Technik
short title: Z Wiss Mikrosk
ISSN: 0373-031X
ISSN (Online): 
IsoAbbr: Z Wiss Mikrosk
NlmId: 1306536
123:123
JrId: 8188
long title: Zeitschrift fur Zellforschung und mikroskopische Anatomie (Vienna, Austria : 1948)
short title: Z Zellforsch Mikrosk Anat
ISSN: 0340-0336
ISSN (Online): 
IsoAbbr: Z Zellforsch Mikrosk Anat
NlmId: 7503955
123:123
JrId: 8189
long title: Zacchia
short title: Zacchia
ISSN: 0044-1570
ISSN (Online): 
IsoAbbr: Zacchia
NlmId: 0312464
123:123
JrId: 8190
long title: Zahn-, Mund-, und Kieferheilkunde mit Zentralblatt
short title: Zahn Mund Kieferheilkd Zentralbl
ISSN: 0303-6464
ISSN (Online): 
IsoAbbr: Zahn Mund Kieferheilkd Zentralbl
NlmId: 0434643
123:123
JrId: 8191
long title: Zahnarztlicher Gesundheitsdienst : offizielles Organ des Bundesverbandes der Zahnarzte des Offentlichen Gesundheitsdienstes E.V
short title: Zahnarztl Gesundheitsdienst
ISSN: 0340-5478
ISSN (Online): 
IsoAbbr: Zahnarztl Gesundheitsdienst
NlmId: 8219375
123:123
JrId: 8192
long title: Zahnarztliche Mitteilungen
short title: Zahnarztl Mitt
ISSN: 0044-1643
ISSN (Online): 
IsoAbbr: Zahnarztl Mitt
NlmId: 0422566
123:123
JrId: 8193
long title: Zahnarztliche Nachrichten Sudwurttemburg-Hohenzollern
short title: Zahnarztl Nachr Sudwurttemb
ISSN: 
ISSN (Online): 
IsoAbbr: Zahnarztl Nachr Sudwurttemb
NlmId: 9875609
123:123
JrId: 8194
long title: Zahnarztliche Praxis
short title: Zahnarztl Prax
ISSN: 0044-1651
ISSN (Online): 
IsoAbbr: Zahnarztl Prax
NlmId: 0413626
123:123
JrId: 8195
long title: Zahnarztliche Praxisfuhrung
short title: Zahnarztl Praxisfuhr
ISSN: 
ISSN (Online): 
IsoAbbr: Zahnarztl Praxisfuhr
NlmId: 9875606
123:123
JrId: 8196
long title: Zahnarztliche Rundschau
short title: Zahnarztl Rundsch
ISSN: 0372-7963
ISSN (Online): 
IsoAbbr: Zahnarztl Rundsch
NlmId: 0171530
123:123
JrId: 8197
long title: Zahnarztliche Welt, zahnarztliche Rundschau, ZWR, vereinigt mit Zahnarztliche Reform
short title: Zahnarztl Welt Zahnarztl Rundsch ZWR Zahnarztl Reform
ISSN: 0301-1607
ISSN (Online): 
IsoAbbr: Zahnarztl Welt Zahnarztl Rundsch ZWR Zahnarztl Reform
NlmId: 0171440
123:123
JrId: 8198
long title: Der Zahnarzt_ Colloquium med. dent
short title: Zahnarzt
ISSN: 0044-1678
ISSN (Online): 
IsoAbbr: Zahnarzt
NlmId: 0213554
123:123
JrId: 8199
long title: Zahntechnik_ Zeitschrift fur Theorie und Praxis der wissenschaftlichen Zahntechnik
short title: Zahntechnik (Berl)
ISSN: 0513-7926
ISSN (Online): 
IsoAbbr: Zahntechnik (Berl)
NlmId: 0413630
123:123
JrId: 8200
long title: Zahntechnik (Zurich, Switzerland)
short title: Zahntechnik (Zur)
ISSN: 0044-1686
ISSN (Online): 
IsoAbbr: Zahntechnik (Zur)
NlmId: 9200094
123:123
JrId: 8202
long title: The Zambia nurse journal
short title: Zambia Nurse J
ISSN: 
ISSN (Online): 
IsoAbbr: Zambia Nurse J
NlmId: 0235147
123:123
JrId: 8203
long title: Zambia nurse (Kitwe, Zambia : 1978)
short title: Zambia Nurse
ISSN: 0044-1740
ISSN (Online): 
IsoAbbr: Zambia Nurse
NlmId: 8303035
123:123
JrId: 8204
long title: Zdravotnicke aktuality,
short title: Zdrav Aktual
ISSN: 
ISSN (Online): 
IsoAbbr: Zdrav Aktual
NlmId: 21730190R
123:123
JrId: 8205
long title: Zdravotnicka pracovnice
short title: Zdrav Prac
ISSN: 0049-8572
ISSN (Online): 
IsoAbbr: Zdrav Prac
NlmId: 8102057
123:123
JrId: 8206
long title: Zdravstveni vestnik
short title: Zdrav Vestn
ISSN: 0350-0063
ISSN (Online): 
IsoAbbr: Zdrav Vestn
NlmId: 21730250R
123:123
JrId: 8208
long title: Zdravookhranenie Rossiiskoi Federatsii / Ministerstvo zdravookhraneniia RSFSR
short title: Zdravookhr Ross Fed
ISSN: 0044-197X
ISSN (Online): 
IsoAbbr: Zdravookhr Ross Fed
NlmId: 8707911
123:123
JrId: 8209
long title: Zdravookhranenie Kirgizii
short title: Zdravookhr Kirg
ISSN: 0132-8867
ISSN (Online): 
IsoAbbr: Zdravookhr Kirg
NlmId: 0437115
123:123
JrId: 8210
long title: Zdrowie publiczne / Polskie Towarzystwo Higjeniczne
short title: Zdrow Publiczne
ISSN: 0044-2011
ISSN (Online): 
IsoAbbr: Zdrow Publiczne
NlmId: 8707912
123:123
JrId: 8211
long title: Zentralblatt fur allgemeine Pathologie und pathologische Anatomie
short title: Zentralbl Allg Pathol
ISSN: 0044-4030
ISSN (Online): 
IsoAbbr: Zentralbl Allg Pathol
NlmId: 9105593
123:123
JrId: 8212
long title: Zentralblatt fur Arbeitsmedizin und Arbeitsschutz
short title: Zentralbl Arbeitsmed
ISSN: 0044-4049
ISSN (Online): 
IsoAbbr: Zentralbl Arbeitsmed
NlmId: 7610692
123:123
JrId: 8213
long title: Zentralblatt fur Arbeitsmedizin, Arbeitsschutz und Prophylaxe
short title: Zentralbl Arbeitsmed Arbeitsschutz Prophyl
ISSN: 0340-7047
ISSN (Online): 
IsoAbbr: Zentralbl Arbeitsmed Arbeitsschutz Prophyl
NlmId: 7610693
123:123
JrId: 8214
long title: Zentralblatt fur Arbeitsmedizin, Arbeitsschutz, Prophylaxe und Ergonomie
short title: Zentralbl Arbeitsmed Arbeitsschutz Prophyl Ergonomie
ISSN: 
ISSN (Online): 
IsoAbbr: Zentralbl Arbeitsmed Arbeitsschutz Prophyl Ergonomie
NlmId: 8006595
123:123
JrId: 8215
long title: Zentralblatt fur Mikrobiologie
short title: Zentralbl Mikrobiol
ISSN: 0232-4393
ISSN (Online): 
IsoAbbr: Zentralbl. Mikrobiol.
NlmId: 8209932
123:123
JrId: 8216
long title: Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. Zweite naturwissenschaftliche Abteilung: Mikrobiologie der Landwirtschaft der Technologie und des Umweltschutzes
short title: Zentralbl Bakteriol Naturwiss
ISSN: 0323-6056
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Naturwiss
NlmId: 8000422
123:123
JrId: 8217
long title: Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. 1. Abt. Medizinisch-hygienische Bakteriologie, Virusforschung und Parasitologie. Originale
short title: Zentralbl Bakteriol Orig
ISSN: 0372-8110
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Orig
NlmId: 0337744
123:123
JrId: 8218
long title: Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. Erste Abteilung Originale. Reihe A: Medizinische Mikrobiologie und Parasitologie
short title: Zentralbl Bakteriol Orig A
ISSN: 0300-9688
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Orig A
NlmId: 0331570
123:123
JrId: 8219
long title: Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. Erste Abteilung Originale. Reihe B: Hygiene, praventive Medizin
short title: Zentralbl Bakteriol Orig B
ISSN: 0300-9661
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Orig B
NlmId: 1306477
123:123
JrId: 8220
long title: Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. Erste Abteilung Originale. Reihe B: Hygiene, Betriebshygiene, praventive Medizin
short title: Zentralbl Bakteriol B
ISSN: 0300-9661
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol B
NlmId: 7809115
123:123
JrId: 8221
long title: Zentralblatt fur Bakteriologie, Mikrobiologie, und Hygiene. Series A, Medical microbiology, infectious diseases, virology, parasitology
short title: Zentralbl Bakteriol Mikrobiol Hyg A
ISSN: 0176-6724
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Mikrobiol Hyg A
NlmId: 8403032
123:123
JrId: 8222
long title: Zentralblatt fur Bakteriologie, Mikrobiologie und Hygiene. Serie B, Umwelthygiene, Krankenhaushygiene, Arbeitshygiene, praventive Medizin
short title: Zentralbl Bakteriol Mikrobiol Hyg B
ISSN: 0932-6073
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Mikrobiol Hyg B
NlmId: 8606774
123:123
JrId: 8223
long title: Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. Zweite naturwissenschaftliche Abt.: Allgemeine, landwirtschaftliche und technische Mikrobiologie
short title: Zentralbl Bakteriol Parasitenkd Infektionskr Hyg
ISSN: 0044-4057
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Parasitenkd Infektionskr Hyg
NlmId: 0414371
123:123
JrId: 8224
long title: Zentralblatt fur biologische Aerosolforschung
short title: Zentralbl Biol Aerosolforsch
ISSN: 0514-7107
ISSN (Online): 
IsoAbbr: Zentralbl Biol Aerosolforsch
NlmId: 0121500
123:123
JrId: 8225
long title: Zentralblatt fur Chirurgie
short title: Zentralbl Chir
ISSN: 0044-409X
ISSN (Online): 1438-9592
IsoAbbr: Zentralbl Chir
NlmId: 0413645
123:123
JrId: 8228
long title: Zentralblatt fur Bakteriologie. 1. Abt. Originale. A: Medizinische Mikrobiologie, Infektionskrankheiten und Parasitologie
short title: Zentralbl Bakteriol A
ISSN: 0172-5599
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol A
NlmId: 8005748
123:123
JrId: 8229
long title: Zentralblatt fur Bakteriologie. 1. Abt. Originale B, Hygiene, Krankenhaushygiene, Betriebshygiene, praventive Medizin
short title: Zentralbl Bakteriol B
ISSN: 0172-5602
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol B
NlmId: 8005749
123:123
JrId: 8231
long title: Zentralblatt fur Gynakologie
short title: Zentralbl Gynakol
ISSN: 0044-4197
ISSN (Online): 
IsoAbbr: Zentralbl Gynakol
NlmId: 21820100R
123:123
JrId: 8232
long title: Zentralblatt fur Neurochirurgie
short title: Zentralbl Neurochir
ISSN: 0044-4251
ISSN (Online): 1438-9746
IsoAbbr: Zentralbl. Neurochir.
NlmId: 0413646
123:123
JrId: 8233
long title: Zentralblatt fur Phlebologie
short title: Zentralbl Phlebol
ISSN: 0044-426X
ISSN (Online): 
IsoAbbr: Zentralbl Phlebol
NlmId: 0317055
123:123
JrId: 8234
long title: Zentralblatt fur Veterinarmedizin. Reihe A
short title: Zentralbl Veterinarmed A
ISSN: 0514-7158
ISSN (Online): 
IsoAbbr: Zentralbl Veterinarmed A
NlmId: 0331323
123:123
JrId: 8235
long title: Zentralblatt fur Veterinarmedizin. Reihe B. Journal of veterinary medicine. Series B
short title: Zentralbl Veterinarmed B
ISSN: 0514-7166
ISSN (Online): 
IsoAbbr: Zentralblatt Veterinarmedizin Reihe B
NlmId: 0331325
123:123
JrId: 8236
long title: Zentralblatt fur Veterinarmedizin. Reihe C: Anatomie, Histologie, Embryologie
short title: Zentralbl Veterinarmed C
ISSN: 0300-8649
ISSN (Online): 
IsoAbbr: Zentralbl Veterinarmed C
NlmId: 0331326
123:123
JrId: 8237
long title: Zimbabwe Rhodesia Nurse
short title: Zimbabwe Rhod Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Zimbabwe Rhod Nurse
NlmId: 9878612
123:123
JrId: 8238
long title: Zhurnal eksperimental'noi i klinicheskoi meditsiny
short title: Zh Eksp Klin Med
ISSN: 0514-7484
ISSN (Online): 
IsoAbbr: Zh Eksp Klin Med
NlmId: 0420120
123:123
JrId: 8239
long title: Zhurnal evoliutsionnoi biokhimii i fiziologii
short title: Zh Evol Biokhim Fiziol
ISSN: 0044-4529
ISSN (Online): 
IsoAbbr: Zh. Evol. Biokhim. Fiziol.
NlmId: 21820250R
123:123
JrId: 8240
long title: Zhurnal mikrobiologii, epidemiologii, i immunobiologii
short title: Zh Mikrobiol Epidemiol Immunobiol
ISSN: 0372-9311
ISSN (Online): 
IsoAbbr: Zh. Mikrobiol. Epidemiol. Immunobiol.
NlmId: 0415217
123:123
JrId: 8241
long title: Zhurnal nevropatologii i psikhiatrii imeni S.S. Korsakova (Moscow, Russia : 1952)
short title: Zh Nevropatol Psikhiatr Im S S Korsakova
ISSN: 0044-4588
ISSN (Online): 
IsoAbbr: Zh Nevropatol Psikhiatr Im S S Korsakova
NlmId: 8710066
123:123
JrId: 8242
long title: Zhurnal voprosy neirokhirurgii imeni N. N. Burdenko
short title: Zh Vopr Neirokhir Im N N Burdenko
ISSN: 0042-8817
ISSN (Online): 
IsoAbbr: Zh Vopr Neirokhir Im N N Burdenko
NlmId: 7809757
123:123
JrId: 8243
long title: WHO offset publication
short title: WHO Offset Publ
ISSN: 0303-7878
ISSN (Online): 
IsoAbbr: WHO Offset Publ
NlmId: 0434640
123:123
JrId: 8244
long title: Zhurnal obshchei biologii
short title: Zh Obshch Biol
ISSN: 0044-4596
ISSN (Online): 
IsoAbbr: Zh. Obshch. Biol.
NlmId: 0424252
123:123
JrId: 8245
long title: Zbornik. Vojnomedicinska akademija (Yugoslavia)
short title: Zb Vojnomed Akad
ISSN: 0513-3696
ISSN (Online): 
IsoAbbr: Zb Vojnomed Akad
NlmId: 0003044
123:123
JrId: 8246
long title: Y [report]. U.S. Atomic Energy Commission
short title: Y Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Y Rep
NlmId: 21830830R
123:123
JrId: 8247
long title: Zhurnal ushnykh, nosovykh i gorlovykh boleznei = The journal of otology, rhinology, and laryngologie [sic]
short title: Zh Ushn Nos Gorl Bolezn
ISSN: 0044-4650
ISSN (Online): 
IsoAbbr: Zh Ushn Nos Gorl Bolezn
NlmId: 9427210
123:123
JrId: 8248
long title: Zhurnal vysshei nervnoi deiatelnosti imeni I P Pavlova
short title: Zh Vyssh Nerv Deiat Im I P Pavlova
ISSN: 0044-4677
ISSN (Online): 
IsoAbbr: Zh Vyssh Nerv Deiat Im I P Pavlova
NlmId: 9421551
123:123
JrId: 8249
long title: Zobozdravstveni vestnik
short title: Zobozdrav Vestn
ISSN: 0044-4928
ISSN (Online): 
IsoAbbr: Zobozdrav Vestn
NlmId: 0417422
123:123
JrId: 8250
long title: Zoonoses research
short title: Zoonoses Res
ISSN: 0514-4019
ISSN (Online): 
IsoAbbr: Zoonoses Res
NlmId: 21820410R
123:123
JrId: 8251
long title: Annals of the Medical Section of the Polish Academy of Sciences
short title: Ann Med Sect Pol Acad Sci
ISSN: 0048-4733
ISSN (Online): 
IsoAbbr: Ann Med Sect Pol Acad Sci
NlmId: 7505203
123:123
JrId: 8252
long title: Yeast (Chichester, England)
short title: Yeast
ISSN: 0749-503X
ISSN (Online): 1097-0061
IsoAbbr: Yeast
NlmId: 8607637
123:123
JrId: 8253
long title: Ghana medical journal
short title: Ghana Med J
ISSN: 0016-9560
ISSN (Online): 
IsoAbbr: Ghana Med J
NlmId: 0073210
123:123
JrId: 8254
long title: International journal of health education
short title: Int J Health Educ
ISSN: 0020-7306
ISSN (Online): 
IsoAbbr: Int J Health Educ
NlmId: 0374721
123:123
JrId: 8255
long title: Medical journal of Zambia
short title: Med J Zambia
ISSN: 0047-651X
ISSN (Online): 
IsoAbbr: Med J Zambia
NlmId: 0251103
123:123
JrId: 8256
long title: Nigerian medical journal : journal of the Nigeria Medical Association
short title: Niger Med J
ISSN: 0300-1652
ISSN (Online): 2229-774X
IsoAbbr: Niger Med J
NlmId: 0315137
123:123
JrId: 8257
long title: Papua and New Guinea medical journal
short title: P N G Med J
ISSN: 0031-1480
ISSN (Online): 
IsoAbbr: P N G Med J
NlmId: 0376417
123:123
JrId: 8258
long title: Revue d'epidemiologie, medecine sociale et sante publique
short title: Rev Epidemiol Med Soc Sante Publique
ISSN: 0035-2438
ISSN (Online): 
IsoAbbr: Rev Epidemiol Med Soc Sante Publique
NlmId: 7608204
123:123
JrId: 8259
long title: Sozial- und Praventivmedizin
short title: Soz Praventivmed
ISSN: 0303-8408
ISSN (Online): 1420-911X
IsoAbbr: Soz Praventivmed
NlmId: 7502479
123:123
JrId: 8260
long title: Zeitschrift fur Kinderchirurgie : organ der Deutschen, der Schweizerischen und der Osterreichischen Gesellschaft fur Kinderchirurgie = Surgery in infancy and childhood
short title: Z Kinderchir
ISSN: 0174-3082
ISSN (Online): 
IsoAbbr: Z Kinderchir
NlmId: 8103794
123:123
JrId: 8261
long title: Zeitschrift fur Kinder- und Jugendpsychiatrie
short title: Z Kinder Jugendpsychiatr
ISSN: 0301-6811
ISSN (Online): 
IsoAbbr: Z Kinder Jugendpsychiatr
NlmId: 0410336
123:123
JrId: 8262
long title: Water, air, and soil pollution
short title: Water Air Soil Pollut
ISSN: 0049-6979
ISSN (Online): 
IsoAbbr: Water Air Soil Pollut
NlmId: 0312676
123:123
JrId: 8263
long title: Work, environment, health
short title: Work Environ Health
ISSN: 0300-3221
ISSN (Online): 
IsoAbbr: Work Environ Health
NlmId: 7511561
123:123
JrId: 8264
long title: Zeitschrift fur Lebensmittel-Untersuchung und -Forschung
short title: Z Lebensm Unters Forsch
ISSN: 0044-3026
ISSN (Online): 
IsoAbbr: Z Lebensm Unters Forsch
NlmId: 7509812
123:123
JrId: 8265
long title: Annales de droit international medical
short title: Ann Droit Int Med
ISSN: 0517-8517
ISSN (Online): 
IsoAbbr: Ann Droit Int Med
NlmId: 14940460R
123:123
JrId: 8266
long title: Zeitschrift fur Kinderchirurgie und Grenzgebiete
short title: Z Kinderchir Grenzgeb
ISSN: 0044-2909
ISSN (Online): 
IsoAbbr: Z Kinderchir Grenzgeb
NlmId: 0413634
123:123
JrId: 8267
long title: The Year in immunology
short title: Year Immunol
ISSN: 0256-2308
ISSN (Online): 
IsoAbbr: Year Immunol.
NlmId: 8403229
123:123
JrId: 8268
long title: ZWR
short title: ZWR
ISSN: 0044-166X
ISSN (Online): 
IsoAbbr: ZWR
NlmId: 0233767
123:123
JrId: 8269
long title: Zeitschrift fur Gastroenterologie. Verhandlungsband
short title: Z Gastroenterol Verh
ISSN: 0172-8504
ISSN (Online): 
IsoAbbr: Z Gastroenterol Verh
NlmId: 1256344
123:123
JrId: 8270
long title: Yakubutsu, seishin, kodo = Japanese journal of psychopharmacology
short title: Yakubutsu Seishin Kodo
ISSN: 0285-5313
ISSN (Online): 
IsoAbbr: Yakubutsu Seishin Kodo
NlmId: 8211681
123:123
JrId: 8271
long title: Zeitschrift fur Stomatologie (1984)
short title: Z Stomatol
ISSN: 0175-7784
ISSN (Online): 
IsoAbbr: Z Stomatol
NlmId: 8408177
123:123
JrId: 8272
long title: Somatosensory & motor research
short title: Somatosens Mot Res
ISSN: 0899-0220
ISSN (Online): 1369-1651
IsoAbbr: Somatosens Mot Res
NlmId: 8904127
123:123
JrId: 8277
long title: Philosophical transactions of the Royal Society of London. Series B, Biological sciences
short title: Philos Trans R Soc Lond B Biol Sci
ISSN: 0962-8436
ISSN (Online): 1471-2970
IsoAbbr: Philos. Trans. R. Soc. Lond., B, Biol. Sci.
NlmId: 7503623
123:123
JrId: 8280
long title: European journal of phycology
short title: Eur J Phycol
ISSN: 0967-0262
ISSN (Online): 1469-4433
IsoAbbr: Eur. J. Phycol.
NlmId: 100939802
123:123
JrId: 8281
long title: Plant science : an international journal of experimental plant biology
short title: Plant Sci
ISSN: 0168-9452
ISSN (Online): 1873-2259
IsoAbbr: Plant Sci.
NlmId: 9882015
123:123
JrId: 8282
long title: Journal of evolutionary biology
short title: J Evol Biol
ISSN: 1010-061X
ISSN (Online): 1420-9101
IsoAbbr: J. Evol. Biol.
NlmId: 8809954
123:123
JrId: 8283
long title: Receptors & channels
short title: Receptors Channels
ISSN: 1060-6823
ISSN (Online): 1607-856X
IsoAbbr: Recept. Channels
NlmId: 9315376
123:123
JrId: 8284
long title: Journal of phycology
short title: J Phycol
ISSN: 0022-3646
ISSN (Online): 
IsoAbbr: J. Phycol.
NlmId: 9882935
123:123
JrId: 8285
long title: Neuroscience research communications
short title: Neurosci Res Commun
ISSN: 0893-6609
ISSN (Online): 
IsoAbbr: Neurosci. Res. Commun.
NlmId: 8804150
123:123
JrId: 8287
long title: Biological journal of the Linnean Society. Linnean Society of London
short title: Biol J Linn Soc Lond
ISSN: 0024-4066
ISSN (Online): 
IsoAbbr: Biol. J. Linn. Soc. Lond.
NlmId: 9877437
123:123
JrId: 8291
long title: In vitro cellular & developmental biology. Plant : journal of the Tissue Culture Association
short title: In Vitro Cell Dev Biol Plant
ISSN: 1054-5476
ISSN (Online): 
IsoAbbr: In Vitro Cell. Dev. Biol., Plant
NlmId: 9112624
123:123
JrId: 8293
long title: Polar biology
short title: Polar Biol
ISSN: 0722-4060
ISSN (Online): 
IsoAbbr: Polar Biol.
NlmId: 9879958
123:123
JrId: 8294
long title: Sexual plant reproduction
short title: Sex Plant Reprod
ISSN: 0934-0882
ISSN (Online): 1432-2145
IsoAbbr: Sex. Plant Reprod.
NlmId: 100955730
123:123
JrId: 8295
long title: TAG. Theoretical and applied genetics. Theoretische und angewandte Genetik
short title: Theor Appl Genet
ISSN: 0040-5752
ISSN (Online): 1432-2242
IsoAbbr: Theor. Appl. Genet.
NlmId: 0145600
123:123
JrId: 8299
long title: American demographics
short title: Am Demogr
ISSN: 0163-4089
ISSN (Online): 
IsoAbbr: Am Demogr
NlmId: 9878837
123:123
JrId: 8301
long title: American libraries
short title: Am Libr
ISSN: 0002-9769
ISSN (Online): 
IsoAbbr: Am Libr
NlmId: 0230462
123:123
JrId: 8327
long title: The British journal of family planning
short title: Br J Fam Plann
ISSN: 0144-8625
ISSN (Online): 
IsoAbbr: Br J Fam Plann
NlmId: 8000474
123:123
JrId: 8334
long title: Mental and physical disability law reporter
short title: Ment Phys Disabil Law Rep
ISSN: 0883-7902
ISSN (Online): 
IsoAbbr: Ment Phys Disabil Law Rep
NlmId: 8502923
123:123
JrId: 8373
long title: Genus
short title: Genus
ISSN: 0016-6987
ISSN (Online): 
IsoAbbr: Genus
NlmId: 17120050R
123:123
JrId: 8407
long title: Library technology reports
short title: Libr Technol Rep
ISSN: 0024-2586
ISSN (Online): 
IsoAbbr: Libr Technol Rep
NlmId: 57630720R
123:123
JrId: 8410
long title: Library resources & technical services
short title: Libr Resour Tech Serv
ISSN: 0024-2527
ISSN (Online): 
IsoAbbr: Libr Resour Tech Serv
NlmId: 57920670R
123:123
JrId: 8415
long title: Monthly vital statistics report
short title: Mon Vital Stat Rep
ISSN: 0364-0396
ISSN (Online): 
IsoAbbr: Mon Vital Stat Rep
NlmId: 0043110
123:123
JrId: 8462
long title: Vital and health statistics. Series 20, Data from the National Vital Statistics System
short title: Vital Health Stat 20
ISSN: 0083-2022
ISSN (Online): 
IsoAbbr: Vital Health Stat 20
NlmId: 0044071
123:123
JrId: 8469
long title: American journal of respiratory and critical care medicine
short title: Am J Respir Crit Care Med
ISSN: 1073-449X
ISSN (Online): 1535-4970
IsoAbbr: Am. J. Respir. Crit. Care Med.
NlmId: 9421642
123:123
JrId: 8470
long title: In vitro cellular & developmental biology. Animal
short title: In Vitro Cell Dev Biol Anim
ISSN: 1071-2690
ISSN (Online): 1543-706X
IsoAbbr: In Vitro Cell. Dev. Biol. Anim.
NlmId: 9418515
123:123
JrId: 8471
long title: Journal of immunotherapy with emphasis on tumor immunology : official journal of the Society for Biological Therapy
short title: J Immunother Emphasis Tumor Immunol
ISSN: 1067-5582
ISSN (Online): 
IsoAbbr: J Immunother Emphasis Tumor Immunol
NlmId: 9418950
123:123
JrId: 8472
long title: Heart disease and stroke : a journal for primary care physicians
short title: Heart Dis Stroke
ISSN: 1058-2819
ISSN (Online): 
IsoAbbr: Heart Dis Stroke
NlmId: 9210156
123:123
JrId: 8473
long title: Journal of magnetic resonance. Series B
short title: J Magn Reson B
ISSN: 1064-1866
ISSN (Online): 1096-0872
IsoAbbr: J Magn Reson B
NlmId: 9309764
123:123
JrId: 8474
long title: Trends in microbiology
short title: Trends Microbiol
ISSN: 0966-842X
ISSN (Online): 1878-4380
IsoAbbr: Trends Microbiol.
NlmId: 9310916
123:123
JrId: 8475
long title: Evolution_ international journal of organic evolution
short title: Evolution
ISSN: 0014-3820
ISSN (Online): 1558-5646
IsoAbbr: Evolution
NlmId: 0373224
123:123
JrId: 8476
long title: Bailliere's clinical neurology
short title: Baillieres Clin Neurol
ISSN: 0961-0421
ISSN (Online): 
IsoAbbr: Baillieres Clin Neurol
NlmId: 9214291
123:123
JrId: 8477
long title: Cell transplantation
short title: Cell Transplant
ISSN: 0963-6897
ISSN (Online): 1555-3892
IsoAbbr: Cell Transplant
NlmId: 9208854
123:123
JrId: 8478
long title: Chromosome research : an international journal on the molecular, supramolecular and evolutionary aspects of chromosome biology
short title: Chromosome Res
ISSN: 0967-3849
ISSN (Online): 1573-6849
IsoAbbr: Chromosome Res.
NlmId: 9313452
123:123
JrId: 8479
long title: Supportive care in cancer : official journal of the Multinational Association of Supportive Care in Cancer
short title: Support Care Cancer
ISSN: 0941-4355
ISSN (Online): 1433-7339
IsoAbbr: Support Care Cancer
NlmId: 9302957
123:123
JrId: 8480
long title: Journal of mammalian evolution
short title: J Mamm Evol
ISSN: 1064-7554
ISSN (Online): 
IsoAbbr: J. Mammal. Evol.
NlmId: 9312477
123:123
JrId: 8481
long title: Canadian journal of botany. Journal canadien de botanique
short title: Can J Bot
ISSN: 0008-4026
ISSN (Online): 1480-3305
IsoAbbr: Can. J. Bot.
NlmId: 16020900R
123:123
JrId: 8482
long title: Experimental dermatology
short title: Exp Dermatol
ISSN: 0906-6705
ISSN (Online): 1600-0625
IsoAbbr: Exp. Dermatol.
NlmId: 9301549
123:123
JrId: 8483
long title: Infectious agents and disease
short title: Infect Agents Dis
ISSN: 1056-2044
ISSN (Online): 
IsoAbbr: Infect Agents Dis
NlmId: 9209834
123:123
JrId: 8484
long title: Photosynthesis research
short title: Photosynth Res
ISSN: 0166-8595
ISSN (Online): 1573-5079
IsoAbbr: Photosyn. Res.
NlmId: 100954728
123:123
JrId: 8485
long title: Sante (Montrouge, France)
short title: Sante
ISSN: 1157-5999
ISSN (Online): 
IsoAbbr: Sante
NlmId: 9212437
123:123
JrId: 8487
long title: Natural toxins
short title: Nat Toxins
ISSN: 1056-9014
ISSN (Online): 
IsoAbbr: Nat. Toxins
NlmId: 9212382
123:123
JrId: 8488
long title: Journal of the American College of Surgeons
short title: J Am Coll Surg
ISSN: 1072-7515
ISSN (Online): 1879-1190
IsoAbbr: J. Am. Coll. Surg.
NlmId: 9431305
123:123
JrId: 8489
long title: Virchows Archiv : an international journal of pathology
short title: Virchows Arch
ISSN: 0945-6317
ISSN (Online): 1432-2307
IsoAbbr: Virchows Arch.
NlmId: 9423843
123:123
JrId: 8490
long title: Discovery and innovation
short title: Discov Innov
ISSN: 1015-079X
ISSN (Online): 
IsoAbbr: Discov. Innov.
NlmId: 9438791
123:123
JrId: 8493
long title: Computers & chemistry
short title: Comput Chem
ISSN: 0097-8485
ISSN (Online): 
IsoAbbr: Comput. Chem.
NlmId: 7607706
123:123
JrId: 8494
long title: Plant & cell physiology
short title: Plant Cell Physiol
ISSN: 0032-0781
ISSN (Online): 1471-9053
IsoAbbr: Plant Cell Physiol.
NlmId: 9430925
123:123
JrId: 8495
long title: Journal of nematology
short title: J Nematol
ISSN: 0022-300X
ISSN (Online): 
IsoAbbr: J. Nematol.
NlmId: 9884299
123:123
JrId: 8496
long title: Matrix biology : journal of the International Society for Matrix Biology
short title: Matrix Biol
ISSN: 0945-053X
ISSN (Online): 1569-1802
IsoAbbr: Matrix Biol.
NlmId: 9432592
123:123
JrId: 8497
long title: International journal of clinical pharmacology and therapeutics
short title: Int J Clin Pharmacol Ther
ISSN: 0946-1965
ISSN (Online): 
IsoAbbr: Int J Clin Pharmacol Ther
NlmId: 9423309
123:123
JrId: 8498
long title: Comparative biochemistry and physiology. Biochemistry and molecular biology
short title: Comp Biochem Physiol Biochem Mol Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol. Biochem. Mol. Biol.
NlmId: 9430606
123:123
JrId: 8500
long title: Plant systematics and evolution = Entwicklungsgeschichte und Systematik der Pflanzen
short title: Plant Syst Evol
ISSN: 0378-2697
ISSN (Online): 1615-6110
IsoAbbr: Plant Syst. Evol.
NlmId: 100954729
123:123
JrId: 8501
long title: The Canadian journal of oncology
short title: Can J Oncol
ISSN: 1183-2509
ISSN (Online): 
IsoAbbr: Can J Oncol
NlmId: 9305916
123:123
JrId: 8503
long title: Plant molecular biology reporter / ISPMB
short title: Plant Mol Biol Rep
ISSN: 0735-9640
ISSN (Online): 
IsoAbbr: Plant Mol. Biol. Rep.
NlmId: 9880213
123:123
JrId: 8504
long title: Journal of fish biology
short title: J Fish Biol
ISSN: 0022-1112
ISSN (Online): 1095-8649
IsoAbbr: J. Fish Biol.
NlmId: 0214055
123:123
JrId: 8505
long title: ACS symposium series. American Chemical Society
short title: ACS Symp Ser Am Chem Soc
ISSN: 0097-6156
ISSN (Online): 
IsoAbbr: ACS Symp. Ser.
NlmId: 100961485
123:123
JrId: 8509
long title: Molecular and cellular neurosciences
short title: Mol Cell Neurosci
ISSN: 1044-7431
ISSN (Online): 1095-9327
IsoAbbr: Mol. Cell. Neurosci.
NlmId: 9100095
123:123
JrId: 8510
long title: Journal of lipid mediators and cell signalling
short title: J Lipid Mediat Cell Signal
ISSN: 0929-7855
ISSN (Online): 
IsoAbbr: J Lipid Mediat Cell Signal
NlmId: 9430888
123:123
JrId: 8511
long title: Klinicheskaia laboratornaia diagnostika
short title: Klin Lab Diagn
ISSN: 0869-2084
ISSN (Online): 
IsoAbbr: Klin. Lab. Diagn.
NlmId: 9432021
123:123
JrId: 8512
long title: The Auk
short title: Auk
ISSN: 0004-8038
ISSN (Online): 
IsoAbbr: Auk
NlmId: 100954946
123:123
JrId: 8513
long title: Meditsina truda i promyshlennaia ekologiia
short title: Med Tr Prom Ekol
ISSN: 1026-9428
ISSN (Online): 
IsoAbbr: Med Tr Prom Ekol
NlmId: 9434213
123:123
JrId: 8514
long title: Current opinion in lipidology
short title: Curr Opin Lipidol
ISSN: 0957-9672
ISSN (Online): 1473-6535
IsoAbbr: Curr. Opin. Lipidol.
NlmId: 9010000
123:123
JrId: 8515
long title: European journal of human genetics : EJHG
short title: Eur J Hum Genet
ISSN: 1018-4813
ISSN (Online): 1476-5438
IsoAbbr: Eur. J. Hum. Genet.
NlmId: 9302235
123:123
JrId: 8516
long title: Lupus
short title: Lupus
ISSN: 0961-2033
ISSN (Online): 1477-0962
IsoAbbr: Lupus
NlmId: 9204265
123:123
JrId: 8519
long title: Psychiatric genetics
short title: Psychiatr Genet
ISSN: 0955-8829
ISSN (Online): 1473-5873
IsoAbbr: Psychiatr. Genet.
NlmId: 9106748
123:123
JrId: 8520
long title: Cardiovascular surgery (London, England)
short title: Cardiovasc Surg
ISSN: 0967-2109
ISSN (Online): 
IsoAbbr: Cardiovasc Surg
NlmId: 9308765
123:123
JrId: 8521
long title: Chest surgery clinics of North America
short title: Chest Surg Clin N Am
ISSN: 1052-3359
ISSN (Online): 
IsoAbbr: Chest Surg. Clin. N. Am.
NlmId: 9208495
123:123
JrId: 8522
long title: The Gastroenterologist
short title: Gastroenterologist
ISSN: 1065-2477
ISSN (Online): 
IsoAbbr: Gastroenterologist
NlmId: 9308839
123:123
JrId: 8523
long title: Comparative biochemistry and physiology. Pharmacology, toxicology and endocrinology
short title: Comp Biochem Physiol Pharmacol Toxicol Endocrinol
ISSN: 
ISSN (Online): 
IsoAbbr: Comp Biochem Physiol Pharmacol Toxicol Endocrinol
NlmId: 9430518
123:123
JrId: 8524
long title: Seminars in pediatric surgery
short title: Semin Pediatr Surg
ISSN: 1055-8586
ISSN (Online): 1532-9453
IsoAbbr: Semin. Pediatr. Surg.
NlmId: 9216162
123:123
JrId: 8525
long title: Systematic and applied microbiology
short title: Syst Appl Microbiol
ISSN: 0723-2020
ISSN (Online): 1618-0984
IsoAbbr: Syst. Appl. Microbiol.
NlmId: 8306133
123:123
JrId: 8526
long title: The Pan-Pacific entomologist
short title: Pan-Pac Entomol
ISSN: 0031-0603
ISSN (Online): 
IsoAbbr: Pan-Pac Entomol
NlmId: 0252175
123:123
JrId: 8527
long title: The Journal of general and applied microbiology
short title: J Gen Appl Microbiol
ISSN: 0022-1260
ISSN (Online): 1349-8037
IsoAbbr: J. Gen. Appl. Microbiol.
NlmId: 0165543
123:123
JrId: 8528
long title: Biochemical systematics and ecology
short title: Biochem Syst Ecol
ISSN: 0305-1978
ISSN (Online): 
IsoAbbr: Biochem. Syst. Ecol.
NlmId: 0430442
123:123
JrId: 8529
long title: ImmunoMethods
short title: Immunomethods
ISSN: 1058-6687
ISSN (Online): 
IsoAbbr: Immunomethods
NlmId: 9306032
123:123
JrId: 8530
long title: Journal of drug targeting
short title: J Drug Target
ISSN: 1061-186X
ISSN (Online): 1029-2330
IsoAbbr: J Drug Target
NlmId: 9312476
123:123
JrId: 8531
long title: Micron (Oxford, England : 1993)
short title: Micron
ISSN: 0968-4328
ISSN (Online): 1878-4291
IsoAbbr: Micron
NlmId: 9312850
123:123
JrId: 8533
long title: Experimental nephrology
short title: Exp Nephrol
ISSN: 1018-7782
ISSN (Online): 
IsoAbbr: Exp. Nephrol.
NlmId: 9302239
123:123
JrId: 8534
long title: Lung cancer (Amsterdam, Netherlands)
short title: Lung Cancer
ISSN: 0169-5002
ISSN (Online): 1872-8332
IsoAbbr: Lung Cancer
NlmId: 8800805
123:123
JrId: 8535
long title: Current opinion in nephrology and hypertension
short title: Curr Opin Nephrol Hypertens
ISSN: 1062-4821
ISSN (Online): 1535-3842
IsoAbbr: Curr. Opin. Nephrol. Hypertens.
NlmId: 9303753
123:123
JrId: 8537
long title: Transplant immunology
short title: Transpl Immunol
ISSN: 0966-3274
ISSN (Online): 1878-5492
IsoAbbr: Transpl. Immunol.
NlmId: 9309923
123:123
JrId: 8538
long title: Zygote (Cambridge, England)
short title: Zygote
ISSN: 0967-1994
ISSN (Online): 1469-8730
IsoAbbr: Zygote
NlmId: 9309124
123:123
JrId: 8539
long title: Bioorganic & medicinal chemistry
short title: Bioorg Med Chem
ISSN: 0968-0896
ISSN (Online): 1464-3391
IsoAbbr: Bioorg. Med. Chem.
NlmId: 9413298
123:123
JrId: 8540
long title: Cell adhesion and communication
short title: Cell Adhes Commun
ISSN: 1061-5385
ISSN (Online): 
IsoAbbr: Cell Adhes. Commun.
NlmId: 9417027
123:123
JrId: 8541
long title: Archivos de bronconeumologia
short title: Arch Bronconeumol
ISSN: 0300-2896
ISSN (Online): 1579-2129
IsoAbbr: Arch. Bronconeumol.
NlmId: 0354720
123:123
JrId: 8542
long title: Journal of hematotherapy
short title: J Hematother
ISSN: 1061-6128
ISSN (Online): 
IsoAbbr: J Hematother
NlmId: 9306048
123:123
JrId: 8543
long title: Perspectives on developmental neurobiology
short title: Perspect Dev Neurobiol
ISSN: 1064-0517
ISSN (Online): 
IsoAbbr: Perspect Dev Neurobiol
NlmId: 9417971
123:123
JrId: 8544
long title: ACP journal club
short title: ACP J Club
ISSN: 1056-8751
ISSN (Online): 1539-8560
IsoAbbr: ACP J. Club
NlmId: 9104824
123:123
JrId: 8545
long title: Acta microbiologica et immunologica Hungarica
short title: Acta Microbiol Immunol Hung
ISSN: 1217-8950
ISSN (Online): 
IsoAbbr: Acta Microbiol Immunol Hung
NlmId: 9434021
123:123
JrId: 8546
long title: International journal of occupational medicine and environmental health
short title: Int J Occup Med Environ Health
ISSN: 1232-1087
ISSN (Online): 1896-494X
IsoAbbr: Int J Occup Med Environ Health
NlmId: 9437093
123:123
JrId: 8547
long title: Folia neuropathologica / Association of Polish Neuropathologists and Medical Research Centre, Polish Academy of Sciences
short title: Folia Neuropathol
ISSN: 1641-4640
ISSN (Online): 1509-572X
IsoAbbr: Folia Neuropathol
NlmId: 9437431
123:123
JrId: 8548
long title: Current biology : CB
short title: Curr Biol
ISSN: 0960-9822
ISSN (Online): 1879-0445
IsoAbbr: Curr. Biol.
NlmId: 9107782
123:123
JrId: 8549
long title: New horizons (Baltimore, Md.)
short title: New Horiz
ISSN: 1063-7389
ISSN (Online): 
IsoAbbr: New Horiz
NlmId: 9416195
123:123
JrId: 8550
long title: Advances in neuroimmunology
short title: Adv Neuroimmunol
ISSN: 0960-5428
ISSN (Online): 
IsoAbbr: Adv. Neuroimmunol.
NlmId: 9108376
123:123
JrId: 8551
long title: Epidemiologie, mikrobiologie, imunologie : casopis Spolecnosti pro epidemiologii a mikrobiologii Ceske lekarske spolecnosti J.E. Purkyne
short title: Epidemiol Mikrobiol Imunol
ISSN: 1210-7913
ISSN (Online): 
IsoAbbr: Epidemiol Mikrobiol Imunol
NlmId: 9431736
123:123
JrId: 8552
long title: Research communications in molecular pathology and pharmacology
short title: Res Commun Mol Pathol Pharmacol
ISSN: 1078-0297
ISSN (Online): 
IsoAbbr: Res. Commun. Mol. Pathol. Pharmacol.
NlmId: 9437512
123:123
JrId: 8553
long title: Ophthalmic genetics
short title: Ophthalmic Genet
ISSN: 1381-6810
ISSN (Online): 1744-5094
IsoAbbr: Ophthalmic Genet.
NlmId: 9436057
123:123
JrId: 8554
long title: Polish journal of pathology : official journal of the Polish Society of Pathologists
short title: Pol J Pathol
ISSN: 1233-9687
ISSN (Online): 
IsoAbbr: Pol J Pathol
NlmId: 9437432
123:123
JrId: 8555
long title: Revista alergia Mexico (Tecamachalco, Puebla, Mexico : 1993)
short title: Rev Alerg Mex
ISSN: 0002-5151
ISSN (Online): 
IsoAbbr: Rev Alerg Mex
NlmId: 9438824
123:123
JrId: 8557
long title: Bing du xue bao = Chinese journal of virology / [bian ji, Bing du xue bao bian ji wei yuan hui]
short title: Bing Du Xue Bao
ISSN: 1000-8721
ISSN (Online): 
IsoAbbr: Bing Du Xue Bao
NlmId: 8803009
123:123
JrId: 8558
long title: Sheng wu hua xue yu sheng wu wu li xue bao Acta biochimica et biophysica Sinica
short title: Sheng Wu Hua Xue Yu Sheng Wu Wu Li Xue Bao (Shanghai)
ISSN: 0582-9879
ISSN (Online): 
IsoAbbr: Sheng Wu Hua Xue Yu Sheng Wu Wu Li Xue Bao
NlmId: 20730160R
123:123
JrId: 8559
long title: Microbiological research
short title: Microbiol Res
ISSN: 0944-5013
ISSN (Online): 1618-0623
IsoAbbr: Microbiol. Res.
NlmId: 9437794
123:123
JrId: 8560
long title: QJM : monthly journal of the Association of Physicians
short title: QJM
ISSN: 1460-2725
ISSN (Online): 1460-2393
IsoAbbr: QJM
NlmId: 9438285
123:123
JrId: 8561
long title: Xenotransplantation
short title: Xenotransplantation
ISSN: 0908-665X
ISSN (Online): 1399-3089
IsoAbbr: Xenotransplantation
NlmId: 9438793
123:123
JrId: 8564
long title: Seizure : the journal of the British Epilepsy Association
short title: Seizure
ISSN: 1059-1311
ISSN (Online): 1532-2688
IsoAbbr: Seizure
NlmId: 9306979
123:123
JrId: 8566
long title: Journal of plant physiology
short title: J Plant Physiol
ISSN: 0176-1617
ISSN (Online): 1618-1328
IsoAbbr: J. Plant Physiol.
NlmId: 9882059
123:123
JrId: 8567
long title: Plant cell reports
short title: Plant Cell Rep
ISSN: 0721-7714
ISSN (Online): 1432-203X
IsoAbbr: Plant Cell Rep.
NlmId: 9880970
123:123
JrId: 8568
long title: Endothelium : journal of endothelial cell research
short title: Endothelium
ISSN: 1062-3329
ISSN (Online): 1029-2373
IsoAbbr: Endothelium
NlmId: 9412590
123:123
JrId: 8569
long title: Journal of accident & emergency medicine
short title: J Accid Emerg Med
ISSN: 1351-0622
ISSN (Online): 
IsoAbbr: J Accid Emerg Med
NlmId: 9433751
123:123
JrId: 8570
long title: Archives of disease in childhood. Fetal and neonatal edition
short title: Arch Dis Child Fetal Neonatal Ed
ISSN: 1359-2998
ISSN (Online): 1468-2052
IsoAbbr: Arch. Dis. Child. Fetal Neonatal Ed.
NlmId: 9501297
123:123
JrId: 8571
long title: The Iowa orthopaedic journal
short title: Iowa Orthop J
ISSN: 1541-5457
ISSN (Online): 1555-1377
IsoAbbr: Iowa Orthop J
NlmId: 8908272
123:123
JrId: 8572
long title: Journal of the American Animal Hospital Association
short title: J Am Anim Hosp Assoc
ISSN: 0587-2871
ISSN (Online): 1547-3317
IsoAbbr: J Am Anim Hosp Assoc
NlmId: 0415027
123:123
JrId: 8575
long title: Comparative biochemistry and physiology. Physiology
short title: Comp Biochem Physiol Physiol
ISSN: 
ISSN (Online): 
IsoAbbr: Comp Biochem Physiol Physiol
NlmId: 9441448
123:123
JrId: 8576
long title: Ceska gynekologie / Ceska lekarska spolecnost J. Ev. Purkyne
short title: Ceska Gynekol
ISSN: 1210-7832
ISSN (Online): 
IsoAbbr: Ceska Gynekol
NlmId: 9423768
123:123
JrId: 8578
long title: Annals of surgical oncology
short title: Ann Surg Oncol
ISSN: 1068-9265
ISSN (Online): 1534-4681
IsoAbbr: Ann. Surg. Oncol.
NlmId: 9420840
123:123
JrId: 8581
long title: Neurodegeneration : a journal for neurodegenerative disorders, neuroprotection, and neuroregeneration
short title: Neurodegeneration
ISSN: 1055-8330
ISSN (Online): 
IsoAbbr: Neurodegeneration
NlmId: 9209022
123:123
JrId: 8582
long title: Medical oncology (Northwood, London, England)
short title: Med Oncol
ISSN: 1357-0560
ISSN (Online): 1559-131X
IsoAbbr: Med. Oncol.
NlmId: 9435512
123:123
JrId: 8583
long title: Chemosphere
short title: Chemosphere
ISSN: 0045-6535
ISSN (Online): 1879-1298
IsoAbbr: Chemosphere
NlmId: 0320657
123:123
JrId: 8584
long title: Shock (Augusta, Ga.)
short title: Shock
ISSN: 1073-2322
ISSN (Online): 1540-0514
IsoAbbr: Shock
NlmId: 9421564
123:123
JrId: 8585
long title: Ultrasound in obstetrics & gynecology : the official journal of the International Society of Ultrasound in Obstetrics and Gynecology
short title: Ultrasound Obstet Gynecol
ISSN: 0960-7692
ISSN (Online): 1469-0705
IsoAbbr: Ultrasound Obstet Gynecol
NlmId: 9108340
123:123
JrId: 8588
long title: Molecular biotechnology
short title: Mol Biotechnol
ISSN: 1073-6085
ISSN (Online): 1559-0305
IsoAbbr: Mol. Biotechnol.
NlmId: 9423533
123:123
JrId: 8589
long title: European journal of gastroenterology & hepatology
short title: Eur J Gastroenterol Hepatol
ISSN: 0954-691X
ISSN (Online): 1473-5687
IsoAbbr: Eur J Gastroenterol Hepatol
NlmId: 9000874
123:123
JrId: 8590
long title: Auditory neuroscience
short title: 
ISSN: 1023-618X
ISSN (Online): 1563-5198
IsoAbbr: Aud. Neurosci.
NlmId: 9607840
123:123
JrId: 8591
long title: Immunity
short title: Immunity
ISSN: 1074-7613
ISSN (Online): 1097-4180
IsoAbbr: Immunity
NlmId: 9432918
123:123
JrId: 8592
long title: Phycologia
short title: Phycologia
ISSN: 0031-8884
ISSN (Online): 
IsoAbbr: Phycologia
NlmId: 0046550
123:123
JrId: 8593
long title: Acta anaesthesiologica Sinica
short title: Acta Anaesthesiol Sin
ISSN: 0529-5769
ISSN (Online): 
IsoAbbr: Acta Anaesthesiol. Sin.
NlmId: 9432542
123:123
JrId: 8594
long title: Seminars in gastrointestinal disease
short title: Semin Gastrointest Dis
ISSN: 1049-5118
ISSN (Online): 
IsoAbbr: Semin. Gastrointest. Dis.
NlmId: 9100391
123:123
JrId: 8595
long title: Clinical and diagnostic laboratory immunology
short title: Clin Diagn Lab Immunol
ISSN: 1071-412X
ISSN (Online): 1098-6588
IsoAbbr: Clin. Diagn. Lab. Immunol.
NlmId: 9421292
123:123
JrId: 8596
long title: The New phytologist
short title: New Phytol
ISSN: 0028-646X
ISSN (Online): 1469-8137
IsoAbbr: New Phytol.
NlmId: 9882884
123:123
JrId: 8600
long title: Journal of clinical nursing
short title: J Clin Nurs
ISSN: 0962-1067
ISSN (Online): 1365-2702
IsoAbbr: J Clin Nurs
NlmId: 9207302
123:123
JrId: 8601
long title: Current therapy in endocrinology and metabolism
short title: Curr Ther Endocrinol Metab
ISSN: 0831-652X
ISSN (Online): 
IsoAbbr: Curr Ther Endocrinol Metab
NlmId: 8601485
123:123
JrId: 8602
long title: Current opinion in structural biology
short title: Curr Opin Struct Biol
ISSN: 0959-440X
ISSN (Online): 1879-033X
IsoAbbr: Curr. Opin. Struct. Biol.
NlmId: 9107784
123:123
JrId: 8603
long title: Gene therapy
short title: Gene Ther
ISSN: 0969-7128
ISSN (Online): 1476-5462
IsoAbbr: Gene Ther.
NlmId: 9421525
123:123
JrId: 8604
long title: Obesity research
short title: Obes Res
ISSN: 1071-7323
ISSN (Online): 1550-8528
IsoAbbr: Obes. Res.
NlmId: 9305691
123:123
JrId: 8605
long title: Copeia
short title: Copeia
ISSN: 0045-8511
ISSN (Online): 
IsoAbbr: Copeia
NlmId: 0240775
123:123
JrId: 8607
long title: Biodiversity and conservation
short title: Biodivers Conserv
ISSN: 0960-3115
ISSN (Online): 1572-9710
IsoAbbr: Biodivers. Conserv.
NlmId: 9885075
123:123
JrId: 8610
long title: Nature structural biology
short title: Nat Struct Biol
ISSN: 1072-8368
ISSN (Online): 
IsoAbbr: Nat. Struct. Biol.
NlmId: 9421566
123:123
JrId: 8611
long title: DNA research : an international journal for rapid publication of reports on genes and genomes
short title: DNA Res
ISSN: 1340-2838
ISSN (Online): 1756-1663
IsoAbbr: DNA Res.
NlmId: 9423827
123:123
JrId: 8612
long title: Physiological and molecular plant pathology
short title: Physiol Mol Plant Pathol
ISSN: 0885-5765
ISSN (Online): 1096-1178
IsoAbbr: Physiol. Mol. Plant Pathol.
NlmId: 9882868
123:123
JrId: 8613
long title: Chemical senses
short title: Chem Senses
ISSN: 0379-864X
ISSN (Online): 1464-3553
IsoAbbr: Chem. Senses
NlmId: 8217190
123:123
JrId: 8614
long title: Journal of investigative medicine : the official publication of the American Federation for Clinical Research
short title: J Investig Med
ISSN: 1081-5589
ISSN (Online): 1708-8267
IsoAbbr: J. Investig. Med.
NlmId: 9501229
123:123
JrId: 8615
long title: Ryoikibetsu shokogun shirizu
short title: Ryoikibetsu Shokogun Shirizu
ISSN: 
ISSN (Online): 
IsoAbbr: Ryoikibetsu Shokogun Shirizu
NlmId: 9501926
123:123
JrId: 8616
long title: Histochemistry and cell biology
short title: Histochem Cell Biol
ISSN: 0948-6143
ISSN (Online): 1432-119X
IsoAbbr: Histochem. Cell Biol.
NlmId: 9506663
123:123
JrId: 8618
long title: Water research
short title: Water Res
ISSN: 0043-1354
ISSN (Online): 1879-2448
IsoAbbr: Water Res.
NlmId: 0105072
123:123
JrId: 8619
long title: Environmental toxicology and chemistry / SETAC
short title: Environ Toxicol Chem
ISSN: 0730-7268
ISSN (Online): 1552-8618
IsoAbbr: Environ. Toxicol. Chem.
NlmId: 8308958
123:123
JrId: 8621
long title: Journal of pediatric hematology/oncology
short title: J Pediatr Hematol Oncol
ISSN: 1077-4114
ISSN (Online): 1536-3678
IsoAbbr: J. Pediatr. Hematol. Oncol.
NlmId: 9505928
123:123
JrId: 8622
long title: The journals of gerontology. Series A, Biological sciences and medical sciences
short title: J Gerontol A Biol Sci Med Sci
ISSN: 1079-5006
ISSN (Online): 1758-535X
IsoAbbr: J. Gerontol. A Biol. Sci. Med. Sci.
NlmId: 9502837
123:123
JrId: 8623
long title: Arteriosclerosis, thrombosis, and vascular biology
short title: Arterioscler Thromb Vasc Biol
ISSN: 1079-5642
ISSN (Online): 1524-4636
IsoAbbr: Arterioscler. Thromb. Vasc. Biol.
NlmId: 9505803
123:123
JrId: 8627
long title: Mycological research
short title: Mycol Res
ISSN: 0953-7562
ISSN (Online): 1469-8102
IsoAbbr: Mycol. Res.
NlmId: 8913481
123:123
JrId: 8629
long title: American journal of health-system pharmacy : AJHP : official journal of the American Society of Health-System Pharmacists
short title: Am J Health Syst Pharm
ISSN: 1079-2082
ISSN (Online): 1535-2900
IsoAbbr: Am J Health Syst Pharm
NlmId: 9503023
123:123
JrId: 8630
long title: The international journal of biochemistry & cell biology
short title: Int J Biochem Cell Biol
ISSN: 1357-2725
ISSN (Online): 1878-5875
IsoAbbr: Int. J. Biochem. Cell Biol.
NlmId: 9508482
123:123
JrId: 8632
long title: Dermatologic surgery : official publication for American Society for Dermatologic Surgery [et al.]
short title: Dermatol Surg
ISSN: 1076-0512
ISSN (Online): 1524-4725
IsoAbbr: Dermatol Surg
NlmId: 9504371
123:123
JrId: 8634
long title: Molecules and cells
short title: Mol Cells
ISSN: 1016-8478
ISSN (Online): 0219-1032
IsoAbbr: Mol. Cells
NlmId: 9610936
123:123
JrId: 8635
long title: Advances in microbial ecology
short title: Adv Microb Ecol
ISSN: 0147-4863
ISSN (Online): 
IsoAbbr: Adv. Microb. Ecol.
NlmId: 7802074
123:123
JrId: 8639
long title: Botanica acta : Berichte der Deutschen Botanischen Gesellschaft = journal of the German Botanical Society
short title: Bot Acta
ISSN: 0932-8629
ISSN (Online): 
IsoAbbr: Bot. Acta
NlmId: 100954957
123:123
JrId: 8642
long title: International congress series / Excerpta Medica
short title: Int Congr Ser
ISSN: 0531-5131
ISSN (Online): 
IsoAbbr: Int. Congr. Ser.
NlmId: 0373225
123:123
JrId: 8643
long title: International journal of mass spectrometry and ion processes
short title: Int J Mass Spectrom Ion Process
ISSN: 0168-1176
ISSN (Online): 
IsoAbbr: Int. J. Mass Spectrom. Ion Process.
NlmId: 100954959
123:123
JrId: 8644
long title: International journal of plant sciences
short title: Int J Plant Sci
ISSN: 1058-5893
ISSN (Online): 
IsoAbbr: Int. J. Plant Sci.
NlmId: 9886579
123:123
JrId: 8646
long title: Israel journal of chemistry
short title: Isr J Chem
ISSN: 0021-2148
ISSN (Online): 1869-5868
IsoAbbr: Isr. J. Chem.
NlmId: 0013103
123:123
JrId: 8648
long title: Journal of biosciences
short title: J Biosci
ISSN: 0250-5991
ISSN (Online): 0973-7138
IsoAbbr: J. Biosci.
NlmId: 8100809
123:123
JrId: 8649
long title: Journal of the Chemical Society. Chemical communications
short title: J Chem Soc Chem Commun
ISSN: 0022-4936
ISSN (Online): 
IsoAbbr: J. Chem. Soc. Chem. Commun.
NlmId: 7505595
123:123
JrId: 8650
long title: Journal of evolutionary biochemistry and physiology
short title: J Evol Biochem Physiol
ISSN: 0022-0930
ISSN (Online): 
IsoAbbr: J. Evol. Biochem. Physiol.
NlmId: 0332675
123:123
JrId: 8651
long title: Journal of experimental botany
short title: J Exp Bot
ISSN: 0022-0957
ISSN (Online): 1460-2431
IsoAbbr: J. Exp. Bot.
NlmId: 9882906
123:123
JrId: 8652
long title: Journal of the Faculty of Medicine, Baghdad
short title: J Fac Med Baghdad
ISSN: 0041-9419
ISSN (Online): 
IsoAbbr: J. Fac. Med. Baghdad
NlmId: 0417267
123:123
JrId: 8654
long title: Journal of human evolution
short title: J Hum Evol
ISSN: 0047-2484
ISSN (Online): 1095-8606
IsoAbbr: J. Hum. Evol.
NlmId: 0337330
123:123
JrId: 8661
long title: Microbial ecology
short title: Microb Ecol
ISSN: 0095-3628
ISSN (Online): 1432-184X
IsoAbbr: Microb. Ecol.
NlmId: 7500663
123:123
JrId: 8667
long title: Nagasaki Igakkai zasshi = Nagasaki medical journal
short title: Nagasaki Igakkai Zasshi
ISSN: 0369-3228
ISSN (Online): 
IsoAbbr: Nagasaki Igakkai Zasshi
NlmId: 0413711
123:123
JrId: 8669
long title: Nucleosides & nucleotides
short title: Nucleosides Nucleotides
ISSN: 0732-8311
ISSN (Online): 
IsoAbbr: Nucleosides Nucleotides
NlmId: 8215930
123:123
JrId: 8671
long title: Protein profile
short title: Protein Profile
ISSN: 1070-3667
ISSN (Online): 
IsoAbbr: Protein Profile
NlmId: 9423530
123:123
JrId: 8676
long title: Physiologia plantarum
short title: Physiol Plant
ISSN: 0031-9317
ISSN (Online): 1399-3054
IsoAbbr: Physiol Plant
NlmId: 1256322
123:123
JrId: 8679
long title: Revue du rhumatisme (English ed.)
short title: Rev Rhum Engl Ed
ISSN: 1169-8446
ISSN (Online): 
IsoAbbr: Rev Rhum Engl Ed
NlmId: 9313916
123:123
JrId: 8682
long title: Proceedings of the Japan Academy. Series B, Physical and biological sciences
short title: Proc Jpn Acad Ser B Phys Biol Sci
ISSN: 0386-2208
ISSN (Online): 1349-2896
IsoAbbr: Proc. Jpn. Acad., Ser. B, Phys. Biol. Sci.
NlmId: 9318162
123:123
JrId: 8683
long title: Proceedings of the Japan Academy
short title: Proc Jpn Acad
ISSN: 0021-4280
ISSN (Online): 
IsoAbbr: Proc. Jpn. Acad.
NlmId: 7505871
123:123
JrId: 8688
long title: South African journal of science
short title: S Afr J Sci
ISSN: 0038-2353
ISSN (Online): 
IsoAbbr: S. Afr. J. Sci.
NlmId: 0066654
123:123
JrId: 8691
long title: Singmul Hakhoe chi. The Korean journal of botany
short title: Singmul Hakhoe Chi
ISSN: 0583-421X
ISSN (Online): 
IsoAbbr: Singmul Hakhoe Chi
NlmId: 0250640
123:123
JrId: 8698
long title: Journal of crustacean biology : a quarterly of the Crustacean Society for the publication of research on any aspect of the biology of crustacea
short title: J Crustacean Biol
ISSN: 0278-0372
ISSN (Online): 
IsoAbbr: J. Crust. Biol.
NlmId: 100954974
123:123
JrId: 8703
long title: Die Kulturpflanze : Berichte und Mitteilungen aus dem Institut fur Kulturpflanzenforschung der Deutschen Akademie der Wissenschaften zu Berlin in Gatersleben Krs. Aschersleben
short title: Kulturpflanze
ISSN: 0075-7209
ISSN (Online): 
IsoAbbr: Kulturpflanze
NlmId: 100955191
123:123
JrId: 8707
long title: Plant physiology and biochemistry : PPB / Societe francaise de physiologie vegetale
short title: Plant Physiol Biochem
ISSN: 0981-9428
ISSN (Online): 1873-2690
IsoAbbr: Plant Physiol. Biochem.
NlmId: 9882449
123:123
JrId: 8711
long title: Surgical oncology clinics of North America
short title: Surg Oncol Clin N Am
ISSN: 1055-3207
ISSN (Online): 1558-5042
IsoAbbr: Surg. Oncol. Clin. N. Am.
NlmId: 9211789
123:123
JrId: 8712
long title: Systematic botany
short title: 
ISSN: 0363-6445
ISSN (Online): 
IsoAbbr: Syst. Bot.
NlmId: 100954988
123:123
JrId: 8713
long title: Systematic biology
short title: Syst Biol
ISSN: 1063-5157
ISSN (Online): 1076-836X
IsoAbbr: Syst. Biol.
NlmId: 9302532
123:123
JrId: 8720
long title: Tumor research
short title: Tumor Res
ISSN: 0041-4093
ISSN (Online): 
IsoAbbr: Tumor Res.
NlmId: 0105051
123:123
JrId: 8724
long title: Dong wu xue yan jiu = Zoological research / "Dong wu xue yan jiu" bian ji wei yuan hui bian ji
short title: Dongwuxue Yanjiu
ISSN: 0254-5853
ISSN (Online): 
IsoAbbr: Zool. Res.
NlmId: 100961499
123:123
JrId: 8727
long title: Journal of acquired immune deficiency syndromes and human retrovirology : official publication of the International Retrovirology Association
short title: J Acquir Immune Defic Syndr Hum Retrovirol
ISSN: 1077-9450
ISSN (Online): 
IsoAbbr: J. Acquir. Immune Defic. Syndr. Hum. Retrovirol.
NlmId: 9501482
123:123
JrId: 8728
long title: Oral surgery, oral medicine, oral pathology, oral radiology, and endodontics
short title: Oral Surg Oral Med Oral Pathol Oral Radiol Endod
ISSN: 1079-2104
ISSN (Online): 1528-395X
IsoAbbr: Oral Surg Oral Med Oral Pathol Oral Radiol Endod
NlmId: 9508562
123:123
JrId: 8729
long title: European journal of oral sciences
short title: Eur J Oral Sci
ISSN: 0909-8836
ISSN (Online): 1600-0722
IsoAbbr: Eur. J. Oral Sci.
NlmId: 9504563
123:123
JrId: 8732
long title: Journal of cardiovascular risk
short title: J Cardiovasc Risk
ISSN: 1350-6277
ISSN (Online): 
IsoAbbr: J Cardiovasc Risk
NlmId: 9436980
123:123
JrId: 8733
long title: Parasite (Paris, France)
short title: Parasite
ISSN: 1252-607X
ISSN (Online): 1776-1042
IsoAbbr: Parasite
NlmId: 9437094
123:123
JrId: 8734
long title: Microbial ecology in health and disease
short title: Microb Ecol Health Dis
ISSN: 0891-060X
ISSN (Online): 1651-2235
IsoAbbr: Microb. Ecol. Health Dis.
NlmId: 8913476
123:123
JrId: 8735
long title: American journal of orthopedics (Belle Mead, N.J.)
short title: Am J Orthop (Belle Mead NJ)
ISSN: 1078-4519
ISSN (Online): 1934-3418
IsoAbbr: Am J. Orthop.
NlmId: 9502918
123:123
JrId: 8736
long title: Clinical neuroscience (New York, N.Y.)
short title: Clin Neurosci
ISSN: 1065-6766
ISSN (Online): 
IsoAbbr: Clin. Neurosci.
NlmId: 9315128
123:123
JrId: 8737
long title: Neuroimmunomodulation
short title: Neuroimmunomodulation
ISSN: 1021-7401
ISSN (Online): 1423-0216
IsoAbbr: Neuroimmunomodulation
NlmId: 9422763
123:123
JrId: 8738
long title: Experimental mycology
short title: Exp Mycol
ISSN: 0147-5975
ISSN (Online): 
IsoAbbr: Exp. Mycol.
NlmId: 8511210
123:123
JrId: 8739
long title: International journal of urology : official journal of the Japanese Urological Association
short title: Int J Urol
ISSN: 0919-8172
ISSN (Online): 1442-2042
IsoAbbr: Int. J. Urol.
NlmId: 9440237
123:123
JrId: 8740
long title: FEMS microbiology ecology
short title: FEMS Microbiol Ecol
ISSN: 0168-6496
ISSN (Online): 1574-6941
IsoAbbr: FEMS Microbiol. Ecol.
NlmId: 8901229
123:123
JrId: 8741
long title: Journal of occupational and environmental medicine / American College of Occupational and Environmental Medicine
short title: J Occup Environ Med
ISSN: 1076-2752
ISSN (Online): 1536-5948
IsoAbbr: J. Occup. Environ. Med.
NlmId: 9504688
123:123
JrId: 8742
long title: European journal of vascular and endovascular surgery : the official journal of the European Society for Vascular Surgery
short title: Eur J Vasc Endovasc Surg
ISSN: 1078-5884
ISSN (Online): 1532-2165
IsoAbbr: Eur J Vasc Endovasc Surg
NlmId: 9512728
123:123
JrId: 8743
long title: Annals of allergy, asthma & immunology : official publication of the American College of Allergy, Asthma, & Immunology
short title: Ann Allergy Asthma Immunol
ISSN: 1081-1206
ISSN (Online): 1534-4436
IsoAbbr: Ann. Allergy Asthma Immunol.
NlmId: 9503580
123:123
JrId: 8744
long title: Experimental and clinical endocrinology & diabetes : official journal, German Society of Endocrinology [and] German Diabetes Association
short title: Exp Clin Endocrinol Diabetes
ISSN: 0947-7349
ISSN (Online): 1439-3646
IsoAbbr: Exp. Clin. Endocrinol. Diabetes
NlmId: 9505926
123:123
JrId: 8745
long title: Cancer gene therapy
short title: Cancer Gene Ther
ISSN: 0929-1903
ISSN (Online): 1476-5500
IsoAbbr: Cancer Gene Ther.
NlmId: 9432230
123:123
JrId: 8748
long title: Journal of molecular medicine (Berlin, Germany)
short title: J Mol Med (Berl)
ISSN: 0946-2716
ISSN (Online): 1432-1440
IsoAbbr: J. Mol. Med.
NlmId: 9504370
123:123
JrId: 8749
long title: Journal of interferon & cytokine research : the official journal of the International Society for Interferon and Cytokine Research
short title: J Interferon Cytokine Res
ISSN: 1079-9907
ISSN (Online): 1557-7465
IsoAbbr: J. Interferon Cytokine Res.
NlmId: 9507088
123:123
JrId: 8750
long title: Gastroenterologia y hepatologia
short title: Gastroenterol Hepatol
ISSN: 0210-5705
ISSN (Online): 
IsoAbbr: Gastroenterol Hepatol
NlmId: 8406671
123:123
JrId: 8751
long title: The Journal of infusional chemotherapy
short title: J Infus Chemother
ISSN: 1060-0051
ISSN (Online): 
IsoAbbr: J Infus Chemother
NlmId: 9306406
123:123
JrId: 8752
long title: Marine environmental research
short title: Mar Environ Res
ISSN: 0141-1136
ISSN (Online): 1879-0291
IsoAbbr: Mar. Environ. Res.
NlmId: 9882895
123:123
JrId: 8754
long title: Genome research
short title: Genome Res
ISSN: 1088-9051
ISSN (Online): 1549-5469
IsoAbbr: Genome Res.
NlmId: 9518021
123:123
JrId: 8756
long title: Genetic analysis : biomolecular engineering
short title: Genet Anal
ISSN: 
ISSN (Online): 
IsoAbbr: Genet. Anal.
NlmId: 9509403
123:123
JrId: 8758
long title: Blood cells, molecules & diseases
short title: Blood Cells Mol Dis
ISSN: 1079-9796
ISSN (Online): 1096-0961
IsoAbbr: Blood Cells Mol. Dis.
NlmId: 9509932
123:123
JrId: 8759
long title: Inflammation research : official journal of the European Histamine Research Society ... [et al.]
short title: Inflamm Res
ISSN: 1023-3830
ISSN (Online): 1420-908X
IsoAbbr: Inflamm. Res.
NlmId: 9508160
123:123
JrId: 8760
long title: Comparative biochemistry and physiology. Part C, Pharmacology, toxicology & endocrinology
short title: Comp Biochem Physiol C Pharmacol Toxicol Endocrinol
ISSN: 1367-8280
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol. C, Pharmacol. Toxicol. Endocrinol.
NlmId: 9516060
123:123
JrId: 8761
long title: Neurobiology of learning and memory
short title: Neurobiol Learn Mem
ISSN: 1074-7427
ISSN (Online): 1095-9564
IsoAbbr: Neurobiol Learn Mem
NlmId: 9508166
123:123
JrId: 8762
long title: Science & justice : journal of the Forensic Science Society
short title: Sci Justice
ISSN: 1355-0306
ISSN (Online): 
IsoAbbr: Sci. Justice
NlmId: 9508563
123:123
JrId: 8763
long title: Population trends
short title: Popul Trends
ISSN: 0307-4463
ISSN (Online): 2040-1590
IsoAbbr: Popul Trends
NlmId: 7608016
123:123
JrId: 8764
long title: Zeitschrift fur Gerontologie und Geriatrie
short title: Z Gerontol Geriatr
ISSN: 0948-6704
ISSN (Online): 1435-1269
IsoAbbr: Z Gerontol Geriatr
NlmId: 9506215
123:123
JrId: 8765
long title: International journal of primatology
short title: Int J Primatol
ISSN: 0164-0291
ISSN (Online): 
IsoAbbr: Int. J. Primatol.
NlmId: 8007862
123:123
JrId: 8768
long title: Advances in endocrinology and metabolism
short title: Adv Endocrinol Metab
ISSN: 1049-6734
ISSN (Online): 
IsoAbbr: Adv Endocrinol Metab
NlmId: 9102501
123:123
JrId: 8769
long title: Nihon Rinsho Men'eki Gakkai kaishi = Japanese journal of clinical immunology
short title: Nihon Rinsho Meneki Gakkai Kaishi
ISSN: 0911-4300
ISSN (Online): 1349-7413
IsoAbbr: Nihon Rinsho Meneki Gakkai Kaishi
NlmId: 9505992
123:123
JrId: 8771
long title: Doklady biochemistry : proceedings of the Academy of Sciences of the USSR, Biochemistry section / translated from Russian
short title: Dokl Biochem
ISSN: 0012-4958
ISSN (Online): 
IsoAbbr: Dokl. Biochem.
NlmId: 7505458
123:123
JrId: 8774
long title: The Condor
short title: Condor
ISSN: 0010-5422
ISSN (Online): 1938-5129
IsoAbbr: Condor
NlmId: 0206433
123:123
JrId: 8776
long title: Journal of cereal science
short title: J Cereal Sci
ISSN: 0733-5210
ISSN (Online): 
IsoAbbr: J. Cereal Sci.
NlmId: 9880250
123:123
JrId: 8777
long title: Diseases of aquatic organisms
short title: Dis Aquat Organ
ISSN: 0177-5103
ISSN (Online): 1616-1580
IsoAbbr: Dis. Aquat. Org.
NlmId: 8807037
123:123
JrId: 8778
long title: Biochemical and molecular medicine
short title: Biochem Mol Med
ISSN: 1077-3150
ISSN (Online): 1095-5577
IsoAbbr: Biochem. Mol. Med.
NlmId: 9508702
123:123
JrId: 8779
long title: Convulsive therapy
short title: Convuls Ther
ISSN: 0749-8055
ISSN (Online): 
IsoAbbr: Convuls Ther
NlmId: 8506311
123:123
JrId: 8780
long title: Therapeutic immunology
short title: Ther Immunol
ISSN: 0967-0149
ISSN (Online): 
IsoAbbr: Ther Immunol
NlmId: 9421528
123:123
JrId: 8781
long title: Comparative biochemistry and physiology. Part B, Biochemistry & molecular biology
short title: Comp Biochem Physiol B Biochem Mol Biol
ISSN: 1096-4959
ISSN (Online): 1879-1107
IsoAbbr: Comp. Biochem. Physiol. B, Biochem. Mol. Biol.
NlmId: 9516061
123:123
JrId: 8782
long title: The new microbiologica
short title: New Microbiol
ISSN: 1121-7138
ISSN (Online): 
IsoAbbr: New Microbiol.
NlmId: 9516291
123:123
JrId: 8783
long title: Oral diseases
short title: Oral Dis
ISSN: 1354-523X
ISSN (Online): 1601-0825
IsoAbbr: Oral Dis
NlmId: 9508565
123:123
JrId: 8784
long title: Journal of inflammation
short title: J Inflamm
ISSN: 1078-7852
ISSN (Online): 
IsoAbbr: J. Inflamm.
NlmId: 9511967
123:123
JrId: 8785
long title: Current opinion in general surgery
short title: Curr Opin Gen Surg
ISSN: 1065-6243
ISSN (Online): 
IsoAbbr: Curr Opin Gen Surg
NlmId: 9314670
123:123
JrId: 8786
long title: Osteoarthritis and cartilage / OARS, Osteoarthritis Research Society
short title: Osteoarthritis Cartilage
ISSN: 1063-4584
ISSN (Online): 1522-9653
IsoAbbr: Osteoarthr. Cartil.
NlmId: 9305697
123:123
JrId: 8787
long title: Proceedings / ... International Conference on Intelligent Systems for Molecular Biology _ ISMB. International Conference on Intelligent Systems for Molecular Biology
short title: Proc Int Conf Intell Syst Mol Biol
ISSN: 1553-0833
ISSN (Online): 
IsoAbbr: Proc Int Conf Intell Syst Mol Biol
NlmId: 9509125
123:123
JrId: 8788
long title: Journal of pediatric endocrinology & metabolism : JPEM
short title: J Pediatr Endocrinol Metab
ISSN: 0334-018X
ISSN (Online): 
IsoAbbr: J. Pediatr. Endocrinol. Metab.
NlmId: 9508900
123:123
JrId: 8789
long title: Nihon shinkei seishin yakurigaku zasshi = Japanese journal of psychopharmacology
short title: Nihon Shinkei Seishin Yakurigaku Zasshi
ISSN: 1340-2544
ISSN (Online): 
IsoAbbr: Nihon Shinkei Seishin Yakurigaku Zasshi
NlmId: 9509023
123:123
JrId: 8790
long title: Hypertension research : official journal of the Japanese Society of Hypertension
short title: Hypertens Res
ISSN: 0916-9636
ISSN (Online): 1348-4214
IsoAbbr: Hypertens. Res.
NlmId: 9307690
123:123
JrId: 8791
long title: Nature medicine
short title: Nat Med
ISSN: 1078-8956
ISSN (Online): 1546-170X
IsoAbbr: Nat. Med.
NlmId: 9502015
123:123
JrId: 8792
long title: RNA (New York, N.Y.)
short title: RNA
ISSN: 1355-8382
ISSN (Online): 1469-9001
IsoAbbr: RNA
NlmId: 9509184
123:123
JrId: 8793
long title: Annals of botany
short title: Ann Bot
ISSN: 0305-7364
ISSN (Online): 1095-8290
IsoAbbr: Ann. Bot.
NlmId: 0372347
123:123
JrId: 8794
long title: Clinical cancer research : an official journal of the American Association for Cancer Research
short title: Clin Cancer Res
ISSN: 1078-0432
ISSN (Online): 
IsoAbbr: Clin. Cancer Res.
NlmId: 9502500
123:123
JrId: 8795
long title: Clinical reviews in allergy & immunology
short title: Clin Rev Allergy Immunol
ISSN: 1080-0549
ISSN (Online): 1559-0267
IsoAbbr: Clin Rev Allergy Immunol
NlmId: 9504368
123:123
JrId: 8796
long title: Journal of viral hepatitis
short title: J Viral Hepat
ISSN: 1352-0504
ISSN (Online): 1365-2893
IsoAbbr: J. Viral Hepat.
NlmId: 9435672
123:123
JrId: 8799
long title: Journal of computational biology : a journal of computational molecular cell biology
short title: J Comput Biol
ISSN: 1066-5277
ISSN (Online): 1557-8666
IsoAbbr: J. Comput. Biol.
NlmId: 9433358
123:123
JrId: 8800
long title: Journal of medical screening
short title: J Med Screen
ISSN: 0969-1413
ISSN (Online): 1475-5793
IsoAbbr: J Med Screen
NlmId: 9433359
123:123
JrId: 8801
long title: Microcirculation (New York, N.Y. : 1994)
short title: Microcirculation
ISSN: 1073-9688
ISSN (Online): 1549-8719
IsoAbbr: Microcirculation
NlmId: 9434935
123:123
JrId: 8802
long title: Revista de neurologia
short title: Rev Neurol
ISSN: 0210-0010
ISSN (Online): 1576-6578
IsoAbbr: Rev Neurol
NlmId: 7706841
123:123
JrId: 8803
long title: Seminars in urologic oncology
short title: Semin Urol Oncol
ISSN: 1081-0943
ISSN (Online): 
IsoAbbr: Semin. Urol. Oncol.
NlmId: 9514993
123:123
JrId: 8804
long title: Molecular medicine (Cambridge, Mass.)
short title: Mol Med
ISSN: 1076-1551
ISSN (Online): 1528-3658
IsoAbbr: Mol. Med.
NlmId: 9501023
123:123
JrId: 20118
long title: Director (Cincinnati, Ohio)
short title: Director
ISSN: 1551-8418
ISSN (Online): 
IsoAbbr: Director
NlmId: 9504684
123:123
JrId: 20119
long title: Magma (New York, N.Y.)
short title: MAGMA
ISSN: 0968-5243
ISSN (Online): 
IsoAbbr: MAGMA
NlmId: 9310752
123:123
JrId: 20120
long title: Memory (Hove, England)
short title: Memory
ISSN: 0965-8211
ISSN (Online): 1464-0686
IsoAbbr: Memory
NlmId: 9306862
123:123
JrId: 20121
long title: NP news (Bellevue, Wash.)
short title: NP News
ISSN: 1069-6903
ISSN (Online): 
IsoAbbr: NP News
NlmId: 9309830
123:123
JrId: 20122
long title: Midwives : official journal of the Royal College of Midwives
short title: Midwives
ISSN: 1355-8404
ISSN (Online): 
IsoAbbr: Midwives
NlmId: 9506689
123:123
JrId: 20123
long title: Oncologica / Vereniging van Oncologie Verpleegkundigen
short title: Oncologica
ISSN: 0929-8703
ISSN (Online): 
IsoAbbr: Oncologica
NlmId: 9438654
123:123
JrId: 20124
long title: Revolution (Staten Island, N.Y.)
short title: Revolution
ISSN: 1059-0927
ISSN (Online): 
IsoAbbr: Revolution
NlmId: 9211449
123:123
JrId: 20125
long title: Disasters
short title: Disasters
ISSN: 0361-3666
ISSN (Online): 1467-7717
IsoAbbr: Disasters
NlmId: 7702072
123:123
JrId: 20126
long title: Kanhohak t'amgu
short title: Kanhohak Tamgu
ISSN: 1225-8466
ISSN (Online): 
IsoAbbr: Kanhohak Tamgu
NlmId: 9500886
123:123
JrId: 20127
long title: Neurotoxins
short title: Neurotoxins
ISSN: 1357-7115
ISSN (Online): 
IsoAbbr: Neurotoxins
NlmId: 9508903
123:123
JrId: 20128
long title: Swiss surgery = Schweizer Chirurgie = Chirurgie suisse = Chirurgia svizzera
short title: Swiss Surg
ISSN: 1023-9332
ISSN (Online): 2235-1884
IsoAbbr: Swiss Surg
NlmId: 9514313
123:123
JrId: 20129
long title: Nursing inquiry
short title: Nurs Inq
ISSN: 1320-7881
ISSN (Online): 1440-1800
IsoAbbr: Nurs Inq
NlmId: 9505881
123:123
JrId: 20130
long title: Jordmorbladet : bilag til tidsskriftet Sykepleien
short title: Jordmorbladet
ISSN: 0805-0562
ISSN (Online): 
IsoAbbr: Jordmorbladet
NlmId: 9500811
123:123
JrId: 20131
long title: Modern midwife
short title: Mod Midwife
ISSN: 0963-276X
ISSN (Online): 
IsoAbbr: Mod Midwife
NlmId: 9443126
123:123
JrId: 20132
long title: Nursing ethics
short title: Nurs Ethics
ISSN: 0969-7330
ISSN (Online): 1477-0989
IsoAbbr: Nurs Ethics
NlmId: 9433357
123:123
JrId: 20133
long title: Verpleegkunde
short title: Verpleegkunde
ISSN: 0920-3273
ISSN (Online): 
IsoAbbr: Verpleegkunde
NlmId: 9419243
123:123
JrId: 20134
long title: Air & waste : journal of the Air & Waste Management Association
short title: Air Waste
ISSN: 1073-161X
ISSN (Online): 
IsoAbbr: Air Waste
NlmId: 9433394
123:123
JrId: 20135
long title: Pflege aktuell / DBfK, Deutscher Berufsverband fur Pflegeberufe
short title: Pflege Aktuell
ISSN: 0944-8918
ISSN (Online): 
IsoAbbr: Pflege Aktuell
NlmId: 9423842
123:123
JrId: 20136
long title: Creative nursing
short title: Creat Nurs
ISSN: 1078-4535
ISSN (Online): 
IsoAbbr: Creat Nurs
NlmId: 9505022
123:123
JrId: 20137
long title: Medicina interna (Bucharest, Romania : 1991)
short title: Med Interna
ISSN: 1220-5818
ISSN (Online): 
IsoAbbr: Med Interna
NlmId: 9431273
123:123
JrId: 20138
long title: Pflege Zeitschrift
short title: Pflege Z
ISSN: 0945-1129
ISSN (Online): 
IsoAbbr: Pflege Z
NlmId: 9430463
123:123
JrId: 20139
long title: Promotion & education
short title: Promot Educ
ISSN: 1025-3823
ISSN (Online): 1756-3976
IsoAbbr: Promot Educ
NlmId: 9431615
123:123
JrId: 20140
long title: Clinical anatomy (New York, N.Y.)
short title: Clin Anat
ISSN: 0897-3806
ISSN (Online): 1098-2353
IsoAbbr: Clin Anat
NlmId: 8809128
123:123
JrId: 20141
long title: The Future of children / Center for the Future of Children, the David and Lucile Packard Foundation
short title: Future Child
ISSN: 1054-8289
ISSN (Online): 1550-1558
IsoAbbr: Future Child
NlmId: 9306342
123:123
JrId: 20142
long title: Paediatric nursing
short title: Paediatr Nurs
ISSN: 0962-9513
ISSN (Online): 
IsoAbbr: Paediatr Nurs
NlmId: 9013329
123:123
JrId: 20143
long title: Neural computation
short title: Neural Comput
ISSN: 0899-7667
ISSN (Online): 1530-888X
IsoAbbr: Neural Comput
NlmId: 9426182
123:123
JrId: 20144
long title: Quality assurance (San Diego, Calif.)
short title: Qual Assur
ISSN: 1052-9411
ISSN (Online): 1521-0677
IsoAbbr: Qual Assur
NlmId: 9214530
123:123
JrId: 20145
long title: Psychiatric services (Washington, D.C.)
short title: Psychiatr Serv
ISSN: 1075-2730
ISSN (Online): 1557-9700
IsoAbbr: Psychiatr Serv
NlmId: 9502838
123:123
JrId: 20146
long title: Journal of wound care
short title: J Wound Care
ISSN: 0969-0700
ISSN (Online): 
IsoAbbr: J Wound Care
NlmId: 9417080
123:123
JrId: 20147
long title: Nursing management (Harrow, London, England : 1994)
short title: Nurs Manag (Harrow)
ISSN: 1354-5760
ISSN (Online): 
IsoAbbr: Nurs Manag (Harrow)
NlmId: 9433248
123:123
JrId: 20148
long title: European spine journal : official publication of the European Spine Society, the European Spinal Deformity Society, and the European Section of the Cervical Spine Research Society
short title: Eur Spine J
ISSN: 0940-6719
ISSN (Online): 1432-0932
IsoAbbr: Eur Spine J
NlmId: 9301980
123:123
JrId: 20149
long title: Applied human science : journal of physiological anthropology
short title: Appl Human Sci
ISSN: 1341-3473
ISSN (Online): 
IsoAbbr: Appl Human Sci
NlmId: 9506216
123:123
JrId: 20150
long title: AACN clinical issues
short title: AACN Clin Issues
ISSN: 1079-0713
ISSN (Online): 1538-9812
IsoAbbr: AACN Clin Issues
NlmId: 9508191
123:123
JrId: 20151
long title: Enfermeria intensiva / Sociedad Espanola de Enfermeria Intensiva y Unidades Coronarias
short title: Enferm Intensiva
ISSN: 1130-2399
ISSN (Online): 1578-1291
IsoAbbr: Enferm Intensiva
NlmId: 9517771
123:123
JrId: 20152
long title: Advances in wound care : the journal for prevention and healing
short title: Adv Wound Care
ISSN: 1076-2191
ISSN (Online): 
IsoAbbr: Adv Wound Care
NlmId: 9432971
123:123
JrId: 20153
long title: Transplantation science
short title: Transplant Sci
ISSN: 1063-2964
ISSN (Online): 
IsoAbbr: Transplant Sci
NlmId: 9210307
123:123
JrId: 20154
long title: Paediatric anaesthesia
short title: Paediatr Anaesth
ISSN: 1155-5645
ISSN (Online): 1460-9592
IsoAbbr: Paediatr Anaesth
NlmId: 9206575
123:123
JrId: 20155
long title: Journal of trauma nursing : the official journal of the Society of Trauma Nurses
short title: J Trauma Nurs
ISSN: 1078-7496
ISSN (Online): 
IsoAbbr: J Trauma Nurs
NlmId: 9512997
123:123
JrId: 20156
long title: Ophthalmic epidemiology
short title: Ophthalmic Epidemiol
ISSN: 0928-6586
ISSN (Online): 1744-5086
IsoAbbr: Ophthalmic Epidemiol
NlmId: 9435674
123:123
JrId: 20157
long title: Minority nurse newsletter
short title: Minor Nurse Newsl
ISSN: 1071-9946
ISSN (Online): 
IsoAbbr: Minor Nurse Newsl
NlmId: 9422780
123:123
JrId: 20158
long title: Health technology assessment
short title: Health Technol Assess (Rockv)
ISSN: 
ISSN (Online): 
IsoAbbr: Health Technol Assess (Rockv)
NlmId: 9501929
123:123
JrId: 20159
long title: Academic emergency medicine : official journal of the Society for Academic Emergency Medicine
short title: Acad Emerg Med
ISSN: 1069-6563
ISSN (Online): 1553-2712
IsoAbbr: Acad Emerg Med
NlmId: 9418450
123:123
JrId: 20160
long title: ORL-head and neck nursing : official journal of the Society of Otorhinolaryngology and Head-Neck Nurses
short title: ORL Head Neck Nurs
ISSN: 1064-3842
ISSN (Online): 
IsoAbbr: ORL Head Neck Nurs
NlmId: 9206573
123:123
JrId: 20161
long title: Consciousness and cognition
short title: Conscious Cogn
ISSN: 1053-8100
ISSN (Online): 1090-2376
IsoAbbr: Conscious Cogn
NlmId: 9303140
123:123
JrId: 20162
long title: Sangyo eiseigaku zasshi = Journal of occupational health
short title: Sangyo Eiseigaku Zasshi
ISSN: 1341-0725
ISSN (Online): 1349-533X
IsoAbbr: Sangyo Eiseigaku Zasshi
NlmId: 9507473
123:123
JrId: 20164
long title: Romanian journal of physiology : physiological sciences / [Academia de Stiinte Medicale]
short title: Rom J Physiol
ISSN: 1223-4974
ISSN (Online): 
IsoAbbr: Rom J Physiol
NlmId: 9437433
123:123
JrId: 20165
long title: Journal of nursing management
short title: J Nurs Manag
ISSN: 0966-0429
ISSN (Online): 1365-2834
IsoAbbr: J Nurs Manag
NlmId: 9306050
123:123
JrId: 20166
long title: Journal of cultural diversity
short title: J Cult Divers
ISSN: 1071-5568
ISSN (Online): 
IsoAbbr: J Cult Divers
NlmId: 9439196
123:123
JrId: 20167
long title: Seminars for nurse managers
short title: Semin Nurse Manag
ISSN: 1066-3851
ISSN (Online): 
IsoAbbr: Semin Nurse Manag
NlmId: 9431621
123:123
JrId: 20168
long title: Journal of nursing measurement
short title: J Nurs Meas
ISSN: 1061-3749
ISSN (Online): 
IsoAbbr: J Nurs Meas
NlmId: 9318902
123:123
JrId: 20169
long title: Journal of refractive surgery (Thorofare, N.J. : 1995)
short title: J Refract Surg
ISSN: 1081-597X
ISSN (Online): 
IsoAbbr: J Refract Surg
NlmId: 9505927
123:123
JrId: 20170
long title: Ceska a Slovenska farmacie : casopis Ceske farmaceuticke spolecnosti a Slovenske farmaceuticke spolecnosti
short title: Ceska Slov Farm
ISSN: 1210-7816
ISSN (Online): 
IsoAbbr: Ceska Slov Farm
NlmId: 9433765
123:123
JrId: 20171
long title: Medical engineering & physics
short title: Med Eng Phys
ISSN: 1350-4533
ISSN (Online): 1873-4030
IsoAbbr: Med Eng Phys
NlmId: 9422753
123:123
JrId: 20172
long title: Journal of traumatic stress
short title: J Trauma Stress
ISSN: 0894-9867
ISSN (Online): 1573-6598
IsoAbbr: J Trauma Stress
NlmId: 8809259
123:123
JrId: 20173
long title: Accident and emergency nursing
short title: Accid Emerg Nurs
ISSN: 0965-2302
ISSN (Online): 
IsoAbbr: Accid Emerg Nurs
NlmId: 9305090
123:123
JrId: 20174
long title: Technology and health care : official journal of the European Society for Engineering and Medicine
short title: Technol Health Care
ISSN: 0928-7329
ISSN (Online): 1878-7401
IsoAbbr: Technol Health Care
NlmId: 9314590
123:123
JrId: 20175
long title: The Korean journal of parasitology
short title: Korean J Parasitol
ISSN: 0023-4001
ISSN (Online): 1738-0006
IsoAbbr: Korean J. Parasitol.
NlmId: 9435800
123:123
JrId: 20176
long title: The American journal of knee surgery
short title: Am J Knee Surg
ISSN: 0899-7403
ISSN (Online): 
IsoAbbr: Am J Knee Surg
NlmId: 8804841
123:123
JrId: 20177
long title: STN's journal of trauma nursing : the official journal of the Society of Trauma Nurses
short title: STNS J Trauma Nurs
ISSN: 1076-4747
ISSN (Online): 
IsoAbbr: STNS J Trauma Nurs
NlmId: 9439500
123:123
JrId: 20178
long title: The journal of spinal cord medicine
short title: J Spinal Cord Med
ISSN: 1079-0268
ISSN (Online): 2045-7723
IsoAbbr: J Spinal Cord Med
NlmId: 9504452
123:123
JrId: 20179
long title: Journal of health care finance
short title: J Health Care Finance
ISSN: 1078-6767
ISSN (Online): 
IsoAbbr: J Health Care Finance
NlmId: 9503024
123:123
JrId: 20180
long title: Medical anthropology quarterly
short title: Med Anthropol Q
ISSN: 0745-5194
ISSN (Online): 
IsoAbbr: Med Anthropol Q
NlmId: 8405037
123:123
JrId: 20181
long title: The quarterly journal of nuclear medicine : official publication of the Italian Association of Nuclear Medicine (AIMN) [and] the International Association of Radiopharmacology (IAR)
short title: Q J Nucl Med
ISSN: 1125-0135
ISSN (Online): 
IsoAbbr: Q J Nucl Med
NlmId: 9512274
123:123
JrId: 20182
long title: Seminars in speech and language
short title: Semin Speech Lang
ISSN: 0734-0478
ISSN (Online): 1098-9056
IsoAbbr: Semin Speech Lang
NlmId: 8405117
123:123
JrId: 20183
long title: Minimally invasive neurosurgery : MIN
short title: Minim Invasive Neurosurg
ISSN: 0946-7211
ISSN (Online): 1439-2291
IsoAbbr: Minim Invasive Neurosurg
NlmId: 9440973
123:123
JrId: 20184
long title: Perspectives on addictions nursing : a publication of the National Nurses Society on Addictions
short title: Perspect Addict Nurs
ISSN: 1057-1639
ISSN (Online): 
IsoAbbr: Perspect Addict Nurs
NlmId: 9302030
123:123
JrId: 20185
long title: Zeitschrift fur experimentelle Psychologie : Organ der Deutschen Gesellschaft fur Psychologie
short title: Z Exp Psychol
ISSN: 0949-3964
ISSN (Online): 
IsoAbbr: Z Exp Psychol
NlmId: 9514804
123:123
JrId: 20186
long title: Clinical nursing practice in epilepsy
short title: Clin Nurs Pract Epilepsy
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Nurs Pract Epilepsy
NlmId: 9433629
123:123
JrId: 20187
long title: Clinical journal of sport medicine : official journal of the Canadian Academy of Sport Medicine
short title: Clin J Sport Med
ISSN: 1050-642X
ISSN (Online): 1536-3724
IsoAbbr: Clin J Sport Med
NlmId: 9103300
123:123
JrId: 20188
long title: N & HC perspectives on community : official publication of the National League for Nursing
short title: N HC Perspect Community
ISSN: 1081-8731
ISSN (Online): 
IsoAbbr: N HC Perspect Community
NlmId: 9504562
123:123
JrId: 20189
long title: Asian journal of aesthetic dentistry / the Asian Academy of Aesthetic Dentistry
short title: Asian J Aesthet Dent
ISSN: 0218-3781
ISSN (Online): 
IsoAbbr: Asian J Aesthet Dent
NlmId: 9318734
123:123
JrId: 20190
long title: Fortschritte der Medizin. Supplement : die Kongressinformation fur die Praxis
short title: Fortschr Med Suppl
ISSN: 0932-5611
ISSN (Online): 
IsoAbbr: Fortschr Med Suppl
NlmId: 9435801
123:123
JrId: 20191
long title: Neurogastroenterology and motility : the official journal of the European Gastrointestinal Motility Society
short title: Neurogastroenterol Motil
ISSN: 1350-1925
ISSN (Online): 1365-2982
IsoAbbr: Neurogastroenterol. Motil.
NlmId: 9432572
123:123
JrId: 20192
long title: Acta ophthalmologica Scandinavica
short title: Acta Ophthalmol Scand
ISSN: 1395-3907
ISSN (Online): 1600-0420
IsoAbbr: Acta Ophthalmol Scand
NlmId: 9507578
123:123
JrId: 20193
long title: Advances in renal replacement therapy
short title: Adv Ren Replace Ther
ISSN: 1073-4449
ISSN (Online): 
IsoAbbr: Adv Ren Replace Ther
NlmId: 9433799
123:123
JrId: 20194
long title: Journal of quality in clinical practice
short title: J Qual Clin Pract
ISSN: 1320-5455
ISSN (Online): 1440-1762
IsoAbbr: J Qual Clin Pract
NlmId: 9430670
123:123
JrId: 20195
long title: Fortschritte der Medizin. Monographie
short title: Fortschr Med Monogr
ISSN: 0946-5634
ISSN (Online): 
IsoAbbr: Fortschr Med Monogr
NlmId: 9435833
123:123
JrId: 20196
long title: Journal of shoulder and elbow surgery / American Shoulder and Elbow Surgeons ... [et al.]
short title: J Shoulder Elbow Surg
ISSN: 1058-2746
ISSN (Online): 1532-6500
IsoAbbr: J Shoulder Elbow Surg
NlmId: 9206499
123:123
JrId: 20197
long title: Neuroimaging clinics of North America
short title: Neuroimaging Clin N Am
ISSN: 1052-5149
ISSN (Online): 1557-9867
IsoAbbr: Neuroimaging Clin. N. Am.
NlmId: 9211377
123:123
JrId: 20198
long title: Archives of physiology and biochemistry
short title: Arch Physiol Biochem
ISSN: 1381-3455
ISSN (Online): 1744-4160
IsoAbbr: Arch. Physiol. Biochem.
NlmId: 9510153
123:123
JrId: 20199
long title: Journal of pediatric orthopedics. Part B
short title: J Pediatr Orthop B
ISSN: 1060-152X
ISSN (Online): 1473-5865
IsoAbbr: J Pediatr Orthop B
NlmId: 9300904
123:123
JrId: 20200
long title: SAR and QSAR in environmental research
short title: SAR QSAR Environ Res
ISSN: 1062-936X
ISSN (Online): 1029-046X
IsoAbbr: SAR QSAR Environ Res
NlmId: 9440156
123:123
JrId: 20201
long title: Solid state nuclear magnetic resonance
short title: Solid State Nucl Magn Reson
ISSN: 0926-2040
ISSN (Online): 1527-3326
IsoAbbr: Solid State Nucl Magn Reson
NlmId: 9306181
123:123
JrId: 20202
long title: The Online journal of current clinical trials
short title: Online J Curr Clin Trials
ISSN: 
ISSN (Online): 1059-2725
IsoAbbr: Online J Curr Clin Trials
NlmId: 9300367A
123:123
JrId: 20203
long title: Soins. Formation, pedagogie, encadrement : avec la participation du CEEIEC
short title: Soins Form Pedagog Encadr
ISSN: 1163-4723
ISSN (Online): 
IsoAbbr: Soins Form Pedagog Encadr
NlmId: 9310889
123:123
JrId: 20204
long title: Endoscopic surgery and allied technologies
short title: Endosc Surg Allied Technol
ISSN: 0942-6027
ISSN (Online): 
IsoAbbr: Endosc Surg Allied Technol
NlmId: 9412631
123:123
JrId: 20205
long title: Zeitschrift fur Geburtshilfe und Neonatologie
short title: Z Geburtshilfe Neonatol
ISSN: 0948-2393
ISSN (Online): 1439-1651
IsoAbbr: Z Geburtshilfe Neonatol
NlmId: 9508901
123:123
JrId: 20206
long title: Journal of the Southern Orthopaedic Association
short title: J South Orthop Assoc
ISSN: 1059-1052
ISSN (Online): 
IsoAbbr: J South Orthop Assoc
NlmId: 9211289
123:123
JrId: 20207
long title: European child & adolescent psychiatry
short title: Eur Child Adolesc Psychiatry
ISSN: 1018-8827
ISSN (Online): 1435-165X
IsoAbbr: Eur Child Adolesc Psychiatry
NlmId: 9212296
123:123
JrId: 20208
long title: Annals of the Medical University, Bialystok, Poland = Roczniki Akademii Medycznej w Bialymstoku
short title: Ann Med Univ Bialyst Pol
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Med Univ Bialyst Pol
NlmId: 9439578
123:123
JrId: 20209
long title: International journal for quality in health care : journal of the International Society for Quality in Health Care / ISQua
short title: Int J Qual Health Care
ISSN: 1353-4505
ISSN (Online): 1464-3677
IsoAbbr: Int J Qual Health Care
NlmId: 9434628
123:123
JrId: 20210
long title: Journal of polymer science: Part A, General papers
short title: J Polym Sci A
ISSN: 0449-2951
ISSN (Online): 
IsoAbbr: J Polym Sci A
NlmId: 0165253
123:123
JrId: 20211
long title: Journal of pharmaceutical science and technology : the official journal of PDA
short title: J Pharm Sci Technol
ISSN: 1076-397X
ISSN (Online): 
IsoAbbr: J Pharm Sci Technol
NlmId: 9432967
123:123
JrId: 20212
long title: Recruitment, retention & restructuring report
short title: Recruit Retent Restruct Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Recruit Retent Restruct Rep
NlmId: 9436564
123:123
JrId: 20213
long title: Australian journal of science and medicine in sport
short title: Aust J Sci Med Sport
ISSN: 0813-6289
ISSN (Online): 
IsoAbbr: Aust J Sci Med Sport
NlmId: 9012781
123:123
JrId: 20214
long title: Journal of the Air & Waste Management Association (1995)
short title: J Air Waste Manag Assoc
ISSN: 1096-2247
ISSN (Online): 
IsoAbbr: J Air Waste Manag Assoc
NlmId: 9503111
123:123
JrId: 20215
long title: Roczniki Akademii Medycznej w Bialymstoku. Suplement = Annales Academiae Medicae Bialostocensis. Supplementum
short title: Rocz Akad Med Bialymst Supl
ISSN: 0523-1507
ISSN (Online): 
IsoAbbr: Rocz Akad Med Bialymst Supl
NlmId: 9439577
123:123
JrId: 20216
long title: Journal of psychiatric and mental health nursing
short title: J Psychiatr Ment Health Nurs
ISSN: 1351-0126
ISSN (Online): 1365-2850
IsoAbbr: J Psychiatr Ment Health Nurs
NlmId: 9439514
123:123
JrId: 20217
long title: PDA journal of pharmaceutical science and technology / PDA
short title: PDA J Pharm Sci Technol
ISSN: 1079-7440
ISSN (Online): 1948-2124
IsoAbbr: PDA J Pharm Sci Technol
NlmId: 9439538
123:123
JrId: 20218
long title: Knee surgery, sports traumatology, arthroscopy : official journal of the ESSKA
short title: Knee Surg Sports Traumatol Arthrosc
ISSN: 0942-2056
ISSN (Online): 1433-7347
IsoAbbr: Knee Surg Sports Traumatol Arthrosc
NlmId: 9314730
123:123
JrId: 20219
long title: International journal of food sciences and nutrition
short title: Int J Food Sci Nutr
ISSN: 0963-7486
ISSN (Online): 1465-3478
IsoAbbr: Int J Food Sci Nutr
NlmId: 9432922
123:123
JrId: 20220
long title: Scandinavian journal of medicine & science in sports
short title: Scand J Med Sci Sports
ISSN: 0905-7188
ISSN (Online): 1600-0838
IsoAbbr: Scand J Med Sci Sports
NlmId: 9111504
123:123
JrId: 20221
long title: Magnetic resonance imaging clinics of North America
short title: Magn Reson Imaging Clin N Am
ISSN: 1064-9689
ISSN (Online): 1557-9786
IsoAbbr: Magn Reson Imaging Clin N Am
NlmId: 9422762
123:123
JrId: 20222
long title: Journal of the American Medical Informatics Association : JAMIA
short title: J Am Med Inform Assoc
ISSN: 1067-5027
ISSN (Online): 1527-974X
IsoAbbr: J Am Med Inform Assoc
NlmId: 9430800
123:123
JrId: 20223
long title: Journal of child and adolescent psychiatric nursing : official publication of the Association of Child and Adolescent Psychiatric Nurses, Inc
short title: J Child Adolesc Psychiatr Nurs
ISSN: 1073-6077
ISSN (Online): 1744-6171
IsoAbbr: J Child Adolesc Psychiatr Nurs
NlmId: 9431738
123:123
JrId: 20224
long title: Revue d'immunologie et de therapie antimicrobienne
short title: Rev Immunol Ther Antimicrob
ISSN: 0035-2454
ISSN (Online): 
IsoAbbr: Rev Immunol Ther Antimicrob
NlmId: 0253026
123:123
JrId: 20225
long title: Schweizerische Zeitschrift fur Medizin und Traumatologie = Revue suisse pour medecine et traumatologie
short title: Schweiz Z Med Traumatol
ISSN: 1022-6699
ISSN (Online): 
IsoAbbr: Schweiz Z Med Traumatol
NlmId: 9431737
123:123
JrId: 20226
long title: Gastrointestinal endoscopy clinics of North America
short title: Gastrointest Endosc Clin N Am
ISSN: 1052-5157
ISSN (Online): 1558-1950
IsoAbbr: Gastrointest. Endosc. Clin. N. Am.
NlmId: 9202792
123:123
JrId: 20227
long title: Journal of receptor and signal transduction research
short title: J Recept Signal Transduct Res
ISSN: 1079-9893
ISSN (Online): 1532-4281
IsoAbbr: J. Recept. Signal Transduct. Res.
NlmId: 9509432
123:123
JrId: 20228
long title: European journal of cancer care
short title: Eur J Cancer Care (Engl)
ISSN: 0961-5423
ISSN (Online): 1365-2354
IsoAbbr: Eur J Cancer Care (Engl)
NlmId: 9301979
123:123
JrId: 20229
long title: Comparative biochemistry and physiology. Part A, Physiology
short title: Comp Biochem Physiol A Physiol
ISSN: 1096-4940
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol. A Physiol.
NlmId: 9516062
123:123
JrId: 20230
long title: Comparative biochemistry and physiology. Comparative physiology
short title: Comp Biochem Physiol Comp Physiol
ISSN: 
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol. Comp. Physiol.
NlmId: 9441449
123:123
JrId: 20231
long title: Atlas of the oral and maxillofacial surgery clinics of North America
short title: Atlas Oral Maxillofac Surg Clin North Am
ISSN: 1061-3315
ISSN (Online): 1558-4275
IsoAbbr: Atlas Oral Maxillofac Surg Clin North Am
NlmId: 9312707
123:123
JrId: 20232
long title: The journals of gerontology. Series B, Psychological sciences and social sciences
short title: J Gerontol B Psychol Sci Soc Sci
ISSN: 1079-5014
ISSN (Online): 1758-5368
IsoAbbr: J Gerontol B Psychol Sci Soc Sci
NlmId: 9508483
123:123
JrId: 20233
long title: Acta crystallographica. Section B: Structural crystallography and crystal chemistry
short title: Acta Crystallogr B
ISSN: 0567-7408
ISSN (Online): 
IsoAbbr: Acta Crystallogr B
NlmId: 0211630
123:123
JrId: 20234
long title: Zeitschrift fur Naturforschung. Teil B: Chemie, Biochemie, Biophysik, Biologie
short title: Z Naturforsch B
ISSN: 0044-3174
ISSN (Online): 
IsoAbbr: Z. Naturforsch. B
NlmId: 0364315
123:123
JrId: 20239
long title: Revista espanola de salud publica
short title: Rev Esp Salud Publica
ISSN: 1135-5727
ISSN (Online): 
IsoAbbr: Rev. Esp. Salud Publica
NlmId: 9600212
123:123
JrId: 20256
long title: General & diagnostic pathology
short title: Gen Diagn Pathol
ISSN: 0947-823X
ISSN (Online): 
IsoAbbr: Gen Diagn Pathol
NlmId: 9511700
123:123
JrId: 20257
long title: Journal of obstetrics and gynaecology (Tokyo, Japan)
short title: J Obstet Gynaecol (Tokyo 1995)
ISSN: 1340-9654
ISSN (Online): 
IsoAbbr: J Obstet Gynaecol (Tokyo 1995)
NlmId: 9515066
123:123
JrId: 20258
long title: Journal of computational neuroscience
short title: J Comput Neurosci
ISSN: 0929-5313
ISSN (Online): 1573-6873
IsoAbbr: J Comput Neurosci
NlmId: 9439510
123:123
JrId: 20259
long title: Journal of cardiopulmonary rehabilitation
short title: J Cardiopulm Rehabil
ISSN: 0883-9212
ISSN (Online): 1539-0691
IsoAbbr: J Cardiopulm Rehabil
NlmId: 8511296
123:123
JrId: 20260
long title: Journal of ocular pharmacology and therapeutics : the official journal of the Association for Ocular Pharmacology and Therapeutics
short title: J Ocul Pharmacol Ther
ISSN: 1080-7683
ISSN (Online): 1557-7732
IsoAbbr: J Ocul Pharmacol Ther
NlmId: 9511091
123:123
JrId: 20261
long title: Oral surgery, oral diagnosis : OSD
short title: Oral Surg Oral Diagn
ISSN: 0788-6020
ISSN (Online): 
IsoAbbr: Oral Surg Oral Diagn
NlmId: 9435677
123:123
JrId: 20263
long title: Accounts of chemical research
short title: Acc Chem Res
ISSN: 0001-4842
ISSN (Online): 1520-4898
IsoAbbr: Acc. Chem. Res.
NlmId: 0157313
123:123
JrId: 20264
long title: Water science and technology : a journal of the International Association on Water Pollution Research
short title: Water Sci Technol
ISSN: 0273-1223
ISSN (Online): 
IsoAbbr: Water Sci. Technol.
NlmId: 9879497
123:123
JrId: 20265
long title: Metal ions in biological systems
short title: Met Ions Biol Syst
ISSN: 0161-5149
ISSN (Online): 
IsoAbbr: Met Ions Biol Syst
NlmId: 0406332
123:123
JrId: 20266
long title: Acta ophthalmologica Scandinavica. Supplement
short title: Acta Ophthalmol Scand Suppl
ISSN: 1395-3931
ISSN (Online): 
IsoAbbr: Acta Ophthalmol Scand Suppl
NlmId: 9516974
123:123
JrId: 20267
long title: Biotechnology letters
short title: Biotechnol Lett
ISSN: 0141-5492
ISSN (Online): 1573-6776
IsoAbbr: Biotechnol. Lett.
NlmId: 8008051
123:123
JrId: 20268
long title: Journal of the Science Society of Thailand
short title: J Sci Soc Thailand
ISSN: 0303-8122
ISSN (Online): 
IsoAbbr: J. Sci. Soc. Thailand
NlmId: 7700220
123:123
JrId: 20273
long title: Medinfo. MEDINFO
short title: Medinfo
ISSN: 
ISSN (Online): 
IsoAbbr: Medinfo
NlmId: 7600347
123:123
JrId: 20274
long title: Ceska a slovenska oftalmologie : casopis Ceske oftalmologicke spolecnosti a Slovenske oftalmologicke spolecnosti
short title: Cesk Slov Oftalmol
ISSN: 1211-9059
ISSN (Online): 
IsoAbbr: Cesk Slov Oftalmol
NlmId: 9600515
123:123
JrId: 20275
long title: Annals of the Missouri Botanical Garden. Missouri Botanical Garden
short title: Ann Mo Bot Gard
ISSN: 0026-6493
ISSN (Online): 
IsoAbbr: Ann. Mo. Bot. Gard.
NlmId: 100955310
123:123
JrId: 20278
long title: Pediatric pathology & laboratory medicine : journal of the Society for Pediatric Pathology, affiliated with the International Paediatric Pathology Association
short title: Pediatr Pathol Lab Med
ISSN: 1077-1042
ISSN (Online): 
IsoAbbr: Pediatr Pathol Lab Med
NlmId: 9518033
123:123
JrId: 20279
long title: American journal of contact dermatitis : official journal of the American Contact Dermatitis Society
short title: Am J Contact Dermat
ISSN: 1046-199X
ISSN (Online): 1532-8163
IsoAbbr: Am. J. Contact Dermatitis
NlmId: 9100472
123:123
JrId: 20282
long title: Zoological journal of the Linnean Society
short title: Zool J Linn Soc
ISSN: 0024-4082
ISSN (Online): 1096-3642
IsoAbbr: Zool. J. Linn. Soc.
NlmId: 0254212
123:123
JrId: 20283
long title: Genome science & technology
short title: Genome Sci Technol
ISSN: 1070-2830
ISSN (Online): 
IsoAbbr: Genome Sci. Technol.
NlmId: 9516721
123:123
JrId: 20284
long title: Journal of trace elements in medicine and biology : organ of the Society for Minerals and Trace Elements (GMS)
short title: J Trace Elem Med Biol
ISSN: 0946-672X
ISSN (Online): 1878-3252
IsoAbbr: J Trace Elem Med Biol
NlmId: 9508274
123:123
JrId: 20286
long title: Ceska a slovenska psychiatrie / Ceska lekarska spolecnost J.E. Purkyne
short title: Ceska Slov Psychiatr
ISSN: 1212-0383
ISSN (Online): 
IsoAbbr: Ceska Slov Psychiatr
NlmId: 9516290
123:123
JrId: 20287
long title: Proceedings of the Association of American Physicians
short title: Proc Assoc Am Physicians
ISSN: 1081-650X
ISSN (Online): 1525-1381
IsoAbbr: Proc. Assoc. Am. Physicians
NlmId: 9514310
123:123
JrId: 20288
long title: Psychiatry and clinical neurosciences
short title: Psychiatry Clin Neurosci
ISSN: 1323-1316
ISSN (Online): 1440-1819
IsoAbbr: Psychiatry Clin. Neurosci.
NlmId: 9513551
123:123
JrId: 20289
long title: Marine ecology progress series
short title: Mar Ecol Prog Ser
ISSN: 0171-8630
ISSN (Online): 1616-1599
IsoAbbr: Mar. Ecol. Prog. Ser.
NlmId: 9882810
123:123
JrId: 20290
long title: Mycorrhiza
short title: Mycorrhiza
ISSN: 0940-6360
ISSN (Online): 1432-1890
IsoAbbr: Mycorrhiza
NlmId: 100955036
123:123
JrId: 20297
long title: Heart (British Cardiac Society)
short title: Heart
ISSN: 1355-6037
ISSN (Online): 1468-201X
IsoAbbr: Heart
NlmId: 9602087
123:123
JrId: 20298
long title: Ophthalmic surgery and lasers
short title: Ophthalmic Surg Lasers
ISSN: 1082-3069
ISSN (Online): 
IsoAbbr: Ophthalmic Surg Lasers
NlmId: 9517132
123:123
JrId: 20299
long title: Signature (Ramsey, N.J.)
short title: Signature
ISSN: 1091-5222
ISSN (Online): 
IsoAbbr: Signature
NlmId: 9609817
123:123
JrId: 20300
long title: Likars'ka sprava / Ministerstvo okhorony zdorov'ia Ukrainy
short title: Lik Sprava
ISSN: 1019-5297
ISSN (Online): 
IsoAbbr: Lik. Sprava
NlmId: 9601540
123:123
JrId: 20301
long title: Environmental management
short title: Environ Manage
ISSN: 0364-152X
ISSN (Online): 1432-1009
IsoAbbr: Environ Manage
NlmId: 7703893
123:123
JrId: 20302
long title: Journal of fish diseases
short title: J Fish Dis
ISSN: 0140-7775
ISSN (Online): 1365-2761
IsoAbbr: J. Fish Dis.
NlmId: 9881188
123:123
JrId: 20304
long title: Molecular diversity
short title: Mol Divers
ISSN: 1381-1991
ISSN (Online): 1573-501X
IsoAbbr: Mol. Divers.
NlmId: 9516534
123:123
JrId: 20305
long title: Nature biotechnology
short title: Nat Biotechnol
ISSN: 1087-0156
ISSN (Online): 1546-1696
IsoAbbr: Nat. Biotechnol.
NlmId: 9604648
123:123
JrId: 20306
long title: Clinical molecular pathology
short title: Clin Mol Pathol
ISSN: 1355-2910
ISSN (Online): 
IsoAbbr: Clin. Mol. Pathol.
NlmId: 9507411
123:123
JrId: 20307
long title: World journal of microbiology & biotechnology
short title: World J Microbiol Biotechnol
ISSN: 0959-3993
ISSN (Online): 1573-0972
IsoAbbr: World J. Microbiol. Biotechnol.
NlmId: 9012472
123:123
JrId: 20308
long title: Fungal genetics and biology : FG & B
short title: Fungal Genet Biol
ISSN: 1087-1845
ISSN (Online): 1096-0937
IsoAbbr: Fungal Genet. Biol.
NlmId: 9607601
123:123
JrId: 20309
long title: Journal of the American Pharmaceutical Association (Washington,D.C. : 1996)
short title: J Am Pharm Assoc (Wash)
ISSN: 1086-5802
ISSN (Online): 
IsoAbbr: J Am Pharm Assoc (Wash)
NlmId: 9601004
123:123
JrId: 20312
long title: Swiss surgery. Supplement
short title: Swiss Surg Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Swiss Surg Suppl
NlmId: 9514311
123:123
JrId: 20314
long title: Fish physiology and biochemistry
short title: Fish Physiol Biochem
ISSN: 0920-1742
ISSN (Online): 1573-5168
IsoAbbr: Fish Physiol. Biochem.
NlmId: 100955049
123:123
JrId: 20319
long title: Journal of microbiology and biotechnology
short title: J Microbiol Biotechnol
ISSN: 1017-7825
ISSN (Online): 1738-8872
IsoAbbr: J. Microbiol. Biotechnol.
NlmId: 9431852
123:123
JrId: 20320
long title: Journal of microbiology (Seoul, Korea)
short title: J Microbiol
ISSN: 1225-8873
ISSN (Online): 1976-3794
IsoAbbr: J. Microbiol.
NlmId: 9703165
123:123
JrId: 20321
long title: Journal of applied phycology
short title: J Appl Phycol
ISSN: 0921-8971
ISSN (Online): 1573-5176
IsoAbbr: J. Appl. Phycol.
NlmId: 9012639
123:123
JrId: 20322
long title: Emerging infectious diseases
short title: Emerg Infect Dis
ISSN: 1080-6040
ISSN (Online): 1080-6059
IsoAbbr: Emerging Infect. Dis.
NlmId: 9508155
123:123
JrId: 20323
long title: Tropical medicine & international health : TM & IH
short title: Trop Med Int Health
ISSN: 1360-2276
ISSN (Online): 1365-3156
IsoAbbr: Trop. Med. Int. Health
NlmId: 9610576
123:123
JrId: 20324
long title: Medicine and health, Rhode Island
short title: Med Health R I
ISSN: 1086-5462
ISSN (Online): 
IsoAbbr: Med Health R I
NlmId: 9603446
123:123
JrId: 20325
long title: Microbial drug resistance (Larchmont, N.Y.)
short title: Microb Drug Resist
ISSN: 1076-6294
ISSN (Online): 1931-8448
IsoAbbr: Microb. Drug Resist.
NlmId: 9508567
123:123
JrId: 20326
long title: Cell death and differentiation
short title: Cell Death Differ
ISSN: 1350-9047
ISSN (Online): 1476-5403
IsoAbbr: Cell Death Differ.
NlmId: 9437445
123:123
JrId: 20327
long title: Avian pathology : journal of the W.V.P.A
short title: Avian Pathol
ISSN: 0307-9457
ISSN (Online): 1465-3338
IsoAbbr: Avian Pathol.
NlmId: 8210638
123:123
JrId: 20328
long title: Plant and soil
short title: Plant Soil
ISSN: 0032-079X
ISSN (Online): 
IsoAbbr: Plant Soil
NlmId: 9882808
123:123
JrId: 20329
long title: Molecular breeding : new strategies in plant improvement
short title: Mol Breed
ISSN: 1380-3743
ISSN (Online): 1572-9788
IsoAbbr: Mol. Breed.
NlmId: 9506703
123:123
JrId: 20330
long title: Soins. Pediatrie, puericulture
short title: Soins Pediatr Pueric
ISSN: 1259-4792
ISSN (Online): 
IsoAbbr: Soins Pediatr Pueric
NlmId: 9604503
123:123
JrId: 20331
long title: Annual review of cell and developmental biology
short title: Annu Rev Cell Dev Biol
ISSN: 1081-0706
ISSN (Online): 1530-8995
IsoAbbr: Annu. Rev. Cell Dev. Biol.
NlmId: 9600627
123:123
JrId: 20332
long title: Experimental animals / Japanese Association for Laboratory Animal Science
short title: Exp Anim
ISSN: 1341-1357
ISSN (Online): 1881-7122
IsoAbbr: Exp. Anim.
NlmId: 9604830
123:123
JrId: 20333
long title: Nihon Arukoru Yakubutsu Igakkai zasshi = Japanese journal of alcohol studies & drug dependence
short title: Nihon Arukoru Yakubutsu Igakkai Zasshi
ISSN: 1341-8963
ISSN (Online): 
IsoAbbr: Nihon Arukoru Yakubutsu Igakkai Zasshi
NlmId: 9612304
123:123
JrId: 20334
long title: The journal of obstetrics and gynaecology research
short title: J Obstet Gynaecol Res
ISSN: 1341-8076
ISSN (Online): 1447-0756
IsoAbbr: J. Obstet. Gynaecol. Res.
NlmId: 9612761
123:123
JrId: 20335
long title: Preparative biochemistry & biotechnology
short title: Prep Biochem Biotechnol
ISSN: 1082-6068
ISSN (Online): 1532-2297
IsoAbbr: Prep. Biochem. Biotechnol.
NlmId: 9607037
123:123
JrId: 20336
long title: Genes & genetic systems
short title: Genes Genet Syst
ISSN: 1341-7568
ISSN (Online): 1880-5779
IsoAbbr: Genes Genet. Syst.
NlmId: 9607822
123:123
JrId: 20337
long title: Medicine, conflict, and survival
short title: Med Confl Surviv
ISSN: 1362-3699
ISSN (Online): 
IsoAbbr: Med Confl Surviv
NlmId: 9612305
123:123
JrId: 20338
long title: Tennessee medicine : journal of the Tennessee Medical Association
short title: Tenn Med
ISSN: 1088-6222
ISSN (Online): 
IsoAbbr: Tenn Med
NlmId: 9609310
123:123
JrId: 20339
long title: Science in China. Series C, Life sciences / Chinese Academy of Sciences
short title: Sci China C Life Sci
ISSN: 1006-9305
ISSN (Online): 1862-2798
IsoAbbr: Sci. China, C, Life Sci.
NlmId: 9611809
123:123
JrId: 20340
long title: Australian and New Zealand journal of public health
short title: Aust N Z J Public Health
ISSN: 1326-0200
ISSN (Online): 1753-6405
IsoAbbr: Aust N Z J Public Health
NlmId: 9611095
123:123
JrId: 20341
long title: Italian journal of anatomy and embryology = Archivio italiano di anatomia ed embriologia
short title: Ital J Anat Embryol
ISSN: 1122-6714
ISSN (Online): 
IsoAbbr: Ital J Anat Embryol
NlmId: 9612303
123:123
JrId: 20344
long title: Substance use & misuse
short title: Subst Use Misuse
ISSN: 1082-6084
ISSN (Online): 1532-2491
IsoAbbr: Subst Use Misuse
NlmId: 9602153
123:123
JrId: 20345
long title: Antisense & nucleic acid drug development
short title: Antisense Nucleic Acid Drug Dev
ISSN: 1087-2906
ISSN (Online): 
IsoAbbr: Antisense Nucleic Acid Drug Dev.
NlmId: 9606142
123:123
JrId: 20346
long title: Allergy and asthma proceedings : the official journal of regional and state allergy societies
short title: Allergy Asthma Proc
ISSN: 1088-5412
ISSN (Online): 1539-6304
IsoAbbr: Allergy Asthma Proc
NlmId: 9603640
123:123
JrId: 20347
long title: Today's surgical nurse
short title: Todays Surg Nurse
ISSN: 1087-1667
ISSN (Online): 
IsoAbbr: Todays Surg Nurse
NlmId: 9606921
123:123
JrId: 20348
long title: Hematopathology and molecular hematology
short title: Hematopathol Mol Hematol
ISSN: 1082-8893
ISSN (Online): 
IsoAbbr: Hematopathol Mol Hematol
NlmId: 9608785
123:123
JrId: 20357
long title: Journal of avian biology
short title: 
ISSN: 0908-8857
ISSN (Online): 
IsoAbbr: J. Avian Biol.
NlmId: 100955199
123:123
JrId: 20359
long title: Chinese science bulletin = Kexue tongbao
short title: Chin Sci Bull
ISSN: 1001-6538
ISSN (Online): 1861-9541
IsoAbbr: Chin. Sci. Bull.
NlmId: 9201886
123:123
JrId: 20362
long title: Journal of glaucoma
short title: J Glaucoma
ISSN: 1057-0829
ISSN (Online): 1536-481X
IsoAbbr: J. Glaucoma
NlmId: 9300903
123:123
JrId: 20363
long title: Journal of pediatric and adolescent gynecology
short title: J Pediatr Adolesc Gynecol
ISSN: 1083-3188
ISSN (Online): 1873-4332
IsoAbbr: J Pediatr Adolesc Gynecol
NlmId: 9610774
123:123
JrId: 20364
long title: Journal of sleep research
short title: J Sleep Res
ISSN: 0962-1105
ISSN (Online): 1365-2869
IsoAbbr: J Sleep Res
NlmId: 9214441
123:123
JrId: 20365
long title: Pathology (Philadelphia, Pa.)
short title: Pathology (Phila)
ISSN: 1041-3480
ISSN (Online): 
IsoAbbr: Pathology (Phila)
NlmId: 9208681
123:123
JrId: 20366
long title: Seminars in pediatric neurology
short title: Semin Pediatr Neurol
ISSN: 1071-9091
ISSN (Online): 1558-0776
IsoAbbr: Semin Pediatr Neurol
NlmId: 9441351
123:123
JrId: 20367
long title: Tobacco control
short title: Tob Control
ISSN: 0964-4563
ISSN (Online): 1468-3318
IsoAbbr: Tob Control
NlmId: 9209612
123:123
JrId: 20368
long title: Alternative therapies in health and medicine
short title: Altern Ther Health Med
ISSN: 1078-6791
ISSN (Online): 
IsoAbbr: Altern Ther Health Med
NlmId: 9502013
123:123
JrId: 20369
long title: Journal of epidemiology / Japan Epidemiological Association
short title: J Epidemiol
ISSN: 0917-5040
ISSN (Online): 1349-9092
IsoAbbr: J Epidemiol
NlmId: 9607688
123:123
JrId: 20370
long title: Academic radiology
short title: Acad Radiol
ISSN: 1076-6332
ISSN (Online): 1878-4046
IsoAbbr: Acad Radiol
NlmId: 9440159
123:123
JrId: 20371
long title: European radiology
short title: Eur Radiol
ISSN: 0938-7994
ISSN (Online): 1432-1084
IsoAbbr: Eur Radiol
NlmId: 9114774
123:123
JrId: 20372
long title: IEEE transactions on rehabilitation engineering : a publication of the IEEE Engineering in Medicine and Biology Society
short title: IEEE Trans Rehabil Eng
ISSN: 1063-6528
ISSN (Online): 
IsoAbbr: IEEE Trans Rehabil Eng
NlmId: 9413994
123:123
JrId: 20373
long title: International urogynecology journal and pelvic floor dysfunction
short title: Int Urogynecol J Pelvic Floor Dysfunct
ISSN: 
ISSN (Online): 
IsoAbbr: Int Urogynecol J Pelvic Floor Dysfunct
NlmId: 9514583
123:123
JrId: 20374
long title: Journal of cardiac failure
short title: J Card Fail
ISSN: 1071-9164
ISSN (Online): 1532-8414
IsoAbbr: J. Card. Fail.
NlmId: 9442138
123:123
JrId: 20375
long title: Journal of endovascular surgery : the official journal of the International Society for Endovascular Surgery
short title: J Endovasc Surg
ISSN: 1074-6218
ISSN (Online): 
IsoAbbr: J Endovasc Surg
NlmId: 9500580
123:123
JrId: 20376
long title: The Journal of maternal-fetal medicine
short title: J Matern Fetal Med
ISSN: 1057-0802
ISSN (Online): 
IsoAbbr: J Matern Fetal Med
NlmId: 9211288
123:123
JrId: 20377
long title: Journal of the Society for Gynecologic Investigation
short title: J Soc Gynecol Investig
ISSN: 1071-5576
ISSN (Online): 1556-7117
IsoAbbr: J. Soc. Gynecol. Investig.
NlmId: 9433806
123:123
JrId: 20378
long title: Molecular medicine today
short title: Mol Med Today
ISSN: 1357-4310
ISSN (Online): 
IsoAbbr: Mol Med Today
NlmId: 9508560
123:123
JrId: 20379
long title: Seminars in reproductive endocrinology
short title: Semin Reprod Endocrinol
ISSN: 0734-8630
ISSN (Online): 
IsoAbbr: Semin. Reprod. Endocrinol.
NlmId: 8308354
123:123
JrId: 20380
long title: Journal of mass spectrometry : JMS
short title: J Mass Spectrom
ISSN: 1076-5174
ISSN (Online): 1096-9888
IsoAbbr: J Mass Spectrom
NlmId: 9504818
123:123
JrId: 20381
long title: Journal of neurovirology
short title: J Neurovirol
ISSN: 1355-0284
ISSN (Online): 1538-2443
IsoAbbr: J. Neurovirol.
NlmId: 9508123
123:123
JrId: 20382
long title: Journal of nuclear cardiology : official publication of the American Society of Nuclear Cardiology
short title: J Nucl Cardiol
ISSN: 1071-3581
ISSN (Online): 1532-6551
IsoAbbr: J Nucl Cardiol
NlmId: 9423534
123:123
JrId: 20383
long title: Cell stress & chaperones
short title: Cell Stress Chaperones
ISSN: 1355-8145
ISSN (Online): 1466-1268
IsoAbbr: Cell Stress Chaperones
NlmId: 9610925
123:123
JrId: 20384
long title: Chemistry & biology
short title: Chem Biol
ISSN: 1074-5521
ISSN (Online): 1879-1301
IsoAbbr: Chem. Biol.
NlmId: 9500160
123:123
JrId: 20385
long title: Methods (San Diego, Calif.)
short title: Methods
ISSN: 1046-2023
ISSN (Online): 1095-9130
IsoAbbr: Methods
NlmId: 9426302
123:123
JrId: 20387
long title: Chemistry letters
short title: Chem Lett
ISSN: 0366-7022
ISSN (Online): 1348-0715
IsoAbbr: Chem. Lett.
NlmId: 0320606
123:123
JrId: 20388
long title: Drug development research
short title: Drug Dev Res
ISSN: 0272-4391
ISSN (Online): 
IsoAbbr: Drug Dev. Res.
NlmId: 8204468
123:123
JrId: 20390
long title: Australian journal of chemistry
short title: Aust J Chem
ISSN: 0004-9425
ISSN (Online): 1445-0038
IsoAbbr: Aust. J. Chem.
NlmId: 0370614
123:123
JrId: 20391
long title: Australian journal of plant physiology
short title: Aust J Plant Physiol
ISSN: 0310-7841
ISSN (Online): 
IsoAbbr: Aust. J. Plant Physiol.
NlmId: 9876807
123:123
JrId: 20393
long title: Bulletin de l'Institut Pasteur
short title: Bull Inst Pasteur
ISSN: 0020-2452
ISSN (Online): 
IsoAbbr: Bull. Inst. Pasteur
NlmId: 0413647
123:123
JrId: 20394
long title: Collection of Czechoslovak chemical communications
short title: Collect Czechoslov Chem Commun
ISSN: 0010-0765
ISSN (Online): 1212-6950
IsoAbbr: Collect. Czech. Chem. Commun.
NlmId: 0077011
123:123
JrId: 20395
long title: Kidney & blood pressure research
short title: Kidney Blood Press Res
ISSN: 1420-4096
ISSN (Online): 1423-0143
IsoAbbr: Kidney Blood Press. Res.
NlmId: 9610505
123:123
JrId: 20398
long title: Protein and peptide letters
short title: Protein Pept Lett
ISSN: 0929-8665
ISSN (Online): 1875-5305
IsoAbbr: Protein Pept. Lett.
NlmId: 9441434
123:123
JrId: 20400
long title: Spinal cord
short title: Spinal Cord
ISSN: 1362-4393
ISSN (Online): 1476-5624
IsoAbbr: Spinal Cord
NlmId: 9609749
123:123
JrId: 20403
long title: Biomedical research (Tokyo, Japan)
short title: Biomed Res
ISSN: 0388-6107
ISSN (Online): 1880-313X
IsoAbbr: Biomed. Res.
NlmId: 8100317
123:123
JrId: 20407
long title: Journal of peptide science : an official publication of the European Peptide Society
short title: J Pept Sci
ISSN: 1075-2617
ISSN (Online): 1099-1387
IsoAbbr: J. Pept. Sci.
NlmId: 9506309
123:123
JrId: 20408
long title: Bioorganic chemistry
short title: Bioorg Chem
ISSN: 0045-2068
ISSN (Online): 1090-2120
IsoAbbr: Bioorg. Chem.
NlmId: 1303703
123:123
JrId: 20409
long title: Bioorganic & medicinal chemistry letters
short title: Bioorg Med Chem Lett
ISSN: 0960-894X
ISSN (Online): 1464-3405
IsoAbbr: Bioorg. Med. Chem. Lett.
NlmId: 9107377
123:123
JrId: 20413
long title: Journal of liquid chromatography
short title: J Liq Chromatogr
ISSN: 0148-3919
ISSN (Online): 
IsoAbbr: J. Liq. Chromatogr.
NlmId: 7806595
123:123
JrId: 20416
long title: Journal of perianesthesia nursing : official journal of the American Society of PeriAnesthesia Nurses / American Society of PeriAnesthesia Nurses
short title: J Perianesth Nurs
ISSN: 1089-9472
ISSN (Online): 1532-8473
IsoAbbr: J. Perianesth. Nurs.
NlmId: 9610507
123:123
JrId: 20417
long title: Artificial life
short title: Artif Life
ISSN: 1064-5462
ISSN (Online): 1530-9185
IsoAbbr: Artif. Life
NlmId: 9433814
123:123
JrId: 20419
long title: Immunotechnology : an international journal of immunological engineering
short title: Immunotechnology
ISSN: 1380-2933
ISSN (Online): 
IsoAbbr: Immunotechnology
NlmId: 9511979
123:123
JrId: 20421
long title: Cytokine & growth factor reviews
short title: Cytokine Growth Factor Rev
ISSN: 1359-6101
ISSN (Online): 1879-0305
IsoAbbr: Cytokine Growth Factor Rev.
NlmId: 9612306
123:123
JrId: 20422
long title: Sarcoidosis, vasculitis, and diffuse lung diseases : official journal of WASOG / World Association of Sarcoidosis and Other Granulomatous Disorders
short title: Sarcoidosis Vasc Diffuse Lung Dis
ISSN: 1124-0490
ISSN (Online): 
IsoAbbr: Sarcoidosis Vasc Diffuse Lung Dis
NlmId: 9610928
123:123
JrId: 20423
long title: Beitrage zur Infusionstherapie und Transfusionsmedizin = Contributions to infusion therapy and transfusion medicine
short title: Beitr Infusionsther Transfusionsmed
ISSN: 1023-2028
ISSN (Online): 
IsoAbbr: Beitr Infusionsther Transfusionsmed
NlmId: 9442459
123:123
JrId: 20425
long title: European journal of emergency medicine : official journal of the European Society for Emergency Medicine
short title: Eur J Emerg Med
ISSN: 0969-9546
ISSN (Online): 1473-5695
IsoAbbr: Eur J Emerg Med
NlmId: 9442482
123:123
JrId: 20426
long title: Hematology and cell therapy
short title: Hematol Cell Ther
ISSN: 1269-3286
ISSN (Online): 
IsoAbbr: Hematol Cell Ther
NlmId: 9613253
123:123
JrId: 20427
long title: Equine veterinary journal. Supplement
short title: Equine Vet J Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Equine Vet J Suppl
NlmId: 9614088
123:123
JrId: 20430
long title: Journal of endotoxin research
short title: J Endotoxin Res
ISSN: 0968-0519
ISSN (Online): 1743-2839
IsoAbbr: J. Endotoxin Res.
NlmId: 9433350
123:123
JrId: 20432
long title: Soins. Gerontologie
short title: Soins Gerontol
ISSN: 1268-6034
ISSN (Online): 
IsoAbbr: Soins Gerontol
NlmId: 9616322
123:123
JrId: 20433
long title: Journal of the Society of Pediatric Nurses : JSPN
short title: J Soc Pediatr Nurs
ISSN: 1088-145X
ISSN (Online): 
IsoAbbr: J Soc Pediatr Nurs
NlmId: 9615684
123:123
JrId: 20434
long title: Receptors & signal transduction
short title: Recept Signal Transduct
ISSN: 1087-8475
ISSN (Online): 
IsoAbbr: Recept Signal Transduct
NlmId: 9617134
123:123
JrId: 20436
long title: Cellular and molecular life sciences : CMLS
short title: Cell Mol Life Sci
ISSN: 1420-682X
ISSN (Online): 1420-9071
IsoAbbr: Cell. Mol. Life Sci.
NlmId: 9705402
123:123
JrId: 20437
long title: Le Lait
short title: Lait
ISSN: 0023-7302
ISSN (Online): 
IsoAbbr: Lait
NlmId: 18230280R
123:123
JrId: 20439
long title: Seminars in orthodontics
short title: Semin Orthod
ISSN: 1073-8746
ISSN (Online): 
IsoAbbr: Semin Orthod
NlmId: 9511978
123:123
JrId: 20440
long title: Development genes and evolution
short title: Dev Genes Evol
ISSN: 0949-944X
ISSN (Online): 1432-041X
IsoAbbr: Dev. Genes Evol.
NlmId: 9613264
123:123
JrId: 20441
long title: Extremophiles : life under extreme conditions
short title: Extremophiles
ISSN: 1431-0651
ISSN (Online): 1433-4909
IsoAbbr: Extremophiles
NlmId: 9706854
123:123
JrId: 20442
long title: Plant, cell & environment
short title: Plant Cell Environ
ISSN: 0140-7791
ISSN (Online): 1365-3040
IsoAbbr: Plant Cell Environ.
NlmId: 9309004
123:123
JrId: 20443
long title: Primary dental care : journal of the Faculty of General Dental Practitioners (UK)
short title: Prim Dent Care
ISSN: 1355-7610
ISSN (Online): 
IsoAbbr: Prim Dent Care
NlmId: 9617339
123:123
JrId: 20445
long title: Seminars in cutaneous medicine and surgery
short title: Semin Cutan Med Surg
ISSN: 1085-5629
ISSN (Online): 1558-0768
IsoAbbr: Semin Cutan Med Surg
NlmId: 9617260
123:123
JrId: 20446
long title: Proceedings : a conference of the American Medical Informatics Association / ... AMIA Annual Fall Symposium. AMIA Fall Symposium
short title: Proc AMIA Annu Fall Symp
ISSN: 1091-8280
ISSN (Online): 
IsoAbbr: Proc AMIA Annu Fall Symp
NlmId: 9617342
123:123
JrId: 20448
long title: Anaerobe
short title: Anaerobe
ISSN: 1075-9964
ISSN (Online): 1095-8274
IsoAbbr: Anaerobe
NlmId: 9505216
123:123
JrId: 20449
long title: Trends in ecology & evolution
short title: Trends Ecol Evol
ISSN: 0169-5347
ISSN (Online): 
IsoAbbr: Trends Ecol. Evol. (Amst.)
NlmId: 8805125
123:123
JrId: 20450
long title: Technometrics : a journal of statistics for the physical, chemical, and engineering sciences
short title: Technometrics
ISSN: 0040-1706
ISSN (Online): 
IsoAbbr: Technometrics
NlmId: 0404554
123:123
JrId: 20452
long title: Pediatric surgery international
short title: Pediatr Surg Int
ISSN: 0179-0358
ISSN (Online): 1437-9813
IsoAbbr: Pediatr. Surg. Int.
NlmId: 8609169
123:123
JrId: 20453
long title: Biological chemistry
short title: Biol Chem
ISSN: 1431-6730
ISSN (Online): 1437-4315
IsoAbbr: Biol. Chem.
NlmId: 9700112
123:123
JrId: 20454
long title: The women's health data book : a profile of women's health in the United States / [Jacob's Institute of Women's Health]
short title: Womens Health Data Book
ISSN: 1551-8841
ISSN (Online): 
IsoAbbr: Womens Health Data Book
NlmId: 9510047
123:123
JrId: 20455
long title: The Journal of molluscan studies
short title: J Molluscan Stud
ISSN: 0260-1230
ISSN (Online): 
IsoAbbr: J. Molluscan Stud.
NlmId: 9878313
123:123
JrId: 20456
long title: Molekuliarna meditsina = Molecular medicine / Nauchno sdruzhenie "Molekuliarna meditsina"
short title: Mol Med (Sofia)
ISSN: 1310-7798
ISSN (Online): 
IsoAbbr: Mol Med (Sofia)
NlmId: 9615138
123:123
JrId: 20457
long title: Journal of vocational behavior
short title: J Vocat Behav
ISSN: 0001-8791
ISSN (Online): 
IsoAbbr: J Vocat Behav
NlmId: 0330465
123:123
JrId: 20460
long title: Journal of experimental social psychology
short title: J Exp Soc Psychol
ISSN: 0022-1031
ISSN (Online): 
IsoAbbr: J Exp Soc Psychol
NlmId: 0045332
123:123
JrId: 20461
long title: Journal of mathematical psychology
short title: J Math Psychol
ISSN: 0022-2496
ISSN (Online): 
IsoAbbr: J Math Psychol
NlmId: 2985082R
123:123
JrId: 20462
long title: Journal of molecular spectroscopy
short title: J Mol Spectrosc
ISSN: 0022-2852
ISSN (Online): 
IsoAbbr: J Mol Spectrosc
NlmId: 2985089R
123:123
JrId: 20463
long title: Learning and motivation
short title: Learn Motiv
ISSN: 0023-9690
ISSN (Online): 
IsoAbbr: Learn Motiv
NlmId: 0247267
123:123
JrId: 20464
long title: Microchemical journal, devoted to the application of microtechniques in all branches of science
short title: Microchem J
ISSN: 0026-265X
ISSN (Online): 
IsoAbbr: Microchem J
NlmId: 0376647
123:123
JrId: 20466
long title: Pesticide biochemistry and physiology
short title: Pestic Biochem Physiol
ISSN: 0048-3575
ISSN (Online): 
IsoAbbr: Pestic Biochem Physiol
NlmId: 1301573
123:123
JrId: 20467
long title: Social science research
short title: Soc Sci Res
ISSN: 0049-089X
ISSN (Online): 
IsoAbbr: Soc Sci Res
NlmId: 0330501
123:123
JrId: 20470
long title: Developmental review : DR
short title: Dev Rev
ISSN: 0273-2297
ISSN (Online): 
IsoAbbr: Dev Rev
NlmId: 8214761
123:123
JrId: 20471
long title: Contemporary educational psychology
short title: Contemp Educ Psychol
ISSN: 0361-476X
ISSN (Online): 
IsoAbbr: Contemp Educ Psychol
NlmId: 7605280
123:123
JrId: 20475
long title: Neurobiology of disease
short title: Neurobiol Dis
ISSN: 0969-9961
ISSN (Online): 1095-953X
IsoAbbr: Neurobiol. Dis.
NlmId: 9500169
123:123
JrId: 20476
long title: Journal of magnetic resonance. Series A
short title: J Magn Reson A
ISSN: 1064-1858
ISSN (Online): 1096-0864
IsoAbbr: J. Magn. Reson. A
NlmId: 9887110
123:123
JrId: 20478
long title: European journal of plant pathology / European Foundation for Plant Pathology
short title: 
ISSN: 0929-1873
ISSN (Online): 
IsoAbbr: Eur. J. Plant Pathol.
NlmId: 100955210
123:123
JrId: 20487
long title: Angewandte Chemie (Weinheim an der Bergstrasse, Germany)
short title: Angew Chem Weinheim Bergstr Ger
ISSN: 0044-8249
ISSN (Online): 1521-3757
IsoAbbr: Angew Chem Weinheim Bergstr Ger
NlmId: 100955692
123:123
JrId: 20490
long title: Acta horticulturae
short title: Acta Hortic
ISSN: 0567-7572
ISSN (Online): 
IsoAbbr: Acta Hortic.
NlmId: 100955313
123:123
JrId: 20492
long title: The Ibis
short title: Ibis (Lond 1859)
ISSN: 0019-1019
ISSN (Online): 
IsoAbbr: Ibis (Lond. 1859)
NlmId: 100955314
123:123
JrId: 20494
long title: Journal of applied genetics
short title: J Appl Genet
ISSN: 1234-1983
ISSN (Online): 2190-3883
IsoAbbr: J. Appl. Genet.
NlmId: 9514582
123:123
JrId: 20495
long title: Journal of plant research
short title: J Plant Res
ISSN: 0918-9440
ISSN (Online): 1618-0860
IsoAbbr: J. Plant Res.
NlmId: 9887853
123:123
JrId: 20496
long title: The Journal of reproduction and development
short title: J Reprod Dev
ISSN: 0916-8818
ISSN (Online): 1348-4400
IsoAbbr: J. Reprod. Dev.
NlmId: 9438792
123:123
JrId: 20498
long title: NeuroImage
short title: Neuroimage
ISSN: 1053-8119
ISSN (Online): 1095-9572
IsoAbbr: Neuroimage
NlmId: 9215515
123:123
JrId: 20500
long title: Invertebrate neuroscience : IN
short title: Invert Neurosci
ISSN: 1354-2516
ISSN (Online): 1439-1104
IsoAbbr: Invert. Neurosci.
NlmId: 9602489
123:123
JrId: 20501
long title: European journal of medical research
short title: Eur J Med Res
ISSN: 0949-2321
ISSN (Online): 2047-783X
IsoAbbr: Eur. J. Med. Res.
NlmId: 9517857
123:123
JrId: 20502
long title: European journal of protistology
short title: Eur J Protistol
ISSN: 0932-4739
ISSN (Online): 1618-0429
IsoAbbr: Eur. J. Protistol.
NlmId: 8917383
123:123
JrId: 20505
long title: Microbial & comparative genomics
short title: Microb Comp Genomics
ISSN: 1090-6592
ISSN (Online): 
IsoAbbr: Microb. Comp. Genomics
NlmId: 9616596
123:123
JrId: 20506
long title: Nihon Hansenbyo Gakkai zasshi = Japanese journal of leprosy : official organ of the Japanese Leprosy Association
short title: Nihon Hansenbyo Gakkai Zasshi
ISSN: 1342-3681
ISSN (Online): 1884-314X
IsoAbbr: Nihon Hansenbyo Gakkai Zasshi
NlmId: 9702338
123:123
JrId: 20507
long title: American journal of primatology
short title: Am J Primatol
ISSN: 0275-2565
ISSN (Online): 1098-2345
IsoAbbr: Am. J. Primatol.
NlmId: 8108949
123:123
JrId: 20508
long title: Multiple sclerosis (Houndmills, Basingstoke, England)
short title: Mult Scler
ISSN: 1352-4585
ISSN (Online): 1477-0970
IsoAbbr: Mult. Scler.
NlmId: 9509185
123:123
JrId: 20509
long title: Current opinion in hematology
short title: Curr Opin Hematol
ISSN: 1065-6251
ISSN (Online): 1531-7048
IsoAbbr: Curr. Opin. Hematol.
NlmId: 9430802
123:123
JrId: 20510
long title: Developmental psychology
short title: Dev Psychol
ISSN: 0012-1649
ISSN (Online): 1939-0599
IsoAbbr: Dev Psychol
NlmId: 0260564
123:123
JrId: 20511
long title: IEEE transactions on medical imaging
short title: IEEE Trans Med Imaging
ISSN: 0278-0062
ISSN (Online): 1558-254X
IsoAbbr: IEEE Trans Med Imaging
NlmId: 8310780
123:123
JrId: 20512
long title: International journal of geriatric psychiatry
short title: Int J Geriatr Psychiatry
ISSN: 0885-6230
ISSN (Online): 1099-1166
IsoAbbr: Int J Geriatr Psychiatry
NlmId: 8710629
123:123
JrId: 20513
long title: The Journal of the American Association of Gynecologic Laparoscopists
short title: J Am Assoc Gynecol Laparosc
ISSN: 1074-3804
ISSN (Online): 
IsoAbbr: J Am Assoc Gynecol Laparosc
NlmId: 9417443
123:123
JrId: 20515
long title: Cell research
short title: Cell Res
ISSN: 1001-0602
ISSN (Online): 1748-7838
IsoAbbr: Cell Res.
NlmId: 9425763
123:123
JrId: 20516
long title: The cancer journal from Scientific American
short title: Cancer J Sci Am
ISSN: 1081-4442
ISSN (Online): 
IsoAbbr: Cancer J Sci Am
NlmId: 9513568
123:123
JrId: 20517
long title: Journal of marital and family therapy
short title: J Marital Fam Ther
ISSN: 0194-472X
ISSN (Online): 1752-0606
IsoAbbr: J Marital Fam Ther
NlmId: 7904614
123:123
JrId: 20518
long title: The Journal of psychotherapy practice and research
short title: J Psychother Pract Res
ISSN: 1055-050X
ISSN (Online): 2160-0058
IsoAbbr: J Psychother Pract Res
NlmId: 9206496
123:123
JrId: 20519
long title: Law and human behavior
short title: Law Hum Behav
ISSN: 0147-7307
ISSN (Online): 1573-661X
IsoAbbr: Law Hum Behav
NlmId: 7801255
123:123
JrId: 20520
long title: Neuropsychiatry, neuropsychology, and behavioral neurology
short title: Neuropsychiatry Neuropsychol Behav Neurol
ISSN: 0894-878X
ISSN (Online): 1537-0887
IsoAbbr: Neuropsychiatry Neuropsychol Behav Neurol
NlmId: 8811108
123:123
JrId: 20521
long title: IEEE engineering in medicine and biology magazine : the quarterly magazine of the Engineering in Medicine & Biology Society
short title: IEEE Eng Med Biol Mag
ISSN: 0739-5175
ISSN (Online): 1937-4186
IsoAbbr: IEEE Eng Med Biol Mag
NlmId: 8305985
123:123
JrId: 20524
long title: Dementia and geriatric cognitive disorders
short title: Dement Geriatr Cogn Disord
ISSN: 1420-8008
ISSN (Online): 1421-9824
IsoAbbr: Dement Geriatr Cogn Disord
NlmId: 9705200
123:123
JrId: 20525
long title: Journal of clinical child psychology
short title: J Clin Child Psychol
ISSN: 0047-228X
ISSN (Online): 
IsoAbbr: J Clin Child Psychol
NlmId: 7603095
123:123
JrId: 20526
long title: American journal of rhinology
short title: Am J Rhinol
ISSN: 1050-6586
ISSN (Online): 1539-6290
IsoAbbr: Am J Rhinol
NlmId: 8807268
123:123
JrId: 20527
long title: Clinical rehabilitation
short title: Clin Rehabil
ISSN: 0269-2155
ISSN (Online): 1477-0873
IsoAbbr: Clin Rehabil
NlmId: 8802181
123:123
JrId: 20528
long title: Journal of women's health / the official publication of the Society for the Advancement of Women's Health Research
short title: J Womens Health
ISSN: 1059-7115
ISSN (Online): 
IsoAbbr: J Womens Health
NlmId: 9208978
123:123
JrId: 20529
long title: Kiseichugaku zasshi. Japanese journal of parasitology
short title: Kisechugaku Zasshi
ISSN: 0021-5171
ISSN (Online): 
IsoAbbr: Kisechugaku Zasshi
NlmId: 0417450
123:123
JrId: 20530
long title: Journal of the International Neuropsychological Society : JINS
short title: J Int Neuropsychol Soc
ISSN: 1355-6177
ISSN (Online): 1469-7661
IsoAbbr: J Int Neuropsychol Soc
NlmId: 9503760
123:123
JrId: 20532
long title: Clinical and diagnostic virology
short title: Clin Diagn Virol
ISSN: 0928-0197
ISSN (Online): 
IsoAbbr: Clin Diagn Virol
NlmId: 9309653
123:123
JrId: 20533
long title: Genes to cells : devoted to molecular & cellular mechanisms
short title: Genes Cells
ISSN: 1356-9597
ISSN (Online): 1365-2443
IsoAbbr: Genes Cells
NlmId: 9607379
123:123
JrId: 20535
long title: Chronic diseases in Canada
short title: Chronic Dis Can
ISSN: 0228-8699
ISSN (Online): 1481-8523
IsoAbbr: Chronic Dis Can
NlmId: 8506870
123:123
JrId: 20536
long title: Communicable diseases intelligence
short title: Commun Dis Intell
ISSN: 0725-3141
ISSN (Online): 1445-4866
IsoAbbr: Commun. Dis. Intell.
NlmId: 9108419
123:123
JrId: 20537
long title: International journal of trauma nursing
short title: Int J Trauma Nurs
ISSN: 1075-4210
ISSN (Online): 
IsoAbbr: Int J Trauma Nurs
NlmId: 9506955
123:123
JrId: 20538
long title: Journal of image guided surgery
short title: J Image Guid Surg
ISSN: 1078-7844
ISSN (Online): 
IsoAbbr: J Image Guid Surg
NlmId: 9508564
123:123
JrId: 20539
long title: Techniques in urology
short title: Tech Urol
ISSN: 1079-3259
ISSN (Online): 
IsoAbbr: Tech Urol
NlmId: 9508161
123:123
JrId: 20540
long title: Health education & behavior : the official publication of the Society for Public Health Education
short title: Health Educ Behav
ISSN: 1090-1981
ISSN (Online): 1552-6127
IsoAbbr: Health Educ Behav
NlmId: 9704962
123:123
JrId: 20541
long title: Diseases of the esophagus : official journal of the International Society for Diseases of the Esophagus / I.S.D.E
short title: Dis Esophagus
ISSN: 1120-8694
ISSN (Online): 1442-2050
IsoAbbr: Dis. Esophagus
NlmId: 8809160
123:123
JrId: 20542
long title: The Australian and New Zealand journal of mental health nursing
short title: Aust N Z J Ment Health Nurs
ISSN: 1324-3780
ISSN (Online): 1440-0979
IsoAbbr: Aust N Z J Ment Health Nurs
NlmId: 9442872
123:123
JrId: 20543
long title: Human reproduction update
short title: Hum Reprod Update
ISSN: 1355-4786
ISSN (Online): 1460-2369
IsoAbbr: Hum. Reprod. Update
NlmId: 9507614
123:123
JrId: 20544
long title: Folding & design
short title: Fold Des
ISSN: 1359-0278
ISSN (Online): 
IsoAbbr: Fold Des
NlmId: 9604387
123:123
JrId: 20545
long title: Molecular psychiatry
short title: Mol Psychiatry
ISSN: 1359-4184
ISSN (Online): 1476-5578
IsoAbbr: Mol. Psychiatry
NlmId: 9607835
123:123
JrId: 20546
long title: Journal of industrial microbiology & biotechnology
short title: J Ind Microbiol Biotechnol
ISSN: 1367-5435
ISSN (Online): 1476-5535
IsoAbbr: J. Ind. Microbiol. Biotechnol.
NlmId: 9705544
123:123
JrId: 20547
long title: American malacological bulletin
short title: Am Malacol Bull
ISSN: 0740-2783
ISSN (Online): 
IsoAbbr: Am. Malacol. Bull.
NlmId: 100955320
123:123
JrId: 20548
long title: Geomicrobiology journal
short title: Geomicrobiol J
ISSN: 0149-0451
ISSN (Online): 
IsoAbbr: Geomicrobiol. J.
NlmId: 9881131
123:123
JrId: 20550
long title: Development and psychopathology
short title: Dev Psychopathol
ISSN: 0954-5794
ISSN (Online): 1469-2198
IsoAbbr: Dev. Psychopathol.
NlmId: 8910645
123:123
JrId: 20552
long title: The American journal on addictions / American Academy of Psychiatrists in Alcoholism and Addictions
short title: Am J Addict
ISSN: 1055-0496
ISSN (Online): 1521-0391
IsoAbbr: Am J Addict
NlmId: 9208821
123:123
JrId: 20553
long title: Administration and policy in mental health
short title: Adm Policy Ment Health
ISSN: 0894-587X
ISSN (Online): 1573-3289
IsoAbbr: Adm Policy Ment Health
NlmId: 8914574
123:123
JrId: 20554
long title: Journal of psychopharmacology (Oxford, England)
short title: J Psychopharmacol
ISSN: 0269-8811
ISSN (Online): 1461-7285
IsoAbbr: J. Psychopharmacol. (Oxford)
NlmId: 8907828
123:123
JrId: 20555
long title: Spectrochimica acta. Part A, Molecular and biomolecular spectroscopy
short title: Spectrochim Acta A Mol Biomol Spectrosc
ISSN: 1386-1425
ISSN (Online): 1873-3557
IsoAbbr: Spectrochim Acta A Mol Biomol Spectrosc
NlmId: 9602533
123:123
JrId: 20556
long title: The American journal of geriatric psychiatry : official journal of the American Association for Geriatric Psychiatry
short title: Am J Geriatr Psychiatry
ISSN: 1064-7481
ISSN (Online): 1545-7214
IsoAbbr: Am J Geriatr Psychiatry
NlmId: 9309609
123:123
JrId: 20557
long title: Microbiology and molecular biology reviews : MMBR
short title: Microbiol Mol Biol Rev
ISSN: 1092-2172
ISSN (Online): 1098-5557
IsoAbbr: Microbiol. Mol. Biol. Rev.
NlmId: 9706653
123:123
JrId: 20558
long title: Women's health (Hillsdale, N.J.)
short title: Womens Health
ISSN: 1077-2928
ISSN (Online): 
IsoAbbr: Womens Health
NlmId: 9507419
123:123
JrId: 20560
long title: Acta medica (Hradec Kralove) / Universitas Carolina, Facultas Medica Hradec Kralove
short title: Acta Medica (Hradec Kralove)
ISSN: 1211-4286
ISSN (Online): 
IsoAbbr: Acta Medica (Hradec Kralove)
NlmId: 9705947
123:123
JrId: 20561
long title: Cell biochemistry and biophysics
short title: Cell Biochem Biophys
ISSN: 1085-9195
ISSN (Online): 1559-0283
IsoAbbr: Cell Biochem. Biophys.
NlmId: 9701934
123:123
JrId: 20562
long title: Romanian journal of virology
short title: Rom J Virol
ISSN: 
ISSN (Online): 
IsoAbbr: Rom J Virol
NlmId: 9702340
123:123
JrId: 20564
long title: Journal of the peripheral nervous system : JPNS
short title: J Peripher Nerv Syst
ISSN: 1085-9489
ISSN (Online): 1529-8027
IsoAbbr: J. Peripher. Nerv. Syst.
NlmId: 9704532
123:123
JrId: 20565
long title: Journal of speech, language, and hearing research : JSLHR
short title: J Speech Lang Hear Res
ISSN: 1092-4388
ISSN (Online): 1558-9102
IsoAbbr: J. Speech Lang. Hear. Res.
NlmId: 9705610
123:123
JrId: 20566
long title: Journal of personality disorders
short title: J Pers Disord
ISSN: 0885-579X
ISSN (Online): 1943-2763
IsoAbbr: J. Pers. Disord.
NlmId: 8710838
123:123
JrId: 20567
long title: Journal of applied microbiology
short title: J Appl Microbiol
ISSN: 1364-5072
ISSN (Online): 1365-2672
IsoAbbr: J. Appl. Microbiol.
NlmId: 9706280
123:123
JrId: 20568
long title: International journal of dental symposia
short title: Int J Dent Symp
ISSN: 
ISSN (Online): 
IsoAbbr: Int. J. Dent. Symp.
NlmId: 9889472
123:123
JrId: 20569
long title: Injury prevention : journal of the International Society for Child and Adolescent Injury Prevention
short title: Inj Prev
ISSN: 1353-8047
ISSN (Online): 1475-5785
IsoAbbr: Inj. Prev.
NlmId: 9510056
123:123
JrId: 20570
long title: Canadian journal of gastroenterology = Journal canadien de gastroenterologie
short title: Can J Gastroenterol
ISSN: 0835-7900
ISSN (Online): 
IsoAbbr: Can. J. Gastroenterol.
NlmId: 8807867
123:123
JrId: 20571
long title: Biochemistry. Biokhimiia
short title: Biochemistry (Mosc)
ISSN: 0006-2979
ISSN (Online): 1608-3040
IsoAbbr: Biochemistry Mosc.
NlmId: 0376536
123:123
JrId: 20572
long title: Annals of periodontology / the American Academy of Periodontology
short title: Ann Periodontol
ISSN: 1553-0841
ISSN (Online): 
IsoAbbr: Ann. Periodontol.
NlmId: 9702874
123:123
JrId: 20573
long title: International journal of fertility and women's medicine
short title: Int J Fertil Womens Med
ISSN: 1534-892X
ISSN (Online): 
IsoAbbr: Int J Fertil Womens Med
NlmId: 9706778
123:123
JrId: 20576
long title: Albrecht von Graefe's Archiv fur Ophthalmologie
short title: Albrecht Von Graefes Arch Ophthalmol
ISSN: 0376-0200
ISSN (Online): 
IsoAbbr: Albrecht Von Graefes Arch Ophthalmol
NlmId: 0061573
123:123
JrId: 20580
long title: Journal of genetics
short title: J Genet
ISSN: 0022-1333
ISSN (Online): 0973-7731
IsoAbbr: J. Genet.
NlmId: 2985113R
123:123
JrId: 20581
long title: Annual statistical supplement, ... to the Social security bulletin
short title: Annu Stat Suppl Soc Secur Bull
ISSN: 1553-0949
ISSN (Online): 1553-0663
IsoAbbr: Annu Stat Suppl Soc Secur Bull
NlmId: 9604640
123:123
JrId: 20584
long title: Clinical psychology review
short title: Clin Psychol Rev
ISSN: 0272-7358
ISSN (Online): 1873-7811
IsoAbbr: Clin Psychol Rev
NlmId: 8111117
123:123
JrId: 20585
long title: Veterinary journal (London, England : 1997)
short title: Vet J
ISSN: 1090-0233
ISSN (Online): 1532-2971
IsoAbbr: Vet. J.
NlmId: 9706281
123:123
JrId: 20586
long title: Psycho-oncology
short title: Psychooncology
ISSN: 1057-9249
ISSN (Online): 1099-1611
IsoAbbr: Psychooncology
NlmId: 9214524
123:123
JrId: 20587
long title: Revista panamericana de salud publica = Pan American journal of public health
short title: Rev Panam Salud Publica
ISSN: 1020-4989
ISSN (Online): 1680-5348
IsoAbbr: Rev. Panam. Salud Publica
NlmId: 9705400
123:123
JrId: 20588
long title: The journal of peptide research : official journal of the American Peptide Society
short title: J Pept Res
ISSN: 1397-002X
ISSN (Online): 1399-3011
IsoAbbr: J. Pept. Res.
NlmId: 9707067
123:123
JrId: 20589
long title: Endocrine
short title: Endocrine
ISSN: 1355-008X
ISSN (Online): 1559-0100
IsoAbbr: Endocrine
NlmId: 9434444
123:123
JrId: 20590
long title: Journal of anxiety disorders
short title: J Anxiety Disord
ISSN: 0887-6185
ISSN (Online): 1873-7897
IsoAbbr: J Anxiety Disord
NlmId: 8710131
123:123
JrId: 20591
long title: Exercise immunology review
short title: Exerc Immunol Rev
ISSN: 1077-5552
ISSN (Online): 
IsoAbbr: Exerc Immunol Rev
NlmId: 9505535
123:123
JrId: 20593
long title: Journal of telemedicine and telecare
short title: J Telemed Telecare
ISSN: 1357-633X
ISSN (Online): 1758-1109
IsoAbbr: J Telemed Telecare
NlmId: 9506702
123:123
JrId: 20594
long title: Dermatology online journal
short title: Dermatol Online J
ISSN: 
ISSN (Online): 1087-2108
IsoAbbr: Dermatol. Online J.
NlmId: 9610776
123:123
JrId: 20595
long title: Current opinion in pulmonary medicine
short title: Curr Opin Pulm Med
ISSN: 1070-5287
ISSN (Online): 1531-6971
IsoAbbr: Curr Opin Pulm Med
NlmId: 9503765
123:123
JrId: 20596
long title: Polski merkuriusz lekarski : organ Polskiego Towarzystwa Lekarskiego
short title: Pol Merkur Lekarski
ISSN: 1426-9686
ISSN (Online): 
IsoAbbr: Pol. Merkur. Lekarski
NlmId: 9705469
123:123
JrId: 20597
long title: Journal of magnetic resonance (San Diego, Calif. : 1997)
short title: J Magn Reson
ISSN: 1090-7807
ISSN (Online): 1096-0856
IsoAbbr: J. Magn. Reson.
NlmId: 9707935
123:123
JrId: 20598
long title: Ocular immunology and inflammation
short title: Ocul Immunol Inflamm
ISSN: 0927-3948
ISSN (Online): 1744-5078
IsoAbbr: Ocul. Immunol. Inflamm.
NlmId: 9312169
123:123
JrId: 20599
long title: Computer aided surgery : official journal of the International Society for Computer Aided Surgery
short title: Comput Aided Surg
ISSN: 1092-9088
ISSN (Online): 1097-0150
IsoAbbr: Comput. Aided Surg.
NlmId: 9708375
123:123
JrId: 20600
long title: The journal of the American Academy of Psychiatry and the Law
short title: J Am Acad Psychiatry Law
ISSN: 1093-6793
ISSN (Online): 1943-3662
IsoAbbr: J. Am. Acad. Psychiatry Law
NlmId: 9708963
123:123
JrId: 20601
long title: Journal of experimental & clinical cancer research : CR
short title: J Exp Clin Cancer Res
ISSN: 0392-9078
ISSN (Online): 1756-9966
IsoAbbr: J. Exp. Clin. Cancer Res.
NlmId: 8308647
123:123
JrId: 20602
long title: Epidemiologia e psichiatria sociale
short title: Epidemiol Psichiatr Soc
ISSN: 1121-189X
ISSN (Online): 
IsoAbbr: Epidemiol Psichiatr Soc
NlmId: 9501447
123:123
JrId: 20603
long title: Marine & freshwater research
short title: 
ISSN: 1323-1650
ISSN (Online): 
IsoAbbr: Mar. Freshw. Res.
NlmId: 9890038
123:123
JrId: 20604
long title: Nursing case management : managing the process of patient care
short title: Nurs Case Manag
ISSN: 1084-3647
ISSN (Online): 
IsoAbbr: Nurs Case Manag
NlmId: 9606068
123:123
JrId: 20605
long title: Journal of transplant coordination : official publication of the North American Transplant Coordinators Organization (NATCO)
short title: J Transpl Coord
ISSN: 0905-9199
ISSN (Online): 
IsoAbbr: J Transpl Coord
NlmId: 9111439
123:123
JrId: 20606
long title: Home care provider
short title: Home Care Provid
ISSN: 1084-628X
ISSN (Online): 
IsoAbbr: Home Care Provid
NlmId: 9605410
123:123
JrId: 20607
long title: Canadian oncology nursing journal = Revue canadienne de nursing oncologique
short title: Can Oncol Nurs J
ISSN: 1181-912X
ISSN (Online): 
IsoAbbr: Can Oncol Nurs J
NlmId: 9300792
123:123
JrId: 20608
long title: Oncology reports
short title: Oncol Rep
ISSN: 1021-335X
ISSN (Online): 1791-2431
IsoAbbr: Oncol. Rep.
NlmId: 9422756
123:123
JrId: 20609
long title: Anxiety
short title: Anxiety
ISSN: 1070-9797
ISSN (Online): 
IsoAbbr: Anxiety
NlmId: 9432921
123:123
JrId: 20610
long title: Depression
short title: Depression
ISSN: 1062-6417
ISSN (Online): 
IsoAbbr: Depression
NlmId: 9308791
123:123
JrId: 20611
long title: Journal of animal breeding and genetics = Zeitschrift fur Tierzuchtung und Zuchtungsbiologie
short title: J Anim Breed Genet
ISSN: 0931-2668
ISSN (Online): 1439-0388
IsoAbbr: J. Anim. Breed. Genet.
NlmId: 100955807
123:123
JrId: 20612
long title: Depression and anxiety
short title: Depress Anxiety
ISSN: 1091-4269
ISSN (Online): 1520-6394
IsoAbbr: Depress Anxiety
NlmId: 9708816
123:123
JrId: 20613
long title: Lippincott's primary care practice
short title: Lippincotts Prim Care Pract
ISSN: 1088-5471
ISSN (Online): 
IsoAbbr: Lippincotts Prim Care Pract
NlmId: 9706704
123:123
JrId: 20614
long title: Current opinion in urology
short title: Curr Opin Urol
ISSN: 0963-0643
ISSN (Online): 1473-6586
IsoAbbr: Curr Opin Urol
NlmId: 9200621
123:123
JrId: 20618
long title: Current opinion in gastroenterology
short title: Curr Opin Gastroenterol
ISSN: 0267-1379
ISSN (Online): 1531-7056
IsoAbbr: Curr. Opin. Gastroenterol.
NlmId: 8506887
123:123
JrId: 20622
long title: Current opinion in critical care
short title: Curr Opin Crit Care
ISSN: 1070-5295
ISSN (Online): 1531-7072
IsoAbbr: Curr Opin Crit Care
NlmId: 9504454
123:123
JrId: 20623
long title: Scandinavian cardiovascular journal : SCJ
short title: Scand Cardiovasc J
ISSN: 1401-7431
ISSN (Online): 1651-2006
IsoAbbr: Scand. Cardiovasc. J.
NlmId: 9708377
123:123
JrId: 20625
long title: Clinical hemorheology and microcirculation
short title: Clin Hemorheol Microcirc
ISSN: 1386-0291
ISSN (Online): 1875-8622
IsoAbbr: Clin. Hemorheol. Microcirc.
NlmId: 9709206
123:123
JrId: 20628
long title: AWHONN lifelines / Association of Women's Health, Obstetric and Neonatal Nurses
short title: AWHONN Lifelines
ISSN: 1091-5923
ISSN (Online): 1552-6356
IsoAbbr: AWHONN Lifelines
NlmId: 9708553
123:123
JrId: 20629
long title: Best practices and benchmarking in healthcare : a practical journal for clinical and management application
short title: Best Pract Benchmarking Healthc
ISSN: 1085-0635
ISSN (Online): 
IsoAbbr: Best Pract Benchmarking Healthc
NlmId: 9605850
123:123
JrId: 20630
long title: Journal of child and adolescent psychopharmacology
short title: J Child Adolesc Psychopharmacol
ISSN: 1044-5463
ISSN (Online): 1557-8992
IsoAbbr: J Child Adolesc Psychopharmacol
NlmId: 9105358
123:123
JrId: 20631
long title: Oral oncology
short title: Oral Oncol
ISSN: 1368-8375
ISSN (Online): 
IsoAbbr: Oral Oncol.
NlmId: 9709118
123:123
JrId: 20632
long title: Genes and function
short title: Genes Funct
ISSN: 1360-7413
ISSN (Online): 
IsoAbbr: Genes Funct.
NlmId: 9706385
123:123
JrId: 20634
long title: Aliso
short title: Aliso
ISSN: 0065-6275
ISSN (Online): 
IsoAbbr: Aliso
NlmId: 100955330
123:123
JrId: 20635
long title: Journal of food biochemistry
short title: J Food Biochem
ISSN: 0145-8884
ISSN (Online): 1745-4514
IsoAbbr: J. Food Biochem.
NlmId: 7706045
123:123
JrId: 20636
long title: NT learning curve
short title: NT Learn Curve
ISSN: 
ISSN (Online): 
IsoAbbr: NT Learn Curve
NlmId: 9709306
123:123
JrId: 20637
long title: Molecular pathology : MP
short title: Mol Pathol
ISSN: 1366-8714
ISSN (Online): 1472-4154
IsoAbbr: MP, Mol. Pathol.
NlmId: 9706282
123:123
JrId: 20638
long title: NLN update : connecting members of the National League for Nursing
short title: NLN Update
ISSN: 1080-773X
ISSN (Online): 
IsoAbbr: NLN Update
NlmId: 9516229
123:123
JrId: 20639
long title: Problemy sotsial'noi gigieny i istoriia meditsiny / NII sotsial'noi gigieny, ekonomiki i upravleniia zdravookhraneniem im. N.A. Semashko RAMN _ AO "Assotsiatsiia 'Meditsinskaia literatura'."
short title: Probl Sotsialnoi Gig Istor Med
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Sotsialnoi Gig Istor Med
NlmId: 9707929
123:123
JrId: 20642
long title: Collegium antropologicum
short title: Coll Antropol
ISSN: 0350-6134
ISSN (Online): 
IsoAbbr: Coll Antropol
NlmId: 8003354
123:123
JrId: 20643
long title: Cultural diversity and mental health
short title: Cult Divers Ment Health
ISSN: 1077-341X
ISSN (Online): 
IsoAbbr: Cult Divers Ment Health
NlmId: 9512524
123:123
JrId: 20644
long title: Michigan academician
short title: Mich Acad
ISSN: 0026-2005
ISSN (Online): 
IsoAbbr: Mich. Acad.
NlmId: 100955334
123:123
JrId: 20645
long title: Experimental and clinical psychopharmacology
short title: Exp Clin Psychopharmacol
ISSN: 1064-1297
ISSN (Online): 1936-2293
IsoAbbr: Exp Clin Psychopharmacol
NlmId: 9419066
123:123
JrId: 20646
long title: Journal of atherosclerosis and thrombosis
short title: J Atheroscler Thromb
ISSN: 1340-3478
ISSN (Online): 1880-3873
IsoAbbr: J. Atheroscler. Thromb.
NlmId: 9506298
123:123
JrId: 20647
long title: Journal of evaluation in clinical practice
short title: J Eval Clin Pract
ISSN: 1356-1294
ISSN (Online): 1365-2753
IsoAbbr: J Eval Clin Pract
NlmId: 9609066
123:123
JrId: 20648
long title: Journal of nephrology
short title: J Nephrol
ISSN: 1121-8428
ISSN (Online): 1724-6059
IsoAbbr: J. Nephrol.
NlmId: 9012268
123:123
JrId: 20649
long title: Journal of nuclear medicine technology
short title: J Nucl Med Technol
ISSN: 0091-4916
ISSN (Online): 1535-5675
IsoAbbr: J Nucl Med Technol
NlmId: 0430303
123:123
JrId: 20650
long title: Journal of zoo and wildlife medicine : official publication of the American Association of Zoo Veterinarians
short title: J Zoo Wildl Med
ISSN: 1042-7260
ISSN (Online): 
IsoAbbr: J. Zoo Wildl. Med.
NlmId: 8915208
123:123
JrId: 20652
long title: Medizinhistorisches Journal
short title: Medizinhist J
ISSN: 0025-8431
ISSN (Online): 
IsoAbbr: Medizinhist J
NlmId: 0051574
123:123
JrId: 20653
long title: Membrane & cell biology
short title: Membr Cell Biol
ISSN: 1023-6597
ISSN (Online): 
IsoAbbr: Membr Cell Biol
NlmId: 9517472
123:123
JrId: 20654
long title: Molecular human reproduction
short title: Mol Hum Reprod
ISSN: 1360-9947
ISSN (Online): 1460-2407
IsoAbbr: Mol. Hum. Reprod.
NlmId: 9513710
123:123
JrId: 20655
long title: International journal of oncology
short title: Int J Oncol
ISSN: 1019-6439
ISSN (Online): 1791-2423
IsoAbbr: Int. J. Oncol.
NlmId: 9306042
123:123
JrId: 20656
long title: CMAJ : Canadian Medical Association journal = journal de l'Association medicale canadienne
short title: CMAJ
ISSN: 0820-3946
ISSN (Online): 1488-2329
IsoAbbr: CMAJ
NlmId: 9711805
123:123
JrId: 20657
long title: Journal of vector ecology : journal of the Society for Vector Ecology
short title: J Vector Ecol
ISSN: 1081-1710
ISSN (Online): 
IsoAbbr: J. Vector Ecol.
NlmId: 9512496
123:123
JrId: 20658
long title: Zeitschrift fur arztliche Fortbildung und Qualitatssicherung
short title: Z Arztl Fortbild Qualitatssich
ISSN: 1431-7621
ISSN (Online): 1618-0992
IsoAbbr: Z Arztl Fortbild Qualitatssich
NlmId: 9707934
123:123
JrId: 20659
long title: Molecular vision
short title: Mol Vis
ISSN: 
ISSN (Online): 1090-0535
IsoAbbr: Mol. Vis.
NlmId: 9605351
123:123
JrId: 20660
long title: Pacific Symposium on Biocomputing. Pacific Symposium on Biocomputing
short title: Pac Symp Biocomput
ISSN: 
ISSN (Online): 
IsoAbbr: Pac Symp Biocomput
NlmId: 9711271
123:123
JrId: 20662
long title: Tree physiology
short title: Tree Physiol
ISSN: 0829-318X
ISSN (Online): 1758-4469
IsoAbbr: Tree Physiol.
NlmId: 100955338
123:123
JrId: 20663
long title: Animal reproduction science
short title: Anim Reprod Sci
ISSN: 0378-4320
ISSN (Online): 1873-2232
IsoAbbr: Anim. Reprod. Sci.
NlmId: 7807205
123:123
JrId: 20664
long title: Physiological zoology
short title: Physiol Zool
ISSN: 0031-935X
ISSN (Online): 
IsoAbbr: Physiol. Zool.
NlmId: 0401142
123:123
JrId: 20665
long title: Physiotherapy research international : the journal for researchers and clinicians in physical therapy
short title: Physiother Res Int
ISSN: 1358-2267
ISSN (Online): 1471-2865
IsoAbbr: Physiother Res Int
NlmId: 9612022
123:123
JrId: 20666
long title: Preventive veterinary medicine
short title: Prev Vet Med
ISSN: 0167-5877
ISSN (Online): 1873-1716
IsoAbbr: Prev. Vet. Med.
NlmId: 8217463
123:123
JrId: 20667
long title: Veterinary radiology & ultrasound : the official journal of the American College of Veterinary Radiology and the International Veterinary Radiology Association
short title: Vet Radiol Ultrasound
ISSN: 1058-8183
ISSN (Online): 1740-8261
IsoAbbr: Vet Radiol Ultrasound
NlmId: 9209635
123:123
JrId: 20672
long title: Redox report : communications in free radical research
short title: Redox Rep
ISSN: 1351-0002
ISSN (Online): 1743-2928
IsoAbbr: Redox Rep.
NlmId: 9511366
123:123
JrId: 20673
long title: Cancer radiotherapie : journal de la Societe francaise de radiotherapie oncologique
short title: Cancer Radiother
ISSN: 1278-3218
ISSN (Online): 1769-6658
IsoAbbr: Cancer Radiother
NlmId: 9711272
123:123
JrId: 20674
long title: Collegian (Royal College of Nursing, Australia)
short title: Collegian
ISSN: 1322-7696
ISSN (Online): 
IsoAbbr: Collegian
NlmId: 9612493
123:123
JrId: 20675
long title: Early pregnancy : biology and medicine : the official journal of the Society for the Investigation of Early Pregnancy
short title: Early Pregnancy
ISSN: 1354-4195
ISSN (Online): 
IsoAbbr: Early Pregnancy
NlmId: 9508879
123:123
JrId: 20676
long title: Human antibodies
short title: Hum Antibodies
ISSN: 1093-2607
ISSN (Online): 1875-869X
IsoAbbr: Hum Antibodies
NlmId: 9711270
123:123
JrId: 20677
long title: International journal of medical informatics
short title: Int J Med Inform
ISSN: 1386-5056
ISSN (Online): 1872-8243
IsoAbbr: Int J Med Inform
NlmId: 9711057
123:123
JrId: 20678
long title: International journal of nursing practice
short title: Int J Nurs Pract
ISSN: 1322-7114
ISSN (Online): 1440-172X
IsoAbbr: Int J Nurs Pract
NlmId: 9613615
123:123
JrId: 20679
long title: Italian journal of gastroenterology and hepatology
short title: Ital J Gastroenterol Hepatol
ISSN: 1125-8055
ISSN (Online): 
IsoAbbr: Ital J Gastroenterol Hepatol
NlmId: 9711056
123:123
JrId: 20680
long title: Scandinavian cardiovascular journal. Supplement
short title: Scand Cardiovasc J Suppl
ISSN: 1401-7458
ISSN (Online): 1651-2510
IsoAbbr: Scand Cardiovasc J Suppl
NlmId: 9711058
123:123
JrId: 20681
long title: Recherche en soins infirmiers
short title: Rech Soins Infirm
ISSN: 0297-2964
ISSN (Online): 
IsoAbbr: Rech Soins Infirm
NlmId: 9715370
123:123
JrId: 20688
long title: International journal of clinical practice
short title: Int J Clin Pract
ISSN: 1368-5031
ISSN (Online): 1742-1241
IsoAbbr: Int. J. Clin. Pract.
NlmId: 9712381
123:123
JrId: 20689
long title: Giornale italiano di medicina del lavoro ed ergonomia
short title: G Ital Med Lav Ergon
ISSN: 1592-7830
ISSN (Online): 
IsoAbbr: G Ital Med Lav Ergon
NlmId: 9712708
123:123
JrId: 20690
long title: Cytokines, cellular & molecular therapy
short title: Cytokines Cell Mol Ther
ISSN: 1368-4736
ISSN (Online): 
IsoAbbr: Cytokines Cell. Mol. Ther.
NlmId: 9713367
123:123
JrId: 20691
long title: Applied psychophysiology and biofeedback
short title: Appl Psychophysiol Biofeedback
ISSN: 1090-0586
ISSN (Online): 1573-3270
IsoAbbr: Appl Psychophysiol Biofeedback
NlmId: 9712383
123:123
JrId: 20693
long title: Acta protozoologica
short title: Acta Protozool
ISSN: 0065-1583
ISSN (Online): 
IsoAbbr: Acta Protozool.
NlmId: 7501062
123:123
JrId: 20696
long title: Primates_ journal of primatology
short title: Primates
ISSN: 0032-8332
ISSN (Online): 1610-7365
IsoAbbr: Primates
NlmId: 0401152
123:123
JrId: 20698
long title: Cladistics : the international journal of the Willi Hennig Society
short title: Cladistics
ISSN: 0748-3007
ISSN (Online): 
IsoAbbr: Cladistics
NlmId: 9881057
123:123
JrId: 20699
long title: Journal of orofacial orthopedics = Fortschritte der Kieferorthopadie : Organ/official journal Deutsche Gesellschaft fur Kieferorthopadie
short title: J Orofac Orthop
ISSN: 1434-5293
ISSN (Online): 1615-6714
IsoAbbr: J Orofac Orthop
NlmId: 9713484
123:123
JrId: 20700
long title: International journal of circumpolar health
short title: Int J Circumpolar Health
ISSN: 1239-9736
ISSN (Online): 2242-3982
IsoAbbr: Int J Circumpolar Health
NlmId: 9713056
123:123
JrId: 20702
long title: Journal of chromatography. B, Biomedical sciences and applications
short title: J Chromatogr B Biomed Sci Appl
ISSN: 1387-2273
ISSN (Online): 
IsoAbbr: J. Chromatogr. B Biomed. Sci. Appl.
NlmId: 9714109
123:123
JrId: 20703
long title: The Lippincott health promotion letter
short title: Lippincott Health Promot Lett
ISSN: 1089-9693
ISSN (Online): 
IsoAbbr: Lippincott Health Promot Lett
NlmId: 9715780
123:123
JrId: 20704
long title: Aquaculture (Amsterdam, Netherlands)
short title: Aquaculture
ISSN: 0044-8486
ISSN (Online): 
IsoAbbr: Aquaculture
NlmId: 9875921
123:123
JrId: 20707
long title: Seminars in cell & developmental biology
short title: Semin Cell Dev Biol
ISSN: 1084-9521
ISSN (Online): 1096-3634
IsoAbbr: Semin. Cell Dev. Biol.
NlmId: 9607332
123:123
JrId: 20708
long title: Nitric oxide : biology and chemistry / official journal of the Nitric Oxide Society
short title: Nitric Oxide
ISSN: 1089-8603
ISSN (Online): 1089-8611
IsoAbbr: Nitric Oxide
NlmId: 9709307
123:123
JrId: 20709
long title: Radiation oncology investigations
short title: Radiat Oncol Investig
ISSN: 1065-7541
ISSN (Online): 
IsoAbbr: Radiat Oncol Investig
NlmId: 9437448
123:123
JrId: 20710
long title: The Journal of wildlife management
short title: J Wildl Manage
ISSN: 0022-541X
ISSN (Online): 
IsoAbbr: J. Wildl. Manage.
NlmId: 0252155
123:123
JrId: 20712
long title: Muscle & nerve. Supplement
short title: Muscle Nerve Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Muscle Nerve Suppl
NlmId: 9517433
123:123
JrId: 20715
long title: Nursing and health care perspectives
short title: Nurs Health Care Perspect
ISSN: 1094-2831
ISSN (Online): 
IsoAbbr: Nurs Health Care Perspect
NlmId: 9711055
123:123
JrId: 20717
long title: Pulmonary pharmacology & therapeutics
short title: Pulm Pharmacol Ther
ISSN: 1094-5539
ISSN (Online): 1522-9629
IsoAbbr: Pulm Pharmacol Ther
NlmId: 9715279
123:123
JrId: 20719
long title: Journal of herpetology
short title: J Herpetol
ISSN: 0022-1511
ISSN (Online): 1937-2418
IsoAbbr: J Herpetol
NlmId: 100955352
123:123
JrId: 20720
long title: Journal of Great Lakes research
short title: J Great Lakes Res
ISSN: 0380-1330
ISSN (Online): 
IsoAbbr: J. Great Lakes Res.
NlmId: 9882896
123:123
JrId: 20721
long title: Zhurnal nevrologii i psikhiatrii imeni S.S. Korsakova / Ministerstvo zdravookhraneniia i meditsinskoi promyshlennosti Rossiiskoi Federatsii, Vserossiiskoe obshchestvo nevrologov [i] Vserossiiskoe obshchestvo psikhiatrov
short title: Zh Nevrol Psikhiatr Im S S Korsakova
ISSN: 1997-7298
ISSN (Online): 
IsoAbbr: Zh Nevrol Psikhiatr Im S S Korsakova
NlmId: 9712194
123:123
JrId: 20722
long title: Biomedical peptides, proteins & nucleic acids : structure, synthesis & biological activity
short title: Biomed Pept Proteins Nucleic Acids
ISSN: 1353-8616
ISSN (Online): 
IsoAbbr: Biomed. Pept. Proteins Nucleic Acids
NlmId: 9506699
123:123
JrId: 20723
long title: Journal of molecular graphics & modelling
short title: J Mol Graph Model
ISSN: 1093-3263
ISSN (Online): 1873-4243
IsoAbbr: J. Mol. Graph. Model.
NlmId: 9716237
123:123
JrId: 20724
long title: Liver transplantation and surgery : official publication of the American Association for the Study of Liver Diseases and the International Liver Transplantation Society
short title: Liver Transpl Surg
ISSN: 1074-3022
ISSN (Online): 
IsoAbbr: Liver Transpl Surg
NlmId: 9502504
123:123
JrId: 20725
long title: Tidsskriftet sykepleien
short title: Tidsskr Sykepl
ISSN: 0806-7511
ISSN (Online): 
IsoAbbr: Tidsskr Sykepl
NlmId: 9603908
123:123
JrId: 20727
long title: Parasitology international
short title: Parasitol Int
ISSN: 1383-5769
ISSN (Online): 1873-0329
IsoAbbr: Parasitol. Int.
NlmId: 9708549
123:123
JrId: 20730
long title: Molecular cell
short title: Mol Cell
ISSN: 1097-2765
ISSN (Online): 1097-4164
IsoAbbr: Mol. Cell
NlmId: 9802571
123:123
JrId: 20731
long title: Plant pathology
short title: 
ISSN: 0032-0862
ISSN (Online): 
IsoAbbr: Plant Pathol.
NlmId: 9883944
123:123
JrId: 20735
long title: Canadian respiratory journal : journal of the Canadian Thoracic Society
short title: Can Respir J
ISSN: 1198-2241
ISSN (Online): 1916-7245
IsoAbbr: Can. Respir. J.
NlmId: 9433332
123:123
JrId: 20736
long title: Annals of thoracic and cardiovascular surgery : official journal of the Association of Thoracic and Cardiovascular Surgeons of Asia
short title: Ann Thorac Cardiovasc Surg
ISSN: 1341-1098
ISSN (Online): 2186-1005
IsoAbbr: Ann Thorac Cardiovasc Surg
NlmId: 9703158
123:123
JrId: 20737
long title: Assessment
short title: Assessment
ISSN: 1073-1911
ISSN (Online): 1552-3489
IsoAbbr: Assessment
NlmId: 9431219
123:123
JrId: 20740
long title: Brain research. Brain research protocols
short title: Brain Res Brain Res Protoc
ISSN: 1385-299X
ISSN (Online): 
IsoAbbr: Brain Res. Brain Res. Protoc.
NlmId: 9716650
123:123
JrId: 20741
long title: Brain tumor pathology
short title: Brain Tumor Pathol
ISSN: 1433-7398
ISSN (Online): 1861-387X
IsoAbbr: Brain Tumor Pathol
NlmId: 9716507
123:123
JrId: 20742
long title: Harvard review of psychiatry
short title: Harv Rev Psychiatry
ISSN: 1067-3229
ISSN (Online): 1465-7309
IsoAbbr: Harv Rev Psychiatry
NlmId: 9312789
123:123
JrId: 20743
long title: Journal of capillary electrophoresis
short title: J Capillary Electrophor
ISSN: 1079-5383
ISSN (Online): 
IsoAbbr: J Capillary Electrophor
NlmId: 9507610
123:123
JrId: 20744
long title: Journal of medical and dental sciences
short title: J Med Dent Sci
ISSN: 1342-8810
ISSN (Online): 2185-9132
IsoAbbr: J. Med. Dent. Sci.
NlmId: 9717112
123:123
JrId: 20745
long title: Lifetime data analysis
short title: Lifetime Data Anal
ISSN: 1380-7870
ISSN (Online): 1572-9249
IsoAbbr: Lifetime Data Anal
NlmId: 9516348
123:123
JrId: 20746
long title: Mund-, Kiefer- und Gesichtschirurgie : MKG
short title: Mund Kiefer Gesichtschir
ISSN: 1432-9417
ISSN (Online): 
IsoAbbr: Mund Kiefer Gesichtschir
NlmId: 9716576
123:123
JrId: 20747
long title: Cytokines and molecular therapy
short title: Cytokines Mol Ther
ISSN: 1355-6568
ISSN (Online): 
IsoAbbr: Cytokines Mol Ther
NlmId: 9509183
123:123
JrId: 20751
long title: Audiology & neuro-otology
short title: Audiol Neurootol
ISSN: 1420-3030
ISSN (Online): 1421-9700
IsoAbbr: Audiol. Neurootol.
NlmId: 9606930
123:123
JrId: 20752
long title: Respiratory care clinics of North America
short title: Respir Care Clin N Am
ISSN: 1078-5337
ISSN (Online): 
IsoAbbr: Respir Care Clin N Am
NlmId: 9612026
123:123
JrId: 20753
long title: Anatomic pathology (Chicago, Ill. : annual)
short title: Anat Pathol
ISSN: 1056-5884
ISSN (Online): 
IsoAbbr: Anat Pathol
NlmId: 9703615
123:123
JrId: 20755
long title: The Southwestern naturalist
short title: Southwest Nat
ISSN: 0038-4909
ISSN (Online): 1943-6262
IsoAbbr: Southwest. Nat.
NlmId: 100955358
123:123
JrId: 20756
long title: Behavioral ecology : official journal of the International Society for Behavioral Ecology
short title: Behav Ecol
ISSN: 1045-2249
ISSN (Online): 1465-7279
IsoAbbr: Behav. Ecol.
NlmId: 9426330
123:123
JrId: 20757
long title: Neurogenetics
short title: Neurogenetics
ISSN: 1364-6745
ISSN (Online): 1364-6753
IsoAbbr: Neurogenetics
NlmId: 9709714
123:123
JrId: 20758
long title: Journal of biomedical science
short title: J Biomed Sci
ISSN: 1021-7770
ISSN (Online): 1423-0127
IsoAbbr: J. Biomed. Sci.
NlmId: 9421567
123:123
JrId: 20759
long title: Ethnicity & health
short title: Ethn Health
ISSN: 1355-7858
ISSN (Online): 1465-3419
IsoAbbr: Ethn Health
NlmId: 9608374
123:123
JrId: 20760
long title: Journal of alternative and complementary medicine (New York, N.Y.)
short title: J Altern Complement Med
ISSN: 1075-5535
ISSN (Online): 1557-7708
IsoAbbr: J Altern Complement Med
NlmId: 9508124
123:123
JrId: 20761
long title: Advances in veterinary medicine
short title: Adv Vet Med
ISSN: 1093-975X
ISSN (Online): 
IsoAbbr: Adv Vet Med
NlmId: 9714525
123:123
JrId: 20762
long title: The journal of medical investigation : JMI
short title: J Med Invest
ISSN: 1343-1420
ISSN (Online): 1349-6867
IsoAbbr: J. Med. Invest.
NlmId: 9716841
123:123
JrId: 20763
long title: Zhonghua shi yan he lin chuang bing du xue za zhi = Zhonghua shiyan he linchuang bingduxue zazhi = Chinese journal of experimental and clinical virology
short title: Zhonghua Shi Yan He Lin Chuang Bing Du Xue Za Zhi
ISSN: 1003-9279
ISSN (Online): 
IsoAbbr: Zhonghua Shi Yan He Lin Chuang Bing Du Xue Za Zhi
NlmId: 9602873
123:123
JrId: 20764
long title: Zhonghua yi xue yi chuan xue za zhi = Zhonghua yixue yichuanxue zazhi = Chinese journal of medical genetics
short title: Zhonghua Yi Xue Yi Chuan Xue Za Zhi
ISSN: 1003-9406
ISSN (Online): 
IsoAbbr: Zhonghua Yi Xue Yi Chuan Xue Za Zhi
NlmId: 9425197
123:123
JrId: 20766
long title: Phytomedicine : international journal of phytotherapy and phytopharmacology
short title: Phytomedicine
ISSN: 0944-7113
ISSN (Online): 1618-095X
IsoAbbr: Phytomedicine
NlmId: 9438794
123:123
JrId: 20767
long title: Fisheries science : FS
short title: Fish Sci
ISSN: 0919-9268
ISSN (Online): 1444-2906
IsoAbbr: Fish Sci
NlmId: 100955367
123:123
JrId: 20770
long title: Transactions of the American Fisheries Society
short title: Trans Am Fish Soc
ISSN: 0002-8487
ISSN (Online): 1548-8659
IsoAbbr: Trans. Am. Fish. Soc.
NlmId: 7506101
123:123
JrId: 20771
long title: Medical Section proceedings : the ... annual Meeting of the Medical Section of the American Council of Life Insurance. American Council of Life Insurance. Medical Section. Meeting
short title: Med Sect Proc
ISSN: 
ISSN (Online): 
IsoAbbr: Med Sect Proc
NlmId: 9710573
123:123
JrId: 20772
long title: Helicobacter
short title: Helicobacter
ISSN: 1083-4389
ISSN (Online): 1523-5378
IsoAbbr: Helicobacter
NlmId: 9605411
123:123
JrId: 20773
long title: The international journal of tuberculosis and lung disease : the official journal of the International Union against Tuberculosis and Lung Disease
short title: Int J Tuberc Lung Dis
ISSN: 1027-3719
ISSN (Online): 1815-7920
IsoAbbr: Int. J. Tuberc. Lung Dis.
NlmId: 9706389
123:123
JrId: 20774
long title: Respirology (Carlton, Vic.)
short title: Respirology
ISSN: 1323-7799
ISSN (Online): 1440-1843
IsoAbbr: Respirology
NlmId: 9616368
123:123
JrId: 20775
long title: Clinical journal of oncology nursing
short title: Clin J Oncol Nurs
ISSN: 1092-1095
ISSN (Online): 1538-067X
IsoAbbr: Clin J Oncol Nurs
NlmId: 9705336
123:123
JrId: 20777
long title: Tierarztliche Praxis. Ausgabe G, Grosstiere/Nutztiere
short title: Tierarztl Prax Ausg G Grosstiere Nutztiere
ISSN: 1434-1220
ISSN (Online): 
IsoAbbr: Tierarztl Prax Ausg G Grosstiere Nutztiere
NlmId: 9715779
123:123
JrId: 20778
long title: Mental health care
short title: Ment Health Care
ISSN: 1368-1230
ISSN (Online): 
IsoAbbr: Ment Health Care
NlmId: 9801603
123:123
JrId: 20779
long title: Lichenologist (London, England)
short title: Lichenologist
ISSN: 0024-2829
ISSN (Online): 
IsoAbbr: Lichenologist (Lond.)
NlmId: 100955368
123:123
JrId: 20780
long title: Primary sensory neuron : the international interdisciplinary journal reporting basic and clinical research on sensory receptors and primary afferent neurons
short title: Prim Sens Neuron
ISSN: 0929-9637
ISSN (Online): 
IsoAbbr: Prim. Sens. Neuron
NlmId: 9516986
123:123
JrId: 20781
long title: Insectes sociaux
short title: Insectes Soc
ISSN: 0020-1812
ISSN (Online): 
IsoAbbr: Insectes Soc
NlmId: 0263470
123:123
JrId: 20783
long title: Applied ergonomics
short title: Appl Ergon
ISSN: 0003-6870
ISSN (Online): 1872-9126
IsoAbbr: Appl Ergon
NlmId: 0261412
123:123
JrId: 20784
long title: Journal of biochemical and molecular toxicology
short title: J Biochem Mol Toxicol
ISSN: 1095-6670
ISSN (Online): 1099-0461
IsoAbbr: J. Biochem. Mol. Toxicol.
NlmId: 9717231
123:123
JrId: 20785
long title: Journal of experimental therapeutics & oncology
short title: J Exp Ther Oncol
ISSN: 1359-4117
ISSN (Online): 1533-869X
IsoAbbr: J. Exp. Ther. Oncol.
NlmId: 9604933
123:123
JrId: 20786
long title: Reviews of reproduction
short title: Rev Reprod
ISSN: 1359-6004
ISSN (Online): 
IsoAbbr: Rev. Reprod.
NlmId: 9602351
123:123
JrId: 20787
long title: Croatian medical journal
short title: Croat Med J
ISSN: 0353-9504
ISSN (Online): 1332-8166
IsoAbbr: Croat. Med. J.
NlmId: 9424324
123:123
JrId: 20788
long title: Health technology assessment (Winchester, England)
short title: Health Technol Assess
ISSN: 1366-5278
ISSN (Online): 2046-4924
IsoAbbr: Health Technol Assess
NlmId: 9706284
123:123
JrId: 20789
long title: Klinisk sygepleje
short title: Klin Sygepleje
ISSN: 0902-2767
ISSN (Online): 
IsoAbbr: Klin Sygepleje
NlmId: 9425346
123:123
JrId: 20790
long title: Mass spectrometry reviews
short title: Mass Spectrom Rev
ISSN: 0277-7037
ISSN (Online): 1098-2787
IsoAbbr: Mass Spectrom Rev
NlmId: 8219702
123:123
JrId: 20792
long title: Marine pollution bulletin
short title: Mar Pollut Bull
ISSN: 0025-326X
ISSN (Online): 1879-3363
IsoAbbr: Mar. Pollut. Bull.
NlmId: 0260231
123:123
JrId: 20793
long title: Geriatric nephrology and urology
short title: Geriatr Nephrol Urol
ISSN: 0924-8455
ISSN (Online): 
IsoAbbr: Geriatr Nephrol Urol
NlmId: 9112603
123:123
JrId: 20794
long title: Forum (Genoa, Italy)
short title: Forum (Genova)
ISSN: 1121-8142
ISSN (Online): 1970-0008
IsoAbbr: Forum (Genova)
NlmId: 9315183
123:123
JrId: 20795
long title: Advanced practice nursing quarterly
short title: Adv Pract Nurs Q
ISSN: 1080-4293
ISSN (Online): 
IsoAbbr: Adv Pract Nurs Q
NlmId: 9515177
123:123
JrId: 20796
long title: Complementary therapies in nursing & midwifery
short title: Complement Ther Nurs Midwifery
ISSN: 1353-6117
ISSN (Online): 
IsoAbbr: Complement Ther Nurs Midwifery
NlmId: 9506953
123:123
JrId: 20797
long title: Outcomes management for nursing practice
short title: Outcomes Manag Nurs Pract
ISSN: 1093-1783
ISSN (Online): 
IsoAbbr: Outcomes Manag Nurs Pract
NlmId: 9716901
123:123
JrId: 20798
long title: Mycoscience
short title: Mycoscience
ISSN: 1340-3540
ISSN (Online): 1618-2545
IsoAbbr: Mycoscience
NlmId: 9890476
123:123
JrId: 20802
long title: Iranian biomedical journal
short title: Iran Biomed J
ISSN: 1028-852X
ISSN (Online): 2008-823X
IsoAbbr: Iran. Biomed. J.
NlmId: 9814853
123:123
JrId: 20804
long title: The Australian journal of rural health
short title: Aust J Rural Health
ISSN: 1038-5282
ISSN (Online): 1440-1584
IsoAbbr: Aust J Rural Health
NlmId: 9305903
123:123
JrId: 20805
long title: Taxon
short title: Taxon
ISSN: 0040-0262
ISSN (Online): 
IsoAbbr: Taxon
NlmId: 100955370
123:123
JrId: 20806
long title: Current medicinal chemistry
short title: Curr Med Chem
ISSN: 0929-8673
ISSN (Online): 1875-533X
IsoAbbr: Curr. Med. Chem.
NlmId: 9440157
123:123
JrId: 20807
long title: Animal biotechnology
short title: Anim Biotechnol
ISSN: 1049-5398
ISSN (Online): 1532-2378
IsoAbbr: Anim. Biotechnol.
NlmId: 9011409
123:123
JrId: 20809
long title: Medical care research and review : MCRR
short title: Med Care Res Rev
ISSN: 1077-5587
ISSN (Online): 1552-6801
IsoAbbr: Med Care Res Rev
NlmId: 9506850
123:123
JrId: 20810
long title: Animal conservation
short title: 
ISSN: 1367-9430
ISSN (Online): 1469-1795
IsoAbbr: Anim. Conserv.
NlmId: 100890164
123:123
JrId: 20812
long title: Community nurse
short title: Community Nurse
ISSN: 1351-1416
ISSN (Online): 
IsoAbbr: Community Nurse
NlmId: 9508559
123:123
JrId: 20813
long title: Journal of the Optical Society of America. A, Optics, image science, and vision
short title: J Opt Soc Am A Opt Image Sci Vis
ISSN: 1084-7529
ISSN (Online): 1520-8532
IsoAbbr: J Opt Soc Am A Opt Image Sci Vis
NlmId: 9800943
123:123
JrId: 20817
long title: Journal of laparoendoscopic & advanced surgical techniques. Part A
short title: J Laparoendosc Adv Surg Tech A
ISSN: 1092-6429
ISSN (Online): 1557-9034
IsoAbbr: J Laparoendosc Adv Surg Tech A
NlmId: 9706293
123:123
JrId: 20821
long title: Zeitschrift fur Kinder- und Jugendpsychiatrie und Psychotherapie
short title: Z Kinder Jugendpsychiatr Psychother
ISSN: 1422-4917
ISSN (Online): 
IsoAbbr: Z Kinder Jugendpsychiatr Psychother
NlmId: 9801717
123:123
JrId: 20822
long title: The Bryologist
short title: Bryologist
ISSN: 0007-2745
ISSN (Online): 
IsoAbbr: Bryologist
NlmId: 100955480
123:123
JrId: 20823
long title: Protist
short title: Protist
ISSN: 1434-4610
ISSN (Online): 1618-0941
IsoAbbr: Protist
NlmId: 9806488
123:123
JrId: 20824
long title: Advance for nurse practitioners
short title: Adv Nurse Pract
ISSN: 1096-6293
ISSN (Online): 
IsoAbbr: Adv Nurse Pract
NlmId: 9892010
123:123
JrId: 20825
long title: Journal of the history of dentistry
short title: J Hist Dent
ISSN: 1089-6287
ISSN (Online): 
IsoAbbr: J Hist Dent
NlmId: 9609747
123:123
JrId: 20826
long title: Tierarztliche Praxis. Ausgabe K, Kleintiere/Heimtiere
short title: Tierarztl Prax Ausg K Kleintiere Heimtiere
ISSN: 1434-1239
ISSN (Online): 
IsoAbbr: Tierarztl Prax Ausg K Kleintiere Heimtiere
NlmId: 9717383
123:123
JrId: 20827
long title: Learning & memory (Cold Spring Harbor, N.Y.)
short title: Learn Mem
ISSN: 1072-0502
ISSN (Online): 1549-5485
IsoAbbr: Learn. Mem.
NlmId: 9435678
123:123
JrId: 20828
long title: Pathology oncology research : POR
short title: Pathol Oncol Res
ISSN: 1219-4956
ISSN (Online): 1532-2807
IsoAbbr: Pathol. Oncol. Res.
NlmId: 9706087
123:123
JrId: 20830
long title: Biology of blood and marrow transplantation : journal of the American Society for Blood and Marrow Transplantation
short title: Biol Blood Marrow Transplant
ISSN: 1083-8791
ISSN (Online): 1523-6536
IsoAbbr: Biol. Blood Marrow Transplant.
NlmId: 9600628
123:123
JrId: 20831
long title: Medical law review
short title: Med Law Rev
ISSN: 0967-0742
ISSN (Online): 1464-3790
IsoAbbr: Med Law Rev
NlmId: 9308945
123:123
JrId: 20832
long title: International journal of molecular medicine
short title: Int J Mol Med
ISSN: 1107-3756
ISSN (Online): 1791-244X
IsoAbbr: Int. J. Mol. Med.
NlmId: 9810955
123:123
JrId: 20833
long title: Journal of cutaneous medicine and surgery
short title: J Cutan Med Surg
ISSN: 1203-4754
ISSN (Online): 1615-7109
IsoAbbr: J Cutan Med Surg
NlmId: 9614685
123:123
JrId: 20834
long title: Evolutionary computation
short title: Evol Comput
ISSN: 1063-6560
ISSN (Online): 1530-9304
IsoAbbr: Evol Comput
NlmId: 9513581
123:123
JrId: 20835
long title: Journal of cognitive neuroscience
short title: J Cogn Neurosci
ISSN: 0898-929X
ISSN (Online): 1530-8898
IsoAbbr: J Cogn Neurosci
NlmId: 8910747
123:123
JrId: 20837
long title: World of Irish nursing (Dublin, Ireland : 1995)
short title: World Ir Nurs
ISSN: 1393-8088
ISSN (Online): 
IsoAbbr: World Ir Nurs
NlmId: 9609641
123:123
JrId: 20838
long title: Clinical nutrition (Edinburgh, Scotland)
short title: Clin Nutr
ISSN: 0261-5614
ISSN (Online): 1532-1983
IsoAbbr: Clin Nutr
NlmId: 8309603
123:123
JrId: 20839
long title: Seminars in laparoscopic surgery
short title: Semin Laparosc Surg
ISSN: 1071-5517
ISSN (Online): 
IsoAbbr: Semin Laparosc Surg
NlmId: 9432584
123:123
JrId: 20840
long title: Seminars in radiation oncology
short title: Semin Radiat Oncol
ISSN: 1053-4296
ISSN (Online): 1532-9461
IsoAbbr: Semin Radiat Oncol
NlmId: 9202882
123:123
JrId: 20841
long title: The journal of investigative dermatology. Symposium proceedings / the Society for Investigative Dermatology, Inc. [and] European Society for Dermatological Research
short title: J Investig Dermatol Symp Proc
ISSN: 1087-0024
ISSN (Online): 1529-1774
IsoAbbr: J. Investig. Dermatol. Symp. Proc.
NlmId: 9609059
123:123
JrId: 20842
long title: Rossiiskii fiziologicheskii zhurnal imeni I.M. Sechenova / Rossiiskaia akademiia nauk
short title: Ross Fiziol Zh Im I M Sechenova
ISSN: 0869-8139
ISSN (Online): 
IsoAbbr: Ross Fiziol Zh Im I M Sechenova
NlmId: 9715665
123:123
JrId: 20843
long title: Journal of toxicology and environmental health. Part B, Critical reviews
short title: J Toxicol Environ Health B Crit Rev
ISSN: 1093-7404
ISSN (Online): 1521-6950
IsoAbbr: J Toxicol Environ Health B Crit Rev
NlmId: 9802627
123:123
JrId: 20844
long title: International journal of infectious diseases : IJID : official publication of the International Society for Infectious Diseases
short title: Int J Infect Dis
ISSN: 1201-9712
ISSN (Online): 1878-3511
IsoAbbr: Int. J. Infect. Dis.
NlmId: 9610933
123:123
JrId: 20846
long title: Biological conservation
short title: Biol Conserv
ISSN: 0006-3207
ISSN (Online): 
IsoAbbr: Biol. Conserv.
NlmId: 7502018
123:123
JrId: 20849
long title: Fish & shellfish immunology
short title: Fish Shellfish Immunol
ISSN: 1050-4648
ISSN (Online): 1095-9947
IsoAbbr: Fish Shellfish Immunol.
NlmId: 9505220
123:123
JrId: 20850
long title: Nihon Ishinkin Gakkai zasshi = Japanese journal of medical mycology
short title: Nihon Ishinkin Gakkai Zasshi
ISSN: 0916-4804
ISSN (Online): 1882-0476
IsoAbbr: Nihon Ishinkin Gakkai Zasshi
NlmId: 9425640
123:123
JrId: 20853
long title: Molecular genetics and metabolism
short title: Mol Genet Metab
ISSN: 1096-7192
ISSN (Online): 1096-7206
IsoAbbr: Mol. Genet. Metab.
NlmId: 9805456
123:123
JrId: 20854
long title: Botanical journal of the Linnean Society. Linnean Society of London
short title: Bot J Linn Soc
ISSN: 0024-4074
ISSN (Online): 
IsoAbbr: Bot. J. Linn. Soc.
NlmId: 100955487
123:123
JrId: 20856
long title: American journal of therapeutics
short title: Am J Ther
ISSN: 1075-2765
ISSN (Online): 1536-3686
IsoAbbr: Am J Ther
NlmId: 9441347
123:123
JrId: 20858
long title: Apoptosis : an international journal on programmed cell death
short title: Apoptosis
ISSN: 1360-8185
ISSN (Online): 1573-675X
IsoAbbr: Apoptosis
NlmId: 9712129
123:123
JrId: 20859
long title: Behavioural pharmacology
short title: Behav Pharmacol
ISSN: 0955-8810
ISSN (Online): 1473-5849
IsoAbbr: Behav Pharmacol
NlmId: 9013016
123:123
JrId: 20861
long title: Blood pressure monitoring
short title: Blood Press Monit
ISSN: 1359-5237
ISSN (Online): 1473-5725
IsoAbbr: Blood Press Monit
NlmId: 9606438
123:123
JrId: 20863
long title: Current opinion in clinical nutrition and metabolic care
short title: Curr Opin Clin Nutr Metab Care
ISSN: 1363-1950
ISSN (Online): 1473-6519
IsoAbbr: Curr Opin Clin Nutr Metab Care
NlmId: 9804399
123:123
JrId: 20865
long title: Journal of dental technology : the peer-reviewed publication of the National Association of Dental Laboratories
short title: J Dent Technol
ISSN: 1088-3118
ISSN (Online): 
IsoAbbr: J Dent Technol
NlmId: 9610506
123:123
JrId: 20866
long title: European journal of dental education : official journal of the Association for Dental Education in Europe
short title: Eur J Dent Educ
ISSN: 1396-5883
ISSN (Online): 1600-0579
IsoAbbr: Eur J Dent Educ
NlmId: 9712132
123:123
JrId: 20868
long title: Ecotoxicology (London, England)
short title: Ecotoxicology
ISSN: 0963-9292
ISSN (Online): 1573-3017
IsoAbbr: Ecotoxicology
NlmId: 9885956
123:123
JrId: 20870
long title: European journal of neurology : the official journal of the European Federation of Neurological Societies
short title: Eur J Neurol
ISSN: 1351-5101
ISSN (Online): 1468-1331
IsoAbbr: Eur. J. Neurol.
NlmId: 9506311
123:123
JrId: 20873
long title: International journal of cosmetic science
short title: Int J Cosmet Sci
ISSN: 0142-5463
ISSN (Online): 1468-2494
IsoAbbr: Int J Cosmet Sci
NlmId: 8007161
123:123
JrId: 20877
long title: Obesity surgery
short title: Obes Surg
ISSN: 0960-8923
ISSN (Online): 1708-0428
IsoAbbr: Obes Surg
NlmId: 9106714
123:123
JrId: 20878
long title: Pediatric and developmental pathology : the official journal of the Society for Pediatric Pathology and the Paediatric Pathology Society
short title: Pediatr Dev Pathol
ISSN: 1093-5266
ISSN (Online): 1615-5742
IsoAbbr: Pediatr. Dev. Pathol.
NlmId: 9809673
123:123
JrId: 20879
long title: Acta crystallographica. Section D, Biological crystallography
short title: Acta Crystallogr D Biol Crystallogr
ISSN: 0907-4449
ISSN (Online): 1399-0047
IsoAbbr: Acta Crystallogr. D Biol. Crystallogr.
NlmId: 9305878
123:123
JrId: 20881
long title: Speculations in science and technology
short title: Speculations Sci Technol
ISSN: 0155-7785
ISSN (Online): 
IsoAbbr: Speculations Sci Technol
NlmId: 7909454
123:123
JrId: 20908
long title: Journal of the American Society for Horticultural Science. American Society for Horticultural Science
short title: J Am Soc Hortic Sci
ISSN: 0003-1062
ISSN (Online): 
IsoAbbr: J. Am. Soc. Hortic. Sci.
NlmId: 9882873
123:123
JrId: 20914
long title: The journal of behavioral health services & research
short title: J Behav Health Serv Res
ISSN: 1094-3412
ISSN (Online): 1556-3308
IsoAbbr: J Behav Health Serv Res
NlmId: 9803531
123:123
JrId: 20915
long title: Harvard health letter / from Harvard Medical School
short title: Harv Health Lett
ISSN: 1052-1577
ISSN (Online): 
IsoAbbr: Harv Health Lett
NlmId: 9425764
123:123
JrId: 20916
long title: Harvard men's health watch
short title: Harv Mens Health Watch
ISSN: 1089-1102
ISSN (Online): 
IsoAbbr: Harv Mens Health Watch
NlmId: 9802701
123:123
JrId: 20917
long title: Health news (Waltham, Mass.)
short title: Health News
ISSN: 1081-5880
ISSN (Online): 
IsoAbbr: Health News
NlmId: 9800495
123:123
JrId: 20918
long title: Mayo Clinic health letter (English ed.)
short title: Mayo Clin Health Lett
ISSN: 0741-6245
ISSN (Online): 
IsoAbbr: Mayo Clin Health Lett
NlmId: 8507508
123:123
JrId: 20920
long title: Harvard heart letter : from Harvard Medical School
short title: Harv Heart Lett
ISSN: 1051-5313
ISSN (Online): 
IsoAbbr: Harv Heart Lett
NlmId: 9425723
123:123
JrId: 20922
long title: Annual review of plant physiology and plant molecular biology
short title: Annu Rev Plant Physiol Plant Mol Biol
ISSN: 1040-2519
ISSN (Online): 
IsoAbbr: Annu. Rev. Plant Physiol. Plant Mol. Biol.
NlmId: 9883513
123:123
JrId: 20923
long title: Conservation biology : the journal of the Society for Conservation Biology
short title: Conserv Biol
ISSN: 0888-8892
ISSN (Online): 1523-1739
IsoAbbr: Conserv. Biol.
NlmId: 9882301
123:123
JrId: 20928
long title: Journal of sound and vibration
short title: J Sound Vib
ISSN: 0022-460X
ISSN (Online): 
IsoAbbr: J Sound Vib
NlmId: 18010010R
123:123
JrId: 20930
long title: Biospectroscopy
short title: Biospectroscopy
ISSN: 1075-4261
ISSN (Online): 
IsoAbbr: Biospectroscopy
NlmId: 9605413
123:123
JrId: 20931
long title: Cellular physiology and biochemistry : international journal of experimental cellular physiology, biochemistry, and pharmacology
short title: Cell Physiol Biochem
ISSN: 1015-8987
ISSN (Online): 1421-9778
IsoAbbr: Cell. Physiol. Biochem.
NlmId: 9113221
123:123
JrId: 20932
long title: Cerebrovascular diseases (Basel, Switzerland)
short title: Cerebrovasc Dis
ISSN: 1015-9770
ISSN (Online): 1421-9786
IsoAbbr: Cerebrovasc. Dis.
NlmId: 9100851
123:123
JrId: 20933
long title: Inflammatory bowel diseases
short title: Inflamm Bowel Dis
ISSN: 1078-0998
ISSN (Online): 1536-4844
IsoAbbr: Inflamm. Bowel Dis.
NlmId: 9508162
123:123
JrId: 20934
long title: Journal of occupational health psychology
short title: J Occup Health Psychol
ISSN: 1076-8998
ISSN (Online): 1939-1307
IsoAbbr: J Occup Health Psychol
NlmId: 9612485
123:123
JrId: 20935
long title: Pharmaceutical development and technology
short title: Pharm Dev Technol
ISSN: 1083-7450
ISSN (Online): 1097-9867
IsoAbbr: Pharm Dev Technol
NlmId: 9610932
123:123
JrId: 20936
long title: Progress in cell cycle research
short title: Prog Cell Cycle Res
ISSN: 1087-2957
ISSN (Online): 
IsoAbbr: Prog Cell Cycle Res
NlmId: 9609058
123:123
JrId: 20937
long title: Progress in retinal and eye research
short title: Prog Retin Eye Res
ISSN: 1350-9462
ISSN (Online): 1873-1635
IsoAbbr: Prog Retin Eye Res
NlmId: 9431859
123:123
JrId: 20938
long title: Seminars in interventional cardiology : SIIC
short title: Semin Interv Cardiol
ISSN: 1084-2764
ISSN (Online): 
IsoAbbr: Semin Interv Cardiol
NlmId: 9606070
123:123
JrId: 20939
long title: Vascular medicine (London, England)
short title: Vasc Med
ISSN: 1358-863X
ISSN (Online): 1477-0377
IsoAbbr: Vasc Med
NlmId: 9610930
123:123
JrId: 20940
long title: Bioinformatics (Oxford, England)
short title: Bioinformatics
ISSN: 1367-4803
ISSN (Online): 1367-4811
IsoAbbr: Bioinformatics
NlmId: 9808944
123:123
JrId: 20941
long title: Toxicological sciences : an official journal of the Society of Toxicology
short title: Toxicol Sci
ISSN: 1096-6080
ISSN (Online): 1096-0929
IsoAbbr: Toxicol. Sci.
NlmId: 9805461
123:123
JrId: 20942
long title: Amyloid : the international journal of experimental and clinical investigation : the official journal of the International Society of Amyloidosis
short title: Amyloid
ISSN: 1350-6129
ISSN (Online): 1744-2818
IsoAbbr: Amyloid
NlmId: 9433802
123:123
JrId: 20943
long title: MSDA journal : journal of the Maryland State Dental Association
short title: MSDA J
ISSN: 
ISSN (Online): 
IsoAbbr: MSDA J
NlmId: 9616365
123:123
JrId: 20944
long title: Bioresource technology
short title: Bioresour Technol
ISSN: 0960-8524
ISSN (Online): 1873-2976
IsoAbbr: Bioresour. Technol.
NlmId: 9889523
123:123
JrId: 20945
long title: Microscopy and microanalysis : the official journal of Microscopy Society of America, Microbeam Analysis Society, Microscopical Society of Canada
short title: Microsc Microanal
ISSN: 1431-9276
ISSN (Online): 1435-8115
IsoAbbr: Microsc. Microanal.
NlmId: 9712707
123:123
JrId: 20946
long title: Journal of maternal-fetal investigation : the official journal of French Society of Ultrasound in Medicine and Biology ... [et al.]
short title: J Matern Fetal Investig
ISSN: 0939-6322
ISSN (Online): 
IsoAbbr: J. Matern.-Fetal Investig.
NlmId: 9207304
123:123
JrId: 20950
long title: Trends in plant science
short title: Trends Plant Sci
ISSN: 1360-1385
ISSN (Online): 1878-4372
IsoAbbr: Trends Plant Sci.
NlmId: 9890299
123:123
JrId: 20952
long title: International journal of antimicrobial agents
short title: Int J Antimicrob Agents
ISSN: 0924-8579
ISSN (Online): 1872-7913
IsoAbbr: Int. J. Antimicrob. Agents
NlmId: 9111860
123:123
JrId: 20953
long title: Journal of the European Academy of Dermatology and Venereology : JEADV
short title: J Eur Acad Dermatol Venereol
ISSN: 0926-9959
ISSN (Online): 1468-3083
IsoAbbr: J Eur Acad Dermatol Venereol
NlmId: 9216037
123:123
JrId: 20954
long title: Nursing spectrum (Florida ed.)
short title: Nurs Spectr (Fla Ed)
ISSN: 1077-7946
ISSN (Online): 
IsoAbbr: Nurs Spectr (Fla Ed)
NlmId: 9892043
123:123
JrId: 20955
long title: Nursing spectrum (Illinois ed.)
short title: Nurs Spectr (Gt Chic Ne Ill Nw Indiana Ed)
ISSN: 2150-9999
ISSN (Online): 
IsoAbbr: Nurs Spectr (Gt Chic Ne Ill Nw Indiana Ed)
NlmId: 9892046
123:123
JrId: 20956
long title: Nursing spectrum (Greater Philadelphia/Tri-state ed.)
short title: Nurs Spectr (Gt Phila Tri State Ed)
ISSN: 1074-858X
ISSN (Online): 
IsoAbbr: Nurs Spectr (Gt Phila Tri State Ed)
NlmId: 9892045
123:123
JrId: 20957
long title: Nursing spectrum (New England ed.)
short title: Nurs Spectr (N Engl Ed)
ISSN: 1557-8038
ISSN (Online): 
IsoAbbr: Nurs Spectr (N Engl Ed)
NlmId: 9892047
123:123
JrId: 20958
long title: Aquatic ecology
short title: Aquat Ecol
ISSN: 1386-2588
ISSN (Online): 1573-5125
IsoAbbr: Aquatic Ecol.
NlmId: 100955497
123:123
JrId: 20960
long title: Zoologica scripta
short title: Zool Scr
ISSN: 0300-3256
ISSN (Online): 1463-6409
IsoAbbr: Zool. Scr.
NlmId: 0316266
123:123
JrId: 20961
long title: Journal of food science
short title: J Food Sci
ISSN: 0022-1147
ISSN (Online): 1750-3841
IsoAbbr: J. Food Sci.
NlmId: 0014052
123:123
JrId: 20962
long title: Journal of human genetics
short title: J Hum Genet
ISSN: 1434-5161
ISSN (Online): 1435-232X
IsoAbbr: J. Hum. Genet.
NlmId: 9808008
123:123
JrId: 20963
long title: The Journal of head trauma rehabilitation
short title: J Head Trauma Rehabil
ISSN: 0885-9701
ISSN (Online): 1550-509X
IsoAbbr: J Head Trauma Rehabil
NlmId: 8702552
123:123
JrId: 20965
long title: Harvard women's health watch
short title: Harv Womens Health Watch
ISSN: 1070-910X
ISSN (Online): 
IsoAbbr: Harv Womens Health Watch
NlmId: 9423147
123:123
JrId: 20966
long title: Regional anesthesia and pain medicine
short title: Reg Anesth Pain Med
ISSN: 1098-7339
ISSN (Online): 1532-8651
IsoAbbr: Reg Anesth Pain Med
NlmId: 9804508
123:123
JrId: 20967
long title: The Harvard mental health letter / from Harvard Medical School
short title: Harv Ment Health Lett
ISSN: 1057-5022
ISSN (Online): 
IsoAbbr: Harv Ment Health Lett
NlmId: 9417017
123:123
JrId: 20968
long title: The Johns Hopkins medical letter health after 50
short title: Johns Hopkins Med Lett Health After 50
ISSN: 1042-1882
ISSN (Online): 
IsoAbbr: Johns Hopkins Med Lett Health After 50
NlmId: 9802902
123:123
JrId: 20969
long title: FDI world
short title: FDI World
ISSN: 1025-403X
ISSN (Online): 
IsoAbbr: FDI World
NlmId: 9432540
123:123
JrId: 20970
long title: Clinical oral investigations
short title: Clin Oral Investig
ISSN: 1432-6981
ISSN (Online): 1436-3771
IsoAbbr: Clin Oral Investig
NlmId: 9707115
123:123
JrId: 20971
long title: European journal of ultrasound : official journal of the European Federation of Societies for Ultrasound in Medicine and Biology
short title: Eur J Ultrasound
ISSN: 0929-8266
ISSN (Online): 
IsoAbbr: Eur J Ultrasound
NlmId: 9440414
123:123
JrId: 20972
long title: Australian systematic botany
short title: Aust Syst Bot
ISSN: 1030-1887
ISSN (Online): 1446-5701
IsoAbbr: Aust. Syst. Bot.
NlmId: 100955225
123:123
JrId: 20976
long title: British dental nurses' journal (Fleetwood, England : 1994)
short title: Br Dent Nurs J
ISSN: 1356-3807
ISSN (Online): 
IsoAbbr: Br Dent Nurs J
NlmId: 9602061
123:123
JrId: 20977
long title: Theoretical medicine and bioethics
short title: Theor Med Bioeth
ISSN: 1386-7415
ISSN (Online): 1573-0980
IsoAbbr: Theor Med Bioeth
NlmId: 9805378
123:123
JrId: 20980
long title: Clinical chemistry and laboratory medicine : CCLM / FESCC
short title: Clin Chem Lab Med
ISSN: 1434-6621
ISSN (Online): 
IsoAbbr: Clin. Chem. Lab. Med.
NlmId: 9806306
123:123
JrId: 20981
long title: NDA journal
short title: NDA J
ISSN: 1524-4938
ISSN (Online): 
IsoAbbr: NDA J
NlmId: 9711435
123:123
JrId: 20982
long title: Journal of marine biotechnology
short title: J Mar Biotechnol
ISSN: 0941-2905
ISSN (Online): 
IsoAbbr: J. Mar. Biotechnol.
NlmId: 9309765
123:123
JrId: 20983
long title: Telemedicine journal : the official journal of the American Telemedicine Association
short title: Telemed J
ISSN: 1078-3024
ISSN (Online): 
IsoAbbr: Telemed J
NlmId: 9507612
123:123
JrId: 20984
long title: Critical reviews in neurosurgery : CR
short title: Crit Rev Neurosurg
ISSN: 0939-0146
ISSN (Online): 
IsoAbbr: Crit. Rev. Neurosurg.
NlmId: 9107411
123:123
JrId: 20985
long title: Journal of hepato-biliary-pancreatic surgery
short title: J Hepatobiliary Pancreat Surg
ISSN: 0944-1166
ISSN (Online): 1436-0691
IsoAbbr: J Hepatobiliary Pancreat Surg
NlmId: 9431940
123:123
JrId: 20986
long title: Journal of orthopaedic science : official journal of the Japanese Orthopaedic Association
short title: J Orthop Sci
ISSN: 0949-2658
ISSN (Online): 1436-2023
IsoAbbr: J Orthop Sci
NlmId: 9604934
123:123
JrId: 20987
long title: Medscape women's health
short title: Medscape Womens Health
ISSN: 
ISSN (Online): 1521-2076
IsoAbbr: Medscape Womens Health
NlmId: 100844142
123:123
JrId: 20988
long title: Alternative medicine review : a journal of clinical therapeutic
short title: Altern Med Rev
ISSN: 1089-5159
ISSN (Online): 
IsoAbbr: Altern Med Rev
NlmId: 9705340
123:123
JrId: 20989
long title: Breastfeeding review : professional publication of the Nursing Mothers' Association of Australia
short title: Breastfeed Rev
ISSN: 0729-2759
ISSN (Online): 
IsoAbbr: Breastfeed Rev
NlmId: 9616903
123:123
JrId: 20990
long title: Official journal of the Canadian Association of Critical Care Nurses / CACCN
short title: Off J Can Assoc Crit Care Nurs
ISSN: 1201-2580
ISSN (Online): 
IsoAbbr: Off J Can Assoc Crit Care Nurs
NlmId: 9815867
123:123
JrId: 20991
long title: Cadernos de saude publica / Ministerio da Saude, Fundacao Oswaldo Cruz, Escola Nacional de Saude Publica
short title: Cad Saude Publica
ISSN: 0102-311X
ISSN (Online): 1678-4464
IsoAbbr: Cad Saude Publica
NlmId: 8901573
123:123
JrId: 20992
long title: The International journal of angiology : official publication of the International College of Angiology, Inc
short title: Int J Angiol
ISSN: 1061-1711
ISSN (Online): 1615-5939
IsoAbbr: Int. J. Angiol.
NlmId: 9504821
123:123
JrId: 20995
long title: Motor control
short title: Motor Control
ISSN: 1087-1640
ISSN (Online): 
IsoAbbr: Motor Control
NlmId: 9706297
123:123
JrId: 20996
long title: Nursing in critical care
short title: Nurs Crit Care
ISSN: 1362-1017
ISSN (Online): 1478-5153
IsoAbbr: Nurs Crit Care
NlmId: 9808649
123:123
JrId: 20997
long title: Journal of radiological protection : official journal of the Society for Radiological Protection
short title: J Radiol Prot
ISSN: 0952-4746
ISSN (Online): 1361-6498
IsoAbbr: J Radiol Prot
NlmId: 8809257
123:123
JrId: 20998
long title: Novartis Foundation symposium
short title: Novartis Found Symp
ISSN: 1528-2511
ISSN (Online): 1935-4657
IsoAbbr: Novartis Found. Symp.
NlmId: 9807767
123:123
JrId: 21000
long title: Skin pharmacology and applied skin physiology
short title: Skin Pharmacol Appl Skin Physiol
ISSN: 1422-2868
ISSN (Online): 1422-2906
IsoAbbr: Skin Pharmacol. Appl. Skin Physiol.
NlmId: 9807277
123:123
JrId: 21001
long title: Annals of behavioral medicine : a publication of the Society of Behavioral Medicine
short title: Ann Behav Med
ISSN: 0883-6612
ISSN (Online): 1532-4796
IsoAbbr: Ann Behav Med
NlmId: 8510246
123:123
JrId: 21002
long title: The practising midwife
short title: Pract Midwife
ISSN: 1461-3123
ISSN (Online): 
IsoAbbr: Pract Midwife
NlmId: 9814758
123:123
JrId: 21003
long title: Nihon Kokyuki Gakkai zasshi = the journal of the Japanese Respiratory Society
short title: Nihon Kokyuki Gakkai Zasshi
ISSN: 1345-9538
ISSN (Online): 1343-3490
IsoAbbr: Nihon Kokyuki Gakkai Zasshi
NlmId: 9808802
123:123
JrId: 21004
long title: Revista espanola de medicina nuclear
short title: Rev Esp Med Nucl
ISSN: 0212-6982
ISSN (Online): 1578-200X
IsoAbbr: Rev Esp Med Nucl
NlmId: 9208726
123:123
JrId: 21005
long title: Clinical microbiology and infection : the official publication of the European Society of Clinical Microbiology and Infectious Diseases
short title: Clin Microbiol Infect
ISSN: 1198-743X
ISSN (Online): 1469-0691
IsoAbbr: Clin. Microbiol. Infect.
NlmId: 9516420
123:123
JrId: 21007
long title: Clinical techniques in small animal practice
short title: Clin Tech Small Anim Pract
ISSN: 1096-2867
ISSN (Online): 1558-2272
IsoAbbr: Clin Tech Small Anim Pract
NlmId: 9806359
123:123
JrId: 21008
long title: Compendium of continuing education in dentistry (Jamesburg, N.J. : 1995)
short title: Compend Contin Educ Dent
ISSN: 1548-8578
ISSN (Online): 2158-1797
IsoAbbr: Compend Contin Educ Dent
NlmId: 9600713
123:123
JrId: 21009
long title: Sexually transmitted infections
short title: Sex Transm Infect
ISSN: 1368-4973
ISSN (Online): 1472-3263
IsoAbbr: Sex Transm Infect
NlmId: 9805554
123:123
JrId: 21010
long title: Biological signals and receptors
short title: Biol Signals Recept
ISSN: 1422-4933
ISSN (Online): 
IsoAbbr: Biol Signals Recept
NlmId: 9808792
123:123
JrId: 21011
long title: The journal of ECT
short title: J ECT
ISSN: 1095-0680
ISSN (Online): 1533-4112
IsoAbbr: J ECT
NlmId: 9808943
123:123
JrId: 21012
long title: Kokuritsu Iyakuhin Shokuhin Eisei Kenkyujo hokoku = Bulletin of National Institute of Health Sciences
short title: Kokuritsu Iyakuhin Shokuhin Eisei Kenkyusho Hokoku
ISSN: 1343-4292
ISSN (Online): 
IsoAbbr: Kokuritsu Iyakuhin Shokuhin Eisei Kenkyusho Hokoku
NlmId: 9807834
123:123
JrId: 21013
long title: Journal of clinical monitoring and computing
short title: J Clin Monit Comput
ISSN: 1387-1307
ISSN (Online): 1573-2614
IsoAbbr: J Clin Monit Comput
NlmId: 9806357
123:123
JrId: 21014
long title: Langenbeck's archives of surgery / Deutsche Gesellschaft fur Chirurgie
short title: Langenbecks Arch Surg
ISSN: 1435-2443
ISSN (Online): 1435-2451
IsoAbbr: Langenbecks Arch Surg
NlmId: 9808285
123:123
JrId: 21015
long title: Journal of biochemistry, molecular biology, and biophysics : JBMBB : the official journal of the Federation of Asian and Oceanian Biochemists and Molecular Biologists (FAOBMB)
short title: J Biochem Mol Biol Biophys
ISSN: 1025-8140
ISSN (Online): 
IsoAbbr: J. Biochem. Mol. Biol. Biophys.
NlmId: 9714994
123:123
JrId: 21016
long title: Zoo biology
short title: Zoo Biol
ISSN: 0733-3188
ISSN (Online): 1098-2361
IsoAbbr: Zoo Biol.
NlmId: 8807837
123:123
JrId: 21020
long title: Biotechnology annual review
short title: Biotechnol Annu Rev
ISSN: 1387-2656
ISSN (Online): 
IsoAbbr: Biotechnol Annu Rev
NlmId: 9616443
123:123
JrId: 21021
long title: Cardiology in the young
short title: Cardiol Young
ISSN: 1047-9511
ISSN (Online): 1467-1107
IsoAbbr: Cardiol Young
NlmId: 9200019
123:123
JrId: 21022
long title: Current opinion in chemical biology
short title: Curr Opin Chem Biol
ISSN: 1367-5931
ISSN (Online): 1879-0402
IsoAbbr: Curr Opin Chem Biol
NlmId: 9811312
123:123
JrId: 21023
long title: European journal of dermatology : EJD
short title: Eur J Dermatol
ISSN: 1167-1122
ISSN (Online): 1952-4013
IsoAbbr: Eur J Dermatol
NlmId: 9206420
123:123
JrId: 21024
long title: Enantiomer
short title: Enantiomer
ISSN: 1024-2430
ISSN (Online): 
IsoAbbr: Enantiomer
NlmId: 9612491
123:123
JrId: 21025
long title: The European journal of contraception & reproductive health care : the official journal of the European Society of Contraception
short title: Eur J Contracept Reprod Health Care
ISSN: 1362-5187
ISSN (Online): 1473-0782
IsoAbbr: Eur J Contracept Reprod Health Care
NlmId: 9712127
123:123
JrId: 21026
long title: European journal of pharmaceutics and biopharmaceutics : official journal of Arbeitsgemeinschaft fur Pharmazeutische Verfahrenstechnik e.V
short title: Eur J Pharm Biopharm
ISSN: 0939-6411
ISSN (Online): 1873-3441
IsoAbbr: Eur J Pharm Biopharm
NlmId: 9109778
123:123
JrId: 21028
long title: Human brain mapping
short title: Hum Brain Mapp
ISSN: 1065-9471
ISSN (Online): 1097-0193
IsoAbbr: Hum Brain Mapp
NlmId: 9419065
123:123
JrId: 21029
long title: Infectious diseases in obstetrics and gynecology
short title: Infect Dis Obstet Gynecol
ISSN: 1064-7449
ISSN (Online): 1098-0997
IsoAbbr: Infect Dis Obstet Gynecol
NlmId: 9318481
123:123
JrId: 21030
long title: Isotopes in environmental and health studies
short title: Isotopes Environ Health Stud
ISSN: 1025-6016
ISSN (Online): 1477-2639
IsoAbbr: Isotopes Environ Health Stud
NlmId: 9602611
123:123
JrId: 21031
long title: Journal of the American Society for Mass Spectrometry
short title: J Am Soc Mass Spectrom
ISSN: 1044-0305
ISSN (Online): 1879-1123
IsoAbbr: J. Am. Soc. Mass Spectrom.
NlmId: 9010412
123:123
JrId: 21032
long title: Journal of controlled release : official journal of the Controlled Release Society
short title: J Control Release
ISSN: 0168-3659
ISSN (Online): 1873-4995
IsoAbbr: J Control Release
NlmId: 8607908
123:123
JrId: 21033
long title: Journal of electromyography and kinesiology : official journal of the International Society of Electrophysiological Kinesiology
short title: J Electromyogr Kinesiol
ISSN: 1050-6411
ISSN (Online): 1873-5711
IsoAbbr: J Electromyogr Kinesiol
NlmId: 9109125
123:123
JrId: 21034
long title: Journal of food protection
short title: J Food Prot
ISSN: 0362-028X
ISSN (Online): 1944-9097
IsoAbbr: J. Food Prot.
NlmId: 7703944
123:123
JrId: 21035
long title: Journal of natural toxins
short title: J Nat Toxins
ISSN: 1058-8108
ISSN (Online): 
IsoAbbr: J Nat Toxins
NlmId: 9208016
123:123
JrId: 21036
long title: Journal of outcome measurement
short title: J Outcome Meas
ISSN: 1090-655X
ISSN (Online): 
IsoAbbr: J Outcome Meas
NlmId: 9710385
123:123
JrId: 21037
long title: Menopause (New York, N.Y.)
short title: Menopause
ISSN: 1072-3714
ISSN (Online): 1530-0374
IsoAbbr: Menopause
NlmId: 9433353
123:123
JrId: 21038
long title: Pediatric rehabilitation
short title: Pediatr Rehabil
ISSN: 1363-8491
ISSN (Online): 
IsoAbbr: Pediatr Rehabil
NlmId: 9709256
123:123
JrId: 21039
long title: Prehospital emergency care : official journal of the National Association of EMS Physicians and the National Association of State EMS Directors
short title: Prehosp Emerg Care
ISSN: 1090-3127
ISSN (Online): 1545-0066
IsoAbbr: Prehosp Emerg Care
NlmId: 9703530
123:123
JrId: 21041
long title: Trends in cell biology
short title: Trends Cell Biol
ISSN: 0962-8924
ISSN (Online): 1879-3088
IsoAbbr: Trends Cell Biol.
NlmId: 9200566
123:123
JrId: 21042
long title: AIDS and behavior
short title: AIDS Behav
ISSN: 1090-7165
ISSN (Online): 1573-3254
IsoAbbr: AIDS Behav
NlmId: 9712133
123:123
JrId: 21043
long title: Annals of agricultural and environmental medicine : AAEM
short title: Ann Agric Environ Med
ISSN: 1232-1966
ISSN (Online): 1898-2263
IsoAbbr: Ann Agric Environ Med
NlmId: 9500166
123:123
JrId: 21044
long title: Applied neuropsychology
short title: Appl Neuropsychol
ISSN: 
ISSN (Online): 
IsoAbbr: Appl Neuropsychol
NlmId: 9507620
123:123
JrId: 21045
long title: Journal of gastrointestinal surgery : official journal of the Society for Surgery of the Alimentary Tract
short title: J Gastrointest Surg
ISSN: 1091-255X
ISSN (Online): 1873-4626
IsoAbbr: J. Gastrointest. Surg.
NlmId: 9706084
123:123
JrId: 21046
long title: Dermatologic therapy
short title: Dermatol Ther
ISSN: 1396-0296
ISSN (Online): 1529-8019
IsoAbbr: Dermatol Ther
NlmId: 9700070
123:123
JrId: 21047
long title: Journal of mental health and aging
short title: J Ment Health Aging
ISSN: 1078-4470
ISSN (Online): 
IsoAbbr: J Ment Health Aging
NlmId: 9604101
123:123
JrId: 21048
long title: Journal of thrombosis and thrombolysis
short title: J Thromb Thrombolysis
ISSN: 0929-5305
ISSN (Online): 1573-742X
IsoAbbr: J. Thromb. Thrombolysis
NlmId: 9502018
123:123
JrId: 21049
long title: Journal of travel medicine
short title: J Travel Med
ISSN: 1195-1982
ISSN (Online): 1708-8305
IsoAbbr: J Travel Med
NlmId: 9434456
123:123
JrId: 21050
long title: Gait & posture
short title: Gait Posture
ISSN: 0966-6362
ISSN (Online): 1879-2219
IsoAbbr: Gait Posture
NlmId: 9416830
123:123
JrId: 21052
long title: Zhongguo yi liao qi xie za zhi = Chinese journal of medical instrumentation
short title: Zhongguo Yi Liao Qi Xie Za Zhi
ISSN: 1671-7104
ISSN (Online): 
IsoAbbr: Zhongguo Yi Liao Qi Xie Za Zhi
NlmId: 9426153
123:123
JrId: 21053
long title: Fa yi xue za zhi
short title: Fa Yi Xue Za Zhi
ISSN: 1004-5619
ISSN (Online): 
IsoAbbr: Fa Yi Xue Za Zhi
NlmId: 9426151
123:123
JrId: 21054
long title: Lin chuang er bi yan hou ke za zhi = Journal of clinical otorhinolaryngology
short title: Lin Chuang Er Bi Yan Hou Ke Za Zhi
ISSN: 1001-1781
ISSN (Online): 
IsoAbbr: Lin Chuang Er Bi Yan Hou Ke Za Zhi
NlmId: 9426080
123:123
JrId: 21055
long title: Prostaglandins & other lipid mediators
short title: Prostaglandins Other Lipid Mediat
ISSN: 1098-8823
ISSN (Online): 
IsoAbbr: Prostaglandins Other Lipid Mediat.
NlmId: 9808648
123:123
JrId: 21056
long title: Communicable disease and public health / PHLS
short title: Commun Dis Public Health
ISSN: 1462-1843
ISSN (Online): 
IsoAbbr: Commun Dis Public Health
NlmId: 9808711
123:123
JrId: 21057
long title: Environmental entomology
short title: Environ Entomol
ISSN: 0046-225X
ISSN (Online): 1938-2936
IsoAbbr: Environ. Entomol.
NlmId: 7502320
123:123
JrId: 21058
long title: Journal of immunotherapy (Hagerstown, Md. : 1997)
short title: J Immunother
ISSN: 1524-9557
ISSN (Online): 1537-4513
IsoAbbr: J. Immunother.
NlmId: 9706083
123:123
JrId: 21059
long title: Cell vision : the journal of analytical morphology
short title: Cell Vis
ISSN: 1073-1180
ISSN (Online): 
IsoAbbr: Cell Vis
NlmId: 9434447
123:123
JrId: 21060
long title: The Journal of the American Academy of Orthopaedic Surgeons
short title: J Am Acad Orthop Surg
ISSN: 1067-151X
ISSN (Online): 
IsoAbbr: J Am Acad Orthop Surg
NlmId: 9417468
123:123
JrId: 21061
long title: Journal of urban health : bulletin of the New York Academy of Medicine
short title: J Urban Health
ISSN: 1099-3460
ISSN (Online): 1468-2869
IsoAbbr: J Urban Health
NlmId: 9809909
123:123
JrId: 21062
long title: Journal of oral science
short title: J Oral Sci
ISSN: 1343-4934
ISSN (Online): 1880-4926
IsoAbbr: J Oral Sci
NlmId: 9808942
123:123
JrId: 21063
long title: EDTNA/ERCA journal (English ed.)
short title: EDTNA ERCA J
ISSN: 1019-083X
ISSN (Online): 
IsoAbbr: EDTNA ERCA J
NlmId: 9805754
123:123
JrId: 21066
long title: International journal of language & communication disorders / Royal College of Speech & Language Therapists
short title: Int J Lang Commun Disord
ISSN: 1368-2822
ISSN (Online): 1460-6984
IsoAbbr: Int J Lang Commun Disord
NlmId: 9803709
123:123
JrId: 21069
long title: Journal for nurses in staff development : JNSD : official journal of the National Nursing Staff Development Organization
short title: J Nurses Staff Dev
ISSN: 1098-7886
ISSN (Online): 1538-9049
IsoAbbr: J Nurses Staff Dev
NlmId: 9809908
123:123
JrId: 21070
long title: Veterinary dermatology
short title: Vet Dermatol
ISSN: 0959-4493
ISSN (Online): 1365-3164
IsoAbbr: Vet. Dermatol.
NlmId: 9426187
123:123
JrId: 21071
long title: Comparative biochemistry and physiology. Part A, Molecular & integrative physiology
short title: Comp Biochem Physiol A Mol Integr Physiol
ISSN: 1095-6433
ISSN (Online): 1531-4332
IsoAbbr: Comp. Biochem. Physiol., Part A Mol. Integr. Physiol.
NlmId: 9806096
123:123
JrId: 21072
long title: Binocular vision & strabismus quarterly
short title: Binocul Vis Strabismus Q
ISSN: 1088-6281
ISSN (Online): 
IsoAbbr: Binocul Vis Strabismus Q
NlmId: 9607281
123:123
JrId: 21073
long title: Journal of renal nutrition : the official journal of the Council on Renal Nutrition of the National Kidney Foundation
short title: J Ren Nutr
ISSN: 1051-2276
ISSN (Online): 1532-8503
IsoAbbr: J Ren Nutr
NlmId: 9112938
123:123
JrId: 21074
long title: International journal of clinical practice. Supplement
short title: Int J Clin Pract Suppl
ISSN: 1368-504X
ISSN (Online): 
IsoAbbr: Int J Clin Pract Suppl
NlmId: 9712380
123:123
JrId: 21076
long title: Aquatic microbial ecology : international journal
short title: Aquat Microb Ecol
ISSN: 0948-3055
ISSN (Online): 1616-1564
IsoAbbr: Aquat. Microb. Ecol.
NlmId: 100955502
123:123
JrId: 21078
long title: Korean journal of biological sciences
short title: Korean J Biol Sci
ISSN: 1226-5071
ISSN (Online): 
IsoAbbr: Korean J. Biol. Sci.
NlmId: 9807030
123:123
JrId: 21080
long title: Zhonghua xue ye xue za zhi = Zhonghua xueyexue zazhi
short title: Zhonghua Xue Ye Xue Za Zhi
ISSN: 0253-2727
ISSN (Online): 
IsoAbbr: Zhonghua Xue Ye Xue Za Zhi
NlmId: 8212398
123:123
JrId: 21081
long title: Mediators of inflammation
short title: Mediators Inflamm
ISSN: 0962-9351
ISSN (Online): 1466-1861
IsoAbbr: Mediators Inflamm.
NlmId: 9209001
123:123
JrId: 21082
long title: Hospital medicine (London, England : 1998)
short title: Hosp Med
ISSN: 1462-3935
ISSN (Online): 
IsoAbbr: Hosp Med
NlmId: 9803882
123:123
JrId: 21083
long title: SADJ : journal of the South African Dental Association = tydskrif van die Suid-Afrikaanse Tandheelkundige Vereniging
short title: SADJ
ISSN: 1029-4864
ISSN (Online): 
IsoAbbr: SADJ
NlmId: 9812497
123:123
JrId: 21084
long title: Zeitschrift fur angewandte Ichthyologie = Journal of applied ichthyology
short title: 
ISSN: 0175-8659
ISSN (Online): 
IsoAbbr: J. Appl. Ichthyol.
NlmId: 100955503
123:123
JrId: 21086
long title: Trees (Berlin, Germany : West)
short title: Trees (Berl West)
ISSN: 0931-1890
ISSN (Online): 1432-2285
IsoAbbr: Trees (Berl. West)
NlmId: 100955504
123:123
JrId: 21088
long title: Journal of molecular catalysis. B, Enzymatic
short title: J Mol Catal B Enzym
ISSN: 1381-1177
ISSN (Online): 1873-3158
IsoAbbr: J. Mol. Catal., B Enzym.
NlmId: 9602616
123:123
JrId: 21089
long title: Journal of science and medicine in sport / Sports Medicine Australia
short title: J Sci Med Sport
ISSN: 1440-2440
ISSN (Online): 1878-1861
IsoAbbr: J Sci Med Sport
NlmId: 9812598
123:123
JrId: 21090
long title: Journal of physiology and biochemistry
short title: J Physiol Biochem
ISSN: 1138-7548
ISSN (Online): 1877-8755
IsoAbbr: J. Physiol. Biochem.
NlmId: 9812509
123:123
JrId: 21091
long title: European journal of pharmaceutical sciences : official journal of the European Federation for Pharmaceutical Sciences
short title: Eur J Pharm Sci
ISSN: 0928-0987
ISSN (Online): 1879-0720
IsoAbbr: Eur J Pharm Sci
NlmId: 9317982
123:123
JrId: 21092
long title: Nature neuroscience
short title: Nat Neurosci
ISSN: 1097-6256
ISSN (Online): 1546-1726
IsoAbbr: Nat. Neurosci.
NlmId: 9809671
123:123
JrId: 21093
long title: Advances in mind-body medicine
short title: Adv Mind Body Med
ISSN: 1470-3556
ISSN (Online): 1532-1843
IsoAbbr: Adv Mind Body Med
NlmId: 9813115
123:123
JrId: 21094
long title: American journal of acupuncture
short title: Am J Acupunct
ISSN: 0091-3960
ISSN (Online): 
IsoAbbr: Am J Acupunct
NlmId: 0367526
123:123
JrId: 21095
long title: The British homoeopathic journal
short title: Br Homeopath J
ISSN: 0007-0785
ISSN (Online): 
IsoAbbr: Br Homeopath J
NlmId: 15730430R
123:123
JrId: 21096
long title: Complementary therapies in medicine
short title: Complement Ther Med
ISSN: 0965-2299
ISSN (Online): 1873-6963
IsoAbbr: Complement Ther Med
NlmId: 9308777
123:123
JrId: 21097
long title: Forschende Komplementarmedizin
short title: Forsch Komplementarmed
ISSN: 1021-7096
ISSN (Online): 
IsoAbbr: Forsch Komplementarmed
NlmId: 9440428
123:123
JrId: 21098
long title: Phytotherapy research : PTR
short title: Phytother Res
ISSN: 0951-418X
ISSN (Online): 1099-1573
IsoAbbr: Phytother Res
NlmId: 8904486
123:123
JrId: 21099
long title: Stress (Amsterdam, Netherlands)
short title: Stress
ISSN: 1025-3890
ISSN (Online): 1607-8888
IsoAbbr: Stress
NlmId: 9617529
123:123
JrId: 21101
long title: European Quality Assurance Network newsletter / EuroQuan
short title: Eur Qual Assur Netw Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Eur Qual Assur Netw Newsl
NlmId: 9433395
123:123
JrId: 21102
long title: Morphologie : bulletin de l'Association des anatomistes
short title: Morphologie
ISSN: 1286-0115
ISSN (Online): 
IsoAbbr: Morphologie
NlmId: 9814314
123:123
JrId: 21103
long title: Zentralblatt fur Bakteriologie, Mikrobiologie und Hygiene. 1. Abt. Originale B, Hygiene
short title: Zentralbl Bakteriol Mikrobiol Hyg B
ISSN: 0174-3015
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Mikrobiol Hyg B
NlmId: 8110036
123:123
JrId: 21104
long title: European addiction research
short title: Eur Addict Res
ISSN: 1022-6877
ISSN (Online): 1421-9891
IsoAbbr: Eur Addict Res
NlmId: 9502920
123:123
JrId: 21105
long title: Revista espanola de quimioterapia : publicacion oficial de la Sociedad Espanola de Quimioterapia
short title: Rev Esp Quimioter
ISSN: 0214-3429
ISSN (Online): 1988-9518
IsoAbbr: Rev Esp Quimioter
NlmId: 9108821
123:123
JrId: 21106
long title: Hydrobiologia
short title: Hydrobiologia
ISSN: 0018-8158
ISSN (Online): 
IsoAbbr: Hydrobiologia
NlmId: 9879627
123:123
JrId: 21107
long title: Cancer prevention & control : CPC = Prevention & controle en cancerologie : PCC
short title: Cancer Prev Control
ISSN: 1206-548X
ISSN (Online): 
IsoAbbr: Cancer Prev Control
NlmId: 9709994
123:123
JrId: 21108
long title: Deep-sea research. Part II, Topical studies in oceanography
short title: Deep Sea Res Part 2 Top Stud Oceanogr
ISSN: 0967-0645
ISSN (Online): 1879-0100
IsoAbbr: Deep Sea Res. Part II Top. Stud. Oceanogr.
NlmId: 100955507
123:123
JrId: 21111
long title: Yearbook of physical anthropology
short title: Yearb Phys Anthropol
ISSN: 0096-848X
ISSN (Online): 
IsoAbbr: Yearb. Phys. Anthropol.
NlmId: 0410506
123:123
JrId: 21113
long title: Current opinion in plant biology
short title: Curr Opin Plant Biol
ISSN: 1369-5266
ISSN (Online): 1879-0356
IsoAbbr: Curr. Opin. Plant Biol.
NlmId: 100883395
123:123
JrId: 21114
long title: Zhi wu sheng li xue bao = Acta phytophysiologica Sinica / Zhongguo zhi wu sheng li xue hui zhu bian
short title: Acta Phytophysiol Sinica
ISSN: 0257-4829
ISSN (Online): 
IsoAbbr: Zhi Wu Sheng Li Xue Bao
NlmId: 100955299
123:123
JrId: 21118
long title: Medical mycology : official publication of the International Society for Human and Animal Mycology
short title: Med Mycol
ISSN: 1369-3786
ISSN (Online): 1460-2709
IsoAbbr: Med. Mycol.
NlmId: 9815835
123:123
JrId: 21119
long title: Wound repair and regeneration : official publication of the Wound Healing Society [and] the European Tissue Repair Society
short title: Wound Repair Regen
ISSN: 1067-1927
ISSN (Online): 1524-475X
IsoAbbr: Wound Repair Regen
NlmId: 9310939
123:123
JrId: 21121
long title: Journal of clinical virology : the official publication of the Pan American Society for Clinical Virology
short title: J Clin Virol
ISSN: 1386-6532
ISSN (Online): 1873-5967
IsoAbbr: J. Clin. Virol.
NlmId: 9815671
123:123
JrId: 21122
long title: National vital statistics reports : from the Centers for Disease Control and Prevention, National Center for Health Statistics, National Vital Statistics System
short title: Natl Vital Stat Rep
ISSN: 1551-8922
ISSN (Online): 1551-8930
IsoAbbr: Natl Vital Stat Rep
NlmId: 9814753
123:123
JrId: 21124
long title: Parasitology today (Personal ed.)
short title: Parasitol Today
ISSN: 0169-4758
ISSN (Online): 
IsoAbbr: Parasitol. Today (Regul. Ed.)
NlmId: 8605563
123:123
JrId: 21127
long title: Sheng wu yi xue gong cheng xue za zhi = Journal of biomedical engineering = Shengwu yixue gongchengxue zazhi
short title: Sheng Wu Yi Xue Gong Cheng Xue Za Zhi
ISSN: 1001-5515
ISSN (Online): 
IsoAbbr: Sheng Wu Yi Xue Gong Cheng Xue Za Zhi
NlmId: 9426398
123:123
JrId: 21129
long title: Studies in mycology
short title: Stud Mycol
ISSN: 0166-0616
ISSN (Online): 1872-9797
IsoAbbr: Stud. Mycol.
NlmId: 8411984
123:123
JrId: 21134
long title: Tissue engineering
short title: Tissue Eng
ISSN: 1076-3279
ISSN (Online): 1557-8690
IsoAbbr: Tissue Eng.
NlmId: 9505538
123:123
JrId: 21135
long title: Annals of diagnostic pathology
short title: Ann Diagn Pathol
ISSN: 1092-9134
ISSN (Online): 1532-8198
IsoAbbr: Ann Diagn Pathol
NlmId: 9800503
123:123
JrId: 21139
long title: Digestive surgery
short title: Dig Surg
ISSN: 0253-4886
ISSN (Online): 1421-9883
IsoAbbr: Dig Surg
NlmId: 8501808
123:123
JrId: 21142
long title: Journal of plant growth regulation
short title: J Plant Growth Regul
ISSN: 0721-7595
ISSN (Online): 
IsoAbbr: J. Plant Growth Regul.
NlmId: 9880968
123:123
JrId: 21143
long title: Plant growth regulation
short title: Plant Growth Regul
ISSN: 0167-6903
ISSN (Online): 
IsoAbbr: Plant Growth Regul.
NlmId: 9886958
123:123
JrId: 21144
long title: Adolescent medicine (Philadelphia, Pa.)
short title: Adolesc Med
ISSN: 1041-3499
ISSN (Online): 
IsoAbbr: Adolesc Med
NlmId: 9006270
123:123
JrId: 21145
long title: Advances in anatomic pathology
short title: Adv Anat Pathol
ISSN: 1072-4109
ISSN (Online): 1533-4031
IsoAbbr: Adv Anat Pathol
NlmId: 9435676
123:123
JrId: 21146
long title: Amino acids
short title: Amino Acids
ISSN: 0939-4451
ISSN (Online): 1438-2199
IsoAbbr: Amino Acids
NlmId: 9200312
123:123
JrId: 21147
long title: Annals of transplantation : quarterly of the Polish Transplantation Society
short title: Ann Transplant
ISSN: 1425-9524
ISSN (Online): 
IsoAbbr: Ann. Transplant.
NlmId: 9802544
123:123
JrId: 21148
long title: Antiviral chemistry & chemotherapy
short title: Antivir Chem Chemother
ISSN: 0956-3202
ISSN (Online): 2040-2066
IsoAbbr: Antivir. Chem. Chemother.
NlmId: 9009212
123:123
JrId: 21149
long title: Archives of pharmacal research
short title: Arch Pharm Res
ISSN: 0253-6269
ISSN (Online): 
IsoAbbr: Arch. Pharm. Res.
NlmId: 8000036
123:123
JrId: 21150
long title: International journal of occupational and environmental health
short title: Int J Occup Environ Health
ISSN: 1077-3525
ISSN (Online): 
IsoAbbr: Int J Occup Environ Health
NlmId: 9505217
123:123
JrId: 21151
long title: Drug development and industrial pharmacy
short title: Drug Dev Ind Pharm
ISSN: 0363-9045
ISSN (Online): 1520-5762
IsoAbbr: Drug Dev Ind Pharm
NlmId: 7802620
123:123
JrId: 21152
long title: Experimental & molecular medicine
short title: Exp Mol Med
ISSN: 1226-3613
ISSN (Online): 
IsoAbbr: Exp. Mol. Med.
NlmId: 9607880
123:123
JrId: 21153
long title: Haemophilia : the official journal of the World Federation of Hemophilia
short title: Haemophilia
ISSN: 1351-8216
ISSN (Online): 1365-2516
IsoAbbr: Haemophilia
NlmId: 9442916
123:123
JrId: 21154
long title: IEEE transactions on information technology in biomedicine : a publication of the IEEE Engineering in Medicine and Biology Society
short title: IEEE Trans Inf Technol Biomed
ISSN: 1089-7771
ISSN (Online): 1558-0032
IsoAbbr: IEEE Trans Inf Technol Biomed
NlmId: 9712259
123:123
JrId: 21155
long title: Journal of interventional cardiac electrophysiology : an international journal of arrhythmias and pacing
short title: J Interv Card Electrophysiol
ISSN: 1383-875X
ISSN (Online): 1572-8595
IsoAbbr: J Interv Card Electrophysiol
NlmId: 9708966
123:123
JrId: 21157
long title: Journal of women & aging
short title: J Women Aging
ISSN: 0895-2841
ISSN (Online): 1540-7322
IsoAbbr: J Women Aging
NlmId: 8916635
123:123
JrId: 21159
long title: Medical image analysis
short title: Med Image Anal
ISSN: 1361-8415
ISSN (Online): 1361-8423
IsoAbbr: Med Image Anal
NlmId: 9713490
123:123
JrId: 21160
long title: Network (Bristol, England)
short title: Network
ISSN: 0954-898X
ISSN (Online): 1361-6536
IsoAbbr: Network
NlmId: 9431867
123:123
JrId: 21161
long title: Pediatric transplantation
short title: Pediatr Transplant
ISSN: 1397-3142
ISSN (Online): 1399-3046
IsoAbbr: Pediatr Transplant
NlmId: 9802574
123:123
JrId: 21162
long title: Zhongguo xiu fu chong jian wai ke za zhi = Zhongguo xiufu chongjian waike zazhi = Chinese journal of reparative and reconstructive surgery
short title: Zhongguo Xiu Fu Chong Jian Wai Ke Za Zhi
ISSN: 1002-1892
ISSN (Online): 
IsoAbbr: Zhongguo Xiu Fu Chong Jian Wai Ke Za Zhi
NlmId: 9425194
123:123
JrId: 21163
long title: Hunan yi ke da xue xue bao = Hunan yike daxue xuebao = Bulletin of Hunan Medical University
short title: Hunan Yi Ke Da Xue Xue Bao
ISSN: 1000-5625
ISSN (Online): 
IsoAbbr: Hunan Yi Ke Da Xue Xue Bao
NlmId: 9424769
123:123
JrId: 21164
long title: Physiological and biochemical zoology : PBZ
short title: Physiol Biochem Zool
ISSN: 1522-2152
ISSN (Online): 1537-5293
IsoAbbr: Physiol. Biochem. Zool.
NlmId: 100883369
123:123
JrId: 21165
long title: Limnology and oceanography
short title: Limnol Oceanogr
ISSN: 0024-3590
ISSN (Online): 
IsoAbbr: Limnol. Oceanogr.
NlmId: 9882871
123:123
JrId: 21166
long title: Physical review. A
short title: Phys Rev A
ISSN: 1050-2947
ISSN (Online): 
IsoAbbr: Phys. Rev., A
NlmId: 9887339
123:123
JrId: 21167
long title: Clinical immunology (Orlando, Fla.)
short title: Clin Immunol
ISSN: 1521-6616
ISSN (Online): 1521-7035
IsoAbbr: Clin. Immunol.
NlmId: 100883537
123:123
JrId: 21168
long title: Physical review. B, Condensed matter
short title: Phys Rev B Condens Matter
ISSN: 0163-1829
ISSN (Online): 
IsoAbbr: Phys. Rev., B Condens. Matter
NlmId: 9878217
123:123
JrId: 21169
long title: Physical review C: Nuclear physics
short title: Phys Rev C Nucl Phys
ISSN: 0556-2813
ISSN (Online): 
IsoAbbr: Phys. Rev., C Nucl. Phys.
NlmId: 0250143
123:123
JrId: 21170
long title: Physical review D: Particles and fields
short title: Phys Rev D Part Fields
ISSN: 0556-2821
ISSN (Online): 
IsoAbbr: Phys. Rev., D
NlmId: 0242621
123:123
JrId: 21171
long title: Physical review. E, Statistical physics, plasmas, fluids, and related interdisciplinary topics
short title: Phys Rev E Stat Phys Plasmas Fluids Relat Interdiscip Topics
ISSN: 1063-651X
ISSN (Online): 
IsoAbbr: Phys Rev E Stat Phys Plasmas Fluids Relat Interdiscip Topics
NlmId: 9887340
123:123
JrId: 21172
long title: Antarctic science / Blackwell Scientific Publications
short title: Antarct Sci
ISSN: 0954-1020
ISSN (Online): 
IsoAbbr: Antarct. Sci.
NlmId: 100955511
123:123
JrId: 21173
long title: Symbiosis (Philadelphia, Pa.)
short title: Symbiosis
ISSN: 0334-5114
ISSN (Online): 
IsoAbbr: Symbiosis
NlmId: 9881559
123:123
JrId: 21174
long title: Journal of molecular microbiology and biotechnology
short title: J Mol Microbiol Biotechnol
ISSN: 1464-1801
ISSN (Online): 1660-2412
IsoAbbr: J. Mol. Microbiol. Biotechnol.
NlmId: 100892561
123:123
JrId: 21176
long title: Child and adolescent psychiatric clinics of North America
short title: Child Adolesc Psychiatr Clin N Am
ISSN: 1056-4993
ISSN (Online): 1558-0490
IsoAbbr: Child Adolesc Psychiatr Clin N Am
NlmId: 9313451
123:123
JrId: 21177
long title: Physical medicine and rehabilitation clinics of North America
short title: Phys Med Rehabil Clin N Am
ISSN: 1047-9651
ISSN (Online): 1558-1381
IsoAbbr: Phys Med Rehabil Clin N Am
NlmId: 9102787
123:123
JrId: 21179
long title: The American naturalist
short title: Am Nat
ISSN: 0003-0147
ISSN (Online): 1537-5323
IsoAbbr: Am. Nat.
NlmId: 2984688R
123:123
JrId: 21180
long title: Journal of AAPOS : the official publication of the American Association for Pediatric Ophthalmology and Strabismus / American Association for Pediatric Ophthalmology and Strabismus
short title: J AAPOS
ISSN: 1091-8531
ISSN (Online): 1528-3933
IsoAbbr: J AAPOS
NlmId: 9710011
123:123
JrId: 21181
long title: Journal of mammary gland biology and neoplasia
short title: J Mammary Gland Biol Neoplasia
ISSN: 1083-3021
ISSN (Online): 1573-7039
IsoAbbr: J Mammary Gland Biol Neoplasia
NlmId: 9601804
123:123
JrId: 21182
long title: Clinical orthodontics and research
short title: Clin Orthod Res
ISSN: 1397-5927
ISSN (Online): 1600-0544
IsoAbbr: Clin Orthod Res
NlmId: 9815904
123:123
JrId: 21183
long title: Neural plasticity
short title: Neural Plast
ISSN: 2090-5904
ISSN (Online): 1687-5443
IsoAbbr: Neural Plast.
NlmId: 100883417
123:123
JrId: 21186
long title: Proceedings / AMIA ... Annual Symposium. AMIA Symposium
short title: Proc AMIA Symp
ISSN: 1531-605X
ISSN (Online): 
IsoAbbr: Proc AMIA Symp
NlmId: 100883449
123:123
JrId: 21190
long title: Zeitschrift fur Jagdwissenschaft
short title: Z Jagdwiss
ISSN: 0044-2887
ISSN (Online): 
IsoAbbr: Z Jagdwiss
NlmId: 100955500
123:123
JrId: 21191
long title: African journal of reproductive health
short title: Afr J Reprod Health
ISSN: 1118-4841
ISSN (Online): 
IsoAbbr: Afr J Reprod Health
NlmId: 9712263
123:123
JrId: 21192
long title: Annual review of sex research
short title: Annu Rev Sex Res
ISSN: 1053-2528
ISSN (Online): 
IsoAbbr: Annu Rev Sex Res
NlmId: 9200315
123:123
JrId: 21193
long title: Bioelectrochemistry and bioenergetics (Lausanne, Switzerland)
short title: Bioelectrochem Bioenerg
ISSN: 0302-4598
ISSN (Online): 
IsoAbbr: Bioelectrochem Bioenerg
NlmId: 9888877
123:123
JrId: 21194
long title: Zhonghua gan zang bing za zhi = Zhonghua ganzangbing zazhi = Chinese journal of hepatology
short title: Zhonghua Gan Zang Bing Za Zhi
ISSN: 1007-3418
ISSN (Online): 
IsoAbbr: Zhonghua Gan Zang Bing Za Zhi
NlmId: 9710009
123:123
JrId: 21195
long title: Clinical and applied thrombosis/hemostasis : official journal of the International Academy of Clinical and Applied Thrombosis/Hemostasis
short title: Clin Appl Thromb Hemost
ISSN: 1076-0296
ISSN (Online): 1938-2723
IsoAbbr: Clin. Appl. Thromb. Hemost.
NlmId: 9508125
123:123
JrId: 21196
long title: Current opinion in microbiology
short title: Curr Opin Microbiol
ISSN: 1369-5274
ISSN (Online): 1879-0364
IsoAbbr: Curr. Opin. Microbiol.
NlmId: 9815056
123:123
JrId: 21197
long title: Current pharmaceutical design
short title: Curr Pharm Des
ISSN: 1381-6128
ISSN (Online): 1873-4286
IsoAbbr: Curr. Pharm. Des.
NlmId: 9602487
123:123
JrId: 21198
long title: Eastern Mediterranean health journal = La revue de sante de la Mediterranee orientale = al-Majallah al-sihhiyah li-sharq al-mutawassit
short title: East Mediterr Health J
ISSN: 1020-3397
ISSN (Online): 1687-1634
IsoAbbr: East. Mediterr. Health J.
NlmId: 9608387
123:123
JrId: 21199
long title: Growth hormone & IGF research : official journal of the Growth Hormone Research Society and the International IGF Research Society
short title: Growth Horm IGF Res
ISSN: 1096-6374
ISSN (Online): 1532-2238
IsoAbbr: Growth Horm. IGF Res.
NlmId: 9814320
123:123
JrId: 21200
long title: Indoor air
short title: Indoor Air
ISSN: 0905-6947
ISSN (Online): 1600-0668
IsoAbbr: Indoor Air
NlmId: 9423515
123:123
JrId: 21201
long title: International journal of pharmaceutics
short title: Int J Pharm
ISSN: 0378-5173
ISSN (Online): 1873-3476
IsoAbbr: Int J Pharm
NlmId: 7804127
123:123
JrId: 21202
long title: Journal of bone and mineral metabolism
short title: J Bone Miner Metab
ISSN: 0914-8779
ISSN (Online): 1435-5604
IsoAbbr: J. Bone Miner. Metab.
NlmId: 9436705
123:123
JrId: 21203
long title: Journal of human virology
short title: J Hum Virol
ISSN: 1090-9508
ISSN (Online): 
IsoAbbr: J. Hum. Virol.
NlmId: 9805755
123:123
JrId: 21204
long title: Journal of microbiological methods
short title: J Microbiol Methods
ISSN: 0167-7012
ISSN (Online): 1872-8359
IsoAbbr: J. Microbiol. Methods
NlmId: 8306883
123:123
JrId: 21205
long title: Sexual abuse : a journal of research and treatment
short title: Sex Abuse
ISSN: 1079-0632
ISSN (Online): 1573-286X
IsoAbbr: Sex Abuse
NlmId: 9506704
123:123
JrId: 21206
long title: Therapeutic apheresis : official journal of the International Society for Apheresis and the Japanese Society for Apheresis
short title: Ther Apher
ISSN: 1091-6660
ISSN (Online): 1526-0968
IsoAbbr: Ther Apher
NlmId: 9706703
123:123
JrId: 21207
long title: Trends in cardiovascular medicine
short title: Trends Cardiovasc Med
ISSN: 1050-1738
ISSN (Online): 1873-2615
IsoAbbr: Trends Cardiovasc. Med.
NlmId: 9108337
123:123
JrId: 21208
long title: Wilderness & environmental medicine
short title: Wilderness Environ Med
ISSN: 1080-6032
ISSN (Online): 1545-1534
IsoAbbr: Wilderness Environ Med
NlmId: 9505185
123:123
JrId: 21211
long title: Molecular diagnosis : a journal devoted to the understanding of human disease through the clinical application of molecular biology
short title: Mol Diagn
ISSN: 1084-8592
ISSN (Online): 
IsoAbbr: Mol. Diagn.
NlmId: 9614965
123:123
JrId: 21212
long title: Molecular cell biology research communications : MCBRC
short title: Mol Cell Biol Res Commun
ISSN: 1522-4724
ISSN (Online): 1522-4732
IsoAbbr: Mol. Cell Biol. Res. Commun.
NlmId: 100889076
123:123
JrId: 21213
long title: Trends in endocrinology and metabolism: TEM
short title: Trends Endocrinol Metab
ISSN: 1043-2760
ISSN (Online): 1879-3061
IsoAbbr: Trends Endocrinol. Metab.
NlmId: 9001516
123:123
JrId: 21214
long title: Trends in cognitive sciences
short title: Trends Cogn Sci
ISSN: 1364-6613
ISSN (Online): 1879-307X
IsoAbbr: Trends Cogn. Sci. (Regul. Ed.)
NlmId: 9708669
123:123
JrId: 21216
long title: Pharmaceutical science & technology today
short title: Pharm Sci Technolo Today
ISSN: 1461-5347
ISSN (Online): 
IsoAbbr: Pharm. Sci. Technol. Today
NlmId: 9892156
123:123
JrId: 21217
long title: Physical review letters
short title: Phys Rev Lett
ISSN: 0031-9007
ISSN (Online): 1079-7114
IsoAbbr: Phys. Rev. Lett.
NlmId: 0401141
123:123
JrId: 21218
long title: JSLS : Journal of the Society of Laparoendoscopic Surgeons / Society of Laparoendoscopic Surgeons
short title: JSLS
ISSN: 1086-8089
ISSN (Online): 1938-3797
IsoAbbr: JSLS
NlmId: 100884618
123:123
JrId: 21219
long title: Rinsho Biseibutsu Jinsoku Shindan Kenkyukai shi = JARMAM : Journal of the Association for Rapid Method and Automation in Microbiology
short title: Rinsho Biseibutshu Jinsoku Shindan Kenkyukai Shi
ISSN: 0915-1753
ISSN (Online): 
IsoAbbr: Rinsho Biseibutshu Jinsoku Shindan Kenkyukai Shi
NlmId: 9419185
123:123
JrId: 21220
long title: The Japanese journal of thoracic and cardiovascular surgery : official publication of the Japanese Association for Thoracic Surgery = Nihon Kyobu Geka Gakkai zasshi
short title: Jpn J Thorac Cardiovasc Surg
ISSN: 1344-4964
ISSN (Online): 
IsoAbbr: Jpn. J. Thorac. Cardiovasc. Surg.
NlmId: 100884261
123:123
JrId: 21222
long title: Twin research : the official journal of the International Society for Twin Studies
short title: Twin Res
ISSN: 1369-0523
ISSN (Online): 
IsoAbbr: Twin Res
NlmId: 9815819
123:123
JrId: 21223
long title: Bulletin - Mount Desert Island Biological Laboratory, Salisbury Cove, Maine
short title: Bull Mt Desert Isl Biol Lab Salisb Cove Maine
ISSN: 
ISSN (Online): 
IsoAbbr: Bull. Mt. Desert Isl. Biol. Lab. Salisb. Cove Maine
NlmId: 7505321
123:123
JrId: 21226
long title: Ecosystems (New York, N.Y.)
short title: Ecosystems
ISSN: 1432-9840
ISSN (Online): 1435-0629
IsoAbbr: Ecosystems (N. Y., Print)
NlmId: 100955213
123:123
JrId: 21227
long title: Health and human rights
short title: Health Hum Rights
ISSN: 1079-0969
ISSN (Online): 2150-4113
IsoAbbr: Health Hum Rights
NlmId: 9502498
123:123
JrId: 21229
long title: Zhongguo ying yong sheng li xue za zhi = Zhongguo yingyong shenglixue zazhi = Chinese journal of applied physiology
short title: Zhongguo Ying Yong Sheng Li Xue Za Zhi
ISSN: 1000-6834
ISSN (Online): 
IsoAbbr: Zhongguo Ying Yong Sheng Li Xue Za Zhi
NlmId: 9426407
123:123
JrId: 21230
long title: Neuropsychology
short title: Neuropsychology
ISSN: 0894-4105
ISSN (Online): 1931-1559
IsoAbbr: Neuropsychology
NlmId: 8904467
123:123
JrId: 21231
long title: Seminars in clinical neuropsychiatry
short title: Semin Clin Neuropsychiatry
ISSN: 1084-3612
ISSN (Online): 1532-8678
IsoAbbr: Semin Clin Neuropsychiatry
NlmId: 9604647
123:123
JrId: 21232
long title: Inhalation toxicology
short title: Inhal Toxicol
ISSN: 0895-8378
ISSN (Online): 1091-7691
IsoAbbr: Inhal Toxicol
NlmId: 8910739
123:123
JrId: 21233
long title: Medicine & health (1997)
short title: Med Health
ISSN: 1548-9825
ISSN (Online): 1948-1470
IsoAbbr: Med Health
NlmId: 9801557
123:123
JrId: 21234
long title: Continuum (Society for Social Work Administrators in Health Care)
short title: Continuum
ISSN: 1082-8419
ISSN (Online): 
IsoAbbr: Continuum
NlmId: 9508119
123:123
JrId: 21236
long title: The Yale law journal
short title: Yale Law J
ISSN: 0044-0094
ISSN (Online): 
IsoAbbr: Yale Law J
NlmId: 100883493
123:123
JrId: 21237
long title: World hospitals and health services : the official journal of the International Hospital Federation
short title: World Hosp Health Serv
ISSN: 1029-0540
ISSN (Online): 
IsoAbbr: World Hosp Health Serv
NlmId: 9441450
123:123
JrId: 21239
long title: Tort & insurance law journal
short title: Tort Insur Law J
ISSN: 0885-856X
ISSN (Online): 
IsoAbbr: Tort Insur Law J
NlmId: 9892369
123:123
JrId: 21240
long title: Telemedicine and virtual reality
short title: Telemed Virtual Real
ISSN: 1089-5841
ISSN (Online): 
IsoAbbr: Telemed Virtual Real
NlmId: 9617314
123:123
JrId: 21241
long title: Telemedicine today
short title: Telemed Today
ISSN: 1078-0351
ISSN (Online): 
IsoAbbr: Telemed Today
NlmId: 9505215
123:123
JrId: 21242
long title: Telemedicine and telehealth networks : newsmagazine of distance healthcare
short title: Telemed Telehealth Netw
ISSN: 1091-7853
ISSN (Online): 
IsoAbbr: Telemed Telehealth Netw
NlmId: 9601797
123:123
JrId: 21243
long title: Tecnologica. MAP supplement. Blue Cross and Blue Shield Association. Medical Advisory Panel
short title: Tecnologica MAP Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Tecnologica MAP Suppl
NlmId: 100883490
123:123
JrId: 21244
long title: Tecnologica (Chicago, Ill.)
short title: Tecnologica
ISSN: 
ISSN (Online): 
IsoAbbr: Tecnologica
NlmId: 9712382
123:123
JrId: 21247
long title: Subacute care
short title: Subacute Care
ISSN: 
ISSN (Online): 
IsoAbbr: Subacute Care
NlmId: 9890192
123:123
JrId: 21248
long title: Studies in health technology and informatics
short title: Stud Health Technol Inform
ISSN: 0926-9630
ISSN (Online): 
IsoAbbr: Stud Health Technol Inform
NlmId: 9214582
123:123
JrId: 21249
long title: The state of health care in America
short title: State Health Care Am
ISSN: 1551-8299
ISSN (Online): 
IsoAbbr: State Health Care Am
NlmId: 9713417
123:123
JrId: 21250
long title: Specialty law digest. Health care law
short title: Spec Law Dig Health Care Law
ISSN: 1082-5657
ISSN (Online): 
IsoAbbr: Spec Law Dig Health Care Law
NlmId: 9423043
123:123
JrId: 21251
long title: SMU law review : a publication of Southern Methodist University School of Law
short title: SMU Law Rev
ISSN: 1066-1271
ISSN (Online): 
IsoAbbr: SMU Law Rev
NlmId: 100883492
123:123
JrId: 21252
long title: Russ Coile's health trends
short title: Russ Coiles Health Trends
ISSN: 1079-7726
ISSN (Online): 
IsoAbbr: Russ Coiles Health Trends
NlmId: 9514805
123:123
JrId: 21253
long title: Review (Patient Focused Care Association)
short title: Rev Patient Focus Care Assoc
ISSN: 1063-1356
ISSN (Online): 
IsoAbbr: Rev Patient Focus Care Assoc
NlmId: 9601257
123:123
JrId: 21254
long title: Review of law and social change. New York University
short title: Rev Law Soc Change
ISSN: 0048-7481
ISSN (Online): 
IsoAbbr: Rev Law Soc Change
NlmId: 100883489
123:123
JrId: 21255
long title: Regulatory analyst. Medical waste
short title: Regul Anal Med Waste
ISSN: 1065-1063
ISSN (Online): 
IsoAbbr: Regul Anal Med Waste
NlmId: 9434067
123:123
JrId: 21257
long title: Quality connection (Brookline, Mass.)
short title: Qual Connect
ISSN: 
ISSN (Online): 
IsoAbbr: Qual Connect
NlmId: 9709471
123:123
JrId: 21258
long title: Public sector contracting report : the monthly guide to Medicare and Medicaid managed care
short title: Public Sect Contract Rep
ISSN: 1084-9483
ISSN (Online): 
IsoAbbr: Public Sect Contract Rep
NlmId: 9891454
123:123
JrId: 21259
long title: Prescrire international
short title: Prescrire Int
ISSN: 1167-7422
ISSN (Online): 
IsoAbbr: Prescrire Int
NlmId: 9439295
123:123
JrId: 21260
long title: Physician relations update / American Health Consultants
short title: Physician Relat Update
ISSN: 1079-0349
ISSN (Online): 
IsoAbbr: Physician Relat Update
NlmId: 9709715
123:123
JrId: 21261
long title: Pharmacy practice management quarterly
short title: Pharm Pract Manag Q
ISSN: 1080-5737
ISSN (Online): 
IsoAbbr: Pharm Pract Manag Q
NlmId: 9508902
123:123
JrId: 21262
long title: PharmacoEconomics
short title: Pharmacoeconomics
ISSN: 1170-7690
ISSN (Online): 1179-2027
IsoAbbr: Pharmacoeconomics
NlmId: 9212404
123:123
JrId: 21263
long title: PFCA review
short title: PFCA Rev
ISSN: 1081-5597
ISSN (Online): 
IsoAbbr: PFCA Rev
NlmId: 9500520
123:123
JrId: 21264
long title: Patient-focused care and satisfaction / American Health Consultants
short title: Patient Focus Care Satisf
ISSN: 1097-9530
ISSN (Online): 
IsoAbbr: Patient Focus Care Satisf
NlmId: 9802916
123:123
JrId: 21265
long title: Patient-focused care : the health care executive's guide to organizational restructuring
short title: Patient Focus Care
ISSN: 1082-8672
ISSN (Online): 
IsoAbbr: Patient Focus Care
NlmId: 9423870
123:123
JrId: 21267
long title: National report on subacute care
short title: Natl Rep Subacute Care
ISSN: 1073-2551
ISSN (Online): 
IsoAbbr: Natl Rep Subacute Care
NlmId: 9418980
123:123
JrId: 21268
long title: National network (Dallas, Tex.)
short title: Natl Netw
ISSN: 1075-3753
ISSN (Online): 
IsoAbbr: Natl Netw
NlmId: 9507560
123:123
JrId: 21269
long title: Michigan health & hospitals
short title: Mich Health Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Mich Health Hosp
NlmId: 9503636
123:123
JrId: 21270
long title: Medical waste analyst
short title: Med Waste Anal
ISSN: 1072-6039
ISSN (Online): 
IsoAbbr: Med Waste Anal
NlmId: 9434066
123:123
JrId: 21271
long title: Medical network strategy report
short title: Med Netw Strategy Rep
ISSN: 1079-3003
ISSN (Online): 
IsoAbbr: Med Netw Strategy Rep
NlmId: 9442877
123:123
JrId: 21272
long title: Medical management network
short title: Med Manag Netw
ISSN: 1097-0835
ISSN (Online): 
IsoAbbr: Med Manag Netw
NlmId: 9801899
123:123
JrId: 21273
long title: Medical claims management
short title: Med Claims Manag
ISSN: 1069-5699
ISSN (Online): 
IsoAbbr: Med Claims Manag
NlmId: 9515688
123:123
JrId: 21274
long title: Marketing health services
short title: Mark Health Serv
ISSN: 1094-1304
ISSN (Online): 
IsoAbbr: Mark Health Serv
NlmId: 9891646
123:123
JrId: 21275
long title: Managed medicare & medicaid news
short title: Manag Medicare Medicaid News
ISSN: 1085-0317
ISSN (Online): 
IsoAbbr: Manag Medicare Medicaid News
NlmId: 9514312
123:123
JrId: 21276
long title: Managed care strategies (Atlanta, Ga.)
short title: Manag Care Strateg
ISSN: 
ISSN (Online): 
IsoAbbr: Manag Care Strateg
NlmId: 9709416
123:123
JrId: 21277
long title: Managed care interface
short title: Manag Care Interface
ISSN: 1096-5645
ISSN (Online): 
IsoAbbr: Manag Care Interface
NlmId: 9715194
123:123
JrId: 21278
long title: Managed care (Langhorne, Pa.)
short title: Manag Care
ISSN: 1062-3388
ISSN (Online): 
IsoAbbr: Manag Care
NlmId: 9303583
123:123
JrId: 21279
long title: Journal of public health management and practice : JPHMP
short title: J Public Health Manag Pract
ISSN: 1078-4659
ISSN (Online): 1550-5022
IsoAbbr: J Public Health Manag Pract
NlmId: 9505213
123:123
JrId: 21280
long title: The Journal of oncology management : the official journal of the American College of Oncology Administrators
short title: J Oncol Manag
ISSN: 1061-9364
ISSN (Online): 
IsoAbbr: J Oncol Manag
NlmId: 9305645
123:123
JrId: 21281
long title: The Journal of long term home health care : The PRIDE Institute journal
short title: J Long Term Home Health Care
ISSN: 1072-4281
ISSN (Online): 
IsoAbbr: J Long Term Home Health Care
NlmId: 9423871
123:123
JrId: 21282
long title: Journal of law and health
short title: J Law Health
ISSN: 1044-6419
ISSN (Online): 
IsoAbbr: J Law Health
NlmId: 8918134
123:123
JrId: 21283
long title: Journal of healthcare resource management
short title: J Healthc Resour Manag
ISSN: 1078-9537
ISSN (Online): 
IsoAbbr: J Healthc Resour Manag
NlmId: 9504369
123:123
JrId: 21284
long title: Journal of healthcare management / American College of Healthcare Executives
short title: J Healthc Manag
ISSN: 1096-9012
ISSN (Online): 
IsoAbbr: J Healthc Manag
NlmId: 9803529
123:123
JrId: 21285
long title: Journal of healthcare information management : JHIM
short title: J Healthc Inf Manag
ISSN: 1099-811X
ISSN (Online): 
IsoAbbr: J Healthc Inf Manag
NlmId: 9815773
123:123
JrId: 21286
long title: Journal of health services research & policy
short title: J Health Serv Res Policy
ISSN: 1355-8196
ISSN (Online): 1758-1060
IsoAbbr: J Health Serv Res Policy
NlmId: 9604936
123:123
JrId: 21287
long title: Journal of health and human services administration
short title: J Health Hum Serv Adm
ISSN: 1079-3739
ISSN (Online): 
IsoAbbr: J Health Hum Serv Adm
NlmId: 9501928
123:123
JrId: 21289
long title: The journal of American health care
short title: J Am Health Care
ISSN: 1078-6856
ISSN (Online): 
IsoAbbr: J Am Health Care
NlmId: 9442073
123:123
JrId: 21290
long title: Journal of aging & social policy
short title: J Aging Soc Policy
ISSN: 0895-9420
ISSN (Online): 1545-0821
IsoAbbr: J Aging Soc Policy
NlmId: 8914669
123:123
JrId: 21291
long title: Issue brief (George Washington University. National Health Policy Forum)
short title: Issue Brief Natl Health Policy Forum
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief Natl Health Policy Forum
NlmId: 9888076
123:123
JrId: 21292
long title: International journal of health care quality assurance incorporating Leadership in health services
short title: Int J Health Care Qual Assur Inc Leadersh Health Serv
ISSN: 1366-0756
ISSN (Online): 
IsoAbbr: Int J Health Care Qual Assur Inc Leadersh Health Serv
NlmId: 9711269
123:123
JrId: 21293
long title: InfoCare : information strategies for healthcare networks
short title: Infocare
ISSN: 1090-4522
ISSN (Online): 
IsoAbbr: Infocare
NlmId: 9504687
123:123
JrId: 21294
long title: IHRIM : the journal of the Institute of Health Record Information and Management
short title: IHRIM
ISSN: 1364-6974
ISSN (Online): 
IsoAbbr: IHRIM
NlmId: 9439766
123:123
JrId: 21296
long title: Hospital quarterly
short title: Hosp Q
ISSN: 1480-221X
ISSN (Online): 
IsoAbbr: Hosp Q
NlmId: 100883480
123:123
JrId: 21297
long title: Hospital outlook
short title: Hosp Outlook
ISSN: 1098-8416
ISSN (Online): 
IsoAbbr: Hosp Outlook
NlmId: 9805449
123:123
JrId: 21298
long title: Hospital case management : the monthly update on hospital-based care planning and critical paths
short title: Hosp Case Manag
ISSN: 1087-0652
ISSN (Online): 
IsoAbbr: Hosp Case Manag
NlmId: 9603097
123:123
JrId: 21299
long title: HMO
short title: HMO
ISSN: 1091-0506
ISSN (Online): 
IsoAbbr: HMO
NlmId: 9506687
123:123
JrId: 21300
long title: Healthplan
short title: Healthplan
ISSN: 1087-3678
ISSN (Online): 
IsoAbbr: Healthplan
NlmId: 9707233
123:123
JrId: 21301
long title: Healthcare systems strategy report
short title: Healthc Syst Strategy Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Healthc Syst Strategy Rep
NlmId: 9442118
123:123
JrId: 21302
long title: The healthcare strategist
short title: Healthc Strateg
ISSN: 1097-0819
ISSN (Online): 
IsoAbbr: Healthc Strateg
NlmId: 9891985
123:123
JrId: 21303
long title: Healthcare foodservice
short title: Healthc Foodserv
ISSN: 
ISSN (Online): 
IsoAbbr: Healthc Foodserv
NlmId: 9888383
123:123
JrId: 21304
long title: Healthcare facilities management series
short title: Healthc Facil Manag Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Healthc Facil Manag Ser
NlmId: 9716571
123:123
JrId: 21305
long title: Healthcare demand & disease management
short title: Healthc Demand Dis Manag
ISSN: 1094-2521
ISSN (Online): 
IsoAbbr: Healthc Demand Dis Manag
NlmId: 9891547
123:123
JrId: 21306
long title: Healthcare benchmarks
short title: Healthc Benchmarks
ISSN: 1091-6768
ISSN (Online): 
IsoAbbr: Healthc Benchmarks
NlmId: 9800467
123:123
JrId: 21307
long title: Health system leader
short title: Health Syst Lead
ISSN: 1075-1807
ISSN (Online): 
IsoAbbr: Health Syst Lead
NlmId: 9442811
123:123
JrId: 21308
long title: Health management technology
short title: Health Manag Technol
ISSN: 1074-4770
ISSN (Online): 
IsoAbbr: Health Manag Technol
NlmId: 9423239
123:123
JrId: 21309
long title: Health information systems and telemedicine
short title: Health Inf Syst Telemed
ISSN: 
ISSN (Online): 
IsoAbbr: Health Inf Syst Telemed
NlmId: 9806447
123:123
JrId: 21310
long title: Health information management : journal of the Health Information Management Association of Australia
short title: Health Inf Manag
ISSN: 1322-4913
ISSN (Online): 
IsoAbbr: Health Inf Manag
NlmId: 9438200
123:123
JrId: 21311
long title: Health data management
short title: Health Data Manag
ISSN: 1079-9869
ISSN (Online): 
IsoAbbr: Health Data Manag
NlmId: 9512999
123:123
JrId: 21312
long title: Health care management (Philadelphia, Pa.)
short title: Health Care Manag
ISSN: 1069-6571
ISSN (Online): 
IsoAbbr: Health Care Manag
NlmId: 9438798
123:123
JrId: 21313
long title: Health care law monthly
short title: Health Care Law Mon
ISSN: 1526-0704
ISSN (Online): 
IsoAbbr: Health Care Law Mon
NlmId: 9814757
123:123
JrId: 21314
long title: Health care innovations : the journal of the American Association of Preferred Provider Organizations
short title: Health Care Innov
ISSN: 1085-1089
ISSN (Online): 
IsoAbbr: Health Care Innov
NlmId: 9506760
123:123
JrId: 21315
long title: Health care food & nutrition focus
short title: Health Care Food Nutr Focus
ISSN: 1090-2260
ISSN (Online): 1550-2422
IsoAbbr: Health Care Food Nutr Focus
NlmId: 9706569
123:123
JrId: 21316
long title: Health care financing review. Statistical supplement
short title: Health Care Financ Rev Stat Suppl
ISSN: 1553-0930
ISSN (Online): 
IsoAbbr: Health Care Financ Rev Stat Suppl
NlmId: 9617616
123:123
JrId: 21317
long title: Health care financing review. Annual supplement
short title: Health Care Financ Rev Annu Suppl
ISSN: 1057-9389
ISSN (Online): 
IsoAbbr: Health Care Financ Rev Annu Suppl
NlmId: 9617613
123:123
JrId: 21318
long title: Health care cost reengineering report
short title: Health Care Cost Reengineering Rep
ISSN: 1088-4653
ISSN (Online): 
IsoAbbr: Health Care Cost Reengineering Rep
NlmId: 9707732
123:123
JrId: 21319
long title: Health care analysis : HCA : journal of health philosophy and policy
short title: Health Care Anal
ISSN: 1065-3058
ISSN (Online): 1573-3394
IsoAbbr: Health Care Anal
NlmId: 9432537
123:123
JrId: 21320
long title: GHA today
short title: GHA Today
ISSN: 1551-8434
ISSN (Online): 
IsoAbbr: GHA Today
NlmId: 9715778
123:123
JrId: 21321
long title: Georgia hospitals today / GHA
short title: Ga Hosp Today
ISSN: 0898-316X
ISSN (Online): 
IsoAbbr: Ga Hosp Today
NlmId: 8610313
123:123
JrId: 21322
long title: The Georgetown law journal
short title: Georgetown Law J
ISSN: 0016-8092
ISSN (Online): 
IsoAbbr: Georgetown Law J
NlmId: 9891708
123:123
JrId: 21323
long title: Foundation news & commentary
short title: Found News Comment
ISSN: 1076-3961
ISSN (Online): 
IsoAbbr: Found News Comment
NlmId: 9438201
123:123
JrId: 21324
long title: Formulary (Cleveland, Ohio)
short title: Formulary
ISSN: 1082-801X
ISSN (Online): 
IsoAbbr: Formulary
NlmId: 9513311
123:123
JrId: 21325
long title: Fordham law review / edited by Fordham law students
short title: Fordham Law Rev
ISSN: 0015-704X
ISSN (Online): 
IsoAbbr: Fordham Law Rev
NlmId: 9891707
123:123
JrId: 21326
long title: Food and drug law journal
short title: Food Drug Law J
ISSN: 1064-590X
ISSN (Online): 
IsoAbbr: Food Drug Law J
NlmId: 9215384
123:123
JrId: 21327
long title: Family practice management
short title: Fam Pract Manag
ISSN: 1069-5648
ISSN (Online): 1531-1929
IsoAbbr: Fam Pract Manag
NlmId: 9417533
123:123
JrId: 21328
long title: Executive solutions for healthcare management
short title: Exec Solut Healthc Manag
ISSN: 1099-193X
ISSN (Online): 
IsoAbbr: Exec Solut Healthc Manag
NlmId: 9808647
123:123
JrId: 21329
long title: Evaluation review
short title: Eval Rev
ISSN: 0193-841X
ISSN (Online): 1552-3926
IsoAbbr: Eval Rev
NlmId: 8004942
123:123
JrId: 21330
long title: Effective clinical practice : ECP
short title: Eff Clin Pract
ISSN: 1099-8128
ISSN (Online): 1538-9685
IsoAbbr: Eff Clin Pract
NlmId: 9815774
123:123
JrId: 21331
long title: ED management : the monthly update on emergency department management
short title: ED Manag
ISSN: 1044-9167
ISSN (Online): 
IsoAbbr: ED Manag
NlmId: 9425690
123:123
JrId: 21332
long title: Developments in health economics and public policy
short title: Dev Health Econ Public Policy
ISSN: 0927-4987
ISSN (Online): 
IsoAbbr: Dev Health Econ Public Policy
NlmId: 9209294
123:123
JrId: 21333
long title: Data strategies & benchmarks : the monthly advisory for health care executives
short title: Data Strateg Benchmarks
ISSN: 1094-253X
ISSN (Online): 
IsoAbbr: Data Strateg Benchmarks
NlmId: 9807026
123:123
JrId: 21334
long title: Cost & quality quarterly journal : CQ
short title: Cost Qual Q J
ISSN: 1079-5057
ISSN (Online): 
IsoAbbr: Cost Qual Q J
NlmId: 9602863
123:123
JrId: 21335
long title: Cornell journal of law and public policy
short title: Cornell J Law Public Policy
ISSN: 1069-0565
ISSN (Online): 
IsoAbbr: Cornell J Law Public Policy
NlmId: 9892180
123:123
JrId: 21337
long title: Clinical performance and quality health care
short title: Clin Perform Qual Health Care
ISSN: 1063-0279
ISSN (Online): 
IsoAbbr: Clin Perform Qual Health Care
NlmId: 9305935
123:123
JrId: 21338
long title: Capitation rates & data
short title: Capitation Rates Data
ISSN: 1090-1574
ISSN (Online): 
IsoAbbr: Capitation Rates Data
NlmId: 100883481
123:123
JrId: 21339
long title: Capitation management report
short title: Capitation Manag Rep
ISSN: 1083-7183
ISSN (Online): 
IsoAbbr: Capitation Manag Rep
NlmId: 9891256
123:123
JrId: 21340
long title: California law review
short title: Calif Law Rev
ISSN: 0008-1221
ISSN (Online): 
IsoAbbr: Calif Law Rev
NlmId: 100883491
123:123
JrId: 21341
long title: Bender's health care law monthly
short title: Benders Health Care Law Mon
ISSN: 1091-5982
ISSN (Online): 
IsoAbbr: Benders Health Care Law Mon
NlmId: 9603909
123:123
JrId: 21342
long title: Behavioral healthcare tomorrow
short title: Behav Healthc Tomorrow
ISSN: 1063-8490
ISSN (Online): 
IsoAbbr: Behav Healthc Tomorrow
NlmId: 9308264
123:123
JrId: 21343
long title: The Baxter health policy review
short title: Baxter Health Policy Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Baxter Health Policy Rev
NlmId: 9616732
123:123
JrId: 21344
long title: Balance (Alexandria, Va.)
short title: Balance
ISSN: 1094-6195
ISSN (Online): 
IsoAbbr: Balance
NlmId: 9716690
123:123
JrId: 21346
long title: Annals of health law / Loyola University Chicago, School of Law, Institute for Health Law
short title: Ann Health Law
ISSN: 1075-2994
ISSN (Online): 
IsoAbbr: Ann Health Law
NlmId: 9306639
123:123
JrId: 21347
long title: The American University law review
short title: Am Univ Law Rev
ISSN: 0003-1453
ISSN (Online): 
IsoAbbr: Am Univ Law Rev
NlmId: 9891709
123:123
JrId: 21348
long title: The American journal of managed care
short title: Am J Manag Care
ISSN: 1088-0224
ISSN (Online): 1936-2692
IsoAbbr: Am J Manag Care
NlmId: 9613960
123:123
JrId: 21349
long title: The American journal of anesthesiology
short title: Am J Anesthesiol
ISSN: 1078-4500
ISSN (Online): 
IsoAbbr: Am J Anesthesiol
NlmId: 9504685
123:123
JrId: 21350
long title: Ambulatory outreach
short title: Ambul Outreach
ISSN: 1094-6829
ISSN (Online): 
IsoAbbr: Ambul Outreach
NlmId: 9711806
123:123
JrId: 21351
long title: Albany law review
short title: Albany Law Rev
ISSN: 0002-4678
ISSN (Online): 
IsoAbbr: Albany Law Rev
NlmId: 9892402
123:123
JrId: 21353
long title: Administrative radiology journal : AR
short title: Adm Radiol J
ISSN: 
ISSN (Online): 
IsoAbbr: Adm Radiol J
NlmId: 9702245
123:123
JrId: 21354
long title: Clinic (Paris, France)
short title: Clinic (Paris)
ISSN: 1254-3136
ISSN (Online): 
IsoAbbr: Clinic (Paris)
NlmId: 100884375
123:123
JrId: 21356
long title: Medizinische Klinik
short title: Med Klin
ISSN: 0025-8458
ISSN (Online): 
IsoAbbr: Med Klin
NlmId: 0376637
123:123
JrId: 21357
long title: The Behavioral and brain sciences
short title: Behav Brain Sci
ISSN: 0140-525X
ISSN (Online): 1469-1825
IsoAbbr: Behav Brain Sci
NlmId: 7808666
123:123
JrId: 21359
long title: Acta medica (Hradec Kralove). Supplementum Universitas Carolina, Facultas Medica Hradec Kralove
short title: Acta Medica (Hradec Kralove) Suppl
ISSN: 1211-247X
ISSN (Online): 
IsoAbbr: Acta Medica (Hradec Kralove) Suppl
NlmId: 9815916
123:123
JrId: 21362
long title: Pediatrics international : official journal of the Japan Pediatric Society
short title: Pediatr Int
ISSN: 1328-8067
ISSN (Online): 1442-200X
IsoAbbr: Pediatr Int
NlmId: 100886002
123:123
JrId: 21363
long title: BJU international
short title: BJU Int
ISSN: 1464-4096
ISSN (Online): 1464-410X
IsoAbbr: BJU Int.
NlmId: 100886721
123:123
JrId: 21364
long title: Paleoceanography
short title: Paleoceanography
ISSN: 0883-8305
ISSN (Online): 
IsoAbbr: Paleoceanography
NlmId: 100955514
123:123
JrId: 21365
long title: Clinical neurophysiology : official journal of the International Federation of Clinical Neurophysiology
short title: Clin Neurophysiol
ISSN: 1388-2457
ISSN (Online): 1872-8952
IsoAbbr: Clin Neurophysiol
NlmId: 100883319
123:123
JrId: 21366
long title: Animal science journal = Nihon chikusan Gakkaiho
short title: Anim Sci J
ISSN: 1344-3941
ISSN (Online): 1740-0929
IsoAbbr: Anim. Sci. J.
NlmId: 100956805
123:123
JrId: 21368
long title: International microbiology : the official journal of the Spanish Society for Microbiology
short title: Int Microbiol
ISSN: 1139-6709
ISSN (Online): 1618-1905
IsoAbbr: Int. Microbiol.
NlmId: 9816585
123:123
JrId: 21369
long title: Catheterization and cardiovascular interventions : official journal of the Society for Cardiac Angiography & Interventions
short title: Catheter Cardiovasc Interv
ISSN: 1522-1946
ISSN (Online): 1522-726X
IsoAbbr: Catheter Cardiovasc Interv
NlmId: 100884139
123:123
JrId: 21370
long title: Endodontic practice
short title: Endod Prac
ISSN: 1465-9417
ISSN (Online): 
IsoAbbr: Endod Prac
NlmId: 100887863
123:123
JrId: 21372
long title: Medical informatics and the Internet in medicine
short title: Med Inform Internet Med
ISSN: 1463-9238
ISSN (Online): 
IsoAbbr: Med Inform Internet Med
NlmId: 100883495
123:123
JrId: 21373
long title: Journal of Asia-Pacific entomology
short title: J Asia Pac Entomol
ISSN: 1226-8615
ISSN (Online): 
IsoAbbr: J. Asia Pac. Entomol.
NlmId: 100955517
123:123
JrId: 21374
long title: Actas espanolas de psiquiatria
short title: Actas Esp Psiquiatr
ISSN: 1139-9287
ISSN (Online): 1578-2735
IsoAbbr: Actas Esp Psiquiatr
NlmId: 100886502
123:123
JrId: 21375
long title: European review for medical and pharmacological sciences
short title: Eur Rev Med Pharmacol Sci
ISSN: 1128-3602
ISSN (Online): 
IsoAbbr: Eur Rev Med Pharmacol Sci
NlmId: 9717360
123:123
JrId: 21376
long title: In silico biology
short title: In Silico Biol
ISSN: 1386-6338
ISSN (Online): 
IsoAbbr: In Silico Biol. (Gedrukt)
NlmId: 9815902
123:123
JrId: 21377
long title: Fungal diversity
short title: Fungal Divers
ISSN: 1560-2745
ISSN (Online): 1878-9129
IsoAbbr: Fungal Divers.
NlmId: 100955518
123:123
JrId: 21378
long title: The Osteopathic hospital
short title: Osteopath Hosp
ISSN: 0048-2293
ISSN (Online): 
IsoAbbr: Osteopath Hosp
NlmId: 7708992
123:123
JrId: 21380
long title: Advances in clinical pathology : the official journal of Adriatic Society of Pathology
short title: Adv Clin Path
ISSN: 1125-5552
ISSN (Online): 
IsoAbbr: Adv Clin Path
NlmId: 9709997
123:123
JrId: 21384
long title: Wei sheng yan jiu = Journal of hygiene research
short title: Wei Sheng Yan Jiu
ISSN: 1000-8020
ISSN (Online): 
IsoAbbr: Wei Sheng Yan Jiu
NlmId: 9426367
123:123
JrId: 21385
long title: Rheumatology (Oxford, England)
short title: Rheumatology (Oxford)
ISSN: 1462-0324
ISSN (Online): 1462-0332
IsoAbbr: Rheumatology (Oxford)
NlmId: 100883501
123:123
JrId: 21387
long title: Cells, tissues, organs
short title: Cells Tissues Organs
ISSN: 1422-6405
ISSN (Online): 1422-6421
IsoAbbr: Cells Tissues Organs (Print)
NlmId: 100883360
123:123
JrId: 21388
long title: Journal of hazardous materials
short title: J Hazard Mater
ISSN: 0304-3894
ISSN (Online): 1873-3336
IsoAbbr: J. Hazard. Mater.
NlmId: 9422688
123:123
JrId: 21392
long title: The oncologist
short title: Oncologist
ISSN: 1083-7159
ISSN (Online): 1549-490X
IsoAbbr: Oncologist
NlmId: 9607837
123:123
JrId: 21393
long title: Midwifery today with international midwife
short title: Midwifery Today Int Midwife
ISSN: 1551-8892
ISSN (Online): 
IsoAbbr: Midwifery Today Int Midwife
NlmId: 100888783
123:123
JrId: 21394
long title: European journal of nutrition
short title: Eur J Nutr
ISSN: 1436-6207
ISSN (Online): 1436-6215
IsoAbbr: Eur J Nutr
NlmId: 100888704
123:123
JrId: 21396
long title: Health estate
short title: Health Estate
ISSN: 
ISSN (Online): 
IsoAbbr: Health Estate
NlmId: 100888268
123:123
JrId: 21397
long title: Health Forum journal
short title: Health Forum J
ISSN: 1527-3547
ISSN (Online): 
IsoAbbr: Health Forum J
NlmId: 100884164
123:123
JrId: 21398
long title: Cardiology in review
short title: Cardiol Rev
ISSN: 1061-5377
ISSN (Online): 1538-4683
IsoAbbr: Cardiol Rev
NlmId: 9304686
123:123
JrId: 21399
long title: AIDS patient care and STDs
short title: AIDS Patient Care STDS
ISSN: 1087-2914
ISSN (Online): 1557-7449
IsoAbbr: AIDS Patient Care STDS
NlmId: 9607225
123:123
JrId: 21401
long title: Issue brief (Center for Studying Health System Change)
short title: Issue Brief Cent Stud Health Syst Change
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief Cent Stud Health Syst Change
NlmId: 9806954
123:123
JrId: 21402
long title: Healthy People 2000 statistical notes / National Center for Health Statistics
short title: Healthy People 2000 Stat Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Healthy People 2000 Stat Notes
NlmId: 9315564
123:123
JrId: 21403
long title: Behavioral ecology and sociobiology
short title: Behav Ecol Sociobiol
ISSN: 0340-5443
ISSN (Online): 
IsoAbbr: Behav. Ecol. Sociobiol. (Print)
NlmId: 7608456
123:123
JrId: 21406
long title: The journal of adhesive dentistry
short title: J Adhes Dent
ISSN: 1461-5185
ISSN (Online): 
IsoAbbr: J Adhes Dent
NlmId: 100888552
123:123
JrId: 21408
long title: Diabetes/metabolism research and reviews
short title: Diabetes Metab Res Rev
ISSN: 1520-7552
ISSN (Online): 1520-7560
IsoAbbr: Diabetes Metab. Res. Rev.
NlmId: 100883450
123:123
JrId: 21409
long title: Journal of aquatic animal health
short title: J Aquat Anim Health
ISSN: 0899-7659
ISSN (Online): 1548-8667
IsoAbbr: J. Aquat. Anim. Health
NlmId: 9884881
123:123
JrId: 21411
long title: Strabismus
short title: Strabismus
ISSN: 0927-3972
ISSN (Online): 1744-5132
IsoAbbr: Strabismus
NlmId: 9310896
123:123
JrId: 21412
long title: Ultrasonics sonochemistry
short title: Ultrason Sonochem
ISSN: 1350-4177
ISSN (Online): 1873-2828
IsoAbbr: Ultrason Sonochem
NlmId: 9433356
123:123
JrId: 21414
long title: Crop science
short title: Crop Sci
ISSN: 0011-183X
ISSN (Online): 
IsoAbbr: Crop Sci.
NlmId: 100955697
123:123
JrId: 21417
long title: Nature cell biology
short title: Nat Cell Biol
ISSN: 1465-7392
ISSN (Online): 1476-4679
IsoAbbr: Nat. Cell Biol.
NlmId: 100890575
123:123
JrId: 21418
long title: Reviews in medical virology
short title: Rev Med Virol
ISSN: 1052-9276
ISSN (Online): 1099-1654
IsoAbbr: Rev. Med. Virol.
NlmId: 9112448
123:123
JrId: 21419
long title: Marine biotechnology (New York, N.Y.)
short title: Mar Biotechnol (NY)
ISSN: 1436-2228
ISSN (Online): 1436-2236
IsoAbbr: Mar. Biotechnol.
NlmId: 100892712
123:123
JrId: 21423
long title: New directions for child and adolescent development
short title: New Dir Child Adolesc Dev
ISSN: 1520-3247
ISSN (Online): 1534-8687
IsoAbbr: New Dir Child Adolesc Dev
NlmId: 100886823
123:123
JrId: 21425
long title: Clinical and experimental pathology
short title: Clin Exp Pathol
ISSN: 1292-7953
ISSN (Online): 
IsoAbbr: Clin Exp Pathol
NlmId: 100889732
123:123
JrId: 21426
long title: Luminescence : the journal of biological and chemical luminescence
short title: Luminescence
ISSN: 1522-7235
ISSN (Online): 1522-7243
IsoAbbr: Luminescence
NlmId: 100889025
123:123
JrId: 21428
long title: Acta parasitologica / Witold Stefanski Institute of Parasitology, Warszawa, Poland
short title: Acta Parasitol
ISSN: 1230-2821
ISSN (Online): 1896-1851
IsoAbbr: Acta Parasitol.
NlmId: 9301947
123:123
JrId: 21430
long title: American journal of audiology
short title: Am J Audiol
ISSN: 1059-0889
ISSN (Online): 1558-9137
IsoAbbr: Am J Audiol
NlmId: 9114917
123:123
JrId: 21431
long title: Home care manager
short title: Home Care Manag
ISSN: 1094-0375
ISSN (Online): 
IsoAbbr: Home Care Manag
NlmId: 9809996
123:123
JrId: 21432
long title: Applied occupational and environmental hygiene
short title: Appl Occup Environ Hyg
ISSN: 1047-322X
ISSN (Online): 1521-0898
IsoAbbr: Appl Occup Environ Hyg
NlmId: 9103256
123:123
JrId: 21433
long title: Behavior research methods, instruments, & computers : a journal of the Psychonomic Society, Inc
short title: Behav Res Methods Instrum Comput
ISSN: 0743-3808
ISSN (Online): 
IsoAbbr: Behav Res Methods Instrum Comput
NlmId: 8413015
123:123
JrId: 21435
long title: Cardiovascular pathology : the official journal of the Society for Cardiovascular Pathology
short title: Cardiovasc Pathol
ISSN: 1054-8807
ISSN (Online): 1879-1336
IsoAbbr: Cardiovasc. Pathol.
NlmId: 9212060
123:123
JrId: 21436
long title: Clinical biomechanics (Bristol, Avon)
short title: Clin Biomech (Bristol, Avon)
ISSN: 0268-0033
ISSN (Online): 1879-1271
IsoAbbr: Clin Biomech (Bristol, Avon)
NlmId: 8611877
123:123
JrId: 21437
long title: Combinatorial chemistry & high throughput screening
short title: Comb Chem High Throughput Screen
ISSN: 1386-2073
ISSN (Online): 1875-5402
IsoAbbr: Comb. Chem. High Throughput Screen.
NlmId: 9810948
123:123
JrId: 21438
long title: Diabetes, nutrition & metabolism
short title: Diabetes Nutr Metab
ISSN: 0394-3402
ISSN (Online): 1720-8343
IsoAbbr: Diabetes Nutr. Metab.
NlmId: 8813443
123:123
JrId: 21439
long title: Endocrine-related cancer
short title: Endocr Relat Cancer
ISSN: 1351-0088
ISSN (Online): 1479-6821
IsoAbbr: Endocr. Relat. Cancer
NlmId: 9436481
123:123
JrId: 21440
long title: European journal of paediatric neurology : EJPN : official journal of the European Paediatric Neurology Society
short title: Eur J Paediatr Neurol
ISSN: 1090-3798
ISSN (Online): 1532-2130
IsoAbbr: Eur. J. Paediatr. Neurol.
NlmId: 9715169
123:123
JrId: 21441
long title: Genetic testing
short title: Genet Test
ISSN: 1090-6576
ISSN (Online): 1557-7473
IsoAbbr: Genet. Test.
NlmId: 9802546
123:123
JrId: 21442
long title: Journal of biological inorganic chemistry : JBIC : a publication of the Society of Biological Inorganic Chemistry
short title: J Biol Inorg Chem
ISSN: 0949-8257
ISSN (Online): 1432-1327
IsoAbbr: J. Biol. Inorg. Chem.
NlmId: 9616326
123:123
JrId: 21443
long title: Nutrition, metabolism, and cardiovascular diseases : NMCD
short title: Nutr Metab Cardiovasc Dis
ISSN: 0939-4753
ISSN (Online): 1590-3729
IsoAbbr: Nutr Metab Cardiovasc Dis
NlmId: 9111474
123:123
JrId: 21444
long title: Public health nutrition
short title: Public Health Nutr
ISSN: 1368-9800
ISSN (Online): 1475-2727
IsoAbbr: Public Health Nutr
NlmId: 9808463
123:123
JrId: 21447
long title: Antiviral therapy
short title: Antivir Ther
ISSN: 1359-6535
ISSN (Online): 2040-2058
IsoAbbr: Antivir. Ther. (Lond.)
NlmId: 9815705
123:123
JrId: 21448
long title: Scandinavian journal of public health
short title: Scand J Public Health
ISSN: 1403-4948
ISSN (Online): 1651-1905
IsoAbbr: Scand J Public Health
NlmId: 100883503
123:123
JrId: 21449
long title: Russian journal of plant physiology: a comprehensive Russian journal on modern phytophysiology
short title: Russ J Plant Physiol
ISSN: 1021-4437
ISSN (Online): 1608-3407
IsoAbbr: Russ. J. Plant Physiol.
NlmId: 100955475
123:123
JrId: 21450
long title: The Australian journal of holistic nursing
short title: Aust J Holist Nurs
ISSN: 1322-8803
ISSN (Online): 
IsoAbbr: Aust J Holist Nurs
NlmId: 100886426
123:123
JrId: 21455
long title: Journal of clinical densitometry : the official journal of the International Society for Clinical Densitometry
short title: J Clin Densitom
ISSN: 1094-6950
ISSN (Online): 
IsoAbbr: J Clin Densitom
NlmId: 9808212
123:123
JrId: 21459
long title: Biological invasions
short title: Biol Invasions
ISSN: 1387-3547
ISSN (Online): 1573-1464
IsoAbbr: Biol. Invasions
NlmId: 100955490
123:123
JrId: 21463
long title: Clinical excellence for nurse practitioners : the international journal of NPACE
short title: Clin Excell Nurse Pract
ISSN: 1085-2360
ISSN (Online): 
IsoAbbr: Clin Excell Nurse Pract
NlmId: 9816180
123:123
JrId: 21464
long title: Journal of child and family nursing
short title: J Child Fam Nurs
ISSN: 1098-7134
ISSN (Online): 
IsoAbbr: J Child Fam Nurs
NlmId: 9892302
123:123
JrId: 21467
long title: The international journal of psychiatric nursing research
short title: Int J Psychiatr Nurs Res
ISSN: 0968-0624
ISSN (Online): 
IsoAbbr: Int J Psychiatr Nurs Res
NlmId: 9508871
123:123
JrId: 21468
long title: Journal of child health care : for professionals working with children in the hospital and community
short title: J Child Health Care
ISSN: 1367-4935
ISSN (Online): 1741-2889
IsoAbbr: J Child Health Care
NlmId: 9806360
123:123
JrId: 21469
long title: Journal de la Societe de biologie
short title: J Soc Biol
ISSN: 1295-0661
ISSN (Online): 1760-6128
IsoAbbr: J. Soc. Biol.
NlmId: 100890617
123:123
JrId: 21470
long title: Acta botanica Gallica : bulletin de la Societe botanique de France
short title: Acta Bot Gallica
ISSN: 1253-8078
ISSN (Online): 
IsoAbbr: Acta Bot. Gall.
NlmId: 100955707
123:123
JrId: 21473
long title: Manual therapy
short title: Man Ther
ISSN: 1356-689X
ISSN (Online): 1532-2769
IsoAbbr: Man Ther
NlmId: 9610924
123:123
JrId: 21475
long title: Nursing leadership forum
short title: Nurs Leadersh Forum
ISSN: 1076-1632
ISSN (Online): 
IsoAbbr: Nurs Leadersh Forum
NlmId: 9503422
123:123
JrId: 21476
long title: Hypertension in pregnancy : official journal of the International Society for the Study of Hypertension in Pregnancy
short title: Hypertens Pregnancy
ISSN: 1064-1955
ISSN (Online): 1525-6065
IsoAbbr: Hypertens Pregnancy
NlmId: 9421297
123:123
JrId: 21477
long title: The Canadian journal of clinical pharmacology = Journal canadien de pharmacologie clinique
short title: Can J Clin Pharmacol
ISSN: 1198-581X
ISSN (Online): 
IsoAbbr: Can J Clin Pharmacol
NlmId: 9804162
123:123
JrId: 21478
long title: MMW Fortschritte der Medizin
short title: MMW Fortschr Med
ISSN: 1438-3276
ISSN (Online): 
IsoAbbr: MMW Fortschr Med
NlmId: 100893959
123:123
JrId: 21481
long title: Journal of tissue viability
short title: J Tissue Viability
ISSN: 0965-206X
ISSN (Online): 
IsoAbbr: J Tissue Viability
NlmId: 9306822
123:123
JrId: 21482
long title: Genes and immunity
short title: Genes Immun
ISSN: 1466-4879
ISSN (Online): 1476-5470
IsoAbbr: Genes Immun.
NlmId: 100953417
123:123
JrId: 21484
long title: Advanced drug delivery reviews
short title: Adv Drug Deliv Rev
ISSN: 0169-409X
ISSN (Online): 1872-8294
IsoAbbr: Adv. Drug Deliv. Rev.
NlmId: 8710523
123:123
JrId: 21485
long title: Ambulatory surgery
short title: Ambul Surg
ISSN: 0966-6532
ISSN (Online): 
IsoAbbr: Ambul. Surg.
NlmId: 9431866
123:123
JrId: 21487
long title: Applied animal behaviour science
short title: Appl Anim Behav Sci
ISSN: 0168-1591
ISSN (Online): 
IsoAbbr: Appl. Anim. Behav. Sci.
NlmId: 8504276
123:123
JrId: 21488
long title: Aquatic toxicology (Amsterdam, Netherlands)
short title: Aquat Toxicol
ISSN: 0166-445X
ISSN (Online): 1879-1514
IsoAbbr: Aquat. Toxicol.
NlmId: 8500246
123:123
JrId: 21489
long title: Biochemical education
short title: Biochem Educ
ISSN: 0307-4412
ISSN (Online): 
IsoAbbr: Biochem. Educ.
NlmId: 7507917
123:123
JrId: 21490
long title: Behavioural processes
short title: Behav Processes
ISSN: 0376-6357
ISSN (Online): 1872-8308
IsoAbbr: Behav. Processes
NlmId: 7703854
123:123
JrId: 21493
long title: Cardiovascular radiation medicine
short title: Cardiovasc Radiat Med
ISSN: 1522-1865
ISSN (Online): 
IsoAbbr: Cardiovasc. Radiat. Med.
NlmId: 100888865
123:123
JrId: 21494
long title: Clinical eye and vision care
short title: Clin Eye Vis Care
ISSN: 0953-4431
ISSN (Online): 
IsoAbbr: Clin. Eye Vis. Care
NlmId: 8913422
123:123
JrId: 21496
long title: Clinical positron imaging : official journal of the Institute for Clinical P.E.T
short title: Clin Positron Imaging
ISSN: 1095-0397
ISSN (Online): 
IsoAbbr: Clin. Positron Imaging
NlmId: 9810966
123:123
JrId: 21498
long title: The International journal on drug policy
short title: Int J Drug Policy
ISSN: 0955-3959
ISSN (Online): 1873-4758
IsoAbbr: Int. J. Drug Policy
NlmId: 9014759
123:123
JrId: 21499
long title: Environmental and experimental botany
short title: Environ Exp Bot
ISSN: 0098-8472
ISSN (Online): 
IsoAbbr: Environ. Exp. Bot.
NlmId: 7610775
123:123
JrId: 21500
long title: European journal of internal medicine
short title: Eur J Intern Med
ISSN: 0953-6205
ISSN (Online): 1879-0828
IsoAbbr: Eur. J. Intern. Med.
NlmId: 9003220
123:123
JrId: 21501
long title: Environmental microbiology
short title: Environ Microbiol
ISSN: 1462-2912
ISSN (Online): 1462-2920
IsoAbbr: Environ. Microbiol.
NlmId: 100883692
123:123
JrId: 21502
long title: Journal of women's health & gender-based medicine
short title: J Womens Health Gend Based Med
ISSN: 1524-6094
ISSN (Online): 
IsoAbbr: J Womens Health Gend Based Med
NlmId: 100888719
123:123
JrId: 21503
long title: Journal of neurologic rehabilitation
short title: J Neurol Rehabil
ISSN: 0888-4390
ISSN (Online): 
IsoAbbr: Neurorehabil. Neural Repair
NlmId: 8804109
123:123
JrId: 21505
long title: International journal of systematic and evolutionary microbiology
short title: Int J Syst Evol Microbiol
ISSN: 1466-5026
ISSN (Online): 1466-5034
IsoAbbr: Int. J. Syst. Evol. Microbiol.
NlmId: 100899600
123:123
JrId: 21506
long title: Evolution and human behavior : official journal of the Human Behavior and Evolution Society
short title: Evol Hum Behav
ISSN: 1090-5138
ISSN (Online): 
IsoAbbr: Evol. Hum. Behav.
NlmId: 9709475
123:123
JrId: 21507
long title: Environmental toxicology and pharmacology
short title: Environ Toxicol Pharmacol
ISSN: 1382-6689
ISSN (Online): 1872-7077
IsoAbbr: Environ. Toxicol. Pharmacol.
NlmId: 9612020
123:123
JrId: 21508
long title: Fitoterapia
short title: Fitoterapia
ISSN: 0367-326X
ISSN (Online): 1873-6971
IsoAbbr: Fitoterapia
NlmId: 16930290R
123:123
JrId: 21509
long title: European journal of heart failure
short title: Eur J Heart Fail
ISSN: 1388-9842
ISSN (Online): 1879-0844
IsoAbbr: Eur. J. Heart Fail.
NlmId: 100887595
123:123
JrId: 21510
long title: Hepatology research : the official journal of the Japan Society of Hepatology
short title: Hepatol Res
ISSN: 1386-6346
ISSN (Online): 
IsoAbbr: Hepatol. Res.
NlmId: 9711801
123:123
JrId: 21511
long title: International contact lens clinic (New York, N.Y.)
short title: Int Contact Lens Clin
ISSN: 0892-8967
ISSN (Online): 
IsoAbbr: Int. Contact Lens Clin.
NlmId: 8805638
123:123
JrId: 21513
long title: Integrative medicine : integrating conventional and alternative medicine
short title: Integr Med
ISSN: 1096-2190
ISSN (Online): 
IsoAbbr: Integr. Med.
NlmId: 9810962
123:123
JrId: 21514
long title: Journal of experimental marine biology and ecology
short title: J Exp Mar Bio Ecol
ISSN: 0022-0981
ISSN (Online): 
IsoAbbr: J. Exp. Mar. Biol. Ecol.
NlmId: 9879543
123:123
JrId: 21515
long title: The Journal of nutritional biochemistry
short title: J Nutr Biochem
ISSN: 0955-2863
ISSN (Online): 1873-4847
IsoAbbr: J. Nutr. Biochem.
NlmId: 9010081
123:123
JrId: 21518
long title: Pathophysiology : the official journal of the International Society for Pathophysiology / ISP
short title: Pathophysiology
ISSN: 0928-4680
ISSN (Online): 
IsoAbbr: Pathophysiology
NlmId: 9433813
123:123
JrId: 21519
long title: Primary care update for Ob/Gyns
short title: Prim Care Update Ob Gyns
ISSN: 1068-607X
ISSN (Online): 
IsoAbbr: Prim. Care Update Ob Gyns
NlmId: 9431228
123:123
JrId: 21520
long title: Progress in pediatric cardiology
short title: Prog Pediatr Cardiol
ISSN: 1058-9813
ISSN (Online): 
IsoAbbr: Prog. Pediatr. Cardiol.
NlmId: 9209539
123:123
JrId: 21521
long title: Process biochemistry (Barking, London, England)
short title: Process Biochem
ISSN: 1359-5113
ISSN (Online): 1873-3298
IsoAbbr: Process Biochem
NlmId: 9211419
123:123
JrId: 21522
long title: Parkinsonism & related disorders
short title: Parkinsonism Relat Disord
ISSN: 1353-8020
ISSN (Online): 1873-5126
IsoAbbr: Parkinsonism Relat. Disord.
NlmId: 9513583
123:123
JrId: 21524
long title: Small ruminant research : the journal of the International Goat Association
short title: Small Rumin Res
ISSN: 0921-4488
ISSN (Online): 
IsoAbbr: Small Rumin. Res.
NlmId: 9885624
123:123
JrId: 21525
long title: Journal of stored products research
short title: J Stored Prod Res
ISSN: 0022-474X
ISSN (Online): 
IsoAbbr: J Stored Prod Res
NlmId: 0144220
123:123
JrId: 21526
long title: Journal of thermal biology
short title: J Therm Biol
ISSN: 0306-4565
ISSN (Online): 
IsoAbbr: J. Therm. Biol.
NlmId: 7600115
123:123
JrId: 21527
long title: The Knee
short title: Knee
ISSN: 0968-0160
ISSN (Online): 1873-5800
IsoAbbr: Knee
NlmId: 9430798
123:123
JrId: 21528
long title: Toxicology in vitro : an international journal published in association with BIBRA
short title: Toxicol In Vitro
ISSN: 0887-2333
ISSN (Online): 1879-3177
IsoAbbr: Toxicol In Vitro
NlmId: 8712158
123:123
JrId: 21529
long title: Urologic oncology
short title: Urol Oncol
ISSN: 1078-1439
ISSN (Online): 1873-2496
IsoAbbr: Urol. Oncol.
NlmId: 9805460
123:123
JrId: 21531
long title: The Astronomical journal
short title: Astron J
ISSN: 0004-6256
ISSN (Online): 
IsoAbbr: Astron. J. (N. Y.)
NlmId: 100955716
123:123
JrId: 21532
long title: The Astrophysical journal
short title: Astrophys J
ISSN: 0004-637X
ISSN (Online): 
IsoAbbr: Astrophys. J.
NlmId: 9890633
123:123
JrId: 21533
long title: The Astrophysical journal. Supplement series
short title: Astrophys J Suppl Ser
ISSN: 0067-0049
ISSN (Online): 
IsoAbbr: Astrophys. J., Suppl. Ser.
NlmId: 100955717
123:123
JrId: 21534
long title: The Journal of geology
short title: J Geol
ISSN: 0022-1376
ISSN (Online): 
IsoAbbr: J. Geol.
NlmId: 100955718
123:123
JrId: 21536
long title: Current anthropology
short title: Curr Anthropol
ISSN: 0011-3204
ISSN (Online): 1537-5382
IsoAbbr: Curr. Anthropol.
NlmId: 0421035
123:123
JrId: 21537
long title: The Journal of consumer research
short title: J Consum Res
ISSN: 0093-5301
ISSN (Online): 
IsoAbbr: J. Consum. Res.
NlmId: 100955720
123:123
JrId: 21538
long title: The Journal of modern history
short title: J Mod Hist
ISSN: 0022-2801
ISSN (Online): 
IsoAbbr: J Mod Hist
NlmId: 100955721
123:123
JrId: 21539
long title: Journal of biogeography
short title: J Biogeogr
ISSN: 0305-0270
ISSN (Online): 1365-2699
IsoAbbr: J. Biogeogr.
NlmId: 0432556
123:123
JrId: 21542
long title: Japanese journal of infectious diseases
short title: Jpn J Infect Dis
ISSN: 1344-6304
ISSN (Online): 1884-2836
IsoAbbr: Jpn. J. Infect. Dis.
NlmId: 100893704
123:123
JrId: 21543
long title: Invertebrate biology : a quarterly journal of the American Microscopical Society and the Division of Invertebrate Zoology/ASZ
short title: Invertebr Biol
ISSN: 1077-8306
ISSN (Online): 1744-7410
IsoAbbr: Invertebr. Biol.
NlmId: 9514900
123:123
JrId: 21544
long title: Evidence report/technology assessment (Summary)
short title: Evid Rep Technol Assess (Summ)
ISSN: 1530-440X
ISSN (Online): 
IsoAbbr: Evid Rep Technol Assess (Summ)
NlmId: 100890218
123:123
JrId: 21546
long title: Sao Paulo medical journal = Revista paulista de medicina
short title: Sao Paulo Med J
ISSN: 1516-3180
ISSN (Online): 1806-9460
IsoAbbr: Sao Paulo Med J
NlmId: 100897261
123:123
JrId: 21548
long title: Apidologie
short title: 
ISSN: 0044-8435
ISSN (Online): 
IsoAbbr: Apidologie (Celle)
NlmId: 100955724
123:123
JrId: 21551
long title: Cloning
short title: Cloning
ISSN: 1520-4553
ISSN (Online): 
IsoAbbr: Cloning
NlmId: 100883430
123:123
JrId: 21552
long title: Diabetes technology & therapeutics
short title: Diabetes Technol Ther
ISSN: 1520-9156
ISSN (Online): 1557-8593
IsoAbbr: Diabetes Technol. Ther.
NlmId: 100889084
123:123
JrId: 21554
long title: Contributions to microbiology
short title: Contrib Microbiol
ISSN: 1420-9519
ISSN (Online): 1662-291X
IsoAbbr: Contrib Microbiol
NlmId: 9815689
123:123
JrId: 21556
long title: WMJ : official publication of the State Medical Society of Wisconsin
short title: WMJ
ISSN: 1098-1861
ISSN (Online): 
IsoAbbr: WMJ
NlmId: 9716054
123:123
JrId: 21558
long title: International journal of occupational safety and ergonomics : JOSE
short title: Int J Occup Saf Ergon
ISSN: 1080-3548
ISSN (Online): 
IsoAbbr: Int J Occup Saf Ergon
NlmId: 9507598
123:123
JrId: 21559
long title: Clinical cornerstone
short title: Clin Cornerstone
ISSN: 1098-3597
ISSN (Online): 
IsoAbbr: Clin Cornerstone
NlmId: 9816002
123:123
JrId: 21560
long title: The Clinical neuropsychologist
short title: Clin Neuropsychol
ISSN: 1385-4046
ISSN (Online): 1744-4144
IsoAbbr: Clin Neuropsychol
NlmId: 8806548
123:123
JrId: 21561
long title: Drugs in R&D
short title: Drugs R D
ISSN: 1174-5886
ISSN (Online): 1179-6901
IsoAbbr: Drugs R D
NlmId: 100883647
123:123
JrId: 21562
long title: Eating and weight disorders : EWD
short title: Eat Weight Disord
ISSN: 1124-4909
ISSN (Online): 1590-1262
IsoAbbr: Eat Weight Disord
NlmId: 9707113
123:123
JrId: 21563
long title: The international tinnitus journal
short title: Int Tinnitus J
ISSN: 0946-5448
ISSN (Online): 
IsoAbbr: Int Tinnitus J
NlmId: 9612993
123:123
JrId: 21564
long title: Home healthcare nurse manager
short title: Home Healthc Nurse Manag
ISSN: 1520-5657
ISSN (Online): 
IsoAbbr: Home Healthc Nurse Manag
NlmId: 100884165
123:123
JrId: 21565
long title: Journal of epidemiology and biostatistics
short title: J Epidemiol Biostat
ISSN: 1359-5229
ISSN (Online): 
IsoAbbr: J Epidemiol Biostat
NlmId: 9611181
123:123
JrId: 21566
long title: Maternal and child health journal
short title: Matern Child Health J
ISSN: 1092-7875
ISSN (Online): 1573-6628
IsoAbbr: Matern Child Health J
NlmId: 9715672
123:123
JrId: 21567
long title: Methods in cell science : an official journal of the Society for In Vitro Biology
short title: Methods Cell Sci
ISSN: 1381-5741
ISSN (Online): 
IsoAbbr: Methods Cell Sci
NlmId: 9515839
123:123
JrId: 21568
long title: Psychonomic bulletin & review
short title: Psychon Bull Rev
ISSN: 1069-9384
ISSN (Online): 1531-5320
IsoAbbr: Psychon Bull Rev
NlmId: 9502924
123:123
JrId: 21569
long title: Sheng wu gong cheng xue bao = Chinese journal of biotechnology
short title: Sheng Wu Gong Cheng Xue Bao
ISSN: 1000-3061
ISSN (Online): 
IsoAbbr: Sheng Wu Gong Cheng Xue Bao
NlmId: 9426463
123:123
JrId: 21570
long title: Systematic parasitology
short title: Syst Parasitol
ISSN: 0165-5752
ISSN (Online): 1573-5192
IsoAbbr: Syst. Parasitol.
NlmId: 8111384
123:123
JrId: 21571
long title: Journal of molecular modeling
short title: J Mol Model
ISSN: 1610-2940
ISSN (Online): 0948-5023
IsoAbbr: J Mol Model
NlmId: 9806569
123:123
JrId: 21573
long title: European psychiatry : the journal of the Association of European Psychiatrists
short title: Eur Psychiatry
ISSN: 0924-9338
ISSN (Online): 1778-3585
IsoAbbr: Eur. Psychiatry
NlmId: 9111820
123:123
JrId: 21574
long title: Plant biosystems
short title: Plant Biosyst
ISSN: 1126-3504
ISSN (Online): 
IsoAbbr: Plant Biosyst.
NlmId: 100955491
123:123
JrId: 21575
long title: JBR-BTR : organe de la Societe royale belge de radiologie (SRBR) = orgaan van de Koninklijke Belgische Vereniging voor Radiologie (KBVR)
short title: JBR-BTR
ISSN: 0302-7430
ISSN (Online): 
IsoAbbr: JBR-BTR
NlmId: 100888280
123:123
JrId: 21577
long title: The Chinese journal of dental research : the official journal of the Scientific Section of the Chinese Stomatological Association (CSA)
short title: Chin J Dent Res
ISSN: 1462-6446
ISSN (Online): 
IsoAbbr: Chin J Dent Res
NlmId: 100892845
123:123
JrId: 21582
long title: Bailliere's best practice & research. Clinical rheumatology
short title: Baillieres Best Pract Res Clin Rheumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Baillieres Best Pract Res Clin Rheumatol
NlmId: 100883496
123:123
JrId: 21583
long title: Seton Hall law review
short title: Seton Hall Law Rev
ISSN: 0586-5964
ISSN (Online): 
IsoAbbr: Seton Hall Law Rev
NlmId: 100892382
123:123
JrId: 21584
long title: State legislatures
short title: State Legis
ISSN: 0147-6041
ISSN (Online): 
IsoAbbr: State Legis
NlmId: 100890177
123:123
JrId: 21585
long title: Journal of health law
short title: J Health Law
ISSN: 1526-2472
ISSN (Online): 
IsoAbbr: J Health Law
NlmId: 100883816
123:123
JrId: 21586
long title: Health law journal
short title: Health Law J
ISSN: 1192-8336
ISSN (Online): 
IsoAbbr: Health Law J
NlmId: 9804242
123:123
JrId: 21587
long title: Clinical privilege white paper
short title: Clin Privil White Pap
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Privil White Pap
NlmId: 100892390
123:123
JrId: 21588
long title: Professional development series (Chicago, Ill.)
short title: Prof Dev Ser (Chic Ill)
ISSN: 
ISSN (Online): 
IsoAbbr: Prof Dev Ser (Chic Ill)
NlmId: 100891567
123:123
JrId: 21589
long title: Hospitals & health networks 360 degrees : H&HN 360 degrees
short title: Hosp Health Netw 360
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Health Netw 360
NlmId: 100892665
123:123
JrId: 21590
long title: Genesis (New York, N.Y. : 2000)
short title: Genesis
ISSN: 1526-954X
ISSN (Online): 1526-968X
IsoAbbr: Genesis
NlmId: 100931242
123:123
JrId: 21591
long title: Journal of biochemistry and molecular biology
short title: J Biochem Mol Biol
ISSN: 1225-8687
ISSN (Online): 0219-1024
IsoAbbr: J. Biochem. Mol. Biol.
NlmId: 9702084
123:123
JrId: 21592
long title: Microbes and infection / Institut Pasteur
short title: Microbes Infect
ISSN: 1286-4579
ISSN (Online): 1769-714X
IsoAbbr: Microbes Infect.
NlmId: 100883508
123:123
JrId: 21595
long title: Surgical laparoscopy, endoscopy & percutaneous techniques
short title: Surg Laparosc Endosc Percutan Tech
ISSN: 1530-4515
ISSN (Online): 1534-4908
IsoAbbr: Surg Laparosc Endosc Percutan Tech
NlmId: 100888751
123:123
JrId: 21596
long title: Fiziolohichnyi zhurnal (Kiev, Ukraine : 1994)
short title: Fiziol Zh
ISSN: 
ISSN (Online): 
IsoAbbr: Fiziol Zh
NlmId: 9601541
123:123
JrId: 21598
long title: Bailliere's best practice & research. Clinical gastroenterology
short title: Baillieres Best Pract Res Clin Gastroenterol
ISSN: 
ISSN (Online): 
IsoAbbr: Baillieres Best Pract Res Clin Gastroenterol
NlmId: 100894206
123:123
JrId: 21602
long title: Journal of hematotherapy & stem cell research
short title: J Hematother Stem Cell Res
ISSN: 1525-8165
ISSN (Online): 
IsoAbbr: J. Hematother. Stem Cell Res.
NlmId: 100892915
123:123
JrId: 21603
long title: Alberta RN / Alberta Association of Registered Nurses
short title: Alta RN
ISSN: 1481-9988
ISSN (Online): 
IsoAbbr: Alta RN
NlmId: 100883278
123:123
JrId: 21607
long title: Healthy People 2000 statistics and surveillance / National Center for Health Statistics
short title: Healthy People 2000 Stat Surveill
ISSN: 
ISSN (Online): 
IsoAbbr: Healthy People 2000 Stat Surveill
NlmId: 9315565
123:123
JrId: 21611
long title: Liver transplantation : official publication of the American Association for the Study of Liver Diseases and the International Liver Transplantation Society
short title: Liver Transpl
ISSN: 1527-6465
ISSN (Online): 1527-6473
IsoAbbr: Liver Transpl.
NlmId: 100909185
123:123
JrId: 21613
long title: Evolution & development
short title: Evol Dev
ISSN: 1520-541X
ISSN (Online): 1525-142X
IsoAbbr: Evol. Dev.
NlmId: 100883432
123:123
JrId: 21614
long title: IUBMB life
short title: IUBMB Life
ISSN: 1521-6543
ISSN (Online): 1521-6551
IsoAbbr: IUBMB Life
NlmId: 100888706
123:123
JrId: 21617
long title: Applied soil ecology : a section of Agriculture, Ecosystems & Environment
short title: 
ISSN: 0929-1393
ISSN (Online): 
IsoAbbr: Agric., Ecosyst. Environ., Appl. Soil Ecol.
NlmId: 100961515
123:123
JrId: 21618
long title: Care management journals : Journal of case management _ The journal of long term home health care
short title: Care Manag J
ISSN: 1521-0987
ISSN (Online): 
IsoAbbr: Care Manag J
NlmId: 100888264
123:123
JrId: 21619
long title: American journal of physiology. Heart and circulatory physiology
short title: Am J Physiol Heart Circ Physiol
ISSN: 0363-6135
ISSN (Online): 1522-1539
IsoAbbr: Am. J. Physiol. Heart Circ. Physiol.
NlmId: 100901228
123:123
JrId: 21620
long title: American journal of physiology. Regulatory, integrative and comparative physiology
short title: Am J Physiol Regul Integr Comp Physiol
ISSN: 0363-6119
ISSN (Online): 1522-1490
IsoAbbr: Am. J. Physiol. Regul. Integr. Comp. Physiol.
NlmId: 100901230
123:123
JrId: 21621
long title: American journal of physiology. Gastrointestinal and liver physiology
short title: Am J Physiol Gastrointest Liver Physiol
ISSN: 0193-1857
ISSN (Online): 1522-1547
IsoAbbr: Am. J. Physiol. Gastrointest. Liver Physiol.
NlmId: 100901227
123:123
JrId: 21622
long title: American journal of physiology. Endocrinology and metabolism
short title: Am J Physiol Endocrinol Metab
ISSN: 0193-1849
ISSN (Online): 1522-1555
IsoAbbr: Am. J. Physiol. Endocrinol. Metab.
NlmId: 100901226
123:123
JrId: 21623
long title: American journal of physiology. Cell physiology
short title: Am J Physiol Cell Physiol
ISSN: 0363-6143
ISSN (Online): 1522-1563
IsoAbbr: Am. J. Physiol., Cell Physiol.
NlmId: 100901225
123:123
JrId: 21624
long title: American journal of physiology. Lung cellular and molecular physiology
short title: Am J Physiol Lung Cell Mol Physiol
ISSN: 1040-0605
ISSN (Online): 1522-1504
IsoAbbr: Am. J. Physiol. Lung Cell Mol. Physiol.
NlmId: 100901229
123:123
JrId: 21625
long title: American journal of physiology. Renal physiology
short title: Am J Physiol Renal Physiol
ISSN: 1931-857X
ISSN (Online): 1522-1466
IsoAbbr: Am. J. Physiol. Renal Physiol.
NlmId: 100901990
123:123
JrId: 21629
long title: Advances in botanical research
short title: Adv Bot Res
ISSN: 0065-2296
ISSN (Online): 
IsoAbbr: Adv. Bot. Res.
NlmId: 0000266
123:123
JrId: 21632
long title: Health & place
short title: Health Place
ISSN: 1353-8292
ISSN (Online): 1873-2054
IsoAbbr: Health Place
NlmId: 9510067
123:123
JrId: 21634
long title: Drug discovery today
short title: Drug Discov Today
ISSN: 1359-6446
ISSN (Online): 1878-5832
IsoAbbr: Drug Discov. Today
NlmId: 9604391
123:123
JrId: 21636
long title: Journal of cardiovascular pharmacology and therapeutics
short title: J Cardiovasc Pharmacol Ther
ISSN: 1074-2484
ISSN (Online): 1940-4034
IsoAbbr: J. Cardiovasc. Pharmacol. Ther.
NlmId: 9602617
123:123
JrId: 21640
long title: Genetics and molecular biology
short title: Genet Mol Biol
ISSN: 1415-4757
ISSN (Online): 1678-4685
IsoAbbr: Genet. Mol. Biol.
NlmId: 100883590
123:123
JrId: 21641
long title: Han'guk Nonghwa Hakhoe chi
short title: Hanguk Nonghwa Hakhoe Chi
ISSN: 0368-2897
ISSN (Online): 
IsoAbbr: Hangug Nonghwahag Hoeji
NlmId: 100961728
123:123
JrId: 21642
long title: European journal of pain (London, England)
short title: Eur J Pain
ISSN: 1090-3801
ISSN (Online): 1532-2149
IsoAbbr: Eur J Pain
NlmId: 9801774
123:123
JrId: 21644
long title: Evolutionary ecology research
short title: Evol Ecol Res
ISSN: 1522-0613
ISSN (Online): 
IsoAbbr: Evol. Ecol. Res.
NlmId: 100961530
123:123
JrId: 21645
long title: Neuro-oncology
short title: Neuro Oncol
ISSN: 1522-8517
ISSN (Online): 1523-5866
IsoAbbr: Neuro-oncology
NlmId: 100887420
123:123
JrId: 21646
long title: Journal of Nippon Medical School = Nippon Ika Daigaku zasshi
short title: J Nippon Med Sch
ISSN: 1345-4676
ISSN (Online): 1347-3409
IsoAbbr: J Nippon Med Sch
NlmId: 100935589
123:123
JrId: 21647
long title: Diabete & metabolisme
short title: Diabete Metab
ISSN: 0338-1684
ISSN (Online): 
IsoAbbr: Diabete Metab
NlmId: 7604157
123:123
JrId: 21648
long title: Neoplasia (New York, N.Y.)
short title: Neoplasia
ISSN: 1522-8002
ISSN (Online): 1476-5586
IsoAbbr: Neoplasia
NlmId: 100886622
123:123
JrId: 21650
long title: Bailliere's best practice & research. Clinical obstetrics & gynaecology
short title: Baillieres Best Pract Res Clin Obstet Gynaecol
ISSN: 
ISSN (Online): 
IsoAbbr: Baillieres Best Pract Res Clin Obstet Gynaecol
NlmId: 100890322
123:123
JrId: 21651
long title: European journal of medicinal chemistry
short title: Eur J Med Chem
ISSN: 0223-5234
ISSN (Online): 1768-3254
IsoAbbr: Eur J Med Chem
NlmId: 0420510
123:123
JrId: 21653
long title: Sante publique (Vandoeuvre-les-Nancy, France)
short title: Sante Publique
ISSN: 0995-3914
ISSN (Online): 
IsoAbbr: Sante Publique
NlmId: 9216153
123:123
JrId: 21654
long title: Water environment research : a research publication of the Water Environment Federation
short title: Water Environ Res
ISSN: 1061-4303
ISSN (Online): 1554-7531
IsoAbbr: Water Environ. Res.
NlmId: 9886167
123:123
JrId: 21655
long title: JAAPA : official journal of the American Academy of Physician Assistants
short title: JAAPA
ISSN: 1547-1896
ISSN (Online): 
IsoAbbr: JAAPA
NlmId: 9513102
123:123
JrId: 21657
long title: Sleep medicine
short title: Sleep Med
ISSN: 1389-9457
ISSN (Online): 1878-5506
IsoAbbr: Sleep Med.
NlmId: 100898759
123:123
JrId: 21658
long title: Cancer biotherapy & radiopharmaceuticals
short title: Cancer Biother Radiopharm
ISSN: 1084-9785
ISSN (Online): 1557-8852
IsoAbbr: Cancer Biother. Radiopharm.
NlmId: 9605408
123:123
JrId: 21659
long title: Cancer control : journal of the Moffitt Cancer Center
short title: Cancer Control
ISSN: 1073-2748
ISSN (Online): 1526-2359
IsoAbbr: Cancer Control
NlmId: 9438457
123:123
JrId: 21660
long title: Journal of plankton research
short title: J Plankton Res
ISSN: 0142-7873
ISSN (Online): 1464-3774
IsoAbbr: J. Plankton Res.
NlmId: 9882936
123:123
JrId: 21661
long title: Clinical allergy and immunology
short title: Clin Allergy Immunol
ISSN: 1075-7910
ISSN (Online): 
IsoAbbr: Clin Allergy Immunol
NlmId: 9431211
123:123
JrId: 21662
long title: Clinical laboratory
short title: Clin Lab
ISSN: 1433-6510
ISSN (Online): 
IsoAbbr: Clin. Lab.
NlmId: 9705611
123:123
JrId: 21663
long title: Developmental neuropsychology
short title: Dev Neuropsychol
ISSN: 8756-5641
ISSN (Online): 1532-6942
IsoAbbr: Dev Neuropsychol
NlmId: 8702038
123:123
JrId: 21665
long title: Drug delivery
short title: Drug Deliv
ISSN: 1071-7544
ISSN (Online): 1521-0464
IsoAbbr: Drug Deliv
NlmId: 9417471
123:123
JrId: 21666
long title: Dyslexia (Chichester, England)
short title: Dyslexia
ISSN: 1076-9242
ISSN (Online): 1099-0909
IsoAbbr: Dyslexia
NlmId: 9511375
123:123
JrId: 21667
long title: Health care management science
short title: Health Care Manag Sci
ISSN: 1386-9620
ISSN (Online): 
IsoAbbr: Health Care Manag Sci
NlmId: 9815649
123:123
JrId: 21668
long title: Journal of combinatorial chemistry
short title: J Comb Chem
ISSN: 1520-4766
ISSN (Online): 1520-4774
IsoAbbr: J Comb Chem
NlmId: 100886263
123:123
JrId: 21669
long title: The Israel Medical Association journal : IMAJ
short title: Isr Med Assoc J
ISSN: 1565-1088
ISSN (Online): 
IsoAbbr: Isr. Med. Assoc. J.
NlmId: 100930740
123:123
JrId: 21670
long title: Italian heart journal : official journal of the Italian Federation of Cardiology
short title: Ital Heart J
ISSN: 1129-471X
ISSN (Online): 
IsoAbbr: Ital Heart J
NlmId: 100909716
123:123
JrId: 21671
long title: Journal of family psychology : JFP : journal of the Division of Family Psychology of the American Psychological Association (Division 43)
short title: J Fam Psychol
ISSN: 0893-3200
ISSN (Online): 1939-1293
IsoAbbr: J Fam Psychol
NlmId: 8802265
123:123
JrId: 21672
long title: The journal of gene medicine
short title: J Gene Med
ISSN: 1099-498X
ISSN (Online): 1521-2254
IsoAbbr: J Gene Med
NlmId: 9815764
123:123
JrId: 21673
long title: The journal of nutrition, health & aging
short title: J Nutr Health Aging
ISSN: 1279-7707
ISSN (Online): 1760-4788
IsoAbbr: J Nutr Health Aging
NlmId: 100893366
123:123
JrId: 21674
long title: Review of palaeobotany and palynology
short title: Rev Palaeobot Palynol
ISSN: 0034-6667
ISSN (Online): 
IsoAbbr: Rev. Palaeobot. Palynol.
NlmId: 100961734
123:123
JrId: 21675
long title: Nefrologia : publicacion oficial de la Sociedad Espanola Nefrologia
short title: Nefrologia
ISSN: 0211-6995
ISSN (Online): 1989-2284
IsoAbbr: Nefrologia
NlmId: 8301215
123:123
JrId: 21677
long title: Organic letters
short title: Org Lett
ISSN: 1523-7060
ISSN (Online): 1523-7052
IsoAbbr: Org. Lett.
NlmId: 100890393
123:123
JrId: 21678
long title: Psychological assessment
short title: Psychol Assess
ISSN: 1040-3590
ISSN (Online): 1939-134X
IsoAbbr: Psychol Assess
NlmId: 8915253
123:123
JrId: 21679
long title: Psychology of addictive behaviors : journal of the Society of Psychologists in Addictive Behaviors
short title: Psychol Addict Behav
ISSN: 0893-164X
ISSN (Online): 1939-1501
IsoAbbr: Psychol Addict Behav
NlmId: 8802734
123:123
JrId: 21681
long title: Seminars in dialysis
short title: Semin Dial
ISSN: 0894-0959
ISSN (Online): 1525-139X
IsoAbbr: Semin Dial
NlmId: 8911629
123:123
JrId: 21682
long title: BJOG : an international journal of obstetrics and gynaecology
short title: BJOG
ISSN: 1470-0328
ISSN (Online): 1471-0528
IsoAbbr: BJOG
NlmId: 100935741
123:123
JrId: 21683
long title: Freshwater biology
short title: Freshw Biol
ISSN: 0046-5070
ISSN (Online): 1365-2427
IsoAbbr: Freshw. Biol.
NlmId: 100940627
123:123
JrId: 21686
long title: Chemistry (Weinheim an der Bergstrasse, Germany)
short title: Chemistry
ISSN: 0947-6539
ISSN (Online): 1521-3765
IsoAbbr: Chemistry
NlmId: 9513783
123:123
JrId: 21687
long title: Nursing times. Nursing homes
short title: Nurs Times Nurs Homes
ISSN: 
ISSN (Online): 
IsoAbbr: Nurs Times Nurs Homes
NlmId: 100890994
123:123
JrId: 21688
long title: Dong wu xue bao. [Acta zoologica Sinica]
short title: Dong Wu Xue Bao
ISSN: 0001-7302
ISSN (Online): 
IsoAbbr: Dong Wu Xue Bao
NlmId: 0032151
123:123
JrId: 21689
long title: Skin therapy letter
short title: Skin Therapy Lett
ISSN: 1201-5989
ISSN (Online): 
IsoAbbr: Skin Therapy Lett.
NlmId: 9891441
123:123
JrId: 21690
long title: The AIDS reader
short title: AIDS Read
ISSN: 1053-0894
ISSN (Online): 
IsoAbbr: AIDS Read
NlmId: 9206753
123:123
JrId: 21693
long title: Gynecologie, obstetrique & fertilite
short title: Gynecol Obstet Fertil
ISSN: 1297-9589
ISSN (Online): 1769-6682
IsoAbbr: Gynecol Obstet Fertil
NlmId: 100936305
123:123
JrId: 21694
long title: The Brazilian journal of infectious diseases : an official publication of the Brazilian Society of Infectious Diseases
short title: Braz J Infect Dis
ISSN: 1413-8670
ISSN (Online): 1678-4391
IsoAbbr: Braz J Infect Dis
NlmId: 9812937
123:123
JrId: 21696
long title: Colloids and surfaces. B, Biointerfaces
short title: Colloids Surf B Biointerfaces
ISSN: 0927-7765
ISSN (Online): 1873-4367
IsoAbbr: Colloids Surf B Biointerfaces
NlmId: 9315133
123:123
JrId: 21697
long title: Joint, bone, spine : revue du rhumatisme
short title: Joint Bone Spine
ISSN: 1297-319X
ISSN (Online): 1778-7254
IsoAbbr: Joint Bone Spine
NlmId: 100938016
123:123
JrId: 21698
long title: AIHAJ : a journal for the science of occupational and environmental health and safety
short title: AIHAJ
ISSN: 1529-8663
ISSN (Online): 
IsoAbbr: AIHAJ
NlmId: 100939625
123:123
JrId: 21699
long title: Nucleosides, nucleotides & nucleic acids
short title: Nucleosides Nucleotides Nucleic Acids
ISSN: 1525-7770
ISSN (Online): 1532-2335
IsoAbbr: Nucleosides Nucleotides Nucleic Acids
NlmId: 100892832
123:123
JrId: 21700
long title: Journal of midwifery & women's health
short title: J Midwifery Womens Health
ISSN: 1526-9523
ISSN (Online): 1542-2011
IsoAbbr: J Midwifery Womens Health
NlmId: 100909407
123:123
JrId: 21701
long title: Journal of endovascular therapy : an official journal of the International Society of Endovascular Specialists
short title: J Endovasc Ther
ISSN: 1526-6028
ISSN (Online): 1545-1550
IsoAbbr: J. Endovasc. Ther.
NlmId: 100896915
123:123
JrId: 21702
long title: Chirurgie de la main
short title: Chir Main
ISSN: 1297-3203
ISSN (Online): 1769-6666
IsoAbbr: Chir Main
NlmId: 100937750
123:123
JrId: 21703
long title: Hong Kong medical journal = Xianggang yi xue za zhi / Hong Kong Academy of Medicine
short title: Hong Kong Med J
ISSN: 1024-2708
ISSN (Online): 
IsoAbbr: Hong Kong Med J
NlmId: 9512509
123:123
JrId: 21704
long title: Seminars in neonatology : SN
short title: Semin Neonatol
ISSN: 1084-2756
ISSN (Online): 1532-2815
IsoAbbr: Semin Neonatol
NlmId: 9606001
123:123
JrId: 21705
long title: Doklady biological sciences : proceedings of the Academy of Sciences of the USSR, Biological sciences sections / translated from Russian
short title: Dokl Biol Sci
ISSN: 0012-4966
ISSN (Online): 
IsoAbbr: Dokl. Biol. Sci.
NlmId: 7505459
123:123
JrId: 21707
long title: Bioelectrochemistry (Amsterdam, Netherlands)
short title: Bioelectrochemistry
ISSN: 1567-5394
ISSN (Online): 1878-562X
IsoAbbr: Bioelectrochemistry
NlmId: 100953583
123:123
JrId: 21708
long title: Journal of health communication
short title: J Health Commun
ISSN: 1081-0730
ISSN (Online): 1087-0415
IsoAbbr: J Health Commun
NlmId: 9604100
123:123
JrId: 21709
long title: Soil biology & biochemistry
short title: Soil Biol Biochem
ISSN: 0038-0717
ISSN (Online): 
IsoAbbr: Soil Biol. Biochem.
NlmId: 0244736
123:123
JrId: 21710
long title: Journal of biomolecular screening
short title: J Biomol Screen
ISSN: 1087-0571
ISSN (Online): 1552-454X
IsoAbbr: J Biomol Screen
NlmId: 9612112
123:123
JrId: 21711
long title: Cochrane database of systematic reviews (Online)
short title: Cochrane Database Syst Rev
ISSN: 
ISSN (Online): 1469-493X
IsoAbbr: Cochrane Database Syst Rev
NlmId: 100909747
123:123
JrId: 21712
long title: Biomolecular engineering
short title: Biomol Eng
ISSN: 1389-0344
ISSN (Online): 
IsoAbbr: Biomol. Eng.
NlmId: 100928062
123:123
JrId: 21714
long title: Biofouling
short title: Biofouling
ISSN: 0892-7014
ISSN (Online): 1029-2454
IsoAbbr: Biofouling
NlmId: 9200331
123:123
JrId: 21715
long title: Revue roumaine de virologie
short title: Rev Roum Virol
ISSN: 0300-158X
ISSN (Online): 
IsoAbbr: Rev Roum Virol
NlmId: 7605718
123:123
JrId: 21716
long title: Die Infusionstherapie
short title: Infusionstherapie
ISSN: 0301-3243
ISSN (Online): 
IsoAbbr: Infusionstherapie
NlmId: 7613113
123:123
JrId: 21717
long title: Molecular plant pathology
short title: Mol Plant Pathol
ISSN: 1464-6722
ISSN (Online): 1364-3703
IsoAbbr: Mol. Plant Pathol.
NlmId: 100954969
123:123
JrId: 21720
long title: Cellular microbiology
short title: Cell Microbiol
ISSN: 1462-5814
ISSN (Online): 1462-5822
IsoAbbr: Cell. Microbiol.
NlmId: 100883691
123:123
JrId: 21721
long title: Phytopathologia mediterranea
short title: Phytopathol Mediterr
ISSN: 0031-9465
ISSN (Online): 1593-2095
IsoAbbr: Phytopathol. Mediterr.
NlmId: 100955461
123:123
JrId: 21724
long title: Biochemical engineering journal
short title: Biochem Eng J
ISSN: 1369-703X
ISSN (Online): 
IsoAbbr: Biochem. Eng. J.
NlmId: 9891831
123:123
JrId: 21727
long title: Journal of nursing scholarship : an official publication of Sigma Theta Tau International Honor Society of Nursing / Sigma Theta Tau
short title: J Nurs Scholarsh
ISSN: 1527-6546
ISSN (Online): 1547-5069
IsoAbbr: J Nurs Scholarsh
NlmId: 100911591
123:123
JrId: 21728
long title: JONA'S healthcare law, ethics and regulation
short title: JONAS Healthc Law Ethics Regul
ISSN: 1520-9229
ISSN (Online): 1539-073X
IsoAbbr: JONAS Healthc Law Ethics Regul
NlmId: 100888423
123:123
JrId: 21730
long title: Journal of clinical neuroscience : official journal of the Neurosurgical Society of Australasia
short title: J Clin Neurosci
ISSN: 0967-5868
ISSN (Online): 1532-2653
IsoAbbr: J Clin Neurosci
NlmId: 9433352
123:123
JrId: 21734
long title: Functional & integrative genomics
short title: Funct Integr Genomics
ISSN: 1438-793X
ISSN (Online): 1438-7948
IsoAbbr: Funct. Integr. Genomics
NlmId: 100939343
123:123
JrId: 21735
long title: Crop protection (Guildford, Surrey)
short title: Crop Prot
ISSN: 0261-2194
ISSN (Online): 
IsoAbbr: Crop Prot.
NlmId: 9882988
123:123
JrId: 21736
long title: Assistenza infermieristica e ricerca : AIR
short title: Assist Inferm Ric
ISSN: 1592-5986
ISSN (Online): 
IsoAbbr: Assist Inferm Ric
NlmId: 100901776
123:123
JrId: 21737
long title: Journal of the International Academy of Periodontology
short title: J Int Acad Periodontol
ISSN: 1466-2094
ISSN (Online): 
IsoAbbr: J Int Acad Periodontol
NlmId: 100888553
123:123
JrId: 21738
long title: Maryland medicine : MM : a publication of MEDCHI, the Maryland State Medical Society
short title: Md Med
ISSN: 1538-2656
ISSN (Online): 
IsoAbbr: Md Med
NlmId: 100931679
123:123
JrId: 21739
long title: Journal of veterinary medicine. A, Physiology, pathology, clinical medicine
short title: J Vet Med A Physiol Pathol Clin Med
ISSN: 0931-184X
ISSN (Online): 1439-0442
IsoAbbr: J Vet Med A Physiol Pathol Clin Med
NlmId: 100955112
123:123
JrId: 21740
long title: Molecular urology
short title: Mol Urol
ISSN: 1091-5362
ISSN (Online): 
IsoAbbr: Mol Urol
NlmId: 9709255
123:123
JrId: 21742
long title: Nephrology nursing journal : journal of the American Nephrology Nurses' Association
short title: Nephrol Nurs J
ISSN: 1526-744X
ISSN (Online): 
IsoAbbr: Nephrol Nurs J
NlmId: 100909377
123:123
JrId: 21745
long title: Medicare brief / National Academy of Social Insurance
short title: Medicare Brief
ISSN: 
ISSN (Online): 
IsoAbbr: Medicare Brief
NlmId: 100899263
123:123
JrId: 21747
long title: Bailliere's best practice & research. Clinical haematology
short title: Baillieres Best Pract Res Clin Haematol
ISSN: 
ISSN (Online): 
IsoAbbr: Baillieres Best Pract. Res. Clin. Haematol.
NlmId: 100900679
123:123
JrId: 21748
long title: Comparative medicine
short title: Comp Med
ISSN: 1532-0820
ISSN (Online): 
IsoAbbr: Comp. Med.
NlmId: 100900466
123:123
JrId: 21749
long title: Pneumologia (Bucharest, Romania)
short title: Pneumologia
ISSN: 2067-2993
ISSN (Online): 
IsoAbbr: Pneumologia
NlmId: 100941067
123:123
JrId: 21750
long title: Nature immunology
short title: Nat Immunol
ISSN: 1529-2908
ISSN (Online): 1529-2916
IsoAbbr: Nat. Immunol.
NlmId: 100941354
123:123
JrId: 21751
long title: European journal of applied physiology
short title: Eur J Appl Physiol
ISSN: 1439-6319
ISSN (Online): 1439-6327
IsoAbbr: Eur. J. Appl. Physiol.
NlmId: 100954790
123:123
JrId: 21752
long title: Journal of veterinary medicine. B, Infectious diseases and veterinary public health
short title: J Vet Med B Infect Dis Vet Public Health
ISSN: 0931-1793
ISSN (Online): 1439-0450
IsoAbbr: J. Vet. Med. B Infect. Dis. Vet. Public Health
NlmId: 100955260
123:123
JrId: 21755
long title: Advances in physiology education
short title: Adv Physiol Educ
ISSN: 1043-4046
ISSN (Online): 1522-1229
IsoAbbr: Adv Physiol Educ
NlmId: 100913944
123:123
JrId: 21757
long title: In vitro & molecular toxicology
short title: In Vitr Mol Toxicol
ISSN: 1097-9336
ISSN (Online): 
IsoAbbr: In Vitr Mol Toxicol
NlmId: 9808800
123:123
JrId: 21758
long title: Journal of bioscience and bioengineering
short title: J Biosci Bioeng
ISSN: 1389-1723
ISSN (Online): 1347-4421
IsoAbbr: J. Biosci. Bioeng.
NlmId: 100888800
123:123
JrId: 21759
long title: International journal of sport nutrition and exercise metabolism
short title: Int J Sport Nutr Exerc Metab
ISSN: 1526-484X
ISSN (Online): 1543-2742
IsoAbbr: Int J Sport Nutr Exerc Metab
NlmId: 100939812
123:123
JrId: 21760
long title: Forschende Komplementarmedizin und klassische Naturheilkunde = Research in complementary and natural classical medicine
short title: Forsch Komplementarmed Klass Naturheilkd
ISSN: 1424-7364
ISSN (Online): 
IsoAbbr: Forsch Komplementarmed Klass Naturheilkd
NlmId: 100958201
123:123
JrId: 21761
long title: Mouth (American Student Dental Association)
short title: Mouth
ISSN: 1529-5044
ISSN (Online): 
IsoAbbr: Mouth
NlmId: 100939354
123:123
JrId: 21762
long title: Journal of orthodontics
short title: J Orthod
ISSN: 1465-3125
ISSN (Online): 1465-3133
IsoAbbr: J Orthod
NlmId: 100957268
123:123
JrId: 21763
long title: MedGenMed : Medscape general medicine
short title: MedGenMed
ISSN: 
ISSN (Online): 1531-0132
IsoAbbr: MedGenMed
NlmId: 100894134
123:123
JrId: 21766
long title: Symposium series (Society for Applied Microbiology)
short title: Symp Ser Soc Appl Microbiol
ISSN: 1467-4734
ISSN (Online): 
IsoAbbr: Symp Ser Soc Appl Microbiol
NlmId: 100892834
123:123
JrId: 21768
long title: Environmental science & technology
short title: Environ Sci Technol
ISSN: 0013-936X
ISSN (Online): 1520-5851
IsoAbbr: Environ. Sci. Technol.
NlmId: 0213155
123:123
JrId: 21770
long title: Alcohol research & health : the journal of the National Institute on Alcohol Abuse and Alcoholism
short title: Alcohol Res Health
ISSN: 1535-7414
ISSN (Online): 1930-0573
IsoAbbr: Alcohol Res Health
NlmId: 100900708
123:123
JrId: 21771
long title: The Case manager
short title: Case Manager
ISSN: 1061-9259
ISSN (Online): 1532-6527
IsoAbbr: Case Manager
NlmId: 9305123
123:123
JrId: 21772
long title: CIN plus
short title: CIN Plus
ISSN: 1098-7126
ISSN (Online): 
IsoAbbr: CIN Plus
NlmId: 100883848
123:123
JrId: 21773
long title: Down's syndrome, research and practice : the journal of the Sarah Duffen Centre / University of Portsmouth
short title: Downs Syndr Res Pract
ISSN: 0968-7912
ISSN (Online): 1753-7606
IsoAbbr: Downs Syndr Res Pract
NlmId: 9508122
123:123
JrId: 21775
long title: Nursing & health sciences
short title: Nurs Health Sci
ISSN: 1441-0745
ISSN (Online): 1442-2018
IsoAbbr: Nurs Health Sci
NlmId: 100891857
123:123
JrId: 21776
long title: School nurse news
short title: School Nurse News
ISSN: 1080-7543
ISSN (Online): 
IsoAbbr: School Nurse News
NlmId: 100956395
123:123
JrId: 21777
long title: Food microbiology
short title: Food Microbiol
ISSN: 0740-0020
ISSN (Online): 1095-9998
IsoAbbr: Food Microbiol.
NlmId: 8601127
123:123
JrId: 21778
long title: Klinicheskaia khirurgiia
short title: Klin Khir
ISSN: 0023-2130
ISSN (Online): 
IsoAbbr: Klin Khir
NlmId: 0376360
123:123
JrId: 21779
long title: Anesthesiology clinics of North America
short title: Anesthesiol Clin North America
ISSN: 0889-8537
ISSN (Online): 1558-4259
IsoAbbr: Anesthesiol Clin North America
NlmId: 8810131
123:123
JrId: 21780
long title: Applied immunohistochemistry & molecular morphology : AIMM / official publication of the Society for Applied Immunohistochemistry
short title: Appl Immunohistochem Mol Morphol
ISSN: 1541-2016
ISSN (Online): 1533-4058
IsoAbbr: Appl. Immunohistochem. Mol. Morphol.
NlmId: 100888796
123:123
JrId: 21781
long title: Archives of facial plastic surgery
short title: Arch Facial Plast Surg
ISSN: 1521-2491
ISSN (Online): 1538-3660
IsoAbbr: Arch Facial Plast Surg
NlmId: 100883500
123:123
JrId: 21782
long title: Epileptic disorders : international epilepsy journal with videotape
short title: Epileptic Disord
ISSN: 1294-9361
ISSN (Online): 1950-6945
IsoAbbr: Epileptic Disord
NlmId: 100891853
123:123
JrId: 21783
long title: Ernst Schering Research Foundation workshop
short title: Ernst Schering Res Found Workshop
ISSN: 0947-6075
ISSN (Online): 
IsoAbbr: Ernst Schering Res. Found. Workshop
NlmId: 9422786
123:123
JrId: 21784
long title: Health communication
short title: Health Commun
ISSN: 1041-0236
ISSN (Online): 1532-7027
IsoAbbr: Health Commun
NlmId: 8908762
123:123
JrId: 21785
long title: Journal of agricultural safety and health
short title: J Agric Saf Health
ISSN: 1074-7583
ISSN (Online): 
IsoAbbr: J Agric Saf Health
NlmId: 9613956
123:123
JrId: 21786
long title: Journal of biomedical optics
short title: J Biomed Opt
ISSN: 1083-3668
ISSN (Online): 1560-2281
IsoAbbr: J Biomed Opt
NlmId: 9605853
123:123
JrId: 21787
long title: Journal of experimental psychology. Applied
short title: J Exp Psychol Appl
ISSN: 1076-898X
ISSN (Online): 1939-2192
IsoAbbr: J Exp Psychol Appl
NlmId: 9507618
123:123
JrId: 21788
long title: Journal of pharmacy & pharmaceutical sciences : a publication of the Canadian Society for Pharmaceutical Sciences, Societe canadienne des sciences pharmaceutiques
short title: J Pharm Pharm Sci
ISSN: 
ISSN (Online): 1482-1826
IsoAbbr: J Pharm Pharm Sci
NlmId: 9807281
123:123
JrId: 21789
long title: Logopedics, phoniatrics, vocology
short title: Logoped Phoniatr Vocol
ISSN: 1401-5439
ISSN (Online): 1651-2022
IsoAbbr: Logoped Phoniatr Vocol
NlmId: 9617311
123:123
JrId: 21790
long title: Medicine, health care, and philosophy
short title: Med Health Care Philos
ISSN: 1386-7423
ISSN (Online): 1572-8633
IsoAbbr: Med Health Care Philos
NlmId: 9815900
123:123
JrId: 21791
long title: Mental retardation and developmental disabilities research reviews
short title: Ment Retard Dev Disabil Res Rev
ISSN: 1080-4013
ISSN (Online): 1098-2779
IsoAbbr: Ment Retard Dev Disabil Res Rev
NlmId: 9517974
123:123
JrId: 21792
long title: Metabolic engineering
short title: Metab Eng
ISSN: 1096-7176
ISSN (Online): 1096-7184
IsoAbbr: Metab. Eng.
NlmId: 9815657
123:123
JrId: 21793
long title: Molecular therapy : the journal of the American Society of Gene Therapy
short title: Mol Ther
ISSN: 1525-0016
ISSN (Online): 1525-0024
IsoAbbr: Mol. Ther.
NlmId: 100890581
123:123
JrId: 21795
long title: Neural networks : the official journal of the International Neural Network Society
short title: Neural Netw
ISSN: 0893-6080
ISSN (Online): 1879-2782
IsoAbbr: Neural Netw
NlmId: 8805018
123:123
JrId: 21796
long title: Neuropathology : official journal of the Japanese Society of Neuropathology
short title: Neuropathology
ISSN: 0919-6544
ISSN (Online): 1440-1789
IsoAbbr: Neuropathology
NlmId: 9606526
123:123
JrId: 21797
long title: Nicotine & tobacco research : official journal of the Society for Research on Nicotine and Tobacco
short title: Nicotine Tob Res
ISSN: 1462-2203
ISSN (Online): 1469-994X
IsoAbbr: Nicotine Tob. Res.
NlmId: 9815751
123:123
JrId: 21798
long title: Paediatric drugs
short title: Paediatr Drugs
ISSN: 1174-5878
ISSN (Online): 1179-2019
IsoAbbr: Paediatr Drugs
NlmId: 100883685
123:123
JrId: 21800
long title: Pituitary
short title: Pituitary
ISSN: 1386-341X
ISSN (Online): 1573-7403
IsoAbbr: Pituitary
NlmId: 9814578
123:123
JrId: 21801
long title: Platelets
short title: Platelets
ISSN: 0953-7104
ISSN (Online): 1369-1635
IsoAbbr: Platelets
NlmId: 9208117
123:123
JrId: 21802
long title: Psychological methods
short title: Psychol Methods
ISSN: 1082-989X
ISSN (Online): 1939-1463
IsoAbbr: Psychol Methods
NlmId: 9606928
123:123
JrId: 21803
long title: Child neuropsychology : a journal on normal and abnormal development in childhood and adolescence
short title: Child Neuropsychol
ISSN: 0929-7049
ISSN (Online): 1744-4136
IsoAbbr: Child Neuropsychol
NlmId: 9512515
123:123
JrId: 21804
long title: Bailliere's best practice & research. Clinical endocrinology & metabolism
short title: Baillieres Best Pract Res Clin Endocrinol Metab
ISSN: 
ISSN (Online): 
IsoAbbr: Baillieres Best Pract Res Clin Endocrinol Metab
NlmId: 100957144
123:123
JrId: 21805
long title: Cultural diversity & ethnic minority psychology
short title: Cultur Divers Ethnic Minor Psychol
ISSN: 1099-9809
ISSN (Online): 
IsoAbbr: Cultur Divers Ethnic Minor Psychol
NlmId: 100956435
123:123
JrId: 21806
long title: Acta paediatrica Taiwanica = Taiwan er ke yi xue hui za zhi
short title: Acta Paediatr Taiwan
ISSN: 1608-8115
ISSN (Online): 
IsoAbbr: Acta Paediatr Taiwan
NlmId: 100958202
123:123
JrId: 21807
long title: Medycyna wieku rozwojowego
short title: Med Wieku Rozwoj
ISSN: 1428-345X
ISSN (Online): 
IsoAbbr: Med Wieku Rozwoj
NlmId: 100928610
123:123
JrId: 21809
long title: AIDS & public policy journal
short title: AIDS Public Policy J
ISSN: 0887-3852
ISSN (Online): 
IsoAbbr: AIDS Public Policy J
NlmId: 8708548
123:123
JrId: 21810
long title: Journal of microbiology, immunology, and infection = Wei mian yu gan ran za zhi
short title: J Microbiol Immunol Infect
ISSN: 1684-1182
ISSN (Online): 1995-9133
IsoAbbr: J Microbiol Immunol Infect
NlmId: 100956211
123:123
JrId: 21811
long title: Zhonghua shen jing ke za zhi = Chinese journal of neurology
short title: Zhonghua Shen Jing Ge Za Zhi
ISSN: 1006-7876
ISSN (Online): 
IsoAbbr: Zhonghua Shen Jing Ge Za Zhi
NlmId: 9616315
123:123
JrId: 21812
long title: Issue Brief (Public Policy Institute (American Association of Retired Persons))
short title: Issue Brief (Public Policy Inst (Am Assoc Retired Pers))
ISSN: 1063-3189
ISSN (Online): 
IsoAbbr: Issue Brief (Public Policy Inst (Am Assoc Retired Pers))
NlmId: 100898603
123:123
JrId: 21814
long title: Journal of physiological anthropology and applied human science
short title: J Physiol Anthropol Appl Human Sci
ISSN: 1345-3475
ISSN (Online): 1347-5355
IsoAbbr: J Physiol Anthropol Appl Human Sci
NlmId: 100930389
123:123
JrId: 21816
long title: The Kaohsiung journal of medical sciences
short title: Kaohsiung J Med Sci
ISSN: 1607-551X
ISSN (Online): 
IsoAbbr: Kaohsiung J. Med. Sci.
NlmId: 100960562
123:123
JrId: 21817
long title: Journal of toxicology and environmental health. Part A
short title: J Toxicol Environ Health A
ISSN: 1528-7394
ISSN (Online): 
IsoAbbr: J. Toxicol. Environ. Health Part A
NlmId: 100960995
123:123
JrId: 21819
long title: Early pregnancy (Online)
short title: Early Pregnancy
ISSN: 
ISSN (Online): 1537-6583
IsoAbbr: Early Pregnancy
NlmId: 100940263
123:123
JrId: 21821
long title: Journal of acquired immune deficiency syndromes (1999)
short title: J Acquir Immune Defic Syndr
ISSN: 1525-4135
ISSN (Online): 1944-7884
IsoAbbr: J. Acquir. Immune Defic. Syndr.
NlmId: 100892005
123:123
JrId: 21822
long title: Clinical & experimental ophthalmology
short title: Clin Experiment Ophthalmol
ISSN: 1442-6404
ISSN (Online): 1442-9071
IsoAbbr: Clin. Experiment. Ophthalmol.
NlmId: 100896531
123:123
JrId: 21823
long title: Progress in transplantation (Aliso Viejo, Calif.)
short title: Prog Transplant
ISSN: 1526-9248
ISSN (Online): 
IsoAbbr: Prog Transplant
NlmId: 100909380
123:123
JrId: 21824
long title: Neurological sciences : official journal of the Italian Neurological Society and of the Italian Society of Clinical Neurophysiology
short title: Neurol Sci
ISSN: 1590-1874
ISSN (Online): 1590-3478
IsoAbbr: Neurol. Sci.
NlmId: 100959175
123:123
JrId: 21830
long title: Current gastroenterology reports
short title: Curr Gastroenterol Rep
ISSN: 1522-8037
ISSN (Online): 1534-312X
IsoAbbr: Curr Gastroenterol Rep
NlmId: 100888896
123:123
JrId: 21831
long title: Current hypertension reports
short title: Curr Hypertens Rep
ISSN: 1522-6417
ISSN (Online): 1534-3111
IsoAbbr: Curr. Hypertens. Rep.
NlmId: 100888982
123:123
JrId: 21832
long title: Current cardiology reports
short title: Curr Cardiol Rep
ISSN: 1523-3782
ISSN (Online): 1534-3170
IsoAbbr: Curr Cardiol Rep
NlmId: 100888969
123:123
JrId: 21833
long title: Current review of pain
short title: Curr Rev Pain
ISSN: 1069-5850
ISSN (Online): 
IsoAbbr: Curr Rev Pain
NlmId: 9438797
123:123
JrId: 21834
long title: Journal of motor behavior
short title: J Mot Behav
ISSN: 0022-2895
ISSN (Online): 1940-1027
IsoAbbr: J Mot Behav
NlmId: 0236512
123:123
JrId: 21835
long title: International journal of hygiene and environmental health
short title: Int J Hyg Environ Health
ISSN: 1438-4639
ISSN (Online): 1618-131X
IsoAbbr: Int J Hyg Environ Health
NlmId: 100898843
123:123
JrId: 21837
long title: Journal of medical biography
short title: J Med Biogr
ISSN: 0967-7720
ISSN (Online): 1758-1087
IsoAbbr: J Med Biogr
NlmId: 9308895
123:123
JrId: 21839
long title: Current drug metabolism
short title: Curr Drug Metab
ISSN: 1389-2002
ISSN (Online): 1875-5453
IsoAbbr: Curr. Drug Metab.
NlmId: 100960533
123:123
JrId: 21840
long title: Optometry (St. Louis, Mo.)
short title: Optometry
ISSN: 1529-1839
ISSN (Online): 1558-1527
IsoAbbr: Optometry
NlmId: 100912421
123:123
JrId: 21841
long title: International maritime health
short title: Int Marit Health
ISSN: 1641-9251
ISSN (Online): 2081-3252
IsoAbbr: Int Marit Health
NlmId: 100958373
123:123
JrId: 21844
long title: Food research international (Ottawa, Ont.)
short title: Food Res Int
ISSN: 0963-9969
ISSN (Online): 1873-7145
IsoAbbr: Food Res. Int.
NlmId: 9210143
123:123
JrId: 21845
long title: Digestive and liver disease : official journal of the Italian Society of Gastroenterology and the Italian Association for the Study of the Liver
short title: Dig Liver Dis
ISSN: 1590-8658
ISSN (Online): 1878-3562
IsoAbbr: Dig Liver Dis
NlmId: 100958385
123:123
JrId: 21847
long title: Physician performance & payment report
short title: Physician Perform Paym Rep
ISSN: 1528-7378
ISSN (Online): 
IsoAbbr: Physician Perform Paym Rep
NlmId: 100927887
123:123
JrId: 21852
long title: Ai zheng = Aizheng = Chinese journal of cancer
short title: Ai Zheng
ISSN: 1000-467X
ISSN (Online): 
IsoAbbr: Ai Zheng
NlmId: 9424852
123:123
JrId: 21854
long title: BMC bioinformatics
short title: BMC Bioinformatics
ISSN: 
ISSN (Online): 1471-2105
IsoAbbr: BMC Bioinformatics
NlmId: 100965194
123:123
JrId: 21855
long title: BMC genomics
short title: BMC Genomics
ISSN: 
ISSN (Online): 1471-2164
IsoAbbr: BMC Genomics
NlmId: 100965258
123:123
JrId: 21856
long title: BMC biochemistry
short title: BMC Biochem
ISSN: 
ISSN (Online): 1471-2091
IsoAbbr: BMC Biochem.
NlmId: 101084098
123:123
JrId: 21857
long title: Genome informatics. Workshop on Genome Informatics
short title: Genome Inform Ser Workshop Genome Inform
ISSN: 0919-9454
ISSN (Online): 
IsoAbbr: Genome Inform Ser Workshop Genome Inform
NlmId: 9717234
123:123
JrId: 21858
long title: Breast cancer (Tokyo, Japan)
short title: Breast Cancer
ISSN: 1340-6868
ISSN (Online): 1880-4233
IsoAbbr: Breast Cancer
NlmId: 100888201
123:123
JrId: 21859
long title: Contemporary topics in laboratory animal science / American Association for Laboratory Animal Science
short title: Contemp Top Lab Anim Sci
ISSN: 1060-0558
ISSN (Online): 
IsoAbbr: Contemp Top Lab Anim Sci
NlmId: 9204153
123:123
JrId: 21860
long title: Journal of health, population, and nutrition
short title: J Health Popul Nutr
ISSN: 1606-0997
ISSN (Online): 2072-1315
IsoAbbr: J Health Popul Nutr
NlmId: 100959228
123:123
JrId: 21861
long title: Healthcare foodservice magazine : the international trade publication for the healthcare foodservice industry
short title: Healthc Foodserv Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Healthc Foodserv Mag
NlmId: 100954799
123:123
JrId: 21862
long title: Clinical resource management
short title: Clin Resour Manag
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Resour Manag
NlmId: 100955437
123:123
JrId: 21863
long title: British journal of perioperative nursing : the journal of the National Association of Theatre Nurses
short title: Br J Perioper Nurs
ISSN: 1467-1026
ISSN (Online): 
IsoAbbr: Br J Perioper Nurs
NlmId: 100935999
123:123
JrId: 21869
long title: Autonomic neuroscience : basic & clinical
short title: Auton Neurosci
ISSN: 1566-0702
ISSN (Online): 1872-7484
IsoAbbr: Auton Neurosci
NlmId: 100909359
123:123
JrId: 21870
long title: Doklady biophysics : proceedings of the Academy of Sciences of the USSR, Biophysics section / translated from Russian
short title: Dokl Biophys
ISSN: 0012-4974
ISSN (Online): 
IsoAbbr: Dokl Biophys
NlmId: 7505460
123:123
JrId: 21872
long title: The heart surgery forum
short title: Heart Surg Forum
ISSN: 1098-3511
ISSN (Online): 1522-6662
IsoAbbr: Heart Surg Forum
NlmId: 100891112
123:123
JrId: 21873
long title: Current infectious disease reports
short title: Curr Infect Dis Rep
ISSN: 1523-3847
ISSN (Online): 1534-3146
IsoAbbr: Curr Infect Dis Rep
NlmId: 100888983
123:123
JrId: 21874
long title: Current interventional cardiology reports
short title: Curr Interv Cardiol Rep
ISSN: 1523-3839
ISSN (Online): 1534-3103
IsoAbbr: Curr Interv Cardiol Rep
NlmId: 100888981
123:123
JrId: 21875
long title: Current treatment options in cardiovascular medicine
short title: Curr Treat Options Cardiovasc Med
ISSN: 1092-8464
ISSN (Online): 1534-3189
IsoAbbr: Curr Treat Options Cardiovasc Med
NlmId: 9815942
123:123
JrId: 21876
long title: Current treatment options in gastroenterology
short title: Curr Treat Options Gastroenterol
ISSN: 1092-8472
ISSN (Online): 1534-309X
IsoAbbr: Curr Treat Options Gastroenterol
NlmId: 9815941
123:123
JrId: 21877
long title: Current treatment options in neurology
short title: Curr Treat Options Neurol
ISSN: 1092-8480
ISSN (Online): 1534-3138
IsoAbbr: Curr Treat Options Neurol
NlmId: 9815940
123:123
JrId: 21878
long title: Annals of anatomy = Anatomischer Anzeiger : official organ of the Anatomische Gesellschaft
short title: Ann Anat
ISSN: 0940-9602
ISSN (Online): 1618-0402
IsoAbbr: Ann. Anat.
NlmId: 100963897
123:123
JrId: 21879
long title: International journal of palliative nursing
short title: Int J Palliat Nurs
ISSN: 1357-6321
ISSN (Online): 
IsoAbbr: Int J Palliat Nurs
NlmId: 9506762
123:123
JrId: 21880
long title: BMC genetics
short title: BMC Genet
ISSN: 
ISSN (Online): 1471-2156
IsoAbbr: BMC Genet.
NlmId: 100966978
123:123
JrId: 21881
long title: BMC family practice
short title: BMC Fam Pract
ISSN: 
ISSN (Online): 1471-2296
IsoAbbr: BMC Fam Pract
NlmId: 100967792
123:123
JrId: 21882
long title: BMC nephrology
short title: BMC Nephrol
ISSN: 
ISSN (Online): 1471-2369
IsoAbbr: BMC Nephrol
NlmId: 100967793
123:123
JrId: 21883
long title: Arthritis research
short title: Arthritis Res
ISSN: 1465-9905
ISSN (Online): 1465-9913
IsoAbbr: Arthritis Res.
NlmId: 100913255
123:123
JrId: 21884
long title: Breast cancer research : BCR
short title: Breast Cancer Res
ISSN: 1465-5411
ISSN (Online): 1465-542X
IsoAbbr: Breast Cancer Res.
NlmId: 100927353
123:123
JrId: 21885
long title: The Nautilus
short title: Nautilus (Philadelphia)
ISSN: 0028-1344
ISSN (Online): 
IsoAbbr: Nautilus
NlmId: 9890221
123:123
JrId: 21886
long title: Critical care (London, England)
short title: Crit Care
ISSN: 1364-8535
ISSN (Online): 1466-609X
IsoAbbr: Crit Care
NlmId: 9801902
123:123
JrId: 21887
long title: BMC molecular biology
short title: BMC Mol Biol
ISSN: 
ISSN (Online): 1471-2199
IsoAbbr: BMC Mol. Biol.
NlmId: 100966983
123:123
JrId: 21888
long title: Comparative biochemistry and physiology. Toxicology & pharmacology : CBP
short title: Comp Biochem Physiol C Toxicol Pharmacol
ISSN: 1532-0456
ISSN (Online): 
IsoAbbr: Comp. Biochem. Physiol. C Toxicol. Pharmacol.
NlmId: 100959500
123:123
JrId: 21889
long title: Expert opinion on investigational drugs
short title: Expert Opin Investig Drugs
ISSN: 1354-3784
ISSN (Online): 1744-7658
IsoAbbr: Expert Opin Investig Drugs
NlmId: 9434197
123:123
JrId: 21890
long title: Mitteilungen der Osterreichischen Gesellschaft fur Tropenmedizin und Parasitologie
short title: Mitt Osterr Ges Tropenmed Parasitol
ISSN: 1026-4906
ISSN (Online): 
IsoAbbr: Mitt. Osterr. Ges. Trop.med. Parasitol.
NlmId: 9438996
123:123
JrId: 21891
long title: Seminars in musculoskeletal radiology
short title: Semin Musculoskelet Radiol
ISSN: 1089-7860
ISSN (Online): 1098-898X
IsoAbbr: Semin Musculoskelet Radiol
NlmId: 9717520
123:123
JrId: 21892
long title: Advances in skin & wound care
short title: Adv Skin Wound Care
ISSN: 1527-7941
ISSN (Online): 1538-8654
IsoAbbr: Adv Skin Wound Care
NlmId: 100911021
123:123
JrId: 21893
long title: Nursing New Zealand
short title: Nurs N Z
ISSN: 1172-1979
ISSN (Online): 
IsoAbbr: Nurs N Z
NlmId: 9313253
123:123
JrId: 21894
long title: Traffic (Copenhagen, Denmark)
short title: Traffic
ISSN: 1398-9219
ISSN (Online): 1600-0854
IsoAbbr: Traffic
NlmId: 100939340
123:123
JrId: 21896
long title: Cancer journal (Sudbury, Mass.)
short title: Cancer J
ISSN: 1528-9117
ISSN (Online): 1540-336X
IsoAbbr: Cancer J
NlmId: 100931981
123:123
JrId: 21897
long title: Issue brief (Health Policy Tracking Service)
short title: Issue Brief Health Policy Track Serv
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief Health Policy Track Serv
NlmId: 9812946
123:123
JrId: 21904
long title: Genome biology
short title: Genome Biol
ISSN: 1465-6906
ISSN (Online): 1465-6914
IsoAbbr: Genome Biol.
NlmId: 100960660
123:123
JrId: 21905
long title: Canadian journal of nursing leadership
short title: Can J Nurs Leadersh
ISSN: 1481-9643
ISSN (Online): 
IsoAbbr: Can J Nurs Leadersh
NlmId: 100888575
123:123
JrId: 21906
long title: ALTEX
short title: ALTEX
ISSN: 1868-596X
ISSN (Online): 
IsoAbbr: ALTEX
NlmId: 100953980
123:123
JrId: 21907
long title: Alternatives to laboratory animals : ATLA
short title: Altern Lab Anim
ISSN: 0261-1929
ISSN (Online): 
IsoAbbr: Altern Lab Anim
NlmId: 8110074
123:123
JrId: 21908
long title: Briefings in bioinformatics
short title: Brief Bioinform
ISSN: 1467-5463
ISSN (Online): 1477-4054
IsoAbbr: Brief. Bioinformatics
NlmId: 100912837
123:123
JrId: 21909
long title: Hand surgery : an international journal devoted to hand and upper limb surgery and related research : journal of the Asia-Pacific Federation of Societies for Surgery of the Hand
short title: Hand Surg
ISSN: 0218-8104
ISSN (Online): 1793-6535
IsoAbbr: Hand Surg
NlmId: 9602613
123:123
JrId: 21910
long title: Online journal of issues in nursing
short title: Online J Issues Nurs
ISSN: 
ISSN (Online): 1091-3734
IsoAbbr: Online J Issues Nurs
NlmId: 9806525
123:123
JrId: 21912
long title: Medical science monitor : international medical journal of experimental and clinical research
short title: Med Sci Monit
ISSN: 1234-1010
ISSN (Online): 1643-3750
IsoAbbr: Med. Sci. Monit.
NlmId: 9609063
123:123
JrId: 21916
long title: Telemedicine journal and e-health : the official journal of the American Telemedicine Association
short title: Telemed J E Health
ISSN: 1530-5627
ISSN (Online): 1556-3669
IsoAbbr: Telemed J E Health
NlmId: 100959949
123:123
JrId: 21917
long title: The Canadian journal of urology
short title: Can J Urol
ISSN: 1195-9479
ISSN (Online): 
IsoAbbr: Can J Urol
NlmId: 9515842
123:123
JrId: 21920
long title: BMC cell biology
short title: BMC Cell Biol
ISSN: 
ISSN (Online): 1471-2121
IsoAbbr: BMC Cell Biol.
NlmId: 100966972
123:123
JrId: 21921
long title: BMC medical genetics
short title: BMC Med Genet
ISSN: 
ISSN (Online): 1471-2350
IsoAbbr: BMC Med. Genet.
NlmId: 100968552
123:123
JrId: 21922
long title: Current atherosclerosis reports
short title: Curr Atheroscler Rep
ISSN: 1523-3804
ISSN (Online): 1534-6242
IsoAbbr: Curr Atheroscler Rep
NlmId: 100897685
123:123
JrId: 21923
long title: Current rheumatology reports
short title: Curr Rheumatol Rep
ISSN: 1523-3774
ISSN (Online): 1534-6307
IsoAbbr: Curr Rheumatol Rep
NlmId: 100888970
123:123
JrId: 21924
long title: British journal of community nursing
short title: Br J Community Nurs
ISSN: 1462-4753
ISSN (Online): 
IsoAbbr: Br J Community Nurs
NlmId: 9815827
123:123
JrId: 21925
long title: Dynamics (Pembroke, Ont.)
short title: Dynamics
ISSN: 1497-3715
ISSN (Online): 
IsoAbbr: Dynamics
NlmId: 100955578
123:123
JrId: 21926
long title: Novon : a journal for botanical nomenclature / Missouri Botanical Garden
short title: 
ISSN: 1055-3177
ISSN (Online): 
IsoAbbr: Novon St. Louis Mo.
NlmId: 101082802
123:123
JrId: 21927
long title: Current oncology reports
short title: Curr Oncol Rep
ISSN: 1523-3790
ISSN (Online): 1534-6269
IsoAbbr: Curr Oncol Rep
NlmId: 100888967
123:123
JrId: 21928
long title: Current psychiatry reports
short title: Curr Psychiatry Rep
ISSN: 1523-3812
ISSN (Online): 1535-1645
IsoAbbr: Curr Psychiatry Rep
NlmId: 100888960
123:123
JrId: 21929
long title: The health care manager
short title: Health Care Manag (Frederick)
ISSN: 1525-5794
ISSN (Online): 1550-512X
IsoAbbr: Health Care Manag (Frederick)
NlmId: 100896672
123:123
JrId: 21930
long title: Heart failure reviews
short title: Heart Fail Rev
ISSN: 1382-4147
ISSN (Online): 1573-7322
IsoAbbr: Heart Fail Rev
NlmId: 9612481
123:123
JrId: 21931
long title: ILAR journal / National Research Council, Institute of Laboratory Animal Resources
short title: ILAR J
ISSN: 1084-2020
ISSN (Online): 1930-6180
IsoAbbr: ILAR J
NlmId: 9516416
123:123
JrId: 21932
long title: Disease management advisor
short title: Dis Manag Advis
ISSN: 1531-5681
ISSN (Online): 
IsoAbbr: Dis Manag Advis
NlmId: 100961635
123:123
JrId: 21933
long title: Conservation genetics (Print)
short title: Conserv Genet
ISSN: 1566-0621
ISSN (Online): 1572-9737
IsoAbbr: Conserv. Genet.
NlmId: 101083179
123:123
JrId: 21934
long title: Healthcare hazard management monitor : HHMM : the newsletter of the Center for Healthcare Environmental Management
short title: Healthc Hazard Manage Monit
ISSN: 1532-3633
ISSN (Online): 
IsoAbbr: Healthc Hazard Manage Monit
NlmId: 100955103
123:123
JrId: 21935
long title: Saudi medical journal
short title: Saudi Med J
ISSN: 0379-5284
ISSN (Online): 
IsoAbbr: Saudi Med J
NlmId: 7909441
123:123
JrId: 21936
long title: Archivos de la Sociedad Espanola de Oftalmologia
short title: Arch Soc Esp Oftalmol
ISSN: 0365-6691
ISSN (Online): 1989-7286
IsoAbbr: Arch Soc Esp Oftalmol
NlmId: 1304603
123:123
JrId: 21937
long title: Endocrine practice : official journal of the American College of Endocrinology and the American Association of Clinical Endocrinologists
short title: Endocr Pract
ISSN: 1530-891X
ISSN (Online): 1934-2403
IsoAbbr: Endocr Pract
NlmId: 9607439
123:123
JrId: 21941
long title: Physical review. B, Condensed matter and materials physics
short title: Phys Rev B Condens Matter Mater Phys
ISSN: 1098-0121
ISSN (Online): 
IsoAbbr: Phys. Rev. B Condens. Matter Mater. Phys.
NlmId: 100927390
123:123
JrId: 21942
long title: Journal of Alzheimer's disease : JAD
short title: J Alzheimers Dis
ISSN: 1387-2877
ISSN (Online): 1875-8908
IsoAbbr: J. Alzheimers Dis.
NlmId: 9814863
123:123
JrId: 21943
long title: International biodeterioration & biodegradation
short title: Int Biodeterior Biodegradation
ISSN: 0964-8305
ISSN (Online): 
IsoAbbr: Int. Biodeterior. Biodegradation
NlmId: 9300892
123:123
JrId: 21944
long title: Waste management (New York, N.Y.)
short title: Waste Manag
ISSN: 0956-053X
ISSN (Online): 1879-2456
IsoAbbr: Waste Manag
NlmId: 9884362
123:123
JrId: 21945
long title: Healthcare leadership & management report
short title: Healthc Leadersh Manag Rep
ISSN: 1533-2292
ISSN (Online): 
IsoAbbr: Healthc Leadersh Manag Rep
NlmId: 100958264
123:123
JrId: 21946
long title: Urologiia (Moscow, Russia : 1999)
short title: Urologiia
ISSN: 1728-2985
ISSN (Online): 
IsoAbbr: Urologiia
NlmId: 100900900
123:123
JrId: 21947
long title: BMC neuroscience
short title: BMC Neurosci
ISSN: 
ISSN (Online): 1471-2202
IsoAbbr: BMC Neurosci
NlmId: 100966986
123:123
JrId: 21948
long title: Inorganic chemistry
short title: Inorg Chem
ISSN: 0020-1669
ISSN (Online): 1520-510X
IsoAbbr: Inorg Chem
NlmId: 0366543
123:123
JrId: 21949
long title: Biologist (London, England)
short title: Biologist (London)
ISSN: 0006-3347
ISSN (Online): 
IsoAbbr: Biologist (London)
NlmId: 9108399
123:123
JrId: 21951
long title: Occasional papers (Texas Tech University. Museum)
short title: Occas Pap Tex Tech Univ Mus
ISSN: 0149-175X
ISSN (Online): 
IsoAbbr: Occas. Pap. Tex. Tech. Univ. Mus.
NlmId: 101084563
123:123
JrId: 21952
long title: Journal of life science
short title: 
ISSN: 1229-1552
ISSN (Online): 
IsoAbbr: J. Life Sci.
NlmId: 101084577
123:123
JrId: 21953
long title: Pathogenesis : the journal of mechanisms in disease processes
short title: Pathogenesis (Amst)
ISSN: 1024-5359
ISSN (Online): 1607-8535
IsoAbbr: Pathogenesis
NlmId: 9815970
123:123
JrId: 21954
long title: Focus MDA : the official publication of the Missouri Dental Association
short title: Focus MDA
ISSN: 
ISSN (Online): 
IsoAbbr: Focus MDA
NlmId: 9815833
123:123
JrId: 21955
long title: States of health
short title: States Health
ISSN: 1524-4830
ISSN (Online): 
IsoAbbr: States Health
NlmId: 100966540
123:123
JrId: 21958
long title: The Body positive
short title: Body Posit
ISSN: 1048-4396
ISSN (Online): 
IsoAbbr: Body Posit
NlmId: 9887196
123:123
JrId: 21959
long title: Teaching and learning in medicine
short title: Teach Learn Med
ISSN: 1040-1334
ISSN (Online): 1532-8015
IsoAbbr: Teach Learn Med
NlmId: 8910884
123:123
JrId: 21965
long title: Journal of applied measurement
short title: J Appl Meas
ISSN: 1529-7713
ISSN (Online): 
IsoAbbr: J Appl Meas
NlmId: 101084377
123:123
JrId: 21966
long title: FEMS yeast research
short title: FEMS Yeast Res
ISSN: 1567-1356
ISSN (Online): 1567-1364
IsoAbbr: FEMS Yeast Res.
NlmId: 101085384
123:123
JrId: 21967
long title: Acta neurochirurgica. Supplement
short title: Acta Neurochir Suppl
ISSN: 0065-1419
ISSN (Online): 
IsoAbbr: Acta Neurochir. Suppl.
NlmId: 100962752
123:123
JrId: 21970
long title: Annals of noninvasive electrocardiology : the official journal of the International Society for Holter and Noninvasive Electrocardiology, Inc
short title: Ann Noninvasive Electrocardiol
ISSN: 1082-720X
ISSN (Online): 1542-474X
IsoAbbr: Ann Noninvasive Electrocardiol
NlmId: 9607443
123:123
JrId: 21971
long title: Zoologischer Anzeiger
short title: Zool Anz
ISSN: 0044-5231
ISSN (Online): 
IsoAbbr: Zool. Anz.
NlmId: 0031351
123:123
JrId: 21973
long title: Reproduction (Cambridge, England)
short title: Reproduction
ISSN: 1470-1626
ISSN (Online): 1741-7899
IsoAbbr: Reproduction
NlmId: 100966036
123:123
JrId: 21974
long title: BMC gastroenterology
short title: BMC Gastroenterol
ISSN: 
ISSN (Online): 1471-230X
IsoAbbr: BMC Gastroenterol
NlmId: 100968547
123:123
JrId: 21975
long title: BMC developmental biology
short title: BMC Dev Biol
ISSN: 
ISSN (Online): 1471-213X
IsoAbbr: BMC Dev. Biol.
NlmId: 100966973
123:123
JrId: 21976
long title: The international journal of neuropsychopharmacology / official scientific journal of the Collegium Internationale Neuropsychopharmacologicum (CINP)
short title: Int J Neuropsychopharmacol
ISSN: 1461-1457
ISSN (Online): 1469-5111
IsoAbbr: Int. J. Neuropsychopharmacol.
NlmId: 9815893
123:123
JrId: 21981
long title: Seminars in reproductive medicine
short title: Semin Reprod Med
ISSN: 1526-8004
ISSN (Online): 1526-4564
IsoAbbr: Semin. Reprod. Med.
NlmId: 100909394
123:123
JrId: 21983
long title: Journal of the International Association of Physicians in AIDS Care
short title: J Int Assoc Physicians AIDS Care
ISSN: 1081-454X
ISSN (Online): 
IsoAbbr: J Int Assoc Physicians AIDS Care
NlmId: 9508185
123:123
JrId: 21984
long title: Supplements to Clinical neurophysiology
short title: Suppl Clin Neurophysiol
ISSN: 1567-424X
ISSN (Online): 
IsoAbbr: Suppl Clin Neurophysiol
NlmId: 100967410
123:123
JrId: 21986
long title: Pest management science
short title: Pest Manag Sci
ISSN: 1526-498X
ISSN (Online): 1526-4998
IsoAbbr: Pest Manag. Sci.
NlmId: 100898744
123:123
JrId: 21987
long title: Experimental biology and medicine (Maywood, N.J.)
short title: Exp Biol Med (Maywood)
ISSN: 1535-3702
ISSN (Online): 1535-3699
IsoAbbr: Exp. Biol. Med. (Maywood)
NlmId: 100973463
123:123
JrId: 21988
long title: ANZ journal of surgery
short title: ANZ J Surg
ISSN: 1445-1433
ISSN (Online): 1445-2197
IsoAbbr: ANZ J Surg
NlmId: 101086634
123:123
JrId: 21990
long title: Trends in parasitology
short title: Trends Parasitol
ISSN: 1471-4922
ISSN (Online): 1471-5007
IsoAbbr: Trends Parasitol.
NlmId: 100966034
123:123
JrId: 21991
long title: BMC neurology
short title: BMC Neurol
ISSN: 
ISSN (Online): 1471-2377
IsoAbbr: BMC Neurol
NlmId: 100968555
123:123
JrId: 21992
long title: BMC microbiology
short title: BMC Microbiol
ISSN: 
ISSN (Online): 1471-2180
IsoAbbr: BMC Microbiol.
NlmId: 100966981
123:123
JrId: 21993
long title: BMC public health
short title: BMC Public Health
ISSN: 
ISSN (Online): 1471-2458
IsoAbbr: BMC Public Health
NlmId: 100968562
123:123
JrId: 21996
long title: Molecular ecology notes
short title: Mol Ecol Notes
ISSN: 1471-8278
ISSN (Online): 1471-8286
IsoAbbr: Mol. Ecol. Notes
NlmId: 101087335
123:123
JrId: 22000
long title: Asian journal of andrology
short title: Asian J Androl
ISSN: 1008-682X
ISSN (Online): 1745-7262
IsoAbbr: Asian J. Androl.
NlmId: 100942132
123:123
JrId: 22001
long title: Continuum (Society for Social Work Leadership in Health Care)
short title: Continuum Soc Soc Work Leadersh Health Care
ISSN: 
ISSN (Online): 
IsoAbbr: Continuum Soc Soc Work Leadersh Health Care
NlmId: 100962178
123:123
JrId: 22002
long title: Environmental pollution (Barking, Essex : 1987)
short title: Environ Pollut
ISSN: 0269-7491
ISSN (Online): 1873-6424
IsoAbbr: Environ. Pollut.
NlmId: 8804476
123:123
JrId: 22003
long title: Europace : European pacing, arrhythmias, and cardiac electrophysiology : journal of the working groups on cardiac pacing, arrhythmias, and cardiac cellular electrophysiology of the European Society of Cardiology
short title: Europace
ISSN: 1099-5129
ISSN (Online): 1532-2092
IsoAbbr: Europace
NlmId: 100883649
123:123
JrId: 22004
long title: Journal of environmental radioactivity
short title: J Environ Radioact
ISSN: 0265-931X
ISSN (Online): 1879-1700
IsoAbbr: J Environ Radioact
NlmId: 8508119
123:123
JrId: 22005
long title: Psychological science
short title: Psychol Sci
ISSN: 0956-7976
ISSN (Online): 1467-9280
IsoAbbr: Psychol Sci
NlmId: 9007542
123:123
JrId: 22006
long title: BMC infectious diseases
short title: BMC Infect Dis
ISSN: 
ISSN (Online): 1471-2334
IsoAbbr: BMC Infect. Dis.
NlmId: 100968551
123:123
JrId: 22007
long title: Clinical leadership & management review : the journal of CLMA
short title: Clin Leadersh Manag Rev
ISSN: 1527-3954
ISSN (Online): 1553-7072
IsoAbbr: Clin Leadersh Manag Rev
NlmId: 100900959
123:123
JrId: 22008
long title: Diabetes, obesity & metabolism
short title: Diabetes Obes Metab
ISSN: 1462-8902
ISSN (Online): 1463-1326
IsoAbbr: Diabetes Obes Metab
NlmId: 100883645
123:123
JrId: 22009
long title: Fresenius' journal of analytical chemistry
short title: Fresenius J Anal Chem
ISSN: 0937-0633
ISSN (Online): 1432-1130
IsoAbbr: Fresenius J Anal Chem
NlmId: 9114077
123:123
JrId: 22010
long title: Annali di chimica
short title: Ann Chim
ISSN: 0003-4592
ISSN (Online): 
IsoAbbr: Ann Chim
NlmId: 7610375
123:123
JrId: 22011
long title: Antioxidants & redox signaling
short title: Antioxid Redox Signal
ISSN: 1523-0864
ISSN (Online): 1557-7716
IsoAbbr: Antioxid. Redox Signal.
NlmId: 100888899
123:123
JrId: 22012
long title: Child maltreatment
short title: Child Maltreat
ISSN: 1077-5595
ISSN (Online): 1552-6119
IsoAbbr: Child Maltreat
NlmId: 9602869
123:123
JrId: 22013
long title: Clinics in liver disease
short title: Clin Liver Dis
ISSN: 1089-3261
ISSN (Online): 1557-8224
IsoAbbr: Clin Liver Dis
NlmId: 9710002
123:123
JrId: 22014
long title: Developments in biologicals
short title: Dev Biol (Basel)
ISSN: 1424-6074
ISSN (Online): 1662-2960
IsoAbbr: Dev Biol (Basel)
NlmId: 100940058
123:123
JrId: 22015
long title: Environmental monitoring and assessment
short title: Environ Monit Assess
ISSN: 0167-6369
ISSN (Online): 1573-2959
IsoAbbr: Environ Monit Assess
NlmId: 8508350
123:123
JrId: 22016
long title: International journal of emergency mental health
short title: Int J Emerg Ment Health
ISSN: 1522-4821
ISSN (Online): 
IsoAbbr: Int J Emerg Ment Health
NlmId: 100888872
123:123
JrId: 22017
long title: Journal of environmental quality
short title: J Environ Qual
ISSN: 0047-2425
ISSN (Online): 1537-2537
IsoAbbr: J. Environ. Qual.
NlmId: 0330666
123:123
JrId: 22018
long title: Science and engineering ethics
short title: Sci Eng Ethics
ISSN: 1353-3452
ISSN (Online): 1471-5546
IsoAbbr: Sci Eng Ethics
NlmId: 9516228
123:123
JrId: 22019
long title: The veterinary clinics of North America. Exotic animal practice
short title: Vet Clin North Am Exot Anim Pract
ISSN: 1094-9194
ISSN (Online): 1558-4232
IsoAbbr: Vet Clin North Am Exot Anim Pract
NlmId: 9815628
123:123
JrId: 22020
long title: BMC cancer
short title: BMC Cancer
ISSN: 
ISSN (Online): 1471-2407
IsoAbbr: BMC Cancer
NlmId: 100967800
123:123
JrId: 22021
long title: BMC immunology
short title: BMC Immunol
ISSN: 
ISSN (Online): 1471-2172
IsoAbbr: BMC Immunol.
NlmId: 100966980
123:123
JrId: 22022
long title: BMC medical ethics
short title: BMC Med Ethics
ISSN: 
ISSN (Online): 1472-6939
IsoAbbr: BMC Med Ethics
NlmId: 101088680
123:123
JrId: 22023
long title: BMC medical research methodology
short title: BMC Med Res Methodol
ISSN: 
ISSN (Online): 1471-2288
IsoAbbr: BMC Med Res Methodol
NlmId: 100968545
123:123
JrId: 22024
long title: BMC musculoskeletal disorders
short title: BMC Musculoskelet Disord
ISSN: 
ISSN (Online): 1471-2474
IsoAbbr: BMC Musculoskelet Disord
NlmId: 100968565
123:123
JrId: 22025
long title: BMC physiology
short title: BMC Physiol
ISSN: 
ISSN (Online): 1472-6793
IsoAbbr: BMC Physiol.
NlmId: 101088687
123:123
JrId: 22026
long title: Clinical child and family psychology review
short title: Clin Child Fam Psychol Rev
ISSN: 1096-4037
ISSN (Online): 1573-2827
IsoAbbr: Clin Child Fam Psychol Rev
NlmId: 9807947
123:123
JrId: 22027
long title: The Journal of molecular diagnostics : JMD
short title: J Mol Diagn
ISSN: 1525-1578
ISSN (Online): 1943-7811
IsoAbbr: J Mol Diagn
NlmId: 100893612
123:123
JrId: 22028
long title: Biological research for nursing
short title: Biol Res Nurs
ISSN: 1099-8004
ISSN (Online): 1552-4175
IsoAbbr: Biol Res Nurs
NlmId: 9815758
123:123
JrId: 22029
long title: Acta pharmacologica Sinica
short title: Acta Pharmacol Sin
ISSN: 1671-4083
ISSN (Online): 1745-7254
IsoAbbr: Acta Pharmacol. Sin.
NlmId: 100956087
123:123
JrId: 22030
long title: Hua xi kou qiang yi xue za zhi = Huaxi kouqiang yixue zazhi = West China journal of stomatology
short title: Hua Xi Kou Qiang Yi Xue Za Zhi
ISSN: 1000-1182
ISSN (Online): 
IsoAbbr: Hua Xi Kou Qiang Yi Xue Za Zhi
NlmId: 9422648
123:123
JrId: 22031
long title: Ying yong sheng tai xue bao = The journal of applied ecology / Zhongguo sheng tai xue xue hui, Zhongguo ke xue yuan Shenyang ying yong sheng tai yan jiu suo zhu ban
short title: Ying Yong Sheng Tai Xue Bao
ISSN: 1001-9332
ISSN (Online): 
IsoAbbr: Ying Yong Sheng Tai Xue Bao
NlmId: 9425159
123:123
JrId: 22032
long title: Zhong yao cai = Zhongyaocai = Journal of Chinese medicinal materials
short title: Zhong Yao Cai
ISSN: 1001-4454
ISSN (Online): 
IsoAbbr: Zhong Yao Cai
NlmId: 9426370
123:123
JrId: 22033
long title: American Indian and Alaska native mental health research (Online)
short title: Am Indian Alsk Native Ment Health Res
ISSN: 
ISSN (Online): 1533-7731
IsoAbbr: Am Indian Alsk Native Ment Health Res
NlmId: 100970957
123:123
JrId: 22034
long title: Environmental technology
short title: Environ Technol
ISSN: 0959-3330
ISSN (Online): 
IsoAbbr: Environ Technol
NlmId: 9884939
123:123
JrId: 22035
long title: Otology & neurotology : official publication of the American Otological Society, American Neurotology Society [and] European Academy of Otology and Neurotology
short title: Otol Neurotol
ISSN: 1531-7129
ISSN (Online): 1537-4505
IsoAbbr: Otol. Neurotol.
NlmId: 100961504
123:123
JrId: 22036
long title: Guang pu xue yu guang pu fen xi = Guang pu
short title: Guang Pu Xue Yu Guang Pu Fen Xi
ISSN: 1000-0593
ISSN (Online): 
IsoAbbr: Guang Pu Xue Yu Guang Pu Fen Xi
NlmId: 9424805
123:123
JrId: 22037
long title: Se pu = Chinese journal of chromatography / Zhongguo hua xue hui
short title: Se Pu
ISSN: 1000-8713
ISSN (Online): 
IsoAbbr: Se Pu
NlmId: 9424804
123:123
JrId: 22038
long title: Zhonghua shao shang za zhi = Zhonghua shaoshang zazhi = Chinese journal of burns
short title: Zhonghua Shao Shang Za Zhi
ISSN: 1009-2587
ISSN (Online): 
IsoAbbr: Zhonghua Shao Shang Za Zhi
NlmId: 100959418
123:123
JrId: 22039
long title: Trends in immunology
short title: Trends Immunol
ISSN: 1471-4906
ISSN (Online): 1471-4981
IsoAbbr: Trends Immunol.
NlmId: 100966032
123:123
JrId: 22040
long title: Trends in molecular medicine
short title: Trends Mol Med
ISSN: 1471-4914
ISSN (Online): 1471-499X
IsoAbbr: Trends Mol Med
NlmId: 100966035
123:123
JrId: 22041
long title: Zhonghua zheng xing wai ke za zhi = Zhonghua zhengxing waike zazhi = Chinese journal of plastic surgery
short title: Zhonghua Zheng Xing Wai Ke Za Zhi
ISSN: 1009-4598
ISSN (Online): 
IsoAbbr: Zhonghua Zheng Xing Wai Ke Za Zhi
NlmId: 100957850
123:123
JrId: 22042
long title: BMC clinical pharmacology
short title: BMC Clin Pharmacol
ISSN: 
ISSN (Online): 1472-6904
IsoAbbr: BMC Clin Pharmacol
NlmId: 101088667
123:123
JrId: 22043
long title: Foot and ankle clinics
short title: Foot Ankle Clin
ISSN: 1083-7515
ISSN (Online): 1558-1934
IsoAbbr: Foot Ankle Clin
NlmId: 9615073
123:123
JrId: 22044
long title: Journal of the history of the neurosciences
short title: J Hist Neurosci
ISSN: 0964-704X
ISSN (Online): 1744-5213
IsoAbbr: J Hist Neurosci
NlmId: 9441330
123:123
JrId: 22045
long title: Journal of medical speech-language pathology
short title: J Med Speech Lang Pathol
ISSN: 1065-1438
ISSN (Online): 
IsoAbbr: J. Med. Speech Lang. Pathol.
NlmId: 9315244
123:123
JrId: 22046
long title: Current pain and headache reports
short title: Curr Pain Headache Rep
ISSN: 1531-3433
ISSN (Online): 1534-3081
IsoAbbr: Curr Pain Headache Rep
NlmId: 100970666
123:123
JrId: 22047
long title: International journal of gynecological cancer : official journal of the International Gynecological Cancer Society
short title: Int J Gynecol Cancer
ISSN: 1048-891X
ISSN (Online): 1525-1438
IsoAbbr: Int. J. Gynecol. Cancer
NlmId: 9111626
123:123
JrId: 22048
long title: Journal of Asian natural products research
short title: J Asian Nat Prod Res
ISSN: 1028-6020
ISSN (Online): 1477-2213
IsoAbbr: J Asian Nat Prod Res
NlmId: 100888334
123:123
JrId: 22049
long title: The journal of gender-specific medicine : JGSM : the official journal of the Partnership for Women's Health at Columbia
short title: J Gend Specif Med
ISSN: 1523-7036
ISSN (Online): 
IsoAbbr: J Gend Specif Med
NlmId: 100887298
123:123
JrId: 22051
long title: Environmental toxicology
short title: Environ Toxicol
ISSN: 1520-4081
ISSN (Online): 1522-7278
IsoAbbr: Environ. Toxicol.
NlmId: 100885357
123:123
JrId: 22052
long title: Transplant infectious disease : an official journal of the Transplantation Society
short title: Transpl Infect Dis
ISSN: 1398-2273
ISSN (Online): 1399-3062
IsoAbbr: Transpl Infect Dis
NlmId: 100883688
123:123
JrId: 22053
long title: Clinical evidence
short title: Clin Evid
ISSN: 1462-3846
ISSN (Online): 
IsoAbbr: Clin Evid
NlmId: 100883600
123:123
JrId: 22054
long title: Women alive (Los Angeles, Calif.)
short title: Women Alive
ISSN: 1096-1372
ISSN (Online): 
IsoAbbr: Women Alive
NlmId: 9892185
123:123
JrId: 22055
long title: Nutrition for life
short title: Nutr Life
ISSN: 
ISSN (Online): 
IsoAbbr: Nutr Life
NlmId: 9891296
123:123
JrId: 22056
long title: Canadian HIV-AIDS policy & law newsletter / Canadian HIV-AIDS Legal Network = Reseau juridique canadien VIH-SIDA
short title: Can HIV AIDS Policy Law Newsl
ISSN: 1195-5252
ISSN (Online): 
IsoAbbr: Can HIV AIDS Policy Law Newsl
NlmId: 9889371
123:123
JrId: 22058
long title: Positive living (Los Angeles, Calif.)
short title: Posit Living
ISSN: 
ISSN (Online): 
IsoAbbr: Posit Living
NlmId: 9886875
123:123
JrId: 22059
long title: Ground water
short title: Ground Water
ISSN: 0017-467X
ISSN (Online): 1745-6584
IsoAbbr: Ground Water
NlmId: 9882886
123:123
JrId: 22060
long title: Health expectations : an international journal of public participation in health care and health policy
short title: Health Expect
ISSN: 1369-6513
ISSN (Online): 1369-7625
IsoAbbr: Health Expect
NlmId: 9815926
123:123
JrId: 22061
long title: Genetics in medicine : official journal of the American College of Medical Genetics
short title: Genet Med
ISSN: 1098-3600
ISSN (Online): 1530-0366
IsoAbbr: Genet. Med.
NlmId: 9815831
123:123
JrId: 22062
long title: Mental health services research
short title: Ment Health Serv Res
ISSN: 1522-3434
ISSN (Online): 
IsoAbbr: Ment Health Serv Res
NlmId: 9815815
123:123
JrId: 22063
long title: Angiogenesis
short title: Angiogenesis
ISSN: 0969-6970
ISSN (Online): 1573-7209
IsoAbbr: Angiogenesis
NlmId: 9814575
123:123
JrId: 22064
long title: Climacteric : the journal of the International Menopause Society
short title: Climacteric
ISSN: 1369-7137
ISSN (Online): 1473-0804
IsoAbbr: Climacteric
NlmId: 9810959
123:123
JrId: 22065
long title: Journal of palliative medicine
short title: J Palliat Med
ISSN: 1096-6218
ISSN (Online): 1557-7740
IsoAbbr: J Palliat Med
NlmId: 9808462
123:123
JrId: 22066
long title: Computer methods in biomechanics and biomedical engineering
short title: Comput Methods Biomech Biomed Engin
ISSN: 1025-5842
ISSN (Online): 1476-8259
IsoAbbr: Comput Methods Biomech Biomed Engin
NlmId: 9802899
123:123
JrId: 22067
long title: Hernia : the journal of hernias and abdominal wall surgery
short title: Hernia
ISSN: 1265-4906
ISSN (Online): 1248-9204
IsoAbbr: Hernia
NlmId: 9715168
123:123
JrId: 22068
long title: The Nigerian postgraduate medical journal
short title: Niger Postgrad Med J
ISSN: 1117-1936
ISSN (Online): 
IsoAbbr: Niger Postgrad Med J
NlmId: 9613595
123:123
JrId: 22069
long title: International history of nursing journal : IHNJ
short title: Int Hist Nurs J
ISSN: 1360-1105
ISSN (Online): 
IsoAbbr: Int Hist Nurs J
NlmId: 9608372
123:123
JrId: 22070
long title: Newsline (People with AIDS Coalition of New York)
short title: Newsline People AIDS Coalit N Y
ISSN: 
ISSN (Online): 
IsoAbbr: Newsline People AIDS Coalit N Y
NlmId: 9603145
123:123
JrId: 22071
long title: American journal of health behavior
short title: Am J Health Behav
ISSN: 1087-3244
ISSN (Online): 1945-7359
IsoAbbr: Am J Health Behav
NlmId: 9602338
123:123
JrId: 22072
long title: Psychiatric rehabilitation journal
short title: Psychiatr Rehabil J
ISSN: 1095-158X
ISSN (Online): 1559-3126
IsoAbbr: Psychiatr Rehabil J
NlmId: 9601800
123:123
JrId: 22073
long title: Neurocase
short title: Neurocase
ISSN: 1355-4794
ISSN (Online): 1465-3656
IsoAbbr: Neurocase
NlmId: 9511374
123:123
JrId: 22074
long title: Environmental science and pollution research international
short title: Environ Sci Pollut Res Int
ISSN: 0944-1344
ISSN (Online): 1614-7499
IsoAbbr: Environ Sci Pollut Res Int
NlmId: 9441769
123:123
JrId: 22075
long title: Nurse researcher
short title: Nurse Res
ISSN: 1351-5578
ISSN (Online): 
IsoAbbr: Nurse Res
NlmId: 9435953
123:123
JrId: 22079
long title: Thoraxchirurgie und vaskulare Chirurgie
short title: Thoraxchir Vask Chir
ISSN: 0040-6384
ISSN (Online): 
IsoAbbr: Thoraxchir Vask Chir
NlmId: 0404412
123:123
JrId: 22080
long title: Quaderni della nutrizione
short title: Quad Nutr
ISSN: 0033-488X
ISSN (Online): 
IsoAbbr: Quad Nutr
NlmId: 0171203
123:123
JrId: 22081
long title: La Presse medicale
short title: Presse Med
ISSN: 0032-7867
ISSN (Online): 
IsoAbbr: Presse Med
NlmId: 0312556
123:123
JrId: 22082
long title: Minerva gastroenterologica
short title: Minerva Gastroenterol
ISSN: 0026-4776
ISSN (Online): 
IsoAbbr: Minerva Gastroenterol
NlmId: 0400730
123:123
JrId: 22085
long title: Experimental neurology. Supplement
short title: Exp Neurol Suppl
ISSN: 0531-559X
ISSN (Online): 
IsoAbbr: Exp Neurol Suppl
NlmId: 0066741
123:123
JrId: 22086
long title: La Clinica ginecologica
short title: Clin Ginecol
ISSN: 0529-9608
ISSN (Online): 
IsoAbbr: Clin Ginecol
NlmId: 2985140R
123:123
JrId: 22087
long title: Antimicrobial agents and chemotherapy
short title: Antimicrob Agents Chemother (Bethesda)
ISSN: 
ISSN (Online): 
IsoAbbr: Antimicrob Agents Chemother (Bethesda)
NlmId: 0116415
123:123
JrId: 22088
long title: Acta medicinae Okayama
short title: Acta Med Okayama
ISSN: 0001-6152
ISSN (Online): 
IsoAbbr: Acta Med Okayama
NlmId: 0417612
123:123
JrId: 22089
long title: Acta chemica Scandinavica
short title: Acta Chem Scand
ISSN: 0001-5393
ISSN (Online): 
IsoAbbr: Acta Chem Scand
NlmId: 0421263
123:123
JrId: 22090
long title: Zentralblatt fur Bakteriologie, Mikrobiologie und Hygiene. 1. Abt. Originale A, Medizinische Mikrobiologie, Infektionskrankheiten und Parasitologie = International journal of microbiology and hygiene. A, Medical microbiology, infectious...
short title: Zentralbl Bakteriol Mikrobiol Hyg A
ISSN: 0174-3031
ISSN (Online): 
IsoAbbr: Zentralbl Bakteriol Mikrobiol Hyg A
NlmId: 8110566
123:123
JrId: 22092
long title: IARC scientific publications
short title: IARC Sci Publ
ISSN: 0300-5038
ISSN (Online): 
IsoAbbr: IARC Sci Publ
NlmId: 0364347
123:123
JrId: 22093
long title: Contamination control-biomedical environments
short title: Contam Control Biomed Environ
ISSN: 0090-2519
ISSN (Online): 
IsoAbbr: Contam Control Biomed Environ
NlmId: 0352714
123:123
JrId: 22094
long title: Anales de la Facultad de Quimica y Farmacia
short title: An Fac Quim Farm (Santiago)
ISSN: 0300-9912
ISSN (Online): 
IsoAbbr: An Fac Quim Farm (Santiago)
NlmId: 7506833
123:123
JrId: 22095
long title: American journal of reproductive immunology : AJRI : official journal of the American Society for the Immunology of Reproduction and the International Coordination Committee for Immunology of Reproduction
short title: Am J Reprod Immunol
ISSN: 0271-7352
ISSN (Online): 
IsoAbbr: Am J Reprod Immunol
NlmId: 8111069
123:123
JrId: 22096
long title: HIV capsule report
short title: HIV Capsule Rep
ISSN: 
ISSN (Online): 
IsoAbbr: HIV Capsule Rep
NlmId: 9417025
123:123
JrId: 22097
long title: Chudoku kenkyu : Chudoku Kenkyukai jun kikanshi = The Japanese journal of toxicology
short title: Chudoku Kenkyu
ISSN: 0914-3777
ISSN (Online): 
IsoAbbr: Chudoku Kenkyu
NlmId: 9310053
123:123
JrId: 22098
long title: Acupuncture in medicine : journal of the British Medical Acupuncture Society
short title: Acupunct Med
ISSN: 0964-5284
ISSN (Online): 1759-9873
IsoAbbr: Acupunct Med
NlmId: 9304117
123:123
JrId: 22099
long title: The American journal of geriatric cardiology
short title: Am J Geriatr Cardiol
ISSN: 1076-7460
ISSN (Online): 1751-715X
IsoAbbr: Am J Geriatr Cardiol
NlmId: 9215283
123:123
JrId: 22100
long title: HIV hotline
short title: HIV Hotline
ISSN: 
ISSN (Online): 
IsoAbbr: HIV Hotline
NlmId: 9200421
123:123
JrId: 22101
long title: Genetics, selection, evolution : GSE
short title: Genet Sel Evol
ISSN: 0999-193X
ISSN (Online): 1297-9686
IsoAbbr: Genet. Sel. Evol.
NlmId: 9114088
123:123
JrId: 22102
long title: International journal of environmental health research
short title: Int J Environ Health Res
ISSN: 0960-3123
ISSN (Online): 1369-1619
IsoAbbr: Int J Environ Health Res
NlmId: 9106628
123:123
JrId: 22103
long title: Reproduction in domestic animals = Zuchthygiene
short title: Reprod Domest Anim
ISSN: 0936-6768
ISSN (Online): 1439-0531
IsoAbbr: Reprod. Domest. Anim.
NlmId: 9015668
123:123
JrId: 22104
long title: AIDS action update / AIDS Action Foundation
short title: AIDS Action Update
ISSN: 
ISSN (Online): 
IsoAbbr: AIDS Action Update
NlmId: 9014916
123:123
JrId: 22105
long title: Endocrine pathology
short title: Endocr Pathol
ISSN: 1046-3976
ISSN (Online): 1559-0097
IsoAbbr: Endocr. Pathol.
NlmId: 9009288
123:123
JrId: 22106
long title: Health promotion international
short title: Health Promot Int
ISSN: 0957-4824
ISSN (Online): 1460-2245
IsoAbbr: Health Promot Int
NlmId: 9008939
123:123
JrId: 22108
long title: Ophthalmology clinics of North America
short title: Ophthalmol Clin North Am
ISSN: 0896-1549
ISSN (Online): 
IsoAbbr: Ophthalmol Clin North Am
NlmId: 8905383
123:123
JrId: 22109
long title: AIDS Institute newsletter. New York (State). AIDS Institute
short title: AIDS Inst Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: AIDS Inst Newsl
NlmId: 8812089
123:123
JrId: 22110
long title: Journal of contaminant hydrology
short title: J Contam Hydrol
ISSN: 0169-7722
ISSN (Online): 1873-6009
IsoAbbr: J. Contam. Hydrol.
NlmId: 8805644
123:123
JrId: 22111
long title: Huan jing ke xue= Huanjing kexue / [bian ji, Zhongguo ke xue yuan huan jing ke xue wei yuan hui "Huan jing ke xue" bian ji wei yuan hui.]
short title: Huan Jing Ke Xue
ISSN: 0250-3301
ISSN (Online): 
IsoAbbr: Huan Jing Ke Xue
NlmId: 8405344
123:123
JrId: 22112
long title: Journal of environmental biology / Academy of Environmental Biology, India
short title: J Environ Biol
ISSN: 0254-8704
ISSN (Online): 
IsoAbbr: J Environ Biol
NlmId: 8300544
123:123
JrId: 22113
long title: Physical & occupational therapy in pediatrics
short title: Phys Occup Ther Pediatr
ISSN: 0194-2638
ISSN (Online): 1541-3144
IsoAbbr: Phys Occup Ther Pediatr
NlmId: 8109120
123:123
JrId: 22114
long title: Journal of psychiatric nursing
short title: J Psychiatr Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: J Psychiatr Nurs
NlmId: 7900452
123:123
JrId: 22115
long title: Environment international
short title: Environ Int
ISSN: 0160-4120
ISSN (Online): 1873-6750
IsoAbbr: Environ Int
NlmId: 7807270
123:123
JrId: 22116
long title: Journal of chemical ecology
short title: J Chem Ecol
ISSN: 0098-0331
ISSN (Online): 1573-1561
IsoAbbr: J. Chem. Ecol.
NlmId: 7505563
123:123
JrId: 22117
long title: Journal of environmental management
short title: J Environ Manage
ISSN: 0301-4797
ISSN (Online): 1095-8630
IsoAbbr: J. Environ. Manage.
NlmId: 0401664
123:123
JrId: 22118
long title: Ambio
short title: Ambio
ISSN: 0044-7447
ISSN (Online): 1654-7209
IsoAbbr: Ambio
NlmId: 0364220
123:123
JrId: 22119
long title: Shokuhin eiseigaku zasshi. Journal of the Food Hygienic Society of Japan
short title: Shokuhin Eiseigaku Zasshi
ISSN: 0015-6426
ISSN (Online): 1882-1006
IsoAbbr: Shokuhin Eiseigaku Zasshi
NlmId: 0142214
123:123
JrId: 22120
long title: Zeitschrift fur klinische Psychologie, Psychiatrie und Psychotherapie / im Auftrag der Gorres-Gesellschaft
short title: Z Klin Psychol Psychiatr Psychother
ISSN: 1431-8172
ISSN (Online): 
IsoAbbr: Z Klin Psychol Psychiatr Psychother
NlmId: 9709507
123:123
JrId: 22123
long title: Positively aware : the monthly journal of the Test Positive Aware Network
short title: Posit Aware
ISSN: 1523-2883
ISSN (Online): 
IsoAbbr: Posit Aware
NlmId: 9413754
123:123
JrId: 22124
long title: Notes from the underground (New York, N.Y.)
short title: Notes Undergr
ISSN: 
ISSN (Online): 
IsoAbbr: Notes Undergr
NlmId: 9300979
123:123
JrId: 22125
long title: Pediatric AIDS and HIV infection
short title: Pediatr AIDS HIV Infect
ISSN: 1045-5418
ISSN (Online): 
IsoAbbr: Pediatr AIDS HIV Infect
NlmId: 9107942
123:123
JrId: 22126
long title: BETA bulletin of experimental treatments for AIDS : a publication of the San Francisco AIDS foundation
short title: BETA
ISSN: 1058-708X
ISSN (Online): 
IsoAbbr: BETA
NlmId: 9113964
123:123
JrId: 22127
long title: Focus (San Francisco, Calif.)
short title: Focus
ISSN: 1047-0719
ISSN (Online): 
IsoAbbr: Focus
NlmId: 8911231
123:123
JrId: 22128
long title: NIH guide for grants and contracts (Online)
short title: NIH Guide Grants Contracts
ISSN: 
ISSN (Online): 1551-8965
IsoAbbr: NIH Guide Grants Contracts
NlmId: 9810664
123:123
JrId: 22129
long title: Community practitioner : the journal of the Community Practitioners' & Health Visitors' Association
short title: Community Pract
ISSN: 1462-2815
ISSN (Online): 
IsoAbbr: Community Pract
NlmId: 9809060
123:123
JrId: 22131
long title: RCM midwives journal : official journal of the Royal College of Midwives
short title: RCM Midwives J
ISSN: 1462-138X
ISSN (Online): 
IsoAbbr: RCM Midwives J
NlmId: 9815872
123:123
JrId: 22135
long title: Today's Christian doctor : the journal of the Christian Medical & Dental Society
short title: Todays Christ Dr
ISSN: 
ISSN (Online): 
IsoAbbr: Todays Christ Dr
NlmId: 9607036
123:123
JrId: 22136
long title: Journal of neural transmission (Vienna, Austria : 1996)
short title: J Neural Transm
ISSN: 0300-9564
ISSN (Online): 1435-1463
IsoAbbr: J Neural Transm
NlmId: 9702341
123:123
JrId: 22139
long title: STEP perspective
short title: STEP Perspect
ISSN: 
ISSN (Online): 
IsoAbbr: STEP Perspect
NlmId: 9888939
123:123
JrId: 22140
long title: Update (National Minority AIDS Council)
short title: Update Natl Minor AIDS Counc
ISSN: 
ISSN (Online): 
IsoAbbr: Update Natl Minor AIDS Counc
NlmId: 9888940
123:123
JrId: 22146
long title: South Carolina nurse (Columbia, S.C. : 1994)
short title: S C Nurse
ISSN: 1046-7394
ISSN (Online): 
IsoAbbr: S C Nurse
NlmId: 9423819
123:123
JrId: 22147
long title: NIAID AIDS agenda / National Institute of Allergy and Infectious Diseases
short title: NIAID AIDS Agenda
ISSN: 
ISSN (Online): 
IsoAbbr: NIAID AIDS Agenda
NlmId: 9432911
123:123
JrId: 22155
long title: Common factor (Stoughton, Mass.)
short title: Common Factor
ISSN: 
ISSN (Online): 
IsoAbbr: Common Factor
NlmId: 9310060
123:123
JrId: 22156
long title: Critical Path AIDS project
short title: Crit Path AIDS Proj
ISSN: 1085-7605
ISSN (Online): 
IsoAbbr: Crit Path AIDS Proj
NlmId: 9886098
123:123
JrId: 22159
long title: Roczniki Akademii Medycznej w Bialymstoku = Annales Academiae Medicae Bialostocensis
short title: Rocz Akad Med Bialymst
ISSN: 0067-6489
ISSN (Online): 
IsoAbbr: Rocz Akad Med Bialymst
NlmId: 9108825
123:123
JrId: 22160
long title: PI perspective
short title: PI Perspect
ISSN: 1058-7454
ISSN (Online): 
IsoAbbr: PI Perspect
NlmId: 9102818
123:123
JrId: 22161
long title: AIDS clinical care
short title: AIDS Clin Care
ISSN: 1043-1543
ISSN (Online): 
IsoAbbr: AIDS Clin Care
NlmId: 9000367
123:123
JrId: 22165
long title: AIDS treatment news
short title: AIDS Treat News
ISSN: 1052-4207
ISSN (Online): 1944-7949
IsoAbbr: AIDS Treat News
NlmId: 8809835
123:123
JrId: 22166
long title: AIDS patient care
short title: AIDS Patient Care
ISSN: 0893-5068
ISSN (Online): 
IsoAbbr: AIDS Patient Care
NlmId: 8710781
123:123
JrId: 22168
long title: AIDS policy & law
short title: AIDS Policy Law
ISSN: 0887-1493
ISSN (Online): 
IsoAbbr: AIDS Policy Law
NlmId: 8703425
123:123
JrId: 22169
long title: AIDS alert
short title: AIDS Alert
ISSN: 0887-0292
ISSN (Online): 
IsoAbbr: AIDS Alert
NlmId: 8608900
123:123
JrId: 22171
long title: Critical reviews in bioengineering
short title: Crit Rev Bioeng
ISSN: 0731-6984
ISSN (Online): 
IsoAbbr: Crit Rev Bioeng
NlmId: 8208626
123:123
JrId: 22174
long title: The Zambia nurse
short title: Zambia Nurse
ISSN: 
ISSN (Online): 
IsoAbbr: Zambia Nurse
NlmId: 0235146
123:123
JrId: 22176
long title: AAUP bulletin : quarterly publication of the American Association of University Professors
short title: AAUP Bull
ISSN: 0001-026X
ISSN (Online): 
IsoAbbr: AAUP Bull
NlmId: 9878133
123:123
JrId: 22177
long title: The Educational record
short title: Educ Rec
ISSN: 0013-1873
ISSN (Online): 
IsoAbbr: Educ Rec
NlmId: 9878137
123:123
JrId: 22178
long title: Journal of business (Chicago, Ill.)
short title: J Bus
ISSN: 0021-9398
ISSN (Online): 
IsoAbbr: J Bus
NlmId: 9878138
123:123
JrId: 22184
long title: Acta morphologica Academiae Scientiarum Hungaricae. Supplementum
short title: Acta Morphol Acad Sci Hung Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Morphol Acad Sci Hung Suppl
NlmId: 0375331
123:123
JrId: 22185
long title: Journal of economic literature
short title: J Econ Lit
ISSN: 0022-0515
ISSN (Online): 
IsoAbbr: J Econ Lit
NlmId: 0206650
123:123
JrId: 22188
long title: Zeitschrift fur Naturforschung. Teil C: Biochemie, Biophysik, Biologie, Virologie
short title: Z Naturforsch C
ISSN: 0341-0471
ISSN (Online): 
IsoAbbr: Z Naturforsch C
NlmId: 7801145
123:123
JrId: 22189
long title: Chirurgia
short title: Chirurgia (Bucur)
ISSN: 0009-4730
ISSN (Online): 
IsoAbbr: Chirurgia (Bucur)
NlmId: 7501738
123:123
JrId: 22190
long title: Biologie medicale
short title: Biol Med (Paris)
ISSN: 0006-3266
ISSN (Online): 
IsoAbbr: Biol Med (Paris)
NlmId: 0356566
123:123
JrId: 22192
long title: Cardiovascular drug reviews
short title: Cardiovasc Drug Rev
ISSN: 0897-5957
ISSN (Online): 
IsoAbbr: Cardiovasc Drug Rev
NlmId: 9006912
123:123
JrId: 22193
long title: GMHC treatment issues : the Gay Men's Health Crisis newsletter of experimental AIDS therapies
short title: GMHC Treat Issues
ISSN: 1077-1824
ISSN (Online): 
IsoAbbr: GMHC Treat Issues
NlmId: 9509489
123:123
JrId: 22199
long title: Parodontologie (Zurich, Switzerland : 1954)
short title: Parodontologie
ISSN: 
ISSN (Online): 
IsoAbbr: Parodontologie
NlmId: 9716297
123:123
JrId: 22201
long title: Clinical and experimental hypertension
short title: Clin Exp Hypertens
ISSN: 0148-3927
ISSN (Online): 
IsoAbbr: Clin Exp Hypertens
NlmId: 7803060
123:123
JrId: 22202
long title: Giornale italiano di dermatologia
short title: G Ital Dermatol
ISSN: 0376-0901
ISSN (Online): 
IsoAbbr: G Ital Dermatol
NlmId: 0214141
123:123
JrId: 22203
long title: Research initiative, treatment action : RITA
short title: Res Initiat Treat Action
ISSN: 1520-8745
ISSN (Online): 
IsoAbbr: Res Initiat Treat Action
NlmId: 100891089
123:123
JrId: 22205
long title: Positive Directions news : a support and information network of people with HIV/AIDS, their families, friends and providers
short title: Posit Dir News
ISSN: 
ISSN (Online): 
IsoAbbr: Posit Dir News
NlmId: 100891227
123:123
JrId: 22206
long title: Current opinion in molecular therapeutics
short title: Curr Opin Mol Ther
ISSN: 1464-8431
ISSN (Online): 2040-3445
IsoAbbr: Curr. Opin. Mol. Ther.
NlmId: 100891485
123:123
JrId: 22207
long title: Neurorehabilitation and neural repair
short title: Neurorehabil Neural Repair
ISSN: 1545-9683
ISSN (Online): 1552-6844
IsoAbbr: Neurorehabil Neural Repair
NlmId: 100892086
123:123
JrId: 22208
long title: Faculty notes (New Orleans, La.)
short title: Fac Notes (New Orleans La)
ISSN: 
ISSN (Online): 
IsoAbbr: Fac Notes (New Orleans La)
NlmId: 100893937
123:123
JrId: 22209
long title: Survival news (Atlanta, Ga.)
short title: Surviv News (Atlanta Ga)
ISSN: 1551-8876
ISSN (Online): 1551-8914
IsoAbbr: Surviv News (Atlanta Ga)
NlmId: 100893938
123:123
JrId: 22210
long title: Reviews in immunogenetics
short title: Rev Immunogenet
ISSN: 1398-1714
ISSN (Online): 
IsoAbbr: Rev Immunogenet
NlmId: 100883703
123:123
JrId: 22211
long title: Bipolar disorders
short title: Bipolar Disord
ISSN: 1398-5647
ISSN (Online): 1399-5618
IsoAbbr: Bipolar Disord
NlmId: 100883596
123:123
JrId: 22212
long title: Pharmacogenomics
short title: Pharmacogenomics
ISSN: 1462-2416
ISSN (Online): 1744-8042
IsoAbbr: Pharmacogenomics
NlmId: 100897350
123:123
JrId: 22214
long title: Current opinion in drug discovery & development
short title: Curr Opin Drug Discov Devel
ISSN: 1367-6733
ISSN (Online): 2040-3437
IsoAbbr: Curr Opin Drug Discov Devel
NlmId: 100887519
123:123
JrId: 22215
long title: Positive health news
short title: Posit Health News
ISSN: 
ISSN (Online): 
IsoAbbr: Posit Health News
NlmId: 9890538
123:123
JrId: 22216
long title: Journal of environmental science and health. Part A, Toxic/hazardous substances & environmental engineering
short title: J Environ Sci Health A Tox Hazard Subst Environ Eng
ISSN: 1093-4529
ISSN (Online): 1532-4117
IsoAbbr: J Environ Sci Health A Tox Hazard Subst Environ Eng
NlmId: 9812551
123:123
JrId: 22217
long title: The Hopkins HIV report : a bimonthly newsletter for healthcare providers / Johns Hopkins University AIDS Service
short title: Hopkins HIV Rep
ISSN: 1551-8396
ISSN (Online): 
IsoAbbr: Hopkins HIV Rep
NlmId: 9614441
123:123
JrId: 22218
long title: The Journal of cranio-maxillofacial trauma
short title: J Craniomaxillofac Trauma
ISSN: 1074-3219
ISSN (Online): 
IsoAbbr: J Craniomaxillofac Trauma
NlmId: 9513587
123:123
JrId: 22219
long title: Pacific health dialog
short title: Pac Health Dialog
ISSN: 1015-7867
ISSN (Online): 
IsoAbbr: Pac Health Dialog
NlmId: 9434923
123:123
JrId: 22220
long title: WORLD (Oakland, Calif. : 1993)
short title: WORLD
ISSN: 1538-0726
ISSN (Online): 
IsoAbbr: WORLD
NlmId: 9309937
123:123
JrId: 22221
long title: European journal of public health
short title: Eur J Public Health
ISSN: 1101-1262
ISSN (Online): 1464-360X
IsoAbbr: Eur J Public Health
NlmId: 9204966
123:123
JrId: 22222
long title: Indian journal of environmental health
short title: Indian J Environ Health
ISSN: 0367-827X
ISSN (Online): 
IsoAbbr: Indian J Environ Health
NlmId: 0335007
123:123
JrId: 22224
long title: Treatment review
short title: Treat Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Treat Rev
NlmId: 9507417
123:123
JrId: 22225
long title: Refu'at ha-peh veha-shinayim (1993)
short title: Refuat Hapeh Vehashinayim
ISSN: 0792-9935
ISSN (Online): 
IsoAbbr: Refuat Hapeh Vehashinayim
NlmId: 9816240
123:123
JrId: 22226
long title: Dental assistant (Chicago, Ill. : 1994)
short title: Dent Assist
ISSN: 1088-3886
ISSN (Online): 
IsoAbbr: Dent Assist
NlmId: 9432924
123:123
JrId: 22230
long title: Reflections on nursing leadership / Sigma Theta Tau International, Honor Society of Nursing
short title: Reflect Nurs Leadersh
ISSN: 1527-6538
ISSN (Online): 
IsoAbbr: Reflect Nurs Leadersh
NlmId: 100911064
123:123
JrId: 22231
long title: International journal of toxicology
short title: Int J Toxicol
ISSN: 1091-5818
ISSN (Online): 1092-874X
IsoAbbr: Int. J. Toxicol.
NlmId: 9708436
123:123
JrId: 22235
long title: Expert opinion on pharmacotherapy
short title: Expert Opin Pharmacother
ISSN: 1465-6566
ISSN (Online): 1744-7666
IsoAbbr: Expert Opin Pharmacother
NlmId: 100897346
123:123
JrId: 22236
long title: Pharmacoepidemiology and drug safety
short title: Pharmacoepidemiol Drug Saf
ISSN: 1053-8569
ISSN (Online): 1099-1557
IsoAbbr: Pharmacoepidemiol Drug Saf
NlmId: 9208369
123:123
JrId: 22237
long title: High altitude medicine & biology
short title: High Alt Med Biol
ISSN: 1527-0297
ISSN (Online): 1557-8682
IsoAbbr: High Alt. Med. Biol.
NlmId: 100901183
123:123
JrId: 22238
long title: Sleep research online : SRO
short title: Sleep Res Online
ISSN: 
ISSN (Online): 1096-214X
IsoAbbr: Sleep Res Online
NlmId: 100901064
123:123
JrId: 22239
long title: Waste management & research : the journal of the International Solid Wastes and Public Cleansing Association, ISWA
short title: Waste Manag Res
ISSN: 0734-242X
ISSN (Online): 1399-3070
IsoAbbr: Waste Manag Res
NlmId: 9881064
123:123
JrId: 22241
long title: European journal of cancer
short title: Eur J Cancer
ISSN: 0014-2964
ISSN (Online): 
IsoAbbr: Eur J Cancer
NlmId: 0074126
123:123
JrId: 22242
long title: Advances in pharmacology
short title: Adv Pharmacol
ISSN: 0568-0123
ISSN (Online): 
IsoAbbr: Adv Pharmacol
NlmId: 0236563
123:123
JrId: 22243
long title: Nursing law's Regan report
short title: Nurs Law Regan Rep
ISSN: 1528-848X
ISSN (Online): 
IsoAbbr: Nurs Law Regan Rep
NlmId: 100936959
123:123
JrId: 22248
long title: AmFAR report / American Foundation for AIDS Research
short title: AMFAR Rep
ISSN: 
ISSN (Online): 
IsoAbbr: AMFAR Rep
NlmId: 8812078
123:123
JrId: 22249
long title: Scandinavian journal of public health. Supplement
short title: Scand J Public Health Suppl
ISSN: 1403-4956
ISSN (Online): 
IsoAbbr: Scand J Public Health Suppl
NlmId: 100883504
123:123
JrId: 22250
long title: SIDAhora : un proyecto del Departamento de Publicaciones del PWA Coalition, NY
short title: Sidahora
ISSN: 1551-9074
ISSN (Online): 
IsoAbbr: Sidahora
NlmId: 9001504
123:123
JrId: 22256
long title: Revolution (Oakland, Calif.)
short title: Revolution
ISSN: 1059-0927
ISSN (Online): 
IsoAbbr: Revolution
NlmId: 100956124
123:123
JrId: 22257
long title: Internet healthcare strategies
short title: Internet Healthc Strateg
ISSN: 1528-7386
ISSN (Online): 
IsoAbbr: Internet Healthc Strateg
NlmId: 100956930
123:123
JrId: 22258
long title: Journal of the Physicians Association for AIDS Care
short title: J Physicians Assoc AIDS Care
ISSN: 1074-2395
ISSN (Online): 
IsoAbbr: J Physicians Assoc AIDS Care
NlmId: 9431848
123:123
JrId: 22260
long title: IEEE transactions on ultrasonics, ferroelectrics, and frequency control
short title: IEEE Trans Ultrason Ferroelectr Freq Control
ISSN: 0885-3010
ISSN (Online): 1525-8955
IsoAbbr: IEEE Trans Ultrason Ferroelectr Freq Control
NlmId: 9882735
123:123
JrId: 22261
long title: Experimental and molecular pathology. Supplement
short title: Exp Mol Pathol Suppl
ISSN: 0531-5522
ISSN (Online): 
IsoAbbr: Exp Mol Pathol Suppl
NlmId: 0007677
123:123
JrId: 22264
long title: Kongressband / Deutsche Gesellschaft fur Chirurgie. Deutsche Gesellschaft fur Chirurgie. Kongress
short title: Kongressbd Dtsch Ges Chir Kongr
ISSN: 
ISSN (Online): 1868-1050
IsoAbbr: Kongressbd Dtsch Ges Chir Kongr
NlmId: 100959225
123:123
JrId: 22265
long title: TreatmentUpdate
short title: TreatmentUpdate
ISSN: 1181-7186
ISSN (Online): 
IsoAbbr: TreatmentUpdate
NlmId: 100891076
123:123
JrId: 22267
long title: Lippincott's case management : managing the process of patient care
short title: Lippincotts Case Manag
ISSN: 1529-7764
ISSN (Online): 
IsoAbbr: Lippincotts Case Manag
NlmId: 100961551
123:123
JrId: 22269
long title: Nature reviews. Genetics
short title: Nat Rev Genet
ISSN: 1471-0056
ISSN (Online): 1471-0064
IsoAbbr: Nat. Rev. Genet.
NlmId: 100962779
123:123
JrId: 22270
long title: Nature reviews. Neuroscience
short title: Nat Rev Neurosci
ISSN: 1471-003X
ISSN (Online): 1471-0048
IsoAbbr: Nat. Rev. Neurosci.
NlmId: 100962781
123:123
JrId: 22271
long title: Nature reviews. Molecular cell biology
short title: Nat Rev Mol Cell Biol
ISSN: 1471-0072
ISSN (Online): 1471-0080
IsoAbbr: Nat. Rev. Mol. Cell Biol.
NlmId: 100962782
123:123
JrId: 22272
long title: EMBO reports
short title: EMBO Rep
ISSN: 1469-221X
ISSN (Online): 1469-3178
IsoAbbr: EMBO Rep.
NlmId: 100963049
123:123
JrId: 22273
long title: Emergency medicine journal : EMJ
short title: Emerg Med J
ISSN: 1472-0205
ISSN (Online): 1472-0213
IsoAbbr: Emerg Med J
NlmId: 100963089
123:123
JrId: 22274
long title: Journal of immunoassay & immunochemistry
short title: J Immunoassay Immunochem
ISSN: 1532-1819
ISSN (Online): 1532-4230
IsoAbbr: J Immunoassay Immunochem
NlmId: 100963688
123:123
JrId: 22275
long title: Molecules (Basel, Switzerland)
short title: Molecules
ISSN: 
ISSN (Online): 1420-3049
IsoAbbr: Molecules
NlmId: 100964009
123:123
JrId: 22276
long title: The Journal of the Florida Medical Association. Florida Medical Association
short title: J Fla Med Assoc
ISSN: 0093-0970
ISSN (Online): 
IsoAbbr: J Fla Med Assoc
NlmId: 100964058
123:123
JrId: 22277
long title: Science's STKE : signal transduction knowledge environment
short title: Sci STKE
ISSN: 
ISSN (Online): 1525-8882
IsoAbbr: Sci. STKE
NlmId: 100964423
123:123
JrId: 22278
long title: Rossiiskii gastroenterologicheskii zhurnal : ezhekvartalnyi nauchno-prakticheskii zhurnal
short title: Ross Gastroenterol Zh
ISSN: 1560-408X
ISSN (Online): 
IsoAbbr: Ross Gastroenterol Zh
NlmId: 100964455
123:123
JrId: 22279
long title: Current opinion in investigational drugs (London, England : 2000)
short title: Curr Opin Investig Drugs
ISSN: 1472-4472
ISSN (Online): 2040-3429
IsoAbbr: Curr Opin Investig Drugs
NlmId: 100965718
123:123
JrId: 22280
long title: International journal of surgical investigation
short title: Int J Surg Investig
ISSN: 1028-5229
ISSN (Online): 
IsoAbbr: Int. J. Surg. Investig.
NlmId: 100965774
123:123
JrId: 22281
long title: Project Inform perspective
short title: Proj Inf Perspect
ISSN: 1058-7454
ISSN (Online): 
IsoAbbr: Proj Inf Perspect
NlmId: 100965794
123:123
JrId: 22282
long title: Pancreatology : official journal of the International Association of Pancreatology (IAP) ... [et al.]
short title: Pancreatology
ISSN: 1424-3903
ISSN (Online): 1424-3911
IsoAbbr: Pancreatology
NlmId: 100966936
123:123
JrId: 22283
long title: Journal of environmental sciences (China)
short title: J Environ Sci (China)
ISSN: 1001-0742
ISSN (Online): 
IsoAbbr: J Environ Sci (China)
NlmId: 100967627
123:123
JrId: 22284
long title: Mededelingen (Rijksuniversiteit te Gent. Fakulteit van de Landbouwkundige en Toegepaste Biologische Wetenschappen)
short title: Meded Rijksuniv Gent Fak Landbouwkd Toegep Biol Wet
ISSN: 1373-7503
ISSN (Online): 
IsoAbbr: Meded Rijksuniv Gent Fak Landbouwkd Toegep Biol Wet
NlmId: 100967625
123:123
JrId: 22285
long title: Journal of environmental monitoring : JEM
short title: J Environ Monit
ISSN: 1464-0325
ISSN (Online): 1464-0333
IsoAbbr: J Environ Monit
NlmId: 100968688
123:123
JrId: 22286
long title: The international journal of cardiovascular imaging
short title: Int J Cardiovasc Imaging
ISSN: 1569-5794
ISSN (Online): 1875-8312
IsoAbbr: Int J Cardiovasc Imaging
NlmId: 100969716
123:123
JrId: 22287
long title: Health information and libraries journal
short title: Health Info Libr J
ISSN: 1471-1834
ISSN (Online): 1471-1842
IsoAbbr: Health Info Libr J
NlmId: 100970070
123:123
JrId: 22289
long title: Journal of biomedical informatics
short title: J Biomed Inform
ISSN: 1532-0464
ISSN (Online): 1532-0480
IsoAbbr: J Biomed Inform
NlmId: 100970413
123:123
JrId: 22290
long title: Swiss medical weekly
short title: Swiss Med Wkly
ISSN: 1424-7860
ISSN (Online): 1424-3997
IsoAbbr: Swiss Med Wkly
NlmId: 100970884
123:123
JrId: 22291
long title: Tuberculosis (Edinburgh, Scotland)
short title: Tuberculosis (Edinb)
ISSN: 1472-9792
ISSN (Online): 1873-281X
IsoAbbr: Tuberculosis (Edinb)
NlmId: 100971555
123:123
JrId: 22292
long title: Reproduction (Cambridge, England). Abstract series
short title: Reprod Abstr Ser
ISSN: 1476-3990
ISSN (Online): 
IsoAbbr: Reprod Abstr Ser
NlmId: 100972078
123:123
JrId: 22293
long title: Policy brief (UCLA Center for Health Policy Research)
short title: Policy Brief UCLA Cent Health Policy Res
ISSN: 
ISSN (Online): 
IsoAbbr: Policy Brief UCLA Cent Health Policy Res
NlmId: 100972707
123:123
JrId: 22294
long title: Clinical and experimental medicine
short title: Clin Exp Med
ISSN: 1591-8890
ISSN (Online): 1591-9528
IsoAbbr: Clin. Exp. Med.
NlmId: 100973405
123:123
JrId: 22295
long title: Atherosclerosis. Supplements
short title: Atheroscler Suppl
ISSN: 1567-5688
ISSN (Online): 1878-5050
IsoAbbr: Atheroscler Suppl
NlmId: 100973461
123:123
JrId: 22296
long title: American journal of Alzheimer's disease and other dementias
short title: Am J Alzheimers Dis Other Demen
ISSN: 1533-3175
ISSN (Online): 1938-2731
IsoAbbr: Am J Alzheimers Dis Other Demen
NlmId: 101082834
123:123
JrId: 22299
long title: Patient care management
short title: Patient Care Manag
ISSN: 1532-8880
ISSN (Online): 
IsoAbbr: Patient Care Manag
NlmId: 101083317
123:123
JrId: 22302
long title: Issue brief (Commonwealth Fund)
short title: Issue Brief (Commonw Fund)
ISSN: 
ISSN (Online): 1558-6847
IsoAbbr: Issue Brief (Commonw Fund)
NlmId: 101087100
123:123
JrId: 22303
long title: IAPAC monthly
short title: IAPAC Mon
ISSN: 1545-1089
ISSN (Online): 
IsoAbbr: IAPAC Mon
NlmId: 101087241
123:123
JrId: 22304
long title: LTC regulatory risk & liability advisor
short title: LTC Regul Risk Liabil Advis
ISSN: 
ISSN (Online): 
IsoAbbr: LTC Regul Risk Liabil Advis
NlmId: 101087137
123:123
JrId: 22305
long title: Structure (London, England : 1993)
short title: Structure
ISSN: 0969-2126
ISSN (Online): 1878-4186
IsoAbbr: Structure
NlmId: 101087697
123:123
JrId: 22306
long title: The journal of family planning and reproductive health care / Faculty of Family Planning & Reproductive Health Care, Royal College of Obstetricians & Gynaecologists
short title: J Fam Plann Reprod Health Care
ISSN: 1471-1893
ISSN (Online): 2045-2098
IsoAbbr: J Fam Plann Reprod Health Care
NlmId: 101087687
123:123
JrId: 22307
long title: Chang Gung medical journal
short title: Chang Gung Med J
ISSN: 2072-0939
ISSN (Online): 
IsoAbbr: Chang Gung Med J
NlmId: 101088034
123:123
JrId: 22308
long title: Journal of rehabilitation medicine : official journal of the UEMS European Board of Physical and Rehabilitation Medicine
short title: J Rehabil Med
ISSN: 1650-1977
ISSN (Online): 1651-2081
IsoAbbr: J Rehabil Med
NlmId: 101088169
123:123
JrId: 22309
long title: Postgraduate dentistry / Dental Learning Systems
short title: Postgrad Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Postgrad Dent
NlmId: 101088681
123:123
JrId: 22310
long title: The breast journal
short title: Breast J
ISSN: 1075-122X
ISSN (Online): 1524-4741
IsoAbbr: Breast J
NlmId: 9505539
123:123
JrId: 22311
long title: Practical procedures & aesthetic dentistry : PPAD
short title: Pract Proced Aesthet Dent
ISSN: 1534-6846
ISSN (Online): 
IsoAbbr: Pract Proced Aesthet Dent
NlmId: 101089932
123:123
JrId: 22312
long title: BMC evolutionary biology
short title: BMC Evol Biol
ISSN: 
ISSN (Online): 1471-2148
IsoAbbr: BMC Evol. Biol.
NlmId: 100966975
123:123
JrId: 22313
long title: BMC pediatrics
short title: BMC Pediatr
ISSN: 
ISSN (Online): 1471-2431
IsoAbbr: BMC Pediatr
NlmId: 100967804
123:123
JrId: 22315
long title: World journal of gastroenterology : WJG
short title: World J Gastroenterol
ISSN: 1007-9327
ISSN (Online): 
IsoAbbr: World J. Gastroenterol.
NlmId: 100883448
123:123
JrId: 22316
long title: BMC health services research
short title: BMC Health Serv Res
ISSN: 
ISSN (Online): 1472-6963
IsoAbbr: BMC Health Serv Res
NlmId: 101088677
123:123
JrId: 22317
long title: New directions for youth development
short title: New Dir Youth Dev
ISSN: 1533-8916
ISSN (Online): 1537-5781
IsoAbbr: New Dir Youth Dev
NlmId: 101090644
123:123
JrId: 22321
long title: Magyar sebeszet
short title: Magy Seb
ISSN: 0025-0295
ISSN (Online): 1789-4301
IsoAbbr: Magy Seb
NlmId: 18420110R
123:123
JrId: 22322
long title: BMC biotechnology
short title: BMC Biotechnol
ISSN: 
ISSN (Online): 1472-6750
IsoAbbr: BMC Biotechnol.
NlmId: 101088663
123:123
JrId: 22323
long title: BMC nuclear medicine
short title: BMC Nucl Med
ISSN: 
ISSN (Online): 1471-2385
IsoAbbr: BMC Nucl Med
NlmId: 100967798
123:123
JrId: 22324
long title: BMC pregnancy and childbirth
short title: BMC Pregnancy Childbirth
ISSN: 
ISSN (Online): 1471-2393
IsoAbbr: BMC Pregnancy Childbirth
NlmId: 100967799
123:123
JrId: 22325
long title: BMC pharmacology
short title: BMC Pharmacol
ISSN: 
ISSN (Online): 1471-2210
IsoAbbr: BMC Pharmacol.
NlmId: 100967806
123:123
JrId: 22326
long title: BMC plant biology
short title: BMC Plant Biol
ISSN: 
ISSN (Online): 1471-2229
IsoAbbr: BMC Plant Biol.
NlmId: 100967807
123:123
JrId: 22327
long title: BMC emergency medicine
short title: BMC Emerg Med
ISSN: 
ISSN (Online): 1471-227X
IsoAbbr: BMC Emerg Med
NlmId: 100968543
123:123
JrId: 22328
long title: BMC anesthesiology
short title: BMC Anesthesiol
ISSN: 
ISSN (Online): 1471-2253
IsoAbbr: BMC Anesthesiol
NlmId: 100968535
123:123
JrId: 22329
long title: BMC cardiovascular disorders
short title: BMC Cardiovasc Disord
ISSN: 
ISSN (Online): 1471-2261
IsoAbbr: BMC Cardiovasc Disord
NlmId: 100968539
123:123
JrId: 22330
long title: BMC dermatology
short title: BMC Dermatol
ISSN: 
ISSN (Online): 1471-5945
IsoAbbr: BMC Dermatol.
NlmId: 100968541
123:123
JrId: 22331
long title: BMC geriatrics
short title: BMC Geriatr
ISSN: 
ISSN (Online): 1471-2318
IsoAbbr: BMC Geriatr
NlmId: 100968548
123:123
JrId: 22332
long title: BMC blood disorders
short title: BMC Blood Disord
ISSN: 
ISSN (Online): 1471-2326
IsoAbbr: BMC Blood Disord
NlmId: 100968550
123:123
JrId: 22333
long title: BMC medical imaging
short title: BMC Med Imaging
ISSN: 
ISSN (Online): 1471-2342
IsoAbbr: BMC Med Imaging
NlmId: 100968553
123:123
JrId: 22334
long title: BMC psychiatry
short title: BMC Psychiatry
ISSN: 
ISSN (Online): 1471-244X
IsoAbbr: BMC Psychiatry
NlmId: 100968559
123:123
JrId: 22335
long title: BMC pulmonary medicine
short title: BMC Pulm Med
ISSN: 
ISSN (Online): 1471-2466
IsoAbbr: BMC Pulm Med
NlmId: 100968563
123:123
JrId: 22336
long title: BMC surgery
short title: BMC Surg
ISSN: 
ISSN (Online): 1471-2482
IsoAbbr: BMC Surg
NlmId: 100968567
123:123
JrId: 22337
long title: BMC urology
short title: BMC Urol
ISSN: 
ISSN (Online): 1471-2490
IsoAbbr: BMC Urol
NlmId: 100968571
123:123
JrId: 22338
long title: BMC ear, nose, and throat disorders
short title: BMC Ear Nose Throat Disord
ISSN: 
ISSN (Online): 1472-6815
IsoAbbr: BMC Ear Nose Throat Disord
NlmId: 101088673
123:123
JrId: 22339
long title: BMC complementary and alternative medicine
short title: BMC Complement Altern Med
ISSN: 
ISSN (Online): 1472-6882
IsoAbbr: BMC Complement Altern Med
NlmId: 101088661
123:123
JrId: 22340
long title: BMC chemical biology
short title: BMC Chem Biol
ISSN: 
ISSN (Online): 1472-6769
IsoAbbr: BMC Chem Biol
NlmId: 101088664
123:123
JrId: 22341
long title: BMC clinical pathology
short title: BMC Clin Pathol
ISSN: 
ISSN (Online): 1472-6890
IsoAbbr: BMC Clin Pathol
NlmId: 101088665
123:123
JrId: 22342
long title: BMC ecology
short title: BMC Ecol
ISSN: 
ISSN (Online): 1472-6785
IsoAbbr: BMC Ecol.
NlmId: 101088674
123:123
JrId: 22343
long title: BMC endocrine disorders
short title: BMC Endocr Disord
ISSN: 
ISSN (Online): 1472-6823
IsoAbbr: BMC Endocr Disord
NlmId: 101088676
123:123
JrId: 22344
long title: BMC international health and human rights
short title: BMC Int Health Hum Rights
ISSN: 
ISSN (Online): 1472-698X
IsoAbbr: BMC Int Health Hum Rights
NlmId: 101088678
123:123
JrId: 22345
long title: BMC medical education
short title: BMC Med Educ
ISSN: 
ISSN (Online): 1472-6920
IsoAbbr: BMC Med Educ
NlmId: 101088679
123:123
JrId: 22346
long title: BMC medical informatics and decision making
short title: BMC Med Inform Decis Mak
ISSN: 
ISSN (Online): 1472-6947
IsoAbbr: BMC Med Inform Decis Mak
NlmId: 101088682
123:123
JrId: 22347
long title: BMC nursing
short title: BMC Nurs
ISSN: 
ISSN (Online): 1472-6955
IsoAbbr: BMC Nurs
NlmId: 101088683
123:123
JrId: 22348
long title: BMC oral health
short title: BMC Oral Health
ISSN: 
ISSN (Online): 1472-6831
IsoAbbr: BMC Oral Health
NlmId: 101088684
123:123
JrId: 22349
long title: BMC palliative care
short title: BMC Palliat Care
ISSN: 
ISSN (Online): 1472-684X
IsoAbbr: BMC Palliat Care
NlmId: 101088685
123:123
JrId: 22352
long title: BMC structural biology
short title: BMC Struct Biol
ISSN: 
ISSN (Online): 1472-6807
IsoAbbr: BMC Struct. Biol.
NlmId: 101088689
123:123
JrId: 22353
long title: BMC women's health
short title: BMC Womens Health
ISSN: 
ISSN (Online): 1472-6874
IsoAbbr: BMC Womens Health
NlmId: 101088690
123:123
JrId: 22354
long title: BMC ophthalmology
short title: BMC Ophthalmol
ISSN: 
ISSN (Online): 1471-2415
IsoAbbr: BMC Ophthalmol
NlmId: 100967802
123:123
JrId: 22357
long title: Skin research and technology : official journal of International Society for Bioengineering and the Skin (ISBS) [and] International Society for Digital Imaging of Skin (ISDIS) [and] International Society for Skin Imaging (ISSI)
short title: Skin Res Technol
ISSN: 0909-752X
ISSN (Online): 1600-0846
IsoAbbr: Skin Res Technol
NlmId: 9504453
123:123
JrId: 22358
long title: Journal of human nutrition and dietetics : the official journal of the British Dietetic Association
short title: J Hum Nutr Diet
ISSN: 0952-3871
ISSN (Online): 1365-277X
IsoAbbr: J Hum Nutr Diet
NlmId: 8904840
123:123
JrId: 22359
long title: NCSL legisbrief
short title: NCSL Legisbrief
ISSN: 1068-2716
ISSN (Online): 
IsoAbbr: NCSL Legisbrief
NlmId: 101092658
123:123
JrId: 22360
long title: Nursing older people
short title: Nurs Older People
ISSN: 1472-0795
ISSN (Online): 
IsoAbbr: Nurs Older People
NlmId: 101084156
123:123
JrId: 22362
long title: Internal medicine journal
short title: Intern Med J
ISSN: 1444-0903
ISSN (Online): 1445-5994
IsoAbbr: Intern Med J
NlmId: 101092952
123:123
JrId: 22364
long title: Molecular genetics and genomics : MGG
short title: Mol Genet Genomics
ISSN: 1617-4615
ISSN (Online): 1617-4623
IsoAbbr: Mol. Genet. Genomics
NlmId: 101093320
123:123
JrId: 22365
long title: Vierteljahrschrift fur Sozial- und Wirtschaftsgeschichte
short title: Vierteljahrschr Soz Wirtschaftsgesch
ISSN: 0042-5699
ISSN (Online): 
IsoAbbr: Vierteljahrschr Soz Wirtschaftsgesch
NlmId: 101085071
123:123
JrId: 22366
long title: Advances in health sciences education : theory and practice
short title: Adv Health Sci Educ Theory Pract
ISSN: 1382-4996
ISSN (Online): 1573-1677
IsoAbbr: Adv Health Sci Educ Theory Pract
NlmId: 9612021
123:123
JrId: 22368
long title: Clinical medicine (London, England)
short title: Clin Med
ISSN: 1470-2118
ISSN (Online): 
IsoAbbr: Clin Med
NlmId: 101092853
123:123
JrId: 22370
long title: Journal of cutaneous laser therapy
short title: J Cutan Laser Ther
ISSN: 1462-883X
ISSN (Online): 
IsoAbbr: J Cutan Laser Ther
NlmId: 100890790
123:123
JrId: 22372
long title: Neuro endocrinology letters
short title: Neuro Endocrinol Lett
ISSN: 0172-780X
ISSN (Online): 
IsoAbbr: Neuro Endocrinol. Lett.
NlmId: 8008373
123:123
JrId: 22373
long title: International immunopharmacology
short title: Int Immunopharmacol
ISSN: 1567-5769
ISSN (Online): 1878-1705
IsoAbbr: Int. Immunopharmacol.
NlmId: 100965259
123:123
JrId: 22377
long title: Addiction biology
short title: Addict Biol
ISSN: 1355-6215
ISSN (Online): 1369-1600
IsoAbbr: Addict Biol
NlmId: 9604935
123:123
JrId: 22378
long title: Annales de readaptation et de medecine physique : revue scientifique de la Societe francaise de reeducation fonctionnelle de readaptation et de medecine physique
short title: Ann Readapt Med Phys
ISSN: 0168-6054
ISSN (Online): 1768-3203
IsoAbbr: Ann Readapt Med Phys
NlmId: 8701687
123:123
JrId: 22380
long title: International journal of computerized dentistry
short title: Int J Comput Dent
ISSN: 1463-4201
ISSN (Online): 
IsoAbbr: Int J Comput Dent
NlmId: 100891504
123:123
JrId: 22381
long title: The Wilson quarterly
short title: Wilson Q
ISSN: 0363-3276
ISSN (Online): 
IsoAbbr: Wilson Q
NlmId: 9877799
123:123
JrId: 22382
long title: Advances in space research : the official journal of the Committee on Space Research (COSPAR)
short title: Adv Space Res
ISSN: 0273-1177
ISSN (Online): 
IsoAbbr: Adv Space Res
NlmId: 9878935
123:123
JrId: 22383
long title: Population et societes_ bulletin mensuel d'informations demographiques, economiques, sociales
short title: Popul Soc (Paris)
ISSN: 0184-7783
ISSN (Online): 
IsoAbbr: Popul Soc (Paris)
NlmId: 0154572
123:123
JrId: 22384
long title: Reporter on human reproduction and the law
short title: Report Hum Reprod Law
ISSN: 8756-2057
ISSN (Online): 
IsoAbbr: Report Hum Reprod Law
NlmId: 100971950
123:123
JrId: 22385
long title: Dialysis & transplantation
short title: Dial Transplant
ISSN: 0090-2934
ISSN (Online): 
IsoAbbr: Dial Transplant
NlmId: 0354471
123:123
JrId: 22386
long title: The Florida entomologist
short title: 
ISSN: 0015-4040
ISSN (Online): 
IsoAbbr: Fla. Entomol.
NlmId: 0254674
123:123
JrId: 22387
long title: Journal of zoology (London, England : 1987)
short title: J Zool (1987)
ISSN: 0952-8369
ISSN (Online): 1469-7998
IsoAbbr: J. Zool. (Lond.)
NlmId: 8705943
123:123
JrId: 22389
long title: Australian endodontic journal : the journal of the Australian Society of Endodontology Inc
short title: Aust Endod J
ISSN: 1329-1947
ISSN (Online): 1747-4477
IsoAbbr: Aust Endod J
NlmId: 100888004
123:123
JrId: 22390
long title: Clinical implant dentistry and related research
short title: Clin Implant Dent Relat Res
ISSN: 1523-0899
ISSN (Online): 1708-8208
IsoAbbr: Clin Implant Dent Relat Res
NlmId: 100888977
123:123
JrId: 22391
long title: Acta radiologica
short title: Acta radiol
ISSN: 0001-6926
ISSN (Online): 
IsoAbbr: Acta radiol
NlmId: 0000221
123:123
JrId: 22393
long title: Lab animal
short title: Lab Anim (NY)
ISSN: 0093-7355
ISSN (Online): 1548-4475
IsoAbbr: Lab Anim (NY)
NlmId: 0417737
123:123
JrId: 22394
long title: Journal of cosmetic science
short title: J Cosmet Sci
ISSN: 1525-7886
ISSN (Online): 
IsoAbbr: J Cosmet Sci
NlmId: 9814276
123:123
JrId: 22395
long title: Infection, genetics and evolution : journal of molecular epidemiology and evolutionary genetics in infectious diseases
short title: Infect Genet Evol
ISSN: 1567-1348
ISSN (Online): 1567-7257
IsoAbbr: Infect. Genet. Evol.
NlmId: 101084138
123:123
JrId: 22396
long title: News in physiological sciences : an international journal of physiology produced jointly by the International Union of Physiological Sciences and the American Physiological Society
short title: News Physiol Sci
ISSN: 0886-1714
ISSN (Online): 1522-161X
IsoAbbr: News Physiol. Sci.
NlmId: 8609378
123:123
JrId: 22397
long title: Current opinion in infectious diseases
short title: Curr Opin Infect Dis
ISSN: 0951-7375
ISSN (Online): 1473-6527
IsoAbbr: Curr. Opin. Infect. Dis.
NlmId: 8809878
123:123
JrId: 22399
long title: Electronic journal of biotechnology : EJB
short title: Electron J Biotechnol
ISSN: 
ISSN (Online): 0717-3458
IsoAbbr: Electron. J. Biotechnol.
NlmId: 9812687
123:123
JrId: 22400
long title: Dental traumatology : official publication of International Association for Dental Traumatology
short title: Dent Traumatol
ISSN: 1600-4469
ISSN (Online): 1600-9657
IsoAbbr: Dent Traumatol
NlmId: 101091305
123:123
JrId: 22401
long title: Veterinary ophthalmology
short title: Vet Ophthalmol
ISSN: 1463-5216
ISSN (Online): 1463-5224
IsoAbbr: Vet Ophthalmol
NlmId: 100887377
123:123
JrId: 22402
long title: Hematology (Amsterdam, Netherlands)
short title: Hematology
ISSN: 1024-5332
ISSN (Online): 1607-8454
IsoAbbr: Hematology
NlmId: 9708388
123:123
JrId: 22403
long title: American journal of human biology : the official journal of the Human Biology Council
short title: Am J Hum Biol
ISSN: 1042-0533
ISSN (Online): 1520-6300
IsoAbbr: Am. J. Hum. Biol.
NlmId: 8915029
123:123
JrId: 22404
long title: Journal of clinical hypertension (Greenwich, Conn.)
short title: J Clin Hypertens (Greenwich)
ISSN: 1524-6175
ISSN (Online): 1751-7176
IsoAbbr: J Clin Hypertens (Greenwich)
NlmId: 100888554
123:123
JrId: 22405
long title: Journal of infection and chemotherapy : official journal of the Japan Society of Chemotherapy
short title: J Infect Chemother
ISSN: 1341-321X
ISSN (Online): 1437-7780
IsoAbbr: J. Infect. Chemother.
NlmId: 9608375
123:123
JrId: 22407
long title: CNS drug reviews
short title: CNS Drug Rev
ISSN: 1080-563X
ISSN (Online): 
IsoAbbr: CNS Drug Rev
NlmId: 9514898
123:123
JrId: 22408
long title: Asian American and Pacific Islander journal of health
short title: Asian Am Pac Isl J Health
ISSN: 1072-0367
ISSN (Online): 
IsoAbbr: Asian Am Pac Isl J Health
NlmId: 9417466
123:123
JrId: 22411
long title: Developmental cell
short title: Dev Cell
ISSN: 1534-5807
ISSN (Online): 1878-1551
IsoAbbr: Dev. Cell
NlmId: 101120028
123:123
JrId: 22414
long title: The hematology journal : the official journal of the European Haematology Association / EHA
short title: Hematol J
ISSN: 1466-4860
ISSN (Online): 
IsoAbbr: Hematol. J.
NlmId: 100965523
123:123
JrId: 22416
long title: The pharmacogenomics journal
short title: Pharmacogenomics J
ISSN: 1470-269X
ISSN (Online): 1473-1150
IsoAbbr: Pharmacogenomics J.
NlmId: 101083949
123:123
JrId: 22418
long title: Reproductive health matters
short title: Reprod Health Matters
ISSN: 0968-8080
ISSN (Online): 1460-9576
IsoAbbr: Reprod Health Matters
NlmId: 9420826
123:123
JrId: 22420
long title: BioDrugs : clinical immunotherapeutics, biopharmaceuticals and gene therapy
short title: BioDrugs
ISSN: 1173-8804
ISSN (Online): 
IsoAbbr: BioDrugs
NlmId: 9705305
123:123
JrId: 22422
long title: Best practice & research. Clinical gastroenterology
short title: Best Pract Res Clin Gastroenterol
ISSN: 1521-6918
ISSN (Online): 1532-1916
IsoAbbr: Best Pract Res Clin Gastroenterol
NlmId: 101120605
123:123
JrId: 22423
long title: CANNT journal = Journal ACITN
short title: CANNT J
ISSN: 1498-5136
ISSN (Online): 
IsoAbbr: CANNT J
NlmId: 100959352
123:123
JrId: 22425
long title: Nutrition research (New York, N.Y.)
short title: Nutr Res
ISSN: 0271-5317
ISSN (Online): 1879-0739
IsoAbbr: Nutr Res
NlmId: 8303331
123:123
JrId: 22426
long title: Cardiovascular journal of South Africa : official journal for Southern Africa Cardiac Society [and] South African Society of Cardiac Practitioners
short title: Cardiovasc J S Afr
ISSN: 1015-9657
ISSN (Online): 1680-0745
IsoAbbr: Cardiovasc J S Afr
NlmId: 100964061
123:123
JrId: 22427
long title: Annual review of biomedical engineering
short title: Annu Rev Biomed Eng
ISSN: 1523-9829
ISSN (Online): 1545-4274
IsoAbbr: Annu Rev Biomed Eng
NlmId: 100883581
123:123
JrId: 22428
long title: Medical electron microscopy : official journal of the Clinical Electron Microscopy Society of Japan
short title: Med Electron Microsc
ISSN: 0918-4287
ISSN (Online): 
IsoAbbr: Med Electron Microsc
NlmId: 9430789
123:123
JrId: 22429
long title: Facial plastic surgery clinics of North America
short title: Facial Plast Surg Clin North Am
ISSN: 1064-7406
ISSN (Online): 1558-1926
IsoAbbr: Facial Plast Surg Clin North Am
NlmId: 9414907
123:123
JrId: 22430
long title: NeuroRehabilitation
short title: NeuroRehabilitation
ISSN: 1053-8135
ISSN (Online): 1878-6448
IsoAbbr: NeuroRehabilitation
NlmId: 9113791
123:123
JrId: 22431
long title: Behavioural neurology
short title: Behav Neurol
ISSN: 0953-4180
ISSN (Online): 1875-8584
IsoAbbr: Behav Neurol
NlmId: 8914585
123:123
JrId: 22432
long title: Journal of pharmacokinetics and pharmacodynamics
short title: J Pharmacokinet Pharmacodyn
ISSN: 1567-567X
ISSN (Online): 1573-8744
IsoAbbr: J Pharmacokinet Pharmacodyn
NlmId: 101096520
123:123
JrId: 22433
long title: IEEE transactions on neural systems and rehabilitation engineering : a publication of the IEEE Engineering in Medicine and Biology Society
short title: IEEE Trans Neural Syst Rehabil Eng
ISSN: 1534-4320
ISSN (Online): 1558-0210
IsoAbbr: IEEE Trans Neural Syst Rehabil Eng
NlmId: 101097023
123:123
JrId: 22435
long title: Ecology letters
short title: Ecol Lett
ISSN: 1461-023X
ISSN (Online): 1461-0248
IsoAbbr: Ecol. Lett.
NlmId: 101121949
123:123
JrId: 22436
long title: Osterreichische Pflegezeitschrift : Organ des Osterreichischen Gesundheits- und Krankenpflegeverbands
short title: Osterr Pflegezeitschrift
ISSN: 
ISSN (Online): 
IsoAbbr: Osterr Pflegezeitschrift
NlmId: 101122359
123:123
JrId: 22437
long title: Zeitschrift fur medizinische Physik
short title: Z Med Phys
ISSN: 0939-3889
ISSN (Online): 1876-4436
IsoAbbr: Z Med Phys
NlmId: 100886455
123:123
JrId: 22438
long title: Evidence-based mental health
short title: Evid Based Ment Health
ISSN: 1362-0347
ISSN (Online): 1468-960X
IsoAbbr: Evid Based Ment Health
NlmId: 100883413
123:123
JrId: 22439
long title: Journal of synchrotron radiation
short title: J Synchrotron Radiat
ISSN: 0909-0495
ISSN (Online): 1600-5775
IsoAbbr: J Synchrotron Radiat
NlmId: 9888878
123:123
JrId: 22440
long title: Seminars in thoracic and cardiovascular surgery. Pediatric cardiac surgery annual
short title: Semin Thorac Cardiovasc Surg Pediatr Card Surg Annu
ISSN: 1092-9126
ISSN (Online): 
IsoAbbr: Semin Thorac Cardiovasc Surg Pediatr Card Surg Annu
NlmId: 9815944
123:123
JrId: 22441
long title: Journal of cardiovascular magnetic resonance : official journal of the Society for Cardiovascular Magnetic Resonance
short title: J Cardiovasc Magn Reson
ISSN: 1097-6647
ISSN (Online): 1532-429X
IsoAbbr: J Cardiovasc Magn Reson
NlmId: 9815616
123:123
JrId: 22442
long title: Carbohydrate letters
short title: Carbohydr Lett
ISSN: 1073-5070
ISSN (Online): 
IsoAbbr: Carbohydr Lett
NlmId: 9607448
123:123
JrId: 22443
long title: CNS drugs
short title: CNS Drugs
ISSN: 1172-7047
ISSN (Online): 
IsoAbbr: CNS Drugs
NlmId: 9431220
123:123
JrId: 22444
long title: Emergency medicine (Fremantle, W.A.)
short title: Emerg Med (Fremantle)
ISSN: 1035-6851
ISSN (Online): 1442-2026
IsoAbbr: Emerg Med (Fremantle)
NlmId: 9421464
123:123
JrId: 22445
long title: Natural product letters
short title: Nat Prod Lett
ISSN: 1057-5634
ISSN (Online): 
IsoAbbr: Nat Prod Lett
NlmId: 9315615
123:123
JrId: 22446
long title: International journal of surgical pathology
short title: Int J Surg Pathol
ISSN: 1066-8969
ISSN (Online): 1940-2465
IsoAbbr: Int. J. Surg. Pathol.
NlmId: 9314927
123:123
JrId: 22447
long title: Lasers in medical science
short title: Lasers Med Sci
ISSN: 0268-8921
ISSN (Online): 1435-604X
IsoAbbr: Lasers Med Sci
NlmId: 8611515
123:123
JrId: 22449
long title: Human movement science
short title: Hum Mov Sci
ISSN: 0167-9457
ISSN (Online): 1872-7646
IsoAbbr: Hum Mov Sci
NlmId: 8300127
123:123
JrId: 22450
long title: Radiation protection dosimetry
short title: Radiat Prot Dosimetry
ISSN: 0144-8420
ISSN (Online): 1742-3406
IsoAbbr: Radiat Prot Dosimetry
NlmId: 8109958
123:123
JrId: 22451
long title: Homo : internationale Zeitschrift fur die vergleichende Forschung am Menschen
short title: Homo
ISSN: 0018-442X
ISSN (Online): 1618-1301
IsoAbbr: Homo
NlmId: 0374655
123:123
JrId: 22452
long title: Journal of the Association for Research in Otolaryngology : JARO
short title: J Assoc Res Otolaryngol
ISSN: 1525-3961
ISSN (Online): 1438-7573
IsoAbbr: J. Assoc. Res. Otolaryngol.
NlmId: 100892857
123:123
JrId: 22453
long title: Prevention science : the official journal of the Society for Prevention Research
short title: Prev Sci
ISSN: 1389-4986
ISSN (Online): 1573-6695
IsoAbbr: Prev Sci
NlmId: 100894724
123:123
JrId: 22454
long title: AAPS pharmSci
short title: AAPS PharmSci
ISSN: 
ISSN (Online): 1522-1059
IsoAbbr: AAPS PharmSci
NlmId: 100897065
123:123
JrId: 22455
long title: Hu li yan jiu = Nursing research
short title: Hu Li Yan Jiu
ISSN: 1022-6265
ISSN (Online): 
IsoAbbr: Hu Li Yan Jiu
NlmId: 9712938
123:123
JrId: 22456
long title: Medicina oral : organo oficial de la Sociedad Espanola de Medicina Oral y de la Academia Iberoamericana de Patologia y Medicina Bucal
short title: Med Oral
ISSN: 1137-2834
ISSN (Online): 
IsoAbbr: Med Oral
NlmId: 9815821
123:123
JrId: 22457
long title: Pediatric pathology & molecular medicine
short title: Pediatr Pathol Mol Med
ISSN: 1522-7952
ISSN (Online): 
IsoAbbr: Pediatr Pathol Mol Med
NlmId: 100885435
123:123
JrId: 22458
long title: The Neuroscientist : a review journal bringing neurobiology, neurology and psychiatry
short title: Neuroscientist
ISSN: 1073-8584
ISSN (Online): 1089-4098
IsoAbbr: Neuroscientist
NlmId: 9504819
123:123
JrId: 22459
long title: Nutritional neuroscience
short title: Nutr Neurosci
ISSN: 1028-415X
ISSN (Online): 1476-8305
IsoAbbr: Nutr Neurosci
NlmId: 100892202
123:123
JrId: 22460
long title: Current issues in molecular biology
short title: Curr Issues Mol Biol
ISSN: 1467-3037
ISSN (Online): 1467-3045
IsoAbbr: Curr Issues Mol Biol
NlmId: 100931761
123:123
JrId: 22462
long title: Reviews in clinical and experimental hematology
short title: Rev Clin Exp Hematol
ISSN: 1127-0020
ISSN (Online): 1825-151X
IsoAbbr: Rev Clin Exp Hematol
NlmId: 9815344
123:123
JrId: 22463
long title: Journal of medical Internet research
short title: J Med Internet Res
ISSN: 1439-4456
ISSN (Online): 1438-8871
IsoAbbr: J. Med. Internet Res.
NlmId: 100959882
123:123
JrId: 22464
long title: Current pharmaceutical biotechnology
short title: Curr Pharm Biotechnol
ISSN: 1389-2010
ISSN (Online): 1873-4316
IsoAbbr: Curr Pharm Biotechnol
NlmId: 100960530
123:123
JrId: 22465
long title: Current drug targets
short title: Curr Drug Targets
ISSN: 1389-4501
ISSN (Online): 1873-5592
IsoAbbr: Curr Drug Targets
NlmId: 100960531
123:123
JrId: 22466
long title: International journal of experimental diabetes research
short title: Int J Exp Diabetes Res
ISSN: 1560-4284
ISSN (Online): 
IsoAbbr: Int. J. Exp. Diabetes Res.
NlmId: 100962067
123:123
JrId: 22467
long title: Amyotrophic lateral sclerosis and other motor neuron disorders : official publication of the World Federation of Neurology, Research Group on Motor Neuron Diseases
short title: Amyotroph Lateral Scler Other Motor Neuron Disord
ISSN: 1466-0822
ISSN (Online): 
IsoAbbr: Amyotroph. Lateral Scler. Other Motor Neuron Disord.
NlmId: 100964775
123:123
JrId: 22468
long title: Advances in gerontology = Uspekhi gerontologii / Rossiiskaia akademiia nauk, Gerontologicheskoe obshchestvo
short title: Adv Gerontol
ISSN: 1561-9125
ISSN (Online): 
IsoAbbr: Adv Gerontol
NlmId: 100971443
123:123
JrId: 22469
long title: Neurology & clinical neurophysiology : NCN
short title: Neurol Clin Neurophysiol
ISSN: 1538-4098
ISSN (Online): 1526-8748
IsoAbbr: Neurol Clin Neurophysiol
NlmId: 100972440
123:123
JrId: 22470
long title: Journal of HIV therapy
short title: J HIV Ther
ISSN: 1462-0308
ISSN (Online): 
IsoAbbr: J HIV Ther
NlmId: 101088049
123:123
JrId: 22471
long title: Journal of applied clinical medical physics / American College of Medical Physics
short title: J Appl Clin Med Phys
ISSN: 
ISSN (Online): 1526-9914
IsoAbbr: J Appl Clin Med Phys
NlmId: 101089176
123:123
JrId: 22472
long title: Proteomics
short title: Proteomics
ISSN: 1615-9853
ISSN (Online): 1615-9861
IsoAbbr: Proteomics
NlmId: 101092707
123:123
JrId: 22473
long title: Journal of esthetic and restorative dentistry : official publication of the American Academy of Esthetic Dentistry ... [et al.]
short title: J Esthet Restor Dent
ISSN: 1496-4155
ISSN (Online): 1708-8240
IsoAbbr: J Esthet Restor Dent
NlmId: 101096515
123:123
JrId: 22474
long title: Best practice & research. Clinical endocrinology & metabolism
short title: Best Pract Res Clin Endocrinol Metab
ISSN: 1521-690X
ISSN (Online): 1878-1594
IsoAbbr: Best Pract. Res. Clin. Endocrinol. Metab.
NlmId: 101120682
123:123
JrId: 22475
long title: Best practice & research. Clinical haematology
short title: Best Pract Res Clin Haematol
ISSN: 1521-6926
ISSN (Online): 1532-1924
IsoAbbr: Best Pract Res Clin Haematol
NlmId: 101120659
123:123
JrId: 22476
long title: Best practice & research. Clinical rheumatology
short title: Best Pract Res Clin Rheumatol
ISSN: 1521-6942
ISSN (Online): 1532-1770
IsoAbbr: Best Pract Res Clin Rheumatol
NlmId: 101121149
123:123
JrId: 22477
long title: Best practice & research. Clinical obstetrics & gynaecology
short title: Best Pract Res Clin Obstet Gynaecol
ISSN: 1521-6934
ISSN (Online): 1532-1932
IsoAbbr: Best Pract Res Clin Obstet Gynaecol
NlmId: 101121582
123:123
JrId: 22478
long title: Current directions in autoimmunity
short title: Curr Dir Autoimmun
ISSN: 1422-2132
ISSN (Online): 1662-2936
IsoAbbr: Curr. Dir. Autoimmun.
NlmId: 101121763
123:123
JrId: 22479
long title: Nano letters
short title: Nano Lett
ISSN: 1530-6984
ISSN (Online): 1530-6992
IsoAbbr: Nano Lett.
NlmId: 101088070
123:123
JrId: 22481
long title: Aspects of applied biology / Association of Applied Biologists
short title: Asp Appl Biol
ISSN: 0265-1491
ISSN (Online): 
IsoAbbr: Asp. Appl. Biol.
NlmId: 101122626
123:123
JrId: 22482
long title: Advances in radiation biology
short title: Adv Radiat Biol
ISSN: 0065-3292
ISSN (Online): 
IsoAbbr: Adv Radiat Biol
NlmId: 0000256
123:123
JrId: 22483
long title: Studia psychologica
short title: Stud Psychol (Bratisl)
ISSN: 0039-3320
ISSN (Online): 
IsoAbbr: Stud Psychol (Bratisl)
NlmId: 0053353
123:123
JrId: 22484
long title: Nutrition today
short title: Nutr Today
ISSN: 0029-666X
ISSN (Online): 1538-9839
IsoAbbr: Nutr Today
NlmId: 0055201
123:123
JrId: 22485
long title: Annales de physique
short title: Ann Phys (Paris)
ISSN: 0003-4169
ISSN (Online): 
IsoAbbr: Ann Phys (Paris)
NlmId: 0061352
123:123
JrId: 22486
long title: Utah science
short title: Utah Sci
ISSN: 0042-1502
ISSN (Online): 
IsoAbbr: Utah Sci
NlmId: 0061473
123:123
JrId: 22487
long title: The American biology teacher
short title: Am Biol Teach
ISSN: 0002-7685
ISSN (Online): 
IsoAbbr: Am Biol Teach
NlmId: 0065217
123:123
JrId: 22488
long title: Spectrochimica acta. Part A: Molecular spectroscopy
short title: Spectrochim Acta A
ISSN: 0584-8539
ISSN (Online): 
IsoAbbr: Spectrochim Acta A
NlmId: 0101101
123:123
JrId: 22489
long title: Radioprotection
short title: Radioprotection
ISSN: 0033-8451
ISSN (Online): 
IsoAbbr: Radioprotection
NlmId: 0110554
123:123
JrId: 22490
long title: Chemical and engineering news
short title: Chem Eng News
ISSN: 0009-2347
ISSN (Online): 
IsoAbbr: Chem Eng News
NlmId: 0112023
123:123
JrId: 22491
long title: Journal of molecular structure
short title: J Mol Struct
ISSN: 0022-2860
ISSN (Online): 
IsoAbbr: J Mol Struct
NlmId: 0141747
123:123
JrId: 22492
long title: The Journal of creative behavior
short title: J Creat Behav
ISSN: 0022-0175
ISSN (Online): 
IsoAbbr: J Creat Behav
NlmId: 0200114
123:123
JrId: 22493
long title: Journal of the history of biology
short title: J Hist Biol
ISSN: 0022-5010
ISSN (Online): 
IsoAbbr: J Hist Biol
NlmId: 0202503
123:123
JrId: 22494
long title: International journal of man-machine studies
short title: Int J Man Mach Stud
ISSN: 0020-7373
ISSN (Online): 
IsoAbbr: Int J Man Mach Stud
NlmId: 0227717
123:123
JrId: 22495
long title: The Psychological record
short title: Psychol Rec
ISSN: 0033-2933
ISSN (Online): 
IsoAbbr: Psychol Rec
NlmId: 0243242
123:123
JrId: 22496
long title: Applied optics
short title: Appl Opt
ISSN: 0003-6935
ISSN (Online): 1539-4522
IsoAbbr: Appl Opt
NlmId: 0247660
123:123
JrId: 22497
long title: Physical review A: General physics
short title: Phys Rev A Gen Phys
ISSN: 0556-2791
ISSN (Online): 
IsoAbbr: Phys Rev A Gen Phys
NlmId: 0250142
123:123
JrId: 22498
long title: Laboratory medicine
short title: Lab Med
ISSN: 0007-5027
ISSN (Online): 
IsoAbbr: Lab Med
NlmId: 0250641
123:123
JrId: 22499
long title: Radiation effects
short title: Radiat Eff
ISSN: 0033-7579
ISSN (Online): 
IsoAbbr: Radiat Eff
NlmId: 0254007
123:123
JrId: 22500
long title: La Recherche
short title: Recherche
ISSN: 0029-5671
ISSN (Online): 
IsoAbbr: Recherche
NlmId: 0254763
123:123
JrId: 22501
long title: Journal of interdisciplinary cycle research
short title: J Interdiscipl Cycle Res
ISSN: 0022-1945
ISSN (Online): 
IsoAbbr: J Interdiscipl Cycle Res
NlmId: 0257163
123:123
JrId: 22502
long title: Photosynthetica
short title: Photosynthetica
ISSN: 0300-3604
ISSN (Online): 
IsoAbbr: Photosynthetica
NlmId: 0260622
123:123
JrId: 22503
long title: Analytical letters
short title: Anal Lett
ISSN: 0003-2719
ISSN (Online): 
IsoAbbr: Anal Lett
NlmId: 0261510
123:123
JrId: 22504
long title: Spaceflight
short title: Spaceflight (Lond)
ISSN: 0038-6340
ISSN (Online): 
IsoAbbr: Spaceflight (Lond)
NlmId: 0263742
123:123
JrId: 22505
long title: The Canadian review of sociology and anthropology. La Revue canadienne de sociologie et d'anthropologie
short title: Can Rev Sociol Anthropol
ISSN: 0008-4948
ISSN (Online): 
IsoAbbr: Can Rev Sociol Anthropol
NlmId: 0323130
123:123
JrId: 22506
long title: Environment and behavior
short title: Environ Behav
ISSN: 0013-9165
ISSN (Online): 
IsoAbbr: Environ Behav
NlmId: 0333501
123:123
JrId: 22507
long title: Chemica scripta
short title: Chem Scr
ISSN: 0004-2056
ISSN (Online): 
IsoAbbr: Chem Scr
NlmId: 0333542
123:123
JrId: 22508
long title: Acta veterinaria
short title: Acta Vet Brno
ISSN: 0001-7213
ISSN (Online): 
IsoAbbr: Acta Vet. Brno
NlmId: 0345542
123:123
JrId: 22509
long title: Folia veterinaria
short title: Folia Vet
ISSN: 0015-5748
ISSN (Online): 
IsoAbbr: Folia Vet
NlmId: 0355211
123:123
JrId: 22510
long title: Journal of cross-cultural psychology
short title: J Cross Cult Psychol
ISSN: 0022-0221
ISSN (Online): 
IsoAbbr: J Cross Cult Psychol
NlmId: 0355667
123:123
JrId: 22511
long title: Marine behaviour and physiology
short title: Mar Behav Physiol
ISSN: 0091-181X
ISSN (Online): 
IsoAbbr: Mar Behav Physiol
NlmId: 0365317
123:123
JrId: 22512
long title: The Australian journal of physiotherapy
short title: Aust J Physiother
ISSN: 0004-9514
ISSN (Online): 1449-2059
IsoAbbr: Aust J Physiother
NlmId: 0370615
123:123
JrId: 22513
long title: Chemical physics
short title: Chem Phys
ISSN: 0301-0104
ISSN (Online): 
IsoAbbr: Chem Phys
NlmId: 0371632
123:123
JrId: 22514
long title: Annual review of plant physiology
short title: Annu Rev Plant Physiol
ISSN: 0066-4294
ISSN (Online): 
IsoAbbr: Annu Rev Plant Physiol
NlmId: 0372372
123:123
JrId: 22515
long title: Applied spectroscopy
short title: Appl Spectrosc
ISSN: 0003-7028
ISSN (Online): 1943-3530
IsoAbbr: Appl Spectrosc
NlmId: 0372406
123:123
JrId: 22516
long title: Canadian journal of chemistry
short title: Can J Chem
ISSN: 0008-4042
ISSN (Online): 1480-3291
IsoAbbr: Can J Chem
NlmId: 0372705
123:123
JrId: 22517
long title: Canadian journal of physics
short title: Can J Phys
ISSN: 0008-4204
ISSN (Online): 1208-6045
IsoAbbr: Can J Phys
NlmId: 0372711
123:123
JrId: 22518
long title: Chimia
short title: Chimia (Aarau)
ISSN: 0009-4293
ISSN (Online): 
IsoAbbr: Chimia (Aarau)
NlmId: 0373152
123:123
JrId: 22519
long title: Naturwissenschaftliche Rundschau
short title: Naturwiss Rundsch
ISSN: 0028-1050
ISSN (Online): 
IsoAbbr: Naturwiss Rundsch
NlmId: 0376401
123:123
JrId: 22520
long title: The Sciences
short title: Sciences (New York)
ISSN: 0036-861X
ISSN (Online): 
IsoAbbr: Sciences (New York)
NlmId: 0404513
123:123
JrId: 22521
long title: Physics letters. A
short title: Phys Lett A
ISSN: 0375-9601
ISSN (Online): 
IsoAbbr: Phys Lett A
NlmId: 0406646
123:123
JrId: 22522
long title: Progress in surface science
short title: Prog Surf Sci
ISSN: 0079-6816
ISSN (Online): 
IsoAbbr: Prog Surf Sci
NlmId: 0417756
123:123
JrId: 22523
long title: European heart journal supplements : journal of the European Society of Cardiology
short title: Eur Heart J Suppl
ISSN: 1520-765X
ISSN (Online): 
IsoAbbr: Eur Heart J Suppl
NlmId: 100886647
123:123
JrId: 22524
long title: Applied physics. B, Lasers and optics
short title: Appl Phys B
ISSN: 0946-2171
ISSN (Online): 1432-0649
IsoAbbr: Appl Phys B
NlmId: 100910685
123:123
JrId: 22525
long title: Monthly notices of the Royal Astronomical Society
short title: Mon Not R Astron Soc
ISSN: 0035-8711
ISSN (Online): 
IsoAbbr: Mon Not R Astron Soc
NlmId: 100954591
123:123
JrId: 22526
long title: Acta Universitatis Agriculturae. Facultas agronomica. Vysoka skola zemedelska v Brne. Fakulta agronomicka
short title: Acta Univ Agric Fac Agron
ISSN: 0524-7403
ISSN (Online): 
IsoAbbr: Acta Univ Agric Fac Agron
NlmId: 100966787
123:123
JrId: 22527
long title: Chronica horticulturae
short title: Chron Horticult
ISSN: 0578-039X
ISSN (Online): 
IsoAbbr: Chron Horticult
NlmId: 100967125
123:123
JrId: 22528
long title: The International journal of the history of sport
short title: Int J Hist Sport
ISSN: 0952-3367
ISSN (Online): 
IsoAbbr: Int J Hist Sport
NlmId: 100968205
123:123
JrId: 22529
long title: L'Aeronautique et l'astronautique : organe commun de l'Association francaise des ingenieurs et techniciens de l'aeronautique de l'espace (A.F.I.T.A.E.) et de la Societe francaise d'astronautique (S.F.A.)
short title: Aeronaut Astronaut
ISSN: 0001-9275
ISSN (Online): 
IsoAbbr: Aeronaut Astronaut
NlmId: 100971210
123:123
JrId: 22530
long title: Transactions of the ASAE. American Society of Agricultural Engineers
short title: Trans ASAE
ISSN: 0001-2351
ISSN (Online): 
IsoAbbr: Trans ASAE
NlmId: 100971216
123:123
JrId: 22531
long title: Journal of mathematical chemistry
short title: J Math Chem
ISSN: 0259-9791
ISSN (Online): 
IsoAbbr: J Math Chem
NlmId: 100971281
123:123
JrId: 22532
long title: Space policy
short title: Space Policy
ISSN: 0265-9646
ISSN (Online): 
IsoAbbr: Space Policy
NlmId: 100971283
123:123
JrId: 22533
long title: Executive intelligence review
short title: Exec Intell Rev
ISSN: 0273-6314
ISSN (Online): 
IsoAbbr: Exec Intell Rev
NlmId: 100971288
123:123
JrId: 22534
long title: Tellus. Series B, Chemical and physical meteorology
short title: Tellus B Chem Phys Meteorol
ISSN: 0280-6509
ISSN (Online): 
IsoAbbr: Tellus B Chem Phys Meteorol
NlmId: 100971291
123:123
JrId: 22535
long title: Biotronics
short title: Biotronics
ISSN: 0289-0011
ISSN (Online): 
IsoAbbr: Biotronics
NlmId: 100971292
123:123
JrId: 22536
long title: Geobios (Lyon, France). Memoire special
short title: Geobios Mem Spec
ISSN: 0293-843X
ISSN (Online): 
IsoAbbr: Geobios Mem Spec
NlmId: 100971294
123:123
JrId: 22537
long title: AIAA student journal. American Institute of Aeronautics and Astronautics
short title: AIAA Stud J
ISSN: 0001-1460
ISSN (Online): 
IsoAbbr: AIAA Stud J
NlmId: 100971295
123:123
JrId: 22538
long title: Precambrian research
short title: Precambrian Res
ISSN: 0301-9268
ISSN (Online): 
IsoAbbr: Precambrian Res
NlmId: 100971296
123:123
JrId: 22539
long title: Air line pilot
short title: Air Line Pilot
ISSN: 0002-242X
ISSN (Online): 
IsoAbbr: Air Line Pilot
NlmId: 100971297
123:123
JrId: 22540
long title: Sciences geologiques: Memoire
short title: Sci Geol Mem
ISSN: 0302-2684
ISSN (Online): 
IsoAbbr: Sci Geol Mem
NlmId: 100971299
123:123
JrId: 22541
long title: American potato journal
short title: Am Potato J
ISSN: 0003-0589
ISSN (Online): 
IsoAbbr: Am Potato J
NlmId: 100971301
123:123
JrId: 22542
long title: Astronomy and astrophysics
short title: Astron Astrophys
ISSN: 0004-6361
ISSN (Online): 
IsoAbbr: Astron Astrophys
NlmId: 100971304
123:123
JrId: 22543
long title: Astrophysics and space science
short title: Astrophys Space Sci
ISSN: 0004-640X
ISSN (Online): 
IsoAbbr: Astrophys Space Sci
NlmId: 100971306
123:123
JrId: 22544
long title: Journal of the British Interplanetary Society
short title: J Br Interplanet Soc
ISSN: 0007-084X
ISSN (Online): 
IsoAbbr: J Br Interplanet Soc
NlmId: 100971308
123:123
JrId: 22545
long title: Canadian aeronautics and space journal. Le journal aeronautique et spatial du Canada
short title: Can Aeronaut Space J
ISSN: 0008-2821
ISSN (Online): 
IsoAbbr: Can Aeronaut Space J
NlmId: 100971310
123:123
JrId: 22546
long title: Canadian journal of earth sciences
short title: Can J Earth Sci
ISSN: 0008-4077
ISSN (Online): 
IsoAbbr: Can J Earth Sci
NlmId: 100971314
123:123
JrId: 22547
long title: Chemical geology
short title: Chem Geol
ISSN: 0009-2541
ISSN (Online): 
IsoAbbr: Chem. Geol.
NlmId: 100971315
123:123
JrId: 22548
long title: Applied mathematical modelling
short title: Appl Math Model
ISSN: 0307-904X
ISSN (Online): 
IsoAbbr: Appl Math Model
NlmId: 100971316
123:123
JrId: 22549
long title: Chemie der Erde : Beitrage zur chemischen Mineralogie, Petrographie und Geologie
short title: Chem Erde
ISSN: 0009-2819
ISSN (Online): 
IsoAbbr: Chem. Erde
NlmId: 100971318
123:123
JrId: 22550
long title: Agricultural systems
short title: Agric Syst
ISSN: 0308-521X
ISSN (Online): 
IsoAbbr: Agric Syst
NlmId: 100971319
123:123
JrId: 22551
long title: Clay minerals
short title: Clay Miner
ISSN: 0009-8558
ISSN (Online): 
IsoAbbr: Clay Miner
NlmId: 100971321
123:123
JrId: 22552
long title: Clays and clay minerals
short title: Clays Clay Miner
ISSN: 0009-8604
ISSN (Online): 
IsoAbbr: Clays Clay Miner
NlmId: 100971322
123:123
JrId: 22553
long title: Communications in soil science and plant analysis
short title: Commun Soil Sci Plant Anal
ISSN: 0010-3624
ISSN (Online): 
IsoAbbr: Commun Soil Sci Plant Anal
NlmId: 100971324
123:123
JrId: 22554
long title: Computer physics communications
short title: Comput Phys Commun
ISSN: 0010-4655
ISSN (Online): 
IsoAbbr: Comput Phys Commun
NlmId: 100971327
123:123
JrId: 22555
long title: Contributions to mineralogy and petrology. Beitrage zur Mineralogie und Petrologie
short title: Contrib Mineral Petrol
ISSN: 0010-7999
ISSN (Online): 
IsoAbbr: Contrib Mineral Petrol
NlmId: 100971328
123:123
JrId: 22556
long title: Zeitschrift fur Flugwissenschaften und Weltraumforschung
short title: Z Flugwiss Weltraumforsch
ISSN: 0342-068X
ISSN (Online): 
IsoAbbr: Z Flugwiss Weltraumforsch
NlmId: 100971329
123:123
JrId: 22557
long title: Nihon Sakumotsu Gakkai kiji
short title: Jpn J Crop Sci
ISSN: 0011-1848
ISSN (Online): 
IsoAbbr: Jpn J Crop Sci
NlmId: 100971330
123:123
JrId: 22558
long title: International journal of hydrogen energy
short title: Int J Hydrogen Energy
ISSN: 0360-3199
ISSN (Online): 
IsoAbbr: Int J Hydrogen Energy
NlmId: 100971333
123:123
JrId: 22559
long title: Economic geology and the bulletin of the Society of Economic Geologists
short title: Econ Geol
ISSN: 0361-0128
ISSN (Online): 
IsoAbbr: Econ Geol
NlmId: 100971334
123:123
JrId: 22560
long title: Astronomy & astrophysics. Supplement series
short title: Astron Astrophys Suppl Ser
ISSN: 0365-0138
ISSN (Online): 
IsoAbbr: Astron Astrophys Suppl Ser
NlmId: 100971335
123:123
JrId: 22561
long title: Journal of bryology
short title: J Bryol
ISSN: 0373-6687
ISSN (Online): 
IsoAbbr: J. Bryol.
NlmId: 100971336
123:123
JrId: 22562
long title: ESA bulletin. Bulletin ASE. European Space Agency
short title: ESA Bull
ISSN: 0376-4265
ISSN (Online): 
IsoAbbr: ESA Bull
NlmId: 100971337
123:123
JrId: 22563
long title: Mathematics and computers in simulation
short title: Math Comput Simul
ISSN: 0378-4754
ISSN (Online): 
IsoAbbr: Math Comput Simul
NlmId: 100971341
123:123
JrId: 22564
long title: ESA journal
short title: ESA J
ISSN: 0379-2285
ISSN (Online): 
IsoAbbr: ESA J
NlmId: 100971344
123:123
JrId: 22565
long title: Earth and planetary science letters
short title: Earth Planet Sci Lett
ISSN: 0012-821X
ISSN (Online): 
IsoAbbr: Earth Planet. Sci. Lett.
NlmId: 100971345
123:123
JrId: 22566
long title: Explorers journal
short title: Explor J
ISSN: 0014-5025
ISSN (Online): 
IsoAbbr: Explor J
NlmId: 100971348
123:123
JrId: 22567
long title: Geochemical journal
short title: Geochem J
ISSN: 0016-7002
ISSN (Online): 
IsoAbbr: Geochem J
NlmId: 100971351
123:123
JrId: 22568
long title: Acta palaeontologica Polonica
short title: Acta Palaeontol Pol
ISSN: 0567-7920
ISSN (Online): 
IsoAbbr: Acta Palaeontol Pol
NlmId: 100971352
123:123
JrId: 22569
long title: Geological magazine
short title: Geol Mag
ISSN: 0016-7568
ISSN (Online): 
IsoAbbr: Geol Mag
NlmId: 100971354
123:123
JrId: 22570
long title: Geological Society of America bulletin
short title: Geol Soc Am Bull
ISSN: 0016-7606
ISSN (Online): 
IsoAbbr: Geol Soc Am Bull
NlmId: 100971357
123:123
JrId: 22571
long title: Catena supplement
short title: Catena Suppl
ISSN: 0722-0723
ISSN (Online): 
IsoAbbr: Catena Suppl
NlmId: 100971358
123:123
JrId: 22572
long title: Journal of the Geological Society
short title: J Geol Soc London
ISSN: 0016-7649
ISSN (Online): 
IsoAbbr: J Geol Soc London
NlmId: 100971363
123:123
JrId: 22573
long title: Journal of electrical and electronics engineering, Australia
short title: J Electr Electron Eng Aust
ISSN: 0725-2986
ISSN (Online): 
IsoAbbr: J Electr Electron Eng Aust
NlmId: 100971365
123:123
JrId: 22574
long title: Geologische Rundschau : Zeitschrift fur allgemeine Geologie
short title: Geol Rundsch
ISSN: 0016-7835
ISSN (Online): 
IsoAbbr: Geol Rundsch
NlmId: 100971366
123:123
JrId: 22575
long title: Proceedings of the Geologists' Association. Geologists' Association
short title: Proc Geol Assoc
ISSN: 0016-7878
ISSN (Online): 
IsoAbbr: Proc Geol Assoc
NlmId: 100971369
123:123
JrId: 22576
long title: Geotimes
short title: Geotimes
ISSN: 0016-8556
ISSN (Online): 
IsoAbbr: Geotimes
NlmId: 100971371
123:123
JrId: 22577
long title: ICAO journal
short title: ICAO J
ISSN: 0018-8778
ISSN (Online): 
IsoAbbr: ICAO J
NlmId: 100971372
123:123
JrId: 22578
long title: Plant breeding reviews
short title: Plant Breed Rev
ISSN: 0730-2207
ISSN (Online): 
IsoAbbr: Plant Breed Rev
NlmId: 100971377
123:123
JrId: 22579
long title: Journal of guidance, control, and dynamics : a publication of the American Institute of Aeronautics and Astronautics devoted to the technology of dynamics and control
short title: J Guid Control Dyn
ISSN: 0731-5090
ISSN (Online): 
IsoAbbr: J Guid Control Dyn
NlmId: 100971378
123:123
JrId: 22580
long title: International journal of impact engineering
short title: Int J Impact Eng
ISSN: 0734-743X
ISSN (Online): 
IsoAbbr: Int J Impact Eng
NlmId: 100971379
123:123
JrId: 22581
long title: Aerospace engineering (Society of Automotive Engineers)
short title: Aerosp Eng
ISSN: 0736-2536
ISSN (Online): 
IsoAbbr: Aerosp Eng
NlmId: 100971381
123:123
JrId: 22582
long title: The Planetary report
short title: Planet Rep
ISSN: 0736-3680
ISSN (Online): 
IsoAbbr: Planet Rep
NlmId: 100971383
123:123
JrId: 22583
long title: IEEE transactions on magnetics
short title: IEEE Trans Magn
ISSN: 0018-9464
ISSN (Online): 
IsoAbbr: IEEE Trans Magn
NlmId: 100971385
123:123
JrId: 22584
long title: Infrared physics
short title: Infrared Phys
ISSN: 0020-0891
ISSN (Online): 
IsoAbbr: Infrared Phys
NlmId: 100971386
123:123
JrId: 22585
long title: Aerospace America
short title: Aerosp Am
ISSN: 0740-722X
ISSN (Online): 
IsoAbbr: Aerosp Am
NlmId: 100971388
123:123
JrId: 22586
long title: Journal of crystal growth
short title: J Cryst Growth
ISSN: 0022-0248
ISSN (Online): 
IsoAbbr: J Cryst Growth
NlmId: 100971389
123:123
JrId: 22587
long title: Polar research
short title: Polar Res
ISSN: 0800-0395
ISSN (Online): 
IsoAbbr: Polar Res
NlmId: 100971390
123:123
JrId: 22588
long title: Journal of dynamic systems, measurement, and control
short title: J Dyn Syst Meas Control
ISSN: 0022-0434
ISSN (Online): 
IsoAbbr: J Dyn Syst Meas Control
NlmId: 100971391
123:123
JrId: 22589
long title: Stratigraphy and geological correlation = Stratigrafiya, geologicheskaya korrelyatsiya
short title: Stratigr Geol Correl
ISSN: 0869-5938
ISSN (Online): 
IsoAbbr: Stratigr Geol Correl
NlmId: 100971392
123:123
JrId: 22590
long title: Palaios
short title: Palaios
ISSN: 0883-1351
ISSN (Online): 
IsoAbbr: Palaios
NlmId: 100971394
123:123
JrId: 22591
long title: Journal of fluid mechanics
short title: J Fluid Mech
ISSN: 0022-1120
ISSN (Online): 
IsoAbbr: J Fluid Mech
NlmId: 100971395
123:123
JrId: 22592
long title: Journal of paleontology
short title: J Paleontol
ISSN: 0022-3360
ISSN (Online): 
IsoAbbr: J Paleontol
NlmId: 100971397
123:123
JrId: 22593
long title: MRS bulletin / Materials Research Society
short title: MRS Bull
ISSN: 0883-7694
ISSN (Online): 1938-1425
IsoAbbr: MRS Bull
NlmId: 100971398
123:123
JrId: 22594
long title: Journal of sedimentary petrology
short title: J Sediment Petrol
ISSN: 0022-4472
ISSN (Online): 
IsoAbbr: J Sediment Petrol
NlmId: 100971399
123:123
JrId: 22595
long title: Journal of materials research
short title: J Mater Res
ISSN: 0884-2914
ISSN (Online): 2044-5326
IsoAbbr: J Mater Res
NlmId: 100971400
123:123
JrId: 22596
long title: Journal of spacecraft and rockets
short title: J Spacecr Rockets
ISSN: 0022-4650
ISSN (Online): 
IsoAbbr: J Spacecr Rockets
NlmId: 100971401
123:123
JrId: 22597
long title: Lethaia
short title: Lethaia
ISSN: 0024-1164
ISSN (Online): 
IsoAbbr: Lethaia
NlmId: 100971402
123:123
JrId: 22598
long title: Marine geology
short title: Mar Geol
ISSN: 0025-3227
ISSN (Online): 
IsoAbbr: Mar. Geol.
NlmId: 100971404
123:123
JrId: 22599
long title: Meteoritics
short title: Meteoritics
ISSN: 0026-1114
ISSN (Online): 
IsoAbbr: Meteoritics
NlmId: 100971405
123:123
JrId: 22600
long title: Earth and mineral sciences
short title: Earth Miner Sci
ISSN: 0026-4539
ISSN (Online): 
IsoAbbr: Earth Miner Sci
NlmId: 100971406
123:123
JrId: 22601
long title: Mineralogical magazine
short title: Mineral Mag
ISSN: 0026-461X
ISSN (Online): 
IsoAbbr: Mineral Mag
NlmId: 100971408
123:123
JrId: 22602
long title: National wildlife
short title: Natl Widl
ISSN: 0028-0402
ISSN (Online): 
IsoAbbr: Natl Widl
NlmId: 100971410
123:123
JrId: 22603
long title: Palaeogeography, palaeoclimatology, palaeoecology
short title: Palaeogeogr Palaeoclimatol Palaeoecol
ISSN: 0031-0182
ISSN (Online): 
IsoAbbr: Palaeogeogr Palaeoclimatol Palaeoecol
NlmId: 100971411
123:123
JrId: 22604
long title: Phyton
short title: Phyton (B Aires)
ISSN: 0031-9457
ISSN (Online): 
IsoAbbr: Phyton (B Aires)
NlmId: 100971413
123:123
JrId: 22605
long title: Planetary and space science
short title: Planet Space Sci
ISSN: 0032-0633
ISSN (Online): 
IsoAbbr: Planet Space Sci
NlmId: 100971414
123:123
JrId: 22606
long title: Polarforschung
short title: Polarforschung
ISSN: 0032-2490
ISSN (Online): 
IsoAbbr: Polarforschung
NlmId: 100971415
123:123
JrId: 22607
long title: Papers presented at the ... meeting. American Chemical Society. Division of Polymer Chemistry
short title: Polymer Prepr
ISSN: 0032-3934
ISSN (Online): 
IsoAbbr: Polymer Prepr
NlmId: 100971416
123:123
JrId: 22608
long title: Radiocarbon
short title: Radiocarbon
ISSN: 0033-8222
ISSN (Online): 
IsoAbbr: Radiocarbon
NlmId: 100971450
123:123
JrId: 22609
long title: The Journal of the Royal Astronomical Society of Canada. Royal Astronomical Society of Canada
short title: J R Astron Soc Can
ISSN: 0035-872X
ISSN (Online): 
IsoAbbr: J R Astron Soc Can
NlmId: 100971451
123:123
JrId: 22610
long title: Journal of the Royal Society of Western Australia
short title: J R Soc West Aust
ISSN: 0035-922X
ISSN (Online): 
IsoAbbr: J R Soc West Aust
NlmId: 100971452
123:123
JrId: 22611
long title: Sbornik Narodniho musea v Praze. B, Prirodovedny = Acta Musei Nationalis Pragae. B, Hist. naturalis
short title: Sb Nar Muz Praze Rada B
ISSN: 0036-5343
ISSN (Online): 
IsoAbbr: Sb Nar Muz Praze Rada B
NlmId: 100971453
123:123
JrId: 22612
long title: Science activities
short title: Sci Act
ISSN: 0036-8121
ISSN (Online): 
IsoAbbr: Sci Act
NlmId: 100971454
123:123
JrId: 22613
long title: Sedimentology
short title: Sedimentology
ISSN: 0037-0746
ISSN (Online): 
IsoAbbr: Sedimentology
NlmId: 100971455
123:123
JrId: 22614
long title: Sky and telescope
short title: Sky Telescope
ISSN: 0037-6604
ISSN (Online): 
IsoAbbr: Sky Telescope
NlmId: 100971456
123:123
JrId: 22615
long title: South Dakota farm & home research
short title: S D Farm Home Res
ISSN: 0038-3295
ISSN (Online): 
IsoAbbr: S D Farm Home Res
NlmId: 100971457
123:123
JrId: 22616
long title: Space science reviews
short title: Space Sci Rev
ISSN: 0038-6308
ISSN (Online): 
IsoAbbr: Space Sci Rev
NlmId: 100971458
123:123
JrId: 22617
long title: Space world
short title: Space World
ISSN: 0038-6332
ISSN (Online): 
IsoAbbr: Space World
NlmId: 100971460
123:123
JrId: 22618
long title: Sterne und Weltraum
short title: Sterne Weltraum
ISSN: 0039-1263
ISSN (Online): 
IsoAbbr: Sterne Weltraum
NlmId: 100971461
123:123
JrId: 22619
long title: Transport theory and statistical physics
short title: Transp Theory Stat Phys
ISSN: 0041-1450
ISSN (Online): 
IsoAbbr: Transp Theory Stat Phys
NlmId: 100971462
123:123
JrId: 22620
long title: Advances in cryogenic engineering
short title: Adv Cryog Eng
ISSN: 0065-2482
ISSN (Online): 
IsoAbbr: Adv Cryog Eng
NlmId: 100971464
123:123
JrId: 22621
long title: Annual review of earth and planetary sciences
short title: Annu Rev Earth Planet Sci
ISSN: 0084-6597
ISSN (Online): 
IsoAbbr: Annu Rev Earth Planet Sci
NlmId: 100971465
123:123
JrId: 22622
long title: Astronomy
short title: Astronomy
ISSN: 0091-6358
ISSN (Online): 
IsoAbbr: Astronomy
NlmId: 100971466
123:123
JrId: 22623
long title: Geology
short title: Geology
ISSN: 0091-7613
ISSN (Online): 
IsoAbbr: Geology
NlmId: 100971468
123:123
JrId: 22624
long title: Materials performance
short title: Mater Perform
ISSN: 0094-1492
ISSN (Online): 
IsoAbbr: Mater Perform
NlmId: 100971469
123:123
JrId: 22625
long title: Eos
short title: Eos (Washington DC)
ISSN: 0096-3941
ISSN (Online): 
IsoAbbr: Eos (Washington DC)
NlmId: 100971471
123:123
JrId: 22626
long title: The Industrial robot
short title: Ind Rob
ISSN: 0143-991X
ISSN (Online): 
IsoAbbr: Ind Rob
NlmId: 100971473
123:123
JrId: 22627
long title: Organic geochemistry
short title: Org Geochem
ISSN: 0146-6380
ISSN (Online): 
IsoAbbr: Org. Geochem.
NlmId: 100971475
123:123
JrId: 22628
long title: Journal of geophysical research
short title: J Geophys Res
ISSN: 0148-0227
ISSN (Online): 
IsoAbbr: J. Geophys. Res.
NlmId: 100971480
123:123
JrId: 22629
long title: Contributions in biology and geology / Milwaukee Public Museum
short title: Contrib Biol Geol
ISSN: 0160-5313
ISSN (Online): 
IsoAbbr: Contrib Biol Geol
NlmId: 100971482
123:123
JrId: 22630
long title: Horticultural reviews
short title: Hortic Rev (Am Soc Hortic Sci)
ISSN: 0163-7851
ISSN (Online): 
IsoAbbr: Hortic Rev (Am Soc Hortic Sci)
NlmId: 100971484
123:123
JrId: 22631
long title: Nuclear engineering and design/fusion : an international journal devoted to the thermal, mechanical, materials, structural, and design problems of fusion energy
short title: Nucl Eng Des/Fusion
ISSN: 0167-899X
ISSN (Online): 
IsoAbbr: Nucl Eng Des/Fusion
NlmId: 100971485
123:123
JrId: 22632
long title: Earth, moon, and planets
short title: Earth Moon Planets
ISSN: 0167-9295
ISSN (Online): 
IsoAbbr: Earth Moon Planets
NlmId: 100971487
123:123
JrId: 22633
long title: Luft- und Raumfahrt
short title: Luft Raumfahrt
ISSN: 0173-6264
ISSN (Online): 
IsoAbbr: Luft Raumfahrt
NlmId: 100971490
123:123
JrId: 22634
long title: Journal of plant nutrition
short title: J Plant Nutr
ISSN: 0190-4167
ISSN (Online): 
IsoAbbr: J Plant Nutr
NlmId: 100971492
123:123
JrId: 22635
long title: Safe journal
short title: SAFE J
ISSN: 0191-6319
ISSN (Online): 
IsoAbbr: SAFE J
NlmId: 100971494
123:123
JrId: 22636
long title: International journal of infrared and millimeter waves
short title: Int J Infrared Millimeter Waves
ISSN: 0195-9271
ISSN (Online): 
IsoAbbr: Int J Infrared Millimeter Waves
NlmId: 100971495
123:123
JrId: 22637
long title: International journal of modern physics. A, Particles and fields, gravitation, cosmology
short title: Int J Mod Phys A
ISSN: 0217-751X
ISSN (Online): 
IsoAbbr: Int J Mod Phys A
NlmId: 100971501
123:123
JrId: 22638
long title: International journal of bifurcation and chaos in applied sciences and engineering
short title: Int J Bifurcat Chaos
ISSN: 0218-1274
ISSN (Online): 
IsoAbbr: Int J Bifurcat Chaos
NlmId: 100971502
123:123
JrId: 22639
long title: Fractals
short title: Fractals
ISSN: 0218-348X
ISSN (Online): 
IsoAbbr: Fractals
NlmId: 100971503
123:123
JrId: 22640
long title: Ch'onmun Hakhoe chi. The journal of the Korean Astronomical Society. Han'guk Ch'onmun Hakhoe
short title: J Korean Astron Soc
ISSN: 0253-3065
ISSN (Online): 
IsoAbbr: J Korean Astron Soc
NlmId: 100971505
123:123
JrId: 22641
long title: Presence (Cambridge, Mass.)
short title: Presence (Camb)
ISSN: 1054-7460
ISSN (Online): 1531-3263
IsoAbbr: Presence (Camb)
NlmId: 100971508
123:123
JrId: 22642
long title: Earth (Waukesha, Wis.)
short title: Earth (Waukesha)
ISSN: 1056-148X
ISSN (Online): 
IsoAbbr: Earth (Waukesha)
NlmId: 100971509
123:123
JrId: 22643
long title: Earth space review
short title: Earth Space Rev
ISSN: 1060-1848
ISSN (Online): 
IsoAbbr: Earth Space Rev
NlmId: 100971510
123:123
JrId: 22644
long title: European review (Chichester, England)
short title: Eur Rev
ISSN: 1062-7987
ISSN (Online): 
IsoAbbr: Eur Rev
NlmId: 100971513
123:123
JrId: 22645
long title: Compost science & utilization
short title: Compost Sci Util
ISSN: 1065-657X
ISSN (Online): 
IsoAbbr: Compost Sci. Util.
NlmId: 100971516
123:123
JrId: 22646
long title: Quest (Grand Rapids, Mich.)
short title: Quest
ISSN: 1065-7738
ISSN (Online): 
IsoAbbr: Quest
NlmId: 100971523
123:123
JrId: 22647
long title: Bostonia (Boston, Mass. : 1986)
short title: Bostonia
ISSN: 1067-2834
ISSN (Online): 
IsoAbbr: Bostonia
NlmId: 100971524
123:123
JrId: 22648
long title: Journal of sedimentary research. Section A, Sedimentary petrology and processes : an international journal of SEPM (Society for Sedimentary Geology)
short title: J Sediment Res A Sediment Petrol Process
ISSN: 1073-130X
ISSN (Online): 
IsoAbbr: J Sediment Res A Sediment Petrol Process
NlmId: 100971526
123:123
JrId: 22649
long title: The Virginia explorer
short title: Va Explor
ISSN: 1085-5084
ISSN (Online): 
IsoAbbr: Va Explor
NlmId: 100971528
123:123
JrId: 22650
long title: Meteoritics & planetary science
short title: Meteorit Planet Sci
ISSN: 1086-9379
ISSN (Online): 
IsoAbbr: Meteorit Planet Sci
NlmId: 100971529
123:123
JrId: 22651
long title: Group dynamics : theory, research, and practice : the official journal of Division 49, Group Psychology and Group Psychotherapy of the American Psychological Association
short title: Group Dyn
ISSN: 1089-2699
ISSN (Online): 
IsoAbbr: Group Dyn
NlmId: 100971530
123:123
JrId: 22652
long title: IEEE instrumentation & measurement magazine
short title: IEEE Instrum Meas Mag
ISSN: 1094-6969
ISSN (Online): 
IsoAbbr: IEEE Instrum Meas Mag
NlmId: 100971531
123:123
JrId: 22653
long title: IEEE transactions on systems, man and cybernetics. Part C, Applications and reviews : a publication of the IEEE Systems, Man, and Cybernetics Society
short title: IEEE Trans Syst Man Cybern C Appl Rev
ISSN: 1094-6977
ISSN (Online): 
IsoAbbr: IEEE Trans Syst Man Cybern C Appl Rev
NlmId: 100971532
123:123
JrId: 22654
long title: AGSO journal of Australian geology & geophysics
short title: AGSO J Aust Geol Geophys
ISSN: 1320-1271
ISSN (Online): 
IsoAbbr: AGSO J Aust Geol Geophys
NlmId: 100971533
123:123
JrId: 22655
long title: Microgravity quarterly : MGQ
short title: Microgravity Q
ISSN: 0958-5036
ISSN (Online): 
IsoAbbr: Microgravity Q
NlmId: 100971563
123:123
JrId: 22656
long title: Chaos, solitons, and fractals
short title: Chaos Solitons Fractals
ISSN: 0960-0779
ISSN (Online): 
IsoAbbr: Chaos Solitons Fractals
NlmId: 100971564
123:123
JrId: 22657
long title: Control engineering practice
short title: Control Eng Pract
ISSN: 0967-0661
ISSN (Online): 
IsoAbbr: Control Eng Pract
NlmId: 100971565
123:123
JrId: 22658
long title: South African journal of geology : being the transactions of the Geological Society of South Africa = Suid-Afrikaanse tydskrif vir geologie : syndie die verhandelinge van die Geologiese Vereniging van Suid-Afrika
short title: South Afr J Geol
ISSN: 1012-0750
ISSN (Online): 
IsoAbbr: South Afr J Geol
NlmId: 100971566
123:123
JrId: 22659
long title: Earth in space
short title: Earth Space
ISSN: 1040-3124
ISSN (Online): 
IsoAbbr: Earth Space
NlmId: 100971567
123:123
JrId: 22660
long title: Ad astra (Washington, D.C.)
short title: Ad Astra
ISSN: 1041-102X
ISSN (Online): 
IsoAbbr: Ad Astra
NlmId: 100971568
123:123
JrId: 22661
long title: IEEE transactions on robotics and automation : a publication of the IEEE Robotics and Automation Society
short title: IEEE Trans Rob Autom
ISSN: 1042-296X
ISSN (Online): 
IsoAbbr: IEEE Trans Rob Autom
NlmId: 100971569
123:123
JrId: 22662
long title: Quarterly (Plant Growth Regulator Society of America)
short title: PGRSA Q
ISSN: 1042-3524
ISSN (Online): 
IsoAbbr: PGRSA Q
NlmId: 100971570
123:123
JrId: 22663
long title: GSA today : a publication of the Geological Society of America
short title: GSA Today
ISSN: 1052-5173
ISSN (Online): 
IsoAbbr: GSA Today
NlmId: 100971573
123:123
JrId: 22664
long title: Chaos (Woodbury, N.Y.)
short title: Chaos
ISSN: 1054-1500
ISSN (Online): 1089-7682
IsoAbbr: Chaos
NlmId: 100971574
123:123
JrId: 22665
long title: Chiba Kenritsu Chuo Hakubutsukan shizenshi kenkyu hokoku = Journal of the Natural History Museum and Institute, Chiba
short title: J Nat Hist Mus Inst Chiba
ISSN: 0915-9452
ISSN (Online): 
IsoAbbr: J Nat Hist Mus Inst Chiba
NlmId: 100971576
123:123
JrId: 22666
long title: Journal of paleolimnology
short title: J Paleolimnol
ISSN: 0921-2728
ISSN (Online): 
IsoAbbr: J Paleolimnol
NlmId: 100971577
123:123
JrId: 22667
long title: Global and planetary change
short title: Glob Planet Change
ISSN: 0921-8181
ISSN (Online): 
IsoAbbr: Glob Planet Change
NlmId: 100971578
123:123
JrId: 22668
long title: Air & space Smithsonian
short title: Air Space
ISSN: 0886-2257
ISSN (Online): 
IsoAbbr: Air Space
NlmId: 100971579
123:123
JrId: 22669
long title: Robotics and autonomous systems
short title: Rob Auton Syst
ISSN: 0921-8890
ISSN (Online): 
IsoAbbr: Rob Auton Syst
NlmId: 100971588
123:123
JrId: 22670
long title: Global biogeochemical cycles
short title: Global Biogeochem Cycles
ISSN: 0886-6236
ISSN (Online): 
IsoAbbr: Global Biogeochem Cycles
NlmId: 100971590
123:123
JrId: 22671
long title: Space communications
short title: Space Commun
ISSN: 0924-8625
ISSN (Online): 
IsoAbbr: Space Commun
NlmId: 100971591
123:123
JrId: 22672
long title: Zeitschrift fur Physik. A, Atomic nuclei
short title: Z Phys A At Nucl
ISSN: 0930-1151
ISSN (Online): 
IsoAbbr: Z Phys A At Nucl
NlmId: 100971593
123:123
JrId: 22673
long title: Applied microgravity technology
short title: Appl Micrograv Technol
ISSN: 0931-9530
ISSN (Online): 
IsoAbbr: Appl Micrograv Technol
NlmId: 100971596
123:123
JrId: 22674
long title: DLR-Nachrichten : Mitteilungsblatt der Deutschen Forschungsanstalt fur Luft- und Raumfahrt
short title: DLR Nachr
ISSN: 0937-0420
ISSN (Online): 
IsoAbbr: DLR Nachr
NlmId: 100971599
123:123
JrId: 22675
long title: Space technology (Oxford, England)
short title: Space Technol
ISSN: 0892-9270
ISSN (Online): 
IsoAbbr: Space Technol
NlmId: 100971600
123:123
JrId: 22676
long title: Microgravity science and technology
short title: Microgravity Sci Technol
ISSN: 0938-0108
ISSN (Online): 1875-0494
IsoAbbr: Microgravity Sci Technol
NlmId: 100971602
123:123
JrId: 22677
long title: Interacting with computers
short title: Interact Comput
ISSN: 0953-5438
ISSN (Online): 
IsoAbbr: Interact Comput
NlmId: 100971603
123:123
JrId: 22678
long title: Journal of aerospace engineering
short title: J Aerosp Eng
ISSN: 0893-1321
ISSN (Online): 
IsoAbbr: J Aerosp Eng
NlmId: 100971605
123:123
JrId: 22679
long title: Journal of physics. G, Nuclear and particle physics : an Institute of Physics journal
short title: J Phys G Nucl Part Phys
ISSN: 0954-3899
ISSN (Online): 
IsoAbbr: J Phys G Nucl Part Phys
NlmId: 100971606
123:123
JrId: 22680
long title: Journal of climate
short title: J Clim
ISSN: 0894-8755
ISSN (Online): 
IsoAbbr: J Clim
NlmId: 100971607
123:123
JrId: 22681
long title: Proceedings of the Institution of Mechanical Engineers. Part G, Journal of aerospace engineering
short title: Proc Inst Mech Eng G J Aerosp Eng
ISSN: 0954-4100
ISSN (Online): 
IsoAbbr: Proc Inst Mech Eng G J Aerosp Eng
NlmId: 100971609
123:123
JrId: 22682
long title: 21st century science & technology
short title: 21st Century Sci Technol
ISSN: 0895-6820
ISSN (Online): 
IsoAbbr: 21st Century Sci Technol
NlmId: 100971611
123:123
JrId: 22683
long title: Mathematical and computer modelling
short title: Math Comput Model
ISSN: 0895-7177
ISSN (Online): 
IsoAbbr: Math Comput Model
NlmId: 100971613
123:123
JrId: 22684
long title: Flight safety digest (Arlington, Va. : 1988)
short title: Flight Saf Dig
ISSN: 1057-5588
ISSN (Online): 
IsoAbbr: Flight Saf Dig
NlmId: 100971616
123:123
JrId: 22685
long title: Proceedings of the NIPR Symposium on Antarctic Meteorites. NIPR Symposium on Antarctic Meteorites
short title: Proc NIPR Symp Antarct Meteorites
ISSN: 0914-5621
ISSN (Online): 
IsoAbbr: Proc NIPR Symp Antarct Meteorites
NlmId: 100971620
123:123
JrId: 22686
long title: IEEE network
short title: IEEE Netw
ISSN: 0890-8044
ISSN (Online): 
IsoAbbr: IEEE Netw
NlmId: 100971621
123:123
JrId: 22687
long title: Energy & fuels : an American Chemical Society journal
short title: Energy Fuels
ISSN: 0887-0624
ISSN (Online): 
IsoAbbr: Energy Fuels
NlmId: 100971627
123:123
JrId: 22688
long title: Astrophysical letters & communications
short title: Astrophys Lett Commun
ISSN: 0888-6512
ISSN (Online): 
IsoAbbr: Astrophys Lett Commun
NlmId: 100971629
123:123
JrId: 22689
long title: Isotope geoscience
short title: Isot Geosci
ISSN: 0167-6695
ISSN (Online): 
IsoAbbr: Isot Geosci
NlmId: 100972029
123:123
JrId: 22690
long title: Uchu Seibutsu Kagaku
short title: Biol Sci Space
ISSN: 0914-9201
ISSN (Online): 1349-967X
IsoAbbr: Biol. Sci. Space
NlmId: 100972048
123:123
JrId: 22691
long title: Deep-sea research. Part A, Oceanographic research papers
short title: Deep Sea Res A
ISSN: 0198-0149
ISSN (Online): 
IsoAbbr: Deep Sea Res A
NlmId: 101083912
123:123
JrId: 22692
long title: Life science advances
short title: Life Sci Adv
ISSN: 0255-6642
ISSN (Online): 
IsoAbbr: Life Sci. Adv.
NlmId: 101083915
123:123
JrId: 22693
long title: Algological studies
short title: Arch Hydrobiol Suppl Algol Stud
ISSN: 0342-1120
ISSN (Online): 
IsoAbbr: Arch. Hydrobiol. Suppl. Algol. Stud.
NlmId: 101083917
123:123
JrId: 22694
long title: Nuclear physics. A
short title: Nucl Phys A
ISSN: 0375-9474
ISSN (Online): 
IsoAbbr: Nucl Phys A
NlmId: 101083919
123:123
JrId: 22695
long title: Whole earth review
short title: Whole Earth Rev
ISSN: 0749-5056
ISSN (Online): 
IsoAbbr: Whole Earth Rev
NlmId: 101083927
123:123
JrId: 22696
long title: AAPG bulletin
short title: Am Assoc Pet Geol Bull
ISSN: 0149-1423
ISSN (Online): 
IsoAbbr: Am Assoc Pet Geol Bull
NlmId: 101087009
123:123
JrId: 22697
long title: Illinois research
short title: Ill Res
ISSN: 0019-2201
ISSN (Online): 
IsoAbbr: Ill Res
NlmId: 101087010
123:123
JrId: 22698
long title: Revista espanola de paleontologia
short title: Rev Esp Paleontol
ISSN: 0213-6937
ISSN (Online): 
IsoAbbr: Rev Esp Paleontol
NlmId: 101087013
123:123
JrId: 22699
long title: Il Nuovo cimento della Societa italiana di fisica. C
short title: Nuovo Cimento C
ISSN: 0390-5551
ISSN (Online): 
IsoAbbr: Nuovo Cimento C
NlmId: 101087027
123:123
JrId: 22700
long title: Town hall journal
short title: Town Hall J
ISSN: 0732-4049
ISSN (Online): 
IsoAbbr: Town Hall J
NlmId: 101087143
123:123
JrId: 22701
long title: Anthroquest : the L.S.B. Leakey Foundation news
short title: Anthroquest
ISSN: 0749-1751
ISSN (Online): 
IsoAbbr: Anthroquest
NlmId: 101087144
123:123
JrId: 22702
long title: Palaeontology
short title: Palaeontology
ISSN: 0031-0239
ISSN (Online): 
IsoAbbr: Palaeontology
NlmId: 101087145
123:123
JrId: 22703
long title: Neues Jahrbuch fur Geologie und Palaontologie. Abhandlungen
short title: Neues Jahrb Geol Palaontol Abh
ISSN: 0077-7749
ISSN (Online): 
IsoAbbr: Neues Jahrb Geol Palaontol Abh
NlmId: 101087243
123:123
JrId: 22704
long title: IAWA journal / International Association of Wood Anatomists
short title: IAWA J
ISSN: 0928-1541
ISSN (Online): 
IsoAbbr: IAWA J
NlmId: 101087244
123:123
JrId: 22705
long title: Journal of physics D: Applied physics
short title: J Phys D Appl Phys
ISSN: 0022-3727
ISSN (Online): 
IsoAbbr: J Phys D Appl Phys
NlmId: 1256300
123:123
JrId: 22706
long title: Journal of aerosol science
short title: J Aerosol Sci
ISSN: 0021-8502
ISSN (Online): 
IsoAbbr: J Aerosol Sci
NlmId: 1263115
123:123
JrId: 22707
long title: Phyton_ annales rei botanicae
short title: Phyton
ISSN: 0079-2047
ISSN (Online): 
IsoAbbr: Phyton
NlmId: 1263337
123:123
JrId: 22708
long title: Nuclear technology
short title: Nucl Technol
ISSN: 0029-5450
ISSN (Online): 
IsoAbbr: Nucl Technol
NlmId: 1263775
123:123
JrId: 22709
long title: American laboratory
short title: Am Lab
ISSN: 0044-7749
ISSN (Online): 
IsoAbbr: Am Lab
NlmId: 1301037
123:123
JrId: 22710
long title: Journal of the Irish Colleges of Physicians and Surgeons
short title: J Ir Coll Physicians Surg
ISSN: 0374-8405
ISSN (Online): 
IsoAbbr: J Ir Coll Physicians Surg
NlmId: 1303016
123:123
JrId: 22711
long title: Annual review of ecology and systematics
short title: Annu Rev Ecol Syst
ISSN: 0066-4162
ISSN (Online): 
IsoAbbr: Annu Rev Ecol Syst
NlmId: 1310651
123:123
JrId: 22712
long title: ASM news
short title: ASM News
ISSN: 0044-7897
ISSN (Online): 
IsoAbbr: ASM News
NlmId: 14470410R
123:123
JrId: 22713
long title: American journal of science
short title: Am J Sci
ISSN: 0002-9599
ISSN (Online): 
IsoAbbr: Am J Sci
NlmId: 14830070R
123:123
JrId: 22714
long title: The Botanical review_ interpreting botanical progress
short title: Bot Rev
ISSN: 0006-8101
ISSN (Online): 
IsoAbbr: Bot. Rev.
NlmId: 15720240R
123:123
JrId: 22715
long title: Food technology
short title: Food Technol
ISSN: 0015-6639
ISSN (Online): 
IsoAbbr: Food Technol
NlmId: 17010170R
123:123
JrId: 22716
long title: Natural history
short title: Nat Hist
ISSN: 0028-0712
ISSN (Online): 
IsoAbbr: Nat Hist
NlmId: 18930920R
123:123
JrId: 22717
long title: Nichidai igaku zasshi
short title: Nichidai Igaku Zasshi
ISSN: 0029-0424
ISSN (Online): 
IsoAbbr: Nichidai Igaku Zasshi
NlmId: 19120190R
123:123
JrId: 22718
long title: Physics today
short title: Phys Today
ISSN: 0031-9228
ISSN (Online): 
IsoAbbr: Phys Today
NlmId: 19630090R
123:123
JrId: 22719
long title: Journal. Washington Academy of Sciences, Washington, D. C
short title: J Wash Acad Sci
ISSN: 0043-0439
ISSN (Online): 
IsoAbbr: J Wash Acad Sci
NlmId: 21610250R
123:123
JrId: 22720
long title: Talanta
short title: Talanta
ISSN: 0039-9140
ISSN (Online): 1873-3573
IsoAbbr: Talanta
NlmId: 2984816R
123:123
JrId: 22721
long title: Journal of applied physics
short title: J Appl Phys
ISSN: 0021-8979
ISSN (Online): 
IsoAbbr: J Appl Phys
NlmId: 2985119R
123:123
JrId: 22722
long title: The Japanese psychological research
short title: Jpn Psychol Res
ISSN: 0021-5368
ISSN (Online): 1468-5884
IsoAbbr: Jpn Psychol Res
NlmId: 2985185R
123:123
JrId: 22723
long title: The Kidney
short title: Kidney
ISSN: 0023-1304
ISSN (Online): 
IsoAbbr: Kidney
NlmId: 2985203R
123:123
JrId: 22724
long title: Communications of the ACM
short title: Commun ACM
ISSN: 0001-0782
ISSN (Online): 
IsoAbbr: Commun ACM
NlmId: 58030170R
123:123
JrId: 22725
long title: Water resources research
short title: Water Resour Res
ISSN: 0043-1397
ISSN (Online): 1944-7973
IsoAbbr: Water Resour Res
NlmId: 7501965
123:123
JrId: 22726
long title: Computers in cardiology
short title: Comput Cardiol
ISSN: 0276-6574
ISSN (Online): 
IsoAbbr: Comput Cardiol
NlmId: 7504430
123:123
JrId: 22727
long title: Journal - American Water Works Association
short title: J Am Water Works Assoc
ISSN: 0003-150X
ISSN (Online): 
IsoAbbr: J Am Water Works Assoc
NlmId: 7505558
123:123
JrId: 22728
long title: Philosophical transactions of the Royal Society of London. Series A: Mathematical and physical sciences
short title: Philos Trans R Soc Lond A
ISSN: 0080-4614
ISSN (Online): 
IsoAbbr: Philos Trans R Soc Lond A
NlmId: 7505811
123:123
JrId: 22729
long title: Progress in colloid & polymer science
short title: Prog Colloid Polym Sci
ISSN: 0340-255X
ISSN (Online): 
IsoAbbr: Prog Colloid Polym Sci
NlmId: 7513446
123:123
JrId: 22730
long title: Journal of membrane science
short title: J Memb Sci
ISSN: 0376-7388
ISSN (Online): 
IsoAbbr: J Memb Sci
NlmId: 7606202
123:123
JrId: 22731
long title: Progress in psychobiology and physiological psychology
short title: Prog Psychobiol Physiol Psychol
ISSN: 0363-0951
ISSN (Online): 
IsoAbbr: Prog Psychobiol Physiol Psychol
NlmId: 7608559
123:123
JrId: 22732
long title: International journal of sport psychology
short title: Int J Sport Psychol
ISSN: 0047-0767
ISSN (Online): 
IsoAbbr: Int J Sport Psychol
NlmId: 7611155
123:123
JrId: 22733
long title: Primary cardiology
short title: Primary Cardiol
ISSN: 0363-5104
ISSN (Online): 
IsoAbbr: Primary Cardiol
NlmId: 7613483
123:123
JrId: 22734
long title: Optics letters
short title: Opt Lett
ISSN: 0146-9592
ISSN (Online): 1539-4794
IsoAbbr: Opt Lett
NlmId: 7708433
123:123
JrId: 22735
long title: Journal of food quality
short title: J Food Qual
ISSN: 0146-9428
ISSN (Online): 1745-4557
IsoAbbr: J Food Qual
NlmId: 7800046
123:123
JrId: 22736
long title: Nouveau journal de chimie
short title: Nouv J Chim
ISSN: 0398-9836
ISSN (Online): 
IsoAbbr: Nouv J Chim
NlmId: 7801282
123:123
JrId: 22737
long title: Deutsche Zeitschrift fur Sportmedizin
short title: Dtsch Z Sportmed
ISSN: 0344-5925
ISSN (Online): 
IsoAbbr: Dtsch Z Sportmed
NlmId: 7806251
123:123
JrId: 22738
long title: HRC & CC. Journal of high resolution chromatography & chromatography communications
short title: HRC CC J High Resolut Chromatogr Chromatogr Commun
ISSN: 0344-7138
ISSN (Online): 
IsoAbbr: HRC CC J High Resolut Chromatogr Chromatogr Commun
NlmId: 7808973
123:123
JrId: 22739
long title: Personality & social psychology bulletin
short title: Pers Soc Psychol Bull
ISSN: 0146-1672
ISSN (Online): 1552-7433
IsoAbbr: Pers Soc Psychol Bull
NlmId: 7809042
123:123
JrId: 22740
long title: STAL. Sciences et techniques de l'animal de laboratoire
short title: Stal
ISSN: 0339-722X
ISSN (Online): 
IsoAbbr: Stal
NlmId: 7810176
123:123
JrId: 22741
long title: Polish journal of chemistry
short title: Pol J Chem
ISSN: 0137-5083
ISSN (Online): 
IsoAbbr: Pol J Chem
NlmId: 7901356
123:123
JrId: 22742
long title: Journal of behavioral assessment
short title: J Behav Assess
ISSN: 0164-0305
ISSN (Online): 
IsoAbbr: J Behav Assess
NlmId: 7909583
123:123
JrId: 22743
long title: Science
short title: Science (80- )
ISSN: 0193-4511
ISSN (Online): 
IsoAbbr: Science (80- )
NlmId: 8000640
123:123
JrId: 22744
long title: Acta zoologica (Stockholm, Sweden)
short title: Acta Zool
ISSN: 0001-7272
ISSN (Online): 1463-6395
IsoAbbr: Acta Zool
NlmId: 8006200
123:123
JrId: 22745
long title: Cardiovascular reviews & reports
short title: Cardiovasc Rev Rep
ISSN: 0197-3118
ISSN (Online): 
IsoAbbr: Cardiovasc Rev Rep
NlmId: 8006223
123:123
JrId: 22746
long title: The Journal of respiratory diseases
short title: J Respir Dis
ISSN: 0194-259X
ISSN (Online): 
IsoAbbr: J Respir Dis
NlmId: 8006299
123:123
JrId: 22747
long title: Personality and individual differences
short title: Pers Individ Dif
ISSN: 0191-8869
ISSN (Online): 
IsoAbbr: Pers Individ Dif
NlmId: 8006972
123:123
JrId: 22748
long title: Transactions of the Royal Society of Edinburgh: earth sciences
short title: Trans R Soc Edinb Earth Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Trans R Soc Edinb Earth Sci
NlmId: 8011247
123:123
JrId: 22749
long title: Practical gastroenterology
short title: Pract Gastroenterol
ISSN: 0277-4208
ISSN (Online): 
IsoAbbr: Pract Gastroenterol
NlmId: 8102180
123:123
JrId: 22750
long title: Physical & occupational therapy in geriatrics
short title: Phys Occup Ther Geriatr
ISSN: 0270-3181
ISSN (Online): 
IsoAbbr: Phys Occup Ther Geriatr
NlmId: 8102920
123:123
JrId: 22751
long title: Clinical hemorheology
short title: Clin Hemorheol
ISSN: 0271-5198
ISSN (Online): 
IsoAbbr: Clin Hemorheol
NlmId: 8108987
123:123
JrId: 22752
long title: Journal of environmental psychology
short title: J Environ Psychol
ISSN: 0272-4944
ISSN (Online): 
IsoAbbr: J Environ Psychol
NlmId: 8109052
123:123
JrId: 22753
long title: Techniques orthopediques
short title: Tech Orthop
ISSN: 0397-3999
ISSN (Online): 
IsoAbbr: Tech Orthop
NlmId: 8109626
123:123
JrId: 22754
long title: Photonics spectra
short title: Photonics Spectra
ISSN: 0731-1230
ISSN (Online): 
IsoAbbr: Photonics Spectra
NlmId: 8213551
123:123
JrId: 22755
long title: Sciences des aliments
short title: Sci Aliments
ISSN: 0240-8813
ISSN (Online): 
IsoAbbr: Sci. Aliments
NlmId: 8301421
123:123
JrId: 22756
long title: The Behavior analyst / MABA
short title: Behav Anal
ISSN: 0738-6729
ISSN (Online): 
IsoAbbr: Behav Anal
NlmId: 8303067
123:123
JrId: 22757
long title: Clinical research practices and drug regulatory affairs
short title: Clin Res Pr Drug Regul Aff
ISSN: 0735-7915
ISSN (Online): 
IsoAbbr: Clin Res Pr Drug Regul Aff
NlmId: 8303261
123:123
JrId: 22758
long title: Integrative psychiatry : IP
short title: Integr Psychiatry
ISSN: 0735-3847
ISSN (Online): 
IsoAbbr: Integr Psychiatry
NlmId: 8400621
123:123
JrId: 22759
long title: Journal of tissue culture methods : Tissue Culture Association manual of cell, tissue, and organ culture procedures
short title: J Tissue Cult Methods
ISSN: 0271-8057
ISSN (Online): 
IsoAbbr: J Tissue Cult Methods
NlmId: 8400624
123:123
JrId: 22760
long title: Comptes rendus de l'Academie des sciences. La vie des sciences
short title: C R Acad Sci Gen
ISSN: 0762-0969
ISSN (Online): 
IsoAbbr: C R Acad Sci Gen
NlmId: 8406417
123:123
JrId: 22761
long title: Lens research
short title: Lens Res
ISSN: 0738-1441
ISSN (Online): 
IsoAbbr: Lens Res
NlmId: 8406485
123:123
JrId: 22762
long title: Physics letters. [Part B]
short title: Phys Lett B
ISSN: 0370-2693
ISSN (Online): 
IsoAbbr: Phys Lett B
NlmId: 8407789
123:123
JrId: 22763
long title: New Zealand journal of psychology
short title: NZ J Psychol
ISSN: 0112-109X
ISSN (Online): 
IsoAbbr: NZ J Psychol
NlmId: 8408620
123:123
JrId: 22764
long title: Neuro-ophthalmology (Aeolus Press)
short title: Neuroophthalmology
ISSN: 0165-8107
ISSN (Online): 
IsoAbbr: Neuroophthalmology
NlmId: 8408966
123:123
JrId: 22765
long title: Emergency medicine reports
short title: Emerg Med Rep
ISSN: 0746-2506
ISSN (Online): 
IsoAbbr: Emerg Med Rep
NlmId: 8411287
123:123
JrId: 22766
long title: Stress medicine
short title: Stress Med
ISSN: 0748-8386
ISSN (Online): 
IsoAbbr: Stress Med
NlmId: 8507067
123:123
JrId: 22767
long title: Environmental medicine : annual report of the Research Institute of Environmental Medicine, Nagoya University
short title: Environ Med
ISSN: 0287-0517
ISSN (Online): 
IsoAbbr: Environ Med
NlmId: 8507429
123:123
JrId: 22768
long title: Computers in human behavior
short title: Comput Human Behav
ISSN: 0747-5632
ISSN (Online): 
IsoAbbr: Comput Human Behav
NlmId: 8510313
123:123
JrId: 22769
long title: Zoomorphology
short title: Zoomorphology
ISSN: 0720-213X
ISSN (Online): 
IsoAbbr: Zoomorphology
NlmId: 8603506
123:123
JrId: 22770
long title: Journal of applied cardiology
short title: J Appl Cardiol
ISSN: 0883-2935
ISSN (Online): 
IsoAbbr: J Appl Cardiol
NlmId: 8700113
123:123
JrId: 22771
long title: Biology of sport / Institute of Sport
short title: Biol Sport
ISSN: 0860-021X
ISSN (Online): 
IsoAbbr: Biol Sport
NlmId: 8700872
123:123
JrId: 22772
long title: International journal of industrial ergonomics
short title: Int J Ind Ergon
ISSN: 0169-8141
ISSN (Online): 
IsoAbbr: Int J Ind Ergon
NlmId: 8703510
123:123
JrId: 22773
long title: Social behaviour
short title: Soc Behav
ISSN: 0885-6249
ISSN (Online): 
IsoAbbr: Soc Behav
NlmId: 8703614
123:123
JrId: 22774
long title: LC GC : magazine of liquid and gas chromatography
short title: LC GC
ISSN: 0888-9090
ISSN (Online): 
IsoAbbr: LC GC
NlmId: 8704024
123:123
JrId: 22775
long title: Biochemical archives
short title: Biochem Arch
ISSN: 0749-5331
ISSN (Online): 
IsoAbbr: Biochem Arch
NlmId: 8705043
123:123
JrId: 22776
long title: Science & sports
short title: Sci Sports
ISSN: 0765-1597
ISSN (Online): 
IsoAbbr: Sci Sports
NlmId: 8707523
123:123
JrId: 22777
long title: Work and stress
short title: Work Stress
ISSN: 0267-8373
ISSN (Online): 
IsoAbbr: Work Stress
NlmId: 8707605
123:123
JrId: 22778
long title: Revue internationale des services de sante des forces armees : organe du Comite international de medecine et de pharmacie militaires = International review of the armed forces medical services : organ of the International Committee of M...
short title: Rev Int Serv Sante Forces Armees
ISSN: 0259-8582
ISSN (Online): 
IsoAbbr: Rev Int Serv Sante Forces Armees
NlmId: 8709007
123:123
JrId: 22779
long title: Journal of bioactive and compatible polymers
short title: J Bioact Compat Polym
ISSN: 0883-9115
ISSN (Online): 1530-8030
IsoAbbr: J Bioact Compat Polym
NlmId: 8710961
123:123
JrId: 22780
long title: SPUMS journal / South Pacific Underwater Medicine Society
short title: SPUMS J
ISSN: 0813-1988
ISSN (Online): 
IsoAbbr: SPUMS J
NlmId: 8711141
123:123
JrId: 22781
long title: Applied cognitive psychology
short title: Appl Cogn Psychol
ISSN: 0888-4080
ISSN (Online): 
IsoAbbr: Appl Cogn Psychol
NlmId: 8712204
123:123
JrId: 22782
long title: Travaux scientifiques des chercheurs du Service de sante des armees durant l'annee ... / Republique Francaise, Ministere de la defense, Direction centrale du Service de sante des armees
short title: Trav Sci Cherch Serv Sante Armees
ISSN: 0243-7473
ISSN (Online): 
IsoAbbr: Trav Sci Cherch Serv Sante Armees
NlmId: 8712477
123:123
JrId: 22783
long title: International journal of comparative psychology / ISCP _ sponsored by the International Society for Comparative Psychology and the University of Calabria
short title: Int J Comp Psychol
ISSN: 0889-3667
ISSN (Online): 
IsoAbbr: Int J Comp Psychol
NlmId: 8801374
123:123
JrId: 22784
long title: Food biotechnology
short title: Food Biotechnol
ISSN: 0890-5436
ISSN (Online): 
IsoAbbr: Food Biotechnol
NlmId: 8802223
123:123
JrId: 22785
long title: Current orthopaedics
short title: Curr Orthop
ISSN: 0268-0890
ISSN (Online): 
IsoAbbr: Curr Orthop
NlmId: 8804048
123:123
JrId: 22786
long title: Heart failure
short title: Heart Fail
ISSN: 8755-7673
ISSN (Online): 
IsoAbbr: Heart Fail
NlmId: 8805834
123:123
JrId: 22787
long title: Sensory systems
short title: Sens Syst
ISSN: 0894-4520
ISSN (Online): 
IsoAbbr: Sens Syst
NlmId: 8807564
123:123
JrId: 22788
long title: International journal of quantum chemistry. Quantum biology symposium : proceedings of the International Symposium on Quantum Biology and Quantum Pharmacology. International Symposium on Quantum Biology and Quantum Pharmacology
short title: Int J Quantum Chem Quantum Biol Symp
ISSN: 0360-8832
ISSN (Online): 
IsoAbbr: Int J Quantum Chem Quantum Biol Symp
NlmId: 8808360
123:123
JrId: 22789
long title: Journal of physics. B, Atomic, molecular, and optical physics : an Institute of Physics journal
short title: J Phys B At Mol Opt Phys
ISSN: 0953-4075
ISSN (Online): 
IsoAbbr: J Phys B At Mol Opt Phys
NlmId: 8901658
123:123
JrId: 22790
long title: Journal of research of the National Institute of Standards and Technology
short title: J Res Natl Inst Stand Technol
ISSN: 1044-677X
ISSN (Online): 
IsoAbbr: J Res Natl Inst Stand Technol
NlmId: 8912688
123:123
JrId: 22791
long title: Journal of high resolution chromatography : HRC
short title: J High Resolut Chromatogr
ISSN: 0935-6304
ISSN (Online): 
IsoAbbr: J High Resolut Chromatogr
NlmId: 8914670
123:123
JrId: 22792
long title: The Journal of NIH research : life sciences research and news about the National Institutes of Health and the Alcohol, Drug Abuse, and Mental Health Administration
short title: J NIH Res
ISSN: 1043-609X
ISSN (Online): 
IsoAbbr: J NIH Res
NlmId: 8915418
123:123
JrId: 22793
long title: Military psychology : the official journal of the Division of Military Psychology, American Psychological Association
short title: Mil Psychol
ISSN: 0899-5605
ISSN (Online): 1532-7876
IsoAbbr: Mil Psychol
NlmId: 8915802
123:123
JrId: 22794
long title: BME = Bio medical engineering / henshu, Nihon ME Gakkai
short title: BME
ISSN: 0913-7556
ISSN (Online): 
IsoAbbr: BME
NlmId: 9002126
123:123
JrId: 22795
long title: Journal of computer-assisted microscopy
short title: J Comput Assist Microsc
ISSN: 1040-7286
ISSN (Online): 
IsoAbbr: J Comput Assist Microsc
NlmId: 9002990
123:123
JrId: 22796
long title: Measurement science & technology
short title: Meas Sci Technol
ISSN: 0957-0233
ISSN (Online): 
IsoAbbr: Meas Sci Technol
NlmId: 9005438
123:123
JrId: 22797
long title: Current anaesthesia and critical care
short title: Curr Anaesth Crit Care
ISSN: 0953-7112
ISSN (Online): 1532-2033
IsoAbbr: Curr Anaesth Crit Care
NlmId: 9007263
123:123
JrId: 22798
long title: Journal of wilderness medicine
short title: J Wilderness Med
ISSN: 0953-9859
ISSN (Online): 
IsoAbbr: J Wilderness Med
NlmId: 9011207
123:123
JrId: 22799
long title: Journal of materials science. Materials in medicine
short title: J Mater Sci Mater Med
ISSN: 0957-4530
ISSN (Online): 1573-4838
IsoAbbr: J Mater Sci Mater Med
NlmId: 9013087
123:123
JrId: 22800
long title: Current opinion in orthopaedics
short title: Curr Opin Orthop
ISSN: 1041-9918
ISSN (Online): 
IsoAbbr: Curr Opin Orthop
NlmId: 9014398
123:123
JrId: 22801
long title: Advances in myochemistry
short title: Adv Myochem
ISSN: 0952-1410
ISSN (Online): 
IsoAbbr: Adv Myochem
NlmId: 9101980
123:123
JrId: 22802
long title: The Endocrinologist
short title: Endocrinologist
ISSN: 1051-2144
ISSN (Online): 
IsoAbbr: Endocrinologist
NlmId: 9108440
123:123
JrId: 22803
long title: The International journal of aviation psychology
short title: Int J Aviat Psychol
ISSN: 1050-8414
ISSN (Online): 1532-7108
IsoAbbr: Int J Aviat Psychol
NlmId: 9109116
123:123
JrId: 22804
long title: Journal of back and musculoskeletal rehabilitation
short title: J Back Musculoskelet Rehabil
ISSN: 1053-8127
ISSN (Online): 1878-6324
IsoAbbr: J Back Musculoskelet Rehabil
NlmId: 9201340
123:123
JrId: 22805
long title: Basic and applied myology : BAM
short title: Basic Appl Myol
ISSN: 1120-9992
ISSN (Online): 
IsoAbbr: Basic Appl. Myol.
NlmId: 9202948
123:123
JrId: 22806
long title: Medicinal chemistry research : an international journal for rapid communications on design and mechanisms of action of biologically active agents
short title: Med Chem Res
ISSN: 1054-2523
ISSN (Online): 1554-8120
IsoAbbr: Med Chem Res
NlmId: 9211347
123:123
JrId: 22807
long title: Biomimetics
short title: Biomimetics
ISSN: 1059-0153
ISSN (Online): 
IsoAbbr: Biomimetics
NlmId: 9214649
123:123
JrId: 22808
long title: Physica medica : PM : an international journal devoted to the applications of physics to medicine and biology : official journal of the Italian Association of Biomedical Physics (AIFB)
short title: Phys Med
ISSN: 1120-1797
ISSN (Online): 1724-191X
IsoAbbr: Phys Med
NlmId: 9302888
123:123
JrId: 22809
long title: Operative techniques in sports medicine
short title: Oper Tech Sports Med
ISSN: 1060-1872
ISSN (Online): 
IsoAbbr: Oper Tech Sports Med
NlmId: 9306118
123:123
JrId: 22810
long title: Boei Ika Daigakko zasshi = Journal of the National Defense Medical College
short title: Boei Ika Daigakko Zasshi
ISSN: 0385-1796
ISSN (Online): 
IsoAbbr: Boei Ika Daigakko Zasshi
NlmId: 9307978
123:123
JrId: 22811
long title: Heiko shinkei kagaku
short title: Equilib Res
ISSN: 0385-5716
ISSN (Online): 
IsoAbbr: Equilib Res
NlmId: 9308043
123:123
JrId: 22812
long title: Kiso shinrigaku kenkyu
short title: Jpn J Psychon Sci
ISSN: 0287-7651
ISSN (Online): 
IsoAbbr: Jpn J Psychon Sci
NlmId: 9308901
123:123
JrId: 22813
long title: Life science advances. Experimental and clinical endocrinology : a journal of the Council of Scientific Research Integration
short title: Life Sci Adv Exp Clin Endocrinol
ISSN: 0971-5053
ISSN (Online): 
IsoAbbr: Life Sci Adv Exp Clin Endocrinol
NlmId: 9312124
123:123
JrId: 22814
long title: Journal of applied biomechanics
short title: J Appl Biomech
ISSN: 1065-8483
ISSN (Online): 
IsoAbbr: J Appl Biomech
NlmId: 9315240
123:123
JrId: 22815
long title: Los Alamos science / Los Alamos Scientific Laboratory
short title: Los Alamos Sci
ISSN: 0273-7116
ISSN (Online): 
IsoAbbr: Los Alamos Sci
NlmId: 9318072
123:123
JrId: 22816
long title: Journal of strength and conditioning research / National Strength & Conditioning Association
short title: J Strength Cond Res
ISSN: 1064-8011
ISSN (Online): 1533-4287
IsoAbbr: J Strength Cond Res
NlmId: 9415084
123:123
JrId: 22818
long title: Journal of cardiovascular diagnosis and procedures
short title: J Cardiovasc Diagn Proced
ISSN: 1073-7774
ISSN (Online): 
IsoAbbr: J Cardiovasc Diagn Proced
NlmId: 9423235
123:123
JrId: 22819
long title: Zhongguo yao xue za zhi (Zhongguo yao xue hui : 1989)
short title: Chung Kuo Yao Hsueh Tsa Chih
ISSN: 1001-2494
ISSN (Online): 
IsoAbbr: Zhongguo Yao Xue Za Zhi
NlmId: 9424779
123:123
JrId: 22820
long title: Uchu koku kankyo igaku / Nihon Uchu Koku Kankyo Igakkai
short title: Uchu Koku Kankyo Igaku
ISSN: 0387-0723
ISSN (Online): 
IsoAbbr: Uchu Koku Kankyo Igaku
NlmId: 9425137
123:123
JrId: 22821
long title: Hang tian yi xue yu yi xue gong cheng = Space medicine & medical engineering
short title: Space Med Med Eng (Beijing)
ISSN: 1002-0837
ISSN (Online): 
IsoAbbr: Space Med Med Eng (Beijing)
NlmId: 9425305
123:123
JrId: 22822
long title: European review of applied psychology = Revue europeenne de psychologie appliquee
short title: Eur Rev Appl Psychol
ISSN: 1162-9088
ISSN (Online): 
IsoAbbr: Eur Rev Appl Psychol
NlmId: 9425532
123:123
JrId: 22823
long title: Isokinetics and exercise science
short title: Isokinet Exerc Sci
ISSN: 0959-3020
ISSN (Online): 
IsoAbbr: Isokinet Exerc Sci
NlmId: 9425979
123:123
JrId: 22824
long title: Current separations
short title: Curr Sep
ISSN: 0891-0006
ISSN (Online): 
IsoAbbr: Curr Sep
NlmId: 9426026
123:123
JrId: 22825
long title: Life support & biosphere science : international journal of earth space
short title: Life Support Biosph Sci
ISSN: 1069-9422
ISSN (Online): 
IsoAbbr: Life Support Biosph Sci
NlmId: 9431217
123:123
JrId: 22826
long title: Biological rhythm research
short title: Biol Rhythm Res
ISSN: 0929-1016
ISSN (Online): 
IsoAbbr: Biol Rhythm Res
NlmId: 9431857
123:123
JrId: 22827
long title: Current psychology of cognition = Cahiers de psychologie cognitive : CPC
short title: Curr Psychol Cogn
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Psychol Cogn
NlmId: 9437430
123:123
JrId: 22828
long title: Journal of gravitational physiology : a journal of the International Society for Gravitational Physiology
short title: J Gravit Physiol
ISSN: 1077-9248
ISSN (Online): 
IsoAbbr: J Gravit Physiol
NlmId: 9437868
123:123
JrId: 22829
long title: International journal of human-computer interaction
short title: Int J Hum Comput Interact
ISSN: 1044-7318
ISSN (Online): 1532-7590
IsoAbbr: Int J Hum Comput Interact
NlmId: 9438800
123:123
JrId: 22830
long title: Journal of the American Psychiatric Nurses Association
short title: J Am Psychiatr Nurses Assoc
ISSN: 1078-3903
ISSN (Online): 1532-5725
IsoAbbr: J Am Psychiatr Nurses Assoc
NlmId: 9507418
123:123
JrId: 22831
long title: Journal of environmental science and health. Part A, Environmental science and engineering & toxic and hazardous substance control
short title: J Environ Sci Health A Environ Sci Eng Toxic Hazard Subst Control
ISSN: 1077-1204
ISSN (Online): 
IsoAbbr: J Environ Sci Health A Environ Sci Eng Toxic Hazard Subst Control
NlmId: 9509493
123:123
JrId: 22832
long title: American journal of electroneurodiagnostic technology
short title: Am J Electroneurodiagnostic Technol
ISSN: 1086-508X
ISSN (Online): 
IsoAbbr: Am J Electroneurodiagnostic Technol
NlmId: 9607038
123:123
JrId: 22833
long title: Rehabilitace a fyzikalni lekarstvi
short title: Rehabil Fyz Lek
ISSN: 1211-2658
ISSN (Online): 
IsoAbbr: Rehabil Fyz Lek
NlmId: 9607335
123:123
JrId: 22834
long title: Advances in neural information processing systems
short title: Adv Neural Inf Process Syst
ISSN: 1049-5258
ISSN (Online): 
IsoAbbr: Adv Neural Inf Process Syst
NlmId: 9607483
123:123
JrId: 22835
long title: Science & medicine
short title: Sci Med (Phila)
ISSN: 1087-3309
ISSN (Online): 
IsoAbbr: Sci Med (Phila)
NlmId: 9608076
123:123
JrId: 22836
long title: Minimally invasive therapy & allied technologies : MITAT : official journal of the Society for Minimally Invasive Therapy
short title: Minim Invasive Ther Allied Technol
ISSN: 1364-5706
ISSN (Online): 1365-2931
IsoAbbr: Minim Invasive Ther Allied Technol
NlmId: 9612996
123:123
JrId: 22837
long title: Cardiac electrophysiology review
short title: Card Electrophysiol Rev
ISSN: 1385-2264
ISSN (Online): 
IsoAbbr: Card Electrophysiol Rev
NlmId: 9708907
123:123
JrId: 22838
long title: MIT's technology review
short title: MITS Technol Rev
ISSN: 1096-3715
ISSN (Online): 
IsoAbbr: MITS Technol Rev
NlmId: 9713270
123:123
JrId: 22839
long title: Neuroscience news
short title: Neurosci News
ISSN: 1027-6599
ISSN (Online): 
IsoAbbr: Neurosci News
NlmId: 9803305
123:123
JrId: 22840
long title: Phlebolymphology
short title: Phlebolymphology
ISSN: 1286-0107
ISSN (Online): 
IsoAbbr: Phlebolymphology
NlmId: 9810344
123:123
JrId: 22841
long title: New scientist (1971)
short title: New Sci
ISSN: 0262-4079
ISSN (Online): 
IsoAbbr: New Sci
NlmId: 9815377
123:123
JrId: 22842
long title: Gravitational and space biology bulletin : publication of the American Society for Gravitational and Space Biology
short title: Gravit Space Biol Bull
ISSN: 1089-988X
ISSN (Online): 
IsoAbbr: Gravit Space Biol Bull
NlmId: 9816128
123:123
JrId: 22843
long title: IEEE transactions on computers. Institute of Electrical and Electronics Engineers
short title: IEEE Trans Comput
ISSN: 0018-9340
ISSN (Online): 
IsoAbbr: IEEE Trans Comput
NlmId: 9875801
123:123
JrId: 22844
long title: Antarctic journal of the United States / National Science Foundation
short title: Antarct J US
ISSN: 0003-5335
ISSN (Online): 
IsoAbbr: Antarct J US
NlmId: 9875916
123:123
JrId: 22845
long title: Electrochimica acta
short title: Electrochim Acta
ISSN: 0013-4686
ISSN (Online): 
IsoAbbr: Electrochim. Acta
NlmId: 9875994
123:123
JrId: 22846
long title: Energy policy
short title: Energy Policy
ISSN: 0301-4215
ISSN (Online): 
IsoAbbr: Energy Policy
NlmId: 9876005
123:123
JrId: 22847
long title: Geochimica et cosmochimica acta
short title: Geochim Cosmochim Acta
ISSN: 0016-7037
ISSN (Online): 
IsoAbbr: Geochim. Cosmochim. Acta
NlmId: 9876074
123:123
JrId: 22848
long title: International journal of control
short title: Int J Control
ISSN: 0020-7179
ISSN (Online): 
IsoAbbr: Int J Control
NlmId: 9876161
123:123
JrId: 22849
long title: Japanese journal of applied physics
short title: Jpn J Appl Phys
ISSN: 
ISSN (Online): 
IsoAbbr: Jpn J Appl Phys
NlmId: 9876177
123:123
JrId: 22850
long title: Marine chemistry
short title: Mar Chem
ISSN: 0304-4203
ISSN (Online): 
IsoAbbr: Mar Chem
NlmId: 9876280
123:123
JrId: 22851
long title: Mechanical engineering (New York, N.Y. : 1919)
short title: Mech Eng
ISSN: 0025-6501
ISSN (Online): 
IsoAbbr: Mech Eng
NlmId: 9876289
123:123
JrId: 22852
long title: Molecular physics
short title: Mol Phys
ISSN: 0026-8976
ISSN (Online): 
IsoAbbr: Mol Phys
NlmId: 9876329
123:123
JrId: 22853
long title: Optics communications
short title: Opt Commun
ISSN: 0030-4018
ISSN (Online): 
IsoAbbr: Opt Commun
NlmId: 9876434
123:123
JrId: 22854
long title: Paleobiology
short title: Paleobiology
ISSN: 0094-8373
ISSN (Online): 
IsoAbbr: Paleobiology
NlmId: 9876444
123:123
JrId: 22855
long title: Physics reports
short title: Phys Rep
ISSN: 0370-1573
ISSN (Online): 
IsoAbbr: Phys Rep
NlmId: 9876465
123:123
JrId: 22856
long title: IEEE transactions on acoustics, speech, and signal processing
short title: IEEE Trans Acoust
ISSN: 0096-3518
ISSN (Online): 
IsoAbbr: IEEE Trans Acoust
NlmId: 9876801
123:123
JrId: 22857
long title: Journal of computational chemistry
short title: J Comput Chem
ISSN: 0192-8651
ISSN (Online): 1096-987X
IsoAbbr: J Comput Chem
NlmId: 9878362
123:123
JrId: 22858
long title: Applied polymer symposia
short title: Appl Polym Symp
ISSN: 0570-4898
ISSN (Online): 
IsoAbbr: Appl Polym Symp
NlmId: 9879252
123:123
JrId: 22859
long title: AIChE journal. American Institute of Chemical Engineers
short title: AIChE J
ISSN: 0001-1541
ISSN (Online): 1547-5905
IsoAbbr: AIChE J
NlmId: 9879346
123:123
JrId: 22860
long title: Aviation week & space technology
short title: Aviat Week Space Technol
ISSN: 0005-2175
ISSN (Online): 
IsoAbbr: Aviat Week Space Technol
NlmId: 9879386
123:123
JrId: 22861
long title: Computer graphics
short title: Comput Graph (ACM)
ISSN: 0097-8930
ISSN (Online): 
IsoAbbr: Comput Graph (ACM)
NlmId: 9879401
123:123
JrId: 22862
long title: IEEE transactions on nuclear science
short title: IEEE Trans Nucl Sci
ISSN: 0018-9499
ISSN (Online): 
IsoAbbr: IEEE Trans Nucl Sci
NlmId: 9879488
123:123
JrId: 22863
long title: Journal of the Audio Engineering Society. Audio Engineering Society
short title: J Audio Eng Soc
ISSN: 0004-7554
ISSN (Online): 
IsoAbbr: J Audio Eng Soc
NlmId: 9879489
123:123
JrId: 22864
long title: Journal of aircraft
short title: J Aircr
ISSN: 0021-8669
ISSN (Online): 
IsoAbbr: J Aircr
NlmId: 9879542
123:123
JrId: 22865
long title: Nuclear science and engineering : the journal of the American Nuclear Society
short title: Nucl Sci Eng
ISSN: 0029-5639
ISSN (Online): 
IsoAbbr: Nucl Sci Eng
NlmId: 9879553
123:123
JrId: 22866
long title: Transactions of the American Nuclear Society
short title: Trans Am Nucl Soc
ISSN: 0003-018X
ISSN (Online): 
IsoAbbr: Trans Am Nucl Soc
NlmId: 9879582
123:123
JrId: 22867
long title: Flying safety (Washington, D.C. : 1981)
short title: Flying Saf
ISSN: 0279-9308
ISSN (Online): 
IsoAbbr: Flying Saf
NlmId: 9879611
123:123
JrId: 22868
long title: Plant cell, tissue and organ culture
short title: Plant Cell Tissue Organ Cult
ISSN: 0167-6857
ISSN (Online): 
IsoAbbr: Plant Cell Tissue Organ Cult.
NlmId: 9879654
123:123
JrId: 22870
long title: Behaviour & information technology
short title: Behav Inf Technol
ISSN: 0144-929X
ISSN (Online): 
IsoAbbr: Behav Inf Technol
NlmId: 9879927
123:123
JrId: 22871
long title: Journal Of Elasticity
short title: J Elast
ISSN: 0374-3535
ISSN (Online): 
IsoAbbr: J Elast
NlmId: 9880217
123:123
JrId: 22872
long title: Nuclear Tracks And Radiation Measurements
short title: Nucl Tracks Radiat Meas
ISSN: 0191-278X
ISSN (Online): 
IsoAbbr: Nucl Tracks Radiat Meas
NlmId: 9880377
123:123
JrId: 22873
long title: BioCycle
short title: Biocycle
ISSN: 0276-5055
ISSN (Online): 
IsoAbbr: Biocycle
NlmId: 9880631
123:123
JrId: 22874
long title: Journal of the Optical Society of America. B, Optical physics
short title: J Opt Soc Am B
ISSN: 0740-3224
ISSN (Online): 
IsoAbbr: J Opt Soc Am B
NlmId: 9880875
123:123
JrId: 22875
long title: Botanical gazette (Chicago, Ill.)
short title: Bot Gaz
ISSN: 0006-8071
ISSN (Online): 
IsoAbbr: Bot Gaz
NlmId: 9880901
123:123
JrId: 22876
long title: Comptes rendus de l'Academie des sciences. Serie II, Mecanique, physique, chimie, sciences de l'univers, sciences de la terre
short title: C R Acad Sci II
ISSN: 0764-4450
ISSN (Online): 
IsoAbbr: C R Acad Sci II
NlmId: 9881439
123:123
JrId: 22877
long title: Nuclear instruments & methods in physics research. Section B, Beam interactions with materials and atoms
short title: Nucl Instrum Methods Phys Res B
ISSN: 0168-583X
ISSN (Online): 
IsoAbbr: Nucl Instrum Methods Phys Res B
NlmId: 9881766
123:123
JrId: 22878
long title: Nuclear instruments & methods in physics research. Section A, Accelerators, spectrometers, detectors and associated equipment
short title: Nucl Instrum Methods Phys Res A
ISSN: 0168-9002
ISSN (Online): 
IsoAbbr: Nucl Instrum Methods Phys Res A
NlmId: 9881767
123:123
JrId: 22879
long title: International Journal Of Radiation Applications And Instrumentation. Part D, Nuclear Tracks And Radiation Measurements
short title: Int J Rad Appl Instrum D
ISSN: 0735-245X
ISSN (Online): 
IsoAbbr: Int J Rad Appl Instrum D
NlmId: 9882025
123:123
JrId: 22880
long title: Alcohol, drugs, and driving : abstracts and reviews
short title: Alcohol Drugs Driving
ISSN: 0891-7086
ISSN (Online): 
IsoAbbr: Alcohol Drugs Driving
NlmId: 9882052
123:123
JrId: 22881
long title: Magnetic resonance in chemistry : MRC
short title: Magn Reson Chem
ISSN: 0749-1581
ISSN (Online): 1097-458X
IsoAbbr: Magn Reson Chem
NlmId: 9882600
123:123
JrId: 22882
long title: Chemical physics letters
short title: Chem Phys Lett
ISSN: 0009-2614
ISSN (Online): 
IsoAbbr: Chem Phys Lett
NlmId: 9882685
123:123
JrId: 22883
long title: Langmuir : the ACS journal of surfaces and colloids
short title: Langmuir
ISSN: 0743-7463
ISSN (Online): 1520-5827
IsoAbbr: Langmuir
NlmId: 9882736
123:123
JrId: 22884
long title: Soil science
short title: Soil Sci
ISSN: 0038-075X
ISSN (Online): 
IsoAbbr: Soil Sci
NlmId: 9882791
123:123
JrId: 22885
long title: Industrial & engineering chemistry research
short title: Ind Eng Chem Res
ISSN: 0888-5885
ISSN (Online): 
IsoAbbr: Ind Eng Chem Res
NlmId: 9882836
123:123
JrId: 22886
long title: Scientia horticulturae
short title: Sci Hortic (Amsterdam)
ISSN: 0304-4238
ISSN (Online): 
IsoAbbr: Sci. Hortic.
NlmId: 9882883
123:123
JrId: 22887
long title: Agronomy journal
short title: Agron J
ISSN: 0002-1962
ISSN (Online): 
IsoAbbr: Agron J
NlmId: 9882885
123:123
JrId: 22888
long title: Geophysical research letters
short title: Geophys Res Lett
ISSN: 0094-8276
ISSN (Online): 
IsoAbbr: Geophys Res Lett
NlmId: 9882887
123:123
JrId: 22889
long title: Canadian journal of forest research. Journal canadien de la recherche forestiere
short title: Can J For Res
ISSN: 0045-5067
ISSN (Online): 
IsoAbbr: Can. J. For. Res.
NlmId: 9882890
123:123
JrId: 22890
long title: The international journal of supercomputer applications
short title: Int J Supercomput Appl
ISSN: 0890-2720
ISSN (Online): 
IsoAbbr: Int J Supercomput Appl
NlmId: 9882953
123:123
JrId: 22891
long title: HortScience : a publication of the American Society for Horticultural Science
short title: HortScience
ISSN: 0018-5345
ISSN (Online): 
IsoAbbr: HortScience
NlmId: 9882989
123:123
JrId: 22892
long title: Soil Science Society of America journal. Soil Science Society of America
short title: Soil Sci Soc Am J
ISSN: 0361-5995
ISSN (Online): 
IsoAbbr: Soil Sci Soc Am J
NlmId: 9883008
123:123
JrId: 22893
long title: Complicated Cardiac Patient
short title: Complicat Card Patient
ISSN: 0888-3777
ISSN (Online): 
IsoAbbr: Complicat Card Patient
NlmId: 9883043
123:123
JrId: 22894
long title: Journal of atmospheric chemistry
short title: J Atmos Chem
ISSN: 0167-7764
ISSN (Online): 
IsoAbbr: J Atmos Chem
NlmId: 9883689
123:123
JrId: 22895
long title: Chemistry of materials : a publication of the American Chemical Society
short title: Chem Mater
ISSN: 0897-4756
ISSN (Online): 
IsoAbbr: Chem Mater
NlmId: 9884133
123:123
JrId: 22896
long title: The journal of microcolumn separations : JMS
short title: J Microcolumn Sep
ISSN: 1040-7685
ISSN (Online): 1520-667X
IsoAbbr: J Microcolumn Sep
NlmId: 9884359
123:123
JrId: 22897
long title: Postharvest biology and technology
short title: Postharvest Biol Technol
ISSN: 0925-5214
ISSN (Online): 
IsoAbbr: Postharvest Biol. Technol.
NlmId: 9884964
123:123
JrId: 22898
long title: Journal of quantitative spectroscopy & radiative transfer
short title: J Quant Spectrosc Radiat Transf
ISSN: 0022-4073
ISSN (Online): 
IsoAbbr: J Quant Spectrosc Radiat Transf
NlmId: 9886008
123:123
JrId: 22899
long title: IEEE transactions on image processing : a publication of the IEEE Signal Processing Society
short title: IEEE Trans Image Process
ISSN: 1057-7149
ISSN (Online): 1941-0042
IsoAbbr: IEEE Trans Image Process
NlmId: 9886191
123:123
JrId: 22900
long title: Europhysics letters
short title: Europhys Lett
ISSN: 0295-5075
ISSN (Online): 
IsoAbbr: Europhys Lett
NlmId: 9886346
123:123
JrId: 22901
long title: Ecological engineering
short title: Ecol Eng
ISSN: 0925-8574
ISSN (Online): 
IsoAbbr: Ecol Eng
NlmId: 9886382
123:123
JrId: 22902
long title: Applied catalysis. A, General
short title: Appl Catal A Gen
ISSN: 0926-860X
ISSN (Online): 
IsoAbbr: Appl Catal A Gen
NlmId: 9886711
123:123
JrId: 22903
long title: Aerosol science and technology : the journal of the American Association for Aerosol Research
short title: Aerosol Sci Technol
ISSN: 0278-6826
ISSN (Online): 
IsoAbbr: Aerosol Sci Technol
NlmId: 9886760
123:123
JrId: 22904
long title: New Yorker (New York, N.Y. : 1925)
short title: New Yorker
ISSN: 0028-792X
ISSN (Online): 
IsoAbbr: New Yorker
NlmId: 9887125
123:123
JrId: 22905
long title: International journal of human-computer studies
short title: Int J Hum Comput Stud
ISSN: 1071-5819
ISSN (Online): 
IsoAbbr: Int J Hum Comput Stud
NlmId: 9888279
123:123
JrId: 22906
long title: Computer vision and image understanding : CVIU
short title: Comput Vis Image Underst
ISSN: 1077-3142
ISSN (Online): 
IsoAbbr: Comput Vis Image Underst
NlmId: 9889342
123:123
JrId: 22907
long title: Critical reviews in plant sciences
short title: CRC Crit Rev Plant Sci
ISSN: 0735-2689
ISSN (Online): 
IsoAbbr: CRC Crit Rev Plant Sci
NlmId: 9889759
123:123
JrId: 22908
long title: Ecological applications : a publication of the Ecological Society of America
short title: Ecol Appl
ISSN: 1051-0761
ISSN (Online): 
IsoAbbr: Ecol Appl
NlmId: 9889808
123:123
JrId: 22909
long title: Computers & graphics
short title: Comput Graph
ISSN: 0097-8493
ISSN (Online): 
IsoAbbr: Comput Graph
NlmId: 9889995
123:123
JrId: 22910
long title: IEEE transactions on systems, man, and cybernetics. Part B, Cybernetics : a publication of the IEEE Systems, Man, and Cybernetics Society
short title: IEEE Trans Syst Man Cybern B Cybern
ISSN: 1083-4419
ISSN (Online): 1941-0492
IsoAbbr: IEEE Trans Syst Man Cybern B Cybern
NlmId: 9890044
123:123
JrId: 22911
long title: IEEE transactions on systems, man, and cybernetics. Part A, Systems and humans : a publication of the IEEE Systems, Man, and Cybernetics Society
short title: IEEE Trans Syst Man Cybern A Syst Hum
ISSN: 1083-4427
ISSN (Online): 
IsoAbbr: IEEE Trans Syst Man Cybern A Syst Hum
NlmId: 9890045
123:123
JrId: 22912
long title: The Journal of chemical thermodynamics
short title: J Chem Thermodyn
ISSN: 0021-9614
ISSN (Online): 
IsoAbbr: J Chem Thermodyn
NlmId: 9890558
123:123
JrId: 22913
long title: Journal of vacuum science & technology. A, Vacuum, surfaces, and films : an official journal of the American Vacuum Society
short title: J Vac Sci Technol A
ISSN: 0734-2101
ISSN (Online): 
IsoAbbr: J Vac Sci Technol A
NlmId: 9890566
123:123
JrId: 22914
long title: Physica A
short title: Physica A
ISSN: 0378-4371
ISSN (Online): 
IsoAbbr: Physica A
NlmId: 9890571
123:123
JrId: 22915
long title: Physica D. Nonlinear phenomena
short title: Physica D
ISSN: 0167-2789
ISSN (Online): 
IsoAbbr: Physica D
NlmId: 9890573
123:123
JrId: 22916
long title: Theoretica chimica acta
short title: Theor Chim Acta
ISSN: 0040-5744
ISSN (Online): 
IsoAbbr: Theor Chim Acta
NlmId: 9890574
123:123
JrId: 22917
long title: Acta astronautica
short title: Acta Astronaut
ISSN: 0094-5765
ISSN (Online): 
IsoAbbr: Acta Astronaut
NlmId: 9890631
123:123
JrId: 22918
long title: ASGSB bulletin : publication of the American Society for Gravitational and Space Biology
short title: ASGSB Bull
ISSN: 0898-4697
ISSN (Online): 
IsoAbbr: ASGSB Bull
NlmId: 9890632
123:123
JrId: 22919
long title: Icarus
short title: Icarus
ISSN: 0019-1035
ISSN (Online): 
IsoAbbr: Icarus
NlmId: 9890634
123:123
JrId: 22920
long title: The journal of physical chemistry. A
short title: J Phys Chem A
ISSN: 1089-5639
ISSN (Online): 1520-5215
IsoAbbr: J Phys Chem A
NlmId: 9890903
123:123
JrId: 22922
long title: Radiation measurements
short title: Radiat Meas
ISSN: 1350-4487
ISSN (Online): 
IsoAbbr: Radiat Meas
NlmId: 9890953
123:123
JrId: 22923
long title: International journal of cognitive ergonomics
short title: Int J Cogn Ergon
ISSN: 1088-6362
ISSN (Online): 
IsoAbbr: Int J Cogn Ergon
NlmId: 9890996
123:123
JrId: 22924
long title: Medicographia
short title: Medicographia
ISSN: 0243-3397
ISSN (Online): 
IsoAbbr: Medicographia
NlmId: 9891452
123:123
JrId: 22925
long title: International journal of quantum chemistry
short title: Int J Quantum Chem
ISSN: 0020-7608
ISSN (Online): 1097-461X
IsoAbbr: Int J Quantum Chem
NlmId: 9892351
123:123
JrId: 22926
long title: Orbit (Amsterdam, Netherlands)
short title: Orbit
ISSN: 0167-6830
ISSN (Online): 1744-5108
IsoAbbr: Orbit
NlmId: 8301221
123:123
JrId: 22927
long title: Comparative and functional genomics
short title: Comp Funct Genomics
ISSN: 1531-6912
ISSN (Online): 1532-6268
IsoAbbr: Comp. Funct. Genomics
NlmId: 101090797
123:123
JrId: 22932
long title: American Indian culture and research journal
short title: Am Indian Cult Res J
ISSN: 0161-6463
ISSN (Online): 
IsoAbbr: Am Indian Cult Res J
NlmId: 9892355
123:123
JrId: 22933
long title: Journal of black studies
short title: J Black Stud
ISSN: 0021-9347
ISSN (Online): 
IsoAbbr: J Black Stud
NlmId: 9891938
123:123
JrId: 22934
long title: Journal for the scientific study of religion
short title: J Sci Study Relig
ISSN: 0021-8294
ISSN (Online): 
IsoAbbr: J Sci Study Relig
NlmId: 9886969
123:123
JrId: 22935
long title: Newsletter. British Society for the History of Science
short title: Newsl Br Soc Hist Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Br Soc Hist Sci
NlmId: 9886698
123:123
JrId: 22936
long title: Zygon
short title: Zygon
ISSN: 0591-2385
ISSN (Online): 
IsoAbbr: Zygon
NlmId: 9886614
123:123
JrId: 22937
long title: Agricultural history
short title: Agric Hist
ISSN: 0002-1482
ISSN (Online): 
IsoAbbr: Agric Hist
NlmId: 9885899
123:123
JrId: 22938
long title: Journal of southern African studies
short title: J South Afr Stud
ISSN: 0305-7070
ISSN (Online): 
IsoAbbr: J South Afr Stud
NlmId: 9885700
123:123
JrId: 22939
long title: The Urban & social change review
short title: Urban Soc Change Review
ISSN: 0042-0832
ISSN (Online): 
IsoAbbr: Urban Soc Change Review
NlmId: 9885432
123:123
JrId: 22940
long title: Nutrition history notes / Vanderbilt Medical Center Library
short title: Nutr Hist Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Nutr Hist Notes
NlmId: 9884372
123:123
JrId: 22941
long title: Canadian journal of criminology. Revue canadienne de criminologie
short title: Can J. Criminol
ISSN: 0704-9722
ISSN (Online): 
IsoAbbr: Can J. Criminol
NlmId: 9884293
123:123
JrId: 22942
long title: Watermark (Association of Librarians in the History of the Health Sciences)
short title: Watermark
ISSN: 
ISSN (Online): 
IsoAbbr: Watermark
NlmId: 9883814
123:123
JrId: 22943
long title: Medical history Australia
short title: Med Hist Aust
ISSN: 1328-1720
ISSN (Online): 
IsoAbbr: Med Hist Aust
NlmId: 9883260
123:123
JrId: 22944
long title: Libraries & culture
short title: Libr Cult
ISSN: 0894-8631
ISSN (Online): 
IsoAbbr: Libr Cult
NlmId: 9883257
123:123
JrId: 22945
long title: ANQ
short title: ANQ
ISSN: 0895-769X
ISSN (Online): 
IsoAbbr: ANQ
NlmId: 9883164
123:123
JrId: 22946
long title: Conferencias y estudios de historia y organizacion de la ciencia / Academia de Ciencias de Cuba
short title: Conf Estud Hist Organ Cienc
ISSN: 
ISSN (Online): 
IsoAbbr: Conf Estud Hist Organ Cienc
NlmId: 9882981
123:123
JrId: 22947
long title: Orbis
short title: Orbis
ISSN: 0030-4387
ISSN (Online): 
IsoAbbr: Orbis
NlmId: 9882934
123:123
JrId: 22948
long title: Medicamentum
short title: Medicamentum
ISSN: 0543-2960
ISSN (Online): 
IsoAbbr: Medicamentum
NlmId: 9882639
123:123
JrId: 22949
long title: Social science quarterly
short title: Soc Sci Q
ISSN: 0038-4941
ISSN (Online): 
IsoAbbr: Soc Sci Q
NlmId: 9882225
123:123
JrId: 22950
long title: Demography India
short title: Demogr India
ISSN: 0970-454X
ISSN (Online): 
IsoAbbr: Demogr India
NlmId: 9882226
123:123
JrId: 22951
long title: Technologia
short title: Technologia
ISSN: 0771-6826
ISSN (Online): 
IsoAbbr: Technologia
NlmId: 9881740
123:123
JrId: 22952
long title: Sigmund Freud House bulletin
short title: Sigmund Freud House Bull
ISSN: 1015-1184
ISSN (Online): 
IsoAbbr: Sigmund Freud House Bull
NlmId: 9881223
123:123
JrId: 22953
long title: International journal of educational development
short title: Int J Educ Dev
ISSN: 0738-0593
ISSN (Online): 
IsoAbbr: Int J Educ Dev
NlmId: 9880554
123:123
JrId: 22954
long title: Shigaku zasshi
short title: Shigaku Zasshi
ISSN: 0018-2478
ISSN (Online): 
IsoAbbr: Shigaku Zasshi
NlmId: 9880254
123:123
JrId: 22955
long title: Bulletin of the Hunt Institute for Botanical Documentation. Hunt Institute for Botanical Documentation
short title: Bull Hunt Inst Bot Doc
ISSN: 0192-3641
ISSN (Online): 
IsoAbbr: Bull Hunt Inst Bot Doc
NlmId: 9880044
123:123
JrId: 22956
long title: International social science review
short title: Int Soc Sci Rev
ISSN: 0278-2308
ISSN (Online): 
IsoAbbr: Int Soc Sci Rev
NlmId: 9880000
123:123
JrId: 22957
long title: Environmental Review
short title: Environ Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Environ Rev
NlmId: 9880001
123:123
JrId: 22958
long title: The quarterly journal of economics
short title: Q J Econ
ISSN: 0033-5533
ISSN (Online): 1531-4650
IsoAbbr: Q J Econ
NlmId: 9879565
123:123
JrId: 22959
long title: Armed forces and society
short title: Armed Forces Soc
ISSN: 0095-327X
ISSN (Online): 
IsoAbbr: Armed Forces Soc
NlmId: 9879322
123:123
JrId: 22960
long title: Emory magazine
short title: Emory Mag
ISSN: 0013-6727
ISSN (Online): 
IsoAbbr: Emory Mag
NlmId: 9878980
123:123
JrId: 22961
long title: The journal of political economy
short title: J Polit Econ
ISSN: 0022-3808
ISSN (Online): 
IsoAbbr: J Polit Econ
NlmId: 9878848
123:123
JrId: 22962
long title: Foreign policy
short title: Foreign Policy
ISSN: 0015-7228
ISSN (Online): 
IsoAbbr: Foreign Policy
NlmId: 9878821
123:123
JrId: 22963
long title: Development and change
short title: Dev Change
ISSN: 0012-155X
ISSN (Online): 
IsoAbbr: Dev Change
NlmId: 9878826
123:123
JrId: 22964
long title: Asian survey
short title: Asian Surv
ISSN: 0004-4687
ISSN (Online): 
IsoAbbr: Asian Surv
NlmId: 9878830
123:123
JrId: 22965
long title: Administration & society
short title: Adm Soc
ISSN: 0095-3997
ISSN (Online): 
IsoAbbr: Adm Soc
NlmId: 9878831
123:123
JrId: 22966
long title: Asian profile
short title: Asian Profile
ISSN: 0304-8675
ISSN (Online): 
IsoAbbr: Asian Profile
NlmId: 9878835
123:123
JrId: 22967
long title: Bulletin of bibliography (Westwood, Mass. : 1979)
short title: Bull Bibliogr
ISSN: 0190-745X
ISSN (Online): 
IsoAbbr: Bull Bibliogr
NlmId: 9878566
123:123
JrId: 22968
long title: The Washington monthly
short title: Wash Mon
ISSN: 0043-0633
ISSN (Online): 
IsoAbbr: Wash Mon
NlmId: 9878520
123:123
JrId: 22969
long title: Smithsonian
short title: Smithsonian
ISSN: 0037-7333
ISSN (Online): 
IsoAbbr: Smithsonian
NlmId: 9878274
123:123
JrId: 22970
long title: Natur und Museum
short title: Nat Mus
ISSN: 0028-1301
ISSN (Online): 
IsoAbbr: Nat Mus
NlmId: 9878254
123:123
JrId: 22971
long title: Current history (New York, N.Y. : 1941)
short title: Curr Hist
ISSN: 0011-3530
ISSN (Online): 
IsoAbbr: Curr Hist
NlmId: 9877802
123:123
JrId: 22972
long title: The Huntington Library quarterly
short title: Huntingt Libr Q
ISSN: 0018-7895
ISSN (Online): 
IsoAbbr: Huntingt Libr Q
NlmId: 9877277
123:123
JrId: 22973
long title: Social and economic studies
short title: Soc Econ Stud
ISSN: 0037-7651
ISSN (Online): 
IsoAbbr: Soc Econ Stud
NlmId: 9877023
123:123
JrId: 22974
long title: The Capital chemist
short title: Cap Chem
ISSN: 0411-0080
ISSN (Online): 
IsoAbbr: Cap Chem
NlmId: 9876921
123:123
JrId: 22975
long title: Biologist (Columbus, Ohio)
short title: Biologist
ISSN: 0006-3339
ISSN (Online): 
IsoAbbr: Biologist
NlmId: 9876843
123:123
JrId: 22976
long title: Revista de la Universidad Nacional de Cordoba. Universidad Nacional de Cordoba
short title: Rev Univ Nac Cordoba
ISSN: 0370-7687
ISSN (Online): 
IsoAbbr: Rev Univ Nac Cordoba
NlmId: 9876568
123:123
JrId: 22977
long title: Prologue (Washington, D.C.)
short title: Prologue J Natl Arch
ISSN: 0033-1031
ISSN (Online): 
IsoAbbr: Prologue J Natl Arch
NlmId: 9876500
123:123
JrId: 22978
long title: Proceedings Of The Cambridge Philosophical Society
short title: Proc Camb Philol Soc
ISSN: 0068-6735
ISSN (Online): 
IsoAbbr: Proc Camb Philol Soc
NlmId: 9876493
123:123
JrId: 22979
long title: The journal of politics
short title: J Polit
ISSN: 0022-3816
ISSN (Online): 
IsoAbbr: J Polit
NlmId: 9876206
123:123
JrId: 22980
long title: Journal of the Otto Rank Association. Otto Rank Association
short title: J Otto Rank Assoc
ISSN: 0030-6711
ISSN (Online): 
IsoAbbr: J Otto Rank Assoc
NlmId: 9876202
123:123
JrId: 22981
long title: Ariel. Ari'el
short title: Ariel (Jerus)
ISSN: 0004-1343
ISSN (Online): 
IsoAbbr: Ariel (Jerus)
NlmId: 9875926
123:123
JrId: 22982
long title: Annals of the Association of American Geographers. Association of American Geographers
short title: Ann Assoc Am Geogr
ISSN: 0004-5608
ISSN (Online): 
IsoAbbr: Ann Assoc Am Geogr
NlmId: 9875872
123:123
JrId: 22983
long title: The Serials librarian
short title: Ser Libr
ISSN: 0361-526X
ISSN (Online): 
IsoAbbr: Ser Libr
NlmId: 9875810
123:123
JrId: 22984
long title: Picturescope
short title: Picturescope
ISSN: 0031-9694
ISSN (Online): 
IsoAbbr: Picturescope
NlmId: 9875773
123:123
JrId: 22985
long title: British book news
short title: Br Book News
ISSN: 0007-0343
ISSN (Online): 
IsoAbbr: Br Book News
NlmId: 9875686
123:123
JrId: 22987
long title: Proceedings - United States Naval Institute. United States Naval Institute
short title: Proc U S Nav Inst
ISSN: 0041-798X
ISSN (Online): 
IsoAbbr: Proc U S Nav Inst
NlmId: 9875550
123:123
JrId: 22988
long title: Rendiconti / Accademia Nazionale Del Xl
short title: Rend Accad Naz XL
ISSN: 0370-3460
ISSN (Online): 
IsoAbbr: Rend Accad Naz XL
NlmId: 9875330
123:123
JrId: 22989
long title: Signs
short title: Signs (Chic)
ISSN: 0097-9740
ISSN (Online): 
IsoAbbr: Signs (Chic)
NlmId: 9875007
123:123
JrId: 22990
long title: Collections : the newsletter of the Archives and Special Collections on Women in Medicine, the Medical College of Pennsylvania
short title: Collections
ISSN: 0275-8091
ISSN (Online): 
IsoAbbr: Collections
NlmId: 9816305
123:123
JrId: 22991
long title: Mentalities = Mentalites
short title: Mentalities
ISSN: 0111-8854
ISSN (Online): 
IsoAbbr: Mentalities
NlmId: 9802542
123:123
JrId: 22992
long title: Veterinair Historisch Genootschap cahier
short title: Vet Historisch Genoot Cah
ISSN: 1386-4092
ISSN (Online): 
IsoAbbr: Vet Historisch Genoot Cah
NlmId: 9715850
123:123
JrId: 22993
long title: Argos (Utrecht, Netherlands)
short title: Argos
ISSN: 0923-3970
ISSN (Online): 
IsoAbbr: Argos
NlmId: 9708906
123:123
JrId: 22994
long title: Pharmaziehistorische Forschungen
short title: Pharmaziehist Forsch
ISSN: 0946-4158
ISSN (Online): 
IsoAbbr: Pharmaziehist Forsch
NlmId: 9704667
123:123
JrId: 22995
long title: Chronicle (Philadelphia, Pa. : 1990)
short title: Chronicle (Phila)
ISSN: 1049-2259
ISSN (Online): 
IsoAbbr: Chronicle (Phila)
NlmId: 9617456
123:123
JrId: 22996
long title: Early science and medicine
short title: Early Sci Med
ISSN: 1383-7427
ISSN (Online): 
IsoAbbr: Early Sci Med
NlmId: 9610931
123:123
JrId: 22997
long title: History workshop journal : HWJ
short title: Hist Workshop J
ISSN: 1363-3554
ISSN (Online): 1477-4569
IsoAbbr: Hist Workshop J
NlmId: 9609179
123:123
JrId: 22998
long title: Windows in time
short title: Windows Time
ISSN: 
ISSN (Online): 
IsoAbbr: Windows Time
NlmId: 9607541
123:123
JrId: 22999
long title: Newsletter (Society for Ancient Medicine)
short title: Newsl Soc Anc Med
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Soc Anc Med
NlmId: 9607602
123:123
JrId: 23000
long title: Society for Ancient Medicine review
short title: Soc Anc Med Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Soc Anc Med Rev
NlmId: 9607277
123:123
JrId: 23001
long title: Mims magazine weekly : the journal of quality patient care
short title: MIMS Mag
ISSN: 
ISSN (Online): 
IsoAbbr: MIMS Mag
NlmId: 9606783
123:123
JrId: 23002
long title: Ui sahak
short title: Uisahak
ISSN: 1225-505X
ISSN (Online): 
IsoAbbr: Uisahak
NlmId: 9605018
123:123
JrId: 23003
long title: Vesalius : acta internationales historiae medicinae
short title: Vesalius
ISSN: 
ISSN (Online): 
IsoAbbr: Vesalius
NlmId: 9517855
123:123
JrId: 23004
long title: Historia, ciencias, saude--Manguinhos
short title: Hist Cienc Saude Manguinhos
ISSN: 0104-5970
ISSN (Online): 1678-4758
IsoAbbr: Hist Cienc Saude Manguinhos
NlmId: 9513999
123:123
JrId: 23005
long title: McGill-Queen's/Hannah Institute studies in the history of medicine, health, and society
short title: Mcgill Queens Hannah Inst Stud Hist Med Health Soc
ISSN: 1198-4503
ISSN (Online): 
IsoAbbr: Mcgill Queens Hannah Inst Stud Hist Med Health Soc
NlmId: 9505529
123:123
JrId: 23006
long title: Wissenschaftliche Beitrage zur Geschichte der Seelenheilkunde
short title: Wiss Beitr Gesch Seelenheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Wiss Beitr Gesch Seelenheilkd
NlmId: 9500150
123:123
JrId: 23007
long title: Monografie di quaderni internazionali di storia della medicina e della sanita
short title: Monogr Quad Int Stor Med Sanita
ISSN: 
ISSN (Online): 
IsoAbbr: Monogr Quad Int Stor Med Sanita
NlmId: 9500157
123:123
JrId: 23008
long title: Bulletin de la Societe libanaise d'histoire de la medecine
short title: Bull Soc Liban Hist Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Liban Hist Med
NlmId: 9442758
123:123
JrId: 23009
long title: Medycyna nowozytna : studia nad historia medycyny / Polska Akademia Nauk, Instytut Historii Nauki
short title: Med Nowozytna
ISSN: 1231-1960
ISSN (Online): 
IsoAbbr: Med Nowozytna
NlmId: 9442133
123:123
JrId: 23010
long title: Rasprave i grada za povijest znanosti / Hrvatska akademija znanosti i umjetnosti
short title: Raspr Grada Povij Znan
ISSN: 
ISSN (Online): 
IsoAbbr: Raspr Grada Povij Znan
NlmId: 9440970
123:123
JrId: 23011
long title: Acta Salmanticensia. Historia de la medicina
short title: Acta Salmant Hist Med
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Salmant Hist Med
NlmId: 9440641
123:123
JrId: 23012
long title: Zeitschrift fur medizinische Psychologie : ZMP
short title: Z Med Psychol
ISSN: 0940-5569
ISSN (Online): 
IsoAbbr: Z Med Psychol
NlmId: 9440622
123:123
JrId: 23013
long title: Sozialgeschichte der Medizin
short title: Sozialgesch Med
ISSN: 
ISSN (Online): 
IsoAbbr: Sozialgesch Med
NlmId: 9440556
123:123
JrId: 23014
long title: Physis (Rio de Janeiro, Brazil)
short title: Physis
ISSN: 0103-7331
ISSN (Online): 1809-4481
IsoAbbr: Physis
NlmId: 9440484
123:123
JrId: 23015
long title: Estudos de historia e saude
short title: Estud Hist Saude
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Hist Saude
NlmId: 9440492
123:123
JrId: 23016
long title: Coleccion historica de ciencias de la salud
short title: Colecc Hist Cienc Salud
ISSN: 
ISSN (Online): 
IsoAbbr: Colecc Hist Cienc Salud
NlmId: 9436971
123:123
JrId: 23017
long title: Hindsight (Saint Louis, Mo.)
short title: Hindsight
ISSN: 
ISSN (Online): 
IsoAbbr: Hindsight
NlmId: 9431605
123:123
JrId: 23018
long title: Cuadernos Complutenses de historia de la medicina y de la ciencia
short title: Cuad Complut Hist Med Cienc
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad Complut Hist Med Cienc
NlmId: 9430467
123:123
JrId: 23019
long title: Archivos de historia da medicina portugueza
short title: Arch Hist Med Port
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Hist Med Port
NlmId: 9429802
123:123
JrId: 23020
long title: USAF Medical Service digest / United States Air Force
short title: USAF Med Serv Dig
ISSN: 
ISSN (Online): 
IsoAbbr: USAF Med Serv Dig
NlmId: 9426876
123:123
JrId: 23021
long title: Journal of the history of sexuality
short title: J Hist Sex
ISSN: 1043-4070
ISSN (Online): 
IsoAbbr: J Hist Sex
NlmId: 9426326
123:123
JrId: 23022
long title: History workshop
short title: Hist Workshop
ISSN: 0309-2984
ISSN (Online): 
IsoAbbr: Hist Workshop
NlmId: 9426183
123:123
JrId: 23023
long title: Canadian social trends
short title: Can Soc Trends
ISSN: 0831-5698
ISSN (Online): 
IsoAbbr: Can Soc Trends
NlmId: 9426171
123:123
JrId: 23024
long title: Medicamento, historia e sociedade
short title: Medicam Hist Soc
ISSN: 0872-2331
ISSN (Online): 
IsoAbbr: Medicam Hist Soc
NlmId: 9426099
123:123
JrId: 23025
long title: Revue internationale d'histoire de la psychanalyse
short title: Rev Int Hist Psychanal
ISSN: 0987-7878
ISSN (Online): 
IsoAbbr: Rev Int Hist Psychanal
NlmId: 9426023
123:123
JrId: 23026
long title: History of Nursing Society journal
short title: Hist Nurs Soc J
ISSN: 0960-2348
ISSN (Online): 
IsoAbbr: Hist Nurs Soc J
NlmId: 9425801
123:123
JrId: 23027
long title: Materia medica greca
short title: Mater Med Greca
ISSN: 
ISSN (Online): 
IsoAbbr: Mater Med Greca
NlmId: 9425665
123:123
JrId: 23028
long title: Bollettino dell'Ospedale di Varese
short title: Boll Osp Varese
ISSN: 
ISSN (Online): 
IsoAbbr: Boll Osp Varese
NlmId: 9425457
123:123
JrId: 23029
long title: Gewina
short title: Gewina
ISSN: 0928-303X
ISSN (Online): 
IsoAbbr: Gewina
NlmId: 9425368
123:123
JrId: 23030
long title: Biblioteca di storia della scienza
short title: Bibl Stor Sci
ISSN: 0394-5065
ISSN (Online): 
IsoAbbr: Bibl Stor Sci
NlmId: 9425328
123:123
JrId: 23031
long title: Lege artis medicinae : uj magyar orvosi hirmondo
short title: Lege Artis Med
ISSN: 0866-4811
ISSN (Online): 
IsoAbbr: Lege Artis Med
NlmId: 9425319
123:123
JrId: 23032
long title: Butlleti de la Societat d'Amics de la Historia i de la Ciencia Farmaceutica Catalana : BSAHCFC
short title: Butll Soc Amics Hist Cienc Farm Catalana
ISSN: 1133-990X
ISSN (Online): 
IsoAbbr: Butll Soc Amics Hist Cienc Farm Catalana
NlmId: 9425224
123:123
JrId: 23033
long title: KOS
short title: Kos
ISSN: 0393-2095
ISSN (Online): 
IsoAbbr: Kos
NlmId: 9424952
123:123
JrId: 23034
long title: Tip tarihi arastirmalari = History of medicine studies
short title: Tip Tarihi Arastirmalari
ISSN: 
ISSN (Online): 
IsoAbbr: Tip Tarihi Arastirmalari
NlmId: 9424855
123:123
JrId: 23035
long title: Pediatrik cerrahi dergisi
short title: Pediatr Cerrahi Derg
ISSN: 1016-5142
ISSN (Online): 
IsoAbbr: Pediatr Cerrahi Derg
NlmId: 9424745
123:123
JrId: 23036
long title: Cadernos da Casa de Oswaldo Cruz
short title: Cad Casa Oswaldo Cruz
ISSN: 0103-4987
ISSN (Online): 
IsoAbbr: Cad Casa Oswaldo Cruz
NlmId: 9424239
123:123
JrId: 23037
long title: Cadernos de historia e saude / Casa de Oswaldo Cruz
short title: Cad Hist Saude
ISSN: 
ISSN (Online): 
IsoAbbr: Cad Hist Saude
NlmId: 9424191
123:123
JrId: 23038
long title: Configurations
short title: Configurations
ISSN: 1063-1801
ISSN (Online): 1080-6520
IsoAbbr: Configurations
NlmId: 9416425
123:123
JrId: 23039
long title: Medical problems of performing artists
short title: Med Probl Perform Art
ISSN: 0885-1158
ISSN (Online): 1938-2766
IsoAbbr: Med Probl Perform Art
NlmId: 9416269
123:123
JrId: 23040
long title: Health and Canadian society (Winnipeg, Man.)
short title: Health Can Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Health Can Soc
NlmId: 9414018
123:123
JrId: 23041
long title: Medicine at Emory
short title: Med Emory
ISSN: 
ISSN (Online): 
IsoAbbr: Med Emory
NlmId: 9313546
123:123
JrId: 23042
long title: Conferences d'histoire de la medecine : [fascicule] / Institut d'histoire de la medecine, Musee d'histoire de la medecine. Conferences d'histoire de la medecine
short title: Conf Hist Med
ISSN: 
ISSN (Online): 
IsoAbbr: Conf Hist Med
NlmId: 9310596
123:123
JrId: 23043
long title: Public understanding of science (Bristol, England)
short title: Public Underst Sci
ISSN: 0963-6625
ISSN (Online): 
IsoAbbr: Public Underst Sci
NlmId: 9306503
123:123
JrId: 23044
long title: Medicinski vjesnik (Osijek, Croatia)
short title: Med Vjesn (Osijek)
ISSN: 0350-6487
ISSN (Online): 
IsoAbbr: Med Vjesn (Osijek)
NlmId: 9303913
123:123
JrId: 23045
long title: Medizin, Gesellschaft, und Geschichte. Beiheft : Jahrbuch des Instituts fur Geschichte der Medizin der Robert Bosch Stiftung
short title: Med Ges Gesch Beih
ISSN: 
ISSN (Online): 
IsoAbbr: Med Ges Gesch Beih
NlmId: 9303589
123:123
JrId: 23046
long title: Mellen history of medicine
short title: Mellen Hist Med
ISSN: 
ISSN (Online): 
IsoAbbr: Mellen Hist Med
NlmId: 9302385
123:123
JrId: 23047
long title: History of medicine (Mobile, Ala.)
short title: Hist Med Univ South Ala Coll Med
ISSN: 
ISSN (Online): 
IsoAbbr: Hist Med Univ South Ala Coll Med
NlmId: 9300875
123:123
JrId: 23048
long title: Penn medicine / University of Pennsylvania Medical Center
short title: Penn Med
ISSN: 
ISSN (Online): 
IsoAbbr: Penn Med
NlmId: 9215542
123:123
JrId: 23049
long title: Luzifer-Amor : Zeitschrift zur Geschichte der Psychoanalyse
short title: Luzif Amor
ISSN: 0933-3347
ISSN (Online): 
IsoAbbr: Luzif Amor
NlmId: 9214703
123:123
JrId: 23050
long title: Medizin, Gesellschaft, und Geschichte : Jahrbuch des Instituts fur Geschichte der Medizin der Robert Bosch Stiftung
short title: Med Ges Gesch
ISSN: 0939-351X
ISSN (Online): 
IsoAbbr: Med Ges Gesch
NlmId: 9214715
123:123
JrId: 23051
long title: Borsuye : Zeitschrift fur Medizin u. Kultur
short title: Borsuye
ISSN: 
ISSN (Online): 
IsoAbbr: Borsuye
NlmId: 9214303
123:123
JrId: 23052
long title: Screening : journal of the International Society of Neonatal Screening
short title: Screening
ISSN: 0925-6164
ISSN (Online): 
IsoAbbr: Screening
NlmId: 9210271
123:123
JrId: 23053
long title: Medicina tradicional
short title: Med Tradic
ISSN: 0185-2965
ISSN (Online): 
IsoAbbr: Med Tradic
NlmId: 9207690
123:123
JrId: 23054
long title: Europaische Hochschulschriften. Reihe VII, Medizin. Abt. B, Geschichte der Medizin = Publications universitaires europeennes. Serie VII, Medicine. Div. B, Histoire de la medecine = European university papers. Series VII, Health sciences...
short title: Eur Hochschulschr VII Med B Gesch Med
ISSN: 0721-3344
ISSN (Online): 
IsoAbbr: Eur Hochschulschr VII Med B Gesch Med
NlmId: 9207209
123:123
JrId: 23055
long title: Reihe, Medizinische Forschung
short title: Reihe Med Forsch
ISSN: 
ISSN (Online): 
IsoAbbr: Reihe Med Forsch
NlmId: 9203044
123:123
JrId: 23056
long title: Therapeutikon (Karlsruhe, Germany)
short title: Therapeutikon
ISSN: 0935-3194
ISSN (Online): 
IsoAbbr: Therapeutikon
NlmId: 9114698
123:123
JrId: 23057
long title: Wiener Studien zur Medizin, Geschichte und Philosophie
short title: Wien Stud Med Gesch Philos
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Stud Med Gesch Philos
NlmId: 9113863
123:123
JrId: 23058
long title: Beitrage zur Geschichte der Medizin und ihrer Nebengebiete
short title: Beitr Gesch Med Nebengeb
ISSN: 0930-0198
ISSN (Online): 
IsoAbbr: Beitr Gesch Med Nebengeb
NlmId: 9111987
123:123
JrId: 23059
long title: INTUS : revista de las unidades docentes de psicologia medica, clinica psiquiatrica e historia de la medicina
short title: Intus
ISSN: 
ISSN (Online): 
IsoAbbr: Intus
NlmId: 9108488
123:123
JrId: 23060
long title: Reviews in American history
short title: Rev Am Hist
ISSN: 0048-7511
ISSN (Online): 1080-6628
IsoAbbr: Rev Am Hist
NlmId: 9107988
123:123
JrId: 23061
long title: Revista (Ordem dos Medicos (Portugal))
short title: Rev Ordem Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Ordem Med
NlmId: 9104282
123:123
JrId: 23062
long title: Research papers (University of Arkansas for Medical Sciences. History of Medicine Associates)
short title: Res Pap Hist Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Res Pap Hist Med Assoc
NlmId: 9103886
123:123
JrId: 23063
long title: Tractrix : yearbook for the history of science, medicine, technology and mathematics
short title: Tractrix
ISSN: 0924-0829
ISSN (Online): 
IsoAbbr: Tractrix
NlmId: 9103923
123:123
JrId: 23064
long title: 20 century British history
short title: 20 Century Br Hist
ISSN: 0955-2359
ISSN (Online): 1477-4674
IsoAbbr: 20 Century Br Hist
NlmId: 9015384
123:123
JrId: 23065
long title: History & computing
short title: Hist Comput
ISSN: 0957-0144
ISSN (Online): 
IsoAbbr: Hist Comput
NlmId: 9015025
123:123
JrId: 23066
long title: History of psychiatry
short title: Hist Psychiatry
ISSN: 0957-154X
ISSN (Online): 
IsoAbbr: Hist Psychiatry
NlmId: 9013819
123:123
JrId: 23067
long title: Medicine and society
short title: Med Soc (Berkeley)
ISSN: 
ISSN (Online): 
IsoAbbr: Med Soc (Berkeley)
NlmId: 9005153
123:123
JrId: 23068
long title: History of neuroscience
short title: Hist Neurosci
ISSN: 1053-9816
ISSN (Online): 
IsoAbbr: Hist Neurosci
NlmId: 8913454
123:123
JrId: 23069
long title: Science in context
short title: Sci Context
ISSN: 0269-8897
ISSN (Online): 
IsoAbbr: Sci Context
NlmId: 8904113
123:123
JrId: 23070
long title: Acta medica Catholica
short title: Acta Med Cathol
ISSN: 0775-9053
ISSN (Online): 
IsoAbbr: Acta Med Cathol
NlmId: 8900872
123:123
JrId: 23071
long title: Quaderni del Raggruppamento tosco-umbro-emiliano di storia della medicina
short title: Quad Raggruppamento Toscoumbroemiliano Stor Med
ISSN: 
ISSN (Online): 
IsoAbbr: Quad Raggruppamento Toscoumbroemiliano Stor Med
NlmId: 8814030
123:123
JrId: 23072
long title: Storia e medicina popolare
short title: Stor Med Pop
ISSN: 0393-4292
ISSN (Online): 
IsoAbbr: Stor Med Pop
NlmId: 8812788
123:123
JrId: 23073
long title: Occasional papers on medical history Australia
short title: Occas Pap Med Hist Aust
ISSN: 0816-1860
ISSN (Online): 
IsoAbbr: Occas Pap Med Hist Aust
NlmId: 8811765
123:123
JrId: 23074
long title: Rivista di storia della scienza
short title: Riv Stor Sci
ISSN: 1122-0228
ISSN (Online): 
IsoAbbr: Riv Stor Sci
NlmId: 8811126
123:123
JrId: 23075
long title: Acta Belgica historiae medicinae : official journal of the Belgian Association for the History of Medicine / Societas Belgica Historiae Medicinae
short title: Acta Belg Hist Med
ISSN: 0776-0353
ISSN (Online): 
IsoAbbr: Acta Belg Hist Med
NlmId: 8811227
123:123
JrId: 23076
long title: Nuncius / Istituto e museo di storia della scienza
short title: Nuncius
ISSN: 0394-7394
ISSN (Online): 
IsoAbbr: Nuncius
NlmId: 8807530
123:123
JrId: 23077
long title: Newsletter (Society for Ancient Medicine & Pharmacy)
short title: Newsl Soc Anc Med Pharm
ISSN: 1047-9724
ISSN (Online): 
IsoAbbr: Newsl Soc Anc Med Pharm
NlmId: 8806613
123:123
JrId: 23078
long title: Resena historica (Mexico City, Mexico)
short title: Resena Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Resena Hist
NlmId: 8806643
123:123
JrId: 23079
long title: Quaderni di storia della medicina e della scienza / Cattedra di storia della medicina della Facolta di medicina e chirurgia dell'Universita degli studi di Roma "La Sapienza"
short title: Quad Stor Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Quad Stor Med Sci
NlmId: 8806459
123:123
JrId: 23080
long title: Arztliche Kosmetologie = Medical cosmetology
short title: Arztl Kosmetol
ISSN: 0340-5702
ISSN (Online): 
IsoAbbr: Arztl Kosmetol
NlmId: 8805756
123:123
JrId: 23081
long title: Frenesie
short title: Frenesie
ISSN: 0767-3744
ISSN (Online): 
IsoAbbr: Frenesie
NlmId: 8802900
123:123
JrId: 23082
long title: Microscope (Carshalton Beeches (Surrey))
short title: Microscope
ISSN: 0026-282X
ISSN (Online): 
IsoAbbr: Microscope
NlmId: 8802394
123:123
JrId: 23083
long title: BNI quarterly
short title: BNI Q
ISSN: 0894-5799
ISSN (Online): 
IsoAbbr: BNI Q
NlmId: 8802160
123:123
JrId: 23084
long title: American heritage of invention & technology
short title: Am Herit Invent Technol
ISSN: 8756-7296
ISSN (Online): 
IsoAbbr: Am Herit Invent Technol
NlmId: 8801250
123:123
JrId: 23085
long title: Chronicle (Royal College of Physicians of Edinburgh)
short title: Chron R Coll Physicians Edinb
ISSN: 0268-0688
ISSN (Online): 
IsoAbbr: Chron R Coll Physicians Edinb
NlmId: 8800062
123:123
JrId: 23086
long title: Revue de synthese / Centre international de synthese
short title: Rev Synth
ISSN: 0035-1776
ISSN (Online): 
IsoAbbr: Rev Synth
NlmId: 8711586
123:123
JrId: 23087
long title: Litterature, medecine, societe
short title: Litt Med Soc
ISSN: 0248-3521
ISSN (Online): 
IsoAbbr: Litt Med Soc
NlmId: 8711110
123:123
JrId: 23088
long title: Analytica
short title: Analytica
ISSN: 0246-2826
ISSN (Online): 
IsoAbbr: Analytica
NlmId: 8710766
123:123
JrId: 23089
long title: Medical humanities review
short title: Med Humanit Rev
ISSN: 0892-2772
ISSN (Online): 
IsoAbbr: Med Humanit Rev
NlmId: 8710646
123:123
JrId: 23090
long title: Sciences sociales et sante
short title: Sci Soc Sante
ISSN: 0294-0337
ISSN (Online): 
IsoAbbr: Sci Soc Sante
NlmId: 8709013
123:123
JrId: 23091
long title: Scientia canadensis
short title: Sci Can
ISSN: 0829-2507
ISSN (Online): 
IsoAbbr: Sci Can
NlmId: 8709014
123:123
JrId: 23092
long title: Medicine's geographic heritage
short title: Med Geogr Herit
ISSN: 0891-4575
ISSN (Online): 
IsoAbbr: Med Geogr Herit
NlmId: 8709216
123:123
JrId: 23093
long title: Revue internationale d'histoire de la psychiatrie
short title: Rev Int Hist Psychiatr
ISSN: 0761-6023
ISSN (Online): 
IsoAbbr: Rev Int Hist Psychiatr
NlmId: 8708774
123:123
JrId: 23094
long title: The Journal of ophthalmic photography
short title: J Ophthalmic Photogr
ISSN: 0198-6155
ISSN (Online): 
IsoAbbr: J Ophthalmic Photogr
NlmId: 8707889
123:123
JrId: 23095
long title: AARCTimes
short title: AARC Times
ISSN: 0893-8520
ISSN (Online): 
IsoAbbr: AARC Times
NlmId: 8708187
123:123
JrId: 23096
long title: Kunst & Therapie
short title: Kunst Ther
ISSN: 0177-4352
ISSN (Online): 
IsoAbbr: Kunst Ther
NlmId: 8705946
123:123
JrId: 23097
long title: Bulletin canadien d'histoire de la medecine = Canadian bulletin of medical history
short title: Bull Can Hist Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Can Hist Med
NlmId: 8703431
123:123
JrId: 23098
long title: MAAS journal of Islamic science
short title: MAAS J Islam Sci
ISSN: 0970-1672
ISSN (Online): 
IsoAbbr: MAAS J Islam Sci
NlmId: 8700319
123:123
JrId: 23099
long title: Dynamis (Granada, Spain)
short title: Dynamis
ISSN: 0211-9536
ISSN (Online): 
IsoAbbr: Dynamis
NlmId: 8610855
123:123
JrId: 23100
long title: Quipu
short title: Quipu
ISSN: 0185-5093
ISSN (Online): 
IsoAbbr: Quipu
NlmId: 8608570
123:123
JrId: 23101
long title: Soemmerring-Forschungen
short title: Soemmering Forsch
ISSN: 0176-876X
ISSN (Online): 
IsoAbbr: Soemmering Forsch
NlmId: 8606621
123:123
JrId: 23102
long title: Beitrage zur Hochschul- und Wissenschaftsgeschichte Erfurts / herausgegeben vom Rektor der Medizinischen Akademie Erfurt
short title: Beitr Hochsch Wissenschaftsgesch Erfurts
ISSN: 0233-2930
ISSN (Online): 
IsoAbbr: Beitr Hochsch Wissenschaftsgesch Erfurts
NlmId: 8606405
123:123
JrId: 23103
long title: Transactions of the Royal Society of Canada = Memoires de la Societe royale du Canada
short title: Trans R Soc Can
ISSN: 0035-9122
ISSN (Online): 
IsoAbbr: Trans R Soc Can
NlmId: 8511528
123:123
JrId: 23104
long title: Action (National Fund for Research into Crippling Diseases)
short title: Action Natl
ISSN: 0959-3306
ISSN (Online): 
IsoAbbr: Action Natl
NlmId: 8509312
123:123
JrId: 23105
long title: Veterinary heritage : bulletin of the American Veterinary History Society
short title: Vet Herit
ISSN: 1096-5904
ISSN (Online): 
IsoAbbr: Vet Herit
NlmId: 8508267
123:123
JrId: 23106
long title: Medical heritage
short title: Med Herit
ISSN: 0743-9229
ISSN (Online): 
IsoAbbr: Med Herit
NlmId: 8506987
123:123
JrId: 23107
long title: Eos (Rome, Italy)
short title: EOS
ISSN: 0392-6699
ISSN (Online): 
IsoAbbr: EOS
NlmId: 8504348
123:123
JrId: 23108
long title: Southampton medical journal
short title: Southampt Med J
ISSN: 0266-0342
ISSN (Online): 
IsoAbbr: Southampt Med J
NlmId: 8502989
123:123
JrId: 23109
long title: Eesti NSV Teaduste Akadeemia toimetised. Bioloogia = Izvestiia Akademii nauk Estonskoi SSR. Biologiia
short title: Eesti Nsv Tead Akad TOIM Biol
ISSN: 0013-2144
ISSN (Online): 
IsoAbbr: Eesti Nsv Tead Akad TOIM Biol
NlmId: 8501378
123:123
JrId: 23110
long title: Marburger Schriften zur Medizingeschichte
short title: Marbg Schrift Medgesch
ISSN: 0721-3859
ISSN (Online): 
IsoAbbr: Marbg Schrift Medgesch
NlmId: 8413234
123:123
JrId: 23111
long title: Nieuwe Nederlandse bijdragen tot de geschiedenis der geneeskunde en der natuurwetenschappen
short title: Nieuwe Ned Bijdr Geschied Geneeskd Natuurwet
ISSN: 0168-9827
ISSN (Online): 
IsoAbbr: Nieuwe Ned Bijdr Geschied Geneeskd Natuurwet
NlmId: 8410677
123:123
JrId: 23112
long title: Storia e critica della psicologia
short title: Stor Crit Psicol
ISSN: 0392-4955
ISSN (Online): 
IsoAbbr: Stor Crit Psicol
NlmId: 8409031
123:123
JrId: 23113
long title: Contributions in psychology
short title: Contrib Psychol
ISSN: 0736-2714
ISSN (Online): 
IsoAbbr: Contrib Psychol
NlmId: 8406645
123:123
JrId: 23114
long title: Phronesis (Barcelona, Spain)
short title: Phronesis
ISSN: 
ISSN (Online): 
IsoAbbr: Phronesis
NlmId: 8401516
123:123
JrId: 23115
long title: Indiana medical history quarterly / Indiana Historical Society
short title: Indiana Med Hist Q
ISSN: 0740-8218
ISSN (Online): 
IsoAbbr: Indiana Med Hist Q
NlmId: 8305344
123:123
JrId: 23116
long title: Braunschweiger veroffentlichungen zur geschichte der pharmazie und der naturwissenschaften
short title: Braunschw Veroff Gesch Pharm Naturwiss
ISSN: 0722-7159
ISSN (Online): 
IsoAbbr: Braunschw Veroff Gesch Pharm Naturwiss
NlmId: 8305227
123:123
JrId: 23117
long title: Zhonghua yi shi za zhi (Beijing, China : 1980)
short title: Zhonghua Yi Shi Za Zhi
ISSN: 0255-7053
ISSN (Online): 
IsoAbbr: Zhonghua Yi Shi Za Zhi
NlmId: 8303081
123:123
JrId: 23118
long title: Nova acta Paracelsica : ... Jahrbuch der Schweizerischen Paracelsus-Gesellschaft
short title: Nova Acta Paracelsica
ISSN: 0254-8712
ISSN (Online): 
IsoAbbr: Nova Acta Paracelsica
NlmId: 8219749
123:123
JrId: 23119
long title: Newsletter, history of anthropology
short title: Newsl Hist Anthropol
ISSN: 0735-4320
ISSN (Online): 
IsoAbbr: Newsl Hist Anthropol
NlmId: 8204176
123:123
JrId: 23120
long title: Historia scientiarum : international journal of the History of Science Society of Japan
short title: Hist Sci (Tokyo)
ISSN: 0285-4821
ISSN (Online): 
IsoAbbr: Hist Sci (Tokyo)
NlmId: 8201528
123:123
JrId: 23121
long title: Anales de la Sociedad Mexicana de Historia de la Ciencia y de la Tecnologia
short title: An Soc Mex Hist Cienc Tec
ISSN: 
ISSN (Online): 
IsoAbbr: An Soc Mex Hist Cienc Tec
NlmId: 8104268
123:123
JrId: 23122
long title: Revue de la Societe francaise d'histoire de l'art dentaire
short title: Rev Soc Fr Hist Art Dent
ISSN: 0556-7300
ISSN (Online): 
IsoAbbr: Rev Soc Fr Hist Art Dent
NlmId: 8101824
123:123
JrId: 23123
long title: Revista de la Sociedad Venezolana de Historia de la Medicina
short title: Rev Soc Venez Hist Med
ISSN: 0560-4567
ISSN (Online): 
IsoAbbr: Rev Soc Venez Hist Med
NlmId: 8010477
123:123
JrId: 23124
long title: Istoriko-biologicheskie issledovaniia
short title: Istor Biol Issled
ISSN: 
ISSN (Online): 
IsoAbbr: Istor Biol Issled
NlmId: 8007866
123:123
JrId: 23125
long title: Tijdschrift voor de geschiedenis der geneeskunde, natuurwetenschappen, wiskunde en techniek
short title: Tijdschr Geschied Geneeskd Natuurwet Wiskd Tech
ISSN: 0167-2088
ISSN (Online): 
IsoAbbr: Tijdschr Geschied Geneeskd Natuurwet Wiskd Tech
NlmId: 8007722
123:123
JrId: 23126
long title: Fundamenta scientiae
short title: Fundam Sci
ISSN: 0160-7847
ISSN (Online): 
IsoAbbr: Fundam Sci
NlmId: 8006904
123:123
JrId: 23127
long title: Folia mendeliana
short title: Folia Mendeliana
ISSN: 0085-0748
ISSN (Online): 
IsoAbbr: Folia Mendeliana
NlmId: 8006266
123:123
JrId: 23128
long title: Arbeiten zur Geschichte der Medizin in Giessen
short title: Arb Gesch Med Giessen
ISSN: 0174-268X
ISSN (Online): 
IsoAbbr: Arb Gesch Med Giessen
NlmId: 8005330
123:123
JrId: 23129
long title: Minerva
short title: Minerva
ISSN: 0026-4695
ISSN (Online): 1573-1871
IsoAbbr: Minerva
NlmId: 8005029
123:123
JrId: 23130
long title: Journal of histotechnology
short title: J Histotechnol
ISSN: 0147-8885
ISSN (Online): 
IsoAbbr: J Histotechnol
NlmId: 8003807
123:123
JrId: 23131
long title: Publication - American Institute of the History of Pharmacy
short title: Publ Am Inst Hist Pharm
ISSN: 0270-0611
ISSN (Online): 
IsoAbbr: Publ Am Inst Hist Pharm
NlmId: 8003639
123:123
JrId: 23132
long title: Adler Museum bulletin
short title: Adler Mus Bull
ISSN: 0258-2058
ISSN (Online): 
IsoAbbr: Adler Mus Bull
NlmId: 8002157
123:123
JrId: 23133
long title: Unesco bulletin for libraries
short title: Unesco Bull Libr
ISSN: 0041-5243
ISSN (Online): 
IsoAbbr: Unesco Bull Libr
NlmId: 7911444
123:123
JrId: 23134
long title: The New York medical quarterly
short title: N Y Med Q
ISSN: 0196-6871
ISSN (Online): 
IsoAbbr: N Y Med Q
NlmId: 7910939
123:123
JrId: 23135
long title: Schweizerische Arztezeitung. Bulletin des medecins suisses. Bollettino dei medici svizzeri
short title: Schweiz Arzteztg
ISSN: 0036-7486
ISSN (Online): 
IsoAbbr: Schweiz Arzteztg
NlmId: 7910811
123:123
JrId: 23136
long title: Berichte zur Wissenschaftsgeschichte
short title: Ber Wiss
ISSN: 0170-6233
ISSN (Online): 
IsoAbbr: Ber Wiss
NlmId: 7909914
123:123
JrId: 23137
long title: Aarsberetning - Kobenhavns universitets medicinsk-historiske institut og museum
short title: Arsberet Kbh Univ Med Hist Inst Mus
ISSN: 0106-9497
ISSN (Online): 
IsoAbbr: Arsberet Kbh Univ Med Hist Inst Mus
NlmId: 7907849
123:123
JrId: 23138
long title: Acta historico-medica vallisoletana. Monografias
short title: Acta Hist Med Vallisoletana Monogr
ISSN: 0210-9360
ISSN (Online): 
IsoAbbr: Acta Hist Med Vallisoletana Monogr
NlmId: 7907017
123:123
JrId: 23139
long title: The Bookman
short title: Bookman
ISSN: 0196-0431
ISSN (Online): 
IsoAbbr: Bookman
NlmId: 7905973
123:123
JrId: 23140
long title: Studies in philosophy of medicine
short title: Stud Philos Med
ISSN: 0250-491X
ISSN (Online): 
IsoAbbr: Stud Philos Med
NlmId: 7905077
123:123
JrId: 23141
long title: The Oral history review
short title: Oral Hist Rev
ISSN: 0094-0798
ISSN (Online): 1533-8592
IsoAbbr: Oral Hist Rev
NlmId: 7901558
123:123
JrId: 23142
long title: Hamdard medicus
short title: Hamdard Med
ISSN: 0250-7188
ISSN (Online): 
IsoAbbr: Hamdard Med
NlmId: 7901302
123:123
JrId: 23143
long title: Weleda Korrespondenzblatter fur Aerzte
short title: Weleda Korrespondenzbl Aerzte
ISSN: 0379-7031
ISSN (Online): 
IsoAbbr: Weleda Korrespondenzbl Aerzte
NlmId: 7900501
123:123
JrId: 23144
long title: The Psychohistory review
short title: Psychohist Rev
ISSN: 0363-891X
ISSN (Online): 
IsoAbbr: Psychohist Rev
NlmId: 7807376
123:123
JrId: 23145
long title: Journal for the history of Arabic science
short title: J Hist Arabic Sci
ISSN: 0379-2927
ISSN (Online): 
IsoAbbr: J Hist Arabic Sci
NlmId: 7806593
123:123
JrId: 23146
long title: Niedersachsisches Aerzteblatt
short title: Niedersachs Arztebl
ISSN: 0028-9795
ISSN (Online): 
IsoAbbr: Niedersachs Arztebl
NlmId: 7806093
123:123
JrId: 23147
long title: Arzteblatt Baden-Wurttemberg : Offizielles Organ der Landesarztekammer Baden-Wurttemberg ... [etc.]
short title: Arztebl Baden Wurtt
ISSN: 0720-3489
ISSN (Online): 
IsoAbbr: Arztebl Baden Wurtt
NlmId: 7805901
123:123
JrId: 23148
long title: Cuadernos valencianos de historia de la medicina y de la ciencia
short title: Cuad Valencia Hist Med Cienc
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad Valencia Hist Med Cienc
NlmId: 7805751
123:123
JrId: 23149
long title: Studien zur Geschichte des Krankenhauswesens
short title: Stud Gesch Krankenhauswesens
ISSN: 0342-4952
ISSN (Online): 
IsoAbbr: Stud Gesch Krankenhauswesens
NlmId: 7805512
123:123
JrId: 23150
long title: Report - Institute on Human Values in Medicine
short title: Rep Inst Hum Values
ISSN: 0163-0849
ISSN (Online): 
IsoAbbr: Rep Inst Hum Values
NlmId: 7803380
123:123
JrId: 23151
long title: Annali dell'Istituto e museo di storia della scienza di Firenze
short title: Ann Ist Mus Stor Sci Fir
ISSN: 0391-3341
ISSN (Online): 
IsoAbbr: Ann Ist Mus Stor Sci Fir
NlmId: 7708904
123:123
JrId: 23152
long title: Race & class
short title: Race Cl
ISSN: 0306-3968
ISSN (Online): 
IsoAbbr: Race Cl
NlmId: 7708004
123:123
JrId: 23153
long title: Wurzburger medizinhistorische Forschungen
short title: Wurzbg Medizinhist Forsch
ISSN: 0344-6948
ISSN (Online): 
IsoAbbr: Wurzbg Medizinhist Forsch
NlmId: 7704729
123:123
JrId: 23154
long title: Sydsvenska medicinhistoriska sallskapets arsskrift
short title: Sydsven Medicinhist Sallsk Arsskr
ISSN: 0347-8998
ISSN (Online): 
IsoAbbr: Sydsven Medicinhist Sallsk Arsskr
NlmId: 7704184
123:123
JrId: 23155
long title: Anales chilenos de historia de la medicina
short title: An Chil Hist Med
ISSN: 0569-9886
ISSN (Online): 
IsoAbbr: An Chil Hist Med
NlmId: 7704076
123:123
JrId: 23156
long title: Journal of family history
short title: J Fam Hist
ISSN: 0363-1990
ISSN (Online): 
IsoAbbr: J Fam Hist
NlmId: 7701861
123:123
JrId: 23157
long title: Historia medicinae veterinariae
short title: Hist Med Vet
ISSN: 0105-1423
ISSN (Online): 
IsoAbbr: Hist Med Vet
NlmId: 7700207
123:123
JrId: 23158
long title: History of childhood quarterly
short title: Hist Child Q
ISSN: 0091-4266
ISSN (Online): 
IsoAbbr: Hist Child Q
NlmId: 7613867
123:123
JrId: 23159
long title: Chinese science
short title: Chin Sci
ISSN: 0361-9001
ISSN (Online): 
IsoAbbr: Chin Sci
NlmId: 7611962
123:123
JrId: 23160
long title: Anales de medicina
short title: An Med (Barc)
ISSN: 0003-2514
ISSN (Online): 
IsoAbbr: An Med (Barc)
NlmId: 7611456
123:123
JrId: 23161
long title: Hexagon Roche
short title: Hexagon Roche Engl
ISSN: 0378-3049
ISSN (Online): 
IsoAbbr: Hexagon Roche Engl
NlmId: 7610482
123:123
JrId: 23162
long title: Interdisciplinary science reviews : ISR
short title: Interdiscip Sci Rev
ISSN: 0308-0188
ISSN (Online): 
IsoAbbr: Interdiscip Sci Rev
NlmId: 7609326
123:123
JrId: 23163
long title: Annales Universitatis Scientiarum Budapestinensis de Rolando Eotvos Nominatae. Sectio Biologica
short title: Ann Univ Sci Budap Rolando Eotvos Nominatae Biol
ISSN: 0524-8949
ISSN (Online): 
IsoAbbr: Ann Univ Sci Budap Rolando Eotvos Nominatae Biol
NlmId: 7601463
123:123
JrId: 23164
long title: The Society for the Social History of Medicine bulletin
short title: Soc Soc Hist Med Bull (Lond)
ISSN: 0307-6792
ISSN (Online): 
IsoAbbr: Soc Soc Hist Med Bull (Lond)
NlmId: 7511544
123:123
JrId: 23165
long title: Bulletin of the Indian Institute of History of Medicine (Hyderabad)
short title: Bull Indian Inst Hist Med Hyderabad
ISSN: 0304-9558
ISSN (Online): 
IsoAbbr: Bull Indian Inst Hist Med Hyderabad
NlmId: 7510174
123:123
JrId: 23166
long title: The Transactions of the Hunterian Society
short title: Trans Hunter Soc
ISSN: 0306-9842
ISSN (Online): 
IsoAbbr: Trans Hunter Soc
NlmId: 7507561
123:123
JrId: 23167
long title: Revista de la Facultad de Medicina, Universidad Nacional Autonoma de Mexico
short title: Rev Fac Med Univ Nac Auton Mex
ISSN: 0026-1742
ISSN (Online): 
IsoAbbr: Rev Fac Med Univ Nac Auton Mex
NlmId: 7507465
123:123
JrId: 23168
long title: Revista de la Sociedad Mexicana de Historia Natural
short title: Rev Soc Mex Hist Nat
ISSN: 0370-7415
ISSN (Online): 
IsoAbbr: Rev Soc Mex Hist Nat
NlmId: 7507472
123:123
JrId: 23169
long title: Proceedings of the American Philosophical Society
short title: Proc Am Philos Soc
ISSN: 0003-049X
ISSN (Online): 
IsoAbbr: Proc Am Philos Soc
NlmId: 7507374
123:123
JrId: 23170
long title: Historia hospitalium
short title: Hist Hosp
ISSN: 0440-9043
ISSN (Online): 
IsoAbbr: Hist Hosp
NlmId: 7507133
123:123
JrId: 23171
long title: Boletin de la Sociedad Espanola de Historia de la Medicina
short title: Bol Soc Esp Hist Med
ISSN: 0583-7480
ISSN (Online): 
IsoAbbr: Bol Soc Esp Hist Med
NlmId: 7506934
123:123
JrId: 23172
long title: Boletin de la Sociedad Espanola de Historia de la Farmacia
short title: Bol Soc Esp Hist Farm
ISSN: 0583-7472
ISSN (Online): 
IsoAbbr: Bol Soc Esp Hist Farm
NlmId: 7506933
123:123
JrId: 23173
long title: Annales de la Societe belge d'histoire des hopitaux
short title: Ann Soc Belg Hist Hop
ISSN: 0583-8142
ISSN (Online): 
IsoAbbr: Ann Soc Belg Hist Hop
NlmId: 7506847
123:123
JrId: 23174
long title: Social studies of science
short title: Soc Stud Sci
ISSN: 0306-3127
ISSN (Online): 1460-3659
IsoAbbr: Soc Stud Sci
NlmId: 7506743
123:123
JrId: 23175
long title: Journal of the Institute of Actuaries
short title: J Inst Actuar
ISSN: 0020-2681
ISSN (Online): 
IsoAbbr: J Inst Actuar
NlmId: 7505611
123:123
JrId: 23176
long title: Bulletin de l'Institut fondamental d'Afrique noire. Serie B: Sciences humaines
short title: Bull Inst Fond Afr Noire Ser B
ISSN: 0018-9642
ISSN (Online): 
IsoAbbr: Bull Inst Fond Afr Noire Ser B
NlmId: 7505349
123:123
JrId: 23177
long title: Bulletin - Cercle Benelux d'histoire de la pharmacie
short title: Bull Cercle Benelux Hist Pharm
ISSN: 1370-7515
ISSN (Online): 
IsoAbbr: Bull Cercle Benelux Hist Pharm
NlmId: 7505306
123:123
JrId: 23178
long title: Annals (Royal College of Physicians and Surgeons of Canada)
short title: Ann R Coll Physicians Surg Can
ISSN: 0035-8800
ISSN (Online): 
IsoAbbr: Ann R Coll Physicians Surg Can
NlmId: 7505204
123:123
JrId: 23179
long title: Histoire et nature
short title: Hist Nat
ISSN: 0396-9681
ISSN (Online): 
IsoAbbr: Hist Nat
NlmId: 7503800
123:123
JrId: 23180
long title: Bulletins et memoires de la Societe d'anthropologie de Paris
short title: Bull Mem Soc Anthropol Paris
ISSN: 0037-8984
ISSN (Online): 
IsoAbbr: Bull Mem Soc Anthropol Paris
NlmId: 7503470
123:123
JrId: 23181
long title: Revue d'histoire des sciences et de leurs applications
short title: Rev Hist Sci (Paris)
ISSN: 0048-7996
ISSN (Online): 
IsoAbbr: Rev Hist Sci (Paris)
NlmId: 7502466
123:123
JrId: 23182
long title: The Australian and New Zealand journal of sociology
short title: Aust N Z J Sociol
ISSN: 0004-8690
ISSN (Online): 
IsoAbbr: Aust N Z J Sociol
NlmId: 7501266
123:123
JrId: 23183
long title: Year book - American Philosophical Society
short title: Yearb Am Philos Soc
ISSN: 0065-9762
ISSN (Online): 
IsoAbbr: Yearb Am Philos Soc
NlmId: 7501284
123:123
JrId: 23184
long title: Giornale della Accademia di medicina di Torino
short title: G Accad Med Torino
ISSN: 
ISSN (Online): 
IsoAbbr: G Accad Med Torino
NlmId: 7501132
123:123
JrId: 23185
long title: Nordisk medicinhistorisk arsbok
short title: Nord Medicinhist Arsb
ISSN: 0303-6480
ISSN (Online): 
IsoAbbr: Nord Medicinhist Arsb
NlmId: 7500509
123:123
JrId: 23186
long title: Papers. Bibliographical Society of America
short title: Pap Bibliogr Soc Am
ISSN: 0006-128X
ISSN (Online): 
IsoAbbr: Pap Bibliogr Soc Am
NlmId: 58230920R
123:123
JrId: 23187
long title: La Bibliofilia_ rivista de storia del libro e delle arti grafiche di bibliografia ed erudizione
short title: Bibliofilia
ISSN: 0006-0941
ISSN (Online): 
IsoAbbr: Bibliofilia
NlmId: 58230390R
123:123
JrId: 23188
long title: The Bodleian Library record
short title: Bodleian Libr Rec
ISSN: 0067-9488
ISSN (Online): 
IsoAbbr: Bodleian Libr Rec
NlmId: 58130240R
123:123
JrId: 23189
long title: Harvard library bulletin
short title: Harv Libr Bull
ISSN: 0017-8136
ISSN (Online): 
IsoAbbr: Harv Libr Bull
NlmId: 58120850R
123:123
JrId: 23190
long title: The Academy bookman
short title: Acad Bookman
ISSN: 0001-4249
ISSN (Online): 
IsoAbbr: Acad Bookman
NlmId: 57810710R
123:123
JrId: 23191
long title: Wilson library bulletin
short title: Wilson Libr Bull
ISSN: 0043-5651
ISSN (Online): 
IsoAbbr: Wilson Libr Bull
NlmId: 57630840R
123:123
JrId: 23192
long title: Zeitschrift fur Bibliothekswesen und Bibliographie
short title: Z Bibliothekswes Bibliogr
ISSN: 0044-2380
ISSN (Online): 
IsoAbbr: Z Bibliothekswes Bibliogr
NlmId: 57630850R
123:123
JrId: 23193
long title: Library science with a slant to documentation
short title: Lib Sci Slant Doc
ISSN: 0024-2543
ISSN (Online): 
IsoAbbr: Lib Sci Slant Doc
NlmId: 57630710R
123:123
JrId: 23194
long title: Library trends
short title: Libr Trends
ISSN: 0024-2594
ISSN (Online): 
IsoAbbr: Libr Trends
NlmId: 57630730R
123:123
JrId: 23195
long title: Janus_ revue internationale de l'histoire des sciences, de la medecine, de la pharmacie, et de la technique
short title: Janus
ISSN: 0021-4264
ISSN (Online): 
IsoAbbr: Janus
NlmId: 2985183R
123:123
JrId: 23196
long title: Korot
short title: Korot
ISSN: 0023-4109
ISSN (Online): 
IsoAbbr: Korot
NlmId: 2985207R
123:123
JrId: 23197
long title: Monspeliensis Hippocrates
short title: Monspel Hippocrates
ISSN: 0026-9867
ISSN (Online): 
IsoAbbr: Monspel Hippocrates
NlmId: 2984797R
123:123
JrId: 23198
long title: Berliner Statistik
short title: Berl Stat
ISSN: 
ISSN (Online): 
IsoAbbr: Berl Stat
NlmId: 23140500R
123:123
JrId: 23199
long title: Zurcher medizingeschichtliche Abhandlungen
short title: Zur Medizingesch Abh
ISSN: 0514-4264
ISSN (Online): 
IsoAbbr: Zur Medizingesch Abh
NlmId: 21830020R
123:123
JrId: 23200
long title: Voprosy filosofii / Akademiia nauk SSSR, Institut filosofii
short title: Vopr Filos
ISSN: 0042-8744
ISSN (Online): 
IsoAbbr: Vopr Filos
NlmId: 21540030R
123:123
JrId: 23201
long title: Revista. Tucuman, Argentine Republic. Universidad. Facultad de Medicina
short title: Rev Fac Med Tucuman
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Fac Med Tucuman
NlmId: 21330410R
123:123
JrId: 23202
long title: Theriaca
short title: Theriaca
ISSN: 0082-4003
ISSN (Online): 
IsoAbbr: Theriaca
NlmId: 21140380R
123:123
JrId: 23203
long title: Technology and culture
short title: Technol Cult
ISSN: 0040-165X
ISSN (Online): 1097-3729
IsoAbbr: Technol Cult
NlmId: 21120500R
123:123
JrId: 23204
long title: Social research
short title: Soc Res (New York)
ISSN: 0037-783X
ISSN (Online): 
IsoAbbr: Soc Res (New York)
NlmId: 20810180R
123:123
JrId: 23205
long title: Science and culture
short title: Sci Cult
ISSN: 0036-8156
ISSN (Online): 
IsoAbbr: Sci Cult
NlmId: 20640040R
123:123
JrId: 23206
long title: St. Mary's Hospital gazette
short title: St Marys Hosp Gaz
ISSN: 0036-312X
ISSN (Online): 
IsoAbbr: St Marys Hosp Gaz
NlmId: 20530030R
123:123
JrId: 23207
long title: Rheinisches Arzteblatt
short title: Rheinisches Arztebl
ISSN: 0035-4481
ISSN (Online): 
IsoAbbr: Rheinisches Arztebl
NlmId: 20410020R
123:123
JrId: 23208
long title: Revue belge d'homoeopathie
short title: Rev Belg Homoeopath
ISSN: 0035-0885
ISSN (Online): 
IsoAbbr: Rev Belg Homoeopath
NlmId: 20320190R
123:123
JrId: 23209
long title: Review of religious research
short title: Rev Relig Res
ISSN: 0034-673X
ISSN (Online): 
IsoAbbr: Rev Relig Res
NlmId: 20130330R
123:123
JrId: 23210
long title: Quellen und Studien zur Geschichte der Pharmazie
short title: Quellen Stud Gesch Pharm
ISSN: 0085-5367
ISSN (Online): 
IsoAbbr: Quellen Stud Gesch Pharm
NlmId: 19940460R
123:123
JrId: 23211
long title: The Philosophical journal
short title: Philos J
ISSN: 0031-8078
ISSN (Online): 
IsoAbbr: Philos J
NlmId: 19620450R
123:123
JrId: 23212
long title: The New philosophy
short title: New Philos
ISSN: 
ISSN (Online): 
IsoAbbr: New Philos
NlmId: 19030430R
123:123
JrId: 23213
long title: New Jersey journal of pharmacy
short title: N J J Pharm
ISSN: 0028-5773
ISSN (Online): 
IsoAbbr: N J J Pharm
NlmId: 19020790R
123:123
JrId: 23214
long title: Medizin in Geschichte und Kultur
short title: Med Gesch Kult
ISSN: 0047-6625
ISSN (Online): 
IsoAbbr: Med Gesch Kult
NlmId: 18620550R
123:123
JrId: 23215
long title: [Igakushi kenkyu] [Studies on history of medicine]
short title: Igakushi Kenkyu
ISSN: 0019-1612
ISSN (Online): 
IsoAbbr: Igakushi Kenkyu
NlmId: 17520180R
123:123
JrId: 23216
long title: Historia nauk biologicznych i medycznych
short title: Hist Nauk Biol Med
ISSN: 0081-6582
ISSN (Online): 
IsoAbbr: Hist Nauk Biol Med
NlmId: 17340500R
123:123
JrId: 23217
long title: History of science_ an annual review of literature, research and teaching
short title: Hist Sci
ISSN: 0073-2753
ISSN (Online): 
IsoAbbr: Hist Sci
NlmId: 17340520R
123:123
JrId: 23218
long title: Hessisches Arzteblatt
short title: Hess Arztebl
ISSN: 0171-9661
ISSN (Online): 
IsoAbbr: Hess Arztebl
NlmId: 17330620R
123:123
JrId: 23219
long title: Bulletin d'information. Federation pharmaceutique mediterraneenne
short title: Bull Inform Fed Pharm Mediterr
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Inform Fed Pharm Mediterr
NlmId: 16920870R
123:123
JrId: 23220
long title: Cuadernos de historia de la medicina espanola
short title: Cuad Hist Med Esp
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad Hist Med Esp
NlmId: 16430430R
123:123
JrId: 23221
long title: Beitrage zur wurttembergischen Apothekengeschichte
short title: Beitr Wurttemb Apothekengesch
ISSN: 0405-220X
ISSN (Online): 
IsoAbbr: Beitr Wurttemb Apothekengesch
NlmId: 15510330R
123:123
JrId: 23222
long title: Anthropologia
short title: Anthropologia
ISSN: 0524-2304
ISSN (Online): 
IsoAbbr: Anthropologia
NlmId: 15110080R
123:123
JrId: 23223
long title: American journal of physics
short title: Am J Phys
ISSN: 0002-9505
ISSN (Online): 
IsoAbbr: Am J Phys
NlmId: 14830010R
123:123
JrId: 23224
long title: The American archivist
short title: Am Arch
ISSN: 0360-9081
ISSN (Online): 
IsoAbbr: Am Arch
NlmId: 14740240R
123:123
JrId: 23225
long title: Ambix
short title: Ambix
ISSN: 0002-6980
ISSN (Online): 
IsoAbbr: Ambix
NlmId: 14730560R
123:123
JrId: 23226
long title: America indigena
short title: Am Indig
ISSN: 0185-1179
ISSN (Online): 
IsoAbbr: Am Indig
NlmId: 14730580R
123:123
JrId: 23227
long title: Acta medicae historiae Patavina
short title: Acta Med Hist Patav
ISSN: 0065-1389
ISSN (Online): 
IsoAbbr: Acta Med Hist Patav
NlmId: 14540140R
123:123
JrId: 23228
long title: Abhandlungen zur Geschichte der Medizin und der Naturwissenschaften
short title: Abh Gesch Med Naturwiss
ISSN: 0174-870X
ISSN (Online): 
IsoAbbr: Abh Gesch Med Naturwiss
NlmId: 14480310R
123:123
JrId: 23229
long title: Omega
short title: Omega (Westport)
ISSN: 0030-2228
ISSN (Online): 1541-3764
IsoAbbr: Omega (Westport)
NlmId: 1272106
123:123
JrId: 23230
long title: Ethnomedizin-Ethnomedicine
short title: Ethnomedizin
ISSN: 0071-1853
ISSN (Online): 
IsoAbbr: Ethnomedizin
NlmId: 1270155
123:123
JrId: 23231
long title: Yakushigaku zasshi. The Journal of Japanese history of pharmacy
short title: Yakushigaku Zasshi
ISSN: 0285-2314
ISSN (Online): 
IsoAbbr: Yakushigaku Zasshi
NlmId: 1267223
123:123
JrId: 23232
long title: Osterreichische Arztezeitung
short title: Osterr Arzteztg
ISSN: 0029-8786
ISSN (Online): 
IsoAbbr: Osterr Arzteztg
NlmId: 1264406
123:123
JrId: 23233
long title: Barcelona quirurgica
short title: Barc Quir
ISSN: 0304-4475
ISSN (Online): 
IsoAbbr: Barc Quir
NlmId: 1263560
123:123
JrId: 23234
long title: United States Navy medical news letter
short title: US Navy Med News Lett
ISSN: 
ISSN (Online): 
IsoAbbr: US Navy Med News Lett
NlmId: 1253473
123:123
JrId: 23235
long title: Orvostorteneti kozlemenyek
short title: Orvostort Kozl
ISSN: 0010-3551
ISSN (Online): 
IsoAbbr: Orvostort Kozl
NlmId: 0435507
123:123
JrId: 23236
long title: Zoologische Jahrbucher. Abteilung fur Anatomie und Ontogenie der Tiere
short title: Zool Jahrb Abt Anat Ontogenie Tiere
ISSN: 0044-5177
ISSN (Online): 
IsoAbbr: Zool Jahrb Abt Anat Ontogenie Tiere
NlmId: 0417423
123:123
JrId: 23237
long title: Veterinary history
short title: Vet Hist
ISSN: 0301-6943
ISSN (Online): 
IsoAbbr: Vet Hist
NlmId: 0415611
123:123
JrId: 23238
long title: The Carolina journal of pharmacy
short title: Carol J Pharm
ISSN: 0528-1725
ISSN (Online): 
IsoAbbr: Carol J Pharm
NlmId: 0404422
123:123
JrId: 23239
long title: Revue d'histoire de la medecine hebraique
short title: Rev Hist Med Heb
ISSN: 0035-2330
ISSN (Online): 
IsoAbbr: Rev Hist Med Heb
NlmId: 0404341
123:123
JrId: 23240
long title: Scientia_ rivista di scienza
short title: Scientia
ISSN: 0036-8687
ISSN (Online): 
IsoAbbr: Scientia
NlmId: 0404377
123:123
JrId: 23241
long title: La Semana medica
short title: Sem Med
ISSN: 0370-9590
ISSN (Online): 
IsoAbbr: Sem Med
NlmId: 0404403
123:123
JrId: 23242
long title: Biographical memoirs of fellows of the Royal Society. Royal Society (Great Britain)
short title: Biogr Mem Fellows R Soc
ISSN: 0080-4606
ISSN (Online): 
IsoAbbr: Biogr Mem Fellows R Soc
NlmId: 04040350R
123:123
JrId: 23243
long title: Ethnology
short title: Ethnology
ISSN: 0014-1828
ISSN (Online): 
IsoAbbr: Ethnology
NlmId: 0401043
123:123
JrId: 23244
long title: Population studies
short title: Popul Stud (Camb)
ISSN: 0032-4728
ISSN (Online): 1477-4747
IsoAbbr: Popul Stud (Camb)
NlmId: 0376427
123:123
JrId: 23245
long title: Psychologische Rundschau_ Ueberblick uber die Fortschritte der Psychologie in Deutschland, Oesterreich, und der Schweiz
short title: Psychol Rundsch
ISSN: 0033-3042
ISSN (Online): 
IsoAbbr: Psychol Rundsch
NlmId: 0376502
123:123
JrId: 23246
long title: Vestis. Izvestiia. Latvijas PSR Zinatnu akademija
short title: Vestis Lat Psr Zinat Akad
ISSN: 0132-6422
ISSN (Online): 
IsoAbbr: Vestis Lat Psr Zinat Akad
NlmId: 0374764
123:123
JrId: 23247
long title: Indian journal of the history of medicine
short title: Indian J Hist Med
ISSN: 0019-5677
ISSN (Online): 
IsoAbbr: Indian J Hist Med
NlmId: 0374677
123:123
JrId: 23248
long title: Journal of fluorine chemistry
short title: J Fluor Chem
ISSN: 0022-1139
ISSN (Online): 
IsoAbbr: J Fluor Chem
NlmId: 0373322
123:123
JrId: 23249
long title: Archives internationales d'histoire des sciences
short title: Arch Int Hist Sci (Paris)
ISSN: 0003-9810
ISSN (Online): 
IsoAbbr: Arch Int Hist Sci (Paris)
NlmId: 0372422
123:123
JrId: 23250
long title: Synthesis
short title: Synthesis (Mass)
ISSN: 0090-6883
ISSN (Online): 
IsoAbbr: Synthesis (Mass)
NlmId: 0371624
123:123
JrId: 23251
long title: Medicina e historia
short title: Med Hist (Barc)
ISSN: 0300-8169
ISSN (Online): 
IsoAbbr: Med Hist (Barc)
NlmId: 0361435
123:123
JrId: 23252
long title: Schriftenreihe zur Geschichte der Versammlungen deutscher Naturforscher und Aerzte
short title: Schriftenr Gesch Versamml Dtsch Naturforsch Arzte
ISSN: 0300-516X
ISSN (Online): 
IsoAbbr: Schriftenr Gesch Versamml Dtsch Naturforsch Arzte
NlmId: 0355711
123:123
JrId: 23253
long title: Quaderni per la storia dell'Universita di Padova
short title: Quad Stor Univ Padova
ISSN: 0300-175X
ISSN (Online): 
IsoAbbr: Quad Stor Univ Padova
NlmId: 0354247
123:123
JrId: 23254
long title: NTM
short title: NTM
ISSN: 0036-6978
ISSN (Online): 
IsoAbbr: NTM
NlmId: 0347631
123:123
JrId: 23255
long title: Wissenschaftliche Zeitschrift der Karl-Marx-Universitat Leipzig. Mathematisch-naturwissenschaftliche Reihe
short title: Wiss Z Karl Marx Univ Math Naturwiss
ISSN: 0300-0540
ISSN (Online): 
IsoAbbr: Wiss Z Karl Marx Univ Math Naturwiss
NlmId: 0347354
123:123
JrId: 23256
long title: Bulletin d'audiophonologie
short title: Bull Audiophonol
ISSN: 0338-9405
ISSN (Online): 
IsoAbbr: Bull Audiophonol
NlmId: 0340744
123:123
JrId: 23257
long title: Freiburger Forschungen zur Medizingeschichte
short title: Freib Forsch Medizingesch
ISSN: 
ISSN (Online): 
IsoAbbr: Freib Forsch Medizingesch
NlmId: 0337212
123:123
JrId: 23258
long title: Kagakushi kenkyu. [Journal of the history of science, Japan
short title: Kagakushi Kenkyu
ISSN: 0022-7692
ISSN (Online): 
IsoAbbr: Kagakushi Kenkyu
NlmId: 0326141
123:123
JrId: 23259
long title: Schriftenreihe. Medizinische Hochschule Hannover. Gesellschaft der Freunde
short title: Schriftenr Ges Freunde Med Hochsch Hannover
ISSN: 
ISSN (Online): 
IsoAbbr: Schriftenr Ges Freunde Med Hochsch Hannover
NlmId: 0320124
123:123
JrId: 23260
long title: Asklepii : bolgaro-sovetskii ezhegodnik istorii i teorii meditsiny
short title: Asklepii
ISSN: 0324-1300
ISSN (Online): 
IsoAbbr: Asklepii
NlmId: 0315615
123:123
JrId: 23261
long title: Revue internationale d'histoire militaire
short title: Rev Int Hist Mil
ISSN: 0254-8186
ISSN (Online): 
IsoAbbr: Rev Int Hist Mil
NlmId: 0266605
123:123
JrId: 23262
long title: Boletin de antropologia
short title: Bol Antropol
ISSN: 0041-8323
ISSN (Online): 
IsoAbbr: Bol Antropol
NlmId: 0265221
123:123
JrId: 23263
long title: Annales de geographie
short title: Ann Georgr
ISSN: 0003-4010
ISSN (Online): 
IsoAbbr: Ann Georgr
NlmId: 0260701
123:123
JrId: 23265
long title: Humanitas
short title: Humanitas
ISSN: 0018-7496
ISSN (Online): 
IsoAbbr: Humanitas
NlmId: 0256765
123:123
JrId: 23266
long title: Tanzania notes and records
short title: Tanzan Notes Rec
ISSN: 0039-9485
ISSN (Online): 
IsoAbbr: Tanzan Notes Rec
NlmId: 0255445
123:123
JrId: 23267
long title: Effluent and water treatment journal
short title: Effluent Water Treat J
ISSN: 0013-2217
ISSN (Online): 
IsoAbbr: Effluent Water Treat J
NlmId: 0253553
123:123
JrId: 23268
long title: Midway
short title: Midway
ISSN: 0544-067X
ISSN (Online): 
IsoAbbr: Midway
NlmId: 0252023
123:123
JrId: 23269
long title: History of medicine
short title: Hist Med
ISSN: 0046-7618
ISSN (Online): 
IsoAbbr: Hist Med
NlmId: 0235674
123:123
JrId: 23270
long title: Etudes freudiennes
short title: Etudes Freud
ISSN: 0014-2107
ISSN (Online): 
IsoAbbr: Etudes Freud
NlmId: 0232060
123:123
JrId: 23271
long title: Histoire des sciences medicales
short title: Hist Sci Med
ISSN: 0440-8888
ISSN (Online): 
IsoAbbr: Hist Sci Med
NlmId: 0225346
123:123
JrId: 23272
long title: Dusseldorfer Arbeiten zur Geschichte der Medizin. Beiheft
short title: Dusseld Arb Gesch Med Beih
ISSN: 
ISSN (Online): 
IsoAbbr: Dusseld Arb Gesch Med Beih
NlmId: 0211620
123:123
JrId: 23273
long title: Local population studies
short title: Local Popul Stud
ISSN: 0143-2974
ISSN (Online): 
IsoAbbr: Local Popul Stud
NlmId: 0211167
123:123
JrId: 23274
long title: Wissenschaftliche Beitrage der Martin-Luther-Universitat Halle-Wittenberg
short title: Wiss Beitr Martin Luther Univ Halle Wittenberg
ISSN: 0440-1298
ISSN (Online): 
IsoAbbr: Wiss Beitr Martin Luther Univ Halle Wittenberg
NlmId: 0207020
123:123
JrId: 23275
long title: Indian journal of history of science
short title: Indian J Hist Sci
ISSN: 0019-5235
ISSN (Online): 
IsoAbbr: Indian J Hist Sci
NlmId: 0205554
123:123
JrId: 23276
long title: The Mendel newsletter_ archival resources for the history of genetics & allied sciences
short title: Mendel Newsl
ISSN: 0025-9241
ISSN (Online): 
IsoAbbr: Mendel Newsl
NlmId: 0202216
123:123
JrId: 23277
long title: Kieler Beitrage zur Geschichte der Medizin und Pharmazie
short title: Kieler Beitr Gesch Med Pharm
ISSN: 
ISSN (Online): 
IsoAbbr: Kieler Beitr Gesch Med Pharm
NlmId: 0163160
123:123
JrId: 23278
long title: Kiryat sefer
short title: Kiryat Sefer
ISSN: 0023-1851
ISSN (Online): 
IsoAbbr: Kiryat Sefer
NlmId: 0147047
123:123
JrId: 23279
long title: Pharmaceutical historian
short title: Pharm Hist (Lond)
ISSN: 0079-1393
ISSN (Online): 
IsoAbbr: Pharm Hist (Lond)
NlmId: 0146631
123:123
JrId: 23280
long title: British journal for the history of science
short title: Br J Hist Sci
ISSN: 0007-0874
ISSN (Online): 1474-001X
IsoAbbr: Br J Hist Sci
NlmId: 0144554
123:123
JrId: 23281
long title: Episteme_ rivista critica di storia delle scienze mediche e biologiche
short title: Episteme
ISSN: 0013-9637
ISSN (Online): 
IsoAbbr: Episteme
NlmId: 0141653
123:123
JrId: 23282
long title: Pharmacy in history
short title: Pharm Hist
ISSN: 0031-7047
ISSN (Online): 
IsoAbbr: Pharm Hist
NlmId: 0135654
123:123
JrId: 23283
long title: Bibliothek und Wissenschaft
short title: Bibl Wiss
ISSN: 0067-8236
ISSN (Online): 
IsoAbbr: Bibl Wiss
NlmId: 0134721
123:123
JrId: 23284
long title: Atene e Roma
short title: Atene Roma
ISSN: 
ISSN (Online): 
IsoAbbr: Atene Roma
NlmId: 0127234
123:123
JrId: 23285
long title: Renaissance quarterly
short title: Renaiss Q
ISSN: 0034-4338
ISSN (Online): 
IsoAbbr: Renaiss Q
NlmId: 0126513
123:123
JrId: 23286
long title: The American historical review
short title: Am Hist Rev
ISSN: 0002-8762
ISSN (Online): 1937-5239
IsoAbbr: Am Hist Rev
NlmId: 01210290R
123:123
JrId: 23287
long title: Organon
short title: Organon
ISSN: 0078-6500
ISSN (Online): 
IsoAbbr: Organon
NlmId: 0117627
123:123
JrId: 23288
long title: Science and society
short title: Sci Soc
ISSN: 0036-8237
ISSN (Online): 
IsoAbbr: Sci Soc
NlmId: 0113302
123:123
JrId: 23289
long title: Arctic anthropology
short title: Arctic Anthropol
ISSN: 0066-6939
ISSN (Online): 
IsoAbbr: Arctic Anthropol
NlmId: 0107714
123:123
JrId: 23290
long title: Annales de demographie historique
short title: Ann Demogr Hist (Paris)
ISSN: 0066-2062
ISSN (Online): 
IsoAbbr: Ann Demogr Hist (Paris)
NlmId: 0106612
123:123
JrId: 23291
long title: Computers and the humanities
short title: Comput Hum
ISSN: 0010-4817
ISSN (Online): 
IsoAbbr: Comput Hum
NlmId: 0076274
123:123
JrId: 23292
long title: Ruperto-Carola
short title: Ruperto Carola
ISSN: 
ISSN (Online): 
IsoAbbr: Ruperto Carola
NlmId: 0073436
123:123
JrId: 23293
long title: Studies in the Renaissance
short title: Stud Renaissance
ISSN: 0081-8658
ISSN (Online): 
IsoAbbr: Stud Renaissance
NlmId: 0070626
123:123
JrId: 23294
long title: Studies in bibliography
short title: Stud Bibliogr
ISSN: 0081-7600
ISSN (Online): 
IsoAbbr: Stud Bibliogr
NlmId: 0070414
123:123
JrId: 23295
long title: Scriptorium
short title: Scriptorium
ISSN: 0036-9772
ISSN (Online): 
IsoAbbr: Scriptorium
NlmId: 0065255
123:123
JrId: 23296
long title: Huntia_ a yearbook of botanical and horticultural bibliography
short title: Huntia
ISSN: 0073-4071
ISSN (Online): 
IsoAbbr: Huntia
NlmId: 0063012
123:123
JrId: 23297
long title: Acta historica Leopoldina
short title: Acta Hist Leopoldina
ISSN: 0001-5857
ISSN (Online): 
IsoAbbr: Acta Hist Leopoldina
NlmId: 0060677
123:123
JrId: 23298
long title: Population review
short title: Popul Rev
ISSN: 0032-471X
ISSN (Online): 
IsoAbbr: Popul Rev
NlmId: 0057730
123:123
JrId: 23299
long title: Osiris
short title: Osiris
ISSN: 0369-7827
ISSN (Online): 
IsoAbbr: Osiris
NlmId: 0057764
123:123
JrId: 23300
long title: Rivista dell'Istituto vaccinogeno e dei consorzi provinciali antitubercolari
short title: Riv Ist Vaccinogeno Consorzi Prov Antituberc
ISSN: 0021-2598
ISSN (Online): 
IsoAbbr: Riv Ist Vaccinogeno Consorzi Prov Antituberc
NlmId: 0056205
123:123
JrId: 23301
long title: The Classical review
short title: Classical Rev
ISSN: 0009-840X
ISSN (Online): 
IsoAbbr: Classical Rev
NlmId: 0055635
123:123
JrId: 23302
long title: Anuario indigenista
short title: Anu Indig
ISSN: 0304-2596
ISSN (Online): 
IsoAbbr: Anu Indig
NlmId: 0050235
123:123
JrId: 23303
long title: Bibliotheque d'humanisme et renaissance_ travaux et documents
short title: Bibl Humanisme Renaiss
ISSN: 0006-1999
ISSN (Online): 
IsoAbbr: Bibl Humanisme Renaiss
NlmId: 0047723
123:123
JrId: 23304
long title: Items
short title: Items
ISSN: 0049-0903
ISSN (Online): 
IsoAbbr: Items
NlmId: 0046314
123:123
JrId: 23305
long title: Studies in philology
short title: Stud Philol
ISSN: 0039-3738
ISSN (Online): 
IsoAbbr: Stud Philol
NlmId: 0043732
123:123
JrId: 23306
long title: Wehrmedizinische Monatsschrift
short title: Wehrmed Monatsschr
ISSN: 0043-2156
ISSN (Online): 
IsoAbbr: Wehrmed Monatsschr
NlmId: 0044034
123:123
JrId: 23307
long title: Ecology
short title: Ecology
ISSN: 0012-9658
ISSN (Online): 
IsoAbbr: Ecology
NlmId: 0043541
123:123
JrId: 23308
long title: Speculum
short title: Speculum
ISSN: 0038-7134
ISSN (Online): 
IsoAbbr: Speculum
NlmId: 0043264
123:123
JrId: 23309
long title: Cuadernos de historia de la salud publica
short title: Cuad Hist Salud Publica
ISSN: 0045-9178
ISSN (Online): 
IsoAbbr: Cuad Hist Salud Publica
NlmId: 0033567
123:123
JrId: 23310
long title: Notes and queries
short title: Notes Queries
ISSN: 0029-3970
ISSN (Online): 
IsoAbbr: Notes Queries
NlmId: 00110640R
123:123
JrId: 23311
long title: Dusseldorfer Arbeiten zur Geschichte der Medizin
short title: Dusseld Arb Gesch Med
ISSN: 0419-800X
ISSN (Online): 
IsoAbbr: Dusseld Arb Gesch Med
NlmId: 0007200
123:123
JrId: 23312
long title: Veroffentlichungen der Internationalen Gesellschaft fur Geschichte der Pharmazie e. V
short title: Veroff Int Ges Gesch Pharm
ISSN: 0074-9729
ISSN (Online): 
IsoAbbr: Veroff Int Ges Gesch Pharm
NlmId: 7506152
123:123
JrId: 23313
long title: Zentralblatt Haut- und Geschlechtskrankheiten
short title: Zentralbl Haut Und Geschlechtskr
ISSN: 0343-3048
ISSN (Online): 
IsoAbbr: Zentralbl Haut Und Geschlechtskr
NlmId: 7806189
123:123
JrId: 23314
long title: Communicationes de historia artis medicinae. Suppl
short title: Commun Hist Artis Med Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Commun Hist Artis Med Suppl
NlmId: 8001163
123:123
JrId: 23315
long title: Historical studies in the physical and biological sciences : HSPS / Office of History of Science and Technology, University of California, Berkeley
short title: Hist Stud Phys Biol Sci
ISSN: 0890-9997
ISSN (Online): 
IsoAbbr: Hist Stud Phys Biol Sci
NlmId: 9000481
123:123
JrId: 23316
long title: Disability & society
short title: Disabil Soc
ISSN: 0968-7599
ISSN (Online): 
IsoAbbr: Disabil Soc
NlmId: 9888363
123:123
JrId: 23317
long title: Svensk medicinhistorisk tidskrift
short title: Sven Med Tidskr
ISSN: 1402-9871
ISSN (Online): 
IsoAbbr: Sven Med Tidskr
NlmId: 9812689
123:123
JrId: 23318
long title: Newsletter (Medical Sciences Historical Society (Great Britain))
short title: Newsl Med Sci Hist Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Med Sci Hist Soc
NlmId: 9303599
123:123
JrId: 23319
long title: Fugitive leaves from the historical collections / Library of the College of Physicians of Philadelphia. College of Physicians of Philadelphia. Library
short title: Fugitive Leaves Hist Collect
ISSN: 
ISSN (Online): 
IsoAbbr: Fugitive Leaves Hist Collect
NlmId: 8904773
123:123
JrId: 23320
long title: Social history of medicine : the journal of the Society for the Social History of Medicine / SSHM
short title: Soc Hist Med
ISSN: 0951-631X
ISSN (Online): 1477-4666
IsoAbbr: Soc Hist Med
NlmId: 8810360
123:123
JrId: 23321
long title: Proceedings of the Royal College of Physicians of Edinburgh
short title: Proc R Coll Physicians Edinb
ISSN: 0953-0932
ISSN (Online): 
IsoAbbr: Proc R Coll Physicians Edinb
NlmId: 8800264
123:123
JrId: 23322
long title: Y (Dayton, Ohio)
short title: Y
ISSN: 0886-5191
ISSN (Online): 
IsoAbbr: Y
NlmId: 8700977
123:123
JrId: 23323
long title: The Guthrie journal of the Donald Guthrie Foundation for Medical Research
short title: Guthrie J Donald Guthrie Found Med Res
ISSN: 0882-696X
ISSN (Online): 
IsoAbbr: Guthrie J Donald Guthrie Found Med Res
NlmId: 8607515
123:123
JrId: 23324
long title: Report of proceedings / the Scottish Society of the History of Medicine. Scottish Society of the History of Medicine
short title: Rep Proc Scott Soc Hist Med
ISSN: 0559-1996
ISSN (Online): 
IsoAbbr: Rep Proc Scott Soc Hist Med
NlmId: 8202501
123:123
JrId: 23325
long title: Aarsberetning - Kobenhavns universitets medicinsk-historiske museum
short title: Arsberet Kobenhavns Univ Med Hist Mus
ISSN: 0084-9316
ISSN (Online): 
IsoAbbr: Arsberet Kobenhavns Univ Med Hist Mus
NlmId: 7907850
123:123
JrId: 23326
long title: Suddeutsche Optikerzeitung
short title: Suddtsch Optikerztg
ISSN: 0344-7170
ISSN (Online): 
IsoAbbr: Suddtsch Optikerztg
NlmId: 7803402
123:123
JrId: 23327
long title: Izvestiia Akademii nauk Gruzinskoi SSR. Seriia biologicheskaia
short title: Izv Akad Gruz Ssr. Ser Biol
ISSN: 0321-1665
ISSN (Online): 
IsoAbbr: Izv Akad Gruz Ssr. Ser Biol
NlmId: 7605343
123:123
JrId: 23328
long title: Boletin de la Sociedad Mexicana de Historia y Filosofia de la Medicina
short title: Bol Soc Mex Hist Filos Med
ISSN: 0304-9221
ISSN (Online): 
IsoAbbr: Bol Soc Mex Hist Filos Med
NlmId: 7600664
123:123
JrId: 23329
long title: Revue d'histoire des sciences
short title: Rev Hist Sci Paris
ISSN: 0151-4105
ISSN (Online): 
IsoAbbr: Rev Hist Sci Paris
NlmId: 7513028
123:123
JrId: 23330
long title: La Technique de l'eau et de l'assainissement
short title: Tech Eau Assainissement
ISSN: 0040-120X
ISSN (Online): 
IsoAbbr: Tech Eau Assainissement
NlmId: 7510391
123:123
JrId: 23331
long title: Bulletin of the Institute of Medicine (Hyderabad)
short title: Bull Inst Hist Med Hyderabad
ISSN: 0304-9566
ISSN (Online): 
IsoAbbr: Bull Inst Hist Med Hyderabad
NlmId: 7510175
123:123
JrId: 23332
long title: Public administration
short title: Public Adm
ISSN: 0033-3298
ISSN (Online): 
IsoAbbr: Public Adm
NlmId: 19920220R
123:123
JrId: 23333
long title: Mitteilungen der osterreichischen Sanitatsverwaltung
short title: Mitt Osterr Sanitatsverwalt
ISSN: 0029-9413
ISSN (Online): 
IsoAbbr: Mitt Osterr Sanitatsverwalt
NlmId: 0404436
123:123
JrId: 23334
long title: Oesterreichische Apotheker Zeitung
short title: Osterr Apoth Ztg
ISSN: 0029-8859
ISSN (Online): 
IsoAbbr: Osterr Apoth Ztg
NlmId: 0401012
123:123
JrId: 23335
long title: Die Waage
short title: Waage
ISSN: 0017-4874
ISSN (Online): 
IsoAbbr: Waage
NlmId: 0253145
123:123
JrId: 23336
long title: Social sciences information. Information sur les sciences sociales
short title: Soc Sci Inf (Paris)
ISSN: 0539-0184
ISSN (Online): 
IsoAbbr: Soc Sci Inf (Paris)
NlmId: 0100036
123:123
JrId: 23337
long title: Contributions in medical studies
short title: Contrib Med Stud
ISSN: 0886-8220
ISSN (Online): 
IsoAbbr: Contrib Med Stud
NlmId: 8700062
123:123
JrId: 23338
long title: Baker-Cederberg notebook. Baker-Cederberg Museum & Archives
short title: Baker Cederberg Noteb
ISSN: 
ISSN (Online): 
IsoAbbr: Baker Cederberg Noteb
NlmId: 9885757
123:123
JrId: 23339
long title: Migration today (Staten Island, New York, N.Y.)
short title: Migr Today
ISSN: 0197-9175
ISSN (Online): 
IsoAbbr: Migr Today
NlmId: 9882228
123:123
JrId: 23340
long title: Journal of thought
short title: J Thought
ISSN: 0022-5231
ISSN (Online): 
IsoAbbr: J Thought
NlmId: 9876212
123:123
JrId: 23341
long title: Journal of European studies
short title: J Eur Stud
ISSN: 0047-2441
ISSN (Online): 
IsoAbbr: J Eur Stud
NlmId: 9876194
123:123
JrId: 23342
long title: Journal of the history of ideas
short title: J Hist Ideas
ISSN: 0022-5037
ISSN (Online): 1086-3222
IsoAbbr: J Hist Ideas
NlmId: 00140360R
123:123
JrId: 23343
long title: Snakeroot extract
short title: Snakeroot Extr
ISSN: 0743-6033
ISSN (Online): 
IsoAbbr: Snakeroot Extr
NlmId: 9881847
123:123
JrId: 23344
long title: Human ecology: an interdisciplinary journal
short title: Hum Ecol Interdiscip J
ISSN: 0300-7839
ISSN (Online): 
IsoAbbr: Hum Ecol Interdiscip J
NlmId: 0326013
123:123
JrId: 23345
long title: Factotum
short title: Factotum
ISSN: 
ISSN (Online): 
IsoAbbr: Factotum
NlmId: 0036410
123:123
JrId: 23346
long title: Biographical memoirs. National Academy of Sciences (U.S.)
short title: Biogr Mem Natl Acad Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Biogr Mem Natl Acad Sci
NlmId: 0204770
123:123
JrId: 23347
long title: Journal of child sexual abuse
short title: J Child Sex Abus
ISSN: 1053-8712
ISSN (Online): 1547-0679
IsoAbbr: J Child Sex Abus
NlmId: 9301157
123:123
JrId: 23348
long title: Pharmaziehistorische Bibliographie : PhB
short title: Pharmaziehist Bibliogr
ISSN: 0945-7704
ISSN (Online): 
IsoAbbr: Pharmaziehist Bibliogr
NlmId: 9425191
123:123
JrId: 23349
long title: Outlook magazine
short title: Outlook Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Outlook Mag
NlmId: 19440380R
123:123
JrId: 23350
long title: The Journal of Asian studies
short title: J Asian Stud
ISSN: 0021-9118
ISSN (Online): 
IsoAbbr: J Asian Stud
NlmId: 9879732
123:123
JrId: 23351
long title: Boletin (Sociedad Espanola de Hidrologia Medica)
short title: Bol Soc Esp Hidrol Med
ISSN: 0214-2813
ISSN (Online): 
IsoAbbr: Bol Soc Esp Hidrol Med
NlmId: 9717236
123:123
JrId: 23352
long title: Annals of science
short title: Ann Sci
ISSN: 0003-3790
ISSN (Online): 
IsoAbbr: Ann Sci
NlmId: 0372361
123:123
JrId: 23353
long title: Historical records of Australian science
short title: Hist Rec Aust Sci
ISSN: 0727-3061
ISSN (Online): 
IsoAbbr: Hist Rec Aust Sci
NlmId: 9879735
123:123
JrId: 23354
long title: Military review
short title: Mil Rev
ISSN: 0026-4148
ISSN (Online): 
IsoAbbr: Mil Rev
NlmId: 9879449
123:123
JrId: 23355
long title: Newsletter (Canadian Society for the History of Medicine)
short title: Newsl Can Soc Hist Med
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Can Soc Hist Med
NlmId: 9879194
123:123
JrId: 23356
long title: Storia contemporanea
short title: Stor Contemp
ISSN: 0039-1875
ISSN (Online): 
IsoAbbr: Stor Contemp
NlmId: 9876678
123:123
JrId: 23357
long title: Sociological inquiry
short title: Sociol Inq
ISSN: 0038-0245
ISSN (Online): 
IsoAbbr: Sociol Inq
NlmId: 9876642
123:123
JrId: 23358
long title: Scalpel & tongs : American journal of medical philately
short title: Scalpel Tongs
ISSN: 0048-9255
ISSN (Online): 
IsoAbbr: Scalpel Tongs
NlmId: 9876603
123:123
JrId: 23359
long title: History of psychology
short title: Hist Psychol
ISSN: 1093-4510
ISSN (Online): 
IsoAbbr: Hist Psychol
NlmId: 9808650
123:123
JrId: 23360
long title: Studies in profertility series
short title: Stud Profertility Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Profertility Ser
NlmId: 9442923
123:123
JrId: 23361
long title: Slownik biograficzny polskich nauk medycznych XX wieku / Instytut Historii Nauki, Oswiaty i Techniki PAN, Pracownia Historii Nauk Medycznych
short title: Slown Biogr Pol Med XX Wieku
ISSN: 
ISSN (Online): 
IsoAbbr: Slown Biogr Pol Med XX Wieku
NlmId: 9440320
123:123
JrId: 23362
long title: Victorian studies
short title: Vic Stud
ISSN: 0042-5222
ISSN (Online): 
IsoAbbr: Vic Stud
NlmId: 9426344
123:123
JrId: 23363
long title: Bibliographie internationale de la demographie historique / Comite international des sciences historiques, Commission internationale de demographie historique _ Societe de demographie historique _ Union internationale pour l'etude scien...
short title: Bibliogr Int Demogr Hist
ISSN: 0255-0849
ISSN (Online): 
IsoAbbr: Bibliogr Int Demogr Hist
NlmId: 9424927
123:123
JrId: 23364
long title: Quaderni internazionali di storia della medicina e della sanita
short title: Quad Int Stor Med Sanita
ISSN: 
ISSN (Online): 
IsoAbbr: Quad Int Stor Med Sanita
NlmId: 9311305
123:123
JrId: 23365
long title: Hippokrates (Helsinki, Finland)
short title: Hippokrates (Helsinki)
ISSN: 0781-5859
ISSN (Online): 
IsoAbbr: Hippokrates (Helsinki)
NlmId: 9305624
123:123
JrId: 23366
long title: Zeitschrift fur Phytotherapie : offizielles Organ der Ges. f. Phytotherapie e.V
short title: Z Phytother
ISSN: 0722-348X
ISSN (Online): 
IsoAbbr: Z Phytother
NlmId: 9201535
123:123
JrId: 23367
long title: Studies in ancient medicine
short title: Stud Anc Med
ISSN: 0925-1421
ISSN (Online): 
IsoAbbr: Stud Anc Med
NlmId: 9112135
123:123
JrId: 23368
long title: Bibliografia italiana di storia della scienza / Istituto e museo di storia della scienza
short title: Bibliogr Ital Stor Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Bibliogr Ital Stor Sci
NlmId: 9100022
123:123
JrId: 23369
long title: Sydsvenska medicinhistoriska sallskapets arsskrift. Supplementum
short title: Sydsven Medicinhist Sallsk Arsskr Suppl
ISSN: 0280-5537
ISSN (Online): 
IsoAbbr: Sydsven Medicinhist Sallsk Arsskr Suppl
NlmId: 8812792
123:123
JrId: 23370
long title: Jahrbuch des Instituts fur Geschichte der Medizin der Robert Bosch Stiftung
short title: Jahrb Inst Gesch Med Robert Bosch Stift
ISSN: 0175-6788
ISSN (Online): 
IsoAbbr: Jahrb Inst Gesch Med Robert Bosch Stift
NlmId: 8500732
123:123
JrId: 23371
long title: Veroffentlichungen der Schweizerischen Gesellschaft fur Geschichte der Pharmazie / herausgegeben vom Vorstand der Schweizerischen Gesellschaft fur Geschichte der Pharmazie (SGGP)
short title: Veroff Schweiz Ges Gesch Pharm
ISSN: 0258-6940
ISSN (Online): 
IsoAbbr: Veroff Schweiz Ges Gesch Pharm
NlmId: 8307714
123:123
JrId: 23372
long title: Anales (Ilustre Colegio Oficial de Medicos (Lerida, Spain))
short title: An Ilustre Col Of Med
ISSN: 0212-7482
ISSN (Online): 
IsoAbbr: An Ilustre Col Of Med
NlmId: 8302031
123:123
JrId: 23373
long title: Archives of natural history
short title: Arch Nat Hist
ISSN: 0260-9541
ISSN (Online): 1755-6260
IsoAbbr: Arch Nat Hist
NlmId: 8301018
123:123
JrId: 23374
long title: HSTC bulletin
short title: Hstc Bull
ISSN: 0228-0086
ISSN (Online): 
IsoAbbr: Hstc Bull
NlmId: 8202676
123:123
JrId: 23375
long title: International journal of women's studies
short title: Int J Womens Stud
ISSN: 0703-8240
ISSN (Online): 
IsoAbbr: Int J Womens Stud
NlmId: 7907122
123:123
JrId: 23376
long title: Saarlandisches Aerzteblatt
short title: Saarl Arztebl
ISSN: 0340-644X
ISSN (Online): 
IsoAbbr: Saarl Arztebl
NlmId: 7807714
123:123
JrId: 23377
long title: Kolner medizinhistorische Beitrage
short title: Koln Med Beitr
ISSN: 0172-7036
ISSN (Online): 
IsoAbbr: Koln Med Beitr
NlmId: 7805436
123:123
JrId: 23378
long title: Studies in history of biology
short title: Stud Hist Biol
ISSN: 0149-6700
ISSN (Online): 
IsoAbbr: Stud Hist Biol
NlmId: 7706128
123:123
JrId: 23379
long title: Soap, perfumery & cosmetics
short title: Soap Perfum Cosmet (Lond)
ISSN: 0037-749X
ISSN (Online): 
IsoAbbr: Soap Perfum Cosmet (Lond)
NlmId: 7609449
123:123
JrId: 23380
long title: Notes and records of the Royal Society of London
short title: Notes Rec R Soc Lond
ISSN: 0035-9149
ISSN (Online): 
IsoAbbr: Notes Rec R Soc Lond
NlmId: 7505774
123:123
JrId: 23381
long title: Salzburger Beitrage zur Paracelsusforschung
short title: Salzburger Beitr Paracelsusforsch
ISSN: 0558-3489
ISSN (Online): 
IsoAbbr: Salzburger Beitr Paracelsusforsch
NlmId: 20530510R
123:123
JrId: 23382
long title: Le Moniteur des pharmacies et des laboratoires
short title: Monit Pharm Lab
ISSN: 0026-9689
ISSN (Online): 
IsoAbbr: Monit Pharm Lab
NlmId: 18810020R
123:123
JrId: 23383
long title: Nachrichtenblatt. Deutsche Gesellschaft fur Geschichte der Medizin, der Naturwissenschaften und der Technik
short title: Nachrichtenbl Dtsch Ges Gesch Med Naturwiss Tech
ISSN: 0027-7460
ISSN (Online): 
IsoAbbr: Nachrichtenbl Dtsch Ges Gesch Med Naturwiss Tech
NlmId: 16540220R
123:123
JrId: 23384
long title: Strada maestra_ quaderni della Biblioteca comunale "G. C. Croce" di San Giovanni in Persiceto
short title: Strada Maestra
ISSN: 
ISSN (Online): 
IsoAbbr: Strada Maestra
NlmId: 1272726
123:123
JrId: 23385
long title: Archives internationales Claude Bernard
short title: Arch Int Claude Bernard
ISSN: 0302-2358
ISSN (Online): 
IsoAbbr: Arch Int Claude Bernard
NlmId: 0416164
123:123
JrId: 23386
long title: International library review
short title: Int Libr Rev
ISSN: 0020-7837
ISSN (Online): 
IsoAbbr: Int Libr Rev
NlmId: 0242105
123:123
JrId: 23387
long title: Pagine di storia della medicina. Collana
short title: Pagine Stor Med Collana
ISSN: 
ISSN (Online): 
IsoAbbr: Pagine Stor Med Collana
NlmId: 0223163
123:123
JrId: 23388
long title: Nihon ishigaku zasshi. [Journal of Japanese history of medicine]
short title: Nihon Ishigaku Zasshi
ISSN: 0549-3323
ISSN (Online): 
IsoAbbr: Nihon Ishigaku Zasshi
NlmId: 0165261
123:123
JrId: 23389
long title: Atti della Accademia delle scienze dell'Istituto di Bologna, Classe di scienze fisiche. Memorie
short title: Atti Accad Sci Ist Bologna Classe Sci Fis Rend
ISSN: 0515-2143
ISSN (Online): 
IsoAbbr: Atti Accad Sci Ist Bologna Classe Sci Fis Rend
NlmId: 7503300
123:123
JrId: 23390
long title: Dansk medicinhistorisk arbog
short title: Dan Medicinhist Arbog
ISSN: 0084-9588
ISSN (Online): 
IsoAbbr: Dan Medicinhist Arbog
NlmId: 0434570
123:123
JrId: 23391
long title: Bulletin of anesthesia history
short title: Bull Anesth Hist
ISSN: 1522-8649
ISSN (Online): 
IsoAbbr: Bull Anesth Hist
NlmId: 100891616
123:123
JrId: 23392
long title: Zeitschrift fur Entwicklungspsychologie und Padagogische Psychologie
short title: Z Entwicklungspsychol Padagog Psychol
ISSN: 0049-8637
ISSN (Online): 
IsoAbbr: Z Entwicklungspsychol Padagog Psychol
NlmId: 9103654
123:123
JrId: 23393
long title: Parameters : journal of the US Army War College
short title: Parameters
ISSN: 0031-1723
ISSN (Online): 
IsoAbbr: Parameters
NlmId: 9879508
123:123
JrId: 23394
long title: Archive for history of exact sciences
short title: Arch Hist Exact Sci
ISSN: 0003-9519
ISSN (Online): 1432-0657
IsoAbbr: Arch Hist Exact Sci
NlmId: 15140050R
123:123
JrId: 23395
long title: Annals of the history of computing
short title: Ann Hist Comput
ISSN: 0164-1239
ISSN (Online): 
IsoAbbr: Ann Hist Comput
NlmId: 9890051
123:123
JrId: 23396
long title: The journal of development studies
short title: J Dev Stud
ISSN: 0022-0388
ISSN (Online): 
IsoAbbr: J Dev Stud
NlmId: 9878847
123:123
JrId: 23397
long title: South African nursing journal. Suid-Afrikaanse verplegingstydskrif
short title: S Afr Nursing J
ISSN: 0038-2507
ISSN (Online): 
IsoAbbr: S Afr Nursing J
NlmId: 0046027
123:123
JrId: 23398
long title: Asclepio_ archivo iberoamericano de historia de la medicina y antropologia medica
short title: Asclepio
ISSN: 0210-4466
ISSN (Online): 1988-3102
IsoAbbr: Asclepio
NlmId: 0142220
123:123
JrId: 23399
long title: Plains anthropologist
short title: Plains Anthropol
ISSN: 0032-0447
ISSN (Online): 
IsoAbbr: Plains Anthropol
NlmId: 0200722
123:123
JrId: 23400
long title: Revue d'histoire de la pharmacie
short title: Rev Hist Pharm (Paris)
ISSN: 0035-2349
ISSN (Online): 
IsoAbbr: Rev Hist Pharm (Paris)
NlmId: 0204315
123:123
JrId: 23401
long title: Geographical review
short title: Geogr Rev
ISSN: 0016-7428
ISSN (Online): 
IsoAbbr: Geogr Rev
NlmId: 0247704
123:123
JrId: 23402
long title: Cirugia espanola
short title: Cir Esp
ISSN: 0009-739X
ISSN (Online): 1578-147X
IsoAbbr: Cir Esp
NlmId: 1254104
123:123
JrId: 23403
long title: Chicago medicine
short title: Chic Med
ISSN: 0009-3637
ISSN (Online): 
IsoAbbr: Chic Med
NlmId: 16130540R
123:123
JrId: 23404
long title: Quarterly journal. Library of Congress
short title: Q J Libr Cong
ISSN: 0041-7939
ISSN (Online): 
IsoAbbr: Q J Libr Cong
NlmId: 58130030R
123:123
JrId: 23405
long title: Studies in history and philosophy of science
short title: Stud Hist Philos Sci
ISSN: 0039-3681
ISSN (Online): 
IsoAbbr: Stud Hist Philos Sci
NlmId: 1250602
123:123
JrId: 23406
long title: Studies in history of medicine and science
short title: Stud Hist Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Hist Med Sci
NlmId: 8904537
123:123
JrId: 23407
long title: Bulletin - Societe francaise d'histoire des hopitaux
short title: Bull Soc Fr Hist Hop
ISSN: 0583-8517
ISSN (Online): 
IsoAbbr: Bull Soc Fr Hist Hop
NlmId: 7505339
123:123
JrId: 23408
long title: Business history review
short title: Bus Hist Rev
ISSN: 0007-6805
ISSN (Online): 
IsoAbbr: Bus Hist Rev
NlmId: 9879431
123:123
JrId: 23409
long title: Bulletin of research in the humanities
short title: Bull Res Humanit
ISSN: 0160-0168
ISSN (Online): 
IsoAbbr: Bull Res Humanit
NlmId: 9878117
123:123
JrId: 23410
long title: Journal of library history (Tallahassee, Fla. : 1974)
short title: J Libr Hist
ISSN: 0275-3650
ISSN (Online): 
IsoAbbr: J Libr Hist
NlmId: 9881784
123:123
JrId: 23411
long title: Journal of librarianship
short title: J Libr
ISSN: 0022-2232
ISSN (Online): 
IsoAbbr: J Libr
NlmId: 9875803
123:123
JrId: 23412
long title: Religion in life (New York, N.Y.)
short title: Relig Life
ISSN: 0034-3986
ISSN (Online): 
IsoAbbr: Relig Life
NlmId: 9879458
123:123
JrId: 23413
long title: Indiana magazine of history
short title: Indiana Mag Hist
ISSN: 0019-6673
ISSN (Online): 
IsoAbbr: Indiana Mag Hist
NlmId: 9883644
123:123
JrId: 23414
long title: Cuadernos hispanicos de historia de la medicina y de la ciencia
short title: Cuad Hisp Hist Med Cienc
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad Hisp Hist Med Cienc
NlmId: 7502759
123:123
JrId: 23415
long title: Yeni tip tarihi arastirmalari = The new history of medicine studies
short title: Yeni Tip Tarihi Arastirmalari
ISSN: 1300-669X
ISSN (Online): 
IsoAbbr: Yeni Tip Tarihi Arastirmalari
NlmId: 9703828
123:123
JrId: 23416
long title: 'Adiyat Halab
short title: Adiyat Halab
ISSN: 
ISSN (Online): 
IsoAbbr: Adiyat Halab
NlmId: 9880459
123:123
JrId: 23417
long title: Etudes balkaniques / Academie bulgare des sciences, Institut d'etudes balkaniques
short title: Etud Balk
ISSN: 0324-1645
ISSN (Online): 
IsoAbbr: Etud Balk
NlmId: 9877715
123:123
JrId: 23418
long title: Demografia y economia
short title: Demogr Econ
ISSN: 0185-0148
ISSN (Online): 
IsoAbbr: Demogr Econ
NlmId: 9880035
123:123
JrId: 23419
long title: Archiv der Geschichte der Naturwissenschaften
short title: Arch Gesch Naturwiss
ISSN: 0253-7400
ISSN (Online): 
IsoAbbr: Arch Gesch Naturwiss
NlmId: 9312705
123:123
JrId: 23420
long title: Annotation : the newsletter of the National Historical Publications and Records Commission
short title: Annotation
ISSN: 0160-8460
ISSN (Online): 
IsoAbbr: Annotation
NlmId: 9882379
123:123
JrId: 23421
long title: Wurzburger medizinhistorische Mitteilungen / im Auftrage der Wurzburger medizinhistorischen Gesellschaft und in Verbindung mit dem Institut fur Geschichte der Medizin der Universitat Wurzburg
short title: Wurzbg Medizinhist Mitt
ISSN: 0177-5227
ISSN (Online): 
IsoAbbr: Wurzbg Medizinhist Mitt
NlmId: 8704998
123:123
JrId: 23422
long title: Food & foodways
short title: Food Foodways
ISSN: 0740-9710
ISSN (Online): 
IsoAbbr: Food Foodways
NlmId: 8707336
123:123
JrId: 23423
long title: History of nursing bulletin
short title: Hist Nurs Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Hist Nurs Bull
NlmId: 8811564
123:123
JrId: 23424
long title: Allergo Journal : interdisziplinare Zeitschrift fur Allergologie und Umweltmedizin : Organ der Deutschen Gesellschaft fur Allergie- und Immunitatsforschung
short title: Allergo J
ISSN: 0941-8849
ISSN (Online): 
IsoAbbr: Allergo J
NlmId: 9435413
123:123
JrId: 23425
long title: Pharmacy history Australia : the newsletter of the Australian Academy of the History of Pharmacy
short title: Pharm Hist Aust
ISSN: 
ISSN (Online): 
IsoAbbr: Pharm Hist Aust
NlmId: 100958810
123:123
JrId: 23426
long title: Bulletin of Islamic medicine / Kuwait Ministry of Public Health [and] National Council of Culture, Arts and Letters
short title: Bull Islam Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Islam Med
NlmId: 9883369
123:123
JrId: 23427
long title: Newsletter-Social Welfare History Group. Social Welfare History Group
short title: Newsl Soc Welf Hist Group
ISSN: 0560-3870
ISSN (Online): 
IsoAbbr: Newsl Soc Welf Hist Group
NlmId: 9883135
123:123
JrId: 23428
long title: Publication of the Society for Literature and Science: PSLS
short title: Publ Soc Lit Sci
ISSN: 0886-1102
ISSN (Online): 
IsoAbbr: Publ Soc Lit Sci
NlmId: 9882486
123:123
JrId: 23429
long title: Peuples mediterraneens. Mediterranean peoples
short title: Mediterr Peoples
ISSN: 0399-1253
ISSN (Online): 
IsoAbbr: Mediterr Peoples
NlmId: 9879636
123:123
JrId: 23430
long title: Boletin Del Instituto De Investigaciones Bibliograficas
short title: Bol Inst Invest Bibliogr (Mexico)
ISSN: 0006-1719
ISSN (Online): 
IsoAbbr: Bol Inst Invest Bibliogr (Mexico)
NlmId: 9876859
123:123
JrId: 23431
long title: Smithsonian annals of flight
short title: Smithson Ann Flight
ISSN: 0081-0207
ISSN (Online): 
IsoAbbr: Smithson Ann Flight
NlmId: 9876633
123:123
JrId: 23432
long title: Harvard educational review
short title: Harv Educ Rev
ISSN: 0017-8055
ISSN (Online): 
IsoAbbr: Harv Educ Rev
NlmId: 9876095
123:123
JrId: 23433
long title: Ahapit : ukrais'kyi istoryko-medychnyi zhurnal = Agapit : the Ukrainian historical and medical journal
short title: Agapit
ISSN: 
ISSN (Online): 
IsoAbbr: Agapit
NlmId: 9602871
123:123
JrId: 23434
long title: ActionAid disability news : the newsletter of Disability Division, ActionAid, India
short title: Actionaid Disabil News
ISSN: 
ISSN (Online): 
IsoAbbr: Actionaid Disabil News
NlmId: 9425627
123:123
JrId: 23435
long title: Fonti per la storia della sanita : collana del CISO Veneto patrocinata dalla regione Veneto
short title: Fonti Stor Sanita
ISSN: 
ISSN (Online): 
IsoAbbr: Fonti Stor Sanita
NlmId: 9423141
123:123
JrId: 23436
long title: Passauer Schriften zur Psychologiegeschichte / herausgegeben vom Institut fur Geschichte der Neueren Psychologie der Universitat Passau
short title: Passau Schr Psychologiegesch
ISSN: 
ISSN (Online): 
IsoAbbr: Passau Schr Psychologiegesch
NlmId: 8606221
123:123
JrId: 23437
long title: The Public historian
short title: Public Hist
ISSN: 0272-3433
ISSN (Online): 
IsoAbbr: Public Hist
NlmId: 8510642
123:123
JrId: 23438
long title: Chiropractic history : the archives and journal of the Association for the History of Chiropractic
short title: Chiropr Hist
ISSN: 0736-4377
ISSN (Online): 
IsoAbbr: Chiropr Hist
NlmId: 8213054
123:123
JrId: 23439
long title: Paleopathology newsletter
short title: Paleopathol Newsl
ISSN: 0148-4737
ISSN (Online): 
IsoAbbr: Paleopathol Newsl
NlmId: 7704329
123:123
JrId: 23440
long title: Bulletin des seances- Academie royale des sciences d'outre-mer
short title: Bull Seances Acad R Sci Outre Mer
ISSN: 0001-4176
ISSN (Online): 
IsoAbbr: Bull Seances Acad R Sci Outre Mer
NlmId: 7503415
123:123
JrId: 23441
long title: James Arthur lecture on the evolution of the human brain
short title: James Arthur Lect
ISSN: 0447-3353
ISSN (Online): 
IsoAbbr: James Arthur Lect
NlmId: 17740020R
123:123
JrId: 23442
long title: Deutsches Arzteblatt
short title: Dtsch Arztebl
ISSN: 0176-3989
ISSN (Online): 
IsoAbbr: Dtsch Arztebl
NlmId: 16610180R
123:123
JrId: 23443
long title: Bolet'in de la Agrupacion Odontologica de la Zona Central de la Capital Federal
short title: Bol Agrup Odontol Zona Cent Cap Fed B Aires
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Agrup Odontol Zona Cent Cap Fed B Aires
NlmId: 14650320R
123:123
JrId: 23444
long title: Acta historica medicinae, pharmaciae, veterinae
short title: Acta Hist Med Pharm Vet (Beograd)
ISSN: 0001-5865
ISSN (Online): 
IsoAbbr: Acta Hist Med Pharm Vet (Beograd)
NlmId: 14530120R
123:123
JrId: 23445
long title: Transactions of the British Society for the History of Pharmacy
short title: Trans Br Soc Hist Pharm
ISSN: 0068-2519
ISSN (Online): 
IsoAbbr: Trans Br Soc Hist Pharm
NlmId: 0434634
123:123
JrId: 23446
long title: Aere perennius
short title: Aere Perennius
ISSN: 0303-4658
ISSN (Online): 
IsoAbbr: Aere Perennius
NlmId: 0430620
123:123
JrId: 23447
long title: Munstersche Beitrage zur Geschichte und Theorie der Medizin
short title: Munstersche Beitr Gesch Theor Med
ISSN: 0303-4593
ISSN (Online): 
IsoAbbr: Munstersche Beitr Gesch Theor Med
NlmId: 0424567
123:123
JrId: 23448
long title: Bulletin. John Rylands University Library of Manchester
short title: Bull J Rylands Univ Libr Manchester
ISSN: 0301-102X
ISSN (Online): 
IsoAbbr: Bull J Rylands Univ Libr Manchester
NlmId: 0370150
123:123
JrId: 23449
long title: Archives europeennes de sociologie. European journal of sociology. Europaisches Archiv fur Soziologie
short title: Arch Eur Sociol
ISSN: 0003-9756
ISSN (Online): 
IsoAbbr: Arch Eur Sociol
NlmId: 0216065
123:123
JrId: 23450
long title: Ankara Universitesi Yilligi. Annales de l'Universite d'Ankara. Ankara Universitesi
short title: Ann Univ Ankara
ISSN: 0378-2859
ISSN (Online): 
IsoAbbr: Ann Univ Ankara
NlmId: 100966070
123:123
JrId: 23451
long title: Annals of Wyoming (Cheyenne, Wyo. : 1925)
short title: Ann Wyo
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Wyo
NlmId: 100966087
123:123
JrId: 23452
long title: Annuale mediaevale
short title: Annu Mediaev
ISSN: 0066-4456
ISSN (Online): 
IsoAbbr: Annu Mediaev
NlmId: 100966091
123:123
JrId: 23453
long title: Antaios
short title: Antaios
ISSN: 0570-2771
ISSN (Online): 
IsoAbbr: Antaios
NlmId: 100966098
123:123
JrId: 23454
long title: Antichthon
short title: Antichthon
ISSN: 0066-4774
ISSN (Online): 
IsoAbbr: Antichthon
NlmId: 100966102
123:123
JrId: 23455
long title: Antiek
short title: Antiek
ISSN: 0003-5653
ISSN (Online): 
IsoAbbr: Antiek
NlmId: 100966103
123:123
JrId: 23456
long title: Antike Welt
short title: Antike Welt
ISSN: 0003-570X
ISSN (Online): 
IsoAbbr: Antike Welt
NlmId: 100966105
123:123
JrId: 23457
long title: The Antioch review
short title: Antioch Rev
ISSN: 0003-5769
ISSN (Online): 
IsoAbbr: Antioch Rev
NlmId: 100966107
123:123
JrId: 23458
long title: L'Antiquite classique
short title: Antiq Class
ISSN: 0770-2817
ISSN (Online): 
IsoAbbr: Antiq Class
NlmId: 100966109
123:123
JrId: 23459
long title: Kwartalnik historii nauki i techniki : Kwartal'nyi zhurnal istorii nauki i tekhniki -
short title: Kwart Hist Nauki Tech
ISSN: 0023-589X
ISSN (Online): 
IsoAbbr: Kwart Hist Nauki Tech
NlmId: 0065346
123:123
JrId: 23460
long title: Journal of the Royal Statistical Society. Series A (General)
short title: J R Stat Soc Ser A
ISSN: 0035-9238
ISSN (Online): 
IsoAbbr: J R Stat Soc Ser A
NlmId: 7503112
123:123
JrId: 23461
long title: The Journal of psychohistory
short title: J Psychohist
ISSN: 0145-3378
ISSN (Online): 
IsoAbbr: J Psychohist
NlmId: 7613887
123:123
JrId: 23462
long title: Antiquity
short title: Antiquity
ISSN: 0003-598X
ISSN (Online): 
IsoAbbr: Antiquity
NlmId: 100966116
123:123
JrId: 23463
long title: Anuario de estudios americanos
short title: Anu Estud Am
ISSN: 0210-5810
ISSN (Online): 
IsoAbbr: Anu Estud Am
NlmId: 100966123
123:123
JrId: 23464
long title: Anuario de estudios Atlanticos
short title: Anu Estud Atl
ISSN: 0570-4065
ISSN (Online): 
IsoAbbr: Anu Estud Atl
NlmId: 100966127
123:123
JrId: 23465
long title: Anuario de estudios medievales
short title: Anu Estud Mediev
ISSN: 0066-5061
ISSN (Online): 
IsoAbbr: Anu Estud Mediev
NlmId: 100966131
123:123
JrId: 23466
long title: Anuarul Institutului de Istorie si Arheologie "A. D. Xenopol" Academia Republicii Socialiste Romania. Institutul de Istorie si Arheologie "A.D. Xenopol."
short title: Anu Isnt Istor Arheol Xenopol
ISSN: 0074-039X
ISSN (Online): 
IsoAbbr: Anu Isnt Istor Arheol Xenopol
NlmId: 100966134
123:123
JrId: 23467
long title: Anzeiger fur die Altertumswissenschaft
short title: Anz Altertwiss
ISSN: 0003-6293
ISSN (Online): 
IsoAbbr: Anz Altertwiss
NlmId: 100966137
123:123
JrId: 23468
long title: ABC decor
short title: ABC Decor
ISSN: 
ISSN (Online): 
IsoAbbr: ABC Decor
NlmId: 100966037
123:123
JrId: 23469
long title: A.A.G. bijdragen / Afdeling Agrarische Geschiedenis, Landbouwhogeschool
short title: A A G Bijdr
ISSN: 0511-0726
ISSN (Online): 
IsoAbbr: A A G Bijdr
NlmId: 100966038
123:123
JrId: 23470
long title: ANZHES journal. Australian and New Zealand History of Education Society
short title: Anzhes J
ISSN: 0311-3248
ISSN (Online): 
IsoAbbr: Anzhes J
NlmId: 100966143
123:123
JrId: 23471
long title: AB bookman's weekly : for the specialist book world
short title: AB Bookm Wkly
ISSN: 0001-0340
ISSN (Online): 
IsoAbbr: AB Bookm Wkly
NlmId: 9877112
123:123
JrId: 23472
long title: Arbetarrorelsens arsbok
short title: Arbetarrorel Arsb
ISSN: 0347-2965
ISSN (Online): 
IsoAbbr: Arbetarrorel Arsb
NlmId: 100966175
123:123
JrId: 23473
long title: Archiv fur Kultur-geschichte
short title: Arch Kulturgesch
ISSN: 0003-9233
ISSN (Online): 
IsoAbbr: Arch Kulturgesch
NlmId: 100966186
123:123
JrId: 23474
long title: Archives de philosophie
short title: Arch Philos
ISSN: 0003-9632
ISSN (Online): 
IsoAbbr: Arch Philos
NlmId: 100966193
123:123
JrId: 23475
long title: Abr-Nahrain : an annual under the auspices of the Department of Semitic Studies, University of Melbourne
short title: Abr Nahain
ISSN: 0065-0382
ISSN (Online): 
IsoAbbr: Abr Nahain
NlmId: 100966232
123:123
JrId: 23476
long title: Accademie e biblioteche d'Italia
short title: Accad Bibl Ital
ISSN: 0001-4451
ISSN (Online): 
IsoAbbr: Accad Bibl Ital
NlmId: 100966252
123:123
JrId: 23477
long title: Archeologia (Torun, Poland)
short title: Archeologia
ISSN: 0137-6616
ISSN (Online): 
IsoAbbr: Archeologia
NlmId: 100966263
123:123
JrId: 23478
long title: Der Archivar
short title: Archivar
ISSN: 0003-9500
ISSN (Online): 
IsoAbbr: Archivar
NlmId: 100966285
123:123
JrId: 23479
long title: Apeiron (Montreal, Quebec)
short title: Apeiron
ISSN: 0843-6061
ISSN (Online): 
IsoAbbr: Apeiron
NlmId: 100966170
123:123
JrId: 23480
long title: Appalachian journal
short title: Appalach J
ISSN: 0090-3779
ISSN (Online): 
IsoAbbr: Appalach J
NlmId: 100966171
123:123
JrId: 23481
long title: Arab studies quarterly
short title: Arab Stud Q
ISSN: 0271-3519
ISSN (Online): 
IsoAbbr: Arab Stud Q
NlmId: 100966172
123:123
JrId: 23482
long title: Arabica
short title: Arabica
ISSN: 0570-5398
ISSN (Online): 
IsoAbbr: Arabica
NlmId: 100966173
123:123
JrId: 23483
long title: Archiv fur Geschichte des Buchwesens
short title: Arch Gesch Buchwes
ISSN: 0066-6327
ISSN (Online): 
IsoAbbr: Arch Gesch Buchwes
NlmId: 100966178
123:123
JrId: 23484
long title: Archiv fur die Geschichte von Oberfranken
short title: Arch Gesch Oberfranken
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Gesch Oberfranken
NlmId: 100966179
123:123
JrId: 23485
long title: Archivo ibero-americano
short title: Arch Ibero Am
ISSN: 0004-0452
ISSN (Online): 
IsoAbbr: Arch Ibero Am
NlmId: 100966181
123:123
JrId: 23486
long title: Archives internationales d'histoire des idees = International archives of the history of ideas
short title: Arch Int Hist Idees
ISSN: 0066-6610
ISSN (Online): 
IsoAbbr: Arch Int Hist Idees
NlmId: 100966185
123:123
JrId: 23487
long title: Archiv orientalni
short title: Arch Orient
ISSN: 0044-8699
ISSN (Online): 
IsoAbbr: Arch Orient
NlmId: 100966188
123:123
JrId: 23488
long title: Archiv fur Orientforschung
short title: Arch Orientforsch
ISSN: 0066-6440
ISSN (Online): 
IsoAbbr: Arch Orientforsch
NlmId: 100966189
123:123
JrId: 23489
long title: ANU historical journal
short title: ANU Hist J
ISSN: 0001-2068
ISSN (Online): 
IsoAbbr: ANU Hist J
NlmId: 100966196
123:123
JrId: 23490
long title: Aachener Kunstblatter (DuMont Buchverlag)
short title: Aachen Kunstbl
ISSN: 0515-0612
ISSN (Online): 
IsoAbbr: Aachen Kunstbl
NlmId: 100966198
123:123
JrId: 23491
long title: Aastaraamat - Eesti Teadusliku Seltsi Rootsis. Annales - Societatis Litterarum Estonicae in Svecia. Eesti Teaduslik Selts Rootsis
short title: Aastaraam Eesti Tead Seltsi Rootsis
ISSN: 0424-6519
ISSN (Online): 
IsoAbbr: Aastaraam Eesti Tead Seltsi Rootsis
NlmId: 100966202
123:123
JrId: 23492
long title: Archiv fur Reformationsgeschichte
short title: Arch Reformation Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Reformation Hist
NlmId: 100966203
123:123
JrId: 23493
long title: Archives des sciences / editees par la Societe de physique et d'histoire naturelle de Geneve
short title: Arch Sci
ISSN: 0003-9705
ISSN (Online): 
IsoAbbr: Arch Sci
NlmId: 100966208
123:123
JrId: 23494
long title: Aberdeen University review
short title: Aberdeen Univ Rev
ISSN: 0001-320X
ISSN (Online): 
IsoAbbr: Aberdeen Univ Rev
NlmId: 100966211
123:123
JrId: 23495
long title: Archiv fur Sozialgeschichte
short title: Arch Sozialgesch
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Sozialgesch
NlmId: 100966213
123:123
JrId: 23496
long title: Archivio storico italiano
short title: Arch Stor Ital
ISSN: 0391-7770
ISSN (Online): 
IsoAbbr: Arch Stor Ital
NlmId: 100966217
123:123
JrId: 23497
long title: Archivio storico per le province napoletane
short title: Arch Stor Prov Napol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Stor Prov Napol
NlmId: 100966229
123:123
JrId: 23498
long title: Archivio storico siciliano (Palermo, Italy : 1946)
short title: Arch Stor Sicil
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Stor Sicil
NlmId: 100966241
123:123
JrId: 23499
long title: Acadiensis
short title: Acadiensis
ISSN: 0044-5851
ISSN (Online): 
IsoAbbr: Acadiensis
NlmId: 100966257
123:123
JrId: 23500
long title: Archaeologia cantiana
short title: Archaeol Cantiana
ISSN: 0066-5894
ISSN (Online): 
IsoAbbr: Archaeol Cantiana
NlmId: 100966261
123:123
JrId: 23501
long title: Archief. Mededelingen van het Koninklijk zeeuwsch genootschap der wetenschappen. Zeeuwsch genootschap der wetenschappen
short title: Archief Meded k Zeeuwsch Genoot Wet
ISSN: 
ISSN (Online): 
IsoAbbr: Archief Meded k Zeeuwsch Genoot Wet
NlmId: 100966265
123:123
JrId: 23502
long title: Archifacts
short title: Archifacts
ISSN: 0303-7940
ISSN (Online): 
IsoAbbr: Archifacts
NlmId: 100966267
123:123
JrId: 23503
long title: L'Archiginnasio : bullettino della Biblioteca comunale di Bologna
short title: Archiginnasio
ISSN: 0409-5448
ISSN (Online): 
IsoAbbr: Archiginnasio
NlmId: 100966268
123:123
JrId: 23504
long title: AA : l'architecture d'aujourd'hui
short title: Archit Aujourdhui
ISSN: 
ISSN (Online): 
IsoAbbr: Archit Aujourdhui
NlmId: 100966270
123:123
JrId: 23505
long title: Archaologischer Anzeiger
short title: Archaeol Anz
ISSN: 0003-8105
ISSN (Online): 
IsoAbbr: Archaeol Anz
NlmId: 100966283
123:123
JrId: 23506
long title: Archivio veneto (1927)
short title: Arch Veneto
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Veneto
NlmId: 100966284
123:123
JrId: 23507
long title: Archivaria
short title: Archivaria
ISSN: 0318-6954
ISSN (Online): 
IsoAbbr: Archivaria
NlmId: 100966286
123:123
JrId: 23508
long title: Aramco world magazine
short title: Aramco World Mag
ISSN: 0146-4132
ISSN (Online): 
IsoAbbr: Aramco World Mag
NlmId: 100966174
123:123
JrId: 23509
long title: Archivo hispalense
short title: Arch Hisp
ISSN: 0210-4067
ISSN (Online): 
IsoAbbr: Arch Hisp
NlmId: 100966180
123:123
JrId: 23510
long title: Archives de sciences sociales des religions
short title: Arch Sci Soc Relig
ISSN: 0335-5985
ISSN (Online): 
IsoAbbr: Arch Sci Soc Relig
NlmId: 100966212
123:123
JrId: 23511
long title: Arkansas archeology
short title: Ark Archeol
ISSN: 
ISSN (Online): 
IsoAbbr: Ark Archeol
NlmId: 100966308
123:123
JrId: 23512
long title: Acta Baltica
short title: Acta Balt
ISSN: 0567-7289
ISSN (Online): 
IsoAbbr: Acta Balt
NlmId: 100966325
123:123
JrId: 23513
long title: Acta ethnologica et linguistica
short title: Acta Ethnol Linguist
ISSN: 0400-4019
ISSN (Online): 
IsoAbbr: Acta Ethnol Linguist
NlmId: 100966332
123:123
JrId: 23514
long title: Acta numismatica
short title: Acta Numis
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Numis
NlmId: 100966342
123:123
JrId: 23515
long title: Acta Poloniae historica
short title: Acta Pol Hist
ISSN: 0001-6829
ISSN (Online): 
IsoAbbr: Acta Pol Hist
NlmId: 100966346
123:123
JrId: 23517
long title: Aegyptus
short title: Aegyptus
ISSN: 0001-9046
ISSN (Online): 
IsoAbbr: Aegyptus
NlmId: 100966360
123:123
JrId: 23518
long title: The Australian library journal
short title: Aust Libr J
ISSN: 0004-9670
ISSN (Online): 
IsoAbbr: Aust Libr J
NlmId: 100966390
123:123
JrId: 23519
long title: The Archivist
short title: Archivist
ISSN: 0705-2855
ISSN (Online): 
IsoAbbr: Archivist
NlmId: 100966305
123:123
JrId: 23520
long title: Archivmitteilungen
short title: Archivmitteilungen
ISSN: 0004-038X
ISSN (Online): 
IsoAbbr: Archivmitteilungen
NlmId: 100966306
123:123
JrId: 23521
long title: Arizona and the West
short title: Ariz West
ISSN: 0004-1408
ISSN (Online): 
IsoAbbr: Ariz West
NlmId: 100966307
123:123
JrId: 23522
long title: The Arkansas historical quarterly
short title: Ark Hist Q
ISSN: 0004-1823
ISSN (Online): 
IsoAbbr: Ark Hist Q
NlmId: 100966309
123:123
JrId: 23523
long title: The Armenian review
short title: Armen Rev
ISSN: 0004-2366
ISSN (Online): 
IsoAbbr: Armen Rev
NlmId: 100966310
123:123
JrId: 23524
long title: Arquivos do Centro Cultural Portugues. Centre culturel portugais
short title: Arq Cent Cult Port
ISSN: 0590-966X
ISSN (Online): 
IsoAbbr: Arq Cent Cult Port
NlmId: 100966311
123:123
JrId: 23525
long title: Art in America
short title: Art Am
ISSN: 0898-297X
ISSN (Online): 
IsoAbbr: Art Am
NlmId: 100966312
123:123
JrId: 23526
long title: The Art bulletin
short title: Art Bull
ISSN: 0004-3079
ISSN (Online): 
IsoAbbr: Art Bull
NlmId: 100966313
123:123
JrId: 23527
long title: Art history
short title: Art Hist
ISSN: 0141-6790
ISSN (Online): 
IsoAbbr: Art Hist
NlmId: 100966314
123:123
JrId: 23528
long title: Artes de Mexico
short title: Artes Mex
ISSN: 0300-4953
ISSN (Online): 
IsoAbbr: Artes Mex
NlmId: 100966315
123:123
JrId: 23529
long title: Arv
short title: Arv
ISSN: 0066-8176
ISSN (Online): 
IsoAbbr: Arv
NlmId: 100966320
123:123
JrId: 23530
long title: Ascania
short title: Ascania
ISSN: 
ISSN (Online): 
IsoAbbr: Ascania
NlmId: 100966322
123:123
JrId: 23531
long title: Asia major
short title: Asia Major
ISSN: 0004-4482
ISSN (Online): 
IsoAbbr: Asia Major
NlmId: 100966324
123:123
JrId: 23532
long title: Asian and African studies
short title: Asian Afr Stud
ISSN: 0066-8281
ISSN (Online): 
IsoAbbr: Asian Afr Stud
NlmId: 100966327
123:123
JrId: 23533
long title: Acta classica
short title: Acta Cl
ISSN: 0065-1141
ISSN (Online): 
IsoAbbr: Acta Cl
NlmId: 100966328
123:123
JrId: 23534
long title: Asian folklore studies
short title: Asian Folkl Stud
ISSN: 0385-2342
ISSN (Online): 
IsoAbbr: Asian Folkl Stud
NlmId: 100966329
123:123
JrId: 23535
long title: Asian perspective
short title: Asian Perspect
ISSN: 0258-9184
ISSN (Online): 
IsoAbbr: Asian Perspect
NlmId: 100966334
123:123
JrId: 23536
long title: Acta Musei Napocensis
short title: Acta Mus Napocensis
ISSN: 0578-5391
ISSN (Online): 
IsoAbbr: Acta Mus Napocensis
NlmId: 100966339
123:123
JrId: 23537
long title: Asian thought & society
short title: Asian Thought Soc
ISSN: 0361-3968
ISSN (Online): 
IsoAbbr: Asian Thought Soc
NlmId: 100966341
123:123
JrId: 23538
long title: Asiatische Forschungen
short title: Asiat Forsch
ISSN: 
ISSN (Online): 
IsoAbbr: Asiat Forsch
NlmId: 100966344
123:123
JrId: 23539
long title: Acta Universitatis Carolinae. Philosophica et historica
short title: Acta Univ Carol Philos Hist
ISSN: 0567-8293
ISSN (Online): 
IsoAbbr: Acta Univ Carol Philos Hist
NlmId: 100966352
123:123
JrId: 23540
long title: Atlanta history
short title: Atlanta Hist
ISSN: 0896-3975
ISSN (Online): 
IsoAbbr: Atlanta Hist
NlmId: 100966355
123:123
JrId: 23541
long title: The Atlanta historical journal
short title: Atlanta Hist J.
ISSN: 0162-5721
ISSN (Online): 
IsoAbbr: Atlanta Hist J.
NlmId: 100966356
123:123
JrId: 23542
long title: Adventist heritage
short title: Advent Herit
ISSN: 0360-389X
ISSN (Online): 
IsoAbbr: Advent Herit
NlmId: 100966358
123:123
JrId: 23543
long title: Aerospace historian
short title: Aerosp Hist
ISSN: 0001-9364
ISSN (Online): 
IsoAbbr: Aerosp Hist
NlmId: 100966361
123:123
JrId: 23544
long title: Aevum
short title: Aevum
ISSN: 0001-9593
ISSN (Online): 
IsoAbbr: Aevum
NlmId: 100966362
123:123
JrId: 23546
long title: African economic history
short title: Afr Econ Hist
ISSN: 0145-2258
ISSN (Online): 
IsoAbbr: Afr Econ Hist
NlmId: 100966369
123:123
JrId: 23547
long title: African historical studies
short title: Afr Hist Stud
ISSN: 0001-9992
ISSN (Online): 
IsoAbbr: Afr Hist Stud
NlmId: 100966370
123:123
JrId: 23548
long title: Africana notes and news. Africana aantekeninge en nuus
short title: Afr Notes News
ISSN: 0002-032X
ISSN (Online): 
IsoAbbr: Afr Notes News
NlmId: 100966372
123:123
JrId: 23549
long title: Afrika und Ubersee
short title: Afr Uebersee
ISSN: 0002-0427
ISSN (Online): 
IsoAbbr: Afr Uebersee
NlmId: 100966373
123:123
JrId: 23550
long title: Atti e memorie della Accademia italiana di storia della farmacia
short title: Atti Mem Accad Ital Stor Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Atti Mem Accad Ital Stor Farm
NlmId: 100966375
123:123
JrId: 23551
long title: Atti e memorie della Reale Accademia Petrarca di lettere, arti e scienze
short title: Atti Mem R Accad Petrarca Lett Arti Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Atti Mem R Accad Petrarca Lett Arti Sci
NlmId: 100966378
123:123
JrId: 23552
long title: Ausgrabungen und Funde
short title: Ausgrab Funde
ISSN: 0004-8127
ISSN (Online): 
IsoAbbr: Ausgrab Funde
NlmId: 100966380
123:123
JrId: 23553
long title: Australian cultural history
short title: Aust Cult Hist
ISSN: 0728-8433
ISSN (Online): 
IsoAbbr: Aust Cult Hist
NlmId: 100966383
123:123
JrId: 23554
long title: Australian economic history review
short title: Aust Econ Hist Rev
ISSN: 0004-8992
ISSN (Online): 
IsoAbbr: Aust Econ Hist Rev
NlmId: 100966385
123:123
JrId: 23555
long title: Australian historical studies
short title: Aust Hist Stud
ISSN: 1031-461X
ISSN (Online): 
IsoAbbr: Aust Hist Stud
NlmId: 100966387
123:123
JrId: 23556
long title: Australian journal of French studies
short title: Aust J Fr Stud
ISSN: 0004-9468
ISSN (Online): 
IsoAbbr: Aust J Fr Stud
NlmId: 100966388
123:123
JrId: 23557
long title: The Australian journal of politics and history
short title: Aust J Polit Hist
ISSN: 0004-9522
ISSN (Online): 
IsoAbbr: Aust J Polit Hist
NlmId: 100966389
123:123
JrId: 23558
long title: The Australian quarterly
short title: Aust Q
ISSN: 0005-0091
ISSN (Online): 
IsoAbbr: Aust Q
NlmId: 100966394
123:123
JrId: 23559
long title: Austriaca
short title: Austriaca
ISSN: 0396-4590
ISSN (Online): 
IsoAbbr: Austriaca
NlmId: 100966396
123:123
JrId: 23560
long title: Asia quarterly
short title: Asia Q
ISSN: 0035-2683
ISSN (Online): 
IsoAbbr: Asia Q
NlmId: 100966326
123:123
JrId: 23562
long title: Acta Salmanticensia. Filosofia y letras
short title: Acta Salmanticensia Ser Filos Letra
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Salmanticensia Ser Filos Letra
NlmId: 100966347
123:123
JrId: 23563
long title: Atti e memorie dell'Accademia toscana di scienze e lettere La Colombaria
short title: Atti Mem Accad Toscana Sci Lett Colombaria
ISSN: 0392-0836
ISSN (Online): 
IsoAbbr: Atti Mem Accad Toscana Sci Lett Colombaria
NlmId: 100966376
123:123
JrId: 23564
long title: Acta Academiae Scientiarum Polonae / Polska Akademia Nauk
short title: Acta Acad Sci Pol
ISSN: 0239-2275
ISSN (Online): 
IsoAbbr: Acta Acad Sci Pol
NlmId: 100966321
123:123
JrId: 23565
long title: Afro-Americans in New York life and history
short title: Afro Am N Y Life Hist
ISSN: 0364-2437
ISSN (Online): 
IsoAbbr: Afro Am N Y Life Hist
NlmId: 100966430
123:123
JrId: 23566
long title: American horseman
short title: Am Horseman
ISSN: 0091-4371
ISSN (Online): 
IsoAbbr: Am Horseman
NlmId: 100966487
123:123
JrId: 23567
long title: Annali della Fondazione Luigi Einaudi. Fondazione Luigi Einaudi
short title: Ann Fond Luigi Einaudi
ISSN: 0531-9870
ISSN (Online): 
IsoAbbr: Ann Fond Luigi Einaudi
NlmId: 100966514
123:123
JrId: 23568
long title: Annales du Service des antiquites de l'Egypte / Ministere des travaux publics
short title: Ann Serv Antiq Egypte
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Serv Antiq Egypte
NlmId: 100966534
123:123
JrId: 23569
long title: Annales de la Societe d'emulation de Bruges
short title: Ann soc Emul Bruges
ISSN: 
ISSN (Online): 
IsoAbbr: Ann soc Emul Bruges
NlmId: 100966536
123:123
JrId: 23570
long title: American journal of philology
short title: Am J Philol
ISSN: 0002-9475
ISSN (Online): 1086-3168
IsoAbbr: Am J Philol
NlmId: 100966556
123:123
JrId: 23571
long title: American Jewish history
short title: Am Jew Hist
ISSN: 0164-0178
ISSN (Online): 1086-3141
IsoAbbr: Am Jew Hist
NlmId: 100966562
123:123
JrId: 23572
long title: Bologna incontri
short title: Bologna Incontri
ISSN: 
ISSN (Online): 
IsoAbbr: Bologna Incontri
NlmId: 100966571
123:123
JrId: 23573
long title: American quarterly
short title: Am Q
ISSN: 0003-0678
ISSN (Online): 1080-6490
IsoAbbr: Am Q
NlmId: 100966576
123:123
JrId: 23574
long title: American speech
short title: Am Speech
ISSN: 0003-1283
ISSN (Online): 
IsoAbbr: Am Speech
NlmId: 100966585
123:123
JrId: 23575
long title: The American political science review
short title: Am Polit Sci Rev
ISSN: 0003-0554
ISSN (Online): 
IsoAbbr: Am Polit Sci Rev
NlmId: 100966531
123:123
JrId: 23576
long title: Annales de Normandie
short title: Ann Normandie
ISSN: 0003-4134
ISSN (Online): 
IsoAbbr: Ann Normandie
NlmId: 100966528
123:123
JrId: 23577
long title: Annales du Midi
short title: Ann Midi
ISSN: 0003-4398
ISSN (Online): 
IsoAbbr: Ann Midi
NlmId: 100966526
123:123
JrId: 23578
long title: Annals of Iowa
short title: Ann Iowa
ISSN: 0003-4827
ISSN (Online): 
IsoAbbr: Ann Iowa
NlmId: 100966524
123:123
JrId: 23579
long title: Annales historiques du Mantois
short title: Ann Hist Mantois
ISSN: 0398-5458
ISSN (Online): 
IsoAbbr: Ann Hist Mantois
NlmId: 100966518
123:123
JrId: 23580
long title: Aziia i Afrika segodnia
short title: Aziia Afr Segodnia
ISSN: 0005-2574
ISSN (Online): 
IsoAbbr: Aziia Afr Segodnia
NlmId: 100966416
123:123
JrId: 23581
long title: Blatter fur Heimatkunde ...
short title: BL Heimatkd
ISSN: 0006-4459
ISSN (Online): 
IsoAbbr: BL Heimatkd
NlmId: 100966493
123:123
JrId: 23582
long title: Boletin de la Biblioteca de Menendez Pelayo / Sociedad de Menendez Pelayo
short title: Bol Bibl Menendez Pelayo
ISSN: 0006-1646
ISSN (Online): 
IsoAbbr: Bol Bibl Menendez Pelayo
NlmId: 100966550
123:123
JrId: 23583
long title: Boletin del Centro de Estudios del Siglo XVIII. Universidad de Oviedo. Centro de Estudios del Siglo XVIII
short title: Bol Cent Estud Siglo XVIII
ISSN: 0210-475X
ISSN (Online): 
IsoAbbr: Bol Cent Estud Siglo XVIII
NlmId: 100966552
123:123
JrId: 23584
long title: Bulletin of economic research
short title: Bull Econ Res
ISSN: 0307-3378
ISSN (Online): 
IsoAbbr: Bull Econ Res
NlmId: 100966666
123:123
JrId: 23585
long title: Bulletin of the Gloucester County Historical Society
short title: Bull Gloucester Cty Hist Soc
ISSN: 0887-5413
ISSN (Online): 
IsoAbbr: Bull Gloucester Cty Hist Soc
NlmId: 100966675
123:123
JrId: 23586
long title: Bulletin of the Georgia Academy of Science
short title: Bull Ga Acad Sci
ISSN: 0016-8114
ISSN (Online): 
IsoAbbr: Bull Ga Acad Sci
NlmId: 100966673
123:123
JrId: 23587
long title: Bulletin des etudes Valeryennes
short title: Bull Etud Valeryennes
ISSN: 0335-508X
ISSN (Online): 
IsoAbbr: Bull Etud Valeryennes
NlmId: 100966670
123:123
JrId: 23588
long title: British history illustrated
short title: Br Hist Illus
ISSN: 0195-2625
ISSN (Online): 
IsoAbbr: Br Hist Illus
NlmId: 100966620
123:123
JrId: 23589
long title: The British studies monitor
short title: Br Stud Monit
ISSN: 0007-1846
ISSN (Online): 
IsoAbbr: Br Stud Monit
NlmId: 100966631
123:123
JrId: 23590
long title: Aztlan
short title: Aztlan
ISSN: 0005-2604
ISSN (Online): 
IsoAbbr: Aztlan
NlmId: 100966417
123:123
JrId: 23591
long title: BC studies
short title: B C Stud
ISSN: 0005-2949
ISSN (Online): 
IsoAbbr: B C Stud
NlmId: 100966418
123:123
JrId: 23592
long title: BDD : be-khol derakhekha da'ehu : ketav-'et le-'inyene Torah u-mada'
short title: BDD
ISSN: 0793-3894
ISSN (Online): 
IsoAbbr: BDD
NlmId: 100966419
123:123
JrId: 23593
long title: Balcanica (Rome, Italy)
short title: Balcanica
ISSN: 0392-7660
ISSN (Online): 
IsoAbbr: Balcanica
NlmId: 100966420
123:123
JrId: 23594
long title: Baltimore magazine
short title: Baltim Mag
ISSN: 0005-4453
ISSN (Online): 
IsoAbbr: Baltim Mag
NlmId: 100966421
123:123
JrId: 23595
long title: Baptist history and heritage
short title: Baptist Hist Herit
ISSN: 0005-5719
ISSN (Online): 
IsoAbbr: Baptist Hist Herit
NlmId: 100966422
123:123
JrId: 23596
long title: The Baptist quarterly
short title: Baptist Q
ISSN: 0005-576X
ISSN (Online): 
IsoAbbr: Baptist Q
NlmId: 100966423
123:123
JrId: 23597
long title: Bartonia_ proceedings of the Philadelphia botanical club ...
short title: Bartonia
ISSN: 0198-7356
ISSN (Online): 
IsoAbbr: Bartonia
NlmId: 100966424
123:123
JrId: 23598
long title: Basler Zeitschrift fur Geschichte und Altertumskunde / herausgegeben von der Historischen und Antiquarischen Gesellechaft zu Basel
short title: Basl Z Gesch Altertumskd
ISSN: 0067-4540
ISSN (Online): 
IsoAbbr: Basl Z Gesch Altertumskd
NlmId: 100966425
123:123
JrId: 23599
long title: African urban quarterly
short title: Afr Urban Q
ISSN: 0747-6108
ISSN (Online): 
IsoAbbr: Afr Urban Q
NlmId: 100966426
123:123
JrId: 23600
long title: The Beaver
short title: Beaver
ISSN: 0005-7517
ISSN (Online): 
IsoAbbr: Beaver
NlmId: 100966427
123:123
JrId: 23601
long title: Africa (Roma), Quaderni
short title: Africa
ISSN: 
ISSN (Online): 
IsoAbbr: Africa
NlmId: 100966428
123:123
JrId: 23602
long title: Beitrage zur deutschen Philologie
short title: Beitr Dtsch Philol
ISSN: 0522-6341
ISSN (Online): 
IsoAbbr: Beitr Dtsch Philol
NlmId: 100966429
123:123
JrId: 23603
long title: Agrartorteneti szemle = Historia rerum rusticarum
short title: Agratort Szle
ISSN: 0002-1105
ISSN (Online): 
IsoAbbr: Agratort Szle
NlmId: 100966431
123:123
JrId: 23604
long title: BELCAST journal of Belizean affairs
short title: Belcast J Belizean Aff
ISSN: 
ISSN (Online): 
IsoAbbr: Belcast J Belizean Aff
NlmId: 100966432
123:123
JrId: 23605
long title: The Agricultural history review
short title: Agric Hist Rev
ISSN: 0002-1490
ISSN (Online): 
IsoAbbr: Agric Hist Rev
NlmId: 100966434
123:123
JrId: 23606
long title: Revue belge d'histoire militaire = Belgisch tijdschrift voor militaire geschiedenis
short title: Rev Belge Hist Milit
ISSN: 0035-0877
ISSN (Online): 
IsoAbbr: Rev Belge Hist Milit
NlmId: 100966435
123:123
JrId: 23607
long title: Revue belge d'histoire contemporaine. Belgisch tijdschrift voor nieuwste geschiedenis
short title: Belg Tijdschr Nieuwste Geschied
ISSN: 0035-0869
ISSN (Online): 
IsoAbbr: Belg Tijdschr Nieuwste Geschied
NlmId: 100966437
123:123
JrId: 23608
long title: Aguiaine / Societe d'etudes folkloriques du Centre-Ouest
short title: Aguiaine
ISSN: 0222-9536
ISSN (Online): 
IsoAbbr: Aguiaine
NlmId: 100966438
123:123
JrId: 23609
long title: Belizean studies
short title: Belizean Stud
ISSN: 0250-6831
ISSN (Online): 
IsoAbbr: Belizean Stud
NlmId: 100966439
123:123
JrId: 23610
long title: Akademiska Dzive
short title: Akad Dzive
ISSN: 0516-3145
ISSN (Online): 
IsoAbbr: Akad Dzive
NlmId: 100966440
123:123
JrId: 23611
long title: Belleten (Turk Tarih Kurumu)
short title: Belleten
ISSN: 0041-4255
ISSN (Online): 
IsoAbbr: Belleten
NlmId: 100966441
123:123
JrId: 23612
long title: Bengal, past & present : journal of the Calcutta Historical Society
short title: Bengal Past Present
ISSN: 0005-8807
ISSN (Online): 
IsoAbbr: Bengal Past Present
NlmId: 100966442
123:123
JrId: 23613
long title: Alabama heritage
short title: Ala Herit
ISSN: 0887-493X
ISSN (Online): 
IsoAbbr: Ala Herit
NlmId: 100966443
123:123
JrId: 23614
long title: Berichte der Deutschen Botanischen Gesellschaft
short title: Ber Dtsch Bot Ges
ISSN: 0011-9970
ISSN (Online): 
IsoAbbr: Ber Dtsch Bot Ges
NlmId: 100966444
123:123
JrId: 23615
long title: The Alabama review
short title: Ala Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Ala Rev
NlmId: 100966446
123:123
JrId: 23616
long title: Alaska journal (Juneau, Alaska : 1971)
short title: Alaska J
ISSN: 0002-4503
ISSN (Online): 
IsoAbbr: Alaska J
NlmId: 100966448
123:123
JrId: 23617
long title: Berytus
short title: Berytus
ISSN: 0067-6195
ISSN (Online): 
IsoAbbr: Berytus
NlmId: 100966449
123:123
JrId: 23618
long title: Bevolking en gezin
short title: Bevolking Gezin
ISSN: 0772-764X
ISSN (Online): 
IsoAbbr: Bevolking Gezin
NlmId: 100966451
123:123
JrId: 23619
long title: Albion
short title: Albion
ISSN: 0095-1390
ISSN (Online): 
IsoAbbr: Albion
NlmId: 100966452
123:123
JrId: 23620
long title: Alt-Thuringen
short title: Alt Thuring
ISSN: 0065-6585
ISSN (Online): 
IsoAbbr: Alt Thuring
NlmId: 100966456
123:123
JrId: 23621
long title: Biblos
short title: Biblos
ISSN: 0520-0768
ISSN (Online): 
IsoAbbr: Biblos
NlmId: 100966466
123:123
JrId: 23622
long title: Das Altertum
short title: Altertum
ISSN: 0002-6646
ISSN (Online): 
IsoAbbr: Altertum
NlmId: 100966467
123:123
JrId: 23623
long title: Bijdragen en mededelingen (Gelre, Vereeniging tot Beoefening van Geldersche Geschiedenis, Oudheidkunde, en Recht)
short title: Bijdr Meded
ISSN: 
ISSN (Online): 
IsoAbbr: Bijdr Meded
NlmId: 100966468
123:123
JrId: 23624
long title: Bijdragen en mededelingen betreffende de geschiedenis der Nederlanden
short title: Bijdr Meded Geschied Ned
ISSN: 0165-0505
ISSN (Online): 
IsoAbbr: Bijdr Meded Geschied Ned
NlmId: 100966470
123:123
JrId: 23625
long title: Bild der Wissenschaft
short title: Bild Wiss
ISSN: 0006-2375
ISSN (Online): 
IsoAbbr: Bild Wiss
NlmId: 100966472
123:123
JrId: 23626
long title: American antiquity
short title: Am Antiq
ISSN: 0002-7316
ISSN (Online): 
IsoAbbr: Am Antiq
NlmId: 100966473
123:123
JrId: 23627
long title: Biography
short title: Biography
ISSN: 0162-4962
ISSN (Online): 
IsoAbbr: Biography
NlmId: 100966474
123:123
JrId: 23628
long title: The American art journal
short title: Am Art J
ISSN: 0002-7359
ISSN (Online): 
IsoAbbr: Am Art J
NlmId: 100966475
123:123
JrId: 23629
long title: The American Benedictine review
short title: Am Benedictine Rev
ISSN: 0002-7650
ISSN (Online): 
IsoAbbr: Am Benedictine Rev
NlmId: 100966477
123:123
JrId: 23630
long title: Biomedical Library bulletin (La Jolla, San Diego, Calif.)
short title: Biomed Lib Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Biomed Lib Bull
NlmId: 100966478
123:123
JrId: 23631
long title: Biuletyn-Biblioteki Jagiellonskiej
short title: Biul Bibl Jagiellon
ISSN: 
ISSN (Online): 
IsoAbbr: Biul Bibl Jagiellon
NlmId: 100966482
123:123
JrId: 23632
long title: Biuletyn Zydowskiego Instytutu Historycznego
short title: Biul Zydowskiego Inst Hist Pol
ISSN: 0006-4033
ISSN (Online): 
IsoAbbr: Biul Zydowskiego Inst Hist Pol
NlmId: 100966484
123:123
JrId: 23633
long title: American heritage
short title: Am Herit
ISSN: 0002-8738
ISSN (Online): 
IsoAbbr: Am Herit
NlmId: 100966485
123:123
JrId: 23634
long title: American history illustrated
short title: Am Hist Illus
ISSN: 0002-8770
ISSN (Online): 
IsoAbbr: Am Hist Illus
NlmId: 100966486
123:123
JrId: 23635
long title: Blatter fur deutsche und internationale Politik
short title: Bl Dtsch Int Polit
ISSN: 0006-4416
ISSN (Online): 
IsoAbbr: Bl Dtsch Int Polit
NlmId: 100966488
123:123
JrId: 23636
long title: American Indian art magazine
short title: Am Indian Art Mag
ISSN: 0192-9968
ISSN (Online): 
IsoAbbr: Am Indian Art Mag
NlmId: 100966489
123:123
JrId: 23637
long title: American Indian quarterly
short title: Am Indian Q
ISSN: 0095-182X
ISSN (Online): 
IsoAbbr: Am Indian Q
NlmId: 100966490
123:123
JrId: 23638
long title: Bleter far geshikhte
short title: BL Gesz
ISSN: 0006-470X
ISSN (Online): 
IsoAbbr: BL Gesz
NlmId: 100966491
123:123
JrId: 23639
long title: Blatter fur wurttembergische Kirchengeschichte
short title: BL Wueritemb Kirchengesch
ISSN: 0341-9479
ISSN (Online): 
IsoAbbr: BL Wueritemb Kirchengesch
NlmId: 100966494
123:123
JrId: 23640
long title: The Black scholar
short title: Black Scholar
ISSN: 0006-4246
ISSN (Online): 
IsoAbbr: Black Scholar
NlmId: 100966495
123:123
JrId: 23641
long title: Blake studies
short title: Blake Stud
ISSN: 0006-4548
ISSN (Online): 
IsoAbbr: Blake Stud
NlmId: 100966497
123:123
JrId: 23642
long title: Bogens verden
short title: Bogens Verden
ISSN: 0006-5692
ISSN (Online): 
IsoAbbr: Bogens Verden
NlmId: 100966498
123:123
JrId: 23643
long title: Annales de l'Est
short title: Ann Est
ISSN: 0365-2017
ISSN (Online): 
IsoAbbr: Ann Est
NlmId: 100966502
123:123
JrId: 23644
long title: Annales. Faculte des lettres et sciences humaines de Nice
short title: Ann Fac Lett Sci Hum Nice
ISSN: 0549-1533
ISSN (Online): 
IsoAbbr: Ann Fac Lett Sci Hum Nice
NlmId: 100966507
123:123
JrId: 23645
long title: Annales de la Societe royale d'archeologie de Bruxelles. Societe royale d'archeologie de Bruxelles (Belgium)
short title: Ann Soc R Archeol Brux
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Soc R Archeol Brux
NlmId: 100966541
123:123
JrId: 23646
long title: Bohemia (Munich, Germany)
short title: Bohemia Jahrb Coll Carolinum
ISSN: 0523-8587
ISSN (Online): 
IsoAbbr: Bohemia Jahrb Coll Carolinum
NlmId: 100966546
123:123
JrId: 23647
long title: Boletin de la Academia Nacional de la Historia. Academia Nacional de la Historia (Argentina)
short title: Bol Acad Nac Hist (Argent)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Acad Nac Hist (Argent)
NlmId: 100966547
123:123
JrId: 23648
long title: Boletin de antropologia americana
short title: Bol Antropol Am
ISSN: 0252-841X
ISSN (Online): 
IsoAbbr: Bol Antropol Am
NlmId: 100966549
123:123
JrId: 23649
long title: Boletin bibliografico de la Secretaria de Hacienda y Credito Publico
short title: Bol Bibliogr Secr Hacienda Credito Publico
ISSN: 0185-366X
ISSN (Online): 
IsoAbbr: Bol Bibliogr Secr Hacienda Credito Publico
NlmId: 100966551
123:123
JrId: 23650
long title: Boletin cultural y bibliografico
short title: Bol Cult Bibliogr
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Cult Bibliogr
NlmId: 100966553
123:123
JrId: 23651
long title: The American journal of legal history
short title: Am J Leg Hist
ISSN: 0002-9319
ISSN (Online): 
IsoAbbr: Am J Leg Hist
NlmId: 100966554
123:123
JrId: 23652
long title: Boletin de estudios latinoamericanos y del Caribe
short title: Bol Estud Latinoam Caribe
ISSN: 0304-2634
ISSN (Online): 
IsoAbbr: Bol Estud Latinoam Caribe
NlmId: 100966555
123:123
JrId: 23653
long title: Boletin de historia y antiguedades
short title: Bol Hist Antig
ISSN: 0006-6303
ISSN (Online): 
IsoAbbr: Bol Hist Antig
NlmId: 100966557
123:123
JrId: 23654
long title: Boletim do Instituto de Angola
short title: Bol Inst Angola
ISSN: 0020-3726
ISSN (Online): 
IsoAbbr: Bol Inst Angola
NlmId: 100966558
123:123
JrId: 23655
long title: American Jewish archives
short title: Am Jew Arch
ISSN: 0002-905X
ISSN (Online): 
IsoAbbr: Am Jew Arch
NlmId: 100966559
123:123
JrId: 23656
long title: Boletin del Instituto de Historia Argentina y Americana "Doctor Emilio Ravignani"
short title: Bol Inst Hist Argent Am Dr Emilio Ravignani
ISSN: 0524-9767
ISSN (Online): 
IsoAbbr: Bol Inst Hist Argent Am Dr Emilio Ravignani
NlmId: 100966560
123:123
JrId: 23657
long title: Boletin de la Institucion Sancho el Sabio. Institucion "Sancho el Sabio" (Victoria, Spain)
short title: Bol Inst Sancho Sabio
ISSN: 0211-2396
ISSN (Online): 
IsoAbbr: Bol Inst Sancho Sabio
NlmId: 100966561
123:123
JrId: 23658
long title: American Jewish historical quarterly
short title: Am Jew Hist Q
ISSN: 0002-9068
ISSN (Online): 
IsoAbbr: Am Jew Hist Q
NlmId: 100966565
123:123
JrId: 23659
long title: Boletin de la Universidad de Granada. Universidad de Granada
short title: Bol Univ Granada
ISSN: 0210-5454
ISSN (Online): 
IsoAbbr: Bol Univ Granada
NlmId: 100966566
123:123
JrId: 23660
long title: Bollettino del Centro internazionale A. Beltrame di storia dello spazio e del tempo
short title: Boll Cent Int Beltrame Stor Spazio Tempo
ISSN: 
ISSN (Online): 
IsoAbbr: Boll Cent Int Beltrame Stor Spazio Tempo
NlmId: 100966567
123:123
JrId: 23661
long title: The American philatelist
short title: Am Philat
ISSN: 0003-0473
ISSN (Online): 
IsoAbbr: Am Philat
NlmId: 100966572
123:123
JrId: 23662
long title: Bonner Geschichtsblatter / Im Auftrage des Vereins Alt-Bonn herausgegeben von Stadtarchivar
short title: Bonn Geschichtsbl
ISSN: 0068-0052
ISSN (Online): 
IsoAbbr: Bonn Geschichtsbl
NlmId: 100966573
123:123
JrId: 23663
long title: The Book collector
short title: Book Collect
ISSN: 0006-7237
ISSN (Online): 
IsoAbbr: Book Collect
NlmId: 100966574
123:123
JrId: 23665
long title: Botanical Museum leaflets, Harvard University
short title: Bot Mus Lealf Harv Univ
ISSN: 0006-8098
ISSN (Online): 
IsoAbbr: Bot Mus Lealf Harv Univ
NlmId: 100966577
123:123
JrId: 23666
long title: The American review of Canadian studies
short title: Am Rev Can Stud
ISSN: 0272-2011
ISSN (Online): 
IsoAbbr: Am Rev Can Stud
NlmId: 100966579
123:123
JrId: 23667
long title: Botswana notes and records
short title: Botsw Notes Rec
ISSN: 0525-5090
ISSN (Online): 
IsoAbbr: Botsw Notes Rec
NlmId: 100966583
123:123
JrId: 23668
long title: Amerasia journal
short title: Amerasia J
ISSN: 0044-7471
ISSN (Online): 
IsoAbbr: Amerasia J
NlmId: 100966590
123:123
JrId: 23669
long title: Amerikastudien
short title: Amerikastudien
ISSN: 0340-2827
ISSN (Online): 
IsoAbbr: Amerikastudien
NlmId: 100966593
123:123
JrId: 23670
long title: Amstelodamum
short title: Amstelodamum
ISSN: 0165-9278
ISSN (Online): 
IsoAbbr: Amstelodamum
NlmId: 100966596
123:123
JrId: 23671
long title: Anales de antropologia
short title: An Antropol
ISSN: 0185-1225
ISSN (Online): 
IsoAbbr: An Antropol
NlmId: 100966598
123:123
JrId: 23672
long title: Anali Gazi Husrev-begove biblioteke. Gazi Husrevbegova biblioteka u Sarajevu
short title: An Gazi Husrev Begove Bibl
ISSN: 0350-1418
ISSN (Online): 
IsoAbbr: An Gazi Husrev Begove Bibl
NlmId: 100966600
123:123
JrId: 23673
long title: Anales de historia antigua y medieval
short title: An Hist Antigua Mediev
ISSN: 
ISSN (Online): 
IsoAbbr: An Hist Antigua Mediev
NlmId: 100966602
123:123
JrId: 23674
long title: Anales de historia contemporanea
short title: An Hist Contemp
ISSN: 0212-6559
ISSN (Online): 
IsoAbbr: An Hist Contemp
NlmId: 100966604
123:123
JrId: 23675
long title: Anales del Instituto de Estudios Madrilenos. Instituto de Estudios Madrilenos (Consejo Superior de Investigaciones Cientificas)
short title: An Inst Estud Madr
ISSN: 0584-6374
ISSN (Online): 
IsoAbbr: An Inst Estud Madr
NlmId: 100966605
123:123
JrId: 23676
long title: Anales del Instituto Nacional de Antropologia e Historia
short title: An Inst Nac Antropol Hist
ISSN: 0374-5317
ISSN (Online): 
IsoAbbr: An Inst Nac Antropol Hist
NlmId: 100966607
123:123
JrId: 23677
long title: Ancient philosophy (Garland Publishing)
short title: Anc Philos
ISSN: 
ISSN (Online): 
IsoAbbr: Anc Philos
NlmId: 100966610
123:123
JrId: 23678
long title: Anglican theological review
short title: Anglican Theol Rev
ISSN: 0003-3286
ISSN (Online): 
IsoAbbr: Anglican Theol Rev
NlmId: 100966611
123:123
JrId: 23679
long title: Annales de Bourgogne
short title: Ann Bourgogne
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Bourgogne
NlmId: 100966614
123:123
JrId: 23680
long title: British heritage
short title: Br Herit
ISSN: 0195-2633
ISSN (Online): 
IsoAbbr: Br Herit
NlmId: 100966619
123:123
JrId: 23681
long title: The British journal for eighteenth-century studies
short title: Br J 18th Cent Stud
ISSN: 0141-867X
ISSN (Online): 
IsoAbbr: Br J 18th Cent Stud
NlmId: 100966621
123:123
JrId: 23682
long title: British journal of international studies
short title: Br J Int Stud
ISSN: 0305-8026
ISSN (Online): 
IsoAbbr: Br J Int Stud
NlmId: 100966624
123:123
JrId: 23683
long title: British journal of law and society
short title: Br J Law Soc
ISSN: 0306-3704
ISSN (Online): 
IsoAbbr: Br J Law Soc
NlmId: 100966625
123:123
JrId: 23684
long title: The British journal of sports history
short title: Br J Sports Hist
ISSN: 0264-9373
ISSN (Online): 
IsoAbbr: Br J Sports Hist
NlmId: 100966627
123:123
JrId: 23685
long title: The British Library journal. British Library
short title: Br Libr J
ISSN: 0305-5167
ISSN (Online): 
IsoAbbr: Br Libr J
NlmId: 100966629
123:123
JrId: 23686
long title: Britannica yearbook of science and the future
short title: Br Yearb Sci
ISSN: 0068-1199
ISSN (Online): 
IsoAbbr: Br Yearb Sci
NlmId: 100966639
123:123
JrId: 23687
long title: British journal of political science
short title: Br J Polit Sci
ISSN: 0007-1234
ISSN (Online): 
IsoAbbr: Br J Polit Sci
NlmId: 100966626
123:123
JrId: 23688
long title: The Alabama historical quarterly
short title: Ala Hist Q
ISSN: 0002-4236
ISSN (Online): 
IsoAbbr: Ala Hist Q
NlmId: 100966445
123:123
JrId: 23689
long title: Alma Mater Philippina
short title: Alma Mater Philipp
ISSN: 0569-082X
ISSN (Online): 
IsoAbbr: Alma Mater Philipp
NlmId: 100966454
123:123
JrId: 23690
long title: Boletin de la Academia Nacional de la Historia. Academia Nacional de la Historia (Venezuela)
short title: Bol Acad Nac Hist (Caracas)
ISSN: 0254-7325
ISSN (Online): 
IsoAbbr: Bol Acad Nac Hist (Caracas)
NlmId: 100966548
123:123
JrId: 23691
long title: Boletin de la Sociedad Castellonense de Cultura. Sociedad Castellonense de Cultura
short title: Bol Soc Castell Cult
ISSN: 0210-1475
ISSN (Online): 
IsoAbbr: Bol Soc Castell Cult
NlmId: 100966563
123:123
JrId: 23692
long title: Bulletin de la Bibliotheque nationale. Bibliotheque nationale (France)
short title: Bull Bibl Nat
ISSN: 0338-4446
ISSN (Online): 
IsoAbbr: Bull Bibl Nat
NlmId: 100966690
123:123
JrId: 23693
long title: Brigham Young University studies. Brigham Young University
short title: Brigham Young Univ Stud
ISSN: 0007-0106
ISSN (Online): 
IsoAbbr: Brigham Young Univ Stud
NlmId: 100966684
123:123
JrId: 23694
long title: Bromley local history
short title: Bromley Local Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Bromley Local Hist
NlmId: 100966686
123:123
JrId: 23695
long title: Bronte Society transactions. Bronte Society
short title: Bronte Soc Trans
ISSN: 0309-7765
ISSN (Online): 
IsoAbbr: Bronte Soc Trans
NlmId: 100966687
123:123
JrId: 23696
long title: Bulletin - American Academy of Arts and Sciences. American Academy of Arts and Sciences
short title: Bull Am Acad Arts Sci
ISSN: 0002-712X
ISSN (Online): 
IsoAbbr: Bull Am Acad Arts Sci
NlmId: 100966688
123:123
JrId: 23697
long title: Bulletin de l'Association Guillaume Bude. Association Guillaume Bude
short title: Bull Assoc Guillaume Bude
ISSN: 0184-6957
ISSN (Online): 
IsoAbbr: Bull Assoc Guillaume Bude
NlmId: 100966689
123:123
JrId: 23698
long title: Bulletin - Bibliotheque royale Albert Ier. Bibliotheque royale Albert Ier
short title: Bull Bibl R Albert
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Bibl R Albert
NlmId: 100966691
123:123
JrId: 23699
long title: Bulletin of the British Association of Orientalists. British Association of Orientalists
short title: Bull Br Assoc Orient
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Br Assoc Orient
NlmId: 100966692
123:123
JrId: 23700
long title: Bulletin of the British Museum (Natural History). Historical series
short title: Bull Br Mus
ISSN: 0068-2306
ISSN (Online): 
IsoAbbr: Bull Br Mus
NlmId: 100966693
123:123
JrId: 23701
long title: Bulletin du Centre d'histoire economique et sociale de la region lyonnaise. Centre d'histoire economique et sociale de la region lyonnaise
short title: Bull Cent Hist Econ Soc Reg Lyon
ISSN: 0249-5902
ISSN (Online): 
IsoAbbr: Bull Cent Hist Econ Soc Reg Lyon
NlmId: 100966694
123:123
JrId: 23702
long title: Wen shi zhe xue bao / Guo li Taiwan da xue
short title: Bull Coll Lib Arts
ISSN: 0508-3052
ISSN (Online): 
IsoAbbr: Bull Coll Lib Arts
NlmId: 100966695
123:123
JrId: 23703
long title: Bulletin - Cosmos Club. Cosmos Club (Washington, D.C.)
short title: Bull Cosm Club
ISSN: 0742-8995
ISSN (Online): 
IsoAbbr: Bull Cosm Club
NlmId: 100966696
123:123
JrId: 23704
long title: Bulletin de la societe archeologique, historique et artistique Le vieux papier pour l'etude de la vie et des moeurs d'autrefois
short title: Bull Soc Archeol Hist Artist Vieux Pap
ISSN: 1145-7325
ISSN (Online): 
IsoAbbr: Bull Soc Archeol Hist Artist Vieux Pap
NlmId: 100966697
123:123
JrId: 23705
long title: Bulletin (Societe belge d'etudes Napoleoniennes)
short title: Bull Soc Belge Etud Napoleon
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Belge Etud Napoleon
NlmId: 100966699
123:123
JrId: 23706
long title: Bulletin de la Societe de Borda (Dax, France : 1876)
short title: Bull Soc Borda
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Borda
NlmId: 100966700
123:123
JrId: 23707
long title: Bulletin de la Societe d'histoire moderne. Societe d'histoire moderne (Paris, France)
short title: Bull Soc Hist Mod
ISSN: 0991-1367
ISSN (Online): 
IsoAbbr: Bull Soc Hist Mod
NlmId: 100966701
123:123
JrId: 23708
long title: Bulletin de la Societe historique et archeologique du Perigord. Societe historique et archeologique du Perigord
short title: Bull Soc Hist Archeol Perigord
ISSN: 0037-9425
ISSN (Online): 
IsoAbbr: Bull Soc Hist Archeol Perigord
NlmId: 100966702
123:123
JrId: 23709
long title: Bulletin de la Societe de l'histoire du protestantisme francais (1852)
short title: Bull Soc Hist Protestant Fr
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Hist Protestant Fr
NlmId: 100966703
123:123
JrId: 23710
long title: Bulletin de la Societe industrielle de Mulhouse
short title: Bull Soc Ind Mulhouse
ISSN: 0037-9441
ISSN (Online): 
IsoAbbr: Bull Soc Ind Mulhouse
NlmId: 100966705
123:123
JrId: 23711
long title: Bulletin de la Societe des lettres, sciences et arts de la Correze. Societe des lettres, sciences et arts de la Correze
short title: Bull Soc Lett Sci Arts Correze
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Lett Sci Arts Correze
NlmId: 100966706
123:123
JrId: 23712
long title: Bulletin de la Societe nationale des antiquaires de France. Societe nationale des antiquaires de France
short title: Bull Soc Nat Antiq Fr
ISSN: 0081-1181
ISSN (Online): 
IsoAbbr: Bull Soc Nat Antiq Fr
NlmId: 100966707
123:123
JrId: 23713
long title: Annales de Bretagne et des pays de l'Ouest
short title: Ann Bretagne Payes Ouest
ISSN: 0399-0826
ISSN (Online): 
IsoAbbr: Ann Bretagne Payes Ouest
NlmId: 100966709
123:123
JrId: 23714
long title: Explorations pyreneennes : bulletin trimestriel de la Societe Ramond
short title: Bull Soc Ramond
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Ramond
NlmId: 100966710
123:123
JrId: 23715
long title: The Annals of the Chinese Historical Society of the Pacific Northwest / Mei-kuo hsi pei Hua jen li shih hsueh hui
short title: Ann Chin Hist Soc Pac Northwest
ISSN: 0740-8536
ISSN (Online): 
IsoAbbr: Ann Chin Hist Soc Pac Northwest
NlmId: 100966711
123:123
JrId: 23716
long title: Burgenlandische Heimatblatter
short title: Burgenl Heimatbl
ISSN: 
ISSN (Online): 
IsoAbbr: Burgenl Heimatbl
NlmId: 100966714
123:123
JrId: 23717
long title: Burgense
short title: Burgense
ISSN: 0521-8195
ISSN (Online): 
IsoAbbr: Burgense
NlmId: 100966717
123:123
JrId: 23718
long title: The Burlington magazine
short title: Burlingt Mag
ISSN: 0007-6287
ISSN (Online): 
IsoAbbr: Burlingt Mag
NlmId: 100966720
123:123
JrId: 23719
long title: Business history
short title: Bus Hist
ISSN: 0007-6791
ISSN (Online): 
IsoAbbr: Bus Hist
NlmId: 100966722
123:123
JrId: 23720
long title: By og bygd
short title: By Bygd
ISSN: 0084-8212
ISSN (Online): 
IsoAbbr: By Bygd
NlmId: 100966728
123:123
JrId: 23721
long title: Annales du Cercle royal d'histoire et d'archeologie d'Ath et de la region et musees athois
short title: Ann Cerc Roy Hist Archeol Ath
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Cerc Roy Hist Archeol Ath
NlmId: 100966730
123:123
JrId: 23722
long title: Bygone Kent
short title: Bygone Kent
ISSN: 
ISSN (Online): 
IsoAbbr: Bygone Kent
NlmId: 100966732
123:123
JrId: 23723
long title: Byzantinische Forschungen
short title: Byzantinische Forsch
ISSN: 
ISSN (Online): 
IsoAbbr: Byzantinische Forsch
NlmId: 100966736
123:123
JrId: 23724
long title: Byzantinische Zeitschrift
short title: Byzantinische Z
ISSN: 0007-7704
ISSN (Online): 
IsoAbbr: Byzantinische Z
NlmId: 100966744
123:123
JrId: 23725
long title: Byzantinoslavica
short title: Byzantinoslavica
ISSN: 0007-7712
ISSN (Online): 
IsoAbbr: Byzantinoslavica
NlmId: 100966749
123:123
JrId: 23726
long title: Cabo
short title: Cabo
ISSN: 0379-4830
ISSN (Online): 
IsoAbbr: Cabo
NlmId: 100966757
123:123
JrId: 23727
long title: Acta agronomica
short title: Acta Agron
ISSN: 0044-5959
ISSN (Online): 
IsoAbbr: Acta Agron.
NlmId: 100966760
123:123
JrId: 23728
long title: Cahiers d'Alexandrie
short title: Cah Alex
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Alex
NlmId: 100966763
123:123
JrId: 23729
long title: Cahiers alsaciens d'archeologie, d'art et d'histoire
short title: Cah Alsac Archeol Art Hist
ISSN: 0575-0385
ISSN (Online): 
IsoAbbr: Cah Alsac Archeol Art Hist
NlmId: 100966767
123:123
JrId: 23730
long title: Cahiers des Ameriques latines (Paris, France : 1985)
short title: Cah Am Lat
ISSN: 1141-7161
ISSN (Online): 
IsoAbbr: Cah Am Lat
NlmId: 100966774
123:123
JrId: 23731
long title: Acta historiae rerum naturalium necnon technicarum. Special issue
short title: Acta Hist Rerum Nat Tech
ISSN: 0231-6005
ISSN (Online): 
IsoAbbr: Acta Hist Rerum Nat Tech
NlmId: 100966777
123:123
JrId: 23732
long title: Bulletin du Musee hongrois des beaux-arts = O.M. Szepmuveszeti Muzeum kozlemenyei
short title: Bull Mus Hong B Arts
ISSN: 0133-5545
ISSN (Online): 
IsoAbbr: Bull Mus Hong B Arts
NlmId: 100966796
123:123
JrId: 23733
long title: Bulletin - Musees royaux des beaux-arts de Belgique. Musees royaux des beaux-arts de Belgique
short title: Bull Mus Rov Beaux Arts Belg
ISSN: 0027-3856
ISSN (Online): 
IsoAbbr: Bull Mus Rov Beaux Arts Belg
NlmId: 100966798
123:123
JrId: 23734
long title: L'Actualite chimique
short title: Actual Chim
ISSN: 0151-9093
ISSN (Online): 
IsoAbbr: Actual Chim
NlmId: 100966799
123:123
JrId: 23735
long title: Bulletin of the Population and Development Studies Center. Soul Taehakkyo. In'gu mit Palchon Munje Yon'guso
short title: Bull Popul Dev Stud Cent
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Popul Dev Stud Cent
NlmId: 100966814
123:123
JrId: 23736
long title: African notes : bulletin of the Institute of African Studies, University of Ibadan
short title: Afr Notes
ISSN: 0002-0087
ISSN (Online): 
IsoAbbr: Afr Notes
NlmId: 100966817
123:123
JrId: 23737
long title: Bulletin of the School of Oriental and African Studies. University of London. School of Oriental and African Studies
short title: Bull Sch Orient Afr Stud
ISSN: 0041-977X
ISSN (Online): 
IsoAbbr: Bull Sch Orient Afr Stud
NlmId: 100966847
123:123
JrId: 23738
long title: Bulletin des Leo Baeck Instituts. Leo Baeck Institute
short title: Bull Leo Baeck Inst
ISSN: 0024-0915
ISSN (Online): 
IsoAbbr: Bull Leo Baeck Inst
NlmId: 100966853
123:123
JrId: 23739
long title: Alberta history
short title: Alberta Hist
ISSN: 0316-1552
ISSN (Online): 
IsoAbbr: Alberta Hist
NlmId: 100966860
123:123
JrId: 23740
long title: Albertus Magnus Blatter
short title: Albertus Magnus Blaett
ISSN: 0401-2739
ISSN (Online): 
IsoAbbr: Albertus Magnus Blaett
NlmId: 100966861
123:123
JrId: 23741
long title: Bulletin of peace proposals
short title: Bull Peace Propos
ISSN: 0007-5035
ISSN (Online): 
IsoAbbr: Bull Peace Propos
NlmId: 100966801
123:123
JrId: 23742
long title: Bulletin de la Societe archeologique, historique, litteraire & scientifique du Gers. Societe archeologique, historique, litteraire et scientifique du Gers
short title: Bull Soc Archeol Hist Litt Sci Gers
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Archeol Hist Litt Sci Gers
NlmId: 100966698
123:123
JrId: 23743
long title: Annales (Paris, France : 1946)
short title: Ann Econ Soc Civilis
ISSN: 0395-2649
ISSN (Online): 
IsoAbbr: Ann Econ Soc Civilis
NlmId: 100966713
123:123
JrId: 23744
long title: Bulletin de philosophie medievale
short title: Bull Philos Mediev
ISSN: 0068-4023
ISSN (Online): 
IsoAbbr: Bull Philos Mediev
NlmId: 100966811
123:123
JrId: 23745
long title: Der Altsprachliche Unterricht
short title: Altsprachi Unterr
ISSN: 0002-6670
ISSN (Online): 
IsoAbbr: Altsprachi Unterr
NlmId: 100966897
123:123
JrId: 23746
long title: Bulletin d'histoire de l'electricite
short title: Bull Hist Electr
ISSN: 0758-7171
ISSN (Online): 
IsoAbbr: Bull Hist Electr
NlmId: 100967009
123:123
JrId: 23747
long title: Bulletin de l'Institut d'Egypte
short title: Bull Inst Egypte
ISSN: 0366-4228
ISSN (Online): 
IsoAbbr: Bull Inst Egypte
NlmId: 100967017
123:123
JrId: 23748
long title: Bulletin of the Institute of Historical Research
short title: Bull Inst Hist Res
ISSN: 0041-9761
ISSN (Online): 
IsoAbbr: Bull Inst Hist Res
NlmId: 100967023
123:123
JrId: 23749
long title: Zhong yang yan jiu yuan jin dai shi yan jiu suo ji kan. Zhong yang yan jiu yuan. Jin dai shi yan jiu suo
short title: Bull Inst Mod Hist Acad Sin
ISSN: 1029-4740
ISSN (Online): 
IsoAbbr: Bull Inst Mod Hist Acad Sin
NlmId: 100967028
123:123
JrId: 23750
long title: Bulletin (New York State Archeological Association : 1987)
short title: Bull J N Y State Archeol Assoc
ISSN: 1046-2368
ISSN (Online): 
IsoAbbr: Bull J N Y State Archeol Assoc
NlmId: 100967030
123:123
JrId: 23751
long title: Historical New Hampshire
short title: Hist N H
ISSN: 0018-2508
ISSN (Online): 
IsoAbbr: Hist N H
NlmId: 100967050
123:123
JrId: 23752
long title: Historical methods
short title: Hist Methods
ISSN: 0161-5440
ISSN (Online): 
IsoAbbr: Hist Methods
NlmId: 100967057
123:123
JrId: 23753
long title: Bulletin de la Section d'histoire moderne et contemporaine. France. Comite des travaux historiques et scientifiques. Section d'histoire moderne et contemporaine
short title: Bull Sect Hist Mod Contemp
ISSN: 0399-9734
ISSN (Online): 
IsoAbbr: Bull Sect Hist Mod Contemp
NlmId: 100966880
123:123
JrId: 23754
long title: Bulletin de la Societe d'agriculture, sciences et arts de la Sarthe. Societe d'agriculture, sciences et arts de la Sarthe
short title: Bull Soc Agric Sci Arts Sarthe
ISSN: 0373-952X
ISSN (Online): 
IsoAbbr: Bull Soc Agric Sci Arts Sarthe
NlmId: 100966881
123:123
JrId: 23755
long title: Bulletin de la Societe archeologique du Finistere. Societe archeologique du Finistere
short title: Bull Soc Archeol Finistere
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Archeol Finistere
NlmId: 100966882
123:123
JrId: 23756
long title: Archivum franciscanum historicum : periodica publicatio trimestris cura pp. Collegii D. Bonaventurae
short title: Arch Franciscanum Hist
ISSN: 0004-0665
ISSN (Online): 
IsoAbbr: Arch Franciscanum Hist
NlmId: 100966883
123:123
JrId: 23757
long title: Archiv fur Papyrusforschung und verwandte Gebiete
short title: Arch Papyrusforsch
ISSN: 0066-6459
ISSN (Online): 
IsoAbbr: Arch Papyrusforsch
NlmId: 100966884
123:123
JrId: 23758
long title: Archivio storico lombardo
short title: Arch Stor Lomb
ISSN: 0392-0232
ISSN (Online): 
IsoAbbr: Arch Stor Lomb
NlmId: 100966885
123:123
JrId: 23759
long title: Archaeologia aeliana, or, Miscellaneous tracts relating to antiquity
short title: Archaeol Aeliana
ISSN: 0261-3417
ISSN (Online): 
IsoAbbr: Archaeol Aeliana
NlmId: 100966886
123:123
JrId: 23760
long title: Arethusa
short title: Arethusa
ISSN: 0004-0975
ISSN (Online): 1080-6504
IsoAbbr: Arethusa
NlmId: 100966887
123:123
JrId: 23761
long title: The Army quarterly and defence journal
short title: Army Q Def J
ISSN: 0004-2552
ISSN (Online): 
IsoAbbr: Army Q Def J
NlmId: 100966888
123:123
JrId: 23762
long title: Ateneo Veneto : revista di scienze, lettere ed arti
short title: Ateneo Veneto
ISSN: 0004-6558
ISSN (Online): 
IsoAbbr: Ateneo Veneto
NlmId: 100966889
123:123
JrId: 23763
long title: Cahiers des annales de Normandie. Annales de Normandie
short title: Cah Ann Normandie
ISSN: 0570-1600
ISSN (Online): 
IsoAbbr: Cah Ann Normandie
NlmId: 100966890
123:123
JrId: 23764
long title: Cahiers d'archeologie et d'histoire du Berry
short title: Cah Archeol Hist Berry
ISSN: 0007-9693
ISSN (Online): 
IsoAbbr: Cah Archeol Hist Berry
NlmId: 100966892
123:123
JrId: 23765
long title: Cahiers de civilisation alpine / Centre d'etudes franco-italien, Universites de Turin et de Savoie = Quaderni di civilta alpina / Centro di studi franco-italiani, Universita di Torino e della Savoia
short title: Cah Civilis Alp
ISSN: 0761-9111
ISSN (Online): 
IsoAbbr: Cah Civilis Alp
NlmId: 100966895
123:123
JrId: 23766
long title: Cahiers de Clio
short title: Cah Clio
ISSN: 0575-0598
ISSN (Online): 
IsoAbbr: Cah Clio
NlmId: 100966896
123:123
JrId: 23767
long title: Cahiers Confrontation
short title: Cah Confront
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Confront
NlmId: 100966898
123:123
JrId: 23768
long title: Les Cahiers des Dix. Les Dix
short title: Cah Dix
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Dix
NlmId: 100966899
123:123
JrId: 23769
long title: Cahiers d'etudes africaines
short title: Cah Etud Afr
ISSN: 0008-0055
ISSN (Online): 
IsoAbbr: Cah Etud Afr
NlmId: 100966900
123:123
JrId: 23770
long title: Cahiers des etudes anciennes
short title: Cah Etud Anc
ISSN: 0317-5065
ISSN (Online): 
IsoAbbr: Cah Etud Anc
NlmId: 100966901
123:123
JrId: 23771
long title: Les Cahiers de Fontenay
short title: Cah Fontenay
ISSN: 0395-8418
ISSN (Online): 
IsoAbbr: Cah Fontenay
NlmId: 100966917
123:123
JrId: 23772
long title: Cahiers de geographie de Quebec
short title: Cah Geogr Que
ISSN: 0007-9766
ISSN (Online): 
IsoAbbr: Cah Geogr Que
NlmId: 100966918
123:123
JrId: 23773
long title: Cahiers geologiques
short title: Cah Geol
ISSN: 0008-0241
ISSN (Online): 
IsoAbbr: Cah Geol
NlmId: 100966923
123:123
JrId: 23775
long title: Les Cahiers haut-marnais
short title: Cah Haut Marnais
ISSN: 0008-025X
ISSN (Online): 
IsoAbbr: Cah Haut Marnais
NlmId: 100966926
123:123
JrId: 23776
long title: Analele Universitatii Bucuresti: Istorie. Universitatea din Bucuresti
short title: An Univ Bucur Istor
ISSN: 1220-0255
ISSN (Online): 
IsoAbbr: An Univ Bucur Istor
NlmId: 100966928
123:123
JrId: 23777
long title: Cahiers d'histoire mondiale. Journal of world history
short title: Cah Hist Mond
ISSN: 0022-5436
ISSN (Online): 
IsoAbbr: Cah Hist Mond
NlmId: 100966929
123:123
JrId: 23778
long title: Cahiers d'histoire de la seconde guerre mondiale / Ministere de l'education nationale, Archives generales du royaume, Centre de recherches et d'etudes historiques de la seconde guerre mondiale
short title: Cah Hist Second Guerr Mond
ISSN: 0771-6435
ISSN (Online): 
IsoAbbr: Cah Hist Second Guerr Mond
NlmId: 100966930
123:123
JrId: 23779
long title: Analecta sacra Tarraconensia_ revista de ciencias historico-eclesiasticas
short title: Analecta Sacra Tarracon
ISSN: 0304-4300
ISSN (Online): 
IsoAbbr: Analecta Sacra Tarracon
NlmId: 100966931
123:123
JrId: 23780
long title: Cahiers internationaux d'histoire economique et sociale
short title: Cah Int Hist Econ Soc
ISSN: 1010-3643
ISSN (Online): 
IsoAbbr: Cah Int Hist Econ Soc
NlmId: 100966932
123:123
JrId: 23781
long title: Cahiers Leopold Delisle
short title: Cah Leopold Delisle
ISSN: 0399-1415
ISSN (Online): 
IsoAbbr: Cah Leopold Delisle
NlmId: 100966933
123:123
JrId: 23782
long title: Les Cahiers lorrains
short title: Cah Lorrains
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Lorrains
NlmId: 100966934
123:123
JrId: 23783
long title: Anglia (Halle an der Saale, Germany)
short title: Anglia
ISSN: 0340-5222
ISSN (Online): 
IsoAbbr: Anglia
NlmId: 100966935
123:123
JrId: 23784
long title: Anglo-Saxon England
short title: Anglo Sax Engl
ISSN: 0263-6751
ISSN (Online): 
IsoAbbr: Anglo Sax Engl
NlmId: 100966938
123:123
JrId: 23785
long title: Cahiers du monde russe et sovietique
short title: Cah Monde Russe Sov
ISSN: 0008-0160
ISSN (Online): 
IsoAbbr: Cah Monde Russe Sov
NlmId: 100966940
123:123
JrId: 23786
long title: Les Cahiers rationalistes
short title: Cah Ration
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Ration
NlmId: 100966942
123:123
JrId: 23787
long title: Les Cahiers de la recherche architecturale
short title: Cah Rech Archit
ISSN: 0150-9535
ISSN (Online): 
IsoAbbr: Cah Rech Archit
NlmId: 100966944
123:123
JrId: 23788
long title: Bulletin of Latin American research
short title: Bull Lat Am Res
ISSN: 0261-3050
ISSN (Online): 
IsoAbbr: Bull Lat Am Res
NlmId: 100966947
123:123
JrId: 23789
long title: Cahiers des religions africaines
short title: Cah Relig Afr
ISSN: 0008-0047
ISSN (Online): 
IsoAbbr: Cah Relig Afr
NlmId: 100966948
123:123
JrId: 23790
long title: Cahiers du seminaire de philosophie
short title: Cah Semin Philos
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Semin Philos
NlmId: 100966950
123:123
JrId: 23791
long title: Les cahiers de Tunisie
short title: Cah Tunis
ISSN: 0008-0012
ISSN (Online): 
IsoAbbr: Cah Tunis
NlmId: 100966952
123:123
JrId: 23792
long title: American journal of political science
short title: Am J Pol Sci
ISSN: 0092-5853
ISSN (Online): 
IsoAbbr: Am J Pol Sci
NlmId: 100966955
123:123
JrId: 23793
long title: Actes de la recherche en sciences sociales
short title: Actes Rech Sci Soc
ISSN: 0335-5322
ISSN (Online): 
IsoAbbr: Actes Rech Sci Soc
NlmId: 100966956
123:123
JrId: 23794
long title: Cahiers victoriens & edouardiens
short title: Cah Victor Edouardiens
ISSN: 0220-5610
ISSN (Online): 
IsoAbbr: Cah Victor Edouardiens
NlmId: 100966957
123:123
JrId: 23795
long title: Cahiers Vilfredo Pareto
short title: Cah Vilfredo Pareto
ISSN: 0048-8046
ISSN (Online): 
IsoAbbr: Cah Vilfredo Pareto
NlmId: 100966960
123:123
JrId: 23796
long title: California Historical Society quarterly
short title: Calif Hist Soc Q
ISSN: 
ISSN (Online): 
IsoAbbr: Calif Hist Soc Q
NlmId: 100966967
123:123
JrId: 23797
long title: American literature_ a journal of literary history, criticism and bibliography
short title: Am Lit
ISSN: 0002-9831
ISSN (Online): 
IsoAbbr: Am Lit
NlmId: 100966974
123:123
JrId: 23798
long title: The Californians
short title: Californians
ISSN: 0745-5895
ISSN (Online): 
IsoAbbr: Californians
NlmId: 100966977
123:123
JrId: 23799
long title: Canadian-American Slavic studies. Revue canadienne-americaine d'etudes slaves
short title: Can Am Slav Stud
ISSN: 0090-8290
ISSN (Online): 
IsoAbbr: Can Am Slav Stud
NlmId: 100966982
123:123
JrId: 23800
long title: American studies (Lawrence, Kan.)
short title: Am Stud (Lawrence)
ISSN: 0026-3079
ISSN (Online): 
IsoAbbr: Am Stud (Lawrence)
NlmId: 100966984
123:123
JrId: 23801
long title: Canadian dimension
short title: Can Dimens
ISSN: 0008-3402
ISSN (Online): 
IsoAbbr: Can Dimens
NlmId: 100966994
123:123
JrId: 23802
long title: Canadian ethnic studies
short title: Can Ethn Stud
ISSN: 0008-3496
ISSN (Online): 
IsoAbbr: Can Ethn Stud
NlmId: 100966995
123:123
JrId: 23803
long title: Canadian geographic
short title: Can Geogr
ISSN: 0706-2168
ISSN (Online): 
IsoAbbr: Can Geogr
NlmId: 100966997
123:123
JrId: 23804
long title: The Canadian historical review
short title: Can Hist Rev
ISSN: 0008-3755
ISSN (Online): 
IsoAbbr: Can Hist Rev
NlmId: 100966999
123:123
JrId: 23805
long title: Canadian journal of African studies
short title: Can J Afr Stud
ISSN: 0008-3968
ISSN (Online): 
IsoAbbr: Can J Afr Stud
NlmId: 100967001
123:123
JrId: 23806
long title: Canadian journal of history of sport and physical education
short title: Can J Hist Sport Phys Educ
ISSN: 0008-4115
ISSN (Online): 
IsoAbbr: Can J Hist Sport Phys Educ
NlmId: 100967005
123:123
JrId: 23807
long title: Canadian journal of Italian studies
short title: Can J Ital Stud
ISSN: 0705-3002
ISSN (Online): 
IsoAbbr: Can J Ital Stud
NlmId: 100967010
123:123
JrId: 23808
long title: Canadian journal of Latin American and Caribbean studies = Revue canadienne des etudes latino-americaines et caraibes
short title: Can J Lat Am Caribb Stud
ISSN: 0826-3663
ISSN (Online): 
IsoAbbr: Can J Lat Am Caribb Stud
NlmId: 100967015
123:123
JrId: 23809
long title: The Canadian journal of native studies
short title: Can J Native Stud
ISSN: 0715-3244
ISSN (Online): 
IsoAbbr: Can J Native Stud
NlmId: 100967018
123:123
JrId: 23810
long title: Canadian labour
short title: Can Labour
ISSN: 0008-4336
ISSN (Online): 
IsoAbbr: Can Labour
NlmId: 100967020
123:123
JrId: 23811
long title: Historical papers / the Canadian Historical Association = Communications historiques / la Societe historique du Canada. Canadian Historical Association. Meeting
short title: Hist Pap Can Hist Assoc
ISSN: 0068-8878
ISSN (Online): 
IsoAbbr: Hist Pap Can Hist Assoc
NlmId: 100967043
123:123
JrId: 23812
long title: Historical news
short title: Hist News
ISSN: 0439-2345
ISSN (Online): 
IsoAbbr: Hist News
NlmId: 100967044
123:123
JrId: 23813
long title: Historia mexicana
short title: Hist Mex
ISSN: 0185-0172
ISSN (Online): 
IsoAbbr: Hist Mex
NlmId: 100967052
123:123
JrId: 23814
long title: Histoire magazine
short title: Hist Mag
ISSN: 0223-4173
ISSN (Online): 
IsoAbbr: Hist Mag
NlmId: 100967059
123:123
JrId: 23815
long title: Historiska och litteraturhistoriska studier
short title: Hist Litteraturhist Stud
ISSN: 0073-2702
ISSN (Online): 
IsoAbbr: Hist Litteraturhist Stud
NlmId: 100967061
123:123
JrId: 23816
long title: California historical quarterly
short title: Calif Hist Q
ISSN: 0097-6059
ISSN (Online): 
IsoAbbr: Calif Hist Q
NlmId: 100966964
123:123
JrId: 23817
long title: Cahiers d'histoire
short title: Cah Hist
ISSN: 0008-008X
ISSN (Online): 
IsoAbbr: Cah Hist
NlmId: 100966927
123:123
JrId: 23818
long title: Durius
short title: Durius
ISSN: 
ISSN (Online): 
IsoAbbr: Durius
NlmId: 100967101
123:123
JrId: 23819
long title: Duneland notes
short title: Dunel Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Dunel Notes
NlmId: 100967097
123:123
JrId: 23820
long title: The Economic and social review
short title: Econ Soc Rev (Irel)
ISSN: 0012-9984
ISSN (Online): 
IsoAbbr: Econ Soc Rev (Irel)
NlmId: 100967160
123:123
JrId: 23821
long title: Economia e storia
short title: Econ Stor
ISSN: 0012-9798
ISSN (Online): 
IsoAbbr: Econ Stor
NlmId: 100967164
123:123
JrId: 23822
long title: Eire-Ireland_ a journal of Irish studies
short title: Eire Irel
ISSN: 0013-2683
ISSN (Online): 
IsoAbbr: Eire Irel
NlmId: 100967192
123:123
JrId: 23823
long title: African affairs
short title: Afr Aff (Lond)
ISSN: 0001-9909
ISSN (Online): 
IsoAbbr: Afr Aff (Lond)
NlmId: 100967218
123:123
JrId: 23824
long title: Acta Universitatis Lundensis. Sectio I, Theologica, juridica, humaniora
short title: Acta Univ Lund
ISSN: 0459-9969
ISSN (Online): 
IsoAbbr: Acta Univ Lund
NlmId: 100967221
123:123
JrId: 23825
long title: Annali della Scuola normale superiore di Pisa. Classe di lettere e filosofia. Scuola normale superiore (Italy)
short title: Ann Sc Norm Super Pisa
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Sc Norm Super Pisa
NlmId: 100967065
123:123
JrId: 23826
long title: Canadian review of American studies
short title: Can Rev Am Stud
ISSN: 0007-7720
ISSN (Online): 
IsoAbbr: Can Rev Am Stud
NlmId: 100967066
123:123
JrId: 23827
long title: Cantium
short title: Cantium
ISSN: 0590-7977
ISSN (Online): 
IsoAbbr: Cantium
NlmId: 100967069
123:123
JrId: 23828
long title: Caribbean review
short title: Caribb Rev
ISSN: 0008-6525
ISSN (Online): 
IsoAbbr: Caribb Rev
NlmId: 100967070
123:123
JrId: 23829
long title: Caribbean studies (Rio Piedras, San Juan, P.R.)
short title: Caribb Stud
ISSN: 0008-6533
ISSN (Online): 
IsoAbbr: Caribb Stud
NlmId: 100967071
123:123
JrId: 23830
long title: Carinthia I : Mittheilungen des Geschichtsvereins fur Karnten
short title: Carinthia I
ISSN: 0008-6606
ISSN (Online): 
IsoAbbr: Carinthia I
NlmId: 100967072
123:123
JrId: 23831
long title: The Carmarthen antiquary
short title: Carmarthen Antiq
ISSN: 
ISSN (Online): 
IsoAbbr: Carmarthen Antiq
NlmId: 100967075
123:123
JrId: 23832
long title: The Carmarthensire hisorian
short title: Carmarthensh Hist
ISSN: 0576-7849
ISSN (Online): 
IsoAbbr: Carmarthensh Hist
NlmId: 100967076
123:123
JrId: 23833
long title: Casopis Matice moravske (1968)
short title: Cas Matice Moravske
ISSN: 0323-052X
ISSN (Online): 
IsoAbbr: Cas Matice Moravske
NlmId: 100967077
123:123
JrId: 23834
long title: Casopis Narodniho musea
short title: Cas Nar Muz
ISSN: 
ISSN (Online): 
IsoAbbr: Cas Nar Muz
NlmId: 100967078
123:123
JrId: 23835
long title: Casopis za zgodovino in narodopisje. Review for history and ethnography
short title: Cas Zgodovino Narodop
ISSN: 0590-5966
ISSN (Online): 
IsoAbbr: Cas Zgodovino Narodop
NlmId: 100967079
123:123
JrId: 23836
long title: La Casana
short title: Casana
ISSN: 
ISSN (Online): 
IsoAbbr: Casana
NlmId: 100967080
123:123
JrId: 23837
long title: The Cato journal
short title: Cato J
ISSN: 0273-3072
ISSN (Online): 
IsoAbbr: Cato J
NlmId: 100967081
123:123
JrId: 23838
long title: Central European history
short title: Cent Eur Hist
ISSN: 0008-9389
ISSN (Online): 
IsoAbbr: Cent Eur Hist
NlmId: 100967082
123:123
JrId: 23839
long title: The Centennial review
short title: Centen Rev
ISSN: 0162-0177
ISSN (Online): 
IsoAbbr: Centen Rev
NlmId: 100967084
123:123
JrId: 23840
long title: Centerpoint
short title: Centerpoint
ISSN: 0098-924X
ISSN (Online): 
IsoAbbr: Centerpoint
NlmId: 100967085
123:123
JrId: 23841
long title: Ceskoslovensky casopis historicky / Ceskoslovenska akademie ved
short title: Cesk Cas Hist
ISSN: 0045-6187
ISSN (Online): 
IsoAbbr: Cesk Cas Hist
NlmId: 100967086
123:123
JrId: 23842
long title: The Chaucer review
short title: Chaucer Rev
ISSN: 0009-2002
ISSN (Online): 
IsoAbbr: Chaucer Rev
NlmId: 100967087
123:123
JrId: 23843
long title: Deutsche Zeitschrift fur Philosophie
short title: Dtsch Z Philos
ISSN: 0012-1045
ISSN (Online): 
IsoAbbr: Dtsch Z Philos
NlmId: 100967088
123:123
JrId: 23844
long title: Dublin historical record
short title: Dublin Hist Rec
ISSN: 0012-6861
ISSN (Online): 
IsoAbbr: Dublin Hist Rec
NlmId: 100967090
123:123
JrId: 23845
long title: The Chesterton review
short title: Chesterton Rev
ISSN: 0317-0500
ISSN (Online): 
IsoAbbr: Chesterton Rev
NlmId: 100967093
123:123
JrId: 23846
long title: Chicago history
short title: Chic Hist
ISSN: 0272-8540
ISSN (Online): 
IsoAbbr: Chic Hist
NlmId: 100967094
123:123
JrId: 23847
long title: Dubrovnik
short title: Dubrovnik
ISSN: 0419-7933
ISSN (Online): 
IsoAbbr: Dubrovnik
NlmId: 100967095
123:123
JrId: 23848
long title: Chinese culture
short title: Chin Cult
ISSN: 0009-4544
ISSN (Online): 
IsoAbbr: Chin Cult
NlmId: 100967096
123:123
JrId: 23849
long title: The China quarterly
short title: China Q
ISSN: 0305-7410
ISSN (Online): 
IsoAbbr: China Q
NlmId: 100967098
123:123
JrId: 23850
long title: The Durham University journal. University of Durham
short title: Durham Univ J
ISSN: 0012-7280
ISSN (Online): 
IsoAbbr: Durham Univ J
NlmId: 100967099
123:123
JrId: 23851
long title: Early American literature
short title: Early Am Lit
ISSN: 0012-8163
ISSN (Online): 
IsoAbbr: Early Am Lit
NlmId: 100967103
123:123
JrId: 23852
long title: Earth sciences history : journal of the History of the Earth Sciences Society
short title: Earth Sci Hist
ISSN: 0736-623X
ISSN (Online): 
IsoAbbr: Earth Sci Hist
NlmId: 100967105
123:123
JrId: 23853
long title: East central Europe. L'Europe du centre-est
short title: East Cent Eur
ISSN: 0094-3037
ISSN (Online): 
IsoAbbr: East Cent Eur
NlmId: 100967106
123:123
JrId: 23854
long title: East European quarterly
short title: East Eur Q
ISSN: 0012-8449
ISSN (Online): 
IsoAbbr: East Eur Q
NlmId: 100967117
123:123
JrId: 23855
long title: China report (New Delhi, India)
short title: China Rep
ISSN: 0009-4455
ISSN (Online): 
IsoAbbr: China Rep
NlmId: 100967118
123:123
JrId: 23856
long title: Christiana Albertina_ Kieler Universitats-Zeitschrift
short title: Christiana Albertina Kiel Univ Z
ISSN: 0578-0160
ISSN (Online): 
IsoAbbr: Christiana Albertina Kiel Univ Z
NlmId: 100967120
123:123
JrId: 23857
long title: Eastern horizon
short title: East Horiz
ISSN: 0012-8813
ISSN (Online): 
IsoAbbr: East Horiz
NlmId: 100967121
123:123
JrId: 23858
long title: The East Tennessee Historical Society's publications. East Tennessee Historical Society
short title: East Tenn Soc Publ
ISSN: 0361-6193
ISSN (Online): 
IsoAbbr: East Tenn Soc Publ
NlmId: 100967122
123:123
JrId: 23859
long title: Echoes
short title: Echoes
ISSN: 0012-933X
ISSN (Online): 
IsoAbbr: Echoes
NlmId: 100967126
123:123
JrId: 23860
long title: Chronicles of Oklahoma
short title: Chron Okla
ISSN: 0009-6024
ISSN (Online): 
IsoAbbr: Chron Okla
NlmId: 100967129
123:123
JrId: 23861
long title: Ciel et terre
short title: Ciel Terre
ISSN: 0009-6709
ISSN (Online): 
IsoAbbr: Ciel Terre
NlmId: 100967132
123:123
JrId: 23862
long title: The Cincinnati Historical Society bulletin
short title: Cinci Hist Soc Bull
ISSN: 0194-2883
ISSN (Online): 
IsoAbbr: Cinci Hist Soc Bull
NlmId: 100967139
123:123
JrId: 23863
long title: Civil War history
short title: Civ War Hist
ISSN: 0009-8078
ISSN (Online): 
IsoAbbr: Civ War Hist
NlmId: 100967143
123:123
JrId: 23864
long title: The Economic history review
short title: Econ Hist Rev
ISSN: 0013-0117
ISSN (Online): 1468-0289
IsoAbbr: Econ Hist Rev
NlmId: 100967146
123:123
JrId: 23865
long title: Civil War times illustrated
short title: Civ War Times Illus
ISSN: 0009-8094
ISSN (Online): 
IsoAbbr: Civ War Times Illus
NlmId: 100967149
123:123
JrId: 23866
long title: Economisch- en sociaal-historisch jaarboek / uitgegeven door de vereniging het Nederlandsch Economisch-Historisch Archief
short title: Econ Soc Hist Jaarb
ISSN: 0167-7942
ISSN (Online): 
IsoAbbr: Econ Soc Hist Jaarb
NlmId: 100967156
123:123
JrId: 23867
long title: Classical antiquity
short title: Class Antiq
ISSN: 0278-6656
ISSN (Online): 
IsoAbbr: Class Antiq
NlmId: 100967165
123:123
JrId: 23868
long title: Economica
short title: Economica
ISSN: 
ISSN (Online): 
IsoAbbr: Economica
NlmId: 100967168
123:123
JrId: 23869
long title: Education and urban society
short title: Educ Urban Soc
ISSN: 0013-1245
ISSN (Online): 
IsoAbbr: Educ Urban Soc
NlmId: 100967174
123:123
JrId: 23870
long title: Eichsfelder Heimathefte
short title: Eichsfelder Heimath
ISSN: 
ISSN (Online): 
IsoAbbr: Eichsfelder Heimath
NlmId: 100967175
123:123
JrId: 23871
long title: The Classical outlook
short title: Class Outlook
ISSN: 0009-8361
ISSN (Online): 
IsoAbbr: Class Outlook
NlmId: 100967177
123:123
JrId: 23872
long title: Eighteenth century (Lubbock, Tex.)
short title: Eighteenth Century (Lubbock)
ISSN: 0193-5380
ISSN (Online): 
IsoAbbr: Eighteenth Century (Lubbock)
NlmId: 100967178
123:123
JrId: 23873
long title: Classical philology
short title: Class Philol
ISSN: 0009-837X
ISSN (Online): 
IsoAbbr: Class Philol
NlmId: 100967179
123:123
JrId: 23874
long title: Classical world
short title: Class World
ISSN: 0009-8418
ISSN (Online): 
IsoAbbr: Class World
NlmId: 100967181
123:123
JrId: 23875
long title: Clio
short title: Clio
ISSN: 0884-2043
ISSN (Online): 
IsoAbbr: Clio
NlmId: 100967183
123:123
JrId: 23876
long title: Eighteenth-century studies
short title: Eighteenth Century Stud
ISSN: 0013-2586
ISSN (Online): 1086-315X
IsoAbbr: Eighteenth Century Stud
NlmId: 100967184
123:123
JrId: 23877
long title: Coin world
short title: Coin World
ISSN: 0010-0447
ISSN (Online): 
IsoAbbr: Coin World
NlmId: 100967186
123:123
JrId: 23878
long title: The Colby Library quarterly
short title: Colby Libr Q
ISSN: 0010-0552
ISSN (Online): 
IsoAbbr: Colby Libr Q
NlmId: 100967189
123:123
JrId: 23879
long title: Collections of the Nova Scotia Historical Society
short title: Collect N S Hist Soc
ISSN: 0383-8420
ISSN (Online): 
IsoAbbr: Collect N S Hist Soc
NlmId: 100967193
123:123
JrId: 23880
long title: Ekonomski pregled
short title: Ekon Pregl
ISSN: 0424-7558
ISSN (Online): 
IsoAbbr: Ekon Pregl
NlmId: 100967196
123:123
JrId: 23881
long title: Colorado heritage : the journal of the Colorado Historical Society
short title: Colo Herit
ISSN: 0272-9377
ISSN (Online): 
IsoAbbr: Colo Herit
NlmId: 100967202
123:123
JrId: 23882
long title: The Colorado magazine
short title: Colo Mag
ISSN: 0010-1648
ISSN (Online): 
IsoAbbr: Colo Mag
NlmId: 100967203
123:123
JrId: 23883
long title: Colorado quarterly
short title: Colo Q
ISSN: 0010-1710
ISSN (Online): 
IsoAbbr: Colo Q
NlmId: 100967204
123:123
JrId: 23885
long title: Emerita / Junta para Ampliacion de Estudios, Centro de Estudios Historicos
short title: Emerita
ISSN: 0013-6662
ISSN (Online): 
IsoAbbr: Emerita
NlmId: 100967207
123:123
JrId: 23886
long title: The Emporia State research studies / Kansas State Teachers College
short title: Emporia State Res Stud
ISSN: 0424-9399
ISSN (Online): 
IsoAbbr: Emporia State Res Stud
NlmId: 100967210
123:123
JrId: 23887
long title: The English historical review
short title: Engl Hist Rev
ISSN: 0013-8266
ISSN (Online): 
IsoAbbr: Engl Hist Rev
NlmId: 100967213
123:123
JrId: 23888
long title: English language notes
short title: Engl Lang Notes
ISSN: 0013-8282
ISSN (Online): 
IsoAbbr: Engl Lang Notes
NlmId: 100967214
123:123
JrId: 23889
long title: L'Afrique litteraire et artistique
short title: Afr Litt Artist
ISSN: 0002-0508
ISSN (Online): 
IsoAbbr: Afr Litt Artist
NlmId: 100967217
123:123
JrId: 23890
long title: Abhandlungen und Berichte des Staatlichen Museums fur Volkerkunde, Dresden. Staatliches Museum fur Volkerkunde Dresden
short title: Abh Ber Staatl Mus Voelkerkd Dres
ISSN: 0070-7295
ISSN (Online): 
IsoAbbr: Abh Ber Staatl Mus Voelkerkd Dres
NlmId: 100967227
123:123
JrId: 23892
long title: Enquetes du Musee de la vie wallonne
short title: Enquetes Mus Vie Wallonne
ISSN: 
ISSN (Online): 
IsoAbbr: Enquetes Mus Vie Wallonne
NlmId: 100967240
123:123
JrId: 23893
long title: Chemical heritage / CHF
short title: Chem Herit
ISSN: 1066-5315
ISSN (Online): 
IsoAbbr: Chem Herit
NlmId: 100967089
123:123
JrId: 23894
long title: Canadian Slavonic papers
short title: Can Slavon Pap
ISSN: 0008-5006
ISSN (Online): 
IsoAbbr: Can Slavon Pap
NlmId: 100967067
123:123
JrId: 23895
long title: The Chesopiean
short title: Chesopiean
ISSN: 0009-3300
ISSN (Online): 
IsoAbbr: Chesopiean
NlmId: 100967091
123:123
JrId: 23896
long title: Church history
short title: Church Hist
ISSN: 0009-6407
ISSN (Online): 
IsoAbbr: Church Hist
NlmId: 100967130
123:123
JrId: 23897
long title: The classical journal
short title: Class J
ISSN: 0009-8353
ISSN (Online): 
IsoAbbr: Class J
NlmId: 100967167
123:123
JrId: 23898
long title: Eighteenth-century Ireland
short title: Eighteenth Century Irel
ISSN: 
ISSN (Online): 
IsoAbbr: Eighteenth Century Irel
NlmId: 100967188
123:123
JrId: 23899
long title: Epigraphische Studien
short title: Epigraph Stud
ISSN: 0071-0989
ISSN (Online): 
IsoAbbr: Epigraph Stud
NlmId: 100967259
123:123
JrId: 23900
long title: Comparative politics
short title: Comp Polit
ISSN: 0010-4159
ISSN (Online): 
IsoAbbr: Comp Polit
NlmId: 100967244
123:123
JrId: 23901
long title: Comunita
short title: Comunita
ISSN: 
ISSN (Online): 
IsoAbbr: Comunita
NlmId: 100967246
123:123
JrId: 23902
long title: Concordia Historical Institute quarterly. Concordia Historical Institute
short title: Concordia Hist Inst Q
ISSN: 0010-5260
ISSN (Online): 
IsoAbbr: Concordia Hist Inst Q
NlmId: 100967247
123:123
JrId: 23903
long title: Conditio Judaica
short title: Conditio Jud
ISSN: 0941-5866
ISSN (Online): 
IsoAbbr: Conditio Jud
NlmId: 100967248
123:123
JrId: 23904
long title: Condorcet studies
short title: Condorcet Stud
ISSN: 1041-3626
ISSN (Online): 
IsoAbbr: Condorcet Stud
NlmId: 100967249
123:123
JrId: 23905
long title: The Connecticut Historical Society bulletin
short title: Conn Hist Soc Bull
ISSN: 0885-4831
ISSN (Online): 
IsoAbbr: Conn Hist Soc Bull
NlmId: 100967250
123:123
JrId: 23906
long title: Connaissance des arts
short title: Connaiss Arts
ISSN: 
ISSN (Online): 
IsoAbbr: Connaiss Arts
NlmId: 100967251
123:123
JrId: 23907
long title: Contemporary French civilization
short title: Contemp Fr Civiliz
ISSN: 0147-9156
ISSN (Online): 
IsoAbbr: Contemp Fr Civiliz
NlmId: 100967252
123:123
JrId: 23908
long title: Contemporary review (London, England)
short title: Contemp Rev
ISSN: 0010-7565
ISSN (Online): 
IsoAbbr: Contemp Rev
NlmId: 100967253
123:123
JrId: 23909
long title: Continuity and change
short title: Contin Chang
ISSN: 0268-4160
ISSN (Online): 
IsoAbbr: Contin Chang
NlmId: 100967254
123:123
JrId: 23910
long title: Continuity
short title: Continuity
ISSN: 0277-1446
ISSN (Online): 
IsoAbbr: Continuity
NlmId: 100967255
123:123
JrId: 23911
long title: Epeirotike hestia
short title: Epeirotike Hestia
ISSN: 0425-1431
ISSN (Online): 
IsoAbbr: Epeirotike Hestia
NlmId: 100967256
123:123
JrId: 23912
long title: Contrastes (Murcia, Spain)
short title: Contrastes
ISSN: 
ISSN (Online): 
IsoAbbr: Contrastes
NlmId: 100967257
123:123
JrId: 23913
long title: Le Contrat social
short title: Contrat Soc
ISSN: 0589-5782
ISSN (Online): 
IsoAbbr: Contrat Soc
NlmId: 100967258
123:123
JrId: 23914
long title: Contree / [Raad vir Geesteswetenskaplike Navorsing, Instituut vir Geskiedenisnavorsing, Afdeling Streekgeskiedenis]
short title: Contree
ISSN: 0379-9867
ISSN (Online): 
IsoAbbr: Contree
NlmId: 100967260
123:123
JrId: 23915
long title: Epigraphica
short title: Epigraphica
ISSN: 0013-9572
ISSN (Online): 
IsoAbbr: Epigraphica
NlmId: 100967261
123:123
JrId: 23916
long title: Epopteia
short title: Epopteia
ISSN: 
ISSN (Online): 
IsoAbbr: Epopteia
NlmId: 100967263
123:123
JrId: 23917
long title: Contributi (Biblioteca Antonio Panizzi)
short title: Contributi
ISSN: 
ISSN (Online): 
IsoAbbr: Contributi
NlmId: 100967264
123:123
JrId: 23918
long title: Criminal justice history
short title: Crim Justice Hist
ISSN: 0194-0953
ISSN (Online): 
IsoAbbr: Crim Justice Hist
NlmId: 100967265
123:123
JrId: 23919
long title: Erziehung und Unterricht_ osterreichische padagogische Zeitschrift
short title: Erzieh Unterr
ISSN: 
ISSN (Online): 
IsoAbbr: Erzieh Unterr
NlmId: 100967266
123:123
JrId: 23920
long title: Crime and social justice
short title: Crime Soc Justice
ISSN: 0094-7571
ISSN (Online): 
IsoAbbr: Crime Soc Justice
NlmId: 100967267
123:123
JrId: 23921
long title: Critical inquiry
short title: Crit Inq
ISSN: 0093-1896
ISSN (Online): 
IsoAbbr: Crit Inq
NlmId: 100967268
123:123
JrId: 23922
long title: Essays in arts and sciences
short title: Essays Arts Sci
ISSN: 0361-5634
ISSN (Online): 
IsoAbbr: Essays Arts Sci
NlmId: 100967270
123:123
JrId: 23923
long title: Critique (Clandeboye, Man.)
short title: Critique
ISSN: 0821-5561
ISSN (Online): 
IsoAbbr: Critique
NlmId: 100967271
123:123
JrId: 23924
long title: Essex Institute historical collections
short title: Essex Inst Hist Collect
ISSN: 0014-0953
ISSN (Online): 
IsoAbbr: Essex Inst Hist Collect
NlmId: 100967272
123:123
JrId: 23925
long title: Cronache pompeiane
short title: Cron Pompeiane
ISSN: 0391-1527
ISSN (Online): 
IsoAbbr: Cron Pompeiane
NlmId: 100967273
123:123
JrId: 23926
long title: Essex journal
short title: Essex J
ISSN: 0014-0961
ISSN (Online): 
IsoAbbr: Essex J
NlmId: 100967275
123:123
JrId: 23927
long title: L'Estampille
short title: Estampille
ISSN: 0184-7724
ISSN (Online): 
IsoAbbr: Estampille
NlmId: 100967277
123:123
JrId: 23928
long title: Country life (London, England)
short title: Ctry Life
ISSN: 0045-8856
ISSN (Online): 
IsoAbbr: Ctry Life
NlmId: 100967278
123:123
JrId: 23929
long title: Estudios de Asia y Africa
short title: Estud Asia Afr
ISSN: 0185-0164
ISSN (Online): 
IsoAbbr: Estud Asia Afr
NlmId: 100967279
123:123
JrId: 23930
long title: Cuadernos americanos
short title: Cuad Am
ISSN: 0011-2356
ISSN (Online): 
IsoAbbr: Cuad Am
NlmId: 100967280
123:123
JrId: 23931
long title: ECA : estudios centro americanos
short title: Estud Cent Am
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Cent Am
NlmId: 100967281
123:123
JrId: 23932
long title: Estudios clasicos
short title: Estud Cl
ISSN: 0014-1453
ISSN (Online): 
IsoAbbr: Estud Cl
NlmId: 100967283
123:123
JrId: 23933
long title: Cuadernos de estudios gallegos / Instituto Padre Sarmiento de Estudios Gallegos
short title: Cuad Estud Gallegos
ISSN: 0210-847X
ISSN (Online): 
IsoAbbr: Cuad Estud Gallegos
NlmId: 100967284
123:123
JrId: 23934
long title: Estudios del Departamento de Historia Moderna. Universidad de Zaragoza. Departamento de Historia moderna
short title: Estud Dep Hist Mod
ISSN: 0211-3759
ISSN (Online): 
IsoAbbr: Estud Dep Hist Mod
NlmId: 100967287
123:123
JrId: 23935
long title: Cuadernos de filologia clasica
short title: Cuad Filol Cl
ISSN: 0210-0746
ISSN (Online): 
IsoAbbr: Cuad Filol Cl
NlmId: 100967288
123:123
JrId: 23936
long title: Cuadernos hispanoamericanos
short title: Cuad Hispanoam
ISSN: 0011-250X
ISSN (Online): 
IsoAbbr: Cuad Hispanoam
NlmId: 100967289
123:123
JrId: 23937
long title: Cuadernos de investigacion historica
short title: Cuad Invest Hist
ISSN: 0210-6272
ISSN (Online): 
IsoAbbr: Cuad Invest Hist
NlmId: 100967291
123:123
JrId: 23938
long title: Estudis historics i documents dels Arxius de Protocols / Col.legi Notarial de Barcelona
short title: Estud Hist Doc Arxius Protoc
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Hist Doc Arxius Protoc
NlmId: 100967293
123:123
JrId: 23939
long title: Environmental history review : EHR : a publication of the American Society for Environmental History
short title: Environ Hist Rev
ISSN: 1053-4180
ISSN (Online): 
IsoAbbr: Environ Hist Rev
NlmId: 100967296
123:123
JrId: 23940
long title: Cuban studies
short title: Cuban Stud
ISSN: 0361-4441
ISSN (Online): 
IsoAbbr: Cuban Stud
NlmId: 100967298
123:123
JrId: 23941
long title: Cultures et developpement / Universite catholique de Louvain
short title: Cult Dev
ISSN: 0011-295X
ISSN (Online): 
IsoAbbr: Cult Dev
NlmId: 100967299
123:123
JrId: 23942
long title: Cultura e scuola
short title: Cult Sc
ISSN: 0011-2771
ISSN (Online): 
IsoAbbr: Cult Sc
NlmId: 100967302
123:123
JrId: 23943
long title: Culture technique
short title: Cult Tech
ISSN: 0223-4386
ISSN (Online): 
IsoAbbr: Cult Tech
NlmId: 100967305
123:123
JrId: 23944
long title: Culta Bononia
short title: Culta Bononia
ISSN: 
ISSN (Online): 
IsoAbbr: Culta Bononia
NlmId: 100967309
123:123
JrId: 23945
long title: Estudios de historia novohispana
short title: Estud Hist Novohisp
ISSN: 0185-2523
ISSN (Online): 
IsoAbbr: Estud Hist Novohisp
NlmId: 100967310
123:123
JrId: 23946
long title: Cumberland County history. Cumberland County Historical Society and Hamilton Library Association
short title: Cumberl Cty Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Cumberl Cty Hist
NlmId: 100967312
123:123
JrId: 23947
long title: Estudios de historia social (Madrid, Spain)
short title: Estud Hist Soc
ISSN: 0210-1416
ISSN (Online): 
IsoAbbr: Estud Hist Soc
NlmId: 100967313
123:123
JrId: 23948
long title: Estudios de historia social y economica de America
short title: Estud Hist Soc Econ Am
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Hist Soc Econ Am
NlmId: 100967315
123:123
JrId: 23949
long title: Estudios paraguayos
short title: Estud Parag
ISSN: 0251-2483
ISSN (Online): 
IsoAbbr: Estud Parag
NlmId: 100967318
123:123
JrId: 23950
long title: Estudis romanics
short title: Estud Rom (Barcelona)
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Rom (Barcelona)
NlmId: 100967319
123:123
JrId: 23951
long title: Estudios segovianos
short title: Estud Segov
ISSN: 0210-7260
ISSN (Online): 
IsoAbbr: Estud Segov
NlmId: 100967320
123:123
JrId: 23952
long title: Czasopismo prawno-historyczne
short title: Czas Praw Hist
ISSN: 0070-2471
ISSN (Online): 
IsoAbbr: Czas Praw Hist
NlmId: 100967323
123:123
JrId: 23954
long title: Ethiopia observer
short title: Ethiop Obs
ISSN: 0014-1720
ISSN (Online): 
IsoAbbr: Ethiop Obs
NlmId: 100967325
123:123
JrId: 23955
long title: Daughters of the American Revolution magazine
short title: DAR Mag
ISSN: 0011-7013
ISSN (Online): 
IsoAbbr: DAR Mag
NlmId: 100967328
123:123
JrId: 23956
long title: The Dacca University studies: Part A. University of Dacca
short title: Dacca Univ Stud A
ISSN: 1013-543X
ISSN (Online): 
IsoAbbr: Dacca Univ Stud A
NlmId: 100967331
123:123
JrId: 23957
long title: The Dalhousie review
short title: Dalhousie Rev
ISSN: 0011-5827
ISSN (Online): 
IsoAbbr: Dalhousie Rev
NlmId: 100967334
123:123
JrId: 23958
long title: Ethnologia Europaea
short title: Ethnol Eur
ISSN: 0425-4597
ISSN (Online): 
IsoAbbr: Ethnol Eur
NlmId: 100967335
123:123
JrId: 23959
long title: Ethnologie francaise
short title: Ethnol Fr
ISSN: 0046-2616
ISSN (Online): 
IsoAbbr: Ethnol Fr
NlmId: 100967338
123:123
JrId: 23960
long title: Etnografia polska
short title: Etnogr Pol
ISSN: 0071-1861
ISSN (Online): 
IsoAbbr: Etnogr Pol
NlmId: 100967343
123:123
JrId: 23961
long title: Le Debat
short title: Debat
ISSN: 0246-2346
ISSN (Online): 
IsoAbbr: Debat
NlmId: 100967344
123:123
JrId: 23962
long title: Etnologiska studier
short title: Etnol Stud
ISSN: 0374-7530
ISSN (Online): 
IsoAbbr: Etnol Stud
NlmId: 100967345
123:123
JrId: 23963
long title: Defense nationale
short title: Def Natl
ISSN: 0336-1489
ISSN (Online): 
IsoAbbr: Def Natl
NlmId: 100967348
123:123
JrId: 23964
long title: DVT, Dejiny ved a techniky
short title: Dejiny Ved Tech
ISSN: 0300-4414
ISSN (Online): 
IsoAbbr: Dejiny Ved Tech
NlmId: 100967352
123:123
JrId: 23965
long title: Delaware history
short title: Del Hist
ISSN: 0011-7765
ISSN (Online): 
IsoAbbr: Del Hist
NlmId: 100967355
123:123
JrId: 23966
long title: AAHS journal / American Aviation Historical Society
short title: AAHS J
ISSN: 0882-9365
ISSN (Online): 
IsoAbbr: AAHS J
NlmId: 100967360
123:123
JrId: 23967
long title: Etudes germaniques
short title: Etud Ger
ISSN: 0014-2115
ISSN (Online): 
IsoAbbr: Etud Ger
NlmId: 100967370
123:123
JrId: 23968
long title: Etudes inuit. Inuit studies
short title: Etud Inuit
ISSN: 0701-1008
ISSN (Online): 
IsoAbbr: Etud Inuit
NlmId: 100967378
123:123
JrId: 23969
long title: Etudes limousines
short title: Etud Limousines
ISSN: 0531-9471
ISSN (Online): 
IsoAbbr: Etud Limousines
NlmId: 100967381
123:123
JrId: 23970
long title: Etudes napoleoniennes : bulletin historique de la Societe de sauvegarde du chateau imperial de Pont-de-Briques
short title: Etud Napoleon
ISSN: 
ISSN (Online): 
IsoAbbr: Etud Napoleon
NlmId: 100967385
123:123
JrId: 23971
long title: Etudes rurales
short title: Etud Rurales
ISSN: 0014-2182
ISSN (Online): 
IsoAbbr: Etud Rurales
NlmId: 100967394
123:123
JrId: 23972
long title: Etudes vauclusiennes
short title: Etud Vauclus
ISSN: 0153-9221
ISSN (Online): 
IsoAbbr: Etud Vauclus
NlmId: 100967395
123:123
JrId: 23973
long title: Etudes
short title: Etudes (Paris)
ISSN: 0014-1941
ISSN (Online): 
IsoAbbr: Etudes (Paris)
NlmId: 100967396
123:123
JrId: 23974
long title: European history quarterly
short title: Eur Hist Q
ISSN: 0265-6914
ISSN (Online): 
IsoAbbr: Eur Hist Q
NlmId: 100967402
123:123
JrId: 23975
long title: European studies review
short title: Eur Stud Rev
ISSN: 0014-3111
ISSN (Online): 
IsoAbbr: Eur Stud Rev
NlmId: 100967404
123:123
JrId: 23976
long title: Cuadernos de arquitectura y urbanismo
short title: Cuad Arquit Urban
ISSN: 0211-321X
ISSN (Online): 
IsoAbbr: Cuad Arquit Urban
NlmId: 100967282
123:123
JrId: 23977
long title: Ethnologia Scandinavica
short title: Ethnol Scand
ISSN: 0348-9698
ISSN (Online): 
IsoAbbr: Ethnol Scand
NlmId: 100967340
123:123
JrId: 23978
long title: Europa ethnica
short title: Eur Ethn
ISSN: 0014-2492
ISSN (Online): 
IsoAbbr: Eur Ethn
NlmId: 100967400
123:123
JrId: 23979
long title: Contributions a l'histoire economique et sociale
short title: Contrib Hist Econ Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Contrib Hist Econ Soc
NlmId: 100967262
123:123
JrId: 23980
long title: A Current bibliography on African affairs
short title: Curr Bibliogr Afr Aff
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Bibliogr Afr Aff
NlmId: 100967314
123:123
JrId: 23981
long title: The National dean's list
short title: Deans List
ISSN: 0191-8133
ISSN (Online): 
IsoAbbr: Deans List
NlmId: 100967342
123:123
JrId: 23982
long title: Bulletin hispanique
short title: Bull Hisp
ISSN: 0291-8927
ISSN (Online): 
IsoAbbr: Bull Hisp
NlmId: 100967447
123:123
JrId: 23983
long title: Dialoog
short title: Dialoog
ISSN: 0417-4305
ISSN (Online): 
IsoAbbr: Dialoog
NlmId: 100967468
123:123
JrId: 23984
long title: Folklore
short title: Folklore
ISSN: 0015-587X
ISSN (Online): 
IsoAbbr: Folklore
NlmId: 100967532
123:123
JrId: 23985
long title: Afghanistan
short title: Afghanistan
ISSN: 0001-9682
ISSN (Online): 
IsoAbbr: Afghanistan
NlmId: 100967542
123:123
JrId: 23986
long title: Geography (Sheffield, England)
short title: Geography
ISSN: 0016-7487
ISSN (Online): 
IsoAbbr: Geography
NlmId: 100967576
123:123
JrId: 23987
long title: Bulletin philologique et historique (jusqu'a 1610) du Comite des travaux historiques et scientifiques
short title: Bull Philol Hist
ISSN: 0071-8408
ISSN (Online): 
IsoAbbr: Bull Philol Hist
NlmId: 100967439
123:123
JrId: 23988
long title: Anzeiger (Osterreichische Akademie der Wissenschaften. Philosophisch-Historische Klasse)
short title: Anz Philol Hist Kl Osterr Akad Wiss
ISSN: 0378-8652
ISSN (Online): 
IsoAbbr: Anz Philol Hist Kl Osterr Akad Wiss
NlmId: 100967441
123:123
JrId: 23989
long title: Byzantion_ revue internationale des etudes byzantines
short title: Byzantion
ISSN: 0378-2506
ISSN (Online): 
IsoAbbr: Byzantion
NlmId: 100967442
123:123
JrId: 23990
long title: Bulletin. Societe des sciences, lettres et arts de Pau
short title: Bull Soc Sci Lettr Arts Pau
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Sci Lettr Arts Pau
NlmId: 100967443
123:123
JrId: 23991
long title: Bulletin de la Societe d'etudes des Hautes-Alpes. Societe d'etudes des Hautes-Alpes
short title: Bull Soc Etud His Alpes
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Etud His Alpes
NlmId: 100967444
123:123
JrId: 23992
long title: Boletin del Instituto de Estudios Asturianos. Instituto de Estudios Asturianos (Oviedo, Spain)
short title: Bol Inst Estud Asturianos
ISSN: 0020-384X
ISSN (Online): 
IsoAbbr: Bol Inst Estud Asturianos
NlmId: 100967445
123:123
JrId: 23993
long title: Annales historiques de la Revolution francaise
short title: Ann Hist Revolut Fr
ISSN: 0003-4436
ISSN (Online): 
IsoAbbr: Ann Hist Revolut Fr
NlmId: 100967446
123:123
JrId: 23994
long title: Arbor
short title: Arbor
ISSN: 0210-1963
ISSN (Online): 
IsoAbbr: Arbor
NlmId: 100967450
123:123
JrId: 23995
long title: Expedition
short title: Expedition
ISSN: 0014-4738
ISSN (Online): 
IsoAbbr: Expedition
NlmId: 100967451
123:123
JrId: 23996
long title: Explorations in economic history
short title: Explor Econ Hist
ISSN: 0014-4983
ISSN (Online): 
IsoAbbr: Explor Econ Hist
NlmId: 100967455
123:123
JrId: 23997
long title: Bulletin des etudes portugaises
short title: Bull Etud Port Bres
ISSN: 0379-2579
ISSN (Online): 
IsoAbbr: Bull Etud Port Bres
NlmId: 100967456
123:123
JrId: 23998
long title: Desarrollo economico
short title: Desarrollo Econ
ISSN: 0046-001X
ISSN (Online): 
IsoAbbr: Desarrollo Econ
NlmId: 100967460
123:123
JrId: 23999
long title: Detroit in perspective
short title: Detroit Perspect
ISSN: 0162-2757
ISSN (Online): 
IsoAbbr: Detroit Perspect
NlmId: 100967461
123:123
JrId: 24000
long title: Far Eastern affairs
short title: Far East Aff
ISSN: 
ISSN (Online): 
IsoAbbr: Far East Aff
NlmId: 100967463
123:123
JrId: 24001
long title: Feminist studies : FS
short title: Fem Stud
ISSN: 0046-3663
ISSN (Online): 
IsoAbbr: Fem Stud
NlmId: 100967464
123:123
JrId: 24002
long title: Fides et historia : official publication of the Conference on Faith and History
short title: Fides Et Hist
ISSN: 0884-5379
ISSN (Online): 
IsoAbbr: Fides Et Hist
NlmId: 100967465
123:123
JrId: 24003
long title: Dialogue (Los Angeles, Calif. : 1986)
short title: Dialogue
ISSN: 0890-0779
ISSN (Online): 
IsoAbbr: Dialogue
NlmId: 100967467
123:123
JrId: 24004
long title: The Filson Club history quarterly
short title: Filson Club Hist Q
ISSN: 0015-1874
ISSN (Online): 
IsoAbbr: Filson Club Hist Q
NlmId: 100967470
123:123
JrId: 24005
long title: The Dickensian
short title: Dickensian
ISSN: 0012-2440
ISSN (Online): 
IsoAbbr: Dickensian
NlmId: 100967472
123:123
JrId: 24006
long title: The Florida historical quarterly
short title: Fla Hist Q
ISSN: 0015-4113
ISSN (Online): 
IsoAbbr: Fla Hist Q
NlmId: 100967473
123:123
JrId: 24007
long title: Flambeau (Bakwanga, Congo)
short title: Flambeau
ISSN: 
ISSN (Online): 
IsoAbbr: Flambeau
NlmId: 100967474
123:123
JrId: 24008
long title: Diotima
short title: Diotima
ISSN: 1010-7363
ISSN (Online): 
IsoAbbr: Diotima
NlmId: 100967481
123:123
JrId: 24009
long title: Flinders journal of history and politics
short title: Flinders J Hist Polit
ISSN: 0726-7215
ISSN (Online): 
IsoAbbr: Flinders J Hist Polit
NlmId: 100967485
123:123
JrId: 24010
long title: Flintknappers' exchange
short title: Flintknappers Exch
ISSN: 
ISSN (Online): 
IsoAbbr: Flintknappers Exch
NlmId: 100967487
123:123
JrId: 24011
long title: Dissent
short title: Dissent
ISSN: 0012-3846
ISSN (Online): 
IsoAbbr: Dissent
NlmId: 100967488
123:123
JrId: 24012
long title: Florilegium
short title: Florilegium
ISSN: 0709-5201
ISSN (Online): 
IsoAbbr: Florilegium
NlmId: 100967492
123:123
JrId: 24013
long title: Dix-huitieme siecle
short title: Dix Huit Siecle
ISSN: 0070-6760
ISSN (Online): 
IsoAbbr: Dix Huit Siecle
NlmId: 100967493
123:123
JrId: 24014
long title: Foi et langage
short title: Foi Lang
ISSN: 
ISSN (Online): 
IsoAbbr: Foi Lang
NlmId: 100967500
123:123
JrId: 24015
long title: Documents pour l'histoire du vocabulaire scientifique / Centre national de la recherche scientifique, GRECO, Histoire du vocabulaire scientifique
short title: Doc Hist Vocab Sci
ISSN: 0240-8716
ISSN (Online): 
IsoAbbr: Doc Hist Vocab Sci
NlmId: 100967501
123:123
JrId: 24016
long title: Folia humanistica
short title: Folia Humanist
ISSN: 0015-5594
ISSN (Online): 
IsoAbbr: Folia Humanist
NlmId: 100967511
123:123
JrId: 24017
long title: Dokumente aus Hoechster Archiven
short title: Dok Hoechst Arch
ISSN: 0419-5973
ISSN (Online): 
IsoAbbr: Dok Hoechst Arch
NlmId: 100967513
123:123
JrId: 24018
long title: Der Donauraum
short title: Donauraum
ISSN: 0012-5415
ISSN (Online): 
IsoAbbr: Donauraum
NlmId: 100967515
123:123
JrId: 24019
long title: Folia orientalia
short title: Folia Orient
ISSN: 0015-5675
ISSN (Online): 
IsoAbbr: Folia Orient
NlmId: 100967516
123:123
JrId: 24020
long title: Folklore americano
short title: Folkl Am
ISSN: 0071-6774
ISSN (Online): 
IsoAbbr: Folkl Am
NlmId: 100967518
123:123
JrId: 24021
long title: Deutsche Aussenpolitik
short title: Dtsch Aussenpolit
ISSN: 0011-9881
ISSN (Online): 
IsoAbbr: Dtsch Aussenpolit
NlmId: 100967519
123:123
JrId: 24022
long title: Deutsches Jahrbuch fur Volkskunde
short title: Dtsch Jahrb Volkskd
ISSN: 0012-1312
ISSN (Online): 
IsoAbbr: Dtsch Jahrb Volkskd
NlmId: 100967521
123:123
JrId: 24023
long title: Folklore brabancon
short title: Folkl Brabancon
ISSN: 0015-590X
ISSN (Online): 
IsoAbbr: Folkl Brabancon
NlmId: 100967522
123:123
JrId: 24024
long title: Folklore de Champagne
short title: Folkl Champagne
ISSN: 
ISSN (Online): 
IsoAbbr: Folkl Champagne
NlmId: 100967525
123:123
JrId: 24025
long title: al-Qantara
short title: Al Qantara
ISSN: 0211-3589
ISSN (Online): 
IsoAbbr: Al Qantara
NlmId: 100967543
123:123
JrId: 24026
long title: Schriftenreihe. Altnurnberger Landschaft e.V
short title: Altnurnb Landsch
ISSN: 0516-8325
ISSN (Online): 
IsoAbbr: Altnurnb Landsch
NlmId: 100967544
123:123
JrId: 24027
long title: Les Cahiers de l'Alliance israelite universelle
short title: Cah All Isr Univers
ISSN: 
ISSN (Online): 
IsoAbbr: Cah All Isr Univers
NlmId: 100967546
123:123
JrId: 24028
long title: Acta antiqua Academiae Scientiarum Hungaricae
short title: Acta Antiq Hung
ISSN: 0044-5975
ISSN (Online): 
IsoAbbr: Acta Antiq Hung
NlmId: 100967549
123:123
JrId: 24029
long title: American Presbyterian
short title: Am Presbyt
ISSN: 
ISSN (Online): 
IsoAbbr: Am Presbyt
NlmId: 100967551
123:123
JrId: 24030
long title: Deutsche Vierteljahrsschrift fur Literaturwissenschaft und Geistesgeschichte
short title: Dtsch Vierteljahresschr Litt Wiss Geistesgesch
ISSN: 0012-0936
ISSN (Online): 
IsoAbbr: Dtsch Vierteljahresschr Litt Wiss Geistesgesch
NlmId: 100967552
123:123
JrId: 24031
long title: Fontanus
short title: Fontanus
ISSN: 0838-2026
ISSN (Online): 
IsoAbbr: Fontanus
NlmId: 100967553
123:123
JrId: 24032
long title: Gazette of the Grolier Club. Grolier Club
short title: Gaz Grolier Club
ISSN: 0533-2990
ISSN (Online): 
IsoAbbr: Gaz Grolier Club
NlmId: 100967554
123:123
JrId: 24033
long title: Genders
short title: Genders (Austin Tex)
ISSN: 0894-9832
ISSN (Online): 
IsoAbbr: Genders (Austin Tex)
NlmId: 100967556
123:123
JrId: 24034
long title: Geneve-Afrique. Geneva-Africa
short title: Geneva Afr
ISSN: 0016-6774
ISSN (Online): 
IsoAbbr: Geneva Afr
NlmId: 100967558
123:123
JrId: 24035
long title: Geographical analysis
short title: Geogr Anal
ISSN: 0016-7363
ISSN (Online): 
IsoAbbr: Geogr Anal
NlmId: 100967562
123:123
JrId: 24036
long title: Fort Concho report
short title: Fort Concho Rep
ISSN: 1055-3681
ISSN (Online): 
IsoAbbr: Fort Concho Rep
NlmId: 100967564
123:123
JrId: 24037
long title: FAR, The French-American review
short title: Fr Am Rev
ISSN: 0160-0419
ISSN (Online): 
IsoAbbr: Fr Am Rev
NlmId: 100967567
123:123
JrId: 24038
long title: The Geographical journal
short title: Geogr J
ISSN: 0016-7398
ISSN (Online): 
IsoAbbr: Geogr J
NlmId: 100967568
123:123
JrId: 24039
long title: French historical studies
short title: Fr Hist Stud
ISSN: 0016-1071
ISSN (Online): 
IsoAbbr: Fr Hist Stud
NlmId: 100967570
123:123
JrId: 24040
long title: French studies
short title: Fr Stud
ISSN: 0016-1128
ISSN (Online): 
IsoAbbr: Fr Stud
NlmId: 100967572
123:123
JrId: 24041
long title: Francia
short title: Francia
ISSN: 
ISSN (Online): 
IsoAbbr: Francia
NlmId: 100967575
123:123
JrId: 24042
long title: Frankfurter Hefte
short title: Frankf Hefte
ISSN: 0015-9999
ISSN (Online): 
IsoAbbr: Frankf Hefte
NlmId: 100967590
123:123
JrId: 24043
long title: Freedomways
short title: Freedomways
ISSN: 0016-061X
ISSN (Online): 
IsoAbbr: Freedomways
NlmId: 100967592
123:123
JrId: 24044
long title: The Freeman
short title: Freeman
ISSN: 0016-0652
ISSN (Online): 
IsoAbbr: Freeman
NlmId: 100967593
123:123
JrId: 24045
long title: Friends of the P.I. Nixon Medical Historical Library
short title: Friends P I Nixon Med Hist Libr
ISSN: 
ISSN (Online): 
IsoAbbr: Friends P I Nixon Med Hist Libr
NlmId: 100967599
123:123
JrId: 24046
long title: Frontiers
short title: Frontiers (Boulder)
ISSN: 0160-9009
ISSN (Online): 
IsoAbbr: Frontiers (Boulder)
NlmId: 100967604
123:123
JrId: 24047
long title: Fruhmittelalterliche Studien
short title: Fruhmittelalt Stud
ISSN: 0071-9706
ISSN (Online): 
IsoAbbr: Fruhmittelalt Stud
NlmId: 100967608
123:123
JrId: 24048
long title: Giornale critico della filosofia italiana
short title: G Crit Filos Ital
ISSN: 0017-0089
ISSN (Online): 
IsoAbbr: G Crit Filos Ital
NlmId: 100967612
123:123
JrId: 24049
long title: Giornale italiano di filologia
short title: G Ital Filol
ISSN: 0017-0461
ISSN (Online): 
IsoAbbr: G Ital Filol
NlmId: 100967614
123:123
JrId: 24050
long title: The Georgia historical quarterly
short title: Ga Hist Q
ISSN: 0016-8297
ISSN (Online): 
IsoAbbr: Ga Hist Q
NlmId: 100967616
123:123
JrId: 24051
long title: Georgia journal of science : official publication of the Georgia Academy of Science
short title: Ga J Sci
ISSN: 0147-9369
ISSN (Online): 
IsoAbbr: Ga J Sci
NlmId: 100967617
123:123
JrId: 24052
long title: Garden history
short title: Gard Hist
ISSN: 0307-1243
ISSN (Online): 
IsoAbbr: Gard Hist
NlmId: 100967622
123:123
JrId: 24053
long title: Gateway heritage : quarterly journal of the Missouri Historical Society
short title: Gateway Herit
ISSN: 0198-9375
ISSN (Online): 
IsoAbbr: Gateway Herit
NlmId: 100967624
123:123
JrId: 24054
long title: La Gazette des archives
short title: Gaz Arch
ISSN: 0016-5522
ISSN (Online): 
IsoAbbr: Gaz Arch
NlmId: 100967626
123:123
JrId: 24055
long title: Atti e memorie - Accademia nazionale di scienze, lettere e arti, Modena. Accademia di scienze, lettere e arti (Modena, Italy)
short title: Atti Mem Accad Naz Sci Lett Arti Modena
ISSN: 0391-1721
ISSN (Online): 
IsoAbbr: Atti Mem Accad Naz Sci Lett Arti Modena
NlmId: 100967440
123:123
JrId: 24056
long title: Annales de l'Institut archeologique du Luxembourg. Institut archeologique du Luxembourg (Arlon, Belgium)
short title: Ann Inst Archeol Luxemb
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Inst Archeol Luxemb
NlmId: 100967452
123:123
JrId: 24057
long title: Deutsches Schiffahrtsarchiv
short title: Dtsch Schiffahrtsarch
ISSN: 
ISSN (Online): 
IsoAbbr: Dtsch Schiffahrtsarch
NlmId: 100967531
123:123
JrId: 24058
long title: Forschungen zur Volks- und Landeskunde
short title: Forsch Volks Landeskd
ISSN: 0015-7902
ISSN (Online): 
IsoAbbr: Forsch Volks Landeskd
NlmId: 100967560
123:123
JrId: 24059
long title: Greek, Roman and Byzantine studies
short title: Greek Roman Byz Stud (Cambridge Mass)
ISSN: 0017-3916
ISSN (Online): 
IsoAbbr: Greek Roman Byz Stud (Cambridge Mass)
NlmId: 100967670
123:123
JrId: 24060
long title: Gulf Coast historical review
short title: Gulf Coast Hist Rev
ISSN: 0892-9025
ISSN (Online): 
IsoAbbr: Gulf Coast Hist Rev
NlmId: 100967687
123:123
JrId: 24061
long title: Cahiers de lAcademie de Bretagne
short title: Cah Acad Bretagne
ISSN: 0990-5766
ISSN (Online): 
IsoAbbr: Cah Acad Bretagne
NlmId: 100967697
123:123
JrId: 24062
long title: Altamura
short title: Altamura
ISSN: 0569-1346
ISSN (Online): 
IsoAbbr: Altamura
NlmId: 100967814
123:123
JrId: 24063
long title: German life and letters
short title: Ger Life Lett
ISSN: 0016-8777
ISSN (Online): 
IsoAbbr: Ger Life Lett
NlmId: 100967641
123:123
JrId: 24064
long title: Germanisch-Romanische Monatsschrift
short title: Ger Rom Monatsschr
ISSN: 0016-8904
ISSN (Online): 
IsoAbbr: Ger Rom Monatsschr
NlmId: 100967642
123:123
JrId: 24065
long title: German studies review
short title: Ger Stud Rev
ISSN: 0149-7952
ISSN (Online): 
IsoAbbr: Ger Stud Rev
NlmId: 100967644
123:123
JrId: 24066
long title: Germanistik
short title: Germanistik
ISSN: 0016-8912
ISSN (Online): 
IsoAbbr: Germanistik
NlmId: 100967645
123:123
JrId: 24067
long title: Geschichte in Wissenschaft und Unterricht
short title: Gesch Wiss Unterr
ISSN: 0016-9056
ISSN (Online): 
IsoAbbr: Gesch Wiss Unterr
NlmId: 100967649
123:123
JrId: 24068
long title: Gibralfaro
short title: Gibralfaro
ISSN: 
ISSN (Online): 
IsoAbbr: Gibralfaro
NlmId: 100967651
123:123
JrId: 24069
long title: Stewart William's Glamorgan historian
short title: Glamorgan Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Glamorgan Hist
NlmId: 100967654
123:123
JrId: 24070
long title: Historical journal (Cambridge, England)
short title: Hist J
ISSN: 0018-246X
ISSN (Online): 
IsoAbbr: Hist J
NlmId: 100967657
123:123
JrId: 24071
long title: Historical journal: Auckland-Waikato
short title: Hist J Auckl Waikato
ISSN: 0110-3938
ISSN (Online): 
IsoAbbr: Hist J Auckl Waikato
NlmId: 100967660
123:123
JrId: 24072
long title: Historical journal of Massachusetts
short title: Hist J Mass
ISSN: 0276-8313
ISSN (Online): 
IsoAbbr: Hist J Mass
NlmId: 100967663
123:123
JrId: 24073
long title: Historisches Jahrbuch
short title: Hist Jahrb
ISSN: 0018-2621
ISSN (Online): 
IsoAbbr: Hist Jahrb
NlmId: 100967665
123:123
JrId: 24074
long title: Historisches Jahrbuch der Stadt Linz
short title: Hist Jahrb Stadt Linz
ISSN: 0440-9736
ISSN (Online): 
IsoAbbr: Hist Jahrb Stadt Linz
NlmId: 100967666
123:123
JrId: 24075
long title: The Great ideas today
short title: Great Ideas Today
ISSN: 0072-7288
ISSN (Online): 
IsoAbbr: Great Ideas Today
NlmId: 100967668
123:123
JrId: 24076
long title: Grenzgebiete der Wissenschaft
short title: Grenzgeb Wiss
ISSN: 1021-8130
ISSN (Online): 
IsoAbbr: Grenzgeb Wiss
NlmId: 100967671
123:123
JrId: 24077
long title: Glasra
short title: Glasra
ISSN: 0332-0235
ISSN (Online): 
IsoAbbr: Glasra
NlmId: 100967672
123:123
JrId: 24078
long title: Groniek
short title: Groniek
ISSN: 0169-2801
ISSN (Online): 
IsoAbbr: Groniek
NlmId: 100967674
123:123
JrId: 24079
long title: Glotta_ zeitschrift fur griechische und lateinische sprache...
short title: Glotta
ISSN: 0017-1298
ISSN (Online): 
IsoAbbr: Glotta
NlmId: 100967677
123:123
JrId: 24080
long title: Guam recorder
short title: Guam Rec
ISSN: 0046-6522
ISSN (Online): 
IsoAbbr: Guam Rec
NlmId: 100967679
123:123
JrId: 24081
long title: Guatemala indigena
short title: Guatem Indig
ISSN: 0017-5056
ISSN (Online): 
IsoAbbr: Guatem Indig
NlmId: 100967680
123:123
JrId: 24082
long title: Guildhall studies in London history
short title: Guildhall Stud Lond Hist
ISSN: 0306-3194
ISSN (Online): 
IsoAbbr: Guildhall Stud Lond Hist
NlmId: 100967684
123:123
JrId: 24083
long title: Gutenberg Jahrbuch
short title: Gutenberg Jahrb
ISSN: 0072-9094
ISSN (Online): 
IsoAbbr: Gutenberg Jahrb
NlmId: 100967693
123:123
JrId: 24084
long title: Gymnasium
short title: Gymnasium
ISSN: 0342-5231
ISSN (Online): 
IsoAbbr: Gymnasium
NlmId: 100967695
123:123
JrId: 24085
long title: Hacettepe sosyal ve beseri bilimler dergisi
short title: Hacettepe Sosyal Bilimler Derg
ISSN: 0304-2790
ISSN (Online): 
IsoAbbr: Hacettepe Sosyal Bilimler Derg
NlmId: 100967710
123:123
JrId: 24086
long title: Hadtortenelmi kozlemenyek
short title: Hadtort Kozl
ISSN: 0017-6540
ISSN (Online): 
IsoAbbr: Hadtort Kozl
NlmId: 100967712
123:123
JrId: 24087
long title: Halcyon
short title: Halcyon
ISSN: 0198-6449
ISSN (Online): 
IsoAbbr: Halcyon
NlmId: 100967714
123:123
JrId: 24088
long title: De Halve maen
short title: Halve Maen
ISSN: 0017-6834
ISSN (Online): 
IsoAbbr: Halve Maen
NlmId: 100967716
123:123
JrId: 24089
long title: Hamdard Islamicus : quarterly journal of the Hamdard National Foundation, Pakistan
short title: Hamdard Islam
ISSN: 0250-7196
ISSN (Online): 
IsoAbbr: Hamdard Islam
NlmId: 100967719
123:123
JrId: 24090
long title: Gottinger Jahrbuch
short title: Gott Jahrb
ISSN: 0072-4882
ISSN (Online): 
IsoAbbr: Gott Jahrb
NlmId: 100967721
123:123
JrId: 24091
long title: Graduate faculty philosophy journal
short title: Grad Fac Philos J
ISSN: 0093-4240
ISSN (Online): 
IsoAbbr: Grad Fac Philos J
NlmId: 100967725
123:123
JrId: 24092
long title: Histoire, economie et societe
short title: Hist Econ Soc
ISSN: 0752-5702
ISSN (Online): 
IsoAbbr: Hist Econ Soc
NlmId: 100967728
123:123
JrId: 24093
long title: Handelingen der Maatschappij voor Geschiedenis en Oudheidkunde te Gent. Societe d'histoire et d'archeologie de Gand
short title: Handel Maatsch Geschied Oudheidk Gent
ISSN: 0774-286X
ISSN (Online): 
IsoAbbr: Handel Maatsch Geschied Oudheidk Gent
NlmId: 100967729
123:123
JrId: 24094
long title: History of education
short title: Hist Educ
ISSN: 0046-760X
ISSN (Online): 
IsoAbbr: Hist Educ
NlmId: 100967730
123:123
JrId: 24095
long title: History of education quarterly
short title: Hist Educ Q
ISSN: 0018-2680
ISSN (Online): 
IsoAbbr: Hist Educ Q
NlmId: 100967732
123:123
JrId: 24096
long title: History of European ideas
short title: Hist Eur Ideas
ISSN: 0191-6599
ISSN (Online): 
IsoAbbr: Hist Eur Ideas
NlmId: 100967734
123:123
JrId: 24097
long title: Harvard journal of Asiatic studies
short title: Harv J Asiat Stud
ISSN: 0073-0548
ISSN (Online): 
IsoAbbr: Harv J Asiat Stud
NlmId: 100967736
123:123
JrId: 24098
long title: History of the human sciences
short title: Hist Human Sci
ISSN: 0952-6951
ISSN (Online): 1461-720X
IsoAbbr: Hist Human Sci
NlmId: 100967737
123:123
JrId: 24099
long title: Harvard magazine
short title: Harv Mag
ISSN: 0095-2427
ISSN (Online): 
IsoAbbr: Harv Mag
NlmId: 100967738
123:123
JrId: 24100
long title: Harvard studies in classical philology
short title: Harv Stud Classic Philol
ISSN: 0073-0688
ISSN (Online): 
IsoAbbr: Harv Stud Classic Philol
NlmId: 100967739
123:123
JrId: 24101
long title: The Harvard theological review
short title: Harv Theol Rev
ISSN: 0017-8160
ISSN (Online): 
IsoAbbr: Harv Theol Rev
NlmId: 100967757
123:123
JrId: 24102
long title: Harz-Zeitschrift
short title: Harz Z
ISSN: 0436-9920
ISSN (Online): 
IsoAbbr: Harz Z
NlmId: 100967759
123:123
JrId: 24103
long title: ha-Sifrut
short title: Hasifrut
ISSN: 0017-8284
ISSN (Online): 
IsoAbbr: Hasifrut
NlmId: 100967763
123:123
JrId: 24104
long title: The Hawaiian journal of history
short title: Hawaii J Hist
ISSN: 0440-5145
ISSN (Online): 
IsoAbbr: Hawaii J Hist
NlmId: 100967766
123:123
JrId: 24105
long title: Hayes historical journal
short title: Hayes Hist J
ISSN: 0364-5924
ISSN (Online): 
IsoAbbr: Hayes Hist J
NlmId: 100967769
123:123
JrId: 24106
long title: The Hispanic American historical review
short title: Hisp Am Hist Rev
ISSN: 0018-2168
ISSN (Online): 
IsoAbbr: Hisp Am Hist Rev
NlmId: 100967772
123:123
JrId: 24107
long title: Heidelberger Jahrbucher
short title: Heidelb Jahrb
ISSN: 0073-1641
ISSN (Online): 
IsoAbbr: Heidelb Jahrb
NlmId: 100967773
123:123
JrId: 24108
long title: Hispania sacra
short title: Hisp Sacra
ISSN: 0018-215X
ISSN (Online): 
IsoAbbr: Hisp Sacra
NlmId: 100967776
123:123
JrId: 24109
long title: Heimen
short title: Heimen
ISSN: 0017-9841
ISSN (Online): 
IsoAbbr: Heimen
NlmId: 100967777
123:123
JrId: 24110
long title: Hispania (Madrid, Spain : 1940)
short title: Hispania
ISSN: 0018-2141
ISSN (Online): 
IsoAbbr: Hispania
NlmId: 100967778
123:123
JrId: 24111
long title: Helmantica
short title: Helmantica
ISSN: 0018-0114
ISSN (Online): 
IsoAbbr: Helmantica
NlmId: 100967779
123:123
JrId: 24112
long title: Histoire des accidents du travail
short title: Hist Accid Trav
ISSN: 0181-9739
ISSN (Online): 
IsoAbbr: Hist Accid Trav
NlmId: 100967780
123:123
JrId: 24113
long title: History in Africa
short title: Hist Afr
ISSN: 0361-5413
ISSN (Online): 
IsoAbbr: Hist Afr
NlmId: 100967782
123:123
JrId: 24114
long title: History of agriculture
short title: Hist Agric
ISSN: 0378-7524
ISSN (Online): 
IsoAbbr: Hist Agric
NlmId: 100967783
123:123
JrId: 24115
long title: Heraldique et genealogie
short title: Her Geneal
ISSN: 
ISSN (Online): 
IsoAbbr: Her Geneal
NlmId: 100967784
123:123
JrId: 24116
long title: Historiallinen aikakauskirja
short title: Hist Aikak
ISSN: 0018-2362
ISSN (Online): 
IsoAbbr: Hist Aikak
NlmId: 100967785
123:123
JrId: 24117
long title: The Herbal review
short title: Herbal Rev
ISSN: 0264-9853
ISSN (Online): 
IsoAbbr: Herbal Rev
NlmId: 100967786
123:123
JrId: 24118
long title: History of anthropology
short title: Hist Anthropol
ISSN: 0891-9348
ISSN (Online): 
IsoAbbr: Hist Anthropol
NlmId: 100967787
123:123
JrId: 24119
long title: The Herbarist
short title: Herbarist
ISSN: 0740-5979
ISSN (Online): 
IsoAbbr: Herbarist
NlmId: 100967788
123:123
JrId: 24120
long title: Historiallinen arkisto. Suomen Historiallinen Seura
short title: Hist Ark
ISSN: 0073-2540
ISSN (Online): 
IsoAbbr: Hist Ark
NlmId: 100967789
123:123
JrId: 24121
long title: Hercynia
short title: Hercynia
ISSN: 0018-0637
ISSN (Online): 
IsoAbbr: Hercynia
NlmId: 100967790
123:123
JrId: 24122
long title: Heritage review (Bismarck, N.D.)
short title: Herit Rev
ISSN: 0162-8267
ISSN (Online): 
IsoAbbr: Herit Rev
NlmId: 100967791
123:123
JrId: 24123
long title: Hermathena
short title: Hermathena
ISSN: 0018-0750
ISSN (Online): 
IsoAbbr: Hermathena
NlmId: 100967795
123:123
JrId: 24124
long title: Historicky casopis
short title: Hist Casopis
ISSN: 0018-2575
ISSN (Online): 
IsoAbbr: Hist Casopis
NlmId: 100967796
123:123
JrId: 24125
long title: Hermes
short title: Hermes (Wiesb)
ISSN: 0018-0777
ISSN (Online): 
IsoAbbr: Hermes (Wiesb)
NlmId: 100967801
123:123
JrId: 24126
long title: Hesperis tamuda / Universite Mohammed V., Faculte des lettres et des sciences humaines
short title: Hesperis Tamuda
ISSN: 0018-1005
ISSN (Online): 
IsoAbbr: Hesperis Tamuda
NlmId: 100967805
123:123
JrId: 24127
long title: Hessische Familienkunde
short title: Hess Familienkd
ISSN: 0018-1064
ISSN (Online): 
IsoAbbr: Hess Familienkd
NlmId: 100967808
123:123
JrId: 24128
long title: Historia y cultura
short title: Hist Cult
ISSN: 0073-2486
ISSN (Online): 
IsoAbbr: Hist Cult
NlmId: 100967811
123:123
JrId: 24129
long title: Historisch-demographische Mitteilungen. Communication de demographie historique
short title: Hist Demogr Mitt
ISSN: 0134-0050
ISSN (Online): 
IsoAbbr: Hist Demogr Mitt
NlmId: 100967815
123:123
JrId: 24130
long title: Government publications review (New York, N.Y. : 1982)
short title: Gov Publ Rev
ISSN: 0277-9390
ISSN (Online): 
IsoAbbr: Gov Publ Rev
NlmId: 8302943
123:123
JrId: 24131
long title: The Journal of religion
short title: J Relig
ISSN: 0022-4189
ISSN (Online): 
IsoAbbr: J Relig
NlmId: 100967926
123:123
JrId: 24132
long title: The Journal of San Diego history
short title: J San Diego Hist
ISSN: 
ISSN (Online): 
IsoAbbr: J San Diego Hist
NlmId: 100967944
123:123
JrId: 24133
long title: Leuvensche bijdragen
short title: Leuvense Bijdr
ISSN: 0024-1482
ISSN (Online): 
IsoAbbr: Leuvense Bijdr
NlmId: 100968015
123:123
JrId: 24134
long title: Library Association record. Library Association
short title: Libr Assoc Rec
ISSN: 0024-2195
ISSN (Online): 
IsoAbbr: Libr Assoc Rec
NlmId: 100968038
123:123
JrId: 24135
long title: Liberian studies journal
short title: Liberian Stud J
ISSN: 0024-1989
ISSN (Online): 
IsoAbbr: Liberian Stud J
NlmId: 100968037
123:123
JrId: 24136
long title: History of political thought
short title: Hist Polit Thought
ISSN: 0143-781X
ISSN (Online): 
IsoAbbr: Hist Polit Thought
NlmId: 100967849
123:123
JrId: 24137
long title: Historical reflections. Reflexions historiques
short title: Hist Reflect
ISSN: 0315-7997
ISSN (Online): 
IsoAbbr: Hist Reflect
NlmId: 100967851
123:123
JrId: 24138
long title: History of religions
short title: Hist Relig
ISSN: 0018-2710
ISSN (Online): 
IsoAbbr: Hist Relig
NlmId: 100967852
123:123
JrId: 24139
long title: Historical research : the bulletin of the Institute of Historical Research
short title: Hist Res
ISSN: 0950-3471
ISSN (Online): 
IsoAbbr: Hist Res
NlmId: 100967853
123:123
JrId: 24140
long title: Historia y sociedad (Rio Piedras, San Juan, P.R.)
short title: Hist Soc
ISSN: 1526-5315
ISSN (Online): 
IsoAbbr: Hist Soc
NlmId: 100967854
123:123
JrId: 24141
long title: Historical studies (Melbourne, Vic.)
short title: Hist Stud
ISSN: 0018-2559
ISSN (Online): 
IsoAbbr: Hist Stud
NlmId: 100967856
123:123
JrId: 24142
long title: The History teacher
short title: Hist Teacher
ISSN: 0018-2745
ISSN (Online): 
IsoAbbr: Hist Teacher
NlmId: 100967858
123:123
JrId: 24143
long title: History and theory
short title: Hist Theory
ISSN: 0018-2656
ISSN (Online): 
IsoAbbr: Hist Theory
NlmId: 100967859
123:123
JrId: 24144
long title: Historisk tidskrift (Stockholm, Sweden)
short title: Hist Tidskr
ISSN: 0345-469X
ISSN (Online): 
IsoAbbr: Hist Tidskr
NlmId: 100967860
123:123
JrId: 24145
long title: Historisk tidskrift for Finland
short title: Hist Tidskr Finl
ISSN: 0046-7596
ISSN (Online): 
IsoAbbr: Hist Tidskr Finl
NlmId: 100967861
123:123
JrId: 24146
long title: Historisk tidsskrift : udgivet af Den norske historiske forening
short title: Hist Tidsskr
ISSN: 0018-263X
ISSN (Online): 
IsoAbbr: Hist Tidsskr
NlmId: 100967862
123:123
JrId: 24147
long title: History today
short title: Hist Today
ISSN: 0018-2753
ISSN (Online): 
IsoAbbr: Hist Today
NlmId: 100967863
123:123
JrId: 24148
long title: Historia y vida
short title: Hist Vida
ISSN: 0018-2354
ISSN (Online): 
IsoAbbr: Hist Vida
NlmId: 100967864
123:123
JrId: 24149
long title: The journal of medieval and Renaissance studies
short title: J Mediev Renaiss Stud
ISSN: 0047-2573
ISSN (Online): 
IsoAbbr: J Mediev Renaiss Stud
NlmId: 100967865
123:123
JrId: 24150
long title: Historische Zeitschrift
short title: Hist Z
ISSN: 0018-2613
ISSN (Online): 
IsoAbbr: Hist Z
NlmId: 100967866
123:123
JrId: 24151
long title: The Journal of Mexican American history
short title: J Mex Am Hist
ISSN: 0047-2581
ISSN (Online): 
IsoAbbr: J Mex Am Hist
NlmId: 100967867
123:123
JrId: 24152
long title: Histoire (Paris, France)
short title: Histoire
ISSN: 0181-091X
ISSN (Online): 
IsoAbbr: Histoire
NlmId: 100967868
123:123
JrId: 24153
long title: The Journal of military history
short title: J Mil Hist
ISSN: 0899-3718
ISSN (Online): 
IsoAbbr: J Mil Hist
NlmId: 100967869
123:123
JrId: 24154
long title: The Journal of Mississippi history
short title: J Miss Hist
ISSN: 0022-2771
ISSN (Online): 
IsoAbbr: J Miss Hist
NlmId: 100967870
123:123
JrId: 24155
long title: Historama
short title: Historama
ISSN: 0018-2273
ISSN (Online): 
IsoAbbr: Historama
NlmId: 100967872
123:123
JrId: 24156
long title: Historia (Wiesbaden, Germany)
short title: Historia
ISSN: 0018-2311
ISSN (Online): 
IsoAbbr: Historia
NlmId: 100967873
123:123
JrId: 24157
long title: The Journal of modern African studies
short title: J Mod Afr Stud
ISSN: 0022-278X
ISSN (Online): 
IsoAbbr: J Mod Afr Stud
NlmId: 100967874
123:123
JrId: 24158
long title: Journal of Mormon history
short title: J Mormon Hist
ISSN: 0094-7342
ISSN (Online): 
IsoAbbr: J Mormon Hist
NlmId: 100967875
123:123
JrId: 24159
long title: Historia
short title: Historia (Argentina)
ISSN: 0440-8942
ISSN (Online): 
IsoAbbr: Historia (Argentina)
NlmId: 100967876
123:123
JrId: 24160
long title: Journal of NAL Associates
short title: J Nal Assoc
ISSN: 0277-2841
ISSN (Online): 
IsoAbbr: J Nal Assoc
NlmId: 100967877
123:123
JrId: 24161
long title: Journal of Near Eastern studies
short title: J Near East Stud
ISSN: 0022-2968
ISSN (Online): 
IsoAbbr: J Near East Stud
NlmId: 100967880
123:123
JrId: 24162
long title: The Journal of Negro education
short title: J Negro Educ
ISSN: 0022-2984
ISSN (Online): 
IsoAbbr: J Negro Educ
NlmId: 100967882
123:123
JrId: 24163
long title: Historian (London, England)
short title: Historian
ISSN: 0265-1076
ISSN (Online): 
IsoAbbr: Historian
NlmId: 100967883
123:123
JrId: 24164
long title: The Journal of Negro history
short title: J Negro Hist
ISSN: 0022-2992
ISSN (Online): 
IsoAbbr: J Negro Hist
NlmId: 100967886
123:123
JrId: 24165
long title: The Journal of Pacific history
short title: J Pac Hist
ISSN: 0022-3344
ISSN (Online): 
IsoAbbr: J Pac Hist
NlmId: 100967888
123:123
JrId: 24166
long title: Horizon : a magazine of the arts
short title: Horizon
ISSN: 
ISSN (Online): 
IsoAbbr: Horizon
NlmId: 100967894
123:123
JrId: 24167
long title: The Houston review: history and culture of the Gulf Coast
short title: Houston Rev
ISSN: 0272-4030
ISSN (Online): 
IsoAbbr: Houston Rev
NlmId: 100967896
123:123
JrId: 24168
long title: Journal of Palestine studies
short title: J Palest Stud
ISSN: 0377-919X
ISSN (Online): 
IsoAbbr: J Palest Stud
NlmId: 100967898
123:123
JrId: 24169
long title: Journal of peace research
short title: J Peace Res
ISSN: 0022-3433
ISSN (Online): 
IsoAbbr: J Peace Res
NlmId: 100967901
123:123
JrId: 24170
long title: Journal of political science
short title: J Polit Sci
ISSN: 0098-4612
ISSN (Online): 
IsoAbbr: J Polit Sci
NlmId: 100967905
123:123
JrId: 24171
long title: The journal of the Polynesian Society. Polynesian Society (N.Z.)
short title: J Polyn Soc
ISSN: 0032-4000
ISSN (Online): 
IsoAbbr: J Polyn Soc
NlmId: 100967906
123:123
JrId: 24172
long title: Journal of Presbyterian history
short title: J Presbyt Hist
ISSN: 
ISSN (Online): 
IsoAbbr: J Presbyt Hist
NlmId: 100967909
123:123
JrId: 24173
long title: Humanitas
short title: Humanitas (Monterey N L)
ISSN: 0441-4209
ISSN (Online): 
IsoAbbr: Humanitas (Monterey N L)
NlmId: 100967910
123:123
JrId: 24174
long title: Journal of the Royal Asiatic Society of Great Britain & Ireland. Royal Asiatic Society of Great Britain and Ireland
short title: J R Asiat Soc GB Irel
ISSN: 0035-869X
ISSN (Online): 
IsoAbbr: J R Asiat Soc GB Irel
NlmId: 100967913
123:123
JrId: 24175
long title: Hungarian studies review : HSR
short title: Hung Stud Rev
ISSN: 0713-8083
ISSN (Online): 
IsoAbbr: Hung Stud Rev
NlmId: 100967914
123:123
JrId: 24176
long title: Institut des belles lettres arabes : IBLA
short title: IBLA
ISSN: 0018-862X
ISSN (Online): 
IsoAbbr: IBLA
NlmId: 100967916
123:123
JrId: 24177
long title: INS reporter / Immigration and Naturalization Service, U.S. Department of Justice
short title: INS Rep
ISSN: 0147-0647
ISSN (Online): 
IsoAbbr: INS Rep
NlmId: 100967917
123:123
JrId: 24178
long title: Ideas & production
short title: Ideas Prod
ISSN: 0264-4940
ISSN (Online): 
IsoAbbr: Ideas Prod
NlmId: 100967924
123:123
JrId: 24179
long title: Illinois classical studies
short title: Ill Classic Stud
ISSN: 0363-1923
ISSN (Online): 
IsoAbbr: Ill Classic Stud
NlmId: 100967927
123:123
JrId: 24180
long title: Illimani
short title: Illimani
ISSN: 1013-9796
ISSN (Online): 
IsoAbbr: Illimani
NlmId: 100967930
123:123
JrId: 24181
long title: Journal of religion in Africa. Religion en Afrique
short title: J Relig Afr
ISSN: 0022-4200
ISSN (Online): 
IsoAbbr: J Relig Afr
NlmId: 100967931
123:123
JrId: 24182
long title: Imago mundi
short title: Imago Mundi
ISSN: 0308-5694
ISSN (Online): 
IsoAbbr: Imago Mundi
NlmId: 100967933
123:123
JrId: 24183
long title: The Journal of religious history
short title: J Relig Hist
ISSN: 0022-4227
ISSN (Online): 
IsoAbbr: J Relig Hist
NlmId: 100967934
123:123
JrId: 24184
long title: Immigrants & minorities
short title: Immigr Minor
ISSN: 0261-9288
ISSN (Online): 
IsoAbbr: Immigr Minor
NlmId: 100967936
123:123
JrId: 24185
long title: Journal of the Rocky Mountain Medieval and Renaissance Association. Rocky Mountain Medieval and Renaissance Association
short title: J Rocky Mt Mediev Renaiss Assoc
ISSN: 0195-8453
ISSN (Online): 
IsoAbbr: J Rocky Mt Mediev Renaiss Assoc
NlmId: 100967937
123:123
JrId: 24186
long title: Journal of the Royal Australian Historical Society
short title: J R Aust Hist Soc
ISSN: 0035-8762
ISSN (Online): 
IsoAbbr: J R Aust Hist Soc
NlmId: 100967941
123:123
JrId: 24187
long title: Imprint (American Historical Print Collectors Society)
short title: Imprint (N Y N Y 1976)
ISSN: 0277-7061
ISSN (Online): 
IsoAbbr: Imprint (N Y N Y 1976)
NlmId: 100967951
123:123
JrId: 24188
long title: Journal - Scottish Labour History Society. Scottish Labour History Society
short title: J Scott Labour Hist Soc
ISSN: 0586-7762
ISSN (Online): 
IsoAbbr: J Scott Labour Hist Soc
NlmId: 100967958
123:123
JrId: 24189
long title: Industrial archaeology review
short title: Ind Archaeol Rev
ISSN: 0309-0728
ISSN (Online): 
IsoAbbr: Ind Archaeol Rev
NlmId: 100967960
123:123
JrId: 24190
long title: Journal of Semitic studies
short title: J Semit Stud
ISSN: 0022-4480
ISSN (Online): 
IsoAbbr: J Semit Stud
NlmId: 100967962
123:123
JrId: 24191
long title: Beitrage zur Geschichte der Arbeiterbewegung : BZG
short title: Beitr Gesch Arb
ISSN: 0005-8068
ISSN (Online): 
IsoAbbr: Beitr Gesch Arb
NlmId: 100967983
123:123
JrId: 24192
long title: African studies review
short title: Afr Stud Rev
ISSN: 0002-0206
ISSN (Online): 
IsoAbbr: Afr Stud Rev
NlmId: 100967994
123:123
JrId: 24193
long title: Lettere italiane
short title: Lett Ital
ISSN: 0024-1334
ISSN (Online): 
IsoAbbr: Lett Ital
NlmId: 100968012
123:123
JrId: 24194
long title: Leveltari kozlemenyek
short title: Leveltari Kozl
ISSN: 0024-1512
ISSN (Online): 
IsoAbbr: Leveltari Kozl
NlmId: 100968020
123:123
JrId: 24195
long title: Leveltari szemle
short title: Leveltari Sz
ISSN: 0457-6047
ISSN (Online): 
IsoAbbr: Leveltari Sz
NlmId: 100968021
123:123
JrId: 24196
long title: Leyte-Samar studies
short title: Leyte Samar Stud
ISSN: 0024-1679
ISSN (Online): 
IsoAbbr: Leyte Samar Stud
NlmId: 100968023
123:123
JrId: 24197
long title: Lias
short title: Lias
ISSN: 0304-0003
ISSN (Online): 
IsoAbbr: Lias
NlmId: 100968031
123:123
JrId: 24198
long title: Liberation (New York, N.Y.)
short title: Liberation
ISSN: 1047-594X
ISSN (Online): 
IsoAbbr: Liberation
NlmId: 100968035
123:123
JrId: 24199
long title: Education libraries bulletin
short title: Libr Bull Univ Lond
ISSN: 0013-1407
ISSN (Online): 
IsoAbbr: Libr Bull Univ Lond
NlmId: 100968039
123:123
JrId: 24200
long title: Cahiers danthropologie
short title: Cah Anthropol
ISSN: 0398-6675
ISSN (Online): 
IsoAbbr: Cah Anthropol
NlmId: 100967705
123:123
JrId: 24201
long title: Historic preservation (Washington, D.C.)
short title: Hist Preserv
ISSN: 0018-2419
ISSN (Online): 
IsoAbbr: Hist Preserv
NlmId: 100967850
123:123
JrId: 24202
long title: Journal of popular culture
short title: J Pop Cult
ISSN: 0022-3840
ISSN (Online): 
IsoAbbr: J Pop Cult
NlmId: 100967908
123:123
JrId: 24203
long title: The indexer
short title: Indexer
ISSN: 
ISSN (Online): 
IsoAbbr: Indexer
NlmId: 100968065
123:123
JrId: 24204
long title: Journal de la Societe des americanistes
short title: J Soc Am
ISSN: 0037-9174
ISSN (Online): 
IsoAbbr: J Soc Am
NlmId: 100968091
123:123
JrId: 24205
long title: Georgia pharmacist quarterly
short title: Ga Pharm Q
ISSN: 
ISSN (Online): 
IsoAbbr: Ga Pharm Q
NlmId: 100968101
123:123
JrId: 24206
long title: Journal of the Society of Archivists. Society of Archivists (Great Britain)
short title: J Soc Arch
ISSN: 0037-9816
ISSN (Online): 
IsoAbbr: J Soc Arch
NlmId: 100968092
123:123
JrId: 24207
long title: Journal of the Society for Army Historical Research. Society for Army Historical Research (London, England)
short title: J Soc Army Hist Res
ISSN: 0037-9700
ISSN (Online): 
IsoAbbr: J Soc Army Hist Res
NlmId: 100968093
123:123
JrId: 24208
long title: Journal of social history
short title: J Soc Hist
ISSN: 0022-4529
ISSN (Online): 1527-1897
IsoAbbr: J Soc Hist
NlmId: 100968095
123:123
JrId: 24209
long title: Journal de la Societe des oceanistes
short title: J Soc Ocean
ISSN: 0300-953X
ISSN (Online): 
IsoAbbr: J Soc Ocean
NlmId: 100968096
123:123
JrId: 24210
long title: The Journal of southern history
short title: J South Hist
ISSN: 0022-4642
ISSN (Online): 
IsoAbbr: J South Hist
NlmId: 100968109
123:123
JrId: 24211
long title: Journal of sport history
short title: J Sport Hist
ISSN: 0094-1700
ISSN (Online): 
IsoAbbr: J Sport Hist
NlmId: 100968111
123:123
JrId: 24212
long title: Journal of the Sri Lanka Branch of the Royal Asiatic Society
short title: J Sri Lanka Branch R Asiat Soc
ISSN: 1013-9818
ISSN (Online): 
IsoAbbr: J Sri Lanka Branch R Asiat Soc
NlmId: 100968112
123:123
JrId: 24213
long title: Journal of urban history
short title: J Urban Hist
ISSN: 0096-1442
ISSN (Online): 
IsoAbbr: J Urban Hist
NlmId: 100968114
123:123
JrId: 24214
long title: The journal of the West Virginia Historical Association. West Virginia Historical Association
short title: J W Va Hist Assoc
ISSN: 0270-4765
ISSN (Online): 
IsoAbbr: J W Va Hist Assoc
NlmId: 100968120
123:123
JrId: 24215
long title: Journal of the Warburg and Courtauld Institutes
short title: J Warburg Courtauld Inst
ISSN: 0075-4390
ISSN (Online): 
IsoAbbr: J Warburg Courtauld Inst
NlmId: 100968130
123:123
JrId: 24216
long title: Journal of the West
short title: J West
ISSN: 0022-5169
ISSN (Online): 
IsoAbbr: J West
NlmId: 100968139
123:123
JrId: 24217
long title: Journal of women's history
short title: J Womens Hist
ISSN: 1042-7961
ISSN (Online): 1527-2036
IsoAbbr: J Womens Hist
NlmId: 100968143
123:123
JrId: 24218
long title: Jabega : revista de la Diputacion Provincial de Malaga
short title: Jabega
ISSN: 0210-8496
ISSN (Online): 
IsoAbbr: Jabega
NlmId: 100968150
123:123
JrId: 24219
long title: Jahrbuch fur Antike und Christentum
short title: Jahrb Antike Christentum
ISSN: 0075-2541
ISSN (Online): 
IsoAbbr: Jahrb Antike Christentum
NlmId: 100968152
123:123
JrId: 24220
long title: The Indian historian
short title: Indian Hist
ISSN: 0019-4840
ISSN (Online): 
IsoAbbr: Indian Hist
NlmId: 100968172
123:123
JrId: 24221
long title: International affairs
short title: Int Aff
ISSN: 0020-5850
ISSN (Online): 
IsoAbbr: Int Aff
NlmId: 100968191
123:123
JrId: 24222
long title: Internationales Asienforum
short title: Int Asianforum
ISSN: 
ISSN (Online): 
IsoAbbr: Int Asianforum
NlmId: 100968194
123:123
JrId: 24223
long title: International journal of contemporary sociology
short title: Int J Contemp Sociol
ISSN: 0019-6398
ISSN (Online): 
IsoAbbr: Int J Contemp Sociol
NlmId: 100968202
123:123
JrId: 24225
long title: Investigacion economica / Escuela Nacional de Economia, Universidad Nacional Autonoma de Mexico
short title: Invest Econ
ISSN: 0185-1667
ISSN (Online): 
IsoAbbr: Invest Econ
NlmId: 100968268
123:123
JrId: 24226
long title: Katunob
short title: Katunob
ISSN: 0453-3992
ISSN (Online): 
IsoAbbr: Katunob
NlmId: 100968283
123:123
JrId: 24227
long title: Kotiseutu
short title: Kotiseutu
ISSN: 0047-3677
ISSN (Online): 
IsoAbbr: Kotiseutu
NlmId: 100968303
123:123
JrId: 24228
long title: Bulletin d'etudes orientales / Institut francais de Damas
short title: Bull Etud Orient
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Etud Orient
NlmId: 100968311
123:123
JrId: 24229
long title: Bulletin de l'Ecole francaise d'Extreme-Orient
short title: Bull Ec Fr Extr Orient
ISSN: 0336-1519
ISSN (Online): 
IsoAbbr: Bull Ec Fr Extr Orient
NlmId: 100968309
123:123
JrId: 24230
long title: Kunst des Orients
short title: Kunst Orient
ISSN: 0023-5393
ISSN (Online): 
IsoAbbr: Kunst Orient
NlmId: 100968315
123:123
JrId: 24231
long title: Kypriakai spoudai : deltion tes Hetaireias Kypriakon Spoudon
short title: Kupr Spoud
ISSN: 0081-1580
ISSN (Online): 
IsoAbbr: Kupr Spoud
NlmId: 100968316
123:123
JrId: 24232
long title: Indian archives
short title: Indian Arch
ISSN: 0367-7435
ISSN (Online): 
IsoAbbr: Indian Arch
NlmId: 100968170
123:123
JrId: 24233
long title: The Indian economic and social history review
short title: Indian Econ Soc Hist Rev
ISSN: 0019-4646
ISSN (Online): 
IsoAbbr: Indian Econ Soc Hist Rev
NlmId: 100968171
123:123
JrId: 24234
long title: Indian journal of social research
short title: Indian J Soc Res
ISSN: 0019-5626
ISSN (Online): 
IsoAbbr: Indian J Soc Res
NlmId: 100968174
123:123
JrId: 24235
long title: The Indian political science review
short title: Indian Pol Sci Rev
ISSN: 0019-6126
ISSN (Online): 
IsoAbbr: Indian Pol Sci Rev
NlmId: 100968175
123:123
JrId: 24236
long title: Indian sociological bulletin
short title: Indian Sociol Bull
ISSN: 0537-2550
ISSN (Online): 
IsoAbbr: Indian Sociol Bull
NlmId: 100968176
123:123
JrId: 24237
long title: Indiana folklore
short title: Indiana Folkl
ISSN: 0019-6614
ISSN (Online): 
IsoAbbr: Indiana Folkl
NlmId: 100968177
123:123
JrId: 24238
long title: Indiana social studies quarterly
short title: Indiana Soc Stud Q
ISSN: 0019-6746
ISSN (Online): 
IsoAbbr: Indiana Soc Stud Q
NlmId: 100968178
123:123
JrId: 24239
long title: Indo-Iranian journal
short title: Indo Iran J
ISSN: 0019-7246
ISSN (Online): 
IsoAbbr: Indo Iran J
NlmId: 100968179
123:123
JrId: 24240
long title: L'Information historique
short title: Inf Hist
ISSN: 0046-9351
ISSN (Online): 
IsoAbbr: Inf Hist
NlmId: 100968180
123:123
JrId: 24241
long title: L'Information d'histoire de l'art
short title: Inf Hist Art
ISSN: 0020-0026
ISSN (Online): 
IsoAbbr: Inf Hist Art
NlmId: 100968181
123:123
JrId: 24242
long title: L'Information litteraire
short title: Inf Litt
ISSN: 0020-0123
ISSN (Online): 
IsoAbbr: Inf Litt
NlmId: 100968182
123:123
JrId: 24243
long title: Jahrbuch der Coburger Landesstiftung. Coburger Landesstiftung
short title: Jahrb Coburg Landesstift
ISSN: 0084-8808
ISSN (Online): 
IsoAbbr: Jahrb Coburg Landesstift
NlmId: 100968183
123:123
JrId: 24244
long title: Inland seas
short title: Inland Seas
ISSN: 0020-1537
ISSN (Online): 
IsoAbbr: Inland Seas
NlmId: 100968184
123:123
JrId: 24245
long title: Jahrbuch fur Geschichte von Staat, Wirtschaft und Gesellschaft Lateinamerikas
short title: Jahrb Gesch Staat Wirtsch Ges Lateinam
ISSN: 0075-2673
ISSN (Online): 
IsoAbbr: Jahrb Gesch Staat Wirtsch Ges Lateinam
NlmId: 100968189
123:123
JrId: 24246
long title: Jahrbuch der historischen Forschung in der Bundesrepublik Deutschland
short title: Jahrb Hist Forsch Bundesrepub Dtschl
ISSN: 
ISSN (Online): 
IsoAbbr: Jahrb Hist Forsch Bundesrepub Dtschl
NlmId: 100968192
123:123
JrId: 24247
long title: Jahrbuch des Historischen Vereins fur das Furstentum Liechtenstein. Historischer Verein fur das Furstentum Liechtenstein
short title: Jahrb Hist Ver Furst Liechtenstein
ISSN: 
ISSN (Online): 
IsoAbbr: Jahrb Hist Ver Furst Liechtenstein
NlmId: 100968195
123:123
JrId: 24248
long title: The International history review
short title: Int Hist Rev
ISSN: 0707-5332
ISSN (Online): 
IsoAbbr: Int Hist Rev
NlmId: 100968196
123:123
JrId: 24249
long title: Jahrbuch des Instituts fur Deutsche Geschichte. Universitat Tel-Aviv. Makhon le-historyah Germanit
short title: Jahrb Inst Dtsch Gesch
ISSN: 0334-4606
ISSN (Online): 
IsoAbbr: Jahrb Inst Dtsch Gesch
NlmId: 100968198
123:123
JrId: 24250
long title: International journal (Toronto, Ont.)
short title: Int J
ISSN: 0020-7020
ISSN (Online): 
IsoAbbr: Int J
NlmId: 100968199
123:123
JrId: 24251
long title: Jahrbuch fur internationales Recht. German yearbook of international law
short title: Ger Yearb Int Law
ISSN: 0021-3993
ISSN (Online): 
IsoAbbr: Ger Yearb Int Law
NlmId: 100968201
123:123
JrId: 24252
long title: Jahrbuch fur Landeskunde von Niederosterreich
short title: Jahrb Landeskd Niederosterr
ISSN: 
ISSN (Online): 
IsoAbbr: Jahrb Landeskd Niederosterr
NlmId: 100968204
123:123
JrId: 24253
long title: Jahrbuch des Oberosterreichischen Musealvereines. Oberosterreichischer Musealverein
short title: Jahrb Oberoesterr Musealver
ISSN: 
ISSN (Online): 
IsoAbbr: Jahrb Oberoesterr Musealver
NlmId: 100968206
123:123
JrId: 24254
long title: International journal of Middle East studies
short title: Int J Middle East Stud
ISSN: 0020-7438
ISSN (Online): 
IsoAbbr: Int J Middle East Stud
NlmId: 100968207
123:123
JrId: 24255
long title: Jahrbuch der Schlesischen Friedrich-Wilhelms-Universitat zu Breslau
short title: Jahrb Schlesisch Friedrich Wilhelms Univ Breslau
ISSN: 0448-1348
ISSN (Online): 
IsoAbbr: Jahrb Schlesisch Friedrich Wilhelms Univ Breslau
NlmId: 100968208
123:123
JrId: 24257
long title: International journal of politics
short title: Int J Polit
ISSN: 0012-8783
ISSN (Online): 
IsoAbbr: Int J Polit
NlmId: 100968210
123:123
JrId: 24258
long title: Jahrbuch des Vereins fur Geschichte der Stadt Wien. Verein fur Geschichte der Stadt Wien
short title: Jahrb Vereins Gesch Stadt Wien
ISSN: 1011-4726
ISSN (Online): 
IsoAbbr: Jahrb Vereins Gesch Stadt Wien
NlmId: 100968211
123:123
JrId: 24259
long title: Jahrbuch fur Wirtschaftsgeschichte
short title: Jahrb Wirtschaftsgesch
ISSN: 0075-2800
ISSN (Online): 
IsoAbbr: Jahrb Wirtschaftsgesch
NlmId: 100968212
123:123
JrId: 24260
long title: International journal of the sociology of language
short title: Int J Soc Lang
ISSN: 0165-2516
ISSN (Online): 
IsoAbbr: Int J Soc Lang
NlmId: 100968214
123:123
JrId: 24261
long title: International journal of special education
short title: Int J Spec Educ
ISSN: 0827-3383
ISSN (Online): 
IsoAbbr: Int J Spec Educ
NlmId: 100968215
123:123
JrId: 24262
long title: Jamaica journal
short title: Jam J
ISSN: 0021-4124
ISSN (Online): 
IsoAbbr: Jam J
NlmId: 100968216
123:123
JrId: 24263
long title: James Joyce quarterly
short title: James Joyce Q
ISSN: 0021-4183
ISSN (Online): 
IsoAbbr: James Joyce Q
NlmId: 100968218
123:123
JrId: 24264
long title: Jednota annual Furdek
short title: Jednota Annu Furdek
ISSN: 0449-4873
ISSN (Online): 
IsoAbbr: Jednota Annu Furdek
NlmId: 100968221
123:123
JrId: 24265
long title: Jewish quarterly review (Philadelphia, Pa.)
short title: Jew Q Rev
ISSN: 0021-6682
ISSN (Online): 
IsoAbbr: Jew Q Rev
NlmId: 100968223
123:123
JrId: 24266
long title: International philosophical quarterly : IPQ
short title: Int Philos Q
ISSN: 0019-0365
ISSN (Online): 
IsoAbbr: Int Philos Q
NlmId: 100968224
123:123
JrId: 24267
long title: Jewish social studies
short title: Jew Soc Stud
ISSN: 0021-6704
ISSN (Online): 
IsoAbbr: Jew Soc Stud
NlmId: 100968226
123:123
JrId: 24268
long title: International review of missions
short title: Int Rev Missions
ISSN: 0020-8582
ISSN (Online): 
IsoAbbr: Int Rev Missions
NlmId: 100968229
123:123
JrId: 24269
long title: International review of social history / International Instituut voor Sociale Geschiedenis, Amsterdam
short title: Int Rev Soc Hist
ISSN: 0020-8590
ISSN (Online): 
IsoAbbr: Int Rev Soc Hist
NlmId: 100968230
123:123
JrId: 24270
long title: International science review series
short title: Int Sci Rev Ser
ISSN: 0074-7866
ISSN (Online): 
IsoAbbr: Int Sci Rev Ser
NlmId: 100968233
123:123
JrId: 24271
long title: International security
short title: Int Secur
ISSN: 0162-2889
ISSN (Online): 1531-4804
IsoAbbr: Int Secur
NlmId: 100968236
123:123
JrId: 24272
long title: Inter-Nord
short title: Inter Nord
ISSN: 0074-1035
ISSN (Online): 
IsoAbbr: Inter Nord
NlmId: 100968247
123:123
JrId: 24273
long title: Journalism monographs (Austin, Tex.)
short title: Journalism Monogr
ISSN: 0022-5525
ISSN (Online): 
IsoAbbr: Journalism Monogr
NlmId: 100968248
123:123
JrId: 24274
long title: Japan quarterly (Asahi Shinbunsha)
short title: Jpn Q
ISSN: 0021-4590
ISSN (Online): 
IsoAbbr: Jpn Q
NlmId: 100968249
123:123
JrId: 24275
long title: Intersezioni (Bologna, Italy : Periodical)
short title: Intersezioni
ISSN: 0393-2451
ISSN (Online): 
IsoAbbr: Intersezioni
NlmId: 100968265
123:123
JrId: 24276
long title: Kansas history
short title: Kans Hist
ISSN: 0149-9114
ISSN (Online): 
IsoAbbr: Kans Hist
NlmId: 100968274
123:123
JrId: 24277
long title: Kamper almanak
short title: Kampener Alm
ISSN: 0451-3045
ISSN (Online): 
IsoAbbr: Kampener Alm
NlmId: 100968277
123:123
JrId: 24278
long title: Keystone folklore quarterly
short title: Keystone Folkl Q
ISSN: 0023-0987
ISSN (Online): 
IsoAbbr: Keystone Folkl Q
NlmId: 100968292
123:123
JrId: 24279
long title: The Kiva
short title: Kiva
ISSN: 0023-1940
ISSN (Online): 
IsoAbbr: Kiva
NlmId: 100968296
123:123
JrId: 24280
long title: Koinonia
short title: Koinonia
ISSN: 0023-2750
ISSN (Online): 
IsoAbbr: Koinonia
NlmId: 100968300
123:123
JrId: 24281
long title: Komunikaty mazursko-warminskie
short title: Komun Mazur Warm
ISSN: 
ISSN (Online): 
IsoAbbr: Komun Mazur Warm
NlmId: 100968302
123:123
JrId: 24282
long title: Kronika (Ljubljana, Slovenia)
short title: Kronika
ISSN: 0023-4923
ISSN (Online): 
IsoAbbr: Kronika
NlmId: 100968304
123:123
JrId: 24283
long title: Accademia nazionale dei Lincei. Fondazione Leone Caetani
short title: Accad Naz Lincei Rome
ISSN: 0391-8130
ISSN (Online): 
IsoAbbr: Accad Naz Lincei Rome
NlmId: 100968305
123:123
JrId: 24284
long title: Kultura i spoleczenstwo
short title: Kult Spolecz
ISSN: 0023-5172
ISSN (Online): 
IsoAbbr: Kult Spolecz
NlmId: 100968306
123:123
JrId: 24285
long title: Kultur & Technik : Zeitschrift des Deutschen Museums Munchen
short title: Kult Tech
ISSN: 0344-5690
ISSN (Online): 
IsoAbbr: Kult Tech
NlmId: 100968310
123:123
JrId: 24286
long title: Bulletin historique et scientifique de l'Auvergne
short title: Bull His Sci Auvergne
ISSN: 0007-4659
ISSN (Online): 
IsoAbbr: Bull His Sci Auvergne
NlmId: 100968313
123:123
JrId: 24287
long title: Epeteris Hetaireias Stereoelladikon Meleton
short title: Epet Etaireias Stereoelladikon Meleton
ISSN: 0440-761X
ISSN (Online): 
IsoAbbr: Epet Etaireias Stereoelladikon Meleton
NlmId: 100968330
123:123
JrId: 24288
long title: The Kansas historical quarterly
short title: Kans Hist Q
ISSN: 0022-8621
ISSN (Online): 
IsoAbbr: Kans Hist Q
NlmId: 100968281
123:123
JrId: 24289
long title: Indian journal of American studies
short title: Indian J Am Stud
ISSN: 0019-5030
ISSN (Online): 
IsoAbbr: Indian J Am Stud
NlmId: 100968173
123:123
JrId: 24290
long title: Journalism history
short title: Journal Hist
ISSN: 0094-7679
ISSN (Online): 
IsoAbbr: Journal Hist
NlmId: 100968238
123:123
JrId: 24291
long title: Chronique d'Egypte_ bulletin periodique de la Fondation egyptologique reine Elisabeth
short title: Chron Egypte
ISSN: 0009-6067
ISSN (Online): 
IsoAbbr: Chron Egypte
NlmId: 100968333
123:123
JrId: 24292
long title: Historical magazine of the Protestant Episcopal Church
short title: Hist Mag Protestant Episcop Church
ISSN: 0018-2486
ISSN (Online): 
IsoAbbr: Hist Mag Protestant Episcop Church
NlmId: 100968341
123:123
JrId: 24293
long title: Farmacihistoriska sallskapets degrees arsskrift
short title: Farmacihist Sallsk Ars
ISSN: 0283-6149
ISSN (Online): 
IsoAbbr: Farmacihist Sallsk Ars
NlmId: 100968362
123:123
JrId: 24294
long title: Annuaire - Facultes catholiques de Lille (1972)
short title: Fac Cathol Lille
ISSN: 0181-4478
ISSN (Online): 
IsoAbbr: Fac Cathol Lille
NlmId: 100968365
123:123
JrId: 24295
long title: Literature & history
short title: Lit Hist
ISSN: 0306-1973
ISSN (Online): 
IsoAbbr: Lit Hist
NlmId: 100968392
123:123
JrId: 24296
long title: Israel oriental studies
short title: Isr Orient Stud
ISSN: 0334-4401
ISSN (Online): 
IsoAbbr: Isr Orient Stud
NlmId: 100968412
123:123
JrId: 24297
long title: Colloques internationaux. Centre national de la recherche scientifique (France)
short title: Colloq Int CNRS
ISSN: 0366-7634
ISSN (Online): 
IsoAbbr: Colloq Int CNRS
NlmId: 100968334
123:123
JrId: 24298
long title: Commentary (New York, N.Y.)
short title: Commentary
ISSN: 0010-2601
ISSN (Online): 
IsoAbbr: Commentary
NlmId: 100968335
123:123
JrId: 24299
long title: Daphnis
short title: Daphnis
ISSN: 0300-693X
ISSN (Online): 
IsoAbbr: Daphnis
NlmId: 100968336
123:123
JrId: 24300
long title: Report and transactions - The Devonshire Association for the Advancement of Science, Literature and Art. Devonshire Association for the Advancement of Science, Literature and Art
short title: Devon Assoc Adv Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Devon Assoc Adv Sci
NlmId: 100968337
123:123
JrId: 24301
long title: Diogenes
short title: Diogenes
ISSN: 0392-1921
ISSN (Online): 
IsoAbbr: Diogenes
NlmId: 100968338
123:123
JrId: 24302
long title: Documents. International Chamber of Commerce
short title: Documents
ISSN: 
ISSN (Online): 
IsoAbbr: Documents
NlmId: 100968339
123:123
JrId: 24303
long title: Gold bulletin
short title: Gold Bull
ISSN: 0017-1557
ISSN (Online): 
IsoAbbr: Gold Bull
NlmId: 100968340
123:123
JrId: 24304
long title: Economy and history
short title: Econ Hist (Sweden)
ISSN: 0070-8852
ISSN (Online): 
IsoAbbr: Econ Hist (Sweden)
NlmId: 100968348
123:123
JrId: 24305
long title: The Journal of the Friends' Historical Society
short title: J Friends Hist Soc
ISSN: 0071-9587
ISSN (Online): 
IsoAbbr: J Friends Hist Soc
NlmId: 100968350
123:123
JrId: 24306
long title: Estudis : revista de historia moderna
short title: Estudis
ISSN: 0210-9093
ISSN (Online): 
IsoAbbr: Estudis
NlmId: 100968353
123:123
JrId: 24307
long title: Esprit (Paris, France : 1932)
short title: Esprit
ISSN: 0014-0759
ISSN (Online): 
IsoAbbr: Esprit
NlmId: 100968355
123:123
JrId: 24308
long title: Environments
short title: Environments
ISSN: 0711-6780
ISSN (Online): 
IsoAbbr: Environments
NlmId: 100968357
123:123
JrId: 24309
long title: Limburg
short title: Limburg
ISSN: 
ISSN (Online): 
IsoAbbr: Limburg
NlmId: 100968370
123:123
JrId: 24310
long title: Lincoln herald
short title: Linc Her
ISSN: 0024-3671
ISSN (Online): 
IsoAbbr: Linc Her
NlmId: 100968371
123:123
JrId: 24311
long title: Lingua nostra
short title: Lingua Nostra
ISSN: 0024-3868
ISSN (Online): 
IsoAbbr: Lingua Nostra
NlmId: 100968373
123:123
JrId: 24312
long title: Investigaciones historicas (Universidad de Valladolid. Departamento de Historia Moderna)
short title: Invest Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Invest Hist
NlmId: 100968375
123:123
JrId: 24313
long title: Investigacion y ciencia
short title: Investig Cienc
ISSN: 0210-136X
ISSN (Online): 
IsoAbbr: Investig Cienc
NlmId: 100968377
123:123
JrId: 24314
long title: The Linnean : newsletter and proceedings of the Linnean Society of London. Linnean Society of London
short title: Linnean
ISSN: 
ISSN (Online): 
IsoAbbr: Linnean
NlmId: 100968380
123:123
JrId: 24315
long title: Irish economic and social history : journal of the Economic and Social History Society of Ireland
short title: Ir Econ Soc Hist
ISSN: 0332-4893
ISSN (Online): 
IsoAbbr: Ir Econ Soc Hist
NlmId: 100968382
123:123
JrId: 24316
long title: Lippische Mitteilungen aus Geschichte und Landeskunde
short title: Lipp Mitt Gesch Landeskd
ISSN: 
ISSN (Online): 
IsoAbbr: Lipp Mitt Gesch Landeskd
NlmId: 100968383
123:123
JrId: 24317
long title: Irish geography : bulletin of the Geographical Society of Ireland
short title: Ir Geogr
ISSN: 0075-0778
ISSN (Online): 
IsoAbbr: Ir Geogr
NlmId: 100968385
123:123
JrId: 24318
long title: Lishi yanjiu
short title: Lishi Yanjiu
ISSN: 
ISSN (Online): 
IsoAbbr: Lishi Yanjiu
NlmId: 100968386
123:123
JrId: 24319
long title: Irish historical studies : joint journal of the Irish Historical Society and the Ulster Society for Irish Historical Studies
short title: Ir Hist Stud
ISSN: 0021-1214
ISSN (Online): 
IsoAbbr: Ir Hist Stud
NlmId: 100968389
123:123
JrId: 24320
long title: The Irish sword : the journal of the Military History Society of Ireland
short title: Ir Sword
ISSN: 0021-1389
ISSN (Online): 
IsoAbbr: Ir Sword
NlmId: 100968395
123:123
JrId: 24321
long title: Lituanus
short title: Lituanus
ISSN: 0024-5089
ISSN (Online): 
IsoAbbr: Lituanus
NlmId: 100968402
123:123
JrId: 24322
long title: The Island magazine
short title: Isl Mag
ISSN: 0384-8175
ISSN (Online): 
IsoAbbr: Isl Mag
NlmId: 100968404
123:123
JrId: 24323
long title: Liverpool classical monthly : LCM
short title: Liverp Classical Mon
ISSN: 0309-3700
ISSN (Online): 
IsoAbbr: Liverp Classical Mon
NlmId: 100968406
123:123
JrId: 24324
long title: The Islamic quarterly
short title: Islam Q
ISSN: 0021-1842
ISSN (Online): 
IsoAbbr: Islam Q
NlmId: 100968407
123:123
JrId: 24325
long title: Islamic studies
short title: Islam Stud
ISSN: 0578-8072
ISSN (Online): 
IsoAbbr: Islam Stud
NlmId: 100968409
123:123
JrId: 24326
long title: Le Livre et l'estampe
short title: Livre Estampe
ISSN: 0024-533X
ISSN (Online): 
IsoAbbr: Livre Estampe
NlmId: 100968419
123:123
JrId: 24327
long title: Llano Estacado heritage
short title: Llano Estac Heritage
ISSN: 
ISSN (Online): 
IsoAbbr: Llano Estac Heritage
NlmId: 100968426
123:123
JrId: 24328
long title: Issues & studies
short title: Issues Stud
ISSN: 1013-2511
ISSN (Online): 
IsoAbbr: Issues Stud
NlmId: 100968427
123:123
JrId: 24329
long title: LLULL : boletin de la Sociedad Espanola de Historia de las Ciencias
short title: Llull
ISSN: 0210-8615
ISSN (Online): 
IsoAbbr: Llull
NlmId: 100968431
123:123
JrId: 24330
long title: Istoricheski pregled
short title: Istor Pregl
ISSN: 0021-2636
ISSN (Online): 
IsoAbbr: Istor Pregl
NlmId: 100968435
123:123
JrId: 24331
long title: The Local historian
short title: Local Hist
ISSN: 0024-5585
ISSN (Online): 
IsoAbbr: Local Hist
NlmId: 100968436
123:123
JrId: 24332
long title: Locus (Denton, Tex.)
short title: Locus
ISSN: 0898-8056
ISSN (Online): 
IsoAbbr: Locus
NlmId: 100968440
123:123
JrId: 24333
long title: Das Logbuch
short title: Logbuch
ISSN: 
ISSN (Online): 
IsoAbbr: Logbuch
NlmId: 100968446
123:123
JrId: 24334
long title: Istorijski zapisi : organ Istoriskog instituta i Drustva istoricara SR Crne Gore
short title: Istor Zapisi
ISSN: 0021-2652
ISSN (Online): 
IsoAbbr: Istor Zapisi
NlmId: 100968447
123:123
JrId: 24335
long title: The London archaeologist
short title: Lond Archaeol
ISSN: 0024-5984
ISSN (Online): 
IsoAbbr: Lond Archaeol
NlmId: 100968456
123:123
JrId: 24336
long title: Long Island forum
short title: Long Isl Forum
ISSN: 0024-628X
ISSN (Online): 
IsoAbbr: Long Isl Forum
NlmId: 100968460
123:123
JrId: 24337
long title: The Long Island historical journal
short title: Long Island Hist J
ISSN: 0898-7084
ISSN (Online): 
IsoAbbr: Long Island Hist J
NlmId: 100968462
123:123
JrId: 24338
long title: Istorija (Skopje, Macedonia)
short title: Istorija
ISSN: 0579-0263
ISSN (Online): 
IsoAbbr: Istorija
NlmId: 100968467
123:123
JrId: 24339
long title: Revista loteria
short title: Loteria (Panama)
ISSN: 0024-662X
ISSN (Online): 
IsoAbbr: Loteria (Panama)
NlmId: 100968468
123:123
JrId: 24340
long title: Italia medioevale e umanistica
short title: Ital Medioev Um
ISSN: 0391-7495
ISSN (Online): 
IsoAbbr: Ital Medioev Um
NlmId: 100968473
123:123
JrId: 24341
long title: Italy_ documents and notes
short title: Italy Doc Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Italy Doc Notes
NlmId: 100968475
123:123
JrId: 24342
long title: Luso-Brazilian review
short title: Luso-Braz Rev
ISSN: 0024-7413
ISSN (Online): 
IsoAbbr: Luso-Braz Rev
NlmId: 100968476
123:123
JrId: 24343
long title: Ivra_ rivista internazionale di diritto romano e antico
short title: Iura
ISSN: 0021-3241
ISSN (Online): 
IsoAbbr: Iura
NlmId: 100968479
123:123
JrId: 24344
long title: Izvestiia na Instituta po istoriia na BKP
short title: Izv Inst Istor BKP
ISSN: 0583-9963
ISSN (Online): 
IsoAbbr: Izv Inst Istor BKP
NlmId: 100968488
123:123
JrId: 24345
long title: Journal of African studies
short title: J Afr Stud
ISSN: 0095-4993
ISSN (Online): 
IsoAbbr: J Afr Stud
NlmId: 100968490
123:123
JrId: 24346
long title: Journal of the Afro-American Historical and Genealogical Society. Afro-American Historical and Genealogical Society (Washington, D.C.)
short title: J Afro Am Hist Geneal Soc
ISSN: 0272-1937
ISSN (Online): 
IsoAbbr: J Afro Am Hist Geneal Soc
NlmId: 100968491
123:123
JrId: 24347
long title: Journal d'agriculture traditionnelle et de botanique appliquee : JATBA
short title: J Agric Tradit Bot Appl
ISSN: 0183-5173
ISSN (Online): 
IsoAbbr: J Agric Tradit Bot Appl
NlmId: 100968494
123:123
JrId: 24348
long title: Journal of American culture
short title: J Am Cult
ISSN: 0191-1813
ISSN (Online): 2162-5735
IsoAbbr: J Am Cult
NlmId: 100968495
123:123
JrId: 24349
long title: MGH news / Montreal General Hospital
short title: MGH News
ISSN: 0027-0709
ISSN (Online): 
IsoAbbr: MGH News
NlmId: 100968496
123:123
JrId: 24350
long title: Journal d'agriculture tropicale et de botanique appliquee
short title: J Agric Trop Bot Appl
ISSN: 0021-7662
ISSN (Online): 
IsoAbbr: J Agric Trop Bot Appl
NlmId: 100968497
123:123
JrId: 24351
long title: Maandblad van "Oud-Utrecht" : vereeniging tot beoefening en tot verspreiding van de kennis der geschiedenis van Utrecht en omstreken
short title: Maandbl Oud Utrecht
ISSN: 
ISSN (Online): 
IsoAbbr: Maandbl Oud Utrecht
NlmId: 100968502
123:123
JrId: 24352
long title: The Magazine of Albemarle County history
short title: Mag Albemarle Cty Hist
ISSN: 0076-2342
ISSN (Online): 
IsoAbbr: Mag Albemarle Cty Hist
NlmId: 100968505
123:123
JrId: 24353
long title: Journal of American history (Bloomington, Ind.)
short title: J Am Hist
ISSN: 0021-8723
ISSN (Online): 
IsoAbbr: J Am Hist
NlmId: 100968506
123:123
JrId: 24354
long title: Magazine antiques (New York, N.Y. : 1971)
short title: Mag Antiq
ISSN: 0161-9284
ISSN (Online): 
IsoAbbr: Mag Antiq
NlmId: 100968510
123:123
JrId: 24355
long title: Magazin istoric
short title: Mag Istor
ISSN: 0541-881X
ISSN (Online): 
IsoAbbr: Mag Istor
NlmId: 100968514
123:123
JrId: 24356
long title: Magazine litteraire
short title: Mag Litt
ISSN: 0024-9807
ISSN (Online): 
IsoAbbr: Mag Litt
NlmId: 100968516
123:123
JrId: 24357
long title: Maia
short title: Maia
ISSN: 0025-0538
ISSN (Online): 
IsoAbbr: Maia
NlmId: 100968519
123:123
JrId: 24358
long title: The Malloch room newsletter
short title: Malloch Room Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Malloch Room Newsl
NlmId: 100968526
123:123
JrId: 24359
long title: Manchester memoirs / Manchester Literary and Philosophical Society
short title: Manch Men
ISSN: 
ISSN (Online): 
IsoAbbr: Manch Men
NlmId: 100968534
123:123
JrId: 24360
long title: Manuscripta
short title: Manuscripta
ISSN: 0025-2603
ISSN (Online): 
IsoAbbr: Manuscripta
NlmId: 100968538
123:123
JrId: 24361
long title: Manuscripts (New York, N.Y.)
short title: Manuscripts (N Y)
ISSN: 0025-262X
ISSN (Online): 
IsoAbbr: Manuscripts (N Y)
NlmId: 100968542
123:123
JrId: 24362
long title: The Marine Corps gazette
short title: Mar Corps Gaz
ISSN: 0025-3170
ISSN (Online): 
IsoAbbr: Mar Corps Gaz
NlmId: 100968549
123:123
JrId: 24363
long title: The Mariner's mirror
short title: Mar Mirror
ISSN: 0025-3359
ISSN (Online): 
IsoAbbr: Mar Mirror
NlmId: 100968554
123:123
JrId: 24364
long title: Majallat ma had al-makhtutat al-Arabiyah
short title: Majallat Ma had al Makhtutat al Arabiy
ISSN: 
ISSN (Online): 
IsoAbbr: Majallat Ma had al Makhtutat al Arabiy
NlmId: 100968521
123:123
JrId: 24365
long title: Journal of the American Historical Society of Germans from Russia. American Historical Society of Germans from Russia
short title: J Am Hist Soc Ger Russ
ISSN: 0162-8283
ISSN (Online): 
IsoAbbr: J Am Hist Soc Ger Russ
NlmId: 100968587
123:123
JrId: 24366
long title: Journal of the American Oriental Society. American Oriental Society
short title: J Am Orient Soc
ISSN: 0003-0279
ISSN (Online): 
IsoAbbr: J Am Orient Soc
NlmId: 100968588
123:123
JrId: 24367
long title: Journal of American studies
short title: J Am Stud
ISSN: 0021-8758
ISSN (Online): 
IsoAbbr: J Am Stud
NlmId: 100968589
123:123
JrId: 24368
long title: Journal of archaeological science
short title: J Archaeol Sci
ISSN: 0305-4403
ISSN (Online): 
IsoAbbr: J. Archaeol. Sci.
NlmId: 100968590
123:123
JrId: 24369
long title: Journal of the Arnold Arboretum. Arnold Arboretum
short title: J Arnold Arbor
ISSN: 0004-2625
ISSN (Online): 
IsoAbbr: J Arnold Arbor
NlmId: 100968591
123:123
JrId: 24370
long title: Journal of African history
short title: J Afr Hist
ISSN: 0021-8537
ISSN (Online): 
IsoAbbr: J Afr Hist
NlmId: 100968592
123:123
JrId: 24371
long title: Journal of Asian and African studies
short title: J Asian Afr Stud
ISSN: 0021-9096
ISSN (Online): 
IsoAbbr: J Asian Afr Stud
NlmId: 100968593
123:123
JrId: 24372
long title: The Journal of Arizona history
short title: J Ariz Hist
ISSN: 0021-9053
ISSN (Online): 
IsoAbbr: J Ariz Hist
NlmId: 100968597
123:123
JrId: 24373
long title: Journal asiatique
short title: J Asiat
ISSN: 0021-762X
ISSN (Online): 
IsoAbbr: J Asiat
NlmId: 100968599
123:123
JrId: 24374
long title: Markers : the annual journal of the Association for Gravestone Studies
short title: Markers
ISSN: 0277-8726
ISSN (Online): 
IsoAbbr: Markers
NlmId: 100968600
123:123
JrId: 24375
long title: Journal of the Asiatic Society
short title: J Asiat Soc
ISSN: 0368-3303
ISSN (Online): 
IsoAbbr: J Asiat Soc
NlmId: 100968601
123:123
JrId: 24376
long title: The Journal of British studies
short title: J Br Stud
ISSN: 0021-9371
ISSN (Online): 
IsoAbbr: J Br Stud
NlmId: 100968603
123:123
JrId: 24377
long title: Marxist perspectives
short title: Marx Perspect
ISSN: 0149-8681
ISSN (Online): 
IsoAbbr: Marx Perspect
NlmId: 100968604
123:123
JrId: 24378
long title: Proceedings of the Massachusetts Historical Society. Massachusetts Historical Society
short title: Mass Hist Soc Proc
ISSN: 0076-4981
ISSN (Online): 
IsoAbbr: Mass Hist Soc Proc
NlmId: 100968607
123:123
JrId: 24379
long title: Journal of California and Great Basin anthropology
short title: J Calif Gt Basin Anthropol
ISSN: 0191-3557
ISSN (Online): 
IsoAbbr: J. Calif. Gt. Basin Anthropol.
NlmId: 100968608
123:123
JrId: 24380
long title: The Journal of the Canadian Church Historical Society
short title: J Can Church Hist Soc
ISSN: 0008-3208
ISSN (Online): 
IsoAbbr: J Can Church Hist Soc
NlmId: 100968609
123:123
JrId: 24381
long title: The Massachusetts review
short title: Mass Rev
ISSN: 0025-4878
ISSN (Online): 
IsoAbbr: Mass Rev
NlmId: 100968610
123:123
JrId: 24382
long title: Journal of Canadian studies. Revue d'etudes canadiennes
short title: J Can Stud
ISSN: 0021-9495
ISSN (Online): 
IsoAbbr: J Can Stud
NlmId: 100968612
123:123
JrId: 24383
long title: The Masterkey for Indian lore and history
short title: Masterkey Ind Lore Hist
ISSN: 0025-5084
ISSN (Online): 
IsoAbbr: Masterkey Ind Lore Hist
NlmId: 100968613
123:123
JrId: 24384
long title: The Journal of Caribbean history
short title: J Caribb Hist
ISSN: 0047-2263
ISSN (Online): 
IsoAbbr: J Caribb Hist
NlmId: 100968614
123:123
JrId: 24385
long title: Journal of Cherokee studies
short title: J Cherokee Stud
ISSN: 0146-2962
ISSN (Online): 
IsoAbbr: J Cherokee Stud
NlmId: 100968616
123:123
JrId: 24386
long title: Material culture
short title: Mater Cult
ISSN: 0883-3680
ISSN (Online): 
IsoAbbr: Mater Cult
NlmId: 100968617
123:123
JrId: 24387
long title: Journal of the Chester Archaeological Society. Chester Archaeological Society
short title: J Chester Archaeol Soc
ISSN: 0309-359X
ISSN (Online): 
IsoAbbr: J Chester Archaeol Soc
NlmId: 100968620
123:123
JrId: 24388
long title: Material history bulletin. Bulletin d'histoire de la culture materielle
short title: Mater Hist Bull
ISSN: 0703-489X
ISSN (Online): 
IsoAbbr: Mater Hist Bull
NlmId: 100968622
123:123
JrId: 24389
long title: Xianggang Zhong wen da xue xue bao. Chinese University of Hong Kong
short title: J Chin Univ Hong Kong
ISSN: 
ISSN (Online): 
IsoAbbr: J Chin Univ Hong Kong
NlmId: 100968626
123:123
JrId: 24390
long title: Mawazo
short title: Mawazo
ISSN: 0047-6293
ISSN (Online): 
IsoAbbr: Mawazo
NlmId: 100968627
123:123
JrId: 24391
long title: A Journal of Church and State
short title: J Church State
ISSN: 0021-969X
ISSN (Online): 
IsoAbbr: J Church State
NlmId: 100968645
123:123
JrId: 24392
long title: The Journal of Commonwealth & comparative politics
short title: J Commonw Comp Polit
ISSN: 0306-3631
ISSN (Online): 
IsoAbbr: J Commonw Comp Polit
NlmId: 100968646
123:123
JrId: 24393
long title: The Journal of communication inquiry
short title: J Commun Inq
ISSN: 0196-8599
ISSN (Online): 
IsoAbbr: J Commun Inq
NlmId: 100968649
123:123
JrId: 24394
long title: McGill journal of education
short title: McGill J Educ
ISSN: 0024-9033
ISSN (Online): 
IsoAbbr: McGill J Educ
NlmId: 100968650
123:123
JrId: 24395
long title: Journal of contemporary Asia
short title: J Contemp Asia
ISSN: 0047-2336
ISSN (Online): 
IsoAbbr: J Contemp Asia
NlmId: 100968651
123:123
JrId: 24396
long title: Journal of contemporary history
short title: J Contemp Hist
ISSN: 0022-0094
ISSN (Online): 
IsoAbbr: J Contemp Hist
NlmId: 100968656
123:123
JrId: 24397
long title: Maryland Genealogical Society bulletin
short title: Md Geneal Soc Bull
ISSN: 0542-8351
ISSN (Online): 
IsoAbbr: Md Geneal Soc Bull
NlmId: 100968657
123:123
JrId: 24398
long title: The Maryland historian
short title: Md Hist
ISSN: 0025-424X
ISSN (Online): 
IsoAbbr: Md Hist
NlmId: 100968658
123:123
JrId: 24399
long title: Journal of the early Republic
short title: J Early Repub
ISSN: 0275-1275
ISSN (Online): 
IsoAbbr: J Early Repub
NlmId: 100968659
123:123
JrId: 24400
long title: Journal of Eastern African research & development
short title: J East Afr Res Dev
ISSN: 0251-0405
ISSN (Online): 
IsoAbbr: J East Afr Res Dev
NlmId: 100968662
123:123
JrId: 24401
long title: Maryland historical magazine
short title: Md Hist Mag
ISSN: 0025-4258
ISSN (Online): 
IsoAbbr: Md Hist Mag
NlmId: 100968663
123:123
JrId: 24402
long title: The Journal of ecclesiastical history
short title: J Ecclesiast Hist
ISSN: 0022-0469
ISSN (Online): 
IsoAbbr: J Ecclesiast Hist
NlmId: 100968665
123:123
JrId: 24403
long title: Maine Historical Society quarterly
short title: Maine Hist Soc Q
ISSN: 0163-1152
ISSN (Online): 
IsoAbbr: Maine Hist Soc Q
NlmId: 100968666
123:123
JrId: 24404
long title: Meander
short title: Meander
ISSN: 0025-6285
ISSN (Online): 
IsoAbbr: Meander
NlmId: 100968670
123:123
JrId: 24405
long title: Journal of economic and social history of the orient
short title: J Econ Soc Hist Orient
ISSN: 0022-4995
ISSN (Online): 
IsoAbbr: J Econ Soc Hist Orient
NlmId: 100968673
123:123
JrId: 24406
long title: Journal of ecumenical studies
short title: J Ecumenical Stud
ISSN: 0022-0558
ISSN (Online): 
IsoAbbr: J Ecumenical Stud
NlmId: 100968676
123:123
JrId: 24407
long title: Journal of educational administration and history
short title: J Educ Adm Hist
ISSN: 0022-0620
ISSN (Online): 
IsoAbbr: J Educ Adm Hist
NlmId: 100968679
123:123
JrId: 24408
long title: Mediaevalia philosophica polonorum
short title: Mediaev Philos Pol
ISSN: 0076-5880
ISSN (Online): 
IsoAbbr: Mediaev Philos Pol
NlmId: 100968685
123:123
JrId: 24409
long title: Mediaeval studies
short title: Mediaev Stud
ISSN: 0076-5872
ISSN (Online): 
IsoAbbr: Mediaev Stud
NlmId: 100968689
123:123
JrId: 24410
long title: Medieval archaeology
short title: Mediev Archaeol
ISSN: 0076-6097
ISSN (Online): 
IsoAbbr: Mediev Archaeol
NlmId: 100968691
123:123
JrId: 24411
long title: The Journal of Egyptian archaeology
short title: J Egypt Archaeol
ISSN: 0307-5133
ISSN (Online): 
IsoAbbr: J Egypt Archaeol
NlmId: 100968692
123:123
JrId: 24412
long title: Medievalia et humanistica
short title: Mediev Humanist
ISSN: 0076-6127
ISSN (Online): 
IsoAbbr: Mediev Humanist
NlmId: 100968694
123:123
JrId: 24413
long title: The Journal of Erie studies
short title: J Erie Stud
ISSN: 0090-1938
ISSN (Online): 
IsoAbbr: J Erie Stud
NlmId: 100968695
123:123
JrId: 24414
long title: Journal of Ethiopian studies / Haile Sellassie I University, Institute of Ethiopian Studies
short title: J Ethiop Stud
ISSN: 0304-2243
ISSN (Online): 
IsoAbbr: J Ethiop Stud
NlmId: 100968697
123:123
JrId: 24415
long title: Medievales
short title: Medievales
ISSN: 0751-2708
ISSN (Online): 
IsoAbbr: Medievales
NlmId: 100968698
123:123
JrId: 24416
long title: The Journal of ethnic studies
short title: J Ethn Stud
ISSN: 0091-3219
ISSN (Online): 
IsoAbbr: J Ethn Stud
NlmId: 100968700
123:123
JrId: 24417
long title: Medioevo romanzo
short title: Medioev Romanzo
ISSN: 0390-0711
ISSN (Online): 
IsoAbbr: Medioev Romanzo
NlmId: 100968701
123:123
JrId: 24418
long title: The Journal of European economic history
short title: J Eur Econ Hist
ISSN: 0391-5115
ISSN (Online): 
IsoAbbr: J Eur Econ Hist
NlmId: 100968704
123:123
JrId: 24419
long title: Medioevo latino
short title: Medioevo Lat
ISSN: 0393-0092
ISSN (Online): 
IsoAbbr: Medioevo Lat
NlmId: 100968706
123:123
JrId: 24420
long title: Journal of garden history
short title: J Gard Hist
ISSN: 0144-5170
ISSN (Online): 
IsoAbbr: J Gard Hist
NlmId: 100968709
123:123
JrId: 24421
long title: Journal fur Geschichte
short title: J Gesch
ISSN: 0171-953X
ISSN (Online): 
IsoAbbr: J Gesch
NlmId: 100968710
123:123
JrId: 24422
long title: Melanges de la Casa de Velazquez
short title: Melanges Casa Velazquez
ISSN: 0076-230X
ISSN (Online): 
IsoAbbr: Melanges Casa Velazquez
NlmId: 100968715
123:123
JrId: 24423
long title: Journal of glass studies
short title: J Glass Stud
ISSN: 0075-4250
ISSN (Online): 
IsoAbbr: J Glass Stud
NlmId: 100968717
123:123
JrId: 24424
long title: The Journal of Hellenic studies / the Society for the Promotion of Hellenic Studies
short title: J Hell Stud
ISSN: 0075-4269
ISSN (Online): 
IsoAbbr: J Hell Stud
NlmId: 100968719
123:123
JrId: 24425
long title: Journal of the history of philosophy
short title: J Hist Philos
ISSN: 0022-5053
ISSN (Online): 1538-4586
IsoAbbr: J Hist Philos
NlmId: 100968721
123:123
JrId: 24426
long title: Journal of historical sociology
short title: J Hist Sociol
ISSN: 0952-1909
ISSN (Online): 
IsoAbbr: J Hist Sociol
NlmId: 100968724
123:123
JrId: 24427
long title: Melsheimer entomological series
short title: Meisheimer Entomol Ser
ISSN: 0076-6321
ISSN (Online): 
IsoAbbr: Meisheimer Entomol Ser
NlmId: 100968726
123:123
JrId: 24428
long title: Memorias da Academia das Ciencias de Lisboa, Classe de Ciencias
short title: Mem Acad Cienc Lisb Cl Cienc
ISSN: 
ISSN (Online): 
IsoAbbr: Mem Acad Cienc Lisb Cl Cienc
NlmId: 100968727
123:123
JrId: 24429
long title: Memoria de el Colegio Nacional. Colegio Nacional (Mexico)
short title: Mem Col Nac (Mex)
ISSN: 0185-0539
ISSN (Online): 
IsoAbbr: Mem Col Nac (Mex)
NlmId: 100968729
123:123
JrId: 24430
long title: The Mennonite quarterly review
short title: Mennon Q Rev
ISSN: 0025-9373
ISSN (Online): 
IsoAbbr: Mennon Q Rev
NlmId: 100968733
123:123
JrId: 24431
long title: Mesoamerica (Antigua, Guatemala)
short title: Mesoamerica (Antigua Guatem)
ISSN: 0252-9963
ISSN (Online): 
IsoAbbr: Mesoamerica (Antigua Guatem)
NlmId: 100968736
123:123
JrId: 24432
long title: Methodist history
short title: Methodist Hist
ISSN: 0026-1238
ISSN (Online): 
IsoAbbr: Methodist Hist
NlmId: 100968741
123:123
JrId: 24433
long title: Methodology and science
short title: Methodol Sci
ISSN: 0543-6095
ISSN (Online): 
IsoAbbr: Methodol Sci
NlmId: 100968744
123:123
JrId: 24434
long title: Michigan history
short title: Mich Hist
ISSN: 0026-2196
ISSN (Online): 
IsoAbbr: Mich Hist
NlmId: 100968760
123:123
JrId: 24435
long title: The Michigan historical review
short title: Mich Hist Rev
ISSN: 0890-1686
ISSN (Online): 
IsoAbbr: Mich Hist Rev
NlmId: 100968762
123:123
JrId: 24436
long title: Michigan Jewish history
short title: Mich Jew Hist
ISSN: 0543-9833
ISSN (Online): 
IsoAbbr: Mich Jew Hist
NlmId: 100968764
123:123
JrId: 24437
long title: Michigan quarterly review
short title: Mich Q Rev
ISSN: 0026-2420
ISSN (Online): 
IsoAbbr: Mich Q Rev
NlmId: 100968766
123:123
JrId: 24438
long title: Microscopy : the journal of the Quekett Microscopical Club
short title: Microscopy
ISSN: 0026-2838
ISSN (Online): 
IsoAbbr: Microscopy
NlmId: 100968773
123:123
JrId: 24439
long title: Journal of Baltic studies
short title: J Balt Stud
ISSN: 0162-9778
ISSN (Online): 
IsoAbbr: J Balt Stud
NlmId: 100968602
123:123
JrId: 24440
long title: Journal of Commonwealth political studies
short title: J Commonw Polit Stud
ISSN: 0021-9908
ISSN (Online): 
IsoAbbr: J Commonw Polit Stud
NlmId: 100968647
123:123
JrId: 24441
long title: Melbourne historical journal
short title: Melb Hist J
ISSN: 0076-6232
ISSN (Online): 
IsoAbbr: Melb Hist J
NlmId: 100968725
123:123
JrId: 24442
long title: Midstream_ a monthly Jewish review
short title: Midstream (N Y)
ISSN: 0026-332X
ISSN (Online): 
IsoAbbr: Midstream (N Y)
NlmId: 100968809
123:123
JrId: 24443
long title: The Midwest quarterly
short title: Midwest Q (Pittsb)
ISSN: 0026-3451
ISSN (Online): 
IsoAbbr: Midwest Q (Pittsb)
NlmId: 100968817
123:123
JrId: 24444
long title: Jaarboek : verslagen en mededelingen der Koninklijke Nederlandse Botanische Vereniging over het jaar ... Koninklijke Nederlandse Botanische Vereniging
short title: Jaarb K Ned Bot Ver
ISSN: 
ISSN (Online): 
IsoAbbr: Jaarb K Ned Bot Ver
NlmId: 100968887
123:123
JrId: 24445
long title: Kwartalnik historii kultury materialnej
short title: Kwart Hist Kult Mater
ISSN: 0023-5881
ISSN (Online): 
IsoAbbr: Kwart Hist Kult Mater
NlmId: 100969000
123:123
JrId: 24446
long title: Lilith (Fitzroy, Vic.)
short title: Lilith
ISSN: 0813-8990
ISSN (Online): 
IsoAbbr: Lilith
NlmId: 100969013
123:123
JrId: 24447
long title: Revue d'histoire ecclesiastique
short title: Rev Hist Eccles
ISSN: 0035-2381
ISSN (Online): 
IsoAbbr: Rev Hist Eccles
NlmId: 100969025
123:123
JrId: 24448
long title: Journal of the Hong Kong Branch of the Royal Asiatic Society
short title: J Hong Kong Branch R Asiat Soc
ISSN: 0085-5774
ISSN (Online): 
IsoAbbr: J Hong Kong Branch R Asiat Soc
NlmId: 100968782
123:123
JrId: 24449
long title: The Journal of imperial and commonwealth history
short title: J Imp Commonw Hist
ISSN: 0308-6534
ISSN (Online): 
IsoAbbr: J Imp Commonw Hist
NlmId: 100968783
123:123
JrId: 24450
long title: The Journal of industrial economics
short title: J Ind Econ
ISSN: 0022-1821
ISSN (Online): 
IsoAbbr: J Ind Econ
NlmId: 100968784
123:123
JrId: 24451
long title: Journal of the Indian Anthropological Society / the Indian Anthropological Society
short title: J Indian Anthropol Soc
ISSN: 0019-4387
ISSN (Online): 
IsoAbbr: J Indian Anthropol Soc
NlmId: 100968785
123:123
JrId: 24452
long title: Journal of international affairs
short title: J Int Aff
ISSN: 0022-197X
ISSN (Online): 
IsoAbbr: J Int Aff
NlmId: 100968786
123:123
JrId: 24453
long title: The Journal of interdisciplinary history
short title: J Interdiscip Hist
ISSN: 0022-1953
ISSN (Online): 1530-9169
IsoAbbr: J Interdiscip Hist
NlmId: 100968789
123:123
JrId: 24454
long title: Journal of the Lancaster County Historical Society. Lancaster County Historical Society (Pa.)
short title: J Lanc Cty Hist Soc
ISSN: 0023-7477
ISSN (Online): 
IsoAbbr: J Lanc Cty Hist Soc
NlmId: 100968790
123:123
JrId: 24455
long title: Journal of Latin American lore
short title: J Lat Am Lore
ISSN: 0360-1927
ISSN (Online): 
IsoAbbr: J Lat Am Lore
NlmId: 100968791
123:123
JrId: 24456
long title: Journal of Latin American studies
short title: J Lat Am Stud
ISSN: 0022-216X
ISSN (Online): 
IsoAbbr: J Lat Am Stud
NlmId: 100968792
123:123
JrId: 24457
long title: The Journal of law & economics
short title: J Law Econ
ISSN: 0022-2186
ISSN (Online): 
IsoAbbr: J Law Econ
NlmId: 100968793
123:123
JrId: 24458
long title: Journal of law and society
short title: J Law Soc
ISSN: 0263-323X
ISSN (Online): 
IsoAbbr: J Law Soc
NlmId: 100968794
123:123
JrId: 24459
long title: The Journal of legal history
short title: J Legal Hist
ISSN: 0144-0365
ISSN (Online): 
IsoAbbr: J Legal Hist
NlmId: 100968795
123:123
JrId: 24460
long title: The Journal of libertarian studies
short title: J Libert Stud
ISSN: 0363-2873
ISSN (Online): 
IsoAbbr: J Libert Stud
NlmId: 100968796
123:123
JrId: 24461
long title: The Journal of Long Island history
short title: J Long Isl Hist
ISSN: 0449-2722
ISSN (Online): 
IsoAbbr: J Long Isl Hist
NlmId: 100968797
123:123
JrId: 24462
long title: Journal of the Malaysian Branch of the Royal Asiatic Society
short title: J Malays Branch R Asiat Soc
ISSN: 0126-7353
ISSN (Online): 
IsoAbbr: J Malays Branch R Asiat Soc
NlmId: 100968798
123:123
JrId: 24463
long title: Journal of medieval history
short title: J Mediev Hist
ISSN: 0304-4181
ISSN (Online): 
IsoAbbr: J Mediev Hist
NlmId: 100968799
123:123
JrId: 24464
long title: Mid-America_ an historical review
short title: Mid Am
ISSN: 0026-2927
ISSN (Online): 
IsoAbbr: Mid Am
NlmId: 100968800
123:123
JrId: 24465
long title: Midcontinental journal of archaeology, MCJA
short title: MidCont J Archaeol
ISSN: 0146-1109
ISSN (Online): 
IsoAbbr: MidCont J Archaeol
NlmId: 100968801
123:123
JrId: 24466
long title: Kwartalnik historii ruchu zawodowego
short title: Kwart Hist Ruchu Zaw
ISSN: 0454-7330
ISSN (Online): 
IsoAbbr: Kwart Hist Ruchu Zaw
NlmId: 100968802
123:123
JrId: 24467
long title: The Middle East journal
short title: Middle East J
ISSN: 0026-3141
ISSN (Online): 
IsoAbbr: Middle East J
NlmId: 100968803
123:123
JrId: 24468
long title: Kentucky folklore record
short title: Ky Folkl Rec
ISSN: 0023-0227
ISSN (Online): 
IsoAbbr: Ky Folkl Rec
NlmId: 100968804
123:123
JrId: 24469
long title: Middle Eastern studies
short title: Middle East Stud
ISSN: 0026-3206
ISSN (Online): 
IsoAbbr: Middle East Stud
NlmId: 100968805
123:123
JrId: 24470
long title: Louisiana history
short title: La Hist
ISSN: 0024-6816
ISSN (Online): 
IsoAbbr: La Hist
NlmId: 100968806
123:123
JrId: 24471
long title: Midland history
short title: Midl Hist
ISSN: 0047-729X
ISSN (Online): 
IsoAbbr: Midl Hist
NlmId: 100968807
123:123
JrId: 24472
long title: Louisiana studies
short title: La Stud
ISSN: 0024-693X
ISSN (Online): 
IsoAbbr: La Stud
NlmId: 100968808
123:123
JrId: 24473
long title: Labor history
short title: Labor Hist
ISSN: 0023-656X
ISSN (Online): 
IsoAbbr: Labor Hist
NlmId: 100968810
123:123
JrId: 24474
long title: Labour history
short title: Labour Hist
ISSN: 0023-6942
ISSN (Online): 
IsoAbbr: Labour Hist
NlmId: 100968839
123:123
JrId: 24475
long title: Het Land van Aalst
short title: Land Aalst
ISSN: 
ISSN (Online): 
IsoAbbr: Land Aalst
NlmId: 100968842
123:123
JrId: 24476
long title: Military affairs : journal of the American Military Institute
short title: Mil Aff
ISSN: 0026-3931
ISSN (Online): 
IsoAbbr: Mil Aff
NlmId: 100968871
123:123
JrId: 24477
long title: Milieux (Le Creusot, France)
short title: Milieux
ISSN: 0181-1924
ISSN (Online): 
IsoAbbr: Milieux
NlmId: 100968876
123:123
JrId: 24478
long title: Journal of the Royal Society of Antiquaries of Ireland. Royal Society of Antiquaries of Ireland
short title: J R Soc Antiq Irel
ISSN: 0035-9106
ISSN (Online): 
IsoAbbr: J R Soc Antiq Irel
NlmId: 100968883
123:123
JrId: 24479
long title: Langages
short title: Langages
ISSN: 0458-726X
ISSN (Online): 
IsoAbbr: Langages
NlmId: 100968884
123:123
JrId: 24480
long title: Latin American perspectives
short title: Lat Am Perspect
ISSN: 0094-582X
ISSN (Online): 
IsoAbbr: Lat Am Perspect
NlmId: 100968894
123:123
JrId: 24481
long title: Latin American research review
short title: Lat Am Res Rev
ISSN: 0023-8791
ISSN (Online): 
IsoAbbr: Lat Am Res Rev
NlmId: 100968899
123:123
JrId: 24482
long title: Late imperial China = Ch'ing shih wen t'i
short title: Late Imp China
ISSN: 0884-3236
ISSN (Online): 1086-3257
IsoAbbr: Late Imp China
NlmId: 100968901
123:123
JrId: 24483
long title: Lateinamerika
short title: Lateinamerika
ISSN: 0458-7944
ISSN (Online): 
IsoAbbr: Lateinamerika
NlmId: 100968909
123:123
JrId: 24484
long title: Latomus
short title: Latomus
ISSN: 0023-8856
ISSN (Online): 
IsoAbbr: Latomus
NlmId: 100968921
123:123
JrId: 24485
long title: Law & policy
short title: Law Policy
ISSN: 0265-8240
ISSN (Online): 
IsoAbbr: Law Policy
NlmId: 100968931
123:123
JrId: 24486
long title: Law & society review
short title: Law Soc Rev
ISSN: 0023-9216
ISSN (Online): 
IsoAbbr: Law Soc Rev
NlmId: 100968936
123:123
JrId: 24487
long title: Leodium
short title: Leodium
ISSN: 
ISSN (Online): 
IsoAbbr: Leodium
NlmId: 100968939
123:123
JrId: 24488
long title: Leopoldina
short title: Leopoldina
ISSN: 0323-4444
ISSN (Online): 
IsoAbbr: Leopoldina
NlmId: 100968941
123:123
JrId: 24489
long title: Library history
short title: Libr Hist
ISSN: 0024-2306
ISSN (Online): 
IsoAbbr: Libr Hist
NlmId: 100968963
123:123
JrId: 24491
long title: Kosmas : [journal of the Czechoslovak Society of Arts and Sciences (SVU)]
short title: Kosmas
ISSN: 0731-5430
ISSN (Online): 
IsoAbbr: Kosmas
NlmId: 100968985
123:123
JrId: 24492
long title: Kwartalnik historyczny
short title: Kwart Hist
ISSN: 0023-5903
ISSN (Online): 
IsoAbbr: Kwart Hist
NlmId: 100968999
123:123
JrId: 24493
long title: Lietuvos istorijos metrastis
short title: Liet Istor Metrast
ISSN: 0202-3342
ISSN (Online): 
IsoAbbr: Liet Istor Metrast
NlmId: 100969010
123:123
JrId: 24494
long title: Library chronicle
short title: Libr Chron
ISSN: 0024-2233
ISSN (Online): 
IsoAbbr: Libr Chron
NlmId: 100969018
123:123
JrId: 24495
long title: Labour (Committee on Canadian Labour History)
short title: Labour
ISSN: 0700-3862
ISSN (Online): 
IsoAbbr: Labour
NlmId: 100968814
123:123
JrId: 24496
long title: The Journal of the Siam Society
short title: J Siam Soc
ISSN: 0857-7099
ISSN (Online): 
IsoAbbr: J Siam Soc
NlmId: 100968879
123:123
JrId: 24497
long title: Journal of the International Wine & Food Society (London : 1989)
short title: J Int Wine Food Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Int Wine Food Soc
NlmId: 100968787
123:123
JrId: 24498
long title: Law & policy quarterly
short title: Law Policy Q
ISSN: 0164-0267
ISSN (Online): 
IsoAbbr: Law Policy Q
NlmId: 100968934
123:123
JrId: 24499
long title: Missionalia hispanica
short title: Mission Hisp
ISSN: 0211-5492
ISSN (Online): 
IsoAbbr: Mission Hisp
NlmId: 100969048
123:123
JrId: 24500
long title: Mitteilungen der Gesellschaft fur Salzburger Landeskunde
short title: Mitt Ges Salzburger Landeskd
ISSN: 
ISSN (Online): 
IsoAbbr: Mitt Ges Salzburger Landeskd
NlmId: 100969058
123:123
JrId: 24501
long title: Judaism
short title: Judaism
ISSN: 0022-5762
ISSN (Online): 
IsoAbbr: Judaism
NlmId: 100969114
123:123
JrId: 24502
long title: Military collector & historian
short title: Milit Collect Hist
ISSN: 0026-3966
ISSN (Online): 
IsoAbbr: Milit Collect Hist
NlmId: 100969038
123:123
JrId: 24503
long title: Military history of Texas and the Southwest
short title: Milit Hist Tex Southwest
ISSN: 0047-7389
ISSN (Online): 
IsoAbbr: Milit Hist Tex Southwest
NlmId: 100969039
123:123
JrId: 24504
long title: Militargeschichte
short title: Militargeschichte
ISSN: 0323-5254
ISSN (Online): 
IsoAbbr: Militargeschichte
NlmId: 100969040
123:123
JrId: 24505
long title: Minerva (Arlington, Va.)
short title: Minerva (Arlingt Va)
ISSN: 0736-718X
ISSN (Online): 
IsoAbbr: Minerva (Arlingt Va)
NlmId: 100969041
123:123
JrId: 24506
long title: Minnesota history
short title: Minn Hist
ISSN: 0026-5497
ISSN (Online): 
IsoAbbr: Minn Hist
NlmId: 100969042
123:123
JrId: 24507
long title: Mirovaia ekonomika i mezhdunarodnye otnosheniia / Akademiia nauk SSSR, Institut mirovoi ekonomiki i mezhd'unarodnykh otnoshenii
short title: Mirovaia Ekon Mezdunar Otnosheiia
ISSN: 0026-5829
ISSN (Online): 
IsoAbbr: Mirovaia Ekon Mezdunar Otnosheiia
NlmId: 100969043
123:123
JrId: 24508
long title: Mitteilungen des Deutschen Archaologischen Instituts. Deutsches Archaologisches Institut. Abteilung Kairo
short title: Mitt Dtsch Archaeol Inst Abt Kairo
ISSN: 0342-1279
ISSN (Online): 
IsoAbbr: Mitt Dtsch Archaeol Inst Abt Kairo
NlmId: 100969051
123:123
JrId: 24509
long title: Mitteilungen und Forschungsbeitrage der Cusanus-Gesellschaft
short title: Mitt Forschungsbeitr Cusanus Ges
ISSN: 0590-451X
ISSN (Online): 
IsoAbbr: Mitt Forschungsbeitr Cusanus Ges
NlmId: 100969053
123:123
JrId: 24510
long title: Mitteilungen des Kremser Stadtarchivs. Krems an der Donau (Austria). Stadtarchiv
short title: Mitt Krems Stadtarch
ISSN: 0452-7070
ISSN (Online): 
IsoAbbr: Mitt Krems Stadtarch
NlmId: 100969063
123:123
JrId: 24511
long title: Mitteldeutsche Familienkunde
short title: Mitteldtsch Famkd
ISSN: 0540-4843
ISSN (Online): 
IsoAbbr: Mitteldtsch Famkd
NlmId: 100969064
123:123
JrId: 24512
long title: Mittellateinisches Jahrbuch
short title: Mittellat Jahrb
ISSN: 0076-9762
ISSN (Online): 
IsoAbbr: Mittellat Jahrb
NlmId: 100969065
123:123
JrId: 24513
long title: Mnemosyne
short title: Mnemosyne
ISSN: 0026-7074
ISSN (Online): 
IsoAbbr: Mnemosyne
NlmId: 100969077
123:123
JrId: 24514
long title: Missouri historical review
short title: Mo Hist Rev
ISSN: 0026-6582
ISSN (Online): 
IsoAbbr: Mo Hist Rev
NlmId: 100969083
123:123
JrId: 24515
long title: Modern age (Chicago, Ill.)
short title: Mod Age
ISSN: 0026-7457
ISSN (Online): 
IsoAbbr: Mod Age
NlmId: 100969084
123:123
JrId: 24516
long title: Modern China
short title: Mod China
ISSN: 0097-7004
ISSN (Online): 
IsoAbbr: Mod China
NlmId: 100969089
123:123
JrId: 24517
long title: Modern Judaism
short title: Mod Jud
ISSN: 0276-1114
ISSN (Online): 
IsoAbbr: Mod Jud
NlmId: 100969090
123:123
JrId: 24518
long title: Modern language notes
short title: Mod Lang Notes
ISSN: 0149-6611
ISSN (Online): 
IsoAbbr: Mod Lang Notes
NlmId: 100969094
123:123
JrId: 24519
long title: Modern philology
short title: Mod Philol
ISSN: 0026-8232
ISSN (Online): 
IsoAbbr: Mod Philol
NlmId: 100969096
123:123
JrId: 24520
long title: The Modern schoolman
short title: Mod Schoolman
ISSN: 0026-8402
ISSN (Online): 
IsoAbbr: Mod Schoolman
NlmId: 100969098
123:123
JrId: 24521
long title: Monthly review (New York, N.Y. : 1949)
short title: Mon Rev
ISSN: 0027-0520
ISSN (Online): 
IsoAbbr: Mon Rev
NlmId: 100969102
123:123
JrId: 24522
long title: Monastic studies
short title: Monastic Stud
ISSN: 0026-9190
ISSN (Online): 
IsoAbbr: Monastic Stud
NlmId: 100969104
123:123
JrId: 24523
long title: Le Monde alpin et rhodanien
short title: Monde Alp Rhodan
ISSN: 
ISSN (Online): 
IsoAbbr: Monde Alp Rhodan
NlmId: 100969106
123:123
JrId: 24524
long title: Mondes et cultures : comptes rendus trimestriels des seances de l'Academie des sciences d'outre-mer
short title: Mondes Cult
ISSN: 0221-0436
ISSN (Online): 
IsoAbbr: Mondes Cult
NlmId: 100969111
123:123
JrId: 24525
long title: The journalism quarterly
short title: Journal Q
ISSN: 0196-3031
ISSN (Online): 
IsoAbbr: Journal Q
NlmId: 100969112
123:123
JrId: 24526
long title: Mondo cinese
short title: Mondo Cin
ISSN: 0390-2811
ISSN (Online): 
IsoAbbr: Mondo Cin
NlmId: 100969113
123:123
JrId: 24527
long title: Jyske samlinger
short title: Jyske Saml
ISSN: 
ISSN (Online): 
IsoAbbr: Jyske Saml
NlmId: 100969117
123:123
JrId: 24528
long title: Montana wildlife (Bozeman, Mont.)
short title: Mont Wildl
ISSN: 0746-9896
ISSN (Online): 
IsoAbbr: Mont Wildl
NlmId: 100969118
123:123
JrId: 24529
long title: Montana : the magazine of western history
short title: Montana
ISSN: 0026-9891
ISSN (Online): 
IsoAbbr: Montana
NlmId: 100969151
123:123
JrId: 24530
long title: Montfort : Vierteljahresschrift fur Geschichte und Gegenwartskunde Vorarlbergs
short title: Montfort
ISSN: 0027-0148
ISSN (Online): 
IsoAbbr: Montfort
NlmId: 100969152
123:123
JrId: 24531
long title: Moreana
short title: Moreana
ISSN: 0047-8105
ISSN (Online): 
IsoAbbr: Moreana
NlmId: 100969155
123:123
JrId: 24532
long title: Movimento operaio e socialista
short title: Mov Operaio Soc
ISSN: 0027-2817
ISSN (Online): 
IsoAbbr: Mov Operaio Soc
NlmId: 100969159
123:123
JrId: 24533
long title: Munger Africana Library notes
short title: Munger Afr Libr Notes
ISSN: 0047-8350
ISSN (Online): 
IsoAbbr: Munger Afr Libr Notes
NlmId: 100969161
123:123
JrId: 24534
long title: Le Museon
short title: Museon
ISSN: 0771-6494
ISSN (Online): 
IsoAbbr: Museon
NlmId: 100969163
123:123
JrId: 24535
long title: Music & letters
short title: Music Lett
ISSN: 0027-4224
ISSN (Online): 
IsoAbbr: Music Lett
NlmId: 100969165
123:123
JrId: 24536
long title: The Muslim world
short title: Muslim World
ISSN: 0580-3365
ISSN (Online): 
IsoAbbr: Muslim World
NlmId: 100969174
123:123
JrId: 24537
long title: Muslim world (Hartford, Conn.)
short title: Muslim World (Hartford)
ISSN: 0027-4909
ISSN (Online): 
IsoAbbr: Muslim World (Hartford)
NlmId: 100969177
123:123
JrId: 24538
long title: Miscelanea de estudios arabes y hebraicos
short title: Misc Estud Arabes Hebraicos
ISSN: 0544-408X
ISSN (Online): 
IsoAbbr: Misc Estud Arabes Hebraicos
NlmId: 100969044
123:123
JrId: 24539
long title: Le Mouvement social
short title: Mouv Soc
ISSN: 0027-2671
ISSN (Online): 
IsoAbbr: Mouv Soc
NlmId: 100969157
123:123
JrId: 24540
long title: Monumenta Nipponica
short title: Monum Nihon
ISSN: 0027-0741
ISSN (Online): 1880-1390
IsoAbbr: Monum Nihon
NlmId: 100969154
123:123
JrId: 24541
long title: New Zealand libraries
short title: N Z Libr
ISSN: 0028-8381
ISSN (Online): 
IsoAbbr: N Z Libr
NlmId: 100969255
123:123
JrId: 24542
long title: Provence historique_ revue trimestrielle
short title: Provence Hist
ISSN: 0033-1856
ISSN (Online): 
IsoAbbr: Provence Hist
NlmId: 100969277
123:123
JrId: 24543
long title: North Carolina folklore
short title: N C Folklor
ISSN: 0029-246X
ISSN (Online): 
IsoAbbr: N C Folklor
NlmId: 100969223
123:123
JrId: 24544
long title: The North Carolina historical review
short title: N C Hist Rev
ISSN: 0029-2494
ISSN (Online): 
IsoAbbr: N C Hist Rev
NlmId: 100969224
123:123
JrId: 24545
long title: North Dakota history
short title: N D Hist
ISSN: 0029-2710
ISSN (Online): 
IsoAbbr: N D Hist
NlmId: 100969225
123:123
JrId: 24546
long title: The New-England galaxy
short title: N Engl Galaxy
ISSN: 0028-4750
ISSN (Online): 
IsoAbbr: N Engl Galaxy
NlmId: 100969226
123:123
JrId: 24547
long title: Proceedings. Consortium on Revolutionary Europe, 1750-1850
short title: Proc Consort Revolut Eur
ISSN: 0093-2574
ISSN (Online): 
IsoAbbr: Proc Consort Revolut Eur
NlmId: 100969227
123:123
JrId: 24548
long title: The New England historical and genealogical register / New-England Historic Genealogical Society
short title: N Engl Hist Geneal Regist
ISSN: 0028-4785
ISSN (Online): 
IsoAbbr: N Engl Hist Geneal Regist
NlmId: 100969228
123:123
JrId: 24549
long title: Proceedings of the Huguenot Society of London. Huguenot Society of London
short title: Proc Huguenot Soc Lond
ISSN: 0309-8346
ISSN (Online): 
IsoAbbr: Proc Huguenot Soc Lond
NlmId: 100969230
123:123
JrId: 24550
long title: New Jersey history
short title: N J Hist
ISSN: 0028-5757
ISSN (Online): 
IsoAbbr: N J Hist
NlmId: 100969231
123:123
JrId: 24551
long title: New Jersey Historical Commission newsletter. New Jersey Historical Commission
short title: N J Hist Comm Newsl
ISSN: 0047-9772
ISSN (Online): 
IsoAbbr: N J Hist Comm Newsl
NlmId: 100969232
123:123
JrId: 24552
long title: Journal of the Georgia Association of Historians
short title: Proc Pap Ga Assoc Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Pap Ga Assoc Hist
NlmId: 100969233
123:123
JrId: 24553
long title: New Mexico historical review
short title: N M Hist Rev
ISSN: 0028-6206
ISSN (Online): 
IsoAbbr: N M Hist Rev
NlmId: 100969234
123:123
JrId: 24554
long title: Nova Scotia historical review
short title: N S Hist Rev
ISSN: 0227-4752
ISSN (Online): 
IsoAbbr: N S Hist Rev
NlmId: 100969235
123:123
JrId: 24555
long title: New York affairs
short title: N Y Aff
ISSN: 0090-9920
ISSN (Online): 
IsoAbbr: N Y Aff
NlmId: 100969237
123:123
JrId: 24556
long title: The proceedings of the South Carolina Historical Association. South Carolina Historical Association
short title: Proc S C Hist Assoc
ISSN: 0361-6207
ISSN (Online): 
IsoAbbr: Proc S C Hist Assoc
NlmId: 100969247
123:123
JrId: 24557
long title: New York folklore
short title: N Y Folk
ISSN: 0361-204X
ISSN (Online): 
IsoAbbr: N Y Folk
NlmId: 100969249
123:123
JrId: 24558
long title: New York history. New York State Historical Association
short title: N Y Hist
ISSN: 
ISSN (Online): 
IsoAbbr: N Y Hist
NlmId: 100969250
123:123
JrId: 24559
long title: New Zealand geographer
short title: N Z Geog
ISSN: 0028-8144
ISSN (Online): 1745-7939
IsoAbbr: N Z Geog
NlmId: 100969251
123:123
JrId: 24560
long title: Proceedings of the Wesley Historical Society. Wesley Historical Society
short title: Proc Wesley Hist Soc
ISSN: 0043-2873
ISSN (Online): 
IsoAbbr: Proc Wesley Hist Soc
NlmId: 100969252
123:123
JrId: 24561
long title: The New Zealand journal of history
short title: N Z J Hist
ISSN: 0028-8322
ISSN (Online): 
IsoAbbr: N Z J Hist
NlmId: 100969253
123:123
JrId: 24562
long title: The Professional geographer : the journal of the Association of American Geographers
short title: Prof Geogr
ISSN: 0033-0124
ISSN (Online): 
IsoAbbr: Prof Geogr
NlmId: 100969256
123:123
JrId: 24563
long title: New Zealand population review / New Zealand Demographic Society (Inc.)
short title: N Z Popul Rev
ISSN: 0111-199X
ISSN (Online): 
IsoAbbr: N Z Popul Rev
NlmId: 100969260
123:123
JrId: 24564
long title: NADA (Salisbury, Zimbabwe)
short title: NADA
ISSN: 0085-3658
ISSN (Online): 
IsoAbbr: NADA
NlmId: 100969262
123:123
JrId: 24565
long title: The Nova Scotia historical quarterly
short title: NS Hist Q
ISSN: 0300-3728
ISSN (Online): 
IsoAbbr: NS Hist Q
NlmId: 100969264
123:123
JrId: 24566
long title: Prose studies
short title: Prose Stud
ISSN: 0144-0357
ISSN (Online): 
IsoAbbr: Prose Stud
NlmId: 100969265
123:123
JrId: 24567
long title: New York folklore quarterly
short title: NY Folkl Q
ISSN: 0028-7229
ISSN (Online): 
IsoAbbr: NY Folkl Q
NlmId: 100969267
123:123
JrId: 24568
long title: Prospects
short title: Prospects
ISSN: 0361-2333
ISSN (Online): 
IsoAbbr: Prospects
NlmId: 100969270
123:123
JrId: 24569
long title: Proteus (Shippensburg, Pa.)
short title: Proteus
ISSN: 0889-6348
ISSN (Online): 
IsoAbbr: Proteus
NlmId: 100969274
123:123
JrId: 24570
long title: Nachrichten von der Akademie der Wissenschaften in Gottingen. Philologisch-Historische Klasse
short title: Nachr Akad Wiss Gott Philol Hist Kl
ISSN: 0065-5287
ISSN (Online): 
IsoAbbr: Nachr Akad Wiss Gott Philol Hist Kl
NlmId: 100969283
123:123
JrId: 24571
long title: Przeglad orientalistyczny
short title: Prz Orient
ISSN: 0033-2283
ISSN (Online): 
IsoAbbr: Prz Orient
NlmId: 100969284
123:123
JrId: 24572
long title: Przeglad zachodni
short title: Prz Zach
ISSN: 0033-2437
ISSN (Online): 
IsoAbbr: Prz Zach
NlmId: 100969288
123:123
JrId: 24573
long title: Przeglad historyczny
short title: Przegl Hist
ISSN: 0033-2186
ISSN (Online): 
IsoAbbr: Przegl Hist
NlmId: 100969289
123:123
JrId: 24574
long title: Przeglad polonijny
short title: Przegl Pol
ISSN: 0137-303X
ISSN (Online): 
IsoAbbr: Przegl Pol
NlmId: 100969293
123:123
JrId: 24575
long title: Narodonaselenie
short title: Narodonaselenie
ISSN: 
ISSN (Online): 
IsoAbbr: Narodonaselenie
NlmId: 100969295
123:123
JrId: 24576
long title: Przeszlosc demograficzna Polski
short title: Przeszlosc Demograf Pol
ISSN: 0079-7189
ISSN (Online): 
IsoAbbr: Przeszlosc Demograf Pol
NlmId: 100969296
123:123
JrId: 24577
long title: Nasza przeszlosc
short title: Nasza Przeslosc
ISSN: 0137-3218
ISSN (Online): 
IsoAbbr: Nasza Przeslosc
NlmId: 100969297
123:123
JrId: 24578
long title: Publications de la Societe savante d'Alsace et des regions de l'Est. Collection "Recherches et documents."
short title: Publ Soc Savante Alsace Reg Est
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Soc Savante Alsace Reg Est
NlmId: 100969306
123:123
JrId: 24579
long title: The Publications of the Thoresby Society
short title: Publ Thoresby Soc
ISSN: 0082-4232
ISSN (Online): 
IsoAbbr: Publ Thoresby Soc
NlmId: 100969308
123:123
JrId: 24580
long title: Publications de la Societe historique et archeologique dans le Limbourg. Limburgs Geschied- en Oudheidkundig Genootschap
short title: Publ Soc Hist Archeol Limbg
ISSN: 0167-6652
ISSN (Online): 
IsoAbbr: Publ Soc Hist Archeol Limbg
NlmId: 100969309
123:123
JrId: 24581
long title: Public law
short title: Public Law
ISSN: 0033-3565
ISSN (Online): 
IsoAbbr: Public Law
NlmId: 100969315
123:123
JrId: 24582
long title: Publius
short title: Publius
ISSN: 0048-5950
ISSN (Online): 
IsoAbbr: Publius
NlmId: 100969318
123:123
JrId: 24583
long title: Nature and system
short title: Nat Syst
ISSN: 0191-2941
ISSN (Online): 
IsoAbbr: Nat Syst
NlmId: 100969319
123:123
JrId: 24584
long title: Pulaski County historical review
short title: Pulaski Cty Hist Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Pulaski Cty Hist Rev
NlmId: 100969321
123:123
JrId: 24585
long title: Quarterly bulletin of the South African Library = Kwartaalblad van die Suid-Afrikaanse Biblioteek
short title: Q Bull S Afr Libr
ISSN: 0038-2418
ISSN (Online): 
IsoAbbr: Q Bull S Afr Libr
NlmId: 100969323
123:123
JrId: 24586
long title: Nationalokonomisk tidsskrift : maanedskrift for samfundssporgsmaal, okonomi og handel
short title: Nationalokon Tidsskr
ISSN: 0028-0453
ISSN (Online): 
IsoAbbr: Nationalokon Tidsskr
NlmId: 100969325
123:123
JrId: 24587
long title: National civic review
short title: Natl Civ Rev
ISSN: 0027-9013
ISSN (Online): 
IsoAbbr: Natl Civ Rev
NlmId: 100969328
123:123
JrId: 24588
long title: National geographic
short title: Natl Geogr Mag
ISSN: 0027-9358
ISSN (Online): 
IsoAbbr: Natl Geogr Mag
NlmId: 100969333
123:123
JrId: 24589
long title: Kadmoniyot
short title: Qadmoniot
ISSN: 0033-4839
ISSN (Online): 
IsoAbbr: Qadmoniot
NlmId: 100969347
123:123
JrId: 24590
long title: Quaderni di merceologia
short title: Quad Merceol
ISSN: 
ISSN (Online): 
IsoAbbr: Quad Merceol
NlmId: 100969351
123:123
JrId: 24591
long title: Quaerendo
short title: Quaerendo
ISSN: 0014-9527
ISSN (Online): 
IsoAbbr: Quaerendo
NlmId: 100969355
123:123
JrId: 24592
long title: Quaker history
short title: Quaker Hist
ISSN: 0033-5053
ISSN (Online): 
IsoAbbr: Quaker Hist
NlmId: 100969360
123:123
JrId: 24593
long title: Queen's quarterly
short title: Queen's Q
ISSN: 0033-6041
ISSN (Online): 
IsoAbbr: Queen's Q
NlmId: 100969376
123:123
JrId: 24594
long title: Quellen und Forschungen aus italienischen Archiven und Bibliotheken
short title: Quellen Forsch Ital Arch Bibl
ISSN: 0079-9068
ISSN (Online): 
IsoAbbr: Quellen Forsch Ital Arch Bibl
NlmId: 100969378
123:123
JrId: 24595
long title: Quercy recherche
short title: Quercy Rech
ISSN: 0335-3958
ISSN (Online): 
IsoAbbr: Quercy Rech
NlmId: 100969382
123:123
JrId: 24596
long title: Quimica nova
short title: Quim Nova
ISSN: 0100-4042
ISSN (Online): 
IsoAbbr: Quim Nova
NlmId: 100969383
123:123
JrId: 24597
long title: Quinto centenario
short title: Quinto Cent
ISSN: 
ISSN (Online): 
IsoAbbr: Quinto Cent
NlmId: 100969384
123:123
JrId: 24598
long title: Proceedings of the Dorset Natural History and Archaeological Society. Dorset Natural History and Archaeological Society
short title: Proc Dorset Nat Hist Archeol Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Dorset Nat Hist Archeol Soc
NlmId: 100969229
123:123
JrId: 24599
long title: Proceedings of the Royal Irish Academy. Section C. Archaeology, Celtic studies, history, linguistics and literature. Royal Irish Academy
short title: Proc R Ir Acad C Archaeol Celt Stud Hist Linguist Lit
ISSN: 0035-8991
ISSN (Online): 
IsoAbbr: Proc R Ir Acad C Archaeol Celt Stud Hist Linguist Lit
NlmId: 100969241
123:123
JrId: 24600
long title: New York Historical Society quarterly. New-York Historical Society
short title: NY Hist Soc Q
ISSN: 0028-7253
ISSN (Online): 
IsoAbbr: NY Hist Soc Q
NlmId: 100969273
123:123
JrId: 24601
long title: Nachrichten aus dem Institut fur Geschichte der Naturwissenschaften Hamburg
short title: Nachr Inst Gesch Naturwiss Hamburg
ISSN: 
ISSN (Online): 
IsoAbbr: Nachr Inst Gesch Naturwiss Hamburg
NlmId: 100969287
123:123
JrId: 24602
long title: Naturalia Monspeliensia. Serie botanique
short title: Nat Monspel Ser Bot
ISSN: 0373-515X
ISSN (Online): 
IsoAbbr: Nat Monspel Ser Bot
NlmId: 100969301
123:123
JrId: 24603
long title: Neusser Jahrbuch
short title: Neuss Jahrb
ISSN: 0077-7862
ISSN (Online): 
IsoAbbr: Neuss Jahrb
NlmId: 100969443
123:123
JrId: 24604
long title: New Left review
short title: New Left Rev
ISSN: 0028-6060
ISSN (Online): 
IsoAbbr: New Left Rev
NlmId: 100969463
123:123
JrId: 24605
long title: Representations (Berkeley, Calif.)
short title: Representations (Berkeley)
ISSN: 0734-6018
ISSN (Online): 1533-855X
IsoAbbr: Representations (Berkeley)
NlmId: 100969481
123:123
JrId: 24606
long title: Res publica litterarum
short title: Res Publica Litt
ISSN: 0275-4304
ISSN (Online): 
IsoAbbr: Res Publica Litt
NlmId: 100969505
123:123
JrId: 24607
long title: Revue d'archeologie moderne et d'archeologie generale : RAMAGE
short title: Rev Archeol Mod Archeol Gen
ISSN: 0294-0965
ISSN (Online): 
IsoAbbr: Rev Archeol Mod Archeol Gen
NlmId: 100969533
123:123
JrId: 24608
long title: Mexican studies = Estudios mexicanos
short title: Mex Stud
ISSN: 0742-9797
ISSN (Online): 
IsoAbbr: Mex Stud
NlmId: 100969543
123:123
JrId: 24609
long title: Malaga
short title: Malaga
ISSN: 0212-8500
ISSN (Online): 
IsoAbbr: Malaga
NlmId: 100969549
123:123
JrId: 24610
long title: Revue de la Bibliotheque nationale. Bibliotheque nationale (France)
short title: Rev Bibl Natl
ISSN: 0249-7344
ISSN (Online): 
IsoAbbr: Rev Bibl Natl
NlmId: 100969568
123:123
JrId: 24611
long title: Revista chilena de historia y geografia
short title: Rev Chil Hist Geogr
ISSN: 0716-2812
ISSN (Online): 
IsoAbbr: Rev Chil Hist Geogr
NlmId: 100969574
123:123
JrId: 24612
long title: 'Iraq (1977)
short title: Iraq
ISSN: 
ISSN (Online): 
IsoAbbr: Iraq
NlmId: 100969409
123:123
JrId: 24613
long title: Istorijski casopis : organ Istorijskog instituta Srpske akademije nauka i umetnosti
short title: Istor Cas
ISSN: 0350-0802
ISSN (Online): 
IsoAbbr: Istor Cas
NlmId: 100969410
123:123
JrId: 24614
long title: Istoriia SSSR (Moscow, Russia : 1957)
short title: Istor SSSR
ISSN: 0131-3150
ISSN (Online): 
IsoAbbr: Istor SSSR
NlmId: 100969411
123:123
JrId: 24615
long title: Landscape
short title: Landscape
ISSN: 0023-8023
ISSN (Online): 
IsoAbbr: Landscape
NlmId: 100969412
123:123
JrId: 24616
long title: Rhode Island history
short title: R I Hist
ISSN: 0035-4619
ISSN (Online): 
IsoAbbr: R I Hist
NlmId: 100969414
123:123
JrId: 24617
long title: Reales sitios
short title: R Sitios
ISSN: 0486-0993
ISSN (Online): 
IsoAbbr: R Sitios
NlmId: 100969416
123:123
JrId: 24618
long title: Natura
short title: Natura
ISSN: 0369-6243
ISSN (Online): 
IsoAbbr: Natura
NlmId: 100969420
123:123
JrId: 24619
long title: Radical history review
short title: Radic Hist Rev
ISSN: 0163-6545
ISSN (Online): 
IsoAbbr: Radic Hist Rev
NlmId: 100969421
123:123
JrId: 24620
long title: Naval review (Annapolis, Md.)
short title: Nav Rev
ISSN: 0077-6238
ISSN (Online): 
IsoAbbr: Nav Rev
NlmId: 100969422
123:123
JrId: 24621
long title: La Rassegna della letteratura italiana
short title: Rass Lett Ital
ISSN: 0033-9423
ISSN (Online): 
IsoAbbr: Rass Lett Ital
NlmId: 100969423
123:123
JrId: 24622
long title: Rassegna storica del Risorgimento : organo della Societa nazionale per la storia del Risorgimento italiano
short title: Rass Stor Risorgim
ISSN: 0033-9873
ISSN (Online): 
IsoAbbr: Rass Stor Risorgim
NlmId: 100969425
123:123
JrId: 24623
long title: Neerlands volksleven
short title: Neerl Volksleven
ISSN: 
ISSN (Online): 
IsoAbbr: Neerl Volksleven
NlmId: 100969426
123:123
JrId: 24624
long title: Reason
short title: Reason
ISSN: 0048-6906
ISSN (Online): 
IsoAbbr: Reason
NlmId: 100969427
123:123
JrId: 24625
long title: Negro history bulletin
short title: Negro Hist Bull
ISSN: 0028-2529
ISSN (Online): 
IsoAbbr: Negro Hist Bull
NlmId: 100969429
123:123
JrId: 24626
long title: Neue Heimat
short title: Neue Heimat
ISSN: 0548-2801
ISSN (Online): 
IsoAbbr: Neue Heimat
NlmId: 100969430
123:123
JrId: 24627
long title: Records of Buckinghamshire, or, Papers and notes on the history, antiquities, and architecture of the county, together with the proceedings of the Architectural and Archaeological Society for the County of Buckingham
short title: Rec Bucks
ISSN: 
ISSN (Online): 
IsoAbbr: Rec Bucks
NlmId: 100969433
123:123
JrId: 24628
long title: Neue politische Literatur
short title: Neue Polit Lit
ISSN: 0028-3320
ISSN (Online): 
IsoAbbr: Neue Polit Lit
NlmId: 100969434
123:123
JrId: 24629
long title: Records of the Columbia Historical Society, Washington, D.C
short title: Rec Columb Hist Soc
ISSN: 0897-9049
ISSN (Online): 
IsoAbbr: Rec Columb Hist Soc
NlmId: 100969436
123:123
JrId: 24630
long title: Die Neue Rundschau
short title: Neue Rundsch
ISSN: 0028-3347
ISSN (Online): 
IsoAbbr: Neue Rundsch
NlmId: 100969438
123:123
JrId: 24631
long title: Recherches amerindiennes au Quebec
short title: Rech Amerindien Que
ISSN: 0318-4137
ISSN (Online): 
IsoAbbr: Rech Amerindien Que
NlmId: 100969439
123:123
JrId: 24632
long title: Recherche sociale
short title: Rech Soc
ISSN: 0034-124X
ISSN (Online): 
IsoAbbr: Rech Soc
NlmId: 100969440
123:123
JrId: 24633
long title: Neuphilologische Mitteilungen
short title: Neuphilol Mitt
ISSN: 0028-3754
ISSN (Online): 
IsoAbbr: Neuphilol Mitt
NlmId: 100969441
123:123
JrId: 24634
long title: Nevada Historical Society quarterly (1961)
short title: Nev Hist Soc Q
ISSN: 0047-9462
ISSN (Online): 
IsoAbbr: Nev Hist Soc Q
NlmId: 100969444
123:123
JrId: 24635
long title: Red River Valley historical review
short title: Red River Val Hist Rev
ISSN: 0362-6415
ISSN (Online): 
IsoAbbr: Red River Val Hist Rev
NlmId: 100969445
123:123
JrId: 24636
long title: New American review
short title: New Am Rev
ISSN: 0028-4211
ISSN (Online): 
IsoAbbr: New Am Rev
NlmId: 100969446
123:123
JrId: 24637
long title: The Register of the Kentucky Historical Society
short title: Regist Ky Hist Soc
ISSN: 0023-0243
ISSN (Online): 
IsoAbbr: Regist Ky Hist Soc
NlmId: 100969447
123:123
JrId: 24638
long title: The New England quarterly
short title: New Engl Q
ISSN: 0028-4866
ISSN (Online): 
IsoAbbr: New Engl Q
NlmId: 100969448
123:123
JrId: 24639
long title: New German critique, NGC
short title: New Ger Crit
ISSN: 0094-033X
ISSN (Online): 
IsoAbbr: New Ger Crit
NlmId: 100969450
123:123
JrId: 24640
long title: The New Hungarian quarterly
short title: New Hung Q
ISSN: 0028-5390
ISSN (Online): 
IsoAbbr: New Hung Q
NlmId: 100969457
123:123
JrId: 24641
long title: Renaissance and modern studies
short title: Renaiss Mod Stud
ISSN: 0486-3720
ISSN (Online): 
IsoAbbr: Renaiss Mod Stud
NlmId: 100969461
123:123
JrId: 24642
long title: Renaissance and Reformation
short title: Renaiss Reform
ISSN: 0034-429X
ISSN (Online): 
IsoAbbr: Renaiss Reform
NlmId: 100969465
123:123
JrId: 24643
long title: New literary history
short title: New Lit Hist
ISSN: 0028-6087
ISSN (Online): 1080-661X
IsoAbbr: New Lit Hist
NlmId: 100969468
123:123
JrId: 24644
long title: New world (New Orleans, La.)
short title: New World
ISSN: 0885-1794
ISSN (Online): 
IsoAbbr: New World
NlmId: 100969473
123:123
JrId: 24645
long title: Newport
short title: Newport
ISSN: 0197-5943
ISSN (Online): 
IsoAbbr: Newport
NlmId: 100969476
123:123
JrId: 24646
long title: History of political economy
short title: Hist Polit Econ
ISSN: 0018-2702
ISSN (Online): 
IsoAbbr: Hist Polit Econ
NlmId: 100969482
123:123
JrId: 24647
long title: Revue de l'Est
short title: Rev Est
ISSN: 0035-1415
ISSN (Online): 
IsoAbbr: Rev Est
NlmId: 100969491
123:123
JrId: 24648
long title: Newport history : bulletin of the Newport Historical Society
short title: Newport Hist
ISSN: 0028-8918
ISSN (Online): 
IsoAbbr: Newport Hist
NlmId: 100969497
123:123
JrId: 24649
long title: Research studies (Pullman, Wash.)
short title: Res Stud
ISSN: 0043-0838
ISSN (Online): 
IsoAbbr: Res Stud
NlmId: 100969507
123:123
JrId: 24650
long title: Resources for feminist research : RFR = Documentation sur la recherche feministe : DRF
short title: Resour Fem Res
ISSN: 0707-8412
ISSN (Online): 
IsoAbbr: Resour Fem Res
NlmId: 100969513
123:123
JrId: 24651
long title: Niagara frontier
short title: Niagara Frontier
ISSN: 0028-9663
ISSN (Online): 
IsoAbbr: Niagara Frontier
NlmId: 100969516
123:123
JrId: 24652
long title: Majallat Majma' al-Lughah al-'Arabiyah bi-Dimashq
short title: Rev Acad Arabe Damas
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Acad Arabe Damas
NlmId: 100969517
123:123
JrId: 24653
long title: Nice historique
short title: Nice Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Nice Hist
NlmId: 100969520
123:123
JrId: 24654
long title: Niederdeutsche Mitteilungen / herausgegeben von der Niederdeutschen Arbeitsgemeinschaft zu Lund
short title: Niederdtsch Mitt
ISSN: 
ISSN (Online): 
IsoAbbr: Niederdtsch Mitt
NlmId: 100969522
123:123
JrId: 24655
long title: Niederrheinisches Jahrbuch
short title: Niederhein Jahrb
ISSN: 
ISSN (Online): 
IsoAbbr: Niederhein Jahrb
NlmId: 100969525
123:123
JrId: 24656
long title: Revista de archivos, bibliotecas y museos (Madrid, Spain : 1897)
short title: Rev Arch Bibl Mus
ISSN: 0034-771X
ISSN (Online): 
IsoAbbr: Rev Arch Bibl Mus
NlmId: 100969526
123:123
JrId: 24657
long title: Nigeria and the classics
short title: Niger Classics
ISSN: 
ISSN (Online): 
IsoAbbr: Niger Classics
NlmId: 100969528
123:123
JrId: 24658
long title: Revue archeologique du centre de la France
short title: Rev Archeol Centre France
ISSN: 0220-6617
ISSN (Online): 
IsoAbbr: Rev Archeol Centre France
NlmId: 100969529
123:123
JrId: 24659
long title: Revista arhivelor
short title: Rev Arh
ISSN: 0034-7043
ISSN (Online): 
IsoAbbr: Rev Arh
NlmId: 100969534
123:123
JrId: 24660
long title: Revue d'assyriologie et d'archeologie orientale
short title: Rev Assyriol Archeol Orient
ISSN: 0373-6032
ISSN (Online): 
IsoAbbr: Rev Assyriol Archeol Orient
NlmId: 100969537
123:123
JrId: 24661
long title: Revue d'Auvergne
short title: Rev Auvergne
ISSN: 0035-1008
ISSN (Online): 
IsoAbbr: Rev Auvergne
NlmId: 100969538
123:123
JrId: 24662
long title: Nihon shi kenkyu
short title: Nihonshi Kenkyu
ISSN: 0386-8850
ISSN (Online): 
IsoAbbr: Nihonshi Kenkyu
NlmId: 100969539
123:123
JrId: 24663
long title: Nineteenth century (Philadelphia, Pa.)
short title: Ninet Century
ISSN: 
ISSN (Online): 
IsoAbbr: Ninet Century
NlmId: 100969540
123:123
JrId: 24664
long title: Nineteenth-century contexts
short title: Ninet Century Contexts
ISSN: 0890-5495
ISSN (Online): 
IsoAbbr: Ninet Century Contexts
NlmId: 100969541
123:123
JrId: 24665
long title: Nineteenth-century fiction
short title: Nineteenth Century Fict
ISSN: 0029-0564
ISSN (Online): 
IsoAbbr: Nineteenth Century Fict
NlmId: 100969544
123:123
JrId: 24666
long title: Noesis (Pau, France)
short title: Noesis
ISSN: 
ISSN (Online): 
IsoAbbr: Noesis
NlmId: 100969546
123:123
JrId: 24667
long title: Noordgouw
short title: Noordgouw
ISSN: 
ISSN (Online): 
IsoAbbr: Noordgouw
NlmId: 100969548
123:123
JrId: 24668
long title: Norsk theologisk tidsskrift
short title: Nor Teol Tidsskr
ISSN: 0029-2176
ISSN (Online): 
IsoAbbr: Nor Teol Tidsskr
NlmId: 100969551
123:123
JrId: 24669
long title: Nordic journal of Soviet and East European studies
short title: Nord J Sov East Eur Stud
ISSN: 0281-8353
ISSN (Online): 
IsoAbbr: Nord J Sov East Eur Stud
NlmId: 100969553
123:123
JrId: 24670
long title: Northern history
short title: North Hist
ISSN: 0078-172X
ISSN (Online): 
IsoAbbr: North Hist
NlmId: 100969556
123:123
JrId: 24671
long title: Northern Scotland
short title: North Scotl
ISSN: 0306-5278
ISSN (Online): 
IsoAbbr: North Scotl
NlmId: 100969558
123:123
JrId: 24672
long title: Northern Virginia heritage
short title: North Va Herit
ISSN: 0191-8532
ISSN (Online): 
IsoAbbr: North Va Herit
NlmId: 100969562
123:123
JrId: 24673
long title: Revue belge de philologie et d'histoire. Belgisch tijdschrift voor philologie en geschiedenis
short title: Rev Belge Philol Hist
ISSN: 0035-0818
ISSN (Online): 
IsoAbbr: Rev Belge Philol Hist
NlmId: 100969563
123:123
JrId: 24674
long title: Revue du Centre d'etude des pays de l'Est et du Centre national pour l'etude des Etats de l'Est. Brussels (Belgium). Universite libre. Centre d'etude des pays de l'Est
short title: Rev Cent Etud Pays Est
ISSN: 0068-2950
ISSN (Online): 
IsoAbbr: Rev Cent Etud Pays Est
NlmId: 100969570
123:123
JrId: 24675
long title: Revue de Comminges (Pyrenees Centrales)
short title: Rev Comminges
ISSN: 0035-1059
ISSN (Online): 
IsoAbbr: Rev Comminges
NlmId: 100969576
123:123
JrId: 24676
long title: Revue de Coree
short title: Rev Coree
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Coree
NlmId: 100969578
123:123
JrId: 24677
long title: The Library
short title: Library (Lond)
ISSN: 0024-2160
ISSN (Online): 
IsoAbbr: Library (Lond)
NlmId: 100969413
123:123
JrId: 24678
long title: Revue belge d'archeologie et d'histoire de l'art
short title: Rev Belge Archeol Hist Art
ISSN: 0035-077X
ISSN (Online): 
IsoAbbr: Rev Belge Archeol Hist Art
NlmId: 100969555
123:123
JrId: 24679
long title: Radical America
short title: Radic Am
ISSN: 0033-7617
ISSN (Online): 
IsoAbbr: Radic Am
NlmId: 100969418
123:123
JrId: 24680
long title: Research in economic history
short title: Res Econ Hist
ISSN: 0363-3268
ISSN (Online): 
IsoAbbr: Res Econ Hist
NlmId: 100969487
123:123
JrId: 24681
long title: Revue d'Allemagne
short title: Rev Allem
ISSN: 0035-0974
ISSN (Online): 
IsoAbbr: Rev Allem
NlmId: 100969521
123:123
JrId: 24682
long title: Revista de historia
short title: Rev Hist (Brazil)
ISSN: 0034-8309
ISSN (Online): 
IsoAbbr: Rev Hist (Brazil)
NlmId: 100969682
123:123
JrId: 24683
long title: Permian historical annual
short title: Permian Hist Annu
ISSN: 0553-6901
ISSN (Online): 
IsoAbbr: Permian Hist Annu
NlmId: 100969719
123:123
JrId: 24684
long title: Revue dromoise
short title: Rev Dromoise
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Dromoise
NlmId: 100969596
123:123
JrId: 24685
long title: Revue d'economie politique
short title: Rev Econ Polit
ISSN: 0373-2630
ISSN (Online): 
IsoAbbr: Rev Econ Polit
NlmId: 100969597
123:123
JrId: 24686
long title: Revue d'egyptologie
short title: Rev Egyptol
ISSN: 0035-1849
ISSN (Online): 
IsoAbbr: Rev Egyptol
NlmId: 100969598
123:123
JrId: 24687
long title: Northeast African Studies
short title: Northeast Afr Stud
ISSN: 0740-9133
ISSN (Online): 
IsoAbbr: Northeast Afr Stud
NlmId: 100969599
123:123
JrId: 24688
long title: Revue de l'enseignement philosophique
short title: Rev Enseign Philos
ISSN: 0035-1393
ISSN (Online): 
IsoAbbr: Rev Enseign Philos
NlmId: 100969600
123:123
JrId: 24689
long title: Northeast folklore
short title: Northeast Folk
ISSN: 0078-1681
ISSN (Online): 
IsoAbbr: Northeast Folk
NlmId: 100969601
123:123
JrId: 24690
long title: Revista espanola de antropologia americana / Departamento de Antropologia y Etnologia de America
short title: Rev Esp Antropol Am
ISSN: 0556-6533
ISSN (Online): 
IsoAbbr: Rev Esp Antropol Am
NlmId: 100969610
123:123
JrId: 24691
long title: Quarterly - Northeastern Nevada Historical Society. Northeastern Nevada Historical Society
short title: Northeast Nev Hist Soc Q
ISSN: 0160-9602
ISSN (Online): 
IsoAbbr: Northeast Nev Hist Soc Q
NlmId: 100969612
123:123
JrId: 24692
long title: Revista espanola la de documentacion cientifica
short title: Rev Esp Doc Cient
ISSN: 0210-0614
ISSN (Online): 
IsoAbbr: Rev Esp Doc Cient
NlmId: 100969613
123:123
JrId: 24693
long title: Northwest Ohio quarterly
short title: Northwest Ohio Q
ISSN: 0029-3407
ISSN (Online): 
IsoAbbr: Northwest Ohio Q
NlmId: 100969615
123:123
JrId: 24694
long title: Nouvelle ecole
short title: Nouv Ec
ISSN: 0048-0967
ISSN (Online): 
IsoAbbr: Nouv Ec
NlmId: 100969621
123:123
JrId: 24695
long title: Revista de estudios extremenos
short title: Rev Estud Extremenos
ISSN: 0210-2854
ISSN (Online): 
IsoAbbr: Rev Estud Extremenos
NlmId: 100969622
123:123
JrId: 24696
long title: Revue d'ethnologie du Quebec
short title: Rev Ethnol Que
ISSN: 0318-6938
ISSN (Online): 
IsoAbbr: Rev Ethnol Que
NlmId: 100969623
123:123
JrId: 24697
long title: Nouvelles de la republique des lettres (Naples, Italy)
short title: Nouv Repub Lett
ISSN: 0392-2332
ISSN (Online): 
IsoAbbr: Nouv Repub Lett
NlmId: 100969624
123:123
JrId: 24698
long title: Nouvelle revue du XVIe siecle
short title: Nouv Rev 16e Siecle
ISSN: 0294-1414
ISSN (Online): 
IsoAbbr: Nouv Rev 16e Siecle
NlmId: 100969625
123:123
JrId: 24699
long title: Revue des etudes byzantines
short title: Rev Etud Byz
ISSN: 0373-5729
ISSN (Online): 
IsoAbbr: Rev Etud Byz
NlmId: 100969627
123:123
JrId: 24700
long title: La Nouvelle revue des deux mondes
short title: Nouv Rev Deux Mondes
ISSN: 0151-914X
ISSN (Online): 
IsoAbbr: Nouv Rev Deux Mondes
NlmId: 100969628
123:123
JrId: 24701
long title: Revue d'etudes comparatives est-ouest
short title: Rev Etud Comp Est Ouest
ISSN: 0338-0599
ISSN (Online): 
IsoAbbr: Rev Etud Comp Est Ouest
NlmId: 100969630
123:123
JrId: 24702
long title: Nova acta Leopoldina : Abhandlungen der Kaiserlich Leopoldinisch-Carolinisch Deutschen Akademie der Naturforscher
short title: Nova Acta Leopold
ISSN: 0369-5034
ISSN (Online): 
IsoAbbr: Nova Acta Leopold
NlmId: 100969631
123:123
JrId: 24703
long title: Nowe drogi
short title: Nowe Drogi
ISSN: 0029-5388
ISSN (Online): 
IsoAbbr: Nowe Drogi
NlmId: 100969635
123:123
JrId: 24704
long title: Revue des etudes italiennes
short title: Rev Etud Ital
ISSN: 0035-2047
ISSN (Online): 
IsoAbbr: Rev Etud Ital
NlmId: 100969636
123:123
JrId: 24705
long title: Nuestra historia
short title: Nuestra Hist
ISSN: 0029-571X
ISSN (Online): 
IsoAbbr: Nuestra Hist
NlmId: 100969637
123:123
JrId: 24706
long title: Revue des etudes juives
short title: Rev Etud Juives
ISSN: 0484-8616
ISSN (Online): 
IsoAbbr: Rev Etud Juives
NlmId: 100969638
123:123
JrId: 24707
long title: Revue des etudes latines
short title: Rev Etud Lat
ISSN: 0373-5737
ISSN (Online): 
IsoAbbr: Rev Etud Lat
NlmId: 100969640
123:123
JrId: 24708
long title: Nuevos libros / Acuerdo de Cartagena, Junta, Biblioteca
short title: Nuevos Libros
ISSN: 
ISSN (Online): 
IsoAbbr: Nuevos Libros
NlmId: 100969641
123:123
JrId: 24709
long title: Revue des etudes slaves
short title: Rev Etud Slaves
ISSN: 0080-2557
ISSN (Online): 
IsoAbbr: Rev Etud Slaves
NlmId: 100969643
123:123
JrId: 24710
long title: Jaarboek Numaga : gewijd aan heden en verleden van nijmegen en omgeving
short title: Jaarb Numaga
ISSN: 
ISSN (Online): 
IsoAbbr: Jaarb Numaga
NlmId: 100969644
123:123
JrId: 24711
long title: Numen
short title: Numen
ISSN: 
ISSN (Online): 
IsoAbbr: Numen
NlmId: 100969645
123:123
JrId: 24712
long title: Revista de fomento social
short title: Rev Fom Soc
ISSN: 0015-6043
ISSN (Online): 
IsoAbbr: Rev Fom Soc
NlmId: 100969649
123:123
JrId: 24713
long title: Revue francaise d'histoire du livre
short title: Rev Fr Hist Livre
ISSN: 0037-9212
ISSN (Online): 
IsoAbbr: Rev Fr Hist Livre
NlmId: 100969650
123:123
JrId: 24714
long title: Nuova antologia
short title: Nuova Antologia
ISSN: 0029-6147
ISSN (Online): 
IsoAbbr: Nuova Antologia
NlmId: 100969651
123:123
JrId: 24715
long title: Nuova rivista storica
short title: Nuova Riv Stor
ISSN: 0029-6236
ISSN (Online): 
IsoAbbr: Nuova Riv Stor
NlmId: 100969653
123:123
JrId: 24716
long title: Revue francaise d'histoire d'outre-mer / Societe francaise d'histoire d'outre-mer
short title: Rev Fr Hist Outre Mer
ISSN: 0300-9513
ISSN (Online): 
IsoAbbr: Rev Fr Hist Outre Mer
NlmId: 100969655
123:123
JrId: 24717
long title: Objets et mondes : la revue du Musee de l'homme, Museum national d'histoire naturelle
short title: Objets Mondes
ISSN: 0029-7615
ISSN (Online): 
IsoAbbr: Objets Mondes
NlmId: 100969659
123:123
JrId: 24718
long title: Fuerzas armadas de Venezuela (Caracas, Venezuela : 1971)
short title: Rev Fuerzas Armadas Venez
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Fuerzas Armadas Venez
NlmId: 100969660
123:123
JrId: 24719
long title: Ohio history / Ohio Historical Society
short title: Ohio Hist
ISSN: 0030-0934
ISSN (Online): 
IsoAbbr: Ohio Hist
NlmId: 100969662
123:123
JrId: 24720
long title: Old English newsletter
short title: Old Engl Newsl
ISSN: 0030-1973
ISSN (Online): 
IsoAbbr: Old Engl Newsl
NlmId: 100969664
123:123
JrId: 24721
long title: Revista general de marina
short title: Rev Gen Mar
ISSN: 0188-1477
ISSN (Online): 
IsoAbbr: Rev Gen Mar
NlmId: 100969665
123:123
JrId: 24722
long title: The Old Northwest
short title: Old Northwest
ISSN: 0360-5531
ISSN (Online): 
IsoAbbr: Old Northwest
NlmId: 100969667
123:123
JrId: 24723
long title: Oldenburgische Familienkunde
short title: Oldenburg Familienkd
ISSN: 
ISSN (Online): 
IsoAbbr: Oldenburg Familienkd
NlmId: 100969670
123:123
JrId: 24724
long title: Revue de la Haute-Auvergne
short title: Rev Haute Auvergne
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Haute Auvergne
NlmId: 100969671
123:123
JrId: 24725
long title: Omaly sy anio. Hier et aujourd'hui
short title: Omaly Anio
ISSN: 
ISSN (Online): 
IsoAbbr: Omaly Anio
NlmId: 100969672
123:123
JrId: 24726
long title: Revista de la Biblioteca Nacional Jose Marti. Biblioteca Nacional Jose Marti
short title: Rev Bibl Nac Jose Marti
ISSN: 0006-1727
ISSN (Online): 
IsoAbbr: Rev Bibl Nac Jose Marti
NlmId: 100969675
123:123
JrId: 24727
long title: Ons Amsterdam
short title: Ons Amst
ISSN: 0166-1809
ISSN (Online): 
IsoAbbr: Ons Amst
NlmId: 100969677
123:123
JrId: 24728
long title: Ons heem
short title: Ons Heem
ISSN: 
ISSN (Online): 
IsoAbbr: Ons Heem
NlmId: 100969679
123:123
JrId: 24729
long title: Opusculum
short title: Opusculum
ISSN: 0358-5581
ISSN (Online): 
IsoAbbr: Opusculum
NlmId: 100969691
123:123
JrId: 24730
long title: Das Orchester
short title: Orchester
ISSN: 0030-4468
ISSN (Online): 
IsoAbbr: Orchester
NlmId: 100969695
123:123
JrId: 24731
long title: Oregon historical quarterly. Oregon Historical Society
short title: Oreg Hist Q
ISSN: 0030-4727
ISSN (Online): 
IsoAbbr: Oreg Hist Q
NlmId: 100969701
123:123
JrId: 24732
long title: La Pensee
short title: Pensee
ISSN: 0031-4773
ISSN (Online): 
IsoAbbr: Pensee
NlmId: 100969703
123:123
JrId: 24733
long title: The Organ
short title: Organ
ISSN: 0030-4883
ISSN (Online): 
IsoAbbr: Organ
NlmId: 100969704
123:123
JrId: 24734
long title: La Pensee et les hommes
short title: Pensee Hommes
ISSN: 0774-2754
ISSN (Online): 
IsoAbbr: Pensee Hommes
NlmId: 100969705
123:123
JrId: 24735
long title: Oriens extremus
short title: Oriens Extremus
ISSN: 0030-5197
ISSN (Online): 
IsoAbbr: Oriens Extremus
NlmId: 100969708
123:123
JrId: 24736
long title: Il Pensiero politico
short title: Pensiero Polit
ISSN: 0031-4846
ISSN (Online): 
IsoAbbr: Pensiero Polit
NlmId: 100969709
123:123
JrId: 24737
long title: Periodical (Council on America's Military Past)
short title: Period Counc Am Mil Past
ISSN: 
ISSN (Online): 
IsoAbbr: Period Counc Am Mil Past
NlmId: 100969711
123:123
JrId: 24738
long title: Oriente Cristiano
short title: Oriente Crist
ISSN: 
ISSN (Online): 
IsoAbbr: Oriente Crist
NlmId: 100969715
123:123
JrId: 24739
long title: Oriente moderno
short title: Oriente Mod
ISSN: 0030-5472
ISSN (Online): 
IsoAbbr: Oriente Mod
NlmId: 100969718
123:123
JrId: 24740
long title: Ornicar?
short title: Ornicar
ISSN: 0336-223X
ISSN (Online): 
IsoAbbr: Ornicar
NlmId: 100969720
123:123
JrId: 24741
long title: Perspectives in American history
short title: Perspect Am Hist
ISSN: 0079-0990
ISSN (Online): 
IsoAbbr: Perspect Am Hist
NlmId: 100969721
123:123
JrId: 24742
long title: Osler Library newsletter
short title: Osler Libr Newsl
ISSN: 0085-4557
ISSN (Online): 1712-7955
IsoAbbr: Osler Libr Newsl
NlmId: 100969722
123:123
JrId: 24743
long title: Perspectives in Mexican American studies
short title: Perspect Mex Am Stud
ISSN: 0889-8448
ISSN (Online): 
IsoAbbr: Perspect Mex Am Stud
NlmId: 100969723
123:123
JrId: 24744
long title: Osteuropa
short title: Osteuropa
ISSN: 0030-6428
ISSN (Online): 
IsoAbbr: Osteuropa
NlmId: 100969727
123:123
JrId: 24745
long title: Philippine quarterly of culture and society
short title: Philipp Q Cult Soc
ISSN: 0115-0243
ISSN (Online): 
IsoAbbr: Philipp Q Cult Soc
NlmId: 100969729
123:123
JrId: 24746
long title: Philippine studies
short title: Philipp Stud
ISSN: 0031-7837
ISSN (Online): 
IsoAbbr: Philipp Stud
NlmId: 100969730
123:123
JrId: 24747
long title: Oxford economic papers
short title: Oxf Econ Pap
ISSN: 0030-7653
ISSN (Online): 
IsoAbbr: Oxf Econ Pap
NlmId: 100969731
123:123
JrId: 24748
long title: Oxford German studies
short title: Oxf Ger Stud
ISSN: 0078-7191
ISSN (Online): 
IsoAbbr: Oxf Ger Stud
NlmId: 100969732
123:123
JrId: 24749
long title: Philobiblon
short title: Philobiblon
ISSN: 0031-7969
ISSN (Online): 
IsoAbbr: Philobiblon
NlmId: 100969734
123:123
JrId: 24750
long title: Philologus
short title: Philologus
ISSN: 0031-7985
ISSN (Online): 
IsoAbbr: Philologus
NlmId: 100969736
123:123
JrId: 24751
long title: Philosophia naturalis
short title: Philos Nat
ISSN: 0031-8027
ISSN (Online): 
IsoAbbr: Philos Nat
NlmId: 100969738
123:123
JrId: 24752
long title: Revue des etudes grecques
short title: Rev Etud Grec
ISSN: 0035-2039
ISSN (Online): 
IsoAbbr: Rev Etud Grec
NlmId: 100969632
123:123
JrId: 24753
long title: Notatki plockie
short title: Notatki Plockie
ISSN: 
ISSN (Online): 
IsoAbbr: Notatki Plockie
NlmId: 100969617
123:123
JrId: 24754
long title: Oostvlaamsche zanten
short title: Oostvlaam Zanten
ISSN: 
ISSN (Online): 
IsoAbbr: Oostvlaam Zanten
NlmId: 100969688
123:123
JrId: 24755
long title: Postal history journal
short title: Post Hist
ISSN: 0032-5341
ISSN (Online): 
IsoAbbr: Post Hist
NlmId: 100969773
123:123
JrId: 24756
long title: Prace z dejin prirodnich ved
short title: Pr Dejin Prir Ved
ISSN: 
ISSN (Online): 
IsoAbbr: Pr Dejin Prir Ved
NlmId: 100969780
123:123
JrId: 24757
long title: Practica farmaceutica / Ministerul Sanatatii, Directia farmaceutica si a Aparaturii Medicale
short title: Pract Farm
ISSN: 0556-2996
ISSN (Online): 
IsoAbbr: Pract Farm
NlmId: 100969785
123:123
JrId: 24758
long title: Precis analytique des travaux. Academie des sciences, belles-lettres et arts de Rouen
short title: Precis Anal Trav
ISSN: 
ISSN (Online): 
IsoAbbr: Precis Anal Trav
NlmId: 100969786
123:123
JrId: 24759
long title: Presence africaine (Paris, France : 1967)
short title: Presence Afr
ISSN: 0032-7638
ISSN (Online): 
IsoAbbr: Presence Afr
NlmId: 100969798
123:123
JrId: 24760
long title: Print quarterly
short title: Print Q
ISSN: 0265-8305
ISSN (Online): 
IsoAbbr: Print Q
NlmId: 100969814
123:123
JrId: 24761
long title: Problemy istoricheskoi demografii SSSR
short title: Probl Istor Demogr SSSR
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Istor Demogr SSSR
NlmId: 100969815
123:123
JrId: 24762
long title: Proceedings of the Botanical Society of the British Isles. Botanical Society of the British Isles
short title: Proc Bot Soc Br Isles
ISSN: 0524-1413
ISSN (Online): 
IsoAbbr: Proc Bot Soc Br Isles
NlmId: 100969829
123:123
JrId: 24763
long title: The Pennsylvania magazine of history and biography
short title: Pa Mag Hist Biogr
ISSN: 0031-4587
ISSN (Online): 
IsoAbbr: Pa Mag Hist Biogr
NlmId: 100969847
123:123
JrId: 24764
long title: Pacific affairs
short title: Pac Aff
ISSN: 0030-851X
ISSN (Online): 
IsoAbbr: Pac Aff
NlmId: 100969853
123:123
JrId: 24765
long title: Philosophy and phenomenological research
short title: Philos Phenomenol Res
ISSN: 0031-8205
ISSN (Online): 
IsoAbbr: Philos Phenomenol Res
NlmId: 100969758
123:123
JrId: 24766
long title: The Philosophical review
short title: Philos Rev
ISSN: 0031-8108
ISSN (Online): 
IsoAbbr: Philos Rev
NlmId: 100969762
123:123
JrId: 24767
long title: Philosophy of the social sciences
short title: Philos Soc Sci
ISSN: 0048-3931
ISSN (Online): 
IsoAbbr: Philos Soc Sci
NlmId: 100969765
123:123
JrId: 24768
long title: Philosophia
short title: Philosophia (Mendoza)
ISSN: 0031-8000
ISSN (Online): 
IsoAbbr: Philosophia (Mendoza)
NlmId: 100969767
123:123
JrId: 24770
long title: Phylon (1960)
short title: Phylon
ISSN: 0031-8906
ISSN (Online): 
IsoAbbr: Phylon
NlmId: 100969769
123:123
JrId: 24771
long title: La Pie
short title: Pie
ISSN: 
ISSN (Online): 
IsoAbbr: Pie
NlmId: 100969771
123:123
JrId: 24772
long title: Pioneer America Society transactions : P.A.S.T. Pioneer America Society
short title: Pioneer Am Soc Trans
ISSN: 0884-3309
ISSN (Online): 
IsoAbbr: Pioneer Am Soc Trans
NlmId: 100969777
123:123
JrId: 24773
long title: Platon
short title: Platon (Athens)
ISSN: 
ISSN (Online): 
IsoAbbr: Platon (Athens)
NlmId: 100969779
123:123
JrId: 24774
long title: Plural societies
short title: Plural Soc
ISSN: 0048-4482
ISSN (Online): 
IsoAbbr: Plural Soc
NlmId: 100969781
123:123
JrId: 24775
long title: Polish perspectives
short title: Pol Perspect
ISSN: 0032-2962
ISSN (Online): 
IsoAbbr: Pol Perspect
NlmId: 100969788
123:123
JrId: 24776
long title: The Polish review
short title: Pol Rev
ISSN: 0032-2970
ISSN (Online): 
IsoAbbr: Pol Rev
NlmId: 100969790
123:123
JrId: 24777
long title: Pregon (Madrid, Spain)
short title: Pregon
ISSN: 
ISSN (Online): 
IsoAbbr: Pregon
NlmId: 100969791
123:123
JrId: 24778
long title: Presidential studies quarterly
short title: Pres Stud Q
ISSN: 0360-4918
ISSN (Online): 
IsoAbbr: Pres Stud Q
NlmId: 100969793
123:123
JrId: 24779
long title: Political science (Wellington, N.Z.)
short title: Polit Sci
ISSN: 0032-3187
ISSN (Online): 
IsoAbbr: Polit Sci
NlmId: 100969794
123:123
JrId: 24780
long title: Polish Western affairs
short title: Pol West Aff
ISSN: 0032-3039
ISSN (Online): 
IsoAbbr: Pol West Aff
NlmId: 100969795
123:123
JrId: 24781
long title: The Polar record
short title: Polar Rec (Gr Brit)
ISSN: 0032-2474
ISSN (Online): 
IsoAbbr: Polar Rec (Gr Brit)
NlmId: 100969796
123:123
JrId: 24782
long title: Policy studies journal: the journal of the Policy Studies Organization
short title: Policy Stud J
ISSN: 0190-292X
ISSN (Online): 
IsoAbbr: Policy Stud J
NlmId: 100969799
123:123
JrId: 24783
long title: Presence normande
short title: Presence Normande
ISSN: 0753-7107
ISSN (Online): 
IsoAbbr: Presence Normande
NlmId: 100969801
123:123
JrId: 24784
long title: Policy studies review
short title: Policy Stud Rev
ISSN: 0278-4416
ISSN (Online): 
IsoAbbr: Policy Stud Rev
NlmId: 100969804
123:123
JrId: 24785
long title: Principe de Viana / Diputacion Foral, Institucion Principe de Viana, Consejo de Cultura de Navarra
short title: Princ Viana
ISSN: 0032-8472
ISSN (Online): 
IsoAbbr: Princ Viana
NlmId: 100969805
123:123
JrId: 24786
long title: Princeton history
short title: Princet Hist
ISSN: 0276-2730
ISSN (Online): 
IsoAbbr: Princet Hist
NlmId: 100969806
123:123
JrId: 24787
long title: The Princeton University library chronicle
short title: Princeton Univ Libr Chron
ISSN: 0032-8456
ISSN (Online): 
IsoAbbr: Princeton Univ Libr Chron
NlmId: 100969812
123:123
JrId: 24788
long title: Proceedings of the ... annual Meeting of the Western Society for French History. Western Society for French History. Meeting
short title: Proc Annu Meet West Soc Fr Hist
ISSN: 0099-0329
ISSN (Online): 
IsoAbbr: Proc Annu Meet West Soc Fr Hist
NlmId: 100969825
123:123
JrId: 24789
long title: Oxford Slavonic papers
short title: Oxf Slav Pap
ISSN: 0078-7256
ISSN (Online): 
IsoAbbr: Oxf Slav Pap
NlmId: 100969831
123:123
JrId: 24790
long title: Pennsylvania archaeologist
short title: Pa Archaeol
ISSN: 0031-4358
ISSN (Online): 
IsoAbbr: Pa Archaeol
NlmId: 100969837
123:123
JrId: 24791
long title: Pennsylvania folklife
short title: Pa Folklife
ISSN: 0031-4498
ISSN (Online): 
IsoAbbr: Pa Folklife
NlmId: 100969841
123:123
JrId: 24792
long title: Pennsylvania heritage (1974)
short title: Pa Herit
ISSN: 0270-7500
ISSN (Online): 
IsoAbbr: Pa Herit
NlmId: 100969842
123:123
JrId: 24793
long title: Pennsylvania history
short title: Pa Hist
ISSN: 0031-4528
ISSN (Online): 
IsoAbbr: Pa Hist
NlmId: 100969843
123:123
JrId: 24794
long title: Pennsylvania Mennonite heritage
short title: Pa Mennon Herit
ISSN: 0148-4036
ISSN (Online): 
IsoAbbr: Pa Mennon Herit
NlmId: 100969852
123:123
JrId: 24795
long title: The Pacific historian
short title: Pac Hist
ISSN: 0030-8676
ISSN (Online): 
IsoAbbr: Pac Hist
NlmId: 100969856
123:123
JrId: 24796
long title: Pacific historical review
short title: Pac Hist Rev
ISSN: 0030-8684
ISSN (Online): 
IsoAbbr: Pac Hist Rev
NlmId: 100969858
123:123
JrId: 24797
long title: The Pacific northwesterner
short title: Pac Northwest
ISSN: 0030-882X
ISSN (Online): 
IsoAbbr: Pac Northwest
NlmId: 100969860
123:123
JrId: 24798
long title: Pacific Northwest quarterly
short title: Pac Northwest Q
ISSN: 0030-8803
ISSN (Online): 
IsoAbbr: Pac Northwest Q
NlmId: 100969861
123:123
JrId: 24799
long title: Pacific studies
short title: Pac Stud
ISSN: 0275-3596
ISSN (Online): 
IsoAbbr: Pac Stud
NlmId: 100969862
123:123
JrId: 24800
long title: Pacific viewpoint
short title: Pac Viewp
ISSN: 0030-8978
ISSN (Online): 
IsoAbbr: Pac Viewp
NlmId: 100969864
123:123
JrId: 24801
long title: Politics & society
short title: Polit Soc
ISSN: 0032-3292
ISSN (Online): 
IsoAbbr: Polit Soc
NlmId: 100969870
123:123
JrId: 24802
long title: Proceedings of the American Antiquarian Society. American Antiquarian Society
short title: Proc Am Antiq Soc
ISSN: 0044-751X
ISSN (Online): 
IsoAbbr: Proc Am Antiq Soc
NlmId: 100969872
123:123
JrId: 24803
long title: Paedagogica historica
short title: Paedagog Hist
ISSN: 0030-9230
ISSN (Online): 
IsoAbbr: Paedagog Hist
NlmId: 100969876
123:123
JrId: 24804
long title: Politics (Kensington, N.S.W.)
short title: Politics (Syd)
ISSN: 0032-3268
ISSN (Online): 
IsoAbbr: Politics (Syd)
NlmId: 100969889
123:123
JrId: 24805
long title: Prometeo (Milan, Italy : 1983)
short title: Prometeo (Milan)
ISSN: 
ISSN (Online): 
IsoAbbr: Prometeo (Milan)
NlmId: 100969966
123:123
JrId: 24806
long title: Political studies
short title: Polit Stud
ISSN: 0032-3217
ISSN (Online): 
IsoAbbr: Polit Stud
NlmId: 100969871
123:123
JrId: 24807
long title: Political theory
short title: Polit Theory
ISSN: 0090-5917
ISSN (Online): 
IsoAbbr: Polit Theory
NlmId: 100969874
123:123
JrId: 24808
long title: Politische Vierteljahresschrift
short title: Polit Vierteljahresschr
ISSN: 0032-3470
ISSN (Online): 
IsoAbbr: Polit Vierteljahresschr
NlmId: 100969875
123:123
JrId: 24809
long title: El Palacio
short title: Palacio
ISSN: 0031-0158
ISSN (Online): 
IsoAbbr: Palacio
NlmId: 100969877
123:123
JrId: 24810
long title: Politico (Pavia, Italy)
short title: Politico (Pavia)
ISSN: 
ISSN (Online): 
IsoAbbr: Politico (Pavia)
NlmId: 100969878
123:123
JrId: 24811
long title: Proceedings of the Academy of Political Science
short title: Proc Acad Polit Sci
ISSN: 0065-0684
ISSN (Online): 
IsoAbbr: Proc Acad Polit Sci
NlmId: 100969892
123:123
JrId: 24812
long title: Pommern
short title: Pommern
ISSN: 0032-4167
ISSN (Online): 
IsoAbbr: Pommern
NlmId: 100969894
123:123
JrId: 24813
long title: The Palimpsest
short title: Palimpsest (Iowa City)
ISSN: 0031-0360
ISSN (Online): 
IsoAbbr: Palimpsest (Iowa City)
NlmId: 100969896
123:123
JrId: 24814
long title: Panhandle-Plains historical review
short title: Panhand-Plains Hist Rev
ISSN: 0148-7795
ISSN (Online): 
IsoAbbr: Panhand-Plains Hist Rev
NlmId: 100969908
123:123
JrId: 24815
long title: Papers on Far Eastern history
short title: Pap Far East Hist
ISSN: 0048-2870
ISSN (Online): 
IsoAbbr: Pap Far East Hist
NlmId: 100969910
123:123
JrId: 24816
long title: Panstwo i prawo : organ Zrzeszenia Prawnikow Demokratow w Polsce
short title: Panstwo Prawo
ISSN: 0031-0980
ISSN (Online): 
IsoAbbr: Panstwo Prawo
NlmId: 100969912
123:123
JrId: 24817
long title: Papers on French seventeenth century literature
short title: Pap Fr Seventeenth Century Lit
ISSN: 0343-0758
ISSN (Online): 
IsoAbbr: Pap Fr Seventeenth Century Lit
NlmId: 100969914
123:123
JrId: 24818
long title: Papers in Slovene studies
short title: Pap Slov Stud
ISSN: 0360-179X
ISSN (Online): 
IsoAbbr: Pap Slov Stud
NlmId: 100969916
123:123
JrId: 24819
long title: Papers of the Bibliographical Society of Canada. Cahiers de la Societe bibliographique du Canada. Bibliographical Society of Canada
short title: Pap Bibliogr Soc Can
ISSN: 0067-6896
ISSN (Online): 
IsoAbbr: Pap Bibliogr Soc Can
NlmId: 100969917
123:123
JrId: 24820
long title: The West Tennessee Historical Society papers. West Tennessee Historical Society
short title: West Tenn Hist Soc Pap
ISSN: 0361-6215
ISSN (Online): 
IsoAbbr: West Tenn Hist Soc Pap
NlmId: 100969918
123:123
JrId: 24821
long title: Papers of the British School at Rome
short title: Pap Br Sch Rome
ISSN: 0068-2462
ISSN (Online): 
IsoAbbr: Pap Br Sch Rome
NlmId: 100969920
123:123
JrId: 24822
long title: La parola del passato
short title: Parola Passato
ISSN: 0031-2355
ISSN (Online): 
IsoAbbr: Parola Passato
NlmId: 100969928
123:123
JrId: 24823
long title: Parttorteneti kozlemenyek. Magyar Szocialista Munkaspart. Kozponti Bizottsag. Parttorteneti Intezet
short title: Parttort Kozl
ISSN: 0464-476X
ISSN (Online): 
IsoAbbr: Parttort Kozl
NlmId: 100969932
123:123
JrId: 24824
long title: Passato e presente (Florence, Italy)
short title: Passato Presente
ISSN: 0392-4815
ISSN (Online): 
IsoAbbr: Passato Presente
NlmId: 100969933
123:123
JrId: 24825
long title: Patma-banasirakan handes / Haykakan SSR Gitut'yunneri Akademia = Istoriko-filologicheskii zhurnal / Akademiia nauk Armianskoi SSR
short title: Patma Banasirakan Handes
ISSN: 0130-6812
ISSN (Online): 
IsoAbbr: Patma Banasirakan Handes
NlmId: 100969940
123:123
JrId: 24826
long title: Patterns of prejudice
short title: Patterns Prejudice
ISSN: 0031-322X
ISSN (Online): 
IsoAbbr: Patterns Prejudice
NlmId: 100969942
123:123
JrId: 24827
long title: Peasant studies
short title: Peasant Stud
ISSN: 0149-1547
ISSN (Online): 
IsoAbbr: Peasant Stud
NlmId: 100969943
123:123
JrId: 24828
long title: Pszichologiai tanulmanyok
short title: Pszichol Tanulman
ISSN: 
ISSN (Online): 
IsoAbbr: Pszichol Tanulman
NlmId: 100969973
123:123
JrId: 24829
long title: Quarterly review (London, England)
short title: Q Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Q Rev
NlmId: 100969975
123:123
JrId: 24830
long title: Political science quarterly
short title: Polit Sci Q
ISSN: 0032-3195
ISSN (Online): 
IsoAbbr: Polit Sci Q
NlmId: 100969869
123:123
JrId: 24831
long title: Partisan review (New York, N.Y. : 1936)
short title: Partis Rev
ISSN: 0031-2525
ISSN (Online): 
IsoAbbr: Partis Rev
NlmId: 100969931
123:123
JrId: 24832
long title: Revista portuguesa de historia
short title: Rev Port Hist
ISSN: 0253-1658
ISSN (Online): 
IsoAbbr: Rev Port Hist
NlmId: 100970042
123:123
JrId: 24833
long title: Quaderni storici
short title: Quad Stor
ISSN: 0301-6307
ISSN (Online): 
IsoAbbr: Quad Stor
NlmId: 100970068
123:123
JrId: 24834
long title: Revue d'histoire de l'Eglise de France
short title: Rev Hist Eglise Fr
ISSN: 0300-9505
ISSN (Online): 
IsoAbbr: Rev Hist Eglise Fr
NlmId: 100969995
123:123
JrId: 24835
long title: Revue d'histoire litteraire de la France
short title: Rev Hist Litt Fr
ISSN: 0035-2411
ISSN (Online): 
IsoAbbr: Rev Hist Litt Fr
NlmId: 100969997
123:123
JrId: 24836
long title: Revue d'histoire maghrebine
short title: Rev Hist Maghreb
ISSN: 0330-8987
ISSN (Online): 
IsoAbbr: Rev Hist Maghreb
NlmId: 100969998
123:123
JrId: 24837
long title: Revista de historia militar
short title: Rev Hist Mil
ISSN: 0482-5748
ISSN (Online): 
IsoAbbr: Rev Hist Mil
NlmId: 100969999
123:123
JrId: 24838
long title: Revue d'histoire moderne et contemporaine
short title: Rev Hist Mod Contemp
ISSN: 0048-8003
ISSN (Online): 
IsoAbbr: Rev Hist Mod Contemp
NlmId: 100970000
123:123
JrId: 24839
long title: Revista de historia naval / Instituto de Historia y Cultura Naval, Armada Espanola
short title: Rev Hist Naval
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hist Naval
NlmId: 100970001
123:123
JrId: 24840
long title: Revue d'histoire et de philosophie religieuses
short title: Rev Hist Philos Relig
ISSN: 0035-2403
ISSN (Online): 
IsoAbbr: Rev Hist Philos Relig
NlmId: 100970002
123:123
JrId: 24841
long title: Revista de historia americana y argentina
short title: Rev Hist Am Argent
ISSN: 0556-5960
ISSN (Online): 
IsoAbbr: Rev Hist Am Argent
NlmId: 100970003
123:123
JrId: 24842
long title: Revista de historia de la psicologia
short title: Rev Hist Psicol
ISSN: 0211-0040
ISSN (Online): 
IsoAbbr: Rev Hist Psicol
NlmId: 100970004
123:123
JrId: 24843
long title: Revue de l'histoire des religions
short title: Rev Hist Relig
ISSN: 0035-1423
ISSN (Online): 
IsoAbbr: Rev Hist Relig
NlmId: 100970005
123:123
JrId: 24844
long title: Revue d'histoire de l'Amerique francaise
short title: Rev Hist Am Fr
ISSN: 0035-2357
ISSN (Online): 
IsoAbbr: Rev Hist Am Fr
NlmId: 100970006
123:123
JrId: 24845
long title: Revue historique des armees
short title: Rev Hist Armees
ISSN: 0035-3299
ISSN (Online): 
IsoAbbr: Rev Hist Armees
NlmId: 100970007
123:123
JrId: 24846
long title: Revista de Indias
short title: Rev Indias
ISSN: 0034-8341
ISSN (Online): 
IsoAbbr: Rev Indias
NlmId: 100970008
123:123
JrId: 24847
long title: Revue historique de Bordeaux et du departement de la Gironde
short title: Rev Hist Bordeaux Dep Gironde
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hist Bordeaux Dep Gironde
NlmId: 100970009
123:123
JrId: 24848
long title: Revista de instituciones europeas
short title: Rev Inst Eur
ISSN: 0210-0924
ISSN (Online): 
IsoAbbr: Rev Inst Eur
NlmId: 100970010
123:123
JrId: 24849
long title: Revista de historia canaria
short title: Rev Hist Canaria
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hist Canaria
NlmId: 100970011
123:123
JrId: 24850
long title: Revista do Instituto Historico e Geographico Brazileiro (1906)
short title: Rev Inst Hist Geogr Bras
ISSN: 0101-4366
ISSN (Online): 
IsoAbbr: Rev Inst Hist Geogr Bras
NlmId: 100970012
123:123
JrId: 24851
long title: Revue de l'Institut Napoleon (Paris, France : 1954)
short title: Rev Inst Napoleon
ISSN: 0395-921X
ISSN (Online): 
IsoAbbr: Rev Inst Napoleon
NlmId: 100970013
123:123
JrId: 24852
long title: Revue d'histoire de la deuxieme guerre mondiale
short title: Rev Hist Deuxieme Guerre Mond
ISSN: 0035-2314
ISSN (Online): 
IsoAbbr: Rev Hist Deuxieme Guerre Mond
NlmId: 100970015
123:123
JrId: 24853
long title: Revue internationale de philosophie
short title: Rev Int Philos
ISSN: 0048-8143
ISSN (Online): 
IsoAbbr: Rev Int Philos
NlmId: 100970016
123:123
JrId: 24854
long title: Islenha
short title: Rev Islenha
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Islenha
NlmId: 100970017
123:123
JrId: 24855
long title: Revue des langues romanes
short title: Rev Lang Rom
ISSN: 0223-3711
ISSN (Online): 
IsoAbbr: Rev Lang Rom
NlmId: 100970020
123:123
JrId: 24856
long title: La Revue du Louvre et des musees de France
short title: Rev Louvre Mus Fr
ISSN: 0035-2608
ISSN (Online): 
IsoAbbr: Rev Louvre Mus Fr
NlmId: 100970026
123:123
JrId: 24857
long title: Revue de metaphysique et de morale (Paris, France : 1945)
short title: Rev Metaphys Morale
ISSN: 0035-1571
ISSN (Online): 
IsoAbbr: Rev Metaphys Morale
NlmId: 100970028
123:123
JrId: 24858
long title: Revista mexicana de ciencias politicas y sociales
short title: Rev Mex Cienc Polit Soc
ISSN: 0185-1918
ISSN (Online): 
IsoAbbr: Rev Mex Cienc Polit Soc
NlmId: 100970030
123:123
JrId: 24859
long title: Revista del Museo Nacional. Museo Nacional (Peru)
short title: Rev Mus Nac
ISSN: 0304-2367
ISSN (Online): 
IsoAbbr: Rev Mus Nac
NlmId: 100970031
123:123
JrId: 24860
long title: Revue du Nord
short title: Rev Nord
ISSN: 0035-2624
ISSN (Online): 
IsoAbbr: Rev Nord
NlmId: 100970032
123:123
JrId: 24861
long title: Revue numismatique
short title: Rev Numis
ISSN: 0484-8942
ISSN (Online): 
IsoAbbr: Rev Numis
NlmId: 100970033
123:123
JrId: 24862
long title: Revue de l'Occident musulman et de la Mediterranee
short title: Rev Occident Musulman Mediterr
ISSN: 0035-1474
ISSN (Online): 
IsoAbbr: Rev Occident Musulman Mediterr
NlmId: 100970034
123:123
JrId: 24863
long title: Revue. Palais de la decouverte (Paris, France)
short title: Rev Palais Decouv
ISSN: 0339-7521
ISSN (Online): 
IsoAbbr: Rev Palais Decouv
NlmId: 100970036
123:123
JrId: 24864
long title: Revue de Pau et du Bearn
short title: Rev Pau Bearn
ISSN: 0241-7413
ISSN (Online): 
IsoAbbr: Rev Pau Bearn
NlmId: 100970037
123:123
JrId: 24865
long title: Revue de philologie, de litterature et d'histoire anciennes
short title: Rev Philol Litt Hist Anc
ISSN: 0035-1652
ISSN (Online): 
IsoAbbr: Rev Philol Litt Hist Anc
NlmId: 100970038
123:123
JrId: 24866
long title: Philippine social sciences and humanities review
short title: Philipp Soc Sci Humanit Rev
ISSN: 0031-7802
ISSN (Online): 
IsoAbbr: Philipp Soc Sci Humanit Rev
NlmId: 100970039
123:123
JrId: 24867
long title: Revue philosophique de Louvain
short title: Rev Philos Louv
ISSN: 0035-3841
ISSN (Online): 
IsoAbbr: Rev Philos Louv
NlmId: 100970040
123:123
JrId: 24868
long title: Revue des questions scientifiques
short title: Rev Quest Sci
ISSN: 0035-2160
ISSN (Online): 
IsoAbbr: Rev Quest Sci
NlmId: 100970043
123:123
JrId: 24869
long title: The Review of radical political economics
short title: Rev Radic Polit Econ
ISSN: 0486-6134
ISSN (Online): 
IsoAbbr: Rev Radic Polit Econ
NlmId: 100970047
123:123
JrId: 24870
long title: Revista/review interamericana
short title: Rev Rev Interam
ISSN: 0360-7917
ISSN (Online): 
IsoAbbr: Rev Rev Interam
NlmId: 100970049
123:123
JrId: 24871
long title: Revue roumaine d'histoire
short title: Rev Roum Hist
ISSN: 0556-8072
ISSN (Online): 
IsoAbbr: Rev Roum Hist
NlmId: 100970052
123:123
JrId: 24872
long title: Revue de la Saintonge et de l'Aunis
short title: Rev Saintonge Aunis
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Saintonge Aunis
NlmId: 100970053
123:123
JrId: 24873
long title: Revue des sciences humaines
short title: Rev Sci Hum
ISSN: 0035-2195
ISSN (Online): 
IsoAbbr: Rev Sci Hum
NlmId: 100970055
123:123
JrId: 24874
long title: Revue des sciences morales & politiques : travaux de l'Academie des sciences morales et politiques
short title: Rev Sci Morales Polit
ISSN: 0751-5804
ISSN (Online): 
IsoAbbr: Rev Sci Morales Polit
NlmId: 100970056
123:123
JrId: 24875
long title: Revue des sciences philosophiques et theologiques
short title: Rev Sci Philos Theol
ISSN: 0035-2209
ISSN (Online): 
IsoAbbr: Rev Sci Philos Theol
NlmId: 100970058
123:123
JrId: 24876
long title: Revue des sciences sociales de la France de l'Est
short title: Rev Sci Soc Fr Est
ISSN: 0336-1578
ISSN (Online): 
IsoAbbr: Rev Sci Soc Fr Est
NlmId: 100970059
123:123
JrId: 24877
long title: Revista de la Sociedad Bolivariana de Venezuela. Sociedad Bolivariana de Venezuela
short title: Rev Soc Bolivar Venez
ISSN: 0798-0019
ISSN (Online): 
IsoAbbr: Rev Soc Bolivar Venez
NlmId: 100970060
123:123
JrId: 24878
long title: Revista da Sociedade Brasileira de Historia da Ciencia
short title: Rev Soc Bras Hist Cienc
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Bras Hist Cienc
NlmId: 100970063
123:123
JrId: 24879
long title: Review of social economy
short title: Rev Soc Econ
ISSN: 0034-6764
ISSN (Online): 
IsoAbbr: Rev Soc Econ
NlmId: 100970064
123:123
JrId: 24880
long title: Voenno-istoricheskii zhurnal
short title: Voen Istor Zh
ISSN: 
ISSN (Online): 
IsoAbbr: Voen Istor Zh
NlmId: 100970078
123:123
JrId: 24881
long title: Vojno-istoriski glasnik
short title: Vojnois Glas
ISSN: 0042-8442
ISSN (Online): 
IsoAbbr: Vojnois Glas
NlmId: 100970080
123:123
JrId: 24882
long title: Volkskunde (Amsterdam, Netherlands)
short title: Volkskunde
ISSN: 0775-3128
ISSN (Online): 
IsoAbbr: Volkskunde
NlmId: 100970083
123:123
JrId: 24883
long title: Voprosy istorii (Moscow, Russia : 1945)
short title: Vopr Istor
ISSN: 0042-8779
ISSN (Online): 
IsoAbbr: Vopr Istor
NlmId: 100970086
123:123
JrId: 24884
long title: Voprosy istorii estestvoznaniia i tekhniki (Institut istorii estestvoznaniia i tekhniki (Akademiia nauk SSSR))
short title: Vopr Istor Estestvozn Tekh
ISSN: 0205-9606
ISSN (Online): 
IsoAbbr: Vopr Istor Estestvozn Tekh
NlmId: 100970088
123:123
JrId: 24885
long title: Revista de istorie
short title: Rev Istor
ISSN: 0251-3099
ISSN (Online): 
IsoAbbr: Rev Istor
NlmId: 100970019
123:123
JrId: 24886
long title: Revista de occidente (Madrid, Spain : 1923)
short title: Rev Occidente
ISSN: 0034-8635
ISSN (Online): 
IsoAbbr: Rev Occidente
NlmId: 100970035
123:123
JrId: 24887
long title: The review of the Polish Academy of Sciences. Polska Akademia Nauk
short title: Rev Pol Acad Sci
ISSN: 0032-2776
ISSN (Online): 
IsoAbbr: Rev Pol Acad Sci
NlmId: 100970041
123:123
JrId: 24888
long title: Revue historique (Paris, France)
short title: Rev Hist (Paris)
ISSN: 0035-3264
ISSN (Online): 
IsoAbbr: Rev Hist (Paris)
NlmId: 100970021
123:123
JrId: 24889
long title: Vermont history
short title: Vt Hist
ISSN: 0042-4161
ISSN (Online): 
IsoAbbr: Vt Hist
NlmId: 100970106
123:123
JrId: 24890
long title: Rheinisches Museum fur Philologie
short title: Rhein Mus Philol
ISSN: 0035-449X
ISSN (Online): 
IsoAbbr: Rhein Mus Philol
NlmId: 100970120
123:123
JrId: 24891
long title: Rudolstadter Heimathefte
short title: Rudolstaedter Heimath
ISSN: 0485-5884
ISSN (Online): 
IsoAbbr: Rudolstaedter Heimath
NlmId: 100970221
123:123
JrId: 24892
long title: Rutland record : journal of the Rutland Record Society
short title: Rutland Rec
ISSN: 0260-3322
ISSN (Online): 
IsoAbbr: Rutland Rec
NlmId: 100970224
123:123
JrId: 24893
long title: Monuments historiques : Mh
short title: Monum Hist
ISSN: 0153-3673
ISSN (Online): 
IsoAbbr: Monum Hist
NlmId: 100970097
123:123
JrId: 24894
long title: Revue d'histoire economique et sociale
short title: Rev Hist Econ Soc
ISSN: 0035-239X
ISSN (Online): 
IsoAbbr: Rev Hist Econ Soc
NlmId: 100970098
123:123
JrId: 24895
long title: Revue des societes savantes de Haute-Normandie
short title: Rev Soc Savantes Haute Normandie
ISSN: 0035-2241
ISSN (Online): 
IsoAbbr: Rev Soc Savantes Haute Normandie
NlmId: 100970107
123:123
JrId: 24896
long title: Vermont history news
short title: Vt Hist News
ISSN: 0364-3387
ISSN (Online): 
IsoAbbr: Vt Hist News
NlmId: 100970108
123:123
JrId: 24897
long title: Revue du Tarn
short title: Rev Tarn
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Tarn
NlmId: 100970109
123:123
JrId: 24898
long title: Revue des travaux de l'Academie des sciences morales et politiques et comptes rendus de ses seances
short title: Rev Trav Acad Sci Morales Polit C R Seances
ISSN: 0400-3373
ISSN (Online): 
IsoAbbr: Rev Trav Acad Sci Morales Polit C R Seances
NlmId: 100970111
123:123
JrId: 24899
long title: West Virginia history
short title: W Va Hist
ISSN: 0043-325X
ISSN (Online): 
IsoAbbr: W Va Hist
NlmId: 100970112
123:123
JrId: 24900
long title: Revista universitaria
short title: Rev Univ
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Univ
NlmId: 100970113
123:123
JrId: 24901
long title: Revue de l'Universite de Bruxelles
short title: Rev Univ Brux
ISSN: 0378-4606
ISSN (Online): 
IsoAbbr: Rev Univ Brux
NlmId: 100970114
123:123
JrId: 24902
long title: War & society
short title: War Soc
ISSN: 0729-2473
ISSN (Online): 
IsoAbbr: War Soc
NlmId: 100970115
123:123
JrId: 24903
long title: Revue du Vivarais
short title: Rev Vivarais
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Vivarais
NlmId: 100970118
123:123
JrId: 24904
long title: The Washington quarterly
short title: Wash Q
ISSN: 0163-660X
ISSN (Online): 1530-9177
IsoAbbr: Wash Q
NlmId: 100970119
123:123
JrId: 24905
long title: The Welsh history review. Cylchgrawn hanes cymru
short title: Welsh Hist Rev
ISSN: 0043-2431
ISSN (Online): 
IsoAbbr: Welsh Hist Rev
NlmId: 100970131
123:123
JrId: 24906
long title: Rhodesiana
short title: Rhodesiana
ISSN: 0556-9605
ISSN (Online): 
IsoAbbr: Rhodesiana
NlmId: 100970133
123:123
JrId: 24907
long title: Richmond County history
short title: Richmond Cty Hist
ISSN: 0035-5119
ISSN (Online): 
IsoAbbr: Richmond Cty Hist
NlmId: 100970134
123:123
JrId: 24908
long title: Wen wu (1959)
short title: Wen Wu
ISSN: 0511-4772
ISSN (Online): 
IsoAbbr: Wen Wu
NlmId: 100970135
123:123
JrId: 24909
long title: Rig
short title: Rig
ISSN: 0035-5267
ISSN (Online): 
IsoAbbr: Rig
NlmId: 100970137
123:123
JrId: 24910
long title: Wereld en Zending
short title: Wereld Zending
ISSN: 0165-988X
ISSN (Online): 
IsoAbbr: Wereld Zending
NlmId: 100970138
123:123
JrId: 24911
long title: Rinascimento (Florence, Italy)
short title: Rinascimento
ISSN: 0080-3073
ISSN (Online): 
IsoAbbr: Rinascimento
NlmId: 100970141
123:123
JrId: 24912
long title: The Western Canadian journal of anthropology
short title: West Can J Anthropol
ISSN: 0008-5340
ISSN (Online): 
IsoAbbr: West Can J Anthropol
NlmId: 100970143
123:123
JrId: 24913
long title: West European politics
short title: West Eur Polit
ISSN: 0140-2382
ISSN (Online): 
IsoAbbr: West Eur Polit
NlmId: 100970146
123:123
JrId: 24914
long title: Western folklore
short title: West Folk
ISSN: 0043-373X
ISSN (Online): 
IsoAbbr: West Folk
NlmId: 100970150
123:123
JrId: 24915
long title: Rivista di estetica
short title: Riv Estet
ISSN: 0035-6212
ISSN (Online): 
IsoAbbr: Riv Estet
NlmId: 100970152
123:123
JrId: 24916
long title: Rivista di filologia e d'istruzione classica
short title: Riv Filol Istruz Classica
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Filol Istruz Classica
NlmId: 100970153
123:123
JrId: 24917
long title: Rivista di filosofia
short title: Riv Filos
ISSN: 0035-6239
ISSN (Online): 
IsoAbbr: Riv Filos
NlmId: 100970154
123:123
JrId: 24918
long title: Rivista internazionale di scienze sociali
short title: Riv Int Sci Sociali
ISSN: 0035-676X
ISSN (Online): 
IsoAbbr: Riv Int Sci Sociali
NlmId: 100970156
123:123
JrId: 24919
long title: The Western humanities review
short title: West Hum Rev
ISSN: 0043-3845
ISSN (Online): 
IsoAbbr: West Hum Rev
NlmId: 100970159
123:123
JrId: 24920
long title: Rivista marittima
short title: Riv Maritt
ISSN: 0035-6964
ISSN (Online): 
IsoAbbr: Riv Maritt
NlmId: 100970160
123:123
JrId: 24921
long title: Rivista di meteorologia aeronautica
short title: Riv Meteorol Aeronaut
ISSN: 0035-6328
ISSN (Online): 
IsoAbbr: Riv Meteorol Aeronaut
NlmId: 100970161
123:123
JrId: 24922
long title: Western Illinois regional studies
short title: West Ill Reg Stud
ISSN: 0192-1355
ISSN (Online): 
IsoAbbr: West Ill Reg Stud
NlmId: 100970162
123:123
JrId: 24923
long title: Western journal of speech communication : WJSC
short title: West J Speech Commun
ISSN: 0193-6700
ISSN (Online): 
IsoAbbr: West J Speech Commun
NlmId: 100970164
123:123
JrId: 24924
long title: The Western Pennsylvania historical magazine
short title: West Pa Hist Mag
ISSN: 0043-4035
ISSN (Online): 
IsoAbbr: West Pa Hist Mag
NlmId: 100970168
123:123
JrId: 24925
long title: Rivista di psicologia sociale e Archivio italiano di psicologia generale e del lavoro
short title: Riv Psicol Soc Arch Ital Psicol Gen
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Psicol Soc Arch Ital Psicol Gen
NlmId: 100970169
123:123
JrId: 24926
long title: The Western political quarterly
short title: West Polit Q
ISSN: 0043-4078
ISSN (Online): 
IsoAbbr: West Polit Q
NlmId: 100970176
123:123
JrId: 24927
long title: Western states Jewish history
short title: West States Jew Hist
ISSN: 0749-5471
ISSN (Online): 
IsoAbbr: West States Jew Hist
NlmId: 100970178
123:123
JrId: 24928
long title: Rivista rosminiana di filosofia e di cultura
short title: Riv Rosmin Filos Cult
ISSN: 0035-7030
ISSN (Online): 
IsoAbbr: Riv Rosmin Filos Cult
NlmId: 100970179
123:123
JrId: 24929
long title: Rivista storica calabrese
short title: Riv Stor Calabr
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Stor Calabr
NlmId: 100970180
123:123
JrId: 24930
long title: Western states Jewish historical quarterly
short title: West States Jew Hist Q
ISSN: 0043-4221
ISSN (Online): 
IsoAbbr: West States Jew Hist Q
NlmId: 100970181
123:123
JrId: 24931
long title: Rivista di storia della chiesa in Italia
short title: Riv Stor Chiesa Ital
ISSN: 0035-6557
ISSN (Online): 
IsoAbbr: Riv Stor Chiesa Ital
NlmId: 100970182
123:123
JrId: 24932
long title: Rivista di storia della filosofia (Milan, Italy : 1984)
short title: Riv Stor Filos
ISSN: 0393-2516
ISSN (Online): 
IsoAbbr: Riv Stor Filos
NlmId: 100970183
123:123
JrId: 24933
long title: Rivista storica italiana
short title: Riv Stor Ital
ISSN: 0035-7073
ISSN (Online): 
IsoAbbr: Riv Stor Ital
NlmId: 100970190
123:123
JrId: 24934
long title: Rivista di studi classici
short title: Riv Studi Class
ISSN: 0035-6581
ISSN (Online): 
IsoAbbr: Riv Studi Class
NlmId: 100970191
123:123
JrId: 24935
long title: Rivista degli studi orientali
short title: Riv Studi Orient
ISSN: 0392-4866
ISSN (Online): 
IsoAbbr: Riv Studi Orient
NlmId: 100970192
123:123
JrId: 24936
long title: Wetenschappelijke tijdingen
short title: Wet Tijd
ISSN: 
ISSN (Online): 
IsoAbbr: Wet Tijd
NlmId: 100970194
123:123
JrId: 24937
long title: The Rocky Mountain social science journal
short title: Rocky Mt Soc Sci J
ISSN: 0035-7634
ISSN (Online): 
IsoAbbr: Rocky Mt Soc Sci J
NlmId: 100970195
123:123
JrId: 24938
long title: Roczniki filozoficzne. Annales de philosophie
short title: Rocz Filoz
ISSN: 0035-7685
ISSN (Online): 
IsoAbbr: Rocz Filoz
NlmId: 100970196
123:123
JrId: 24939
long title: Wiener Beitrage zur Geschichte der Neuzeit
short title: Wien Beitr Gesch Neuzeit
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Gesch Neuzeit
NlmId: 100970197
123:123
JrId: 24940
long title: Roczniki humanistyczne
short title: Rocz Humanist
ISSN: 0035-7707
ISSN (Online): 
IsoAbbr: Rocz Humanist
NlmId: 100970198
123:123
JrId: 24941
long title: Wiener Geschichtsblatter / herausgegeben vom Verein fur Geschichte der Stadt Wien
short title: Wien Geschichtsbl
ISSN: 0043-5317
ISSN (Online): 
IsoAbbr: Wien Geschichtsbl
NlmId: 100970199
123:123
JrId: 24942
long title: Romische historische Mitteilungen
short title: Rom Hist Mitt
ISSN: 0080-3790
ISSN (Online): 
IsoAbbr: Rom Hist Mitt
NlmId: 100970200
123:123
JrId: 24943
long title: Wiener Zeitschrift fur die Kunde des Morgenlandes
short title: Wien Z Kunde Morgenl
ISSN: 0084-0076
ISSN (Online): 
IsoAbbr: Wien Z Kunde Morgenl
NlmId: 100970202
123:123
JrId: 24944
long title: Romance notes
short title: Roman Notes
ISSN: 0035-7995
ISSN (Online): 
IsoAbbr: Roman Notes
NlmId: 100970204
123:123
JrId: 24945
long title: The William and Mary quarterly
short title: William Mary Q
ISSN: 0043-5597
ISSN (Online): 
IsoAbbr: William Mary Q
NlmId: 100970208
123:123
JrId: 24946
long title: Romantisme
short title: Romantisme
ISSN: 0048-8593
ISSN (Online): 
IsoAbbr: Romantisme
NlmId: 100970217
123:123
JrId: 24947
long title: The Rostrum
short title: Rostrum
ISSN: 
ISSN (Online): 
IsoAbbr: Rostrum
NlmId: 100970218
123:123
JrId: 24948
long title: Rural Africana
short title: Rural Afr
ISSN: 0085-5839
ISSN (Online): 
IsoAbbr: Rural Afr
NlmId: 100970222
123:123
JrId: 24949
long title: Wisconsin magazine of history
short title: Wis Mag Hist
ISSN: 0043-6534
ISSN (Online): 
IsoAbbr: Wis Mag Hist
NlmId: 100970223
123:123
JrId: 24950
long title: Suid-Afrikaanse historiese joernaal / Die Suid-Afrikaanse Historiese Vereniging = South African historical journal / The South African Historical Society
short title: S Afr Hist J
ISSN: 0258-2473
ISSN (Online): 
IsoAbbr: S Afr Hist J
NlmId: 100970226
123:123
JrId: 24951
long title: Wissenschaftliche Zeitschrift der Ernst-Moritz-Arndt-Universitat, Greifswald. Gesellschaftswissenschaftliche Reihe
short title: Wiss Z Ernst Moritz Arndt Univ Ges Sprachwiss
ISSN: 0138-1016
ISSN (Online): 
IsoAbbr: Wiss Z Ernst Moritz Arndt Univ Ges Sprachwiss
NlmId: 100970228
123:123
JrId: 24952
long title: The South African journal of economics. Suid-afrikaanse tydskrif vir ekonomie
short title: S Afr J Econ
ISSN: 0038-2280
ISSN (Online): 
IsoAbbr: S Afr J Econ
NlmId: 100970230
123:123
JrId: 24953
long title: The South African journal of economic history : [journal of the Economic History Society of Southern Africa]
short title: S Afr J Econ Hist
ISSN: 
ISSN (Online): 
IsoAbbr: S Afr J Econ Hist
NlmId: 100970233
123:123
JrId: 24954
long title: South Carolina history illustrated
short title: S C Hist Illus
ISSN: 0038-3090
ISSN (Online): 
IsoAbbr: S C Hist Illus
NlmId: 100970236
123:123
JrId: 24955
long title: South Dakota historical collections
short title: S D Hist Collect
ISSN: 0731-2105
ISSN (Online): 
IsoAbbr: S D Hist Collect
NlmId: 100970238
123:123
JrId: 24956
long title: Wolfenbutteler Renaissance Mitteilungen
short title: Wolfenbutteler Renaiss Mitt
ISSN: 0342-4340
ISSN (Online): 
IsoAbbr: Wolfenbutteler Renaiss Mitt
NlmId: 100970239
123:123
JrId: 24957
long title: SECOLAS annals : journal of the Southeastern Council on Latin American Studies. Southeastern Council on Latin American Studies
short title: SECOLAS Ann
ISSN: 0081-2951
ISSN (Online): 
IsoAbbr: SECOLAS Ann
NlmId: 100970240
123:123
JrId: 24958
long title: Saalburg-Jahrbuch
short title: Saalburg Jahrb
ISSN: 
ISSN (Online): 
IsoAbbr: Saalburg Jahrb
NlmId: 100970241
123:123
JrId: 24959
long title: Saeculum
short title: Saeculum
ISSN: 0080-5319
ISSN (Online): 
IsoAbbr: Saeculum
NlmId: 100970242
123:123
JrId: 24960
long title: The Women's annual
short title: Womens Annu
ISSN: 8755-2450
ISSN (Online): 
IsoAbbr: Womens Annu
NlmId: 100970243
123:123
JrId: 24961
long title: Sage (Atlanta, Ga.)
short title: Sage
ISSN: 0741-8639
ISSN (Online): 
IsoAbbr: Sage
NlmId: 100970244
123:123
JrId: 24962
long title: Women's studies international forum
short title: Womens Stud Int Forum
ISSN: 0277-5395
ISSN (Online): 
IsoAbbr: Womens Stud Int Forum
NlmId: 100970246
123:123
JrId: 24963
long title: Saisons d'Alsace
short title: Saisons Alsace
ISSN: 
ISSN (Online): 
IsoAbbr: Saisons Alsace
NlmId: 100970248
123:123
JrId: 24964
long title: Working papers magazine
short title: Work Pap Mag
ISSN: 0744-9836
ISSN (Online): 
IsoAbbr: Work Pap Mag
NlmId: 100970251
123:123
JrId: 24965
long title: Working papers for a new society
short title: Work Pap New Soc
ISSN: 0091-1615
ISSN (Online): 
IsoAbbr: Work Pap New Soc
NlmId: 100970254
123:123
JrId: 24966
long title: World archaeology
short title: World Archaeol
ISSN: 0043-8243
ISSN (Online): 
IsoAbbr: World Archaeol
NlmId: 100970256
123:123
JrId: 24967
long title: World politics
short title: World Polit
ISSN: 0043-8871
ISSN (Online): 1086-3338
IsoAbbr: World Polit
NlmId: 100970257
123:123
JrId: 24968
long title: Wythe County historical review / Wythe County Historical Society
short title: Wythe Cty Hist Rev
ISSN: 0275-9179
ISSN (Online): 
IsoAbbr: Wythe Cty Hist Rev
NlmId: 100970260
123:123
JrId: 24969
long title: Xaloc
short title: Xaloc
ISSN: 
ISSN (Online): 
IsoAbbr: Xaloc
NlmId: 100970262
123:123
JrId: 24970
long title: The Yale University library gazette. Yale University. Library
short title: Yale Univ Libr Gaz
ISSN: 0044-0175
ISSN (Online): 
IsoAbbr: Yale Univ Libr Gaz
NlmId: 100970265
123:123
JrId: 24971
long title: Revue de l'Universite d'Ottawa. University of Ottawa
short title: Rev Univ Ottawa
ISSN: 0041-9206
ISSN (Online): 
IsoAbbr: Rev Univ Ottawa
NlmId: 100970117
123:123
JrId: 24972
long title: South Carolina historical magazine
short title: S C Hist Mag
ISSN: 0038-3082
ISSN (Online): 
IsoAbbr: S C Hist Mag
NlmId: 100970237
123:123
JrId: 24973
long title: Yad Vashem studies
short title: Yad Vashem Stud Eur Jew Catastrophe Resist
ISSN: 0084-3296
ISSN (Online): 
IsoAbbr: Yad Vashem Stud Eur Jew Catastrophe Resist
NlmId: 100970264
123:123
JrId: 24974
long title: Warwickshire history
short title: Warwickshire Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Warwickshire Hist
NlmId: 100970116
123:123
JrId: 24975
long title: The Western historical quarterly
short title: West Hist Q
ISSN: 0043-3810
ISSN (Online): 
IsoAbbr: West Hist Q
NlmId: 100970157
123:123
JrId: 24976
long title: Rivista militare
short title: Riv Mil
ISSN: 0035-6980
ISSN (Online): 
IsoAbbr: Riv Mil
NlmId: 100970167
123:123
JrId: 24977
long title: Yearbook of German-American studies
short title: Yearb Ger Am Stud
ISSN: 0741-2827
ISSN (Online): 
IsoAbbr: Yearb Ger Am Stud
NlmId: 100970266
123:123
JrId: 24978
long title: Oudheidkundige mededeelingen van het Rijksmuseum van Oudheden te Leiden = Nuntii ex Museo Antiquario Leidensi
short title: Oudheidkd Meded Rijksmus Oudheiden Leiden
ISSN: 0920-4768
ISSN (Online): 
IsoAbbr: Oudheidkd Meded Rijksmus Oudheiden Leiden
NlmId: 100970281
123:123
JrId: 24979
long title: Sbornik archivnich praci
short title: Sb Arch Pr
ISSN: 0036-5246
ISSN (Online): 
IsoAbbr: Sb Arch Pr
NlmId: 100970302
123:123
JrId: 24980
long title: Zeitschrift fur bayerische Landesgeschichte
short title: Z Bayer Landesgesch
ISSN: 0044-2364
ISSN (Online): 
IsoAbbr: Z Bayer Landesgesch
NlmId: 100970305
123:123
JrId: 24981
long title: Scandinavian journal of history
short title: Scand J Hist
ISSN: 0346-8755
ISSN (Online): 
IsoAbbr: Scand J Hist
NlmId: 100970319
123:123
JrId: 24982
long title: Zeitschrift fur Geschichte der Arabisch-Islamischen Wissenschaften
short title: Z Gesch Arab Islam Wiss
ISSN: 0179-4639
ISSN (Online): 
IsoAbbr: Z Gesch Arab Islam Wiss
NlmId: 100970328
123:123
JrId: 24983
long title: Schaffhauser Beitrage zur vaterlandischen Geschichte
short title: Schaffhauser Beitr Vaterl Gesch
ISSN: 
ISSN (Online): 
IsoAbbr: Schaffhauser Beitr Vaterl Gesch
NlmId: 100970333
123:123
JrId: 24984
long title: Il Veltro
short title: Veltro
ISSN: 0042-3254
ISSN (Online): 
IsoAbbr: Veltro
NlmId: 100970446
123:123
JrId: 24985
long title: Vestnik Moskovskogo universiteta. Seriia VIII: Istoriia. Moskovskii gosudarstvennyi universitet im. M.V. Lomonosova
short title: Vestn Mosk Univ Ser 8 Istor
ISSN: 
ISSN (Online): 
IsoAbbr: Vestn Mosk Univ Ser 8 Istor
NlmId: 100970450
123:123
JrId: 24986
long title: New South (Atlanta, Ga.)
short title: New South
ISSN: 0028-6745
ISSN (Online): 
IsoAbbr: New South
NlmId: 100970279
123:123
JrId: 24987
long title: Nigeria magazine
short title: Niger Mag
ISSN: 0029-0033
ISSN (Online): 
IsoAbbr: Niger Mag
NlmId: 100970280
123:123
JrId: 24988
long title: Overijssel (Enschede, Netherlands)
short title: Overijssel
ISSN: 
ISSN (Online): 
IsoAbbr: Overijssel
NlmId: 100970282
123:123
JrId: 24989
long title: Atlantis (Montreal, Quebec)
short title: Atlantis (Montr)
ISSN: 0700-9119
ISSN (Online): 
IsoAbbr: Atlantis (Montr)
NlmId: 100970284
123:123
JrId: 24990
long title: Civilisations
short title: Civilisations
ISSN: 0009-8140
ISSN (Online): 
IsoAbbr: Civilisations
NlmId: 100970286
123:123
JrId: 24991
long title: Atti e memorie - Deputazione di storia patria per le antiche provincie modenesi. Deputazione di storia patria per le antiche provincie modenesi
short title: Atti Mem Deput Stor Patria Antiche Prov Modenesi
ISSN: 0418-7296
ISSN (Online): 
IsoAbbr: Atti Mem Deput Stor Patria Antiche Prov Modenesi
NlmId: 100970287
123:123
JrId: 24992
long title: Salisbury medical bulletin
short title: Salisbury Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Salisbury Med Bull
NlmId: 100970289
123:123
JrId: 24993
long title: Yearbook of population research in Finland = Vaestontutkimuksen vuosikirja
short title: Yearb Popul Res Finl
ISSN: 0506-3590
ISSN (Online): 
IsoAbbr: Yearb Popul Res Finl
NlmId: 100970290
123:123
JrId: 24994
long title: Salmagundi (Saratoga Springs, N.Y.)
short title: Salmagundi
ISSN: 0036-3529
ISSN (Online): 
IsoAbbr: Salmagundi
NlmId: 100970291
123:123
JrId: 24995
long title: Yod
short title: Yod
ISSN: 0338-9316
ISSN (Online): 
IsoAbbr: Yod
NlmId: 100970292
123:123
JrId: 24996
long title: Samtiden
short title: Samtiden
ISSN: 0036-3928
ISSN (Online): 
IsoAbbr: Samtiden
NlmId: 100970293
123:123
JrId: 24997
long title: York state tradition
short title: York State Trad
ISSN: 0044-0566
ISSN (Online): 
IsoAbbr: York State Trad
NlmId: 100970295
123:123
JrId: 24998
long title: San Jose studies
short title: San Jose Stud
ISSN: 0097-8051
ISSN (Online): 
IsoAbbr: San Jose Stud
NlmId: 100970296
123:123
JrId: 24999
long title: Santiago / [Universidad de Oriente]
short title: Santiago
ISSN: 0048-9115
ISSN (Online): 
IsoAbbr: Santiago
NlmId: 100970297
123:123
JrId: 25000
long title: Zeitschrift des Aachener Geschichtsvereins. Aachener Geschichtsverein
short title: Z Aachener Geschichtsver
ISSN: 0065-0137
ISSN (Online): 
IsoAbbr: Z Aachener Geschichtsver
NlmId: 100970298
123:123
JrId: 25001
long title: Sapienza
short title: Sapienza
ISSN: 0036-4711
ISSN (Online): 
IsoAbbr: Sapienza
NlmId: 100970299
123:123
JrId: 25002
long title: Saskatchewan history
short title: Sask Hist
ISSN: 0036-4908
ISSN (Online): 
IsoAbbr: Sask Hist
NlmId: 100970300
123:123
JrId: 25003
long title: Zeitschrift fur agyptische sprache und altertumskunde
short title: Z Aegypt Sprach Altertumskd
ISSN: 0044-216X
ISSN (Online): 
IsoAbbr: Z Aegypt Sprach Altertumskd
NlmId: 100970301
123:123
JrId: 25004
long title: Zeitschrift fur allgemeine Wissenschaftstheorie. Journal for general philosophy of science
short title: Z Allg Wissenschaftstheor
ISSN: 0044-2216
ISSN (Online): 
IsoAbbr: Z Allg Wissenschaftstheor
NlmId: 100970303
123:123
JrId: 25005
long title: Sbornik Narodniho muzea v Praze. Rada C, Literarni historie = Acta Musei Nationalis Pragae. Series C, Historia litterarum
short title: Sb Nar Muz Pr Rada C Lit Hist
ISSN: 0036-5351
ISSN (Online): 
IsoAbbr: Sb Nar Muz Pr Rada C Lit Hist
NlmId: 100970304
123:123
JrId: 25006
long title: Zeitschrift fur Bevolkerungswissenschaft
short title: Z Bevolkerungswiss
ISSN: 0340-2398
ISSN (Online): 
IsoAbbr: Z Bevolkerungswiss
NlmId: 100970307
123:123
JrId: 25007
long title: Sbornik Narodniho musea v Praze. A, Historicky = Acta Musei Nationalis Prague. A, Historia
short title: Sb Nar Muz Praze Rada A Hist
ISSN: 0036-5335
ISSN (Online): 
IsoAbbr: Sb Nar Muz Praze Rada A Hist
NlmId: 100970308
123:123
JrId: 25008
long title: Zeitschrift fur deutsches Alterthum und deutsche Litteratur
short title: Z Dtsch Altert Dtsch Lit
ISSN: 0044-2518
ISSN (Online): 
IsoAbbr: Z Dtsch Altert Dtsch Lit
NlmId: 100970313
123:123
JrId: 25009
long title: Zeitschrift der Deutschen Morgenlandischen Gesellschaft
short title: Z Dtsch Morgenl Ges
ISSN: 0341-0137
ISSN (Online): 
IsoAbbr: Z Dtsch Morgenl Ges
NlmId: 100970316
123:123
JrId: 25010
long title: The Scandinavian economic history review / [the Scandanavian Society for Economic and Social History and Historical Geography]
short title: Scand Econ Hist Rev
ISSN: 0358-5522
ISSN (Online): 
IsoAbbr: Scand Econ Hist Rev
NlmId: 100970317
123:123
JrId: 25011
long title: Scandinavian population studies
short title: Scand Popul Stud
ISSN: 
ISSN (Online): 
IsoAbbr: Scand Popul Stud
NlmId: 100970321
123:123
JrId: 25012
long title: ZFSL, Zeitschrift fur franzosische Sprache und Literatur
short title: Z Fr Spr Lit
ISSN: 0044-2747
ISSN (Online): 
IsoAbbr: Z Fr Spr Lit
NlmId: 100970323
123:123
JrId: 25013
long title: Zeitschrift der Gesellschaft fur Schleswig-Holsteinische Geschichte. Gesellschaft fur Schleswig-Holsteinische Geschichte
short title: Z Ges Schleswig Holstein Gesch
ISSN: 0072-4254
ISSN (Online): 
IsoAbbr: Z Ges Schleswig Holstein Gesch
NlmId: 100970325
123:123
JrId: 25014
long title: Scandia
short title: Scandia
ISSN: 0036-5483
ISSN (Online): 
IsoAbbr: Scandia
NlmId: 100970327
123:123
JrId: 25015
long title: The School science review
short title: Sch Sci Rev
ISSN: 0036-6811
ISSN (Online): 
IsoAbbr: Sch Sci Rev
NlmId: 100970330
123:123
JrId: 25016
long title: Zeitschrift fur Geschichtswissenschaft
short title: Z Geschichtswiss
ISSN: 0044-2828
ISSN (Online): 
IsoAbbr: Z Geschichtswiss
NlmId: 100970332
123:123
JrId: 25017
long title: Scheidewege
short title: Scheidewege
ISSN: 0048-9336
ISSN (Online): 
IsoAbbr: Scheidewege
NlmId: 100970334
123:123
JrId: 25018
long title: Zeitschrift fur Heereskunde
short title: Z Heereskd
ISSN: 0044-2852
ISSN (Online): 
IsoAbbr: Z Heereskd
NlmId: 100970336
123:123
JrId: 25019
long title: Schiff und Zeit
short title: Schiff Zeit
ISSN: 
ISSN (Online): 
IsoAbbr: Schiff Zeit
NlmId: 100970337
123:123
JrId: 25020
long title: Zeitschrift fur historische Forschung
short title: Z Hist Forsch
ISSN: 0340-0174
ISSN (Online): 
IsoAbbr: Z Hist Forsch
NlmId: 100970338
123:123
JrId: 25021
long title: Schriften zur Geschichte und Kultur des alten Orients
short title: Schr Gesch Kult Alten Orients
ISSN: 
ISSN (Online): 
IsoAbbr: Schr Gesch Kult Alten Orients
NlmId: 100970339
123:123
JrId: 25022
long title: Zeitschrift des Historischen Vereins fur Schwaben. Historischer Verein fur Schwaben
short title: Z Hist Ver Schwaben Neuburg
ISSN: 0342-3131
ISSN (Online): 
IsoAbbr: Z Hist Ver Schwaben Neuburg
NlmId: 100970341
123:123
JrId: 25023
long title: Schweizer Monatshefte
short title: Schweiz Monatsh
ISSN: 0036-7400
ISSN (Online): 
IsoAbbr: Schweiz Monatsh
NlmId: 100970344
123:123
JrId: 25024
long title: Zeitschrift des Historischen Vereines fur Steiermark
short title: Z Hist Ver Steiermark
ISSN: 
ISSN (Online): 
IsoAbbr: Z Hist Ver Steiermark
NlmId: 100970346
123:123
JrId: 25025
long title: Zeitschrift fur Kirchengeschichte
short title: Z Kirchengesch
ISSN: 0044-2925
ISSN (Online): 
IsoAbbr: Z Kirchengesch
NlmId: 100970359
123:123
JrId: 25026
long title: Zeitschrift fur Kunstgeschichte
short title: Z Kunstgesch
ISSN: 0044-2992
ISSN (Online): 
IsoAbbr: Z Kunstgesch
NlmId: 100970363
123:123
JrId: 25027
long title: Sciences et avenir
short title: Sci Avenir
ISSN: 0036-8636
ISSN (Online): 
IsoAbbr: Sci Avenir
NlmId: 100970364
123:123
JrId: 25028
long title: Zeitschrift fur Papyrologie und Epigraphik
short title: Z Papyrologie Epigraphik
ISSN: 0084-5388
ISSN (Online): 
IsoAbbr: Z Papyrologie Epigraphik
NlmId: 100970371
123:123
JrId: 25029
long title: Zeitschrift fur philosophische Forschung
short title: Z Philos Forsch
ISSN: 0044-3301
ISSN (Online): 
IsoAbbr: Z Philos Forsch
NlmId: 100970374
123:123
JrId: 25030
long title: Sciences et techniques en perspective
short title: Sci Tech Perspect
ISSN: 0294-0264
ISSN (Online): 
IsoAbbr: Sci Tech Perspect
NlmId: 100970375
123:123
JrId: 25031
long title: Z pola walki
short title: Z Pola Walki
ISSN: 0044-149X
ISSN (Online): 
IsoAbbr: Z Pola Walki
NlmId: 100970379
123:123
JrId: 25032
long title: Scottish educational review
short title: Scott Edu Rev
ISSN: 0141-9072
ISSN (Online): 
IsoAbbr: Scott Edu Rev
NlmId: 100970380
123:123
JrId: 25033
long title: Zeitschrift fur Politik
short title: Z Polit
ISSN: 0044-3360
ISSN (Online): 
IsoAbbr: Z Polit
NlmId: 100970383
123:123
JrId: 25034
long title: The Scottish historical review
short title: Scott Hist Rev
ISSN: 0036-9241
ISSN (Online): 
IsoAbbr: Scott Hist Rev
NlmId: 100970384
123:123
JrId: 25035
long title: Zeitschrift fur Religions- und Geistesgeschichte
short title: Z Relig Geistesgesch
ISSN: 0044-3441
ISSN (Online): 
IsoAbbr: Z Relig Geistesgesch
NlmId: 100970387
123:123
JrId: 25036
long title: Scottish journal of political economy
short title: Scott J Polit Econ
ISSN: 0036-9292
ISSN (Online): 
IsoAbbr: Scott J Polit Econ
NlmId: 100970388
123:123
JrId: 25037
long title: Zeitschrift fur romanische Philologie
short title: Z Rom Philol
ISSN: 0049-8661
ISSN (Online): 
IsoAbbr: Z Rom Philol
NlmId: 100970391
123:123
JrId: 25038
long title: Scripta minora Regiae Societatis humaniorum litterarum Lundensis = Studier / utg. av Kungl. Humanistiska Vetenskapssamfundet i Lund
short title: Scr Minora
ISSN: 
ISSN (Online): 
IsoAbbr: Scr Minora
NlmId: 100970393
123:123
JrId: 25039
long title: Zeitschrift der Savigny-Stiftung fur Rechtsgeschichte. Germanistische Abteilung
short title: Z Savigny Stift Rechtsgesch Ger Abt
ISSN: 0323-4045
ISSN (Online): 
IsoAbbr: Z Savigny Stift Rechtsgesch Ger Abt
NlmId: 100970394
123:123
JrId: 25040
long title: Zeitschrift des Vereins fur Lubeckische Geschichte und Altertumskunde. Verein fur Lubeckische Geschichte und Altertumskunde
short title: Z Ver Lubeck Gesch Altertumskd
ISSN: 0083-5609
ISSN (Online): 
IsoAbbr: Z Ver Lubeck Gesch Altertumskd
NlmId: 100970399
123:123
JrId: 25041
long title: Zeitschrift fur Wurttembergische Landesgeschichte
short title: Z Wurttemb Landesgesch
ISSN: 0044-3786
ISSN (Online): 
IsoAbbr: Z Wurttemb Landesgesch
NlmId: 100970400
123:123
JrId: 25042
long title: Zaragoza (Zaragoza (Spain))
short title: Zaragoza
ISSN: 0044-1821
ISSN (Online): 
IsoAbbr: Zaragoza
NlmId: 100970401
123:123
JrId: 25043
long title: Sefarad
short title: Sefarad
ISSN: 0037-0894
ISSN (Online): 
IsoAbbr: Sefarad
NlmId: 100970409
123:123
JrId: 25044
long title: Senckenbergiana biologica
short title: Senckenb Biol
ISSN: 0037-2102
ISSN (Online): 
IsoAbbr: Senckenb. Biol.
NlmId: 100970410
123:123
JrId: 25045
long title: Senefiance
short title: Senefiance
ISSN: 
ISSN (Online): 
IsoAbbr: Senefiance
NlmId: 100970411
123:123
JrId: 25046
long title: Seria filologia rosyjska / Uniwersytet im. Adama Michiewicza w Poznaniu, Wydzial Filologiczny
short title: Ser Filol Ros
ISSN: 
ISSN (Online): 
IsoAbbr: Ser Filol Ros
NlmId: 100970412
123:123
JrId: 25047
long title: Zbornik za istoriju
short title: Zb Istor
ISSN: 0350-0489
ISSN (Online): 
IsoAbbr: Zb Istor
NlmId: 100970414
123:123
JrId: 25048
long title: Zbornik za zgodovino naravoslovja in tehnike = History reviews, science and technology / Slovenska matica v Ljubljani
short title: Zb Zgodovino Naravoslovja Teh
ISSN: 0351-4250
ISSN (Online): 
IsoAbbr: Zb Zgodovino Naravoslovja Teh
NlmId: 100970415
123:123
JrId: 25049
long title: Survival
short title: Survival (Lond)
ISSN: 0039-6338
ISSN (Online): 
IsoAbbr: Survival (Lond)
NlmId: 100970417
123:123
JrId: 25050
long title: Zeitgeschichte
short title: Zeitgesch
ISSN: 0256-5250
ISSN (Online): 
IsoAbbr: Zeitgesch
NlmId: 100970418
123:123
JrId: 25051
long title: Zentralasiatische Studien
short title: Zentralasiat Stud
ISSN: 0514-857X
ISSN (Online): 
IsoAbbr: Zentralasiat Stud
NlmId: 100970421
123:123
JrId: 25052
long title: Shakai keizai shigaku / Shakai Keizai Shigakkai
short title: Shakai Keizai Shigaku
ISSN: 0038-0113
ISSN (Online): 
IsoAbbr: Shakai Keizai Shigaku
NlmId: 100970422
123:123
JrId: 25053
long title: Zeszyty historyczne (Paris, France)
short title: Zest Hist
ISSN: 0044-4391
ISSN (Online): 
IsoAbbr: Zest Hist
NlmId: 100970423
123:123
JrId: 25054
long title: Shakespeare studies
short title: Shakespeare Stud
ISSN: 0582-9399
ISSN (Online): 
IsoAbbr: Shakespeare Stud
NlmId: 100970424
123:123
JrId: 25055
long title: Jinbun (Nihon Jinbun Kagakkai)
short title: Zinbun
ISSN: 
ISSN (Online): 
IsoAbbr: Zinbun
NlmId: 100970426
123:123
JrId: 25056
long title: Zion
short title: Zion
ISSN: 0044-4758
ISSN (Online): 
IsoAbbr: Zion
NlmId: 100970427
123:123
JrId: 25057
long title: Ziva antika. Antiquite vivante
short title: Ziva Antika
ISSN: 0514-7727
ISSN (Online): 
IsoAbbr: Ziva Antika
NlmId: 100970429
123:123
JrId: 25058
long title: Shiso
short title: Shiso
ISSN: 0386-2755
ISSN (Online): 
IsoAbbr: Shiso
NlmId: 100970431
123:123
JrId: 25059
long title: Shevut
short title: Shvut
ISSN: 
ISSN (Online): 
IsoAbbr: Shvut
NlmId: 100970432
123:123
JrId: 25060
long title: Zurcher taschenbuch ... hrsg. mit unterstutzung der Antiquarischen gesellschaft von einer gesellschaft zurcherischer geschichtsfreunde ...
short title: Zur Taschenb
ISSN: 
ISSN (Online): 
IsoAbbr: Zur Taschenb
NlmId: 100970433
123:123
JrId: 25061
long title: Zwingliana : Mitteilungen zur Geschichte Zwinglis der Reformation
short title: Zwingliana
ISSN: 0254-4407
ISSN (Online): 
IsoAbbr: Zwingliana
NlmId: 100970434
123:123
JrId: 25063
long title: Simon Wiesenthal Center annual
short title: Simon Wiesenthal Cent Annu
ISSN: 0741-8450
ISSN (Online): 
IsoAbbr: Simon Wiesenthal Cent Annu
NlmId: 100970437
123:123
JrId: 25064
long title: VDI-Berichte
short title: VDI Ber
ISSN: 0083-5560
ISSN (Online): 
IsoAbbr: VDI Ber
NlmId: 100970438
123:123
JrId: 25065
long title: Virginia cavalcade
short title: Va Cavalcade
ISSN: 0042-6474
ISSN (Online): 
IsoAbbr: Va Cavalcade
NlmId: 100970441
123:123
JrId: 25066
long title: Virginia law review
short title: Va Law Rev
ISSN: 0042-6601
ISSN (Online): 
IsoAbbr: Va Law Rev
NlmId: 100970442
123:123
JrId: 25067
long title: The Virginia magazine of history and biography
short title: Va Mag Hist Biogr
ISSN: 0042-6636
ISSN (Online): 
IsoAbbr: Va Mag Hist Biogr
NlmId: 100970444
123:123
JrId: 25068
long title: The Virginia quarterly review
short title: Va Q Rev
ISSN: 0042-675X
ISSN (Online): 
IsoAbbr: Va Q Rev
NlmId: 100970445
123:123
JrId: 25069
long title: Verhandlungen der Zoologisch-Botanischen Gesellschaft in Wien. Zoologisch-Botanische Gesellschaft in Wien
short title: Verh Zool Bot Ges Wien
ISSN: 0084-5647
ISSN (Online): 
IsoAbbr: Verh Zool Bot Ges Wien
NlmId: 100970447
123:123
JrId: 25070
long title: Verslagen en mededelingen - Koninklijke Academie voor Nederlandse Taal- en Letterkunde. Koninklijke Academie voor Nederlandse Taal- en Letterkunde
short title: Versl Meded K Viaam Acad Taal Lett
ISSN: 
ISSN (Online): 
IsoAbbr: Versl Meded K Viaam Acad Taal Lett
NlmId: 100970448
123:123
JrId: 25071
long title: Vestnik drevnei istorii. Journal of ancient history
short title: Vestn Drevnej Istor (Moskva)
ISSN: 0321-0391
ISSN (Online): 
IsoAbbr: Vestn Drevnej Istor (Moskva)
NlmId: 100970449
123:123
JrId: 25072
long title: Schweizerische Zeitschrift fur Geschichte. Revue suisse d'histoire. Rivista storica svizzera
short title: Schweiz Z Gesch
ISSN: 0036-7834
ISSN (Online): 
IsoAbbr: Schweiz Z Gesch
NlmId: 100970360
123:123
JrId: 25073
long title: Zeitschrift der Savigny-Stiftung fur Rechtsgeschichte. Kanonistische Abteilung
short title: Z Savigny Stift Rechtsgesch Kanon Abt
ISSN: 0323-4142
ISSN (Online): 
IsoAbbr: Z Savigny Stift Rechtsgesch Kanon Abt
NlmId: 100970396
123:123
JrId: 25074
long title: Sbornik praci Filosoficke fakulty brnenske university. C, Rada historicka
short title: Sb Pr Filos Fak Brnenske Univ Rada Hist
ISSN: 0231-7710
ISSN (Online): 
IsoAbbr: Sb Pr Filos Fak Brnenske Univ Rada Hist
NlmId: 100970312
123:123
JrId: 25075
long title: Penelope (Paris, France)
short title: Penelope
ISSN: 0240-9453
ISSN (Online): 
IsoAbbr: Penelope
NlmId: 100970490
123:123
JrId: 25076
long title: Il Ponte
short title: Ponte
ISSN: 0032-423X
ISSN (Online): 
IsoAbbr: Ponte
NlmId: 100970493
123:123
JrId: 25077
long title: Viator
short title: Viator
ISSN: 0083-5897
ISSN (Online): 
IsoAbbr: Viator
NlmId: 100970521
123:123
JrId: 25078
long title: The Victorian historical journal
short title: Vic Hist J
ISSN: 0313-4938
ISSN (Online): 
IsoAbbr: Vic Hist J
NlmId: 100970526
123:123
JrId: 25079
long title: The Southwestern historical quarterly
short title: Southwest Hist Q
ISSN: 
ISSN (Online): 
IsoAbbr: Southwest Hist Q
NlmId: 100970548
123:123
JrId: 25080
long title: Textual practice
short title: Textual Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Textual Pract
NlmId: 100970569
123:123
JrId: 25081
long title: Tennessee historical quarterly
short title: Tenn Hist Q
ISSN: 0040-3261
ISSN (Online): 
IsoAbbr: Tenn Hist Q
NlmId: 100970585
123:123
JrId: 25082
long title: Tel Aviver Jahrbuch fur deutsche Geschichte / herausgegeben vom Institut fur Deutsche Geschichte
short title: Tel Aviver Jahrb Dtsch Gesch
ISSN: 0932-8408
ISSN (Online): 
IsoAbbr: Tel Aviver Jahrb Dtsch Gesch
NlmId: 100970588
123:123
JrId: 25083
long title: Technik Geschichte
short title: Technikgeschichte
ISSN: 
ISSN (Online): 
IsoAbbr: Technikgeschichte
NlmId: 100970592
123:123
JrId: 25084
long title: Singapore libraries
short title: Singap Libr
ISSN: 0085-6118
ISSN (Online): 
IsoAbbr: Singap Libr
NlmId: 100970456
123:123
JrId: 25085
long title: Sitzungsberichte der Heidelberger Akademie der Wissenschaften, Mathematisch-Naturwissenschaftliche Klasse
short title: Sitzungsber Heidelb Akad Wiss Math Naturwiss Kl
ISSN: 0371-0165
ISSN (Online): 
IsoAbbr: Sitzungsber Heidelb Akad Wiss Math Naturwiss Kl
NlmId: 100970457
123:123
JrId: 25086
long title: The Sixteenth century journal
short title: Sixt Century J
ISSN: 0361-0160
ISSN (Online): 
IsoAbbr: Sixt Century J
NlmId: 100970458
123:123
JrId: 25087
long title: Slaski kwartalnik historyczny Sobotka / Wroclawskie Towarzystwo Milosnikow Historii
short title: Slaski Kwat Hist Sabotka
ISSN: 0037-7511
ISSN (Online): 
IsoAbbr: Slaski Kwat Hist Sabotka
NlmId: 100970459
123:123
JrId: 25088
long title: Slavonic and East European review
short title: Slav East Eur Rev
ISSN: 0037-6795
ISSN (Online): 
IsoAbbr: Slav East Eur Rev
NlmId: 100970460
123:123
JrId: 25089
long title: Slavery & abolition
short title: Slavery Abol
ISSN: 0144-039X
ISSN (Online): 
IsoAbbr: Slavery Abol
NlmId: 100970461
123:123
JrId: 25090
long title: Slavic review
short title: Slavic Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Slavic Rev
NlmId: 100970462
123:123
JrId: 25091
long title: Slovenska archivistika
short title: Slov Arch
ISSN: 0583-6123
ISSN (Online): 
IsoAbbr: Slov Arch
NlmId: 100970464
123:123
JrId: 25092
long title: Slovansky prehled
short title: Slov Prehl
ISSN: 0037-6922
ISSN (Online): 
IsoAbbr: Slov Prehl
NlmId: 100970465
123:123
JrId: 25093
long title: Smithsonian studies in history and technology. Smithsonian Institution
short title: Smithson Stud Hist Technol
ISSN: 0081-0258
ISSN (Online): 
IsoAbbr: Smithson Stud Hist Technol
NlmId: 100970466
123:123
JrId: 25094
long title: The Society of Malawi journal. Society of Malawi (Historical and Scientific)
short title: Soc Malawi J
ISSN: 0037-993X
ISSN (Online): 
IsoAbbr: Soc Malawi J
NlmId: 100970477
123:123
JrId: 25095
long title: Social science history
short title: Soc Sci Hist
ISSN: 0145-5532
ISSN (Online): 
IsoAbbr: Soc Sci Hist
NlmId: 100970478
123:123
JrId: 25096
long title: The Social science journal
short title: Soc Sci J
ISSN: 0362-3319
ISSN (Online): 
IsoAbbr: Soc Sci J
NlmId: 100970479
123:123
JrId: 25097
long title: Societa e storia
short title: Soc Stor
ISSN: 0391-6987
ISSN (Online): 
IsoAbbr: Soc Stor
NlmId: 100970481
123:123
JrId: 25098
long title: Past & present
short title: Past Present
ISSN: 0031-2746
ISSN (Online): 1477-464X
IsoAbbr: Past Present
NlmId: 100970488
123:123
JrId: 25099
long title: Societas
short title: Societas
ISSN: 0037-8879
ISSN (Online): 
IsoAbbr: Societas
NlmId: 100970489
123:123
JrId: 25100
long title: SA. Sociological analysis
short title: Sociol Anal
ISSN: 0038-0210
ISSN (Online): 
IsoAbbr: Sociol Anal
NlmId: 100970491
123:123
JrId: 25101
long title: Philosophy (London, England)
short title: Philosophy
ISSN: 0031-8191
ISSN (Online): 
IsoAbbr: Philosophy
NlmId: 100970492
123:123
JrId: 25102
long title: Rendezvous
short title: Rendezvous (Buffalo)
ISSN: 0484-3916
ISSN (Online): 
IsoAbbr: Rendezvous (Buffalo)
NlmId: 100970496
123:123
JrId: 25103
long title: Sotahistoriallinen aikakauskirja
short title: Sotahist Aikak
ISSN: 0357-816X
ISSN (Online): 
IsoAbbr: Sotahist Aikak
NlmId: 100970505
123:123
JrId: 25104
long title: Sotsiologicheskie issledovaniia
short title: Sotsiol Issled
ISSN: 0132-1625
ISSN (Online): 
IsoAbbr: Sotsiol Issled
NlmId: 100970510
123:123
JrId: 25105
long title: Veterinar-medizinische Nachrichten
short title: Vet Med Nachr
ISSN: 0083-5862
ISSN (Online): 
IsoAbbr: Vet Med Nachr
NlmId: 100970515
123:123
JrId: 25106
long title: Source (New York, N.Y. : 1981)
short title: Source Notes Hist Art
ISSN: 0737-4453
ISSN (Online): 
IsoAbbr: Source Notes Hist Art
NlmId: 100970518
123:123
JrId: 25107
long title: South Asia research
short title: South Asia Res
ISSN: 0262-7280
ISSN (Online): 
IsoAbbr: South Asia Res
NlmId: 100970525
123:123
JrId: 25108
long title: The South Atlantic quarterly
short title: South Atl Q
ISSN: 0038-2876
ISSN (Online): 
IsoAbbr: South Atl Q
NlmId: 100970527
123:123
JrId: 25109
long title: The Victorian historical magazine
short title: Vic Hist Mag
ISSN: 0042-5168
ISSN (Online): 
IsoAbbr: Vic Hist Mag
NlmId: 100970528
123:123
JrId: 25110
long title: Southern California law review
short title: South Calif Law Rev
ISSN: 0038-3910
ISSN (Online): 
IsoAbbr: South Calif Law Rev
NlmId: 100970530
123:123
JrId: 25111
long title: The Victorian newsletter
short title: Vic Newsl
ISSN: 0042-5192
ISSN (Online): 
IsoAbbr: Vic Newsl
NlmId: 100970531
123:123
JrId: 25112
long title: Victorian periodicals newsletter
short title: Vic Period Newsl
ISSN: 0049-6189
ISSN (Online): 
IsoAbbr: Vic Period Newsl
NlmId: 100970533
123:123
JrId: 25113
long title: Southern exposure
short title: South Expos
ISSN: 0146-809X
ISSN (Online): 
IsoAbbr: South Expos
NlmId: 100970535
123:123
JrId: 25114
long title: Southern folklore quarterly
short title: South Folk Q
ISSN: 0038-4127
ISSN (Online): 
IsoAbbr: South Folk Q
NlmId: 100970538
123:123
JrId: 25115
long title: Victorian veterinary proceedings / Australian Veterinary Association (Victorian Division)
short title: Vic Vet Proc
ISSN: 
ISSN (Online): 
IsoAbbr: Vic Vet Proc
NlmId: 100970539
123:123
JrId: 25116
long title: Southern history
short title: South Hist
ISSN: 0142-4688
ISSN (Online): 
IsoAbbr: South Hist
NlmId: 100970540
123:123
JrId: 25117
long title: Vie et langage
short title: Vie Lang
ISSN: 0042-5494
ISSN (Online): 
IsoAbbr: Vie Lang
NlmId: 100970541
123:123
JrId: 25118
long title: Southern Indian studies
short title: South Indian Stud
ISSN: 0085-6525
ISSN (Online): 
IsoAbbr: South Indian Stud
NlmId: 100970542
123:123
JrId: 25119
long title: Vierteljahrshefte fur Zeitgeschichte
short title: Vierteljahrsh Zeitgesch
ISSN: 0042-5702
ISSN (Online): 
IsoAbbr: Vierteljahrsh Zeitgesch
NlmId: 100970544
123:123
JrId: 25120
long title: Southern studies
short title: South Stud
ISSN: 0735-8342
ISSN (Online): 
IsoAbbr: South Stud
NlmId: 100970545
123:123
JrId: 25121
long title: Southeastern Europe. L'Europe du Sud-Est
short title: Southeast Eur
ISSN: 0094-4467
ISSN (Online): 
IsoAbbr: Southeast Eur
NlmId: 100970546
123:123
JrId: 25122
long title: Southwest review
short title: Southwest Rev
ISSN: 0038-4712
ISSN (Online): 
IsoAbbr: Southwest Rev
NlmId: 100970549
123:123
JrId: 25123
long title: Vitae scholasticae
short title: Vitae Scholasticae
ISSN: 0735-1909
ISSN (Online): 
IsoAbbr: Vitae Scholasticae
NlmId: 100970550
123:123
JrId: 25124
long title: The Urban review
short title: Urban Rev
ISSN: 0042-0972
ISSN (Online): 
IsoAbbr: Urban Rev
NlmId: 100970551
123:123
JrId: 25125
long title: Urban studies (Edinburgh, Scotland)
short title: Urban Stud
ISSN: 0042-0980
ISSN (Online): 
IsoAbbr: Urban Stud
NlmId: 100970552
123:123
JrId: 25126
long title: Urbi
short title: Urbi
ISSN: 0242-1100
ISSN (Online): 
IsoAbbr: Urbi
NlmId: 100970553
123:123
JrId: 25127
long title: Utah historical quarterly
short title: Utah Hist Q
ISSN: 0042-143X
ISSN (Online): 
IsoAbbr: Utah Hist Q
NlmId: 100970555
123:123
JrId: 25128
long title: Utopian studies
short title: Utop Stud
ISSN: 1045-991X
ISSN (Online): 
IsoAbbr: Utop Stud
NlmId: 100970556
123:123
JrId: 25129
long title: Sovetskaia arkhitektura (Kommunisticheskaia akademiia (Soviet Union). Sektsiia sotsrasselenia i zhilishchno-bytogo stroitel'stvo)
short title: Sov Arkh
ISSN: 
ISSN (Online): 
IsoAbbr: Sov Arkh
NlmId: 100970559
123:123
JrId: 25130
long title: Sovetskaia etnografiia / Akademiia nauk SSSR i Narodnyi komissariat prosveshcheniia RSFSR
short title: Sov Etnogr
ISSN: 0038-5050
ISSN (Online): 
IsoAbbr: Sov Etnogr
NlmId: 100970561
123:123
JrId: 25131
long title: Soviet Jewish affairs / IJA, Institute of Jewish Affairs, in association with the World Jewish Congress
short title: Sov Jew Aff
ISSN: 0038-545X
ISSN (Online): 
IsoAbbr: Sov Jew Aff
NlmId: 100970564
123:123
JrId: 25132
long title: Thalassia Salentina
short title: Thalassia Salentina
ISSN: 
ISSN (Online): 
IsoAbbr: Thalassia Salentina
NlmId: 100970566
123:123
JrId: 25133
long title: Soviet studies
short title: Sov Stud
ISSN: 0038-5859
ISSN (Online): 
IsoAbbr: Sov Stud
NlmId: 100970567
123:123
JrId: 25134
long title: Soviet studies in history
short title: Sov Stud Hist
ISSN: 0038-5867
ISSN (Online): 
IsoAbbr: Sov Stud Hist
NlmId: 100970568
123:123
JrId: 25135
long title: Spagna contemporanea
short title: Spagna Contemp
ISSN: 
ISSN (Online): 
IsoAbbr: Spagna Contemp
NlmId: 100970571
123:123
JrId: 25136
long title: Texana
short title: Texana
ISSN: 0040-411X
ISSN (Online): 
IsoAbbr: Texana
NlmId: 100970579
123:123
JrId: 25137
long title: Terrae incognitae
short title: Terr Incogn
ISSN: 0082-2884
ISSN (Online): 
IsoAbbr: Terr Incogn
NlmId: 100970581
123:123
JrId: 25138
long title: Tequesta
short title: Tequesta
ISSN: 0363-3705
ISSN (Online): 
IsoAbbr: Tequesta
NlmId: 100970582
123:123
JrId: 25139
long title: Tennessee studies in literature
short title: Tenn Stud Lit
ISSN: 0497-2384
ISSN (Online): 
IsoAbbr: Tenn Stud Lit
NlmId: 100970584
123:123
JrId: 25140
long title: Technology (Elmsford, N.Y.)
short title: Technology
ISSN: 1072-9240
ISSN (Online): 
IsoAbbr: Technology
NlmId: 100970590
123:123
JrId: 25141
long title: Teachers College record
short title: Teach Coll Rec
ISSN: 0040-0475
ISSN (Online): 
IsoAbbr: Teach Coll Rec
NlmId: 100970597
123:123
JrId: 25142
long title: Tampa Bay history
short title: Tampa Bay Hist
ISSN: 0272-1406
ISSN (Online): 
IsoAbbr: Tampa Bay Hist
NlmId: 100970600
123:123
JrId: 25143
long title: Szazadok
short title: Szazadok
ISSN: 0039-8098
ISSN (Online): 
IsoAbbr: Szazadok
NlmId: 100970601
123:123
JrId: 25144
long title: Synthese
short title: Synthese
ISSN: 0039-7857
ISSN (Online): 
IsoAbbr: Synthese
NlmId: 100970604
123:123
JrId: 25145
long title: Southern California quarterly
short title: South Calif Q
ISSN: 0038-3929
ISSN (Online): 
IsoAbbr: South Calif Q
NlmId: 100970532
123:123
JrId: 25146
long title: Texas studies in literature and language
short title: Texas Stud Lit Lang
ISSN: 0040-4691
ISSN (Online): 
IsoAbbr: Texas Stud Lit Lang
NlmId: 100970578
123:123
JrId: 25147
long title: Histoire sociale. Social history
short title: Histoire Soc
ISSN: 0018-2257
ISSN (Online): 
IsoAbbr: Histoire Soc
NlmId: 100970476
123:123
JrId: 25148
long title: Sovetskoe gosudarstvo i pravo
short title: Sov Gos Pravo
ISSN: 0038-5204
ISSN (Online): 
IsoAbbr: Sov Gos Pravo
NlmId: 100970563
123:123
JrId: 25149
long title: Special collections
short title: Spec Collect
ISSN: 0270-3157
ISSN (Online): 
IsoAbbr: Spec Collect
NlmId: 100970623
123:123
JrId: 25150
long title: Si yu yan
short title: Si Yu Yan
ISSN: 0258-8412
ISSN (Online): 
IsoAbbr: Si Yu Yan
NlmId: 100970634
123:123
JrId: 25151
long title: Theatre survey
short title: Theatre Surv
ISSN: 0040-5574
ISSN (Online): 
IsoAbbr: Theatre Surv
NlmId: 100970615
123:123
JrId: 25152
long title: Theologiai szemle
short title: Theol Sz
ISSN: 0133-7599
ISSN (Online): 
IsoAbbr: Theol Sz
NlmId: 100970616
123:123
JrId: 25153
long title: Theory and society
short title: Theory Soc
ISSN: 0304-2421
ISSN (Online): 
IsoAbbr: Theory Soc
NlmId: 100970618
123:123
JrId: 25154
long title: The Thomist
short title: Thomist
ISSN: 0040-6325
ISSN (Online): 
IsoAbbr: Thomist
NlmId: 100970622
123:123
JrId: 25155
long title: Spiegel historiael
short title: Spieg Hist
ISSN: 0038-7487
ISSN (Online): 
IsoAbbr: Spieg Hist
NlmId: 100970625
123:123
JrId: 25156
long title: Tibet news review
short title: Tibet News Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Tibet News Rev
NlmId: 100970626
123:123
JrId: 25157
long title: Spinner (New Bedford, Mass.)
short title: Spinner
ISSN: 0730-2657
ISSN (Online): 
IsoAbbr: Spinner
NlmId: 100970627
123:123
JrId: 25158
long title: Tidsskrift for rettsvidenskap
short title: Tidsskr Rettsvitenskap
ISSN: 0040-7143
ISSN (Online): 
IsoAbbr: Tidsskr Rettsvitenskap
NlmId: 100970628
123:123
JrId: 25159
long title: Tidsskrift for samfunnsforskning
short title: Tidsskr Samfunnsforsk
ISSN: 0040-716X
ISSN (Online): 
IsoAbbr: Tidsskr Samfunnsforsk
NlmId: 100970629
123:123
JrId: 25160
long title: Spirales
short title: Spirales
ISSN: 0038-7568
ISSN (Online): 
IsoAbbr: Spirales
NlmId: 100970630
123:123
JrId: 25161
long title: Spisanie na Bulgarskata akademiia na naukite. Bulgarska akademiia na naukite
short title: Spis Blg Akad Nauk
ISSN: 0007-3989
ISSN (Online): 
IsoAbbr: Spis Blg Akad Nauk
NlmId: 100970631
123:123
JrId: 25162
long title: Tijdschrift voor geschiedenis (1920)
short title: Tijdschr Geschied
ISSN: 0040-7518
ISSN (Online): 
IsoAbbr: Tijdschr Geschied
NlmId: 100970632
123:123
JrId: 25163
long title: Stadion
short title: Stadion
ISSN: 
ISSN (Online): 
IsoAbbr: Stadion
NlmId: 100970635
123:123
JrId: 25164
long title: Stadion (Cologne, Germany)
short title: Stadion (Koln)
ISSN: 0172-4029
ISSN (Online): 
IsoAbbr: Stadion (Koln)
NlmId: 100970637
123:123
JrId: 25165
long title: Stanford French review
short title: Stanford Fr Rev
ISSN: 0163-657X
ISSN (Online): 
IsoAbbr: Stanford Fr Rev
NlmId: 100970639
123:123
JrId: 25166
long title: Tijdschrift voor philosophie
short title: Tijdschr Filos
ISSN: 
ISSN (Online): 
IsoAbbr: Tijdschr Filos
NlmId: 100970642
123:123
JrId: 25167
long title: Stanovnistvo
short title: Stanovnistvo
ISSN: 0038-982X
ISSN (Online): 
IsoAbbr: Stanovnistvo
NlmId: 100970644
123:123
JrId: 25168
long title: Timeline (Columbus, Ohio)
short title: Timeline
ISSN: 0748-9579
ISSN (Online): 
IsoAbbr: Timeline
NlmId: 100970645
123:123
JrId: 25169
long title: The state of Black America. National Urban League
short title: State Black Am
ISSN: 0148-6985
ISSN (Online): 
IsoAbbr: State Black Am
NlmId: 100970646
123:123
JrId: 25170
long title: Sterkiana
short title: Sterkiana
ISSN: 0585-2560
ISSN (Online): 
IsoAbbr: Sterkiana
NlmId: 100970647
123:123
JrId: 25171
long title: Tiroler Heimat
short title: Tirol Heim
ISSN: 
ISSN (Online): 
IsoAbbr: Tirol Heim
NlmId: 100970648
123:123
JrId: 25172
long title: Stimmen der Zeit
short title: Stimmen Zeit
ISSN: 0039-1492
ISSN (Online): 
IsoAbbr: Stimmen Zeit
NlmId: 100970651
123:123
JrId: 25173
long title: Strategy & tactics (Cambria, Calif.)
short title: Strategy Tactics
ISSN: 1040-886X
ISSN (Online): 
IsoAbbr: Strategy Tactics
NlmId: 100970656
123:123
JrId: 25174
long title: Tiroler heimatblatter : Zeitschrift fur Geschichte, Natur und Volkskunde / herausgegeben vom Verein fur Heimatschutz und Heimatpflege in Tirol
short title: Tirol Heimatbl
ISSN: 
ISSN (Online): 
IsoAbbr: Tirol Heimatbl
NlmId: 100970657
123:123
JrId: 25175
long title: Strenna storica bolognese
short title: Strenna Stor Bolognese
ISSN: 
ISSN (Online): 
IsoAbbr: Strenna Stor Bolognese
NlmId: 100970658
123:123
JrId: 25176
long title: Studies in the American renaissance
short title: Stud Am Renaiss
ISSN: 0149-015X
ISSN (Online): 
IsoAbbr: Stud Am Renaiss
NlmId: 100970659
123:123
JrId: 25177
long title: Studies in Burke and his time
short title: Stud Burke Time
ISSN: 0039-3584
ISSN (Online): 
IsoAbbr: Stud Burke Time
NlmId: 100970662
123:123
JrId: 25178
long title: The Torah u-madda journal
short title: Torah U Madda J
ISSN: 1050-4745
ISSN (Online): 
IsoAbbr: Torah U Madda J
NlmId: 100970663
123:123
JrId: 25179
long title: Studia Cartesiana
short title: Stud Cartesiana
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Cartesiana
NlmId: 100970664
123:123
JrId: 25180
long title: Torteneti statisztikai tanulmanyok / Kozponti Statisztikai Hivatal Konyvtara, Magyar Orszagos Leveltar
short title: Tort Stat Tanulm
ISSN: 0133-9184
ISSN (Online): 
IsoAbbr: Tort Stat Tanulm
NlmId: 100970665
123:123
JrId: 25181
long title: Tortenelmi szemle
short title: Tortenelmi Sz
ISSN: 0040-9634
ISSN (Online): 
IsoAbbr: Tortenelmi Sz
NlmId: 100970667
123:123
JrId: 25182
long title: Touchstone (Nashville, Tenn.)
short title: Touchstone (Nashv)
ISSN: 
ISSN (Online): 
IsoAbbr: Touchstone (Nashv)
NlmId: 100970668
123:123
JrId: 25183
long title: T'ung pao. T'oung pao
short title: Toung Pao
ISSN: 0082-5433
ISSN (Online): 
IsoAbbr: Toung Pao
NlmId: 100970669
123:123
JrId: 25184
long title: Studii clasice
short title: Stud Cl
ISSN: 0081-8844
ISSN (Online): 
IsoAbbr: Stud Cl
NlmId: 100970670
123:123
JrId: 25185
long title: La tourbe des philosophes : revue d'etudes alchimiques
short title: Tourbe Philos
ISSN: 
ISSN (Online): 
IsoAbbr: Tourbe Philos
NlmId: 100970671
123:123
JrId: 25186
long title: Studia Comeniana et historica
short title: Stud Comeniana Hist
ISSN: 0323-2220
ISSN (Online): 
IsoAbbr: Stud Comeniana Hist
NlmId: 100970672
123:123
JrId: 25187
long title: Tradition (Rabbinical Council of America)
short title: Tradition
ISSN: 0041-0608
ISSN (Online): 
IsoAbbr: Tradition
NlmId: 100970676
123:123
JrId: 25188
long title: Transactions of the Royal Historical Society
short title: Trans R Hist Soc
ISSN: 0080-4401
ISSN (Online): 
IsoAbbr: Trans R Hist Soc
NlmId: 100970679
123:123
JrId: 25189
long title: Trans-action
short title: Trans Action
ISSN: 0041-1035
ISSN (Online): 
IsoAbbr: Trans Action
NlmId: 100970681
123:123
JrId: 25190
long title: Studies in eighteenth-century culture
short title: Stud Eighteenth Cent Cult
ISSN: 0360-2370
ISSN (Online): 
IsoAbbr: Stud Eighteenth Cent Cult
NlmId: 100970684
123:123
JrId: 25191
long title: Studies in English literature
short title: Stud Engl Lit
ISSN: 0585-668X
ISSN (Online): 
IsoAbbr: Stud Engl Lit
NlmId: 100970685
123:123
JrId: 25192
long title: Studies in European thought
short title: Stud Eur Thought
ISSN: 1043-5786
ISSN (Online): 
IsoAbbr: Stud Eur Thought
NlmId: 100970687
123:123
JrId: 25193
long title: Transactions - Bristol and Gloucestershire Archaeological Society. Bristol and Gloucestershire Archaeological Society
short title: Trans Bristol Glos Archaeol Soc
ISSN: 0068-1032
ISSN (Online): 
IsoAbbr: Trans Bristol Glos Archaeol Soc
NlmId: 100970689
123:123
JrId: 25194
long title: Studia filozoficzne
short title: Stud Filoz
ISSN: 0039-3142
ISSN (Online): 
IsoAbbr: Stud Filoz
NlmId: 100970690
123:123
JrId: 25195
long title: Transactions of the Cambridge Bibliographical Society
short title: Trans Camb Bibliogr Soc
ISSN: 0068-6611
ISSN (Online): 
IsoAbbr: Trans Camb Bibliogr Soc
NlmId: 100970692
123:123
JrId: 25196
long title: Studies in history
short title: Stud Hist (Sahibabad)
ISSN: 0258-1698
ISSN (Online): 
IsoAbbr: Stud Hist (Sahibabad)
NlmId: 100970693
123:123
JrId: 25197
long title: Studia islamica
short title: Stud Islam
ISSN: 0585-5292
ISSN (Online): 
IsoAbbr: Stud Islam
NlmId: 100970695
123:123
JrId: 25198
long title: Studia Leibnitiana
short title: Stud Leibnitiana
ISSN: 0039-3185
ISSN (Online): 
IsoAbbr: Stud Leibnitiana
NlmId: 100970699
123:123
JrId: 25199
long title: Studia i materialy z dziejow nauki polskiej
short title: Stud Mater Dziejow Nauk Pol
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Mater Dziejow Nauk Pol
NlmId: 100970702
123:123
JrId: 25200
long title: Essex archaeology and history : the transactions of the Essex Archaeological Society
short title: Trans Essex Archaeol Soc
ISSN: 0308-3462
ISSN (Online): 
IsoAbbr: Trans Essex Archaeol Soc
NlmId: 100970704
123:123
JrId: 25201
long title: Studies in medieval culture
short title: Stud Mediev Cult
ISSN: 0085-6878
ISSN (Online): 
IsoAbbr: Stud Mediev Cult
NlmId: 100970706
123:123
JrId: 25202
long title: Studien und Mitteilungen zur Geschichte des Benediktiner-Ordens und seiner Zweige
short title: Stud Mitt Gesch Benediktinerorden
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Mitt Gesch Benediktinerorden
NlmId: 100970711
123:123
JrId: 25203
long title: Studia neophilologica
short title: Stud Neophilol
ISSN: 0039-3274
ISSN (Online): 
IsoAbbr: Stud Neophilol
NlmId: 100970712
123:123
JrId: 25204
long title: Studia papyrologica
short title: Stud Papyrol
ISSN: 0039-3290
ISSN (Online): 
IsoAbbr: Stud Papyrol
NlmId: 100970714
123:123
JrId: 25205
long title: Studies in romanticism
short title: Stud Romanticism
ISSN: 0039-3762
ISSN (Online): 
IsoAbbr: Stud Romanticism
NlmId: 100970715
123:123
JrId: 25206
long title: Transactions of the Illinois State Academy of Science. Illinois State Academy of Science
short title: Trans Ill State Acad Sci
ISSN: 0019-2252
ISSN (Online): 
IsoAbbr: Trans Ill State Acad Sci
NlmId: 100970717
123:123
JrId: 25207
long title: Studia Rosenthaliana
short title: Stud Rosenthaliana
ISSN: 0039-3347
ISSN (Online): 
IsoAbbr: Stud Rosenthaliana
NlmId: 100970719
123:123
JrId: 25208
long title: Jewish historical studies : transactions of the Jewish Historical Society of England
short title: Trans Jew Hist Soc Engl
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Jew Hist Soc Engl
NlmId: 100970723
123:123
JrId: 25209
long title: Transactions - The Leicestershire Archaeological and Historical Society. Leicestershire Archaeological and Historical Society
short title: Trans Leicester Archaeol Hist Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Leicester Archaeol Hist Soc
NlmId: 100970731
123:123
JrId: 25210
long title: Transactions and proceedings of the American Philological Association. American Philological Association
short title: Trans Proc Am Philol Assoc
ISSN: 0065-9711
ISSN (Online): 
IsoAbbr: Trans Proc Am Philol Assoc
NlmId: 100970732
123:123
JrId: 25211
long title: Transactions and report / Liverpool Medical Institution. Liverpool Medical Institution
short title: Trans Rep Liverp Med Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Rep Liverp Med Inst
NlmId: 100970733
123:123
JrId: 25212
long title: Trends in history
short title: Trends Hist
ISSN: 0270-790X
ISSN (Online): 
IsoAbbr: Trends Hist
NlmId: 100970734
123:123
JrId: 25213
long title: The Turnbull Library record
short title: Turnbull Libr Rec
ISSN: 0110-1625
ISSN (Online): 
IsoAbbr: Turnbull Libr Rec
NlmId: 100970736
123:123
JrId: 25214
long title: Turun historiallinen arkisto
short title: Turun Hist Ark (Finl)
ISSN: 
ISSN (Online): 
IsoAbbr: Turun Hist Ark (Finl)
NlmId: 100970737
123:123
JrId: 25215
long title: Tohogaku
short title: Tohogaku
ISSN: 0495-7199
ISSN (Online): 
IsoAbbr: Tohogaku
NlmId: 100970660
123:123
JrId: 25216
long title: Toyoshi kenkyu / [Toyoshi Kenkyukai]
short title: Toyoshi Kenkyu
ISSN: 0386-9059
ISSN (Online): 
IsoAbbr: Toyoshi Kenkyu
NlmId: 100970673
123:123
JrId: 25217
long title: Transactions (English Ceramic Circle)
short title: Trans Engl Ceram Circle
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Engl Ceram Circle
NlmId: 100970701
123:123
JrId: 25218
long title: Transactions of the Lancashire and Cheshire Antiquarian Society. Lancashire and Cheshire Antiquarian Society
short title: Trans Lancaster Cheshire Antiq Soc
ISSN: 0950-4699
ISSN (Online): 
IsoAbbr: Trans Lancaster Cheshire Antiq Soc
NlmId: 100970728
123:123
JrId: 25220
long title: Studies in the social sciences (West Georgia College)
short title: Stud Soc Sci West Ga Coll
ISSN: 0081-8682
ISSN (Online): 
IsoAbbr: Stud Soc Sci West Ga Coll
NlmId: 100970757
123:123
JrId: 25221
long title: Studies on Voltaire and the eighteenth century / edited by Theodore Besterman
short title: Stud Voltaire 18th Century
ISSN: 0435-2866
ISSN (Online): 
IsoAbbr: Stud Voltaire 18th Century
NlmId: 100970761
123:123
JrId: 25222
long title: University of Edinburgh journal
short title: Univ Edinb J
ISSN: 0041-9567
ISSN (Online): 
IsoAbbr: Univ Edinb J
NlmId: 100970780
123:123
JrId: 25223
long title: Studime historike
short title: Studime Hist
ISSN: 0563-5799
ISSN (Online): 
IsoAbbr: Studime Hist
NlmId: 100970779
123:123
JrId: 25224
long title: Svenska Linnesallskapets arsskrift = Yearbook of the Swedish Linnaeus Society
short title: Sven Linnesallskap Arsskr
ISSN: 0375-2038
ISSN (Online): 
IsoAbbr: Sven Linnesallskap Arsskr
NlmId: 100970803
123:123
JrId: 25225
long title: Wissenschaftliche Zeitschrift. Gesellschafts- und sprachwissenschaftliche Reihe (Karl-Marx-Universitat Leipzig)
short title: Wiss Z Karl Marx Univ Leipzig Ges Sprachwiss
ISSN: 0043-6879
ISSN (Online): 
IsoAbbr: Wiss Z Karl Marx Univ Leipzig Ges Sprachwiss
NlmId: 100970820
123:123
JrId: 25226
long title: Zeitschrift fur Ostforschung
short title: Z Ostforsch
ISSN: 0044-3239
ISSN (Online): 
IsoAbbr: Z Ostforsch
NlmId: 100970826
123:123
JrId: 25227
long title: Revue de l'Avranchin et du pays de Granville
short title: Rev Avranchin Pays Granville
ISSN: 0035-1342
ISSN (Online): 
IsoAbbr: Rev Avranchin Pays Granville
NlmId: 100970843
123:123
JrId: 25228
long title: Revue nouvelle (Brussels, Belgium)
short title: Rev Nouv
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Nouv
NlmId: 100970750
123:123
JrId: 25229
long title: Studies in Scottish literature
short title: Stud Scott Lit
ISSN: 0039-3770
ISSN (Online): 
IsoAbbr: Stud Scott Lit
NlmId: 100970756
123:123
JrId: 25230
long title: Studies in Soviet thought
short title: Stud Sov Thought
ISSN: 0039-3797
ISSN (Online): 
IsoAbbr: Stud Sov Thought
NlmId: 100970758
123:123
JrId: 25231
long title: Studi storici
short title: Stud Stor
ISSN: 0039-3037
ISSN (Online): 
IsoAbbr: Stud Stor
NlmId: 100970759
123:123
JrId: 25232
long title: Udim
short title: Udim
ISSN: 
ISSN (Online): 
IsoAbbr: Udim
NlmId: 100970766
123:123
JrId: 25233
long title: Studi francesi
short title: Studi Fr
ISSN: 0039-2944
ISSN (Online): 
IsoAbbr: Studi Fr
NlmId: 100970767
123:123
JrId: 25234
long title: Studi italiani di filologia classica
short title: Studi Ital Filol Cl
ISSN: 0039-2987
ISSN (Online): 
IsoAbbr: Studi Ital Filol Cl
NlmId: 100970769
123:123
JrId: 25235
long title: The Ukrainian quarterly
short title: Ukr Q
ISSN: 0041-6010
ISSN (Online): 
IsoAbbr: Ukr Q
NlmId: 100970771
123:123
JrId: 25236
long title: Studi veneziani
short title: Studi Veneziani
ISSN: 
ISSN (Online): 
IsoAbbr: Studi Veneziani
NlmId: 100970772
123:123
JrId: 25237
long title: Studia (Lisbon, Portugal)
short title: Studia
ISSN: 0870-0028
ISSN (Online): 
IsoAbbr: Studia
NlmId: 100970774
123:123
JrId: 25238
long title: Studies
short title: Studies
ISSN: 0039-3495
ISSN (Online): 
IsoAbbr: Studies
NlmId: 100970776
123:123
JrId: 25239
long title: Unitas (Helsinki, Finland : English edition)
short title: Unitas
ISSN: 0041-7130
ISSN (Online): 
IsoAbbr: Unitas
NlmId: 100970777
123:123
JrId: 25240
long title: Studium
short title: Studium
ISSN: 
ISSN (Online): 
IsoAbbr: Studium
NlmId: 100970781
123:123
JrId: 25241
long title: Study sessions - Canadian Catholic Historical Association. Canadian Catholic Historical Association
short title: Study Sess Can Cathol Hist Assoc
ISSN: 0318-6156
ISSN (Online): 
IsoAbbr: Study Sess Can Cathol Hist Assoc
NlmId: 100970784
123:123
JrId: 25242
long title: Suchasnist'
short title: Sucasnist
ISSN: 0585-8364
ISSN (Online): 
IsoAbbr: Sucasnist
NlmId: 100970787
123:123
JrId: 25243
long title: The Sunday times magazine
short title: Sunday Times Magazine
ISSN: 
ISSN (Online): 
IsoAbbr: Sunday Times Magazine
NlmId: 100970790
123:123
JrId: 25244
long title: Unsere Heimat
short title: Unsere Heim
ISSN: 0502-6938
ISSN (Online): 
IsoAbbr: Unsere Heim
NlmId: 100970794
123:123
JrId: 25245
long title: Urban geography
short title: Urban Geogr
ISSN: 0272-3638
ISSN (Online): 
IsoAbbr: Urban Geogr
NlmId: 100970798
123:123
JrId: 25246
long title: Urban history review. Revue d'histoire urbaine
short title: Urban Hist Rev
ISSN: 0703-0428
ISSN (Online): 
IsoAbbr: Urban Hist Rev
NlmId: 100970802
123:123
JrId: 25247
long title: Svensk tidskrift (Uppsala, Sweden)
short title: Sven Tidskr
ISSN: 
ISSN (Online): 
IsoAbbr: Sven Tidskr
NlmId: 100970804
123:123
JrId: 25248
long title: The Swedish-American historical quarterly / Swedish Pioneer Historical Society
short title: Swed Am Hist Q
ISSN: 0730-028X
ISSN (Online): 
IsoAbbr: Swed Am Hist Q
NlmId: 100970805
123:123
JrId: 25249
long title: Urban history yearbook
short title: Urban Hist Yearb
ISSN: 0306-0845
ISSN (Online): 
IsoAbbr: Urban Hist Yearb
NlmId: 100970806
123:123
JrId: 25250
long title: Syesis
short title: Syesis
ISSN: 0082-0601
ISSN (Online): 
IsoAbbr: Syesis
NlmId: 100970807
123:123
JrId: 25251
long title: The Urban League review. National Urban League. Research Dept
short title: Urban Leag Rev
ISSN: 0147-1740
ISSN (Online): 
IsoAbbr: Urban Leag Rev
NlmId: 100970808
123:123
JrId: 25252
long title: Symbolae Osloenses / auspiciis Societatis Graeco-Latinae
short title: Symb Oslo
ISSN: 0039-7679
ISSN (Online): 
IsoAbbr: Symb Oslo
NlmId: 100970809
123:123
JrId: 25253
long title: Universitas
short title: Universitas (Stuttg)
ISSN: 0341-0129
ISSN (Online): 
IsoAbbr: Universitas (Stuttg)
NlmId: 100970814
123:123
JrId: 25254
long title: Third Republic = Troisieme Republique
short title: Third Repub
ISSN: 
ISSN (Online): 
IsoAbbr: Third Repub
NlmId: 100970828
123:123
JrId: 25255
long title: Wijsgerig perspectief op maatschappij en wetenschap
short title: Wijsgerig Perspect Maatsch Wet
ISSN: 0043-5414
ISSN (Online): 
IsoAbbr: Wijsgerig Perspect Maatsch Wet
NlmId: 100970829
123:123
JrId: 25256
long title: Voprosy istorii KPSS (Moscow, Russia)
short title: Vopr Istor KPSS
ISSN: 0320-8907
ISSN (Online): 
IsoAbbr: Vopr Istor KPSS
NlmId: 100970830
123:123
JrId: 25257
long title: Revue de l'Academie polonaise des sciences. Polska Akademia Nauk
short title: Rev Acad Pol Sci
ISSN: 0554-5641
ISSN (Online): 
IsoAbbr: Rev Acad Pol Sci
NlmId: 100970833
123:123
JrId: 25258
long title: Revista de historia
short title: Rev Hist (Arg)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hist (Arg)
NlmId: 100970838
123:123
JrId: 25259
long title: Revue de l'enseignement superieur
short title: Rev Enseign Super
ISSN: 0035-1407
ISSN (Online): 
IsoAbbr: Rev Enseign Super
NlmId: 100970840
123:123
JrId: 25260
long title: Revista de dialectologia y tradiciones populares / Consejo Superior de Investigaciones Cientificas, Instituto Antonio de Nebrija, Seccion de Tradiciones Populares
short title: Rev Dialoctol Tradiciones Pop (Madrid)
ISSN: 0034-7981
ISSN (Online): 
IsoAbbr: Rev Dialoctol Tradiciones Pop (Madrid)
NlmId: 100970841
123:123
JrId: 25261
long title: Wissenschaftliche Zeitschrift der Humboldt-Universitat zu Berlin. Gesellschafts- und sprachwissenschaftliche Reihe
short title: Wiss Z Humboldt Univ Berl (Ges Sprachwiss)
ISSN: 0522-9855
ISSN (Online): 
IsoAbbr: Wiss Z Humboldt Univ Berl (Ges Sprachwiss)
NlmId: 100970816
123:123
JrId: 25262
long title: Universitas (University of Ghana)
short title: Universitas (Ghana)
ISSN: 0049-5530
ISSN (Online): 
IsoAbbr: Universitas (Ghana)
NlmId: 100970789
123:123
JrId: 25263
long title: Ukrains'kyi istorychnyi zhurnal
short title: Ukr Istor Z
ISSN: 0130-5247
ISSN (Online): 
IsoAbbr: Ukr Istor Z
NlmId: 100970768
123:123
JrId: 25264
long title: University of Wyoming publications (Laramie, Wyo. : 1935)
short title: Univ Wyo Publ
ISSN: 0084-3199
ISSN (Online): 
IsoAbbr: Univ Wyo Publ
NlmId: 100971127
123:123
JrId: 25265
long title: Wissenschaftliche Zeitschrift der Wilhelm-Pieck-Universitat Rostock. Gesellschafts- und sprachwissenschaftliche Reihe
short title: Wiss Z Wilhelm Pieck Univ Rostock Ges Sprachwiss
ISSN: 0323-4630
ISSN (Online): 
IsoAbbr: Wiss Z Wilhelm Pieck Univ Rostock Ges Sprachwiss
NlmId: 100971133
123:123
JrId: 25266
long title: Soviet Union. Union sovietique
short title: Sov Union
ISSN: 0094-2863
ISSN (Online): 
IsoAbbr: Sov Union
NlmId: 100971053
123:123
JrId: 25267
long title: Archivio della Societa romana di storia patria
short title: Arch Soc Rom Stor Patria
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Soc Rom Stor Patria
NlmId: 100971055
123:123
JrId: 25269
long title: Lychnos : Lardomshistoriska samfundets arsbok = annual of the Swedish History of Science Society
short title: Lychnos Lardomshist Samf Arsb
ISSN: 0076-1648
ISSN (Online): 
IsoAbbr: Lychnos Lardomshist Samf Arsb
NlmId: 100971246
123:123
JrId: 25270
long title: Dh : bulletin d'information / Societe de demographie historique
short title: Demogr Hist Bull Inf Soc
ISSN: 0997-0975
ISSN (Online): 
IsoAbbr: Demogr Hist Bull Inf Soc
NlmId: 100971250
123:123
JrId: 25271
long title: Impulse
short title: Impulse (Sydney)
ISSN: 0729-1752
ISSN (Online): 
IsoAbbr: Impulse (Sydney)
NlmId: 100971272
123:123
JrId: 25272
long title: Jahrbuch fur brandenburgische Landesgeschichte
short title: Jahrb Brandenbg Landesgesch
ISSN: 0447-2683
ISSN (Online): 
IsoAbbr: Jahrb Brandenbg Landesgesch
NlmId: 100971273
123:123
JrId: 25273
long title: PS
short title: PS (Wash DC)
ISSN: 0030-8269
ISSN (Online): 
IsoAbbr: PS (Wash DC)
NlmId: 100971282
123:123
JrId: 25274
long title: Bulletin de la Classe des lettres et des sciences morales et politiques. Academie royale des sciences, des lettres et des beaux-arts de Belgique. Classe des lettres et des sciences morales et politiques
short title: Bull Cl Lett Sci Morales Polit
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Cl Lett Sci Morales Polit
NlmId: 100971258
123:123
JrId: 25275
long title: al-'Arabi
short title: Al-Arabi
ISSN: 
ISSN (Online): 
IsoAbbr: Al-Arabi
NlmId: 100971259
123:123
JrId: 25276
long title: Archaeology
short title: Archaeology
ISSN: 0003-8113
ISSN (Online): 
IsoAbbr: Archaeology
NlmId: 100971260
123:123
JrId: 25277
long title: Abhandlungen und Berichte (Deutsches Museum (Germany))
short title: Abh Ber Dtsch Mus
ISSN: 0012-1339
ISSN (Online): 
IsoAbbr: Abh Ber Dtsch Mus
NlmId: 100971262
123:123
JrId: 25278
long title: Essays and studies (London, England : 1950)
short title: Essays Stud (Lond)
ISSN: 0071-1357
ISSN (Online): 
IsoAbbr: Essays Stud (Lond)
NlmId: 100971264
123:123
JrId: 25279
long title: Etudes anglaises (Periodical)
short title: Etud Angl
ISSN: 0014-195X
ISSN (Online): 
IsoAbbr: Etud Angl
NlmId: 100971265
123:123
JrId: 25280
long title: Europe_ revue litteraire mensuelle
short title: Europe
ISSN: 0014-2751
ISSN (Online): 
IsoAbbr: Europe
NlmId: 100971267
123:123
JrId: 25281
long title: Hampshire : the county magazine
short title: Hampshire
ISSN: 0017-7113
ISSN (Online): 
IsoAbbr: Hampshire
NlmId: 100971269
123:123
JrId: 25282
long title: Historie (Arhus, Denmark)
short title: Historie (Arhus)
ISSN: 0107-4725
ISSN (Online): 
IsoAbbr: Historie (Arhus)
NlmId: 100971270
123:123
JrId: 25283
long title: History (Historical Association (Great Britain))
short title: History (Lond)
ISSN: 0018-2648
ISSN (Online): 
IsoAbbr: History (Lond)
NlmId: 100971271
123:123
JrId: 25284
long title: Library review. Great Britain. Forestry Commission
short title: Libr Rev (Lond)
ISSN: 0436-4112
ISSN (Online): 
IsoAbbr: Libr Rev (Lond)
NlmId: 100971276
123:123
JrId: 25285
long title: Bulletin municipal officiel de la ville de Marseille
short title: Bull Munic Off Ville Mars
ISSN: 1279-3884
ISSN (Online): 
IsoAbbr: Bull Munic Off Ville Mars
NlmId: 100971277
123:123
JrId: 25286
long title: Memoires de l'Academie des sciences, inscriptions et belles-lettres de Toulouse
short title: Mem Acad Sci Inscr B-Lett Toulouse
ISSN: 
ISSN (Online): 
IsoAbbr: Mem Acad Sci Inscr B-Lett Toulouse
NlmId: 100971280
123:123
JrId: 25287
long title: Studies in church history (Chicago, Ill.)
short title: Stud Chur Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Chur Hist
NlmId: 100971286
123:123
JrId: 25288
long title: Transport history
short title: Trans Hist
ISSN: 0041-1469
ISSN (Online): 
IsoAbbr: Trans Hist
NlmId: 100971287
123:123
JrId: 25289
long title: Wissenschaftliche Zeitschrift der Friedrich-Schiller-Universitat Jena. Gesellschafts- und sprachwissenschaftliche Reihe
short title: Wiss Z Friedrich Schiller Univ Jena Ges Sprachwiss
ISSN: 0138-1652
ISSN (Online): 
IsoAbbr: Wiss Z Friedrich Schiller Univ Jena Ges Sprachwiss
NlmId: 100971289
123:123
JrId: 25290
long title: Studia i materialy z dziejow nauki polskiej. Seria B: Historia nauk biologicznych i medycznych
short title: Stud Mater Dziej Nauk Pol Ser B
ISSN: 0081-6582
ISSN (Online): 
IsoAbbr: Stud Mater Dziej Nauk Pol Ser B
NlmId: 100971752
123:123
JrId: 25291
long title: Studi di filologia italiana : bulletino dell' Accademia della Crusca
short title: Studi Filol Ital
ISSN: 0392-5110
ISSN (Online): 
IsoAbbr: Studi Filol Ital
NlmId: 100971753
123:123
JrId: 25292
long title: Dialogue
short title: Dialogue Can Philos Assoc
ISSN: 0012-2173
ISSN (Online): 
IsoAbbr: Dialogue Can Philos Assoc
NlmId: 100971870
123:123
JrId: 25293
long title: Romania
short title: Romania
ISSN: 0035-8029
ISSN (Online): 
IsoAbbr: Romania
NlmId: 100971982
123:123
JrId: 25294
long title: American politics quarterly
short title: Am Polit Q
ISSN: 0044-7803
ISSN (Online): 
IsoAbbr: Am Polit Q
NlmId: 100972302
123:123
JrId: 25295
long title: Verslagen en mededelingen van de Koninklijke Vlaamse Academie voor Taal- en Letterkunde. Koninklijke Vlaamse Academie voor Taal- en Letterkunde
short title: Versl Meded K Vlaam Acad Taal Lett
ISSN: 
ISSN (Online): 
IsoAbbr: Versl Meded K Vlaam Acad Taal Lett
NlmId: 100972576
123:123
JrId: 25296
long title: The Journal of general education
short title: J Gen Educ
ISSN: 0021-3667
ISSN (Online): 
IsoAbbr: J Gen Educ
NlmId: 100972618
123:123
JrId: 25297
long title: The Catholic historical review
short title: Cathol Hist Rev
ISSN: 0008-8080
ISSN (Online): 
IsoAbbr: Cathol Hist Rev
NlmId: 100972673
123:123
JrId: 25298
long title: The Educational forum
short title: Educ Forum
ISSN: 0013-1725
ISSN (Online): 
IsoAbbr: Educ Forum
NlmId: 100972718
123:123
JrId: 25299
long title: Canadian public policy. Analyse de politiques
short title: Can Public Policy
ISSN: 0317-0861
ISSN (Online): 
IsoAbbr: Can Public Policy
NlmId: 100972772
123:123
JrId: 25300
long title: Holocaust and genocide studies
short title: Holocaust Genocide Stud
ISSN: 8756-6583
ISSN (Online): 
IsoAbbr: Holocaust Genocide Stud
NlmId: 100972862
123:123
JrId: 25301
long title: Journal of the American Academy of Religion. American Academy of Religion
short title: J Am Acad Relig
ISSN: 0002-7189
ISSN (Online): 
IsoAbbr: J Am Acad Relig
NlmId: 100972977
123:123
JrId: 25302
long title: Cross currents (Ann Arbor, Mich.)
short title: Cross Curr (Ann Arbor MI)
ISSN: 0748-0164
ISSN (Online): 
IsoAbbr: Cross Curr (Ann Arbor MI)
NlmId: 100967276
123:123
JrId: 25303
long title: Espace, populations, societes
short title: Espace Popul Soc
ISSN: 0755-7809
ISSN (Online): 
IsoAbbr: Espace Popul Soc
NlmId: 101084183
123:123
JrId: 25304
long title: Journal of historical geography
short title: J Hist Geogr
ISSN: 0305-7488
ISSN (Online): 
IsoAbbr: J Hist Geogr
NlmId: 101084447
123:123
JrId: 25305
long title: International journal of urban and regional research
short title: Int J Urban Reg Res
ISSN: 0309-1317
ISSN (Online): 
IsoAbbr: Int J Urban Reg Res
NlmId: 101084559
123:123
JrId: 25306
long title: The journal of economic history
short title: J Econ Hist
ISSN: 0022-0507
ISSN (Online): 1471-6372
IsoAbbr: J Econ Hist
NlmId: 101084531
123:123
JrId: 25307
long title: Zambezia
short title: Zambezia
ISSN: 0379-0622
ISSN (Online): 
IsoAbbr: Zambezia
NlmId: 101085600
123:123
JrId: 25308
long title: The International journal of African historical studies
short title: Int J Afr Hist Stud
ISSN: 0361-7882
ISSN (Online): 
IsoAbbr: Int J Afr Hist Stud
NlmId: 101086401
123:123
JrId: 25309
long title: Journal of American ethnic history
short title: J Am Ethn Hist
ISSN: 0278-5927
ISSN (Online): 
IsoAbbr: J Am Ethn Hist
NlmId: 101086497
123:123
JrId: 25310
long title: Adler
short title: Adler
ISSN: 0001-8260
ISSN (Online): 
IsoAbbr: Adler
NlmId: 100967228
123:123
JrId: 25311
long title: Cahiers bruxellois
short title: Cah Brux
ISSN: 0007-9626
ISSN (Online): 
IsoAbbr: Cah Brux
NlmId: 100966894
123:123
JrId: 25312
long title: Guerres mondiales et conflits contemporains
short title: Guerr Mond Conflits Contemp
ISSN: 0984-2292
ISSN (Online): 
IsoAbbr: Guerr Mond Conflits Contemp
NlmId: 100967682
123:123
JrId: 25314
long title: Jahrbuch der Albertus-Universitat zu Konigsberg/Pr
short title: Jahrb Albertus Univ Koenigsb
ISSN: 0075-2177
ISSN (Online): 
IsoAbbr: Jahrb Albertus Univ Koenigsb
NlmId: 100968151
123:123
JrId: 25315
long title: Melanges de l'Ecole francaise de Rome. Moyen age, temps modernes
short title: Melanges Ec Fr Rome Moyen Age Temps Mod
ISSN: 0223-5110
ISSN (Online): 
IsoAbbr: Melanges Ec Fr Rome Moyen Age Temps Mod
NlmId: 100968718
123:123
JrId: 25316
long title: The West Texas Historical Association year book. West Texas Historical Association
short title: West Tex Hist Asso Year B
ISSN: 0886-6155
ISSN (Online): 
IsoAbbr: West Tex Hist Asso Year B
NlmId: 100970185
123:123
JrId: 25317
long title: Yalkut moreshet
short title: Yalkut Moreshet
ISSN: 0513-4617
ISSN (Online): 
IsoAbbr: Yalkut Moreshet
NlmId: 101086901
123:123
JrId: 25318
long title: Women's studies
short title: Womens Stud
ISSN: 0049-7878
ISSN (Online): 
IsoAbbr: Womens Stud
NlmId: 101086902
123:123
JrId: 25319
long title: Historical journal of western Massachusetts
short title: Hist J West Mass
ISSN: 0163-3929
ISSN (Online): 
IsoAbbr: Hist J West Mass
NlmId: 101086906
123:123
JrId: 25320
long title: The Journal of the Rutgers University Library
short title: J Rutgers Univ Libr
ISSN: 0036-0473
ISSN (Online): 
IsoAbbr: J Rutgers Univ Libr
NlmId: 101086911
123:123
JrId: 25321
long title: Eighteenth century life
short title: Eighteenth Century Life
ISSN: 0098-2601
ISSN (Online): 
IsoAbbr: Eighteenth Century Life
NlmId: 101086914
123:123
JrId: 25322
long title: The Denver Westerners roundup
short title: Denver West Roundup
ISSN: 0278-7970
ISSN (Online): 
IsoAbbr: Denver West Roundup
NlmId: 101086916
123:123
JrId: 25323
long title: Journal (North Louisiana Historical Association)
short title: J North La Hist Assoc
ISSN: 0739-005X
ISSN (Online): 
IsoAbbr: J North La Hist Assoc
NlmId: 101086918
123:123
JrId: 25324
long title: The bulletin - Missouri Historical Society. Missouri Historical Society
short title: Bull Mo Hist Soc
ISSN: 0026-6590
ISSN (Online): 
IsoAbbr: Bull Mo Hist Soc
NlmId: 101086919
123:123
JrId: 25325
long title: Ukrainian review (London, England)
short title: Ukr Rev (Lond)
ISSN: 0041-6029
ISSN (Online): 
IsoAbbr: Ukr Rev (Lond)
NlmId: 101086923
123:123
JrId: 25326
long title: Newsletter - Group for the Use of Psychology in History. Group for the Use of Psychology in History
short title: Newsl Group Use Psychol Hist
ISSN: 0162-9999
ISSN (Online): 
IsoAbbr: Newsl Group Use Psychol Hist
NlmId: 101086924
123:123
JrId: 25327
long title: Musees de Geneve
short title: Mus Geneve
ISSN: 0027-3821
ISSN (Online): 
IsoAbbr: Mus Geneve
NlmId: 101086926
123:123
JrId: 25328
long title: Publicaciones del Museo de la Farmacia
short title: Publ Mus Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Mus Farm
NlmId: 101086928
123:123
JrId: 25329
long title: Revue des deux mondes (Paris, France : 1948)
short title: Rev Deux Mondes
ISSN: 0035-1962
ISSN (Online): 
IsoAbbr: Rev Deux Mondes
NlmId: 101086929
123:123
JrId: 25330
long title: Revue d'histoire des textes
short title: Rev Hist Textes
ISSN: 0373-6075
ISSN (Online): 
IsoAbbr: Rev Hist Textes
NlmId: 101086930
123:123
JrId: 25331
long title: The Russian review
short title: Russ Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Russ Rev
NlmId: 101086933
123:123
JrId: 25332
long title: Survey (London, England : 1961)
short title: Survey (Lond)
ISSN: 0039-6192
ISSN (Online): 
IsoAbbr: Survey (Lond)
NlmId: 101086934
123:123
JrId: 25333
long title: Geschichte und Gesellschaft (Vandenhoeck & Ruprecht)
short title: Gesch Ges
ISSN: 0340-613X
ISSN (Online): 
IsoAbbr: Gesch Ges
NlmId: 101087064
123:123
JrId: 25334
long title: Historical archaeology
short title: Hist Archaeol
ISSN: 0440-9213
ISSN (Online): 
IsoAbbr: Hist Archaeol
NlmId: 101087247
123:123
JrId: 25335
long title: Jahrbucher fur Geschichte Osteuropas
short title: Jahrb Gesch Osteur
ISSN: 0021-4019
ISSN (Online): 
IsoAbbr: Jahrb Gesch Osteur
NlmId: 101087248
123:123
JrId: 25336
long title: Atenea
short title: Atenea
ISSN: 
ISSN (Online): 
IsoAbbr: Atenea
NlmId: 100966348
123:123
JrId: 25337
long title: Belfagor
short title: Belfagor
ISSN: 0005-8351
ISSN (Online): 
IsoAbbr: Belfagor
NlmId: 100966433
123:123
JrId: 25338
long title: Bibliotheque de l'Ecole des chartes
short title: Bibl Ec Chartes
ISSN: 
ISSN (Online): 
IsoAbbr: Bibl Ec Chartes
NlmId: 100966453
123:123
JrId: 25339
long title: Anales de la Academia de Geografia e Historia de Guatemala. Academia de Geografia e Historia de Guatemala
short title: An Acad Geogr Hist Guatem
ISSN: 0252-337X
ISSN (Online): 
IsoAbbr: An Acad Geogr Hist Guatem
NlmId: 100966597
123:123
JrId: 25340
long title: Anais de historia : publicacao do Departamento de Historia da Faculdade de Filosofia, Ciencias e Letras de Assis
short title: An Hist
ISSN: 0100-2139
ISSN (Online): 
IsoAbbr: An Hist
NlmId: 100966925
123:123
JrId: 25341
long title: Canadian journal of history
short title: Can J Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Can J Hist
NlmId: 100967002
123:123
JrId: 25342
long title: Critica storica
short title: Crit Stor
ISSN: 0011-1554
ISSN (Online): 
IsoAbbr: Crit Stor
NlmId: 100967269
123:123
JrId: 25343
long title: Etudes internationales
short title: Etud Int
ISSN: 0014-2123
ISSN (Online): 
IsoAbbr: Etud Int
NlmId: 100967373
123:123
JrId: 25344
long title: The Geographical magazine
short title: Geogr Mag
ISSN: 0016-741X
ISSN (Online): 
IsoAbbr: Geogr Mag
NlmId: 100967569
123:123
JrId: 25345
long title: Historielararnas forenings arsskrift
short title: Historiel Foren Arsskr
ISSN: 0439-2434
ISSN (Online): 
IsoAbbr: Historiel Foren Arsskr
NlmId: 100967891
123:123
JrId: 25346
long title: Imprimatur
short title: Imprimatur
ISSN: 0946-3178
ISSN (Online): 
IsoAbbr: Imprimatur
NlmId: 100967961
123:123
JrId: 25347
long title: Jahrbuch fur Geschichte
short title: Jahrb Gesch
ISSN: 0448-1526
ISSN (Online): 
IsoAbbr: Jahrb Gesch
NlmId: 100968185
123:123
JrId: 25348
long title: Kleio
short title: Kleio
ISSN: 0023-2084
ISSN (Online): 
IsoAbbr: Kleio
NlmId: 100968299
123:123
JrId: 25349
long title: Ethnohistory (Columbus, Ohio)
short title: Ethnohistory
ISSN: 0014-1801
ISSN (Online): 
IsoAbbr: Ethnohistory
NlmId: 100968351
123:123
JrId: 25350
long title: Literatura (San Sebastian, Spain)
short title: Literatura
ISSN: 1130-6106
ISSN (Online): 
IsoAbbr: Literatura
NlmId: 100968398
123:123
JrId: 25351
long title: Livrustkammaren
short title: Livrustkammaren
ISSN: 0024-5372
ISSN (Online): 
IsoAbbr: Livrustkammaren
NlmId: 100968425
123:123
JrId: 25352
long title: Italia contemporanea
short title: Ital Contemp
ISSN: 0392-3568
ISSN (Online): 
IsoAbbr: Ital Contemp
NlmId: 100968469
123:123
JrId: 25353
long title: Manitoba history
short title: Man Hist
ISSN: 0226-5044
ISSN (Online): 
IsoAbbr: Man Hist
NlmId: 100968528
123:123
JrId: 25354
long title: Memoires de la Societe d'agriculture, commerce, sciences et arts du departement de la Marne. Societe d'agriculture, commerce, sciences et arts du departement de la Marne, Chalons-sur-Marne
short title: Mem Soc Agric Commer Sci Arts Marne
ISSN: 0293-9525
ISSN (Online): 
IsoAbbr: Mem Soc Agric Commer Sci Arts Marne
NlmId: 100968732
123:123
JrId: 25355
long title: Milwaukee history
short title: Milw Hist
ISSN: 0163-7622
ISSN (Online): 
IsoAbbr: Milw Hist
NlmId: 100968840
123:123
JrId: 25356
long title: Museum helveticum
short title: Mus Helv
ISSN: 0027-4054
ISSN (Online): 
IsoAbbr: Mus Helv
NlmId: 100969162
123:123
JrId: 25357
long title: Nebraska history
short title: Nebr Hist
ISSN: 0028-1859
ISSN (Online): 
IsoAbbr: Nebr Hist
NlmId: 100969424
123:123
JrId: 25358
long title: Revue d'Alsace
short title: Rev Alsace
ISSN: 0181-0448
ISSN (Online): 
IsoAbbr: Rev Alsace
NlmId: 100969524
123:123
JrId: 25359
long title: Reis
short title: Rev Esp Invest Sociol
ISSN: 0210-5233
ISSN (Online): 
IsoAbbr: Rev Esp Invest Sociol
NlmId: 100969618
123:123
JrId: 25360
long title: Novaia i noveishaia istoriia
short title: Nov Novejsaja Istor
ISSN: 0130-3864
ISSN (Online): 
IsoAbbr: Nov Novejsaja Istor
NlmId: 100969629
123:123
JrId: 25361
long title: Revue des etudes sud-est europeennes
short title: Rev Etud Sud Est Eur
ISSN: 0035-2063
ISSN (Online): 
IsoAbbr: Rev Etud Sud Est Eur
NlmId: 100969646
123:123
JrId: 25362
long title: Ontario history
short title: Ont Hist
ISSN: 0030-2953
ISSN (Online): 
IsoAbbr: Ont Hist
NlmId: 100969683
123:123
JrId: 25363
long title: Palestine exploration quarterly
short title: Palest Explor Q
ISSN: 0031-0328
ISSN (Online): 
IsoAbbr: Palest Explor Q
NlmId: 100969895
123:123
JrId: 25364
long title: Revista de marina (Valparaiso, Chile)
short title: Rev Mar
ISSN: 0034-8511
ISSN (Online): 
IsoAbbr: Rev Mar
NlmId: 100970027
123:123
JrId: 25365
long title: Rochester history
short title: Rochester Hist
ISSN: 0035-7413
ISSN (Online): 
IsoAbbr: Rochester Hist
NlmId: 100970193
123:123
JrId: 25366
long title: Wissenschaft und Glaube
short title: Wiss Glaube
ISSN: 1012-3067
ISSN (Online): 
IsoAbbr: Wiss Glaube
NlmId: 100970225
123:123
JrId: 25367
long title: Somerset archaeology and natural history : the Proceedings of the Somersetshire Archaeological and Natural History Society for ...
short title: Somerset Archaeol Net Hist
ISSN: 0081-2056
ISSN (Online): 
IsoAbbr: Somerset Archaeol Net Hist
NlmId: 100970495
123:123
JrId: 25368
long title: Victorian periodicals review
short title: Vic Period Rev
ISSN: 0709-4698
ISSN (Online): 
IsoAbbr: Vic Period Rev
NlmId: 100970536
123:123
JrId: 25369
long title: Studies in labour history
short title: Stud Labour Hist
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Labour Hist
NlmId: 100970697
123:123
JrId: 25370
long title: Ulster folklife
short title: Ulster Folklife
ISSN: 0082-7347
ISSN (Online): 
IsoAbbr: Ulster Folklife
NlmId: 100970773
123:123
JrId: 25371
long title: Revue francaise d'etudes americaines
short title: Rev Fr Etud Am
ISSN: 0397-7870
ISSN (Online): 
IsoAbbr: Rev Fr Etud Am
NlmId: 101087789
123:123
JrId: 25372
long title: Rheinische Vierteljahrsblatter
short title: Rhein Vierteljahrsbl
ISSN: 0035-4473
ISSN (Online): 
IsoAbbr: Rhein Vierteljahrsbl
NlmId: 101087794
123:123
JrId: 25373
long title: The Swedish pioneer historical quarterly
short title: Swed Pioneer Hist Q
ISSN: 0039-7326
ISSN (Online): 
IsoAbbr: Swed Pioneer Hist Q
NlmId: 101088180
123:123
JrId: 25374
long title: Tijdschrift voor sociale geschiedenis
short title: Tijdschr Soc Geschied
ISSN: 0303-9935
ISSN (Online): 
IsoAbbr: Tijdschr Soc Geschied
NlmId: 101088232
123:123
JrId: 25375
long title: Canadian mineralogist
short title: Can Mineral
ISSN: 
ISSN (Online): 
IsoAbbr: Can Mineral
NlmId: 101088266
123:123
JrId: 25376
long title: Africa : journal of the International Institute of African Languages and Cultures
short title: Africa
ISSN: 0001-9720
ISSN (Online): 
IsoAbbr: Africa
NlmId: 101090757
123:123
JrId: 25377
long title: Anuario de estudios centroamericanos
short title: Anu Estud Centroam
ISSN: 0377-7316
ISSN (Online): 
IsoAbbr: Anu Estud Centroam
NlmId: 101090980
123:123
JrId: 25378
long title: Revue des sciences de l'education
short title: Rev Sci Edu
ISSN: 0318-479X
ISSN (Online): 
IsoAbbr: Rev Sci Edu
NlmId: 101091269
123:123
JrId: 25379
long title: Bollettino storico-bibliografico subalpino
short title: Boll Stor Bibliogr Subalp
ISSN: 0391-6715
ISSN (Online): 
IsoAbbr: Boll Stor Bibliogr Subalp
NlmId: 101091800
123:123
JrId: 25380
long title: Rheinische Lebensbilder
short title: Rheinische Lebensbilder
ISSN: 0080-2670
ISSN (Online): 
IsoAbbr: Rheinische Lebensbilder
NlmId: 100970130
123:123
JrId: 25381
long title: Educational theory
short title: Educ Theory
ISSN: 0013-2004
ISSN (Online): 
IsoAbbr: Educ Theory
NlmId: 101094141
123:123
JrId: 25382
long title: Ekonomika Sovetskoi Ukrainy
short title: Ekon Sov Ukr
ISSN: 0131-7741
ISSN (Online): 
IsoAbbr: Ekon Sov Ukr
NlmId: 101094160
123:123
JrId: 25383
long title: The Guildhall miscellany
short title: Guildhall Misc
ISSN: 0072-8985
ISSN (Online): 
IsoAbbr: Guildhall Misc
NlmId: 101095394
123:123
JrId: 25384
long title: Fortuna vitrea
short title: Fortuna Vitrea
ISSN: 0938-9660
ISSN (Online): 
IsoAbbr: Fortuna Vitrea
NlmId: 101095404
123:123
JrId: 25385
long title: Canadian journal of history of sport = Revue canadienne de l'histoire des sports
short title: Can J Hist Sport
ISSN: 0712-9815
ISSN (Online): 
IsoAbbr: Can J Hist Sport
NlmId: 101095420
123:123
JrId: 25386
long title: Folklore suisse
short title: Folkl Suisse
ISSN: 0015-5969
ISSN (Online): 
IsoAbbr: Folkl Suisse
NlmId: 101095413
123:123
JrId: 25387
long title: Cuadernos de historia de Espana / Instituto de Historia de la Cultura Espanola, Medioeval y Moderna
short title: Cuad Hist Esp
ISSN: 0325-1195
ISSN (Online): 
IsoAbbr: Cuad Hist Esp
NlmId: 101095418
123:123
JrId: 25388
long title: Terrorism
short title: Terrorism
ISSN: 0149-0389
ISSN (Online): 
IsoAbbr: Terrorism
NlmId: 101095454
123:123
JrId: 25389
long title: Bulletin de l'Institut francais d'archeologie orientale. Institut francais d'archeologie orientale du Caire
short title: Bull Inst Fr Archeol Orient
ISSN: 0255-0962
ISSN (Online): 
IsoAbbr: Bull Inst Fr Archeol Orient
NlmId: 101095521
123:123
JrId: 25390
long title: The bibliotheck
short title: Bibliotheck
ISSN: 0006-193X
ISSN (Online): 
IsoAbbr: Bibliotheck
NlmId: 101095530
123:123
JrId: 25391
long title: Atti della Accademia nazionale dei Lincei
short title: Atti Accad Naz Lincei
ISSN: 
ISSN (Online): 
IsoAbbr: Atti Accad Naz Lincei
NlmId: 101095533
123:123
JrId: 25392
long title: Bulletin de la Societe des amis du vieux Toulon
short title: Bull Soc Amis Vieux Toulon
ISSN: 1148-8530
ISSN (Online): 
IsoAbbr: Bull Soc Amis Vieux Toulon
NlmId: 101095561
123:123
JrId: 25393
long title: Encounter
short title: Encounter (Lond)
ISSN: 0013-7073
ISSN (Online): 
IsoAbbr: Encounter (Lond)
NlmId: 101095565
123:123
JrId: 25394
long title: Les Cahiers de l'Iroise
short title: Cah Iroise
ISSN: 0007-9898
ISSN (Online): 
IsoAbbr: Cah Iroise
NlmId: 101095572
123:123
JrId: 25395
long title: Hades
short title: Hades
ISSN: 0181-1029
ISSN (Online): 
IsoAbbr: Hades
NlmId: 101095597
123:123
JrId: 25396
long title: Estudios de cultura nahuatl
short title: Estud Cult Nahuatl
ISSN: 0071-1675
ISSN (Online): 
IsoAbbr: Estud Cult Nahuatl
NlmId: 101095639
123:123
JrId: 25397
long title: Technikgeschichte in Einzeldarstellungen
short title: Technikgesch Einzeldarst
ISSN: 0082-2361
ISSN (Online): 
IsoAbbr: Technikgesch Einzeldarst
NlmId: 101095645
123:123
JrId: 25398
long title: Annali - Istituto Giangiacomo Feltrinelli
short title: Ann Ist Giangiacomo Feltrinelli
ISSN: 0544-1374
ISSN (Online): 
IsoAbbr: Ann Ist Giangiacomo Feltrinelli
NlmId: 101095603
123:123
JrId: 25399
long title: Enfermeras
short title: Enfermeras
ISSN: 1131-2092
ISSN (Online): 
IsoAbbr: Enfermeras
NlmId: 101095594
123:123
JrId: 25400
long title: Evocations
short title: Evocations
ISSN: 1149-2031
ISSN (Online): 
IsoAbbr: Evocations
NlmId: 101095595
123:123
JrId: 25401
long title: Annales archeologiques arabes syriennes
short title: Ann Archeol Syrie
ISSN: 0570-1554
ISSN (Online): 
IsoAbbr: Ann Archeol Syrie
NlmId: 101095689
123:123
JrId: 25402
long title: Estudios (Madrid, Spain)
short title: Estudios
ISSN: 0210-0525
ISSN (Online): 
IsoAbbr: Estudios
NlmId: 101095622
123:123
JrId: 25403
long title: Etudes classiques (Namur, Belgium)
short title: Etud Class
ISSN: 0014-200X
ISSN (Online): 
IsoAbbr: Etud Class
NlmId: 101095632
123:123
JrId: 25404
long title: Annali dell'Istituto storico italo-germanico in Trento. Contributi = Jahrbuch des Italienisch-Deutschen Historischen Instituts in Trient. Beitrage
short title: Ann Ist Stor Italo Ger Trento
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Ist Stor Italo Ger Trento
NlmId: 101095685
123:123
JrId: 25405
long title: The American Society Legion of Honor magazine
short title: Am Soc Legion Honor Mag
ISSN: 0003-1097
ISSN (Online): 
IsoAbbr: Am Soc Legion Honor Mag
NlmId: 101095788
123:123
JrId: 25406
long title: The International journal of social education : official journal of the Indiana Council for the Social Studies
short title: Int J Soc Educ
ISSN: 0889-0293
ISSN (Online): 
IsoAbbr: Int J Soc Educ
NlmId: 101095854
123:123
JrId: 25407
long title: Bulletin de la Societe des etudes oceaniennes (Polynesie orientale)
short title: Bull Soc Etud Oceaniennes
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Etud Oceaniennes
NlmId: 101095825
123:123
JrId: 25408
long title: Ecrits de Paris: revue des questions actuelles
short title: Ecrits Paris
ISSN: 0013-0710
ISSN (Online): 
IsoAbbr: Ecrits Paris
NlmId: 101095857
123:123
JrId: 25409
long title: Archivalische Zeitschrift
short title: Arch Z
ISSN: 0003-9497
ISSN (Online): 
IsoAbbr: Arch Z
NlmId: 101095882
123:123
JrId: 25411
long title: Physis_ rivista internazionale di storia della scienza
short title: Physis Riv Int Stor Sci
ISSN: 0031-9414
ISSN (Online): 
IsoAbbr: Physis Riv Int Stor Sci
NlmId: 0076224
123:123
JrId: 25412
long title: AntiqueWeek
short title: Antiqueweek
ISSN: 0888-5451
ISSN (Online): 
IsoAbbr: Antiqueweek
NlmId: 100966113
123:123
JrId: 25413
long title: Archivni casopis
short title: Arch Cas
ISSN: 0004-0398
ISSN (Online): 
IsoAbbr: Arch Cas
NlmId: 100966176
123:123
JrId: 25414
long title: Atlantida (Lisbon, Portugal)
short title: Atlantida
ISSN: 
ISSN (Online): 
IsoAbbr: Atlantida
NlmId: 100966357
123:123
JrId: 25415
long title: Aust-Agder arv
short title: Aust Agder Arv
ISSN: 
ISSN (Online): 
IsoAbbr: Aust Agder Arv
NlmId: 100966381
123:123
JrId: 25416
long title: The American neptune
short title: Am Neptune
ISSN: 0003-0155
ISSN (Online): 
IsoAbbr: Am Neptune
NlmId: 100966568
123:123
JrId: 25417
long title: Britannia (Society for the Promotion of Roman Studies)
short title: Britannia
ISSN: 0068-113X
ISSN (Online): 
IsoAbbr: Britannia
NlmId: 100966685
123:123
JrId: 25418
long title: Cahiers d'etudes medievales (Montreal, Quebec)
short title: Cah Etud Mediev
ISSN: 0381-1719
ISSN (Online): 
IsoAbbr: Cah Etud Mediev
NlmId: 100966902
123:123
JrId: 25419
long title: Annales cisalpines d'histoire sociale. Serie I
short title: Ann Cisalp Hist Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Cisalp Hist Soc
NlmId: 100966966
123:123
JrId: 25420
long title: The Center magazine
short title: Cent Mag
ISSN: 0008-9125
ISSN (Online): 
IsoAbbr: Cent Mag
NlmId: 100967083
123:123
JrId: 25421
long title: Classical quarterly
short title: Class Q
ISSN: 0009-8388
ISSN (Online): 
IsoAbbr: Class Q
NlmId: 100967180
123:123
JrId: 25422
long title: Comparative studies in society and history
short title: Comp Stud Soc Hist
ISSN: 0010-4175
ISSN (Online): 
IsoAbbr: Comp Stud Soc Hist
NlmId: 100967245
123:123
JrId: 25423
long title: Ethnicity
short title: Ethnicity
ISSN: 0095-6139
ISSN (Online): 
IsoAbbr: Ethnicity
NlmId: 100967326
123:123
JrId: 25424
long title: The Devon historian
short title: Devon Hist
ISSN: 0305-8549
ISSN (Online): 
IsoAbbr: Devon Hist
NlmId: 100967466
123:123
JrId: 25425
long title: Dodone
short title: Dodone
ISSN: 
ISSN (Online): 
IsoAbbr: Dodone
NlmId: 100967510
123:123
JrId: 25426
long title: Food Research Institute studies (Stanford, Calif. : 1975)
short title: Food Res Inst Stud
ISSN: 0193-9025
ISSN (Online): 
IsoAbbr: Food Res Inst Stud
NlmId: 100967557
123:123
JrId: 25427
long title: The Hemingway review
short title: Hemingway Rev
ISSN: 0276-3362
ISSN (Online): 
IsoAbbr: Hemingway Rev
NlmId: 100967781
123:123
JrId: 25428
long title: Humanismus und Technik Jahrbuch
short title: Humanismus Tech
ISSN: 0439-884X
ISSN (Online): 
IsoAbbr: Humanismus Tech
NlmId: 100967907
123:123
JrId: 25429
long title: Kemi
short title: Kemi
ISSN: 
ISSN (Online): 
IsoAbbr: Kemi
NlmId: 100968288
123:123
JrId: 25430
long title: The London journal
short title: Lond J
ISSN: 0305-8034
ISSN (Online): 
IsoAbbr: Lond J
NlmId: 100968458
123:123
JrId: 25431
long title: Marine-rundschau
short title: Mar Rundsch
ISSN: 0025-3294
ISSN (Online): 
IsoAbbr: Mar Rundsch
NlmId: 100968598
123:123
JrId: 25432
long title: The McGill news
short title: McGill News
ISSN: 0024-9068
ISSN (Online): 
IsoAbbr: McGill News
NlmId: 100968654
123:123
JrId: 25433
long title: Journal of interamerican studies and world affairs
short title: J Inter Am Stud World Aff
ISSN: 0022-1937
ISSN (Online): 
IsoAbbr: J Inter Am Stud World Aff
NlmId: 100968788
123:123
JrId: 25434
long title: Lemouzi
short title: Lemouzi
ISSN: 
ISSN (Online): 
IsoAbbr: Lemouzi
NlmId: 100968938
123:123
JrId: 25435
long title: The Mississippi quarterly
short title: Miss Q
ISSN: 0026-637X
ISSN (Online): 
IsoAbbr: Miss Q
NlmId: 100969045
123:123
JrId: 25436
long title: Modern Asian studies
short title: Mod Asian Stud
ISSN: 0026-749X
ISSN (Online): 
IsoAbbr: Mod Asian Stud
NlmId: 100969086
123:123
JrId: 25437
long title: Rassegna degli archivi di Stato
short title: Rass Arch Stato
ISSN: 0392-1522
ISSN (Online): 
IsoAbbr: Rass Arch Stato
NlmId: 100969419
123:123
JrId: 25438
long title: Recherches sociographiques
short title: Rech Sociogr
ISSN: 0034-1282
ISSN (Online): 
IsoAbbr: Rech Sociogr
NlmId: 100969442
123:123
JrId: 25439
long title: The New scholasticism
short title: New Scholasticism
ISSN: 0028-6621
ISSN (Online): 
IsoAbbr: New Scholasticism
NlmId: 100969469
123:123
JrId: 25440
long title: Meta
short title: Meta
ISSN: 0026-0452
ISSN (Online): 
IsoAbbr: Meta
NlmId: 100969545
123:123
JrId: 25441
long title: Polish American studies
short title: Pol Am Stud
ISSN: 0032-2806
ISSN (Online): 
IsoAbbr: Pol Am Stud
NlmId: 100969783
123:123
JrId: 25442
long title: Revista de historia Jeronimo Zurita
short title: Rev Hist Jeronimo Zurita
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hist Jeronimo Zurita
NlmId: 100969996
123:123
JrId: 25443
long title: Revue du Rouergue
short title: Rev Rouergue
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Rouergue
NlmId: 100970050
123:123
JrId: 25444
long title: Rivista critica di storia della filosofia
short title: Riv Crit Stor Filos
ISSN: 0035-581X
ISSN (Online): 
IsoAbbr: Riv Crit Stor Filos
NlmId: 100970148
123:123
JrId: 25445
long title: Kungliga Krigsvetenskapsakademiens handlingar och tidskrift
short title: K Krigsvetenskapakad Handlingar Tidskr
ISSN: 0023-5369
ISSN (Online): 
IsoAbbr: K Krigsvetenskapakad Handlingar Tidskr
NlmId: 100970102
123:123
JrId: 25446
long title: Rittenhouse : journal of the American scientific instrument enterprise
short title: Rittenhouse
ISSN: 
ISSN (Online): 
IsoAbbr: Rittenhouse
NlmId: 100970144
123:123
JrId: 25447
long title: Winterthur portfolio
short title: Winterthur Portf
ISSN: 0084-0416
ISSN (Online): 
IsoAbbr: Winterthur Portf
NlmId: 100970220
123:123
JrId: 25448
long title: Scandinavian studies : publication of the Society for the Advancement of Scandinavian Study
short title: Scand Stud
ISSN: 0036-5637
ISSN (Online): 
IsoAbbr: Scand Stud
NlmId: 100970324
123:123
JrId: 25449
long title: Zeitschrift fur Sozialreform
short title: Z Sozialreform
ISSN: 0514-2776
ISSN (Online): 
IsoAbbr: Z Sozialreform
NlmId: 100970397
123:123
JrId: 25450
long title: The Seventeenth century
short title: Seventeenth Century
ISSN: 0268-117X
ISSN (Online): 
IsoAbbr: Seventeenth Century
NlmId: 100970420
123:123
JrId: 25451
long title: Tennessee Folklore Society bulletin
short title: Tenn Folk Soc Bull
ISSN: 0040-3253
ISSN (Online): 
IsoAbbr: Tenn Folk Soc Bull
NlmId: 100970586
123:123
JrId: 25452
long title: Slezsky sbornik
short title: Slezsky Sb
ISSN: 0037-6833
ISSN (Online): 
IsoAbbr: Slezsky Sb
NlmId: 100970463
123:123
JrId: 25453
long title: Teach-in : the journal for junior hospital doctors and senior medical students
short title: Teach In
ISSN: 
ISSN (Online): 
IsoAbbr: Teach In
NlmId: 100970596
123:123
JrId: 25454
long title: Thought
short title: Thought
ISSN: 0040-6457
ISSN (Online): 
IsoAbbr: Thought
NlmId: 100970624
123:123
JrId: 25455
long title: Storia in Lombardia
short title: Stor Lomb
ISSN: 
ISSN (Online): 
IsoAbbr: Stor Lomb
NlmId: 100970653
123:123
JrId: 25456
long title: Traditio
short title: Traditio
ISSN: 0362-1529
ISSN (Online): 
IsoAbbr: Traditio
NlmId: 100970674
123:123
JrId: 25457
long title: Studi classici e orientali
short title: Stud Cl Orient
ISSN: 0081-6124
ISSN (Online): 
IsoAbbr: Stud Cl Orient
NlmId: 100970763
123:123
JrId: 25458
long title: Revista de historia
short title: Rev Hist (Costa Rica)
ISSN: 1012-9790
ISSN (Online): 
IsoAbbr: Rev Hist (Costa Rica)
NlmId: 100970837
123:123
JrId: 25460
long title: Aging & mental health
short title: Aging Ment Health
ISSN: 1360-7863
ISSN (Online): 1364-6915
IsoAbbr: Aging Ment Health
NlmId: 9705773
123:123
JrId: 25462
long title: Drug resistance updates : reviews and commentaries in antimicrobial and anticancer chemotherapy
short title: Drug Resist Updat
ISSN: 1368-7646
ISSN (Online): 1532-2084
IsoAbbr: Drug Resist. Updat.
NlmId: 9815369
123:123
JrId: 25463
long title: Transfusion and apheresis science : official journal of the World Apheresis Association : official journal of the European Society for Haemapheresis
short title: Transfus Apher Sci
ISSN: 1473-0502
ISSN (Online): 
IsoAbbr: Transfus. Apher. Sci.
NlmId: 101095653
123:123
JrId: 25464
long title: Restorative neurology and neuroscience
short title: Restor Neurol Neurosci
ISSN: 0922-6028
ISSN (Online): 
IsoAbbr: Restor. Neurol. Neurosci.
NlmId: 9005499
123:123
JrId: 25465
long title: Nestle Nutrition workshop series. Clinical & performance programme
short title: Nestle Nutr Workshop Ser Clin Perform Programme
ISSN: 1422-7584
ISSN (Online): 1662-386X
IsoAbbr: Nestle Nutr Workshop Ser Clin Perform Programme
NlmId: 101121826
123:123
JrId: 25466
long title: Canadian journal of dietetic practice and research : a publication of Dietitians of Canada = Revue canadienne de la pratique et de la recherche en dietetique : une publication des Dietetistes du Canada
short title: Can J Diet Pract Res
ISSN: 1486-3847
ISSN (Online): 
IsoAbbr: Can J Diet Pract Res
NlmId: 9811151
123:123
JrId: 25467
long title: Neurosurgical focus
short title: Neurosurg Focus
ISSN: 
ISSN (Online): 1092-0684
IsoAbbr: Neurosurg Focus
NlmId: 100896471
123:123
JrId: 25471
long title: Community genetics
short title: Community Genet
ISSN: 1422-2795
ISSN (Online): 1422-2833
IsoAbbr: Community Genet
NlmId: 9810770
123:123
JrId: 25473
long title: Nordic journal of psychiatry
short title: Nord J Psychiatry
ISSN: 0803-9488
ISSN (Online): 1502-4725
IsoAbbr: Nord J Psychiatry
NlmId: 100927567
123:123
JrId: 25474
long title: Compendium of continuing education in dentistry. (Jamesburg, N.J. : 1995). Supplement
short title: Compend Contin Educ Dent Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Compend Contin Educ Dent Suppl
NlmId: 101094904
123:123
JrId: 25475
long title: Journal of infusion nursing : the official publication of the Infusion Nurses Society
short title: J Infus Nurs
ISSN: 1533-1458
ISSN (Online): 1539-0667
IsoAbbr: J Infus Nurs
NlmId: 101124170
123:123
JrId: 25477
long title: Yi chuan = Hereditas / Zhongguo yi chuan xue hui bian ji
short title: Yi Chuan
ISSN: 0253-9772
ISSN (Online): 
IsoAbbr: Yi Chuan
NlmId: 9436478
123:123
JrId: 25478
long title: Journal of feline medicine and surgery
short title: J Feline Med Surg
ISSN: 1098-612X
ISSN (Online): 1532-2750
IsoAbbr: J. Feline Med. Surg.
NlmId: 100897329
123:123
JrId: 25479
long title: Canadian HIV/AIDS policy & law review / Canadian HIV/AIDS Legal Network
short title: Can HIV AIDS Policy Law Rev
ISSN: 1496-399X
ISSN (Online): 
IsoAbbr: Can HIV AIDS Policy Law Rev
NlmId: 101125215
123:123
JrId: 25481
long title: Heart disease (Hagerstown, Md.)
short title: Heart Dis
ISSN: 1521-737X
ISSN (Online): 1533-3973
IsoAbbr: Heart Dis
NlmId: 100887299
123:123
JrId: 25482
long title: Brain research. Gene expression patterns
short title: Brain Res Gene Expr Patterns
ISSN: 1567-133X
ISSN (Online): 
IsoAbbr: Brain Res. Gene Expr. Patterns
NlmId: 101125870
123:123
JrId: 25483
long title: Journal of the Marine Biological Association of the United Kingdom. Marine Biological Association of the United Kingdom
short title: J Mar Biol Assoc U.K.
ISSN: 0025-3154
ISSN (Online): 
IsoAbbr: J. Mar. Biolog. Assoc. U.K.
NlmId: 18420720R
123:123
JrId: 25484
long title: NAHAM access management journal
short title: NAHAM Access Manag J
ISSN: 1534-9861
ISSN (Online): 
IsoAbbr: NAHAM Access Manag J
NlmId: 101125179
123:123
JrId: 25486
long title: Cellular & molecular biology letters
short title: Cell Mol Biol Lett
ISSN: 1425-8153
ISSN (Online): 1689-1392
IsoAbbr: Cell. Mol. Biol. Lett.
NlmId: 9607427
123:123
JrId: 25487
long title: Journal of veterinary medical education
short title: J Vet Med Educ
ISSN: 0748-321X
ISSN (Online): 
IsoAbbr: J Vet Med Educ
NlmId: 7610519
123:123
JrId: 25488
long title: Sacitra Ayurveda
short title: Sacitra Ayurveda
ISSN: 
ISSN (Online): 
IsoAbbr: Sacitra Ayurveda
NlmId: 9426501
123:123
JrId: 25489
long title: The Historian_ a journal of history
short title: Historian
ISSN: 0018-2370
ISSN (Online): 
IsoAbbr: Historian
NlmId: 100967879
123:123
JrId: 25490
long title: Social history
short title: Soc Hist
ISSN: 0307-1022
ISSN (Online): 
IsoAbbr: Soc Hist
NlmId: 100970472
123:123
JrId: 25493
long title: The Australian journal of social issues
short title: Aust J Soc Issues
ISSN: 0157-6321
ISSN (Online): 
IsoAbbr: Aust J Soc Issues
NlmId: 9891973
123:123
JrId: 25494
long title: The journal of biolaw & business
short title: J Biolaw Bus
ISSN: 1095-5127
ISSN (Online): 
IsoAbbr: J Biolaw Bus
NlmId: 9891884
123:123
JrId: 25495
long title: Maclean's
short title: Macleans
ISSN: 0024-9262
ISSN (Online): 
IsoAbbr: Macleans
NlmId: 9891763
123:123
JrId: 25496
long title: Ethnic and racial studies
short title: Ethn Racial Stud
ISSN: 0141-9870
ISSN (Online): 
IsoAbbr: Ethn Racial Stud
NlmId: 9891606
123:123
JrId: 25497
long title: The Journal of applied social sciences
short title: J Appl Soc Sci
ISSN: 0146-4310
ISSN (Online): 
IsoAbbr: J Appl Soc Sci
NlmId: 9891585
123:123
JrId: 25498
long title: Law-medicine news
short title: Law Med News
ISSN: 
ISSN (Online): 
IsoAbbr: Law Med News
NlmId: 9890198
123:123
JrId: 25499
long title: Women & criminal justice
short title: Women Crim Justice
ISSN: 0897-4454
ISSN (Online): 
IsoAbbr: Women Crim Justice
NlmId: 9888903
123:123
JrId: 25500
long title: Journal of agricultural ethics
short title: J Agric Ethics
ISSN: 0893-4282
ISSN (Online): 
IsoAbbr: J Agric Ethics
NlmId: 9887409
123:123
JrId: 25501
long title: Economist (London, England : 1843)
short title: Economist
ISSN: 0013-0613
ISSN (Online): 
IsoAbbr: Economist
NlmId: 9887119
123:123
JrId: 25502
long title: Harper's
short title: Harpers (N Y N Y)
ISSN: 0017-789X
ISSN (Online): 
IsoAbbr: Harpers (N Y N Y)
NlmId: 9887122
123:123
JrId: 25503
long title: Glq
short title: GLQ
ISSN: 1064-2684
ISSN (Online): 
IsoAbbr: GLQ
NlmId: 9887086
123:123
JrId: 25504
long title: International Review Of Modern Sociology
short title: Int Rev Mod Sociol
ISSN: 0970-4841
ISSN (Online): 
IsoAbbr: Int Rev Mod Sociol
NlmId: 9887071
123:123
JrId: 25505
long title: Journal of sociology and social welfare
short title: J Sociol Soc Welf
ISSN: 0191-5096
ISSN (Online): 
IsoAbbr: J Sociol Soc Welf
NlmId: 9886759
123:123
JrId: 25506
long title: Environmental affairs
short title: Environ Aff
ISSN: 0046-2225
ISSN (Online): 
IsoAbbr: Environ Aff
NlmId: 9886721
123:123
JrId: 25507
long title: SRA journal
short title: SRA J
ISSN: 1062-8142
ISSN (Online): 
IsoAbbr: SRA J
NlmId: 9886280
123:123
JrId: 25508
long title: Environmental values
short title: Environ Values
ISSN: 0963-2719
ISSN (Online): 
IsoAbbr: Environ Values
NlmId: 9885957
123:123
JrId: 25509
long title: Journal of social behavior and personality
short title: J Soc Behav Pers
ISSN: 0886-1641
ISSN (Online): 
IsoAbbr: J Soc Behav Pers
NlmId: 9885445
123:123
JrId: 25510
long title: CorrectCare
short title: Correctcare
ISSN: 
ISSN (Online): 
IsoAbbr: Correctcare
NlmId: 9885366
123:123
JrId: 25511
long title: Choice (Chicago, Ill.)
short title: Choice (Middletown)
ISSN: 0009-4978
ISSN (Online): 
IsoAbbr: Choice (Middletown)
NlmId: 9885117
123:123
JrId: 25512
long title: Journal of applied communication research : JACR
short title: J Appl Commun Res
ISSN: 0090-9882
ISSN (Online): 
IsoAbbr: J Appl Commun Res
NlmId: 9884953
123:123
JrId: 25513
long title: Counseling and values
short title: Couns Values
ISSN: 0160-7960
ISSN (Online): 
IsoAbbr: Couns Values
NlmId: 9884870
123:123
JrId: 25514
long title: Ethics
short title: Ethics
ISSN: 0014-1704
ISSN (Online): 
IsoAbbr: Ethics
NlmId: 9884529
123:123
JrId: 25515
long title: Baillieres Clinical Oncology
short title: Baillieres Clin Oncol
ISSN: 0950-3560
ISSN (Online): 
IsoAbbr: Baillieres Clin Oncol
NlmId: 9883754
123:123
JrId: 25516
long title: The animals' agenda
short title: Anim Agenda
ISSN: 0892-8819
ISSN (Online): 
IsoAbbr: Anim Agenda
NlmId: 9883488
123:123
JrId: 25517
long title: Social science computer review
short title: Soc Sci Comput Rev
ISSN: 0894-4393
ISSN (Online): 
IsoAbbr: Soc Sci Comput Rev
NlmId: 9883393
123:123
JrId: 25518
long title: Hippocrates (Sausalito, Calif.)
short title: Hippocrates (Sausalito)
ISSN: 0892-2977
ISSN (Online): 
IsoAbbr: Hippocrates (Sausalito)
NlmId: 9882965
123:123
JrId: 25519
long title: Journal of family law / University of Louisville School of Law
short title: J Fam Law
ISSN: 0022-1066
ISSN (Online): 
IsoAbbr: J Fam Law
NlmId: 9882907
123:123
JrId: 25520
long title: Affilia
short title: Affilia
ISSN: 0886-1099
ISSN (Online): 
IsoAbbr: Affilia
NlmId: 9882541
123:123
JrId: 25521
long title: Journal of religion & aging
short title: J Relig Aging
ISSN: 0738-6184
ISSN (Online): 
IsoAbbr: J Relig Aging
NlmId: 9882435
123:123
JrId: 25522
long title: The Daily Washington law reporter
short title: Dly Wash Law Report
ISSN: 1066-6095
ISSN (Online): 
IsoAbbr: Dly Wash Law Report
NlmId: 9881454
123:123
JrId: 25523
long title: Sociological methods & research
short title: Sociol Methods Res
ISSN: 0049-1241
ISSN (Online): 
IsoAbbr: Sociol Methods Res
NlmId: 9881379
123:123
JrId: 25524
long title: Omni (New York, N.Y.)
short title: Omni
ISSN: 0149-8711
ISSN (Online): 
IsoAbbr: Omni
NlmId: 9881303
123:123
JrId: 25525
long title: Teaching of psychology (Columbia, Mo.)
short title: Teach Psychol
ISSN: 0098-6283
ISSN (Online): 1532-8023
IsoAbbr: Teach Psychol
NlmId: 9881255
123:123
JrId: 25526
long title: Journal of the American Scientific Affiliation. American Scientific Affiliation
short title: J Am Sci Affil
ISSN: 0003-0988
ISSN (Online): 
IsoAbbr: J Am Sci Affil
NlmId: 9881247
123:123
JrId: 25527
long title: CHA insight
short title: CHA Insight
ISSN: 
ISSN (Online): 
IsoAbbr: CHA Insight
NlmId: 9881159
123:123
JrId: 25528
long title: Ethics and medics
short title: Ethics Medics
ISSN: 1071-3778
ISSN (Online): 
IsoAbbr: Ethics Medics
NlmId: 9881169
123:123
JrId: 25529
long title: Westminster Institute review
short title: Westminst Inst Rev
ISSN: 0228-2984
ISSN (Online): 
IsoAbbr: Westminst Inst Rev
NlmId: 9881054
123:123
JrId: 25530
long title: Georgetown Magazine
short title: Georget Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Georget Mag
NlmId: 9879591
123:123
JrId: 25531
long title: Bulletin of science, technology & society
short title: Bull Sci Technol Soc
ISSN: 0270-4676
ISSN (Online): 
IsoAbbr: Bull Sci Technol Soc
NlmId: 9879413
123:123
JrId: 25532
long title: Res ipsa loquitur (Washington, D.C.)
short title: Res Ipsa Loquitur
ISSN: 
ISSN (Online): 
IsoAbbr: Res Ipsa Loquitur
NlmId: 9878643
123:123
JrId: 25533
long title: Language & communication
short title: Lang Commun
ISSN: 0271-5309
ISSN (Online): 
IsoAbbr: Lang Commun
NlmId: 9878651
123:123
JrId: 25534
long title: The Human life review
short title: Hum Life Rev
ISSN: 0097-9783
ISSN (Online): 
IsoAbbr: Hum Life Rev
NlmId: 9877967
123:123
JrId: 25535
long title: Database
short title: Database
ISSN: 0162-4105
ISSN (Online): 
IsoAbbr: Database
NlmId: 9877944
123:123
JrId: 25536
long title: Amicus
short title: Amicus
ISSN: 0146-8278
ISSN (Online): 
IsoAbbr: Amicus
NlmId: 9877475
123:123
JrId: 25537
long title: Code of federal regulations. 46, Shipping
short title: Code Fed Regul Shipping
ISSN: 
ISSN (Online): 
IsoAbbr: Code Fed Regul Shipping
NlmId: 9877171
123:123
JrId: 25538
long title: Nation (New York, N.Y. : 1865)
short title: Nation
ISSN: 0027-8378
ISSN (Online): 
IsoAbbr: Nation
NlmId: 9877123
123:123
JrId: 25539
long title: New republic (New York, N.Y.)
short title: New Repub
ISSN: 0028-6583
ISSN (Online): 
IsoAbbr: New Repub
NlmId: 9877125
123:123
JrId: 25540
long title: Computerworld
short title: Computerworld
ISSN: 0010-4841
ISSN (Online): 
IsoAbbr: Computerworld
NlmId: 9877037
123:123
JrId: 25541
long title: Columbia forum
short title: Columbia Forum
ISSN: 0010-1907
ISSN (Online): 
IsoAbbr: Columbia Forum
NlmId: 9876967
123:123
JrId: 25542
long title: Case and comment
short title: Case Comment
ISSN: 0008-7238
ISSN (Online): 
IsoAbbr: Case Comment
NlmId: 9876925
123:123
JrId: 25543
long title: Boston University journal
short title: Boston Univ J
ISSN: 0006-8039
ISSN (Online): 
IsoAbbr: Boston Univ J
NlmId: 9876868
123:123
JrId: 25544
long title: New society
short title: New Soc
ISSN: 0028-6729
ISSN (Online): 
IsoAbbr: New Soc
NlmId: 9876370
123:123
JrId: 25545
long title: Marriage
short title: Marriage
ISSN: 0025-4010
ISSN (Online): 
IsoAbbr: Marriage
NlmId: 9876281
123:123
JrId: 25546
long title: Journal of biological education
short title: J Biol Educ
ISSN: 0021-9266
ISSN (Online): 
IsoAbbr: J Biol Educ
NlmId: 9876191
123:123
JrId: 25547
long title: Journal of criminal justice
short title: J Crim Justice
ISSN: 0047-2352
ISSN (Online): 
IsoAbbr: J Crim Justice
NlmId: 9876192
123:123
JrId: 25548
long title: Environmental law (Northwestern School of Law)
short title: Environ Law
ISSN: 0046-2276
ISSN (Online): 
IsoAbbr: Environ Law
NlmId: 9876015
123:123
JrId: 25549
long title: Congressional quarterly weekly report
short title: Congr Q Wkly Rep
ISSN: 0010-5910
ISSN (Online): 
IsoAbbr: Congr Q Wkly Rep
NlmId: 9875039
123:123
JrId: 25550
long title: Congressional record : proceedings and debates of the ... Congress. United States. Congress
short title: Congr Rec (Dly Ed)
ISSN: 0363-7239
ISSN (Online): 
IsoAbbr: Congr Rec (Dly Ed)
NlmId: 9812554
123:123
JrId: 25551
long title: Biomedical ethics (Tubingen, Germany)
short title: Biomed Ethics
ISSN: 1430-9858
ISSN (Online): 
IsoAbbr: Biomed Ethics
NlmId: 9806961
123:123
JrId: 25552
long title: Journal of ethics, law, and aging
short title: J Ethics Law Aging
ISSN: 1076-1616
ISSN (Online): 
IsoAbbr: J Ethics Law Aging
NlmId: 9713941
123:123
JrId: 25553
long title: The Harvard journal of minority public health
short title: Harv J Minor Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: Harv J Minor Public Health
NlmId: 9709919
123:123
JrId: 25554
long title: Prenatal and neonatal medicine : the international journal of basic and clinical research and practice
short title: Prenat Neonatal Med
ISSN: 1359-8635
ISSN (Online): 
IsoAbbr: Prenat Neonatal Med
NlmId: 9609472
123:123
JrId: 25555
long title: Humane health care international
short title: Hum Health Care Int
ISSN: 
ISSN (Online): 
IsoAbbr: Hum Health Care Int
NlmId: 9607656
123:123
JrId: 25556
long title: AIDS analysis Asia
short title: AIDS Anal Asia
ISSN: 1359-1452
ISSN (Online): 
IsoAbbr: AIDS Anal Asia
NlmId: 9600618
123:123
JrId: 25557
long title: European journal of genetics in society : an ethical approach to genetics
short title: Eur J Genet Soc
ISSN: 1023-9022
ISSN (Online): 
IsoAbbr: Eur J Genet Soc
NlmId: 9517856
123:123
JrId: 25558
long title: Making the rounds in health, faith, & ethics
short title: Mak Rounds Health Faith Ethics
ISSN: 1082-1015
ISSN (Online): 
IsoAbbr: Mak Rounds Health Faith Ethics
NlmId: 9515689
123:123
JrId: 25559
long title: Psychology, public policy, and law : an official law review of the University of Arizona College of Law and the University of Miami School of Law
short title: Psychol Public Policy Law
ISSN: 1076-8971
ISSN (Online): 
IsoAbbr: Psychol Public Policy Law
NlmId: 9508164
123:123
JrId: 25560
long title: Bioethics bulletin (Washington, D.C.)
short title: Bioeth Bull
ISSN: 1063-3596
ISSN (Online): 
IsoAbbr: Bioeth Bull
NlmId: 9507622
123:123
JrId: 25561
long title: Christian bioethics
short title: Christ Bioeth
ISSN: 1380-3603
ISSN (Online): 1744-4195
IsoAbbr: Christ Bioeth
NlmId: 9507416
123:123
JrId: 25562
long title: Medicine and global survival : M & GS
short title: Med Glob Surviv
ISSN: 1350-4002
ISSN (Online): 
IsoAbbr: Med Glob Surviv
NlmId: 9433341
123:123
JrId: 25563
long title: The mankind quarterly
short title: Mankind Q
ISSN: 0025-2344
ISSN (Online): 
IsoAbbr: Mankind Q
NlmId: 9427287
123:123
JrId: 25564
long title: South African cancer bulletin = Suid-Afrikaanse kankerbulletin / an official publication of the National Cancer Association of South Africa
short title: S Afr Cancer Bull
ISSN: 0038-2043
ISSN (Online): 
IsoAbbr: S Afr Cancer Bull
NlmId: 9427267
123:123
JrId: 25566
long title: Basic and applied social psychology
short title: Basic Appl Soc Psych
ISSN: 0197-3533
ISSN (Online): 1532-4834
IsoAbbr: Basic Appl Soc Psych
NlmId: 9426487
123:123
JrId: 25567
long title: Generations (San Francisco, Calif.)
short title: Generations
ISSN: 0738-7806
ISSN (Online): 
IsoAbbr: Generations
NlmId: 9426452
123:123
JrId: 25568
long title: Anthrozoos
short title: Anthrozoos
ISSN: 0892-7936
ISSN (Online): 1753-0377
IsoAbbr: Anthrozoos
NlmId: 9426443
123:123
JrId: 25569
long title: Biochimica clinica
short title: Biochim Clin
ISSN: 0393-0564
ISSN (Online): 
IsoAbbr: Biochim Clin
NlmId: 9426283
123:123
JrId: 25570
long title: Genewatch : a bulletin of the Committee for Responsible Genetics
short title: Genewatch
ISSN: 0740-9737
ISSN (Online): 
IsoAbbr: Genewatch
NlmId: 9426048
123:123
JrId: 25571
long title: Research on social work practice
short title: Res Soc Work Pract
ISSN: 1049-7315
ISSN (Online): 1552-7581
IsoAbbr: Res Soc Work Pract
NlmId: 9425959
123:123
JrId: 25572
long title: Theory & psychology
short title: Theory Psychol
ISSN: 0959-3543
ISSN (Online): 
IsoAbbr: Theory Psychol
NlmId: 9425964
123:123
JrId: 25573
long title: Medical law international
short title: Med Law Int
ISSN: 0968-5332
ISSN (Online): 2047-9441
IsoAbbr: Med Law Int
NlmId: 9419080
123:123
JrId: 25574
long title: Society & animals : social scientific studies of the human experience of other animals
short title: Soc Anim
ISSN: 1063-1119
ISSN (Online): 
IsoAbbr: Soc Anim
NlmId: 9416267
123:123
JrId: 25575
long title: The journal of the California Alliance for the Mentally Ill
short title: J Calif Alliance Ment Ill
ISSN: 1097-802X
ISSN (Online): 
IsoAbbr: J Calif Alliance Ment Ill
NlmId: 9315245
123:123
JrId: 25576
long title: Journal of Biblical ethics in medicine
short title: J Biblic Ethics Med
ISSN: 1050-3404
ISSN (Online): 
IsoAbbr: J Biblic Ethics Med
NlmId: 9310725
123:123
JrId: 25577
long title: Professional ethics report : newsletter of the American Association for the Advancement of Science, Committee on Scientific Freedom & Responsibility, Professional Society Ethics Group
short title: Prof Ethics Rep
ISSN: 1045-8808
ISSN (Online): 
IsoAbbr: Prof Ethics Rep
NlmId: 9306497
123:123
JrId: 25578
long title: Health & social care in the community
short title: Health Soc Care Community
ISSN: 0966-0410
ISSN (Online): 1365-2524
IsoAbbr: Health Soc Care Community
NlmId: 9306359
123:123
JrId: 25579
long title: Bioethics forum
short title: Bioethics Forum
ISSN: 1065-7274
ISSN (Online): 
IsoAbbr: Bioethics Forum
NlmId: 9305907
123:123
JrId: 25580
long title: The Genetic resource
short title: Genetic Resour
ISSN: 
ISSN (Online): 
IsoAbbr: Genetic Resour
NlmId: 9305196
123:123
JrId: 25581
long title: Innovations in oncology nursing
short title: Innov Oncol Nurs
ISSN: 0882-813X
ISSN (Online): 
IsoAbbr: Innov Oncol Nurs
NlmId: 9302316
123:123
JrId: 25582
long title: Contact (Geneva, Switzerland)
short title: Contact
ISSN: 
ISSN (Online): 
IsoAbbr: Contact
NlmId: 9301229
123:123
JrId: 25583
long title: Assia--Jewish medical ethics
short title: Assia Jew Med Ethics
ISSN: 0793-2952
ISSN (Online): 
IsoAbbr: Assia Jew Med Ethics
NlmId: 9215931
123:123
JrId: 25585
long title: Animal welfare (South Mimms, England)
short title: Anim Welf
ISSN: 0962-7286
ISSN (Online): 
IsoAbbr: Anim Welf
NlmId: 9214272
123:123
JrId: 25586
long title: In health
short title: In Health
ISSN: 1047-0549
ISSN (Online): 
IsoAbbr: In Health
NlmId: 9213215
123:123
JrId: 25587
long title: Journal of genetic counseling
short title: J Genet Couns
ISSN: 1059-7700
ISSN (Online): 1573-3599
IsoAbbr: J Genet Couns
NlmId: 9206865
123:123
JrId: 25588
long title: Ethics & medicine : a Christian perspective on issues in bioethics
short title: Ethics Med
ISSN: 0266-688X
ISSN (Online): 
IsoAbbr: Ethics Med
NlmId: 9200377
123:123
JrId: 25589
long title: Advances in medical sociology
short title: Adv Med Sociol
ISSN: 1057-6290
ISSN (Online): 
IsoAbbr: Adv Med Sociol
NlmId: 9200304
123:123
JrId: 25590
long title: Assisted reproduction reviews
short title: Assist Reprod Rev
ISSN: 1051-2446
ISSN (Online): 
IsoAbbr: Assist Reprod Rev
NlmId: 9109479
123:123
JrId: 25591
long title: Human research report
short title: Hum Res Rep
ISSN: 0885-0615
ISSN (Online): 
IsoAbbr: Hum Res Rep
NlmId: 9105327
123:123
JrId: 25592
long title: Bulletin of medical ethics
short title: Bull Med Ethics
ISSN: 0962-9564
ISSN (Online): 
IsoAbbr: Bull Med Ethics
NlmId: 9103287
123:123
JrId: 25593
long title: Ethics & behavior
short title: Ethics Behav
ISSN: 1050-8422
ISSN (Online): 1532-7019
IsoAbbr: Ethics Behav
NlmId: 9102086
123:123
JrId: 25594
long title: Changes (Hove, England)
short title: Changes
ISSN: 0263-8371
ISSN (Online): 
IsoAbbr: Changes
NlmId: 9101406
123:123
JrId: 25595
long title: Journal international de bioethique = International journal of bioethics
short title: J Int Bioethique
ISSN: 1145-0762
ISSN (Online): 
IsoAbbr: J Int Bioethique
NlmId: 9015754
123:123
JrId: 25596
long title: Info trends : medicine, law & ethics / University of Medicine and Dentistry of New Jersey-Robert Wood Johnson Medical School
short title: Info Trends
ISSN: 1044-629X
ISSN (Online): 
IsoAbbr: Info Trends
NlmId: 9012867
123:123
JrId: 25597
long title: Human genome news / National Center for Human Genome Research, National Institutes of Health
short title: Hum Genome News
ISSN: 1050-6101
ISSN (Online): 
IsoAbbr: Hum Genome News
NlmId: 9012614
123:123
JrId: 25598
long title: Swiss biotech
short title: Swiss Biotech
ISSN: 0253-9675
ISSN (Online): 
IsoAbbr: Swiss Biotech
NlmId: 9009901
123:123
JrId: 25599
long title: Human nature (Hawthorne, N.Y.)
short title: Hum Nat
ISSN: 1045-6767
ISSN (Online): 1936-4776
IsoAbbr: Hum Nat
NlmId: 9010063
123:123
JrId: 25600
long title: Archives of clinical neuropsychology : the official journal of the National Academy of Neuropsychologists
short title: Arch Clin Neuropsychol
ISSN: 0887-6177
ISSN (Online): 1873-5843
IsoAbbr: Arch Clin Neuropsychol
NlmId: 9004255
123:123
JrId: 25601
long title: Information and behavior
short title: Inf Behav
ISSN: 0740-5502
ISSN (Online): 
IsoAbbr: Inf Behav
NlmId: 9001390
123:123
JrId: 25602
long title: Academic psychiatry : the journal of the American Association of Directors of Psychiatric Residency Training and the Association for Academic Psychiatry
short title: Acad Psychiatry
ISSN: 1042-9670
ISSN (Online): 1545-7230
IsoAbbr: Acad Psychiatry
NlmId: 8917200
123:123
JrId: 25603
long title: Infants and young children
short title: Infants Young Child
ISSN: 0896-3746
ISSN (Online): 
IsoAbbr: Infants Young Child
NlmId: 8915767
123:123
JrId: 25604
long title: Social responsibility, journalism, law, medicine
short title: Soc Responsib Journal Law Med
ISSN: 0732-9938
ISSN (Online): 
IsoAbbr: Soc Responsib Journal Law Med
NlmId: 8914992
123:123
JrId: 25605
long title: Law and psychology review
short title: Law Psychol Rev
ISSN: 0098-5961
ISSN (Online): 
IsoAbbr: Law Psychol Rev
NlmId: 8912374
123:123
JrId: 25606
long title: The Psychologist
short title: Psychologist
ISSN: 0952-8229
ISSN (Online): 
IsoAbbr: Psychologist
NlmId: 8903437
123:123
JrId: 25607
long title: Psychiatric bulletin (London, England)
short title: Psychiatr Bull R Coll Psychiatr
ISSN: 0955-6036
ISSN (Online): 
IsoAbbr: Psychiatr Bull R Coll Psychiatr
NlmId: 8901718
123:123
JrId: 25608
long title: Law and mental health
short title: Law Ment Health
ISSN: 0890-5037
ISSN (Online): 
IsoAbbr: Law Ment Health
NlmId: 8812173
123:123
JrId: 25609
long title: Counselling psychology quarterly
short title: Couns Psychol Q
ISSN: 0951-5070
ISSN (Online): 1469-3674
IsoAbbr: Couns Psychol Q
NlmId: 8809877
123:123
JrId: 25610
long title: Current opinion in psychiatry
short title: Curr Opin Psychiatry
ISSN: 0951-7367
ISSN (Online): 1473-6578
IsoAbbr: Curr Opin Psychiatry
NlmId: 8809880
123:123
JrId: 25611
long title: International journal of technology & aging
short title: Int J Technol Aging
ISSN: 0891-4478
ISSN (Online): 
IsoAbbr: Int J Technol Aging
NlmId: 8809945
123:123
JrId: 25612
long title: Journal of epilepsy
short title: J Epilepsy
ISSN: 0896-6974
ISSN (Online): 
IsoAbbr: J Epilepsy
NlmId: 8809254
123:123
JrId: 25613
long title: Journal of the American Academy of Physician Assistants
short title: J Am Acad Physician Assist
ISSN: 0893-7400
ISSN (Online): 
IsoAbbr: J Am Acad Physician Assist
NlmId: 8805848
123:123
JrId: 25614
long title: Loss, grief & care
short title: Loss Grief Care
ISSN: 8756-4610
ISSN (Online): 
IsoAbbr: Loss Grief Care
NlmId: 8801410
123:123
JrId: 25615
long title: The American journal of forensic psychology
short title: Am J Forensic Psychol
ISSN: 0733-1290
ISSN (Online): 
IsoAbbr: Am J Forensic Psychol
NlmId: 8712336
123:123
JrId: 25616
long title: Journal of business and psychology
short title: J Bus Psychol
ISSN: 0889-3268
ISSN (Online): 
IsoAbbr: J Bus Psychol
NlmId: 8711101
123:123
JrId: 25617
long title: Canadian journal on aging = La revue canadienne du vieillissement
short title: Can J Aging
ISSN: 0714-9808
ISSN (Online): 1710-1107
IsoAbbr: Can J Aging
NlmId: 8708560
123:123
JrId: 25618
long title: Current contents. Clinical medicine
short title: Curr Contents Clin Med
ISSN: 0891-3358
ISSN (Online): 
IsoAbbr: Curr Contents Clin Med
NlmId: 8708575
123:123
JrId: 25619
long title: Aphasiology
short title: Aphasiology
ISSN: 0268-7038
ISSN (Online): 1464-5041
IsoAbbr: Aphasiology
NlmId: 8708531
123:123
JrId: 25620
long title: Bioethics
short title: Bioethics
ISSN: 0269-9702
ISSN (Online): 1467-8519
IsoAbbr: Bioethics
NlmId: 8704792
123:123
JrId: 25621
long title: Spine (Philadelphia, Pa. : 1986)
short title: Spine (Phila Pa 1986)
ISSN: 0887-9869
ISSN (Online): 
IsoAbbr: Spine (Phila Pa 1986)
NlmId: 8703877
123:123
JrId: 25622
long title: The Euthanasia review
short title: Euthan Rev
ISSN: 0884-2981
ISSN (Online): 
IsoAbbr: Euthan Rev
NlmId: 8702516
123:123
JrId: 25623
long title: Quality of life and cardiovascular care
short title: Qual Life Cardiovasc Care
ISSN: 0748-6901
ISSN (Online): 
IsoAbbr: Qual Life Cardiovasc Care
NlmId: 8700953
123:123
JrId: 25624
long title: Infections in medicine
short title: Infect Med
ISSN: 0749-6524
ISSN (Online): 
IsoAbbr: Infect Med
NlmId: 8612480
123:123
JrId: 25625
long title: Theoretical surgery
short title: Theor Surg
ISSN: 0179-8669
ISSN (Online): 
IsoAbbr: Theor Surg
NlmId: 8610948
123:123
JrId: 25626
long title: Disability, handicap & society
short title: Disabil Handicap Soc
ISSN: 0267-4645
ISSN (Online): 
IsoAbbr: Disabil Handicap Soc
NlmId: 8609341
123:123
JrId: 25627
long title: Topics in hospital law
short title: Top Hosp Law
ISSN: 0883-7147
ISSN (Online): 
IsoAbbr: Top Hosp Law
NlmId: 8609257
123:123
JrId: 25628
long title: CBE views : official publication of the Council of Biology Editors
short title: CBE Views
ISSN: 0164-5609
ISSN (Online): 
IsoAbbr: CBE Views
NlmId: 8608941
123:123
JrId: 25629
long title: The Journal of family and culture
short title: J Fam Cult
ISSN: 
ISSN (Online): 
IsoAbbr: J Fam Cult
NlmId: 8510088
123:123
JrId: 25630
long title: Humane medicine
short title: Humane Med
ISSN: 0828-7090
ISSN (Online): 
IsoAbbr: Humane Med
NlmId: 8508101
123:123
JrId: 25631
long title: Annals of Saudi medicine
short title: Ann Saudi Med
ISSN: 0256-4947
ISSN (Online): 0975-4466
IsoAbbr: Ann Saudi Med
NlmId: 8507355
123:123
JrId: 25632
long title: Current problems in obstetrics, gynecology and fertility
short title: Curr Probl Obstet Gynecol Fertil
ISSN: 8756-0410
ISSN (Online): 
IsoAbbr: Curr Probl Obstet Gynecol Fertil
NlmId: 8505179
123:123
JrId: 25633
long title: HealthScan
short title: Healthscan
ISSN: 8755-2205
ISSN (Online): 
IsoAbbr: Healthscan
NlmId: 8501859
123:123
JrId: 25634
long title: Journal of reproductive and infant psychology
short title: J Reprod Infant Psychol
ISSN: 0264-6838
ISSN (Online): 
IsoAbbr: J Reprod Infant Psychol
NlmId: 8501885
123:123
JrId: 25635
long title: The S.A. journal of continuing medical education = Die S.A. tydskrif van voortgesette geneeskundige onderrig
short title: SA J Contin Med Educ
ISSN: 0256-2170
ISSN (Online): 
IsoAbbr: SA J Contin Med Educ
NlmId: 8412909
123:123
JrId: 25636
long title: Journal of social and administrative pharmacy : JSAP
short title: J Soc Adm Pharm
ISSN: 0281-0662
ISSN (Online): 
IsoAbbr: J Soc Adm Pharm
NlmId: 8411742
123:123
JrId: 25637
long title: Journal of toxicology. Cutaneous and ocular toxicology
short title: J Toxicol Cutaneous Ocul Toxicol
ISSN: 0731-3829
ISSN (Online): 1532-2505
IsoAbbr: J Toxicol Cutaneous Ocul Toxicol
NlmId: 8404727
123:123
JrId: 25638
long title: Animal technology : journal of the Institute of Animal Technicians
short title: Anim Technol
ISSN: 0264-4754
ISSN (Online): 
IsoAbbr: Anim Technol
NlmId: 8404846
123:123
JrId: 25639
long title: Journal of social and clinical psychology
short title: J Soc Clin Psychol
ISSN: 0736-7236
ISSN (Online): 
IsoAbbr: J Soc Clin Psychol
NlmId: 8309652
123:123
JrId: 25640
long title: Population research and policy review
short title: Popul Res Policy Rev
ISSN: 0167-5923
ISSN (Online): 
IsoAbbr: Popul Res Policy Rev
NlmId: 8309372
123:123
JrId: 25641
long title: Professional psychology, research and practice
short title: Prof Psychol Res Pr
ISSN: 0735-7028
ISSN (Online): 
IsoAbbr: Prof Psychol Res Pr
NlmId: 8309175
123:123
JrId: 25642
long title: Family systems medicine
short title: Fam Syst Med
ISSN: 0736-1718
ISSN (Online): 
IsoAbbr: Fam Syst Med
NlmId: 8307219
123:123
JrId: 25643
long title: Journal of the American College of Toxicology
short title: J Am Coll Toxicol
ISSN: 0730-0913
ISSN (Online): 
IsoAbbr: J Am Coll Toxicol
NlmId: 8214852
123:123
JrId: 25644
long title: Seminars in anesthesia
short title: Semin Anesth
ISSN: 0277-0326
ISSN (Online): 
IsoAbbr: Semin Anesth
NlmId: 8215004
123:123
JrId: 25645
long title: The American journal of social psychiatry
short title: Am J Soc Psychiatry
ISSN: 0277-8173
ISSN (Online): 
IsoAbbr: Am J Soc Psychiatry
NlmId: 8111070
123:123
JrId: 25646
long title: Mental disability law reporter / American Bar Association, Commission on the Mentally Disabled
short title: Ment Disabil Law Rep
ISSN: 0147-3700
ISSN (Online): 
IsoAbbr: Ment Disabil Law Rep
NlmId: 8110215
123:123
JrId: 25647
long title: Ageing and society
short title: Ageing Soc
ISSN: 0144-686X
ISSN (Online): 
IsoAbbr: Ageing Soc
NlmId: 8109358
123:123
JrId: 25648
long title: The Art of medication
short title: Art Med
ISSN: 0731-3047
ISSN (Online): 
IsoAbbr: Art Med
NlmId: 8109367
123:123
JrId: 25649
long title: The International journal of medicine and law : IJML
short title: Int J Med Law
ISSN: 0334-3049
ISSN (Online): 
IsoAbbr: Int J Med Law
NlmId: 8109492
123:123
JrId: 25650
long title: Canadian psychology = Psychologie canadienne
short title: Can Psychol
ISSN: 0708-5591
ISSN (Online): 
IsoAbbr: Can Psychol
NlmId: 8108970
123:123
JrId: 25651
long title: International quarterly of community health education
short title: Int Q Community Health Educ
ISSN: 0272-684X
ISSN (Online): 1541-3519
IsoAbbr: Int Q Community Health Educ
NlmId: 8010942
123:123
JrId: 25652
long title: Deviant behavior
short title: Deviant Behav
ISSN: 0163-9625
ISSN (Online): 
IsoAbbr: Deviant Behav
NlmId: 8008081
123:123
JrId: 25653
long title: Metamedicine
short title: Metamedicine
ISSN: 0166-2031
ISSN (Online): 
IsoAbbr: Metamedicine
NlmId: 8007884
123:123
JrId: 25654
long title: Journal of psychiatric treatment and evaluation
short title: J Psychiatr Treat Eval
ISSN: 0195-8127
ISSN (Online): 
IsoAbbr: J Psychiatr Treat Eval
NlmId: 8006507
123:123
JrId: 25655
long title: International journal for the study of animal problems
short title: Int J Study Anim Probl
ISSN: 0195-7554
ISSN (Online): 
IsoAbbr: Int J Study Anim Probl
NlmId: 8006293
123:123
JrId: 25656
long title: The Journal of current adolescent medicine
short title: J Curr Adolesc Med
ISSN: 0194-8644
ISSN (Online): 
IsoAbbr: J Curr Adolesc Med
NlmId: 8005416
123:123
JrId: 25657
long title: Behavioral & social sciences librarian
short title: Behav Soc Sci Librar
ISSN: 0163-9269
ISSN (Online): 
IsoAbbr: Behav Soc Sci Librar
NlmId: 8002659
123:123
JrId: 25658
long title: Family relations
short title: Fam Relat
ISSN: 0197-6664
ISSN (Online): 1741-3729
IsoAbbr: Fam Relat
NlmId: 8002717
123:123
JrId: 25659
long title: Newfoundland Medical Association journal
short title: Newfoundl Med Assoc J
ISSN: 0705-6702
ISSN (Online): 
IsoAbbr: Newfoundl Med Assoc J
NlmId: 8001484
123:123
JrId: 25660
long title: Behavioral assessment
short title: Behav Assess
ISSN: 0191-5401
ISSN (Online): 
IsoAbbr: Behav Assess
NlmId: 7911222
123:123
JrId: 25661
long title: International family planning perspectives
short title: Int Fam Plan Perspect
ISSN: 0190-3187
ISSN (Online): 
IsoAbbr: Int Fam Plan Perspect
NlmId: 7907371
123:123
JrId: 25662
long title: United States statutes at large
short title: US Statut Large
ISSN: 0083-3401
ISSN (Online): 
IsoAbbr: US Statut Large
NlmId: 7906989
123:123
JrId: 25663
long title: IRB
short title: IRB
ISSN: 0193-7758
ISSN (Online): 
IsoAbbr: IRB
NlmId: 7906878
123:123
JrId: 25664
long title: The American journal of forensic psychiatry
short title: Am J Forensic Psychiatry
ISSN: 0163-1942
ISSN (Online): 
IsoAbbr: Am J Forensic Psychiatry
NlmId: 7906380
123:123
JrId: 25665
long title: The American journal of family therapy
short title: Am J Fam Ther
ISSN: 0192-6187
ISSN (Online): 1521-0383
IsoAbbr: Am J Fam Ther
NlmId: 7905705
123:123
JrId: 25666
long title: Journal of gerontological social work
short title: J Gerontol Soc Work
ISSN: 0163-4372
ISSN (Online): 1540-4048
IsoAbbr: J Gerontol Soc Work
NlmId: 7903311
123:123
JrId: 25667
long title: Concern for dying
short title: Concern Dying
ISSN: 0192-1096
ISSN (Online): 
IsoAbbr: Concern Dying
NlmId: 7902410
123:123
JrId: 25668
long title: Hippocrates
short title: Hippocrates
ISSN: 0250-5215
ISSN (Online): 
IsoAbbr: Hippocrates
NlmId: 7902460
123:123
JrId: 25669
long title: Scientometrics
short title: Scientometrics
ISSN: 0138-9130
ISSN (Online): 
IsoAbbr: Scientometrics
NlmId: 7901197
123:123
JrId: 25670
long title: Mental retardation and the law
short title: Ment Retard Law
ISSN: 0098-8111
ISSN (Online): 
IsoAbbr: Ment Retard Law
NlmId: 7900964
123:123
JrId: 25671
long title: Psychiatric medicine update: Massachusetts General Hospital reviews for physicians
short title: Psychiatr Med Update Mass Gen Hosp Rev Physicians
ISSN: 0163-1721
ISSN (Online): 
IsoAbbr: Psychiatr Med Update Mass Gen Hosp Rev Physicians
NlmId: 7809279
123:123
JrId: 25672
long title: Sexuality and disability
short title: Sex Disabil
ISSN: 0146-1044
ISSN (Online): 
IsoAbbr: Sex Disabil
NlmId: 7806148
123:123
JrId: 25673
long title: Marriage & family review
short title: Marriage Fam Rev
ISSN: 0149-4929
ISSN (Online): 
IsoAbbr: Marriage Fam Rev
NlmId: 7806070
123:123
JrId: 25674
long title: Euthanasia news
short title: Euthanasia News
ISSN: 0164-1581
ISSN (Online): 
IsoAbbr: Euthanasia News
NlmId: 7805991
123:123
JrId: 25675
long title: International family planning perspectives and digest
short title: Int Fam Plann Persp
ISSN: 0162-2749
ISSN (Online): 
IsoAbbr: Int Fam Plann Persp
NlmId: 7805420
123:123
JrId: 25676
long title: Surgical rounds
short title: Surg Rounds
ISSN: 0161-1372
ISSN (Online): 
IsoAbbr: Surg Rounds
NlmId: 7803399
123:123
JrId: 25677
long title: Studies in history of medicine
short title: Stud Hist Med
ISSN: 0379-3915
ISSN (Online): 
IsoAbbr: Stud Hist Med
NlmId: 7802982
123:123
JrId: 25678
long title: Contemporary therapy
short title: Contemp Ther
ISSN: 0162-7244
ISSN (Online): 
IsoAbbr: Contemp Ther
NlmId: 7802331
123:123
JrId: 25679
long title: Educational gerontology
short title: Educ Gerontol
ISSN: 0360-1277
ISSN (Online): 
IsoAbbr: Educ Gerontol
NlmId: 7802138
123:123
JrId: 25680
long title: Code of Federal regulations. 45: Public welfare
short title: Code Fed Regul Public Welfare
ISSN: 
ISSN (Online): 
IsoAbbr: Code Fed Regul Public Welfare
NlmId: 7801704
123:123
JrId: 25681
long title: International review of natural family planning
short title: Int Rev Nat Fam Plann
ISSN: 0146-1745
ISSN (Online): 
IsoAbbr: Int Rev Nat Fam Plann
NlmId: 7708547
123:123
JrId: 25682
long title: Journal of products liability
short title: J Prod Liability
ISSN: 0363-0404
ISSN (Online): 
IsoAbbr: J Prod Liability
NlmId: 7707503
123:123
JrId: 25683
long title: U. S. pharmacist
short title: US Pharm
ISSN: 0148-4818
ISSN (Online): 
IsoAbbr: US Pharm
NlmId: 7705468
123:123
JrId: 25684
long title: Medical bulletin of Istanbul Medical Faculty
short title: Med Bull Istanbul Med Fac
ISSN: 0378-6358
ISSN (Online): 
IsoAbbr: Med Bull Istanbul Med Fac
NlmId: 7703961
123:123
JrId: 25685
long title: Bioethics digest
short title: Bioethics Dig
ISSN: 0364-5193
ISSN (Online): 
IsoAbbr: Bioethics Dig
NlmId: 7703855
123:123
JrId: 25686
long title: Advances in pain research and therapy
short title: Adv Pain Res Ther
ISSN: 0146-0722
ISSN (Online): 
IsoAbbr: Adv Pain Res Ther
NlmId: 7703610
123:123
JrId: 25687
long title: Population and development review
short title: Popul Dev Rev
ISSN: 0098-7921
ISSN (Online): 
IsoAbbr: Popul Dev Rev
NlmId: 7613927
123:123
JrId: 25688
long title: Metabolic ophthalmology
short title: Metab Ophthalmol
ISSN: 0361-3674
ISSN (Online): 
IsoAbbr: Metab Ophthalmol
NlmId: 7613452
123:123
JrId: 25689
long title: Prism
short title: Prism
ISSN: 0091-2670
ISSN (Online): 
IsoAbbr: Prism
NlmId: 7612868
123:123
JrId: 25690
long title: Essence
short title: Essence (Downsview)
ISSN: 0384-8833
ISSN (Online): 
IsoAbbr: Essence (Downsview)
NlmId: 7609789
123:123
JrId: 25691
long title: NAPHT news
short title: NAPHT News
ISSN: 0363-4701
ISSN (Online): 
IsoAbbr: NAPHT News
NlmId: 7609390
123:123
JrId: 25692
long title: Behavioral engineering
short title: Behav Eng
ISSN: 0362-0298
ISSN (Online): 
IsoAbbr: Behav Eng
NlmId: 7606423
123:123
JrId: 25693
long title: Draper World Population Fund report
short title: Draper World Popul Fund Rep
ISSN: 0361-4085
ISSN (Online): 
IsoAbbr: Draper World Popul Fund Rep
NlmId: 7604163
123:123
JrId: 25694
long title: Medical insight
short title: Med Insight
ISSN: 0025-7281
ISSN (Online): 
IsoAbbr: Med Insight
NlmId: 7511252
123:123
JrId: 25695
long title: Bulletin of the Psychonomic Society
short title: Bull Psychon Soc
ISSN: 0090-5054
ISSN (Online): 
IsoAbbr: Bull Psychon Soc
NlmId: 7505408
123:123
JrId: 25696
long title: Aggressive behavior
short title: Aggress Behav
ISSN: 0096-140X
ISSN (Online): 1098-2337
IsoAbbr: Aggress Behav
NlmId: 7502265
123:123
JrId: 25697
long title: Social indicators research
short title: Soc Indic Res
ISSN: 0303-8300
ISSN (Online): 
IsoAbbr: Soc Indic Res
NlmId: 7501244
123:123
JrId: 25698
long title: Literatur-Eildienst "Roche."
short title: Lit Eildienst Roche
ISSN: 0024-4635
ISSN (Online): 
IsoAbbr: Lit Eildienst Roche
NlmId: 7501353
123:123
JrId: 25699
long title: Christian Medical Society journal
short title: Christ Med Soc J
ISSN: 0009-546X
ISSN (Online): 
IsoAbbr: Christ Med Soc J
NlmId: 7501101
123:123
JrId: 25700
long title: Journal of clinical issues in psychology
short title: J Clin Issues Psychol
ISSN: 0095-4500
ISSN (Online): 
IsoAbbr: J Clin Issues Psychol
NlmId: 7500961
123:123
JrId: 25701
long title: Journal of religion and health
short title: J Relig Health
ISSN: 0022-4197
ISSN (Online): 1573-6571
IsoAbbr: J Relig Health
NlmId: 2985199R
123:123
JrId: 25702
long title: Journal of counseling psychology
short title: J Couns Psychol
ISSN: 0022-0167
ISSN (Online): 
IsoAbbr: J Couns Psychol
NlmId: 2985124R
123:123
JrId: 25703
long title: Psychotherapy (Chicago, Ill.)
short title: Psychotherapy (Chic)
ISSN: 0033-3204
ISSN (Online): 1939-1536
IsoAbbr: Psychotherapy (Chic)
NlmId: 2984829R
123:123
JrId: 25704
long title: The Sociological quarterly
short title: Sociol Q
ISSN: 0038-0253
ISSN (Online): 1533-8525
IsoAbbr: Sociol Q
NlmId: 20910410R
123:123
JrId: 25705
long title: Philosophy of science
short title: Philos Sci
ISSN: 0031-8248
ISSN (Online): 
IsoAbbr: Philos Sci
NlmId: 19620490R
123:123
JrId: 25706
long title: The Monist
short title: Monist
ISSN: 0026-9662
ISSN (Online): 
IsoAbbr: Monist
NlmId: 18750630R
123:123
JrId: 25707
long title: Mind_ a quarterly review of psychology and philosophy
short title: Mind
ISSN: 0026-4423
ISSN (Online): 1460-2113
IsoAbbr: Mind
NlmId: 18720400R
123:123
JrId: 25709
long title: Federal probation
short title: Fed Probat
ISSN: 0014-9128
ISSN (Online): 
IsoAbbr: Fed Probat
NlmId: 16920710R
123:123
JrId: 25710
long title: Etc._ a review of general semantics
short title: Etc
ISSN: 0014-164X
ISSN (Online): 
IsoAbbr: Etc
NlmId: 16820110R
123:123
JrId: 25711
long title: The Catholic medical quarterly
short title: Cathol Med Q
ISSN: 0008-8226
ISSN (Online): 
IsoAbbr: Cathol Med Q
NlmId: 16040530R
123:123
JrId: 25712
long title: The American scholar
short title: Am Scholar
ISSN: 0003-0937
ISSN (Online): 
IsoAbbr: Am Scholar
NlmId: 14840700R
123:123
JrId: 25713
long title: Journal of thanatology
short title: J Thanatol
ISSN: 0047-2832
ISSN (Online): 
IsoAbbr: J Thanatol
NlmId: 1301645
123:123
JrId: 25714
long title: Science forum
short title: Sci Forum
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Forum
NlmId: 1300317
123:123
JrId: 25715
long title: American anthropologist
short title: Am Anthropol
ISSN: 0002-7294
ISSN (Online): 
IsoAbbr: Am Anthropol
NlmId: 1275273
123:123
JrId: 25716
long title: Journal of drug issues
short title: J Drug Issues
ISSN: 0022-0426
ISSN (Online): 
IsoAbbr: J Drug Issues
NlmId: 1273413
123:123
JrId: 25717
long title: The International journal of environmental studies
short title: Int J Environ Stud
ISSN: 0020-7233
ISSN (Online): 
IsoAbbr: Int J Environ Stud
NlmId: 1267244
123:123
JrId: 25719
long title: Massachusetts journal of mental health
short title: Mass Journal Ment Health
ISSN: 0047-6137
ISSN (Online): 
IsoAbbr: Mass Journal Ment Health
NlmId: 1262177
123:123
JrId: 25721
long title: Behavior therapy
short title: Behav Ther
ISSN: 0005-7894
ISSN (Online): 1878-1888
IsoAbbr: Behav Ther
NlmId: 1251640
123:123
JrId: 25722
long title: The Ontario psychologist
short title: Ont Psychol
ISSN: 0030-3054
ISSN (Online): 
IsoAbbr: Ont Psychol
NlmId: 0434616
123:123
JrId: 25723
long title: State health legislation report
short title: State Health Legis Rep
ISSN: 0094-6400
ISSN (Online): 
IsoAbbr: State Health Legis Rep
NlmId: 0431504
123:123
JrId: 25724
long title: The International review of psycho-analysis
short title: Int Rev Psychoanal
ISSN: 0306-2643
ISSN (Online): 
IsoAbbr: Int Rev Psychoanal
NlmId: 0430274
123:123
JrId: 25725
long title: The New Zealand psychologist
short title: NZ Psychol
ISSN: 0303-6863
ISSN (Online): 
IsoAbbr: NZ Psychol
NlmId: 0427360
123:123
JrId: 25726
long title: Journal of Black health perspectives
short title: J Black Health Perspect
ISSN: 
ISSN (Online): 
IsoAbbr: J Black Health Perspect
NlmId: 0427634
123:123
JrId: 25727
long title: Family practice news
short title: Fam Pract News
ISSN: 0300-7073
ISSN (Online): 
IsoAbbr: Fam Pract News
NlmId: 0425557
123:123
JrId: 25728
long title: The Journal of psychiatry & law
short title: J Psychiatry Law
ISSN: 0093-1853
ISSN (Online): 
IsoAbbr: J Psychiatry Law
NlmId: 0425744
123:123
JrId: 25730
long title: Science & public policy
short title: Sci Public Policy
ISSN: 0302-3427
ISSN (Online): 1471-5430
IsoAbbr: Sci Public Policy
NlmId: 0417663
123:123
JrId: 25731
long title: Journal of research in personality
short title: J Res Pers
ISSN: 0092-6566
ISSN (Online): 
IsoAbbr: J Res Pers
NlmId: 0415553
123:123
JrId: 25732
long title: RSR. Reference services review
short title: Ref Serv Rev
ISSN: 0090-7324
ISSN (Online): 
IsoAbbr: Ref Serv Rev
NlmId: 0415053
123:123
JrId: 25733
long title: The Quarterly journal of speech
short title: Q J Speech
ISSN: 0033-5630
ISSN (Online): 
IsoAbbr: Q J Speech
NlmId: 0413726
123:123
JrId: 25734
long title: Crime and delinquency
short title: Crime Delinq
ISSN: 0011-1287
ISSN (Online): 
IsoAbbr: Crime Delinq
NlmId: 0407143
123:123
JrId: 25735
long title: The Indian journal of social work
short title: Indian J Soc Work
ISSN: 0019-5634
ISSN (Online): 
IsoAbbr: Indian J Soc Work
NlmId: 0404431
123:123
JrId: 25736
long title: International social science journal
short title: Int Soc Sci J
ISSN: 0020-8701
ISSN (Online): 
IsoAbbr: Int Soc Sci J
NlmId: 0404432
123:123
JrId: 25737
long title: Ontario medical review
short title: Ont Med Rev
ISSN: 0030-302X
ISSN (Online): 
IsoAbbr: Ont Med Rev
NlmId: 0401015
123:123
JrId: 25738
long title: The Journal of family welfare
short title: J Fam Welf
ISSN: 0022-1074
ISSN (Online): 
IsoAbbr: J Fam Welf
NlmId: 0375366
123:123
JrId: 25739
long title: Lex et scientia
short title: Lex Sci
ISSN: 0024-1601
ISSN (Online): 
IsoAbbr: Lex Sci
NlmId: 0374765
123:123
JrId: 25740
long title: Early child development and care
short title: Early Child Dev Care
ISSN: 0300-4430
ISSN (Online): 
IsoAbbr: Early Child Dev Care
NlmId: 0373305
123:123
JrId: 25741
long title: Cancer bulletin (Houston, Tex.)
short title: Cancer Bull
ISSN: 0008-5448
ISSN (Online): 
IsoAbbr: Cancer Bull
NlmId: 0373142
123:123
JrId: 25742
long title: Asian medical journal
short title: Asian Med J
ISSN: 0004-461X
ISSN (Online): 
IsoAbbr: Asian Med J
NlmId: 0372472
123:123
JrId: 25743
long title: MS
short title: Ms
ISSN: 0091-5394
ISSN (Online): 
IsoAbbr: Ms
NlmId: 0371720
123:123
JrId: 25744
long title: Science & government report
short title: Sci Gov Rep
ISSN: 0048-9581
ISSN (Online): 
IsoAbbr: Sci Gov Rep
NlmId: 0367571
123:123
JrId: 25745
long title: Contemporary ob/gyn
short title: Contemp Ob Gyn
ISSN: 0090-3159
ISSN (Online): 
IsoAbbr: Contemp Ob Gyn
NlmId: 0367022
123:123
JrId: 25746
long title: Physician's world
short title: Physicians World
ISSN: 0091-200X
ISSN (Online): 
IsoAbbr: Physicians World
NlmId: 0367051
123:123
JrId: 25747
long title: Clinical social work journal
short title: Clin Soc Work J
ISSN: 0091-1674
ISSN (Online): 
IsoAbbr: Clin Soc Work J
NlmId: 0365260
123:123
JrId: 25748
long title: Rehabilitation psychology
short title: Rehabil Psychol
ISSN: 0090-5550
ISSN (Online): 1939-1544
IsoAbbr: Rehabil Psychol
NlmId: 0365337
123:123
JrId: 25749
long title: Family planning/population reporter_ a review of State laws and policies
short title: Fam Plann Popul Rep
ISSN: 0090-0923
ISSN (Online): 
IsoAbbr: Fam Plann Popul Rep
NlmId: 0357432
123:123
JrId: 25750
long title: Behaviorism
short title: Behaviorism
ISSN: 0090-4155
ISSN (Online): 
IsoAbbr: Behaviorism
NlmId: 0356627
123:123
JrId: 25751
long title: Family planning digest
short title: Fam Plann Dig
ISSN: 0046-3213
ISSN (Online): 
IsoAbbr: Fam Plann Dig
NlmId: 0355312
123:123
JrId: 25752
long title: Psychiatric annals
short title: Psychiatr Ann
ISSN: 0048-5713
ISSN (Online): 
IsoAbbr: Psychiatr Ann
NlmId: 0353557
123:123
JrId: 25753
long title: Japanese studies in the history of science
short title: Jpn Stud Hist Sci
ISSN: 0090-0176
ISSN (Online): 
IsoAbbr: Jpn Stud Hist Sci
NlmId: 0345022
123:123
JrId: 25754
long title: Intellect
short title: Intellect
ISSN: 0149-0095
ISSN (Online): 
IsoAbbr: Intellect
NlmId: 0342173
123:123
JrId: 25755
long title: Human behavior_ the newsmagazine of the social sciences
short title: Hum Behav
ISSN: 0046-8134
ISSN (Online): 
IsoAbbr: Hum Behav
NlmId: 0336406
123:123
JrId: 25756
long title: International journal of offender therapy and comparative criminology
short title: Int J Offender Ther Comp Criminol
ISSN: 0306-624X
ISSN (Online): 1552-6933
IsoAbbr: Int J Offender Ther Comp Criminol
NlmId: 0333601
123:123
JrId: 25757
long title: Australian psychologist
short title: Aust Psychol
ISSN: 0005-0067
ISSN (Online): 
IsoAbbr: Aust Psychol
NlmId: 0332637
123:123
JrId: 25758
long title: Child care quarterly
short title: Child Care Q
ISSN: 0045-6632
ISSN (Online): 
IsoAbbr: Child Care Q
NlmId: 0324362
123:123
JrId: 25759
long title: Scalpel and quill
short title: Scapel Quill
ISSN: 0586-7592
ISSN (Online): 
IsoAbbr: Scapel Quill
NlmId: 0325413
123:123
JrId: 25760
long title: Contemporary drug problems
short title: Contemp Drug Probl
ISSN: 0091-4509
ISSN (Online): 
IsoAbbr: Contemp Drug Probl
NlmId: 0323553
123:123
JrId: 25761
long title: Rehabilitation counseling bulletin
short title: Rehabil Couns Bull
ISSN: 0034-3552
ISSN (Online): 1538-4853
IsoAbbr: Rehabil Couns Bull
NlmId: 0320766
123:123
JrId: 25762
long title: Journal of applied social psychology
short title: J Appl Soc Psychol
ISSN: 0021-9029
ISSN (Online): 
IsoAbbr: J Appl Soc Psychol
NlmId: 0321050
123:123
JrId: 25763
long title: Mental health
short title: Ment Health (Lond)
ISSN: 0025-9632
ISSN (Online): 
IsoAbbr: Ment Health (Lond)
NlmId: 0312437
123:123
JrId: 25764
long title: The Ecologist
short title: Ecologist
ISSN: 0012-9631
ISSN (Online): 
IsoAbbr: Ecologist
NlmId: 0270566
123:123
JrId: 25765
long title: The Journal of special education
short title: J Spec Educ
ISSN: 0022-4669
ISSN (Online): 1538-4764
IsoAbbr: J Spec Educ
NlmId: 0270056
123:123
JrId: 25766
long title: Psychiatric forum
short title: Psychiatr Forum
ISSN: 0033-2690
ISSN (Online): 
IsoAbbr: Psychiatr Forum
NlmId: 0263640
123:123
JrId: 25767
long title: Private practice
short title: Priv Pact
ISSN: 0032-891X
ISSN (Online): 
IsoAbbr: Priv Pact
NlmId: 0256144
123:123
JrId: 25768
long title: The Australian journal of mental retardation
short title: Aust J Ment Retard
ISSN: 0045-0634
ISSN (Online): 
IsoAbbr: Aust J Ment Retard
NlmId: 0254511
123:123
JrId: 25769
long title: Case Western Reserve journal of international law
short title: Case West Reserve J Int Law
ISSN: 0008-7254
ISSN (Online): 
IsoAbbr: Case West Reserve J Int Law
NlmId: 0253663
123:123
JrId: 25770
long title: The Australian journal of forensic sciences
short title: Aust J Forensic Sci
ISSN: 0045-0618
ISSN (Online): 
IsoAbbr: Aust J Forensic Sci
NlmId: 0251041
123:123
JrId: 25771
long title: Journal of nutrition education
short title: J Nutr Educ
ISSN: 0022-3182
ISSN (Online): 
IsoAbbr: J Nutr Educ
NlmId: 0246004
123:123
JrId: 25772
long title: Anthropological quarterly
short title: Anthropol Q
ISSN: 0003-5491
ISSN (Online): 
IsoAbbr: Anthropol Q
NlmId: 0245205
123:123
JrId: 25773
long title: The American sociologist
short title: Am Sociol
ISSN: 0003-1232
ISSN (Online): 
IsoAbbr: Am Sociol
NlmId: 0245122
123:123
JrId: 25774
long title: The Counseling psychologist
short title: Couns Psychol
ISSN: 0011-0000
ISSN (Online): 
IsoAbbr: Couns Psychol
NlmId: 0235066
123:123
JrId: 25775
long title: The British journal of criminology
short title: Br J Criminol
ISSN: 0007-0955
ISSN (Online): 1464-3529
IsoAbbr: Br J Criminol
NlmId: 0234024
123:123
JrId: 25776
long title: The Journal of biological sciences
short title: J Biol Sci
ISSN: 0021-9282
ISSN (Online): 
IsoAbbr: J Biol Sci
NlmId: 0230021
123:123
JrId: 25777
long title: Medical counterpoint
short title: Med Counterpoint
ISSN: 0025-715X
ISSN (Online): 
IsoAbbr: Med Counterpoint
NlmId: 0212203
123:123
JrId: 25778
long title: Lab world
short title: Lab World
ISSN: 
ISSN (Online): 
IsoAbbr: Lab World
NlmId: 0174554
123:123
JrId: 25779
long title: The Clinician
short title: Clinician (Goa)
ISSN: 0009-9341
ISSN (Online): 
IsoAbbr: Clinician (Goa)
NlmId: 0173510
123:123
JrId: 25780
long title: Ob. gyn. news
short title: Ob Gyn News
ISSN: 0029-7437
ISSN (Online): 
IsoAbbr: Ob Gyn News
NlmId: 0172611
123:123
JrId: 25781
long title: Pediatric news
short title: Pediatr News
ISSN: 0031-398X
ISSN (Online): 
IsoAbbr: Pediatr News
NlmId: 0170466
123:123
JrId: 25782
long title: Dynamische Psychiatrie. Dynamic psychiatry
short title: Dyn Psychiatr
ISSN: 0012-740X
ISSN (Online): 
IsoAbbr: Dyn Psychiatr
NlmId: 0150616
123:123
JrId: 25783
long title: Canadian journal of political science. Revue canadienne de science politique
short title: Can J Polit Sci
ISSN: 0008-4239
ISSN (Online): 
IsoAbbr: Can J Polit Sci
NlmId: 0136554
123:123
JrId: 25784
long title: The Clinical psychologist
short title: Clin Psychol
ISSN: 0009-9244
ISSN (Online): 
IsoAbbr: Clin Psychol
NlmId: 0133731
123:123
JrId: 25785
long title: Sociology
short title: Sociology
ISSN: 0038-0385
ISSN (Online): 
IsoAbbr: Sociology
NlmId: 0123003
123:123
JrId: 25786
long title: Psychology today
short title: Psychol Today
ISSN: 0033-3107
ISSN (Online): 
IsoAbbr: Psychol Today
NlmId: 0117250
123:123
JrId: 25787
long title: North Carolina journal of mental health
short title: N C J Ment Health
ISSN: 0549-8236
ISSN (Online): 
IsoAbbr: N C J Ment Health
NlmId: 0074406
123:123
JrId: 25788
long title: Forsvarsmedicin
short title: Forsvarsmedicin
ISSN: 0015-8011
ISSN (Online): 
IsoAbbr: Forsvarsmedicin
NlmId: 0073354
123:123
JrId: 25789
long title: ILAR news
short title: Ilar News
ISSN: 0018-9960
ISSN (Online): 
IsoAbbr: Ilar News
NlmId: 0063501
123:123
JrId: 25790
long title: American journal of correction
short title: Am J Correct
ISSN: 0002-9203
ISSN (Online): 
IsoAbbr: Am J Correct
NlmId: 0060461
123:123
JrId: 25791
long title: Current medicine for attorneys
short title: Curr Med Atty
ISSN: 0011-3719
ISSN (Online): 
IsoAbbr: Curr Med Atty
NlmId: 0055673
123:123
JrId: 25793
long title: International drug therapy newsletter
short title: Int Drug Ther Newsl
ISSN: 0020-6571
ISSN (Online): 
IsoAbbr: Int Drug Ther Newsl
NlmId: 0051530
123:123
JrId: 25794
long title: Journal of school psychology
short title: J Sch Psychol
ISSN: 0022-4405
ISSN (Online): 1873-3506
IsoAbbr: J Sch Psychol
NlmId: 0050303
123:123
JrId: 25795
long title: Psychology (Savannah, Ga.)
short title: Psychology
ISSN: 0033-3077
ISSN (Online): 
IsoAbbr: Psychology
NlmId: 0050115
123:123
JrId: 25796
long title: Rural sociology
short title: Rural Sociol
ISSN: 0036-0112
ISSN (Online): 
IsoAbbr: Rural Sociol
NlmId: 0045170
123:123
JrId: 25797
long title: World medicine
short title: World Med
ISSN: 0043-8669
ISSN (Online): 
IsoAbbr: World Med
NlmId: 0044272
123:123
JrId: 25798
long title: Contemporary psychoanalysis
short title: Contemp Psychoanal
ISSN: 0010-7530
ISSN (Online): 
IsoAbbr: Contemp Psychoanal
NlmId: 0042624
123:123
JrId: 25799
long title: Psychology in the schools
short title: Psychol Sch
ISSN: 0033-3085
ISSN (Online): 
IsoAbbr: Psychol Sch
NlmId: 0042715
123:123
JrId: 25800
long title: Acta sociologica
short title: Acta Sociol
ISSN: 0001-6993
ISSN (Online): 
IsoAbbr: Acta Sociol
NlmId: 0042767
123:123
JrId: 25801
long title: Journal of Jewish communal service
short title: J Jew Communal Serv
ISSN: 0022-2089
ISSN (Online): 
IsoAbbr: J Jew Communal Serv
NlmId: 0040373
123:123
JrId: 25802
long title: Psychiatric opinion
short title: Psychiatr Opin
ISSN: 0033-2712
ISSN (Online): 
IsoAbbr: Psychiatr Opin
NlmId: 0024025
123:123
JrId: 25803
long title: International journal of comparative sociology
short title: Int J Comp Sociol
ISSN: 0020-7152
ISSN (Online): 
IsoAbbr: Int J Comp Sociol
NlmId: 0013576
123:123
JrId: 25804
long title: Sociology and social research
short title: Sociol Soc Res
ISSN: 0038-0393
ISSN (Online): 
IsoAbbr: Sociol Soc Res
NlmId: 0243736
123:123
JrId: 25805
long title: European journal of obstetrics and gynecology
short title: Eur J Obstet Gynecol
ISSN: 0028-2243
ISSN (Online): 
IsoAbbr: Eur J Obstet Gynecol
NlmId: 0375671
123:123
JrId: 25806
long title: Clinical proceedings - Children's Hospital National Medical Center
short title: Clin Proc Child Hosp Natl Med Cent
ISSN: 0092-7813
ISSN (Online): 
IsoAbbr: Clin Proc Child Hosp Natl Med Cent
NlmId: 7503484
123:123
JrId: 25807
long title: Journal of social and biological structures
short title: J Soc Biol Struct
ISSN: 0140-1750
ISSN (Online): 
IsoAbbr: J Soc Biol Struct
NlmId: 7806059
123:123
JrId: 25808
long title: Bulletin medecine legale, toxicologie
short title: Bull Med Leg Toxicol
ISSN: 0181-0154
ISSN (Online): 
IsoAbbr: Bull Med Leg Toxicol
NlmId: 7808911
123:123
JrId: 25809
long title: Ethology and sociobiology
short title: Ethol Sociobiol
ISSN: 0162-3095
ISSN (Online): 
IsoAbbr: Ethol Sociobiol
NlmId: 8000099
123:123
JrId: 25810
long title: Singapore journal of obstetrics & gynaecology
short title: Singapore J Obstet Gynecol
ISSN: 0129-3273
ISSN (Online): 
IsoAbbr: Singapore J Obstet Gynecol
NlmId: 8010992
123:123
JrId: 25811
long title: Heart transplantation / International Society for Heart Transplantation
short title: Heart Transplant
ISSN: 0278-2723
ISSN (Online): 
IsoAbbr: Heart Transplant
NlmId: 8219620
123:123
JrId: 25812
long title: Reproductive and genetic engineering
short title: Reprod Genet Eng
ISSN: 0895-5565
ISSN (Online): 
IsoAbbr: Reprod Genet Eng
NlmId: 8905004
123:123
JrId: 25813
long title: American enterprise (Washington, D.C.)
short title: Am Enterp
ISSN: 1047-3572
ISSN (Online): 
IsoAbbr: Am Enterp
NlmId: 9886673
123:123
JrId: 25814
long title: Journal of religious gerontology
short title: J Relig Gerontol
ISSN: 1050-2289
ISSN (Online): 
IsoAbbr: J Relig Gerontol
NlmId: 9886049
123:123
JrId: 25815
long title: Risk (Concord, NH)
short title: Risk
ISSN: 1073-8673
ISSN (Online): 
IsoAbbr: Risk
NlmId: 9431216
123:123
JrId: 25816
long title: NCBHR communique = Communique CNBRH
short title: NCBHR Commun
ISSN: 1181-8778
ISSN (Online): 
IsoAbbr: NCBHR Commun
NlmId: 9412206
123:123
JrId: 25817
long title: Journal of community & applied social psychology
short title: J Community Appl Soc Psychol
ISSN: 1052-9284
ISSN (Online): 
IsoAbbr: J Community Appl Soc Psychol
NlmId: 9112936
123:123
JrId: 25818
long title: Risk, issues in health & safety
short title: Risk Issues Health Saf
ISSN: 1047-0484
ISSN (Online): 
IsoAbbr: Risk Issues Health Saf
NlmId: 9106769
123:123
JrId: 25819
long title: Adolescent and pediatric gynecology
short title: Adolesc Pediatr Gynecol
ISSN: 0932-8610
ISSN (Online): 
IsoAbbr: Adolesc Pediatr Gynecol
NlmId: 8806691
123:123
JrId: 25820
long title: Journal of clinical research and drug development
short title: J Clin Res Drug Dev
ISSN: 0889-5813
ISSN (Online): 
IsoAbbr: J Clin Res Drug Dev
NlmId: 8711103
123:123
JrId: 25821
long title: Journal of prison & jail health
short title: J Prison Jail Health
ISSN: 0731-8332
ISSN (Online): 
IsoAbbr: J Prison Jail Health
NlmId: 8218665
123:123
JrId: 25822
long title: Journal of group psychotherapy, psychodrama and sociometry
short title: J Group Psychother Psychodrama Sociom
ISSN: 0731-1273
ISSN (Online): 
IsoAbbr: J Group Psychother Psychodrama Sociom
NlmId: 8213456
123:123
JrId: 25823
long title: The Compendium on continuing education in general dentistry
short title: Compend Contin Educ Gen Dent
ISSN: 0196-1756
ISSN (Online): 
IsoAbbr: Compend Contin Educ Gen Dent
NlmId: 8210675
123:123
JrId: 25824
long title: The Journal of social welfare law
short title: J Soc Welfare Law
ISSN: 0141-8033
ISSN (Online): 
IsoAbbr: J Soc Welfare Law
NlmId: 7902248
123:123
JrId: 25825
long title: Journal of psychiatric education
short title: J Psychiatr Educ
ISSN: 0363-1907
ISSN (Online): 
IsoAbbr: J Psychiatr Educ
NlmId: 7703946
123:123
JrId: 25826
long title: Today's health
short title: Todays Health
ISSN: 0040-8514
ISSN (Online): 
IsoAbbr: Todays Health
NlmId: 7610915
123:123
JrId: 25827
long title: The Journal of the Kuwait Medical Association
short title: J Kuwait Med Assoc
ISSN: 0023-5776
ISSN (Online): 
IsoAbbr: J Kuwait Med Assoc
NlmId: 7505617
123:123
JrId: 25828
long title: Pacific sociological review
short title: Pac Sociol Rev
ISSN: 0030-8919
ISSN (Online): 
IsoAbbr: Pac Sociol Rev
NlmId: 7501876
123:123
JrId: 25829
long title: The Nation's health
short title: Nations Health
ISSN: 0028-0496
ISSN (Online): 
IsoAbbr: Nations Health
NlmId: 1254132
123:123
JrId: 25830
long title: Newsletter. American Academy of Pediatrics
short title: Newsl Am Acad Pediatr
ISSN: 0094-8217
ISSN (Online): 
IsoAbbr: Newsl Am Acad Pediatr
NlmId: 0433622
123:123
JrId: 25831
long title: The Guthrie bulletin of the Donald Guthrie Medical Center
short title: Guthrie Bull
ISSN: 0094-369X
ISSN (Online): 
IsoAbbr: Guthrie Bull
NlmId: 0426711
123:123
JrId: 25832
long title: Criminal justice and behavior
short title: Crim Justice Behav
ISSN: 0093-8548
ISSN (Online): 
IsoAbbr: Crim Justice Behav
NlmId: 0421304
123:123
JrId: 25834
long title: Transactions. Ophthalmological Society of the United Kingdom
short title: Trans Opthal Soc U K
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Opthal Soc U K
NlmId: 0201270
123:123
JrId: 25835
long title: Corrective and social psychiatry and journal of behavior technology methods and therapy
short title: Correct Soc Psych J Behav Tech Methods Ther
ISSN: 0093-1551
ISSN (Online): 
IsoAbbr: Correct Soc Psych J Behav Tech Methods Ther
NlmId: 0427426
123:123
JrId: 25836
long title: Family and conciliation courts review
short title: Fam Concil Courts Rev
ISSN: 1047-5699
ISSN (Online): 
IsoAbbr: Fam Concil Courts Rev
NlmId: 100897101
123:123
JrId: 25837
long title: The Personnel and guidance journal
short title: Pers Guid J
ISSN: 0031-5737
ISSN (Online): 
IsoAbbr: Pers Guid J
NlmId: 19540500R
123:123
JrId: 25838
long title: Military law review
short title: Mil Law Rev
ISSN: 0026-4040
ISSN (Online): 
IsoAbbr: Mil Law Rev
NlmId: 9879560
123:123
JrId: 25839
long title: Discover
short title: Discover
ISSN: 0274-7529
ISSN (Online): 
IsoAbbr: Discover
NlmId: 9879655
123:123
JrId: 25840
long title: California journal
short title: Calif J
ISSN: 0008-1205
ISSN (Online): 
IsoAbbr: Calif J
NlmId: 9882678
123:123
JrId: 25841
long title: Boston College environmental affairs law review. Boston College. Law School
short title: Boston Coll Environ Aff Law Rev
ISSN: 0190-7034
ISSN (Online): 
IsoAbbr: Boston Coll Environ Aff Law Rev
NlmId: 9886723
123:123
JrId: 25842
long title: Current psychology (New Brunswick, N.J.)
short title: Curr Psychol
ISSN: 1046-1310
ISSN (Online): 1936-4733
IsoAbbr: Curr Psychol
NlmId: 8912263
123:123
JrId: 25843
long title: Briefings in medical ethics
short title: Brief Med Ethics
ISSN: 
ISSN (Online): 
IsoAbbr: Brief Med Ethics
NlmId: 9426016
123:123
JrId: 25844
long title: International review of psychiatry (Abingdon, England)
short title: Int Rev Psychiatry
ISSN: 0954-0261
ISSN (Online): 1369-1627
IsoAbbr: Int Rev Psychiatry
NlmId: 8918131
123:123
JrId: 25845
long title: Cleveland state law review
short title: Clevel State Law Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Clevel State Law Rev
NlmId: 0226200
123:123
JrId: 25846
long title: Journal of law and medicine
short title: J Law Med
ISSN: 1320-159X
ISSN (Online): 
IsoAbbr: J Law Med
NlmId: 9431853
123:123
JrId: 25847
long title: The Medical-moral newsletter
short title: Med Moral Newsl
ISSN: 0025-7397
ISSN (Online): 
IsoAbbr: Med Moral Newsl
NlmId: 9886543
123:123
JrId: 25848
long title: Law library journal
short title: Law Libr J
ISSN: 0023-9283
ISSN (Online): 
IsoAbbr: Law Libr J
NlmId: 9886564
123:123
JrId: 25849
long title: UNOS update
short title: UNOS Update
ISSN: 1077-8268
ISSN (Online): 
IsoAbbr: UNOS Update
NlmId: 9438468
123:123
JrId: 25850
long title: Briefs
short title: Briefs
ISSN: 0007-0068
ISSN (Online): 
IsoAbbr: Briefs
NlmId: 15730100R
123:123
JrId: 25851
long title: Family law quarterly
short title: Fam Law Q
ISSN: 0014-729X
ISSN (Online): 
IsoAbbr: Fam Law Q
NlmId: 9879777
123:123
JrId: 25852
long title: Newsletter / American Association Of Tissue Banks
short title: Newsl Am Assoc Tissue Banks
ISSN: 0270-2673
ISSN (Online): 
IsoAbbr: Newsl Am Assoc Tissue Banks
NlmId: 9888434
123:123
JrId: 25853
long title: Decisions
short title: Decisions
ISSN: 
ISSN (Online): 
IsoAbbr: Decisions
NlmId: 9885855
123:123
JrId: 25854
long title: The Futurist
short title: Futurist
ISSN: 0016-3317
ISSN (Online): 
IsoAbbr: Futurist
NlmId: 9878704
123:123
JrId: 25855
long title: DePaul journal of health care law
short title: DePaul J Health Care Law
ISSN: 1551-8426
ISSN (Online): 
IsoAbbr: DePaul J Health Care Law
NlmId: 9704528
123:123
JrId: 25856
long title: Science, technology & human values
short title: Sci Technol Human Values
ISSN: 0162-2439
ISSN (Online): 
IsoAbbr: Sci Technol Human Values
NlmId: 9440757
123:123
JrId: 25857
long title: European journal of health law
short title: Eur J Health Law
ISSN: 0929-0273
ISSN (Online): 
IsoAbbr: Eur J Health Law
NlmId: 9431861
123:123
JrId: 25858
long title: Courts, health science & the law / Georgetown University Medical & Law Centers
short title: Courts Health Sci Law
ISSN: 1043-8483
ISSN (Online): 
IsoAbbr: Courts Health Sci Law
NlmId: 9426331
123:123
JrId: 25859
long title: Issues (Saint Louis, Mo.)
short title: Issues (St Louis Mo)
ISSN: 0888-9201
ISSN (Online): 
IsoAbbr: Issues (St Louis Mo)
NlmId: 9421486
123:123
JrId: 25860
long title: The Journal of pharmacy & law / Ohio Northern University, the Pharmacy-Law Institute
short title: J Pharm Law
ISSN: 1062-4546
ISSN (Online): 
IsoAbbr: J Pharm Law
NlmId: 9314436
123:123
JrId: 25861
long title: General surgery & laparoscopy news
short title: Gen Surg Laparosc News
ISSN: 1065-7088
ISSN (Online): 
IsoAbbr: Gen Surg Laparosc News
NlmId: 9301577
123:123
JrId: 25862
long title: Issues in reproductive and genetic engineering : journal of international feminist analysis
short title: Issues Reprod Genet Eng
ISSN: 0958-6415
ISSN (Online): 
IsoAbbr: Issues Reprod Genet Eng
NlmId: 9008976
123:123
JrId: 25863
long title: Journal of aging studies
short title: J Aging Stud
ISSN: 0890-4065
ISSN (Online): 1879-193X
IsoAbbr: J Aging Stud
NlmId: 8916517
123:123
JrId: 25864
long title: Irish journal of psychological medicine
short title: Ir J Psychol Med
ISSN: 0790-9667
ISSN (Online): 
IsoAbbr: Ir J Psychol Med
NlmId: 8900208
123:123
JrId: 25865
long title: Journal of medical technology : official publication of American Medical Technologists [and] American Society for Medical Technology
short title: J Med Technol
ISSN: 0741-5397
ISSN (Online): 
IsoAbbr: J Med Technol
NlmId: 8806592
123:123
JrId: 25866
long title: Politics and the life sciences : the journal of the Association for Politics and the Life Sciences
short title: Politics Life Sci
ISSN: 0730-9384
ISSN (Online): 1471-5457
IsoAbbr: Politics Life Sci
NlmId: 8800535
123:123
JrId: 25867
long title: Journal of social and personal relationships
short title: J Soc Pers Relat
ISSN: 0265-4075
ISSN (Online): 
IsoAbbr: J Soc Pers Relat
NlmId: 8409448
123:123
JrId: 25868
long title: Perspectives on science and Christian faith : journal of the American Scientific Affiliation
short title: Perspect Sci Christ Faith
ISSN: 0892-2675
ISSN (Online): 
IsoAbbr: Perspect Sci Christ Faith
NlmId: 100911750
123:123
JrId: 25869
long title: Medical dimensions
short title: Med Dimens
ISSN: 0047-648X
ISSN (Online): 
IsoAbbr: Med Dimens
NlmId: 7509444
123:123
JrId: 25870
long title: British journal of social work
short title: Br J Soc Work
ISSN: 0045-3102
ISSN (Online): 1468-263X
IsoAbbr: Br J Soc Work
NlmId: 1271641
123:123
JrId: 25871
long title: The Journal of social issues
short title: J Soc Issues
ISSN: 0022-4537
ISSN (Online): 
IsoAbbr: J Soc Issues
NlmId: 0376371
123:123
JrId: 25872
long title: Journal of marriage and the family
short title: J Marriage Fam
ISSN: 0022-2445
ISSN (Online): 1741-3737
IsoAbbr: J Marriage Fam
NlmId: 0375376
123:123
JrId: 25873
long title: Marriage and family newsletter
short title: Marriage Fam Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Marriage Fam Newsl
NlmId: 0271032
123:123
JrId: 25874
long title: Canadian journal of behavioural science. Revue canadienne des sciences du comportement
short title: Can J Behav Sci
ISSN: 0008-400X
ISSN (Online): 
IsoAbbr: Can J Behav Sci
NlmId: 0172445
123:123
JrId: 25875
long title: Current concepts of cerebrovascular disease: Stroke
short title: Curr Conc Cerebrovasc Dis Stroke
ISSN: 0884-4194
ISSN (Online): 
IsoAbbr: Curr Conc Cerebrovasc Dis Stroke
NlmId: 0104464
123:123
JrId: 25876
long title: Public personnel management
short title: Public Pers Manage
ISSN: 0091-0260
ISSN (Online): 
IsoAbbr: Public Pers Manage
NlmId: 0367056
123:123
JrId: 25877
long title: Bulletin (Institute of Medical Ethics (Great Britain))
short title: IME bull
ISSN: 0269-1485
ISSN (Online): 
IsoAbbr: IME bull
NlmId: 8907218
123:123
JrId: 25878
long title: Canadian psychological review. Psychologie canadienne
short title: Can Psychol Rev
ISSN: 0318-2096
ISSN (Online): 
IsoAbbr: Can Psychol Rev
NlmId: 7506522
123:123
JrId: 25879
long title: Journal of the Medical Association for Prevention of War
short title: J Med Assoc Prev War
ISSN: 0265-2196
ISSN (Online): 
IsoAbbr: J Med Assoc Prev War
NlmId: 8915417
123:123
JrId: 25880
long title: Journal of the Society of Research Administrators. Society of Research Administrators
short title: J Soc Res Adm
ISSN: 0038-0024
ISSN (Online): 
IsoAbbr: J Soc Res Adm
NlmId: 9886279
123:123
JrId: 25881
long title: Malpractice digest
short title: Malpract Dig
ISSN: 0094-6133
ISSN (Online): 
IsoAbbr: Malpract Dig
NlmId: 9879884
123:123
JrId: 25882
long title: Environmental ethics
short title: Environ Ethics
ISSN: 0163-4275
ISSN (Online): 
IsoAbbr: Environ Ethics
NlmId: 9885563
123:123
JrId: 25883
long title: The Family law reporter
short title: Fam Law Rep
ISSN: 0148-7922
ISSN (Online): 
IsoAbbr: Fam Law Rep
NlmId: 9876037
123:123
JrId: 25884
long title: Gender & society : official publication of Sociologists for Women in Society
short title: Gend Soc
ISSN: 0891-2432
ISSN (Online): 
IsoAbbr: Gend Soc
NlmId: 9882220
123:123
JrId: 25885
long title: The Humanist
short title: Humanist
ISSN: 0018-7399
ISSN (Online): 
IsoAbbr: Humanist
NlmId: 9876119
123:123
JrId: 25886
long title: Issues in ethics / Center for Applied Ethics
short title: Issues Ethics
ISSN: 1091-7772
ISSN (Online): 
IsoAbbr: Issues Ethics
NlmId: 9884736
123:123
JrId: 25887
long title: Medicinska etika a bioetika : casopis Ustavu medicinskej etiky a bioetiky = Medical ethics & bioethics : journal of the Institute of Medical Ethics & Bioethics
short title: Med Etika Bioet
ISSN: 1335-0560
ISSN (Online): 
IsoAbbr: Med Etika Bioet
NlmId: 9607446
123:123
JrId: 25888
long title: The Journal of the Association for Persons with Severe Handicaps : official publication of the Association for Persons with Severe Handicaps
short title: J Assoc Pers Sev Handicaps
ISSN: 0274-9483
ISSN (Online): 
IsoAbbr: J Assoc Pers Sev Handicaps
NlmId: 9882967
123:123
JrId: 25889
long title: Accountability in research
short title: Account Res
ISSN: 0898-9621
ISSN (Online): 1545-5815
IsoAbbr: Account Res
NlmId: 9100813
123:123
JrId: 25890
long title: Australian journal on ageing
short title: Aust J Ageing
ISSN: 0726-4240
ISSN (Online): 
IsoAbbr: Aust J Ageing
NlmId: 8802146
123:123
JrId: 25891
long title: High technology (Boston, Mass.)
short title: High Technol (Boston)
ISSN: 0277-2981
ISSN (Online): 
IsoAbbr: High Technol (Boston)
NlmId: 9883273
123:123
JrId: 25892
long title: Newsletter (American Academy of Psychiatry and the Law)
short title: Newsl Am Acad Psychiatry Law
ISSN: 0896-5633
ISSN (Online): 
IsoAbbr: Newsl Am Acad Psychiatry Law
NlmId: 9882737
123:123
JrId: 25893
long title: Parents magazine (New York, N.Y. : 1985)
short title: Parents Mag (NY)
ISSN: 1047-8574
ISSN (Online): 
IsoAbbr: Parents Mag (NY)
NlmId: 9886100
123:123
JrId: 25894
long title: Research management
short title: Res Manage
ISSN: 0034-5334
ISSN (Online): 
IsoAbbr: Res Manage
NlmId: 9882933
123:123
JrId: 25895
long title: Wall Street journal (Eastern ed.)
short title: Wall St J (East Ed)
ISSN: 0099-9660
ISSN (Online): 
IsoAbbr: Wall St J (East Ed)
NlmId: 9877132
123:123
JrId: 25896
long title: ACOG technical bulletin
short title: ACOG Tech Bull
ISSN: 1074-8628
ISSN (Online): 
IsoAbbr: ACOG Tech Bull
NlmId: 0045265
123:123
JrId: 25897
long title: Family coordinator
short title: Fam Coord
ISSN: 0014-7214
ISSN (Online): 
IsoAbbr: Fam Coord
NlmId: 0153662
123:123
JrId: 25898
long title: Food, drug, cosmetic law journal
short title: Food Drug Cosmet Law J
ISSN: 0015-6361
ISSN (Online): 
IsoAbbr: Food Drug Cosmet Law J
NlmId: 7509647
123:123
JrId: 25899
long title: Massachusetts physician
short title: Mass Physician
ISSN: 0025-4851
ISSN (Online): 
IsoAbbr: Mass Physician
NlmId: 7902517
123:123
JrId: 25900
long title: Washington post (Washington, D.C. : 1974)
short title: Washington Post
ISSN: 0190-8286
ISSN (Online): 
IsoAbbr: Washington Post
NlmId: 9877133
123:123
JrId: 25901
long title: Journal of counseling and development : JCD
short title: J Couns Dev
ISSN: 0748-9633
ISSN (Online): 
IsoAbbr: J Couns Dev
NlmId: 9880874
123:123
JrId: 25902
long title: Bailliere's clinical anaesthesiology
short title: Baillieres Clin Anaesthesiol
ISSN: 0950-3501
ISSN (Online): 
IsoAbbr: Baillieres Clin Anaesthesiol
NlmId: 8810142
123:123
JrId: 25903
long title: The Manchester school of economic and social studies
short title: Manchester Sch Econ Soc Stud
ISSN: 0025-2034
ISSN (Online): 
IsoAbbr: Manchester Sch Econ Soc Stud
NlmId: 9878852
123:123
JrId: 25904
long title: Anthropology today
short title: Anthropol Today
ISSN: 0268-540X
ISSN (Online): 
IsoAbbr: Anthropol Today
NlmId: 9888754
123:123
JrId: 25905
long title: Bulletin Of The National Guild Of Catholic Psychiatrists
short title: Bull Natl Guild Cathol Psychiatr
ISSN: 0547-7115
ISSN (Online): 
IsoAbbr: Bull Natl Guild Cathol Psychiatr
NlmId: 9886638
123:123
JrId: 25906
long title: Simulation & gaming
short title: Simul Gaming
ISSN: 1046-8781
ISSN (Online): 
IsoAbbr: Simul Gaming
NlmId: 9885136
123:123
JrId: 25907
long title: Not Man Apart
short title: Not Man Apart
ISSN: 
ISSN (Online): 
IsoAbbr: Not Man Apart
NlmId: 9877010
123:123
JrId: 25908
long title: The Chronicle of higher education
short title: Chron High Educ
ISSN: 0009-5982
ISSN (Online): 
IsoAbbr: Chron High Educ
NlmId: 9876955
123:123
JrId: 25909
long title: Human reproduction and genetic ethics
short title: Hum Reprod Genet Ethics
ISSN: 1028-7825
ISSN (Online): 
IsoAbbr: Hum Reprod Genet Ethics
NlmId: 9815992
123:123
JrId: 25910
long title: Ethical currents : a publication of the Center for Healthcare Ethics, St. Joseph Health System, and California Association of Catholic Hospitals
short title: Ethical Currents
ISSN: 
ISSN (Online): 
IsoAbbr: Ethical Currents
NlmId: 9814927
123:123
JrId: 25911
long title: Health care ethics USA : a publication of the Center for Health Care Ethics
short title: Health Care Ethics USA
ISSN: 1072-5490
ISSN (Online): 
IsoAbbr: Health Care Ethics USA
NlmId: 9418105
123:123
JrId: 25912
long title: American journal of ethics & medicine : a national medical student journal published by the University of Pennsylvania School of Medicine
short title: Am J Ethics Med
ISSN: 1065-9242
ISSN (Online): 
IsoAbbr: Am J Ethics Med
NlmId: 9301118
123:123
JrId: 25913
long title: ACOG committee opinion
short title: ACOG Comm Opin
ISSN: 1074-861X
ISSN (Online): 
IsoAbbr: ACOG Comm Opin
NlmId: 9203144
123:123
JrId: 25914
long title: Journal of obstetrics and gynaecology : the journal of the Institute of Obstetrics and Gynaecology
short title: J Obstet Gynaecol
ISSN: 0144-3615
ISSN (Online): 1364-6893
IsoAbbr: J Obstet Gynaecol
NlmId: 8309140
123:123
JrId: 25915
long title: Journal of prison health
short title: J Prison Health
ISSN: 0192-7051
ISSN (Online): 
IsoAbbr: J Prison Health
NlmId: 8106456
123:123
JrId: 25916
long title: Population and environment
short title: Popul Environ
ISSN: 0199-0039
ISSN (Online): 
IsoAbbr: Popul Environ
NlmId: 8006980
123:123
JrId: 25917
long title: Canadian journal of family law. Revue canadienne de droit familial
short title: Can J Fam Law
ISSN: 0704-1225
ISSN (Online): 
IsoAbbr: Can J Fam Law
NlmId: 7808684
123:123
JrId: 25918
long title: Bioethics Northwest
short title: Bioethics Northwest
ISSN: 0362-0824
ISSN (Online): 
IsoAbbr: Bioethics Northwest
NlmId: 7613314
123:123
JrId: 25919
long title: Journal of comparative family studies
short title: J Comp Fam Stud
ISSN: 0047-2328
ISSN (Online): 
IsoAbbr: J Comp Fam Stud
NlmId: 7605028
123:123
JrId: 25920
long title: Journal of psychology and theology
short title: J Psychol Theol
ISSN: 0091-6471
ISSN (Online): 
IsoAbbr: J Psychol Theol
NlmId: 7511221
123:123
JrId: 25921
long title: Social and economic administration
short title: Soc Econ Adm (Lond)
ISSN: 0037-7643
ISSN (Online): 
IsoAbbr: Soc Econ Adm (Lond)
NlmId: 0247132
123:123
JrId: 25922
long title: Professional psychology
short title: Prof Psychol
ISSN: 0033-0175
ISSN (Online): 
IsoAbbr: Prof Psychol
NlmId: 0237062
123:123
JrId: 25923
long title: The New York times
short title: NY Times (Print)
ISSN: 0362-4331
ISSN (Online): 
IsoAbbr: NY Times (Print)
NlmId: 9877126
123:123
JrId: 25924
long title: The New York review of books
short title: New York Rev Books
ISSN: 0028-7504
ISSN (Online): 
IsoAbbr: New York Rev Books
NlmId: 9887124
123:123
JrId: 25925
long title: Medical humanities
short title: Med Humanit
ISSN: 1468-215X
ISSN (Online): 1473-4265
IsoAbbr: Med Humanit
NlmId: 100959585
123:123
JrId: 25926
long title: The Journal of higher education
short title: J Higher Educ
ISSN: 0022-1546
ISSN (Online): 
IsoAbbr: J Higher Educ
NlmId: 7703704
123:123
JrId: 25927
long title: Education and training of the mentally retarded
short title: Educ Train Ment Retard
ISSN: 0013-1237
ISSN (Online): 
IsoAbbr: Educ Train Ment Retard
NlmId: 0065720
123:123
JrId: 25928
long title: International journal of psychology : Journal international de psychologie
short title: Int J Psychol
ISSN: 0020-7594
ISSN (Online): 1464-066X
IsoAbbr: Int J Psychol
NlmId: 0107305
123:123
JrId: 25929
long title: Journal of population
short title: J Popul
ISSN: 0146-1052
ISSN (Online): 
IsoAbbr: J Popul
NlmId: 7806057
123:123
JrId: 25930
long title: The Journal of criminal law & criminology
short title: J Crim Law Criminol
ISSN: 0091-4169
ISSN (Online): 
IsoAbbr: J Crim Law Criminol
NlmId: 0370034
123:123
JrId: 25931
long title: ATLA abstracts
short title: ATLA Abstr
ISSN: 0306-2465
ISSN (Online): 
IsoAbbr: ATLA Abstr
NlmId: 0432315
123:123
JrId: 25932
long title: Statistical science : a review journal of the Institute of Mathematical Statistics
short title: Stat Sci
ISSN: 0883-4237
ISSN (Online): 
IsoAbbr: Stat Sci
NlmId: 100962994
123:123
JrId: 25933
long title: Times (London, England : 1788)
short title: Times (Lond)
ISSN: 0140-0460
ISSN (Online): 
IsoAbbr: Times (Lond)
NlmId: 100971632
123:123
JrId: 25934
long title: Dolentium Hominum
short title: Dolentium Hominum
ISSN: 1022-8659
ISSN (Online): 
IsoAbbr: Dolentium Hominum
NlmId: 100971770
123:123
JrId: 25935
long title: Journal of halacha and contemporary society
short title: J Halacha Contemporary Society
ISSN: 0730-2614
ISSN (Online): 
IsoAbbr: J Halacha Contemporary Society
NlmId: 100971781
123:123
JrId: 25936
long title: Engage/social action
short title: Engage Soc Action
ISSN: 0164-5528
ISSN (Online): 
IsoAbbr: Engage Soc Action
NlmId: 100971793
123:123
JrId: 25937
long title: Calyx (Toronto, Ont.)
short title: Calyx
ISSN: 1183-3181
ISSN (Online): 
IsoAbbr: Calyx
NlmId: 100971830
123:123
JrId: 25938
long title: The Homiletic and pastoral review
short title: Homilet Pastor Rev
ISSN: 0018-4268
ISSN (Online): 
IsoAbbr: Homilet Pastor Rev
NlmId: 100971872
123:123
JrId: 25939
long title: Journal of the Indian Law Institute
short title: J Indian Law Inst
ISSN: 0019-5731
ISSN (Online): 
IsoAbbr: J Indian Law Inst
NlmId: 100971877
123:123
JrId: 25940
long title: New humanist (London, England)
short title: New Humanist
ISSN: 0306-512X
ISSN (Online): 
IsoAbbr: New Humanist
NlmId: 100971816
123:123
JrId: 25941
long title: Christian century (Chicago, Ill. : 1902)
short title: Christ Century
ISSN: 0009-5281
ISSN (Online): 
IsoAbbr: Christ Century
NlmId: 100971758
123:123
JrId: 25942
long title: America
short title: America (NY)
ISSN: 0002-7049
ISSN (Online): 
IsoAbbr: America (NY)
NlmId: 100971759
123:123
JrId: 25943
long title: Origins
short title: Origins
ISSN: 0093-609X
ISSN (Online): 
IsoAbbr: Origins
NlmId: 100971760
123:123
JrId: 25944
long title: Public affairs quarterly
short title: Public Aff Q
ISSN: 0887-0373
ISSN (Online): 
IsoAbbr: Public Aff Q
NlmId: 100971761
123:123
JrId: 25945
long title: Philosophy & public affairs
short title: Philos Public Aff
ISSN: 0048-3915
ISSN (Online): 
IsoAbbr: Philos Public Aff
NlmId: 100971762
123:123
JrId: 25946
long title: Commonweal (New York, N.Y.)
short title: Commonweal
ISSN: 0010-3330
ISSN (Online): 
IsoAbbr: Commonweal
NlmId: 100971763
123:123
JrId: 25947
long title: First things (New York, N.Y.)
short title: First Things
ISSN: 1047-5141
ISSN (Online): 
IsoAbbr: First Things
NlmId: 100971765
123:123
JrId: 25948
long title: Suffolk University law review
short title: Suffolk Univ Law Rev
ISSN: 0039-4696
ISSN (Online): 
IsoAbbr: Suffolk Univ Law Rev
NlmId: 100971766
123:123
JrId: 25949
long title: Saint Louis University public law review
short title: St Louis Univ Public Law Rev
ISSN: 0898-8404
ISSN (Online): 
IsoAbbr: St Louis Univ Public Law Rev
NlmId: 100971773
123:123
JrId: 25950
long title: The Hastings law journal
short title: Hastings Law J
ISSN: 0017-8322
ISSN (Online): 
IsoAbbr: Hastings Law J
NlmId: 100971774
123:123
JrId: 25951
long title: Houston law review / University of Houston
short title: Houst Law Rev
ISSN: 0018-6694
ISSN (Online): 
IsoAbbr: Houst Law Rev
NlmId: 100971776
123:123
JrId: 25952
long title: Science for the people
short title: Sci People
ISSN: 0048-9662
ISSN (Online): 
IsoAbbr: Sci People
NlmId: 100971779
123:123
JrId: 25953
long title: Christian Science monitor (Boston, Mass. : Eastern ed.)
short title: Christ Sci Monitor (East Ed)
ISSN: 
ISSN (Online): 
IsoAbbr: Christ Sci Monitor (East Ed)
NlmId: 100971785
123:123
JrId: 25954
long title: Business & professional ethics journal
short title: Bus Prof Ethics J
ISSN: 0277-2027
ISSN (Online): 
IsoAbbr: Bus Prof Ethics J
NlmId: 100971786
123:123
JrId: 25955
long title: Villanova law review
short title: Villanova Law Rev
ISSN: 0042-6229
ISSN (Online): 
IsoAbbr: Villanova Law Rev
NlmId: 100971787
123:123
JrId: 25956
long title: Sh'ma : a journal of Jewish responsibility
short title: Shma
ISSN: 0049-0385
ISSN (Online): 
IsoAbbr: Shma
NlmId: 100971788
123:123
JrId: 25957
long title: Saint Louis University law journal
short title: St Louis Univ Law J
ISSN: 0036-3030
ISSN (Online): 
IsoAbbr: St Louis Univ Law J
NlmId: 100971789
123:123
JrId: 25959
long title: Baylor law review
short title: Bayl Law Rev
ISSN: 0005-7274
ISSN (Online): 
IsoAbbr: Bayl Law Rev
NlmId: 100971791
123:123
JrId: 25960
long title: The Catholic lawyer
short title: Cathol Lawyer
ISSN: 0008-8137
ISSN (Online): 
IsoAbbr: Cathol Lawyer
NlmId: 100971792
123:123
JrId: 25961
long title: Clearinghouse review
short title: Clgh Rev
ISSN: 0009-868X
ISSN (Online): 
IsoAbbr: Clgh Rev
NlmId: 100971795
123:123
JrId: 25962
long title: Indiana law journal (Indianapolis, Ind. : 1926)
short title: Indiana Law J
ISSN: 0019-6665
ISSN (Online): 
IsoAbbr: Indiana Law J
NlmId: 100971796
123:123
JrId: 25963
long title: McGill law journal. Revue de droit de McGill
short title: McGill Law J
ISSN: 0024-9041
ISSN (Online): 
IsoAbbr: McGill Law J
NlmId: 100971799
123:123
JrId: 25964
long title: Professional ethics (Gainesville, Fla.)
short title: Prof Ethics
ISSN: 1063-6579
ISSN (Online): 
IsoAbbr: Prof Ethics
NlmId: 100971800
123:123
JrId: 25965
long title: University of Pennsylvania law review
short title: Univ PA Law Rev
ISSN: 0041-9907
ISSN (Online): 
IsoAbbr: Univ PA Law Rev
NlmId: 100971801
123:123
JrId: 25966
long title: Clinical ethics report
short title: Clin Ethics Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Ethics Rep
NlmId: 100971806
123:123
JrId: 25967
long title: Arizona law review
short title: Ariz Law Rev
ISSN: 0004-153X
ISSN (Online): 
IsoAbbr: Ariz Law Rev
NlmId: 100971810
123:123
JrId: 25968
long title: Rutgers law review
short title: Rutgers Law Rev
ISSN: 0036-0465
ISSN (Online): 
IsoAbbr: Rutgers Law Rev
NlmId: 100971812
123:123
JrId: 25969
long title: Loyola law review
short title: Loyola Law Rev
ISSN: 0192-9720
ISSN (Online): 
IsoAbbr: Loyola Law Rev
NlmId: 100971813
123:123
JrId: 25970
long title: University of San Francisco law review. University of San Francisco. School of Law
short title: Univ San Francisco Law Rev
ISSN: 0042-0018
ISSN (Online): 
IsoAbbr: Univ San Francisco Law Rev
NlmId: 100971814
123:123
JrId: 25971
long title: The American ecclesiastical review
short title: Am Eccles Rev
ISSN: 0002-8274
ISSN (Online): 
IsoAbbr: Am Eccles Rev
NlmId: 100971817
123:123
JrId: 25972
long title: Emory law journal
short title: Emory Law J
ISSN: 0094-4076
ISSN (Online): 
IsoAbbr: Emory Law J
NlmId: 100971819
123:123
JrId: 25973
long title: Jurimetrics
short title: Jurimetrics
ISSN: 0897-1277
ISSN (Online): 
IsoAbbr: Jurimetrics
NlmId: 100971821
123:123
JrId: 25974
long title: UCLA law review. University of California, Los Angeles. School of Law
short title: UCLA Law Rev
ISSN: 0041-5650
ISSN (Online): 
IsoAbbr: UCLA Law Rev
NlmId: 100971822
123:123
JrId: 25975
long title: The New law journal
short title: New Law J
ISSN: 0306-6479
ISSN (Online): 
IsoAbbr: New Law J
NlmId: 100971823
123:123
JrId: 25976
long title: Christianity and crisis
short title: Christ Crisis
ISSN: 0009-5745
ISSN (Online): 
IsoAbbr: Christ Crisis
NlmId: 100971826
123:123
JrId: 25977
long title: University of Cincinnati law review. University of Cincinnati. College of Law
short title: Univ Cincinnati Law Rev
ISSN: 0009-6881
ISSN (Online): 
IsoAbbr: Univ Cincinnati Law Rev
NlmId: 100971828
123:123
JrId: 25978
long title: University of Pittsburgh law review. University of Pittsburgh. School of Law
short title: Univ Pittsbg Law Rev
ISSN: 0041-9915
ISSN (Online): 
IsoAbbr: Univ Pittsbg Law Rev
NlmId: 100971833
123:123
JrId: 25979
long title: Wisconsin law review
short title: Wis L Rev
ISSN: 0043-650X
ISSN (Online): 
IsoAbbr: Wis L Rev
NlmId: 100971836
123:123
JrId: 25980
long title: Nebraska law review
short title: Neb Law Rev
ISSN: 0047-9209
ISSN (Online): 
IsoAbbr: Neb Law Rev
NlmId: 100971838
123:123
JrId: 25981
long title: Notre Dame journal of law, ethics & public policy
short title: Notre Dame J Law Ethics Public Policy
ISSN: 0883-3648
ISSN (Online): 
IsoAbbr: Notre Dame J Law Ethics Public Policy
NlmId: 100971840
123:123
JrId: 25982
long title: Maryland law review (Baltimore, Md. : 1936)
short title: MD Law Rev
ISSN: 0025-4282
ISSN (Online): 
IsoAbbr: MD Law Rev
NlmId: 100971842
123:123
JrId: 25983
long title: New England law review
short title: New Engl Law Rev
ISSN: 0028-4823
ISSN (Online): 
IsoAbbr: New Engl Law Rev
NlmId: 100971843
123:123
JrId: 25984
long title: Criminal law bulletin
short title: Crim Law Bull
ISSN: 0011-1317
ISSN (Online): 
IsoAbbr: Crim Law Bull
NlmId: 100971850
123:123
JrId: 25985
long title: Denver law journal
short title: Denver Law J
ISSN: 0011-8834
ISSN (Online): 
IsoAbbr: Denver Law J
NlmId: 100971855
123:123
JrId: 25986
long title: The Law quarterly review
short title: Law Q Rev
ISSN: 0023-933X
ISSN (Online): 
IsoAbbr: Law Q Rev
NlmId: 100971880
123:123
JrId: 25987
long title: Minnesota law review
short title: Minn Law Rev
ISSN: 0026-5535
ISSN (Online): 
IsoAbbr: Minn Law Rev
NlmId: 100971884
123:123
JrId: 25988
long title: New York
short title: New York
ISSN: 0028-7369
ISSN (Online): 
IsoAbbr: New York
NlmId: 100971904
123:123
JrId: 25989
long title: The Philosophical quarterly
short title: Philos Q
ISSN: 0031-8094
ISSN (Online): 
IsoAbbr: Philos Q
NlmId: 100971905
123:123
JrId: 25990
long title: Saskatchewan law review
short title: Sask Law Rev
ISSN: 0036-4916
ISSN (Online): 
IsoAbbr: Sask Law Rev
NlmId: 100971907
123:123
JrId: 25991
long title: South Texas law journal
short title: South Tex Law J
ISSN: 0038-3546
ISSN (Online): 
IsoAbbr: South Tex Law J
NlmId: 100971908
123:123
JrId: 25992
long title: Student lawyer (Chicago, Ill. : 1972)
short title: Stud Lawyer
ISSN: 0039-274X
ISSN (Online): 
IsoAbbr: Stud Lawyer
NlmId: 100971909
123:123
JrId: 25993
long title: University of Western Ontario law review
short title: Univ West Ont Law Rev
ISSN: 0703-900X
ISSN (Online): 
IsoAbbr: Univ West Ont Law Rev
NlmId: 100971910
123:123
JrId: 25994
long title: The Civil liberties review
short title: Civ Liberties Rev
ISSN: 0093-6383
ISSN (Online): 
IsoAbbr: Civ Liberties Rev
NlmId: 100971911
123:123
JrId: 25995
long title: Memphis State University law review
short title: Memphis State Univ Law Rev
ISSN: 0047-6714
ISSN (Online): 
IsoAbbr: Memphis State Univ Law Rev
NlmId: 100972005
123:123
JrId: 25996
long title: Boston University law review. Boston University. School of Law
short title: Boston Univ Law Rev
ISSN: 0006-8047
ISSN (Online): 
IsoAbbr: Boston Univ Law Rev
NlmId: 100971913
123:123
JrId: 25997
long title: University of Toledo law review. University of Toledo. College of Law
short title: Univ Toledo Law Rev
ISSN: 0042-0190
ISSN (Online): 
IsoAbbr: Univ Toledo Law Rev
NlmId: 100971915
123:123
JrId: 25998
long title: Washington law review (Seattle, Wash. : 1962)
short title: Wash Law Rev
ISSN: 0043-0617
ISSN (Online): 
IsoAbbr: Wash Law Rev
NlmId: 100971918
123:123
JrId: 25999
long title: Santa Clara law review
short title: Santa Clara Law Rev
ISSN: 0146-0315
ISSN (Online): 
IsoAbbr: Santa Clara Law Rev
NlmId: 100971919
123:123
JrId: 26000
long title: Policy review
short title: Policy Rev
ISSN: 0146-5945
ISSN (Online): 
IsoAbbr: Policy Rev
NlmId: 100971921
123:123
JrId: 26001
long title: Journal of social philosophy
short title: J Soc Philos
ISSN: 0047-2786
ISSN (Online): 
IsoAbbr: J Soc Philos
NlmId: 100971922
123:123
JrId: 26002
long title: Law and philosophy
short title: Law Philos
ISSN: 0167-5249
ISSN (Online): 
IsoAbbr: Law Philos
NlmId: 100971924
123:123
JrId: 26003
long title: Columbia human rights law review
short title: Columbia Human Rights Law Rev
ISSN: 0090-7944
ISSN (Online): 
IsoAbbr: Columbia Human Rights Law Rev
NlmId: 100971926
123:123
JrId: 26004
long title: University of Richmond law review. University of Richmond
short title: Univ Richmond Law Rev
ISSN: 0566-2389
ISSN (Online): 
IsoAbbr: Univ Richmond Law Rev
NlmId: 100971929
123:123
JrId: 26005
long title: Pace law review
short title: Pace Law Rev
ISSN: 0272-2410
ISSN (Online): 
IsoAbbr: Pace Law Rev
NlmId: 100971932
123:123
JrId: 26006
long title: The University of New South Wales law journal
short title: Univ N S W Law J
ISSN: 0313-0096
ISSN (Online): 
IsoAbbr: Univ N S W Law J
NlmId: 100971934
123:123
JrId: 26007
long title: Religious studies review
short title: Relig Stud Rev
ISSN: 0319-485X
ISSN (Online): 
IsoAbbr: Relig Stud Rev
NlmId: 100971936
123:123
JrId: 26008
long title: Sunday times (London, England : 1931)
short title: Sunday Times
ISSN: 
ISSN (Online): 
IsoAbbr: Sunday Times
NlmId: 100971937
123:123
JrId: 26009
long title: Santa Clara lawyer (1961)
short title: Santa Clara Lawyer
ISSN: 0581-6106
ISSN (Online): 
IsoAbbr: Santa Clara Lawyer
NlmId: 100971939
123:123
JrId: 26010
long title: Mercer law review
short title: Mercer Law Rev
ISSN: 0025-987X
ISSN (Online): 
IsoAbbr: Mercer Law Rev
NlmId: 100971940
123:123
JrId: 26011
long title: Northern Illinois University law review
short title: North Ill Univ Law Rev
ISSN: 0734-1490
ISSN (Online): 
IsoAbbr: North Ill Univ Law Rev
NlmId: 100971941
123:123
JrId: 26012
long title: North Carolina law review
short title: North Carol Law Rev
ISSN: 0029-2524
ISSN (Online): 
IsoAbbr: North Carol Law Rev
NlmId: 100971942
123:123
JrId: 26013
long title: New England journal on criminal and civil confinement
short title: N Engl J Crim Civ Confin
ISSN: 0740-8994
ISSN (Online): 
IsoAbbr: N Engl J Crim Civ Confin
NlmId: 100971943
123:123
JrId: 26014
long title: Western New England law review
short title: West New Engl Law Rev
ISSN: 0190-6593
ISSN (Online): 
IsoAbbr: West New Engl Law Rev
NlmId: 100971944
123:123
JrId: 26015
long title: Philosophy in context
short title: Philos Context
ISSN: 0742-2733
ISSN (Online): 
IsoAbbr: Philos Context
NlmId: 100971945
123:123
JrId: 26016
long title: Journal of applied philosophy
short title: J Appl Philos
ISSN: 0264-3758
ISSN (Online): 
IsoAbbr: J Appl Philos
NlmId: 100971946
123:123
JrId: 26017
long title: Journal of information ethics
short title: J Infor Ethics
ISSN: 1061-9321
ISSN (Online): 
IsoAbbr: J Infor Ethics
NlmId: 100971947
123:123
JrId: 26018
long title: Splice : the splice of life
short title: Splice Life
ISSN: 1362-1955
ISSN (Online): 
IsoAbbr: Splice Life
NlmId: 100971951
123:123
JrId: 26019
long title: Akron law review
short title: Akron Law Rev
ISSN: 0002-371X
ISSN (Online): 
IsoAbbr: Akron Law Rev
NlmId: 100971952
123:123
JrId: 26020
long title: The Modern law review
short title: Mod Law Rev
ISSN: 0026-7961
ISSN (Online): 
IsoAbbr: Mod Law Rev
NlmId: 100971953
123:123
JrId: 26021
long title: Capital University law review
short title: Cap Univ Law Rev
ISSN: 0198-9693
ISSN (Online): 
IsoAbbr: Cap Univ Law Rev
NlmId: 100971954
123:123
JrId: 26022
long title: Theological studies
short title: Theol Stud
ISSN: 0040-5639
ISSN (Online): 
IsoAbbr: Theol Stud
NlmId: 100971955
123:123
JrId: 26023
long title: University of Dayton law review. University of Dayton. Law School
short title: Univ Dayton Law Rev
ISSN: 0162-9174
ISSN (Online): 
IsoAbbr: Univ Dayton Law Rev
NlmId: 100971956
123:123
JrId: 26024
long title: Western State University law review
short title: West State Univ Law Rev
ISSN: 0362-8892
ISSN (Online): 
IsoAbbr: West State Univ Law Rev
NlmId: 100971958
123:123
JrId: 26025
long title: Alabama law review
short title: Ala Law Rev
ISSN: 0002-4279
ISSN (Online): 
IsoAbbr: Ala Law Rev
NlmId: 100971960
123:123
JrId: 26026
long title: Alberta law review
short title: Alta Law Rev
ISSN: 0002-4821
ISSN (Online): 
IsoAbbr: Alta Law Rev
NlmId: 100971962
123:123
JrId: 26027
long title: Analysis
short title: Analysis
ISSN: 0003-2638
ISSN (Online): 
IsoAbbr: Analysis
NlmId: 100971963
123:123
JrId: 26028
long title: Brooklyn law review
short title: Brooklyn Law Rev
ISSN: 0007-2362
ISSN (Online): 
IsoAbbr: Brooklyn Law Rev
NlmId: 100971964
123:123
JrId: 26029
long title: Creighton law review
short title: Creighton Law Rev
ISSN: 0011-1155
ISSN (Online): 
IsoAbbr: Creighton Law Rev
NlmId: 100971965
123:123
JrId: 26030
long title: Hastings constitutional law quarterly
short title: Hastings Constit Law Q
ISSN: 0094-5617
ISSN (Online): 
IsoAbbr: Hastings Constit Law Q
NlmId: 100971967
123:123
JrId: 26031
long title: Dialog
short title: Dialog
ISSN: 0012-2033
ISSN (Online): 
IsoAbbr: Dialog
NlmId: 100971968
123:123
JrId: 26032
long title: The John Marshall law review
short title: John Marshall Law Rev
ISSN: 0270-854X
ISSN (Online): 
IsoAbbr: John Marshall Law Rev
NlmId: 100971969
123:123
JrId: 26033
long title: Howard law journal
short title: Howard Law J
ISSN: 0018-6813
ISSN (Online): 
IsoAbbr: Howard Law J
NlmId: 100971970
123:123
JrId: 26034
long title: Free inquiry (Buffalo, N.Y.)
short title: Free Inq
ISSN: 0272-0701
ISSN (Online): 
IsoAbbr: Free Inq
NlmId: 100971972
123:123
JrId: 26035
long title: Human events
short title: Hum Events
ISSN: 0018-7194
ISSN (Online): 
IsoAbbr: Hum Events
NlmId: 100971973
123:123
JrId: 26036
long title: Hypatia
short title: Hypatia
ISSN: 0887-5367
ISSN (Online): 
IsoAbbr: Hypatia
NlmId: 100971977
123:123
JrId: 26037
long title: The International and comparative law quarterly
short title: Int Comp Law Q
ISSN: 0020-5893
ISSN (Online): 
IsoAbbr: Int Comp Law Q
NlmId: 100971978
123:123
JrId: 26038
long title: Columbia journal of law and social problems
short title: Columbia J Law Soc Probl
ISSN: 0010-1923
ISSN (Online): 
IsoAbbr: Columbia J Law Soc Probl
NlmId: 100971979
123:123
JrId: 26039
long title: Melbourne University law review
short title: Melb Univ Law Rev
ISSN: 0025-8938
ISSN (Online): 
IsoAbbr: Melb Univ Law Rev
NlmId: 100971981
123:123
JrId: 26040
long title: Duquesne law review
short title: Duquesne Law Rev
ISSN: 0093-3058
ISSN (Online): 
IsoAbbr: Duquesne Law Rev
NlmId: 100971984
123:123
JrId: 26041
long title: Mississippi law journal
short title: Miss Law J
ISSN: 0026-6280
ISSN (Online): 
IsoAbbr: Miss Law J
NlmId: 100971987
123:123
JrId: 26042
long title: New Mexico law review
short title: N M Law Rev
ISSN: 0028-6214
ISSN (Online): 
IsoAbbr: N M Law Rev
NlmId: 100971989
123:123
JrId: 26043
long title: New York University law review (1950)
short title: N Y Univ Law Rev
ISSN: 0028-7881
ISSN (Online): 
IsoAbbr: N Y Univ Law Rev
NlmId: 100971990
123:123
JrId: 26044
long title: Reconstructionist
short title: Reconstructionist
ISSN: 0034-1495
ISSN (Online): 
IsoAbbr: Reconstructionist
NlmId: 100971991
123:123
JrId: 26045
long title: ABA journal
short title: ABA J
ISSN: 0747-0088
ISSN (Online): 
IsoAbbr: ABA J
NlmId: 100971992
123:123
JrId: 26046
long title: Solicitors' journal (London, England : 1928)
short title: Solicit J
ISSN: 0038-1047
ISSN (Online): 
IsoAbbr: Solicit J
NlmId: 100971993
123:123
JrId: 26047
long title: University of Detroit journal of urban law
short title: Univ Detroit J Urban Law
ISSN: 0161-7095
ISSN (Online): 
IsoAbbr: Univ Detroit J Urban Law
NlmId: 100972001
123:123
JrId: 26048
long title: Christian Science monitor (Boston, Mass. : 1983)
short title: Christ Sci Monitor
ISSN: 0882-7729
ISSN (Online): 
IsoAbbr: Christ Sci Monitor
NlmId: 100972004
123:123
JrId: 26049
long title: The American journal of jurisprudence
short title: Am J Jurisprud
ISSN: 0065-8995
ISSN (Online): 
IsoAbbr: Am J Jurisprud
NlmId: 100972006
123:123
JrId: 26050
long title: Annual survey of American law
short title: Annu Surv Am Law
ISSN: 0066-4413
ISSN (Online): 
IsoAbbr: Annu Surv Am Law
NlmId: 100972008
123:123
JrId: 26051
long title: Christianity today
short title: Christ Today
ISSN: 0009-5753
ISSN (Online): 
IsoAbbr: Christ Today
NlmId: 100972009
123:123
JrId: 26052
long title: The Month
short title: Month
ISSN: 0027-0172
ISSN (Online): 
IsoAbbr: Month
NlmId: 100972014
123:123
JrId: 26053
long title: The Journal of college and university law
short title: J Coll Univ Law
ISSN: 0093-8688
ISSN (Online): 
IsoAbbr: J Coll Univ Law
NlmId: 100972015
123:123
JrId: 26054
long title: Detroit College of Law review
short title: Detroit Coll Law Rev
ISSN: 0099-135X
ISSN (Online): 
IsoAbbr: Detroit Coll Law Rev
NlmId: 100972017
123:123
JrId: 26055
long title: Tablet (Brooklyn, New York, N.Y.)
short title: Tablet
ISSN: 0039-8845
ISSN (Online): 
IsoAbbr: Tablet
NlmId: 100972019
123:123
JrId: 26056
long title: Loyola of Los Angeles law review
short title: Loyola Los Angel Law Rev
ISSN: 0147-9857
ISSN (Online): 
IsoAbbr: Loyola Los Angel Law Rev
NlmId: 100972020
123:123
JrId: 26057
long title: Utah law review
short title: Utah Law Rev
ISSN: 0042-1448
ISSN (Online): 
IsoAbbr: Utah Law Rev
NlmId: 100972021
123:123
JrId: 26058
long title: Vanderbilt law review
short title: Vanderbilt Law Rev
ISSN: 0042-2533
ISSN (Online): 
IsoAbbr: Vanderbilt Law Rev
NlmId: 100972023
123:123
JrId: 26059
long title: Washington University law quarterly. Washington University (Saint Louis, Mo.). School of Law
short title: Wash Univ Law Q
ISSN: 0043-0862
ISSN (Online): 
IsoAbbr: Wash Univ Law Q
NlmId: 100972024
123:123
JrId: 26060
long title: Dickinson law review
short title: Dickinson Law Rev
ISSN: 0012-2459
ISSN (Online): 
IsoAbbr: Dickinson Law Rev
NlmId: 100972026
123:123
JrId: 26061
long title: Rutgers law journal
short title: Rutgers Law J
ISSN: 0277-318X
ISSN (Online): 
IsoAbbr: Rutgers Law J
NlmId: 100972028
123:123
JrId: 26062
long title: Loyola of Los Angeles international and comparative law journal
short title: Loyola Los Angel Int Comp Law J
ISSN: 0277-5417
ISSN (Online): 
IsoAbbr: Loyola Los Angel Int Comp Law J
NlmId: 100972030
123:123
JrId: 26063
long title: Journal of moral education
short title: J Moral Educ
ISSN: 0305-7240
ISSN (Online): 
IsoAbbr: J Moral Educ
NlmId: 100972031
123:123
JrId: 26064
long title: Mother Jones
short title: Mother Jones
ISSN: 0362-8841
ISSN (Online): 
IsoAbbr: Mother Jones
NlmId: 100972032
123:123
JrId: 26065
long title: Iowa law review
short title: Iowa Law Rev
ISSN: 0021-0552
ISSN (Online): 
IsoAbbr: Iowa Law Rev
NlmId: 100972033
123:123
JrId: 26066
long title: Kentucky law journal (Lexington, Ky.)
short title: KY Law J
ISSN: 0023-026X
ISSN (Online): 
IsoAbbr: KY Law J
NlmId: 100972036
123:123
JrId: 26067
long title: University of Kansas law review. University of Kansas. School of Law
short title: Univ Kans Law Rev
ISSN: 0083-4025
ISSN (Online): 
IsoAbbr: Univ Kans Law Rev
NlmId: 100972037
123:123
JrId: 26068
long title: Buffalo law review
short title: Buffalo Law Rev
ISSN: 0023-9356
ISSN (Online): 
IsoAbbr: Buffalo Law Rev
NlmId: 100972038
123:123
JrId: 26069
long title: Law & inequality
short title: Law Inequal
ISSN: 0737-089X
ISSN (Online): 
IsoAbbr: Law Inequal
NlmId: 100972039
123:123
JrId: 26070
long title: Missouri law review
short title: Miss Law Rev
ISSN: 0026-6604
ISSN (Online): 
IsoAbbr: Miss Law Rev
NlmId: 100972040
123:123
JrId: 26071
long title: Oklahoma law review
short title: Oklahoma Law Rev
ISSN: 0030-1752
ISSN (Online): 
IsoAbbr: Oklahoma Law Rev
NlmId: 100972041
123:123
JrId: 26072
long title: University of Florida law review
short title: Univ Fla Law Rev
ISSN: 0041-9583
ISSN (Online): 
IsoAbbr: Univ Fla Law Rev
NlmId: 100972042
123:123
JrId: 26073
long title: International journal of law and the family
short title: Int J Law Fam
ISSN: 0950-4109
ISSN (Online): 
IsoAbbr: Int J Law Fam
NlmId: 100972043
123:123
JrId: 26074
long title: Atlantic monthly (Boston, Mass. : 1993)
short title: Atl Mon
ISSN: 1072-7825
ISSN (Online): 
IsoAbbr: Atl Mon
NlmId: 100972044
123:123
JrId: 26075
long title: Washburn law journal
short title: Washburn Law J
ISSN: 0043-0420
ISSN (Online): 
IsoAbbr: Washburn Law J
NlmId: 100972045
123:123
JrId: 26076
long title: Canadian journal of women and the law = Revue juridique La femme et le droit
short title: Can J Women Law
ISSN: 0832-8781
ISSN (Online): 
IsoAbbr: Can J Women Law
NlmId: 100972047
123:123
JrId: 26077
long title: California Western law review
short title: Calif West Law Rev
ISSN: 0008-1639
ISSN (Online): 
IsoAbbr: Calif West Law Rev
NlmId: 100972049
123:123
JrId: 26078
long title: Case Western Reserve law review
short title: Case West Reserve Law Rev
ISSN: 0008-7262
ISSN (Online): 
IsoAbbr: Case West Reserve Law Rev
NlmId: 100972052
123:123
JrId: 26079
long title: Georgia law review (Athens, Ga. : 1966)
short title: Georgia Law Rev
ISSN: 0016-8300
ISSN (Online): 
IsoAbbr: Georgia Law Rev
NlmId: 100972053
123:123
JrId: 26080
long title: The San Diego law review
short title: San Diego Law Rev
ISSN: 0036-4037
ISSN (Online): 
IsoAbbr: San Diego Law Rev
NlmId: 100972054
123:123
JrId: 26081
long title: Social theory and practice
short title: Soc Theory Pract
ISSN: 0037-802X
ISSN (Online): 
IsoAbbr: Soc Theory Pract
NlmId: 100972056
123:123
JrId: 26082
long title: Tulane law review
short title: Tulane Law Rev
ISSN: 0041-3992
ISSN (Online): 
IsoAbbr: Tulane Law Rev
NlmId: 100972058
123:123
JrId: 26083
long title: Wayne law review
short title: Wayne Law Rev
ISSN: 0043-1621
ISSN (Online): 
IsoAbbr: Wayne Law Rev
NlmId: 100972059
123:123
JrId: 26084
long title: Gonzaga law review
short title: Gonzaga Law Rev
ISSN: 0046-6115
ISSN (Online): 
IsoAbbr: Gonzaga Law Rev
NlmId: 100972061
123:123
JrId: 26085
long title: The Notre Dame lawyer
short title: Notre Dame Lawyer
ISSN: 0029-4535
ISSN (Online): 
IsoAbbr: Notre Dame Lawyer
NlmId: 100972123
123:123
JrId: 26086
long title: Maryland journal of contemporary legal issues
short title: Md J Contemp Leg Issues
ISSN: 1066-9809
ISSN (Online): 
IsoAbbr: Md J Contemp Leg Issues
NlmId: 100972131
123:123
JrId: 26087
long title: University of San Fernando Valley law review
short title: Univ San Fernando Valley Law Review
ISSN: 0042-000X
ISSN (Online): 
IsoAbbr: Univ San Fernando Valley Law Review
NlmId: 100972172
123:123
JrId: 26088
long title: Indiana law review
short title: Indiana Law Rev
ISSN: 0090-4198
ISSN (Online): 
IsoAbbr: Indiana Law Rev
NlmId: 100972118
123:123
JrId: 26089
long title: Social philosophy & policy
short title: Soc Philos Policy
ISSN: 0265-0525
ISSN (Online): 
IsoAbbr: Soc Philos Policy
NlmId: 100972119
123:123
JrId: 26090
long title: University of California, Davis law review
short title: Univ Calif Davis Law Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Univ Calif Davis Law Rev
NlmId: 100972120
123:123
JrId: 26091
long title: Louisiana law review
short title: LA Law Rev
ISSN: 0024-6859
ISSN (Online): 
IsoAbbr: LA Law Rev
NlmId: 100972121
123:123
JrId: 26092
long title: National review
short title: Natl Rev
ISSN: 0028-0038
ISSN (Online): 
IsoAbbr: Natl Rev
NlmId: 100972122
123:123
JrId: 26093
long title: University of Miami law review
short title: Univ Miami Law Rev
ISSN: 0041-9818
ISSN (Online): 
IsoAbbr: Univ Miami Law Rev
NlmId: 100972125
123:123
JrId: 26094
long title: Washington and Lee law review
short title: Wash Lee Law Rev
ISSN: 0043-0463
ISSN (Online): 
IsoAbbr: Wash Lee Law Rev
NlmId: 100972126
123:123
JrId: 26095
long title: Florida State University law review. Florida State University. College of Law
short title: Fla State Univ Law Rev
ISSN: 0096-3070
ISSN (Online): 
IsoAbbr: Fla State Univ Law Rev
NlmId: 100972129
123:123
JrId: 26096
long title: Harvard women's law journal
short title: Harv Women's Law J
ISSN: 0270-1456
ISSN (Online): 
IsoAbbr: Harv Women's Law J
NlmId: 100972130
123:123
JrId: 26097
long title: Newsletter on science, technology & human values
short title: Newsl Sci Technol Human Values
ISSN: 0738-2618
ISSN (Online): 
IsoAbbr: Newsl Sci Technol Human Values
NlmId: 100972132
123:123
JrId: 26098
long title: Perspectives on the professions
short title: Perspectives Prof
ISSN: 
ISSN (Online): 
IsoAbbr: Perspectives Prof
NlmId: 100972133
123:123
JrId: 26099
long title: Atlantic monthly (Boston, Mass. : 1971)
short title: Atl Mon
ISSN: 0004-6795
ISSN (Online): 
IsoAbbr: Atl Mon
NlmId: 100972134
123:123
JrId: 26100
long title: National observer (Washington, D.C.)
short title: Natl Obs
ISSN: 0027-9803
ISSN (Online): 
IsoAbbr: Natl Obs
NlmId: 100972135
123:123
JrId: 26101
long title: The American criminal law review
short title: Am Crim Law Rev
ISSN: 0164-0364
ISSN (Online): 
IsoAbbr: Am Crim Law Rev
NlmId: 100972136
123:123
JrId: 26102
long title: The New Zealand law journal : NZLJ
short title: N Z Law J
ISSN: 0028-8373
ISSN (Online): 
IsoAbbr: N Z Law J
NlmId: 100972137
123:123
JrId: 26103
long title: The Cambridge law journal
short title: Camb Law J
ISSN: 0008-1973
ISSN (Online): 
IsoAbbr: Camb Law J
NlmId: 100972138
123:123
JrId: 26104
long title: Northwestern University law review
short title: Northwest Univ Law Rev
ISSN: 0029-3571
ISSN (Online): 
IsoAbbr: Northwest Univ Law Rev
NlmId: 100972139
123:123
JrId: 26105
long title: Family law (Chichester)
short title: Family Law
ISSN: 0014-7281
ISSN (Online): 
IsoAbbr: Family Law
NlmId: 100972141
123:123
JrId: 26106
long title: Pacific law journal (Sacramento, Calif.)
short title: Pac Law J
ISSN: 0030-8757
ISSN (Online): 
IsoAbbr: Pac Law J
NlmId: 100972142
123:123
JrId: 26107
long title: Ohio Northern University law review
short title: Ohio North Univ Law Rev
ISSN: 0094-534X
ISSN (Online): 
IsoAbbr: Ohio North Univ Law Rev
NlmId: 100972143
123:123
JrId: 26108
long title: Good housekeeping (New York, N.Y.)
short title: Good Housekeeping
ISSN: 0017-209X
ISSN (Online): 
IsoAbbr: Good Housekeeping
NlmId: 100972144
123:123
JrId: 26109
long title: New York Law School law review. New York Law School
short title: NY Law Sch Law Rev
ISSN: 0145-448X
ISSN (Online): 
IsoAbbr: NY Law Sch Law Rev
NlmId: 100972145
123:123
JrId: 26110
long title: Gazette - The Law Society of Upper Canada. Law Society of Upper Canada
short title: Gaz Law Soc Upper Can
ISSN: 0023-9364
ISSN (Online): 
IsoAbbr: Gaz Law Soc Upper Can
NlmId: 100972146
123:123
JrId: 26111
long title: Technology in society
short title: Technol Soc
ISSN: 0160-791X
ISSN (Online): 
IsoAbbr: Technol Soc
NlmId: 100972148
123:123
JrId: 26112
long title: Liguorian
short title: Liguorian
ISSN: 0024-3450
ISSN (Online): 
IsoAbbr: Liguorian
NlmId: 100972152
123:123
JrId: 26113
long title: Journal of business ethics : JBE
short title: J Bus Ethics
ISSN: 0167-4544
ISSN (Online): 
IsoAbbr: J Bus Ethics
NlmId: 100972154
123:123
JrId: 26114
long title: Montana law review
short title: Mont Law Rev
ISSN: 0026-9972
ISSN (Online): 
IsoAbbr: Mont Law Rev
NlmId: 100972159
123:123
JrId: 26115
long title: Philippine law journal
short title: Philipp Law J
ISSN: 0031-7721
ISSN (Online): 
IsoAbbr: Philipp Law J
NlmId: 100972160
123:123
JrId: 26116
long title: North Carolina Central law journal
short title: North Carol Centr Law J
ISSN: 0549-7434
ISSN (Online): 
IsoAbbr: North Carol Centr Law J
NlmId: 100972161
123:123
JrId: 26117
long title: American Bar Association journal. American Bar Association
short title: Am Bar Assoc J
ISSN: 0002-7596
ISSN (Online): 
IsoAbbr: Am Bar Assoc J
NlmId: 100972162
123:123
JrId: 26118
long title: Southwestern law journal
short title: Southwest Law J
ISSN: 0038-4836
ISSN (Online): 
IsoAbbr: Southwest Law J
NlmId: 100972163
123:123
JrId: 26119
long title: The Australian law journal
short title: Aust Law J
ISSN: 0004-9611
ISSN (Online): 
IsoAbbr: Aust Law J
NlmId: 100972164
123:123
JrId: 26120
long title: Spectator (London, England : 1828)
short title: Spectator
ISSN: 0038-6952
ISSN (Online): 
IsoAbbr: Spectator
NlmId: 100972165
123:123
JrId: 26121
long title: Catholic University law review
short title: Cathol Univers Law Rev
ISSN: 0008-8390
ISSN (Online): 
IsoAbbr: Cathol Univers Law Rev
NlmId: 100972166
123:123
JrId: 26122
long title: Theology today (Princeton, N.J.)
short title: Theol Today
ISSN: 0040-5736
ISSN (Online): 
IsoAbbr: Theol Today
NlmId: 100972167
123:123
JrId: 26123
long title: Criminal law review (London, England)
short title: Crim Law Rev
ISSN: 0011-135X
ISSN (Online): 
IsoAbbr: Crim Law Rev
NlmId: 100972168
123:123
JrId: 26124
long title: United Synagogue review
short title: United Synag Rev
ISSN: 0041-8153
ISSN (Online): 
IsoAbbr: United Synag Rev
NlmId: 100972169
123:123
JrId: 26125
long title: De Paul law review
short title: De Paul Law Rev
ISSN: 0011-7188
ISSN (Online): 
IsoAbbr: De Paul Law Rev
NlmId: 100972170
123:123
JrId: 26126
long title: The University of Illinois law forum
short title: Univ Ill Law Forum
ISSN: 0041-963X
ISSN (Online): 
IsoAbbr: Univ Ill Law Forum
NlmId: 100972171
123:123
JrId: 26127
long title: The George Washington law review
short title: George Washington Law Rev
ISSN: 0016-8076
ISSN (Online): 
IsoAbbr: George Washington Law Rev
NlmId: 100972173
123:123
JrId: 26128
long title: Victoria University of Wellington law review / Law Faculty
short title: Law Rev
ISSN: 0042-5117
ISSN (Online): 
IsoAbbr: Law Rev
NlmId: 100972175
123:123
JrId: 26129
long title: Harvard journal on legislation
short title: Harvard J Legis
ISSN: 0017-808X
ISSN (Online): 
IsoAbbr: Harvard J Legis
NlmId: 100972176
123:123
JrId: 26130
long title: Marquette law review
short title: Marquette Law Rev
ISSN: 0025-3987
ISSN (Online): 
IsoAbbr: Marquette Law Rev
NlmId: 100972177
123:123
JrId: 26131
long title: William and Mary law review
short title: William Mary Law Rev
ISSN: 0043-5589
ISSN (Online): 
IsoAbbr: William Mary Law Rev
NlmId: 100972178
123:123
JrId: 26132
long title: Cumberland-Samford law review
short title: Cumberland Samford Law Rev
ISSN: 0045-9275
ISSN (Online): 
IsoAbbr: Cumberland Samford Law Rev
NlmId: 100972179
123:123
JrId: 26133
long title: New statesman (London, England : 1957)
short title: New Statesman
ISSN: 0028-6842
ISSN (Online): 
IsoAbbr: New Statesman
NlmId: 100972180
123:123
JrId: 26134
long title: Ecology law quarterly
short title: Ecol Law Q
ISSN: 0046-1121
ISSN (Online): 
IsoAbbr: Ecol Law Q
NlmId: 100972181
123:123
JrId: 26135
long title: Valparaiso University law review. Valparaiso University. School of Law
short title: Valparaiso Univ Law Rev
ISSN: 0042-2363
ISSN (Online): 
IsoAbbr: Valparaiso Univ Law Rev
NlmId: 100972183
123:123
JrId: 26136
long title: Ottawa law review
short title: Ottawa Law Rev
ISSN: 0048-2331
ISSN (Online): 
IsoAbbr: Ottawa Law Rev
NlmId: 100972184
123:123
JrId: 26137
long title: Philosophic research and analysis
short title: Philos Res Analysis
ISSN: 0048-3907
ISSN (Online): 
IsoAbbr: Philos Res Analysis
NlmId: 100972186
123:123
JrId: 26138
long title: Women's rights law reporter
short title: Women's Rights Law Report
ISSN: 0085-8269
ISSN (Online): 
IsoAbbr: Women's Rights Law Report
NlmId: 100972187
123:123
JrId: 26139
long title: Hofstra law review
short title: Hofstra Law Rev
ISSN: 0091-4029
ISSN (Online): 
IsoAbbr: Hofstra Law Rev
NlmId: 100972188
123:123
JrId: 26140
long title: Auckland University law review
short title: Auckl Univ Law Rev
ISSN: 0067-0510
ISSN (Online): 
IsoAbbr: Auckl Univ Law Rev
NlmId: 100972189
123:123
JrId: 26141
long title: University of Baltimore law review. University of Baltimore. School of Law
short title: Univ Baltimore Law Rev
ISSN: 0091-5440
ISSN (Online): 
IsoAbbr: Univ Baltimore Law Rev
NlmId: 100972191
123:123
JrId: 26142
long title: Harvard journal of law & public policy
short title: Harv J Law Public Policy
ISSN: 0193-4872
ISSN (Online): 
IsoAbbr: Harv J Law Public Policy
NlmId: 100972192
123:123
JrId: 26143
long title: Moment (New York, N.Y.)
short title: Moment
ISSN: 0099-0280
ISSN (Online): 
IsoAbbr: Moment
NlmId: 100972193
123:123
JrId: 26144
long title: The International journal of applied philosophy
short title: Int J Appl Philos
ISSN: 0739-098X
ISSN (Online): 
IsoAbbr: Int J Appl Philos
NlmId: 100972194
123:123
JrId: 26145
long title: Social thought
short title: Soc Thought
ISSN: 0099-183X
ISSN (Online): 
IsoAbbr: Soc Thought
NlmId: 100972195
123:123
JrId: 26146
long title: New England journal of public policy : a journal of the John W. McCormack Institute of Public Affairs, University of Massachusetts at Boston
short title: N Engl J Public Policy
ISSN: 0749-016X
ISSN (Online): 
IsoAbbr: N Engl J Public Policy
NlmId: 100972196
123:123
JrId: 26147
long title: The Responsive community : rights and responsibilities
short title: Responsive Community
ISSN: 1053-0754
ISSN (Online): 
IsoAbbr: Responsive Community
NlmId: 100972199
123:123
JrId: 26148
long title: Chicago-Kent law review
short title: Chic Kent Law Rev
ISSN: 0009-3599
ISSN (Online): 
IsoAbbr: Chic Kent Law Rev
NlmId: 100972205
123:123
JrId: 26149
long title: Southern Illinois University law journal. Southern Illinois University at Carbondale. School of Law
short title: South Ill Univ Law J
ISSN: 0145-3432
ISSN (Online): 
IsoAbbr: South Ill Univ Law J
NlmId: 100972206
123:123
JrId: 26150
long title: Connecticut law review
short title: Conn Law Rev
ISSN: 0010-6151
ISSN (Online): 
IsoAbbr: Conn Law Rev
NlmId: 100972207
123:123
JrId: 26151
long title: Socialist review
short title: Social Rev
ISSN: 0161-1801
ISSN (Online): 
IsoAbbr: Social Rev
NlmId: 100972210
123:123
JrId: 26152
long title: Harvard civil rights-civil liberties law review
short title: Harv Civ Rights-Civil Lib Law Rev
ISSN: 0017-8039
ISSN (Online): 
IsoAbbr: Harv Civ Rights-Civil Lib Law Rev
NlmId: 100972211
123:123
JrId: 26153
long title: Willamette law review
short title: Willamette Law Rev
ISSN: 0191-9822
ISSN (Online): 
IsoAbbr: Willamette Law Rev
NlmId: 100972212
123:123
JrId: 26154
long title: The John Marshall journal of practice and procedure
short title: John Marshall J Pract Proced
ISSN: 0021-7212
ISSN (Online): 
IsoAbbr: John Marshall J Pract Proced
NlmId: 100972213
123:123
JrId: 26155
long title: Hamline law review
short title: Hamline Law Rev
ISSN: 0198-7364
ISSN (Online): 
IsoAbbr: Hamline Law Rev
NlmId: 100972214
123:123
JrId: 26156
long title: Jurist (Washington, D.C.)
short title: Jurist
ISSN: 0022-6858
ISSN (Online): 
IsoAbbr: Jurist
NlmId: 100972215
123:123
JrId: 26157
long title: The Progressive
short title: Progressive
ISSN: 0033-0736
ISSN (Online): 
IsoAbbr: Progressive
NlmId: 100972217
123:123
JrId: 26158
long title: Logos (Santa Clara, Calif.)
short title: Logos (Santa Clara)
ISSN: 0276-5667
ISSN (Online): 
IsoAbbr: Logos (Santa Clara)
NlmId: 100972218
123:123
JrId: 26159
long title: Texas law review
short title: Tex Law Rev
ISSN: 0040-4411
ISSN (Online): 
IsoAbbr: Tex Law Rev
NlmId: 100972219
123:123
JrId: 26160
long title: University of Illinois law review
short title: Univ Ill Law Rev
ISSN: 0276-9948
ISSN (Online): 
IsoAbbr: Univ Ill Law Rev
NlmId: 100972221
123:123
JrId: 26161
long title: Dalhousie law journal
short title: Dalhous Law J
ISSN: 0317-1663
ISSN (Online): 
IsoAbbr: Dalhous Law J
NlmId: 100972223
123:123
JrId: 26162
long title: Yale journal on regulation
short title: Yale J Regul
ISSN: 0741-9457
ISSN (Online): 
IsoAbbr: Yale J Regul
NlmId: 100972225
123:123
JrId: 26163
long title: The Journal of law and religion
short title: J Law Relig
ISSN: 0748-0814
ISSN (Online): 
IsoAbbr: J Law Relig
NlmId: 100972230
123:123
JrId: 26164
long title: High technology law journal
short title: High Technol Law J
ISSN: 0885-2715
ISSN (Online): 
IsoAbbr: High Technol Law J
NlmId: 100972231
123:123
JrId: 26165
long title: Pepperdine law review
short title: Pepperdine Law Rev
ISSN: 0092-430X
ISSN (Online): 
IsoAbbr: Pepperdine Law Rev
NlmId: 100972233
123:123
JrId: 26166
long title: Studies in Christian ethics
short title: Stud Christ Ethics
ISSN: 0953-9468
ISSN (Online): 
IsoAbbr: Stud Christ Ethics
NlmId: 100972234
123:123
JrId: 26167
long title: Journal of Reform Judaism
short title: J Reform Jud
ISSN: 0149-712X
ISSN (Online): 
IsoAbbr: J Reform Jud
NlmId: 100972235
123:123
JrId: 26168
long title: The Journal of religious ethics
short title: J Relig Ethics
ISSN: 0384-9694
ISSN (Online): 
IsoAbbr: J Relig Ethics
NlmId: 100972237
123:123
JrId: 26169
long title: The Notre Dame law review
short title: Notre Dame Law Rev
ISSN: 0745-3515
ISSN (Online): 
IsoAbbr: Notre Dame Law Rev
NlmId: 100972238
123:123
JrId: 26170
long title: University of Detroit Mercy law review
short title: Univ Detroit Mercy Law Rev
ISSN: 1058-4323
ISSN (Online): 
IsoAbbr: Univ Detroit Mercy Law Rev
NlmId: 100972240
123:123
JrId: 26171
long title: The American journal of trial advocacy
short title: Am J Trial Advocacy
ISSN: 0160-0281
ISSN (Online): 
IsoAbbr: Am J Trial Advocacy
NlmId: 100972241
123:123
JrId: 26172
long title: California Western international law journal
short title: Calif West Int Law J
ISSN: 0886-3210
ISSN (Online): 
IsoAbbr: Calif West Int Law J
NlmId: 100972242
123:123
JrId: 26173
long title: Manitoba law journal
short title: Manit Law J
ISSN: 0076-3861
ISSN (Online): 
IsoAbbr: Manit Law J
NlmId: 100972243
123:123
JrId: 26174
long title: New Catholic world
short title: New Cathol World
ISSN: 0363-5066
ISSN (Online): 
IsoAbbr: New Cathol World
NlmId: 100972244
123:123
JrId: 26175
long title: New England journal on prison law
short title: New Engl J Prison Law
ISSN: 0095-7364
ISSN (Online): 
IsoAbbr: New Engl J Prison Law
NlmId: 100972245
123:123
JrId: 26176
long title: Princeton journal of bioethics
short title: Princet J Bioeth
ISSN: 
ISSN (Online): 
IsoAbbr: Princet J Bioeth
NlmId: 100972250
123:123
JrId: 26177
long title: International social work
short title: Int Soc Work
ISSN: 0020-8728
ISSN (Online): 
IsoAbbr: Int Soc Work
NlmId: 100972259
123:123
JrId: 26178
long title: The Judges' journal
short title: Judges J
ISSN: 0047-2972
ISSN (Online): 
IsoAbbr: Judges J
NlmId: 100972396
123:123
JrId: 26179
long title: Nova law review
short title: Nova Law Rev
ISSN: 1049-0248
ISSN (Online): 
IsoAbbr: Nova Law Rev
NlmId: 100972291
123:123
JrId: 26180
long title: The American journal of comparative law
short title: Am J Comp Law
ISSN: 0002-919X
ISSN (Online): 
IsoAbbr: Am J Comp Law
NlmId: 100972292
123:123
JrId: 26181
long title: The Catholic mind
short title: Cathol Mind
ISSN: 0008-8242
ISSN (Online): 
IsoAbbr: Cathol Mind
NlmId: 100972293
123:123
JrId: 26182
long title: Conservative Judaism
short title: Conserv Jud
ISSN: 0010-6542
ISSN (Online): 
IsoAbbr: Conserv Jud
NlmId: 100972295
123:123
JrId: 26183
long title: Drake law review
short title: Drake Law Rev
ISSN: 0012-5938
ISSN (Online): 
IsoAbbr: Drake Law Rev
NlmId: 100972296
123:123
JrId: 26184
long title: Perkins journal
short title: Perkins J
ISSN: 0730-2142
ISSN (Online): 
IsoAbbr: Perkins J
NlmId: 100972298
123:123
JrId: 26185
long title: Temple law quarterly (Philadelphia, Pa. : 1946)
short title: Temple Law Q
ISSN: 0040-2974
ISSN (Online): 
IsoAbbr: Temple Law Q
NlmId: 100972299
123:123
JrId: 26186
long title: U.S. Catholic
short title: US Cathol
ISSN: 0041-7548
ISSN (Online): 
IsoAbbr: US Cathol
NlmId: 100972300
123:123
JrId: 26187
long title: West Virginia law review
short title: West VA Law Rev
ISSN: 0043-3268
ISSN (Online): 
IsoAbbr: West VA Law Rev
NlmId: 100972301
123:123
JrId: 26188
long title: Human rights (Chicago, Ill.)
short title: Human Rights
ISSN: 0046-8185
ISSN (Online): 
IsoAbbr: Human Rights
NlmId: 100972303
123:123
JrId: 26189
long title: Cardozo law review
short title: Cardozo Law Rev
ISSN: 0270-5192
ISSN (Online): 
IsoAbbr: Cardozo Law Rev
NlmId: 100972304
123:123
JrId: 26190
long title: Brigham Young University law review
short title: Brigh Young Univ Law Rev
ISSN: 0360-151X
ISSN (Online): 
IsoAbbr: Brigh Young Univ Law Rev
NlmId: 100972305
123:123
JrId: 26191
long title: Yale law & policy review
short title: Yale Law Policy Rev
ISSN: 0740-8048
ISSN (Online): 
IsoAbbr: Yale Law Policy Rev
NlmId: 100972306
123:123
JrId: 26192
long title: GenEthics news : genetic engineering, ethics and the environment
short title: Genethics News
ISSN: 1354-1366
ISSN (Online): 
IsoAbbr: Genethics News
NlmId: 100972317
123:123
JrId: 26193
long title: Texas Tech law review
short title: Tex Tech Law Rev
ISSN: 0564-6197
ISSN (Online): 
IsoAbbr: Tex Tech Law Rev
NlmId: 100972320
123:123
JrId: 26194
long title: Southwestern University law review
short title: Southwest Univ Law Rev
ISSN: 0886-3296
ISSN (Online): 
IsoAbbr: Southwest Univ Law Rev
NlmId: 100972321
123:123
JrId: 26195
long title: American philosophical quarterly
short title: Am Philos Q
ISSN: 0003-0481
ISSN (Online): 
IsoAbbr: Am Philos Q
NlmId: 100972322
123:123
JrId: 26196
long title: St. Mary's law journal
short title: St Marys Law J
ISSN: 0581-3441
ISSN (Online): 
IsoAbbr: St Marys Law J
NlmId: 100972323
123:123
JrId: 26197
long title: Arkansas law review
short title: Ark Law Rev
ISSN: 0004-1831
ISSN (Online): 
IsoAbbr: Ark Law Rev
NlmId: 100972325
123:123
JrId: 26198
long title: Vermont law review
short title: Vt Law Rev
ISSN: 0145-2908
ISSN (Online): 
IsoAbbr: Vt Law Rev
NlmId: 100972326
123:123
JrId: 26199
long title: The Canadian bar review
short title: Can Bar Rev
ISSN: 0008-3003
ISSN (Online): 
IsoAbbr: Can Bar Rev
NlmId: 100972327
123:123
JrId: 26200
long title: Australasian journal of philosophy
short title: Australas J Philos
ISSN: 0004-8402
ISSN (Online): 
IsoAbbr: Australas J Philos
NlmId: 100972330
123:123
JrId: 26201
long title: Israel law review
short title: Isr Law Rev
ISSN: 0021-2237
ISSN (Online): 
IsoAbbr: Isr Law Rev
NlmId: 100972331
123:123
JrId: 26202
long title: Brethren life and thought
short title: Brethr Life Thought
ISSN: 0006-9663
ISSN (Online): 
IsoAbbr: Brethr Life Thought
NlmId: 100972332
123:123
JrId: 26203
long title: The Journal of value inquiry
short title: J Value Inq
ISSN: 0022-5363
ISSN (Online): 1573-0492
IsoAbbr: J Value Inq
NlmId: 100972333
123:123
JrId: 26204
long title: Listener (London, England : 1967)
short title: Listener
ISSN: 0024-4392
ISSN (Online): 
IsoAbbr: Listener
NlmId: 100972335
123:123
JrId: 26205
long title: Chitty's law journal
short title: Chittys Law J
ISSN: 0009-4889
ISSN (Online): 
IsoAbbr: Chittys Law J
NlmId: 100972336
123:123
JrId: 26206
long title: North Dakota law review
short title: N D Law Rev
ISSN: 0029-2745
ISSN (Online): 
IsoAbbr: N D Law Rev
NlmId: 100972337
123:123
JrId: 26207
long title: Osgoode Hall law journal
short title: Osgoode Hall Law J
ISSN: 0030-6185
ISSN (Online): 
IsoAbbr: Osgoode Hall Law J
NlmId: 100972338
123:123
JrId: 26208
long title: Cornell international law journal
short title: Cornell Int Law J
ISSN: 0010-8812
ISSN (Online): 
IsoAbbr: Cornell Int Law J
NlmId: 100972339
123:123
JrId: 26209
long title: Syracuse law review
short title: Syracuse Law Rev
ISSN: 0039-7938
ISSN (Online): 
IsoAbbr: Syracuse Law Rev
NlmId: 100972340
123:123
JrId: 26210
long title: Crux
short title: Crux
ISSN: 0011-2186
ISSN (Online): 
IsoAbbr: Crux
NlmId: 100972341
123:123
JrId: 26211
long title: Dimension
short title: Dimension
ISSN: 0012-2890
ISSN (Online): 
IsoAbbr: Dimension
NlmId: 100972342
123:123
JrId: 26212
long title: Tennessee law review
short title: Tenn Law Rev
ISSN: 0040-3288
ISSN (Online): 
IsoAbbr: Tenn Law Rev
NlmId: 100972343
123:123
JrId: 26213
long title: The Gallup opinion index
short title: Gallup Opin Index
ISSN: 0016-4194
ISSN (Online): 
IsoAbbr: Gallup Opin Index
NlmId: 100972344
123:123
JrId: 26214
long title: Tulsa law journal
short title: Tulsa Law J
ISSN: 0041-4050
ISSN (Online): 
IsoAbbr: Tulsa Law J
NlmId: 100972345
123:123
JrId: 26215
long title: IIC_ international review of industrial property and copyright law
short title: IIC Int Rev Ind Prop Copyr Law
ISSN: 0018-9855
ISSN (Online): 
IsoAbbr: IIC Int Rev Ind Prop Copyr Law
NlmId: 100972346
123:123
JrId: 26216
long title: Journal of current social issues
short title: J Curr Soc Issues
ISSN: 0041-7211
ISSN (Online): 
IsoAbbr: J Curr Soc Issues
NlmId: 100972347
123:123
JrId: 26217
long title: The Irish theological quarterly
short title: Irish Theol Q
ISSN: 0021-1400
ISSN (Online): 
IsoAbbr: Irish Theol Q
NlmId: 100972348
123:123
JrId: 26218
long title: The University of Chicago law review. University of Chicago. Law School
short title: Univ Chic Law Rev
ISSN: 0041-9494
ISSN (Online): 
IsoAbbr: Univ Chic Law Rev
NlmId: 100972349
123:123
JrId: 26219
long title: University of Colorado law review. University of Colorado (Boulder campus). School of Law
short title: Univ Colo Law Rev
ISSN: 0041-9516
ISSN (Online): 
IsoAbbr: Univ Colo Law Rev
NlmId: 100972350
123:123
JrId: 26220
long title: The Journal of the Kansas Bar Association. Kansas Bar Association
short title: J Kans Bar Assoc
ISSN: 0022-8486
ISSN (Online): 
IsoAbbr: J Kans Bar Assoc
NlmId: 100972351
123:123
JrId: 26221
long title: The University of Toronto law journal
short title: Univ Tor Law J
ISSN: 0042-0220
ISSN (Online): 
IsoAbbr: Univ Tor Law J
NlmId: 100972352
123:123
JrId: 26222
long title: Wake Forest law review
short title: Wake Forest Law Rev
ISSN: 0043-003X
ISSN (Online): 
IsoAbbr: Wake Forest Law Rev
NlmId: 100972366
123:123
JrId: 26223
long title: Keeping posted
short title: Keep Posted
ISSN: 0022-9636
ISSN (Online): 
IsoAbbr: Keep Posted
NlmId: 100972368
123:123
JrId: 26224
long title: Canadian journal of philosophy
short title: Can J Philos
ISSN: 0045-5091
ISSN (Online): 
IsoAbbr: Can J Philos
NlmId: 100972369
123:123
JrId: 26225
long title: Lincoln law review (San Francisco, Calif.)
short title: Linc Law Rev
ISSN: 0024-368X
ISSN (Online): 
IsoAbbr: Linc Law Rev
NlmId: 100972370
123:123
JrId: 26226
long title: Whittier law review
short title: Whittier Law Rev
ISSN: 0195-7643
ISSN (Online): 
IsoAbbr: Whittier Law Rev
NlmId: 100972372
123:123
JrId: 26227
long title: Louvain studies
short title: Louv Stud
ISSN: 0024-6964
ISSN (Online): 
IsoAbbr: Louv Stud
NlmId: 100972373
123:123
JrId: 26228
long title: Loyola University of Chicago law journal. Loyola University of Chicago. School of Law
short title: Loyola Univ Chicago Law J
ISSN: 0024-7081
ISSN (Online): 
IsoAbbr: Loyola Univ Chicago Law J
NlmId: 100972374
123:123
JrId: 26229
long title: McCall's (Los Angeles, Calif. : 1921)
short title: McCalls
ISSN: 0024-8908
ISSN (Online): 
IsoAbbr: McCalls
NlmId: 100972375
123:123
JrId: 26230
long title: Maine law review
short title: Maine Law Rev
ISSN: 0025-0651
ISSN (Online): 
IsoAbbr: Maine Law Rev
NlmId: 100972376
123:123
JrId: 26231
long title: New York University journal of international law & politics. New York University. International Law Society
short title: N Y Univ J Int Law Polit
ISSN: 0028-7873
ISSN (Online): 
IsoAbbr: N Y Univ J Int Law Polit
NlmId: 100972377
123:123
JrId: 26232
long title: Political affairs
short title: Polit Aff
ISSN: 0032-3128
ISSN (Online): 
IsoAbbr: Polit Aff
NlmId: 100972378
123:123
JrId: 26233
long title: Real property, probate, and trust journal
short title: Real Property Probate Trust J
ISSN: 0034-0855
ISSN (Online): 
IsoAbbr: Real Property Probate Trust J
NlmId: 100972380
123:123
JrId: 26234
long title: Cumberland law review
short title: Cumberland Law Rev
ISSN: 0360-8298
ISSN (Online): 
IsoAbbr: Cumberland Law Rev
NlmId: 100972383
123:123
JrId: 26235
long title: Forum for applied research and public policy
short title: Forum Appl Res Public Policy
ISSN: 0887-8218
ISSN (Online): 
IsoAbbr: Forum Appl Res Public Policy
NlmId: 100972384
123:123
JrId: 26236
long title: Religious humanism
short title: Relig Humanism
ISSN: 0034-4095
ISSN (Online): 
IsoAbbr: Relig Humanism
NlmId: 100972386
123:123
JrId: 26237
long title: Report from the Institute for Philosophy & Public Policy
short title: Rep Inst Philos Public Policy
ISSN: 1067-2478
ISSN (Online): 
IsoAbbr: Rep Inst Philos Public Policy
NlmId: 100972387
123:123
JrId: 26238
long title: Revue generale de droit
short title: Rev Gen Droit
ISSN: 0035-3086
ISSN (Online): 
IsoAbbr: Rev Gen Droit
NlmId: 100972388
123:123
JrId: 26239
long title: Seattle University law review / Seattle University
short title: Seattle Univ Law Rev
ISSN: 1078-1927
ISSN (Online): 
IsoAbbr: Seattle Univ Law Rev
NlmId: 100972389
123:123
JrId: 26240
long title: South African law journal
short title: S Afr Law J
ISSN: 0038-2388
ISSN (Online): 
IsoAbbr: S Afr Law J
NlmId: 100972390
123:123
JrId: 26241
long title: Soviet law and government
short title: Sov Law Gov
ISSN: 0038-5530
ISSN (Online): 
IsoAbbr: Sov Law Gov
NlmId: 100972392
123:123
JrId: 26242
long title: Journal of contemporary law
short title: J Contemp Law
ISSN: 0097-9937
ISSN (Online): 
IsoAbbr: J Contemp Law
NlmId: 100972393
123:123
JrId: 26243
long title: Theology digest
short title: Theol Dig
ISSN: 0040-5728
ISSN (Online): 
IsoAbbr: Theol Dig
NlmId: 100972394
123:123
JrId: 26244
long title: Economic and political weekly
short title: Econ Polit Wkly
ISSN: 0012-9976
ISSN (Online): 
IsoAbbr: Econ Polit Wkly
NlmId: 100972397
123:123
JrId: 26245
long title: UMKC law review
short title: UMKC Law Rev
ISSN: 0047-7575
ISSN (Online): 
IsoAbbr: UMKC Law Rev
NlmId: 100972398
123:123
JrId: 26246
long title: Illinois bar journal
short title: Ill Bar J
ISSN: 0019-1876
ISSN (Online): 
IsoAbbr: Ill Bar J
NlmId: 100972401
123:123
JrId: 26247
long title: The Personalist
short title: Personalist
ISSN: 0031-5621
ISSN (Online): 
IsoAbbr: Personalist
NlmId: 100972404
123:123
JrId: 26248
long title: University of Tasmania law review
short title: Univ Tasman Law Rev
ISSN: 0082-2108
ISSN (Online): 
IsoAbbr: Univ Tasman Law Rev
NlmId: 100972491
123:123
JrId: 26249
long title: The Reformed journal
short title: Reform J
ISSN: 0486-252X
ISSN (Online): 
IsoAbbr: Reform J
NlmId: 100972533
123:123
JrId: 26250
long title: Women & politics
short title: Women Polit
ISSN: 0195-7732
ISSN (Online): 
IsoAbbr: Women Polit
NlmId: 100972506
123:123
JrId: 26251
long title: Rutgers Camden law journal
short title: Rutgers Camden Law J
ISSN: 0036-0449
ISSN (Online): 
IsoAbbr: Rutgers Camden Law J
NlmId: 100972592
123:123
JrId: 26252
long title: University of Michigan journal of law reform. University of Michigan. Law School
short title: Univ Mich J Law Reform
ISSN: 0363-602X
ISSN (Online): 
IsoAbbr: Univ Mich J Law Reform
NlmId: 100972480
123:123
JrId: 26253
long title: South Dakota law review
short title: S D Law Rev
ISSN: 0038-3325
ISSN (Online): 
IsoAbbr: S D Law Rev
NlmId: 100972481
123:123
JrId: 26254
long title: The Southern journal of philosophy
short title: South J Philos
ISSN: 0038-4283
ISSN (Online): 
IsoAbbr: South J Philos
NlmId: 100972482
123:123
JrId: 26255
long title: Ohio State law journal
short title: Ohio State Law J
ISSN: 0048-1572
ISSN (Online): 
IsoAbbr: Ohio State Law J
NlmId: 100972483
123:123
JrId: 26256
long title: Boston College international and comparative law review
short title: Boston College Int Comp Law Rev
ISSN: 0277-5778
ISSN (Online): 
IsoAbbr: Boston College Int Comp Law Rev
NlmId: 100972484
123:123
JrId: 26257
long title: Golden Gate University law review. Golden Gate University. School of Law
short title: Gold Gate Univ Law Rev
ISSN: 0363-0307
ISSN (Online): 
IsoAbbr: Gold Gate Univ Law Rev
NlmId: 100972485
123:123
JrId: 26258
long title: University of Toronto Faculty of Law review
short title: Univ Tor Fac Law Rev
ISSN: 0381-1638
ISSN (Online): 
IsoAbbr: Univ Tor Fac Law Rev
NlmId: 100972486
123:123
JrId: 26259
long title: Criminal justice ethics
short title: Crim Justice Ethics
ISSN: 0731-129X
ISSN (Online): 
IsoAbbr: Crim Justice Ethics
NlmId: 100972487
123:123
JrId: 26260
long title: Denver University law review
short title: Denver Univ Law Rev
ISSN: 0883-9409
ISSN (Online): 
IsoAbbr: Denver Univ Law Rev
NlmId: 100972488
123:123
JrId: 26261
long title: Stanford law & policy review
short title: Stanford Law Pol Rev
ISSN: 1044-4386
ISSN (Online): 
IsoAbbr: Stanford Law Pol Rev
NlmId: 100972489
123:123
JrId: 26262
long title: People weekly
short title: People (Chicago)
ISSN: 0093-7673
ISSN (Online): 
IsoAbbr: People (Chicago)
NlmId: 100972494
123:123
JrId: 26263
long title: Barrister (Chicago, Ill.)
short title: Barrister
ISSN: 0094-5277
ISSN (Online): 
IsoAbbr: Barrister
NlmId: 100972499
123:123
JrId: 26264
long title: The Air Force law review
short title: Air Force Law Rev
ISSN: 0094-8381
ISSN (Online): 
IsoAbbr: Air Force Law Rev
NlmId: 100972501
123:123
JrId: 26265
long title: Journal of legislation
short title: J Legis
ISSN: 0146-9584
ISSN (Online): 
IsoAbbr: J Legis
NlmId: 100972504
123:123
JrId: 26266
long title: Touro law review
short title: Touro Law Rev
ISSN: 8756-7326
ISSN (Online): 
IsoAbbr: Touro Law Rev
NlmId: 100972507
123:123
JrId: 26267
long title: Campbell law review
short title: Campbell Law Rev
ISSN: 0198-8174
ISSN (Online): 
IsoAbbr: Campbell Law Rev
NlmId: 100972508
123:123
JrId: 26268
long title: Northern Kentucky law review
short title: North KY Law Rev
ISSN: 0198-8549
ISSN (Online): 
IsoAbbr: North KY Law Rev
NlmId: 100972511
123:123
JrId: 26269
long title: New York Law School human rights annual
short title: N Y Law School Hum Rights Annu
ISSN: 8756-8926
ISSN (Online): 
IsoAbbr: N Y Law School Hum Rights Annu
NlmId: 100972512
123:123
JrId: 26270
long title: The Fordham urban law journal
short title: Fordham Urban Law J
ISSN: 0199-4646
ISSN (Online): 
IsoAbbr: Fordham Urban Law J
NlmId: 100972513
123:123
JrId: 26271
long title: South African journal on human rights
short title: S Afr J Hum Rights
ISSN: 0258-7203
ISSN (Online): 
IsoAbbr: S Afr J Hum Rights
NlmId: 100972516
123:123
JrId: 26272
long title: Bioethics examiner
short title: Bioeth Exam
ISSN: 
ISSN (Online): 
IsoAbbr: Bioeth Exam
NlmId: 100972517
123:123
JrId: 26273
long title: William Mitchell law review
short title: William Mitchell Law Rev
ISSN: 0270-272X
ISSN (Online): 
IsoAbbr: William Mitchell Law Rev
NlmId: 100972518
123:123
JrId: 26274
long title: Human rights quarterly
short title: Hum Rights Q
ISSN: 0275-0392
ISSN (Online): 1085-794X
IsoAbbr: Hum Rights Q
NlmId: 100972519
123:123
JrId: 26275
long title: American journal of criminal law
short title: Am J Crim Law
ISSN: 0092-2315
ISSN (Online): 
IsoAbbr: Am J Crim Law
NlmId: 100972520
123:123
JrId: 26276
long title: The Anglo-American law review
short title: Anglo Am Law Rev
ISSN: 0308-6569
ISSN (Online): 
IsoAbbr: Anglo Am Law Rev
NlmId: 100972521
123:123
JrId: 26277
long title: New West
short title: New West
ISSN: 0362-1146
ISSN (Online): 
IsoAbbr: New West
NlmId: 100972522
123:123
JrId: 26278
long title: Analog science fiction/science fact
short title: Analog Sci Fict Sci Fact
ISSN: 0161-2328
ISSN (Online): 
IsoAbbr: Analog Sci Fict Sci Fact
NlmId: 100972523
123:123
JrId: 26279
long title: Arizona State law journal
short title: Ariz State Law J
ISSN: 0164-4297
ISSN (Online): 
IsoAbbr: Ariz State Law J
NlmId: 100972530
123:123
JrId: 26280
long title: Glendale law review
short title: Glendale Law Rev
ISSN: 0363-2423
ISSN (Online): 
IsoAbbr: Glendale Law Rev
NlmId: 100972536
123:123
JrId: 26281
long title: Family law review
short title: Fam Law Rev
ISSN: 0705-1131
ISSN (Online): 
IsoAbbr: Fam Law Rev
NlmId: 100972538
123:123
JrId: 26282
long title: Journal of urban law / University of Detroit
short title: J Urban Law
ISSN: 0041-9559
ISSN (Online): 
IsoAbbr: J Urban Law
NlmId: 100972539
123:123
JrId: 26283
long title: The Los Angeles times
short title: Los Angeles Times
ISSN: 0458-3035
ISSN (Online): 
IsoAbbr: Los Angeles Times
NlmId: 100972541
123:123
JrId: 26284
long title: New York Law School journal of international and comparative law
short title: N Y Law Sch J Int Comp Law
ISSN: 0736-4075
ISSN (Online): 
IsoAbbr: N Y Law Sch J Int Comp Law
NlmId: 100972555
123:123
JrId: 26285
long title: Boston University international law journal
short title: Boston Univ Int Law J
ISSN: 0737-8947
ISSN (Online): 
IsoAbbr: Boston Univ Int Law J
NlmId: 100972557
123:123
JrId: 26286
long title: Berkeley women's law journal
short title: Berkeley Womens Law J
ISSN: 0882-4312
ISSN (Online): 
IsoAbbr: Berkeley Womens Law J
NlmId: 100972558
123:123
JrId: 26287
long title: University of Detroit law review
short title: Univ Detroit Law Rev
ISSN: 0886-9456
ISSN (Online): 
IsoAbbr: Univ Detroit Law Rev
NlmId: 100972559
123:123
JrId: 26288
long title: Temple law review
short title: Temple Law Rev
ISSN: 0899-8086
ISSN (Online): 
IsoAbbr: Temple Law Rev
NlmId: 100972560
123:123
JrId: 26289
long title: The Georgetown journal of legal ethics
short title: Georget J Leg Ethics
ISSN: 1041-5548
ISSN (Online): 
IsoAbbr: Georget J Leg Ethics
NlmId: 100972561
123:123
JrId: 26290
long title: Georgia State University law review
short title: Ga State Univ Law Rev
ISSN: 8755-6847
ISSN (Online): 
IsoAbbr: Ga State Univ Law Rev
NlmId: 100972563
123:123
JrId: 26291
long title: Philosophical studies
short title: Philos Stud
ISSN: 0031-8116
ISSN (Online): 
IsoAbbr: Philos Stud
NlmId: 100972575
123:123
JrId: 26292
long title: Insurance law journal (Chicago, Ill.)
short title: Insur Law J
ISSN: 0020-4722
ISSN (Online): 
IsoAbbr: Insur Law J
NlmId: 100972616
123:123
JrId: 26293
long title: The Jewish digest
short title: Jew Dig
ISSN: 0021-6410
ISSN (Online): 
IsoAbbr: Jew Dig
NlmId: 100972619
123:123
JrId: 26294
long title: The Ladies' home journal
short title: Ladies Home J
ISSN: 0023-7124
ISSN (Online): 
IsoAbbr: Ladies Home J
NlmId: 100972628
123:123
JrId: 26295
long title: St. Vladimir's theological quarterly
short title: St Vladmirs Theol Q
ISSN: 0036-3227
ISSN (Online): 
IsoAbbr: St Vladmirs Theol Q
NlmId: 100972681
123:123
JrId: 26296
long title: New times
short title: New Times
ISSN: 0092-2463
ISSN (Online): 
IsoAbbr: New Times
NlmId: 100972735
123:123
JrId: 26297
long title: Saturday review of the sciences
short title: Saturday Rev Sci
ISSN: 0091-8547
ISSN (Online): 
IsoAbbr: Saturday Rev Sci
NlmId: 100972598
123:123
JrId: 26298
long title: Saturday review/world
short title: Saturday Rev World
ISSN: 0091-620X
ISSN (Online): 
IsoAbbr: Saturday Rev World
NlmId: 100972599
123:123
JrId: 26299
long title: Southern University law review. Southern University and A & M College. School of Law
short title: South Univ Law Rev
ISSN: 0099-1465
ISSN (Online): 
IsoAbbr: South Univ Law Rev
NlmId: 100972601
123:123
JrId: 26300
long title: Chatelaine (Toronto, Ont. : 1928)
short title: Chatelaine
ISSN: 0009-1995
ISSN (Online): 
IsoAbbr: Chatelaine
NlmId: 100972602
123:123
JrId: 26301
long title: Chicago studies
short title: Chic Stud
ISSN: 0009-3718
ISSN (Online): 
IsoAbbr: Chic Stud
NlmId: 100972603
123:123
JrId: 26302
long title: The Clergy review
short title: Clergy Rev
ISSN: 0009-8736
ISSN (Online): 
IsoAbbr: Clergy Rev
NlmId: 100972604
123:123
JrId: 26303
long title: Columbia journalism review
short title: Columbia J Rev
ISSN: 0010-194X
ISSN (Online): 
IsoAbbr: Columbia J Rev
NlmId: 100972605
123:123
JrId: 26304
long title: The Current digest of the Soviet press
short title: Curr Dig Sov Press
ISSN: 0011-3425
ISSN (Online): 
IsoAbbr: Curr Dig Sov Press
NlmId: 100972606
123:123
JrId: 26305
long title: Federal bar journal : the official publication of the Federal Bar Association
short title: Fed Bar J
ISSN: 0014-9039
ISSN (Online): 
IsoAbbr: Fed Bar J
NlmId: 100972607
123:123
JrId: 26306
long title: The Florida Bar journal
short title: FLA Bar J
ISSN: 0015-3915
ISSN (Online): 
IsoAbbr: FLA Bar J
NlmId: 100972608
123:123
JrId: 26307
long title: The Furrow
short title: Furrow
ISSN: 0016-3120
ISSN (Online): 
IsoAbbr: Furrow
NlmId: 100972609
123:123
JrId: 26308
long title: Futures
short title: Futures
ISSN: 0016-3287
ISSN (Online): 
IsoAbbr: Futures
NlmId: 100972611
123:123
JrId: 26309
long title: Insurance counsel journal
short title: Insur Couns J
ISSN: 0020-465X
ISSN (Online): 
IsoAbbr: Insur Couns J
NlmId: 100972613
123:123
JrId: 26310
long title: International Socialist review
short title: Int Social Rev
ISSN: 0020-8744
ISSN (Online): 
IsoAbbr: Int Social Rev
NlmId: 100972617
123:123
JrId: 26311
long title: The Juridical review
short title: Jurid Rev
ISSN: 0022-6785
ISSN (Online): 
IsoAbbr: Jurid Rev
NlmId: 100972620
123:123
JrId: 26312
long title: The American journal of international law
short title: Am J Int Law
ISSN: 0002-9300
ISSN (Online): 
IsoAbbr: Am J Int Law
NlmId: 100972627
123:123
JrId: 26313
long title: Andover Newton quarterly
short title: Andover Newton Q
ISSN: 0003-2972
ISSN (Online): 
IsoAbbr: Andover Newton Q
NlmId: 100972630
123:123
JrId: 26314
long title: Land and water law review
short title: Land Water Law Rev
ISSN: 0023-7612
ISSN (Online): 
IsoAbbr: Land Water Law Rev
NlmId: 100972632
123:123
JrId: 26315
long title: ARTnews
short title: ARTnews
ISSN: 0004-3273
ISSN (Online): 
IsoAbbr: ARTnews
NlmId: 100972634
123:123
JrId: 26316
long title: Law Institute journal : the official organ of the Law Institute of Victoria
short title: Law Inst J
ISSN: 0023-9267
ISSN (Online): 
IsoAbbr: Law Inst J
NlmId: 100972636
123:123
JrId: 26317
long title: The Record of the Association of the Bar of the City of New York
short title: Rec Assoc Bar City New York
ISSN: 0004-5837
ISSN (Online): 
IsoAbbr: Rec Assoc Bar City New York
NlmId: 100972637
123:123
JrId: 26318
long title: Lutheran theological journal
short title: Lutheran Theol J
ISSN: 0024-7553
ISSN (Online): 
IsoAbbr: Lutheran Theol J
NlmId: 100972640
123:123
JrId: 26319
long title: Atlanta
short title: Atlanta
ISSN: 0004-6701
ISSN (Online): 
IsoAbbr: Atlanta
NlmId: 100972641
123:123
JrId: 26320
long title: New Blackfriars
short title: New Blackfriars
ISSN: 0028-4289
ISSN (Online): 
IsoAbbr: New Blackfriars
NlmId: 100972646
123:123
JrId: 26321
long title: New York state bar journal
short title: N Y State Bar J
ISSN: 0028-7547
ISSN (Online): 
IsoAbbr: N Y State Bar J
NlmId: 100972647
123:123
JrId: 26322
long title: Atomic energy law journal
short title: At Energy Law J
ISSN: 0004-7104
ISSN (Online): 
IsoAbbr: At Energy Law J
NlmId: 100972648
123:123
JrId: 26323
long title: The Northern Ireland legal quarterly
short title: North Irel Leg Q
ISSN: 0029-3105
ISSN (Online): 
IsoAbbr: North Irel Leg Q
NlmId: 100972651
123:123
JrId: 26324
long title: The Australasian Catholic record
short title: Australas Cathol Rec
ISSN: 0727-3215
ISSN (Online): 
IsoAbbr: Australas Cathol Rec
NlmId: 100972652
123:123
JrId: 26325
long title: Bijdragen tijdschrift voor filosofie en theologie
short title: Bijdragen
ISSN: 0006-2278
ISSN (Online): 
IsoAbbr: Bijdragen
NlmId: 100972654
123:123
JrId: 26326
long title: Boston College industrial and commercial law review
short title: Boston Coll Ind Commer Law Rev
ISSN: 0006-7954
ISSN (Online): 
IsoAbbr: Boston Coll Ind Commer Law Rev
NlmId: 100972655
123:123
JrId: 26327
long title: Boston
short title: Boston
ISSN: 0006-7989
ISSN (Online): 
IsoAbbr: Boston
NlmId: 100972657
123:123
JrId: 26328
long title: Canadian bar journal
short title: Can Bar J
ISSN: 0008-2996
ISSN (Online): 
IsoAbbr: Can Bar J
NlmId: 100972659
123:123
JrId: 26329
long title: The Canadian forum
short title: Can Forum
ISSN: 0008-3631
ISSN (Online): 
IsoAbbr: Can Forum
NlmId: 100972661
123:123
JrId: 26330
long title: The Priest
short title: Priest
ISSN: 0032-8200
ISSN (Online): 
IsoAbbr: Priest
NlmId: 100972662
123:123
JrId: 26331
long title: Studies in religion. Sciences religieuses
short title: Stud Relig
ISSN: 0008-4298
ISSN (Online): 
IsoAbbr: Stud Relig
NlmId: 100972663
123:123
JrId: 26332
long title: CW, Canadian welfare
short title: Can Welf
ISSN: 0008-5332
ISSN (Online): 
IsoAbbr: Can Welf
NlmId: 100972665
123:123
JrId: 26333
long title: The Review of metaphysics
short title: Rev Metaphys
ISSN: 0034-6632
ISSN (Online): 
IsoAbbr: Rev Metaphys
NlmId: 100972666
123:123
JrId: 26334
long title: Central states speech journal
short title: Cent States Speech J
ISSN: 0008-9575
ISSN (Online): 
IsoAbbr: Cent States Speech J
NlmId: 100972675
123:123
JrId: 26335
long title: Ripon forum
short title: Ripon Forum
ISSN: 0035-5526
ISSN (Online): 
IsoAbbr: Ripon Forum
NlmId: 100972677
123:123
JrId: 26336
long title: Commercial law journal
short title: Commer Law J
ISSN: 0010-3055
ISSN (Online): 
IsoAbbr: Commer Law J
NlmId: 100972678
123:123
JrId: 26337
long title: St. John's law review
short title: St Johns Law Rev
ISSN: 0036-2905
ISSN (Online): 
IsoAbbr: St Johns Law Rev
NlmId: 100972679
123:123
JrId: 26338
long title: The Comparative and international law journal of southern Africa = Tydskrif vir regsvergelyking en internasionale reg van Suidelik Afrika = Jornal de direito comparativo e internacional para os paises do sul da Africa = Journal de droit...
short title: Comp Int Law J South Afr
ISSN: 0010-4051
ISSN (Online): 
IsoAbbr: Comp Int Law J South Afr
NlmId: 100972680
123:123
JrId: 26339
long title: The Cornell journal of social relations
short title: Cornell J Soc Relat
ISSN: 0010-8820
ISSN (Online): 
IsoAbbr: Cornell J Soc Relat
NlmId: 100972682
123:123
JrId: 26340
long title: Church and society
short title: Church Soc
ISSN: 0037-7805
ISSN (Online): 
IsoAbbr: Church Soc
NlmId: 100972683
123:123
JrId: 26341
long title: Christ to the world
short title: Christ World
ISSN: 0011-1465
ISSN (Online): 
IsoAbbr: Christ World
NlmId: 100972684
123:123
JrId: 26342
long title: South Carolina law review
short title: S C Law Rev
ISSN: 0038-3104
ISSN (Online): 
IsoAbbr: S C Law Rev
NlmId: 100972686
123:123
JrId: 26343
long title: California State Bar journal
short title: Calif State Bar J
ISSN: 0161-9241
ISSN (Online): 
IsoAbbr: Calif State Bar J
NlmId: 100972689
123:123
JrId: 26344
long title: Study encounter
short title: Study Encounter
ISSN: 0039-4157
ISSN (Online): 
IsoAbbr: Study Encounter
NlmId: 100972690
123:123
JrId: 26345
long title: Critica_ revista hispanoamericana de filosofia
short title: Critica
ISSN: 0011-1503
ISSN (Online): 
IsoAbbr: Critica
NlmId: 100972693
123:123
JrId: 26346
long title: Theory and decision
short title: Theory Decis
ISSN: 0040-5833
ISSN (Online): 
IsoAbbr: Theory Decis
NlmId: 100972695
123:123
JrId: 26347
long title: Trusts and estates
short title: Trusts Estates
ISSN: 0041-3682
ISSN (Online): 
IsoAbbr: Trusts Estates
NlmId: 100972696
123:123
JrId: 26348
long title: Current
short title: Current
ISSN: 0011-3131
ISSN (Online): 
IsoAbbr: Current
NlmId: 100972699
123:123
JrId: 26349
long title: Virginia journal of international law
short title: VA J Int Law
ISSN: 0042-6571
ISSN (Online): 
IsoAbbr: VA J Int Law
NlmId: 100972701
123:123
JrId: 26350
long title: The Ecumenical review
short title: Ecum Rev
ISSN: 0013-0796
ISSN (Online): 
IsoAbbr: Ecum Rev
NlmId: 100972703
123:123
JrId: 26351
long title: Vogue
short title: Vogue
ISSN: 0042-8000
ISSN (Online): 
IsoAbbr: Vogue
NlmId: 100972705
123:123
JrId: 26352
long title: Editorial research reports
short title: Editor Res Rep
ISSN: 0013-0958
ISSN (Online): 
IsoAbbr: Editor Res Rep
NlmId: 100972708
123:123
JrId: 26353
long title: The Washingtonian
short title: Washingtonian
ISSN: 0043-0897
ISSN (Online): 
IsoAbbr: Washingtonian
NlmId: 100972709
123:123
JrId: 26354
long title: Women lawyers' journal
short title: Women Lawyers J
ISSN: 0043-7468
ISSN (Online): 
IsoAbbr: Women Lawyers J
NlmId: 100972711
123:123
JrId: 26355
long title: Atlas world press review
short title: Atlas World Press Rev
ISSN: 0161-6528
ISSN (Online): 
IsoAbbr: Atlas World Press Rev
NlmId: 100972714
123:123
JrId: 26356
long title: Proceedings of the American Catholic Philosophical Association / Office of the National Secretary of the Association, Catholic University of America
short title: Proc Am Cathol Philos Assoc
ISSN: 0065-7638
ISSN (Online): 
IsoAbbr: Proc Am Cathol Philos Assoc
NlmId: 100972717
123:123
JrId: 26357
long title: University of British Columbia law review. University of British Columbia
short title: Univ B C Law Rev
ISSN: 0068-1849
ISSN (Online): 
IsoAbbr: Univ B C Law Rev
NlmId: 100972720
123:123
JrId: 26358
long title: The Expository times
short title: Expo Times
ISSN: 0014-5246
ISSN (Online): 
IsoAbbr: Expo Times
NlmId: 100972721
123:123
JrId: 26359
long title: Journal of the Evangelical Theological Society. Evangelical Theological Society
short title: J Evang Theol Soc
ISSN: 0360-8808
ISSN (Online): 
IsoAbbr: J Evang Theol Soc
NlmId: 100972722
123:123
JrId: 26360
long title: The University of Queensland law journal
short title: Univ Qld Law J
ISSN: 0083-4041
ISSN (Online): 
IsoAbbr: Univ Qld Law J
NlmId: 100972723
123:123
JrId: 26361
long title: Far Eastern economic review
short title: Far East Econ Rev
ISSN: 0014-7591
ISSN (Online): 
IsoAbbr: Far East Econ Rev
NlmId: 100972724
123:123
JrId: 26362
long title: Forum (Chicago, Ill.)
short title: Forum
ISSN: 0015-8356
ISSN (Online): 
IsoAbbr: Forum
NlmId: 100972725
123:123
JrId: 26363
long title: Foundations
short title: Foundations
ISSN: 0015-8992
ISSN (Online): 
IsoAbbr: Foundations
NlmId: 100972729
123:123
JrId: 26364
long title: Freedom at issue
short title: Freedom Issue
ISSN: 0016-0520
ISSN (Online): 
IsoAbbr: Freedom Issue
NlmId: 100972734
123:123
JrId: 26365
long title: Georgia State Bar journal
short title: Georgia State Bar J
ISSN: 0016-8416
ISSN (Online): 
IsoAbbr: Georgia State Bar J
NlmId: 100972736
123:123
JrId: 26366
long title: Christian scholar's review
short title: Christ Sch Rev
ISSN: 0017-2251
ISSN (Online): 
IsoAbbr: Christ Sch Rev
NlmId: 100972737
123:123
JrId: 26367
long title: Hadassah magazine
short title: Hadassah Mag
ISSN: 0017-6516
ISSN (Online): 
IsoAbbr: Hadassah Mag
NlmId: 100972738
123:123
JrId: 26368
long title: Law & liberty
short title: Law Lib
ISSN: 0094-0615
ISSN (Online): 
IsoAbbr: Law Lib
NlmId: 100972739
123:123
JrId: 26369
long title: Harvard international law journal
short title: Harvard Int Law J
ISSN: 0017-8063
ISSN (Online): 
IsoAbbr: Harvard Int Law J
NlmId: 100972740
123:123
JrId: 26370
long title: The Harvard environmental law review : HELR
short title: HELR Harvard Environ Law Rev
ISSN: 0147-8257
ISSN (Online): 
IsoAbbr: HELR Harvard Environ Law Rev
NlmId: 100972741
123:123
JrId: 26371
long title: Nova law journal
short title: Nova Law J
ISSN: 0149-6204
ISSN (Online): 
IsoAbbr: Nova Law J
NlmId: 100972742
123:123
JrId: 26372
long title: Hastings international and comparative law review
short title: Hastings Int Comp Law Rev
ISSN: 0149-9246
ISSN (Online): 
IsoAbbr: Hastings Int Comp Law Rev
NlmId: 100972743
123:123
JrId: 26373
long title: University of Puget Sound law review. University of Puget Sound. School of Law
short title: Univ Puget Sound Law Rev
ISSN: 0161-0708
ISSN (Online): 
IsoAbbr: Univ Puget Sound Law Rev
NlmId: 100972744
123:123
JrId: 26374
long title: Idaho law review
short title: Ida Law Rev
ISSN: 0019-1205
ISSN (Online): 
IsoAbbr: Ida Law Rev
NlmId: 100972745
123:123
JrId: 26375
long title: India quarterly
short title: India Q
ISSN: 0251-3048
ISSN (Online): 
IsoAbbr: India Q
NlmId: 100972746
123:123
JrId: 26376
long title: Juvenile & family court journal
short title: Juv Fam Court J
ISSN: 0161-7109
ISSN (Online): 
IsoAbbr: Juv Fam Court J
NlmId: 100972747
123:123
JrId: 26377
long title: Los Angeles lawyer
short title: Los Angel Lawyer
ISSN: 0162-2900
ISSN (Online): 
IsoAbbr: Los Angel Lawyer
NlmId: 100972749
123:123
JrId: 26378
long title: Massachusetts law review
short title: Mass Law Rev
ISSN: 0163-1411
ISSN (Online): 
IsoAbbr: Mass Law Rev
NlmId: 100972751
123:123
JrId: 26379
long title: Intellectual digest
short title: Intellect Dig
ISSN: 0020-4897
ISSN (Online): 
IsoAbbr: Intellect Dig
NlmId: 100972752
123:123
JrId: 26380
long title: Human studies
short title: Hum Stud
ISSN: 0163-8548
ISSN (Online): 
IsoAbbr: Hum Stud
NlmId: 100972755
123:123
JrId: 26381
long title: Review (International Commission of Jurists (1952- )
short title: Rev Int Comm Jurists
ISSN: 0020-6393
ISSN (Online): 
IsoAbbr: Rev Int Comm Jurists
NlmId: 100972757
123:123
JrId: 26382
long title: Issues in criminology
short title: Issues Ciminol
ISSN: 0021-2385
ISSN (Online): 
IsoAbbr: Issues Ciminol
NlmId: 100972760
123:123
JrId: 26383
long title: Monash University law review. Monash University. Faculty of Law
short title: Monash Univ Law Rev
ISSN: 0311-3140
ISSN (Online): 
IsoAbbr: Monash Univ Law Rev
NlmId: 100972763
123:123
JrId: 26384
long title: Jewish life (Union of Orthodox Jewish Congregations of America : 1975)
short title: Jew Life
ISSN: 0021-6577
ISSN (Online): 
IsoAbbr: Jew Life
NlmId: 100972765
123:123
JrId: 26385
long title: Queen's law journal
short title: Queens Law J
ISSN: 0316-778X
ISSN (Online): 
IsoAbbr: Queens Law J
NlmId: 100972766
123:123
JrId: 26386
long title: Jewish observer and Middle East review
short title: Jew Obs Middle East Rev
ISSN: 0021-6623
ISSN (Online): 
IsoAbbr: Jew Obs Middle East Rev
NlmId: 100972770
123:123
JrId: 26387
long title: The Journal of consumer affairs
short title: J Consum Aff
ISSN: 0022-0078
ISSN (Online): 1745-6606
IsoAbbr: J Consum Aff
NlmId: 100972774
123:123
JrId: 26388
long title: The Journal of international law and economics
short title: J Int Law Econ
ISSN: 0022-2003
ISSN (Online): 
IsoAbbr: J Int Law Econ
NlmId: 100972776
123:123
JrId: 26389
long title: The Key reporter
short title: Key Report
ISSN: 0023-0804
ISSN (Online): 
IsoAbbr: Key Report
NlmId: 100972781
123:123
JrId: 26390
long title: The Maryland bar journal
short title: Md Bar J
ISSN: 0025-4177
ISSN (Online): 
IsoAbbr: Md Bar J
NlmId: 100972806
123:123
JrId: 26391
long title: The Journal of law & politics
short title: J Law Polit
ISSN: 0749-2227
ISSN (Online): 
IsoAbbr: J Law Polit
NlmId: 100972817
123:123
JrId: 26392
long title: European intellectual property review
short title: Eur Intellect Prop Rev
ISSN: 0142-0461
ISSN (Online): 
IsoAbbr: Eur Intellect Prop Rev
NlmId: 100972870
123:123
JrId: 26393
long title: Protecting human subjects
short title: Prot Hum Subj
ISSN: 
ISSN (Online): 
IsoAbbr: Prot Hum Subj
NlmId: 100972881
123:123
JrId: 26394
long title: Sign
short title: Sign
ISSN: 0037-4873
ISSN (Online): 
IsoAbbr: Sign
NlmId: 100972906
123:123
JrId: 26395
long title: Golden Gate law review
short title: Gold Gate Law Rev
ISSN: 0098-6631
ISSN (Online): 
IsoAbbr: Gold Gate Law Rev
NlmId: 100972912
123:123
JrId: 26396
long title: Svensk juristtidning
short title: Sven Juristtidn
ISSN: 0039-6591
ISSN (Online): 
IsoAbbr: Sven Juristtidn
NlmId: 100972924
123:123
JrId: 26397
long title: Revue de droit
short title: Rev Droit
ISSN: 0317-9656
ISSN (Online): 
IsoAbbr: Rev Droit
NlmId: 100972794
123:123
JrId: 26398
long title: The Canadian
short title: Canadian
ISSN: 0319-5139
ISSN (Online): 
IsoAbbr: Canadian
NlmId: 100972795
123:123
JrId: 26399
long title: Dialectics and humanism
short title: Dialect Hum
ISSN: 0324-8275
ISSN (Online): 
IsoAbbr: Dialect Hum
NlmId: 100972796
123:123
JrId: 26400
long title: The Journal of corporation law
short title: J Corp Law
ISSN: 0360-795X
ISSN (Online): 
IsoAbbr: J Corp Law
NlmId: 100972797
123:123
JrId: 26401
long title: Seton Hall legislative journal
short title: Seton Hall Legis J
ISSN: 0361-8951
ISSN (Online): 
IsoAbbr: Seton Hall Legis J
NlmId: 100972798
123:123
JrId: 26402
long title: American Bar Foundation research journal. American Bar Foundation
short title: Am Bar Found Res J
ISSN: 0361-9486
ISSN (Online): 
IsoAbbr: Am Bar Found Res J
NlmId: 100972799
123:123
JrId: 26403
long title: Journal of legal education
short title: J Legal Educ
ISSN: 0022-2208
ISSN (Online): 
IsoAbbr: J Legal Educ
NlmId: 100972800
123:123
JrId: 26404
long title: Judicature
short title: Judicature
ISSN: 0022-5800
ISSN (Online): 
IsoAbbr: Judicature
NlmId: 100972801
123:123
JrId: 26405
long title: The Army lawyer
short title: Army Lawyer
ISSN: 0364-1287
ISSN (Online): 
IsoAbbr: Army Lawyer
NlmId: 100972802
123:123
JrId: 26406
long title: Listening
short title: Listening
ISSN: 0024-4414
ISSN (Online): 
IsoAbbr: Listening
NlmId: 100972803
123:123
JrId: 26407
long title: Contemporary crises
short title: Contemp Crisis
ISSN: 0378-1100
ISSN (Online): 
IsoAbbr: Contemp Crisis
NlmId: 100972804
123:123
JrId: 26408
long title: Mademoiselle
short title: Mademoiselle
ISSN: 0024-9394
ISSN (Online): 
IsoAbbr: Mademoiselle
NlmId: 100972805
123:123
JrId: 26409
long title: Maxwell review
short title: Maxwell Rev
ISSN: 0025-6110
ISSN (Online): 
IsoAbbr: Maxwell Rev
NlmId: 100972808
123:123
JrId: 26410
long title: Constitutional commentary
short title: Const Comment
ISSN: 0742-7115
ISSN (Online): 
IsoAbbr: Const Comment
NlmId: 100972810
123:123
JrId: 26411
long title: Fordham international law journal
short title: Fordham Int Law J
ISSN: 0747-9395
ISSN (Online): 
IsoAbbr: Fordham Int Law J
NlmId: 100972811
123:123
JrId: 26412
long title: Journal of the Missouri Bar
short title: J Mo Bar
ISSN: 0026-6485
ISSN (Online): 
IsoAbbr: J Mo Bar
NlmId: 100972812
123:123
JrId: 26413
long title: The Modern churchman
short title: Mod Churchm
ISSN: 0026-7597
ISSN (Online): 
IsoAbbr: Mod Churchm
NlmId: 100972813
123:123
JrId: 26414
long title: National Catholic reporter
short title: Natl Cathol Report
ISSN: 0027-8939
ISSN (Online): 
IsoAbbr: Natl Cathol Report
NlmId: 100972814
123:123
JrId: 26415
long title: The National Jewish monthly
short title: Natl Jew Mon
ISSN: 0027-9552
ISSN (Online): 
IsoAbbr: Natl Jew Mon
NlmId: 100972815
123:123
JrId: 26416
long title: Toronto journal of theology
short title: Tor J Theol
ISSN: 0826-9831
ISSN (Online): 
IsoAbbr: Tor J Theol
NlmId: 100972818
123:123
JrId: 26417
long title: Canadian family law quarterly
short title: Can Fam Law Q
ISSN: 0832-6983
ISSN (Online): 
IsoAbbr: Can Fam Law Q
NlmId: 100972819
123:123
JrId: 26418
long title: New guard
short title: New Guard
ISSN: 0028-5137
ISSN (Online): 
IsoAbbr: New Guard
NlmId: 100972820
123:123
JrId: 26419
long title: Santa Clara computer and high-technology law journal
short title: Santa Clara Comput High Technol Law J
ISSN: 0882-3383
ISSN (Online): 
IsoAbbr: Santa Clara Comput High Technol Law J
NlmId: 100972821
123:123
JrId: 26420
long title: Social justice research
short title: Soc Justice Res
ISSN: 0885-7466
ISSN (Online): 
IsoAbbr: Soc Justice Res
NlmId: 100972822
123:123
JrId: 26421
long title: New leader (New York, N.Y. : 1935)
short title: New Lead
ISSN: 0028-6044
ISSN (Online): 
IsoAbbr: New Lead
NlmId: 100972826
123:123
JrId: 26422
long title: New York law forum
short title: N Y Law Forum
ISSN: 0028-7318
ISSN (Online): 
IsoAbbr: N Y Law Forum
NlmId: 100972827
123:123
JrId: 26423
long title: Georgetown immigration law journal
short title: Georget Immgr Law J
ISSN: 0891-4370
ISSN (Online): 
IsoAbbr: Georget Immgr Law J
NlmId: 100972828
123:123
JrId: 26424
long title: New York law journal
short title: N Y Law J
ISSN: 0028-7326
ISSN (Online): 
IsoAbbr: N Y Law J
NlmId: 100972829
123:123
JrId: 26425
long title: The North American review
short title: North Am Rev
ISSN: 0029-2397
ISSN (Online): 
IsoAbbr: North Am Rev
NlmId: 100972832
123:123
JrId: 26426
long title: Nous (Detroit, Mich.)
short title: Nous
ISSN: 0029-4624
ISSN (Online): 
IsoAbbr: Nous
NlmId: 100972833
123:123
JrId: 26427
long title: American journal of family law
short title: Am J Fam Law
ISSN: 0891-6330
ISSN (Online): 
IsoAbbr: Am J Fam Law
NlmId: 100972834
123:123
JrId: 26428
long title: Parliamentary affairs
short title: Parliam Aff
ISSN: 0031-2290
ISSN (Online): 
IsoAbbr: Parliam Aff
NlmId: 100972835
123:123
JrId: 26429
long title: National Jewish law review
short title: Natl Jew Law Rev
ISSN: 0897-2222
ISSN (Online): 
IsoAbbr: Natl Jew Law Rev
NlmId: 100972836
123:123
JrId: 26430
long title: Nichibunken newsletter = Nihon Bunka / International Research Center for Japanese Studies
short title: Nichibunken Newsl
ISSN: 0914-6482
ISSN (Online): 
IsoAbbr: Nichibunken Newsl
NlmId: 100972837
123:123
JrId: 26431
long title: National forum
short title: Natl Forum
ISSN: 0162-1831
ISSN (Online): 
IsoAbbr: Natl Forum
NlmId: 100972844
123:123
JrId: 26432
long title: The Philosophical forum
short title: Philos Forum
ISSN: 0031-806X
ISSN (Online): 
IsoAbbr: Philos Forum
NlmId: 100972845
123:123
JrId: 26433
long title: Ratio juris
short title: Ratio Juris
ISSN: 0952-1917
ISSN (Online): 
IsoAbbr: Ratio Juris
NlmId: 100972846
123:123
JrId: 26434
long title: Philosophy East & West
short title: Philos East West
ISSN: 0031-8221
ISSN (Online): 
IsoAbbr: Philos East West
NlmId: 100972847
123:123
JrId: 26435
long title: Bioethics research notes
short title: Bioeth Res Notes
ISSN: 1033-6206
ISSN (Online): 
IsoAbbr: Bioeth Res Notes
NlmId: 100972848
123:123
JrId: 26436
long title: The Philosophy forum
short title: Philos Forum
ISSN: 0031-823X
ISSN (Online): 
IsoAbbr: Philos Forum
NlmId: 100972849
123:123
JrId: 26437
long title: Yale journal of law and feminism
short title: Yale J Law Fem
ISSN: 1043-9366
ISSN (Online): 
IsoAbbr: Yale J Law Fem
NlmId: 100972850
123:123
JrId: 26438
long title: Policy sciences
short title: Policy Sci
ISSN: 0032-2687
ISSN (Online): 
IsoAbbr: Policy Sci
NlmId: 100972851
123:123
JrId: 26439
long title: Criminal law forum
short title: Crim Law Forum
ISSN: 1046-8374
ISSN (Online): 
IsoAbbr: Crim Law Forum
NlmId: 100972852
123:123
JrId: 26440
long title: The Political quarterly
short title: Polit Q
ISSN: 0032-3179
ISSN (Online): 
IsoAbbr: Polit Q
NlmId: 100972854
123:123
JrId: 26441
long title: Constitutional law journal (Newark, N.J. : 1990)
short title: Const Law J
ISSN: 
ISSN (Online): 
IsoAbbr: Const Law J
NlmId: 100972855
123:123
JrId: 26442
long title: Wisconsin women's law journal
short title: Wis Womens Law J
ISSN: 1052-3421
ISSN (Online): 
IsoAbbr: Wis Womens Law J
NlmId: 100972856
123:123
JrId: 26443
long title: Food, drug, cosmetic, and medical device law digest : a publication of the Food, Drug, and Cosmetic Law Section
short title: Food Drug Cosmet Med Device Law Dig
ISSN: 1057-2759
ISSN (Online): 
IsoAbbr: Food Drug Cosmet Med Device Law Dig
NlmId: 100972857
123:123
JrId: 26444
long title: Polity
short title: Polity
ISSN: 0032-3497
ISSN (Online): 
IsoAbbr: Polity
NlmId: 100972858
123:123
JrId: 26445
long title: Michigan journal of gender & law
short title: Mich J Gend Law
ISSN: 1095-8835
ISSN (Online): 
IsoAbbr: Mich J Gend Law
NlmId: 100972861
123:123
JrId: 26446
long title: The Asbury theological journal
short title: Asbury Theol J
ISSN: 1090-5642
ISSN (Online): 
IsoAbbr: Asbury Theol J
NlmId: 100972866
123:123
JrId: 26447
long title: Journal of law and policy
short title: J Law Policy
ISSN: 1074-0635
ISSN (Online): 
IsoAbbr: J Law Policy
NlmId: 100972872
123:123
JrId: 26448
long title: Journal of the Patent and Trademark Office Society
short title: J Pat Trademark Off Soc
ISSN: 0882-9098
ISSN (Online): 
IsoAbbr: J Pat Trademark Off Soc
NlmId: 100972875
123:123
JrId: 26449
long title: The Pope speaks
short title: Pope Speaks
ISSN: 0032-4353
ISSN (Online): 
IsoAbbr: Pope Speaks
NlmId: 100972877
123:123
JrId: 26450
long title: Popular government
short title: Pop Gov
ISSN: 0032-4515
ISSN (Online): 
IsoAbbr: Pop Gov
NlmId: 100972879
123:123
JrId: 26451
long title: The Practical lawyer
short title: Pract Lawyer
ISSN: 0032-6429
ISSN (Online): 
IsoAbbr: Pract Lawyer
NlmId: 100972880
123:123
JrId: 26452
long title: Southern California review of law and women's studies
short title: South Calif Rev Law Womens Stud
ISSN: 1088-3525
ISSN (Online): 
IsoAbbr: South Calif Rev Law Womens Stud
NlmId: 100972885
123:123
JrId: 26453
long title: Religious education (Chicago, Ill.)
short title: Relig Educ
ISSN: 0034-4087
ISSN (Online): 
IsoAbbr: Relig Educ
NlmId: 100972887
123:123
JrId: 26454
long title: University of Florida journal of law and public policy : JL & PP
short title: Univ Fla J Law Public Policy
ISSN: 1047-8035
ISSN (Online): 
IsoAbbr: Univ Fla J Law Public Policy
NlmId: 100972888
123:123
JrId: 26455
long title: Review for religious
short title: Rev Relig
ISSN: 0034-639X
ISSN (Online): 
IsoAbbr: Rev Relig
NlmId: 100972889
123:123
JrId: 26456
long title: The Review of politics
short title: Rev Polit
ISSN: 0034-6705
ISSN (Online): 
IsoAbbr: Rev Polit
NlmId: 100972893
123:123
JrId: 26457
long title: Rolling stone (San Francisco, Calif.)
short title: Roll Stone
ISSN: 0035-791X
ISSN (Online): 
IsoAbbr: Roll Stone
NlmId: 100972896
123:123
JrId: 26458
long title: Journal of the Royal Society of Arts
short title: J R Soc Arts
ISSN: 0035-9114
ISSN (Online): 
IsoAbbr: J R Soc Arts
NlmId: 100972897
123:123
JrId: 26459
long title: School science and mathematics
short title: Sch Sci Math
ISSN: 0036-6803
ISSN (Online): 
IsoAbbr: Sch Sci Math
NlmId: 100972901
123:123
JrId: 26460
long title: Science teacher (Normal, Ill.)
short title: Sci Teach
ISSN: 0036-8555
ISSN (Online): 
IsoAbbr: Sci Teach
NlmId: 100972903
123:123
JrId: 26461
long title: Boston College Third World law journal
short title: Boston Coll Third World Law J
ISSN: 0276-3583
ISSN (Online): 
IsoAbbr: Boston Coll Third World Law J
NlmId: 100972904
123:123
JrId: 26462
long title: The Connecticut probate law journal
short title: Conn Probate Law J
ISSN: 0897-1234
ISSN (Online): 
IsoAbbr: Conn Probate Law J
NlmId: 100972907
123:123
JrId: 26463
long title: Currents in theology and mission
short title: Curr Theol Mission
ISSN: 0098-2113
ISSN (Online): 
IsoAbbr: Curr Theol Mission
NlmId: 100972908
123:123
JrId: 26464
long title: GMU law review
short title: GMU Law Rev
ISSN: 0742-4752
ISSN (Online): 
IsoAbbr: GMU Law Rev
NlmId: 100972909
123:123
JrId: 26465
long title: IDEA The Journal of Law and Technology
short title: IDEA J Law Technol
ISSN: 
ISSN (Online): 
IsoAbbr: IDEA J Law Technol
NlmId: 100972915
123:123
JrId: 26466
long title: Social justice review
short title: Soc Justice Rev
ISSN: 0037-7767
ISSN (Online): 
IsoAbbr: Soc Justice Rev
NlmId: 100972918
123:123
JrId: 26467
long title: The Southern journal of educational research
short title: South J Educ Res
ISSN: 0038-4267
ISSN (Online): 
IsoAbbr: South J Educ Res
NlmId: 100972920
123:123
JrId: 26468
long title: The Southwestern journal of philosophy
short title: Southwest J Philos
ISSN: 0038-481X
ISSN (Online): 
IsoAbbr: Southwest J Philos
NlmId: 100972921
123:123
JrId: 26469
long title: The Springfielder
short title: Springfielder
ISSN: 0884-2825
ISSN (Online): 
IsoAbbr: Springfielder
NlmId: 100972922
123:123
JrId: 26470
long title: Texas bar journal
short title: Texas Bar J
ISSN: 0040-4187
ISSN (Online): 
IsoAbbr: Texas Bar J
NlmId: 100972929
123:123
JrId: 26471
long title: Theoria
short title: Theoria
ISSN: 0040-5825
ISSN (Online): 
IsoAbbr: Theoria
NlmId: 100972931
123:123
JrId: 26472
long title: Today's Catholic teacher
short title: Todays Cathol Teach
ISSN: 0040-8441
ISSN (Online): 
IsoAbbr: Todays Cathol Teach
NlmId: 100972934
123:123
JrId: 26473
long title: Trial lawyers quarterly
short title: Trial Lawyers Q
ISSN: 0041-2554
ISSN (Online): 
IsoAbbr: Trial Lawyers Q
NlmId: 100972935
123:123
JrId: 26474
long title: Triumph (Washington, D.C.)
short title: Triumph
ISSN: 0041-3127
ISSN (Online): 
IsoAbbr: Triumph
NlmId: 100972950
123:123
JrId: 26475
long title: St. Luke's journal of theology
short title: St Lukes J Theol
ISSN: 0036-309X
ISSN (Online): 
IsoAbbr: St Lukes J Theol
NlmId: 100972968
123:123
JrId: 26476
long title: The University of Chicago legal forum
short title: Univ Chic Leg Forum
ISSN: 0892-5593
ISSN (Online): 
IsoAbbr: Univ Chic Leg Forum
NlmId: 100972970
123:123
JrId: 26477
long title: University of Ghana law journal
short title: Univ Ghana Law J
ISSN: 0041-9605
ISSN (Online): 
IsoAbbr: Univ Ghana Law J
NlmId: 100972971
123:123
JrId: 26478
long title: Wisconsin academy review
short title: Wis Acad Rev
ISSN: 0512-1175
ISSN (Online): 
IsoAbbr: Wis Acad Rev
NlmId: 100972973
123:123
JrId: 26479
long title: National University law review
short title: Natl Univ Law Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Univ Law Rev
NlmId: 100972988
123:123
JrId: 26480
long title: USA weekend
short title: USA Weekend
ISSN: 
ISSN (Online): 
IsoAbbr: USA Weekend
NlmId: 100973000
123:123
JrId: 26481
long title: Advocacy now
short title: Advocacy Now
ISSN: 
ISSN (Online): 
IsoAbbr: Advocacy Now
NlmId: 100973002
123:123
JrId: 26482
long title: The Albuquerque tribune
short title: Albuq Tribune
ISSN: 1097-2048
ISSN (Online): 
IsoAbbr: Albuq Tribune
NlmId: 100973008
123:123
JrId: 26483
long title: Tydskrif vir rasse-aangeleenthede. Journal of racial affairs
short title: TydsKr Rasse Aangel
ISSN: 0041-4794
ISSN (Online): 
IsoAbbr: TydsKr Rasse Aangel
NlmId: 100973015
123:123
JrId: 26484
long title: The Undergraduate journal of philosophy
short title: Undergrad J Philos
ISSN: 0041-6487
ISSN (Online): 
IsoAbbr: Undergrad J Philos
NlmId: 100973016
123:123
JrId: 26485
long title: Anticipation
short title: Anticipation
ISSN: 
ISSN (Online): 
IsoAbbr: Anticipation
NlmId: 100973017
123:123
JrId: 26486
long title: United evangelical action
short title: United Evangelical Action
ISSN: 0041-7270
ISSN (Online): 
IsoAbbr: United Evangelical Action
NlmId: 100973019
123:123
JrId: 26487
long title: Weekend magazine
short title: Weekend Mag
ISSN: 0043-1826
ISSN (Online): 
IsoAbbr: Weekend Mag
NlmId: 100973024
123:123
JrId: 26488
long title: Willamette law journal
short title: Willamette Law J
ISSN: 0043-5562
ISSN (Online): 
IsoAbbr: Willamette Law J
NlmId: 100973025
123:123
JrId: 26489
long title: World review (Brisbane, Qld.)
short title: World Review
ISSN: 0043-8960
ISSN (Online): 
IsoAbbr: World Review
NlmId: 100973029
123:123
JrId: 26490
long title: Civil liberties
short title: Civil Lib
ISSN: 0045-7051
ISSN (Online): 
IsoAbbr: Civil Lib
NlmId: 100973040
123:123
JrId: 26491
long title: Bulletin of Czechoslovak law
short title: Bull Czechoslovak Law
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Czechoslovak Law
NlmId: 100973037
123:123
JrId: 26492
long title: CCICA annual : publication of the Catholic Commission on Intellectual and Cultural Affairs
short title: CCICA Annual
ISSN: 
ISSN (Online): 
IsoAbbr: CCICA Annual
NlmId: 100973053
123:123
JrId: 26493
long title: Juris doctor
short title: Juris Dr
ISSN: 0047-3014
ISSN (Online): 
IsoAbbr: Juris Dr
NlmId: 100973052
123:123
JrId: 26494
long title: Dine Yisrael : shanaton le-mishpat 'Ivri ule-mishpahah be-Yisra'el
short title: Dyny Ysrl
ISSN: 0070-4903
ISSN (Online): 
IsoAbbr: Dyny Ysrl
NlmId: 100973066
123:123
JrId: 26495
long title: USA today
short title: USA Today
ISSN: 0161-7389
ISSN (Online): 
IsoAbbr: USA Today
NlmId: 100973105
123:123
JrId: 26496
long title: Humanities report
short title: Humanit Rep
ISSN: 0190-2180
ISSN (Online): 
IsoAbbr: Humanit Rep
NlmId: 100973119
123:123
JrId: 26497
long title: Oregon law review
short title: Oregon Law Rev
ISSN: 0196-2043
ISSN (Online): 
IsoAbbr: Oregon Law Rev
NlmId: 100972961
123:123
JrId: 26498
long title: Philosophic exchange
short title: Philos Exch
ISSN: 0193-5046
ISSN (Online): 
IsoAbbr: Philos Exch
NlmId: 100972962
123:123
JrId: 26499
long title: Sojourners
short title: Sojourners
ISSN: 0364-2097
ISSN (Online): 
IsoAbbr: Sojourners
NlmId: 100972964
123:123
JrId: 26500
long title: South Texas law review
short title: South Tex Law Rev
ISSN: 1052-343X
ISSN (Online): 
IsoAbbr: South Tex Law Rev
NlmId: 100972965
123:123
JrId: 26501
long title: Southern California interdisciplinary law journal
short title: South Calif Interdiscip Law J
ISSN: 1077-0704
ISSN (Online): 
IsoAbbr: South Calif Interdiscip Law J
NlmId: 100972967
123:123
JrId: 26502
long title: University of Arkansas at Little Rock law journal
short title: Univ Ark Little Rock Law J
ISSN: 0162-8372
ISSN (Online): 
IsoAbbr: Univ Ark Little Rock Law J
NlmId: 100972969
123:123
JrId: 26503
long title: The University of Maryland law forum
short title: Univ Md Law Forum
ISSN: 0196-2817
ISSN (Online): 
IsoAbbr: Univ Md Law Forum
NlmId: 100972972
123:123
JrId: 26504
long title: Administrative law review
short title: Adm Law Rev
ISSN: 0001-8368
ISSN (Online): 
IsoAbbr: Adm Law Rev
NlmId: 100972974
123:123
JrId: 26505
long title: Akwesasne notes
short title: Akwesasne Notes
ISSN: 0002-3949
ISSN (Online): 
IsoAbbr: Akwesasne Notes
NlmId: 100972975
123:123
JrId: 26506
long title: The John Marshall journal of computer & information law
short title: John Marshall J Comput Inf Law
ISSN: 1078-4128
ISSN (Online): 
IsoAbbr: John Marshall J Comput Inf Law
NlmId: 100972981
123:123
JrId: 26507
long title: Journal of the Idaho Academy of Science
short title: J Idaho Acad Sci
ISSN: 0536-3012
ISSN (Online): 
IsoAbbr: J Idaho Acad Sci
NlmId: 100972983
123:123
JrId: 26508
long title: Liberty, life, and family
short title: Lib Life Fam
ISSN: 1078-3555
ISSN (Online): 
IsoAbbr: Lib Life Fam
NlmId: 100972985
123:123
JrId: 26509
long title: Maastricht journal of European and comparative law
short title: Maastrich J Eur Comp Law
ISSN: 1023-263X
ISSN (Online): 
IsoAbbr: Maastrich J Eur Comp Law
NlmId: 100972986
123:123
JrId: 26510
long title: Reason papers
short title: Reason Pap
ISSN: 0363-1893
ISSN (Online): 
IsoAbbr: Reason Pap
NlmId: 100972990
123:123
JrId: 26511
long title: Temple international and comparative law journal
short title: Temple Int Comp Law J
ISSN: 0889-1915
ISSN (Online): 
IsoAbbr: Temple Int Comp Law J
NlmId: 100972992
123:123
JrId: 26512
long title: UCLA Pacific Basin law journal
short title: UCLA Pac Basin Law J
ISSN: 0884-0768
ISSN (Online): 
IsoAbbr: UCLA Pac Basin Law J
NlmId: 100972998
123:123
JrId: 26513
long title: The American spectator
short title: Am Spect
ISSN: 0148-8414
ISSN (Online): 
IsoAbbr: Am Spect
NlmId: 100973012
123:123
JrId: 26514
long title: Union Seminary quarterly review
short title: USQR Union Semin Q Rev
ISSN: 0362-1545
ISSN (Online): 
IsoAbbr: USQR Union Semin Q Rev
NlmId: 100973018
123:123
JrId: 26515
long title: Atlanta weekly
short title: Atlanta Wkly
ISSN: 
ISSN (Online): 
IsoAbbr: Atlanta Wkly
NlmId: 100973020
123:123
JrId: 26516
long title: The Wisconsin bar bulletin
short title: Wis Bar Bull
ISSN: 0043-6380
ISSN (Online): 
IsoAbbr: Wis Bar Bull
NlmId: 100973026
123:123
JrId: 26517
long title: The Wisconsin sociologist
short title: Wisc Sociol
ISSN: 0043-6666
ISSN (Online): 
IsoAbbr: Wisc Sociol
NlmId: 100973027
123:123
JrId: 26518
long title: Behaviorists for Social Action journal
short title: Behav Soc Action J
ISSN: 0739-5051
ISSN (Online): 
IsoAbbr: Behav Soc Action J
NlmId: 100973028
123:123
JrId: 26519
long title: Akron business and economic review
short title: Akron Bus Econ Rev
ISSN: 0044-7048
ISSN (Online): 
IsoAbbr: Akron Bus Econ Rev
NlmId: 100973034
123:123
JrId: 26520
long title: The Boston University public interest law journal
short title: Boston Univ Public Interest Law J
ISSN: 1077-0615
ISSN (Online): 
IsoAbbr: Boston Univ Public Interest Law J
NlmId: 100973036
123:123
JrId: 26521
long title: The Black law journal
short title: Black Law J
ISSN: 0045-2181
ISSN (Online): 
IsoAbbr: Black Law J
NlmId: 100973038
123:123
JrId: 26522
long title: Edcentric
short title: Edcentric
ISSN: 0046-1245
ISSN (Online): 
IsoAbbr: Edcentric
NlmId: 100973042
123:123
JrId: 26523
long title: Journal of college science teaching
short title: J Coll Sci Teach
ISSN: 0047-231X
ISSN (Online): 
IsoAbbr: J Coll Sci Teach
NlmId: 100973048
123:123
JrId: 26524
long title: The Journal of legal studies
short title: J Legal Stud
ISSN: 0047-2530
ISSN (Online): 
IsoAbbr: J Legal Stud
NlmId: 100973049
123:123
JrId: 26525
long title: Canadian studies in population
short title: Can Stud Popul
ISSN: 0380-1489
ISSN (Online): 
IsoAbbr: Can Stud Popul
NlmId: 100973050
123:123
JrId: 26526
long title: Journal of theology for Southern Africa
short title: J Theol South Afr
ISSN: 0047-2867
ISSN (Online): 
IsoAbbr: J Theol South Afr
NlmId: 100973051
123:123
JrId: 26527
long title: Berkeley journal of sociology
short title: Berkeley J Sociol
ISSN: 0067-5830
ISSN (Online): 
IsoAbbr: Berkeley J Sociol
NlmId: 100973057
123:123
JrId: 26528
long title: The Canadian yearbook of international law. Annuaire canadien de droit international
short title: Can Yearb Int Law
ISSN: 0069-0058
ISSN (Online): 
IsoAbbr: Can Yearb Int Law
NlmId: 100973059
123:123
JrId: 26529
long title: Chicago bar record
short title: Chicago Bar Rec
ISSN: 0009-3505
ISSN (Online): 
IsoAbbr: Chicago Bar Rec
NlmId: 100973061
123:123
JrId: 26530
long title: Current legal problems
short title: Curr Leg Probl
ISSN: 0070-1998
ISSN (Online): 
IsoAbbr: Curr Leg Probl
NlmId: 100973062
123:123
JrId: 26531
long title: The Supreme Court review
short title: Supreme Court Rev
ISSN: 0081-9557
ISSN (Online): 
IsoAbbr: Supreme Court Rev
NlmId: 100973068
123:123
JrId: 26532
long title: Teaching political science
short title: Teach Polit Sci
ISSN: 0092-2013
ISSN (Online): 
IsoAbbr: Teach Polit Sci
NlmId: 100973069
123:123
JrId: 26533
long title: Chicano law review
short title: Chicano Law Rev
ISSN: 0090-3620
ISSN (Online): 
IsoAbbr: Chicano Law Rev
NlmId: 100973070
123:123
JrId: 26534
long title: Iustitia (Bloomington, Ind.)
short title: Iustitia
ISSN: 0092-3524
ISSN (Online): 
IsoAbbr: Iustitia
NlmId: 100973071
123:123
JrId: 26535
long title: Present tense (New York, N.Y.)
short title: Present Tense
ISSN: 0092-4091
ISSN (Online): 
IsoAbbr: Present Tense
NlmId: 100973074
123:123
JrId: 26536
long title: Wesleyan theological journal
short title: Wesleyan Theol J
ISSN: 0092-4245
ISSN (Online): 
IsoAbbr: Wesleyan Theol J
NlmId: 100973076
123:123
JrId: 26537
long title: Colorado lawyer
short title: Colo Lawyer
ISSN: 0363-7867
ISSN (Online): 
IsoAbbr: Colo Lawyer
NlmId: 100973078
123:123
JrId: 26538
long title: Communication research
short title: Communic Res
ISSN: 0093-6502
ISSN (Online): 
IsoAbbr: Communic Res
NlmId: 100973080
123:123
JrId: 26539
long title: Journal of the Patent Office Society. Patent Office Society (U.S.)
short title: J Pat Off Soc
ISSN: 0096-3577
ISSN (Online): 
IsoAbbr: J Pat Off Soc
NlmId: 100973081
123:123
JrId: 26540
long title: Information privacy
short title: Inf Priv
ISSN: 0141-3406
ISSN (Online): 
IsoAbbr: Inf Priv
NlmId: 100973082
123:123
JrId: 26541
long title: Texas monthly (Austin, Tex.)
short title: Tex Mon
ISSN: 0148-7736
ISSN (Online): 
IsoAbbr: Tex Mon
NlmId: 100973089
123:123
JrId: 26542
long title: Concordia journal
short title: Concordia J
ISSN: 0145-7233
ISSN (Online): 
IsoAbbr: Concordia J
NlmId: 100973092
123:123
JrId: 26543
long title: Oxford journal of legal studies
short title: Oxf J Leg Stud
ISSN: 0143-6503
ISSN (Online): 
IsoAbbr: Oxf J Leg Stud
NlmId: 100973094
123:123
JrId: 26544
long title: The Liverpool law review
short title: Liverp Law Rev
ISSN: 0144-932X
ISSN (Online): 
IsoAbbr: Liverp Law Rev
NlmId: 100973095
123:123
JrId: 26545
long title: Humanity & society
short title: Humanity Soc
ISSN: 0160-5976
ISSN (Online): 
IsoAbbr: Humanity Soc
NlmId: 100973096
123:123
JrId: 26546
long title: Boston College law review. Boston College. Law School
short title: Boston Coll Law Rev
ISSN: 0161-6587
ISSN (Online): 
IsoAbbr: Boston Coll Law Rev
NlmId: 100973103
123:123
JrId: 26547
long title: The National law journal
short title: Natl Law J
ISSN: 0162-7325
ISSN (Online): 
IsoAbbr: Natl Law J
NlmId: 100973106
123:123
JrId: 26549
long title: Texas international law journal
short title: Tex Int Law J
ISSN: 0163-7479
ISSN (Online): 
IsoAbbr: Tex Int Law J
NlmId: 100973110
123:123
JrId: 26550
long title: Probate and property (Chicago, Ill. : 1987)
short title: Probate Prop
ISSN: 0164-0372
ISSN (Online): 
IsoAbbr: Probate Prop
NlmId: 100973113
123:123
JrId: 26551
long title: Philosophy research archives (Bowling Green, Ohio : 1982)
short title: Philos Res Arch
ISSN: 0164-0771
ISSN (Online): 
IsoAbbr: Philos Res Arch
NlmId: 100973114
123:123
JrId: 26552
long title: Computer/law journal
short title: Comput Law J
ISSN: 0164-8756
ISSN (Online): 
IsoAbbr: Comput Law J
NlmId: 100973118
123:123
JrId: 26553
long title: Lincoln review (Washington, D.C.)
short title: Lincoln Rev
ISSN: 0192-5083
ISSN (Online): 
IsoAbbr: Lincoln Rev
NlmId: 100973126
123:123
JrId: 26554
long title: Houston journal of international law
short title: Houst J Int Law
ISSN: 0194-1879
ISSN (Online): 
IsoAbbr: Houst J Int Law
NlmId: 100973128
123:123
JrId: 26555
long title: World futures
short title: World Futures
ISSN: 0260-4027
ISSN (Online): 
IsoAbbr: World Futures
NlmId: 100973134
123:123
JrId: 26556
long title: Explorations in knowledge
short title: Explor Knowl
ISSN: 0261-1376
ISSN (Online): 
IsoAbbr: Explor Knowl
NlmId: 100973138
123:123
JrId: 26557
long title: International journal of technology management = Journal international de la gestion technologique
short title: Int J Technol Manag
ISSN: 0267-5730
ISSN (Online): 
IsoAbbr: Int J Technol Manag
NlmId: 100973139
123:123
JrId: 26558
long title: Legal reference services quarterly
short title: Legal Ref Serv Q
ISSN: 0270-319X
ISSN (Online): 
IsoAbbr: Legal Ref Serv Q
NlmId: 100973140
123:123
JrId: 26559
long title: Democracy (New York, N.Y.)
short title: Democracy
ISSN: 0272-6750
ISSN (Online): 
IsoAbbr: Democracy
NlmId: 100973142
123:123
JrId: 26560
long title: Ethics committee newsletter
short title: Ethics Comm Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Ethics Comm Newsl
NlmId: 100973165
123:123
JrId: 26561
long title: Fact sheets on Sweden
short title: Fact Sheets Swed
ISSN: 
ISSN (Online): 
IsoAbbr: Fact Sheets Swed
NlmId: 100973169
123:123
JrId: 26562
long title: Educational studies
short title: Educ Stud
ISSN: 0305-5698
ISSN (Online): 
IsoAbbr: Educ Stud
NlmId: 100973172
123:123
JrId: 26563
long title: F.A.S. professional bulletin
short title: FAS Prof Bull
ISSN: 
ISSN (Online): 
IsoAbbr: FAS Prof Bull
NlmId: 100973171
123:123
JrId: 26564
long title: The Federal reporter
short title: Fed Report
ISSN: 
ISSN (Online): 
IsoAbbr: Fed Report
NlmId: 100973188
123:123
JrId: 26565
long title: The Journal of social and political affairs
short title: J Soc Polit Aff
ISSN: 0362-580X
ISSN (Online): 
IsoAbbr: J Soc Polit Aff
NlmId: 100973194
123:123
JrId: 26566
long title: Gratz College annual of Jewish studies. Gratz College
short title: Gratz Coll Annual Jew Stud
ISSN: 0149-8487
ISSN (Online): 
IsoAbbr: Gratz Coll Annual Jew Stud
NlmId: 100973204
123:123
JrId: 26567
long title: Cooley law review / the Thomas M. Cooley Law School
short title: Cooley Law Rev
ISSN: 0733-3501
ISSN (Online): 
IsoAbbr: Cooley Law Rev
NlmId: 100973233
123:123
JrId: 26568
long title: Law in context (Bundoora, Vic.)
short title: Law Context
ISSN: 0811-5796
ISSN (Online): 
IsoAbbr: Law Context
NlmId: 100973286
123:123
JrId: 26569
long title: National Black law journal
short title: Natl Black Law J
ISSN: 0896-0194
ISSN (Online): 
IsoAbbr: Natl Black Law J
NlmId: 100973335
123:123
JrId: 26570
long title: Contemporary European history
short title: Contemp Eur Hist
ISSN: 0960-7773
ISSN (Online): 
IsoAbbr: Contemp Eur Hist
NlmId: 100973341
123:123
JrId: 26571
long title: Business ethics (Oxford, England)
short title: Bus Ethics
ISSN: 0962-8770
ISSN (Online): 
IsoAbbr: Bus Ethics
NlmId: 100973344
123:123
JrId: 26572
long title: German politics
short title: Ger Polit
ISSN: 0964-4008
ISSN (Online): 
IsoAbbr: Ger Polit
NlmId: 100973346
123:123
JrId: 26573
long title: Social & legal studies
short title: Soc Leg Stud
ISSN: 0964-6639
ISSN (Online): 
IsoAbbr: Soc Leg Stud
NlmId: 100973347
123:123
JrId: 26574
long title: Pacifica : journal of the Melbourne College of Divinity
short title: Pacifica
ISSN: 1030-570X
ISSN (Online): 
IsoAbbr: Pacifica
NlmId: 100973351
123:123
JrId: 26575
long title: Australian intellectual property journal
short title: Aust Intellect Prop J
ISSN: 1038-1635
ISSN (Online): 
IsoAbbr: Aust Intellect Prop J
NlmId: 100973353
123:123
JrId: 26576
long title: Res publica (Liverpool, England)
short title: Res Publica
ISSN: 1356-4765
ISSN (Online): 
IsoAbbr: Res Publica
NlmId: 100973395
123:123
JrId: 26577
long title: Congress monthly
short title: Congr. Mon
ISSN: 0163-1365
ISSN (Online): 
IsoAbbr: Congr. Mon
NlmId: 100973152
123:123
JrId: 26578
long title: Connecticut journal of international law
short title: Conn J Int Law
ISSN: 0897-1218
ISSN (Online): 
IsoAbbr: Conn J Int Law
NlmId: 100973153
123:123
JrId: 26579
long title: Criminal justice journal
short title: Crim Justice J
ISSN: 0145-4226
ISSN (Online): 
IsoAbbr: Crim Justice J
NlmId: 100973155
123:123
JrId: 26580
long title: Denver journal of international law and policy
short title: Denver J Int Law Policy
ISSN: 0196-2035
ISSN (Online): 
IsoAbbr: Denver J Int Law Policy
NlmId: 100973157
123:123
JrId: 26581
long title: Dublin University law journal
short title: Dubl Univ Law J
ISSN: 0332-3250
ISSN (Online): 
IsoAbbr: Dubl Univ Law J
NlmId: 100973159
123:123
JrId: 26582
long title: The Eta Sigma Gamman
short title: Eta Sigma Gamman
ISSN: 8756-5943
ISSN (Online): 
IsoAbbr: Eta Sigma Gamman
NlmId: 100973160
123:123
JrId: 26583
long title: Mississippi College law review. Mississippi College. School of Law
short title: Miss Coll Law Rev
ISSN: 0277-1152
ISSN (Online): 
IsoAbbr: Miss Coll Law Rev
NlmId: 100973166
123:123
JrId: 26584
long title: Children's legal rights journal
short title: Child Leg Rights J
ISSN: 0278-7210
ISSN (Online): 
IsoAbbr: Child Leg Rights J
NlmId: 100973167
123:123
JrId: 26585
long title: Rutgers journal--computers, technology, and the law
short title: Rutgers J Comput Technol Law
ISSN: 0278-5633
ISSN (Online): 
IsoAbbr: Rutgers J Comput Technol Law
NlmId: 100973168
123:123
JrId: 26586
long title: California magazine (Beverly Hills, Calif.)
short title: Calif Mag
ISSN: 0279-3768
ISSN (Online): 
IsoAbbr: Calif Mag
NlmId: 100973170
123:123
JrId: 26587
long title: Politics today
short title: Polit Today
ISSN: 
ISSN (Online): 
IsoAbbr: Polit Today
NlmId: 100973173
123:123
JrId: 26588
long title: The New universities quarterly
short title: New Univ Q
ISSN: 0307-8612
ISSN (Online): 
IsoAbbr: New Univ Q
NlmId: 100973174
123:123
JrId: 26589
long title: Australian journal of early childhood
short title: Aust J Early Child
ISSN: 0312-5033
ISSN (Online): 
IsoAbbr: Aust J Early Child
NlmId: 100973175
123:123
JrId: 26590
long title: Criminal law journal
short title: Crim Law J
ISSN: 0314-1160
ISSN (Online): 
IsoAbbr: Crim Law J
NlmId: 100973180
123:123
JrId: 26591
long title: Free inquiry in creative sociology
short title: Free Inq Creat Sociol
ISSN: 0736-9182
ISSN (Online): 
IsoAbbr: Free Inq Creat Sociol
NlmId: 100973190
123:123
JrId: 26592
long title: George Mason University civil rights law journal
short title: Geoge Mason Univ Civ Rights Law J
ISSN: 1049-4766
ISSN (Online): 
IsoAbbr: Geoge Mason Univ Civ Rights Law J
NlmId: 100973193
123:123
JrId: 26593
long title: Empire state report
short title: Emp State Rep
ISSN: 0196-8580
ISSN (Online): 
IsoAbbr: Emp State Rep
NlmId: 100973198
123:123
JrId: 26594
long title: AJS review. Association for Jewish Studies
short title: AJS Rev
ISSN: 0364-0094
ISSN (Online): 
IsoAbbr: AJS Rev
NlmId: 100973199
123:123
JrId: 26595
long title: European journal of operational research
short title: Eur J Oper Res
ISSN: 0377-2217
ISSN (Online): 
IsoAbbr: Eur J Oper Res
NlmId: 100973201
123:123
JrId: 26596
long title: Hong Kong law journal
short title: Hong Kong Law J
ISSN: 0378-0600
ISSN (Online): 
IsoAbbr: Hong Kong Law J
NlmId: 100973202
123:123
JrId: 26597
long title: The Harvard blackletter journal
short title: Harv Blacklett J
ISSN: 0897-2761
ISSN (Online): 
IsoAbbr: Harv Blacklett J
NlmId: 100973205
123:123
JrId: 26598
long title: Harvard journal of law & technology
short title: Harv J Law Technol
ISSN: 0897-3393
ISSN (Online): 
IsoAbbr: Harv J Law Technol
NlmId: 100973212
123:123
JrId: 26600
long title: Federation of Insurance Counsel quarterly
short title: Fed Insur Couns Q
ISSN: 0430-2583
ISSN (Online): 
IsoAbbr: Fed Insur Couns Q
NlmId: 100973214
123:123
JrId: 26601
long title: Hawaii bar journal (Honolulu, Hawaii : 1963)
short title: Haw Bar J
ISSN: 0440-5048
ISSN (Online): 
IsoAbbr: Haw Bar J
NlmId: 100973216
123:123
JrId: 26602
long title: Responsa meridiana
short title: Responsa Meridiana
ISSN: 0486-5588
ISSN (Online): 
IsoAbbr: Responsa Meridiana
NlmId: 100973217
123:123
JrId: 26603
long title: Restoration quarterly
short title: Restor Q
ISSN: 0486-5642
ISSN (Online): 
IsoAbbr: Restor Q
NlmId: 100973219
123:123
JrId: 26604
long title: Healthcover
short title: Healthcover
ISSN: 1036-1901
ISSN (Online): 
IsoAbbr: Healthcover
NlmId: 100973220
123:123
JrId: 26605
long title: Hitotsubashi journal of law & politics
short title: Hitotsubashi J Law Polit
ISSN: 0073-2796
ISSN (Online): 
IsoAbbr: Hitotsubashi J Law Polit
NlmId: 100973221
123:123
JrId: 26606
long title: Boston bar journal
short title: Boston Bar J
ISSN: 0524-1111
ISSN (Online): 
IsoAbbr: Boston Bar J
NlmId: 100973222
123:123
JrId: 26607
long title: Criterion
short title: Criterion
ISSN: 0590-0980
ISSN (Online): 
IsoAbbr: Criterion
NlmId: 100973225
123:123
JrId: 26608
long title: Stanford journal of international law
short title: Stanford J Int Law
ISSN: 0731-5082
ISSN (Online): 
IsoAbbr: Stanford J Int Law
NlmId: 100973226
123:123
JrId: 26609
long title: Houston lawyer : official monthly publication of the Houston Bar Association
short title: Houst Lawyer
ISSN: 0439-660X
ISSN (Online): 
IsoAbbr: Houst Lawyer
NlmId: 100973228
123:123
JrId: 26610
long title: Systems research : the official journal of the International Federation for Systems Research
short title: Syst Res
ISSN: 0731-7239
ISSN (Online): 
IsoAbbr: Syst Res
NlmId: 100973229
123:123
JrId: 26611
long title: The annual of the Society of Christian Ethics. Society of Christian Ethics (U.S.)
short title: Annu Soc Christ Ethics
ISSN: 0732-4928
ISSN (Online): 
IsoAbbr: Annu Soc Christ Ethics
NlmId: 100973230
123:123
JrId: 26612
long title: Contemporary philosophy
short title: Contemp Philos
ISSN: 0732-4944
ISSN (Online): 
IsoAbbr: Contemp Philos
NlmId: 100973232
123:123
JrId: 26613
long title: ILSA journal of international law
short title: ILSA J Int Law
ISSN: 1052-3391
ISSN (Online): 
IsoAbbr: ILSA J Int Law
NlmId: 100973234
123:123
JrId: 26614
long title: Probate law journal / National College of Probate Judges and Boston University School of Law
short title: Probate Law J
ISSN: 0737-3112
ISSN (Online): 
IsoAbbr: Probate Law J
NlmId: 100973235
123:123
JrId: 26615
long title: Public citizen (Washington, D.C.)
short title: Public Citiz
ISSN: 0738-5927
ISSN (Online): 
IsoAbbr: Public Citiz
NlmId: 100973236
123:123
JrId: 26616
long title: Critical studies in mass communication : CSMC : a publication of the Speech Communication Association
short title: Crit Stud Mass Commun
ISSN: 0739-3180
ISSN (Online): 
IsoAbbr: Crit Stud Mass Commun
NlmId: 100973238
123:123
JrId: 26617
long title: ISL law review. International School of Law
short title: ISL Law Rev
ISSN: 0148-5636
ISSN (Online): 
IsoAbbr: ISL Law Rev
NlmId: 100973239
123:123
JrId: 26618
long title: Judaica librarianship
short title: Jud Librariansh
ISSN: 0739-5086
ISSN (Online): 
IsoAbbr: Jud Librariansh
NlmId: 100973242
123:123
JrId: 26619
long title: Brooklyn journal of international law
short title: Brooklyn J Int Law
ISSN: 0740-4824
ISSN (Online): 
IsoAbbr: Brooklyn J Int Law
NlmId: 100973253
123:123
JrId: 26620
long title: The Journal of law and technology
short title: J Law Technol
ISSN: 0887-0160
ISSN (Online): 
IsoAbbr: J Law Technol
NlmId: 100973255
123:123
JrId: 26621
long title: Arizona journal of international and comparative law
short title: Ariz J Int Comp Law
ISSN: 0743-6963
ISSN (Online): 
IsoAbbr: Ariz J Int Comp Law
NlmId: 100973259
123:123
JrId: 26622
long title: Thurgood Marshall law review
short title: Thurgood Marshall Law Rev
ISSN: 0749-1646
ISSN (Online): 
IsoAbbr: Thurgood Marshall Law Rev
NlmId: 100973282
123:123
JrId: 26623
long title: Australian journal of family law
short title: Aust J Fam Law
ISSN: 0817-623X
ISSN (Online): 
IsoAbbr: Aust J Fam Law
NlmId: 100973293
123:123
JrId: 26624
long title: Canadian human rights yearbook = Annuaire canadien des droits de la personne
short title: Can Hum Rights Yearb
ISSN: 0824-5266
ISSN (Online): 
IsoAbbr: Can Hum Rights Yearb
NlmId: 100973295
123:123
JrId: 26625
long title: Intellectual property journal
short title: Intellect Prop J
ISSN: 0824-7064
ISSN (Online): 
IsoAbbr: Intellect Prop J
NlmId: 100973297
123:123
JrId: 26626
long title: Administrative law journal
short title: Adm Law J
ISSN: 0826-8754
ISSN (Online): 
IsoAbbr: Adm Law J
NlmId: 100973302
123:123
JrId: 26627
long title: Canadian human rights advocate
short title: Can Hum Rights Advocate
ISSN: 0828-7252
ISSN (Online): 
IsoAbbr: Can Hum Rights Advocate
NlmId: 100973305
123:123
JrId: 26628
long title: Canadian journal of law and society = Revue canadienne de droit et societe
short title: Can J Law Soc
ISSN: 0829-3201
ISSN (Online): 
IsoAbbr: Can J Law Soc
NlmId: 100973306
123:123
JrId: 26629
long title: AIPLA quarterly journal / American Intellectual Property Law Association
short title: AIPLA Q J
ISSN: 0883-6078
ISSN (Online): 
IsoAbbr: AIPLA Q J
NlmId: 100973309
123:123
JrId: 26630
long title: Maryland journal of international law and trade
short title: Md J Int Law Trade
ISSN: 0884-9331
ISSN (Online): 
IsoAbbr: Md J Int Law Trade
NlmId: 100973326
123:123
JrId: 26631
long title: Federation of Insurance & Corporate Counsel quarterly
short title: Fed Insur Corp Couns Q
ISSN: 0887-0942
ISSN (Online): 
IsoAbbr: Fed Insur Corp Couns Q
NlmId: 100973327
123:123
JrId: 26632
long title: Tikkun
short title: Tikkun
ISSN: 0887-9982
ISSN (Online): 
IsoAbbr: Tikkun
NlmId: 100973330
123:123
JrId: 26633
long title: Agriculture and human values
short title: Agric Human Values
ISSN: 0889-048X
ISSN (Online): 
IsoAbbr: Agric Human Values
NlmId: 100973331
123:123
JrId: 26634
long title: Defense counsel journal / International Association of Defense Counsel
short title: Def Couns J
ISSN: 0895-0016
ISSN (Online): 
IsoAbbr: Def Couns J
NlmId: 100973334
123:123
JrId: 26635
long title: New theology review
short title: New Theol Rev
ISSN: 0896-4297
ISSN (Online): 
IsoAbbr: New Theol Rev
NlmId: 100973336
123:123
JrId: 26636
long title: The regulatory affairs journal
short title: Regul Aff J
ISSN: 0960-7889
ISSN (Online): 
IsoAbbr: Regul Aff J
NlmId: 100973343
123:123
JrId: 26637
long title: Northwest report : a newsletter of the Northwest Area Foundation
short title: Northwest Rep
ISSN: 1040-855X
ISSN (Online): 
IsoAbbr: Northwest Rep
NlmId: 100973356
123:123
JrId: 26638
long title: Advocate (Boston, Mass.)
short title: Advocate
ISSN: 0568-0425
ISSN (Online): 
IsoAbbr: Advocate
NlmId: 100973364
123:123
JrId: 26639
long title: Comparative labor law journal : a publication of the U.S. National Branch of the International Society for Labor Law and Social Security [and] the Wharton School, and the Law School of the University of Pennsylvania
short title: Comp Labor Law J
ISSN: 1043-5255
ISSN (Online): 
IsoAbbr: Comp Labor Law J
NlmId: 100973369
123:123
JrId: 26640
long title: Constitution (Foundation for the United States Constitution)
short title: Constitution
ISSN: 1046-0896
ISSN (Online): 
IsoAbbr: Constitution
NlmId: 100973373
123:123
JrId: 26641
long title: Colorado journal of international environmental law and policy
short title: Colo J Int Environ Law Policy
ISSN: 1050-0391
ISSN (Online): 
IsoAbbr: Colo J Int Environ Law Policy
NlmId: 100973376
123:123
JrId: 26642
long title: Business ethics quarterly : the journal of the Society for Business Ethics
short title: Bus Ethics Q
ISSN: 1052-150X
ISSN (Online): 
IsoAbbr: Bus Ethics Q
NlmId: 100973379
123:123
JrId: 26643
long title: Emory international law review
short title: Emory Int Law Rev
ISSN: 1052-2840
ISSN (Online): 
IsoAbbr: Emory Int Law Rev
NlmId: 100973380
123:123
JrId: 26644
long title: Harvard human rights journal
short title: Harv Hum Rights J
ISSN: 1057-5057
ISSN (Online): 
IsoAbbr: Harv Hum Rights J
NlmId: 100973381
123:123
JrId: 26645
long title: Texas journal of women and the law
short title: Tex J Women Law
ISSN: 1058-5427
ISSN (Online): 
IsoAbbr: Tex J Women Law
NlmId: 100973382
123:123
JrId: 26646
long title: Hastings women's law journal
short title: Hastings Womens Law J
ISSN: 1061-0901
ISSN (Online): 
IsoAbbr: Hastings Womens Law J
NlmId: 100973384
123:123
JrId: 26647
long title: The William and Mary Bill of Rights journal : a student publication of the Marshall-Wythe School of Law
short title: William Mary Bill Rights J
ISSN: 1065-8254
ISSN (Online): 
IsoAbbr: William Mary Bill Rights J
NlmId: 100973385
123:123
JrId: 26648
long title: Sociology of religion
short title: Sociol Relig
ISSN: 1069-4404
ISSN (Online): 
IsoAbbr: Sociol Relig
NlmId: 100973387
123:123
JrId: 26649
long title: Suffolk transnational law review
short title: Suffolk Transnatl Law R
ISSN: 1072-8546
ISSN (Online): 
IsoAbbr: Suffolk Transnatl Law R
NlmId: 100973389
123:123
JrId: 26650
long title: Contemporary economic policy
short title: Contemp Econ Policy
ISSN: 1074-3529
ISSN (Online): 
IsoAbbr: Contemp Econ Policy
NlmId: 100973390
123:123
JrId: 26651
long title: Angelicum
short title: Angelicum
ISSN: 0003-3081
ISSN (Online): 
IsoAbbr: Angelicum
NlmId: 100973393
123:123
JrId: 26652
long title: Monash bioethics review
short title: Monash Bioeth Rev
ISSN: 1321-2753
ISSN (Online): 1836-6716
IsoAbbr: Monash Bioeth Rev
NlmId: 100973394
123:123
JrId: 26653
long title: Washington University journal of urban and contemporary law
short title: Wash Univ J Urban Contemp Law
ISSN: 8756-0801
ISSN (Online): 
IsoAbbr: Wash Univ J Urban Contemp Law
NlmId: 100973396
123:123
JrId: 26654
long title: The Labor lawyer
short title: Labor Lawyer
ISSN: 8756-2995
ISSN (Online): 
IsoAbbr: Labor Lawyer
NlmId: 100973423
123:123
JrId: 26655
long title: Lutheran quarterly (Gettysburg, Pa. : 1949)
short title: Lutheran Q
ISSN: 0024-7499
ISSN (Online): 
IsoAbbr: Lutheran Q
NlmId: 100973454
123:123
JrId: 26656
long title: Harvard blackletter law journal
short title: Harv Blacklett Law J
ISSN: 1089-2907
ISSN (Online): 
IsoAbbr: Harv Blacklett Law J
NlmId: 100973427
123:123
JrId: 26657
long title: Newsletter on philosophy and medicine / American Philosophical Association
short title: APA Newsl Philos Med
ISSN: 
ISSN (Online): 
IsoAbbr: APA Newsl Philos Med
NlmId: 101082643
123:123
JrId: 26658
long title: Bioethics news
short title: Bioeth News
ISSN: 1036-6482
ISSN (Online): 
IsoAbbr: Bioeth News
NlmId: 101082644
123:123
JrId: 26659
long title: Journal of the West Virginia Philosophical Society
short title: J West Va Philo Soc
ISSN: 0887-5618
ISSN (Online): 
IsoAbbr: J West Va Philo Soc
NlmId: 101082646
123:123
JrId: 26660
long title: Journal of transnational law & policy / Florida State University
short title: J Transnatl Law Policy
ISSN: 1067-8182
ISSN (Online): 
IsoAbbr: J Transnatl Law Policy
NlmId: 101082648
123:123
JrId: 26661
long title: JSAC grapevine. Joint Strategy and Action Committee (New York, N.Y.)
short title: JSAC Grapevine
ISSN: 0364-4103
ISSN (Online): 
IsoAbbr: JSAC Grapevine
NlmId: 101082656
123:123
JrId: 26662
long title: Kentucky bench & bar
short title: Ky Bench Bar
ISSN: 0164-9345
ISSN (Online): 
IsoAbbr: Ky Bench Bar
NlmId: 101082657
123:123
JrId: 26663
long title: Phi Kappa Phi journal
short title: Phi Kappa Phi J
ISSN: 0031-7225
ISSN (Online): 
IsoAbbr: Phi Kappa Phi J
NlmId: 101082694
123:123
JrId: 26664
long title: Queen's gazette
short title: Queens Gazette
ISSN: 0319-2725
ISSN (Online): 
IsoAbbr: Queens Gazette
NlmId: 101082707
123:123
JrId: 26665
long title: Law & justice
short title: Law Justice
ISSN: 0269-817X
ISSN (Online): 
IsoAbbr: Law Justice
NlmId: 101082682
123:123
JrId: 26666
long title: The Law teacher
short title: Law Teach
ISSN: 0306-9400
ISSN (Online): 
IsoAbbr: Law Teach
NlmId: 101082683
123:123
JrId: 26667
long title: LJ special report
short title: LJ Spec Rep
ISSN: 0362-448X
ISSN (Online): 
IsoAbbr: LJ Spec Rep
NlmId: 101082684
123:123
JrId: 26668
long title: Maryland law forum
short title: Md Law Forum
ISSN: 0163-4380
ISSN (Online): 
IsoAbbr: Md Law Forum
NlmId: 101082685
123:123
JrId: 26669
long title: Momentum
short title: Momentum
ISSN: 0026-914X
ISSN (Online): 
IsoAbbr: Momentum
NlmId: 101082687
123:123
JrId: 26670
long title: Northern Kentucky State law forum
short title: North Ky State Law Forum
ISSN: 0198-8530
ISSN (Online): 
IsoAbbr: North Ky State Law Forum
NlmId: 101082688
123:123
JrId: 26671
long title: Oklahoma City University law review. Oklahoma City University
short title: Oklahoma City Univ Law Rev
ISSN: 0364-9458
ISSN (Online): 
IsoAbbr: Oklahoma City Univ Law Rev
NlmId: 101082689
123:123
JrId: 26672
long title: Osaka University law review
short title: Osaka Univ Law Rev
ISSN: 0472-1381
ISSN (Online): 
IsoAbbr: Osaka Univ Law Rev
NlmId: 101082691
123:123
JrId: 26673
long title: Otago law review
short title: Otago Law Rev
ISSN: 0078-6918
ISSN (Online): 
IsoAbbr: Otago Law Rev
NlmId: 101082692
123:123
JrId: 26674
long title: Philosophy, theology
short title: Philos Theol
ISSN: 0890-2461
ISSN (Online): 
IsoAbbr: Philos Theol
NlmId: 101082696
123:123
JrId: 26675
long title: Political research quarterly
short title: Polit Res Q
ISSN: 1065-9129
ISSN (Online): 
IsoAbbr: Polit Res Q
NlmId: 101082699
123:123
JrId: 26676
long title: Public law forum
short title: Public Law Forum
ISSN: 0738-5390
ISSN (Online): 
IsoAbbr: Public Law Forum
NlmId: 101082703
123:123
JrId: 26677
long title: Review of socialist law
short title: Rev Social Law
ISSN: 0165-0300
ISSN (Online): 
IsoAbbr: Rev Social Law
NlmId: 101082727
123:123
JrId: 26678
long title: Revista juridica de la Universidad de Puerto Rico
short title: Rev Jurid Univ P R
ISSN: 0886-2516
ISSN (Online): 
IsoAbbr: Rev Jurid Univ P R
NlmId: 101082729
123:123
JrId: 26679
long title: Applied philosophy (Fort Pierce, Fla.)
short title: Appl Philos
ISSN: 0733-155X
ISSN (Online): 
IsoAbbr: Appl Philos
NlmId: 101082887
123:123
JrId: 26680
long title: Social policy report / Society for Research in Child Development
short title: Soc Policy Rep
ISSN: 1075-7031
ISSN (Online): 
IsoAbbr: Soc Policy Rep
NlmId: 101082954
123:123
JrId: 26681
long title: St. Thomas law review
short title: St Thomas Law Rev
ISSN: 1065-318X
ISSN (Online): 
IsoAbbr: St Thomas Law Rev
NlmId: 101082970
123:123
JrId: 26682
long title: Cross currents
short title: Cross Curr
ISSN: 0011-1953
ISSN (Online): 
IsoAbbr: Cross Curr
NlmId: 101082891
123:123
JrId: 26683
long title: Revista mexicana de analisis de la conducta = Mexican journal of behavior analysis
short title: Rev Mex Anal Conducta
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Mex Anal Conducta
NlmId: 101082906
123:123
JrId: 26684
long title: Scandinavian studies in law
short title: Scand Stud Law
ISSN: 0085-5944
ISSN (Online): 
IsoAbbr: Scand Stud Law
NlmId: 101082931
123:123
JrId: 26685
long title: The School psychology digest
short title: Sch Psychol Dig
ISSN: 0160-5569
ISSN (Online): 
IsoAbbr: Sch Psychol Dig
NlmId: 101082933
123:123
JrId: 26686
long title: Seven days
short title: Seven Days
ISSN: 0162-1289
ISSN (Online): 
IsoAbbr: Seven Days
NlmId: 101082952
123:123
JrId: 26687
long title: Socialist revolution
short title: Social Revolut
ISSN: 0037-8240
ISSN (Online): 
IsoAbbr: Social Revolut
NlmId: 101082964
123:123
JrId: 26688
long title: Software law journal
short title: Softw Law J
ISSN: 0886-3628
ISSN (Online): 
IsoAbbr: Softw Law J
NlmId: 101082966
123:123
JrId: 26689
long title: Saint Anthony messenger_ a national Catholic family magazine
short title: St Anthony Messenger
ISSN: 0036-276X
ISSN (Online): 
IsoAbbr: St Anthony Messenger
NlmId: 101082969
123:123
JrId: 26690
long title: Stetson law review
short title: Stetson Law Rev
ISSN: 0739-9731
ISSN (Online): 
IsoAbbr: Stetson Law Rev
NlmId: 101082971
123:123
JrId: 26691
long title: Teaching philosophy
short title: Teach Philos
ISSN: 0145-5788
ISSN (Online): 
IsoAbbr: Teach Philos
NlmId: 101082977
123:123
JrId: 26692
long title: Tydskrif vir hedendaagse Romeins-Holandse Reg
short title: Tydskrif Hedendaagse Romeins Holandse Reg
ISSN: 
ISSN (Online): 
IsoAbbr: Tydskrif Hedendaagse Romeins Holandse Reg
NlmId: 101082996
123:123
JrId: 26693
long title: United States Supreme Court reports. United States. Supreme Court
short title: US Supreme Court Rep
ISSN: 0161-8261
ISSN (Online): 
IsoAbbr: US Supreme Court Rep
NlmId: 101083002
123:123
JrId: 26694
long title: Virginia bar news
short title: Va Bar News
ISSN: 
ISSN (Online): 
IsoAbbr: Va Bar News
NlmId: 101083006
123:123
JrId: 26695
long title: UCLA women's law journal
short title: UCLA Womens Law J
ISSN: 1068-9893
ISSN (Online): 
IsoAbbr: UCLA Womens Law J
NlmId: 101083001
123:123
JrId: 26696
long title: Vancouver sun (1986)
short title: Vanc Sun
ISSN: 0832-1299
ISSN (Online): 
IsoAbbr: Vanc Sun
NlmId: 101083004
123:123
JrId: 26697
long title: Criminal reports [Canada] new series, annotated_ a series of reports with annotations and practice notes on criminal cases arising in the courts of the various provinces in Canada
short title: Crim Rep Can New Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Crim Rep Can New Ser
NlmId: 101083801
123:123
JrId: 26698
long title: Law & social inquiry : journal of the American Bar Foundation
short title: Law Soc Inq
ISSN: 0897-6546
ISSN (Online): 
IsoAbbr: Law Soc Inq
NlmId: 101083956
123:123
JrId: 26699
long title: Atlantic (Boston, Mass. : 1981)
short title: Atlantic
ISSN: 0276-9077
ISSN (Online): 
IsoAbbr: Atlantic
NlmId: 101083586
123:123
JrId: 26700
long title: Worldview
short title: Worldview
ISSN: 0084-2559
ISSN (Online): 
IsoAbbr: Worldview
NlmId: 101083633
123:123
JrId: 26701
long title: Redbook : the magazine for young adults
short title: Redbook
ISSN: 0034-2106
ISSN (Online): 
IsoAbbr: Redbook
NlmId: 101083685
123:123
JrId: 26702
long title: Newsletter on feminism and philosophy / American Philosophical Association
short title: Newsl Feminism Philos
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Feminism Philos
NlmId: 101083686
123:123
JrId: 26703
long title: Update (Loma Linda University. Ethics Center)
short title: Update
ISSN: 
ISSN (Online): 
IsoAbbr: Update
NlmId: 101083688
123:123
JrId: 26704
long title: Jewish affairs
short title: Jew Aff
ISSN: 
ISSN (Online): 
IsoAbbr: Jew Aff
NlmId: 101083804
123:123
JrId: 26705
long title: Encounter
short title: Encounter
ISSN: 0013-7081
ISSN (Online): 
IsoAbbr: Encounter
NlmId: 101083827
123:123
JrId: 26706
long title: Better homes and gardens
short title: Better Homes Gard
ISSN: 0006-0151
ISSN (Online): 
IsoAbbr: Better Homes Gard
NlmId: 101084269
123:123
JrId: 26707
long title: Florida law review
short title: Fla Law Rev
ISSN: 1045-4241
ISSN (Online): 
IsoAbbr: Fla Law Rev
NlmId: 101084788
123:123
JrId: 26708
long title: Public choice
short title: Public Choice
ISSN: 0048-5829
ISSN (Online): 
IsoAbbr: Public Choice
NlmId: 101084795
123:123
JrId: 26709
long title: Senior scholastic
short title: Sr Scholast
ISSN: 0037-2242
ISSN (Online): 
IsoAbbr: Sr Scholast
NlmId: 101084791
123:123
JrId: 26710
long title: The George Washington journal of international law and economics
short title: George Washington J Int Law Econ
ISSN: 0748-4305
ISSN (Online): 
IsoAbbr: George Washington J Int Law Econ
NlmId: 101084796
123:123
JrId: 26711
long title: Social studies (Maynooth, Ireland)
short title: Soc Stud (Maynooth)
ISSN: 0332-0502
ISSN (Online): 
IsoAbbr: Soc Stud (Maynooth)
NlmId: 101086505
123:123
JrId: 26712
long title: World health
short title: World Health
ISSN: 0043-8502
ISSN (Online): 
IsoAbbr: World Health
NlmId: 0414011
123:123
JrId: 26713
long title: The all England law reports
short title: All Engl Law Rep
ISSN: 0002-5569
ISSN (Online): 
IsoAbbr: All Engl Law Rep
NlmId: 101086968
123:123
JrId: 26714
long title: Federal supplement
short title: Fed Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Fed Suppl
NlmId: 101087222
123:123
JrId: 26715
long title: Skeptic
short title: Skeptic
ISSN: 0093-5050
ISSN (Online): 
IsoAbbr: Skeptic
NlmId: 101090105
123:123
JrId: 26716
long title: Western Ontario law review
short title: West Ont Law Rev
ISSN: 0083-8950
ISSN (Online): 
IsoAbbr: West Ont Law Rev
NlmId: 101090410
123:123
JrId: 26717
long title: Atlantic reporter
short title: Atl Report
ISSN: 8750-2631
ISSN (Online): 
IsoAbbr: Atl Report
NlmId: 101091391
123:123
JrId: 26718
long title: University of West Los Angeles law review
short title: Univ West Los Angel Law Rev
ISSN: 0083-4068
ISSN (Online): 
IsoAbbr: Univ West Los Angel Law Rev
NlmId: 101095160
123:123
JrId: 26719
long title: Life (Chicago, Ill. : 1978)
short title: Life
ISSN: 0024-3019
ISSN (Online): 
IsoAbbr: Life
NlmId: 101095169
123:123
JrId: 26720
long title: NCCE news
short title: NCCE News
ISSN: 
ISSN (Online): 
IsoAbbr: NCCE News
NlmId: 101095362
123:123
JrId: 26721
long title: SBC : newsletter of the Society for Bioethics Consultation
short title: SBC
ISSN: 
ISSN (Online): 
IsoAbbr: SBC
NlmId: 101095357
123:123
JrId: 26722
long title: Health law news. University of Houston. Health Law and Policy Institute
short title: Health Law News
ISSN: 
ISSN (Online): 
IsoAbbr: Health Law News
NlmId: 101095381
123:123
JrId: 26723
long title: NABER report
short title: NABER Rep
ISSN: 
ISSN (Online): 
IsoAbbr: NABER Rep
NlmId: 101095371
123:123
JrId: 26724
long title: The Georgetown University right-to-life journal
short title: Georgetown Univ Right to Life J
ISSN: 
ISSN (Online): 
IsoAbbr: Georgetown Univ Right to Life J
NlmId: 101095466
123:123
JrId: 26725
long title: Ethics and intellectual disability
short title: Ethics Intellect Disabil
ISSN: 
ISSN (Online): 
IsoAbbr: Ethics Intellect Disabil
NlmId: 101095486
123:123
JrId: 26726
long title: Documentation in medical ethics
short title: Doc Med Ethics
ISSN: 
ISSN (Online): 
IsoAbbr: Doc Med Ethics
NlmId: 101095491
123:123
JrId: 26727
long title: Communique / American Nurses Association, Center for Ethics and Human Rights
short title: Communique (Wash DC)
ISSN: 
ISSN (Online): 
IsoAbbr: Communique (Wash DC)
NlmId: 101095493
123:123
JrId: 26728
long title: Physician east
short title: Phys East
ISSN: 0192-2963
ISSN (Online): 
IsoAbbr: Phys East
NlmId: 7902552
123:123
JrId: 26729
long title: Philadelphia medicine
short title: Phila Med
ISSN: 0031-7306
ISSN (Online): 
IsoAbbr: Phila Med
NlmId: 0401214
123:123
JrId: 26730
long title: Pennsylvania Bar Association quarterly. Pennsylvania Bar Association
short title: PA Bar Assoc Q
ISSN: 0196-2051
ISSN (Online): 
IsoAbbr: PA Bar Assoc Q
NlmId: 101082693
123:123
JrId: 26731
long title: Crucible
short title: Crucible
ISSN: 0011-2100
ISSN (Online): 
IsoAbbr: Crucible
NlmId: 101120085
123:123
JrId: 26732
long title: West's California reporter
short title: Wests Calif Report
ISSN: 8750-2623
ISSN (Online): 
IsoAbbr: Wests Calif Report
NlmId: 101121607
123:123
JrId: 26733
long title: Archivos de cardiologia de Mexico
short title: Arch Cardiol Mex
ISSN: 1405-9940
ISSN (Online): 
IsoAbbr: Arch Cardiol Mex
NlmId: 101126728
123:123
JrId: 26734
long title: Healthy People 2010 statistical notes : from the Centers for Disease Control and Prevention/National Center for Health Statistics
short title: Healthy People 2010 Stat Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Healthy People 2010 Stat Notes
NlmId: 101126643
123:123
JrId: 26735
long title: HIV clinical trials
short title: HIV Clin Trials
ISSN: 1528-4336
ISSN (Online): 
IsoAbbr: HIV Clin Trials
NlmId: 100936377
123:123
JrId: 26736
long title: Cost & quality : CQ
short title: Cost Qual
ISSN: 
ISSN (Online): 
IsoAbbr: Cost Qual
NlmId: 101126987
123:123
JrId: 26737
long title: Euro surveillance : bulletin europeen sur les maladies transmissibles = European communicable disease bulletin
short title: Euro Surveill
ISSN: 1025-496X
ISSN (Online): 1560-7917
IsoAbbr: Euro Surveill.
NlmId: 100887452
123:123
JrId: 26738
long title: Zeitschrift fur Psychosomatische Medizin und Psychotherapie
short title: Z Psychosom Med Psychother
ISSN: 1438-3608
ISSN (Online): 
IsoAbbr: Z Psychosom Med Psychother
NlmId: 100886617
123:123
JrId: 26741
long title: Current genomics
short title: Curr Genomics
ISSN: 1389-2029
ISSN (Online): 1875-5488
IsoAbbr: Curr. Genomics
NlmId: 100960527
123:123
JrId: 26742
long title: Current controlled trials in cardiovascular medicine
short title: Curr Control Trials Cardiovasc Med
ISSN: 1468-6708
ISSN (Online): 1468-6694
IsoAbbr: Curr Control Trials Cardiovasc Med
NlmId: 100968052
123:123
JrId: 26743
long title: Respiratory research
short title: Respir Res
ISSN: 1465-9921
ISSN (Online): 1465-993X
IsoAbbr: Respir. Res.
NlmId: 101090633
123:123
JrId: 26744
long title: Sleep & breathing = Schlaf & Atmung
short title: Sleep Breath
ISSN: 1520-9512
ISSN (Online): 1522-1709
IsoAbbr: Sleep Breath
NlmId: 9804161
123:123
JrId: 26745
long title: Chinese journal of traumatology = Zhonghua chuang shang za zhi / Chinese Medical Association
short title: Chin J Traumatol
ISSN: 1008-1275
ISSN (Online): 
IsoAbbr: Chin. J. Traumatol.
NlmId: 100886162
123:123
JrId: 26746
long title: Zoology (Jena, Germany)
short title: Zoology (Jena)
ISSN: 0944-2006
ISSN (Online): 1873-2720
IsoAbbr: Zoology (Jena)
NlmId: 9435608
123:123
JrId: 26747
long title: Human fertility (Cambridge, England)
short title: Hum Fertil (Camb)
ISSN: 1464-7273
ISSN (Online): 1742-8149
IsoAbbr: Hum Fertil (Camb)
NlmId: 100888143
123:123
JrId: 26748
long title: Doklady. Biochemistry and biophysics
short title: Dokl Biochem Biophys
ISSN: 1607-6729
ISSN (Online): 1608-3091
IsoAbbr: Dokl. Biochem. Biophys.
NlmId: 101126895
123:123
JrId: 26749
long title: Journal of animal physiology and animal nutrition
short title: J Anim Physiol Anim Nutr (Berl)
ISSN: 0931-2439
ISSN (Online): 1439-0396
IsoAbbr: J Anim Physiol Anim Nutr (Berl)
NlmId: 101126979
123:123
JrId: 26750
long title: MGMA connexion / Medical group Management Association
short title: MGMA Connex
ISSN: 1537-0240
ISSN (Online): 
IsoAbbr: MGMA Connex
NlmId: 101127723
123:123
JrId: 26751
long title: HIV prevention plus!
short title: HIV Prev Plus
ISSN: 1488-3694
ISSN (Online): 1488-3708
IsoAbbr: HIV Prev Plus
NlmId: 100954637
123:123
JrId: 26752
long title: Nutrition for healthy living
short title: Nutr Healthy Living
ISSN: 
ISSN (Online): 
IsoAbbr: Nutr Healthy Living
NlmId: 101122856
123:123
JrId: 26754
long title: Gene therapy & molecular biology
short title: Gene Ther Mol Biol
ISSN: 1529-9120
ISSN (Online): 
IsoAbbr: Gene Ther. Mol. Biol.
NlmId: 9815849
123:123
JrId: 26755
long title: Molecular & cellular proteomics : MCP
short title: Mol Cell Proteomics
ISSN: 1535-9476
ISSN (Online): 1535-9484
IsoAbbr: Mol. Cell Proteomics
NlmId: 101125647
123:123
JrId: 26758
long title: Brazilian journal of biology = Revista brasleira de biologia
short title: Braz J Biol
ISSN: 1519-6984
ISSN (Online): 1678-4375
IsoAbbr: Braz J Biol
NlmId: 101129542
123:123
JrId: 26762
long title: Journal of Zhejiang University. Science
short title: J Zhejiang Univ Sci
ISSN: 1009-3095
ISSN (Online): 
IsoAbbr: J. Zhejiang Univ. Sci.
NlmId: 100954270
123:123
JrId: 26763
long title: Rural policy brief
short title: Rural Policy Brief
ISSN: 
ISSN (Online): 2152-0267
IsoAbbr: Rural Policy Brief
NlmId: 101130373
123:123
JrId: 26764
long title: Microbes and environments / JSME
short title: Microbes Environ
ISSN: 1342-6311
ISSN (Online): 1347-4405
IsoAbbr: Microbes Environ.
NlmId: 9710937
123:123
JrId: 26766
long title: Hematology / the Education Program of the American Society of Hematology. American Society of Hematology. Education Program
short title: Hematology Am Soc Hematol Educ Program
ISSN: 1520-4391
ISSN (Online): 1520-4383
IsoAbbr: Hematology Am Soc Hematol Educ Program
NlmId: 100890099
123:123
JrId: 26768
long title: Vertex (Buenos Aires, Argentina)
short title: Vertex
ISSN: 0327-6139
ISSN (Online): 
IsoAbbr: Vertex
NlmId: 9440528
123:123
JrId: 26769
long title: Virus reviews & research : journal of the Brazilian Society for Virology
short title: Virus Rev Res
ISSN: 1519-2563
ISSN (Online): 
IsoAbbr: Virus Rev. Res.
NlmId: 101131387
123:123
JrId: 26770
long title: American journal of clinical dermatology
short title: Am J Clin Dermatol
ISSN: 1175-0561
ISSN (Online): 
IsoAbbr: Am J Clin Dermatol
NlmId: 100895290
123:123
JrId: 26772
long title: Pain management nursing : official journal of the American Society of Pain Management Nurses
short title: Pain Manag Nurs
ISSN: 1524-9042
ISSN (Online): 1532-8635
IsoAbbr: Pain Manag Nurs
NlmId: 100890606
123:123
JrId: 26773
long title: Nigerian journal of medicine : journal of the National Association of Resident Doctors of Nigeria
short title: Niger J Med
ISSN: 1115-2613
ISSN (Online): 
IsoAbbr: Niger J Med
NlmId: 100888321
123:123
JrId: 26774
long title: Gastric cancer : official journal of the International Gastric Cancer Association and the Japanese Gastric Cancer Association
short title: Gastric Cancer
ISSN: 1436-3291
ISSN (Online): 
IsoAbbr: Gastric Cancer
NlmId: 100886238
123:123
JrId: 26775
long title: Value in health : the journal of the International Society for Pharmacoeconomics and Outcomes Research
short title: Value Health
ISSN: 1098-3015
ISSN (Online): 1524-4733
IsoAbbr: Value Health
NlmId: 100883818
123:123
JrId: 26776
long title: Evidence-based nursing
short title: Evid Based Nurs
ISSN: 1367-6539
ISSN (Online): 1468-9618
IsoAbbr: Evid Based Nurs
NlmId: 9815947
123:123
JrId: 26777
long title: The Alkaloids. Chemistry and biology
short title: Alkaloids Chem Biol
ISSN: 1099-4831
ISSN (Online): 
IsoAbbr: Alkaloids Chem Biol
NlmId: 9812842
123:123
JrId: 26778
long title: Cyberpsychology & behavior : the impact of the Internet, multimedia and virtual reality on behavior and society
short title: Cyberpsychol Behav
ISSN: 1094-9313
ISSN (Online): 1557-8364
IsoAbbr: Cyberpsychol Behav
NlmId: 9804397
123:123
JrId: 26779
long title: Autism : the international journal of research and practice
short title: Autism
ISSN: 1362-3613
ISSN (Online): 1461-7005
IsoAbbr: Autism
NlmId: 9713494
123:123
JrId: 26780
long title: Ulusal travma dergisi = Turkish journal of trauma & emergency surgery : TJTES
short title: Ulus Travma Derg
ISSN: 1300-6738
ISSN (Online): 
IsoAbbr: Ulus Travma Derg
NlmId: 9700063
123:123
JrId: 26781
long title: International journal of clinical oncology / Japan Society of Clinical Oncology
short title: Int J Clin Oncol
ISSN: 1341-9625
ISSN (Online): 1437-7772
IsoAbbr: Int. J. Clin. Oncol.
NlmId: 9616295
123:123
JrId: 26782
long title: Neurocirugia (Asturias, Spain)
short title: Neurocirugia (Astur)
ISSN: 1130-1473
ISSN (Online): 
IsoAbbr: Neurocirugia (Astur)
NlmId: 9425251
123:123
JrId: 26783
long title: Journal of interprofessional care
short title: J Interprof Care
ISSN: 1356-1820
ISSN (Online): 1469-9567
IsoAbbr: J Interprof Care
NlmId: 9205811
123:123
JrId: 26784
long title: Journal of occupational rehabilitation
short title: J Occup Rehabil
ISSN: 1053-0487
ISSN (Online): 1573-3688
IsoAbbr: J Occup Rehabil
NlmId: 9202814
123:123
JrId: 26785
long title: Phytochemical analysis : PCA
short title: Phytochem Anal
ISSN: 0958-0344
ISSN (Online): 1099-1565
IsoAbbr: Phytochem Anal
NlmId: 9200492
123:123
JrId: 26786
long title: Journal of Ayub Medical College, Abbottabad : JAMC
short title: J Ayub Med Coll Abbottabad
ISSN: 1025-9589
ISSN (Online): 1819-2718
IsoAbbr: J Ayub Med Coll Abbottabad
NlmId: 8910750
123:123
JrId: 26787
long title: Analytical sciences : the international journal of the Japan Society for Analytical Chemistry
short title: Anal Sci
ISSN: 0910-6340
ISSN (Online): 1348-2246
IsoAbbr: Anal Sci
NlmId: 8511078
123:123
JrId: 26788
long title: National Toxicology Program technical report series
short title: Natl Toxicol Program Tech Rep Ser
ISSN: 0888-8051
ISSN (Online): 
IsoAbbr: Natl Toxicol Program Tech Rep Ser
NlmId: 8500747
123:123
JrId: 26789
long title: Biomacromolecules
short title: Biomacromolecules
ISSN: 1525-7797
ISSN (Online): 1526-4602
IsoAbbr: Biomacromolecules
NlmId: 100892849
123:123
JrId: 26790
long title: Clinical lymphoma
short title: Clin Lymphoma
ISSN: 1526-9655
ISSN (Online): 
IsoAbbr: Clin Lymphoma
NlmId: 100898741
123:123
JrId: 26791
long title: Annual review of phytopathology
short title: Annu Rev Phytopathol
ISSN: 0066-4286
ISSN (Online): 
IsoAbbr: Annu Rev Phytopathol
NlmId: 0372373
123:123
JrId: 26792
long title: Attachment & human development
short title: Attach Hum Dev
ISSN: 1461-6734
ISSN (Online): 1469-2988
IsoAbbr: Attach Hum Dev
NlmId: 100901315
123:123
JrId: 26793
long title: Biogerontology
short title: Biogerontology
ISSN: 1389-5729
ISSN (Online): 
IsoAbbr: Biogerontology
NlmId: 100930043
123:123
JrId: 26794
long title: Pharmeuropa. Special issue biologicals
short title: Pharmeuropa Spec Issue Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Pharmeuropa Spec Issue Biol
NlmId: 100910522
123:123
JrId: 26795
long title: Annual review of genomics and human genetics
short title: Annu Rev Genomics Hum Genet
ISSN: 1527-8204
ISSN (Online): 1545-293X
IsoAbbr: Annu Rev Genomics Hum Genet
NlmId: 100911346
123:123
JrId: 26796
long title: Current issues in intestinal microbiology
short title: Curr Issues Intest Microbiol
ISSN: 1466-531X
ISSN (Online): 
IsoAbbr: Curr Issues Intest Microbiol
NlmId: 100939156
123:123
JrId: 26797
long title: Reviews in endocrine & metabolic disorders
short title: Rev Endocr Metab Disord
ISSN: 1389-9155
ISSN (Online): 1573-2606
IsoAbbr: Rev Endocr Metab Disord
NlmId: 100940588
123:123
JrId: 26798
long title: Pesquisa odontologica brasileira = Brazilian oral research
short title: Pesqui Odontol Bras
ISSN: 1517-7491
ISSN (Online): 
IsoAbbr: Pesqui Odontol Bras
NlmId: 100941949
123:123
JrId: 26799
long title: Asia Pacific journal of clinical nutrition
short title: Asia Pac J Clin Nutr
ISSN: 0964-7058
ISSN (Online): 1440-6047
IsoAbbr: Asia Pac J Clin Nutr
NlmId: 9440304
123:123
JrId: 26800
long title: Journal of gambling studies / co-sponsored by the National Council on Problem Gambling and Institute for the Study of Gambling and Commercial Gaming
short title: J Gambl Stud
ISSN: 1050-5350
ISSN (Online): 1573-3602
IsoAbbr: J Gambl Stud
NlmId: 9425991
123:123
JrId: 26801
long title: Current opinion in pharmacology
short title: Curr Opin Pharmacol
ISSN: 1471-4892
ISSN (Online): 1471-4973
IsoAbbr: Curr Opin Pharmacol
NlmId: 100966133
123:123
JrId: 26802
long title: Animal health research reviews / Conference of Research Workers in Animal Diseases
short title: Anim Health Res Rev
ISSN: 1466-2523
ISSN (Online): 1475-2654
IsoAbbr: Anim Health Res Rev
NlmId: 101083072
123:123
JrId: 26803
long title: JOP : Journal of the pancreas
short title: JOP
ISSN: 
ISSN (Online): 1590-8577
IsoAbbr: JOP
NlmId: 101091810
123:123
JrId: 26804
long title: The Spanish journal of psychology
short title: Span J Psychol
ISSN: 1138-7416
ISSN (Online): 
IsoAbbr: Span J Psychol
NlmId: 101095192
123:123
JrId: 26805
long title: The HIM journal
short title: HIM J
ISSN: 1833-3583
ISSN (Online): 1833-3575
IsoAbbr: HIM J
NlmId: 101122643
123:123
JrId: 26806
long title: Toxicity report series
short title: Toxic Rep Ser
ISSN: 1521-4621
ISSN (Online): 
IsoAbbr: Toxic Rep Ser
NlmId: 101122696
123:123
JrId: 26807
long title: Expert opinion on biological therapy
short title: Expert Opin Biol Ther
ISSN: 1471-2598
ISSN (Online): 1744-7682
IsoAbbr: Expert Opin Biol Ther
NlmId: 101125414
123:123
JrId: 26808
long title: HIV medicine
short title: HIV Med
ISSN: 1464-2662
ISSN (Online): 1468-1293
IsoAbbr: HIV Med.
NlmId: 100897392
123:123
JrId: 26809
long title: Cryo letters
short title: Cryo Letters
ISSN: 0143-2044
ISSN (Online): 
IsoAbbr: Cryo Letters
NlmId: 9891832
123:123
JrId: 26810
long title: Diversity & distributions
short title: 
ISSN: 1366-9516
ISSN (Online): 
IsoAbbr: Divers. Distrib.
NlmId: 9891503
123:123
JrId: 26811
long title: Issues in emerging health technologies
short title: Issues Emerg Health Technol
ISSN: 1488-6316
ISSN (Online): 
IsoAbbr: Issues Emerg Health Technol
NlmId: 100886782
123:123
JrId: 26812
long title: Policy brief (Commonwealth Fund)
short title: Policy Brief Commonw Fund
ISSN: 
ISSN (Online): 
IsoAbbr: Policy Brief Commonw Fund
NlmId: 101130806
123:123
JrId: 26813
long title: Policy analysis brief. H series / Project Hope, Center for Health Affairs
short title: Policy Anal Brief H Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Policy Anal Brief H Ser
NlmId: 101130969
123:123
JrId: 26814
long title: Policy analysis brief. W series / Project Hope, Walsh Center for Rural Health Analysis
short title: Policy Anal Brief W Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Policy Anal Brief W Ser
NlmId: 101130970
123:123
JrId: 26815
long title: Issue brief (Center for Medicare Education)
short title: Issue Brief Cent Medicare Educ
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief Cent Medicare Educ
NlmId: 101132264
123:123
JrId: 26816
long title: Forest ecology and management
short title: For Ecol Manage
ISSN: 0378-1127
ISSN (Online): 
IsoAbbr: For. Ecol. Manage.
NlmId: 101132357
123:123
JrId: 26820
long title: Issue brief (George Washington University. Center for Health Services Research and Policy)
short title: Issue Brief George Wash Univ Cent Health Serv Res Policy
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief George Wash Univ Cent Health Serv Res Policy
NlmId: 101133095
123:123
JrId: 26823
long title: Il Lattante
short title: Lattante
ISSN: 0023-8864
ISSN (Online): 
IsoAbbr: Lattante
NlmId: 2985216R
123:123
JrId: 26824
long title: The journal of philosophy
short title: J Philos
ISSN: 0022-362X
ISSN (Online): 
IsoAbbr: J Philos
NlmId: 101083321
123:123
JrId: 26825
long title: Acta dermatovenerologica Croatica : ADC
short title: Acta Dermatovenerol Croat
ISSN: 1330-027X
ISSN (Online): 1847-6538
IsoAbbr: Acta Dermatovenerol Croat
NlmId: 9433781
123:123
JrId: 26826
long title: Report on medical guidelines & outcomes research
short title: Rep Med Guidel Outcomes Res
ISSN: 1050-5636
ISSN (Online): 
IsoAbbr: Rep Med Guidel Outcomes Res
NlmId: 9106372
123:123
JrId: 26827
long title: The Linacre quarterly
short title: Linacre Q
ISSN: 0024-3639
ISSN (Online): 
IsoAbbr: Linacre Q
NlmId: 2985221R
123:123
JrId: 26828
long title: Techniques in vascular and interventional radiology
short title: Tech Vasc Interv Radiol
ISSN: 1089-2516
ISSN (Online): 1557-9808
IsoAbbr: Tech Vasc Interv Radiol
NlmId: 9806675
123:123
JrId: 26829
long title: Techniques in coloproctology
short title: Tech Coloproctol
ISSN: 1123-6337
ISSN (Online): 1128-045X
IsoAbbr: Tech Coloproctol
NlmId: 9613614
123:123
JrId: 26830
long title: Schmerz (Berlin, Germany)
short title: Schmerz
ISSN: 0932-433X
ISSN (Online): 1432-2129
IsoAbbr: Schmerz
NlmId: 8906258
123:123
JrId: 26833
long title: Insect systematics & evolution
short title: Insect Syst Evol
ISSN: 1399-560X
ISSN (Online): 
IsoAbbr: Insect Syst. Evol.
NlmId: 101133503
123:123
JrId: 26835
long title: IEEE transactions on aerospace and electronic systems
short title: IEEE Trans Aerosp Electron Syst
ISSN: 0018-9251
ISSN (Online): 
IsoAbbr: IEEE Trans Aerosp Electron Syst
NlmId: 9876802
123:123
JrId: 26837
long title: The American journal of bioethics : AJOB
short title: Am J Bioeth
ISSN: 1526-5161
ISSN (Online): 1536-0075
IsoAbbr: Am J Bioeth
NlmId: 100898738
123:123
JrId: 26838
long title: Korean journal of radiology : official journal of the Korean Radiological Society
short title: Korean J Radiol
ISSN: 1229-6929
ISSN (Online): 2005-8330
IsoAbbr: Korean J Radiol
NlmId: 100956096
123:123
JrId: 26839
long title: Revue de la Societe francaise d'histoire des hopitaux
short title: Rev Soc Fr Hist Hop
ISSN: 1255-250X
ISSN (Online): 
IsoAbbr: Rev Soc Fr Hist Hop
NlmId: 9805018
123:123
JrId: 26840
long title: The journal of nursing research : JNR
short title: J Nurs Res
ISSN: 1682-3141
ISSN (Online): 1948-965X
IsoAbbr: J Nurs Res
NlmId: 101128757
123:123
JrId: 26842
long title: Tsinghua science and technology
short title: Tsinghua Sci Technol
ISSN: 1007-0214
ISSN (Online): 1878-7606
IsoAbbr: Tsinghua Sci. Technol.
NlmId: 101134735
123:123
JrId: 26843
long title: HIV clinician / Delta Region AIDS Education & Training Center
short title: HIV Clin
ISSN: 1551-885X
ISSN (Online): 
IsoAbbr: HIV Clin
NlmId: 101122284
123:123
JrId: 26844
long title: AIDS Action policy brief
short title: AIDS Action Policy Brief
ISSN: 1932-2291
ISSN (Online): 1932-2704
IsoAbbr: AIDS Action Policy Brief
NlmId: 101129445
123:123
JrId: 26847
long title: Zoosystema
short title: 
ISSN: 1280-9551
ISSN (Online): 
IsoAbbr: Zoosystema
NlmId: 101135215
123:123
JrId: 26848
long title: Life sciences and space research
short title: Life Sci Space Res
ISSN: 0075-9422
ISSN (Online): 
IsoAbbr: Life Sci Space Res
NlmId: 1250331
123:123
JrId: 26850
long title: Fortschritte der Medizin. Originalien
short title: Fortschr Med Orig
ISSN: 
ISSN (Online): 
IsoAbbr: Fortschr Med Orig
NlmId: 101120496
123:123
JrId: 26852
long title: Hybridoma and hybridomics
short title: Hybrid Hybridomics
ISSN: 1536-8599
ISSN (Online): 
IsoAbbr: Hybrid. Hybridomics
NlmId: 101131136
123:123
JrId: 26853
long title: Current problems in pediatric and adolescent health care
short title: Curr Probl Pediatr Adolesc Health Care
ISSN: 1538-5442
ISSN (Online): 1538-3199
IsoAbbr: Curr Probl Pediatr Adolesc Health Care
NlmId: 101134613
123:123
JrId: 26855
long title: Occupational therapy international
short title: Occup Ther Int
ISSN: 0966-7903
ISSN (Online): 1557-0703
IsoAbbr: Occup Ther Int
NlmId: 9433361
123:123
JrId: 26856
long title: Hawaii nurse (Honolulu, Hawaii : 1994)
short title: Hawaii Nurse (Honol)
ISSN: 1047-4749
ISSN (Online): 
IsoAbbr: Hawaii Nurse (Honol)
NlmId: 101135199
123:123
JrId: 26857
long title: Annals of microbiology
short title: Ann Microbiol
ISSN: 1590-4261
ISSN (Online): 
IsoAbbr: Ann. Microbiol.
NlmId: 100959580
123:123
JrId: 26862
long title: Eukaryotic cell
short title: Eukaryot Cell
ISSN: 1535-9778
ISSN (Online): 1535-9786
IsoAbbr: Eukaryotic Cell
NlmId: 101130731
123:123
JrId: 26865
long title: Preventive cardiology
short title: Prev Cardiol
ISSN: 1520-037X
ISSN (Online): 1751-7141
IsoAbbr: Prev Cardiol
NlmId: 9813731
123:123
JrId: 26866
long title: Congestive heart failure (Greenwich, Conn.)
short title: Congest Heart Fail
ISSN: 1527-5299
ISSN (Online): 1751-7133
IsoAbbr: Congest Heart Fail
NlmId: 9714174
123:123
JrId: 26867
long title: Policy brief (George Washington University. Center for Health Services Research and Policy)
short title: Policy Brief George Wash Univ Cent Health Serv Res Policy
ISSN: 
ISSN (Online): 
IsoAbbr: Policy Brief George Wash Univ Cent Health Serv Res Policy
NlmId: 101133097
123:123
JrId: 26869
long title: Advances in marine biology
short title: Adv Mar Biol
ISSN: 0065-2881
ISSN (Online): 
IsoAbbr: Adv. Mar. Biol.
NlmId: 0370431
123:123
JrId: 26871
long title: Herpes : the journal of the IHMF
short title: Herpes
ISSN: 0969-7667
ISSN (Online): 1470-1537
IsoAbbr: Herpes
NlmId: 9801722
123:123
JrId: 26872
long title: Chembiochem : a European journal of chemical biology
short title: Chembiochem
ISSN: 1439-4227
ISSN (Online): 1439-7633
IsoAbbr: Chembiochem
NlmId: 100937360
123:123
JrId: 26873
long title: Physical review. E, Statistical, nonlinear, and soft matter physics
short title: Phys Rev E Stat Nonlin Soft Matter Phys
ISSN: 1539-3755
ISSN (Online): 1550-2376
IsoAbbr: Phys Rev E Stat Nonlin Soft Matter Phys
NlmId: 101136452
123:123
JrId: 26876
long title: MMWR. Recommendations and reports : Morbidity and mortality weekly report. Recommendations and reports / Centers for Disease Control
short title: MMWR Recomm Rep
ISSN: 1057-5987
ISSN (Online): 1545-8601
IsoAbbr: MMWR Recomm Rep
NlmId: 101124922
123:123
JrId: 26877
long title: Journal of the Medical Library Association : JMLA
short title: J Med Libr Assoc
ISSN: 1536-5050
ISSN (Online): 1558-9439
IsoAbbr: J Med Libr Assoc
NlmId: 101132728
123:123
JrId: 26879
long title: Journal of the renin-angiotensin-aldosterone system : JRAAS
short title: J Renin Angiotensin Aldosterone Syst
ISSN: 1470-3203
ISSN (Online): 1752-8976
IsoAbbr: J Renin Angiotensin Aldosterone Syst
NlmId: 100971636
123:123
JrId: 26880
long title: Pain research & management : the journal of the Canadian Pain Society = journal de la societe canadienne pour le traitement de la douleur
short title: Pain Res Manag
ISSN: 1203-6765
ISSN (Online): 1918-1523
IsoAbbr: Pain Res Manag
NlmId: 9612504
123:123
JrId: 26881
long title: Dominion law reports
short title: Dom Law Rep
ISSN: 0012-5350
ISSN (Online): 
IsoAbbr: Dom Law Rep
NlmId: 101124058
123:123
JrId: 26883
long title: The acts of the Parliament of the Commonwealth of Australia passed in the session of ... Australia
short title: Acts Parliam Commonw Aust Pass Sess Aust
ISSN: 0727-6311
ISSN (Online): 
IsoAbbr: Acts Parliam Commonw Aust Pass Sess Aust
NlmId: 101130873
123:123
JrId: 26885
long title: Reports of cases decided in the Appellate Division of the Supreme Court, State of New York. New York (State). Supreme Court. Appellate Division
short title: Rep Cases Decided Appell Div Supreme Court State NY NY State Supreme Court Appell Div
ISSN: 0276-9581
ISSN (Online): 
IsoAbbr: Rep Cases Decided Appell Div Supreme Court State NY NY State Supreme Court Appell Div
NlmId: 101131046
123:123
JrId: 26886
long title: Reports of cases determined in the courts of appeal of the state of California
short title: Rep Cases Determ Court Appeal State Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Cases Determ Court Appeal State Calif
NlmId: 101131058
123:123
JrId: 26887
long title: Illinois revised statutes / compiled and edited under Smith-Hurd classification. Illinois
short title: Ill Revis Statut Ill Ill
ISSN: 1053-9476
ISSN (Online): 
IsoAbbr: Ill Revis Statut Ill Ill
NlmId: 101132252
123:123
JrId: 26888
long title: Canada Supreme Court reports. Recueil des arrets de la Cour Supreme du Canada. Canada. Supreme Court
short title: Can Supreme Court Rep Can Supreme Court
ISSN: 0045-4230
ISSN (Online): 
IsoAbbr: Can Supreme Court Rep Can Supreme Court
NlmId: 101132260
123:123
JrId: 26889
long title: Commercial laws of Europe
short title: Commer Law Eur
ISSN: 0141-7258
ISSN (Online): 
IsoAbbr: Commer Law Eur
NlmId: 101132259
123:123
JrId: 26890
long title: The federal law reports : being reports of cases decided by the federal courts (other than the high court), state courts exercising federal jurisdiction, and courts of territories
short title: Fed Law Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Fed Law Rep
NlmId: 101132262
123:123
JrId: 26891
long title: Acts of the Legislature of the province of Manitoba : passed in the session held in the ... year of the reign of ... Manitoba
short title: Acts Legis Prov Manit Manit
ISSN: 0318-8108
ISSN (Online): 
IsoAbbr: Acts Legis Prov Manit Manit
NlmId: 101132320
123:123
JrId: 26892
long title: West's Atlantic reporter
short title: West's Atl Report
ISSN: 1048-3810
ISSN (Online): 
IsoAbbr: West's Atl Report
NlmId: 101132321
123:123
JrId: 26894
long title: Reports of selected cases decided in courts of the State of New York other than the Court of Appeals and the Appellate Division of the Supreme Court : miscellaneous reports
short title: Rep Sel Cases Decided Courts State N Y Court Appeals Appell Div Supreme Court
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Sel Cases Decided Courts State N Y Court Appeals Appell Div Supreme Court
NlmId: 101132672
123:123
JrId: 26895
long title: Reports of cases argued and determined in the Supreme Court of New Jersey. New Jersey. Supreme Court
short title: Rep Cases Argued Determ Supreme Court N J N J Supreme Court
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Cases Argued Determ Supreme Court N J N J Supreme Court
NlmId: 101132680
123:123
JrId: 26896
long title: Michigan appeals reports : cases decided in the Michigan Court of Appeals. Michigan. Court of Appeals
short title: Mich Appeals Rep Mich Court Appeals
ISSN: 
ISSN (Online): 
IsoAbbr: Mich Appeals Rep Mich Court Appeals
NlmId: 101132682
123:123
JrId: 26897
long title: Massachusetts reports : cases argued and determined in the Supreme Judicial Court of Massachusetts. Massachusetts. Supreme Judicial Court
short title: Mass Rep Mass Supreme Judic Court
ISSN: 
ISSN (Online): 
IsoAbbr: Mass Rep Mass Supreme Judic Court
NlmId: 101132683
123:123
JrId: 26898
long title: Florida supplement : decisions of lower courts of record and state commissions
short title: Fla Suppl
ISSN: 0015-4318
ISSN (Online): 
IsoAbbr: Fla Suppl
NlmId: 101132695
123:123
JrId: 26900
long title: West's New York supplement
short title: Wests N Y Suppl
ISSN: 1048-3624
ISSN (Online): 
IsoAbbr: Wests N Y Suppl
NlmId: 101132994
123:123
JrId: 26901
long title: West's federal reporter : cases argued and determined in the United States courts of appeals and Temporary Emergency Court of Appeals
short title: Wests Fed Rep
ISSN: 1048-3888
ISSN (Online): 
IsoAbbr: Wests Fed Rep
NlmId: 101132936
123:123
JrId: 26902
long title: Federal rules decisions
short title: Fed Rules Decis
ISSN: 0886-3644
ISSN (Online): 
IsoAbbr: Fed Rules Decis
NlmId: 101132933
123:123
JrId: 26903
long title: New York supplement. Second series
short title: N Y Suppl Second Ser
ISSN: 8750-264X
ISSN (Online): 
IsoAbbr: N Y Suppl Second Ser
NlmId: 101132998
123:123
JrId: 26904
long title: West's north western reporter
short title: Wests North West Rep
ISSN: 1048-3640
ISSN (Online): 
IsoAbbr: Wests North West Rep
NlmId: 101133124
123:123
JrId: 26905
long title: Pacific reporter. Second series
short title: Pac Rep Second Ser
ISSN: 8750-2666
ISSN (Online): 
IsoAbbr: Pac Rep Second Ser
NlmId: 101133122
123:123
JrId: 26906
long title: North western reporter. Second series
short title: North West Rep Second Ser
ISSN: 8750-2704
ISSN (Online): 
IsoAbbr: North West Rep Second Ser
NlmId: 101133125
123:123
JrId: 26907
long title: West's north eastern reporter
short title: Wests North East Rep
ISSN: 1048-3632
ISSN (Online): 
IsoAbbr: Wests North East Rep
NlmId: 101133127
123:123
JrId: 26908
long title: The New Zealand law reports
short title: N Z Law Rep
ISSN: 0110-148X
ISSN (Online): 
IsoAbbr: N Z Law Rep
NlmId: 101133131
123:123
JrId: 26909
long title: West's federal supplement
short title: Wests Fed Suppl
ISSN: 1047-7306
ISSN (Online): 
IsoAbbr: Wests Fed Suppl
NlmId: 101133199
123:123
JrId: 26910
long title: North eastern reporter. Second series
short title: North East Rep Second Ser
ISSN: 0275-262X
ISSN (Online): 
IsoAbbr: North East Rep Second Ser
NlmId: 101133161
123:123
JrId: 26911
long title: The weekly law reports
short title: Wkly Law Rep
ISSN: 0019-3518
ISSN (Online): 
IsoAbbr: Wkly Law Rep
NlmId: 101133413
123:123
JrId: 26912
long title: United States reports : cases adjudged in the Supreme Court at ... and rules announced at ... United States. Supreme Court
short title: U S Rep U S Supreme Court
ISSN: 0891-6845
ISSN (Online): 
IsoAbbr: U S Rep U S Supreme Court
NlmId: 101133419
123:123
JrId: 26913
long title: West's Supreme Court reporter
short title: Wests Supreme Court Report
ISSN: 1048-3802
ISSN (Online): 
IsoAbbr: Wests Supreme Court Report
NlmId: 101133421
123:123
JrId: 26914
long title: West's southern reporter
short title: Wests South Report
ISSN: 1048-3799
ISSN (Online): 
IsoAbbr: Wests South Report
NlmId: 101133425
123:123
JrId: 26915
long title: Southern reporter. Second series. Cases argued and determined in the courts of Alabama, Florida, Louisiana, Mississippi
short title: South Report Second Ser Cases Argued Determ Courts Ala Fla La Miss
ISSN: 8750-2690
ISSN (Online): 
IsoAbbr: South Report Second Ser Cases Argued Determ Courts Ala Fla La Miss
NlmId: 101133427
123:123
JrId: 26916
long title: West's south western reporter
short title: Wests South West Report
ISSN: 1048-3780
ISSN (Online): 
IsoAbbr: Wests South West Report
NlmId: 101133429
123:123
JrId: 26918
long title: West's south eastern reporter
short title: Wests South East Report
ISSN: 1042-6531
ISSN (Online): 
IsoAbbr: Wests South East Report
NlmId: 101133435
123:123
JrId: 26919
long title: South eastern reporter. Second series
short title: South East Report Second Ser
ISSN: 0584-4215
ISSN (Online): 
IsoAbbr: South East Report Second Ser
NlmId: 101133439
123:123
JrId: 26920
long title: Pennsylvania district and county reports
short title: Pa Dist Cty Rep
ISSN: 0270-5958
ISSN (Online): 
IsoAbbr: Pa Dist Cty Rep
NlmId: 101133441
123:123
JrId: 26921
long title: West's Pacific reporter
short title: Wests Pac Report
ISSN: 1044-9442
ISSN (Online): 
IsoAbbr: Wests Pac Report
NlmId: 101133443
123:123
JrId: 26922
long title: Wisconsin session laws. Wisconsin
short title: Wis Sess Laws Wis
ISSN: 0145-6628
ISSN (Online): 
IsoAbbr: Wis Sess Laws Wis
NlmId: 101133463
123:123
JrId: 26924
long title: Montana code annotated. Montana
short title: Mont Code Annot Mont
ISSN: 
ISSN (Online): 
IsoAbbr: Mont Code Annot Mont
NlmId: 101133468
123:123
JrId: 26925
long title: Laws / passed by the ... General Assembly of the state of Illinois at their ... session ... Illinois
short title: Laws Ill
ISSN: 
ISSN (Online): 
IsoAbbr: Laws Ill
NlmId: 101133469
123:123
JrId: 26926
long title: Laws of the state of Oregon / enacted during the ... session of the Legislative Assembly, begun ... concluded ... Oregon
short title: Laws State Or Or
ISSN: 
ISSN (Online): 
IsoAbbr: Laws State Or Or
NlmId: 101133473
123:123
JrId: 26927
long title: Session laws of the State of Minnesota. Minnesota
short title: Sess Laws State Minn Minn
ISSN: 
ISSN (Online): 
IsoAbbr: Sess Laws State Minn Minn
NlmId: 101133475
123:123
JrId: 26928
long title: Session laws of Kansas : passed during the ... regular session of the ... Legislature of the State of Kansas. Kansas
short title: Sess Laws Kans Kans
ISSN: 
ISSN (Online): 
IsoAbbr: Sess Laws Kans Kans
NlmId: 101133478
123:123
JrId: 26929
long title: Maine revised statutes annotated, 1964 : being the tenth revision of the Revised statutes of the state of Maine, 1964 / prepared under the supervision of the Committee on Revision of Statutes. Maine
short title: Maine Revis Statut Annot 1964 Maine
ISSN: 
ISSN (Online): 
IsoAbbr: Maine Revis Statut Annot 1964 Maine
NlmId: 101135269
123:123
JrId: 26930
long title: The annotated code of the public general laws of Maryland. Health-general / compiled and revised by Commission to Revise the Annotated Code_ edited, annotated, and indexed by the editorial staff of the publishers under the supervision o...
short title: Annot Code Public Gen Laws Md Md
ISSN: 
ISSN (Online): 
IsoAbbr: Annot Code Public Gen Laws Md Md
NlmId: 101135277
123:123
JrId: 26931
long title: Massachusetts general laws annotated : under arrangement of the official General laws of Massachusetts. Massachusetts
short title: Mass Gen Laws Annot Mass
ISSN: 
ISSN (Online): 
IsoAbbr: Mass Gen Laws Annot Mass
NlmId: 101135281
123:123
JrId: 26932
long title: Michigan compiled laws annotated. Michigan
short title: Mich Compil Laws Annot Mich
ISSN: 
ISSN (Online): 
IsoAbbr: Mich Compil Laws Annot Mich
NlmId: 101135427
123:123
JrId: 26933
long title: Michigan statutes annotated / Compiled and edited by ... the publisher's editorial staff. Michigan
short title: Mich Statut Annot Mich
ISSN: 
ISSN (Online): 
IsoAbbr: Mich Statut Annot Mich
NlmId: 101135429
123:123
JrId: 26934
long title: Minnesota statutes annotated. Minnesota
short title: Minn Statut Annot Minn
ISSN: 
ISSN (Online): 
IsoAbbr: Minn Statut Annot Minn
NlmId: 101135430
123:123
JrId: 26935
long title: Missouri statutes annotated : The laws of a general and permanent nature as contained in the Revised statutes of Missouri, 1929, including laws of the 56th General assembly, 1931, together with annotations from the cases construing thos...
short title: Mo Statut Annot Mo
ISSN: 
ISSN (Online): 
IsoAbbr: Mo Statut Annot Mo
NlmId: 101135432
123:123
JrId: 26936
long title: Nevada revised statutes : containing all statute laws of Nevada of a general, public, and permanent nature / Classified, arranged, revised, indexed and published (pursuant to chapter 220 of NRS) by the Legislative Counsel, State of Neva...
short title: Nev Revis Statut Nev
ISSN: 
ISSN (Online): 
IsoAbbr: Nev Revis Statut Nev
NlmId: 101135437
123:123
JrId: 26937
long title: New Hampshire revised statutes annotated, 1955. New Hampshire
short title: N H Revis Statut Annot N H
ISSN: 
ISSN (Online): 
IsoAbbr: N H Revis Statut Annot N H
NlmId: 101135444
123:123
JrId: 26938
long title: New Jersey statutes annotated : Permanent ed. Laws of a general and permanent nature under arrangement of Revised statutes, 1937, including laws of the 163rd Legislature, 1939_ with annotations from cases construing or applying the laws...
short title: N J Statut Annot N J
ISSN: 
ISSN (Online): 
IsoAbbr: N J Statut Annot N J
NlmId: 101135447
123:123
JrId: 26939
long title: North Dakota century code : containing statutes of a general and permanent nature ... North Dakota
short title: N D Century Code N D
ISSN: 
ISSN (Online): 
IsoAbbr: N D Century Code N D
NlmId: 101135457
123:123
JrId: 26940
long title: Oklahoma statutes annotated. Oklahoma
short title: Okla Statut Annot Okla
ISSN: 
ISSN (Online): 
IsoAbbr: Okla Statut Annot Okla
NlmId: 101135467
123:123
JrId: 26941
long title: Oregon revised statutes : containing, with some exceptions, the statute laws of Oregon of a general, public and permanent nature ... Oregon
short title: Or Revis Statut Or
ISSN: 
ISSN (Online): 
IsoAbbr: Or Revis Statut Or
NlmId: 101135480
123:123
JrId: 26942
long title: Purdon's Pennsylvania statutes, annotated. Pennsylvania
short title: Purdons Pa Statut Annot Pa
ISSN: 
ISSN (Online): 
IsoAbbr: Purdons Pa Statut Annot Pa
NlmId: 101135499
123:123
JrId: 26943
long title: West's revised code of Washington annotated. Washington (State)
short title: Wests Revis Code Wash Annot Wash State
ISSN: 
ISSN (Online): 
IsoAbbr: Wests Revis Code Wash Annot Wash State
NlmId: 101135777
123:123
JrId: 26944
long title: Michie's West Virginia code, annotated / prepared by the editorial staff of the publisher. West Virginia
short title: Michies W Va Code Annot W Va
ISSN: 
ISSN (Online): 
IsoAbbr: Michies W Va Code Annot W Va
NlmId: 101135778
123:123
JrId: 26945
long title: Code of laws of South Carolina, 1976, annotated : containing permanent public statutes of general application to the end of the 1975 Legislative session : prepared under the supervision of the Legislative Council and Code Commissioner a...
short title: Code Laws S C 1976 Annot S C
ISSN: 
ISSN (Online): 
IsoAbbr: Code Laws S C 1976 Annot S C
NlmId: 101135770
123:123
JrId: 26946
long title: Laws of Puerto Rico annotated. Puerto Rico
short title: Laws P R Annot P R
ISSN: 
ISSN (Online): 
IsoAbbr: Laws P R Annot P R
NlmId: 101135768
123:123
JrId: 26947
long title: General laws of Rhode Island, 1956 : completely annotated. Rhode Island
short title: Gen Laws R I 1956 R I
ISSN: 
ISSN (Online): 
IsoAbbr: Gen Laws R I 1956 R I
NlmId: 101135769
123:123
JrId: 26948
long title: South Dakota codified laws : comprising statutes of a general and permanent nature ... South Dakota
short title: S D Codif Laws S D
ISSN: 
ISSN (Online): 
IsoAbbr: S D Codif Laws S D
NlmId: 101135771
123:123
JrId: 26949
long title: Tennessee code annotated / prepared under the supervision of the Tennessee Code Commission. Tennessee
short title: Tenn Code Annot Tenn
ISSN: 
ISSN (Online): 
IsoAbbr: Tenn Code Annot Tenn
NlmId: 101135772
123:123
JrId: 26950
long title: Vernon's annotated Revised civil statutes of the state of Texas. Texas
short title: Vernons Annot Revis Civ Statut State Tex Tex
ISSN: 
ISSN (Online): 
IsoAbbr: Vernons Annot Revis Civ Statut State Tex Tex
NlmId: 101135773
123:123
JrId: 26951
long title: United States code annotated. United States
short title: U S Code Annot U S
ISSN: 
ISSN (Online): 
IsoAbbr: U S Code Annot U S
NlmId: 101135774
123:123
JrId: 26952
long title: Utah code annotated 1953. Utah
short title: Utah Code Annot 1953 Utah
ISSN: 
ISSN (Online): 
IsoAbbr: Utah Code Annot 1953 Utah
NlmId: 101135775
123:123
JrId: 26953
long title: Vermont statutes annotated. Vermont
short title: Vt Statut Annot Vt
ISSN: 
ISSN (Online): 
IsoAbbr: Vt Statut Annot Vt
NlmId: 101135776
123:123
JrId: 26954
long title: West's Wisconsin statutes annotated / under arrangement of the official Wisconsin statutes. Wisconsin
short title: Wests Wis Statut Annot Wis
ISSN: 
ISSN (Online): 
IsoAbbr: Wests Wis Statut Annot Wis
NlmId: 101135779
123:123
JrId: 26955
long title: Wyoming statutes, annotated / prepared under the supervision of the Services Division of the Legislative Service Office by the editorial staff of the publishers ... Wyoming
short title: Wyo Statut Annot Wyo
ISSN: 
ISSN (Online): 
IsoAbbr: Wyo Statut Annot Wyo
NlmId: 101135803
123:123
JrId: 26956
long title: Code of Alabama, 1975 : with provision for subsequent pocket parts / prepared under the supervision of the Legislative Council ... by the editorial staff of the publishers ... Alabama
short title: Code Ala 1975 Ala
ISSN: 
ISSN (Online): 
IsoAbbr: Code Ala 1975 Ala
NlmId: 101135856
123:123
JrId: 26957
long title: Alaska statutes, 1962 : containing the general and permanent laws of the State of Alaska / Annotated, indexed, and printed by the Michie Company. Alaska
short title: Alsk Statut 1962 Alsk
ISSN: 
ISSN (Online): 
IsoAbbr: Alsk Statut 1962 Alsk
NlmId: 101135846
123:123
JrId: 26958
long title: Iowa code annotated. Iowa
short title: Iowa Code Annot Iowa
ISSN: 
ISSN (Online): 
IsoAbbr: Iowa Code Annot Iowa
NlmId: 101135866
123:123
JrId: 26959
long title: Hawaii revised statutes : comprising the statutes of the State of Hawaii, consolidated, revised, and annotated / published by authority. Hawaii
short title: Hawaii Revis Statut Hawaii
ISSN: 
ISSN (Online): 
IsoAbbr: Hawaii Revis Statut Hawaii
NlmId: 101135935
123:123
JrId: 26960
long title: West's annotated Indiana code : under arrangement of the official Indiana code. Indiana
short title: Wests Annot Indiana Code
ISSN: 
ISSN (Online): 
IsoAbbr: Wests Annot Indiana Code
NlmId: 101135931
123:123
JrId: 26961
long title: Idaho code : containing the general laws of Idaho annotated, Compiled under the supervision of the Idaho Code Commission. Idaho
short title: Ida Code Ida
ISSN: 
ISSN (Online): 
IsoAbbr: Ida Code Ida
NlmId: 101135929
123:123
JrId: 26962
long title: Smith-Hurd Illinois annotated statutes. Illinois
short title: Smith-Hurd Ill Annot Statut Ill
ISSN: 
ISSN (Online): 
IsoAbbr: Smith-Hurd Ill Annot Statut Ill
NlmId: 101135909
123:123
JrId: 26963
long title: Halsbury's statutes of England. Great Britain
short title: Halsburys Statut Engl G B
ISSN: 
ISSN (Online): 
IsoAbbr: Halsburys Statut Engl G B
NlmId: 101135939
123:123
JrId: 26964
long title: The general statutes of North Carolina : containing general laws of North Carolina ... / prepared under the supervision of the Department of Justice of the State of North Carolina _ annotated, under the supervision of the Department of ...
short title: Gen Statut N C N C
ISSN: 
ISSN (Online): 
IsoAbbr: Gen Statut N C N C
NlmId: 101135964
123:123
JrId: 26965
long title: West's Florida statutes annotated : under arrangement of the official Florida statutes. Florida
short title: Wests Fla Statut Annot Fla
ISSN: 
ISSN (Online): 
IsoAbbr: Wests Fla Statut Annot Fla
NlmId: 101136125
123:123
JrId: 26966
long title: Colorado revised statutes, 1973 / completely annotated and indexed by the editorial staff of the Michie Company. Colorado
short title: Colo Revis Statut 1973 Colo
ISSN: 
ISSN (Online): 
IsoAbbr: Colo Revis Statut 1973 Colo
NlmId: 101136149
123:123
JrId: 26967
long title: LEXIS District of Columbia code. District of Columbia
short title: Lexis DC Code DC
ISSN: 
ISSN (Online): 
IsoAbbr: Lexis DC Code DC
NlmId: 101136137
123:123
JrId: 26968
long title: Delaware code annotated. Delaware
short title: Del Code Annot Del
ISSN: 
ISSN (Online): 
IsoAbbr: Del Code Annot Del
NlmId: 101136140
123:123
JrId: 26969
long title: Connecticut General statutes annotated / Under arrangement of the official General statutes of Connecticut, revision of 1958. Connecticut
short title: Conn Gen Statut Annot Conn
ISSN: 
ISSN (Online): 
IsoAbbr: Conn Gen Statut Annot Conn
NlmId: 101136142
123:123
JrId: 26970
long title: Code of Virginia, 1950 : With provisions for subsequent pocket parts. Annotated / Prepared under the supervision of the Virginia Code Commission by the editorial staff of the publishers. Virginia
short title: Code Va 1950 Va
ISSN: 
ISSN (Online): 
IsoAbbr: Code Va 1950 Va
NlmId: 101136193
123:123
JrId: 26971
long title: Health and Safety Code annotated of the State of California, adopted April 7, 1939 / annotated and indexed by the publisher's editorial staff. California
short title: Health Saf Code Annot State Calif Adopt April 7 1939 Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Health Saf Code Annot State Calif Adopt April 7 1939 Calif
NlmId: 101136400
123:123
JrId: 26972
long title: Code of Georgia annotated : including Code of 1981_ including the Code of 1933, the Code of 1981 and all laws of general application subsequently enacted, with editorial notes and complete annotations of the decisions of the Supreme Cou...
short title: Code Ga Annot Ga
ISSN: 
ISSN (Online): 
IsoAbbr: Code Ga Annot Ga
NlmId: 101136396
123:123
JrId: 26973
long title: Penal code, annotated, of the State of California : adopted February 14, 1872, with amendments ... / annotated and indexed by the publisher's editorial staff. California
short title: Penal Code Annot State Calif Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Penal Code Annot State Calif Calif
NlmId: 101136399
123:123
JrId: 26974
long title: Civil code annotated of the State of California / annotated and indexed by the publisher's editorial staff. California
short title: Civ Code Annot State Calif Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Civ Code Annot State Calif Calif
NlmId: 101136403
123:123
JrId: 26975
long title: California code of regulations
short title: Calif Code Regul
ISSN: 
ISSN (Online): 
IsoAbbr: Calif Code Regul
NlmId: 101136405
123:123
JrId: 26976
long title: West's annotated California codes. California
short title: Wests Annot Calif Codes Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Wests Annot Calif Codes Calif
NlmId: 101136433
123:123
JrId: 26977
long title: Berkeley municipal code, 1976 : a codification of the general ordinances of the city of Berkeley, California / codified, indexed by Book Publishing Company. Berkeley (Calif.)
short title: Berkeley Munic Code 1976 Berkeley Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Berkeley Munic Code 1976 Berkeley Calif
NlmId: 101136437
123:123
JrId: 26978
long title: Arkansas statutes, 1947 : comprising statutes of a general and permanent nature ... Arkansas
short title: Ark Statut 1947 Ark
ISSN: 
ISSN (Online): 
IsoAbbr: Ark Statut 1947 Ark
NlmId: 101136439
123:123
JrId: 26979
long title: Arizona revised statutes, annotated : prepared under legislative authority, Laws 1956, chapter 129. Arizona
short title: Ariz Revis Statut Annot Ariz
ISSN: 
ISSN (Online): 
IsoAbbr: Ariz Revis Statut Annot Ariz
NlmId: 101136450
123:123
JrId: 26980
long title: Opinions of the Attorney General--State of Maryland. Maryland. Attorney General's Office
short title: Opin Atty Gen State Md Md Atty Gen Off
ISSN: 
ISSN (Online): 
IsoAbbr: Opin Atty Gen State Md Md Atty Gen Off
NlmId: 101136454
123:123
JrId: 26981
long title: Annotated laws of Massachusetts : containing all the laws of Massachusetts of a general and permanent nature / completely annotated by the editorial staff of the publisher. Massachusetts
short title: Annot Laws Mass
ISSN: 
ISSN (Online): 
IsoAbbr: Annot Laws Mass
NlmId: 101136569
123:123
JrId: 26982
long title: Indiana code : comprising all laws of a general and permanent nature including statutes enacted through the 1982 regular session of the Indiana General Assembly / edited and published under the direction of the Indiana Legislative Counc...
short title: Indiana Code Indiana
ISSN: 
ISSN (Online): 
IsoAbbr: Indiana Code Indiana
NlmId: 101136570
123:123
JrId: 26983
long title: Kansas statutes annotated : duly arranged, numbered, annotated, and indexed with histories, notes, and references as required by law / Compiled and edited by Franklin Corrick, revisor of statutes. Kansas
short title: Kans Statut Annot Kans
ISSN: 
ISSN (Online): 
IsoAbbr: Kans Statut Annot Kans
NlmId: 101136571
123:123
JrId: 26984
long title: Baldwin's Kentucky revised statutes annotated : KRS. Kentucky
short title: Baldwins Ky Revis Statut Annot Ky
ISSN: 
ISSN (Online): 
IsoAbbr: Baldwins Ky Revis Statut Annot Ky
NlmId: 101136572
123:123
JrId: 26985
long title: New Mexico statutes, 1978 annotated. New Mexico
short title: N M Statut 1978 Annot N M
ISSN: 
ISSN (Online): 
IsoAbbr: N M Statut 1978 Annot N M
NlmId: 101136573
123:123
JrId: 26986
long title: Revised statutes : Under arrangement of the official Louisiana revised statutes of 1950. Louisiana
short title: Revis Statut La
ISSN: 
ISSN (Online): 
IsoAbbr: Revis Statut La
NlmId: 101136574
123:123
JrId: 26987
long title: The journal of knee surgery
short title: J Knee Surg
ISSN: 1538-8506
ISSN (Online): 1938-2480
IsoAbbr: J Knee Surg
NlmId: 101137599
123:123
JrId: 26988
long title: Clinical physiology and functional imaging
short title: Clin Physiol Funct Imaging
ISSN: 1475-0961
ISSN (Online): 1475-097X
IsoAbbr: Clin Physiol Funct Imaging
NlmId: 101137604
123:123
JrId: 26992
long title: European journal of echocardiography : the journal of the Working Group on Echocardiography of the European Society of Cardiology
short title: Eur J Echocardiogr
ISSN: 1525-2167
ISSN (Online): 1532-2114
IsoAbbr: Eur J Echocardiogr
NlmId: 100890618
123:123
JrId: 26993
long title: Animal cognition
short title: Anim Cogn
ISSN: 1435-9448
ISSN (Online): 1435-9456
IsoAbbr: Anim Cogn
NlmId: 9814573
123:123
JrId: 26994
long title: Journal of attention disorders
short title: J Atten Disord
ISSN: 1087-0547
ISSN (Online): 1557-1246
IsoAbbr: J Atten Disord
NlmId: 9615686
123:123
JrId: 26995
long title: The online journal of knowledge synthesis for nursing
short title: Online J Knowl Synth Nurs
ISSN: 
ISSN (Online): 1072-7639
IsoAbbr: Online J Knowl Synth Nurs
NlmId: 9432589
123:123
JrId: 26996
long title: Clinical linguistics & phonetics
short title: Clin Linguist Phon
ISSN: 0269-9206
ISSN (Online): 1464-5076
IsoAbbr: Clin Linguist Phon
NlmId: 8802622
123:123
JrId: 26997
long title: Biomedica : revista del Instituto Nacional de Salud
short title: Biomedica
ISSN: 0120-4157
ISSN (Online): 
IsoAbbr: Biomedica
NlmId: 8205605
123:123
JrId: 26998
long title: Food and nutrition bulletin
short title: Food Nutr Bull
ISSN: 0379-5721
ISSN (Online): 
IsoAbbr: Food Nutr Bull
NlmId: 7906418
123:123
JrId: 26999
long title: Journal of fluency disorders
short title: J Fluency Disord
ISSN: 0094-730X
ISSN (Online): 1873-801X
IsoAbbr: J Fluency Disord
NlmId: 7601744
123:123
JrId: 27000
long title: Journal of safety research
short title: J Safety Res
ISSN: 0022-4375
ISSN (Online): 1879-1247
IsoAbbr: J Safety Res
NlmId: 1264241
123:123
JrId: 27001
long title: Clinical breast cancer
short title: Clin Breast Cancer
ISSN: 1526-8209
ISSN (Online): 1938-0666
IsoAbbr: Clin. Breast Cancer
NlmId: 100898731
123:123
JrId: 27002
long title: The aging male : the official journal of the International Society for the Study of the Aging Male
short title: Aging Male
ISSN: 1368-5538
ISSN (Online): 1473-0790
IsoAbbr: Aging Male
NlmId: 9808210
123:123
JrId: 27003
long title: Current neurology and neuroscience reports
short title: Curr Neurol Neurosci Rep
ISSN: 1528-4042
ISSN (Online): 1534-6293
IsoAbbr: Curr Neurol Neurosci Rep
NlmId: 100931790
123:123
JrId: 27004
long title: The lancet oncology
short title: Lancet Oncol
ISSN: 1470-2045
ISSN (Online): 1474-5488
IsoAbbr: Lancet Oncol.
NlmId: 100957246
123:123
JrId: 27005
long title: The journal of mental health policy and economics
short title: J Ment Health Policy Econ
ISSN: 1091-4358
ISSN (Online): 1099-176X
IsoAbbr: J Ment Health Policy Econ
NlmId: 9815374
123:123
JrId: 27006
long title: Chemical record (New York, N.Y.)
short title: Chem Rec
ISSN: 1527-8999
ISSN (Online): 1528-0691
IsoAbbr: Chem Rec
NlmId: 101085550
123:123
JrId: 27007
long title: Current molecular medicine
short title: Curr Mol Med
ISSN: 1566-5240
ISSN (Online): 1875-5666
IsoAbbr: Curr. Mol. Med.
NlmId: 101093076
123:123
JrId: 27008
long title: Current allergy and asthma reports
short title: Curr Allergy Asthma Rep
ISSN: 1529-7322
ISSN (Online): 1534-6315
IsoAbbr: Curr Allergy Asthma Rep
NlmId: 101096440
123:123
JrId: 27009
long title: Current topics in medicinal chemistry
short title: Curr Top Med Chem
ISSN: 1568-0266
ISSN (Online): 1873-4294
IsoAbbr: Curr Top Med Chem
NlmId: 101119673
123:123
JrId: 27010
long title: Expert review of molecular diagnostics
short title: Expert Rev Mol Diagn
ISSN: 1473-7159
ISSN (Online): 1744-8352
IsoAbbr: Expert Rev. Mol. Diagn.
NlmId: 101120777
123:123
JrId: 27011
long title: Best practice & research. Clinical anaesthesiology
short title: Best Pract Res Clin Anaesthesiol
ISSN: 1521-6896
ISSN (Online): 1878-1608
IsoAbbr: Best Pract Res Clin Anaesthesiol
NlmId: 101121446
123:123
JrId: 27012
long title: Methods in molecular medicine
short title: Methods Mol Med
ISSN: 1543-1894
ISSN (Online): 1940-6037
IsoAbbr: Methods Mol. Med.
NlmId: 101123138
123:123
JrId: 27013
long title: Family law reports
short title: Fam Law Rep
ISSN: 0261-4375
ISSN (Online): 
IsoAbbr: Fam Law Rep
NlmId: 101124069
123:123
JrId: 27014
long title: South African law reports. Die Suid-Afrikaanse hofverslae. Beslissings van: Die Hooggeregshof van Suid-Afrika, Die Suidwes-Afrika Afdeling, die Hoerhof van Rhodesie. Decisions of: The Supreme Court of South Africa, the South-West Africa...
short title: S Afr Law Rep
ISSN: 0038-2396
ISSN (Online): 
IsoAbbr: S Afr Law Rep
NlmId: 101124139
123:123
JrId: 27015
long title: The Northern Ireland law reports
short title: North Irel Law Rep
ISSN: 0141-7223
ISSN (Online): 
IsoAbbr: North Irel Law Rep
NlmId: 101124152
123:123
JrId: 27016
long title: Nature reviews. Cancer
short title: Nat Rev Cancer
ISSN: 1474-175X
ISSN (Online): 1474-1768
IsoAbbr: Nat. Rev. Cancer
NlmId: 101124168
123:123
JrId: 27017
long title: Nature reviews. Immunology
short title: Nat Rev Immunol
ISSN: 1474-1733
ISSN (Online): 1474-1741
IsoAbbr: Nat. Rev. Immunol.
NlmId: 101124169
123:123
JrId: 27018
long title: Polish journal of veterinary sciences
short title: Pol J Vet Sci
ISSN: 1505-1773
ISSN (Online): 
IsoAbbr: Pol J Vet Sci
NlmId: 101125473
123:123
JrId: 27020
long title: Expert opinion on therapeutic targets
short title: Expert Opin Ther Targets
ISSN: 1472-8222
ISSN (Online): 1744-7631
IsoAbbr: Expert Opin. Ther. Targets
NlmId: 101127833
123:123
JrId: 27021
long title: Aging trends (Hyattsville, Md.)
short title: Aging Trends
ISSN: 1932-1643
ISSN (Online): 1932-1651
IsoAbbr: Aging Trends
NlmId: 101128131
123:123
JrId: 27022
long title: The Lancet infectious diseases
short title: Lancet Infect Dis
ISSN: 1473-3099
ISSN (Online): 1474-4457
IsoAbbr: Lancet Infect Dis
NlmId: 101130150
123:123
JrId: 27023
long title: Omics : a journal of integrative biology
short title: OMICS
ISSN: 1536-2310
ISSN (Online): 1557-8100
IsoAbbr: OMICS
NlmId: 101131135
123:123
JrId: 27024
long title: TheScientificWorldJournal
short title: ScientificWorldJournal
ISSN: 
ISSN (Online): 1537-744X
IsoAbbr: ScientificWorldJournal
NlmId: 101131163
123:123
JrId: 27025
long title: AIDS reviews
short title: AIDS Rev
ISSN: 1139-6121
ISSN (Online): 1698-6997
IsoAbbr: AIDS Rev
NlmId: 101134876
123:123
JrId: 27026
long title: Reports of cases decided in the Supreme Court of the State of Georgia at the ... Georgia. Supreme Court
short title: Rep Cases Decided Supreme Court State Ga Ga Supreme Court
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Cases Decided Supreme Court State Ga Ga Supreme Court
NlmId: 101137289
123:123
JrId: 27028
long title: Experimental psychology
short title: Exp Psychol
ISSN: 1618-3169
ISSN (Online): 
IsoAbbr: Exp Psychol
NlmId: 101138477
123:123
JrId: 27029
long title: AHP journal / Association for Healthcare Philanthropy
short title: AHP J
ISSN: 1551-840X
ISSN (Online): 2162-2418
IsoAbbr: AHP J
NlmId: 101138795
123:123
JrId: 27031
long title: Xi bao yu fen zi mian yi xue za zhi = Chinese journal of cellular and molecular immunology
short title: Xi Bao Yu Fen Zi Mian Yi Xue Za Zhi
ISSN: 1007-8738
ISSN (Online): 
IsoAbbr: Xi Bao Yu Fen Zi Mian Yi Xue Za Zhi
NlmId: 101139110
123:123
JrId: 27032
long title: Australian journal of midwifery : professional journal of the Australian College of Midwives Incorporated
short title: Aust J Midwifery
ISSN: 1445-4386
ISSN (Online): 
IsoAbbr: Aust J Midwifery
NlmId: 101096027
123:123
JrId: 27033
long title: Circulation journal : official journal of the Japanese Circulation Society
short title: Circ J
ISSN: 1346-9843
ISSN (Online): 1347-4820
IsoAbbr: Circ. J.
NlmId: 101137683
123:123
JrId: 27035
long title: Journal of cellular and molecular medicine
short title: J Cell Mol Med
ISSN: 1582-1838
ISSN (Online): 1582-4934
IsoAbbr: J. Cell. Mol. Med.
NlmId: 101083777
123:123
JrId: 27036
long title: Ambulatory pediatrics : the official journal of the Ambulatory Pediatric Association
short title: Ambul Pediatr
ISSN: 1530-1567
ISSN (Online): 1539-4409
IsoAbbr: Ambul Pediatr
NlmId: 101089367
123:123
JrId: 27037
long title: Current allergy reports
short title: Curr Allergy Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Allergy Rep
NlmId: 101139936
123:123
JrId: 27038
long title: State Coverage Initiatives issue brief : a national initiative of the Robert Wood Johnson Foundation
short title: State Coverage Initiat Issue Brief
ISSN: 
ISSN (Online): 
IsoAbbr: State Coverage Initiat Issue Brief
NlmId: 101140003
123:123
JrId: 27040
long title: Journal of chromatography. B, Analytical technologies in the biomedical and life sciences
short title: J Chromatogr B Analyt Technol Biomed Life Sci
ISSN: 1570-0232
ISSN (Online): 1873-376X
IsoAbbr: J. Chromatogr. B Analyt. Technol. Biomed. Life Sci.
NlmId: 101139554
123:123
JrId: 27041
long title: Comptes rendus biologies
short title: C R Biol
ISSN: 1631-0691
ISSN (Online): 1768-3238
IsoAbbr: C. R. Biol.
NlmId: 101140040
123:123
JrId: 27042
long title: Sentinel event alert / Joint Commission on Accreditation of Healthcare Organizations
short title: Sentinel Event Alert
ISSN: 
ISSN (Online): 
IsoAbbr: Sentinel Event Alert
NlmId: 101140092
123:123
JrId: 27045
long title: InTouch (Melville, N.Y.)
short title: InTouch
ISSN: 1522-7510
ISSN (Online): 
IsoAbbr: InTouch
NlmId: 100888431
123:123
JrId: 27046
long title: Heart advisor / the Cleveland Clinic
short title: Heart Advis
ISSN: 1523-9004
ISSN (Online): 
IsoAbbr: Heart Advis
NlmId: 9892190
123:123
JrId: 27047
long title: Diabetes self-management
short title: Diabetes Self Manag
ISSN: 0741-6253
ISSN (Online): 
IsoAbbr: Diabetes Self Manag
NlmId: 9883682
123:123
JrId: 27048
long title: Diabetes forecast
short title: Diabetes Forecast
ISSN: 0095-8301
ISSN (Online): 
IsoAbbr: Diabetes Forecast
NlmId: 7504241
123:123
JrId: 27049
long title: Child health alert
short title: Child Health Alert
ISSN: 1064-4849
ISSN (Online): 
IsoAbbr: Child Health Alert
NlmId: 9881972
123:123
JrId: 27050
long title: Journal of spinal disorders & techniques
short title: J Spinal Disord Tech
ISSN: 1536-0652
ISSN (Online): 1539-2465
IsoAbbr: J Spinal Disord Tech
NlmId: 101140323
123:123
JrId: 27051
long title: Quality & safety in health care
short title: Qual Saf Health Care
ISSN: 1475-3898
ISSN (Online): 1475-3901
IsoAbbr: Qual Saf Health Care
NlmId: 101136980
123:123
JrId: 27052
long title: Journal of nutrition education and behavior
short title: J Nutr Educ Behav
ISSN: 1499-4046
ISSN (Online): 1708-8259
IsoAbbr: J Nutr Educ Behav
NlmId: 101132622
123:123
JrId: 27053
long title: Community-based public health policy & practice / Partnership for the Public's Health
short title: Community Based Public Health Policy Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Community Based Public Health Policy Pract
NlmId: 101140094
123:123
JrId: 27054
long title: Applied catalysis
short title: Appl Catal
ISSN: 0166-9834
ISSN (Online): 
IsoAbbr: Appl Catal
NlmId: 101140148
123:123
JrId: 27055
long title: European journal of nuclear medicine and molecular imaging
short title: Eur J Nucl Med Mol Imaging
ISSN: 1619-7070
ISSN (Online): 1619-7089
IsoAbbr: Eur. J. Nucl. Med. Mol. Imaging
NlmId: 101140988
123:123
JrId: 27057
long title: Analytical and bioanalytical chemistry
short title: Anal Bioanal Chem
ISSN: 1618-2642
ISSN (Online): 1618-2650
IsoAbbr: Anal Bioanal Chem
NlmId: 101134327
123:123
JrId: 27058
long title: Neuro-Signals
short title: Neurosignals
ISSN: 1424-862X
ISSN (Online): 1424-8638
IsoAbbr: Neurosignals
NlmId: 101134359
123:123
JrId: 27059
long title: Vascular and endovascular surgery
short title: Vasc Endovascular Surg
ISSN: 1538-5744
ISSN (Online): 1938-9116
IsoAbbr: Vasc Endovascular Surg
NlmId: 101136421
123:123
JrId: 27060
long title: HRSA careaction
short title: HRSA Careaction
ISSN: 
ISSN (Online): 1551-8868
IsoAbbr: HRSA Careaction
NlmId: 100969580
123:123
JrId: 27065
long title: Cytotherapy
short title: Cytotherapy
ISSN: 1465-3249
ISSN (Online): 1477-2566
IsoAbbr: Cytotherapy
NlmId: 100895309
123:123
JrId: 27066
long title: Current opinion in allergy and clinical immunology
short title: Curr Opin Allergy Clin Immunol
ISSN: 1528-4050
ISSN (Online): 1473-6322
IsoAbbr: Curr Opin Allergy Clin Immunol
NlmId: 100936359
123:123
JrId: 27067
long title: Cloning and stem cells
short title: Cloning Stem Cells
ISSN: 1536-2302
ISSN (Online): 1557-7457
IsoAbbr: Cloning Stem Cells
NlmId: 101125444
123:123
JrId: 27068
long title: Computers, informatics, nursing : CIN
short title: Comput Inform Nurs
ISSN: 1538-2931
ISSN (Online): 1538-9774
IsoAbbr: Comput Inform Nurs
NlmId: 101141667
123:123
JrId: 27071
long title: Clinical & experimental optometry : journal of the Australian Optometrical Association
short title: Clin Exp Optom
ISSN: 0816-4622
ISSN (Online): 1444-0938
IsoAbbr: Clin Exp Optom
NlmId: 8703442
123:123
JrId: 27072
long title: Journal of cosmetic and laser therapy : official publication of the European Society for Laser Dermatology
short title: J Cosmet Laser Ther
ISSN: 1476-4172
ISSN (Online): 1476-4180
IsoAbbr: J Cosmet Laser Ther
NlmId: 101136419
123:123
JrId: 27075
long title: Psychology and psychotherapy
short title: Psychol Psychother
ISSN: 1476-0835
ISSN (Online): 2044-8341
IsoAbbr: Psychol Psychother
NlmId: 101135751
123:123
JrId: 27076
long title: Journal for specialists in pediatric nursing : JSPN
short title: J Spec Pediatr Nurs
ISSN: 1539-0136
ISSN (Online): 1744-6155
IsoAbbr: J Spec Pediatr Nurs
NlmId: 101142025
123:123
JrId: 27077
long title: Perspectives on sexual and reproductive health
short title: Perspect Sex Reprod Health
ISSN: 1538-6341
ISSN (Online): 1931-2393
IsoAbbr: Perspect Sex Reprod Health
NlmId: 101140654
123:123
JrId: 27078
long title: PHC4 FYI / Pennsylvania Health Care Cost Containment Council
short title: PHC4 FYI
ISSN: 
ISSN (Online): 
IsoAbbr: PHC4 FYI
NlmId: 101141791
123:123
JrId: 27082
long title: Asian cardiovascular & thoracic annals
short title: Asian Cardiovasc Thorac Ann
ISSN: 0218-4923
ISSN (Online): 1816-5370
IsoAbbr: Asian Cardiovasc Thorac Ann
NlmId: 9503417
123:123
JrId: 27084
long title: Acta Universitatis Carolinae. Geographica. Univerzita Karlova
short title: Acta Univ Carol Geogr
ISSN: 0300-5402
ISSN (Online): 
IsoAbbr: Acta Univ Carol Geogr
NlmId: 101084490
123:123
JrId: 27085
long title: The International migration review
short title: Int Migr Rev
ISSN: 0197-9183
ISSN (Online): 
IsoAbbr: Int Migr Rev
NlmId: 0253002
123:123
JrId: 27086
long title: NHPF issue brief / National Health Policy Forum, George Washington University
short title: NHPF Issue Brief
ISSN: 
ISSN (Online): 
IsoAbbr: NHPF Issue Brief
NlmId: 101142615
123:123
JrId: 27088
long title: Impact on HIV
short title: Impact HIV
ISSN: 
ISSN (Online): 
IsoAbbr: Impact HIV
NlmId: 100889152
123:123
JrId: 27089
long title: Journal of health management
short title: J Health Manag
ISSN: 0972-0634
ISSN (Online): 0973-0729
IsoAbbr: J Health Manag
NlmId: 100883502
123:123
JrId: 27090
long title: Culture, health & sexuality
short title: Cult Health Sex
ISSN: 1369-1058
ISSN (Online): 1464-5351
IsoAbbr: Cult Health Sex
NlmId: 100883416
123:123
JrId: 27091
long title: Asia-Pacific population & policy
short title: Asia Pac Pop Policy
ISSN: 0891-6683
ISSN (Online): 
IsoAbbr: Asia Pac Pop Policy
NlmId: 9892316
123:123
JrId: 27092
long title: Academy news (Milwaukee, Wis.)
short title: Acad News
ISSN: 1094-4745
ISSN (Online): 
IsoAbbr: Acad News
NlmId: 9892218
123:123
JrId: 27093
long title: Medical Bulletin Of Uganda
short title: Med Bull Uganda
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull Uganda
NlmId: 9892181
123:123
JrId: 27094
long title: Family Urology
short title: Fam Urol
ISSN: 1523-634X
ISSN (Online): 
IsoAbbr: Fam Urol
NlmId: 9891808
123:123
JrId: 27095
long title: Tuberculosis And Airborne Disease Weekly
short title: Tuberc Airborne Dis Wkly
ISSN: 
ISSN (Online): 
IsoAbbr: Tuberc Airborne Dis Wkly
NlmId: 9891727
123:123
JrId: 27097
long title: Ford Foundation report (New York, N.Y. : 1992)
short title: Ford Found Rep
ISSN: 1063-7281
ISSN (Online): 
IsoAbbr: Ford Found Rep
NlmId: 9891627
123:123
JrId: 27098
long title: Self
short title: Self
ISSN: 0149-0699
ISSN (Online): 
IsoAbbr: Self
NlmId: 9891539
123:123
JrId: 27099
long title: Arrows for change
short title: Arrows Change
ISSN: 1394-4444
ISSN (Online): 
IsoAbbr: Arrows Change
NlmId: 9891479
123:123
JrId: 27100
long title: Perspectives internationales du planning familial
short title: Perspect Internation Plan Fam
ISSN: 
ISSN (Online): 
IsoAbbr: Perspect Internation Plan Fam
NlmId: 9891398
123:123
JrId: 27101
long title: Perspectivas internacionales en planificacion familiar
short title: Perspect Int Planif Fam
ISSN: 0190-3195
ISSN (Online): 
IsoAbbr: Perspect Int Planif Fam
NlmId: 9891399
123:123
JrId: 27102
long title: Educator's update
short title: Educ Update
ISSN: 1092-2687
ISSN (Online): 
IsoAbbr: Educ Update
NlmId: 9891273
123:123
JrId: 27104
long title: National Family Health Survey bulletin
short title: Natl Fam Health Surv Bull
ISSN: 1083-8678
ISSN (Online): 
IsoAbbr: Natl Fam Health Surv Bull
NlmId: 9891258
123:123
JrId: 27105
long title: Sex weekly plus
short title: Sex Wkly Plus
ISSN: 1090-8633
ISSN (Online): 
IsoAbbr: Sex Wkly Plus
NlmId: 9891194
123:123
JrId: 27106
long title: Abortion Review
short title: Abortion Rev
ISSN: 0262-7299
ISSN (Online): 
IsoAbbr: Abortion Rev
NlmId: 9891042
123:123
JrId: 27107
long title: Journal Of Human Behavior In The Social Environment
short title: J Hum Behav Soc Environ
ISSN: 1091-1359
ISSN (Online): 
IsoAbbr: J Hum Behav Soc Environ
NlmId: 9890976
123:123
JrId: 27109
long title: Journal of applied probability
short title: J Appl Probab
ISSN: 0021-9002
ISSN (Online): 
IsoAbbr: J Appl Probab
NlmId: 9890561
123:123
JrId: 27110
long title: Journal of mathematical analysis and applications
short title: J Math Anal Appl
ISSN: 0022-247X
ISSN (Online): 
IsoAbbr: J Math Anal Appl
NlmId: 9890562
123:123
JrId: 27112
long title: Kangaroo
short title: Kangaroo
ISSN: 1122-8474
ISSN (Online): 
IsoAbbr: Kangaroo
NlmId: 9890557
123:123
JrId: 27114
long title: Evaluation practice
short title: Eval Pract
ISSN: 0886-1633
ISSN (Online): 
IsoAbbr: Eval Pract
NlmId: 9890130
123:123
JrId: 27115
long title: The history of the family : an international quarterly
short title: Hist Fam
ISSN: 1081-602X
ISSN (Online): 
IsoAbbr: Hist Fam
NlmId: 9890099
123:123
JrId: 27116
long title: Audit Unit News
short title: Audit Unit News
ISSN: 
ISSN (Online): 
IsoAbbr: Audit Unit News
NlmId: 9890020
123:123
JrId: 27117
long title: Hepatitis Weekly
short title: Hepatitis Wkly
ISSN: 1086-0223
ISSN (Online): 
IsoAbbr: Hepatitis Wkly
NlmId: 9889970
123:123
JrId: 27118
long title: Malaria weekly
short title: Malar Wkly
ISSN: 1086-0231
ISSN (Online): 
IsoAbbr: Malar Wkly
NlmId: 9889651
123:123
JrId: 27119
long title: Network en francais
short title: Netw Fr
ISSN: 0890-4839
ISSN (Online): 
IsoAbbr: Netw Fr
NlmId: 9889499
123:123
JrId: 27120
long title: AIDS weekly plus
short title: AIDS Wkly Plus
ISSN: 
ISSN (Online): 
IsoAbbr: AIDS Wkly Plus
NlmId: 9889385
123:123
JrId: 27121
long title: Contraception Report
short title: Contracept Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Contracept Rep
NlmId: 9889353
123:123
JrId: 27122
long title: Science communication
short title: Sci Commun
ISSN: 1075-5470
ISSN (Online): 
IsoAbbr: Sci Commun
NlmId: 9889281
123:123
JrId: 27124
long title: Indian journal of gender studies
short title: Indian J Gend Stud
ISSN: 0971-5215
ISSN (Online): 
IsoAbbr: Indian J Gend Stud
NlmId: 9889180
123:123
JrId: 27125
long title: CAFS news : a Centre for African Family Studies (CAFS) newsletter
short title: CAFS News
ISSN: 
ISSN (Online): 
IsoAbbr: CAFS News
NlmId: 9889025
123:123
JrId: 27126
long title: The journal of the Royal Anthropological Institute
short title: J R Anthropol Inst
ISSN: 1359-0987
ISSN (Online): 
IsoAbbr: J R Anthropol Inst
NlmId: 9888875
123:123
JrId: 27127
long title: Women's health weekly
short title: Womens Health Wkly
ISSN: 1078-7240
ISSN (Online): 
IsoAbbr: Womens Health Wkly
NlmId: 9888828
123:123
JrId: 27128
long title: Governing
short title: Governing
ISSN: 0894-3842
ISSN (Online): 
IsoAbbr: Governing
NlmId: 9888349
123:123
JrId: 27129
long title: Populasi
short title: Populasi
ISSN: 0853-0262
ISSN (Online): 
IsoAbbr: Populasi
NlmId: 9888243
123:123
JrId: 27130
long title: Vaccine weekly
short title: Vaccine Wkly
ISSN: 1074-2921
ISSN (Online): 
IsoAbbr: Vaccine Wkly
NlmId: 9888223
123:123
JrId: 27131
long title: Infection control weekly
short title: Infect Control Wkly
ISSN: 1074-2905
ISSN (Online): 
IsoAbbr: Infect Control Wkly
NlmId: 9888226
123:123
JrId: 27133
long title: Personal Relationships
short title: Pers Relatsh
ISSN: 1350-4126
ISSN (Online): 
IsoAbbr: Pers Relatsh
NlmId: 9887828
123:123
JrId: 27134
long title: School psychology review
short title: School Psych Rev
ISSN: 0279-6015
ISSN (Online): 
IsoAbbr: School Psych Rev
NlmId: 9887369
123:123
JrId: 27135
long title: Violence Update
short title: Violence Update
ISSN: 1052-2689
ISSN (Online): 
IsoAbbr: Violence Update
NlmId: 9887372
123:123
JrId: 27136
long title: Global child health news & review
short title: Glob Child Health New Rev
ISSN: 1192-9073
ISSN (Online): 
IsoAbbr: Glob Child Health New Rev
NlmId: 9887259
123:123
JrId: 27137
long title: The American prospect
short title: Am Prospect
ISSN: 1049-7285
ISSN (Online): 
IsoAbbr: Am Prospect
NlmId: 9887109
123:123
JrId: 27138
long title: Scandinavian journal of social welfare
short title: Scand J Soc Welf
ISSN: 0907-2055
ISSN (Online): 
IsoAbbr: Scand J Soc Welf
NlmId: 9886923
123:123
JrId: 27139
long title: Communication theory : CT : a journal of the International Communication Association
short title: Commun Theory
ISSN: 1050-3293
ISSN (Online): 
IsoAbbr: Commun Theory
NlmId: 9886794
123:123
JrId: 27140
long title: International Health And Development
short title: Int Health Dev
ISSN: 
ISSN (Online): 
IsoAbbr: Int Health Dev
NlmId: 9886758
123:123
JrId: 27141
long title: Anthropology & archeology of Eurasia
short title: Anthropol Archeol Eurasia
ISSN: 1061-1959
ISSN (Online): 
IsoAbbr: Anthropol Archeol Eurasia
NlmId: 9886706
123:123
JrId: 27142
long title: The Career development quarterly
short title: Career Dev Q
ISSN: 0889-4019
ISSN (Online): 
IsoAbbr: Career Dev Q
NlmId: 9886666
123:123
JrId: 27143
long title: The International journal for the psychology of religion
short title: Int J Psychol Relig
ISSN: 1050-8619
ISSN (Online): 1532-7582
IsoAbbr: Int J Psychol Relig
NlmId: 9886605
123:123
JrId: 27146
long title: Journal of voluntary action research
short title: J Volunt Action Res
ISSN: 0094-0607
ISSN (Online): 
IsoAbbr: J Volunt Action Res
NlmId: 9886051
123:123
JrId: 27147
long title: Canadian social work review = Revue canadienne de service social
short title: Can Soc Work Rev
ISSN: 0820-909X
ISSN (Online): 
IsoAbbr: Can Soc Work Rev
NlmId: 9886062
123:123
JrId: 27148
long title: Concern
short title: Concern (Anaheim)
ISSN: 
ISSN (Online): 
IsoAbbr: Concern (Anaheim)
NlmId: 9885994
123:123
JrId: 27149
long title: Journal of multicultural social work
short title: J Multicult Soc Work
ISSN: 1042-8224
ISSN (Online): 
IsoAbbr: J Multicult Soc Work
NlmId: 9885967
123:123
JrId: 27150
long title: Front Lines
short title: Front Lines
ISSN: 
ISSN (Online): 
IsoAbbr: Front Lines
NlmId: 9885972
123:123
JrId: 27152
long title: Asia-Pacific POPIN bulletin
short title: Asia Pac POPIN Bull
ISSN: 1014-885X
ISSN (Online): 
IsoAbbr: Asia Pac POPIN Bull
NlmId: 9885376
123:123
JrId: 27153
long title: Journal of multicultural counseling and development
short title: J Multicult Couns Devel
ISSN: 0883-8534
ISSN (Online): 
IsoAbbr: J Multicult Couns Devel
NlmId: 9885385
123:123
JrId: 27154
long title: Epitheorese Koinonikon Ereunon
short title: Epitheor Koin Ereun
ISSN: 0013-9696
ISSN (Online): 
IsoAbbr: Epitheor Koin Ereun
NlmId: 9885346
123:123
JrId: 27155
long title: Safe motherhood
short title: Safe Mother
ISSN: 1014-952X
ISSN (Online): 1564-1104
IsoAbbr: Safe Mother
NlmId: 9885332
123:123
JrId: 27156
long title: Global environmental change : human and policy dimensions
short title: Glob Environ Change
ISSN: 0959-3780
ISSN (Online): 
IsoAbbr: Glob Environ Change
NlmId: 9884942
123:123
JrId: 27158
long title: Discourse processes
short title: Discourse Process
ISSN: 0163-853X
ISSN (Online): 1532-6950
IsoAbbr: Discourse Process
NlmId: 9884426
123:123
JrId: 27159
long title: Journal Of The Egyptian Society Of Obstetrics And Gynecology
short title: J Egypt Soc Obstet Gynecol
ISSN: 0258-3216
ISSN (Online): 
IsoAbbr: J Egypt Soc Obstet Gynecol
NlmId: 9884274
123:123
JrId: 27160
long title: Cadernos De Pesquisas
short title: Cad Pesqui
ISSN: 0100-1574
ISSN (Online): 
IsoAbbr: Cad Pesqui
NlmId: 9884056
123:123
JrId: 27161
long title: Gender and education
short title: Gend Educ
ISSN: 0954-0253
ISSN (Online): 
IsoAbbr: Gend Educ
NlmId: 9883964
123:123
JrId: 27162
long title: Ford Foundation letter. Ford Foundation
short title: Lett Ford Found
ISSN: 0015-699X
ISSN (Online): 
IsoAbbr: Lett Ford Found
NlmId: 9883746
123:123
JrId: 27163
long title: Planejamento Agora
short title: Planej Agora
ISSN: 0103-0922
ISSN (Online): 
IsoAbbr: Planej Agora
NlmId: 9883584
123:123
JrId: 27164
long title: Medicina De Hoje
short title: Med Hoje
ISSN: 0100-0748
ISSN (Online): 
IsoAbbr: Med Hoje
NlmId: 9883578
123:123
JrId: 27165
long title: Journal of the Community Development Society
short title: J Community Dev Soc
ISSN: 0010-3829
ISSN (Online): 
IsoAbbr: J Community Dev Soc
NlmId: 9883454
123:123
JrId: 27166
long title: Journal of applied statistics
short title: J Appl Stat
ISSN: 0266-4763
ISSN (Online): 
IsoAbbr: J Appl Stat
NlmId: 9883455
123:123
JrId: 27167
long title: IRCS medical science: Cardiovascular system
short title: IRCS Med Sci Cardiovasc Syst
ISSN: 0305-6732
ISSN (Online): 
IsoAbbr: IRCS Med Sci Cardiovasc Syst
NlmId: 9883431
123:123
JrId: 27170
long title: Popline
short title: Popline
ISSN: 
ISSN (Online): 
IsoAbbr: Popline
NlmId: 9883011
123:123
JrId: 27171
long title: UNICEF news
short title: UNICEF News
ISSN: 0379-2854
ISSN (Online): 
IsoAbbr: UNICEF News
NlmId: 9882931
123:123
JrId: 27172
long title: Ecological modelling
short title: Ecol Modell
ISSN: 0304-3800
ISSN (Online): 
IsoAbbr: Ecol Modell
NlmId: 9882888
123:123
JrId: 27174
long title: Chain drug review
short title: Chain Drug Rev
ISSN: 0164-9914
ISSN (Online): 
IsoAbbr: Chain Drug Rev
NlmId: 9882684
123:123
JrId: 27175
long title: The Journal of environmental education
short title: J Environ Educ
ISSN: 0095-8964
ISSN (Online): 
IsoAbbr: J Environ Educ
NlmId: 9882655
123:123
JrId: 27177
long title: Sociology of sport journal
short title: Sociol Sport J
ISSN: 0741-1235
ISSN (Online): 
IsoAbbr: Sociol Sport J
NlmId: 9882612
123:123
JrId: 27178
long title: Men's reproductive health
short title: Men's Reprod Health
ISSN: 0891-7817
ISSN (Online): 
IsoAbbr: Men's Reprod Health
NlmId: 9882558
123:123
JrId: 27179
long title: Ob/gyn World
short title: Ob/Gyn World
ISSN: 
ISSN (Online): 
IsoAbbr: Ob/Gyn World
NlmId: 9882517
123:123
JrId: 27180
long title: School Psychology International
short title: Sch Psychol Int
ISSN: 0143-0343
ISSN (Online): 
IsoAbbr: Sch Psychol Int
NlmId: 9882436
123:123
JrId: 27181
long title: Family life educator
short title: Fam Life Educ
ISSN: 0732-9962
ISSN (Online): 
IsoAbbr: Fam Life Educ
NlmId: 9882418
123:123
JrId: 27183
long title: The Coevolution quarterly
short title: Coevol Q
ISSN: 0095-134X
ISSN (Online): 
IsoAbbr: Coevol Q
NlmId: 9882410
123:123
JrId: 27185
long title: Action For Children
short title: Action Child
ISSN: 1010-3384
ISSN (Online): 
IsoAbbr: Action Child
NlmId: 9882221
123:123
JrId: 27186
long title: International migration (Geneva, Switzerland)
short title: Int Migr
ISSN: 0020-7985
ISSN (Online): 
IsoAbbr: Int Migr
NlmId: 9882227
123:123
JrId: 27187
long title: Industry week
short title: Ind Week
ISSN: 0039-0895
ISSN (Online): 
IsoAbbr: Ind Week
NlmId: 9881954
123:123
JrId: 27188
long title: Population headliners
short title: Popul Headl
ISSN: 0252-3639
ISSN (Online): 
IsoAbbr: Popul Headl
NlmId: 9881964
123:123
JrId: 27189
long title: Social Science News Letter
short title: Soc Sci New Lett
ISSN: 0743-8974
ISSN (Online): 
IsoAbbr: Soc Sci New Lett
NlmId: 9881966
123:123
JrId: 27190
long title: Birth Psychology Bulletin
short title: Birth Psychol Bull
ISSN: 0734-3124
ISSN (Online): 
IsoAbbr: Birth Psychol Bull
NlmId: 9881599
123:123
JrId: 27193
long title: Simulation
short title: Simulation
ISSN: 0037-5497
ISSN (Online): 
IsoAbbr: Simulation
NlmId: 9881268
123:123
JrId: 27194
long title: Refugee reports
short title: Refug Rep
ISSN: 0884-3554
ISSN (Online): 
IsoAbbr: Refug Rep
NlmId: 9881212
123:123
JrId: 27195
long title: Environmental action
short title: Environ Aciton
ISSN: 0013-922X
ISSN (Online): 
IsoAbbr: Environ Aciton
NlmId: 9881170
123:123
JrId: 27198
long title: Population And Environmental Psychology Newsletter
short title: Popul Environ Psychol Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Environ Psychol Newsl
NlmId: 9881034
123:123
JrId: 27199
long title: Grassroots Development
short title: Grassroots Dev
ISSN: 0733-6608
ISSN (Online): 
IsoAbbr: Grassroots Dev
NlmId: 9880942
123:123
JrId: 27200
long title: Social Marketing Forum
short title: Soc Mark Forum
ISSN: 
ISSN (Online): 
IsoAbbr: Soc Mark Forum
NlmId: 9880517
123:123
JrId: 27201
long title: Teaching Sociology
short title: Teach Sociol
ISSN: 0092-055X
ISSN (Online): 
IsoAbbr: Teach Sociol
NlmId: 9880435
123:123
JrId: 27202
long title: Joicfp News
short title: JOICFP News
ISSN: 0911-0755
ISSN (Online): 
IsoAbbr: JOICFP News
NlmId: 9880223
123:123
JrId: 27204
long title: Fpop Bulletin
short title: Fpop Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Fpop Bull
NlmId: 9879834
123:123
JrId: 27205
long title: Journal Of Rural Development
short title: J Rural Dev
ISSN: 0970-3357
ISSN (Online): 
IsoAbbr: J Rural Dev
NlmId: 9879807
123:123
JrId: 27206
long title: Social studies (Philadelphia, Pa. : 1953)
short title: Soc Stud
ISSN: 0037-7996
ISSN (Online): 
IsoAbbr: Soc Stud
NlmId: 9879796
123:123
JrId: 27207
long title: Sociology of work and occupations
short title: Sociol Work Occup
ISSN: 0093-9285
ISSN (Online): 
IsoAbbr: Sociol Work Occup
NlmId: 9879748
123:123
JrId: 27208
long title: Dghs Chronicle
short title: DGHS Chron
ISSN: 0971-0132
ISSN (Online): 
IsoAbbr: DGHS Chron
NlmId: 9879634
123:123
JrId: 27209
long title: Management science
short title: Manage Sci
ISSN: 0025-1909
ISSN (Online): 
IsoAbbr: Manage Sci
NlmId: 9879580
123:123
JrId: 27210
long title: Glimpse (Dhaka, Bangladesh)
short title: Glimpse
ISSN: 0253-7508
ISSN (Online): 
IsoAbbr: Glimpse
NlmId: 9879552
123:123
JrId: 27211
long title: Ippa - Newsletter
short title: IPPA Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: IPPA Newsl
NlmId: 9879448
123:123
JrId: 27212
long title: Telecommunications policy
short title: Telecomm Policy
ISSN: 0308-5961
ISSN (Online): 
IsoAbbr: Telecomm Policy
NlmId: 9879423
123:123
JrId: 27213
long title: Data user news
short title: Data User News
ISSN: 0096-9877
ISSN (Online): 
IsoAbbr: Data User News
NlmId: 9879442
123:123
JrId: 27214
long title: American educational research journal
short title: Am Educ Res J
ISSN: 0002-8312
ISSN (Online): 
IsoAbbr: Am Educ Res J
NlmId: 9879361
123:123
JrId: 27215
long title: Health for the millions
short title: Health Millions
ISSN: 0970-8685
ISSN (Online): 
IsoAbbr: Health Millions
NlmId: 9879305
123:123
JrId: 27216
long title: Migration
short title: Migration
ISSN: 
ISSN (Online): 
IsoAbbr: Migration
NlmId: 9879218
123:123
JrId: 27217
long title: Statistical Reporter / Office Of Federal Statistical Policy And Standards
short title: Stat Report
ISSN: 0039-050X
ISSN (Online): 
IsoAbbr: Stat Report
NlmId: 9879152
123:123
JrId: 27218
long title: Diarrhoea Dialogue
short title: Diarrhoea Dialogue
ISSN: 
ISSN (Online): 
IsoAbbr: Diarrhoea Dialogue
NlmId: 9879116
123:123
JrId: 27219
long title: Research In Sociology Of Education And Socialization
short title: Res Sociol Educ Social
ISSN: 0197-5080
ISSN (Online): 
IsoAbbr: Res Sociol Educ Social
NlmId: 9879034
123:123
JrId: 27220
long title: Population Data Information Service
short title: Popul Data Inf Serv
ISSN: 0115-5164
ISSN (Online): 
IsoAbbr: Popul Data Inf Serv
NlmId: 9878880
123:123
JrId: 27221
long title: Journal of comparative economics
short title: J Comp Econ
ISSN: 0147-5967
ISSN (Online): 
IsoAbbr: J Comp Econ
NlmId: 9878840
123:123
JrId: 27222
long title: Labour and society
short title: Labour Soc
ISSN: 0378-5408
ISSN (Online): 
IsoAbbr: Labour Soc
NlmId: 9878843
123:123
JrId: 27223
long title: Notas de poblacion
short title: Notas Poblacion
ISSN: 0303-1829
ISSN (Online): 
IsoAbbr: Notas Poblacion
NlmId: 9878844
123:123
JrId: 27224
long title: Pro Familia Informationen
short title: Pro Fam Inf
ISSN: 0721-1228
ISSN (Online): 
IsoAbbr: Pro Fam Inf
NlmId: 9878846
123:123
JrId: 27225
long title: Journal Of Developing Areas
short title: J Dev Areas
ISSN: 0022-037X
ISSN (Online): 
IsoAbbr: J Dev Areas
NlmId: 9878849
123:123
JrId: 27226
long title: New internationalist
short title: New Int
ISSN: 0305-9529
ISSN (Online): 
IsoAbbr: New Int
NlmId: 9878851
123:123
JrId: 27227
long title: Tiers-monde
short title: Tiers Monde
ISSN: 0040-7356
ISSN (Online): 
IsoAbbr: Tiers Monde
NlmId: 9878853
123:123
JrId: 27228
long title: Studies in comparative international development
short title: Stud Comp Int Dev
ISSN: 0039-3606
ISSN (Online): 
IsoAbbr: Stud Comp Int Dev
NlmId: 9878854
123:123
JrId: 27229
long title: Yojana
short title: Yojana
ISSN: 0044-0515
ISSN (Online): 
IsoAbbr: Yojana
NlmId: 9878855
123:123
JrId: 27230
long title: Cambridge journal of economics
short title: Cambridge J Econ
ISSN: 0309-166X
ISSN (Online): 
IsoAbbr: Cambridge J Econ
NlmId: 9878838
123:123
JrId: 27231
long title: Future
short title: Future
ISSN: 
ISSN (Online): 
IsoAbbr: Future
NlmId: 9878820
123:123
JrId: 27232
long title: Development dialogue
short title: Dev Dialogue
ISSN: 0345-2328
ISSN (Online): 
IsoAbbr: Dev Dialogue
NlmId: 9878825
123:123
JrId: 27233
long title: Bangladesh Development Studies
short title: Bangladesh Dev Stud
ISSN: 0304-095X
ISSN (Online): 
IsoAbbr: Bangladesh Dev Stud
NlmId: 9878828
123:123
JrId: 27234
long title: Boletin mensual de estadisticas (Colombia. Departamento Administrativo Nacional de Estadisticas)
short title: Bol Mens Estad DANE
ISSN: 0010-1370
ISSN (Online): 
IsoAbbr: Bol Mens Estad DANE
NlmId: 9878829
123:123
JrId: 27236
long title: ZPG reporter
short title: ZPG Report
ISSN: 0199-0071
ISSN (Online): 
IsoAbbr: ZPG Report
NlmId: 9878810
123:123
JrId: 27237
long title: Improving human performance quarterly
short title: Improv Hum Performance Q
ISSN: 0146-3756
ISSN (Online): 
IsoAbbr: Improv Hum Performance Q
NlmId: 9878782
123:123
JrId: 27238
long title: Cpc Research Review
short title: CPC Res Rev
ISSN: 
ISSN (Online): 
IsoAbbr: CPC Res Rev
NlmId: 9878718
123:123
JrId: 27239
long title: International journal of remote sensing
short title: Int J Remote Sens
ISSN: 0143-1161
ISSN (Online): 
IsoAbbr: Int J Remote Sens
NlmId: 9878707
123:123
JrId: 27240
long title: Network - International Fertility Research Program
short title: Netw Int Fertil Res Program
ISSN: 
ISSN (Online): 
IsoAbbr: Netw Int Fertil Res Program
NlmId: 9878684
123:123
JrId: 27241
long title: Pediatric alert
short title: Pediatr Alert
ISSN: 0160-0184
ISSN (Online): 
IsoAbbr: Pediatr Alert
NlmId: 9878654
123:123
JrId: 27242
long title: Revista De Statistica
short title: Rev Stat
ISSN: 0556-6398
ISSN (Online): 
IsoAbbr: Rev Stat
NlmId: 9878553
123:123
JrId: 27243
long title: Polish ecological studies
short title: Pol Ecol Stud
ISSN: 0324-8763
ISSN (Online): 
IsoAbbr: Pol Ecol Stud
NlmId: 9878442
123:123
JrId: 27244
long title: Famille et developpement
short title: Fam Dev
ISSN: 
ISSN (Online): 
IsoAbbr: Fam Dev
NlmId: 9878457
123:123
JrId: 27245
long title: Ciencia y desarrollo
short title: Cienc Desarro
ISSN: 0185-0008
ISSN (Online): 
IsoAbbr: Cienc Desarro
NlmId: 9878168
123:123
JrId: 27246
long title: Mazingira
short title: Mazingira
ISSN: 0250-6858
ISSN (Online): 
IsoAbbr: Mazingira
NlmId: 9878114
123:123
JrId: 27247
long title: Southern economic journal
short title: South Econ J
ISSN: 0038-4038
ISSN (Online): 
IsoAbbr: South Econ J
NlmId: 9877794
123:123
JrId: 27248
long title: AV communication review
short title: Av Commun Rev
ISSN: 0001-2890
ISSN (Online): 
IsoAbbr: Av Commun Rev
NlmId: 9877675
123:123
JrId: 27251
long title: RF illustrated
short title: RF Illus
ISSN: 0090-9599
ISSN (Online): 
IsoAbbr: RF Illus
NlmId: 9877188
123:123
JrId: 27252
long title: Ethos (Berkeley, Calif.)
short title: Ethos
ISSN: 0091-2131
ISSN (Online): 
IsoAbbr: Ethos
NlmId: 9877005
123:123
JrId: 27253
long title: Chicago today (University of Chicago)
short title: Chic Today
ISSN: 0577-7321
ISSN (Online): 
IsoAbbr: Chic Today
NlmId: 9876948
123:123
JrId: 27254
long title: Chinese sociology and anthropology
short title: Chin Sociol Anthropol
ISSN: 0009-4625
ISSN (Online): 
IsoAbbr: Chin Sociol Anthropol
NlmId: 9876951
123:123
JrId: 27257
long title: Urban affairs quarterly
short title: Urban Aff Q
ISSN: 0042-0816
ISSN (Online): 
IsoAbbr: Urban Aff Q
NlmId: 9876742
123:123
JrId: 27259
long title: Statistica Neerlandica
short title: Stat Neerl
ISSN: 0039-0402
ISSN (Online): 
IsoAbbr: Stat Neerl
NlmId: 9876667
123:123
JrId: 27260
long title: Statistical Notes Of Japan
short title: Stat Notes Jpn
ISSN: 0561-922X
ISSN (Online): 
IsoAbbr: Stat Notes Jpn
NlmId: 9876668
123:123
JrId: 27262
long title: Soviet Sociology
short title: Sov Soc
ISSN: 0038-5824
ISSN (Online): 
IsoAbbr: Sov Soc
NlmId: 9876654
123:123
JrId: 27264
long title: Pan-African journal
short title: Pan Afr J
ISSN: 0031-0565
ISSN (Online): 
IsoAbbr: Pan Afr J
NlmId: 9876445
123:123
JrId: 27265
long title: Mondes En Developpement
short title: Mondes Dev
ISSN: 0302-3052
ISSN (Online): 
IsoAbbr: Mondes Dev
NlmId: 9876330
123:123
JrId: 27266
long title: Korea journal
short title: Korea J
ISSN: 0023-3900
ISSN (Online): 
IsoAbbr: Korea J
NlmId: 9876229
123:123
JrId: 27267
long title: Jewish Journal Of Sociology
short title: Jew J Sociol
ISSN: 0021-6534
ISSN (Online): 
IsoAbbr: Jew J Sociol
NlmId: 9876182
123:123
JrId: 27268
long title: Animal production
short title: Anim Prod
ISSN: 0003-3561
ISSN (Online): 
IsoAbbr: Anim Prod
NlmId: 9875866
123:123
JrId: 27269
long title: Annales Academiae Scientiarum Fennicae. Series A. 3, Geologica--geographica
short title: Ann Acad Sci Fenn A 3 Geol Geogr
ISSN: 0066-197X
ISSN (Online): 
IsoAbbr: Ann Acad Sci Fenn A 3 Geol Geogr
NlmId: 9875867
123:123
JrId: 27270
long title: Ethnic Groups
short title: Ethnic Groups
ISSN: 0308-6860
ISSN (Online): 
IsoAbbr: Ethnic Groups
NlmId: 9875740
123:123
JrId: 27271
long title: Acta Endocrinologica Panamericana
short title: Acta Endocrinol Panam
ISSN: 0065-1192
ISSN (Online): 
IsoAbbr: Acta Endocrinol Panam
NlmId: 9875565
123:123
JrId: 27272
long title: Business economics (Cleveland, Ohio)
short title: Bus Econ
ISSN: 0007-666X
ISSN (Online): 
IsoAbbr: Bus Econ
NlmId: 9875543
123:123
JrId: 27273
long title: The Asia Foundation news
short title: Aisa Found News
ISSN: 0735-0740
ISSN (Online): 
IsoAbbr: Aisa Found News
NlmId: 9875517
123:123
JrId: 27274
long title: International organization
short title: Int Organ
ISSN: 0020-8183
ISSN (Online): 1531-5088
IsoAbbr: Int Organ
NlmId: 9875518
123:123
JrId: 27275
long title: Ciencia Y Sociedad
short title: Cienc Soc
ISSN: 0378-7680
ISSN (Online): 
IsoAbbr: Cienc Soc
NlmId: 9875527
123:123
JrId: 27276
long title: Sankhya
short title: Sankhya
ISSN: 0581-5738
ISSN (Online): 
IsoAbbr: Sankhya
NlmId: 9875503
123:123
JrId: 27277
long title: University Of North Carolina News Letter
short title: Univ N C News Lett
ISSN: 0886-2621
ISSN (Online): 
IsoAbbr: Univ N C News Lett
NlmId: 9875257
123:123
JrId: 27278
long title: Warta Demografi
short title: Warta Demografi
ISSN: 0125-9679
ISSN (Online): 
IsoAbbr: Warta Demografi
NlmId: 9875210
123:123
JrId: 27279
long title: Rumah Tangga Dan Kesehatan
short title: Rumah Tangga Kesehatan
ISSN: 0485-6015
ISSN (Online): 
IsoAbbr: Rumah Tangga Kesehatan
NlmId: 9875217
123:123
JrId: 27280
long title: Zero Population Growth national reporter
short title: Zero Popul Growth Natl Rep
ISSN: 0049-8718
ISSN (Online): 
IsoAbbr: Zero Popul Growth Natl Rep
NlmId: 9875135
123:123
JrId: 27282
long title: Tropical Health
short title: Trop Heal
ISSN: 
ISSN (Online): 
IsoAbbr: Trop Heal
NlmId: 9815996
123:123
JrId: 27283
long title: Aidscaptions
short title: Aidscaptions
ISSN: 
ISSN (Online): 
IsoAbbr: Aidscaptions
NlmId: 9815998
123:123
JrId: 27284
long title: African journal of fertility, sexuality, and reproductive health
short title: Afr J Fertil Sexual Reprod Heal
ISSN: 
ISSN (Online): 
IsoAbbr: Afr J Fertil Sexual Reprod Heal
NlmId: 9815675
123:123
JrId: 27285
long title: Journal of immigrant health
short title: J Immigr Health
ISSN: 1096-4045
ISSN (Online): 1573-3629
IsoAbbr: J Immigr Health
NlmId: 9815654
123:123
JrId: 27286
long title: Journal of health & population in developing countries
short title: J Health Popul Dev Ctries
ISSN: 1095-8940
ISSN (Online): 
IsoAbbr: J Health Popul Dev Ctries
NlmId: 9815637
123:123
JrId: 27287
long title: Sexual health exchange
short title: Sex Health Exch
ISSN: 1388-3046
ISSN (Online): 
IsoAbbr: Sex Health Exch
NlmId: 9813116
123:123
JrId: 27289
long title: Review of social policy
short title: Rev Soc Policy
ISSN: 0918-788X
ISSN (Online): 
IsoAbbr: Rev Soc Policy
NlmId: 9809667
123:123
JrId: 27290
long title: ACOG educational bulletin
short title: ACOG Educ Bull
ISSN: 
ISSN (Online): 
IsoAbbr: ACOG Educ Bull
NlmId: 9801903
123:123
JrId: 27291
long title: Archives of otolaryngology
short title: Arch Otolaryngol
ISSN: 0276-0673
ISSN (Online): 
IsoAbbr: Arch Otolaryngol
NlmId: 9716259
123:123
JrId: 27292
long title: Lyon Mediterranee medical. Medecine du Sud-Est
short title: Lyon Mediterr Med Med Sud Est
ISSN: 0766-5466
ISSN (Online): 
IsoAbbr: Lyon Mediterr Med Med Sud Est
NlmId: 9714169
123:123
JrId: 27293
long title: Initiatives in reproductive health policy
short title: Initiat Reprod Health Policy
ISSN: 1086-4350
ISSN (Online): 
IsoAbbr: Initiat Reprod Health Policy
NlmId: 9712251
123:123
JrId: 27294
long title: Africa women & health : a Safe Motherhood magazine
short title: Afr Women Health
ISSN: 
ISSN (Online): 
IsoAbbr: Afr Women Health
NlmId: 9710379
123:123
JrId: 27295
long title: Perspectives in health : the magazine of the Pan American Health Organization
short title: Perspect Health
ISSN: 1020-5551
ISSN (Online): 
IsoAbbr: Perspect Health
NlmId: 9710450
123:123
JrId: 27296
long title: Advances in bioethics
short title: Adv Bioeth
ISSN: 
ISSN (Online): 
IsoAbbr: Adv Bioeth
NlmId: 9706388
123:123
JrId: 27297
long title: Front lines research
short title: Front Lines Res
ISSN: 1076-5425
ISSN (Online): 
IsoAbbr: Front Lines Res
NlmId: 9700871
123:123
JrId: 27298
long title: Advances in abortion care / IPAS
short title: Adv Abort Care
ISSN: 1063-6781
ISSN (Online): 
IsoAbbr: Adv Abort Care
NlmId: 9613964
123:123
JrId: 27299
long title: Revista medica del IPSS / Instituto Peruano de Seguridad Social
short title: Rev Med IPSS
ISSN: 1022-0240
ISSN (Online): 
IsoAbbr: Rev Med IPSS
NlmId: 9612483
123:123
JrId: 27300
long title: Dirasat. Medical and biological sciences
short title: Dirasat Med Biol Sci
ISSN: 1026-3772
ISSN (Online): 
IsoAbbr: Dirasat Med Biol Sci
NlmId: 9612496
123:123
JrId: 27301
long title: Child health dialogue
short title: Child Health Dialogue
ISSN: 1363-2094
ISSN (Online): 
IsoAbbr: Child Health Dialogue
NlmId: 9607833
123:123
JrId: 27302
long title: Journal of the College of Physicians and Surgeons--Pakistan : JCPSP
short title: J Coll Physicians Surg Pak
ISSN: 1022-386X
ISSN (Online): 1681-7168
IsoAbbr: J Coll Physicians Surg Pak
NlmId: 9606447
123:123
JrId: 27303
long title: Acquired immunodeficiency syndrome (AIDS) weekly surveillance report / AIDS Activity, Center for Infectious Diseases, Centers for Disease Control
short title: Acquir Immunodefic Syndr (AIDS) Wkly Surveill Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Acquir Immunodefic Syndr (AIDS) Wkly Surveill Rep
NlmId: 9605860
123:123
JrId: 27304
long title: Current issues in public health
short title: Curr Issues Public Health
ISSN: 1076-7762
ISSN (Online): 
IsoAbbr: Curr Issues Public Health
NlmId: 9604505
123:123
JrId: 27305
long title: AIDS/STD health promotion exchange
short title: AIDS STD Health Promot Exch
ISSN: 1384-2692
ISSN (Online): 
IsoAbbr: AIDS STD Health Promot Exch
NlmId: 9602418
123:123
JrId: 27306
long title: Facts about infant feeding
short title: Facts Infant Feed
ISSN: 
ISSN (Online): 
IsoAbbr: Facts Infant Feed
NlmId: 9602348
123:123
JrId: 27307
long title: JK practitioner : a journal of current clinical medicine & surgery
short title: JK Pract
ISSN: 0971-8834
ISSN (Online): 
IsoAbbr: JK Pract
NlmId: 9602083
123:123
JrId: 27308
long title: The Canadian journal of human sexuality
short title: Can J Hum Sex
ISSN: 1188-4517
ISSN (Online): 
IsoAbbr: Can J Hum Sex
NlmId: 9516982
123:123
JrId: 27309
long title: Alexandria journal of pharmaceutical sciences
short title: Alex J Pharm Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Alex J Pharm Sci
NlmId: 9516732
123:123
JrId: 27310
long title: Africa link : a publication of the Africa Region
short title: Afr Link
ISSN: 0250-698X
ISSN (Online): 
IsoAbbr: Afr Link
NlmId: 9510758
123:123
JrId: 27311
long title: Violence against women
short title: Violence Against Women
ISSN: 1077-8012
ISSN (Online): 1552-8448
IsoAbbr: Violence Against Women
NlmId: 9506308
123:123
JrId: 27312
long title: Psikhologyah : ketav 'et mada'i Yisre'eli le-'iyun ule-mehkar
short title: 
ISSN: 0792-2949
ISSN (Online): 
IsoAbbr: 
NlmId: 9505810
123:123
JrId: 27313
long title: Psychodynamic counselling
short title: Psychodyn Couns
ISSN: 1353-3339
ISSN (Online): 1470-1057
IsoAbbr: Psychodyn Couns
NlmId: 9503424
123:123
JrId: 27314
long title: NARESA monograph
short title: NARESA Mongr
ISSN: 
ISSN (Online): 
IsoAbbr: NARESA Mongr
NlmId: 9501763
123:123
JrId: 27315
long title: Malawi medical journal : the journal of Medical Association of Malawi
short title: Malawi Med J
ISSN: 1995-7262
ISSN (Online): 1995-7270
IsoAbbr: Malawi Med J
NlmId: 9500170
123:123
JrId: 27316
long title: Action contre le SIDA
short title: Action Contre SIDA
ISSN: 
ISSN (Online): 
IsoAbbr: Action Contre SIDA
NlmId: 9441771
123:123
JrId: 27317
long title: Estudos demograficos : revista do Gabinete de Estudos Demograficos do Instituto Nacional de Estatistica
short title: Estud Demogr
ISSN: 0871-875X
ISSN (Online): 
IsoAbbr: Estud Demogr
NlmId: 9440575
123:123
JrId: 27318
long title: African journal of health sciences
short title: Afr J Health Sci
ISSN: 1022-9272
ISSN (Online): 
IsoAbbr: Afr J Health Sci
NlmId: 9439497
123:123
JrId: 27319
long title: African journal of medical practice / African Academy of Sciences
short title: Afr J Med Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Afr J Med Pract
NlmId: 9439289
123:123
JrId: 27320
long title: Journal of clinical psychology in medical settings
short title: J Clin Psychol Med Settings
ISSN: 1068-9583
ISSN (Online): 1573-3572
IsoAbbr: J Clin Psychol Med Settings
NlmId: 9435680
123:123
JrId: 27321
long title: Kyklos : Jahrbuch des Instituts fur Geschichte der Medizin an der Universitat Leipzig
short title: Kyklos
ISSN: 
ISSN (Online): 
IsoAbbr: Kyklos
NlmId: 9429578
123:123
JrId: 27323
long title: Arteres et veines
short title: Arteres Veines
ISSN: 0293-5090
ISSN (Online): 
IsoAbbr: Arteres Veines
NlmId: 9426966
123:123
JrId: 27324
long title: Maandstatistiek van de bevolking (Hague, Netherlands : 1982)
short title: Maandstat Bevolking
ISSN: 0168-6240
ISSN (Online): 
IsoAbbr: Maandstat Bevolking
NlmId: 9426925
123:123
JrId: 27325
long title: Revista ABP-APAL / Associacao Brasileira de Psiquiatria and Asociacion Psiquiatrica de America Latina
short title: Rev ABPAPAL
ISSN: 0102-7646
ISSN (Online): 
IsoAbbr: Rev ABPAPAL
NlmId: 9426823
123:123
JrId: 27326
long title: EPA journal / United States Environmental Protection Agency, Office of Public Awareness
short title: Epa J
ISSN: 0145-1189
ISSN (Online): 
IsoAbbr: Epa J
NlmId: 9426499
123:123
JrId: 27327
long title: Abortion research notes / International Reference Center for Abortion Research
short title: Abort Res Notes
ISSN: 0361-1116
ISSN (Online): 
IsoAbbr: Abort Res Notes
NlmId: 9426492
123:123
JrId: 27328
long title: Health technology directions
short title: Health Technol Dir
ISSN: 0730-8620
ISSN (Online): 
IsoAbbr: Health Technol Dir
NlmId: 9426490
123:123
JrId: 27329
long title: Essential drugs monitor
short title: Essent Drugs Monit
ISSN: 1015-0919
ISSN (Online): 1564-121X
IsoAbbr: Essent Drugs Monit
NlmId: 9426455
123:123
JrId: 27330
long title: Dialogue on diarrhoea
short title: Dialogue Diarrhoea
ISSN: 0950-0235
ISSN (Online): 
IsoAbbr: Dialogue Diarrhoea
NlmId: 9426468
123:123
JrId: 27331
long title: Al Azhar medical journal = Majallat al-Tibb al-Azhar
short title: Al Azhar Med J
ISSN: 1110-0400
ISSN (Online): 
IsoAbbr: Al Azhar Med J
NlmId: 9426436
123:123
JrId: 27332
long title: Nufusbilim dergisi
short title: Nufusbil Derg
ISSN: 0259-6334
ISSN (Online): 
IsoAbbr: Nufusbil Derg
NlmId: 9426243
123:123
JrId: 27333
long title: Ren kou yan jiu = Renkou yanjiu
short title: Renkou Yanjiu
ISSN: 1000-6087
ISSN (Online): 
IsoAbbr: Renkou Yanjiu
NlmId: 9426170
123:123
JrId: 27334
long title: Links (New York, N.Y.)
short title: Links
ISSN: 0894-3036
ISSN (Online): 
IsoAbbr: Links
NlmId: 9426127
123:123
JrId: 27335
long title: Australian journal of marriage & family
short title: Aust J Marriage Fam
ISSN: 1034-652X
ISSN (Online): 
IsoAbbr: Aust J Marriage Fam
NlmId: 9426100
123:123
JrId: 27336
long title: New Egyptian journal of medicine
short title: New Egypt J Med
ISSN: 1110-1946
ISSN (Online): 
IsoAbbr: New Egypt J Med
NlmId: 9426075
123:123
JrId: 27337
long title: Revue europeenne de dermatologie et de MST
short title: Rev Eur Dermatol MST
ISSN: 1140-5325
ISSN (Online): 
IsoAbbr: Rev Eur Dermatol MST
NlmId: 9426085
123:123
JrId: 27338
long title: Population sciences (Cairo, Egypt)
short title: Popul Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Sci
NlmId: 9425997
123:123
JrId: 27339
long title: Feminism & psychology
short title: Fem Psychol
ISSN: 0959-3535
ISSN (Online): 
IsoAbbr: Fem Psychol
NlmId: 9425963
123:123
JrId: 27340
long title: National geographic research
short title: Natl Geogr Res
ISSN: 8755-724X
ISSN (Online): 
IsoAbbr: Natl Geogr Res
NlmId: 9425974
123:123
JrId: 27341
long title: Hemispheres (Paris, France)
short title: Hemispheres
ISSN: 1150-7276
ISSN (Online): 
IsoAbbr: Hemispheres
NlmId: 9425836
123:123
JrId: 27342
long title: Washington memo
short title: Wash Memo Alan Guttmacher Inst
ISSN: 0739-4179
ISSN (Online): 
IsoAbbr: Wash Memo Alan Guttmacher Inst
NlmId: 9425851
123:123
JrId: 27343
long title: Journal of human ecology (Delhi, India)
short title: J Hum Ecol
ISSN: 0970-9274
ISSN (Online): 
IsoAbbr: J Hum Ecol
NlmId: 9425769
123:123
JrId: 27344
long title: Journal of refugee studies
short title: J Refug Stud
ISSN: 0951-6328
ISSN (Online): 
IsoAbbr: J Refug Stud
NlmId: 9425740
123:123
JrId: 27345
long title: Health and sexuality
short title: Health Sex
ISSN: 1054-2957
ISSN (Online): 
IsoAbbr: Health Sex
NlmId: 9425716
123:123
JrId: 27346
long title: The Australian journal of anthropology
short title: Aust J Anthropol
ISSN: 1035-8811
ISSN (Online): 
IsoAbbr: Aust J Anthropol
NlmId: 9425670
123:123
JrId: 27347
long title: WHO features
short title: WHO Feature
ISSN: 
ISSN (Online): 
IsoAbbr: WHO Feature
NlmId: 9425448
123:123
JrId: 27348
long title: In point of fact
short title: In Point Fact
ISSN: 
ISSN (Online): 
IsoAbbr: In Point Fact
NlmId: 9425449
123:123
JrId: 27349
long title: Bulletin (Gandhigram Institute of Rural Health and Family Welfare Trust)
short title: Bull Gandhigram Inst Rural Health Fam Welf Trust
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Gandhigram Inst Rural Health Fam Welf Trust
NlmId: 9425452
123:123
JrId: 27350
long title: Pacific AIDS alert bulletin / South Pacific Commission
short title: Pac AIDS Alert Bull
ISSN: 1018-2152
ISSN (Online): 
IsoAbbr: Pac AIDS Alert Bull
NlmId: 9425419
123:123
JrId: 27351
long title: Indian journal of maternal and child health : official publication of Indian Maternal and Child Health Association,
short title: Indian J Matern Child Health
ISSN: 0970-8928
ISSN (Online): 
IsoAbbr: Indian J Matern Child Health
NlmId: 9425426
123:123
JrId: 27352
long title: Revista del Colegio de Medicos y Cirujanos de Guatemala
short title: Rev Col Med Cir Guatem
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Col Med Cir Guatem
NlmId: 9425195
123:123
JrId: 27353
long title: Majalah demografi Indonesia
short title: Majalah Demografi Indones
ISSN: 0126-0251
ISSN (Online): 
IsoAbbr: Majalah Demografi Indones
NlmId: 9425126
123:123
JrId: 27354
long title: Revista medica de Mocambique
short title: Rev Med Moamb
ISSN: 0254-5705
ISSN (Online): 
IsoAbbr: Rev Med Moamb
NlmId: 9425006
123:123
JrId: 27355
long title: Revista de ciencias biomedicas
short title: Rev Cinc Biomed
ISSN: 0101-322X
ISSN (Online): 
IsoAbbr: Rev Cinc Biomed
NlmId: 9425008
123:123
JrId: 27356
long title: Cahiers de sexologie clinique
short title: Cah Sexol Clin
ISSN: 0336-5913
ISSN (Online): 
IsoAbbr: Cah Sexol Clin
NlmId: 9424905
123:123
JrId: 27357
long title: Sheng zhi yu bi yun = Reproduction and contraception
short title: Shengzhi Yu Biyun
ISSN: 0253-357X
ISSN (Online): 
IsoAbbr: Shengzhi Yu Biyun
NlmId: 9424867
123:123
JrId: 27358
long title: USAID highlights
short title: USAID Highlights
ISSN: 0899-6016
ISSN (Online): 
IsoAbbr: USAID Highlights
NlmId: 9424339
123:123
JrId: 27359
long title: Developpement et sante : revue de perfectionnement medical et sanitaire en pays tropical
short title: Dev Sante
ISSN: 0396-8014
ISSN (Online): 
IsoAbbr: Dev Sante
NlmId: 9423528
123:123
JrId: 27360
long title: Journal of agromedicine
short title: J Agromedicine
ISSN: 1059-924X
ISSN (Online): 1545-0813
IsoAbbr: J Agromedicine
NlmId: 9421530
123:123
JrId: 27361
long title: Progress in human reproduction research
short title: Prog Hum Reprod Res
ISSN: 1564-0655
ISSN (Online): 
IsoAbbr: Prog Hum Reprod Res
NlmId: 9419940
123:123
JrId: 27362
long title: References en gynecologie obstetrique
short title: Ref Gynecol Obstet
ISSN: 1244-8168
ISSN (Online): 
IsoAbbr: Ref Gynecol Obstet
NlmId: 9418470
123:123
JrId: 27363
long title: CVI forum
short title: CVI Forum
ISSN: 1021-5182
ISSN (Online): 
IsoAbbr: CVI Forum
NlmId: 9417807
123:123
JrId: 27364
long title: Diagnostics in Africa
short title: Diagn Afr
ISSN: 0969-5796
ISSN (Online): 
IsoAbbr: Diagn Afr
NlmId: 9316757
123:123
JrId: 27365
long title: Planned parenthood challenges / International Planned Parenthood Federation
short title: Plan Parent Chall
ISSN: 
ISSN (Online): 
IsoAbbr: Plan Parent Chall
NlmId: 9315638
123:123
JrId: 27366
long title: Journal SOGC : journal of the Society of Obstetricians and Gynaecologists of Canada
short title: J SOGC
ISSN: 0849-5831
ISSN (Online): 
IsoAbbr: J SOGC
NlmId: 9315246
123:123
JrId: 27367
long title: World AIDS day features
short title: World AIDS Day Features
ISSN: 
ISSN (Online): 
IsoAbbr: World AIDS Day Features
NlmId: 9312664
123:123
JrId: 27368
long title: Advances in population : psychosocial perspectives
short title: Adv Popul
ISSN: 
ISSN (Online): 
IsoAbbr: Adv Popul
NlmId: 9309603
123:123
JrId: 27369
long title: Canadian AIDS news
short title: Can AIDS News
ISSN: 1188-0325
ISSN (Online): 
IsoAbbr: Can AIDS News
NlmId: 9308285
123:123
JrId: 27370
long title: Pakistan population review
short title: Pak Popul Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Pak Popul Rev
NlmId: 9306907
123:123
JrId: 27371
long title: TeLinde's operative gynecology updates
short title: TeLindes Oper Gynecol Updates
ISSN: 1060-5681
ISSN (Online): 
IsoAbbr: TeLindes Oper Gynecol Updates
NlmId: 9307014
123:123
JrId: 27372
long title: China population newsletter
short title: China Popul Newsl
ISSN: 1000-9043
ISSN (Online): 
IsoAbbr: China Popul Newsl
NlmId: 9306691
123:123
JrId: 27373
long title: China population today
short title: China Popul Today
ISSN: 
ISSN (Online): 
IsoAbbr: China Popul Today
NlmId: 9306692
123:123
JrId: 27374
long title: Evolutionary anthropology
short title: Evol Anthropol
ISSN: 1060-1538
ISSN (Online): 1520-6505
IsoAbbr: Evol. Anthropol.
NlmId: 9306331
123:123
JrId: 27375
long title: ORGYN : Organon's magazine on women & health
short title: ORGYN
ISSN: 
ISSN (Online): 
IsoAbbr: ORGYN
NlmId: 9303358
123:123
JrId: 27376
long title: Archives of STD/HIV research
short title: Arch STD HIV Res
ISSN: 1071-0906
ISSN (Online): 
IsoAbbr: Arch STD HIV Res
NlmId: 9303070
123:123
JrId: 27377
long title: The Canadian journal of ob/gyn & women's health care
short title: Can J Ob Gyn Womens Health Care
ISSN: 1183-2517
ISSN (Online): 
IsoAbbr: Can J Ob Gyn Womens Health Care
NlmId: 9303107
123:123
JrId: 27378
long title: Georgia epidemiology report / Georgia Dept. of Human Resources, Office of Epidemiology
short title: Ga Epidemiol Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Ga Epidemiol Rep
NlmId: 9301257
123:123
JrId: 27379
long title: Femina : revista da Federacao Brasileira das Sociedades de Ginecologia e Obstetricia
short title: Femina
ISSN: 0100-7254
ISSN (Online): 
IsoAbbr: Femina
NlmId: 9214672
123:123
JrId: 27380
long title: National women's health report
short title: Natl Womens Health Rep
ISSN: 0741-9147
ISSN (Online): 
IsoAbbr: Natl Womens Health Rep
NlmId: 9212752
123:123
JrId: 27381
long title: Contemporary oncology
short title: Contemp Oncol
ISSN: 1061-0383
ISSN (Online): 
IsoAbbr: Contemp Oncol
NlmId: 9212078
123:123
JrId: 27382
long title: Populacao & desenvolvimento
short title: Popul Desenvolv
ISSN: 0102-8332
ISSN (Online): 
IsoAbbr: Popul Desenvolv
NlmId: 9210925
123:123
JrId: 27383
long title: Journal of family and economic issues
short title: J Fam Econ Issues
ISSN: 1058-0476
ISSN (Online): 1573-3475
IsoAbbr: J Fam Econ Issues
NlmId: 9209844
123:123
JrId: 27384
long title: Ethique
short title: Ethique
ISSN: 1151-5422
ISSN (Online): 
IsoAbbr: Ethique
NlmId: 9208917
123:123
JrId: 27385
long title: Mothers and children
short title: Mothers Child
ISSN: 0272-6912
ISSN (Online): 
IsoAbbr: Mothers Child
NlmId: 9208655
123:123
JrId: 27386
long title: Population education in Asia and the Pacific newsletter
short title: Popul Educ Asia Pac Newsl Forum
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Educ Asia Pac Newsl Forum
NlmId: 9204315
123:123
JrId: 27387
long title: Family planning world
short title: Family Plan World
ISSN: 
ISSN (Online): 
IsoAbbr: Family Plan World
NlmId: 9203289
123:123
JrId: 27388
long title: STD bulletin
short title: STD Bull
ISSN: 
ISSN (Online): 
IsoAbbr: STD Bull
NlmId: 9201493
123:123
JrId: 27389
long title: AVSC news (Association for Voluntary Surgical Contraception (U.S.))
short title: AVSC News
ISSN: 
ISSN (Online): 
IsoAbbr: AVSC News
NlmId: 9114467
123:123
JrId: 27390
long title: Reviews in clinical gerontology
short title: Rev Clin Gerontol
ISSN: 0959-2598
ISSN (Online): 
IsoAbbr: Rev Clin Gerontol
NlmId: 9114340
123:123
JrId: 27391
long title: AIDS & society
short title: AIDS Soc
ISSN: 1055-0380
ISSN (Online): 
IsoAbbr: AIDS Soc
NlmId: 9112545
123:123
JrId: 27392
long title: Enfoques en atencion primaria
short title: Enfoques Aten Prim
ISSN: 0716-2774
ISSN (Online): 
IsoAbbr: Enfoques Aten Prim
NlmId: 9112254
123:123
JrId: 27393
long title: International child health
short title: Int Child Health
ISSN: 1016-8699
ISSN (Online): 
IsoAbbr: Int Child Health
NlmId: 9111859
123:123
JrId: 27394
long title: Earthwatch
short title: Earthwatch
ISSN: 
ISSN (Online): 
IsoAbbr: Earthwatch
NlmId: 9111593
123:123
JrId: 27395
long title: World Health Organization AIDS technical bulletin
short title: WHO AIDS Tech Bull
ISSN: 1013-0845
ISSN (Online): 
IsoAbbr: WHO AIDS Tech Bull
NlmId: 9110090
123:123
JrId: 27396
long title: The COBASHECA (community based health care) newsletter
short title: COBASHECA
ISSN: 
ISSN (Online): 
IsoAbbr: COBASHECA
NlmId: 9109893
123:123
JrId: 27397
long title: Avances en psicologia clinica latinoamericana
short title: Av Piscol Clin Latinonot
ISSN: 0120-3797
ISSN (Online): 
IsoAbbr: Av Piscol Clin Latinonot
NlmId: 9108921
123:123
JrId: 27398
long title: Acta medica dominicana : revista cientifica para medicos
short title: Acta Med Dom
ISSN: 0379-4857
ISSN (Online): 
IsoAbbr: Acta Med Dom
NlmId: 9108626
123:123
JrId: 27399
long title: Current obstetrics & gynaecology
short title: Curr Obstet Gynaecol
ISSN: 0957-5847
ISSN (Online): 
IsoAbbr: Curr Obstet Gynaecol
NlmId: 9106558
123:123
JrId: 27400
long title: Journal of health education / Association for the Advancement of Health Education
short title: J Health Educ
ISSN: 1055-6699
ISSN (Online): 
IsoAbbr: J Health Educ
NlmId: 9102137
123:123
JrId: 27401
long title: Jornal de psicologia
short title: J Psicol
ISSN: 0870-4783
ISSN (Online): 
IsoAbbr: J Psicol
NlmId: 9100347
123:123
JrId: 27402
long title: Popnet
short title: Popnet
ISSN: 
ISSN (Online): 
IsoAbbr: Popnet
NlmId: 9100109
123:123
JrId: 27403
long title: Drug and alcohol review
short title: Drug Alcohol Rev
ISSN: 0959-5236
ISSN (Online): 1465-3362
IsoAbbr: Drug Alcohol Rev
NlmId: 9015440
123:123
JrId: 27404
long title: Journal of the Bahrain Medical Society = Majallat Jam'iyat al-Atibba' al-Bahrayniyah
short title: J Bahrain Med Soc
ISSN: 1015-6321
ISSN (Online): 
IsoAbbr: J Bahrain Med Soc
NlmId: 9015286
123:123
JrId: 27405
long title: Venereology : official publication of the National Venereology Council of Australia
short title: Venereology
ISSN: 1032-1012
ISSN (Online): 
IsoAbbr: Venereology
NlmId: 9012965
123:123
JrId: 27406
long title: Psychology and developing societies
short title: Psychol Dev Soc J
ISSN: 0971-3336
ISSN (Online): 
IsoAbbr: Psychol Dev Soc J
NlmId: 9011546
123:123
JrId: 27407
long title: WorldAIDS
short title: WorldAIDS
ISSN: 0954-6510
ISSN (Online): 
IsoAbbr: WorldAIDS
NlmId: 9011394
123:123
JrId: 27408
long title: AIDS health promotion exchange / World Health Organization, Global Programme on AIDS, Health Promotion Unit
short title: AIDS Health Promot Exch
ISSN: 1013-7785
ISSN (Online): 
IsoAbbr: AIDS Health Promot Exch
NlmId: 9007757
123:123
JrId: 27409
long title: L' Eurobiologiste
short title: Eurobiologiste
ISSN: 0553-9323
ISSN (Online): 
IsoAbbr: Eurobiologiste
NlmId: 9007307
123:123
JrId: 27410
long title: Imbonezamuryango = Famille, sante, developpement / Republique rwandaise, Office national de la population (ONAPO)
short title: Imbonezamuryango
ISSN: 
ISSN (Online): 
IsoAbbr: Imbonezamuryango
NlmId: 9006527
123:123
JrId: 27411
long title: Families in society : the journal of contemporary human services
short title: Fam Soc
ISSN: 1044-3894
ISSN (Online): 
IsoAbbr: Fam Soc
NlmId: 9005375
123:123
JrId: 27413
long title: Integration (Tokyo, Japan)
short title: Integration
ISSN: 0916-0582
ISSN (Online): 
IsoAbbr: Integration
NlmId: 9001944
123:123
JrId: 27414
long title: Boletim epidemiologico. AIDS / Ministerio da Saude
short title: Bol Epidemiol AIDS
ISSN: 1517-1159
ISSN (Online): 
IsoAbbr: Bol Epidemiol AIDS
NlmId: 9001291
123:123
JrId: 27415
long title: Egyptian medical journal
short title: Egypt Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Egypt Med J
NlmId: 9000233
123:123
JrId: 27416
long title: Early education and development
short title: Early Educ Dev
ISSN: 1040-9289
ISSN (Online): 1556-6935
IsoAbbr: Early Educ Dev
NlmId: 8918109
123:123
JrId: 27417
long title: SCN news / United Nations, Administrative Committee on Coordination, Subcommittee on Nutrition
short title: SCN News
ISSN: 
ISSN (Online): 
IsoAbbr: SCN News
NlmId: 8915871
123:123
JrId: 27418
long title: Journal of the Pennsylvania Academy of Science
short title: J Pa Acad Sci
ISSN: 1044-6753
ISSN (Online): 
IsoAbbr: J Pa Acad Sci
NlmId: 8915781
123:123
JrId: 27419
long title: NCP bulletin / Nutrition Center of the Philippines
short title: NCP Bull
ISSN: 0115-4265
ISSN (Online): 
IsoAbbr: NCP Bull
NlmId: 8915232
123:123
JrId: 27420
long title: Foresight (Los Angeles, Calif.)
short title: Foresight
ISSN: 
ISSN (Online): 
IsoAbbr: Foresight
NlmId: 8912643
123:123
JrId: 27421
long title: Medical journal of the Islamic Republic of Iran
short title: Med J Islam Repub Iran
ISSN: 1016-1430
ISSN (Online): 
IsoAbbr: Med J Islam Repub Iran
NlmId: 8910777
123:123
JrId: 27422
long title: Virus information exchange newsletter for South-East Asia and the Western Pacific
short title: Virus Inf Exch Newsl South East Asia West Pac
ISSN: 0813-5444
ISSN (Online): 
IsoAbbr: Virus Inf Exch Newsl South East Asia West Pac
NlmId: 8910066
123:123
JrId: 27423
long title: Contemporary reviews in obstetrics and gynaecology
short title: Contemp Rev Obstet Gynaecol
ISSN: 0953-9182
ISSN (Online): 
IsoAbbr: Contemp Rev Obstet Gynaecol
NlmId: 8908156
123:123
JrId: 27424
long title: Revista brasileira de estudos de populacao
short title: Rev Bras Estud Popul
ISSN: 0102-3098
ISSN (Online): 
IsoAbbr: Rev Bras Estud Popul
NlmId: 8907472
123:123
JrId: 27425
long title: Population trends and public policy
short title: Popul Trends Public Policy
ISSN: 0736-7716
ISSN (Online): 
IsoAbbr: Popul Trends Public Policy
NlmId: 8904046
123:123
JrId: 27426
long title: AIDS watch
short title: AIDS Watch
ISSN: 
ISSN (Online): 
IsoAbbr: AIDS Watch
NlmId: 8903697
123:123
JrId: 27427
long title: The American journal of gynecologic health
short title: Am J Gynecol Health
ISSN: 0895-3643
ISSN (Online): 
IsoAbbr: Am J Gynecol Health
NlmId: 8901820
123:123
JrId: 27428
long title: Bangladesh journal of microbiology / Bangladesh Society of Microbiologists
short title: Banglad J Microbiol
ISSN: 1011-9981
ISSN (Online): 
IsoAbbr: Banglad J Microbiol
NlmId: 8901561
123:123
JrId: 27429
long title: Psikhologicheskii zhurnal
short title: Psikholog Zh
ISSN: 0205-9592
ISSN (Online): 
IsoAbbr: Psikholog Zh
NlmId: 8900824
123:123
JrId: 27430
long title: AIDS action
short title: AIDS Action
ISSN: 0953-0096
ISSN (Online): 
IsoAbbr: AIDS Action
NlmId: 8900887
123:123
JrId: 27431
long title: Immunologia clinica
short title: Immunol Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Immunol Clin
NlmId: 8813019
123:123
JrId: 27432
long title: Journal of psychology & human sexuality
short title: J Psychol Human Sex
ISSN: 0890-7064
ISSN (Online): 
IsoAbbr: J Psychol Human Sex
NlmId: 8813032
123:123
JrId: 27433
long title: Journal of contemporary ethnography
short title: J Contemp Ethnogr
ISSN: 0891-2416
ISSN (Online): 
IsoAbbr: J Contemp Ethnogr
NlmId: 8809953
123:123
JrId: 27434
long title: Biomedical bulletin / Association for Voluntary Sterilization, Inc
short title: Biomed Bull
ISSN: 0271-6771
ISSN (Online): 
IsoAbbr: Biomed Bull
NlmId: 8809104
123:123
JrId: 27435
long title: Psychology & health
short title: Psychol Health
ISSN: 0887-0446
ISSN (Online): 1476-8321
IsoAbbr: Psychol Health
NlmId: 8807983
123:123
JrId: 27436
long title: Perinatologia y reproduccion humana / INPer
short title: Perinatol Reprod Hum
ISSN: 0187-5337
ISSN (Online): 
IsoAbbr: Perinatol Reprod Hum
NlmId: 8807349
123:123
JrId: 27437
long title: Current research on occupations and professions
short title: Curr Res Occup Prof
ISSN: 1043-3287
ISSN (Online): 
IsoAbbr: Curr Res Occup Prof
NlmId: 8806749
123:123
JrId: 27438
long title: The Seoul journal of medicine
short title: Seoul J Med
ISSN: 
ISSN (Online): 
IsoAbbr: Seoul J Med
NlmId: 8805455
123:123
JrId: 27439
long title: Immunology and allergy clinics of North America
short title: Immunol Allergy Clin North Am
ISSN: 0889-8561
ISSN (Online): 1557-8607
IsoAbbr: Immunol Allergy Clin North Am
NlmId: 8805635
123:123
JrId: 27440
long title: Africa's population and development bulletin
short title: Afr Popul Dev Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Afr Popul Dev Bull
NlmId: 100954607
123:123
JrId: 27441
long title: Malaysian journal of reproductive health : a publication of the Reproductive Research Centre of the National Population and Family Development Board, Malaysia
short title: Malays J Reprod Health
ISSN: 0127-3213
ISSN (Online): 
IsoAbbr: Malays J Reprod Health
NlmId: 8804319
123:123
JrId: 27442
long title: Annals of biology
short title: Ann Biol
ISSN: 0970-0153
ISSN (Online): 
IsoAbbr: Ann Biol
NlmId: 8802806
123:123
JrId: 27443
long title: International journal of adolescence and youth
short title: Int J Adolesc Youth
ISSN: 0267-3843
ISSN (Online): 
IsoAbbr: Int J Adolesc Youth
NlmId: 8802674
123:123
JrId: 27444
long title: Fibrinolysis
short title: Fibrinolysis
ISSN: 0268-9499
ISSN (Online): 
IsoAbbr: Fibrinolysis
NlmId: 8712243
123:123
JrId: 27445
long title: Medical science research
short title: Med Sci Res
ISSN: 0269-8951
ISSN (Online): 
IsoAbbr: Med Sci Res
NlmId: 8711539
123:123
JrId: 27446
long title: Asian population studies series / Economic Commission for Asia and the Far East
short title: Asian Popul Stud Ser
ISSN: 0066-8451
ISSN (Online): 
IsoAbbr: Asian Popul Stud Ser
NlmId: 8710537
123:123
JrId: 27447
long title: Behaviour change : journal of the Australian Behaviour Modification Association
short title: Behav Change
ISSN: 0813-4839
ISSN (Online): 
IsoAbbr: Behav Change
NlmId: 8709379
123:123
JrId: 27448
long title: Scientist (Philadelphia, Pa.)
short title: Scientist
ISSN: 0890-3670
ISSN (Online): 1945-5127
IsoAbbr: Scientist
NlmId: 8709295
123:123
JrId: 27449
long title: Advances in adolescent mental health
short title: Adv Adolesc Mental Health
ISSN: 0891-9879
ISSN (Online): 
IsoAbbr: Adv Adolesc Mental Health
NlmId: 8705787
123:123
JrId: 27450
long title: Journal of family violence
short title: J Fam Violence
ISSN: 0885-7482
ISSN (Online): 
IsoAbbr: J Fam Violence
NlmId: 8704564
123:123
JrId: 27451
long title: Asia-Pacific population journal / United Nations
short title: Asia Pac Popul J
ISSN: 0259-238X
ISSN (Online): 
IsoAbbr: Asia Pac Popul J
NlmId: 8702448
123:123
JrId: 27452
long title: Biology and society : the journal of the Eugenics Society
short title: Biol Soc
ISSN: 0266-3880
ISSN (Online): 
IsoAbbr: Biol Soc
NlmId: 8702454
123:123
JrId: 27453
long title: Early childhood research quarterly
short title: Early Child Res Q
ISSN: 0885-2006
ISSN (Online): 
IsoAbbr: Early Child Res Q
NlmId: 8701754
123:123
JrId: 27454
long title: Sexual and marital therapy : journal of the Association of Sexual and Marital Therapists
short title: Sex Marital Ther
ISSN: 0267-4653
ISSN (Online): 
IsoAbbr: Sex Marital Ther
NlmId: 8610937
123:123
JrId: 27455
long title: L'Ateneo parmense. Acta naturalia : organo della Societa di medicina e scienze naturali di Parma
short title: Ateneo Parmense Acta Nat
ISSN: 0004-654X
ISSN (Online): 
IsoAbbr: Ateneo Parmense Acta Nat
NlmId: 8606167
123:123
JrId: 27456
long title: Women's health update
short title: Womens Health Update
ISSN: 8756-7849
ISSN (Online): 
IsoAbbr: Womens Health Update
NlmId: 8605663
123:123
JrId: 27457
long title: Botswana national health bulletin / issued by the National Health Institute
short title: Botsw Natl Health Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Botsw Natl Health Bull
NlmId: 8605327
123:123
JrId: 27458
long title: Pharmacy update
short title: Pharm Update
ISSN: 0267-7334
ISSN (Online): 
IsoAbbr: Pharm Update
NlmId: 8603621
123:123
JrId: 27459
long title: The Journal of research and education in Indian medicine
short title: J Res Educ Indian Med
ISSN: 0970-7700
ISSN (Online): 
IsoAbbr: J Res Educ Indian Med
NlmId: 8602438
123:123
JrId: 27460
long title: AIDS information exchange / the United States Conference of Mayors
short title: AIDS Inf Exch
ISSN: 0891-7426
ISSN (Online): 
IsoAbbr: AIDS Inf Exch
NlmId: 8601082
123:123
JrId: 27461
long title: European journal of sexually transmitted diseases
short title: Eur J Sex Transm Dis
ISSN: 0261-5622
ISSN (Online): 
IsoAbbr: Eur J Sex Transm Dis
NlmId: 8601119
123:123
JrId: 27462
long title: Ginecologia clinica
short title: Ginecol Clin
ISSN: 0392-2944
ISSN (Online): 
IsoAbbr: Ginecol Clin
NlmId: 8600742
123:123
JrId: 27463
long title: Australian journal of sex, marriage & family
short title: Aust J Sex Marriage And Fam
ISSN: 0159-1487
ISSN (Online): 
IsoAbbr: Aust J Sex Marriage And Fam
NlmId: 8600620
123:123
JrId: 27464
long title: European journal of population = Revue europeenne de demographie
short title: Eur J Popul
ISSN: 0168-6577
ISSN (Online): 
IsoAbbr: Eur J Popul
NlmId: 8511777
123:123
JrId: 27465
long title: European demographic information bulletin / European Centre for Population Studies
short title: Europ Demogr Inf Bull
ISSN: 0046-2756
ISSN (Online): 
IsoAbbr: Europ Demogr Inf Bull
NlmId: 8508353
123:123
JrId: 27466
long title: Farmacia clinica
short title: Farm Clin
ISSN: 0212-6583
ISSN (Online): 
IsoAbbr: Farm Clin
NlmId: 8508358
123:123
JrId: 27467
long title: International journal of adolescent medicine and health
short title: Int J Adolesc Med Health
ISSN: 0334-0139
ISSN (Online): 
IsoAbbr: Int J Adolesc Med Health
NlmId: 8506960
123:123
JrId: 27468
long title: Journal of gynaecological endocrinology
short title: J Gynaecol Endocrinol
ISSN: 1120-3536
ISSN (Online): 
IsoAbbr: J Gynaecol Endocrinol
NlmId: 8506964
123:123
JrId: 27469
long title: Trace elements in medicine
short title: Trace Elem Med
ISSN: 0174-7371
ISSN (Online): 
IsoAbbr: Trace Elem Med
NlmId: 8504697
123:123
JrId: 27470
long title: Acta paedologica
short title: Acta Paedolog
ISSN: 0737-5166
ISSN (Online): 
IsoAbbr: Acta Paedolog
NlmId: 8500993
123:123
JrId: 27471
long title: Child & adolescent social work journal : C & A
short title: Child Adolesc Social Work J
ISSN: 0738-0151
ISSN (Online): 
IsoAbbr: Child Adolesc Social Work J
NlmId: 8501014
123:123
JrId: 27472
long title: Journal of foetal medicine
short title: J Foetal Med
ISSN: 0392-9507
ISSN (Online): 
IsoAbbr: J Foetal Med
NlmId: 8410900
123:123
JrId: 27473
long title: Population today
short title: Popul Today
ISSN: 0749-2448
ISSN (Online): 
IsoAbbr: Popul Today
NlmId: 8410942
123:123
JrId: 27474
long title: The Egyptian population and family planning review
short title: Egypt Popul Fam Plann Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Egypt Popul Fam Plann Rev
NlmId: 8406656
123:123
JrId: 27475
long title: Pediatric and adolescent gynecology : official journal of the International Federation of Infantile and Juvenile Gynecology
short title: Pediatr Adolesc Gynecol
ISSN: 0737-3945
ISSN (Online): 
IsoAbbr: Pediatr Adolesc Gynecol
NlmId: 8406518
123:123
JrId: 27476
long title: Merrill-Palmer quarterly of behavior and development
short title: Merrill Palmer Q Behav Dev
ISSN: 0026-0150
ISSN (Online): 
IsoAbbr: Merrill Palmer Q Behav Dev
NlmId: 8404745
123:123
JrId: 27477
long title: Zhejiang yi ke da xue xue bao = Journal of Zhejiang Medical University
short title: Zhe Jiang Yi Ke Da Xue Xue Bao
ISSN: 1000-1743
ISSN (Online): 
IsoAbbr: Zhe Jiang Yi Ke Da Xue Xue Bao
NlmId: 8404887
123:123
JrId: 27478
long title: Population bulletin of ECWA
short title: Popul Bull ECWA
ISSN: 0378-679X
ISSN (Online): 
IsoAbbr: Popul Bull ECWA
NlmId: 8403915
123:123
JrId: 27479
long title: Journal of obstetrics & gynaecology of Eastern and Central Africa
short title: J Obstet Gynaecol East Cent Africa
ISSN: 1012-8867
ISSN (Online): 
IsoAbbr: J Obstet Gynaecol East Cent Africa
NlmId: 8402696
123:123
JrId: 27480
long title: The Nigerian medical practitioner
short title: Niger Med Pract
ISSN: 0189-0964
ISSN (Online): 
IsoAbbr: Niger Med Pract
NlmId: 8400647
123:123
JrId: 27481
long title: Sociological perspectives : SP : official publication of the Pacific Sociological Association
short title: Sociol Perspect
ISSN: 0731-1214
ISSN (Online): 1533-8673
IsoAbbr: Sociol Perspect
NlmId: 8307698
123:123
JrId: 27482
long title: UN chronicle
short title: UN Chron
ISSN: 0251-7329
ISSN (Online): 
IsoAbbr: UN Chron
NlmId: 8305532
123:123
JrId: 27483
long title: The Einstein quarterly journal of biology and medicine
short title: Einstein Q J Biol Med
ISSN: 0724-6706
ISSN (Online): 
IsoAbbr: Einstein Q J Biol Med
NlmId: 8303108
123:123
JrId: 27484
long title: Comptes rendus de therapeutique et de pharmacologie clinique
short title: C R Ther Pharmacol Clin
ISSN: 0293-9908
ISSN (Online): 
IsoAbbr: C R Ther Pharmacol Clin
NlmId: 8301309
123:123
JrId: 27485
long title: NPN medecine
short title: NPN Med
ISSN: 0248-9635
ISSN (Online): 
IsoAbbr: NPN Med
NlmId: 8219756
123:123
JrId: 27486
long title: International journal of crude drug research
short title: Int J Crude Drug Res
ISSN: 0167-7314
ISSN (Online): 
IsoAbbr: Int J Crude Drug Res
NlmId: 8219647
123:123
JrId: 27487
long title: Journal of Indian Association for Communicable Diseases
short title: J Indian Assoc Commun Dis
ISSN: 0254-3575
ISSN (Online): 
IsoAbbr: J Indian Assoc Commun Dis
NlmId: 8218666
123:123
JrId: 27488
long title: Nutrition update
short title: Nutr Update
ISSN: 0735-4762
ISSN (Online): 
IsoAbbr: Nutr Update
NlmId: 8217419
123:123
JrId: 27489
long title: Individual psychology
short title: Individ Psychol
ISSN: 0277-7010
ISSN (Online): 
IsoAbbr: Individ Psychol
NlmId: 8215867
123:123
JrId: 27490
long title: Contraceptive technology update
short title: Contracept Technol Update
ISSN: 0274-726X
ISSN (Online): 
IsoAbbr: Contracept Technol Update
NlmId: 8214749
123:123
JrId: 27491
long title: Family planning resume
short title: Fam Plann Resume
ISSN: 0737-0849
ISSN (Online): 
IsoAbbr: Fam Plann Resume
NlmId: 8214458
123:123
JrId: 27492
long title: Women & therapy
short title: Women Ther
ISSN: 0270-3149
ISSN (Online): 
IsoAbbr: Women Ther
NlmId: 8213661
123:123
JrId: 27493
long title: The journal of primary prevention
short title: J Prim Prev
ISSN: 0278-095X
ISSN (Online): 1573-6547
IsoAbbr: J Prim Prev
NlmId: 8213457
123:123
JrId: 27494
long title: Current population reports. Series P-60, Consumer income
short title: Curr Popul Rep Consum Income
ISSN: 0730-4803
ISSN (Online): 
IsoAbbr: Curr Popul Rep Consum Income
NlmId: 8211477
123:123
JrId: 27495
long title: The Journal of early adolescence
short title: J Early Adolesc
ISSN: 0272-4316
ISSN (Online): 
IsoAbbr: J Early Adolesc
NlmId: 8208289
123:123
JrId: 27496
long title: Research in the sociology of health care
short title: Res Sociol Health Care
ISSN: 0275-4959
ISSN (Online): 
IsoAbbr: Res Sociol Health Care
NlmId: 8206881
123:123
JrId: 27497
long title: Family planning information service
short title: Fam Plann Inf Serv
ISSN: 0155-2449
ISSN (Online): 
IsoAbbr: Fam Plann Inf Serv
NlmId: 8204496
123:123
JrId: 27498
long title: The Australian journal of clinical hypnotherapy / Australian Society of Clinical Hypnotherapists
short title: Aust J Clin Hypnother
ISSN: 0159-7175
ISSN (Online): 
IsoAbbr: Aust J Clin Hypnother
NlmId: 8203690
123:123
JrId: 27499
long title: Tianjin yi yao = Tianjin medical journal
short title: Tianjin Yi Yao
ISSN: 0253-9896
ISSN (Online): 
IsoAbbr: Tianjin Yi Yao
NlmId: 8201211
123:123
JrId: 27500
long title: Journal de medecine legale droit medical
short title: J Med Leg Droit Med
ISSN: 0249-6208
ISSN (Online): 
IsoAbbr: J Med Leg Droit Med
NlmId: 8200907
123:123
JrId: 27501
long title: Romanian journal of gerontology and geriatrics / the National Institute of Gerontology and Geriatrics, Bucharest
short title: Rom J Gerontol Geriatr
ISSN: 0254-2307
ISSN (Online): 
IsoAbbr: Rom J Gerontol Geriatr
NlmId: 8110288
123:123
JrId: 27502
long title: Children and youth services review
short title: Child Youth Serv Rev
ISSN: 0190-7409
ISSN (Online): 
IsoAbbr: Child Youth Serv Rev
NlmId: 8110100
123:123
JrId: 27503
long title: Clinica e investigacion en ginecologia y obstetricia
short title: Clin Invest Ginecol Obstet
ISSN: 0210-573X
ISSN (Online): 
IsoAbbr: Clin Invest Ginecol Obstet
NlmId: 8110102
123:123
JrId: 27504
long title: Indian journal of sexually transmitted diseases
short title: Indian J Sex Transm Dis
ISSN: 0253-7184
ISSN (Online): 1998-3816
IsoAbbr: Indian J Sex Transm Dis
NlmId: 8106446
123:123
JrId: 27505
long title: Contraceptive delivery systems
short title: Contracept Deliv Syst
ISSN: 0143-6112
ISSN (Online): 
IsoAbbr: Contracept Deliv Syst
NlmId: 8102096
123:123
JrId: 27506
long title: Health policy
short title: Health Policy (New York)
ISSN: 
ISSN (Online): 
IsoAbbr: Health Policy (New York)
NlmId: 8102120
123:123
JrId: 27507
long title: Acta medica colombiana : AMC : organo de la Asociacion Columbiana de Medicina Interna
short title: Acta Med Colomb
ISSN: 0120-2448
ISSN (Online): 
IsoAbbr: Acta Med Colomb
NlmId: 8101701
123:123
JrId: 27508
long title: Revista de la Sociedad Colombiana de Endocrinologia
short title: Rev Soc Colomb Endocrinol
ISSN: 0120-1182
ISSN (Online): 
IsoAbbr: Rev Soc Colomb Endocrinol
NlmId: 8101381
123:123
JrId: 27509
long title: Boletin de psicologia / Republica de Cuba, Ministerio de Salud Publica, Hospital Psiquiatrico de la Habana
short title: Bol Psicol
ISSN: 0253-5742
ISSN (Online): 
IsoAbbr: Bol Psicol
NlmId: 8101251
123:123
JrId: 27510
long title: Archeia iatrikon hetaireon = Archives of the Hellenic medical societies
short title: Arch Iatr Hetaireon
ISSN: 0253-9497
ISSN (Online): 
IsoAbbr: Arch Iatr Hetaireon
NlmId: 8101242
123:123
JrId: 27511
long title: Environmental impact assessment review
short title: Environ Impact Assess Rev
ISSN: 0195-9255
ISSN (Online): 
IsoAbbr: Environ Impact Assess Rev
NlmId: 8100354
123:123
JrId: 27512
long title: Asian-Pacific population programme news
short title: Asian Pac Popul Programme News
ISSN: 
ISSN (Online): 
IsoAbbr: Asian Pac Popul Programme News
NlmId: 8010275
123:123
JrId: 27513
long title: Research in human capital and development
short title: Res Hum Cap Dev
ISSN: 0194-3960
ISSN (Online): 
IsoAbbr: Res Hum Cap Dev
NlmId: 8009604
123:123
JrId: 27514
long title: Fertility and contraception
short title: Fertil Contracept
ISSN: 0309-4545
ISSN (Online): 
IsoAbbr: Fertil Contracept
NlmId: 8009503
123:123
JrId: 27515
long title: Revista espanola de geriatria y gerontologia
short title: Rev Esp Geriatr Gerontol
ISSN: 0211-139X
ISSN (Online): 1578-1747
IsoAbbr: Rev Esp Geriatr Gerontol
NlmId: 8009022
123:123
JrId: 27516
long title: Annual review of population law
short title: Annu Rev Popul Law
ISSN: 0364-3417
ISSN (Online): 
IsoAbbr: Annu Rev Popul Law
NlmId: 8008840
123:123
JrId: 27517
long title: Infant mental health journal
short title: Infant Ment Health J
ISSN: 0163-9641
ISSN (Online): 
IsoAbbr: Infant Ment Health J
NlmId: 8007859
123:123
JrId: 27518
long title: New Zealand journal of family planning
short title: N Z J Fam Plann
ISSN: 
ISSN (Online): 
IsoAbbr: N Z J Fam Plann
NlmId: 8007200
123:123
JrId: 27519
long title: Seminars in family medicine
short title: Semin Fam Med
ISSN: 0194-0465
ISSN (Online): 
IsoAbbr: Semin Fam Med
NlmId: 8007258
123:123
JrId: 27520
long title: Southeast Asian journal of surgery
short title: Southeast Asian J Surg
ISSN: 0258-3186
ISSN (Online): 
IsoAbbr: Southeast Asian J Surg
NlmId: 8007017
123:123
JrId: 27521
long title: Contactologia
short title: Contactologia
ISSN: 0171-9599
ISSN (Online): 
IsoAbbr: Contactologia
NlmId: 8006240
123:123
JrId: 27522
long title: Proceedings of the Nutrition Society of India
short title: Proc Nutr Soc India
ISSN: 0253-7567
ISSN (Online): 
IsoAbbr: Proc Nutr Soc India
NlmId: 8005258
123:123
JrId: 27523
long title: Journal of family issues
short title: J Fam Issues
ISSN: 0192-513X
ISSN (Online): 
IsoAbbr: J Fam Issues
NlmId: 8005417
123:123
JrId: 27524
long title: Les Carnets de l'enfance = Assignment children
short title: Carnets Enfance
ISSN: 0590-5931
ISSN (Online): 
IsoAbbr: Carnets Enfance
NlmId: 8004883
123:123
JrId: 27525
long title: Current population reports. Series P-25, Population estimates and projections
short title: Curr Popul Rep Popul Estim Proj
ISSN: 0738-453X
ISSN (Online): 
IsoAbbr: Curr Popul Rep Popul Estim Proj
NlmId: 8004905
123:123
JrId: 27526
long title: Current population reports. Series P-20, Population characteristics
short title: Curr Popul Rep Popul Charact
ISSN: 0363-6836
ISSN (Online): 
IsoAbbr: Curr Popul Rep Popul Charact
NlmId: 8004907
123:123
JrId: 27527
long title: South African journal of psychology = Suid-Afrikaanse tydskrif vir sielkunde
short title: S Afr J Psychol
ISSN: 0081-2463
ISSN (Online): 
IsoAbbr: S Afr J Psychol
NlmId: 8003648
123:123
JrId: 27528
long title: Health education bulletin
short title: Health Educ Bull
ISSN: 0270-0603
ISSN (Online): 
IsoAbbr: Health Educ Bull
NlmId: 8003588
123:123
JrId: 27529
long title: Parivar ayojan
short title: Parivar Ayojan
ISSN: 0254-4563
ISSN (Online): 
IsoAbbr: Parivar Ayojan
NlmId: 8003634
123:123
JrId: 27530
long title: IUSSP papers
short title: IUSSP Pap
ISSN: 
ISSN (Online): 
IsoAbbr: IUSSP Pap
NlmId: 8003001
123:123
JrId: 27533
long title: EPI newsletter / c Expanded Program on Immunization in the Americas
short title: EPI Newsl
ISSN: 0251-4710
ISSN (Online): 
IsoAbbr: EPI Newsl
NlmId: 8002227
123:123
JrId: 27534
long title: AFRO technical papers
short title: Afro Tech Pap
ISSN: 0250-8621
ISSN (Online): 
IsoAbbr: Afro Tech Pap
NlmId: 8002168
123:123
JrId: 27535
long title: General Information Programme, Unisist newsletter
short title: Gen Inf Programme UNISISTNewsl
ISSN: 0379-2218
ISSN (Online): 
IsoAbbr: Gen Inf Programme UNISISTNewsl
NlmId: 8000108
123:123
JrId: 27536
long title: Journal of pharmacotherapy
short title: J Pharmacother
ISSN: 0140-7317
ISSN (Online): 
IsoAbbr: J Pharmacother
NlmId: 7910919
123:123
JrId: 27537
long title: Acta reproductiva Turcica
short title: Acta Reprod Turc
ISSN: 0252-9696
ISSN (Online): 
IsoAbbr: Acta Reprod Turc
NlmId: 7910855
123:123
JrId: 27538
long title: American journal of hygiene
short title: Am J Hyg
ISSN: 0096-5294
ISSN (Online): 
IsoAbbr: Am J Hyg
NlmId: 7910859
123:123
JrId: 27539
long title: Social networks
short title: Soc Networks
ISSN: 0378-8733
ISSN (Online): 
IsoAbbr: Soc Networks
NlmId: 7909453
123:123
JrId: 27540
long title: Asian & Pacific population programme news
short title: Asian Pac Popul Programme News
ISSN: 0125-6718
ISSN (Online): 
IsoAbbr: Asian Pac Popul Programme News
NlmId: 7909223
123:123
JrId: 27542
long title: Curare
short title: Curare
ISSN: 0344-8622
ISSN (Online): 
IsoAbbr: Curare
NlmId: 7907066
123:123
JrId: 27543
long title: Estudios de poblacion
short title: Estud Poblac
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Poblac
NlmId: 7906238
123:123
JrId: 27544
long title: Praxis der Psychotherapie und Psychosomatik
short title: Prax Psychother Psychosom
ISSN: 0171-791X
ISSN (Online): 
IsoAbbr: Prax Psychother Psychosom
NlmId: 7905612
123:123
JrId: 27545
long title: Africa health
short title: Afr Health
ISSN: 0141-9536
ISSN (Online): 
IsoAbbr: Afr Health
NlmId: 7905114
123:123
JrId: 27546
long title: Research in community and mental health
short title: Res Community Ment Health
ISSN: 0192-0812
ISSN (Online): 
IsoAbbr: Res Community Ment Health
NlmId: 7904695
123:123
JrId: 27547
long title: The Journal of black psychology
short title: J Black Psychol
ISSN: 0095-7984
ISSN (Online): 
IsoAbbr: J Black Psychol
NlmId: 7904302
123:123
JrId: 27548
long title: Philippine journal of cardiology
short title: Philipp J Cardiol
ISSN: 0115-1029
ISSN (Online): 
IsoAbbr: Philipp J Cardiol
NlmId: 7904029
123:123
JrId: 27549
long title: P & S quarterly
short title: P S Q
ISSN: 0030-7831
ISSN (Online): 
IsoAbbr: P S Q
NlmId: 7902927
123:123
JrId: 27550
long title: Indian journal of pharmacology
short title: Indian J Pharmacol
ISSN: 0253-7613
ISSN (Online): 1998-3751
IsoAbbr: Indian J Pharmacol
NlmId: 7902477
123:123
JrId: 27551
long title: Salubritas
short title: Salubritas
ISSN: 0191-5789
ISSN (Online): 
IsoAbbr: Salubritas
NlmId: 7901192
123:123
JrId: 27552
long title: Draper Fund report
short title: Draper Fund Rep
ISSN: 0191-3905
ISSN (Online): 
IsoAbbr: Draper Fund Rep
NlmId: 7901101
123:123
JrId: 27553
long title: Acta endoscopica
short title: Acta Endoscopica
ISSN: 0240-642X
ISSN (Online): 
IsoAbbr: Acta Endoscopica
NlmId: 7901041
123:123
JrId: 27555
long title: The Journal of sex education
short title: J Sex Educ
ISSN: 0144-9656
ISSN (Online): 
IsoAbbr: J Sex Educ
NlmId: 7810285
123:123
JrId: 27556
long title: American druggist
short title: Am Drug
ISSN: 0190-5287
ISSN (Online): 
IsoAbbr: Am Drug
NlmId: 7809986
123:123
JrId: 27557
long title: Indian journal of pharmaceutical sciences
short title: Indian J Pharm Sci
ISSN: 0250-474X
ISSN (Online): 1998-3743
IsoAbbr: Indian J Pharm Sci
NlmId: 7809431
123:123
JrId: 27558
long title: Aktuelle Ernahrungsmedizin
short title: Aktuel Ernahrungsmed
ISSN: 0341-0501
ISSN (Online): 
IsoAbbr: Aktuel Ernahrungsmed
NlmId: 7807471
123:123
JrId: 27559
long title: Infertility
short title: Infertility
ISSN: 0160-7626
ISSN (Online): 
IsoAbbr: Infertility
NlmId: 7807296
123:123
JrId: 27560
long title: Sessualita
short title: Sessualita
ISSN: 
ISSN (Online): 
IsoAbbr: Sessualita
NlmId: 7807160
123:123
JrId: 27561
long title: Social work with groups
short title: Soc Work Groups
ISSN: 0160-9513
ISSN (Online): 
IsoAbbr: Soc Work Groups
NlmId: 7806972
123:123
JrId: 27562
long title: Perinatal care
short title: Perinat Care
ISSN: 0160-3701
ISSN (Online): 
IsoAbbr: Perinat Care
NlmId: 7806919
123:123
JrId: 27563
long title: Berkala ilmu kedokteran
short title: Berkala Ilmu Kedokteran
ISSN: 0126-1312
ISSN (Online): 
IsoAbbr: Berkala Ilmu Kedokteran
NlmId: 7806510
123:123
JrId: 27564
long title: Population studies
short title: Popul Stud (NY)
ISSN: 0082-805X
ISSN (Online): 
IsoAbbr: Popul Stud (NY)
NlmId: 7805476
123:123
JrId: 27565
long title: Evaluation quarterly
short title: Eval Q
ISSN: 0145-4692
ISSN (Online): 
IsoAbbr: Eval Q
NlmId: 7805387
123:123
JrId: 27566
long title: Alternative lifestyles
short title: Alternative Lifestyles
ISSN: 0161-570X
ISSN (Online): 
IsoAbbr: Alternative Lifestyles
NlmId: 7804921
123:123
JrId: 27567
long title: Journal of social service research
short title: J Soc Serv Res
ISSN: 0148-8376
ISSN (Online): 
IsoAbbr: J Soc Serv Res
NlmId: 7804338
123:123
JrId: 27568
long title: International journal of behavioral development
short title: Int J Behav Dev
ISSN: 0165-0254
ISSN (Online): 1464-0651
IsoAbbr: Int J Behav Dev
NlmId: 7804126
123:123
JrId: 27569
long title: Biological memoirs
short title: Biol Mem
ISSN: 0379-8097
ISSN (Online): 
IsoAbbr: Biol Mem
NlmId: 7804051
123:123
JrId: 27570
long title: Annals of the National Academy of Medical Sciences (India)
short title: Ann Natl Acad Med Sci
ISSN: 0379-038X
ISSN (Online): 
IsoAbbr: Ann Natl Acad Med Sci
NlmId: 7804031
123:123
JrId: 27571
long title: The Bulletin of the High Institute of Public Health
short title: Bull High Inst Public Health
ISSN: 0379-7988
ISSN (Online): 
IsoAbbr: Bull High Inst Public Health
NlmId: 7803469
123:123
JrId: 27572
long title: Journal of divorce
short title: J Divorce
ISSN: 0147-4022
ISSN (Online): 
IsoAbbr: J Divorce
NlmId: 7803319
123:123
JrId: 27573
long title: Gynakologische Praxis
short title: Gynakol Prax
ISSN: 0341-8677
ISSN (Online): 
IsoAbbr: Gynakol Prax
NlmId: 7803093
123:123
JrId: 27574
long title: Female patient
short title: Female Patient
ISSN: 0364-1198
ISSN (Online): 
IsoAbbr: Female Patient
NlmId: 7802840
123:123
JrId: 27575
long title: Population report
short title: Popul Rep
ISSN: 0145-9643
ISSN (Online): 
IsoAbbr: Popul Rep
NlmId: 7802225
123:123
JrId: 27576
long title: Afya
short title: Afya
ISSN: 0378-4851
ISSN (Online): 
IsoAbbr: Afya
NlmId: 7802076
123:123
JrId: 27577
long title: Medical self-care
short title: Med Self Care
ISSN: 0162-2285
ISSN (Online): 
IsoAbbr: Med Self Care
NlmId: 7801791
123:123
JrId: 27578
long title: Core journals in pediatrics
short title: Core J Pediatr
ISSN: 0376-5040
ISSN (Online): 
IsoAbbr: Core J Pediatr
NlmId: 7801709
123:123
JrId: 27579
long title: Current problems in obstetrics and gynecology
short title: Curr Probl Obstet Gynecol
ISSN: 0147-1988
ISSN (Online): 
IsoAbbr: Curr Probl Obstet Gynecol
NlmId: 7801710
123:123
JrId: 27580
long title: Age
short title: Age (Omaha)
ISSN: 
ISSN (Online): 
IsoAbbr: Age (Omaha)
NlmId: 7801686
123:123
JrId: 27581
long title: Journal of psychology and Judaism
short title: J Psychol Judaism
ISSN: 0700-9801
ISSN (Online): 
IsoAbbr: J Psychol Judaism
NlmId: 7801249
123:123
JrId: 27582
long title: Research resources reporter
short title: Res Resour Rep
ISSN: 0160-807X
ISSN (Online): 
IsoAbbr: Res Resour Rep
NlmId: 7801124
123:123
JrId: 27583
long title: Medical gynaecology and sociology
short title: Med Gynaecol Sociol
ISSN: 0543-2693
ISSN (Online): 
IsoAbbr: Med Gynaecol Sociol
NlmId: 7800963
123:123
JrId: 27584
long title: Journal of sex education and therapy
short title: J Sex Educ Ther
ISSN: 0161-4576
ISSN (Online): 
IsoAbbr: J Sex Educ Ther
NlmId: 7708964
123:123
JrId: 27585
long title: Medical ultrasound
short title: Med Ultrasound
ISSN: 0147-6742
ISSN (Online): 
IsoAbbr: Med Ultrasound
NlmId: 7708262
123:123
JrId: 27586
long title: Intelligence
short title: Intelligence
ISSN: 0160-2896
ISSN (Online): 
IsoAbbr: Intelligence
NlmId: 7707496
123:123
JrId: 27587
long title: Cognitive therapy and research
short title: Cognit Ther Res
ISSN: 0147-5916
ISSN (Online): 
IsoAbbr: Cognit Ther Res
NlmId: 7707273
123:123
JrId: 27588
long title: La Revue de geriatrie
short title: Revue Geriatr
ISSN: 0397-7927
ISSN (Online): 
IsoAbbr: Revue Geriatr
NlmId: 7704922
123:123
JrId: 27589
long title: Population et famille
short title: Popul Famille
ISSN: 0523-1159
ISSN (Online): 
IsoAbbr: Popul Famille
NlmId: 7703999
123:123
JrId: 27590
long title: Medicina y desarrollo
short title: Med Desarrollo
ISSN: 0378-472X
ISSN (Online): 
IsoAbbr: Med Desarrollo
NlmId: 7703261
123:123
JrId: 27591
long title: Bulletin of the International Pediatric Association. Bulletin de l'Association internationale de pediatrie. Boletin de la Asociacion Internacional de Pediatria
short title: Bull Int Pediatr Assoc
ISSN: 0245-9337
ISSN (Online): 
IsoAbbr: Bull Int Pediatr Assoc
NlmId: 7702599
123:123
JrId: 27592
long title: Family planning today
short title: Fam Plann Today
ISSN: 0309-1112
ISSN (Online): 
IsoAbbr: Fam Plann Today
NlmId: 7702298
123:123
JrId: 27593
long title: Moyo
short title: Moyo
ISSN: 0378-4703
ISSN (Online): 
IsoAbbr: Moyo
NlmId: 7701889
123:123
JrId: 27594
long title: MMG. Medizin, Mensch, Gesellschaft
short title: Mmg
ISSN: 0340-8183
ISSN (Online): 
IsoAbbr: Mmg
NlmId: 7701891
123:123
JrId: 27595
long title: Indian journal of dermatology, venereology and leprology
short title: Indian J Dermatol Venereol Leprol
ISSN: 0378-6323
ISSN (Online): 0973-3922
IsoAbbr: Indian J Dermatol Venereol Leprol
NlmId: 7701852
123:123
JrId: 27596
long title: Drug research reports
short title: Drug Res Rep
ISSN: 0012-6608
ISSN (Online): 
IsoAbbr: Drug Res Rep
NlmId: 7701581
123:123
JrId: 27597
long title: Psychology of women quarterly
short title: Psychol Women Q
ISSN: 0361-6843
ISSN (Online): 
IsoAbbr: Psychol Women Q
NlmId: 7613934
123:123
JrId: 27598
long title: Victimology
short title: Victimology
ISSN: 0361-5170
ISSN (Online): 
IsoAbbr: Victimology
NlmId: 7613977
123:123
JrId: 27599
long title: Acta therapeutica
short title: Acta Ther
ISSN: 0378-0619
ISSN (Online): 
IsoAbbr: Acta Ther
NlmId: 7613292
123:123
JrId: 27600
long title: CMD. Current medical dialog
short title: Cmd
ISSN: 0007-862X
ISSN (Online): 
IsoAbbr: Cmd
NlmId: 7611979
123:123
JrId: 27601
long title: Comprehensive immunology
short title: Compr Immunol
ISSN: 0149-1148
ISSN (Online): 
IsoAbbr: Compr Immunol
NlmId: 7611493
123:123
JrId: 27602
long title: Revue mediterraneenne des sciences medicales
short title: Rev Mediterr Sci Med
ISSN: 0397-1724
ISSN (Online): 
IsoAbbr: Rev Mediterr Sci Med
NlmId: 7611204
123:123
JrId: 27603
long title: Folia ophthalmologica
short title: Fol Ophthalmol
ISSN: 0323-4932
ISSN (Online): 
IsoAbbr: Fol Ophthalmol
NlmId: 7611133
123:123
JrId: 27604
long title: Interciencia
short title: Interciencia
ISSN: 0378-1844
ISSN (Online): 
IsoAbbr: Interciencia
NlmId: 7611154
123:123
JrId: 27605
long title: Research communications in psychology, psychiatry and behavior
short title: Res Commun Psychol Psychiatr Behav
ISSN: 0362-2428
ISSN (Online): 
IsoAbbr: Res Commun Psychol Psychiatr Behav
NlmId: 7610623
123:123
JrId: 27606
long title: The Lactation review
short title: Lactation Rev
ISSN: 0362-3173
ISSN (Online): 
IsoAbbr: Lactation Rev
NlmId: 7610533
123:123
JrId: 27607
long title: Journal of labelled compounds & radiopharmaceuticals
short title: J Labelled Comp Radiopharm
ISSN: 0362-4803
ISSN (Online): 1099-1344
IsoAbbr: J Labelled Comp Radiopharm
NlmId: 7610510
123:123
JrId: 27608
long title: Revista cubana de administracion de salud
short title: Rev Cuhana Adm Salud
ISSN: 0252-1903
ISSN (Online): 
IsoAbbr: Rev Cuhana Adm Salud
NlmId: 7607813
123:123
JrId: 27609
long title: ICMR bulletin
short title: Icmr Bull
ISSN: 0377-4910
ISSN (Online): 
IsoAbbr: Icmr Bull
NlmId: 7607530
123:123
JrId: 27610
long title: Options for policy and practice
short title: Options Policy Pract
ISSN: 0115-2033
ISSN (Online): 
IsoAbbr: Options Policy Pract
NlmId: 7605680
123:123
JrId: 27612
long title: Revista cubana de higiene y epidemiologia
short title: Rev Cubana Hig Epidemiol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cubana Hig Epidemiol
NlmId: 7605141
123:123
JrId: 27613
long title: Zeitschrift fur Arbeitswissenschaft
short title: Z Arbeitswiss
ISSN: 0340-2444
ISSN (Online): 
IsoAbbr: Z Arbeitswiss
NlmId: 7605201
123:123
JrId: 27614
long title: Initiatives in population
short title: Initiatives Popul
ISSN: 0115-2181
ISSN (Online): 
IsoAbbr: Initiatives Popul
NlmId: 7604208
123:123
JrId: 27615
long title: Pan American health
short title: Pan Am Health
ISSN: 0377-5119
ISSN (Online): 
IsoAbbr: Pan Am Health
NlmId: 7603146
123:123
JrId: 27616
long title: Gazette
short title: Gazette
ISSN: 0031-0573
ISSN (Online): 
IsoAbbr: Gazette
NlmId: 7603066
123:123
JrId: 27617
long title: Journal of molecular medicine
short title: J Mol Med
ISSN: 0377-046X
ISSN (Online): 
IsoAbbr: J Mol Med
NlmId: 7601745
123:123
JrId: 27619
long title: Human communication research
short title: Hum Commun Res
ISSN: 0360-3989
ISSN (Online): 1468-2958
IsoAbbr: Hum Commun Res
NlmId: 7600097
123:123
JrId: 27620
long title: World environment report
short title: World Environ Rep
ISSN: 0098-8235
ISSN (Online): 
IsoAbbr: World Environ Rep
NlmId: 7514189
123:123
JrId: 27621
long title: Sosiaalilaaketieteellinen Aikakauslehti
short title: Sos Laaketiet Aikak
ISSN: 0355-5097
ISSN (Online): 
IsoAbbr: Sos Laaketiet Aikak
NlmId: 7513691
123:123
JrId: 27622
long title: Cerrahpasa Tip Fakultesi dergisi
short title: Cerrahpasa Tip Fak Derg
ISSN: 0376-7833
ISSN (Online): 
IsoAbbr: Cerrahpasa Tip Fak Derg
NlmId: 7513791
123:123
JrId: 27623
long title: Asian journal of medicine
short title: Asian Med J
ISSN: 0301-0376
ISSN (Online): 
IsoAbbr: Asian Med J
NlmId: 7513556
123:123
JrId: 27624
long title: Current prescribing
short title: Curr Prescr
ISSN: 0097-8620
ISSN (Online): 
IsoAbbr: Curr Prescr
NlmId: 7512678
123:123
JrId: 27625
long title: Family therapy
short title: Fam Ther
ISSN: 0091-6544
ISSN (Online): 
IsoAbbr: Fam Ther
NlmId: 7511895
123:123
JrId: 27626
long title: Annual review of sociology
short title: Annu Rev Sociol
ISSN: 0360-0572
ISSN (Online): 
IsoAbbr: Annu Rev Sociol
NlmId: 7511865
123:123
JrId: 27627
long title: Journal of marriage and family counseling
short title: J Marriage Fam Couns
ISSN: 0094-5102
ISSN (Online): 
IsoAbbr: J Marriage Fam Couns
NlmId: 7511713
123:123
JrId: 27628
long title: Sex roles
short title: Sex Roles
ISSN: 0360-0025
ISSN (Online): 
IsoAbbr: Sex Roles
NlmId: 7511805
123:123
JrId: 27629
long title: Birth and the family journal
short title: Birth Fam J
ISSN: 0098-860X
ISSN (Online): 
IsoAbbr: Birth Fam J
NlmId: 7509588
123:123
JrId: 27630
long title: Aktuelle Dermatologie
short title: Aktuelle Derm
ISSN: 0340-2541
ISSN (Online): 
IsoAbbr: Aktuelle Derm
NlmId: 7508847
123:123
JrId: 27632
long title: PRB report
short title: PRB Rep
ISSN: 0146-7646
ISSN (Online): 
IsoAbbr: PRB Rep
NlmId: 7508302
123:123
JrId: 27633
long title: Psychologie medicale
short title: Psychol Med (Paris)
ISSN: 0048-5756
ISSN (Online): 
IsoAbbr: Psychol Med (Paris)
NlmId: 7507838
123:123
JrId: 27634
long title: The New Zealand family physician
short title: N Z Fam Physician
ISSN: 0110-022X
ISSN (Online): 
IsoAbbr: N Z Fam Physician
NlmId: 7507812
123:123
JrId: 27635
long title: Journal of the Indian Academy of Forensic Sciences
short title: J Indian Forensic Sci
ISSN: 0579-4749
ISSN (Online): 
IsoAbbr: J Indian Forensic Sci
NlmId: 7507201
123:123
JrId: 27636
long title: The Journal of the Christian Medical Association of India
short title: J Christ Med Assoc India
ISSN: 0009-5443
ISSN (Online): 
IsoAbbr: J Christ Med Assoc India
NlmId: 7507189
123:123
JrId: 27637
long title: Comptes rendus de la Societe francaise de gynecologie
short title: C R Soc Fr Gyncol
ISSN: 0366-8061
ISSN (Online): 
IsoAbbr: C R Soc Fr Gyncol
NlmId: 7507070
123:123
JrId: 27638
long title: Bulletin of the Post-Graduate Committee in Medicine, University of Sydney
short title: Bull Postgrad Comm Med Univ Syd
ISSN: 0042-0115
ISSN (Online): 
IsoAbbr: Bull Postgrad Comm Med Univ Syd
NlmId: 7507039
123:123
JrId: 27639
long title: Bulletin mensuel de la Societe veterinaire pratique de France
short title: Bull Mens Soc Vet Prat Fr
ISSN: 0395-7500
ISSN (Online): 
IsoAbbr: Bull Mens Soc Vet Prat Fr
NlmId: 7507022
123:123
JrId: 27640
long title: Iranian journal of public health
short title: Iran J Public Health
ISSN: 2251-6085
ISSN (Online): 2251-6093
IsoAbbr: Iran. J. Public Health
NlmId: 7505531
123:123
JrId: 27641
long title: Bulletin of the Sloane Hospital for Women in the Columbia-Presbyterian Medical Center, New York City
short title: Bull Sloane Hosp Women Columbia Presbyt Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Sloane Hosp Women Columbia Presbyt Med
NlmId: 7505411
123:123
JrId: 27642
long title: Bulletin of the Mason Clinic
short title: Bull Mason Clin
ISSN: 0025-4657
ISSN (Online): 
IsoAbbr: Bull Mason Clin
NlmId: 7505389
123:123
JrId: 27643
long title: Boletin del Hospital San Juan de Dios
short title: Bol Hosp San Juan Dios
ISSN: 0716-0666
ISSN (Online): 
IsoAbbr: Bol Hosp San Juan Dios
NlmId: 7505285
123:123
JrId: 27644
long title: Boletin del Instituto Interamericano del Nino
short title: Bol Inst Interam Nino
ISSN: 0020-4056
ISSN (Online): 
IsoAbbr: Bol Inst Interam Nino
NlmId: 7505288
123:123
JrId: 27645
long title: Archivio - Ospedale al mare
short title: Arch Osp Mare
ISSN: 0030-624X
ISSN (Online): 
IsoAbbr: Arch Osp Mare
NlmId: 7505223
123:123
JrId: 27646
long title: The Journal of the Association of Medical Women in India
short title: J Assoc Med Women India
ISSN: 0304-1662
ISSN (Online): 
IsoAbbr: J Assoc Med Women India
NlmId: 7505148
123:123
JrId: 27647
long title: R & S report. Hawaii. Dept. of Health. Research and Statistics Office
short title: R S Rep
ISSN: 0093-3481
ISSN (Online): 
IsoAbbr: R S Rep
NlmId: 7504797
123:123
JrId: 27648
long title: British journal of guidance & counselling
short title: Br J Guid Counc
ISSN: 0306-9885
ISSN (Online): 
IsoAbbr: Br J Guid Counc
NlmId: 7504610
123:123
JrId: 27649
long title: Bulletin - Sinai Hospital of Detroit
short title: Bull Sinai Hosp Detroit
ISSN: 0037-5535
ISSN (Online): 
IsoAbbr: Bull Sinai Hosp Detroit
NlmId: 7503373
123:123
JrId: 27650
long title: Journal of the Society of Cosmetic Chemists
short title: J Soc Cosmet Chem
ISSN: 0037-9832
ISSN (Online): 
IsoAbbr: J Soc Cosmet Chem
NlmId: 7503118
123:123
JrId: 27651
long title: South African journal of obstetrics and gynaecology
short title: S Afr J Obstet Gynaecol
ISSN: 0038-2329
ISSN (Online): 
IsoAbbr: S Afr J Obstet Gynaecol
NlmId: 7503213
123:123
JrId: 27653
long title: Journal de la Societe de statistique de Paris
short title: J Soc Stat Paris
ISSN: 0037-914X
ISSN (Online): 
IsoAbbr: J Soc Stat Paris
NlmId: 7503049
123:123
JrId: 27654
long title: Majalah obstetri dan ginekologi Indonesia
short title: Majalah Obstet Ginekol Indones
ISSN: 0303-7924
ISSN (Online): 
IsoAbbr: Majalah Obstet Ginekol Indones
NlmId: 7502817
123:123
JrId: 27655
long title: Revue de l'Institut de sociologie
short title: Rev Inst Sociol
ISSN: 0020-2215
ISSN (Online): 
IsoAbbr: Rev Inst Sociol
NlmId: 7502671
123:123
JrId: 27657
long title: Practical psychology for physicians
short title: Pract Psychol Physicians
ISSN: 0095-0475
ISSN (Online): 
IsoAbbr: Pract Psychol Physicians
NlmId: 7502648
123:123
JrId: 27658
long title: The Bulletin of the atomic scientists
short title: Bull At Sci
ISSN: 0096-5243
ISSN (Online): 1938-3282
IsoAbbr: Bull At Sci
NlmId: 7502537
123:123
JrId: 27659
long title: African social research
short title: Afr Soc Res
ISSN: 0002-0168
ISSN (Online): 
IsoAbbr: Afr Soc Res
NlmId: 7502002
123:123
JrId: 27660
long title: Bulletin of Haffkine Institute
short title: Bull Haffkine
ISSN: 0304-9515
ISSN (Online): 
IsoAbbr: Bull Haffkine
NlmId: 7502028
123:123
JrId: 27661
long title: IPPF news
short title: IPPF News
ISSN: 0306-4018
ISSN (Online): 
IsoAbbr: IPPF News
NlmId: 7501820
123:123
JrId: 27662
long title: Current therapeutics
short title: Curr Ther (Seaforth)
ISSN: 0311-905X
ISSN (Online): 
IsoAbbr: Curr Ther (Seaforth)
NlmId: 7501311
123:123
JrId: 27663
long title: Morbidity and mortality
short title: Morb Mortal
ISSN: 0377-7561
ISSN (Online): 
IsoAbbr: Morb Mortal
NlmId: 7501190
123:123
JrId: 27664
long title: Quarterly review of surgery, obstetrics and gynecology
short title: Q Rev Surg Obstet Gynecol
ISSN: 0096-543X
ISSN (Online): 
IsoAbbr: Q Rev Surg Obstet Gynecol
NlmId: 60020130R
123:123
JrId: 27665
long title: Population index
short title: Popul Index
ISSN: 0032-4701
ISSN (Online): 
IsoAbbr: Popul Index
NlmId: 58920110R
123:123
JrId: 27666
long title: The Journal of documentation_ devoted to the recording, organization and dissemination of specialized knowledge
short title: J Doc
ISSN: 0022-0418
ISSN (Online): 
IsoAbbr: J Doc
NlmId: 58230500R
123:123
JrId: 27667
long title: The Courier
short title: Courier
ISSN: 
ISSN (Online): 
IsoAbbr: Courier
NlmId: 52430410R
123:123
JrId: 27668
long title: McGill medical journal
short title: McGill Med J
ISSN: 0024-905X
ISSN (Online): 
IsoAbbr: McGill Med J
NlmId: 2985231R
123:123
JrId: 27669
long title: Ginecologia y obstetricia
short title: Ginecol Obstet (Lima)
ISSN: 1015-3047
ISSN (Online): 
IsoAbbr: Ginecol Obstet (Lima)
NlmId: 2985105R
123:123
JrId: 27670
long title: The Chemist and druggist
short title: Chem Drug
ISSN: 0009-3033
ISSN (Online): 
IsoAbbr: Chem Drug
NlmId: 2985135R
123:123
JrId: 27671
long title: Siriraj Hospital gazette
short title: Siriraj Hosp Gaz
ISSN: 0125-152X
ISSN (Online): 
IsoAbbr: Siriraj Hosp Gaz
NlmId: 2984850R
123:123
JrId: 27672
long title: Australian journal of psychology
short title: Aust J Psychol
ISSN: 0004-9530
ISSN (Online): 1742-9536
IsoAbbr: Aust J Psychol
NlmId: 2984699R
123:123
JrId: 27673
long title: The British journal for the philosophy of science
short title: Br J Philos Sci
ISSN: 0007-0882
ISSN (Online): 1464-3537
IsoAbbr: Br J Philos Sci
NlmId: 2984713R
123:123
JrId: 27676
long title: Transactions. Australasian Medical Congress (British Medical Association)
short title: Trans Aust Med Congr
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Aust Med Congr
NlmId: 23630080R
123:123
JrId: 27677
long title: [Ying yang xue bao] Acta nutrimenta Sinica
short title: Ying Yang Xue Bao
ISSN: 0512-7955
ISSN (Online): 
IsoAbbr: Ying Yang Xue Bao
NlmId: 21720160R
123:123
JrId: 27678
long title: Winnipeg Clinic quarterly
short title: Winnipeg Clin Q
ISSN: 0043-5945
ISSN (Online): 
IsoAbbr: Winnipeg Clin Q
NlmId: 21630040R
123:123
JrId: 27679
long title: Western journal of medicine and surgery
short title: West J Med Surg
ISSN: 
ISSN (Online): 
IsoAbbr: West J Med Surg
NlmId: 21620310R
123:123
JrId: 27681
long title: UN monthly chronicle
short title: UN Mon Chron
ISSN: 0041-5367
ISSN (Online): 
IsoAbbr: UN Mon Chron
NlmId: 21340450R
123:123
JrId: 27682
long title: Transplantation bulletin
short title: Transplant Bull
ISSN: 0564-1217
ISSN (Online): 
IsoAbbr: Transplant Bull
NlmId: 21310020R
123:123
JrId: 27683
long title: Therapia Hungarica
short title: Ther Hung
ISSN: 0493-0797
ISSN (Online): 
IsoAbbr: Ther Hung
NlmId: 21140340R
123:123
JrId: 27684
long title: [Yan jiu bao gao] Science reports of the National Taiwan University. Guo li Taiwan da xue. Xin li xue xi
short title: Yan Jiu Bao Gao
ISSN: 
ISSN (Online): 
IsoAbbr: Yan Jiu Bao Gao
NlmId: 21110260R
123:123
JrId: 27685
long title: Swasth hind
short title: Swasth Hind
ISSN: 0586-1179
ISSN (Online): 
IsoAbbr: Swasth Hind
NlmId: 21040350R
123:123
JrId: 27686
long title: Sudan medical journal
short title: Sudan Med J
ISSN: 0491-4481
ISSN (Online): 
IsoAbbr: Sudan Med J
NlmId: 21030050R
123:123
JrId: 27687
long title: Social science
short title: Soc Sci
ISSN: 0037-7848
ISSN (Online): 
IsoAbbr: Soc Sci
NlmId: 20810190R
123:123
JrId: 27688
long title: Skandinavisches Archiv fur Physiologie
short title: Skand Arch Physiol
ISSN: 
ISSN (Online): 
IsoAbbr: Skand Arch Physiol
NlmId: 20740590R
123:123
JrId: 27689
long title: Seminar
short title: Seminar
ISSN: 
ISSN (Online): 
IsoAbbr: Seminar
NlmId: 20720030R
123:123
JrId: 27690
long title: Rivista italiana di economia, demografia e statistica
short title: Riv Ital Econ Demogr Stat
ISSN: 0035-6832
ISSN (Online): 
IsoAbbr: Riv Ital Econ Demogr Stat
NlmId: 20430060R
123:123
JrId: 27692
long title: Revista brasileira de estatistica
short title: Rev Bras Estat
ISSN: 0034-7175
ISSN (Online): 
IsoAbbr: Rev Bras Estat
NlmId: 20140110R
123:123
JrId: 27693
long title: The Puerto Rico journal of public health and tropical medicine
short title: PR J Public Health Trop Med
ISSN: 0370-1506
ISSN (Online): 
IsoAbbr: PR J Public Health Trop Med
NlmId: 19930280R
123:123
JrId: 27694
long title: Problemy rodziny
short title: Probl Rodziny
ISSN: 0552-2234
ISSN (Online): 
IsoAbbr: Probl Rodziny
NlmId: 19810180R
123:123
JrId: 27695
long title: Praxis-Kurier
short title: Prax Kur
ISSN: 0030-8056
ISSN (Online): 
IsoAbbr: Prax Kur
NlmId: 19730450R
123:123
JrId: 27696
long title: Population bulletin
short title: Popul Bull
ISSN: 0032-468X
ISSN (Online): 
IsoAbbr: Popul Bull
NlmId: 19720010R
123:123
JrId: 27698
long title: Philippine journal of nutrition
short title: Philipp J Nutr
ISSN: 0031-7640
ISSN (Online): 
IsoAbbr: Philipp J Nutr
NlmId: 19620320R
123:123
JrId: 27699
long title: Pastoral psychology
short title: Pastoral Psychol
ISSN: 0031-2789
ISSN (Online): 
IsoAbbr: Pastoral Psychol
NlmId: 19520700R
123:123
JrId: 27700
long title: Pakistan journal of science
short title: Pak J Sci
ISSN: 0030-9877
ISSN (Online): 
IsoAbbr: Pak J Sci
NlmId: 19510500R
123:123
JrId: 27702
long title: Meddelelser fra Norsk farmaceutisk selskap
short title: Medd Nor Farm Selsk
ISSN: 0029-1927
ISSN (Online): 
IsoAbbr: Medd Nor Farm Selsk
NlmId: 19210370R
123:123
JrId: 27704
long title: Die Medizinische
short title: Medizinische
ISSN: 0342-1147
ISSN (Online): 
IsoAbbr: Medizinische
NlmId: 18630160R
123:123
JrId: 27705
long title: Logos
short title: Logos
ISSN: 
ISSN (Online): 
IsoAbbr: Logos
NlmId: 18331190R
123:123
JrId: 27706
long title: [Ke xue tong bao] [Science bulletin]
short title: Ko Hsueh Tung Pao
ISSN: 0023-074X
ISSN (Online): 
IsoAbbr: Ko Hsueh Tung Pao
NlmId: 18140200R
123:123
JrId: 27707
long title: The Journal of abdominal surgery
short title: J Abdom Surg
ISSN: 0021-8421
ISSN (Online): 
IsoAbbr: J Abdom Surg
NlmId: 17830150R
123:123
JrId: 27708
long title: Journal of agricultural research
short title: J Agric Res
ISSN: 0095-9758
ISSN (Online): 
IsoAbbr: J Agric Res
NlmId: 17830180R
123:123
JrId: 27709
long title: The Journal of cancer research
short title: J Cancer Res
ISSN: 0099-7013
ISSN (Online): 
IsoAbbr: J Cancer Res
NlmId: 17840070R
123:123
JrId: 27710
long title: Johns Hopkins magazine
short title: Johns Hopkins Mag
ISSN: 0021-7255
ISSN (Online): 
IsoAbbr: Johns Hopkins Mag
NlmId: 17810120R
123:123
JrId: 27711
long title: Nenpo : Annual reports. Jinko Mondai Kenkyujo (Japan)
short title: Jinko Mondai Kenkyusho Nenpo
ISSN: 0449-0339
ISSN (Online): 
IsoAbbr: Jinko Mondai Kenkyusho Nenpo
NlmId: 17740600R
123:123
JrId: 27712
long title: International journal of sexology
short title: Int J Sexol
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Sexol
NlmId: 17630230R
123:123
JrId: 27713
long title: ICEA news
short title: Icea News
ISSN: 0445-0485
ISSN (Online): 
IsoAbbr: Icea News
NlmId: 17510060R
123:123
JrId: 27714
long title: Human fertility
short title: Hum Fertil
ISSN: 0099-4642
ISSN (Online): 
IsoAbbr: Hum Fertil
NlmId: 17440180R
123:123
JrId: 27715
long title: Health educators at work
short title: Health Educ Work
ISSN: 
ISSN (Online): 
IsoAbbr: Health Educ Work
NlmId: 17310410R
123:123
JrId: 27716
long title: Gyogyszereink
short title: Gyogyszereink
ISSN: 0434-9784
ISSN (Online): 
IsoAbbr: Gyogyszereink
NlmId: 17220370R
123:123
JrId: 27717
long title: The Eugenical news
short title: Eugen News
ISSN: 0361-7769
ISSN (Online): 
IsoAbbr: Eugen News
NlmId: 16820180R
123:123
JrId: 27718
long title: L'enfant en milieu tropical
short title: Enfant Milieu Trop
ISSN: 0013-7561
ISSN (Online): 
IsoAbbr: Enfant Milieu Trop
NlmId: 16730290R
123:123
JrId: 27719
long title: Drug merchandising
short title: Drug Merch
ISSN: 0012-6586
ISSN (Online): 
IsoAbbr: Drug Merch
NlmId: 16640250R
123:123
JrId: 27721
long title: Contributions to embryology
short title: Contrib Embryol
ISSN: 
ISSN (Online): 
IsoAbbr: Contrib Embryol
NlmId: 16410470R
123:123
JrId: 27722
long title: Colombia medica
short title: Colomb Med
ISSN: 
ISSN (Online): 
IsoAbbr: Colomb Med
NlmId: 16320250R
123:123
JrId: 27723
long title: Child and family
short title: Child Fam
ISSN: 0009-3882
ISSN (Online): 
IsoAbbr: Child Fam
NlmId: 16130760R
123:123
JrId: 27724
long title: Ciba symposia
short title: CIBA Symp
ISSN: 
ISSN (Online): 
IsoAbbr: CIBA Symp
NlmId: 15930230R
123:123
JrId: 27726
long title: Archives of physical therapy
short title: Arch Phys Ther
ISSN: 0096-6037
ISSN (Online): 
IsoAbbr: Arch Phys Ther
NlmId: 15210190R
123:123
JrId: 27728
long title: Annals of eugenics
short title: Ann Eugen
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Eugen
NlmId: 15020230R
123:123
JrId: 27729
long title: Annals of medical history
short title: Ann Med Hist
ISSN: 0743-3131
ISSN (Online): 
IsoAbbr: Ann Med Hist
NlmId: 15020250R
123:123
JrId: 27731
long title: The American journal of obstetrics and diseases of women and children
short title: Am J Obstet Dis Women Child
ISSN: 0894-5543
ISSN (Online): 
IsoAbbr: Am J Obstet Dis Women Child
NlmId: 14820330R
123:123
JrId: 27732
long title: American health
short title: Am Health
ISSN: 
ISSN (Online): 
IsoAbbr: Am Health
NlmId: 14810680R
123:123
JrId: 27733
long title: Atlanta medicine : bulletin of the Medical Association of Atlanta
short title: Atlanta Med
ISSN: 0886-3385
ISSN (Online): 
IsoAbbr: Atlanta Med
NlmId: 1310130
123:123
JrId: 27734
long title: Feline practice
short title: Feline Pract
ISSN: 0046-3639
ISSN (Online): 
IsoAbbr: Feline Pract
NlmId: 1307761
123:123
JrId: 27735
long title: Sociological methodology
short title: Sociol Methodol
ISSN: 0081-1750
ISSN (Online): 
IsoAbbr: Sociol Methodol
NlmId: 1305072
123:123
JrId: 27736
long title: Washington drug & device letter
short title: Wash Drug Device Lett
ISSN: 0162-2994
ISSN (Online): 
IsoAbbr: Wash Drug Device Lett
NlmId: 1301204
123:123
JrId: 27737
long title: Drug research
short title: Drug Res
ISSN: 
ISSN (Online): 
IsoAbbr: Drug Res
NlmId: 1277543
123:123
JrId: 27738
long title: La Nuova veterinaria
short title: Nuova Vet
ISSN: 0029-6279
ISSN (Online): 
IsoAbbr: Nuova Vet
NlmId: 1274512
123:123
JrId: 27739
long title: Adverse drug reaction bulletin
short title: Adverse Drug React Bull
ISSN: 0044-6394
ISSN (Online): 
IsoAbbr: Adverse Drug React Bull
NlmId: 1272500
123:123
JrId: 27740
long title: Union of Burma journal of life sciences
short title: Union Burma J Life Sci
ISSN: 0503-2377
ISSN (Online): 
IsoAbbr: Union Burma J Life Sci
NlmId: 1271714
123:123
JrId: 27741
long title: Drug therapy
short title: Drug Ther (NY)
ISSN: 0001-7094
ISSN (Online): 
IsoAbbr: Drug Ther (NY)
NlmId: 1270447
123:123
JrId: 27742
long title: Chemtech
short title: Chemtech
ISSN: 0009-2703
ISSN (Online): 
IsoAbbr: Chemtech
NlmId: 1266050
123:123
JrId: 27743
long title: Medical record and annals
short title: Med Rec Ann
ISSN: 0096-6436
ISSN (Online): 
IsoAbbr: Med Rec Ann
NlmId: 1263577
123:123
JrId: 27744
long title: Jornal brasileiro de ginecologia
short title: J Bras Ginecol
ISSN: 0368-1416
ISSN (Online): 
IsoAbbr: J Bras Ginecol
NlmId: 1263114
123:123
JrId: 27745
long title: Ethnos
short title: Ethnos
ISSN: 0014-1844
ISSN (Online): 
IsoAbbr: Ethnos
NlmId: 1261472
123:123
JrId: 27747
long title: Population chronicle
short title: Popul Chron
ISSN: 0032-4698
ISSN (Online): 
IsoAbbr: Popul Chron
NlmId: 1260347
123:123
JrId: 27748
long title: International journal of systems science
short title: Int J Syst Sci
ISSN: 0020-7721
ISSN (Online): 
IsoAbbr: Int J Syst Sci
NlmId: 1257761
123:123
JrId: 27749
long title: Fortschritte der Geburtshilfe und Gynakologie
short title: Fortschr Geburtshilfe Gynakol
ISSN: 
ISSN (Online): 
IsoAbbr: Fortschr Geburtshilfe Gynakol
NlmId: 1257625
123:123
JrId: 27750
long title: Statistica
short title: Statistica
ISSN: 0039-0380
ISSN (Online): 
IsoAbbr: Statistica
NlmId: 1256454
123:123
JrId: 27751
long title: Environmental quality_ annual report of the Council on Environmental Quality
short title: Environ Qual Annu Rep Counc Environ Qual
ISSN: 0095-2044
ISSN (Online): 
IsoAbbr: Environ Qual Annu Rep Counc Environ Qual
NlmId: 1255002
123:123
JrId: 27752
long title: Jahrbucher fur Nationalokonomie und Statistik
short title: Jahrb Natl Okon Stat
ISSN: 0021-4027
ISSN (Online): 
IsoAbbr: Jahrb Natl Okon Stat
NlmId: 1253771
123:123
JrId: 27754
long title: PAG bulletin
short title: Pag Bull
ISSN: 0377-760X
ISSN (Online): 
IsoAbbr: Pag Bull
NlmId: 1253220
123:123
JrId: 27755
long title: Man in India
short title: Man India
ISSN: 0025-1569
ISSN (Online): 
IsoAbbr: Man India
NlmId: 1252362
123:123
JrId: 27756
long title: The Indian journal of nutrition and dietetics
short title: Indian J Nutr Diet
ISSN: 0022-3174
ISSN (Online): 
IsoAbbr: Indian J Nutr Diet
NlmId: 1251413
123:123
JrId: 27757
long title: Revista latinoamericana de psicologia
short title: Rev Latinoam Psicol
ISSN: 0120-0534
ISSN (Online): 
IsoAbbr: Rev Latinoam Psicol
NlmId: 1247533
123:123
JrId: 27758
long title: Coeur_ revue de cardiologie medico-chirurgicale
short title: Coeur
ISSN: 0010-0226
ISSN (Online): 
IsoAbbr: Coeur
NlmId: 1247240
123:123
JrId: 27759
long title: Droit social
short title: Droit Soc
ISSN: 0154-3229
ISSN (Online): 
IsoAbbr: Droit Soc
NlmId: 1246327
123:123
JrId: 27760
long title: Annales de l'INSEE
short title: Ann Insee
ISSN: 0019-0209
ISSN (Online): 
IsoAbbr: Ann Insee
NlmId: 1246536
123:123
JrId: 27761
long title: Reaching out
short title: Reach Out
ISSN: 0034-0324
ISSN (Online): 
IsoAbbr: Reach Out
NlmId: 1246105
123:123
JrId: 27762
long title: Revue internationale de pediatrie
short title: Rev Int Pediatr
ISSN: 0048-8135
ISSN (Online): 
IsoAbbr: Rev Int Pediatr
NlmId: 1246111
123:123
JrId: 27763
long title: Innere Medizin
short title: Inn Med
ISSN: 0303-4305
ISSN (Online): 
IsoAbbr: Inn Med
NlmId: 0434577
123:123
JrId: 27764
long title: Behavior science research
short title: Behav Sci Res
ISSN: 0094-3673
ISSN (Online): 
IsoAbbr: Behav Sci Res
NlmId: 0432515
123:123
JrId: 27765
long title: Indian journal of clinical psychology
short title: Indian J Clin Psychol
ISSN: 0303-2582
ISSN (Online): 
IsoAbbr: Indian J Clin Psychol
NlmId: 0430273
123:123
JrId: 27766
long title: The Physician and sportsmedicine
short title: Phys Sportsmed
ISSN: 0091-3847
ISSN (Online): 
IsoAbbr: Phys Sportsmed
NlmId: 0427461
123:123
JrId: 27767
long title: Contemporary sociology
short title: Contemp Sociol
ISSN: 0094-3061
ISSN (Online): 
IsoAbbr: Contemp Sociol
NlmId: 0426331
123:123
JrId: 27768
long title: Aktuelle Urologie
short title: Aktuelle Urol
ISSN: 0001-7868
ISSN (Online): 1438-8820
IsoAbbr: Aktuelle Urol
NlmId: 0421406
123:123
JrId: 27769
long title: Chimica therapeutica
short title: Chim Ther
ISSN: 0009-4374
ISSN (Online): 
IsoAbbr: Chim Ther
NlmId: 0421302
123:123
JrId: 27770
long title: Bulletin of Postgraduate Institute of Medical Education and Research, Chandigarh
short title: Bull Postgrad Inst Med Educ Res Chandigarh
ISSN: 0302-2404
ISSN (Online): 
IsoAbbr: Bull Postgrad Inst Med Educ Res Chandigarh
NlmId: 0420617
123:123
JrId: 27771
long title: Nigerian journal of paediatrics
short title: Niger J Paediatr
ISSN: 0302-4660
ISSN (Online): 
IsoAbbr: Niger J Paediatr
NlmId: 0420537
123:123
JrId: 27772
long title: Pakistan journal of zoology
short title: Pak J Zool
ISSN: 0030-9923
ISSN (Online): 
IsoAbbr: Pak J Zool
NlmId: 0420541
123:123
JrId: 27773
long title: The Medical annual
short title: Med Annu
ISSN: 0076-5899
ISSN (Online): 
IsoAbbr: Med Annu
NlmId: 0420144
123:123
JrId: 27774
long title: Orvoskepzes
short title: Orvoskepzes
ISSN: 0030-6037
ISSN (Online): 
IsoAbbr: Orvoskepzes
NlmId: 0417655
123:123
JrId: 27775
long title: Lyon pharmaceutique
short title: Lyon Pharm
ISSN: 0024-7804
ISSN (Online): 
IsoAbbr: Lyon Pharm
NlmId: 0417452
123:123
JrId: 27776
long title: Zdravookhranenie Belorussii
short title: Zdravookhr Beloruss
ISSN: 0044-1961
ISSN (Online): 
IsoAbbr: Zdravookhr Beloruss
NlmId: 0417503
123:123
JrId: 27777
long title: Proceedings of the American Association for Cancer Research
short title: Proc Am Assoc Cancer Res
ISSN: 0569-2261
ISSN (Online): 
IsoAbbr: Proc Am Assoc Cancer Res
NlmId: 0415753
123:123
JrId: 27778
long title: Anthropologiai kozlemenyek
short title: Anthropol Kozl
ISSN: 0003-5440
ISSN (Online): 
IsoAbbr: Anthropol Kozl
NlmId: 0415243
123:123
JrId: 27779
long title: The American journal of pharmacy
short title: Am J Pharm
ISSN: 0093-4712
ISSN (Online): 
IsoAbbr: Am J Pharm
NlmId: 0415506
123:123
JrId: 27780
long title: Proceedings of the University of Otago Medical School
short title: Proc Univ Otago Med Sch
ISSN: 0301-6331
ISSN (Online): 
IsoAbbr: Proc Univ Otago Med Sch
NlmId: 0414755
123:123
JrId: 27781
long title: Analytische Psychologie
short title: Anal Psychol
ISSN: 0301-3006
ISSN (Online): 1421-9689
IsoAbbr: Anal Psychol
NlmId: 0414166
123:123
JrId: 27782
long title: Istanbul Tip Fakultesi mecmuasi
short title: Istanbul Tip Fak Mecmuasi
ISSN: 0301-7362
ISSN (Online): 
IsoAbbr: Istanbul Tip Fak Mecmuasi
NlmId: 0414130
123:123
JrId: 27783
long title: The Journal of conflict resolution
short title: J Conflict Resolut
ISSN: 0022-0027
ISSN (Online): 
IsoAbbr: J Conflict Resolut
NlmId: 0413674
123:123
JrId: 27784
long title: Koshu Eiseiin kenkyu hokoku. Bulletin of the Institute of Public Health
short title: Koshu Eisei In Kenkyu Hokoku
ISSN: 0020-3106
ISSN (Online): 
IsoAbbr: Koshu Eisei In Kenkyu Hokoku
NlmId: 0413700
123:123
JrId: 27785
long title: The Patna journal of medicine
short title: Patna J Med
ISSN: 0031-3084
ISSN (Online): 
IsoAbbr: Patna J Med
NlmId: 0413430
123:123
JrId: 27786
long title: Deutsche Rentenversicherung
short title: Dtsch Rentenversicher
ISSN: 0012-0618
ISSN (Online): 
IsoAbbr: Dtsch Rentenversicher
NlmId: 0411253
123:123
JrId: 27787
long title: Government publications review
short title: Gov Publ Rev
ISSN: 0093-061X
ISSN (Online): 
IsoAbbr: Gov Publ Rev
NlmId: 0411274
123:123
JrId: 27788
long title: Biological psychology bulletin
short title: Biol Psychol Bull
ISSN: 0093-1004
ISSN (Online): 
IsoAbbr: Biol Psychol Bull
NlmId: 0411225
123:123
JrId: 27789
long title: Southwestern journal of anthropology
short title: Southwest J Anthropol
ISSN: 0038-4801
ISSN (Online): 
IsoAbbr: Southwest J Anthropol
NlmId: 0410475
123:123
JrId: 27790
long title: Mediterranee medicale
short title: Mediterr Med
ISSN: 0302-9263
ISSN (Online): 
IsoAbbr: Mediterr Med
NlmId: 0410341
123:123
JrId: 27792
long title: Acta medica romana_ annali della Facolta di medicina e chirurgia, Universita cattolica del Sacro Cuore
short title: Acta Med Rom
ISSN: 0001-6098
ISSN (Online): 
IsoAbbr: Acta Med Rom
NlmId: 0404417
123:123
JrId: 27793
long title: Difesa sociale
short title: Dif Soc
ISSN: 0012-2653
ISSN (Online): 
IsoAbbr: Dif Soc
NlmId: 0404424
123:123
JrId: 27794
long title: Revista paulista de hospitais
short title: Rev Paul Hosp
ISSN: 0048-7864
ISSN (Online): 
IsoAbbr: Rev Paul Hosp
NlmId: 0404325
123:123
JrId: 27795
long title: Semana medica de Mexico
short title: Sem Med Mex
ISSN: 0185-0695
ISSN (Online): 
IsoAbbr: Sem Med Mex
NlmId: 0404404
123:123
JrId: 27797
long title: The Philippine journal of pediatrics
short title: Philipp J Pediatr
ISSN: 0031-7667
ISSN (Online): 
IsoAbbr: Philipp J Pediatr
NlmId: 0401216
123:123
JrId: 27798
long title: Rassegna di medicina sperimentale
short title: Rass Med Sper
ISSN: 0033-9555
ISSN (Online): 
IsoAbbr: Rass Med Sper
NlmId: 0401263
123:123
JrId: 27799
long title: The Ohio journal of science
short title: Ohio J Sci
ISSN: 0030-0950
ISSN (Online): 
IsoAbbr: Ohio J Sci
NlmId: 0401202
123:123
JrId: 27800
long title: The Nihon University journal of medicine
short title: Nihon Univ J Med
ISSN: 0546-0352
ISSN (Online): 
IsoAbbr: Nihon Univ J Med
NlmId: 0401000
123:123
JrId: 27801
long title: Ouest-medical
short title: Ouest Med
ISSN: 0048-2366
ISSN (Online): 
IsoAbbr: Ouest Med
NlmId: 0401025
123:123
JrId: 27802
long title: Cahiers Laennec
short title: Cah Laennec
ISSN: 0008-0314
ISSN (Online): 
IsoAbbr: Cah Laennec
NlmId: 0401040
123:123
JrId: 27803
long title: Human relations_ studies towards the integration of the social sciences
short title: Hum Relat
ISSN: 0018-7267
ISSN (Online): 
IsoAbbr: Hum Relat
NlmId: 0401047
123:123
JrId: 27804
long title: Neurobiologia
short title: Neurobiologia
ISSN: 0028-3800
ISSN (Online): 
IsoAbbr: Neurobiologia
NlmId: 0401056
123:123
JrId: 27805
long title: New York medicine
short title: NY Med
ISSN: 0028-7377
ISSN (Online): 
IsoAbbr: NY Med
NlmId: 0401063
123:123
JrId: 27806
long title: Chemisch weekblad
short title: Chem Weekbl
ISSN: 0009-2932
ISSN (Online): 
IsoAbbr: Chem Weekbl
NlmId: 0400664
123:123
JrId: 27807
long title: Minnesota pharmacist
short title: Minn Pharm
ISSN: 0026-5616
ISSN (Online): 
IsoAbbr: Minn Pharm
NlmId: 0400742
123:123
JrId: 27808
long title: Social behavior and personality
short title: Soc Behav Pers
ISSN: 0301-2212
ISSN (Online): 1179-6391
IsoAbbr: Soc Behav Pers
NlmId: 0377430
123:123
JrId: 27809
long title: Contraceptive technology
short title: Contracept Technol
ISSN: 0091-9721
ISSN (Online): 
IsoAbbr: Contracept Technol
NlmId: 0376754
123:123
JrId: 27810
long title: The Japanese journal of obstetrics and gynecology
short title: Jpn J Obstet Gynecol
ISSN: 0368-3338
ISSN (Online): 
IsoAbbr: Jpn J Obstet Gynecol
NlmId: 0376566
123:123
JrId: 27811
long title: Medisch contact
short title: Med Contact (Bussum)
ISSN: 0025-8245
ISSN (Online): 
IsoAbbr: Med Contact (Bussum)
NlmId: 0376634
123:123
JrId: 27812
long title: Merrill-Palmer quarterly
short title: Merrill Palmer Q
ISSN: 0272-9679
ISSN (Online): 
IsoAbbr: Merrill Palmer Q
NlmId: 0376643
123:123
JrId: 27813
long title: Kazanskii meditsinskii zhurnal
short title: Kazan Med Zh
ISSN: 0368-4814
ISSN (Online): 
IsoAbbr: Kazan Med Zh
NlmId: 0376353
123:123
JrId: 27814
long title: Prescribers' journal
short title: Prescr J
ISSN: 0032-7611
ISSN (Online): 
IsoAbbr: Prescr J
NlmId: 0376433
123:123
JrId: 27815
long title: La Revue medicale de Picardie
short title: Rev Med Picardie
ISSN: 0301-116X
ISSN (Online): 
IsoAbbr: Rev Med Picardie
NlmId: 0375622
123:123
JrId: 27816
long title: Acta pharmaceutica Jugoslavica
short title: Acta Pharm Jugosl
ISSN: 0001-6667
ISSN (Online): 
IsoAbbr: Acta Pharm Jugosl
NlmId: 0375332
123:123
JrId: 27817
long title: Medizin und Sport
short title: Med Sport (Berl)
ISSN: 0025-8415
ISSN (Online): 
IsoAbbr: Med Sport (Berl)
NlmId: 0374766
123:123
JrId: 27818
long title: La Clinica termale
short title: Clin Term
ISSN: 0390-8712
ISSN (Online): 
IsoAbbr: Clin Term
NlmId: 0375031
123:123
JrId: 27819
long title: Feuillets de biologie
short title: Feuill Biol
ISSN: 0428-2779
ISSN (Online): 
IsoAbbr: Feuill Biol
NlmId: 0374606
123:123
JrId: 27820
long title: Genetica iberica
short title: Genet Iber
ISSN: 0016-6693
ISSN (Online): 
IsoAbbr: Genet Iber
NlmId: 0374635
123:123
JrId: 27821
long title: Indian journal of medical education
short title: Indian J Med Educ
ISSN: 0019-5332
ISSN (Online): 
IsoAbbr: Indian J Med Educ
NlmId: 0374700
123:123
JrId: 27822
long title: Connecticut health bulletin
short title: Conn Health Bull
ISSN: 0010-6127
ISSN (Online): 
IsoAbbr: Conn Health Bull
NlmId: 0373167
123:123
JrId: 27823
long title: Drug topics
short title: Drug Topics
ISSN: 0012-6616
ISSN (Online): 
IsoAbbr: Drug Topics
NlmId: 0373206
123:123
JrId: 27824
long title: Annales de medecine physique
short title: Ann Med Phys (Lille)
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Med Phys (Lille)
NlmId: 0373071
123:123
JrId: 27825
long title: Archivos venezolanos de puericultura y pediatria
short title: Arch Venez Pueric Pediatr
ISSN: 0004-0649
ISSN (Online): 
IsoAbbr: Arch Venez Pueric Pediatr
NlmId: 0373107
123:123
JrId: 27826
long title: Courrier
short title: Courrier
ISSN: 0538-5482
ISSN (Online): 
IsoAbbr: Courrier
NlmId: 0372750
123:123
JrId: 27827
long title: Educational and psychological measurement
short title: Educ Psychol Meas
ISSN: 0013-1644
ISSN (Online): 
IsoAbbr: Educ Psychol Meas
NlmId: 0372767
123:123
JrId: 27828
long title: Current medical practice
short title: Curr Med Pract
ISSN: 0011-3700
ISSN (Online): 
IsoAbbr: Curr Med Pract
NlmId: 0372616
123:123
JrId: 27829
long title: Acta medica costarricense
short title: Acta Med Costarric
ISSN: 0001-6012
ISSN (Online): 
IsoAbbr: Acta Med Costarric
NlmId: 0372632
123:123
JrId: 27830
long title: Archives of child health
short title: Arch Child Health
ISSN: 0044-8710
ISSN (Online): 
IsoAbbr: Arch Child Health
NlmId: 0372432
123:123
JrId: 27831
long title: Caribbean medical journal
short title: Caribb Med J
ISSN: 0374-7042
ISSN (Online): 
IsoAbbr: Caribb Med J
NlmId: 0372562
123:123
JrId: 27832
long title: Ceskoslovenska psychologie
short title: Cesk Psychol
ISSN: 0009-062X
ISSN (Online): 
IsoAbbr: Cesk Psychol
NlmId: 0372567
123:123
JrId: 27833
long title: Annotationes zoologicae Japonenses
short title: Annot Zool Jpn
ISSN: 0003-5092
ISSN (Online): 
IsoAbbr: Annot Zool Jpn
NlmId: 0372364
123:123
JrId: 27834
long title: The Antiseptic
short title: Antiseptic
ISSN: 0003-5998
ISSN (Online): 
IsoAbbr: Antiseptic
NlmId: 0372402
123:123
JrId: 27835
long title: Indian journal of preventive and social medicine
short title: Indian J Prev Soc Med
ISSN: 0301-1216
ISSN (Online): 
IsoAbbr: Indian J Prev Soc Med
NlmId: 0372020
123:123
JrId: 27836
long title: European journal of social psychology
short title: Eur J Soc Psychol
ISSN: 0046-2772
ISSN (Online): 
IsoAbbr: Eur J Soc Psychol
NlmId: 0372264
123:123
JrId: 27837
long title: Fiji medical journal
short title: Fiji Med J
ISSN: 0301-1089
ISSN (Online): 
IsoAbbr: Fiji Med J
NlmId: 0371174
123:123
JrId: 27838
long title: Borgyogyaszati es venerologiaia szemle
short title: Borgyogy Venerol Sz
ISSN: 0006-7768
ISSN (Online): 
IsoAbbr: Borgyogy Venerol Sz
NlmId: 0370631
123:123
JrId: 27839
long title: The British orthoptic journal
short title: Br Orthopt J
ISSN: 0068-2314
ISSN (Online): 
IsoAbbr: Br Orthopt J
NlmId: 0370644
123:123
JrId: 27840
long title: Nursing digest
short title: Nurs Dig
ISSN: 0091-4215
ISSN (Online): 
IsoAbbr: Nurs Dig
NlmId: 0370114
123:123
JrId: 27841
long title: Acta medica de Tenerife
short title: Acta Med Tenerife
ISSN: 0001-6020
ISSN (Online): 
IsoAbbr: Acta Med Tenerife
NlmId: 0370327
123:123
JrId: 27842
long title: Bangladesh medical journal
short title: Bangladesh Med J
ISSN: 0301-035X
ISSN (Online): 
IsoAbbr: Bangladesh Med J
NlmId: 0367531
123:123
JrId: 27843
long title: Rivista internazionale di psicologia e ipnosi
short title: Riv Int Psicol Ipn
ISSN: 0035-6743
ISSN (Online): 
IsoAbbr: Riv Int Psicol Ipn
NlmId: 0366634
123:123
JrId: 27844
long title: Medecine et armees
short title: Med Armees
ISSN: 0397-8125
ISSN (Online): 
IsoAbbr: Med Armees
NlmId: 0360722
123:123
JrId: 27845
long title: Journal for the theory of social behaviour
short title: J Theory Soc Behav
ISSN: 0021-8308
ISSN (Online): 
IsoAbbr: J Theory Soc Behav
NlmId: 0361027
123:123
JrId: 27846
long title: Psychonomic science
short title: Psychon Sci
ISSN: 0033-3131
ISSN (Online): 
IsoAbbr: Psychon Sci
NlmId: 0360135
123:123
JrId: 27847
long title: Drug forum
short title: Drug Forum
ISSN: 0046-0753
ISSN (Online): 
IsoAbbr: Drug Forum
NlmId: 0360305
123:123
JrId: 27848
long title: Arbeitsmedizin, Sozialmedizin, Praventivmedizin
short title: Arbeitsmed Sozialmed Praventivmed
ISSN: 0300-581X
ISSN (Online): 
IsoAbbr: Arbeitsmed Sozialmed Praventivmed
NlmId: 0360341
123:123
JrId: 27849
long title: Annual review of anthropology
short title: Annu Rev Anthropol
ISSN: 0084-6570
ISSN (Online): 
IsoAbbr: Annu Rev Anthropol
NlmId: 0356741
123:123
JrId: 27850
long title: Geoforum_ journal of physical, human, and regional geosciences
short title: Geoforum
ISSN: 0016-7185
ISSN (Online): 
IsoAbbr: Geoforum
NlmId: 0356763
123:123
JrId: 27851
long title: Diabetologia Croatica
short title: Diabetol Croat
ISSN: 0351-0042
ISSN (Online): 
IsoAbbr: Diabetol Croat
NlmId: 0356301
123:123
JrId: 27852
long title: Africa South of the Sahara
short title: Afr South
ISSN: 0065-3896
ISSN (Online): 
IsoAbbr: Afr South
NlmId: 0354200
123:123
JrId: 27853
long title: Prevent
short title: Prevent
ISSN: 0300-2659
ISSN (Online): 
IsoAbbr: Prevent
NlmId: 0353346
123:123
JrId: 27854
long title: Journal of alcohol and drug education
short title: J Alcohol Drug Educ
ISSN: 0090-1482
ISSN (Online): 
IsoAbbr: J Alcohol Drug Educ
NlmId: 0351416
123:123
JrId: 27856
long title: Youth & society
short title: Youth Soc
ISSN: 0044-118X
ISSN (Online): 
IsoAbbr: Youth Soc
NlmId: 0337752
123:123
JrId: 27857
long title: Revue medicale des alpes francaises
short title: Rev Med Alpes Fr
ISSN: 0374-2245
ISSN (Online): 
IsoAbbr: Rev Med Alpes Fr
NlmId: 0337770
123:123
JrId: 27858
long title: Journal of youth and adolescence
short title: J Youth Adolesc
ISSN: 0047-2891
ISSN (Online): 1573-6601
IsoAbbr: J Youth Adolesc
NlmId: 0333507
123:123
JrId: 27859
long title: Journal of drug research
short title: J Drug Res
ISSN: 0085-2406
ISSN (Online): 
IsoAbbr: J Drug Res
NlmId: 0333151
123:123
JrId: 27860
long title: Science education
short title: Sci Educ
ISSN: 0036-8326
ISSN (Online): 1098-237X
IsoAbbr: Sci Educ
NlmId: 0325627
123:123
JrId: 27861
long title: Ekistics_ reviews on the problems and science of human settlements
short title: Ekistics
ISSN: 0013-2942
ISSN (Online): 
IsoAbbr: Ekistics
NlmId: 0316312
123:123
JrId: 27862
long title: Ecology of food and nutrition
short title: Ecol Food Nutr
ISSN: 0367-0244
ISSN (Online): 1543-5237
IsoAbbr: Ecol Food Nutr
NlmId: 0315073
123:123
JrId: 27863
long title: Research in prostaglandins
short title: Res Prostaglandins
ISSN: 0048-7309
ISSN (Online): 
IsoAbbr: Res Prostaglandins
NlmId: 0314035
123:123
JrId: 27864
long title: Philippine journal of mental health
short title: Philipp J Ment Health
ISSN: 0048-380X
ISSN (Online): 
IsoAbbr: Philipp J Ment Health
NlmId: 0312042
123:123
JrId: 27865
long title: The Singapore public health bulletin
short title: Singapore Public Health Bull
ISSN: 0304-4378
ISSN (Online): 
IsoAbbr: Singapore Public Health Bull
NlmId: 0312050
123:123
JrId: 27866
long title: Medecine et maladies infectieuses
short title: Med Mal Infect
ISSN: 0399-077X
ISSN (Online): 1769-6690
IsoAbbr: Med Mal Infect
NlmId: 0311416
123:123
JrId: 27867
long title: Der Urologe. Ausg. B
short title: Urologe B
ISSN: 0042-1111
ISSN (Online): 
IsoAbbr: Urologe B
NlmId: 0311115
123:123
JrId: 27868
long title: Ecological monographs
short title: Ecol Monogr
ISSN: 0012-9615
ISSN (Online): 
IsoAbbr: Ecol Monogr
NlmId: 0266236
123:123
JrId: 27869
long title: Revue de statistique appliquee
short title: Rev Stat Appl
ISSN: 0035-175X
ISSN (Online): 
IsoAbbr: Rev Stat Appl
NlmId: 0264654
123:123
JrId: 27870
long title: CPR population research
short title: Cpr Popul Res
ISSN: 
ISSN (Online): 
IsoAbbr: Cpr Popul Res
NlmId: 0265031
123:123
JrId: 27871
long title: The Social worker
short title: Soc Work
ISSN: 0037-8089
ISSN (Online): 
IsoAbbr: Soc Work
NlmId: 0263504
123:123
JrId: 27872
long title: Jahrbuch fur Sozialwissenschaft
short title: Jahrb Sozialwiss
ISSN: 0075-2770
ISSN (Online): 
IsoAbbr: Jahrb Sozialwiss
NlmId: 0261054
123:123
JrId: 27873
long title: Annual reports in medicinal chemistry
short title: Annu Rep Med Chem
ISSN: 0065-7743
ISSN (Online): 
IsoAbbr: Annu Rep Med Chem
NlmId: 0257576
123:123
JrId: 27875
long title: Projet
short title: Projet
ISSN: 0555-4500
ISSN (Online): 
IsoAbbr: Projet
NlmId: 0253025
123:123
JrId: 27876
long title: Human ecology
short title: Hum Ecol
ISSN: 0046-8169
ISSN (Online): 
IsoAbbr: Hum Ecol
NlmId: 0252510
123:123
JrId: 27877
long title: Planned parenthood
short title: Planned Parent (India)
ISSN: 0476-9546
ISSN (Online): 
IsoAbbr: Planned Parent (India)
NlmId: 0250660
123:123
JrId: 27879
long title: Family planning quarterly
short title: Fam Plann Q
ISSN: 0014-7362
ISSN (Online): 
IsoAbbr: Fam Plann Q
NlmId: 0250354
123:123
JrId: 27880
long title: Channels
short title: Channels
ISSN: 0009-1510
ISSN (Online): 
IsoAbbr: Channels
NlmId: 0247061
123:123
JrId: 27881
long title: Menninger perspective
short title: Menninger Perspect
ISSN: 0025-9292
ISSN (Online): 
IsoAbbr: Menninger Perspect
NlmId: 0245014
123:123
JrId: 27882
long title: Archives medicales de l'Ouest: Angers/Nantes/Rennes
short title: Arch Med Ouest
ISSN: 0570-6955
ISSN (Online): 
IsoAbbr: Arch Med Ouest
NlmId: 0243274
123:123
JrId: 27883
long title: Cancer cytology
short title: Cancer Cytol
ISSN: 0576-6621
ISSN (Online): 
IsoAbbr: Cancer Cytol
NlmId: 0241742
123:123
JrId: 27884
long title: Journal de medecine de Strasbourg
short title: J Med Strasb
ISSN: 0021-7905
ISSN (Online): 
IsoAbbr: J Med Strasb
NlmId: 0237475
123:123
JrId: 27885
long title: Demografie
short title: Demografie
ISSN: 0011-8265
ISSN (Online): 
IsoAbbr: Demografie
NlmId: 0237704
123:123
JrId: 27886
long title: Biomedical news_ the newspaper for the life scientist
short title: Biomed News
ISSN: 0006-3401
ISSN (Online): 
IsoAbbr: Biomed News
NlmId: 0235650
123:123
JrId: 27887
long title: The Journal of educational research
short title: J Educ Res
ISSN: 0022-0671
ISSN (Online): 
IsoAbbr: J Educ Res
NlmId: 0233416
123:123
JrId: 27888
long title: Progress in gynecology
short title: Prog Gynecol
ISSN: 0079-6298
ISSN (Online): 
IsoAbbr: Prog Gynecol
NlmId: 0233051
123:123
JrId: 27889
long title: Mankind
short title: Mankind
ISSN: 0025-2328
ISSN (Online): 
IsoAbbr: Mankind
NlmId: 0227625
123:123
JrId: 27890
long title: Birthright
short title: Birthright
ISSN: 0006-3789
ISSN (Online): 
IsoAbbr: Birthright
NlmId: 0227771
123:123
JrId: 27891
long title: Pakistan journal of psychology
short title: Pak J Psychol
ISSN: 0030-9869
ISSN (Online): 
IsoAbbr: Pak J Psychol
NlmId: 0226524
123:123
JrId: 27892
long title: Children in the tropics
short title: Child Trop
ISSN: 0379-2269
ISSN (Online): 
IsoAbbr: Child Trop
NlmId: 0224216
123:123
JrId: 27893
long title: Journal de medecine de Caen
short title: J Med Caen
ISSN: 
ISSN (Online): 
IsoAbbr: J Med Caen
NlmId: 0223141
123:123
JrId: 27894
long title: SDC magazine
short title: Sdc Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Sdc Mag
NlmId: 0222355
123:123
JrId: 27895
long title: L' Homme_ revue francaise d'anthropologie
short title: Homme
ISSN: 0439-4216
ISSN (Online): 
IsoAbbr: Homme
NlmId: 0222052
123:123
JrId: 27896
long title: Chemical week
short title: Chem Week
ISSN: 0009-272X
ISSN (Online): 
IsoAbbr: Chem Week
NlmId: 0221217
123:123
JrId: 27897
long title: Biology of reproduction. Supplement
short title: Biol Reprod Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Biol Reprod Suppl
NlmId: 0217646
123:123
JrId: 27898
long title: Civilisations
short title: Civilisations
ISSN: 0009-8132
ISSN (Online): 
IsoAbbr: Civilisations
NlmId: 0217224
123:123
JrId: 27900
long title: Acta medica auxologica
short title: Acta Med Auxol (Milano)
ISSN: 0001-6004
ISSN (Online): 
IsoAbbr: Acta Med Auxol (Milano)
NlmId: 0214274
123:123
JrId: 27901
long title: Cahiers O. R. S. T. O. M. Serie sciences humaines
short title: Cah Orstom (Sci Hum)
ISSN: 0008-0403
ISSN (Online): 
IsoAbbr: Cah Orstom (Sci Hum)
NlmId: 0212044
123:123
JrId: 27902
long title: Centre calling
short title: Cent Call
ISSN: 0577-1080
ISSN (Online): 
IsoAbbr: Cent Call
NlmId: 0210532
123:123
JrId: 27903
long title: Psychological abstracts
short title: Psychol Abstr
ISSN: 0033-2887
ISSN (Online): 
IsoAbbr: Psychol Abstr
NlmId: 0207512
123:123
JrId: 27904
long title: Studi di demografia
short title: Stud Demogr
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Demogr
NlmId: 0205135
123:123
JrId: 27905
long title: La Revue de pediatrie
short title: Rev Pediatr
ISSN: 0035-1644
ISSN (Online): 
IsoAbbr: Rev Pediatr
NlmId: 0204447
123:123
JrId: 27906
long title: Biotypologie
short title: Biotypologie
ISSN: 0366-3892
ISSN (Online): 
IsoAbbr: Biotypologie
NlmId: 0204240
123:123
JrId: 27907
long title: Environment
short title: Environment
ISSN: 0013-9157
ISSN (Online): 
IsoAbbr: Environment
NlmId: 0204031
123:123
JrId: 27908
long title: Ain Shams medical journal
short title: Ain Shams Med J
ISSN: 0002-2144
ISSN (Online): 
IsoAbbr: Ain Shams Med J
NlmId: 0202453
123:123
JrId: 27909
long title: Research on steroids
short title: Res Steroids (Amst)
ISSN: 0370-7466
ISSN (Online): 
IsoAbbr: Res Steroids (Amst)
NlmId: 0202532
123:123
JrId: 27910
long title: Veterinaria italiana
short title: Vet Ital
ISSN: 0505-401X
ISSN (Online): 1828-1427
IsoAbbr: Vet. Ital.
NlmId: 0201543
123:123
JrId: 27911
long title: Revue de cytologie clinique
short title: Rev Cytol Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cytol Clin
NlmId: 0175730
123:123
JrId: 27912
long title: Africa
short title: Africa (Lond)
ISSN: 0001-9739
ISSN (Online): 
IsoAbbr: Africa (Lond)
NlmId: 0175354
123:123
JrId: 27913
long title: Buletin keluarga
short title: Bul Keluarga
ISSN: 
ISSN (Online): 
IsoAbbr: Bul Keluarga
NlmId: 0174741
123:123
JrId: 27914
long title: Advances in fertility control
short title: Adv Fertil Control
ISSN: 0567-9923
ISSN (Online): 
IsoAbbr: Adv Fertil Control
NlmId: 0167520
123:123
JrId: 27916
long title: Revista. Centro de Estudos Demograficos (Portugal)
short title: Rev Cent Estud Demograficos
ISSN: 0079-4082
ISSN (Online): 
IsoAbbr: Rev Cent Estud Demograficos
NlmId: 01550470R
123:123
JrId: 27917
long title: British journal of pharmacology and chemotherapy
short title: Br J Pharmacol Chemother
ISSN: 0366-0826
ISSN (Online): 
IsoAbbr: Br J Pharmacol Chemother
NlmId: 0154627
123:123
JrId: 27918
long title: Khimiia prirodnykh soedinenii
short title: Him Prir Soedin
ISSN: 0023-1150
ISSN (Online): 
IsoAbbr: Him Prir Soedin
NlmId: 0151571
123:123
JrId: 27919
long title: Philippine journal of surgical specialties
short title: Philipp J Surg Spec
ISSN: 0031-7691
ISSN (Online): 
IsoAbbr: Philipp J Surg Spec
NlmId: 0147107
123:123
JrId: 27920
long title: Ceres
short title: Ceres
ISSN: 0009-0379
ISSN (Online): 
IsoAbbr: Ceres
NlmId: 0145706
123:123
JrId: 27921
long title: Revista mexicana de sociologia
short title: Rev Mex Sociol
ISSN: 0188-2503
ISSN (Online): 
IsoAbbr: Rev Mex Sociol
NlmId: 0140446
123:123
JrId: 27922
long title: Pakistan journal of family planning
short title: Pak J Fam Plann
ISSN: 
ISSN (Online): 
IsoAbbr: Pak J Fam Plann
NlmId: 0136675
123:123
JrId: 27923
long title: Medicine today
short title: Med Today
ISSN: 0025-8032
ISSN (Online): 
IsoAbbr: Med Today
NlmId: 0137113
123:123
JrId: 27924
long title: The Canadian journal of economics. Revue canadienne d'economique
short title: Can J Econ
ISSN: 0008-4085
ISSN (Online): 
IsoAbbr: Can J Econ
NlmId: 0136414
123:123
JrId: 27926
long title: Sociologia ruralis
short title: Sociol Ruralis
ISSN: 0038-0199
ISSN (Online): 
IsoAbbr: Sociol Ruralis
NlmId: 0130067
123:123
JrId: 27927
long title: The South Dakota journal of medicine and pharmacy
short title: SD J Med Pharm
ISSN: 0096-8420
ISSN (Online): 
IsoAbbr: SD J Med Pharm
NlmId: 0124043
123:123
JrId: 27928
long title: Santo Tomas journal of medicine
short title: St Tomas J Med
ISSN: 0371-3520
ISSN (Online): 
IsoAbbr: St Tomas J Med
NlmId: 0121502
123:123
JrId: 27929
long title: Acta Manilana
short title: Acta Manila Ser A
ISSN: 0567-7688
ISSN (Online): 
IsoAbbr: Acta Manila Ser A
NlmId: 0121523
123:123
JrId: 27930
long title: Medicinski razgledi
short title: Med Razgl
ISSN: 0025-8121
ISSN (Online): 
IsoAbbr: Med Razgl
NlmId: 0121167
123:123
JrId: 27931
long title: The American Jewish year book
short title: Am Jew
ISSN: 0065-8987
ISSN (Online): 
IsoAbbr: Am Jew
NlmId: 01210680R
123:123
JrId: 27932
long title: Journal of Philippine statistics
short title: J Philipp Stat
ISSN: 0022-3603
ISSN (Online): 
IsoAbbr: J Philipp Stat
NlmId: 0121154
123:123
JrId: 27933
long title: Maandstatistiek van bevolking en volksgezondheid. Netherlands. Centraal Bureau voor de Statistiek
short title: Maandstat Bevolking Volksgezond
ISSN: 0024-8711
ISSN (Online): 
IsoAbbr: Maandstat Bevolking Volksgezond
NlmId: 0120344
123:123
JrId: 27934
long title: The Family life coordinator
short title: Fam Life Coord
ISSN: 0886-0394
ISSN (Online): 
IsoAbbr: Fam Life Coord
NlmId: 0120015
123:123
JrId: 27935
long title: Huisarts en wetenschap
short title: Huisarts Wet
ISSN: 0018-7070
ISSN (Online): 
IsoAbbr: Huisarts Wet
NlmId: 0120133
123:123
JrId: 27936
long title: Recherches
short title: Recher Fed Groupes Etud Recher Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Recher Fed Groupes Etud Recher Inst
NlmId: 0117700
123:123
JrId: 27937
long title: Oceania_ a journal devoted to the study of the native peoples of Australia, New Guinea, and the Islands of the Pacific
short title: Oceania
ISSN: 0029-8077
ISSN (Online): 
IsoAbbr: Oceania
NlmId: 0117710
123:123
JrId: 27938
long title: Journal de medecine de Besancon
short title: J Med Besancon
ISSN: 0021-7859
ISSN (Online): 
IsoAbbr: J Med Besancon
NlmId: 0112424
123:123
JrId: 27939
long title: Nordisk psykologi
short title: Nord Psykol
ISSN: 0029-1463
ISSN (Online): 
IsoAbbr: Nord Psykol
NlmId: 0112250
123:123
JrId: 27940
long title: ACOG nurses bulletin
short title: Acog Nurse Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Acog Nurse Bull
NlmId: 0104453
123:123
JrId: 27941
long title: Rassegna italiana di sociologia
short title: Rass Ital Sociol
ISSN: 0486-0349
ISSN (Online): 
IsoAbbr: Rass Ital Sociol
NlmId: 0104316
123:123
JrId: 27942
long title: The Urologic and cutaneous review
short title: Urol Cutaneous Rev
ISSN: 0096-6878
ISSN (Online): 
IsoAbbr: Urol Cutaneous Rev
NlmId: 0102777
123:123
JrId: 27943
long title: Revue medicale de Louvain
short title: Rev Med Louvain
ISSN: 0370-6303
ISSN (Online): 
IsoAbbr: Rev Med Louvain
NlmId: 0102300
123:123
JrId: 27944
long title: Irish veterinary journal
short title: Ir Vet J
ISSN: 0368-0762
ISSN (Online): 2046-0481
IsoAbbr: Ir Vet J
NlmId: 0100762
123:123
JrId: 27945
long title: Louvain medical
short title: Louv Med
ISSN: 0024-6956
ISSN (Online): 
IsoAbbr: Louv Med
NlmId: 0076003
123:123
JrId: 27946
long title: Pediatric clinics of India
short title: Pediatr Clin India
ISSN: 0048-3133
ISSN (Online): 
IsoAbbr: Pediatr Clin India
NlmId: 0074407
123:123
JrId: 27947
long title: Tennessee public welfare record
short title: Tenn Publ Welfare Rec
ISSN: 0040-3377
ISSN (Online): 
IsoAbbr: Tenn Publ Welfare Rec
NlmId: 0070744
123:123
JrId: 27948
long title: The American statistician
short title: Am Stat
ISSN: 0003-1305
ISSN (Online): 
IsoAbbr: Am Stat
NlmId: 0070454
123:123
JrId: 27949
long title: Rajasthan medical journal
short title: Rajasthan Med J
ISSN: 0485-9561
ISSN (Online): 
IsoAbbr: Rajasthan Med J
NlmId: 0070456
123:123
JrId: 27950
long title: Glasnik. Republicki zavod za zdravstvenu zastitu SR Srbije
short title: Glas Zavodzdrav
ISSN: 
ISSN (Online): 
IsoAbbr: Glas Zavodzdrav
NlmId: 0070311
123:123
JrId: 27951
long title: Ticitl
short title: Ticitl
ISSN: 0040-6732
ISSN (Online): 
IsoAbbr: Ticitl
NlmId: 0067723
123:123
JrId: 27952
long title: Psychologica Belgica
short title: Psychol Belg
ISSN: 0033-2879
ISSN (Online): 
IsoAbbr: Psychol Belg
NlmId: 0067335
123:123
JrId: 27953
long title: Social welfare
short title: Soc Welfare (India)
ISSN: 0037-8038
ISSN (Online): 
IsoAbbr: Soc Welfare (India)
NlmId: 0066130
123:123
JrId: 27954
long title: L' Annee sociologique
short title: Annee Sociol
ISSN: 0066-2399
ISSN (Online): 
IsoAbbr: Annee Sociol
NlmId: 0064224
123:123
JrId: 27955
long title: Psychological studies
short title: Psychol Stud (Mysore)
ISSN: 0033-2968
ISSN (Online): 
IsoAbbr: Psychol Stud (Mysore)
NlmId: 0064145
123:123
JrId: 27956
long title: Boletin de analisis demografico
short title: Bol Anal Demogr
ISSN: 0523-8889
ISSN (Online): 
IsoAbbr: Bol Anal Demogr
NlmId: 0060172
123:123
JrId: 27957
long title: Der Praktische Tierarzt
short title: Prakt Tierarzt
ISSN: 0032-681X
ISSN (Online): 
IsoAbbr: Prakt Tierarzt
NlmId: 0057204
123:123
JrId: 27958
long title: Sociologia Neerlandica
short title: Sociol Neerl
ISSN: 0038-0172
ISSN (Online): 
IsoAbbr: Sociol Neerl
NlmId: 0056714
123:123
JrId: 27959
long title: Revue tunisienne de sciences sociales
short title: Rev Tunis Sci Soc
ISSN: 0035-4333
ISSN (Online): 
IsoAbbr: Rev Tunis Sci Soc
NlmId: 0057026
123:123
JrId: 27960
long title: Smith College studies in social work
short title: Smith Coll Stud Soc Work
ISSN: 0037-7317
ISSN (Online): 
IsoAbbr: Smith Coll Stud Soc Work
NlmId: 0051757
123:123
JrId: 27961
long title: Khigiena i zdraveopazvane
short title: Hig Zdraveopaz
ISSN: 0018-8247
ISSN (Online): 
IsoAbbr: Hig Zdraveopaz
NlmId: 0050620
123:123
JrId: 27962
long title: Tijdschrift voor geneeskunde
short title: Tijdschr Geneeskd
ISSN: 0371-683X
ISSN (Online): 
IsoAbbr: Tijdschr Geneeskd
NlmId: 0045747
123:123
JrId: 27963
long title: Multivariate behavioral research
short title: Multivariate Behav Res
ISSN: 0027-3171
ISSN (Online): 1532-7906
IsoAbbr: Multivariate Behav Res
NlmId: 0046052
123:123
JrId: 27964
long title: Journal of scientific and industrial research
short title: J Sci Ind Res (India)
ISSN: 0022-4456
ISSN (Online): 0975-1084
IsoAbbr: J Sci Ind Res (India)
NlmId: 0045506
123:123
JrId: 27965
long title: Bulletin du STATEC. Luxembourg. Service central de la statistique et des etudes economiques
short title: Bull Statec
ISSN: 0076-1583
ISSN (Online): 
IsoAbbr: Bull Statec
NlmId: 0041135
123:123
JrId: 27966
long title: Abdominal surgery
short title: Abdom Surg
ISSN: 0196-4615
ISSN (Online): 
IsoAbbr: Abdom Surg
NlmId: 0037504
123:123
JrId: 27967
long title: The Eastern anthropologist
short title: East Anthropol
ISSN: 0012-8686
ISSN (Online): 
IsoAbbr: East Anthropol
NlmId: 0037265
123:123
JrId: 27968
long title: Medicamentos de actualidad. Drugs of today
short title: Med Actual
ISSN: 0025-7656
ISSN (Online): 
IsoAbbr: Med Actual
NlmId: 0036137
123:123
JrId: 27970
long title: Excerpta medica
short title: Excerpta Med
ISSN: 
ISSN (Online): 
IsoAbbr: Excerpta Med
NlmId: 0033776
123:123
JrId: 27971
long title: University of Pennsylvania medical bulletin
short title: Univ Pa Med Bull
ISSN: 0500-6112
ISSN (Online): 
IsoAbbr: Univ Pa Med Bull
NlmId: 0032342
123:123
JrId: 27972
long title: Western journal of surgery, obstetrics, and gynecology
short title: West J Surg Obstet Gynecol
ISSN: 
ISSN (Online): 
IsoAbbr: West J Surg Obstet Gynecol
NlmId: 0031306
123:123
JrId: 27973
long title: Applied statistics
short title: Appl Stat
ISSN: 0035-9254
ISSN (Online): 
IsoAbbr: Appl Stat
NlmId: 0027501
123:123
JrId: 27974
long title: Revista ecuatoriana de medicina y ciencias biologicas
short title: Rev Ecuat Med Cienc Biol
ISSN: 0034-9313
ISSN (Online): 
IsoAbbr: Rev Ecuat Med Cienc Biol
NlmId: 0023773
123:123
JrId: 27976
long title: Journal of heterocyclic chemistry
short title: J Heterocycl Chem
ISSN: 0022-152X
ISSN (Online): 
IsoAbbr: J Heterocycl Chem
NlmId: 0014060
123:123
JrId: 27977
long title: Indian psychological review
short title: Indian Psychol Rev
ISSN: 0019-6215
ISSN (Online): 
IsoAbbr: Indian Psychol Rev
NlmId: 0013262
123:123
JrId: 27978
long title: The Indian journal of hospital pharmacy
short title: Indian J Hosp Pharm
ISSN: 0019-526X
ISSN (Online): 
IsoAbbr: Indian J Hosp Pharm
NlmId: 0013252
123:123
JrId: 27979
long title: Economic botany
short title: Econ Bot
ISSN: 0013-0001
ISSN (Online): 
IsoAbbr: Econ. Bot.
NlmId: 0007275
123:123
JrId: 27980
long title: Demografia
short title: Demografia
ISSN: 0011-8249
ISSN (Online): 
IsoAbbr: Demografia
NlmId: 0006522
123:123
JrId: 27981
long title: Cuadernos medicos-sociales
short title: Cuad Med Soc
ISSN: 0716-1336
ISSN (Online): 
IsoAbbr: Cuad Med Soc
NlmId: 0006253
123:123
JrId: 27982
long title: Current sociology. La Sociologie contemporaine
short title: Curr Sociol
ISSN: 0011-3921
ISSN (Online): 
IsoAbbr: Curr Sociol
NlmId: 0006276
123:123
JrId: 27984
long title: The Bombay Hospital journal
short title: Bombay Hosp J
ISSN: 0524-0182
ISSN (Online): 
IsoAbbr: Bombay Hosp J
NlmId: 0002702
123:123
JrId: 27985
long title: Anestesia e rianimazione
short title: Anest Rianim
ISSN: 0570-0760
ISSN (Online): 
IsoAbbr: Anest Rianim
NlmId: 0001703
123:123
JrId: 27986
long title: The American College of Cardiology Extended Learning. Supplement tape
short title: Am Coll Cardiol Extended Learn Suppl Tape
ISSN: 
ISSN (Online): 
IsoAbbr: Am Coll Cardiol Extended Learn Suppl Tape
NlmId: 8100540A
123:123
JrId: 27987
long title: Drug trade news
short title: Drug Trade News
ISSN: 0012-6624
ISSN (Online): 
IsoAbbr: Drug Trade News
NlmId: 0343022
123:123
JrId: 27988
long title: NFAIS newsletter
short title: NFAIS Newsl
ISSN: 0090-0893
ISSN (Online): 
IsoAbbr: NFAIS Newsl
NlmId: 0404070
123:123
JrId: 27989
long title: Aggiornamenti in ostetricia e ginecologia
short title: Aggiorn Ostet Ginecol
ISSN: 0002-0931
ISSN (Online): 
IsoAbbr: Aggiorn Ostet Ginecol
NlmId: 14650260R
123:123
JrId: 27990
long title: The American baby
short title: Am Baby
ISSN: 0044-7544
ISSN (Online): 
IsoAbbr: Am Baby
NlmId: 14740730R
123:123
JrId: 27992
long title: Vie et sante
short title: Vie Sante
ISSN: 0042-5524
ISSN (Online): 
IsoAbbr: Vie Sante
NlmId: 21520220R
123:123
JrId: 27993
long title: Journal of the American Medical Technologists
short title: J Am Med Technol
ISSN: 0360-0645
ISSN (Online): 
IsoAbbr: J Am Med Technol
NlmId: 7503063
123:123
JrId: 27994
long title: Anali Klinicke bolnice "Dr M. Stojanovic"
short title: An Klin Bol Dr M Stojanovic
ISSN: 0301-2255
ISSN (Online): 
IsoAbbr: An Klin Bol Dr M Stojanovic
NlmId: 7506840
123:123
JrId: 27995
long title: Behavioral medicine update : a publication of the Society of Behavioral Medicine
short title: Behav Med Update
ISSN: 0742-5554
ISSN (Online): 
IsoAbbr: Behav Med Update
NlmId: 8510266
123:123
JrId: 27996
long title: CDC AIDS weekly
short title: CDC AIDS Wkly
ISSN: 0884-903X
ISSN (Online): 
IsoAbbr: CDC AIDS Wkly
NlmId: 8914280
123:123
JrId: 27997
long title: AVISO (Ottawa, Ont.)
short title: AVISO
ISSN: 1207-5647
ISSN (Online): 
IsoAbbr: AVISO
NlmId: 9891391
123:123
JrId: 27999
long title: Aboriginal And Islander Health Worker Journal
short title: Aborig Isl Health Work J
ISSN: 1037-3403
ISSN (Online): 
IsoAbbr: Aborig Isl Health Work J
NlmId: 9889313
123:123
JrId: 28000
long title: Choices (New York, N.Y.)
short title: Choices
ISSN: 
ISSN (Online): 
IsoAbbr: Choices
NlmId: 9886462
123:123
JrId: 28001
long title: The Guttmacher report on public policy
short title: Guttmacher Rep Public Policy
ISSN: 1096-7699
ISSN (Online): 
IsoAbbr: Guttmacher Rep Public Policy
NlmId: 9805623
123:123
JrId: 28002
long title: The Canadian journal of women's health care for physicians addressing women's health issues
short title: Can J Womens Health Care Phys Addressing Womens Health Issues
ISSN: 1200-9679
ISSN (Online): 
IsoAbbr: Can J Womens Health Care Phys Addressing Womens Health Issues
NlmId: 9717760
123:123
JrId: 28003
long title: Journal of the British Fertility Society
short title: J Br Fer Soc
ISSN: 1363-9579
ISSN (Online): 
IsoAbbr: J Br Fer Soc
NlmId: 9607334
123:123
JrId: 28004
long title: Harvard AIDS review
short title: Harv AIDS Rev
ISSN: 1526-0232
ISSN (Online): 
IsoAbbr: Harv AIDS Rev
NlmId: 9602085
123:123
JrId: 28005
long title: People & the planet / IPPF, UNFPA, IUCN
short title: People Planet
ISSN: 0968-1655
ISSN (Online): 
IsoAbbr: People Planet
NlmId: 9433816
123:123
JrId: 28006
long title: Journal of government information : an international review of policy, issues and resources
short title: J Gov Inf
ISSN: 1352-0237
ISSN (Online): 
IsoAbbr: J Gov Inf
NlmId: 9422783
123:123
JrId: 28007
long title: World AIDS day newsletter
short title: World AIDS Day Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: World AIDS Day Newsl
NlmId: 9312665
123:123
JrId: 28008
long title: The IHS primary care provider
short title: IHS Prim Care Provid
ISSN: 1063-4398
ISSN (Online): 
IsoAbbr: IHS Prim Care Provid
NlmId: 9303871
123:123
JrId: 28009
long title: Nordisk sexologi
short title: Nord Sexol
ISSN: 0108-271X
ISSN (Online): 
IsoAbbr: Nord Sexol
NlmId: 9301740
123:123
JrId: 28010
long title: TDR news
short title: TDR News
ISSN: 1028-5911
ISSN (Online): 
IsoAbbr: TDR News
NlmId: 9102887
123:123
JrId: 28011
long title: Journal of family psychotherapy
short title: J Fam Psychother
ISSN: 0897-5353
ISSN (Online): 
IsoAbbr: J Fam Psychother
NlmId: 9013835
123:123
JrId: 28012
long title: Journal of the Royal Statistical Society. Series A, (Statistics in Society)
short title: J R Stat Soc Ser A Stat Soc
ISSN: 0964-1998
ISSN (Online): 
IsoAbbr: J R Stat Soc Ser A Stat Soc
NlmId: 9001406
123:123
JrId: 28013
long title: Archives of AIDS research
short title: Arch AIDS Res
ISSN: 0899-4811
ISSN (Online): 
IsoAbbr: Arch AIDS Res
NlmId: 8804389
123:123
JrId: 28014
long title: Applied psychology = Psychologie appliquee
short title: Appl Psychol
ISSN: 0269-994X
ISSN (Online): 
IsoAbbr: Appl Psychol
NlmId: 8710533
123:123
JrId: 28015
long title: Fertilite, contraception, sexualite
short title: Fertil Contracept Sex
ISSN: 0980-3904
ISSN (Online): 
IsoAbbr: Fertil Contracept Sex
NlmId: 8703743
123:123
JrId: 28016
long title: Journal of urological nursing
short title: J Urol Nurs
ISSN: 0738-7350
ISSN (Online): 
IsoAbbr: J Urol Nurs
NlmId: 8700116
123:123
JrId: 28017
long title: In'gu pogon nonjip = Journal of population and health studies
short title: Ingu Pogon Nonjip
ISSN: 
ISSN (Online): 
IsoAbbr: Ingu Pogon Nonjip
NlmId: 8609047
123:123
JrId: 28018
long title: Ethology : formerly Zeitschrift fur Tierpsychologie
short title: Ethology
ISSN: 0179-1613
ISSN (Online): 1439-0310
IsoAbbr: Ethology
NlmId: 8605782
123:123
JrId: 28019
long title: Population bulletin of the United Nations Economic Commission for Western Asia
short title: Popul Bull U N Econ Comm West Asia
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Bull U N Econ Comm West Asia
NlmId: 8403914
123:123
JrId: 28020
long title: Research communications in substance abuse
short title: Res Commun Subst Abuse
ISSN: 0193-0818
ISSN (Online): 
IsoAbbr: Res Commun Subst Abuse
NlmId: 8109971
123:123
JrId: 28021
long title: Journal of preventive psychiatry
short title: J Prev Psychiatry
ISSN: 0197-9353
ISSN (Online): 
IsoAbbr: J Prev Psychiatry
NlmId: 8109499
123:123
JrId: 28022
long title: Aktuelle Endokrinologie und Stoffwechsel
short title: Aktuel Endokrinol Stoffwechsel
ISSN: 0172-4606
ISSN (Online): 
IsoAbbr: Aktuel Endokrinol Stoffwechsel
NlmId: 8006204
123:123
JrId: 28023
long title: Assignment children
short title: Assignment Child
ISSN: 0004-5128
ISSN (Online): 
IsoAbbr: Assignment Child
NlmId: 8004863
123:123
JrId: 28024
long title: NIH consensus development conference summary
short title: NIH Consens Dev Conf Summ
ISSN: 0197-6133
ISSN (Online): 
IsoAbbr: NIH Consens Dev Conf Summ
NlmId: 8000583
123:123
JrId: 28026
long title: Medical anthropology newsletter
short title: Med Anthropol Newsl
ISSN: 0543-2499
ISSN (Online): 
IsoAbbr: Med Anthropol Newsl
NlmId: 7613448
123:123
JrId: 28027
long title: Annals of immunology
short title: Ann Immunol
ISSN: 0044-8338
ISSN (Online): 
IsoAbbr: Ann Immunol
NlmId: 7611917
123:123
JrId: 28028
long title: Journal of labelled compounds
short title: J Labelled Compd
ISSN: 0022-2135
ISSN (Online): 
IsoAbbr: J Labelled Compd
NlmId: 7610511
123:123
JrId: 28029
long title: Dermatologia ibero latino-americana
short title: Dermatol Iber Lat Am
ISSN: 0011-9040
ISSN (Online): 
IsoAbbr: Dermatol Iber Lat Am
NlmId: 7601584
123:123
JrId: 28030
long title: The Singapore family physician
short title: Singapore Fam Physician
ISSN: 0377-5305
ISSN (Online): 
IsoAbbr: Singapore Fam Physician
NlmId: 7511342
123:123
JrId: 28031
long title: Journal of population research
short title: J Popul Res
ISSN: 0377-0478
ISSN (Online): 
IsoAbbr: J Popul Res
NlmId: 7508619
123:123
JrId: 28032
long title: Madjalah Kedokteran Indonesia
short title: Madjalah Kedokt Indones
ISSN: 0464-3186
ISSN (Online): 
IsoAbbr: Madjalah Kedokt Indones
NlmId: 7507251
123:123
JrId: 28033
long title: Journal of the International Federation of Gynaecology and Obstetrics
short title: J Int Fed Gynaecol Obstet
ISSN: 0020-6695
ISSN (Online): 
IsoAbbr: J Int Fed Gynaecol Obstet
NlmId: 7507209
123:123
JrId: 28034
long title: Journal of the American Medical Association
short title: J Am Med Assoc
ISSN: 0002-9955
ISSN (Online): 
IsoAbbr: J Am Med Assoc
NlmId: 7507176
123:123
JrId: 28035
long title: Bulletin of the Los Angeles Neurological Society
short title: Bull Los Angel Neuro Soc
ISSN: 1040-5925
ISSN (Online): 
IsoAbbr: Bull Los Angel Neuro Soc
NlmId: 7505388
123:123
JrId: 28036
long title: Bulletin of the British Psychological Society
short title: Bull Br Psychol Soc
ISSN: 0007-1692
ISSN (Online): 
IsoAbbr: Bull Br Psychol Soc
NlmId: 7503434
123:123
JrId: 28037
long title: Bulletin of the Johns Hopkins Hospital
short title: Bull Johns Hopkins Hosp
ISSN: 0097-1383
ISSN (Online): 
IsoAbbr: Bull Johns Hopkins Hosp
NlmId: 7503449
123:123
JrId: 28038
long title: Soobshcheniia Akademii nauk Gruzinskoi SSR (1963)
short title: Soobshch Akad Nauk Gruz Ssr
ISSN: 0132-1447
ISSN (Online): 
IsoAbbr: Soobshch Akad Nauk Gruz Ssr
NlmId: 7501245
123:123
JrId: 28039
long title: Aslib proceedings
short title: Aslib Proc
ISSN: 0001-253X
ISSN (Online): 
IsoAbbr: Aslib Proc
NlmId: 57710100R
123:123
JrId: 28041
long title: Revista ecuatoriana de pediatria y puericultura
short title: Rev Ecuat Pediatr Pueric
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Ecuat Pediatr Pueric
NlmId: 20230190R
123:123
JrId: 28042
long title: The Journal of obstetrics and gynaecology of the British Empire
short title: J Obstet Gynaecol Br Emp
ISSN: 0307-1871
ISSN (Online): 
IsoAbbr: J Obstet Gynaecol Br Emp
NlmId: 17930050R
123:123
JrId: 28043
long title: The Journal of clinical endocrinology
short title: J Clin Endocrinol
ISSN: 0368-1610
ISSN (Online): 
IsoAbbr: J Clin Endocrinol
NlmId: 17840150R
123:123
JrId: 28044
long title: The Journal of contraception
short title: J Contracept
ISSN: 0099-4537
ISSN (Online): 
IsoAbbr: J Contracept
NlmId: 17840230R
123:123
JrId: 28045
long title: Harvard medical alumni bulletin
short title: Harv Med Alumni Bull
ISSN: 0191-7757
ISSN (Online): 
IsoAbbr: Harv Med Alumni Bull
NlmId: 17240090R
123:123
JrId: 28046
long title: Geloof en wetenschap
short title: Geloof Wet
ISSN: 
ISSN (Online): 
IsoAbbr: Geloof Wet
NlmId: 16210100R
123:123
JrId: 28047
long title: Acta psychiatrica et neurologica Scandinavica
short title: Acta Psychiatr Neurol Scand
ISSN: 0365-5598
ISSN (Online): 
IsoAbbr: Acta Psychiatr Neurol Scand
NlmId: 14610160R
123:123
JrId: 28048
long title: A.M.A. journal of diseases of children
short title: AMA J Dis Child
ISSN: 0096-6916
ISSN (Online): 
IsoAbbr: AMA J Dis Child
NlmId: 14470020R
123:123
JrId: 28049
long title: The Journal of mental subnormality
short title: J Ment Subnorm
ISSN: 
ISSN (Online): 
IsoAbbr: J Ment Subnorm
NlmId: 1300274
123:123
JrId: 28050
long title: The Australian journal of statistics
short title: Aust J Stat
ISSN: 0004-9581
ISSN (Online): 
IsoAbbr: Aust J Stat
NlmId: 1255204
123:123
JrId: 28051
long title: Acta medica del valle
short title: Acta Med Valle
ISSN: 0044-6017
ISSN (Online): 
IsoAbbr: Acta Med Valle
NlmId: 0434542
123:123
JrId: 28052
long title: Canine practice
short title: Canine Pract
ISSN: 0094-4904
ISSN (Online): 
IsoAbbr: Canine Pract
NlmId: 0427744
123:123
JrId: 28053
long title: Cardiovascular diseases
short title: Cardiovasc Dis
ISSN: 0093-3546
ISSN (Online): 
IsoAbbr: Cardiovasc Dis
NlmId: 0414111
123:123
JrId: 28054
long title: California's health
short title: Calif Health
ISSN: 0008-168X
ISSN (Online): 
IsoAbbr: Calif Health
NlmId: 0375027
123:123
JrId: 28055
long title: Cahiers medicaux lyonnais
short title: Cah Med Lyon
ISSN: 0008-0357
ISSN (Online): 
IsoAbbr: Cah Med Lyon
NlmId: 0373133
123:123
JrId: 28056
long title: Bundesgesundheitsblatt
short title: Bundesgesundheitsblatt
ISSN: 0007-5914
ISSN (Online): 
IsoAbbr: Bundesgesundheitsblatt
NlmId: 0372677
123:123
JrId: 28057
long title: Aggiornamento pediatrico
short title: Aggiorn Pediatr
ISSN: 0002-0958
ISSN (Online): 
IsoAbbr: Aggiorn Pediatr
NlmId: 0370451
123:123
JrId: 28058
long title: SIECUS report
short title: SIECUS Rep
ISSN: 0091-3995
ISSN (Online): 
IsoAbbr: SIECUS Rep
NlmId: 0367567
123:123
JrId: 28059
long title: Acta anaesthesiologica italica
short title: Acta Anaesthesiol Ital
ISSN: 0374-4965
ISSN (Online): 
IsoAbbr: Acta Anaesthesiol Ital
NlmId: 0340733
123:123
JrId: 28060
long title: Oil, paint, and drug reporter
short title: Oil Paint Drug Report
ISSN: 0030-1469
ISSN (Online): 
IsoAbbr: Oil Paint Drug Report
NlmId: 0314264
123:123
JrId: 28061
long title: Nutrition reports international
short title: Nutr Rep Int
ISSN: 0029-6635
ISSN (Online): 
IsoAbbr: Nutr Rep Int
NlmId: 0233332
123:123
JrId: 28062
long title: Bibliography of reproduction_ a classified monthly list of references compiled from the research literature, vertebrates including man
short title: Bibliographr Reprod
ISSN: 0006-1565
ISSN (Online): 
IsoAbbr: Bibliographr Reprod
NlmId: 0222472
123:123
JrId: 28063
long title: The Journal of research in Indian medicine
short title: J Res Indian Med
ISSN: 0022-4286
ISSN (Online): 
IsoAbbr: J Res Indian Med
NlmId: 0206036
123:123
JrId: 28064
long title: Hospital tribune
short title: Hosp Trib
ISSN: 0018-5876
ISSN (Online): 
IsoAbbr: Hosp Trib
NlmId: 0165105
123:123
JrId: 28065
long title: Journal of the American Statistical Association
short title: J Am Stat Assoc
ISSN: 0162-1459
ISSN (Online): 1537-274X
IsoAbbr: J Am Stat Assoc
NlmId: 01510020R
123:123
JrId: 28066
long title: The Journal of comparative pathology and therapeutics
short title: J Comp Pathol Ther
ISSN: 0368-1742
ISSN (Online): 
IsoAbbr: J Comp Pathol Ther
NlmId: 0102505
123:123
JrId: 28067
long title: Manufacturing chemist and aerosol news
short title: Manuf Chem Aerosol News
ISSN: 0025-2557
ISSN (Online): 
IsoAbbr: Manuf Chem Aerosol News
NlmId: 0071761
123:123
JrId: 28068
long title: Beitrage zur Klinik der Tuberkulose und spezifischen Tuberkulose-Forschung
short title: Beitr Klin Tuberk Spezif Tuberkuloseforsch
ISSN: 
ISSN (Online): 
IsoAbbr: Beitr Klin Tuberk Spezif Tuberkuloseforsch
NlmId: 0071320
123:123
JrId: 28069
long title: Journal of home economics
short title: J Home Econ
ISSN: 0022-1570
ISSN (Online): 
IsoAbbr: J Home Econ
NlmId: 0065403
123:123
JrId: 28070
long title: Acta paediatrica
short title: Acta Paediatr
ISSN: 0365-1436
ISSN (Online): 
IsoAbbr: Acta Paediatr
NlmId: 0000213
123:123
JrId: 28071
long title: The Journal of criminal law, criminology, and police science
short title: J Crim Law Criminol Police Sci
ISSN: 0022-0205
ISSN (Online): 
IsoAbbr: J Crim Law Criminol Police Sci
NlmId: 0370035
123:123
JrId: 28072
long title: Umschau in Wissenschaft und Technik
short title: Umsch Wiss Tech
ISSN: 0041-6347
ISSN (Online): 
IsoAbbr: Umsch Wiss Tech
NlmId: 21350260R
123:123
JrId: 28073
long title: Welfare in review
short title: Welf Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Welf Rev
NlmId: 7802527
123:123
JrId: 28074
long title: Arquivos brasileiros de psicologia
short title: Arq Bras Psicol
ISSN: 0100-8692
ISSN (Online): 
IsoAbbr: Arq Bras Psicol
NlmId: 8101243
123:123
JrId: 28075
long title: Caribbean health
short title: Caribb Health
ISSN: 1462-8120
ISSN (Online): 
IsoAbbr: Caribb Health
NlmId: 100891172
123:123
JrId: 28076
long title: CVI newswatch
short title: CVI Newswatch
ISSN: 1564-6610
ISSN (Online): 
IsoAbbr: CVI Newswatch
NlmId: 100894553
123:123
JrId: 28077
long title: Naselenie (Sofia, Bulgaria : 1983)
short title: Naselenie
ISSN: 0205-0617
ISSN (Online): 
IsoAbbr: Naselenie
NlmId: 100895449
123:123
JrId: 28078
long title: Biostatistics (Oxford, England)
short title: Biostatistics
ISSN: 1465-4644
ISSN (Online): 1468-4357
IsoAbbr: Biostatistics
NlmId: 100897327
123:123
JrId: 28081
long title: Land economics
short title: Land Econ
ISSN: 0023-7639
ISSN (Online): 
IsoAbbr: Land Econ
NlmId: 9876244
123:123
JrId: 28082
long title: Previdenza sociale
short title: Previdenza Soc
ISSN: 0032-8065
ISSN (Online): 
IsoAbbr: Previdenza Soc
NlmId: 19740240R
123:123
JrId: 28084
long title: L' Ethnographie
short title: Ethnographie.
ISSN: 
ISSN (Online): 
IsoAbbr: Ethnographie.
NlmId: 0033760
123:123
JrId: 28085
long title: Journal Of Economic Psychology
short title: J Econ Psychol
ISSN: 0167-4870
ISSN (Online): 
IsoAbbr: J Econ Psychol
NlmId: 9879270
123:123
JrId: 28087
long title: South African Journal Of Animal Science
short title: S Afr J Anim Sci
ISSN: 0375-1589
ISSN (Online): 
IsoAbbr: S Afr J Anim Sci
NlmId: 9881901
123:123
JrId: 28088
long title: Journal of women's health and law
short title: J Womens Heal
ISSN: 1491-8161
ISSN (Online): 
IsoAbbr: J Womens Heal
NlmId: 100900226
123:123
JrId: 28089
long title: The International journal of childbirth education : the official publication of the International Childbirth Education Association
short title: Int J Childbirth Educ
ISSN: 0887-8625
ISSN (Online): 
IsoAbbr: Int J Childbirth Educ
NlmId: 8712412
123:123
JrId: 28090
long title: Gedrag & gezondheid
short title: Gedrag Gezond
ISSN: 0921-5360
ISSN (Online): 
IsoAbbr: Gedrag Gezond
NlmId: 9424541
123:123
JrId: 28091
long title: Nice medical
short title: Nice Med
ISSN: 0545-9281
ISSN (Online): 
IsoAbbr: Nice Med
NlmId: 0021417
123:123
JrId: 28092
long title: Pakistan journal of medical research
short title: Pak J Med Res
ISSN: 0030-9842
ISSN (Online): 
IsoAbbr: Pak J Med Res
NlmId: 0037013
123:123
JrId: 28093
long title: Zeitschrift fur Ethnologie
short title: Z Ethnol
ISSN: 0044-2666
ISSN (Online): 
IsoAbbr: Z Ethnol
NlmId: 0261057
123:123
JrId: 28094
long title: Ciencia e cultura
short title: Cienc Cult
ISSN: 0009-6725
ISSN (Online): 
IsoAbbr: Cienc Cult
NlmId: 16220030R
123:123
JrId: 28095
long title: Japanese medical journal
short title: Jpn Med J (Natl Inst Health Jpn)
ISSN: 0368-3095
ISSN (Online): 1884-281X
IsoAbbr: Jpn Med J (Natl Inst Health Jpn)
NlmId: 17740340R
123:123
JrId: 28096
long title: AIDS updates
short title: AIDS Updates
ISSN: 1040-6247
ISSN (Online): 
IsoAbbr: AIDS Updates
NlmId: 8917265
123:123
JrId: 28097
long title: Revista chilena de nutricion : organo oficial de la Sociedad Chilena de Nutricion, Bromatologia y Toxicologia
short title: Rev Chil Nutr
ISSN: 0716-1549
ISSN (Online): 0717-7518
IsoAbbr: Rev Chil Nutr
NlmId: 9301325
123:123
JrId: 28098
long title: Hacettepe bulletin of medicine/surgery
short title: Hacettepe Bull Med Surg
ISSN: 0017-6451
ISSN (Online): 
IsoAbbr: Hacettepe Bull Med Surg
NlmId: 0263375
123:123
JrId: 28102
long title: Health management
short title: Health Manage
ISSN: 0159-1959
ISSN (Online): 
IsoAbbr: Health Manage
NlmId: 9879082
123:123
JrId: 28103
long title: Washington times (Washington, D.C. : 1982)
short title: Wash Times
ISSN: 0732-8494
ISSN (Online): 
IsoAbbr: Wash Times
NlmId: 9879660
123:123
JrId: 28104
long title: Philippine population journal
short title: Philipp Popul J
ISSN: 0116-7960
ISSN (Online): 
IsoAbbr: Philipp Popul J
NlmId: 9882187
123:123
JrId: 28105
long title: Black aging
short title: Black Aging
ISSN: 
ISSN (Online): 
IsoAbbr: Black Aging
NlmId: 9882812
123:123
JrId: 28106
long title: Australian journal of agricultural research
short title: Aust J Agric Res
ISSN: 0004-9409
ISSN (Online): 
IsoAbbr: Aust. J. Agric. Res.
NlmId: 0144065
123:123
JrId: 28107
long title: Biologisches Zentralblatt
short title: Biol Zent Bl
ISSN: 0006-3304
ISSN (Online): 
IsoAbbr: Biol Zent Bl
NlmId: 0417426
123:123
JrId: 28109
long title: Development digest
short title: Dev Dig
ISSN: 0012-1576
ISSN (Online): 
IsoAbbr: Dev Dig
NlmId: 9878863
123:123
JrId: 28110
long title: Finance & development
short title: Finance Dev
ISSN: 0015-1947
ISSN (Online): 
IsoAbbr: Finance Dev
NlmId: 9879429
123:123
JrId: 28112
long title: Social marketing quarterly
short title: Soc Mar Q
ISSN: 1524-5004
ISSN (Online): 1539-4093
IsoAbbr: Soc Mar Q
NlmId: 9891016
123:123
JrId: 28113
long title: Gender and development
short title: Gend Dev
ISSN: 1355-2074
ISSN (Online): 
IsoAbbr: Gend Dev
NlmId: 9889747
123:123
JrId: 28114
long title: Applied behavioral science review
short title: Appl Behav Sci Rev
ISSN: 1068-8595
ISSN (Online): 
IsoAbbr: Appl Behav Sci Rev
NlmId: 9887576
123:123
JrId: 28115
long title: Qualitative sociology
short title: Qual Sociol
ISSN: 0162-0436
ISSN (Online): 
IsoAbbr: Qual Sociol
NlmId: 9887278
123:123
JrId: 28116
long title: The Journal of humanistic education and development
short title: J Humanist Educ Dev
ISSN: 0735-6846
ISSN (Online): 
IsoAbbr: J Humanist Educ Dev
NlmId: 9887001
123:123
JrId: 28117
long title: The Dhaka University studies. Part B
short title: Dhaka Univ Stud B Biol Stud
ISSN: 0259-7365
ISSN (Online): 
IsoAbbr: Dhaka Univ Stud B Biol Stud
NlmId: 9885508
123:123
JrId: 28118
long title: Semana Epidemiologica
short title: Sem Epidemiol
ISSN: 
ISSN (Online): 
IsoAbbr: Sem Epidemiol
NlmId: 9884622
123:123
JrId: 28119
long title: Journal Of Aging And Judaism
short title: J Aging Jud
ISSN: 0884-8688
ISSN (Online): 
IsoAbbr: J Aging Jud
NlmId: 9881995
123:123
JrId: 28120
long title: Science Of Biology Journal
short title: Sci Bio J
ISSN: 0098-5600
ISSN (Online): 
IsoAbbr: Sci Bio J
NlmId: 9880574
123:123
JrId: 28121
long title: Philippine Population Newsletter
short title: Philipp Popul Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Philipp Popul Newsl
NlmId: 9879835
123:123
JrId: 28122
long title: Work and occupations
short title: Work Occup
ISSN: 0730-8884
ISSN (Online): 
IsoAbbr: Work Occup
NlmId: 9879749
123:123
JrId: 28124
long title: International development review
short title: Int Dev Rev
ISSN: 0020-6555
ISSN (Online): 
IsoAbbr: Int Dev Rev
NlmId: 9878842
123:123
JrId: 28125
long title: Anthropological papers of the American Museum of Natural History
short title: Anthropol Pap Am Mus Nat Hist
ISSN: 0065-9452
ISSN (Online): 
IsoAbbr: Anthropol Pap Am Mus Nat Hist
NlmId: 9878608
123:123
JrId: 28128
long title: Australasian journal on ageing
short title: Australas J Ageing
ISSN: 1440-6381
ISSN (Online): 1741-6612
IsoAbbr: Australas J Ageing
NlmId: 9808874
123:123
JrId: 28129
long title: BIRPERHT publication
short title: BIRPERHT Publ
ISSN: 
ISSN (Online): 
IsoAbbr: BIRPERHT Publ
NlmId: 9433769
123:123
JrId: 28130
long title: International journal of mental health
short title: Int J Ment Health
ISSN: 0020-7411
ISSN (Online): 
IsoAbbr: Int J Ment Health
NlmId: 9427298
123:123
JrId: 28131
long title: Maharashtra medical journal
short title: Maharashtra Med J
ISSN: 0542-0865
ISSN (Online): 
IsoAbbr: Maharashtra Med J
NlmId: 9427228
123:123
JrId: 28132
long title: Population bulletin of ESCWA
short title: Popul Bull ESCWA
ISSN: 1011-4793
ISSN (Online): 
IsoAbbr: Popul Bull ESCWA
NlmId: 9426737
123:123
JrId: 28133
long title: Warasan prachakon lae sangkhom = Journal of population and social studies
short title: Warasan Prachakon Lae Sangkhom
ISSN: 0857-717X
ISSN (Online): 
IsoAbbr: Warasan Prachakon Lae Sangkhom
NlmId: 9426115
123:123
JrId: 28134
long title: Global AIDSnews : the newsletter of the World Health Organization Global Programme on AIDS
short title: Glob AIDSnews
ISSN: 1020-007X
ISSN (Online): 
IsoAbbr: Glob AIDSnews
NlmId: 9425450
123:123
JrId: 28135
long title: Bold : quarterly journal of the International Institute on Aging (United Nations - Malta)
short title: Bold
ISSN: 1016-5177
ISSN (Online): 
IsoAbbr: Bold
NlmId: 9421088
123:123
JrId: 28136
long title: CRHCS news : the newsletter of the Commonwealth Regional Health Community Secretariat for East, Central and Southern Africa. Commonwealth Regional Health Community for East, Central, and Southern Africa. Secretariat
short title: CRHCS news
ISSN: 0856-4043
ISSN (Online): 
IsoAbbr: CRHCS news
NlmId: 9420832
123:123
JrId: 28137
long title: State reproductive health monitor : legislative proposals and actions / prepared by the Alan Guttmacher Institute
short title: State Reprod Health Monit
ISSN: 1046-6703
ISSN (Online): 
IsoAbbr: State Reprod Health Monit
NlmId: 9301343
123:123
JrId: 28138
long title: Boletim do C.B.R. / Ministerio da Educacao e Cultura, Universidade Federal de Juiz de Fora, Centro de Biologia da Reproducao
short title: Bol Cent Biol Reprod
ISSN: 0101-9783
ISSN (Online): 
IsoAbbr: Bol Cent Biol Reprod
NlmId: 9202301
123:123
JrId: 28139
long title: Journal of research on adolescence : the official journal of the Society for Research on Adolescence
short title: J Res Adolesc
ISSN: 1050-8392
ISSN (Online): 1532-7795
IsoAbbr: J Res Adolesc
NlmId: 9109126
123:123
JrId: 28140
long title: Boletin epidemiologico de Chile / Republica de Chile, Ministerio de Salud
short title: Bol Epidemiol Chile
ISSN: 0716-3703
ISSN (Online): 
IsoAbbr: Bol Epidemiol Chile
NlmId: 9015599
123:123
JrId: 28141
long title: Bailliere's clinical immunology and allergy
short title: Baillieres Clin Immunol Allergy
ISSN: 0950-3544
ISSN (Online): 
IsoAbbr: Baillieres Clin Immunol Allergy
NlmId: 8811039
123:123
JrId: 28142
long title: Journal of adolescent research
short title: J Adolesc Res
ISSN: 0743-5584
ISSN (Online): 1552-6895
IsoAbbr: J Adolesc Res
NlmId: 8702551
123:123
JrId: 28143
long title: Journal of cross-cultural gerontology
short title: J Cross Cult Gerontol
ISSN: 0169-3816
ISSN (Online): 1573-0719
IsoAbbr: J Cross Cult Gerontol
NlmId: 8700909
123:123
JrId: 28144
long title: AIDS-Forschung : AIFO = Acquired immune deficiency syndrome research
short title: AIDS Forsch
ISSN: 0179-3098
ISSN (Online): 
IsoAbbr: AIDS Forsch
NlmId: 8610836
123:123
JrId: 28145
long title: SEAPRAP research report : a report of research undertaken with the assistance of an award from the Southeast Asia Population Research Awards Program (SEAPRAP), Institute of Southeast Asian Studies
short title: Seaprap Res Rep
ISSN: 0129-5101
ISSN (Online): 
IsoAbbr: Seaprap Res Rep
NlmId: 8501518
123:123
JrId: 28146
long title: The Cervix and the lower female genital tract
short title: Cervix Low Female Genital Tract
ISSN: 0393-3512
ISSN (Online): 
IsoAbbr: Cervix Low Female Genital Tract
NlmId: 8406633
123:123
JrId: 28147
long title: Chungang Uidae chi = The Chung-Ang journal of medicine
short title: Chung Ang Ui Dai Chi
ISSN: 0253-6250
ISSN (Online): 
IsoAbbr: Chung Ang Ui Dai Chi
NlmId: 8217201
123:123
JrId: 28148
long title: Journal of the Institute of Medicine
short title: J Inst Med
ISSN: 1993-2979
ISSN (Online): 1993-2987
IsoAbbr: J Inst Med
NlmId: 8213459
123:123
JrId: 28149
long title: The Bangladesh journal of scientific research
short title: Bangladesh J Sci Res
ISSN: 0253-5432
ISSN (Online): 
IsoAbbr: Bangladesh J Sci Res
NlmId: 8006819
123:123
JrId: 28150
long title: Population research leads
short title: Popul Res Leads
ISSN: 0252-4503
ISSN (Online): 
IsoAbbr: Popul Res Leads
NlmId: 7910951
123:123
JrId: 28151
long title: Population education interchange
short title: Popul Educ Interchange
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Educ Interchange
NlmId: 100911731
123:123
JrId: 28152
long title: Aging and work
short title: Aging Work
ISSN: 0161-2514
ISSN (Online): 
IsoAbbr: Aging Work
NlmId: 7805332
123:123
JrId: 28153
long title: Interaction
short title: Interaction
ISSN: 0161-6749
ISSN (Online): 
IsoAbbr: Interaction
NlmId: 7801239
123:123
JrId: 28154
long title: Biometrical journal. Biometrische Zeitschrift
short title: Biom J
ISSN: 0323-3847
ISSN (Online): 1521-4036
IsoAbbr: Biom J
NlmId: 7708048
123:123
JrId: 28155
long title: Communication monographs
short title: Commun Monogr
ISSN: 0363-7751
ISSN (Online): 
IsoAbbr: Commun Monogr
NlmId: 7610751
123:123
JrId: 28156
long title: Kat'ollik Taehak Uihakpu nonmunjip
short title: Katollik Taehak Uihakpu Nonmunjip
ISSN: 0377-9483
ISSN (Online): 
IsoAbbr: Katollik Taehak Uihakpu Nonmunjip
NlmId: 7605037
123:123
JrId: 28157
long title: Investigacion medica internacional
short title: Invest Med Int
ISSN: 0185-2108
ISSN (Online): 
IsoAbbr: Invest Med Int
NlmId: 7601728
123:123
JrId: 28158
long title: Bulletin of the Research Council of Israel
short title: Bull Res Counc Isr
ISSN: 0578-8994
ISSN (Online): 
IsoAbbr: Bull Res Counc Isr
NlmId: 7509362
123:123
JrId: 28159
long title: Revue de la Societe de biometrie humaine
short title: Rev Soc Biom Hum
ISSN: 0006-3428
ISSN (Online): 
IsoAbbr: Rev Soc Biom Hum
NlmId: 7507487
123:123
JrId: 28160
long title: Bulletin of the Public Health Society
short title: Bull Publ Health Soc (Kuala Lumpur)
ISSN: 0301-3804
ISSN (Online): 
IsoAbbr: Bull Publ Health Soc (Kuala Lumpur)
NlmId: 7507040
123:123
JrId: 28161
long title: Revue de medecine de Toulouse
short title: Rev Med Toulouse
ISSN: 0556-753X
ISSN (Online): 
IsoAbbr: Rev Med Toulouse
NlmId: 20320350R
123:123
JrId: 28162
long title: [Minzoku eisei] Race hygiene
short title: Minzoku Eisei
ISSN: 0368-9395
ISSN (Online): 1882-868X
IsoAbbr: Minzoku Eisei
NlmId: 18730350R
123:123
JrId: 28163
long title: Journal of medicinal and pharmaceutical chemistry
short title: J Med Pharm Chem
ISSN: 0095-9065
ISSN (Online): 
IsoAbbr: J Med Pharm Chem
NlmId: 17920130R
123:123
JrId: 28164
long title: Arhiv za zastitu majke i djeteta. Archives of mother and child welfare. Archives pour la protection de la mere et de l'enfant
short title: Arh Zast
ISSN: 0004-1289
ISSN (Online): 
IsoAbbr: Arh Zast
NlmId: 15240420R
123:123
JrId: 28165
long title: Afrique medicale
short title: Afr Med
ISSN: 0002-0516
ISSN (Online): 
IsoAbbr: Afr Med
NlmId: 14650200R
123:123
JrId: 28167
long title: New scientist and science journal
short title: New Sci Sci J
ISSN: 0369-5808
ISSN (Online): 
IsoAbbr: New Sci Sci J
NlmId: 1256207
123:123
JrId: 28168
long title: Journal of nutrition and dietetics
short title: J Nutr Diet
ISSN: 0368-3257
ISSN (Online): 
IsoAbbr: J Nutr Diet
NlmId: 1253346
123:123
JrId: 28169
long title: Actuelle Urologie
short title: Actuel Urol
ISSN: 0001-7868
ISSN (Online): 
IsoAbbr: Actuel Urol
NlmId: 0421401
123:123
JrId: 28170
long title: International journal of sociology of the family
short title: Int J Sociol Fam
ISSN: 0020-7667
ISSN (Online): 
IsoAbbr: Int J Sociol Fam
NlmId: 0410453
123:123
JrId: 28171
long title: Journal of anthropological research
short title: J Anthropol Res
ISSN: 0091-7710
ISSN (Online): 
IsoAbbr: J Anthropol Res
NlmId: 0403466
123:123
JrId: 28172
long title: Fortpflanzung, Besamung, und Aufzucht der Haustiere
short title: Fortpflanz Besamung Aufzucht Haustiere
ISSN: 0015-8135
ISSN (Online): 
IsoAbbr: Fortpflanz Besamung Aufzucht Haustiere
NlmId: 0401502
123:123
JrId: 28173
long title: Pakistan journal of scientific and industrial research
short title: Pak J Sci Ind Res
ISSN: 0030-9885
ISSN (Online): 
IsoAbbr: Pak J Sci Ind Res
NlmId: 0401204
123:123
JrId: 28174
long title: Calcutta medical journal
short title: Calcutta Med J
ISSN: 0008-0667
ISSN (Online): 
IsoAbbr: Calcutta Med J
NlmId: 0372702
123:123
JrId: 28175
long title: The Alexandria medical journal
short title: Alexandria Med J
ISSN: 0516-5849
ISSN (Online): 
IsoAbbr: Alexandria Med J
NlmId: 0370460
123:123
JrId: 28176
long title: Actualites psychiatriques
short title: Actual Psychiatr
ISSN: 0300-8274
ISSN (Online): 
IsoAbbr: Actual Psychiatr
NlmId: 0357745
123:123
JrId: 28177
long title: Annali di ostetricia e ginecologia
short title: Ann Ostet Ginecol
ISSN: 0003-4657
ISSN (Online): 
IsoAbbr: Ann Ostet Ginecol
NlmId: 0347177
123:123
JrId: 28178
long title: Studies on medical and population subjects
short title: Stud Med Popul Subj
ISSN: 0072-6400
ISSN (Online): 
IsoAbbr: Stud Med Popul Subj
NlmId: 0320644
123:123
JrId: 28179
long title: Researches on population ecology
short title: Res Popul Ecol (Kyoto)
ISSN: 0034-5466
ISSN (Online): 
IsoAbbr: Res Popul Ecol (Kyoto)
NlmId: 0242271
123:123
JrId: 28180
long title: Anthropologica
short title: Anthropologica
ISSN: 0003-5459
ISSN (Online): 
IsoAbbr: Anthropologica
NlmId: 0234022
123:123
JrId: 28181
long title: Philippine journal of ophthalmology
short title: Philipp J Ophthalmol
ISSN: 0031-7659
ISSN (Online): 
IsoAbbr: Philipp J Ophthalmol
NlmId: 0207266
123:123
JrId: 28182
long title: Philippine journal of internal medicine
short title: Philipp J Intern Med
ISSN: 0556-0071
ISSN (Online): 
IsoAbbr: Philipp J Intern Med
NlmId: 0172512
123:123
JrId: 28184
long title: International social security review
short title: Int Soc Secur Rev
ISSN: 0020-871X
ISSN (Online): 
IsoAbbr: Int Soc Secur Rev
NlmId: 0132243
123:123
JrId: 28185
long title: International review of research in mental retardation
short title: Int Rev Res Ment Retard
ISSN: 0074-7750
ISSN (Online): 
IsoAbbr: Int Rev Res Ment Retard
NlmId: 0122172
123:123
JrId: 28186
long title: Indian journal of psychiatry
short title: Indian J Psychiatry
ISSN: 0019-5545
ISSN (Online): 1998-3794
IsoAbbr: Indian J Psychiatry
NlmId: 0013255
123:123
JrId: 28188
long title: British journal of social medicine
short title: Br J Soc Med
ISSN: 0366-0842
ISSN (Online): 
IsoAbbr: Br J Soc Med
NlmId: 15740060R
123:123
JrId: 28189
long title: RF
short title: RF
ISSN: 
ISSN (Online): 
IsoAbbr: RF
NlmId: 100927983
123:123
JrId: 28190
long title: Zeitschrift fur Geburtshilfe und Gynakologie
short title: Z Geburtshilfe Gynakol
ISSN: 0044-278X
ISSN (Online): 
IsoAbbr: Z Geburtshilfe Gynakol
NlmId: 0326204
123:123
JrId: 28191
long title: Health statistics in the Nordic countries = Helsestatistikk i de nordiske land / NOMESKO
short title: Health Stat Nord Ctries
ISSN: 0900-7962
ISSN (Online): 
IsoAbbr: Health Stat Nord Ctries
NlmId: 9216279
123:123
JrId: 28192
long title: Journal of environmental economics and management
short title: J Environ Econ Manage
ISSN: 0095-0696
ISSN (Online): 
IsoAbbr: J Environ Econ Manage
NlmId: 9876193
123:123
JrId: 28193
long title: Food Research Institute studies in agricultural economics, trade, and development
short title: Food Res Inst Stud Agric Econ Trade Dev
ISSN: 0015-6566
ISSN (Online): 
IsoAbbr: Food Res Inst Stud Agric Econ Trade Dev
NlmId: 9886771
123:123
JrId: 28194
long title: Soviet Anthropology And Archeology
short title: Sov Anthropol Archeol
ISSN: 0038-528X
ISSN (Online): 
IsoAbbr: Sov Anthropol Archeol
NlmId: 9876648
123:123
JrId: 28195
long title: The American mathematical monthly : the official journal of the Mathematical Association of America
short title: Am Math Mon
ISSN: 0002-9890
ISSN (Online): 
IsoAbbr: Am Math Mon
NlmId: 9875542
123:123
JrId: 28196
long title: General systems : yearbook of the Society for the Advancement of General Systems Theory
short title: Gen Syst
ISSN: 0072-0798
ISSN (Online): 
IsoAbbr: Gen Syst
NlmId: 9886947
123:123
JrId: 28197
long title: The IDRC reports / International Development Research Centre = Le CRDI informe / Centre de recherches pour le developpement international
short title: IDRC Rep
ISSN: 0315-9981
ISSN (Online): 
IsoAbbr: IDRC Rep
NlmId: 9878460
123:123
JrId: 28198
long title: Survey methodology
short title: Surv Methodol
ISSN: 0714-0045
ISSN (Online): 
IsoAbbr: Surv Methodol
NlmId: 100911316
123:123
JrId: 28199
long title: Reports (International Development Research Centre (Canada))
short title: Rep Int Dev Res Cent Can
ISSN: 
ISSN (Online): 0315-9981
IsoAbbr: Rep Int Dev Res Cent Can
NlmId: 100911875
123:123
JrId: 28200
long title: Revue tiers-monde
short title: Tiers Monde
ISSN: 0040-7356
ISSN (Online): 
IsoAbbr: Tiers Monde
NlmId: 100928866
123:123
JrId: 28201
long title: Working woman
short title: Work Woman
ISSN: 0145-5761
ISSN (Online): 
IsoAbbr: Work Woman
NlmId: 9879004
123:123
JrId: 28202
long title: Community development journal
short title: Community Dev J
ISSN: 0010-3802
ISSN (Online): 
IsoAbbr: Community Dev J
NlmId: 100927562
123:123
JrId: 28203
long title: Indian journal of psychology
short title: Indian J Psychol
ISSN: 0019-5553
ISSN (Online): 
IsoAbbr: Indian J Psychol
NlmId: 0373024
123:123
JrId: 28205
long title: Juristat
short title: Juristat
ISSN: 0715-271X
ISSN (Online): 
IsoAbbr: Juristat
NlmId: 9888901
123:123
JrId: 28206
long title: Journal of feminist family therapy
short title: J Fem Fam Ther
ISSN: 0895-2833
ISSN (Online): 
IsoAbbr: J Fem Fam Ther
NlmId: 9007922
123:123
JrId: 28207
long title: Archiv for pharmaci og chemi
short title: Arch Pharm Chem (Kbh)
ISSN: 0003-8938
ISSN (Online): 
IsoAbbr: Arch Pharm Chem (Kbh)
NlmId: 0002217
123:123
JrId: 28208
long title: The Medical officer
short title: Med Off
ISSN: 0025-7400
ISSN (Online): 
IsoAbbr: Med Off
NlmId: 0017454
123:123
JrId: 28209
long title: Jinruigaku zasshi = The Journal of the Anthropological Society of Nihon
short title: Jinruigaku Zasshi
ISSN: 0003-5505
ISSN (Online): 
IsoAbbr: Jinruigaku Zasshi
NlmId: 0120676
123:123
JrId: 28210
long title: Sociology of education
short title: Sociol Educ
ISSN: 0038-0407
ISSN (Online): 
IsoAbbr: Sociol Educ
NlmId: 0210120
123:123
JrId: 28211
long title: Texas state journal of medicine
short title: Tex State J Med
ISSN: 0096-7165
ISSN (Online): 
IsoAbbr: Tex State J Med
NlmId: 0243623
123:123
JrId: 28212
long title: Lekarsky obzor
short title: Lek Obz
ISSN: 0457-4214
ISSN (Online): 
IsoAbbr: Lek Obz
NlmId: 18310730R
123:123
JrId: 28214
long title: The Blue sheet
short title: Blue Sheet
ISSN: 0162-3605
ISSN (Online): 
IsoAbbr: Blue Sheet
NlmId: 7701778
123:123
JrId: 28215
long title: Asian and Pacific census forum / East-West Population Institute
short title: Asian Pac Cens Forum
ISSN: 0732-0515
ISSN (Online): 
IsoAbbr: Asian Pac Cens Forum
NlmId: 9878834
123:123
JrId: 28216
long title: China reconstructs
short title: China Reconstr
ISSN: 0009-4447
ISSN (Online): 
IsoAbbr: China Reconstr
NlmId: 9876950
123:123
JrId: 28217
long title: Journal of education for social work
short title: J Educ Soc Work
ISSN: 0022-0612
ISSN (Online): 
IsoAbbr: J Educ Soc Work
NlmId: 9882554
123:123
JrId: 28218
long title: Pakistan development review
short title: Pak Dev Rev
ISSN: 0030-9729
ISSN (Online): 
IsoAbbr: Pak Dev Rev
NlmId: 9878461
123:123
JrId: 28219
long title: Sexual medicine today
short title: Sex Med Today
ISSN: 0149-2926
ISSN (Online): 
IsoAbbr: Sex Med Today
NlmId: 9879764
123:123
JrId: 28220
long title: Simulation & games
short title: Simul Games
ISSN: 0037-5500
ISSN (Online): 
IsoAbbr: Simul Games
NlmId: 9878891
123:123
JrId: 28221
long title: Sociological spectrum : the official journal of the Mid-South Sociological Association
short title: Sociol Spectr
ISSN: 0273-2173
ISSN (Online): 
IsoAbbr: Sociol Spectr
NlmId: 9879325
123:123
JrId: 28222
long title: Young children
short title: Young Child
ISSN: 0044-0728
ISSN (Online): 
IsoAbbr: Young Child
NlmId: 9876785
123:123
JrId: 28223
long title: Edinburgh medical journal
short title: Edinb Med J
ISSN: 0367-1038
ISSN (Online): 
IsoAbbr: Edinb Med J
NlmId: 0007305
123:123
JrId: 28224
long title: Asia-Pacific POPIN newsletter
short title: Asia-Pac POPIN Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Asia-Pac POPIN Newsl
NlmId: 9883115
123:123
JrId: 28225
long title: SIAM journal on applied mathematics
short title: SIAM J Appl Math
ISSN: 0036-1399
ISSN (Online): 
IsoAbbr: SIAM J Appl Math
NlmId: 9884244
123:123
JrId: 28226
long title: Revue de medecine veterinaire
short title: Rev Med Vet (Toulouse)
ISSN: 0035-1555
ISSN (Online): 
IsoAbbr: Rev Med Vet (Toulouse)
NlmId: 2984778R
123:123
JrId: 28229
long title: Marriage and family living
short title: Marriage Fam Living
ISSN: 0885-7059
ISSN (Online): 
IsoAbbr: Marriage Fam Living
NlmId: 0253777
123:123
JrId: 28230
long title: International planned parenthood news
short title: Int Plann Parenthood News
ISSN: 0020-8310
ISSN (Online): 
IsoAbbr: Int Plann Parenthood News
NlmId: 7501816
123:123
JrId: 28231
long title: UFSI reports
short title: UFSI Rep
ISSN: 0743-9644
ISSN (Online): 
IsoAbbr: UFSI Rep
NlmId: 100928364
123:123
JrId: 28232
long title: The Journal of cardiovascular medicine
short title: J Cardiovasc Med
ISSN: 0199-6614
ISSN (Online): 
IsoAbbr: J Cardiovasc Med
NlmId: 8007867
123:123
JrId: 28233
long title: Revista argentina de tuberculosis y enfermedades pulmonares
short title: Rev Argent Tuberc Enferm Pulm
ISSN: 0301-5289
ISSN (Online): 
IsoAbbr: Rev Argent Tuberc Enferm Pulm
NlmId: 0405574
123:123
JrId: 28234
long title: Gerontologie et societe : cahiers de la Fondation nationale de gerontologie
short title: Gerontol Soc
ISSN: 0151-0193
ISSN (Online): 
IsoAbbr: Gerontol Soc
NlmId: 9885414
123:123
JrId: 28235
long title: Asia Pacific journal of social work
short title: Asia Pac J Soc Work
ISSN: 0218-5385
ISSN (Online): 
IsoAbbr: Asia Pac J Soc Work
NlmId: 9891024
123:123
JrId: 28236
long title: Cahiers des sciences humaines
short title: Cah Sci Hum
ISSN: 0768-9829
ISSN (Online): 
IsoAbbr: Cah Sci Hum
NlmId: 9882350
123:123
JrId: 28237
long title: Artha vijnana : journal of the Gokhale Institute of Politics and Economics, Poona (India) = Artha vijnana : Gokhale Artha Sastra Samstha Dvara Prakasita Traimesika Patrika
short title: Artha Vijnana
ISSN: 0004-3559
ISSN (Online): 
IsoAbbr: Artha Vijnana
NlmId: 9875499
123:123
JrId: 28238
long title: The Department of State bulletin
short title: Dep State Bull
ISSN: 0041-7610
ISSN (Online): 
IsoAbbr: Dep State Bull
NlmId: 9881802
123:123
JrId: 28239
long title: Government information quarterly
short title: Gov Inf Q
ISSN: 0740-624X
ISSN (Online): 
IsoAbbr: Gov Inf Q
NlmId: 8502519
123:123
JrId: 28240
long title: Biulleten' Moskovskogo obshchestva ispytatelei prirody. Otdel biologicheskii
short title: Biull Mosk Ova Ispyt Prir (Biol)
ISSN: 0027-1403
ISSN (Online): 
IsoAbbr: Biull Mosk Ova Ispyt Prir (Biol)
NlmId: 7503320
123:123
JrId: 28241
long title: Population (New York, N.Y.)
short title: Population (NY)
ISSN: 0251-8996
ISSN (Online): 
IsoAbbr: Population (NY)
NlmId: 9875061
123:123
JrId: 28242
long title: Pakistan economic and social review
short title: Pak Econ Soc Rev
ISSN: 1011-002X
ISSN (Online): 
IsoAbbr: Pak Econ Soc Rev
NlmId: 100941623
123:123
JrId: 28243
long title: Estadistica
short title: Estadastica
ISSN: 0014-1135
ISSN (Online): 
IsoAbbr: Estadastica
NlmId: 01510040R
123:123
JrId: 28244
long title: Foreign affairs (Council on Foreign Relations)
short title: Foreign Aff
ISSN: 0015-7120
ISSN (Online): 
IsoAbbr: Foreign Aff
NlmId: 9878822
123:123
JrId: 28245
long title: Carnegie quarterly
short title: Carnegie Q
ISSN: 0576-7954
ISSN (Online): 
IsoAbbr: Carnegie Q
NlmId: 9876923
123:123
JrId: 28246
long title: Community eye health / International Centre for Eye Health
short title: Community Eye Health
ISSN: 0953-6833
ISSN (Online): 1993-7288
IsoAbbr: Community Eye Health
NlmId: 8912615
123:123
JrId: 28247
long title: Indian journal of behaviour
short title: Indian J Behav
ISSN: 0970-0897
ISSN (Online): 
IsoAbbr: Indian J Behav
NlmId: 8917462
123:123
JrId: 28248
long title: International journal of health sciences
short title: Int J Health Sci
ISSN: 0924-2287
ISSN (Online): 
IsoAbbr: Int J Health Sci
NlmId: 9011477
123:123
JrId: 28249
long title: AIDS weekly
short title: AIDS Wkly
ISSN: 1069-1456
ISSN (Online): 
IsoAbbr: AIDS Wkly
NlmId: 9102532
123:123
JrId: 28250
long title: Therapeutique / Entretiens de Bichat Pitie-Salpetriere. Entretiens de Bichat Pitie-Salpetriere
short title: Entret Bichat Pitie Salpetriere Ther
ISSN: 0750-6767
ISSN (Online): 
IsoAbbr: Entret Bichat Pitie Salpetriere Ther
NlmId: 8905843
123:123
JrId: 28252
long title: International labour review / International Labour Office
short title: Int Labour Rev
ISSN: 0020-7780
ISSN (Online): 
IsoAbbr: Int Labour Rev
NlmId: 9877781
123:123
JrId: 28253
long title: Vie medicale (Paris, France : 1920)
short title: Vie Med
ISSN: 0991-9120
ISSN (Online): 
IsoAbbr: Vie Med
NlmId: 0174065
123:123
JrId: 28254
long title: Journal of interpersonal violence
short title: J Interpers Violence
ISSN: 0886-2605
ISSN (Online): 1552-6518
IsoAbbr: J Interpers Violence
NlmId: 8700910
123:123
JrId: 28255
long title: DHS+ dimensions : a biannual newsletter of the Demographic and Health Surveys project
short title: DHS Dimens
ISSN: 
ISSN (Online): 
IsoAbbr: DHS Dimens
NlmId: 100941976
123:123
JrId: 28256
long title: Maghreb medical = al-Majallah al-tibbiyah lil-Maghrib al-'Arabi
short title: Maghreb Med
ISSN: 0330-258X
ISSN (Online): 
IsoAbbr: Maghreb Med
NlmId: 100954152
123:123
JrId: 28257
long title: Newsletter (Macro Systems. Institute for Resource Development. Demographic and Health Surveys)
short title: Newsl Macro Syst Inst Resour Dev Demogr Health Surv
ISSN: 1049-2364
ISSN (Online): 
IsoAbbr: Newsl Macro Syst Inst Resour Dev Demogr Health Surv
NlmId: 9013862
123:123
JrId: 28260
long title: Aids Asia : voice of the Asian solidarity against AIDS
short title: AIDS Asia
ISSN: 
ISSN (Online): 
IsoAbbr: AIDS Asia
NlmId: 9891126
123:123
JrId: 28262
long title: Revista romana de statistica : organ al Comisiei Nationale pentru Statistica
short title: Rev Rom Stat
ISSN: 1018-046X
ISSN (Online): 
IsoAbbr: Rev Rom Stat
NlmId: 9885491
123:123
JrId: 28263
long title: Asian and Pacific population forum / East-West Population Institute, East-West Center
short title: Asian Pac Popul Forum
ISSN: 0891-2823
ISSN (Online): 
IsoAbbr: Asian Pac Popul Forum
NlmId: 9885316
123:123
JrId: 28264
long title: Women And Aids
short title: Women AIDS
ISSN: 0956-4713
ISSN (Online): 
IsoAbbr: Women AIDS
NlmId: 9885171
123:123
JrId: 28266
long title: Revista De Ginecologia Y Obstetricia
short title: Rev Gynecol Obstet
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Gynecol Obstet
NlmId: 9884014
123:123
JrId: 28267
long title: Quaderni Di Azione Sociale
short title: Quad Azione Soc
ISSN: 0033-4901
ISSN (Online): 
IsoAbbr: Quad Azione Soc
NlmId: 9883190
123:123
JrId: 28268
long title: Ren kou xue kan / Kuo Li Tai-Wan Ta Hsueh
short title: Ren Kou Xue Kan
ISSN: 
ISSN (Online): 
IsoAbbr: Ren Kou Xue Kan
NlmId: 9882305
123:123
JrId: 28269
long title: World Bank Research News
short title: World Bank Res News
ISSN: 0253-3928
ISSN (Online): 
IsoAbbr: World Bank Res News
NlmId: 9881394
123:123
JrId: 28271
long title: Staff papers - International Monetary Fund. International Monetary Fund
short title: Staff Pap Int Monet Fund
ISSN: 0020-8027
ISSN (Online): 
IsoAbbr: Staff Pap Int Monet Fund
NlmId: 9878841
123:123
JrId: 28272
long title: Journal of development economics
short title: J Dev Econ
ISSN: 0304-3878
ISSN (Online): 
IsoAbbr: J Dev Econ
NlmId: 9878815
123:123
JrId: 28273
long title: PIACT papers / Program for the Introduction and Adaptation of Contraceptive Technology
short title: PIACT Pap
ISSN: 0197-6699
ISSN (Online): 
IsoAbbr: PIACT Pap
NlmId: 9878818
123:123
JrId: 28274
long title: Revista De La Sociedad De Ginecologia Y Obstetricia
short title: Rev Soc Ginecol Obstet
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Ginecol Obstet
NlmId: 9878475
123:123
JrId: 28275
long title: Ircs Medical Science: Reproduction, Obstetrics And Gynecology
short title: Irc Med Sci Reprod Obstet Gynecol
ISSN: 0305-6929
ISSN (Online): 
IsoAbbr: Irc Med Sci Reprod Obstet Gynecol
NlmId: 9877175
123:123
JrId: 28276
long title: Environmental conservation
short title: Environ Conserv
ISSN: 0376-8929
ISSN (Online): 
IsoAbbr: Environ Conserv
NlmId: 9876011
123:123
JrId: 28277
long title: Etudes Statistiques
short title: Etudes Stat Inst Natl Stat
ISSN: 0522-7585
ISSN (Online): 
IsoAbbr: Etudes Stat Inst Natl Stat
NlmId: 9876026
123:123
JrId: 28278
long title: Families, systems & health : the journal of collaborative family healthcare
short title: Fam Syst Health
ISSN: 1091-7527
ISSN (Online): 1939-0602
IsoAbbr: Fam Syst Health
NlmId: 9610836
123:123
JrId: 28280
long title: Allgemeines statistisches Archiv
short title: All Stat Arch
ISSN: 0002-6018
ISSN (Online): 
IsoAbbr: All Stat Arch
NlmId: 9428364
123:123
JrId: 28282
long title: Hispanic journal of behavioral sciences
short title: Hisp J Behav Sci
ISSN: 0739-9863
ISSN (Online): 
IsoAbbr: Hisp J Behav Sci
NlmId: 9426485
123:123
JrId: 28283
long title: Consumer reports on health
short title: Consum Rep Health
ISSN: 1058-0832
ISSN (Online): 
IsoAbbr: Consum Rep Health
NlmId: 9425420
123:123
JrId: 28284
long title: Revista latinoamericana de perinatologia : organo oficial de la Federacion Latinoamericana de Asociaciones de Medicina [Perinatal] (F.L.A.M.P.)
short title: Rev Latinoam Perinatol
ISSN: 1011-419X
ISSN (Online): 
IsoAbbr: Rev Latinoam Perinatol
NlmId: 9424926
123:123
JrId: 28285
long title: AIDSlink : Eastern, Central & Southern Africa
short title: AIDSlink
ISSN: 0856-3969
ISSN (Online): 
IsoAbbr: AIDSlink
NlmId: 9421090
123:123
JrId: 28286
long title: Annual progress in reproductive medicine
short title: Annu Prog Reprod Med
ISSN: 0968-0993
ISSN (Online): 
IsoAbbr: Annu Prog Reprod Med
NlmId: 9315499
123:123
JrId: 28287
long title: Family planning manager
short title: Fam Plan Manag
ISSN: 1060-9172
ISSN (Online): 
IsoAbbr: Fam Plan Manag
NlmId: 9303803
123:123
JrId: 28288
long title: Applied & preventive psychology : journal of the American Association of Applied and Preventive Psychology
short title: Appl Prev Psychol
ISSN: 0962-1849
ISSN (Online): 
IsoAbbr: Appl Prev Psychol
NlmId: 9206740
123:123
JrId: 28289
long title: Tijdschrift voor sociale gezondheidszorg : TSG : 14-daags blad van de Algemene Nederlandse Vereniging voor Sociale Gezondheidszorg
short title: Tijdschr Soc Gezondheidsz
ISSN: 0920-0517
ISSN (Online): 
IsoAbbr: Tijdschr Soc Gezondheidsz
NlmId: 8908017
123:123
JrId: 28290
long title: Advances in contraceptive delivery systems : CDS
short title: Adv Contracept Deliv Syst
ISSN: 1012-8689
ISSN (Online): 
IsoAbbr: Adv Contracept Deliv Syst
NlmId: 8602181
123:123
JrId: 28291
long title: International journal for the advancement of counseling
short title: Int J Adv Couns
ISSN: 0165-0653
ISSN (Online): 
IsoAbbr: Int J Adv Couns
NlmId: 8219646
123:123
JrId: 28292
long title: Social biology and human affairs
short title: Soc Biol Hum Aff
ISSN: 0143-5051
ISSN (Online): 
IsoAbbr: Soc Biol Hum Aff
NlmId: 8213612
123:123
JrId: 28293
long title: Academic psychology bulletin
short title: Academic Psychol Bull
ISSN: 0193-1709
ISSN (Online): 
IsoAbbr: Academic Psychol Bull
NlmId: 8109355
123:123
JrId: 28294
long title: Journal of applied developmental psychology
short title: J Appl Dev Psychol
ISSN: 0193-3973
ISSN (Online): 
IsoAbbr: J Appl Dev Psychol
NlmId: 8001905
123:123
JrId: 28295
long title: Indian journal of physical anthropology and human genetics
short title: Indian J Phys Anthropol Hum Genet
ISSN: 0378-8156
ISSN (Online): 
IsoAbbr: Indian J Phys Anthropol Hum Genet
NlmId: 7906258
123:123
JrId: 28296
long title: The Journal of the Royal Institute of Public Health and Hygiene
short title: J R Inst Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: J R Inst Public Health
NlmId: 7507221
123:123
JrId: 28297
long title: Bulletin de la Societe de pharmacie de Strasbourg
short title: Bull Soc Pharm Strasb
ISSN: 0037-9131
ISSN (Online): 
IsoAbbr: Bull Soc Pharm Strasb
NlmId: 7503401
123:123
JrId: 28298
long title: The Journal of the Asian Federation of Obstetrics and Gynaecology
short title: J Asian Fed Obstet Gynaecol
ISSN: 0377-0532
ISSN (Online): 
IsoAbbr: J Asian Fed Obstet Gynaecol
NlmId: 7503070
123:123
JrId: 28299
long title: Population bulletin of the United Nations
short title: Popul Bull UN
ISSN: 0251-7604
ISSN (Online): 
IsoAbbr: Popul Bull UN
NlmId: 23470020R
123:123
JrId: 28301
long title: The Unesco courier
short title: UNESCO Cour
ISSN: 
ISSN (Online): 
IsoAbbr: UNESCO Cour
NlmId: 21340440R
123:123
JrId: 28302
long title: La Semaine des hopitaux de Paris
short title: Sem Hop Paris
ISSN: 0037-1777
ISSN (Online): 
IsoAbbr: Sem Hop Paris
NlmId: 20710580R
123:123
JrId: 28303
long title: [Rinsho fujinka sanka] Clinical gynecology and obstetrics
short title: Rinsho Fujinka Sanka
ISSN: 0386-9865
ISSN (Online): 
IsoAbbr: Rinsho Fujinka Sanka
NlmId: 20410420R
123:123
JrId: 28304
long title: Berichte. Physikalisch-Medicinische Gesellschaft, Wurzburg
short title: Ber Phys Med Ges Wurzbg
ISSN: 0720-2636
ISSN (Online): 
IsoAbbr: Ber Phys Med Ges Wurzbg
NlmId: 19630120R
123:123
JrId: 28305
long title: The American journal of cancer
short title: Am J Cancer
ISSN: 
ISSN (Online): 
IsoAbbr: Am J Cancer
NlmId: 14820100R
123:123
JrId: 28306
long title: Bulletin. Jami'at al-Iskandariyah. Kulliyat al-Tibb
short title: Bull Alexandria Fac
ISSN: 1110-0834
ISSN (Online): 
IsoAbbr: Bull Alexandria Fac
NlmId: 1276655
123:123
JrId: 28307
long title: Schweizerische Zeitschrift fur Gynakologie und Geburtshilfe. Revue suisse de gynecologie et d'obstetrique
short title: Schweiz Z Gynakol Geburtshilfe
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Z Gynakol Geburtshilfe
NlmId: 1270402
123:123
JrId: 28308
long title: Sessuologia
short title: Sessuologia
ISSN: 0037-2838
ISSN (Online): 
IsoAbbr: Sessuologia
NlmId: 0421127
123:123
JrId: 28309
long title: L' Homeopathie francaise
short title: Homeopath Fr
ISSN: 0018-4225
ISSN (Online): 
IsoAbbr: Homeopath Fr
NlmId: 0400655
123:123
JrId: 28310
long title: Journal of obstetrics and gynaecology
short title: J Obstet Gynaecol (Lahore)
ISSN: 
ISSN (Online): 
IsoAbbr: J Obstet Gynaecol (Lahore)
NlmId: 0376607
123:123
JrId: 28311
long title: The Indian journal of surgery
short title: Indian J Surg
ISSN: 0972-2068
ISSN (Online): 0973-9793
IsoAbbr: Indian J Surg
NlmId: 0373026
123:123
JrId: 28312
long title: The Medical journal of Cairo University
short title: Med J Cairo Univ
ISSN: 0045-3803
ISSN (Online): 
IsoAbbr: Med J Cairo Univ
NlmId: 0362256
123:123
JrId: 28313
long title: International journal of child psychotherapy
short title: Int J Child Psychother
ISSN: 0090-6891
ISSN (Online): 
IsoAbbr: Int J Child Psychother
NlmId: 0361427
123:123
JrId: 28314
long title: Child psychiatry quarterly
short title: Child Psychiatry Q
ISSN: 0009-3998
ISSN (Online): 
IsoAbbr: Child Psychiatry Q
NlmId: 0312124
123:123
JrId: 28315
long title: Pakistan pediatric journal
short title: Pak Pediatr J
ISSN: 0304-4904
ISSN (Online): 
IsoAbbr: Pak Pediatr J
NlmId: 0270632
123:123
JrId: 28316
long title: Fertilite, orthogenie
short title: Fertil Orthog
ISSN: 0991-8841
ISSN (Online): 
IsoAbbr: Fertil Orthog
NlmId: 0264602
123:123
JrId: 28317
long title: The Family planner
short title: Fam Plann (Palo Alto)
ISSN: 
ISSN (Online): 
IsoAbbr: Fam Plann (Palo Alto)
NlmId: 0251060
123:123
JrId: 28318
long title: Dissertation abstracts
short title: Diss Abstr
ISSN: 
ISSN (Online): 
IsoAbbr: Diss Abstr
NlmId: 0211626
123:123
JrId: 28319
long title: Revue de medecine de Tours
short title: Rev Med Tours
ISSN: 0557-7721
ISSN (Online): 
IsoAbbr: Rev Med Tours
NlmId: 0204446
123:123
JrId: 28320
long title: Australian journal of dermatology
short title: Aust J Dermatol
ISSN: 0365-3609
ISSN (Online): 
IsoAbbr: Aust J Dermatol
NlmId: 0135240
123:123
JrId: 28321
long title: Jinko mondai kenkyu. [Journal of population problems]
short title: Jinko Mondai Kenkyu
ISSN: 0387-2793
ISSN (Online): 
IsoAbbr: Jinko Mondai Kenkyu
NlmId: 0117635
123:123
JrId: 28322
long title: Kolner Zeitschrift fur Soziologie und Sozialpsychologie
short title: Kolner Z Soz Sozpsychol
ISSN: 0023-2653
ISSN (Online): 1861-891X
IsoAbbr: Kolner Z Soz Sozpsychol
NlmId: 0064302
123:123
JrId: 28323
long title: Studi emigrazione
short title: Stud Emigrazione
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Emigrazione
NlmId: 0062434
123:123
JrId: 28324
long title: Revue francaise de sociologie
short title: Rev Fr Sociol
ISSN: 0035-2969
ISSN (Online): 
IsoAbbr: Rev Fr Sociol
NlmId: 0056011
123:123
JrId: 28325
long title: Sociologus_ Zeitschrift fur empirische Soziologie, sozialpsychologische und ethnologische Forschung. A Journal for empirical sociology, social psychology, and ethnic research
short title: Sociologus
ISSN: 0038-0377
ISSN (Online): 
IsoAbbr: Sociologus
NlmId: 0027176
123:123
JrId: 28326
long title: Revue internationale de criminologie et de police technique
short title: Rev Int Criminol Police Tech
ISSN: 0035-3329
ISSN (Online): 
IsoAbbr: Rev Int Criminol Police Tech
NlmId: 0024737
123:123
JrId: 28328
long title: Archivos dominicanos de pediatria
short title: Arch Domin Pediatr
ISSN: 0004-0606
ISSN (Online): 
IsoAbbr: Arch Domin Pediatr
NlmId: 0002442
123:123
JrId: 28330
long title: Planned parenthood in Europe = Planning familial en Europe
short title: Plan Parent Eur
ISSN: 1017-8538
ISSN (Online): 
IsoAbbr: Plan Parent Eur
NlmId: 9306486
123:123
JrId: 28331
long title: Gazzetta chimica Italiana
short title: Gazz Chim Ital
ISSN: 0016-5603
ISSN (Online): 
IsoAbbr: Gazz Chim Ital
NlmId: 0010615
123:123
JrId: 28332
long title: The Chicago medical recorder
short title: Chic Med Rec
ISSN: 
ISSN (Online): 
IsoAbbr: Chic Med Rec
NlmId: 16130490R
123:123
JrId: 28333
long title: The Journal of the Kentucky State Medical Association
short title: J Ky State Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Ky State Med Assoc
NlmId: 7505616
123:123
JrId: 28335
long title: Armed Forces medical journal, India
short title: Armed Forces Med J India
ISSN: 0004-2218
ISSN (Online): 
IsoAbbr: Armed Forces Med J India
NlmId: 7602331
123:123
JrId: 28336
long title: Bulletin de medecine legale, urgence medicale, centre anti-poisons
short title: Bull Med Leg Urgence Med Cent Antipoisons
ISSN: 0395-4374
ISSN (Online): 
IsoAbbr: Bull Med Leg Urgence Med Cent Antipoisons
NlmId: 7607474
123:123
JrId: 28337
long title: Archiv fur Meteorologie, Geophysik und Bioklimatologie. Serie B: Klimatologie, Umweltmeteorologie, Strahlungsforschung
short title: Arch Meteorol Geophys Bioklimatol B
ISSN: 0066-6424
ISSN (Online): 
IsoAbbr: Arch Meteorol Geophys Bioklimatol B
NlmId: 7705984
123:123
JrId: 28338
long title: Biometrie humaine
short title: Biom Hum
ISSN: 0183-536X
ISSN (Online): 
IsoAbbr: Biom Hum
NlmId: 7907296
123:123
JrId: 28339
long title: FDC reports. Drugs and cosmetics
short title: FDC Rep Drugs Cosmet
ISSN: 0162-7945
ISSN (Online): 
IsoAbbr: FDC Rep Drugs Cosmet
NlmId: 8008919
123:123
JrId: 28340
long title: Journal of comparative psychology
short title: J Comp Psychol
ISSN: 0093-4127
ISSN (Online): 
IsoAbbr: J Comp Psychol
NlmId: 0414613
123:123
JrId: 28341
long title: Medical tribune and medical news
short title: Med Trib Med News
ISSN: 0098-6240
ISSN (Online): 
IsoAbbr: Med Trib Med News
NlmId: 8101332
123:123
JrId: 28342
long title: Journal of the Nigeria Medical Association
short title: J Nigeria Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Nigeria Med Assoc
NlmId: 8207541
123:123
JrId: 28343
long title: Comparative social research
short title: Comp Soc Res
ISSN: 0195-6310
ISSN (Online): 
IsoAbbr: Comp Soc Res
NlmId: 8308060
123:123
JrId: 28344
long title: Statistiques demographiques. Institut national de statistique (Belgium)
short title: State Demogr
ISSN: 0067-5490
ISSN (Online): 
IsoAbbr: State Demogr
NlmId: 0320206
123:123
JrId: 28345
long title: Cahiers quebecois de demographie / Association des demographes du Quebec
short title: Cah Que Demogr
ISSN: 0380-1721
ISSN (Online): 
IsoAbbr: Cah Que Demogr
NlmId: 100971829
123:123
JrId: 28346
long title: Esquire (New York, N.Y.)
short title: Esquire
ISSN: 0194-9535
ISSN (Online): 
IsoAbbr: Esquire
NlmId: 100972715
123:123
JrId: 28347
long title: The Journal of social and political studies
short title: J Soc Polit Stud
ISSN: 0193-5941
ISSN (Online): 
IsoAbbr: J Soc Polit Stud
NlmId: 100973191
123:123
JrId: 28348
long title: Chinese journal of population science
short title: Chin J Popul Sci
ISSN: 1044-8403
ISSN (Online): 
IsoAbbr: Chin J Popul Sci
NlmId: 101084111
123:123
JrId: 28349
long title: Studia demograficzne
short title: Studia Demogr
ISSN: 0039-3134
ISSN (Online): 
IsoAbbr: Studia Demogr
NlmId: 101084186
123:123
JrId: 28350
long title: Planned parenthood review
short title: Plan Parent Rev
ISSN: 0275-5122
ISSN (Online): 
IsoAbbr: Plan Parent Rev
NlmId: 101084245
123:123
JrId: 28351
long title: Reproductive freedom news / from the Center for Reproductive Law & Policy
short title: Reprod Freedom News
ISSN: 
ISSN (Online): 
IsoAbbr: Reprod Freedom News
NlmId: 101084256
123:123
JrId: 28352
long title: Environment & planning A
short title: Environ Plan A
ISSN: 0308-518X
ISSN (Online): 
IsoAbbr: Environ Plan A
NlmId: 101084218
123:123
JrId: 28353
long title: Journal of population economics
short title: J Popul Econ
ISSN: 0933-1433
ISSN (Online): 
IsoAbbr: J Popul Econ
NlmId: 101084221
123:123
JrId: 28354
long title: Estudios demograficos y urbanos
short title: Estud Demogr Urbanos Col Mex
ISSN: 0186-7210
ISSN (Online): 
IsoAbbr: Estud Demogr Urbanos Col Mex
NlmId: 101084239
123:123
JrId: 28355
long title: Revue europeenne des migrations internationales
short title: Rev Eur Migr Int
ISSN: 0765-0752
ISSN (Online): 
IsoAbbr: Rev Eur Migr Int
NlmId: 101084244
123:123
JrId: 28356
long title: Dissertation abstracts international
short title: Diss Abstr Int
ISSN: 0419-4209
ISSN (Online): 
IsoAbbr: Diss Abstr Int
NlmId: 101084247
123:123
JrId: 28357
long title: Q.A. brief
short title: QA Brief
ISSN: 
ISSN (Online): 
IsoAbbr: QA Brief
NlmId: 101084259
123:123
JrId: 28358
long title: Dialogues in contraception
short title: Dialogues Contracept
ISSN: 
ISSN (Online): 
IsoAbbr: Dialogues Contracept
NlmId: 101084274
123:123
JrId: 28359
long title: Statisztikai szemle : a Magyar Kozponti Statisztikai Hivatal folyoirata
short title: Stat Szle
ISSN: 0039-0690
ISSN (Online): 
IsoAbbr: Stat Szle
NlmId: 101084282
123:123
JrId: 28360
long title: Journal of the Australian Population Association
short title: J Aust Popul Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Aust Popul Assoc
NlmId: 101084284
123:123
JrId: 28361
long title: Food policy
short title: Food Policy
ISSN: 0306-9192
ISSN (Online): 
IsoAbbr: Food Policy
NlmId: 101084288
123:123
JrId: 28362
long title: Asian and Pacific migration journal : APMJ
short title: Asian Pac Migr J
ISSN: 0117-1968
ISSN (Online): 
IsoAbbr: Asian Pac Migr J
NlmId: 101084333
123:123
JrId: 28363
long title: Economie & statistique
short title: Econ Stat
ISSN: 0336-1454
ISSN (Online): 
IsoAbbr: Econ Stat
NlmId: 101084344
123:123
JrId: 28364
long title: The Review of regional studies
short title: Rev Reg Stud
ISSN: 0048-749X
ISSN (Online): 
IsoAbbr: Rev Reg Stud
NlmId: 101084357
123:123
JrId: 28365
long title: Data Asia
short title: Data Asia
ISSN: 
ISSN (Online): 
IsoAbbr: Data Asia
NlmId: 101084360
123:123
JrId: 28366
long title: Jimlar mutane
short title: Jimlar Mutane
ISSN: 
ISSN (Online): 
IsoAbbr: Jimlar Mutane
NlmId: 101084362
123:123
JrId: 28367
long title: Population research (Peking, China)
short title: Popul Res
ISSN: 1002-6576
ISSN (Online): 
IsoAbbr: Popul Res
NlmId: 101084370
123:123
JrId: 28368
long title: Newsletter (Women's Global Network on Reproductive Rights)
short title: Newsl Womens Glob Netw Reprod Rights
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Womens Glob Netw Reprod Rights
NlmId: 101084378
123:123
JrId: 28369
long title: Bulletin of the Unesco Regional Office for Education in Asia and the Pacific
short title: Bull Unesco Reg Off Educ Asia Pac
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Unesco Reg Off Educ Asia Pac
NlmId: 101084388
123:123
JrId: 28370
long title: CCL family foundations
short title: CCL Family Found
ISSN: 
ISSN (Online): 
IsoAbbr: CCL Family Found
NlmId: 101084390
123:123
JrId: 28371
long title: ICCW news bulletin
short title: ICCW News Bull
ISSN: 
ISSN (Online): 
IsoAbbr: ICCW News Bull
NlmId: 101084396
123:123
JrId: 28372
long title: POPIN bulletin / International Population Information Network
short title: POPIN Bull
ISSN: 
ISSN (Online): 
IsoAbbr: POPIN Bull
NlmId: 101084414
123:123
JrId: 28373
long title: Papers in regional science : the journal of the Regional Science Association International
short title: Pap Reg Sci
ISSN: 1056-8190
ISSN (Online): 
IsoAbbr: Pap Reg Sci
NlmId: 101084425
123:123
JrId: 28374
long title: Janasamkhya
short title: Janasamkhya
ISSN: 
ISSN (Online): 
IsoAbbr: Janasamkhya
NlmId: 101084334
123:123
JrId: 28375
long title: Jinkogaku kenkyu / Nihon Jinko Gakkai henshu
short title: Jinkogaku Kenkyu
ISSN: 0386-8311
ISSN (Online): 
IsoAbbr: Jinkogaku Kenkyu
NlmId: 101084335
123:123
JrId: 28376
long title: Boletin de la Asociacion de Demografia Historica
short title: Bol Asoc Demogr Hist
ISSN: 0213-1145
ISSN (Online): 
IsoAbbr: Bol Asoc Demogr Hist
NlmId: 101084336
123:123
JrId: 28377
long title: Pop Sahel : bulletin d'information sur la population et le developpement
short title: Pop Sahel
ISSN: 1010-8246
ISSN (Online): 
IsoAbbr: Pop Sahel
NlmId: 101084337
123:123
JrId: 28378
long title: Studi emigrazione. Etudes migrations
short title: Studi Emigr
ISSN: 0039-2936
ISSN (Online): 
IsoAbbr: Studi Emigr
NlmId: 101084339
123:123
JrId: 28379
long title: Mathematical population studies
short title: Math Popul Stud
ISSN: 0889-8480
ISSN (Online): 
IsoAbbr: Math Popul Stud
NlmId: 101084345
123:123
JrId: 28380
long title: Development communication report
short title: Dev Commun Rep
ISSN: 0192-1312
ISSN (Online): 
IsoAbbr: Dev Commun Rep
NlmId: 101084346
123:123
JrId: 28381
long title: Materialien zur Bevolkerungswissenschaft / Bundesinstitut fur Bevolkerungswissenschaft
short title: Mater Bevolkwiss
ISSN: 0178-918X
ISSN (Online): 
IsoAbbr: Mater Bevolkwiss
NlmId: 101084352
123:123
JrId: 28382
long title: Soviet geography
short title: Sov Geogr
ISSN: 0038-5417
ISSN (Online): 
IsoAbbr: Sov Geogr
NlmId: 101084354
123:123
JrId: 28383
long title: Progress in human geography
short title: Prog Hum Geogr
ISSN: 0309-1325
ISSN (Online): 
IsoAbbr: Prog Hum Geogr
NlmId: 101084355
123:123
JrId: 28384
long title: Rural demography
short title: Rural Demogr
ISSN: 1010-3783
ISSN (Online): 
IsoAbbr: Rural Demogr
NlmId: 101084356
123:123
JrId: 28385
long title: International journal of population geography : IJPG
short title: Int J Popul Geogr
ISSN: 1077-3495
ISSN (Online): 
IsoAbbr: Int J Popul Geogr
NlmId: 101084380
123:123
JrId: 28386
long title: Journal of regional science
short title: J Reg Sci
ISSN: 0022-4146
ISSN (Online): 
IsoAbbr: J Reg Sci
NlmId: 101084386
123:123
JrId: 28387
long title: JOICFP review
short title: JOICFP Rev
ISSN: 0911-0763
ISSN (Online): 
IsoAbbr: JOICFP Rev
NlmId: 101084389
123:123
JrId: 28388
long title: Revista internacional de sociologia / Consejo Superior de Investigaciones Cientificas, Seccion de Sociologia del Instituto "Sancho de Moncada"
short title: Rev Int Sociol
ISSN: 0034-9712
ISSN (Online): 
IsoAbbr: Rev Int Sociol
NlmId: 101084400
123:123
JrId: 28389
long title: Applied economics
short title: Appl Econ
ISSN: 0003-6846
ISSN (Online): 
IsoAbbr: Appl Econ
NlmId: 101084401
123:123
JrId: 28390
long title: Bulletin of Indonesian economic studies
short title: Bull Indones Econ Stud
ISSN: 0007-4918
ISSN (Online): 
IsoAbbr: Bull Indones Econ Stud
NlmId: 101084402
123:123
JrId: 28391
long title: Journal of family health training
short title: J Famil Health Train
ISSN: 
ISSN (Online): 
IsoAbbr: J Famil Health Train
NlmId: 101084404
123:123
JrId: 28392
long title: Manushi
short title: Manushi
ISSN: 0257-7305
ISSN (Online): 
IsoAbbr: Manushi
NlmId: 101084408
123:123
JrId: 28393
long title: ReproWatch
short title: Reprowatch
ISSN: 0117-7796
ISSN (Online): 
IsoAbbr: Reprowatch
NlmId: 101084462
123:123
JrId: 28394
long title: Polish population review / Polish Demographic Society [and] Central Statistical Office
short title: Pol Popul Rev
ISSN: 0867-7905
ISSN (Online): 
IsoAbbr: Pol Popul Rev
NlmId: 101084480
123:123
JrId: 28395
long title: Revista peruana de poblacion
short title: Rev Peru Poblac
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Peru Poblac
NlmId: 101084484
123:123
JrId: 28396
long title: Southern Africa political & economic monthly
short title: South Afr Polit Econ Mon
ISSN: 
ISSN (Online): 
IsoAbbr: South Afr Polit Econ Mon
NlmId: 101084486
123:123
JrId: 28397
long title: The Ahfad journal
short title: Ahfad J
ISSN: 0255-4070
ISSN (Online): 
IsoAbbr: Ahfad J
NlmId: 101084491
123:123
JrId: 28398
long title: Voprosy statistiki (Moscow, Russia : 1994)
short title: Vopros Stat
ISSN: 
ISSN (Online): 
IsoAbbr: Vopros Stat
NlmId: 101084498
123:123
JrId: 28399
long title: POPCEN news letter. Population Centre (Lucknow, India)
short title: POPCEN Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: POPCEN Newsl
NlmId: 101084521
123:123
JrId: 28400
long title: Concerned demography
short title: Concerned Demogr
ISSN: 0360-0165
ISSN (Online): 
IsoAbbr: Concerned Demogr
NlmId: 101084524
123:123
JrId: 28401
long title: People and place
short title: People Place
ISSN: 1039-4788
ISSN (Online): 
IsoAbbr: People Place
NlmId: 101084426
123:123
JrId: 28402
long title: Development in practice
short title: Dev Pract
ISSN: 0961-4524
ISSN (Online): 
IsoAbbr: Dev Pract
NlmId: 101084429
123:123
JrId: 28403
long title: Growth and change
short title: Growth Change
ISSN: 0017-4815
ISSN (Online): 
IsoAbbr: Growth Change
NlmId: 101084432
123:123
JrId: 28404
long title: Profamilia : planificacion, poblacion y desarollo
short title: Profamilia
ISSN: 0122-0977
ISSN (Online): 
IsoAbbr: Profamilia
NlmId: 101084434
123:123
JrId: 28405
long title: Demographische Informationen / hrsg. vom Institut fur Demographie, Osterreichische Akademie der Wissenschaften
short title: Demogr Inf
ISSN: 
ISSN (Online): 
IsoAbbr: Demogr Inf
NlmId: 101084436
123:123
JrId: 28406
long title: The Annals of regional science
short title: Ann Reg Sci
ISSN: 0570-1864
ISSN (Online): 1432-0592
IsoAbbr: Ann Reg Sci
NlmId: 101084438
123:123
JrId: 28407
long title: Estudios migratorios latinoamericanos
short title: Estud Migr Latinoam
ISSN: 0326-7458
ISSN (Online): 
IsoAbbr: Estud Migr Latinoam
NlmId: 101084439
123:123
JrId: 28408
long title: International demographics
short title: Int Demogr
ISSN: 0731-5414
ISSN (Online): 
IsoAbbr: Int Demogr
NlmId: 101084440
123:123
JrId: 28409
long title: World watch
short title: World Watch
ISSN: 0896-0615
ISSN (Online): 
IsoAbbr: World Watch
NlmId: 101084441
123:123
JrId: 28410
long title: Asian Forum newsletter : official organ of the Asian Forum of Parliamentarians on Population and Development
short title: Asian Forum Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Asian Forum Newsl
NlmId: 101084442
123:123
JrId: 28411
long title: Social marketing update
short title: Soc Mark Update
ISSN: 0882-3510
ISSN (Online): 
IsoAbbr: Soc Mark Update
NlmId: 101084443
123:123
JrId: 28412
long title: Petermanns geographische Mitteilungen
short title: Petermanns Geogr Mitt
ISSN: 0031-6229
ISSN (Online): 
IsoAbbr: Petermanns Geogr Mitt
NlmId: 101084444
123:123
JrId: 28413
long title: GeoJournal
short title: GeoJournal
ISSN: 0343-2521
ISSN (Online): 
IsoAbbr: GeoJournal
NlmId: 101084445
123:123
JrId: 28414
long title: Journal of labor economics
short title: J Labor Econ
ISSN: 0734-306X
ISSN (Online): 
IsoAbbr: J Labor Econ
NlmId: 101084446
123:123
JrId: 28415
long title: Sun (Baltimore, Md. : 1837)
short title: Sun
ISSN: 
ISSN (Online): 
IsoAbbr: Sun
NlmId: 101084448
123:123
JrId: 28416
long title: Population manager : ICOMP review / ICOMP,
short title: Popul Manag
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Manag
NlmId: 101084451
123:123
JrId: 28417
long title: Post-Soviet geography
short title: Post Sov Geogr
ISSN: 1060-5851
ISSN (Online): 
IsoAbbr: Post Sov Geogr
NlmId: 101084458
123:123
JrId: 28418
long title: Schweizerische Zeitschrift fur Volkswirtschaft und Statistik / herausgegeben von der Schweizerischen Gesellschaft fur Statistik und Volkswirtschaft = Revue suisse d'economie politique et de statistique / publiee par la Societe suisse de...
short title: Schweiz Z Volkswirtsch Stat
ISSN: 0303-9692
ISSN (Online): 
IsoAbbr: Schweiz Z Volkswirtsch Stat
NlmId: 101084479
123:123
JrId: 28419
long title: Research in population economics
short title: Res Popul Econ
ISSN: 0163-7878
ISSN (Online): 
IsoAbbr: Res Popul Econ
NlmId: 101084482
123:123
JrId: 28420
long title: Viitorul social
short title: Viitorul Soc
ISSN: 0379-3745
ISSN (Online): 
IsoAbbr: Viitorul Soc
NlmId: 101084488
123:123
JrId: 28421
long title: Economics letters
short title: Econ Lett
ISSN: 0165-1765
ISSN (Online): 
IsoAbbr: Econ Lett
NlmId: 101084492
123:123
JrId: 28422
long title: Media Asia
short title: Media Asia
ISSN: 0129-6612
ISSN (Online): 
IsoAbbr: Media Asia
NlmId: 101084502
123:123
JrId: 28423
long title: Statistical journal of the United Nations Economic Commission for Europe
short title: Stat J UN Econ Comm Eur
ISSN: 0167-8000
ISSN (Online): 
IsoAbbr: Stat J UN Econ Comm Eur
NlmId: 101084516
123:123
JrId: 28424
long title: Affari sociali internazionali
short title: Aff Soc Int
ISSN: 0390-1181
ISSN (Online): 
IsoAbbr: Aff Soc Int
NlmId: 101084519
123:123
JrId: 28425
long title: The Canadian geographer. Geographe canadien
short title: Can Geogr
ISSN: 0008-3658
ISSN (Online): 
IsoAbbr: Can Geogr
NlmId: 101084552
123:123
JrId: 28426
long title: IPPF open file
short title: IPPF Open File
ISSN: 
ISSN (Online): 
IsoAbbr: IPPF Open File
NlmId: 101084562
123:123
JrId: 28427
long title: Ren kou xue kan (Changchun shi, China)
short title: Ren Kou Xue Kan
ISSN: 
ISSN (Online): 
IsoAbbr: Ren Kou Xue Kan
NlmId: 101084566
123:123
JrId: 28428
long title: Journal of Thai Association for Voluntary Sterilization
short title: J Thai Assoc Volunt Steriliz
ISSN: 
ISSN (Online): 
IsoAbbr: J Thai Assoc Volunt Steriliz
NlmId: 101084583
123:123
JrId: 28429
long title: IMCH newsletter /
short title: ICMH Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: ICMH Newsl
NlmId: 101084586
123:123
JrId: 28430
long title: Population policy compendium
short title: Popul Policy Compend
ISSN: 0259-6369
ISSN (Online): 
IsoAbbr: Popul Policy Compend
NlmId: 101084533
123:123
JrId: 28431
long title: Tijdschrift voor economische en sociale geografie = Journal of economic and social geography = Revue de geographie economique et humaine = Zeitschrift fur okonomische und soziale Geographie = Revista de geografia economica y social
short title: Tijdschr Econ Soc Geogr
ISSN: 0040-747X
ISSN (Online): 
IsoAbbr: Tijdschr Econ Soc Geogr
NlmId: 101084535
123:123
JrId: 28432
long title: Demograficheskie issledovaniia (Kiev, Ukraine)
short title: Demogr Issled
ISSN: 
ISSN (Online): 
IsoAbbr: Demogr Issled
NlmId: 101084536
123:123
JrId: 28433
long title: Population forum : monthly newsletter of the Commission on Population
short title: Popul Forum
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Forum
NlmId: 101084540
123:123
JrId: 28434
long title: Boletim demografico / Secretaria de Planejamento da Presidencia da Republica, Fundacao Instituto Brasileiro de Geografia e Estatistica, Diretoria de Populacao e Social, Superintendencia de Estudos de Populacao e Sociais
short title: Bol Demogr
ISSN: 0101-0662
ISSN (Online): 
IsoAbbr: Bol Demogr
NlmId: 101084545
123:123
JrId: 28435
long title: The Developing economies
short title: Dev Econ
ISSN: 0012-1533
ISSN (Online): 
IsoAbbr: Dev Econ
NlmId: 101084547
123:123
JrId: 28436
long title: African population newsletter
short title: Afr Popul Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Afr Popul Newsl
NlmId: 101084554
123:123
JrId: 28437
long title: Habitat international
short title: Habitat Int
ISSN: 0197-3975
ISSN (Online): 
IsoAbbr: Habitat Int
NlmId: 101084555
123:123
JrId: 28438
long title: INSTRAW news : women and development
short title: INSTRAW News
ISSN: 
ISSN (Online): 
IsoAbbr: INSTRAW News
NlmId: 101084572
123:123
JrId: 28439
long title: Asian population programme news
short title: Asian Popul Programme News
ISSN: 0084-6821
ISSN (Online): 
IsoAbbr: Asian Popul Programme News
NlmId: 101084576
123:123
JrId: 28440
long title: International regional science review
short title: Int Reg Sci Rev
ISSN: 0160-0176
ISSN (Online): 
IsoAbbr: Int Reg Sci Rev
NlmId: 101084578
123:123
JrId: 28441
long title: Population et avenir
short title: Popul Avenir
ISSN: 0223-5706
ISSN (Online): 
IsoAbbr: Popul Avenir
NlmId: 101084584
123:123
JrId: 28442
long title: Problems of economics
short title: Probl Econ
ISSN: 0032-9436
ISSN (Online): 
IsoAbbr: Probl Econ
NlmId: 101084585
123:123
JrId: 28443
long title: Oxford bulletin of economics and statistics
short title: Oxf Bull Econ Stat
ISSN: 0305-9049
ISSN (Online): 
IsoAbbr: Oxf Bull Econ Stat
NlmId: 101084604
123:123
JrId: 28444
long title: Regional development dialogue
short title: Reg Dev Dialogue
ISSN: 0250-6505
ISSN (Online): 
IsoAbbr: Reg Dev Dialogue
NlmId: 101084625
123:123
JrId: 28445
long title: Biuletyn IGS / Szkola Glowna Handlowa, Instytut Gospodarstwa Spolecznego
short title: Biul IGS
ISSN: 
ISSN (Online): 
IsoAbbr: Biul IGS
NlmId: 101084634
123:123
JrId: 28446
long title: Journal of Institute of Economic Research. J.S.S. Institute of Economic Research
short title: J Inst Econ Res
ISSN: 0020-2851
ISSN (Online): 
IsoAbbr: J Inst Econ Res
NlmId: 101084636
123:123
JrId: 28447
long title: Journal of official statistics
short title: J Off Stat
ISSN: 0282-423X
ISSN (Online): 
IsoAbbr: J Off Stat
NlmId: 101084640
123:123
JrId: 28448
long title: Temas de poblacion
short title: Temas Poblac
ISSN: 
ISSN (Online): 
IsoAbbr: Temas Poblac
NlmId: 101084659
123:123
JrId: 28449
long title: IPPF/WHR news service. International Planned Parenthood Federation. Western Hemisphere Region
short title: IPPF WHR News Serv
ISSN: 
ISSN (Online): 
IsoAbbr: IPPF WHR News Serv
NlmId: 101084666
123:123
JrId: 28450
long title: Raumforschung und Raumordnung
short title: Raumforsch Raumordn
ISSN: 0034-0111
ISSN (Online): 
IsoAbbr: Raumforsch Raumordn
NlmId: 101084675
123:123
JrId: 28451
long title: Yugoslav survey
short title: Yugosl Surv
ISSN: 0044-1341
ISSN (Online): 
IsoAbbr: Yugosl Surv
NlmId: 101084687
123:123
JrId: 28452
long title: Africa media review
short title: Afr Media Rev
ISSN: 0258-4913
ISSN (Online): 
IsoAbbr: Afr Media Rev
NlmId: 101084689
123:123
JrId: 28453
long title: The African journal of sexually transmitted diseases
short title: Afr J Sex Transmi Dis
ISSN: 
ISSN (Online): 
IsoAbbr: Afr J Sex Transmi Dis
NlmId: 101084696
123:123
JrId: 28454
long title: Revue belge de geographie
short title: Rev Belge Geogr
ISSN: 0035-0796
ISSN (Online): 
IsoAbbr: Rev Belge Geogr
NlmId: 101084698
123:123
JrId: 28455
long title: Singapore journal of tropical geography
short title: Singap J Trop Geogr
ISSN: 0129-7619
ISSN (Online): 
IsoAbbr: Singap J Trop Geogr
NlmId: 101084699
123:123
JrId: 28456
long title: Focus on gender
short title: Focus Gend
ISSN: 0968-2864
ISSN (Online): 
IsoAbbr: Focus Gend
NlmId: 101084629
123:123
JrId: 28457
long title: Sociological focus
short title: Sociol Focus
ISSN: 0038-0237
ISSN (Online): 
IsoAbbr: Sociol Focus
NlmId: 101084630
123:123
JrId: 28458
long title: IIPS newsletter
short title: IIPS Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: IIPS Newsl
NlmId: 101084638
123:123
JrId: 28459
long title: Nigeria's population : quarterly journal of population activities in Nigeria
short title: Niger Pop
ISSN: 
ISSN (Online): 
IsoAbbr: Niger Pop
NlmId: 101084643
123:123
JrId: 28460
long title: Korea journal of population and development
short title: Korea J Popul Dev
ISSN: 1225-3804
ISSN (Online): 
IsoAbbr: Korea J Popul Dev
NlmId: 101084651
123:123
JrId: 28461
long title: World of work : the magazine of the ILO
short title: World Work
ISSN: 1020-0010
ISSN (Online): 
IsoAbbr: World Work
NlmId: 101084655
123:123
JrId: 28462
long title: Transactions (Institute of British Geographers : 1965)
short title: Trans Inst Br Geogr
ISSN: 0020-2754
ISSN (Online): 
IsoAbbr: Trans Inst Br Geogr
NlmId: 101084657
123:123
JrId: 28463
long title: Journal of public economics
short title: J Public Econ
ISSN: 0047-2727
ISSN (Online): 
IsoAbbr: J Public Econ
NlmId: 101084660
123:123
JrId: 28464
long title: Asiaweek
short title: Asiaweek
ISSN: 1012-6244
ISSN (Online): 
IsoAbbr: Asiaweek
NlmId: 101084662
123:123
JrId: 28465
long title: Dirasat sukkaniyah
short title: Dirasat Sukkaniyah
ISSN: 
ISSN (Online): 
IsoAbbr: Dirasat Sukkaniyah
NlmId: 101084664
123:123
JrId: 28466
long title: Migration world magazine
short title: Migr World Mag
ISSN: 1058-5095
ISSN (Online): 
IsoAbbr: Migr World Mag
NlmId: 101084667
123:123
JrId: 28467
long title: Third world quarterly
short title: Third World Q
ISSN: 0143-6597
ISSN (Online): 
IsoAbbr: Third World Q
NlmId: 101084672
123:123
JrId: 28468
long title: African alternatives / Africa Operations Research and Technical Assistance Project
short title: Afr Alternat
ISSN: 
ISSN (Online): 
IsoAbbr: Afr Alternat
NlmId: 101084678
123:123
JrId: 28469
long title: Colloques nationaux. Centre national de la recherche scientifique (France)
short title: Colloq Natx Cent Natl Rech Sci
ISSN: 0071-8319
ISSN (Online): 
IsoAbbr: Colloq Natx Cent Natl Rech Sci
NlmId: 101084680
123:123
JrId: 28470
long title: Geographische Rundschau
short title: Geogr Rundsch
ISSN: 0016-7460
ISSN (Online): 
IsoAbbr: Geogr Rundsch
NlmId: 101084682
123:123
JrId: 28471
long title: Journal of international development
short title: J Int Dev
ISSN: 0954-1748
ISSN (Online): 
IsoAbbr: J Int Dev
NlmId: 101084684
123:123
JrId: 28472
long title: World education reports
short title: World Educ Rep
ISSN: 0300-7006
ISSN (Online): 
IsoAbbr: World Educ Rep
NlmId: 101084695
123:123
JrId: 28473
long title: Educafrica (English version)
short title: Educafrica
ISSN: 0850-8844
ISSN (Online): 
IsoAbbr: Educafrica
NlmId: 101084707
123:123
JrId: 28474
long title: Papeles de poblacion / Centro de Investigacion y Estudios Avanzados de la Poblacion, Universidad Autonoma del Estado de Mexico
short title: Papeles Poblac
ISSN: 1405-7425
ISSN (Online): 
IsoAbbr: Papeles Poblac
NlmId: 101084746
123:123
JrId: 28475
long title: Tonan Ajia kenkyu
short title: Tonan Ajia Kenkyu
ISSN: 0563-8682
ISSN (Online): 
IsoAbbr: Tonan Ajia Kenkyu
NlmId: 101084760
123:123
JrId: 28476
long title: The Indonesian journal of geography
short title: Indones J Geogr
ISSN: 0024-9521
ISSN (Online): 
IsoAbbr: Indones J Geogr
NlmId: 101084783
123:123
JrId: 28477
long title: Population briefs : reports on Population Council research,
short title: Popul Briefs
ISSN: 1084-6786
ISSN (Online): 
IsoAbbr: Popul Briefs
NlmId: 101084729
123:123
JrId: 28478
long title: Regional science and urban economics
short title: Reg Sci Urban Econ
ISSN: 0166-0462
ISSN (Online): 
IsoAbbr: Reg Sci Urban Econ
NlmId: 101084730
123:123
JrId: 28479
long title: Geographia Polonica
short title: Geogr Pol
ISSN: 0016-7282
ISSN (Online): 
IsoAbbr: Geogr Pol
NlmId: 101084731
123:123
JrId: 28480
long title: Journal of urban economics
short title: J Urban Econ
ISSN: 0094-1190
ISSN (Online): 
IsoAbbr: J Urban Econ
NlmId: 101084734
123:123
JrId: 28481
long title: New African
short title: New Afr
ISSN: 0142-9345
ISSN (Online): 
IsoAbbr: New Afr
NlmId: 101084735
123:123
JrId: 28482
long title: Jeune Afrique (Paris, France : 1980)
short title: Jeune Afr
ISSN: 0021-6089
ISSN (Online): 
IsoAbbr: Jeune Afr
NlmId: 101084742
123:123
JrId: 28483
long title: Regional studies
short title: Reg Stud
ISSN: 0034-3404
ISSN (Online): 
IsoAbbr: Reg Stud
NlmId: 101084743
123:123
JrId: 28484
long title: MARHIA
short title: MARHIA
ISSN: 0117-0163
ISSN (Online): 
IsoAbbr: MARHIA
NlmId: 101084744
123:123
JrId: 28485
long title: The Scandinavian journal of economics
short title: Scand J Econ
ISSN: 0347-0520
ISSN (Online): 
IsoAbbr: Scand J Econ
NlmId: 101084751
123:123
JrId: 28486
long title: Southern African journal of demography = Suidelike Afrikaanse tydskrif vir demografie
short title: South Afr J Demogr
ISSN: 
ISSN (Online): 
IsoAbbr: South Afr J Demogr
NlmId: 101084754
123:123
JrId: 28487
long title: Wirtschaftswissenschaft
short title: Wirtschaftswissenschaft
ISSN: 0043-633X
ISSN (Online): 
IsoAbbr: Wirtschaftswissenschaft
NlmId: 101084762
123:123
JrId: 28488
long title: L'Actualite economique
short title: Actual Econ
ISSN: 0001-771X
ISSN (Online): 
IsoAbbr: Actual Econ
NlmId: 101084768
123:123
JrId: 28489
long title: International review of education. Internationale Zeitschrift fur Erziehungswissenschaft. Revue internationale de pedagogie
short title: Int Rev Educ
ISSN: 0020-8566
ISSN (Online): 
IsoAbbr: Int Rev Educ
NlmId: 101084787
123:123
JrId: 28490
long title: Aus Politik und Zeitgeschichte
short title: Polit Zeitgesch
ISSN: 0479-611X
ISSN (Online): 
IsoAbbr: Polit Zeitgesch
NlmId: 101084793
123:123
JrId: 28491
long title: Literacy discussion
short title: Lit Discuss
ISSN: 0024-4503
ISSN (Online): 
IsoAbbr: Lit Discuss
NlmId: 101084810
123:123
JrId: 28492
long title: Politiques de population
short title: Politiq Popul
ISSN: 
ISSN (Online): 
IsoAbbr: Politiq Popul
NlmId: 101084825
123:123
JrId: 28493
long title: Social sciences in China
short title: Soc Sci China
ISSN: 0252-9203
ISSN (Online): 
IsoAbbr: Soc Sci China
NlmId: 101084869
123:123
JrId: 28494
long title: China population research leads
short title: China Popul Res Leads
ISSN: 
ISSN (Online): 
IsoAbbr: China Popul Res Leads
NlmId: 101084844
123:123
JrId: 28495
long title: Comparative education review
short title: Comp Educ Rev
ISSN: 0010-4086
ISSN (Online): 
IsoAbbr: Comp Educ Rev
NlmId: 101084845
123:123
JrId: 28496
long title: Bulletin de liaison de demographie africaine
short title: Bull Liaison Demogr Afr
ISSN: 1013-1396
ISSN (Online): 
IsoAbbr: Bull Liaison Demogr Afr
NlmId: 101084846
123:123
JrId: 28497
long title: Geografisch tijdschrift
short title: Geogr Tydschr
ISSN: 0016-7215
ISSN (Online): 
IsoAbbr: Geogr Tydschr
NlmId: 101084848
123:123
JrId: 28498
long title: Geography review
short title: Geogr Rev
ISSN: 0950-7035
ISSN (Online): 
IsoAbbr: Geogr Rev
NlmId: 101084849
123:123
JrId: 28499
long title: The Indian economic journal : the quarterly journal of the Indian Economic Association
short title: Indian Econ J
ISSN: 0019-4662
ISSN (Online): 
IsoAbbr: Indian Econ J
NlmId: 101084853
123:123
JrId: 28500
long title: Informationen zur Raumentwicklung
short title: Inf Raumentwickl
ISSN: 0303-2493
ISSN (Online): 
IsoAbbr: Inf Raumentwickl
NlmId: 101084855
123:123
JrId: 28501
long title: International journal of forecasting
short title: Int J Forecast
ISSN: 0169-2070
ISSN (Online): 
IsoAbbr: Int J Forecast
NlmId: 101084857
123:123
JrId: 28502
long title: Scottish geographical magazine
short title: Scott Geogr Mag
ISSN: 0036-9225
ISSN (Online): 
IsoAbbr: Scott Geogr Mag
NlmId: 101084860
123:123
JrId: 28503
long title: The Maghreb review. Majallat al-Maghrib
short title: Maghreb Rev
ISSN: 0309-457X
ISSN (Online): 
IsoAbbr: Maghreb Rev
NlmId: 101084866
123:123
JrId: 28504
long title: Nepal population and development journal
short title: Nepal Popul Dev J
ISSN: 
ISSN (Online): 
IsoAbbr: Nepal Popul Dev J
NlmId: 101084868
123:123
JrId: 28505
long title: Post-Soviet geography and economics
short title: Post Sov Geogr Econ
ISSN: 1088-9388
ISSN (Online): 
IsoAbbr: Post Sov Geogr Econ
NlmId: 101084876
123:123
JrId: 28506
long title: Przeglad geograficzny. Polskii geograficheskii obzor. Polish geographical review. Revue polonaise de geographie
short title: Prz Geogr
ISSN: 0033-2143
ISSN (Online): 
IsoAbbr: Prz Geogr
NlmId: 101084880
123:123
JrId: 28507
long title: Third world planning review
short title: Third World Plann Rev
ISSN: 0142-7849
ISSN (Online): 
IsoAbbr: Third World Plann Rev
NlmId: 101084909
123:123
JrId: 28508
long title: Africa insight
short title: Afr Insight
ISSN: 0256-2804
ISSN (Online): 
IsoAbbr: Afr Insight
NlmId: 101084919
123:123
JrId: 28509
long title: The American economist
short title: Am Econ
ISSN: 0569-4345
ISSN (Online): 
IsoAbbr: Am Econ
NlmId: 101084932
123:123
JrId: 28510
long title: American journal of agricultural economics
short title: Am J Agric Econ
ISSN: 0002-9092
ISSN (Online): 
IsoAbbr: Am J Agric Econ
NlmId: 101084948
123:123
JrId: 28511
long title: Consumer markets abroad
short title: Consum Mark Abroad
ISSN: 0893-3561
ISSN (Online): 
IsoAbbr: Consum Mark Abroad
NlmId: 101084954
123:123
JrId: 28512
long title: Australian economic papers
short title: Aust Econ Pap
ISSN: 0004-900X
ISSN (Online): 
IsoAbbr: Aust Econ Pap
NlmId: 101084957
123:123
JrId: 28513
long title: AVS news / Association for Voluntary Sterilization
short title: AVS News
ISSN: 0001-2904
ISSN (Online): 
IsoAbbr: AVS News
NlmId: 101084961
123:123
JrId: 28514
long title: L'Espace geographique
short title: Espace Geogr
ISSN: 0046-2497
ISSN (Online): 
IsoAbbr: Espace Geogr
NlmId: 101084963
123:123
JrId: 28515
long title: Brazilian journal of population studies
short title: Braz J Popul Stud
ISSN: 1415-0158
ISSN (Online): 
IsoAbbr: Braz J Popul Stud
NlmId: 101084974
123:123
JrId: 28516
long title: Hong Kong monthly digest of statistics
short title: Hong Kong Mon Dig Stat
ISSN: 0300-418X
ISSN (Online): 
IsoAbbr: Hong Kong Mon Dig Stat
NlmId: 101084977
123:123
JrId: 28517
long title: Urban anthropology
short title: Urban anthropol
ISSN: 0363-2024
ISSN (Online): 
IsoAbbr: Urban anthropol
NlmId: 101084999
123:123
JrId: 28518
long title: Tijdschrift voor sociologie
short title: Tijdschr Sociol
ISSN: 
ISSN (Online): 
IsoAbbr: Tijdschr Sociol
NlmId: 101085065
123:123
JrId: 28519
long title: Report / Victor-Bostrom Fund for the International Planned Parenthood Federation. Victor-Bostrom Fund
short title: Victor Bostrom Fund Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Victor Bostrom Fund Rep
NlmId: 101085067
123:123
JrId: 28520
long title: Journal of rural studies
short title: J Rural Stud
ISSN: 0743-0167
ISSN (Online): 
IsoAbbr: J Rural Stud
NlmId: 101085068
123:123
JrId: 28521
long title: Current world leaders
short title: Curr World Lead
ISSN: 0192-6802
ISSN (Online): 
IsoAbbr: Curr World Lead
NlmId: 101085082
123:123
JrId: 28522
long title: Development education exchange papers : DEEP
short title: DEEP Dev Educ Exch Pap
ISSN: 
ISSN (Online): 
IsoAbbr: DEEP Dev Educ Exch Pap
NlmId: 101085088
123:123
JrId: 28523
long title: Desarrollo de base : revista de la Fundacion Interamericana
short title: Desarro Base
ISSN: 0733-6594
ISSN (Online): 
IsoAbbr: Desarro Base
NlmId: 101085089
123:123
JrId: 28524
long title: L'Egypte contemporaine
short title: Egypte Contemp
ISSN: 0013-239X
ISSN (Online): 
IsoAbbr: Egypte Contemp
NlmId: 101085102
123:123
JrId: 28525
long title: Ghana official news bulletin
short title: Ghana Off News Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Ghana Off News Bull
NlmId: 101085112
123:123
JrId: 28526
long title: The CCL news
short title: CCL News
ISSN: 
ISSN (Online): 
IsoAbbr: CCL News
NlmId: 101085012
123:123
JrId: 28527
long title: Cities (London, England)
short title: Cities
ISSN: 0264-2751
ISSN (Online): 
IsoAbbr: Cities
NlmId: 101085015
123:123
JrId: 28528
long title: Erdkunde
short title: Erdkunde
ISSN: 0014-0015
ISSN (Online): 
IsoAbbr: Erdkunde
NlmId: 101085017
123:123
JrId: 28529
long title: Estadistica venezolana
short title: Estad Venez
ISSN: 
ISSN (Online): 
IsoAbbr: Estad Venez
NlmId: 101085019
123:123
JrId: 28530
long title: Les cahiers d'outre-mer
short title: Cah O M
ISSN: 0373-5834
ISSN (Online): 
IsoAbbr: Cah O M
NlmId: 101085022
123:123
JrId: 28531
long title: Forum statisticum / Verband Schweizerischer Statistischer Amter
short title: Forum Stat
ISSN: 
ISSN (Online): 
IsoAbbr: Forum Stat
NlmId: 101085024
123:123
JrId: 28532
long title: Gender action : a newsletter of the USAID Office of Women in Development
short title: Gend Action
ISSN: 
ISSN (Online): 
IsoAbbr: Gend Action
NlmId: 101085027
123:123
JrId: 28533
long title: Geographical review of India
short title: Geogr Rev India
ISSN: 0375-6386
ISSN (Online): 
IsoAbbr: Geogr Rev India
NlmId: 101085028
123:123
JrId: 28534
long title: The Economic journal of Nepal
short title: Econ J Nepal
ISSN: 
ISSN (Online): 
IsoAbbr: Econ J Nepal
NlmId: 101085030
123:123
JrId: 28535
long title: Habitat debate / UNCHS (Habitat), the United Nations Centre for Human Settlements
short title: Habitat Debate
ISSN: 1020-3613
ISSN (Online): 
IsoAbbr: Habitat Debate
NlmId: 101085036
123:123
JrId: 28536
long title: Zi you Zhongguo zhi gong ye
short title: Ind Free China
ISSN: 0019-946X
ISSN (Online): 
IsoAbbr: Ind Free China
NlmId: 101085042
123:123
JrId: 28537
long title: European economic review
short title: Eur Econ Rev
ISSN: 0014-2921
ISSN (Online): 
IsoAbbr: Eur Econ Rev
NlmId: 101085045
123:123
JrId: 28538
long title: The Journal of social, political, and economic studies
short title: J Soc Polit Econ Stud
ISSN: 0278-839X
ISSN (Online): 
IsoAbbr: J Soc Polit Econ Stud
NlmId: 101085051
123:123
JrId: 28539
long title: The Journal of tropical geography
short title: J Trop Geogr
ISSN: 0022-5290
ISSN (Online): 
IsoAbbr: J Trop Geogr
NlmId: 101085059
123:123
JrId: 28540
long title: Southeastern geographer
short title: Southeast Geogr
ISSN: 0038-366X
ISSN (Online): 
IsoAbbr: Southeast Geogr
NlmId: 101085060
123:123
JrId: 28541
long title: The OECD observer. Organisation for Economic Co-operation and Development
short title: OECD Obs
ISSN: 0029-7054
ISSN (Online): 
IsoAbbr: OECD Obs
NlmId: 101085063
123:123
JrId: 28542
long title: Journal of Southeast Asian studies
short title: J Southeast Asian Stud
ISSN: 0022-4634
ISSN (Online): 
IsoAbbr: J Southeast Asian Stud
NlmId: 101085069
123:123
JrId: 28543
long title: Planned Parenthood-World Population Washington memo
short title: Plan Parent World Popul Wash Memo
ISSN: 
ISSN (Online): 
IsoAbbr: Plan Parent World Popul Wash Memo
NlmId: 101085070
123:123
JrId: 28544
long title: Africa today
short title: Afr Today
ISSN: 0001-9887
ISSN (Online): 
IsoAbbr: Afr Today
NlmId: 101085072
123:123
JrId: 28545
long title: Politique etrangere
short title: Polit Etrang
ISSN: 0032-342X
ISSN (Online): 
IsoAbbr: Polit Etrang
NlmId: 101085073
123:123
JrId: 28546
long title: Populacni zpravy
short title: Popul Zpr
ISSN: 0231-5513
ISSN (Online): 
IsoAbbr: Popul Zpr
NlmId: 101085074
123:123
JrId: 28547
long title: Afrique contemporaine
short title: Afr Contemp
ISSN: 0002-0478
ISSN (Online): 
IsoAbbr: Afr Contemp
NlmId: 101085075
123:123
JrId: 28548
long title: al-Raida / Institute for Women's Studies in the Arab World, Beirut University College
short title: Al Raida
ISSN: 0259-9953
ISSN (Online): 
IsoAbbr: Al Raida
NlmId: 101085077
123:123
JrId: 28549
long title: Le courrier des pays de l'Est / publie avec le concours du Centre de documentation sur l'U.R.S.S. et les pays slaves de l'Ecole pratique des hautes etudes
short title: Courr Pays Est
ISSN: 0590-0239
ISSN (Online): 
IsoAbbr: Courr Pays Est
NlmId: 101085079
123:123
JrId: 28550
long title: Development policy review : the journal of the Overseas Development Institute
short title: Dev Policy Rev
ISSN: 0950-6764
ISSN (Online): 
IsoAbbr: Dev Policy Rev
NlmId: 101085092
123:123
JrId: 28551
long title: The Economic record
short title: Econ Rec
ISSN: 0013-0249
ISSN (Online): 
IsoAbbr: Econ Rec
NlmId: 101085100
123:123
JrId: 28552
long title: Environment and urbanization
short title: Environ Urban
ISSN: 0956-2478
ISSN (Online): 
IsoAbbr: Environ Urban
NlmId: 101085110
123:123
JrId: 28553
long title: Harvard international review
short title: Harvard Int Rev
ISSN: 0739-1854
ISSN (Online): 
IsoAbbr: Harvard Int Rev
NlmId: 101085113
123:123
JrId: 28554
long title: Journal of econometrics
short title: J Econom
ISSN: 0304-4076
ISSN (Online): 
IsoAbbr: J Econom
NlmId: 101085117
123:123
JrId: 28555
long title: Applied geography (Sevenoaks, England)
short title: Appl Geogr
ISSN: 0143-6228
ISSN (Online): 
IsoAbbr: Appl Geogr
NlmId: 101085119
123:123
JrId: 28556
long title: The Australian geographer
short title: Aust Geogr
ISSN: 0004-9182
ISSN (Online): 
IsoAbbr: Aust Geogr
NlmId: 101085123
123:123
JrId: 28557
long title: Positive outlook : the newsletter of the AIDS Alternative Health Project
short title: Posit Outlook
ISSN: 
ISSN (Online): 
IsoAbbr: Posit Outlook
NlmId: 101085190
123:123
JrId: 28559
long title: ReproWatch (Youth edition)
short title: ReproWatch (Youth Ed)
ISSN: 0119-044X
ISSN (Online): 
IsoAbbr: ReproWatch (Youth Ed)
NlmId: 101085198
123:123
JrId: 28560
long title: Rivista geografica italiana
short title: Riv Geogr Ital
ISSN: 0035-6697
ISSN (Online): 
IsoAbbr: Riv Geogr Ital
NlmId: 101085233
123:123
JrId: 28561
long title: South American Indian studies
short title: South Am Indian Stud
ISSN: 1080-9589
ISSN (Online): 
IsoAbbr: South Am Indian Stud
NlmId: 101085241
123:123
JrId: 28562
long title: AIDS analysis Africa
short title: AIDS Anal Afr
ISSN: 1016-8974
ISSN (Online): 
IsoAbbr: AIDS Anal Afr
NlmId: 101085246
123:123
JrId: 28563
long title: Apres-demain / fonde par la Ligue des droits de l'homme
short title: Apres Demain
ISSN: 0003-7176
ISSN (Online): 
IsoAbbr: Apres Demain
NlmId: 101085250
123:123
JrId: 28564
long title: Revista economica do Nordeste
short title: Rev Econ Nordeste
ISSN: 0100-4956
ISSN (Online): 
IsoAbbr: Rev Econ Nordeste
NlmId: 101085127
123:123
JrId: 28565
long title: Sociological research
short title: Sociol Res
ISSN: 1061-0154
ISSN (Online): 
IsoAbbr: Sociol Res
NlmId: 101085128
123:123
JrId: 28566
long title: Sociologie romaneasca
short title: Sociol Rom
ISSN: 
ISSN (Online): 
IsoAbbr: Sociol Rom
NlmId: 101085129
123:123
JrId: 28567
long title: Sociologija sela
short title: Sociol Sela
ISSN: 0038-0326
ISSN (Online): 
IsoAbbr: Sociol Sela
NlmId: 101085130
123:123
JrId: 28568
long title: Technological forecasting and social change
short title: Technol Forecast Soc Change
ISSN: 0040-1625
ISSN (Online): 
IsoAbbr: Technol Forecast Soc Change
NlmId: 101085131
123:123
JrId: 28569
long title: Women 2000
short title: Women 2000
ISSN: 
ISSN (Online): 
IsoAbbr: Women 2000
NlmId: 101085134
123:123
JrId: 28570
long title: Women of Vietnam
short title: Women Vietnam
ISSN: 0512-1825
ISSN (Online): 
IsoAbbr: Women Vietnam
NlmId: 101085136
123:123
JrId: 28571
long title: Africa report
short title: Afr Rep
ISSN: 0001-9836
ISSN (Online): 
IsoAbbr: Afr Rep
NlmId: 101085137
123:123
JrId: 28572
long title: African development review = Revue africaine de developpement
short title: Afr Dev Rev
ISSN: 1017-6772
ISSN (Online): 
IsoAbbr: Afr Dev Rev
NlmId: 101085138
123:123
JrId: 28573
long title: L'Afrique et l'Asie modernes
short title: Afr Asie Mod
ISSN: 0399-0370
ISSN (Online): 
IsoAbbr: Afr Asie Mod
NlmId: 101085139
123:123
JrId: 28574
long title: Australian geographical studies
short title: Aust Geogr Stud
ISSN: 0004-9190
ISSN (Online): 
IsoAbbr: Aust Geogr Stud
NlmId: 101085144
123:123
JrId: 28575
long title: Bulletin de l'Association de geographes francais
short title: Bull Assoc Geogr Fr
ISSN: 0004-5322
ISSN (Online): 
IsoAbbr: Bull Assoc Geogr Fr
NlmId: 101085149
123:123
JrId: 28576
long title: Berliner Statistik. Monatsschrift / Herausgeber, Statistisches Landesamt Berlin
short title: Berl Stat Mon Schr
ISSN: 0341-4531
ISSN (Online): 
IsoAbbr: Berl Stat Mon Schr
NlmId: 101085150
123:123
JrId: 28577
long title: Demographie africaine
short title: Demogr Afr
ISSN: 
ISSN (Online): 
IsoAbbr: Demogr Afr
NlmId: 101085157
123:123
JrId: 28578
long title: Canadian journal of sociology = Cahiers canadiens de sociologie
short title: Can J Sociol
ISSN: 0318-6431
ISSN (Online): 
IsoAbbr: Can J Sociol
NlmId: 101085158
123:123
JrId: 28579
long title: CIRDAP development digest
short title: CIRDAP Dev Dig
ISSN: 
ISSN (Online): 
IsoAbbr: CIRDAP Dev Dig
NlmId: 101085159
123:123
JrId: 28580
long title: Conciencia latinoamericana : boletin periodico de opiniones de Catolicas por el Derecho a Decidir
short title: Concienc Latinoam
ISSN: 
ISSN (Online): 
IsoAbbr: Concienc Latinoam
NlmId: 101085161
123:123
JrId: 28581
long title: Contemporary policy issues
short title: Contemp Policy Issues
ISSN: 0735-0007
ISSN (Online): 
IsoAbbr: Contemp Policy Issues
NlmId: 101085162
123:123
JrId: 28582
long title: L'Information geographique
short title: Inf Geogr
ISSN: 0020-0093
ISSN (Online): 
IsoAbbr: Inf Geogr
NlmId: 101085163
123:123
JrId: 28584
long title: Desarrollo y sociedad
short title: Desarro Soc
ISSN: 0120-3584
ISSN (Online): 
IsoAbbr: Desarro Soc
NlmId: 101085167
123:123
JrId: 28585
long title: Latin American population history newsletter
short title: Lat Am Popul Hist News
ISSN: 0887-6002
ISSN (Online): 
IsoAbbr: Lat Am Popul Hist News
NlmId: 101085169
123:123
JrId: 28586
long title: Economie meridionale
short title: Econ Merid
ISSN: 0035-1369
ISSN (Online): 
IsoAbbr: Econ Merid
NlmId: 101085170
123:123
JrId: 28587
long title: Emisor demografico
short title: Emisor Demogr
ISSN: 
ISSN (Online): 
IsoAbbr: Emisor Demogr
NlmId: 101085172
123:123
JrId: 28588
long title: The Nigerian journal of economic and social studies
short title: Niger J Econ Soc Stud
ISSN: 0029-0092
ISSN (Online): 
IsoAbbr: Niger J Econ Soc Stud
NlmId: 101085173
123:123
JrId: 28589
long title: Estudios sociologicos (Mexico City, Mexico)
short title: Estud Sociol
ISSN: 0185-4186
ISSN (Online): 
IsoAbbr: Estud Sociol
NlmId: 101085174
123:123
JrId: 28590
long title: Etudes maliennes
short title: Etudes Mali
ISSN: 0378-2034
ISSN (Online): 
IsoAbbr: Etudes Mali
NlmId: 101085186
123:123
JrId: 28591
long title: Population Concern news
short title: Popul Concern News
ISSN: 1462-8627
ISSN (Online): 
IsoAbbr: Popul Concern News
NlmId: 101085188
123:123
JrId: 28592
long title: Hesperian Foundation news
short title: Hesperian Found News
ISSN: 
ISSN (Online): 
IsoAbbr: Hesperian Found News
NlmId: 101085191
123:123
JrId: 28593
long title: Quarterly population bulletin. New Zealand. Dept. of Statistics
short title: Q Popul Bull
ISSN: 0110-4055
ISSN (Online): 
IsoAbbr: Q Popul Bull
NlmId: 101085195
123:123
JrId: 28594
long title: Sample registration bulletin
short title: Sample Regist Bull
ISSN: 0258-0853
ISSN (Online): 
IsoAbbr: Sample Regist Bull
NlmId: 101085199
123:123
JrId: 28595
long title: Journal of economic issues
short title: J Econ Issues
ISSN: 0021-3624
ISSN (Online): 
IsoAbbr: J Econ Issues
NlmId: 101085204
123:123
JrId: 28596
long title: Journal of ethnic and migration studies
short title: J Ethn Migr Stud
ISSN: 1369-183X
ISSN (Online): 
IsoAbbr: J Ethn Migr Stud
NlmId: 101085207
123:123
JrId: 28597
long title: Journal of marketing
short title: J Mark
ISSN: 0022-2429
ISSN (Online): 
IsoAbbr: J Mark
NlmId: 101085208
123:123
JrId: 28598
long title: Sojourn (Singapore)
short title: Sojourn
ISSN: 0217-9520
ISSN (Online): 
IsoAbbr: Sojourn
NlmId: 101085216
123:123
JrId: 28599
long title: Revista de estudios de la vida local
short title: Rev Estud Vida Local
ISSN: 0034-8163
ISSN (Online): 
IsoAbbr: Rev Estud Vida Local
NlmId: 101085222
123:123
JrId: 28600
long title: Statistical information bulletin for Africa = Bulletin d'information statistique pour l'Afrique
short title: Stat Inf Bull Afr
ISSN: 
ISSN (Online): 
IsoAbbr: Stat Inf Bull Afr
NlmId: 101085223
123:123
JrId: 28601
long title: Revista centroamericana de economia
short title: Rev Centroam Econ
ISSN: 0254-4210
ISSN (Online): 
IsoAbbr: Rev Centroam Econ
NlmId: 101085225
123:123
JrId: 28602
long title: Zeitschrift fur Soziologie
short title: Z Soziol
ISSN: 0340-1804
ISSN (Online): 
IsoAbbr: Z Soziol
NlmId: 101085232
123:123
JrId: 28603
long title: The Town planning review
short title: Town Plan Rev
ISSN: 0041-0020
ISSN (Online): 
IsoAbbr: Town Plan Rev
NlmId: 101085245
123:123
JrId: 28604
long title: China population research newsletter
short title: China Popul Res Newsl
ISSN: 1044-7067
ISSN (Online): 
IsoAbbr: China Popul Res Newsl
NlmId: 101085254
123:123
JrId: 28605
long title: Development Southern Africa
short title: Dev South Afr
ISSN: 0376-835X
ISSN (Online): 
IsoAbbr: Dev South Afr
NlmId: 101085257
123:123
JrId: 28606
long title: The Canadian journal of regional science = La revue canadienne des sciences regionales
short title: Can J Reg Sci
ISSN: 0705-4580
ISSN (Online): 
IsoAbbr: Can J Reg Sci
NlmId: 101085285
123:123
JrId: 28607
long title: L'Economie de la Reunion
short title: Econ Reun
ISSN: 0750-0769
ISSN (Online): 
IsoAbbr: Econ Reun
NlmId: 101085289
123:123
JrId: 28608
long title: Gaceta CONASIDA / Consejo Nacional para la Prevencion y Control del SIDA
short title: Gac CONASIDA
ISSN: 
ISSN (Online): 
IsoAbbr: Gac CONASIDA
NlmId: 101085296
123:123
JrId: 28609
long title: The George Wright forum
short title: George Wright Forum
ISSN: 0732-4715
ISSN (Online): 
IsoAbbr: George Wright Forum
NlmId: 101085298
123:123
JrId: 28611
long title: Indian journal of social science
short title: Indian J Soc Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Indian J Soc Sci
NlmId: 101085304
123:123
JrId: 28612
long title: Cahiers d'etudes sur la Mediterranee orientale et le monde turco-iranien / Fondation nationale des science politiques, Centre d'etudes et de recherches internationales
short title: Cah Mediterr Orient Monde Turco Iran
ISSN: 0764-9878
ISSN (Online): 
IsoAbbr: Cah Mediterr Orient Monde Turco Iran
NlmId: 101085308
123:123
JrId: 28613
long title: Norois
short title: Norois
ISSN: 0029-182X
ISSN (Online): 
IsoAbbr: Norois
NlmId: 101085329
123:123
JrId: 28614
long title: The Review of economic studies
short title: Rev Econ Stud
ISSN: 0034-6527
ISSN (Online): 
IsoAbbr: Rev Econ Stud
NlmId: 101085345
123:123
JrId: 28615
long title: Sudan journal of population studies
short title: Sudan J Popul Stud
ISSN: 
ISSN (Online): 
IsoAbbr: Sudan J Popul Stud
NlmId: 101085367
123:123
JrId: 28616
long title: Bien-naitre / Association beninoise pour la promotion de la famille. Association beninoise pour la promotion de la famille
short title: Bien Naitre
ISSN: 
ISSN (Online): 
IsoAbbr: Bien Naitre
NlmId: 101085379
123:123
JrId: 28617
long title: Europa-Archiv
short title: Europa Archiv
ISSN: 0014-2476
ISSN (Online): 
IsoAbbr: Europa Archiv
NlmId: 101085294
123:123
JrId: 28618
long title: The Journal of peasant studies
short title: J Peasant Stud
ISSN: 0306-6150
ISSN (Online): 
IsoAbbr: J Peasant Stud
NlmId: 101085258
123:123
JrId: 28619
long title: Journal of regional policy
short title: J Reg Policy
ISSN: 0394-3933
ISSN (Online): 
IsoAbbr: J Reg Policy
NlmId: 101085260
123:123
JrId: 28620
long title: MCH news PAC
short title: MCH News PAC
ISSN: 
ISSN (Online): 
IsoAbbr: MCH News PAC
NlmId: 101085263
123:123
JrId: 28621
long title: Mitteilungsblatt. Osterreichische Gesellschaft fur Statistik und Informatik
short title: Mittbl Osterr Ges Stat Inform
ISSN: 1015-6801
ISSN (Online): 
IsoAbbr: Mittbl Osterr Ges Stat Inform
NlmId: 101085264
123:123
JrId: 28622
long title: Mountain research and development
short title: Mt Res Dev
ISSN: 0276-4741
ISSN (Online): 
IsoAbbr: Mt Res Dev
NlmId: 101085265
123:123
JrId: 28623
long title: NASPCP newsletter / National AIDS/STD Prevention and Control Program. National AIDS/STD Prevention and Control Program (Philippines)
short title: NASPCP Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: NASPCP Newsl
NlmId: 101085266
123:123
JrId: 28624
long title: Atlantic economic journal : AEJ
short title: Atl Econ J
ISSN: 0197-4254
ISSN (Online): 
IsoAbbr: Atl Econ J
NlmId: 101085270
123:123
JrId: 28625
long title: The Australian economic review / Institute of Applied Economic Research
short title: Aust Econ Rev
ISSN: 0004-9018
ISSN (Online): 
IsoAbbr: Aust Econ Rev
NlmId: 101085272
123:123
JrId: 28626
long title: Population dynamics quarterly
short title: Popul Dyn Q
ISSN: 0147-4065
ISSN (Online): 
IsoAbbr: Popul Dyn Q
NlmId: 101085273
123:123
JrId: 28627
long title: BERC bulletin / Basic Education Resource Centre
short title: BERC Bull
ISSN: 
ISSN (Online): 
IsoAbbr: BERC Bull
NlmId: 101085274
123:123
JrId: 28628
long title: PP news
short title: PP News
ISSN: 0193-2357
ISSN (Online): 
IsoAbbr: PP News
NlmId: 101085277
123:123
JrId: 28629
long title: Bulletin of concerned Asian scholars
short title: Bull Concern Asian Sch
ISSN: 0007-4810
ISSN (Online): 
IsoAbbr: Bull Concern Asian Sch
NlmId: 101085279
123:123
JrId: 28630
long title: Psychological studies in population/family planning
short title: Psychol Stud Popul Fam Plan
ISSN: 
ISSN (Online): 
IsoAbbr: Psychol Stud Popul Fam Plan
NlmId: 101085282
123:123
JrId: 28631
long title: Revue science et technique. Serie Sciences humaines / Delegation generale a la recherche scientifique et technique = Science and technology review. Social sciences series / General Delegation for Scientific and Technical Research
short title: Rev Sci Tech Ser Sci Hum
ISSN: 0253-7451
ISSN (Online): 
IsoAbbr: Rev Sci Tech Ser Sci Hum
NlmId: 101085290
123:123
JrId: 28632
long title: Environmental Change and Security Project report
short title: Environ Change Secur Proj Rep
ISSN: 1091-9988
ISSN (Online): 
IsoAbbr: Environ Change Secur Proj Rep
NlmId: 101085292
123:123
JrId: 28633
long title: Sociologie et societes
short title: Sociol Soc
ISSN: 0038-030X
ISSN (Online): 
IsoAbbr: Sociol Soc
NlmId: 101085293
123:123
JrId: 28634
long title: Feminist review
short title: Fem Rev
ISSN: 0141-7789
ISSN (Online): 
IsoAbbr: Fem Rev
NlmId: 101085295
123:123
JrId: 28635
long title: Geographische Zeitschrift
short title: Geogr Z
ISSN: 0016-7479
ISSN (Online): 
IsoAbbr: Geogr Z
NlmId: 101085297
123:123
JrId: 28636
long title: Guru Nanak journal of sociology
short title: Guru Nanak J Sociol
ISSN: 0970-0242
ISSN (Online): 
IsoAbbr: Guru Nanak J Sociol
NlmId: 101085300
123:123
JrId: 28637
long title: Econometrica : journal of the Econometric Society
short title: Econometrica
ISSN: 0012-9682
ISSN (Online): 
IsoAbbr: Econometrica
NlmId: 101085302
123:123
JrId: 28638
long title: Bulletin de la Societe languedocienne de geographie
short title: Bull Soc Languedoc Geogr
ISSN: 0373-3297
ISSN (Online): 
IsoAbbr: Bull Soc Languedoc Geogr
NlmId: 101085305
123:123
JrId: 28639
long title: Equilibrium
short title: Equilibrium
ISSN: 0090-7871
ISSN (Online): 
IsoAbbr: Equilibrium
NlmId: 101085307
123:123
JrId: 28640
long title: CEPAL review
short title: CEPAL Rev
ISSN: 0251-2920
ISSN (Online): 
IsoAbbr: CEPAL Rev
NlmId: 101085309
123:123
JrId: 28641
long title: China population headliners
short title: China Popul Headl
ISSN: 
ISSN (Online): 
IsoAbbr: China Popul Headl
NlmId: 101085310
123:123
JrId: 28642
long title: College student journal
short title: Coll Stud J
ISSN: 0146-3934
ISSN (Online): 
IsoAbbr: Coll Stud J
NlmId: 101085311
123:123
JrId: 28643
long title: International journal of social economics
short title: Int J Soc Econ
ISSN: 0306-8293
ISSN (Online): 
IsoAbbr: Int J Soc Econ
NlmId: 101085312
123:123
JrId: 28645
long title: Eastern economic journal
short title: East Econ J
ISSN: 0094-5056
ISSN (Online): 
IsoAbbr: East Econ J
NlmId: 101085316
123:123
JrId: 28646
long title: Die Erde_ Zeitschrift der Gesellschaft fur Erdkunde zu Berlin
short title: Erde
ISSN: 0013-9998
ISSN (Online): 
IsoAbbr: Erde
NlmId: 101085318
123:123
JrId: 28647
long title: Geographical perspectives
short title: Geogr Perspect
ISSN: 0199-994X
ISSN (Online): 
IsoAbbr: Geogr Perspect
NlmId: 101085319
123:123
JrId: 28648
long title: Journal of social development in Africa
short title: J Soc Dev Afr
ISSN: 1012-1080
ISSN (Online): 
IsoAbbr: J Soc Dev Afr
NlmId: 101085320
123:123
JrId: 28649
long title: Geographische Berichte
short title: Geogr Ber
ISSN: 0016-7452
ISSN (Online): 
IsoAbbr: Geogr Ber
NlmId: 101085322
123:123
JrId: 28650
long title: Le Courrier de l'Unesco
short title: Courr Unesco
ISSN: 0304-3118
ISSN (Online): 
IsoAbbr: Courr Unesco
NlmId: 101085323
123:123
JrId: 28651
long title: The Malayan economic review : the journal of the Economic Society of Singapore, the Department of Economics and Statistics and the Economic Research Centre of the University of Singapore
short title: Malay Econ Rev
ISSN: 0047-5599
ISSN (Online): 
IsoAbbr: Malay Econ Rev
NlmId: 101085325
123:123
JrId: 28652
long title: GIRE. Grupo de Informacion en Reproduccion
short title: GIRE
ISSN: 
ISSN (Online): 
IsoAbbr: GIRE
NlmId: 101085326
123:123
JrId: 28653
long title: Monday developments : a biweekly publication of InterAction
short title: Monday Dev
ISSN: 1043-8157
ISSN (Online): 
IsoAbbr: Monday Dev
NlmId: 101085327
123:123
JrId: 28654
long title: Fennia
short title: Fennia
ISSN: 0015-0010
ISSN (Online): 
IsoAbbr: Fennia
NlmId: 101085328
123:123
JrId: 28655
long title: Geographical survey
short title: Geogr Surv
ISSN: 0148-5113
ISSN (Online): 
IsoAbbr: Geogr Surv
NlmId: 101085330
123:123
JrId: 28656
long title: Papers / Regional Science Association. Regional Science Association. Meeting
short title: Pap Reg Sci Assoc
ISSN: 0486-2902
ISSN (Online): 
IsoAbbr: Pap Reg Sci Assoc
NlmId: 101085332
123:123
JrId: 28657
long title: The Journal of development communication
short title: J Dev Comm
ISSN: 0128-3863
ISSN (Online): 
IsoAbbr: J Dev Comm
NlmId: 101085335
123:123
JrId: 28658
long title: Global impacts : research for development review
short title: Glob Impacts
ISSN: 
ISSN (Online): 
IsoAbbr: Glob Impacts
NlmId: 101085338
123:123
JrId: 28659
long title: Politique africaine (Paris, France : 1981)
short title: Polit Afr
ISSN: 0244-7827
ISSN (Online): 
IsoAbbr: Polit Afr
NlmId: 101085341
123:123
JrId: 28660
long title: Population communication: technical documentation
short title: Popul Commun Tech Doc
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Commun Tech Doc
NlmId: 101085343
123:123
JrId: 28661
long title: Histoire & mesure
short title: Hist Mes
ISSN: 
ISSN (Online): 
IsoAbbr: Hist Mes
NlmId: 101085347
123:123
JrId: 28662
long title: Problems of economic transition
short title: Probl Econ Transit
ISSN: 1061-1991
ISSN (Online): 
IsoAbbr: Probl Econ Transit
NlmId: 101085348
123:123
JrId: 28663
long title: Revista interamericana de planificacion
short title: Rev Interam Planif
ISSN: 0185-1861
ISSN (Online): 
IsoAbbr: Rev Interam Planif
NlmId: 101085351
123:123
JrId: 28664
long title: Latin American population history bulletin
short title: Lat Am Popul Hist Bull
ISSN: 1050-2351
ISSN (Online): 
IsoAbbr: Lat Am Popul Hist Bull
NlmId: 101085354
123:123
JrId: 28665
long title: Revue tunisienne des etudes de population
short title: Rev Tunis Etud Popul
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Tunis Etud Popul
NlmId: 101085357
123:123
JrId: 28666
long title: The Philippine economic journal
short title: Philipp Econ J
ISSN: 0031-7500
ISSN (Online): 
IsoAbbr: Philipp Econ J
NlmId: 101085364
123:123
JrId: 28667
long title: Sri Lanka journal of population studies
short title: Sir Lanka J Popul Stud
ISSN: 1391-3433
ISSN (Online): 
IsoAbbr: Sir Lanka J Popul Stud
NlmId: 101085365
123:123
JrId: 28668
long title: Research in rural sociology and development
short title: Res Rural Sociol Dev
ISSN: 1057-1922
ISSN (Online): 
IsoAbbr: Res Rural Sociol Dev
NlmId: 101085369
123:123
JrId: 28669
long title: World conservation
short title: World Conserv
ISSN: 
ISSN (Online): 
IsoAbbr: World Conserv
NlmId: 101085370
123:123
JrId: 28670
long title: Zaire-Afrique
short title: Zaire Afr
ISSN: 0251-298X
ISSN (Online): 
IsoAbbr: Zaire Afr
NlmId: 101085371
123:123
JrId: 28671
long title: Scandinavian journal of development alternatives
short title: Scand J Dev Altern
ISSN: 0280-2791
ISSN (Online): 
IsoAbbr: Scand J Dev Altern
NlmId: 101085373
123:123
JrId: 28672
long title: Applied economics letters
short title: Appl Econ Lett
ISSN: 1350-4851
ISSN (Online): 
IsoAbbr: Appl Econ Lett
NlmId: 101085375
123:123
JrId: 28673
long title: Asian migrant
short title: Asian Migr
ISSN: 1013-8064
ISSN (Online): 
IsoAbbr: Asian Migr
NlmId: 101085377
123:123
JrId: 28674
long title: Journal of forecasting
short title: J Forecast
ISSN: 0277-6693
ISSN (Online): 
IsoAbbr: J Forecast
NlmId: 101085389
123:123
JrId: 28675
long title: Vingtieme siecle (Paris, France : 1984)
short title: Vingtieme Siecle
ISSN: 0294-1759
ISSN (Online): 
IsoAbbr: Vingtieme Siecle
NlmId: 101085485
123:123
JrId: 28676
long title: Vorgange
short title: Vorgange
ISSN: 0507-4150
ISSN (Online): 
IsoAbbr: Vorgange
NlmId: 101085486
123:123
JrId: 28677
long title: Hommes et terres du Nord
short title: Hommes Terres Nord
ISSN: 0018-439X
ISSN (Online): 
IsoAbbr: Hommes Terres Nord
NlmId: 101085385
123:123
JrId: 28678
long title: Informe demografico (Sao Paulo (Brazil : State). Fundacao Sistema Estadual de Analise de Dados)
short title: Inf Demogr
ISSN: 0100-7173
ISSN (Online): 
IsoAbbr: Inf Demogr
NlmId: 101085387
123:123
JrId: 28679
long title: Japanese economic studies
short title: Japanese Econ Stud
ISSN: 0021-4841
ISSN (Online): 
IsoAbbr: Japanese Econ Stud
NlmId: 101085388
123:123
JrId: 28680
long title: Journal of international economics
short title: J Int Econ
ISSN: 0022-1996
ISSN (Online): 
IsoAbbr: J Int Econ
NlmId: 101085391
123:123
JrId: 28681
long title: Journal of policy history : JPH
short title: J Policy Hist
ISSN: 0898-0306
ISSN (Online): 
IsoAbbr: J Policy Hist
NlmId: 101085393
123:123
JrId: 28682
long title: Matekon: translations of Russian & East European mathematical economics
short title: Matekon
ISSN: 0025-1127
ISSN (Online): 
IsoAbbr: Matekon
NlmId: 101085411
123:123
JrId: 28683
long title: Materialy i prace antropologiczne
short title: Mater Pr Antropol
ISSN: 0076-521X
ISSN (Online): 
IsoAbbr: Mater Pr Antropol
NlmId: 101085413
123:123
JrId: 28684
long title: Mathematical social sciences
short title: Math Soc Sci
ISSN: 0165-4896
ISSN (Online): 
IsoAbbr: Math Soc Sci
NlmId: 101085418
123:123
JrId: 28685
long title: Migracijske teme
short title: Migr Teme
ISSN: 0352-5600
ISSN (Online): 
IsoAbbr: Migr Teme
NlmId: 101085455
123:123
JrId: 28686
long title: Mitteilungen aus der Arbeitsmarkt- und Berufsforschung
short title: Mitt Arbeitsmarkt Berufsforsch
ISSN: 0340-3254
ISSN (Online): 
IsoAbbr: Mitt Arbeitsmarkt Berufsforsch
NlmId: 101085457
123:123
JrId: 28687
long title: National population news bulletin : newsletter of the National Population Council
short title: Natl Popul News Bull
ISSN: 0855-3483
ISSN (Online): 
IsoAbbr: Natl Popul News Bull
NlmId: 101085464
123:123
JrId: 28688
long title: Urbana (Caracas, Venezuela)
short title: Urbana
ISSN: 0798-0523
ISSN (Online): 
IsoAbbr: Urbana
NlmId: 101085481
123:123
JrId: 28689
long title: PIACT product news. Program for the Introduction and Adaptation of Contraceptive Technology (U.S.)
short title: PIACT Prod News
ISSN: 0198-7445
ISSN (Online): 
IsoAbbr: PIACT Prod News
NlmId: 101085502
123:123
JrId: 28690
long title: Majallat al-Diwan al-Qawmi lil-Usrah wa-al-'Umran al-Bashari
short title: Majallat Aldiwan Alqawmi Lilusrah Waal Umran lbashari
ISSN: 
ISSN (Online): 
IsoAbbr: Majallat Aldiwan Alqawmi Lilusrah Waal Umran lbashari
NlmId: 101085495
123:123
JrId: 28691
long title: Social work education and development newsletter
short title: Soc Work Educ Dev Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Soc Work Educ Dev Newsl
NlmId: 101085504
123:123
JrId: 28692
long title: Die Suid-afrikaanse tydskrif vir sosiologie. The South African journal of sociology
short title: S Afr Tydskr Sosiol
ISSN: 0258-0144
ISSN (Online): 
IsoAbbr: S Afr Tydskr Sosiol
NlmId: 101085509
123:123
JrId: 28693
long title: Sri Lanka population digest
short title: Sri Lanka Popul Dig
ISSN: 
ISSN (Online): 
IsoAbbr: Sri Lanka Popul Dig
NlmId: 101085518
123:123
JrId: 28694
long title: Studia geographica
short title: Stud Geogr
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Geogr
NlmId: 101085527
123:123
JrId: 28695
long title: Textos NEPO
short title: Textos NEPO
ISSN: 
ISSN (Online): 
IsoAbbr: Textos NEPO
NlmId: 101085542
123:123
JrId: 28696
long title: Revue geographique des Pyrenees et du Sud-Ouest
short title: Rev Geogr Pyren Sud Ouest
ISSN: 0035-3221
ISSN (Online): 
IsoAbbr: Rev Geogr Pyren Sud Ouest
NlmId: 101085579
123:123
JrId: 28697
long title: Progress reports on health & development in Southern Africa
short title: Prog Rep Health Dev South Afr
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Rep Health Dev South Afr
NlmId: 101085530
123:123
JrId: 28698
long title: Politicka ekonomie
short title: Polit Ekon
ISSN: 0032-3233
ISSN (Online): 
IsoAbbr: Polit Ekon
NlmId: 101085584
123:123
JrId: 28699
long title: AICC economic review. Indian National Congress. All India Congress Committee
short title: AICC Econ Rev
ISSN: 
ISSN (Online): 
IsoAbbr: AICC Econ Rev
NlmId: 101085622
123:123
JrId: 28700
long title: Nationalities papers
short title: Natl Pap
ISSN: 0090-5992
ISSN (Online): 
IsoAbbr: Natl Pap
NlmId: 101085492
123:123
JrId: 28701
long title: New Zealand population newsletter / New Zealand Demographic Society (Inc.)
short title: N Z Popul Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: N Z Popul Newsl
NlmId: 101085493
123:123
JrId: 28702
long title: Observations et diagnostics economiques. Revue de l'OFCE
short title: Obs Diagn Econ
ISSN: 0751-6614
ISSN (Online): 
IsoAbbr: Obs Diagn Econ
NlmId: 101085497
123:123
JrId: 28703
long title: Perspectives in social work
short title: Perspect Soc Work
ISSN: 0079-1040
ISSN (Online): 
IsoAbbr: Perspect Soc Work
NlmId: 101085499
123:123
JrId: 28704
long title: Philippine sociological review
short title: Philipp Sociol Rev
ISSN: 0031-7810
ISSN (Online): 
IsoAbbr: Philipp Sociol Rev
NlmId: 101085501
123:123
JrId: 28705
long title: Sociologicky casopis
short title: Sociol Cas
ISSN: 0038-0288
ISSN (Online): 
IsoAbbr: Sociol Cas
NlmId: 101085506
123:123
JrId: 28706
long title: Sociologische gids
short title: Sociol Gids
ISSN: 0038-0334
ISSN (Online): 
IsoAbbr: Sociol Gids
NlmId: 101085507
123:123
JrId: 28707
long title: Southeast Asian journal of social science
short title: Southeast Asian J Soc Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Southeast Asian J Soc Sci
NlmId: 101085512
123:123
JrId: 28708
long title: Population research abstract : a contribution to research on India's population
short title: Popul Res Abstr
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Res Abstr
NlmId: 101085513
123:123
JrId: 28709
long title: The Soviet review
short title: Sov Rev
ISSN: 0038-5794
ISSN (Online): 
IsoAbbr: Sov Rev
NlmId: 101085514
123:123
JrId: 28710
long title: Storia urbana
short title: Stor Urbana
ISSN: 
ISSN (Online): 
IsoAbbr: Stor Urbana
NlmId: 101085521
123:123
JrId: 28711
long title: Perfiles latinoamericanos : revista de la Sede Academica de Mexico de la Facultad Latinoamericana de Ciencias Sociales
short title: Perf Latinoam
ISSN: 0188-7653
ISSN (Online): 
IsoAbbr: Perf Latinoam
NlmId: 101085538
123:123
JrId: 28712
long title: Pesquisa e planejamento economico
short title: Pesqui Planej Econ
ISSN: 0100-0551
ISSN (Online): 
IsoAbbr: Pesqui Planej Econ
NlmId: 101085551
123:123
JrId: 28713
long title: Phi Delta Kappan
short title: Phi Delta Kappan
ISSN: 0031-7217
ISSN (Online): 
IsoAbbr: Phi Delta Kappan
NlmId: 101085558
123:123
JrId: 28714
long title: Population. English selection
short title: Popul
ISSN: 
ISSN (Online): 
IsoAbbr: Popul
NlmId: 101085559
123:123
JrId: 28715
long title: Problemas del desarrollo
short title: Probl Desarro
ISSN: 0301-7036
ISSN (Online): 
IsoAbbr: Probl Desarro
NlmId: 101085566
123:123
JrId: 28716
long title: Problemes economiques
short title: Probl Econ
ISSN: 0032-9304
ISSN (Online): 
IsoAbbr: Probl Econ
NlmId: 101085569
123:123
JrId: 28717
long title: Review of African political economy
short title: Rev Afr Polit Econ
ISSN: 0305-6244
ISSN (Online): 
IsoAbbr: Rev Afr Polit Econ
NlmId: 101085574
123:123
JrId: 28718
long title: Regards sur l'actualite
short title: Regards Actual
ISSN: 0337-7091
ISSN (Online): 
IsoAbbr: Regards Actual
NlmId: 101085575
123:123
JrId: 28719
long title: Revista estadistica (Havana, Cuba)
short title: Rev Estad
ISSN: 0138-841X
ISSN (Online): 
IsoAbbr: Rev Estad
NlmId: 101085577
123:123
JrId: 28720
long title: Ren kou yu jing ji = Renkou yu jingji
short title: Renkou Yu Jingji
ISSN: 1000-4149
ISSN (Online): 
IsoAbbr: Renkou Yu Jingji
NlmId: 101085578
123:123
JrId: 28721
long title: Revue de geographie alpine / publiee par l'Institute de geographie alpine (Universite de Grenoble)
short title: Rev Geogr Alp
ISSN: 0035-1121
ISSN (Online): 
IsoAbbr: Rev Geogr Alp
NlmId: 101085586
123:123
JrId: 28722
long title: News - Women's International Network. Women's International Network
short title: WIN News
ISSN: 0145-7985
ISSN (Online): 
IsoAbbr: WIN News
NlmId: 101085592
123:123
JrId: 28724
long title: Weltwirtschaftliches Archiv
short title: Weltwirtsch Arch
ISSN: 0043-2636
ISSN (Online): 
IsoAbbr: Weltwirtsch Arch
NlmId: 101085599
123:123
JrId: 28725
long title: Zeitschrift fur Wirtschaftsgeographie
short title: Z Wirtschgeogr
ISSN: 0044-3751
ISSN (Online): 
IsoAbbr: Z Wirtschgeogr
NlmId: 101085601
123:123
JrId: 28726
long title: The Zimbabwe journal of economics
short title: Zimb J Econ
ISSN: 1015-860X
ISSN (Online): 
IsoAbbr: Zimb J Econ
NlmId: 101085602
123:123
JrId: 28727
long title: L'Action nationale
short title: Action Natl
ISSN: 
ISSN (Online): 
IsoAbbr: Action Natl
NlmId: 101085606
123:123
JrId: 28728
long title: African studies
short title: Afr Stud
ISSN: 0002-0184
ISSN (Online): 
IsoAbbr: Afr Stud
NlmId: 101085610
123:123
JrId: 28729
long title: Population education in Asia and Oceania newsletter
short title: Popul Educ Asia Ocean Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Educ Asia Ocean Newsl
NlmId: 101085611
123:123
JrId: 28730
long title: Africa development. Afrique et developpement
short title: Afr Dev
ISSN: 0850-3907
ISSN (Online): 
IsoAbbr: Afr Dev
NlmId: 101085613
123:123
JrId: 28731
long title: Population notes (University of Wisconsin--Madison. Applied Population Laboratory)
short title: Popul Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Notes
NlmId: 101085626
123:123
JrId: 28732
long title: Cairo today
short title: Cairo Today
ISSN: 
ISSN (Online): 
IsoAbbr: Cairo Today
NlmId: 101085666
123:123
JrId: 28733
long title: Cairo
short title: Cairo
ISSN: 0376-7647
ISSN (Online): 
IsoAbbr: Cairo
NlmId: 101085661
123:123
JrId: 28734
long title: Brookings papers on economic activity
short title: Brookings Pap Econ Act
ISSN: 0007-2303
ISSN (Online): 
IsoAbbr: Brookings Pap Econ Act
NlmId: 101085698
123:123
JrId: 28735
long title: Business in Thailand
short title: Bus Thail
ISSN: 0125-0140
ISSN (Online): 
IsoAbbr: Bus Thail
NlmId: 101085712
123:123
JrId: 28736
long title: Antipode
short title: Antipode
ISSN: 0066-4812
ISSN (Online): 
IsoAbbr: Antipode
NlmId: 101085716
123:123
JrId: 28737
long title: ASEAN economic bulletin
short title: ASEAN Econ Bull
ISSN: 0217-4472
ISSN (Online): 
IsoAbbr: ASEAN Econ Bull
NlmId: 101085719
123:123
JrId: 28738
long title: Allemagne d'aujourd'hui : revue francaise d'information sur les deux l'Allemagnes
short title: Allem Aujourdhui
ISSN: 0002-5712
ISSN (Online): 
IsoAbbr: Allem Aujourdhui
NlmId: 101085738
123:123
JrId: 28739
long title: Revue economique et sociale
short title: Rev Econ Soc
ISSN: 0035-2772
ISSN (Online): 
IsoAbbr: Rev Econ Soc
NlmId: 101085645
123:123
JrId: 28740
long title: Rural reconstruction forum
short title: Rural Reconstr Forum
ISSN: 0116-8177
ISSN (Online): 
IsoAbbr: Rural Reconstr Forum
NlmId: 101085646
123:123
JrId: 28741
long title: Salud reproductiva y sociedad : organo informativo del Programa Salud Reproductiva y Sociedad de El Colegio de Mexico
short title: Salud Reprod Soc
ISSN: 1405-1907
ISSN (Online): 
IsoAbbr: Salud Reprod Soc
NlmId: 101085648
123:123
JrId: 28742
long title: Samid al-iqtisadi = Samed
short title: Samid Aliqtisadi
ISSN: 
ISSN (Online): 
IsoAbbr: Samid Aliqtisadi
NlmId: 101085649
123:123
JrId: 28743
long title: Siirtolaisuus / Siirtolaisuusinstituutti = Migration / Institute of Migration
short title: Siirtolaisuus
ISSN: 0355-3779
ISSN (Online): 
IsoAbbr: Siirtolaisuus
NlmId: 101085651
123:123
JrId: 28744
long title: Sociological bulletin
short title: Sociol Bull
ISSN: 0038-0229
ISSN (Online): 
IsoAbbr: Sociol Bull
NlmId: 101085655
123:123
JrId: 28745
long title: Tijdschrift voor sociale wetenschappen
short title: Tijdschr Soc Wet
ISSN: 0040-7615
ISSN (Online): 
IsoAbbr: Tijdschr Soc Wet
NlmId: 101085675
123:123
JrId: 28746
long title: California sociologist
short title: Calif Sociol
ISSN: 0162-8712
ISSN (Online): 
IsoAbbr: Calif Sociol
NlmId: 101085678
123:123
JrId: 28747
long title: Revue canadienne d'etudes du developpement = Canadian journal of development studies
short title: Rev Can Etudes Dev
ISSN: 0225-5189
ISSN (Online): 
IsoAbbr: Rev Can Etudes Dev
NlmId: 101085680
123:123
JrId: 28748
long title: Canadian statistical review (Ottawa, Ont.)
short title: Can Stat Rev
ISSN: 0008-509X
ISSN (Online): 
IsoAbbr: Can Stat Rev
NlmId: 101085681
123:123
JrId: 28749
long title: Malaysian journal of tropical geography
short title: Malays J Trop Geogr
ISSN: 0127-1474
ISSN (Online): 
IsoAbbr: Malays J Trop Geogr
NlmId: 101085683
123:123
JrId: 28750
long title: Managing international development : MID
short title: Manag Int Dev
ISSN: 0739-2990
ISSN (Online): 
IsoAbbr: Manag Int Dev
NlmId: 101085685
123:123
JrId: 28751
long title: Vibro
short title: Vibro
ISSN: 
ISSN (Online): 
IsoAbbr: Vibro
NlmId: 101085702
123:123
JrId: 28752
long title: Voprosy ekonomiki / Akademiia nauk SSSR, Institut ekonomiki
short title: Vopr Ekon
ISSN: 0042-8736
ISSN (Online): 
IsoAbbr: Vopr Ekon
NlmId: 101085703
123:123
JrId: 28753
long title: Weekly mail (Johannesburg, South Africa)
short title: Weekly Mail
ISSN: 
ISSN (Online): 
IsoAbbr: Weekly Mail
NlmId: 101085707
123:123
JrId: 28754
long title: Women in action (Rome, Italy)
short title: Women Action
ISSN: 
ISSN (Online): 
IsoAbbr: Women Action
NlmId: 101085713
123:123
JrId: 28755
long title: Women's studies forum
short title: Womens Stud Forum
ISSN: 1225-0228
ISSN (Online): 
IsoAbbr: Womens Stud Forum
NlmId: 101085714
123:123
JrId: 28756
long title: Asien, Afrika, Lateinamerika (Berlin, Germany : 1973)
short title: Asien Afr Lateinam
ISSN: 0066-8508
ISSN (Online): 
IsoAbbr: Asien Afr Lateinam
NlmId: 101085721
123:123
JrId: 28757
long title: Berichte zur Raumforschung und Raumplanung (Vienna, Austria)
short title: Ber Raumforsch Raumplan
ISSN: 0005-9102
ISSN (Online): 
IsoAbbr: Ber Raumforsch Raumplan
NlmId: 101085723
123:123
JrId: 28758
long title: Maandschrift - Centraal Bureau voor de Statistiek. Netherlands. Centraal Bureau voor de Statistiek
short title: Maandschr Cent Bur Stat
ISSN: 
ISSN (Online): 
IsoAbbr: Maandschr Cent Bur Stat
NlmId: 101085746
123:123
JrId: 28760
long title: Margin
short title: Margin
ISSN: 0025-2921
ISSN (Online): 
IsoAbbr: Margin
NlmId: 101085767
123:123
JrId: 28761
long title: Micronesica
short title: Micronesica
ISSN: 0026-279X
ISSN (Online): 
IsoAbbr: Micronesica
NlmId: 101085769
123:123
JrId: 28762
long title: Mid-American review of sociology
short title: Mid Am Rev Sociol
ISSN: 0732-913X
ISSN (Online): 
IsoAbbr: Mid Am Rev Sociol
NlmId: 101085772
123:123
JrId: 28763
long title: Mongolian journal of demography : journal of Population Teaching and Research Center / National University of Mongolia = Mongolyn khun am zuin setguul / Mongol ulsyn ikh surguuliin khun am zuin surgalt sudalgaany teviin setguul
short title: Mong J Demogr
ISSN: 
ISSN (Online): 
IsoAbbr: Mong J Demogr
NlmId: 101085786
123:123
JrId: 28764
long title: Journal of common market studies
short title: J Common Mark Stud
ISSN: 0021-9886
ISSN (Online): 
IsoAbbr: J Common Mark Stud
NlmId: 101085806
123:123
JrId: 28765
long title: Development and society (Soul Taehakkyo. Institute for Social Devdelopment and Policy Research)
short title: Dev Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Dev Soc
NlmId: 101085814
123:123
JrId: 28766
long title: Journal of economic dynamics & control
short title: J Econ Dyn Control
ISSN: 0165-1889
ISSN (Online): 
IsoAbbr: J Econ Dyn Control
NlmId: 101085812
123:123
JrId: 28767
long title: Journal of economic studies (Glasgow, Scotland)
short title: J Econ Stud
ISSN: 0144-3585
ISSN (Online): 
IsoAbbr: J Econ Stud
NlmId: 101085830
123:123
JrId: 28768
long title: Estudos CEBRAP. Centro Brasileiro de Analise e Planejamento
short title: Estud CEBRAP
ISSN: 
ISSN (Online): 
IsoAbbr: Estud CEBRAP
NlmId: 101085838
123:123
JrId: 28769
long title: Feminist issues
short title: Fem Issues
ISSN: 0270-6679
ISSN (Online): 
IsoAbbr: Fem Issues
NlmId: 101085860
123:123
JrId: 28770
long title: FDA medical bulletin : important information for health professionals from the U.S. Food & Drug Administration
short title: FDA Med Bull
ISSN: 1063-8067
ISSN (Online): 
IsoAbbr: FDA Med Bull
NlmId: 9111397
123:123
JrId: 28771
long title: Gender issues
short title: Gender Issues
ISSN: 1098-092X
ISSN (Online): 
IsoAbbr: Gender Issues
NlmId: 101085873
123:123
JrId: 28772
long title: Norsk geografisk tidsskrift. Norwegian journal of geography
short title: Nor Geogr Tidsskr
ISSN: 0029-1951
ISSN (Online): 
IsoAbbr: Nor Geogr Tidsskr
NlmId: 101085890
123:123
JrId: 28773
long title: The World Bank research observer
short title: World Bank Res Obs
ISSN: 0257-3032
ISSN (Online): 
IsoAbbr: World Bank Res Obs
NlmId: 101085775
123:123
JrId: 28774
long title: Zeitschrift fur den Erdkundeunterricht
short title: Z Erdkundeunterr
ISSN: 0044-2461
ISSN (Online): 
IsoAbbr: Z Erdkundeunterr
NlmId: 101085778
123:123
JrId: 28775
long title: Africa recovery
short title: Afr Recovery
ISSN: 1014-0255
ISSN (Online): 
IsoAbbr: Afr Recovery
NlmId: 101085779
123:123
JrId: 28776
long title: Agricultural information development bulletin
short title: Agric Inf Dev Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Agric Inf Dev Bull
NlmId: 101085780
123:123
JrId: 28777
long title: AIDoS news : bimonthly bulletin of the Italian Association for Women in Development. Associazione italiana donne per lo sviluppo
short title: Aidos News
ISSN: 
ISSN (Online): 
IsoAbbr: Aidos News
NlmId: 101085781
123:123
JrId: 28778
long title: AIDS illustrated
short title: AIDS Illus
ISSN: 
ISSN (Online): 
IsoAbbr: AIDS Illus
NlmId: 101085782
123:123
JrId: 28779
long title: Internationale spectator
short title: Int Spect
ISSN: 0020-9317
ISSN (Online): 
IsoAbbr: Int Spect
NlmId: 101085795
123:123
JrId: 28780
long title: Cultures et conflits = Culturas y conflictos = Cultures and conflicts
short title: Cult Confl
ISSN: 1157-996X
ISSN (Online): 
IsoAbbr: Cult Confl
NlmId: 101085802
123:123
JrId: 28781
long title: Journal of developing societies
short title: J Dev Soc
ISSN: 0169-796X
ISSN (Online): 
IsoAbbr: J Dev Soc
NlmId: 101085807
123:123
JrId: 28782
long title: National tax journal
short title: Natl Tax J
ISSN: 0028-0283
ISSN (Online): 
IsoAbbr: Natl Tax J
NlmId: 101085809
123:123
JrId: 28783
long title: Czasopismo geograficzne : kwartalnik Zrzeszenia Pol. Nauczycieli Geografji, Towarzystwa Geograficznego we Lwowie i Towarzystwa Geograficznego w Poznaniu
short title: Czas Geogr
ISSN: 0045-9453
ISSN (Online): 
IsoAbbr: Czas Geogr
NlmId: 101085810
123:123
JrId: 28784
long title: Demohrafichni doslidzhennia
short title: Demohrafichni Doslidzhennia
ISSN: 0207-0383
ISSN (Online): 
IsoAbbr: Demohrafichni Doslidzhennia
NlmId: 101085813
123:123
JrId: 28785
long title: Die Dritte Welt
short title: Dritte Welt
ISSN: 0340-160X
ISSN (Online): 
IsoAbbr: Dritte Welt
NlmId: 101085815
123:123
JrId: 28786
long title: Eastern Africa journal of rural development
short title: East Afr J Rural Dev
ISSN: 0377-7103
ISSN (Online): 
IsoAbbr: East Afr J Rural Dev
NlmId: 101085816
123:123
JrId: 28787
long title: The Amicus journal
short title: Amic J
ISSN: 0276-7201
ISSN (Online): 
IsoAbbr: Amic J
NlmId: 101085817
123:123
JrId: 28788
long title: Ecological economics : the journal of the International Society for Ecological Economics
short title: Ecol Econ
ISSN: 0921-8009
ISSN (Online): 
IsoAbbr: Ecol Econ
NlmId: 101085818
123:123
JrId: 28789
long title: Applied geography and development
short title: Appl Geogr Dev
ISSN: 0173-7619
ISSN (Online): 
IsoAbbr: Appl Geogr Dev
NlmId: 101085819
123:123
JrId: 28790
long title: Natural resources forum
short title: Nat Resour Forum
ISSN: 0165-0203
ISSN (Online): 
IsoAbbr: Nat Resour Forum
NlmId: 101085820
123:123
JrId: 28791
long title: Economia e sociologia (Evora, Portugal)
short title: Econ Sociol
ISSN: 0390-5330
ISSN (Online): 
IsoAbbr: Econ Sociol
NlmId: 101085821
123:123
JrId: 28792
long title: The Asian economic review
short title: Asian Econ Rev
ISSN: 0004-4555
ISSN (Online): 
IsoAbbr: Asian Econ Rev
NlmId: 101085822
123:123
JrId: 28793
long title: Asian-Pacific economic literature
short title: Asia Pac Econ Lit
ISSN: 0818-9935
ISSN (Online): 
IsoAbbr: Asia Pac Econ Lit
NlmId: 101085823
123:123
JrId: 28794
long title: Enlace. Inter-American Commission of Women
short title: Enlace
ISSN: 0425-0702
ISSN (Online): 
IsoAbbr: Enlace
NlmId: 101085824
123:123
JrId: 28795
long title: Ekonomicky casopis
short title: Ekon Cas
ISSN: 0013-3035
ISSN (Online): 
IsoAbbr: Ekon Cas
NlmId: 101085825
123:123
JrId: 28796
long title: Economic modelling
short title: Econ Model
ISSN: 0264-9993
ISSN (Online): 
IsoAbbr: Econ Model
NlmId: 101085827
123:123
JrId: 28797
long title: Audubon
short title: Audubon
ISSN: 0097-7136
ISSN (Online): 
IsoAbbr: Audubon
NlmId: 101085828
123:123
JrId: 28798
long title: Ekonomi dan Keuangan Indonesia
short title: Ekon Keuangan Indones
ISSN: 0126-155X
ISSN (Online): 
IsoAbbr: Ekon Keuangan Indones
NlmId: 101085829
123:123
JrId: 28799
long title: Berichte zur deutschen Landeskunde
short title: Ber Dtsch Landeskd
ISSN: 0005-9099
ISSN (Online): 
IsoAbbr: Ber Dtsch Landeskd
NlmId: 101085831
123:123
JrId: 28800
long title: ESRC Data Archive bulletin
short title: ESRC Data Arch Bull
ISSN: 0307-1391
ISSN (Online): 
IsoAbbr: ESRC Data Arch Bull
NlmId: 101085833
123:123
JrId: 28801
long title: New perspectives on Turkey
short title: New Perspect Turk
ISSN: 0896-6346
ISSN (Online): 
IsoAbbr: New Perspect Turk
NlmId: 101085836
123:123
JrId: 28802
long title: Estudos feministas
short title: Estud Fem
ISSN: 0104-026X
ISSN (Online): 
IsoAbbr: Estud Fem
NlmId: 101085840
123:123
JrId: 28803
long title: Estudos economicos
short title: Estud Econ
ISSN: 0101-4161
ISSN (Online): 
IsoAbbr: Estud Econ
NlmId: 101085841
123:123
JrId: 28804
long title: Ethnic forum : bulletin of ethnic studies and ethnic bibliography
short title: Ethn Forum
ISSN: 0278-9078
ISSN (Online): 
IsoAbbr: Ethn Forum
NlmId: 101085850
123:123
JrId: 28805
long title: Journal. Assam Science Society
short title: J Assam Science Society
ISSN: 0587-1921
ISSN (Online): 
IsoAbbr: J Assam Science Society
NlmId: 101085862
123:123
JrId: 28806
long title: Global center news / Center for Women's Global Leadership
short title: Glob Cent News
ISSN: 
ISSN (Online): 
IsoAbbr: Glob Cent News
NlmId: 101085868
123:123
JrId: 28807
long title: Ghana journal of sociology
short title: Ghana J Sociol
ISSN: 0435-9380
ISSN (Online): 
IsoAbbr: Ghana J Sociol
NlmId: 101085870
123:123
JrId: 28808
long title: The First people
short title: First People
ISSN: 0703-8437
ISSN (Online): 
IsoAbbr: First People
NlmId: 101085871
123:123
JrId: 28809
long title: Geograficky casopis = Geograficheskii zhurnal = Geographical review
short title: Geogr Cas
ISSN: 0016-7193
ISSN (Online): 
IsoAbbr: Geogr Cas
NlmId: 101085872
123:123
JrId: 28810
long title: Countdown to Istanbul
short title: Countdown Istanb
ISSN: 
ISSN (Online): 
IsoAbbr: Countdown Istanb
NlmId: 101085906
123:123
JrId: 28811
long title: The Columbia journal of world business
short title: Columbia J World Bus
ISSN: 0022-5428
ISSN (Online): 
IsoAbbr: Columbia J World Bus
NlmId: 101085908
123:123
JrId: 28812
long title: Compare
short title: Compare
ISSN: 0305-7925
ISSN (Online): 
IsoAbbr: Compare
NlmId: 101085910
123:123
JrId: 28813
long title: Contemporary Southeast Asia
short title: Contemp Southeast Asia
ISSN: 0129-797X
ISSN (Online): 
IsoAbbr: Contemp Southeast Asia
NlmId: 101085916
123:123
JrId: 28814
long title: Economic bulletin for Asia and the Pacific
short title: Econ Bull Asia Pac
ISSN: 0378-455X
ISSN (Online): 
IsoAbbr: Econ Bull Asia Pac
NlmId: 101085926
123:123
JrId: 28815
long title: GROOTS
short title: GROOTS
ISSN: 
ISSN (Online): 
IsoAbbr: GROOTS
NlmId: 101085932
123:123
JrId: 28816
long title: IBS-Materialien
short title: IBS Materi
ISSN: 
ISSN (Online): 
IsoAbbr: IBS Materi
NlmId: 101085950
123:123
JrId: 28817
long title: The Journal of mathematical sociology
short title: J Math Sociol
ISSN: 0022-250X
ISSN (Online): 
IsoAbbr: J Math Sociol
NlmId: 101086011
123:123
JrId: 28818
long title: Journal fur Sozialforschung
short title: J Soz Forsch
ISSN: 0253-3995
ISSN (Online): 
IsoAbbr: J Soz Forsch
NlmId: 101086017
123:123
JrId: 28819
long title: The Indonesian quarterly
short title: Indones Q
ISSN: 0304-2170
ISSN (Online): 
IsoAbbr: Indones Q
NlmId: 101086021
123:123
JrId: 28820
long title: Foldrajzi ertesito
short title: Foldr Ert
ISSN: 0015-5403
ISSN (Online): 
IsoAbbr: Foldr Ert
NlmId: 101086022
123:123
JrId: 28822
long title: Persona y derecho
short title: Pers Derecho
ISSN: 0211-4526
ISSN (Online): 
IsoAbbr: Pers Derecho
NlmId: 101086077
123:123
JrId: 28823
long title: Giornale degli economisti e annali di economia / Universita commerciale Luigi Bocconi
short title: G Econ Ann Econ
ISSN: 0017-0097
ISSN (Online): 
IsoAbbr: G Econ Ann Econ
NlmId: 101086071
123:123
JrId: 28824
long title: Kansai Daigaku keizai ronshu
short title: Kansai Daigaku Keizai Ronshu
ISSN: 0449-7554
ISSN (Online): 
IsoAbbr: Kansai Daigaku Keizai Ronshu
NlmId: 101086079
123:123
JrId: 28825
long title: Philippine geographical journal
short title: Philipp Geogr J
ISSN: 0031-7551
ISSN (Online): 
IsoAbbr: Philipp Geogr J
NlmId: 101086086
123:123
JrId: 28826
long title: The International journal of sociology and social policy
short title: Int J Sociol Soc Policy
ISSN: 0144-333X
ISSN (Online): 
IsoAbbr: Int J Sociol Soc Policy
NlmId: 101086098
123:123
JrId: 28827
long title: Berliner historische Studien
short title: Berl Hist Stud
ISSN: 
ISSN (Online): 
IsoAbbr: Berl Hist Stud
NlmId: 101085901
123:123
JrId: 28828
long title: Boletim informativo do Centro de Documentacao e Pesquisa / CEDOPE UNISINOS
short title: Bol Inf Cent Doc Pesqui
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Inf Cent Doc Pesqui
NlmId: 101085902
123:123
JrId: 28829
long title: Consommation, revue de socio-economie
short title: Consommation
ISSN: 0010-6593
ISSN (Online): 
IsoAbbr: Consommation
NlmId: 101085904
123:123
JrId: 28830
long title: Central Asian survey
short title: Centr Asian Surv
ISSN: 0263-4937
ISSN (Online): 
IsoAbbr: Centr Asian Surv
NlmId: 101085907
123:123
JrId: 28831
long title: Comparative political studies
short title: Comp Polit Stud
ISSN: 0010-4140
ISSN (Online): 
IsoAbbr: Comp Polit Stud
NlmId: 101085909
123:123
JrId: 28832
long title: Deutschland Archiv
short title: Dtschl Arch
ISSN: 0012-1428
ISSN (Online): 
IsoAbbr: Dtschl Arch
NlmId: 101085911
123:123
JrId: 28833
long title: Cuadernos del CENDES
short title: Cuad CENDES
ISSN: 1012-2508
ISSN (Online): 
IsoAbbr: Cuad CENDES
NlmId: 101085918
123:123
JrId: 28834
long title: La Critica sociologica
short title: Crit Sociol
ISSN: 0011-1546
ISSN (Online): 
IsoAbbr: Crit Sociol
NlmId: 101085921
123:123
JrId: 28835
long title: Eastern Africa economic review
short title: East Afr Econ Rev
ISSN: 1011-4750
ISSN (Online): 
IsoAbbr: East Afr Econ Rev
NlmId: 101085924
123:123
JrId: 28836
long title: Labour capital and society. Travail capital et societe
short title: Labour Cap Soc
ISSN: 0706-1706
ISSN (Online): 
IsoAbbr: Labour Cap Soc
NlmId: 101085941
123:123
JrId: 28837
long title: Indian economic review
short title: Indian Econ Rev
ISSN: 0019-4670
ISSN (Online): 
IsoAbbr: Indian Econ Rev
NlmId: 101085944
123:123
JrId: 28838
long title: Ethiopian journal of development research
short title: Ethiop J Dev Res
ISSN: 
ISSN (Online): 
IsoAbbr: Ethiop J Dev Res
NlmId: 101085948
123:123
JrId: 28839
long title: ICSSR newsletter. Indian Council of Social Science Research
short title: ICSSR Newsl
ISSN: 0018-9049
ISSN (Online): 
IsoAbbr: ICSSR Newsl
NlmId: 101085949
123:123
JrId: 28840
long title: Etudes togolaises de population
short title: Etud Togol Popul
ISSN: 1015-5554
ISSN (Online): 
IsoAbbr: Etud Togol Popul
NlmId: 101085953
123:123
JrId: 28841
long title: Land use policy
short title: Land use policy
ISSN: 0264-8377
ISSN (Online): 
IsoAbbr: Land use policy
NlmId: 101085960
123:123
JrId: 28842
long title: Homemaker's magazine
short title: Homemak Mag
ISSN: 0318-7802
ISSN (Online): 
IsoAbbr: Homemak Mag
NlmId: 101085962
123:123
JrId: 28843
long title: European sociological review
short title: Eur Sociol Rev
ISSN: 0266-7215
ISSN (Online): 
IsoAbbr: Eur Sociol Rev
NlmId: 101085963
123:123
JrId: 28844
long title: Europe-Asia studies
short title: Eur Asia Stud
ISSN: 0966-8136
ISSN (Online): 
IsoAbbr: Eur Asia Stud
NlmId: 101085973
123:123
JrId: 28845
long title: Family life matters
short title: Fam Life Matters
ISSN: 1064-6167
ISSN (Online): 
IsoAbbr: Fam Life Matters
NlmId: 101085979
123:123
JrId: 28846
long title: Family matters (Melbourne, Vic.)
short title: Fam Matters
ISSN: 1030-2646
ISSN (Online): 
IsoAbbr: Fam Matters
NlmId: 101085985
123:123
JrId: 28847
long title: FEMNET news
short title: FEMNET News
ISSN: 
ISSN (Online): 
IsoAbbr: FEMNET News
NlmId: 101085991
123:123
JrId: 28848
long title: Fertility determinants research notes / The Population Council
short title: Fertil Determ Res Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Fertil Determ Res Notes
NlmId: 101085994
123:123
JrId: 28849
long title: Journal of intercultural studies (Melbourne, Vic.)
short title: J Intercult Stud
ISSN: 0725-6868
ISSN (Online): 
IsoAbbr: J Intercult Stud
NlmId: 101085999
123:123
JrId: 28850
long title: Fieldstaff reports. Southeast Asia series
short title: Fieldstaff Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Fieldstaff Rep
NlmId: 101086001
123:123
JrId: 28851
long title: Fieldstaff reports. Asia. Southeast Asia series
short title: Fieldstaff Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Fieldstaff Rep
NlmId: 101086003
123:123
JrId: 28852
long title: Journal of economic theory
short title: J Econ Theory
ISSN: 0022-0531
ISSN (Online): 
IsoAbbr: J Econ Theory
NlmId: 101086004
123:123
JrId: 28853
long title: Journal of public policy
short title: J Public Policy
ISSN: 0143-814X
ISSN (Online): 
IsoAbbr: J Public Policy
NlmId: 101086012
123:123
JrId: 28854
long title: Osterreichische Zeitschrift fur Statistik und Informatik
short title: Osterr Z Stat Inform
ISSN: 
ISSN (Online): 
IsoAbbr: Osterr Z Stat Inform
NlmId: 101086015
123:123
JrId: 28855
long title: Journal of African economies
short title: J Afr Econ
ISSN: 0963-8024
ISSN (Online): 
IsoAbbr: J Afr Econ
NlmId: 101086019
123:123
JrId: 28856
long title: Indian journal of economics
short title: Indian J Econ
ISSN: 0019-5170
ISSN (Online): 
IsoAbbr: Indian J Econ
NlmId: 101086020
123:123
JrId: 28857
long title: International economic journal
short title: Int Econ J
ISSN: 1016-8737
ISSN (Online): 
IsoAbbr: Int Econ J
NlmId: 101086023
123:123
JrId: 28858
long title: Inter-American economic affairs
short title: Inter Am Econ Aff
ISSN: 0020-4943
ISSN (Online): 
IsoAbbr: Inter Am Econ Aff
NlmId: 101086024
123:123
JrId: 28859
long title: Friends of Women newsletter
short title: Friends Women Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Friends Women Newsl
NlmId: 101086026
123:123
JrId: 28860
long title: Journal of contemporary African studies : JCAS
short title: J Contemp Afr Stud
ISSN: 0258-9001
ISSN (Online): 
IsoAbbr: J Contemp Afr Stud
NlmId: 101086027
123:123
JrId: 28861
long title: Journal of economic behavior & organization
short title: J Econ Behav Organ
ISSN: 0167-2681
ISSN (Online): 
IsoAbbr: J Econ Behav Organ
NlmId: 101086031
123:123
JrId: 28862
long title: Geografiska annaler. Series B, Human geography
short title: Geogr Ann Ser B
ISSN: 0435-3684
ISSN (Online): 
IsoAbbr: Geogr Ann Ser B
NlmId: 101086035
123:123
JrId: 28863
long title: Journal of social and economic studies
short title: J Soc Econ Stud
ISSN: 0377-0508
ISSN (Online): 
IsoAbbr: J Soc Econ Stud
NlmId: 101086047
123:123
JrId: 28864
long title: Chungang uihak = The Korean central journal of medicine
short title: Chungang Uihak
ISSN: 
ISSN (Online): 
IsoAbbr: Chungang Uihak
NlmId: 101086060
123:123
JrId: 28865
long title: Konjunkturpolitik
short title: Konjunkturpolitik
ISSN: 0023-3498
ISSN (Online): 
IsoAbbr: Konjunkturpolitik
NlmId: 101086068
123:123
JrId: 28866
long title: KIPH bulletin
short title: KIPH Bull
ISSN: 
ISSN (Online): 
IsoAbbr: KIPH Bull
NlmId: 101086069
123:123
JrId: 28867
long title: Keio economic studies
short title: Keio Econ Stud
ISSN: 0022-9709
ISSN (Online): 
IsoAbbr: Keio Econ Stud
NlmId: 101086076
123:123
JrId: 28868
long title: The Journal of sociological studies
short title: J Sociol Stud
ISSN: 
ISSN (Online): 
IsoAbbr: J Sociol Stud
NlmId: 101086080
123:123
JrId: 28869
long title: International journal of geographical information science : IJGIS
short title: Int J Geogr Inf Sci
ISSN: 1365-8816
ISSN (Online): 
IsoAbbr: Int J Geogr Inf Sci
NlmId: 101086096
123:123
JrId: 28870
long title: Economie prospective internationale / Centre d'etudes prospectives et d'informations internationales
short title: Econ Prospect Int
ISSN: 0242-7818
ISSN (Online): 
IsoAbbr: Econ Prospect Int
NlmId: 101086148
123:123
JrId: 28871
long title: PIDSA abstracts
short title: PIDSA Abstr
ISSN: 
ISSN (Online): 
IsoAbbr: PIDSA Abstr
NlmId: 101086180
123:123
JrId: 28872
long title: Plan og arbeid
short title: Plan Arb
ISSN: 0032-0609
ISSN (Online): 
IsoAbbr: Plan Arb
NlmId: 101086187
123:123
JrId: 28873
long title: Political geography
short title: Polit Geogr
ISSN: 0962-6298
ISSN (Online): 
IsoAbbr: Polit Geogr
NlmId: 101086192
123:123
JrId: 28874
long title: Polis (Bologna, Italy)
short title: Polis
ISSN: 
ISSN (Online): 
IsoAbbr: Polis
NlmId: 101086220
123:123
JrId: 28875
long title: Cuadernos de comunicacion AMIDEP
short title: Cuad Comun AMIDEP
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad Comun AMIDEP
NlmId: 101086105
123:123
JrId: 28876
long title: Cuadernos de economia (Santiago, Chile)
short title: Cuad Econ
ISSN: 0716-0046
ISSN (Online): 
IsoAbbr: Cuad Econ
NlmId: 101086106
123:123
JrId: 28877
long title: Cultural survival quarterly
short title: Cult Surv Q
ISSN: 0740-3291
ISSN (Online): 
IsoAbbr: Cult Surv Q
NlmId: 101086107
123:123
JrId: 28878
long title: Czech sociological review
short title: Czech Sociol Rev
ISSN: 1210-3861
ISSN (Online): 
IsoAbbr: Czech Sociol Rev
NlmId: 101086108
123:123
JrId: 28879
long title: Demografske sveske / Centar za demografska istrazivanja Instituta drustvenih nauka Univerziteta u Beogradu
short title: Demogr Sveske
ISSN: 0354-4923
ISSN (Online): 
IsoAbbr: Demogr Sveske
NlmId: 101086111
123:123
JrId: 28880
long title: Development international
short title: Dev Int
ISSN: 0887-2368
ISSN (Online): 
IsoAbbr: Dev Int
NlmId: 101086118
123:123
JrId: 28881
long title: Developpement & civilisations
short title: Dev Civilis
ISSN: 0012-1657
ISSN (Online): 
IsoAbbr: Dev Civilis
NlmId: 101086121
123:123
JrId: 28882
long title: E (Norwalk, Conn.)
short title: E
ISSN: 1046-8021
ISSN (Online): 
IsoAbbr: E
NlmId: 101086128
123:123
JrId: 28883
long title: Economia (Pontificia Universidad Catolica del Peru. Departamento de Economia)
short title: Economia
ISSN: 0254-4415
ISSN (Online): 
IsoAbbr: Economia
NlmId: 101086131
123:123
JrId: 28884
long title: Economia y desarrollo
short title: Econ Desarro
ISSN: 0252-8584
ISSN (Online): 
IsoAbbr: Econ Desarro
NlmId: 101086134
123:123
JrId: 28885
long title: Economic outlook USA
short title: Econ Outlook USA
ISSN: 0095-3830
ISSN (Online): 
IsoAbbr: Econ Outlook USA
NlmId: 101086139
123:123
JrId: 28886
long title: Economie et humanisme
short title: Econ Humanisme
ISSN: 0245-9132
ISSN (Online): 
IsoAbbr: Econ Humanisme
NlmId: 101086144
123:123
JrId: 28887
long title: Economisch-statistische Berichten
short title: Econ Stat Ber
ISSN: 0013-0583
ISSN (Online): 
IsoAbbr: Econ Stat Ber
NlmId: 101086154
123:123
JrId: 28888
long title: Educational leadership : journal of the Department of Supervision and Curriculum Development, N.E.A
short title: Educ Leadersh
ISSN: 0013-1784
ISSN (Online): 
IsoAbbr: Educ Leadersh
NlmId: 101086164
123:123
JrId: 28889
long title: Empirical economics
short title: Empir Econ
ISSN: 0377-7332
ISSN (Online): 
IsoAbbr: Empir Econ
NlmId: 101086175
123:123
JrId: 28890
long title: Estudios de economia
short title: Estud Econ
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Econ
NlmId: 101086185
123:123
JrId: 28891
long title: The European journal of international affairs
short title: Eur J Int Aff
ISSN: 0394-6444
ISSN (Online): 
IsoAbbr: Eur J Int Aff
NlmId: 101086196
123:123
JrId: 28892
long title: Politische Studien
short title: Polit Stud
ISSN: 0032-3462
ISSN (Online): 
IsoAbbr: Polit Stud
NlmId: 101086201
123:123
JrId: 28893
long title: Newsletter - Family Planning International Assistance / Planned Parenthood Federation of America. Family Planning International Assistance
short title: Newsl Fam Plan Int Assist
ISSN: 2306-2525
ISSN (Online): 
IsoAbbr: Newsl Fam Plan Int Assist
NlmId: 101086216
123:123
JrId: 28894
long title: Freedom review
short title: Freedom Rev
ISSN: 1054-3090
ISSN (Online): 
IsoAbbr: Freedom Rev
NlmId: 101086221
123:123
JrId: 28895
long title: Geografski glasnik = Bulletin de geographie
short title: Geog Glas
ISSN: 0016-7258
ISSN (Online): 
IsoAbbr: Geog Glas
NlmId: 101086223
123:123
JrId: 28896
long title: Die Politische Meinung
short title: Polit Mein
ISSN: 0032-3446
ISSN (Online): 
IsoAbbr: Polit Mein
NlmId: 101086225
123:123
JrId: 28897
long title: Chirigaku hyoron
short title: Chirigaku Hyoron
ISSN: 0016-7444
ISSN (Online): 
IsoAbbr: Chirigaku Hyoron
NlmId: 101086233
123:123
JrId: 28898
long title: Population research bulletin. Pakistan Institute of Development Economics
short title: Popul Res Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Popul Res Bull
NlmId: 101086241
123:123
JrId: 28899
long title: Recherches economiques de Louvain
short title: Rech Econ Louvain
ISSN: 0770-4518
ISSN (Online): 
IsoAbbr: Rech Econ Louvain
NlmId: 101086272
123:123
JrId: 28900
long title: Representative research in social psychology
short title: Represent Res Soc Psychol
ISSN: 0034-4907
ISSN (Online): 
IsoAbbr: Represent Res Soc Psychol
NlmId: 101086273
123:123
JrId: 28901
long title: The Review of Black political economy
short title: Rev Black Polit Econ
ISSN: 0034-6446
ISSN (Online): 
IsoAbbr: Rev Black Polit Econ
NlmId: 101086280
123:123
JrId: 28902
long title: Scandinavian actuarial journal
short title: Scand Actuar J
ISSN: 0346-1238
ISSN (Online): 
IsoAbbr: Scand Actuar J
NlmId: 101086294
123:123
JrId: 28903
long title: Sbornik Ceske geograficke spolecnosti
short title: Sbs Ces Geogr Spol
ISSN: 1210-115X
ISSN (Online): 
IsoAbbr: Sbs Ces Geogr Spol
NlmId: 101086295
123:123
JrId: 28904
long title: SAIS review (Paul H. Nitze School of Advanced International Studies)
short title: SAIS Rev
ISSN: 1946-4444
ISSN (Online): 1088-3142
IsoAbbr: SAIS Rev
NlmId: 101086298
123:123
JrId: 28905
long title: Revue tunisienne de geographie
short title: Rev Tunis Geogr
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Tunis Geogr
NlmId: 101086310
123:123
JrId: 28906
long title: The quarterly journal of administration / Institute of Administration, University of Ife
short title: Q J Adm
ISSN: 0001-8333
ISSN (Online): 
IsoAbbr: Q J Adm
NlmId: 101086344
123:123
JrId: 28907
long title: Rasy i narody / Akademiia nauk SSSR, Institut etnografii im. N.N. Miklukho-Maklaia
short title: Rasy Nar Sovrem Etn Ras Probl
ISSN: 
ISSN (Online): 
IsoAbbr: Rasy Nar Sovrem Etn Ras Probl
NlmId: 101086355
123:123
JrId: 28908
long title: PSD communication newsletter
short title: PSD Commun Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: PSD Commun Newsl
NlmId: 101086382
123:123
JrId: 28909
long title: Newsletter (Inter-African Committee on Traditional Practices Affecting the Health of Women and Children)
short title: Newsl Inter Afr Comm Tradit Pract Affect Health Women Child
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Inter Afr Comm Tradit Pract Affect Health Women Child
NlmId: 101086386
123:123
JrId: 28910
long title: Quarterly demographic bulletin
short title: Q Demogr Bull
ISSN: 0111-2643
ISSN (Online): 
IsoAbbr: Q Demogr Bull
NlmId: 101086397
123:123
JrId: 28911
long title: Geographical review of Japan
short title: Geogr Rev Jpn
ISSN: 0289-6001
ISSN (Online): 
IsoAbbr: Geogr Rev Jpn
NlmId: 101086283
123:123
JrId: 28912
long title: Schweizerische Zeitschrift fur Soziologie. Revue suisse de sociologie
short title: Schweiz Z Soziol
ISSN: 0379-3664
ISSN (Online): 
IsoAbbr: Schweiz Z Soziol
NlmId: 101086292
123:123
JrId: 28913
long title: Savanna
short title: Savanna
ISSN: 0331-0523
ISSN (Online): 
IsoAbbr: Savanna
NlmId: 101086296
123:123
JrId: 28914
long title: Ruch prawniczy, ekonomiczny i socjologiczny (1962)
short title: Ruch Praw Ekon Socjol
ISSN: 0035-9629
ISSN (Online): 
IsoAbbr: Ruch Praw Ekon Socjol
NlmId: 101086300
123:123
JrId: 28915
long title: Hypotenuse
short title: Hypotenuse
ISSN: 
ISSN (Online): 
IsoAbbr: Hypotenuse
NlmId: 101086302
123:123
JrId: 28916
long title: Sarvekshana
short title: Sarvekshana
ISSN: 
ISSN (Online): 
IsoAbbr: Sarvekshana
NlmId: 101086304
123:123
JrId: 28917
long title: ICCW journal
short title: ICCW J
ISSN: 
ISSN (Online): 
IsoAbbr: ICCW J
NlmId: 101086306
123:123
JrId: 28918
long title: Revue geographique de l'Est
short title: Rev Geogr Est
ISSN: 0035-3213
ISSN (Online): 
IsoAbbr: Rev Geogr Est
NlmId: 101086308
123:123
JrId: 28919
long title: Revue d'economie du developpement
short title: Rev Econ Dev
ISSN: 1245-4060
ISSN (Online): 
IsoAbbr: Rev Econ Dev
NlmId: 101086313
123:123
JrId: 28920
long title: Revue economique du Sud-Ouest
short title: Rev Econ Sud Ouest
ISSN: 0395-9007
ISSN (Online): 
IsoAbbr: Rev Econ Sud Ouest
NlmId: 101086315
123:123
JrId: 28921
long title: Vozes
short title: Rev Cult Vozes
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cult Vozes
NlmId: 101086317
123:123
JrId: 28922
long title: Revista de la OIM sobre migraciones en America Latina / Organizacion Internacional para las Migraciones = IOM Latin American migration journal / International Organization for Migration
short title: Rev OIM Sobre Migr Am Lat
ISSN: 1022-3045
ISSN (Online): 
IsoAbbr: Rev OIM Sobre Migr Am Lat
NlmId: 101086319
123:123
JrId: 28923
long title: In/fire ethics : newsletter of the International Network of Feminists Interested in Reproductive Health
short title: In Fire Ethics
ISSN: 1062-9564
ISSN (Online): 
IsoAbbr: In Fire Ethics
NlmId: 101086328
123:123
JrId: 28924
long title: Review of economic conditions in Italy
short title: Rev Econ Cond Italy
ISSN: 0034-6799
ISSN (Online): 
IsoAbbr: Rev Econ Cond Italy
NlmId: 101086335
123:123
JrId: 28925
long title: The Quarterly journal of social affairs
short title: Q J Soc Aff
ISSN: 0266-8548
ISSN (Online): 
IsoAbbr: Q J Soc Aff
NlmId: 101086349
123:123
JrId: 28926
long title: Ramparts
short title: Ramparts
ISSN: 0033-9164
ISSN (Online): 
IsoAbbr: Ramparts
NlmId: 101086351
123:123
JrId: 28927
long title: Inchiesta
short title: Inchiesta
ISSN: 
ISSN (Online): 
IsoAbbr: Inchiesta
NlmId: 101086354
123:123
JrId: 28928
long title: Research in urban economics
short title: Res Urban Econ
ISSN: 0277-0121
ISSN (Online): 
IsoAbbr: Res Urban Econ
NlmId: 101086361
123:123
JrId: 28929
long title: The Indian journal of public administration : quarterly journal of the Indian Institute of Public Administration
short title: Indian J Public Adm
ISSN: 0019-5561
ISSN (Online): 
IsoAbbr: Indian J Public Adm
NlmId: 101086362
123:123
JrId: 28930
long title: Ravintsara : collection medecine, sante publique
short title: Ravintsara
ISSN: 
ISSN (Online): 
IsoAbbr: Ravintsara
NlmId: 101086363
123:123
JrId: 28931
long title: Newsletter (Infant Feeding Action Coalition)
short title: Newsl Infant Feed Action Coalit
ISSN: 1194-6180
ISSN (Online): 
IsoAbbr: Newsl Infant Feed Action Coalit
NlmId: 101086365
123:123
JrId: 28932
long title: Information summary (International Clearinghouse on Adolescent Fertility)
short title: Inf Summ
ISSN: 
ISSN (Online): 
IsoAbbr: Inf Summ
NlmId: 101086372
123:123
JrId: 28933
long title: IDS bulletin
short title: IDS Bull
ISSN: 0308-5872
ISSN (Online): 
IsoAbbr: IDS Bull
NlmId: 101086377
123:123
JrId: 28934
long title: Prace i studia geograficzne / Uniwersytet Warszawski, Wydzial Geografii i Studiow Regionalnych
short title: Prac Studi Geograf
ISSN: 
ISSN (Online): 
IsoAbbr: Prac Studi Geograf
NlmId: 101086378
123:123
JrId: 28935
long title: Problemi na geografiiata
short title: Probl Geogr
ISSN: 0204-7209
ISSN (Online): 
IsoAbbr: Probl Geogr
NlmId: 101086393
123:123
JrId: 28936
long title: Review of urban and regional development studies : RURDS : journal of the Applied Regional Conference
short title: RURDS Rev Urb Reg Dev Stud
ISSN: 0917-0553
ISSN (Online): 
IsoAbbr: RURDS Rev Urb Reg Dev Stud
NlmId: 101086394
123:123
JrId: 28937
long title: Problemes d'Amerique latine
short title: Probl Am Lat
ISSN: 0765-1333
ISSN (Online): 
IsoAbbr: Probl Am Lat
NlmId: 101086395
123:123
JrId: 28938
long title: Public administration and development : a journal of the Royal Institute of Public Administration
short title: Public Adm Dev
ISSN: 0271-2075
ISSN (Online): 
IsoAbbr: Public Adm Dev
NlmId: 101086396
123:123
JrId: 28939
long title: Inter economics
short title: Inter Econ
ISSN: 0020-5346
ISSN (Online): 
IsoAbbr: Inter Econ
NlmId: 101086399
123:123
JrId: 28940
long title: Rural conditions and trends
short title: Rural Cond Trends
ISSN: 1063-5866
ISSN (Online): 
IsoAbbr: Rural Cond Trends
NlmId: 101086402
123:123
JrId: 28941
long title: The School counselor
short title: Sch Couns
ISSN: 0036-6536
ISSN (Online): 
IsoAbbr: Sch Couns
NlmId: 101086449
123:123
JrId: 28942
long title: Seeds (New York, N.Y.)
short title: Seeds
ISSN: 0736-6833
ISSN (Online): 
IsoAbbr: Seeds
NlmId: 101086470
123:123
JrId: 28943
long title: Sieccan journal
short title: Sieccan J
ISSN: 0844-3718
ISSN (Online): 
IsoAbbr: Sieccan J
NlmId: 101086471
123:123
JrId: 28944
long title: Singapore statistical bulletin. Singapore. National Statistical Commission
short title: Singap Stat Bull
ISSN: 0217-8230
ISSN (Online): 
IsoAbbr: Singap Stat Bull
NlmId: 101086474
123:123
JrId: 28945
long title: Sudost Europa : [Monatsschrift der Abteilung Gegenwartsforschung des Sudost-Instituts]
short title: Sudosteuropa
ISSN: 0722-480X
ISSN (Online): 
IsoAbbr: Sudosteuropa
NlmId: 101086523
123:123
JrId: 28946
long title: Statistiques & etudes: Midi-Pyrenees
short title: Stat Etud Midi Pyren
ISSN: 0396-0099
ISSN (Online): 
IsoAbbr: Stat Etud Midi Pyren
NlmId: 101086526
123:123
JrId: 28947
long title: Stateco
short title: Stateco
ISSN: 0224-098X
ISSN (Online): 
IsoAbbr: Stateco
NlmId: 101086534
123:123
JrId: 28948
long title: Journal of the Royal Statistical Society. Series C, Applied statistics
short title: J R Stat Soc Ser C Appl Stat
ISSN: 0035-9254
ISSN (Online): 1467-9876
IsoAbbr: J R Stat Soc Ser C Appl Stat
NlmId: 101086541
123:123
JrId: 28949
long title: The Kansas geographer
short title: Kans Geogr
ISSN: 
ISSN (Online): 
IsoAbbr: Kans Geogr
NlmId: 101086550
123:123
JrId: 28950
long title: Society & natural resources
short title: Soc Nat Resour
ISSN: 0894-1920
ISSN (Online): 
IsoAbbr: Soc Nat Resour
NlmId: 101086555
123:123
JrId: 28951
long title: Vierteljahresberichte / Forschungsinstitut der Friedrich-Ebert-Stiftung
short title: Vierteljahresberichte
ISSN: 0936-451X
ISSN (Online): 
IsoAbbr: Vierteljahresberichte
NlmId: 101086584
123:123
JrId: 28952
long title: WE international
short title: WE Int
ISSN: 1485-1571
ISSN (Online): 
IsoAbbr: WE Int
NlmId: 101086585
123:123
JrId: 28953
long title: Social change
short title: Soc Change
ISSN: 0049-0857
ISSN (Online): 
IsoAbbr: Soc Change
NlmId: 101086602
123:123
JrId: 28954
long title: Society and culture
short title: Soc Cult
ISSN: 0037-9662
ISSN (Online): 
IsoAbbr: Soc Cult
NlmId: 101086627
123:123
JrId: 28955
long title: International journal of mass emergencies and disasters
short title: Int J Mass Emerg Disasters
ISSN: 0280-7270
ISSN (Online): 
IsoAbbr: Int J Mass Emerg Disasters
NlmId: 101086485
123:123
JrId: 28956
long title: International wildlife
short title: Int Wildl
ISSN: 0020-9112
ISSN (Online): 
IsoAbbr: Int Wildl
NlmId: 101086486
123:123
JrId: 28957
long title: Mondai to kenkyu : Chugoku jijo senmonshi
short title: Mondai To Kenkyu
ISSN: 0288-7738
ISSN (Online): 
IsoAbbr: Mondai To Kenkyu
NlmId: 101086490
123:123
JrId: 28958
long title: Izvestiia Akademii nauk SSSR. Seriia geograficheskaia
short title: Izv Akad Nauk SSSR Ser Geogr
ISSN: 0373-2444
ISSN (Online): 
IsoAbbr: Izv Akad Nauk SSSR Ser Geogr
NlmId: 101086492
123:123
JrId: 28959
long title: Journal fur Entwicklungspolitik : JEP
short title: J Entwickl Polit
ISSN: 0258-2384
ISSN (Online): 
IsoAbbr: J Entwickl Polit
NlmId: 101086496
123:123
JrId: 28960
long title: The Journal of behavioral economics
short title: J Behav Econ
ISSN: 0090-5720
ISSN (Online): 
IsoAbbr: J Behav Econ
NlmId: 101086499
123:123
JrId: 28961
long title: The Journal of East Asian affairs
short title: J East Asian Aff
ISSN: 1010-1608
ISSN (Online): 
IsoAbbr: J East Asian Aff
NlmId: 101086503
123:123
JrId: 28962
long title: Journal of macroeconomics
short title: J Macroecon
ISSN: 0164-0704
ISSN (Online): 
IsoAbbr: J Macroecon
NlmId: 101086507
123:123
JrId: 28963
long title: JMR, Journal of marketing research
short title: J Mark Res
ISSN: 0022-2437
ISSN (Online): 
IsoAbbr: J Mark Res
NlmId: 101086509
123:123
JrId: 28964
long title: Sociale wetenschappen
short title: Soc Wetenschap
ISSN: 
ISSN (Online): 
IsoAbbr: Soc Wetenschap
NlmId: 101086512
123:123
JrId: 28965
long title: Journal of quantitative economics : journal of the Indian Econometric Society
short title: J Quant Econ
ISSN: 0971-1554
ISSN (Online): 
IsoAbbr: J Quant Econ
NlmId: 101086515
123:123
JrId: 28966
long title: Journal of South Asian and Middle Eastern studies
short title: J South Asian Middle East Stud
ISSN: 0149-1784
ISSN (Online): 
IsoAbbr: J South Asian Middle East Stud
NlmId: 101086520
123:123
JrId: 28967
long title: Journal of Soviet nationalities : a quarterly publication of the Center on East-West Trade, Investment, and Communications
short title: J Sov Natly
ISSN: 1043-7916
ISSN (Online): 
IsoAbbr: J Sov Natly
NlmId: 101086522
123:123
JrId: 28968
long title: Journal of the Market Research Society. Market Research Society
short title: J Mark Res Soc
ISSN: 0025-3618
ISSN (Online): 
IsoAbbr: J Mark Res Soc
NlmId: 101086530
123:123
JrId: 28969
long title: Studies in third world societies
short title: Stud Third World Soc
ISSN: 1056-9189
ISSN (Online): 
IsoAbbr: Stud Third World Soc
NlmId: 101086531
123:123
JrId: 28970
long title: PAN (Nigeria)
short title: PAN
ISSN: 
ISSN (Online): 
IsoAbbr: PAN
NlmId: 101086536
123:123
JrId: 28971
long title: Sankhya. Series B. [Methodological.]
short title: Sankhya Ser B
ISSN: 0581-5738
ISSN (Online): 
IsoAbbr: Sankhya Ser B
NlmId: 101086542
123:123
JrId: 28972
long title: Les temps modernes
short title: Temps Mod
ISSN: 0040-3075
ISSN (Online): 
IsoAbbr: Temps Mod
NlmId: 101086549
123:123
JrId: 28973
long title: Toronto star
short title: Tor Star
ISSN: 0319-0781
ISSN (Online): 
IsoAbbr: Tor Star
NlmId: 101086552
123:123
JrId: 28974
long title: Sociologie du travail
short title: Sociol Trav
ISSN: 0038-0296
ISSN (Online): 
IsoAbbr: Sociol Trav
NlmId: 101086573
123:123
JrId: 28975
long title: The Utne reader
short title: Utne Read
ISSN: 8750-0256
ISSN (Online): 
IsoAbbr: Utne Read
NlmId: 101086575
123:123
JrId: 28976
long title: Virginia review of sociology
short title: Va Rev Sociol
ISSN: 
ISSN (Online): 
IsoAbbr: Va Rev Sociol
NlmId: 101086588
123:123
JrId: 28977
long title: The Western journal of black studies
short title: West J Black Stud
ISSN: 0197-4327
ISSN (Online): 
IsoAbbr: West J Black Stud
NlmId: 101086591
123:123
JrId: 28979
long title: Manshurat Majallat dirasat al-Khalij wa-al-Jazirah al-'Arabiyah / Jami'at al-Kuwayt
short title: Manshur Atmajallat Dirasat Alkhalij Waal Jazirah Alarabiyah
ISSN: 
ISSN (Online): 
IsoAbbr: Manshur Atmajallat Dirasat Alkhalij Waal Jazirah Alarabiyah
NlmId: 101086594
123:123
JrId: 28980
long title: Social work in education
short title: Soc Work Educ
ISSN: 0162-7961
ISSN (Online): 
IsoAbbr: Soc Work Educ
NlmId: 101086597
123:123
JrId: 28981
long title: Social science information studies : SSIS
short title: Soc Sci Inf Stud
ISSN: 0143-6236
ISSN (Online): 
IsoAbbr: Soc Sci Inf Stud
NlmId: 101086599
123:123
JrId: 28982
long title: Social praxis
short title: Soc Prax
ISSN: 0304-2405
ISSN (Online): 
IsoAbbr: Soc Prax
NlmId: 101086601
123:123
JrId: 28983
long title: Marga
short title: Marga
ISSN: 0047-5912
ISSN (Online): 
IsoAbbr: Marga
NlmId: 101086603
123:123
JrId: 28984
long title: Social and labour bulletin
short title: Soc Labour Bull
ISSN: 0377-5380
ISSN (Online): 
IsoAbbr: Soc Labour Bull
NlmId: 101086604
123:123
JrId: 28985
long title: Sierra
short title: Sierra
ISSN: 0161-7362
ISSN (Online): 
IsoAbbr: Sierra
NlmId: 101086606
123:123
JrId: 28986
long title: South African labour bulletin
short title: S Afr Labour Bull
ISSN: 0377-5429
ISSN (Online): 
IsoAbbr: S Afr Labour Bull
NlmId: 101086607
123:123
JrId: 28987
long title: Wirtschaftsdienst (Hamburg, Germany : 1949)
short title: Wirtschaftsdienst
ISSN: 0043-6275
ISSN (Online): 
IsoAbbr: Wirtschaftsdienst
NlmId: 101086612
123:123
JrId: 28988
long title: SusPop news : the Sustainable Population Society newsletter
short title: SusPop News
ISSN: 1194-6164
ISSN (Online): 
IsoAbbr: SusPop News
NlmId: 101086626
123:123
JrId: 28989
long title: Sociologia del lavoro
short title: Sociol Lav
ISSN: 0392-5048
ISSN (Online): 
IsoAbbr: Sociol Lav
NlmId: 101086628
123:123
JrId: 28990
long title: Sociological symposium
short title: Sociol Symp
ISSN: 0038-027X
ISSN (Online): 
IsoAbbr: Sociol Symp
NlmId: 101086629
123:123
JrId: 28991
long title: South African sociological review
short title: S Afr Sociol Rev
ISSN: 
ISSN (Online): 
IsoAbbr: S Afr Sociol Rev
NlmId: 101086631
123:123
JrId: 28992
long title: Transactions of the Institute of Indian Geographers
short title: Trans Inst Indian Geogr
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Inst Indian Geogr
NlmId: 101086635
123:123
JrId: 28993
long title: Nan yang wen ti yan qiu = Southeast Asian affairs
short title: Nanyang Wenti Yenchiu
ISSN: 1003-9856
ISSN (Online): 
IsoAbbr: Nanyang Wenti Yenchiu
NlmId: 101086636
123:123
JrId: 28994
long title: The South African journal of African affairs
short title: S Afr J Afr Aff
ISSN: 0085-638X
ISSN (Online): 
IsoAbbr: S Afr J Afr Aff
NlmId: 101086637
123:123
JrId: 28995
long title: Unesco sources
short title: Unesco Sources
ISSN: 1014-6989
ISSN (Online): 
IsoAbbr: Unesco Sources
NlmId: 101086640
123:123
JrId: 28996
long title: Acta applicandae mathematicae
short title: Acta Appl Math
ISSN: 0167-8019
ISSN (Online): 
IsoAbbr: Acta Appl Math
NlmId: 101086664
123:123
JrId: 28997
long title: A common place
short title: Common Place
ISSN: 1083-818X
ISSN (Online): 
IsoAbbr: Common Place
NlmId: 101086691
123:123
JrId: 28998
long title: Wiadomosci statystyczne (Warsaw, Poland : 1956)
short title: Wiad Stat (Warsaw)
ISSN: 0043-518X
ISSN (Online): 
IsoAbbr: Wiad Stat (Warsaw)
NlmId: 101086704
123:123
JrId: 28999
long title: Wissenschaftlicher Dienst Sudosteuropa
short title: Wiss Dienst Sudosteur
ISSN: 0463-9642
ISSN (Online): 
IsoAbbr: Wiss Dienst Sudosteur
NlmId: 101086707
123:123
JrId: 29000
long title: Outlook on agriculture
short title: Outlook Agric
ISSN: 0030-7270
ISSN (Online): 
IsoAbbr: Outlook Agric
NlmId: 101086677
123:123
JrId: 29001
long title: Women's studies international quarterly
short title: Womens Stud Int Q
ISSN: 0148-0685
ISSN (Online): 
IsoAbbr: Womens Stud Int Q
NlmId: 101086713
123:123
JrId: 29002
long title: Philippine development
short title: Philipp Dev
ISSN: 0115-0073
ISSN (Online): 
IsoAbbr: Philipp Dev
NlmId: 101086719
123:123
JrId: 29003
long title: Philippine journal of public administration
short title: Philipp J Public Adm
ISSN: 0031-7675
ISSN (Online): 
IsoAbbr: Philipp J Public Adm
NlmId: 101086710
123:123
JrId: 29004
long title: Our planet : the magazine of the United Nations Environment Programme
short title: Our Planet
ISSN: 1013-7394
ISSN (Online): 
IsoAbbr: Our Planet
NlmId: 101086669
123:123
JrId: 29005
long title: Kieler geographische Schriften
short title: Kiel Geogr Schr
ISSN: 
ISSN (Online): 
IsoAbbr: Kiel Geogr Schr
NlmId: 101086744
123:123
JrId: 29006
long title: Media development
short title: Media Dev
ISSN: 0143-5558
ISSN (Online): 
IsoAbbr: Media Dev
NlmId: 101086646
123:123
JrId: 29007
long title: Mezzogiorno d'Europa
short title: Mezzog Eur
ISSN: 0392-9566
ISSN (Online): 
IsoAbbr: Mezzog Eur
NlmId: 101086650
123:123
JrId: 29008
long title: Neue juristische Wochenschrift
short title: Neue Jurist Wochenschr
ISSN: 0341-1907
ISSN (Online): 
IsoAbbr: Neue Jurist Wochenschr
NlmId: 101086666
123:123
JrId: 29009
long title: New Philippines
short title: New Philipp
ISSN: 
ISSN (Online): 
IsoAbbr: New Philipp
NlmId: 101086675
123:123
JrId: 29010
long title: New Zealand journal of geography
short title: N Z J Geogr
ISSN: 0028-8292
ISSN (Online): 
IsoAbbr: N Z J Geogr
NlmId: 101086683
123:123
JrId: 29011
long title: Z magazine (Boston, Mass.)
short title: Z Mag
ISSN: 1056-5507
ISSN (Online): 
IsoAbbr: Z Mag
NlmId: 101086685
123:123
JrId: 29012
long title: Zeitschrift fur Wirtschafts- und Sozialwissenschaften
short title: Z Wirtsch Sozialwiss
ISSN: 0342-1783
ISSN (Online): 
IsoAbbr: Z Wirtsch Sozialwiss
NlmId: 101086688
123:123
JrId: 29013
long title: Oeconomica Polona
short title: Oecon Pol
ISSN: 0137-5806
ISSN (Online): 
IsoAbbr: Oecon Pol
NlmId: 101086696
123:123
JrId: 29014
long title: Wies wspolczesna_ pismo ruchu ludowego
short title: Wies Wspolcz
ISSN: 0511-9375
ISSN (Online): 
IsoAbbr: Wies Wspolcz
NlmId: 101086709
123:123
JrId: 29015
long title: World development forum
short title: World Dev Forum
ISSN: 0883-1556
ISSN (Online): 
IsoAbbr: World Dev Forum
NlmId: 101086716
123:123
JrId: 29016
long title: The World today
short title: World Today
ISSN: 0043-9134
ISSN (Online): 
IsoAbbr: World Today
NlmId: 101086720
123:123
JrId: 29017
long title: The World Bank economic review
short title: World Bank Econ Rev
ISSN: 0258-6770
ISSN (Online): 
IsoAbbr: World Bank Econ Rev
NlmId: 101086721
123:123
JrId: 29018
long title: African environment
short title: Afr Environ
ISSN: 1010-5522
ISSN (Online): 
IsoAbbr: Afr Environ
NlmId: 101086734
123:123
JrId: 29019
long title: African review (Dar es Salaam, Tanzania)
short title: Afr Rev
ISSN: 0002-0117
ISSN (Online): 
IsoAbbr: Afr Rev
NlmId: 101086738
123:123
JrId: 29020
long title: Kenya statistical digest
short title: Kenya Stat Dig
ISSN: 
ISSN (Online): 
IsoAbbr: Kenya Stat Dig
NlmId: 101086739
123:123
JrId: 29021
long title: African urban studies (Michigan State University. African Studies Center)
short title: Afr Urban Stud
ISSN: 0736-6760
ISSN (Online): 
IsoAbbr: Afr Urban Stud
NlmId: 101086741
123:123
JrId: 29022
long title: Agenda salud
short title: Agenda Salud
ISSN: 
ISSN (Online): 
IsoAbbr: Agenda Salud
NlmId: 101086745
123:123
JrId: 29023
long title: Korea & world affairs
short title: Korea (South)
ISSN: 0251-3072
ISSN (Online): 
IsoAbbr: Korea (South)
NlmId: 101086753
123:123
JrId: 29025
long title: German comments
short title: Ger Comments
ISSN: 
ISSN (Online): 
IsoAbbr: Ger Comments
NlmId: 101086982
123:123
JrId: 29026
long title: Geographie et recherche
short title: Geogr Rech
ISSN: 
ISSN (Online): 
IsoAbbr: Geogr Rech
NlmId: 101087025
123:123
JrId: 29027
long title: African study monographs
short title: Afr Study Monogr
ISSN: 0285-1601
ISSN (Online): 
IsoAbbr: Afr Study Monogr
NlmId: 101087030
123:123
JrId: 29028
long title: Agricultural economics research
short title: Agric Econ Res
ISSN: 0002-1423
ISSN (Online): 
IsoAbbr: Agric Econ Res
NlmId: 101086947
123:123
JrId: 29029
long title: AIDSED newsletter : newsletter of the WHO/Unesco AIDS Education and Health Promotion Materials Exchange Centre for Asia and the Pacific
short title: AIDSED Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: AIDSED Newsl
NlmId: 101086964
123:123
JrId: 29030
long title: al-Mustaqbal al-'Arabi
short title: Almustaqbal Alarabi
ISSN: 1024-9834
ISSN (Online): 
IsoAbbr: Almustaqbal Alarabi
NlmId: 101086970
123:123
JrId: 29031
long title: Geoadria / glasilo Hrvatskog geografskog drustva--ogranak Zadar i Odsjeka za geografiju Filozofskog fakulteta u Zadru
short title: Geoadria
ISSN: 1331-2294
ISSN (Online): 
IsoAbbr: Geoadria
NlmId: 101086986
123:123
JrId: 29032
long title: Advances in consumer research. Association for Consumer Research (U.S.)
short title: Adv Consum Res
ISSN: 0098-9258
ISSN (Online): 
IsoAbbr: Adv Consum Res
NlmId: 101087005
123:123
JrId: 29033
long title: Gender & history
short title: Gend Hist
ISSN: 0953-5233
ISSN (Online): 
IsoAbbr: Gend Hist
NlmId: 101087031
123:123
JrId: 29035
long title: Asian development review
short title: Asian Dev Rev
ISSN: 0116-1105
ISSN (Online): 
IsoAbbr: Asian Dev Rev
NlmId: 101087110
123:123
JrId: 29036
long title: Family and consumer sciences research journal / American Association of Family and Consumer Sciences
short title: Fam Consum Sci Res J
ISSN: 1077-727X
ISSN (Online): 
IsoAbbr: Fam Consum Sci Res J
NlmId: 101087199
123:123
JrId: 29037
long title: Berliner journal fur Soziologie
short title: Berl J Soziol
ISSN: 0863-1808
ISSN (Online): 
IsoAbbr: Berl J Soziol
NlmId: 101087204
123:123
JrId: 29038
long title: Geography bulletin
short title: Geogr Bull
ISSN: 0156-9236
ISSN (Online): 
IsoAbbr: Geogr Bull
NlmId: 101087210
123:123
JrId: 29039
long title: The Boston globe
short title: Boston Globe
ISSN: 0743-1791
ISSN (Online): 
IsoAbbr: Boston Globe
NlmId: 101087245
123:123
JrId: 29040
long title: Asian geographer
short title: Asian Geogr
ISSN: 1022-5706
ISSN (Online): 
IsoAbbr: Asian Geogr
NlmId: 101087252
123:123
JrId: 29041
long title: Evening sun (Baltimore, Md.)
short title: Evening Sun
ISSN: 
ISSN (Online): 
IsoAbbr: Evening Sun
NlmId: 101087197
123:123
JrId: 29042
long title: Beleid & maatschappij
short title: Beleid Maatsch
ISSN: 
ISSN (Online): 
IsoAbbr: Beleid Maatsch
NlmId: 101087201
123:123
JrId: 29043
long title: Geografiia v shkole (Moscow, Russia)
short title: Geogr Shkole
ISSN: 0016-7207
ISSN (Online): 
IsoAbbr: Geogr Shkole
NlmId: 101087207
123:123
JrId: 29044
long title: BIB-Mitteilungen : Informationen aus dem Bundesinstitut fur Bevolkerungsforschung
short title: Bib Mitt
ISSN: 0722-1509
ISSN (Online): 
IsoAbbr: Bib Mitt
NlmId: 101087208
123:123
JrId: 29045
long title: Boletim de geografia teoretica
short title: Bol Geogr Teor
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Geogr Teor
NlmId: 101087211
123:123
JrId: 29046
long title: Boletim geografico
short title: Bol Geogr
ISSN: 0006-6028
ISSN (Online): 
IsoAbbr: Bol Geogr
NlmId: 101087223
123:123
JrId: 29047
long title: Boletim da Sociedade de Geografia de Lisboa
short title: Bol Soc Geogr Lisb
ISSN: 0037-8690
ISSN (Online): 
IsoAbbr: Bol Soc Geogr Lisb
NlmId: 101087230
123:123
JrId: 29048
long title: Boletin del PROLAP
short title: Bol PROLAP
ISSN: 
ISSN (Online): 
IsoAbbr: Bol PROLAP
NlmId: 101087232
123:123
JrId: 29049
long title: Boletin del SIDEMA : publicacion periodico del Centro de Estudios de Poblacion, CENEP
short title: Bol SIDEMA
ISSN: 
ISSN (Online): 
IsoAbbr: Bol SIDEMA
NlmId: 101087234
123:123
JrId: 29050
long title: Boletin editorial / El Colegio de Mexico, Departamento de Publicaciones
short title: Bol Ed Col Mex
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Ed Col Mex
NlmId: 101087237
123:123
JrId: 29051
long title: Boletin (Consejo Nacional de Poblacion (Peru))
short title: Bol Cons Nac Poblac
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Cons Nac Poblac
NlmId: 101087238
123:123
JrId: 29052
long title: Annuaire de l'Afrique du Nord
short title: Annu Afr Nord
ISSN: 0066-2607
ISSN (Online): 
IsoAbbr: Annu Afr Nord
NlmId: 101087239
123:123
JrId: 29053
long title: Bulletin de la Societe belge d'etudes geographiques. Tijdschrift van de Belgische Vereniging voor Aardrijkskundige studies. Societe belge d'etudes geographiques
short title: Bull Soc Belg Etud Geogr
ISSN: 0037-8925
ISSN (Online): 
IsoAbbr: Bull Soc Belg Etud Geogr
NlmId: 101087249
123:123
JrId: 29054
long title: Bulletin de l'Association tunisienne du planning familial : publication interne
short title: Bull Assoc Tunis Plan Fam
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Assoc Tunis Plan Fam
NlmId: 101087256
123:123
JrId: 29055
long title: The Australian outlook
short title: Aust Outlook
ISSN: 0004-9913
ISSN (Online): 
IsoAbbr: Aust Outlook
NlmId: 101087290
123:123
JrId: 29056
long title: American Universities Field Staff reports: North America
short title: Am Univ Field Staff Rep North Am
ISSN: 
ISSN (Online): 
IsoAbbr: Am Univ Field Staff Rep North Am
NlmId: 101087069
123:123
JrId: 29057
long title: Greek economic review
short title: Greek Econ Rev
ISSN: 1010-9994
ISSN (Online): 
IsoAbbr: Greek Econ Rev
NlmId: 101087133
123:123
JrId: 29058
long title: CIRES, Cahiers ivoiriens de recherche economique et sociale. Centre ivoirien de recherches economiques et sociales
short title: CIRES Cah Ivoir Rech Econ Soc
ISSN: 1011-839X
ISSN (Online): 
IsoAbbr: CIRES Cah Ivoir Rech Econ Soc
NlmId: 101087300
123:123
JrId: 29059
long title: Europa Regional
short title: Eur Reg
ISSN: 0943-7142
ISSN (Online): 
IsoAbbr: Eur Reg
NlmId: 101087371
123:123
JrId: 29060
long title: Jugoslovenski pregled_ informativno dokumentarni prirucnik o Jugoslaviji
short title: Jugosl Pregl
ISSN: 0022-6114
ISSN (Online): 
IsoAbbr: Jugosl Pregl
NlmId: 101087375
123:123
JrId: 29061
long title: Journal of Philippine development : a technical journal of the National Economic and Development Authority
short title: J Philipp Dev
ISSN: 0115-9143
ISSN (Online): 
IsoAbbr: J Philipp Dev
NlmId: 101087400
123:123
JrId: 29062
long title: Fieldstaff reports. West Europe series
short title: Fieldstaff Rep West Eur Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Fieldstaff Rep West Eur Ser
NlmId: 101087321
123:123
JrId: 29063
long title: Casa de la mujer
short title: Casa Mujer
ISSN: 
ISSN (Online): 
IsoAbbr: Casa Mujer
NlmId: 101087454
123:123
JrId: 29064
long title: Southeast Europe series
short title: Southeast Eur Ser
ISSN: 0066-104X
ISSN (Online): 
IsoAbbr: Southeast Eur Ser
NlmId: 101087077
123:123
JrId: 29065
long title: American Universities Field Staff reports: Africa
short title: Am Univ Field Staff Rep Afr
ISSN: 
ISSN (Online): 
IsoAbbr: Am Univ Field Staff Rep Afr
NlmId: 101087079
123:123
JrId: 29066
long title: Anthropology U.C.L.A
short title: Anthropol UCLA
ISSN: 0003-5564
ISSN (Online): 
IsoAbbr: Anthropol UCLA
NlmId: 101087097
123:123
JrId: 29067
long title: Asian and Pacific census newsletter
short title: Asian Pac Census Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Asian Pac Census Newsl
NlmId: 101087107
123:123
JrId: 29068
long title: Asian economies
short title: Asian Econ
ISSN: 0304-260X
ISSN (Online): 
IsoAbbr: Asian Econ
NlmId: 101087115
123:123
JrId: 29069
long title: Asian journal of communication
short title: Asian J Commun
ISSN: 0129-2986
ISSN (Online): 
IsoAbbr: Asian J Commun
NlmId: 101087117
123:123
JrId: 29070
long title: Asia-Pacific journal of rural development
short title: Asia Pac J Rural Dev
ISSN: 1018-5291
ISSN (Online): 
IsoAbbr: Asia Pac J Rural Dev
NlmId: 101087120
123:123
JrId: 29071
long title: Asia-Pacific population research abstracts / East-West Center, Program on Population
short title: Asia Pac Popul Res Abstr
ISSN: 1083-0294
ISSN (Online): 
IsoAbbr: Asia Pac Popul Res Abstr
NlmId: 101087122
123:123
JrId: 29072
long title: Global access to STD diagnostics
short title: Glob Access STD Diagn
ISSN: 1063-8423
ISSN (Online): 
IsoAbbr: Glob Access STD Diagn
NlmId: 101087141
123:123
JrId: 29073
long title: Global futures digest
short title: Global Futures Dig
ISSN: 0226-9465
ISSN (Online): 
IsoAbbr: Global Futures Dig
NlmId: 101087182
123:123
JrId: 29074
long title: Majallat al-buhuth wa-al-dirasat al-'Arabiyah
short title: Majallat Albuhuth Waaldirasat Alarabiyah
ISSN: 
ISSN (Online): 
IsoAbbr: Majallat Albuhuth Waaldirasat Alarabiyah
NlmId: 101087294
123:123
JrId: 29075
long title: Les Cahiers de l'Orient
short title: Cah Orient
ISSN: 0767-6468
ISSN (Online): 
IsoAbbr: Cah Orient
NlmId: 101087297
123:123
JrId: 29076
long title: Cahiers economiques de Bruxelles
short title: Cah Econ Brux
ISSN: 0008-0195
ISSN (Online): 
IsoAbbr: Cah Econ Brux
NlmId: 101087298
123:123
JrId: 29077
long title: California counts / Public Policy Institute of California
short title: Calif Counts
ISSN: 
ISSN (Online): 
IsoAbbr: Calif Counts
NlmId: 101087303
123:123
JrId: 29078
long title: El Caribe contemporaneo
short title: Caribe Contemp
ISSN: 
ISSN (Online): 
IsoAbbr: Caribe Contemp
NlmId: 101087304
123:123
JrId: 29079
long title: Carrefour africain
short title: Carrefour Afr
ISSN: 0528-1806
ISSN (Online): 
IsoAbbr: Carrefour Afr
NlmId: 101087312
123:123
JrId: 29080
long title: The Cartographic journal
short title: Cartogr J
ISSN: 0008-7041
ISSN (Online): 
IsoAbbr: Cartogr J
NlmId: 101087314
123:123
JrId: 29081
long title: Child survival action news /
short title: Child Surviv Action News
ISSN: 
ISSN (Online): 
IsoAbbr: Child Surviv Action News
NlmId: 101087317
123:123
JrId: 29082
long title: China aktuell / Institut fur Asienkunde
short title: China Aktuell
ISSN: 0341-6631
ISSN (Online): 
IsoAbbr: China Aktuell
NlmId: 101087323
123:123
JrId: 29083
long title: The China business review
short title: China Bus Rev
ISSN: 0163-7169
ISSN (Online): 
IsoAbbr: China Bus Rev
NlmId: 101087325
123:123
JrId: 29084
long title: Clearing house (Menasha, Wis.)
short title: Clearing House
ISSN: 0009-8655
ISSN (Online): 
IsoAbbr: Clearing House
NlmId: 101087330
123:123
JrId: 29085
long title: Foro internacional
short title: Foro Int
ISSN: 0185-013X
ISSN (Online): 
IsoAbbr: Foro Int
NlmId: 101087333
123:123
JrId: 29086
long title: Coleccion estudios CIEPLAN
short title: Colecc Estud CIEPLAN
ISSN: 0716-0631
ISSN (Online): 
IsoAbbr: Colecc Estud CIEPLAN
NlmId: 101087341
123:123
JrId: 29087
long title: Combroad
short title: COMBROAD
ISSN: 0951-0826
ISSN (Online): 
IsoAbbr: COMBROAD
NlmId: 101087344
123:123
JrId: 29088
long title: The Contemporary Pacific
short title: Contemp Pac
ISSN: 1043-898X
ISSN (Online): 
IsoAbbr: Contemp Pac
NlmId: 101087354
123:123
JrId: 29089
long title: Newsletter - Family Planning Association of Hong Kong / Family Planning Association of Hong Kong
short title: Newsl Fam Plan Assoc Hong Kong
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Fam Plan Assoc Hong Kong
NlmId: 101087355
123:123
JrId: 29090
long title: Contributions to Asian studies
short title: Contrib Asian Stud
ISSN: 0304-2693
ISSN (Online): 
IsoAbbr: Contrib Asian Stud
NlmId: 101087356
123:123
JrId: 29091
long title: Environmental politics
short title: Env Polit
ISSN: 0964-4016
ISSN (Online): 
IsoAbbr: Env Polit
NlmId: 101087359
123:123
JrId: 29092
long title: Contributions to Nepalese studies
short title: Contrib Nepalese Stud
ISSN: 0376-7574
ISSN (Online): 
IsoAbbr: Contrib Nepalese Stud
NlmId: 101087360
123:123
JrId: 29093
long title: Estadistica panamena. Situacion demografica, seccion 231: Migracion internacional. Panama. Direccion de Estadistica y Censo
short title: Estad Panamena Situac Demogr Secc 231 Migr Migr Int
ISSN: 0378-4975
ISSN (Online): 
IsoAbbr: Estad Panamena Situac Demogr Secc 231 Migr Migr Int
NlmId: 101087362
123:123
JrId: 29094
long title: Coordinators' notebook : an international resource for early childhood development
short title: Coord Noteb
ISSN: 
ISSN (Online): 
IsoAbbr: Coord Noteb
NlmId: 101087367
123:123
JrId: 29095
long title: Estudios publicos / Centro de Estudios Publicos
short title: Estud Publicos
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Publicos
NlmId: 101087368
123:123
JrId: 29096
long title: EURE. Revista latinoamericana de estudios urbano regionales
short title: EURE
ISSN: 0250-7161
ISSN (Online): 
IsoAbbr: EURE
NlmId: 101087370
123:123
JrId: 29097
long title: Europe, outremer
short title: Eur Om
ISSN: 0223-5862
ISSN (Online): 
IsoAbbr: Eur Om
NlmId: 101087372
123:123
JrId: 29098
long title: European urban and regional studies
short title: Eur Urban Reg Stud
ISSN: 0969-7764
ISSN (Online): 
IsoAbbr: Eur Urban Reg Stud
NlmId: 101087373
123:123
JrId: 29099
long title: Cuadernos de economia social
short title: Cuad Econ Soc
ISSN: 0325-9757
ISSN (Online): 
IsoAbbr: Cuad Econ Soc
NlmId: 101087380
123:123
JrId: 29100
long title: Cuadernos de nutricion
short title: Cuad Nutr
ISSN: 0186-3274
ISSN (Online): 
IsoAbbr: Cuad Nutr
NlmId: 101087383
123:123
JrId: 29101
long title: The journal of international trade & economic development
short title: J Int Trade Econ Dev
ISSN: 0963-8199
ISSN (Online): 
IsoAbbr: J Int Trade Econ Dev
NlmId: 101087397
123:123
JrId: 29102
long title: Journal of labor research
short title: J Labor Res
ISSN: 0195-3613
ISSN (Online): 
IsoAbbr: J Labor Res
NlmId: 101087398
123:123
JrId: 29103
long title: Journal of post Keynesian economics
short title: J Post Keynes Econ
ISSN: 0160-3477
ISSN (Online): 
IsoAbbr: J Post Keynes Econ
NlmId: 101087401
123:123
JrId: 29104
long title: Les Cahiers de l'analyse des donnees
short title: Cah Anal Donnees
ISSN: 0339-3097
ISSN (Online): 
IsoAbbr: Cah Anal Donnees
NlmId: 101087404
123:123
JrId: 29105
long title: The Deccan geographer
short title: Deccan Geogr
ISSN: 0011-7269
ISSN (Online): 
IsoAbbr: Deccan Geogr
NlmId: 101087418
123:123
JrId: 29106
long title: Demos (Mexico City, Mexico)
short title: Demos
ISSN: 0187-7550
ISSN (Online): 
IsoAbbr: Demos
NlmId: 101087425
123:123
JrId: 29107
long title: Development and gender in brief : a quarterly update from BRIDGE, raising gende awareness among policy-makers and practitioners
short title: Dev Gend Brief
ISSN: 1358-0612
ISSN (Online): 
IsoAbbr: Dev Gend Brief
NlmId: 101087433
123:123
JrId: 29108
long title: Development and peace
short title: Dev Peace
ISSN: 0209-5602
ISSN (Online): 
IsoAbbr: Dev Peace
NlmId: 101087440
123:123
JrId: 29109
long title: Development forum
short title: Dev Forum
ISSN: 0251-6632
ISSN (Online): 
IsoAbbr: Dev Forum
NlmId: 101087441
123:123
JrId: 29110
long title: Canadian journal of urban research
short title: Can J Urban Res
ISSN: 1188-3774
ISSN (Online): 
IsoAbbr: Can J Urban Res
NlmId: 101087450
123:123
JrId: 29111
long title: Documents d'analisi geografica / [publicacions del Departament de Geografia, Universitat Autonoma de Barcelona]
short title: Doc Anal Geogr
ISSN: 0212-1573
ISSN (Online): 
IsoAbbr: Doc Anal Geogr
NlmId: 101087455
123:123
JrId: 29112
long title: The East African geographical review
short title: East Afr Geogr Rev
ISSN: 0070-7961
ISSN (Online): 
IsoAbbr: East Afr Geogr Rev
NlmId: 101087458
123:123
JrId: 29113
long title: Chinese economic studies
short title: Chin Econ Stud
ISSN: 0009-4552
ISSN (Online): 
IsoAbbr: Chin Econ Stud
NlmId: 101087461
123:123
JrId: 29114
long title: Dusseldorfer geographische Schriften
short title: Dusseld Geogr Schr
ISSN: 
ISSN (Online): 
IsoAbbr: Dusseld Geogr Schr
NlmId: 101087466
123:123
JrId: 29115
long title: La Civilta cattolica
short title: Civ Cattol
ISSN: 0009-8167
ISSN (Online): 
IsoAbbr: Civ Cattol
NlmId: 101087467
123:123
JrId: 29116
long title: East European Jewish affairs
short title: East Eur Jew Aff
ISSN: 1350-1674
ISSN (Online): 
IsoAbbr: East Eur Jew Aff
NlmId: 101087469
123:123
JrId: 29117
long title: Eastern European politics and societies : EEPS
short title: East Eur Polit Soc
ISSN: 0888-3254
ISSN (Online): 
IsoAbbr: East Eur Polit Soc
NlmId: 101087470
123:123
JrId: 29118
long title: Eastern Africa social science research review
short title: East Afr Soc Sci Res Rev
ISSN: 
ISSN (Online): 
IsoAbbr: East Afr Soc Sci Res Rev
NlmId: 101087472
123:123
JrId: 29119
long title: Eastern and southern Africa geographical journal
short title: East South Afr Geogr J
ISSN: 
ISSN (Online): 
IsoAbbr: East South Afr Geogr J
NlmId: 101087473
123:123
JrId: 29120
long title: Eastern European economics
short title: East Europ Econ
ISSN: 0012-8775
ISSN (Online): 
IsoAbbr: East Europ Econ
NlmId: 101087474
123:123
JrId: 29121
long title: Economia & lavoro
short title: Econ Lav
ISSN: 0012-978X
ISSN (Online): 
IsoAbbr: Econ Lav
NlmId: 101087476
123:123
JrId: 29122
long title: Economia pubblica : mensile di studi e d'informazione del Ciriec
short title: Econ Pubblica
ISSN: 0390-6140
ISSN (Online): 
IsoAbbr: Econ Pubblica
NlmId: 101087478
123:123
JrId: 29123
long title: The Economic bulletin of Ghana
short title: Econ Bull Ghana
ISSN: 
ISSN (Online): 
IsoAbbr: Econ Bull Ghana
NlmId: 101087480
123:123
JrId: 29124
long title: Economic computation and economic cybernetics studies and research / Academy of Economic Studies
short title: Econ Comput Econ Cybern Stud Res
ISSN: 0424-267X
ISSN (Online): 
IsoAbbr: Econ Comput Econ Cybern Stud Res
NlmId: 101087485
123:123
JrId: 29125
long title: Economic eye
short title: Econ Eye
ISSN: 0389-0503
ISSN (Online): 
IsoAbbr: Econ Eye
NlmId: 101087489
123:123
JrId: 29126
long title: Climatic change
short title: Clim Change
ISSN: 0165-0009
ISSN (Online): 
IsoAbbr: Clim Change
NlmId: 101087507
123:123
JrId: 29127
long title: The Conference Board record
short title: Conf Board Rec
ISSN: 0010-5546
ISSN (Online): 
IsoAbbr: Conf Board Rec
NlmId: 101087545
123:123
JrId: 29128
long title: Environment and planning. C, Government & policy
short title: Environ Plann C Gov Policy
ISSN: 0263-774X
ISSN (Online): 
IsoAbbr: Environ Plann C Gov Policy
NlmId: 101087567
123:123
JrId: 29130
long title: Landscape and urban planning
short title: Landsc Urban Plan
ISSN: 0169-2046
ISSN (Online): 
IsoAbbr: Landsc Urban Plan
NlmId: 101087690
123:123
JrId: 29131
long title: Journal of the Japanese and international economies
short title: J Jpn Int Econ
ISSN: 0889-1583
ISSN (Online): 
IsoAbbr: J Jpn Int Econ
NlmId: 101087695
123:123
JrId: 29132
long title: Journal of the Institute of Chartered Accountants of Sri Lanka
short title: J Inst Chart Account Sri Lanka
ISSN: 1015-0005
ISSN (Online): 
IsoAbbr: J Inst Chart Account Sri Lanka
NlmId: 101087692
123:123
JrId: 29133
long title: Journal of risk and uncertainty
short title: J Risk Uncertain
ISSN: 0895-5646
ISSN (Online): 
IsoAbbr: J Risk Uncertain
NlmId: 101087652
123:123
JrId: 29134
long title: Han'guk In'gu Hakhoe chi = The journal of the Population Association of Korea
short title: J Popul Assoc Korea
ISSN: 
ISSN (Online): 
IsoAbbr: J Popul Assoc Korea
NlmId: 101087717
123:123
JrId: 29135
long title: Economics and philosophy
short title: Econ Philos
ISSN: 0266-2671
ISSN (Online): 
IsoAbbr: Econ Philos
NlmId: 101087556
123:123
JrId: 29136
long title: Economics of education review
short title: Econ Educ Rev
ISSN: 0272-7757
ISSN (Online): 
IsoAbbr: Econ Educ Rev
NlmId: 101087557
123:123
JrId: 29137
long title: Economies et societes
short title: Econ Soc
ISSN: 0013-0567
ISSN (Online): 
IsoAbbr: Econ Soc
NlmId: 101087558
123:123
JrId: 29138
long title: Economy and society
short title: Econ Soc
ISSN: 0308-5147
ISSN (Online): 
IsoAbbr: Econ Soc
NlmId: 101087559
123:123
JrId: 29139
long title: Egypte/monde arabe
short title: Egypte Monde Arabe
ISSN: 0752-4412
ISSN (Online): 
IsoAbbr: Egypte Monde Arabe
NlmId: 101087561
123:123
JrId: 29140
long title: Ekonomska misao
short title: Ekon Misao
ISSN: 0013-323X
ISSN (Online): 
IsoAbbr: Ekon Misao
NlmId: 101087562
123:123
JrId: 29141
long title: Ekonomska revija
short title: Ekon Revija
ISSN: 0013-3256
ISSN (Online): 
IsoAbbr: Ekon Revija
NlmId: 101087563
123:123
JrId: 29142
long title: Environment and planning. B, Planning & design
short title: Environ Plann B Plann Des
ISSN: 0265-8135
ISSN (Online): 
IsoAbbr: Environ Plann B Plann Des
NlmId: 101087566
123:123
JrId: 29143
long title: Environmental education and information
short title: Environ Educ Inf
ISSN: 0144-9281
ISSN (Online): 
IsoAbbr: Environ Educ Inf
NlmId: 101087568
123:123
JrId: 29144
long title: Etudes & documents (Groupe de demographie africaine (France))
short title: Etud Doc Groupe Demogr Afr
ISSN: 0292-7616
ISSN (Online): 
IsoAbbr: Etud Doc Groupe Demogr Afr
NlmId: 101087569
123:123
JrId: 29145
long title: Guang ming ri bao
short title: Guang Ming Ri Bao
ISSN: 
ISSN (Online): 
IsoAbbr: Guang Ming Ri Bao
NlmId: 101087570
123:123
JrId: 29146
long title: Gujarat statistical review
short title: Gujarat Stat Rev
ISSN: 0379-3419
ISSN (Online): 
IsoAbbr: Gujarat Stat Rev
NlmId: 101087572
123:123
JrId: 29147
long title: Humboldt journal of social relations
short title: Humboldt J Soc Relat
ISSN: 0160-4341
ISSN (Online): 
IsoAbbr: Humboldt J Soc Relat
NlmId: 101087591
123:123
JrId: 29148
long title: IFO-Studien
short title: IFO Stud
ISSN: 0018-9731
ISSN (Online): 
IsoAbbr: IFO Stud
NlmId: 101087597
123:123
JrId: 29149
long title: IIASA reports
short title: IIASA Rep
ISSN: 0250-7625
ISSN (Online): 
IsoAbbr: IIASA Rep
NlmId: 101087600
123:123
JrId: 29150
long title: IMF survey. International Monetary Fund
short title: IMF Surv
ISSN: 0047-083X
ISSN (Online): 
IsoAbbr: IMF Surv
NlmId: 101087602
123:123
JrId: 29151
long title: Indian journal of industrial relations
short title: Indian J Ind Relat
ISSN: 0019-5286
ISSN (Online): 
IsoAbbr: Indian J Ind Relat
NlmId: 101087606
123:123
JrId: 29152
long title: Insurance, mathematics & economics
short title: Insur Math Econ
ISSN: 0167-6687
ISSN (Online): 
IsoAbbr: Insur Math Econ
NlmId: 101087650
123:123
JrId: 29153
long title: International economic insights
short title: Int Econ Insights
ISSN: 1050-8481
ISSN (Online): 
IsoAbbr: Int Econ Insights
NlmId: 101087683
123:123
JrId: 29154
long title: International journal of anthropology
short title: Int J Anthropol
ISSN: 0393-9383
ISSN (Online): 
IsoAbbr: Int J Anthropol
NlmId: 101087686
123:123
JrId: 29155
long title: The Malawian geographer
short title: Malawian Geogr
ISSN: 1010-5549
ISSN (Online): 
IsoAbbr: Malawian Geogr
NlmId: 101087720
123:123
JrId: 29156
long title: Marburger geographische Schriften
short title: Marbg Geogr Schr
ISSN: 0341-9290
ISSN (Online): 
IsoAbbr: Marbg Geogr Schr
NlmId: 101087735
123:123
JrId: 29157
long title: The international spectator : a quarterly journal of the Istituto affari internazionali
short title: Int Spect
ISSN: 0393-2729
ISSN (Online): 
IsoAbbr: Int Spect
NlmId: 101087736
123:123
JrId: 29158
long title: Journal of Arab affairs
short title: J Arab Aff
ISSN: 0275-3588
ISSN (Online): 
IsoAbbr: J Arab Aff
NlmId: 101087739
123:123
JrId: 29159
long title: A.I.D. evaluation news
short title: AID Eval News
ISSN: 
ISSN (Online): 
IsoAbbr: AID Eval News
NlmId: 101087889
123:123
JrId: 29160
long title: A.R.A.G. national newsletter / Abortion Reform Action Group
short title: ARAG Natl Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: ARAG Natl Newsl
NlmId: 101087898
123:123
JrId: 29161
long title: The ACES bulletin. Association for Comparative Economic Studies (U.S.)
short title: ACES Bull
ISSN: 0360-5930
ISSN (Online): 
IsoAbbr: ACES Bull
NlmId: 101087955
123:123
JrId: 29162
long title: Mohlomi
short title: Mohlomi
ISSN: 
ISSN (Online): 
IsoAbbr: Mohlomi
NlmId: 101087952
123:123
JrId: 29163
long title: Journal of architectural and planning research
short title: J Archit Plann Res
ISSN: 0738-0895
ISSN (Online): 
IsoAbbr: J Archit Plann Res
NlmId: 101087740
123:123
JrId: 29164
long title: Journal of Asian economics
short title: J Asian Econ
ISSN: 1049-0078
ISSN (Online): 
IsoAbbr: J Asian Econ
NlmId: 101087744
123:123
JrId: 29165
long title: The Journal of business and social studies
short title: J Bus Soc Stud
ISSN: 0021-9428
ISSN (Online): 
IsoAbbr: J Bus Soc Stud
NlmId: 101087746
123:123
JrId: 29166
long title: Journal of business research
short title: J Bus Res
ISSN: 0148-2963
ISSN (Online): 
IsoAbbr: J Bus Res
NlmId: 101087747
123:123
JrId: 29167
long title: The Journal of economic education
short title: J Econ Educ
ISSN: 0022-0485
ISSN (Online): 
IsoAbbr: J Econ Educ
NlmId: 101087750
123:123
JrId: 29168
long title: Journal of economic surveys
short title: J Econ Surv
ISSN: 0950-0804
ISSN (Online): 
IsoAbbr: J Econ Surv
NlmId: 101087764
123:123
JrId: 29169
long title: Journal of European social policy
short title: J Eur Soc Policy
ISSN: 0958-9287
ISSN (Online): 
IsoAbbr: J Eur Soc Policy
NlmId: 101087768
123:123
JrId: 29170
long title: Journal of institutional and theoretical economics : JITE = Zeitschrift fur die gesamte Staatswissenschaft
short title: J Inst Theor Econ
ISSN: 0932-4569
ISSN (Online): 
IsoAbbr: J Inst Theor Econ
NlmId: 101087776
123:123
JrId: 29171
long title: Japan and the world economy
short title: Japan World Econ
ISSN: 0922-1425
ISSN (Online): 
IsoAbbr: Japan World Econ
NlmId: 101087803
123:123
JrId: 29172
long title: International studies quarterly : a publication of the International Studies Association
short title: Int Stud Q
ISSN: 0020-8833
ISSN (Online): 
IsoAbbr: Int Stud Q
NlmId: 101087804
123:123
JrId: 29173
long title: The Jerusalem quarterly
short title: Jerusalem Q
ISSN: 0334-4800
ISSN (Online): 
IsoAbbr: Jerusalem Q
NlmId: 101087809
123:123
JrId: 29174
long title: JICA newsletter
short title: JICA Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: JICA Newsl
NlmId: 101087812
123:123
JrId: 29175
long title: Journal of advertising research
short title: J Advert Res
ISSN: 0021-8499
ISSN (Online): 
IsoAbbr: J Advert Res
NlmId: 101087821
123:123
JrId: 29176
long title: Journal of African law
short title: J Afr Law
ISSN: 0021-8553
ISSN (Online): 
IsoAbbr: J Afr Law
NlmId: 101087828
123:123
JrId: 29177
long title: Iranian studies : bulletin of the Society for Iranian Cultural and Social Studies
short title: Iran Stud
ISSN: 0021-0862
ISSN (Online): 
IsoAbbr: Iran Stud
NlmId: 101087832
123:123
JrId: 29178
long title: IRCS medical science: Biomedical technology
short title: IRCS Med Sci Biomed Technol
ISSN: 0305-6716
ISSN (Online): 
IsoAbbr: IRCS Med Sci Biomed Technol
NlmId: 101087834
123:123
JrId: 29179
long title: The Irish banking review
short title: Ir Bank Rev
ISSN: 0021-1060
ISSN (Online): 
IsoAbbr: Ir Bank Rev
NlmId: 101087835
123:123
JrId: 29180
long title: Isla (Mangilao, Guam)
short title: Isla
ISSN: 1054-9390
ISSN (Online): 
IsoAbbr: Isla
NlmId: 101087837
123:123
JrId: 29181
long title: Izvestiia Russkogo geograficheskogo obshchestva (1992)
short title: Izv Russ Geogr Obshchestva
ISSN: 0373-353X
ISSN (Online): 
IsoAbbr: Izv Russ Geogr Obshchestva
NlmId: 101087844
123:123
JrId: 29182
long title: The Round table
short title: Round Table
ISSN: 0035-8533
ISSN (Online): 
IsoAbbr: Round Table
NlmId: 101087854
123:123
JrId: 29183
long title: Russian social science review : a journal of translations
short title: Russ Soc Sci Rev
ISSN: 1061-1428
ISSN (Online): 
IsoAbbr: Russ Soc Sci Rev
NlmId: 101087856
123:123
JrId: 29184
long title: National Institute economic review
short title: Natl Inst Econ Rev
ISSN: 0027-9501
ISSN (Online): 
IsoAbbr: Natl Inst Econ Rev
NlmId: 101088087
123:123
JrId: 29185
long title: Zi dong hua xue bao = Acta automatica Sinica / Chung-kuo tzu tung hua hsueh hui, Tzu tung hua hsueh pao pien chi wei yuan hui pien chi
short title: Zidonghua Xuebao
ISSN: 0254-4156
ISSN (Online): 
IsoAbbr: Zidonghua Xuebao
NlmId: 101088100
123:123
JrId: 29186
long title: The Science reports of the Tohoku University. Seventh series: (Geography) Tohoku Daigaku
short title: Sci Rep Tohoku Univ Ser 7
ISSN: 0375-7854
ISSN (Online): 
IsoAbbr: Sci Rep Tohoku Univ Ser 7
NlmId: 101087964
123:123
JrId: 29187
long title: The Scottish journal of sociology
short title: Scott J Sociol
ISSN: 0309-4006
ISSN (Online): 
IsoAbbr: Scott J Sociol
NlmId: 101087967
123:123
JrId: 29188
long title: Scripta ethnologica (Centro Argentino de Etnologia Americana)
short title: Scr Ethnol
ISSN: 0325-6669
ISSN (Online): 
IsoAbbr: Scr Ethnol
NlmId: 101087968
123:123
JrId: 29189
long title: Servizio migranti
short title: Serv Migr
ISSN: 
ISSN (Online): 
IsoAbbr: Serv Migr
NlmId: 101087972
123:123
JrId: 29190
long title: Sistemi urbani
short title: Sist Urbani
ISSN: 0393-5493
ISSN (Online): 
IsoAbbr: Sist Urbani
NlmId: 101087973
123:123
JrId: 29191
long title: Social choice and welfare
short title: Soc Choice Welfare
ISSN: 0176-1714
ISSN (Online): 
IsoAbbr: Soc Choice Welfare
NlmId: 101087974
123:123
JrId: 29192
long title: Social development issues
short title: Soc Dev Issues
ISSN: 0147-1473
ISSN (Online): 
IsoAbbr: Soc Dev Issues
NlmId: 101087977
123:123
JrId: 29193
long title: Social sciences
short title: Soc Sci
ISSN: 0134-5486
ISSN (Online): 
IsoAbbr: Soc Sci
NlmId: 101087982
123:123
JrId: 29194
long title: Socialisme
short title: Socialisme
ISSN: 0037-8127
ISSN (Online): 
IsoAbbr: Socialisme
NlmId: 101088008
123:123
JrId: 29195
long title: Sociologia del diritto
short title: Sociol Diritto
ISSN: 0390-0851
ISSN (Online): 
IsoAbbr: Sociol Diritto
NlmId: 101088017
123:123
JrId: 29196
long title: Sociologia (Lisbon, Portugal)
short title: Sociologia
ISSN: 
ISSN (Online): 
IsoAbbr: Sociologia
NlmId: 101088025
123:123
JrId: 29197
long title: The South African geographical journal, being a record of the proceedings of the South African Geographical Society
short title: S Afr Geogr J
ISSN: 0373-6245
ISSN (Online): 
IsoAbbr: S Afr Geogr J
NlmId: 101088035
123:123
JrId: 29198
long title: Natural law forum
short title: Nat Law Forum
ISSN: 0199-9702
ISSN (Online): 
IsoAbbr: Nat Law Forum
NlmId: 101088101
123:123
JrId: 29199
long title: Natural resources journal
short title: Nat Resour J
ISSN: 0028-0739
ISSN (Online): 
IsoAbbr: Nat Resour J
NlmId: 101088104
123:123
JrId: 29200
long title: Di li xue bao / Chung-kuo ti li hsueh hui pien chi
short title: Acta Geogr Sin
ISSN: 0375-5444
ISSN (Online): 
IsoAbbr: Acta Geogr Sin
NlmId: 101088238
123:123
JrId: 29201
long title: Off our backs
short title: Off Our Backs
ISSN: 0030-0071
ISSN (Online): 
IsoAbbr: Off Our Backs
NlmId: 101088275
123:123
JrId: 29202
long title: S.A. nursing journal = S.A. verplegingstydskrif
short title: S A Nurs J
ISSN: 0038-2507
ISSN (Online): 
IsoAbbr: S A Nurs J
NlmId: 101088120
123:123
JrId: 29203
long title: South Asian review
short title: South Asian Rev
ISSN: 0038-2841
ISSN (Online): 
IsoAbbr: South Asian Rev
NlmId: 101088122
123:123
JrId: 29204
long title: South European society & politics
short title: South Eur Soc Polit
ISSN: 1360-8746
ISSN (Online): 
IsoAbbr: South Eur Soc Polit
NlmId: 101088135
123:123
JrId: 29205
long title: South Pacific bulletin
short title: South Pac Bull
ISSN: 0038-349X
ISSN (Online): 
IsoAbbr: South Pac Bull
NlmId: 101088140
123:123
JrId: 29206
long title: Soviet economy (Silver Spring, Md.)
short title: Sov Econ
ISSN: 0882-6994
ISSN (Online): 
IsoAbbr: Sov Econ
NlmId: 101088144
123:123
JrId: 29207
long title: Soviet education
short title: Sov Educ
ISSN: 0038-5360
ISSN (Online): 
IsoAbbr: Sov Educ
NlmId: 101088145
123:123
JrId: 29208
long title: Soviet studies in philosophy
short title: Sov Stud Philos
ISSN: 0038-5883
ISSN (Online): 
IsoAbbr: Sov Stud Philos
NlmId: 101088146
123:123
JrId: 29209
long title: Spore (English edition)
short title: Spore
ISSN: 1011-0054
ISSN (Online): 
IsoAbbr: Spore
NlmId: 101088149
123:123
JrId: 29210
long title: Sri Lanka journal of social sciences
short title: Sri Lanka J Soc Sci
ISSN: 0258-9710
ISSN (Online): 
IsoAbbr: Sri Lanka J Soc Sci
NlmId: 101088150
123:123
JrId: 29211
long title: Statistiska meddelanden. Serie Be
short title: Statist Medd Ser Be Befolk Val
ISSN: 0082-0245
ISSN (Online): 
IsoAbbr: Statist Medd Ser Be Befolk Val
NlmId: 101088152
123:123
JrId: 29212
long title: Seagull theatre quarterly : STQ
short title: Seagull Theatre Q
ISSN: 
ISSN (Online): 
IsoAbbr: Seagull Theatre Q
NlmId: 101088161
123:123
JrId: 29213
long title: Studia historica Gandensia
short title: Stud Hist Gandensia
ISSN: 0585-5217
ISSN (Online): 
IsoAbbr: Stud Hist Gandensia
NlmId: 101088168
123:123
JrId: 29214
long title: Studies on Russian economic development
short title: Stud Russ Econ Dev
ISSN: 1075-7007
ISSN (Online): 
IsoAbbr: Stud Russ Econ Dev
NlmId: 101088170
123:123
JrId: 29215
long title: Svensk geografisk arsbok
short title: Sven Geogr Arsb
ISSN: 0081-9808
ISSN (Online): 
IsoAbbr: Sven Geogr Arsb
NlmId: 101088176
123:123
JrId: 29216
long title: News of Norway
short title: News Nor
ISSN: 0028-9272
ISSN (Online): 
IsoAbbr: News Nor
NlmId: 101088182
123:123
JrId: 29217
long title: Teaching notes on population
short title: Teach Notes Popul
ISSN: 0363-3144
ISSN (Online): 
IsoAbbr: Teach Notes Popul
NlmId: 101088216
123:123
JrId: 29218
long title: ThisWeek (Lagos, Nigeria)
short title: ThisWeek
ISSN: 0794-4810
ISSN (Online): 
IsoAbbr: ThisWeek
NlmId: 101088221
123:123
JrId: 29219
long title: Nieuwe West-Indische gids
short title: Nieuwe West Indische Gids
ISSN: 0028-9930
ISSN (Online): 
IsoAbbr: Nieuwe West Indische Gids
NlmId: 101088228
123:123
JrId: 29220
long title: Acta geographica Croatica : glasilo Geografskog odjela PMF-a Sveucilista u Zagrebu
short title: Acta Geogr Croat
ISSN: 1330-0466
ISSN (Online): 
IsoAbbr: Acta Geogr Croat
NlmId: 101088234
123:123
JrId: 29221
long title: Tribune (International Women's Tribune Centre : English ed.)
short title: Trib Int Womens Trib Cent
ISSN: 0738-9779
ISSN (Online): 
IsoAbbr: Trib Int Womens Trib Cent
NlmId: 101088241
123:123
JrId: 29222
long title: Nomadic peoples
short title: Nomad People
ISSN: 0822-7942
ISSN (Online): 
IsoAbbr: Nomad People
NlmId: 101088242
123:123
JrId: 29223
long title: Indo koten kenkyu = Acta Indologica
short title: Indo Koten Kenkyu
ISSN: 
ISSN (Online): 
IsoAbbr: Indo Koten Kenkyu
NlmId: 101088255
123:123
JrId: 29224
long title: Panoscope
short title: Panoscope
ISSN: 0951-8819
ISSN (Online): 
IsoAbbr: Panoscope
NlmId: 101088287
123:123
JrId: 29225
long title: Vestnik - Leningradskogo Universiteta. Geologiia, geografiia. Leningradskii gosudarstvennyi universitet
short title: Vestn Leningr Univ Geol Geogr
ISSN: 0024-0834
ISSN (Online): 
IsoAbbr: Vestn Leningr Univ Geol Geogr
NlmId: 101088359
123:123
JrId: 29227
long title: El Trimestre economico
short title: Trimest Econ
ISSN: 0041-3011
ISSN (Online): 
IsoAbbr: Trimest Econ
NlmId: 101088290
123:123
JrId: 29228
long title: U.S. long-term review
short title: US Long Term Rev
ISSN: 0734-4449
ISSN (Online): 
IsoAbbr: US Long Term Rev
NlmId: 101088296
123:123
JrId: 29229
long title: Uddannelse (Copenhagen, Denmark)
short title: Uddannelse
ISSN: 0503-0102
ISSN (Online): 
IsoAbbr: Uddannelse
NlmId: 101088297
123:123
JrId: 29230
long title: Field staff reports / UFSI
short title: Field Staff Rep
ISSN: 1041-4312
ISSN (Online): 
IsoAbbr: Field Staff Rep
NlmId: 101088298
123:123
JrId: 29231
long title: UNDP news : networking publication of UNDP staff worldwide. United Nations Development Programme
short title: UNDP News
ISSN: 
ISSN (Online): 
IsoAbbr: UNDP News
NlmId: 101088299
123:123
JrId: 29232
long title: USAID developments
short title: USAID Dev
ISSN: 
ISSN (Online): 
IsoAbbr: USAID Dev
NlmId: 101088301
123:123
JrId: 29233
long title: Utafiti
short title: Utafiti
ISSN: 
ISSN (Online): 
IsoAbbr: Utafiti
NlmId: 101088314
123:123
JrId: 29234
long title: Veja
short title: Veja
ISSN: 0100-7122
ISSN (Online): 
IsoAbbr: Veja
NlmId: 101088347
123:123
JrId: 29235
long title: Vestnik Moskovskogo universiteta. Seriia V, Geografiia
short title: Vestn Mosk Univ Ser V
ISSN: 0579-9414
ISSN (Online): 
IsoAbbr: Vestn Mosk Univ Ser V
NlmId: 101088361
123:123
JrId: 29236
long title: Vikalpa
short title: Vikalpa
ISSN: 0256-0909
ISSN (Online): 
IsoAbbr: Vikalpa
NlmId: 101088372
123:123
JrId: 29237
long title: Village voice (Greenwich Village, New York, N.Y.)
short title: Village Voice
ISSN: 0042-6180
ISSN (Online): 
IsoAbbr: Village Voice
NlmId: 101088376
123:123
JrId: 29238
long title: La voix de la femme : magazine trimestriel d'information, d'education et de mobilisation de l'APDF
short title: Voix Femme
ISSN: 
ISSN (Online): 
IsoAbbr: Voix Femme
NlmId: 101088384
123:123
JrId: 29240
long title: Wirtschaftswissenschaftliches Studium
short title: Wirtschaftswissenschaftliches Stud
ISSN: 
ISSN (Online): 
IsoAbbr: Wirtschaftswissenschaftliches Stud
NlmId: 101088405
123:123
JrId: 29242
long title: Women and environments
short title: Women Environ
ISSN: 0229-480X
ISSN (Online): 
IsoAbbr: Women Environ
NlmId: 101088488
123:123
JrId: 29243
long title: The Women's watch / International Women's Right Action Watch
short title: Womens Watch
ISSN: 
ISSN (Online): 
IsoAbbr: Womens Watch
NlmId: 101088502
123:123
JrId: 29244
long title: Policy and politics
short title: Policy Polit
ISSN: 0305-5736
ISSN (Online): 
IsoAbbr: Policy Polit
NlmId: 101088539
123:123
JrId: 29245
long title: Women envision
short title: Women Envis
ISSN: 0118-3389
ISSN (Online): 
IsoAbbr: Women Envis
NlmId: 101088493
123:123
JrId: 29246
long title: World citizen news : newsletter of the World Government of World Citizens
short title: World Citz News
ISSN: 1062-676X
ISSN (Online): 
IsoAbbr: World Citz News
NlmId: 101088503
123:123
JrId: 29247
long title: World Neighbors in action
short title: World Neighb Action
ISSN: 
ISSN (Online): 
IsoAbbr: World Neighb Action
NlmId: 101088506
123:123
JrId: 29248
long title: World policy journal
short title: World Policy J
ISSN: 0740-2775
ISSN (Online): 
IsoAbbr: World Policy J
NlmId: 101088509
123:123
JrId: 29249
long title: World tobacco
short title: World Tob
ISSN: 0043-9126
ISSN (Online): 
IsoAbbr: World Tob
NlmId: 101088512
123:123
JrId: 29250
long title: Yearbook (Conference of Latin Americanist Geographers)
short title: Yearb Conf Lat Am Geogr
ISSN: 1054-3074
ISSN (Online): 
IsoAbbr: Yearb Conf Lat Am Geogr
NlmId: 101088515
123:123
JrId: 29251
long title: Zeitschrift fur die gesamte Staatswissenschaft = Journal of institutional and theoretical economics
short title: Z Gesamte Staatswiss
ISSN: 0044-2550
ISSN (Online): 
IsoAbbr: Z Gesamte Staatswiss
NlmId: 101088564
123:123
JrId: 29252
long title: Zpravy Geografickeho ustavu CSAV
short title: Zpr Geogr Ust CSAV
ISSN: 0375-6122
ISSN (Online): 
IsoAbbr: Zpr Geogr Ust CSAV
NlmId: 101088583
123:123
JrId: 29253
long title: Progress in planning
short title: Prog Plann
ISSN: 0305-9006
ISSN (Online): 
IsoAbbr: Prog Plann
NlmId: 101088822
123:123
JrId: 29254
long title: Public finance quarterly
short title: Public Finan Q
ISSN: 0048-5853
ISSN (Online): 
IsoAbbr: Public Finan Q
NlmId: 101088869
123:123
JrId: 29255
long title: Pula
short title: Pula
ISSN: 0256-2316
ISSN (Online): 
IsoAbbr: Pula
NlmId: 101088870
123:123
JrId: 29256
long title: Recherches geographiques a Strasbourg
short title: Rech Geogr Strasbg
ISSN: 0396-9657
ISSN (Online): 
IsoAbbr: Rech Geogr Strasbg
NlmId: 101088898
123:123
JrId: 29257
long title: Revija za sociologiju
short title: Rev Sociol
ISSN: 0350-154X
ISSN (Online): 
IsoAbbr: Rev Sociol
NlmId: 101088941
123:123
JrId: 29258
long title: Recherches feministes
short title: Rech fem
ISSN: 0838-4479
ISSN (Online): 
IsoAbbr: Rech fem
NlmId: 101088890
123:123
JrId: 29259
long title: Relaciones internacionales
short title: Relac Int
ISSN: 0185-0814
ISSN (Online): 
IsoAbbr: Relac Int
NlmId: 101088907
123:123
JrId: 29260
long title: Research in economic anthropology
short title: Res Econ Anthropol
ISSN: 0190-1281
ISSN (Online): 
IsoAbbr: Res Econ Anthropol
NlmId: 101088924
123:123
JrId: 29261
long title: Review of historical demography
short title: Rev Hist Demogr
ISSN: 0238-1613
ISSN (Online): 
IsoAbbr: Rev Hist Demogr
NlmId: 101088940
123:123
JrId: 29262
long title: Revista brasileira de geografia
short title: Rev Bras Geogr
ISSN: 0034-723X
ISSN (Online): 
IsoAbbr: Rev Bras Geogr
NlmId: 101088945
123:123
JrId: 29263
long title: Revista CEPAE
short title: Rev CEPAE
ISSN: 
ISSN (Online): 
IsoAbbr: Rev CEPAE
NlmId: 101088953
123:123
JrId: 29264
long title: Revista de informacao legislativa
short title: Rev Inf Legis
ISSN: 0034-835X
ISSN (Online): 
IsoAbbr: Rev Inf Legis
NlmId: 101089029
123:123
JrId: 29265
long title: Revista economica
short title: Rev Econ
ISSN: 0251-3080
ISSN (Online): 
IsoAbbr: Rev Econ
NlmId: 101089043
123:123
JrId: 29266
long title: Revista de administracao municipal
short title: Rev Adm Munic
ISSN: 0034-7604
ISSN (Online): 
IsoAbbr: Rev Adm Munic
NlmId: 101089017
123:123
JrId: 29267
long title: Revue de geographie de Lyon
short title: Rev Geogr Lyon
ISSN: 0035-113X
ISSN (Online): 
IsoAbbr: Rev Geogr Lyon
NlmId: 101089046
123:123
JrId: 29268
long title: La Revue de geographie de Montreal
short title: Rev Geogr Montr
ISSN: 0035-1148
ISSN (Online): 
IsoAbbr: Rev Geogr Montr
NlmId: 101089049
123:123
JrId: 29269
long title: Revue francaise de science politique
short title: Rev Fr Sci Polit
ISSN: 0035-2950
ISSN (Online): 
IsoAbbr: Rev Fr Sci Polit
NlmId: 101089089
123:123
JrId: 29270
long title: Current affairs bulletin
short title: Curr Aff Bull
ISSN: 0011-3182
ISSN (Online): 
IsoAbbr: Curr Aff Bull
NlmId: 101087416
123:123
JrId: 29271
long title: Anthropologie et societes
short title: Anthropol Soc
ISSN: 0702-8997
ISSN (Online): 
IsoAbbr: Anthropol Soc
NlmId: 101087095
123:123
JrId: 29272
long title: Bulletin - British Society for Middle Eastern Studies. British Society for Middle Eastern Studies
short title: Bull Br Soc Middle East Stud
ISSN: 0305-6139
ISSN (Online): 
IsoAbbr: Bull Br Soc Middle East Stud
NlmId: 101087295
123:123
JrId: 29273
long title: British journal of educational technology : journal of the Council for Educational Technology
short title: Br J Educ Technol
ISSN: 0007-1013
ISSN (Online): 
IsoAbbr: Br J Educ Technol
NlmId: 101087374
123:123
JrId: 29274
long title: Delft progress report
short title: Delft Prog Rep
ISSN: 0304-985X
ISSN (Online): 
IsoAbbr: Delft Prog Rep
NlmId: 101087419
123:123
JrId: 29275
long title: Comparative urban research
short title: Comp Urban Res
ISSN: 0090-3892
ISSN (Online): 
IsoAbbr: Comp Urban Res
NlmId: 101087541
123:123
JrId: 29276
long title: Educational broadcasting international
short title: Educ Broadcast Int
ISSN: 0013-1970
ISSN (Online): 
IsoAbbr: Educ Broadcast Int
NlmId: 101087560
123:123
JrId: 29277
long title: Historicka demografie
short title: Hist Demogr
ISSN: 
ISSN (Online): 
IsoAbbr: Hist Demogr
NlmId: 101087578
123:123
JrId: 29278
long title: IASSIST quarterly / International Association for Social Science Information Service and Technology
short title: IASSIST Q
ISSN: 0739-1137
ISSN (Online): 
IsoAbbr: IASSIST Q
NlmId: 101087595
123:123
JrId: 29279
long title: Journal of East and West studies
short title: J East West Stud
ISSN: 
ISSN (Online): 
IsoAbbr: J East West Stud
NlmId: 101087749
123:123
JrId: 29280
long title: Israel social science research
short title: Isr Soc Sci Res
ISSN: 0334-133X
ISSN (Online): 
IsoAbbr: Isr Soc Sci Res
NlmId: 101087839
123:123
JrId: 29281
long title: South Asia bulletin
short title: South Asia Bull
ISSN: 0732-3867
ISSN (Online): 
IsoAbbr: South Asia Bull
NlmId: 101088121
123:123
JrId: 29282
long title: Studi di sociologia
short title: Studi Sociol
ISSN: 0039-291X
ISSN (Online): 
IsoAbbr: Studi Sociol
NlmId: 101088162
123:123
JrId: 29283
long title: Sudan notes and records
short title: Sudan Notes Rec
ISSN: 0375-2984
ISSN (Online): 
IsoAbbr: Sudan Notes Rec
NlmId: 101088172
123:123
JrId: 29284
long title: Town and country planning : the quarterly review of the Town and Country Planning Association
short title: Town Ctry Plann
ISSN: 0040-9960
ISSN (Online): 
IsoAbbr: Town Ctry Plann
NlmId: 101088235
123:123
JrId: 29285
long title: Tsukuba Daigaku jinbun chirigaku kenkyu
short title: Tsukuba Daigaku Jinbun Chirigaku Kenkyu
ISSN: 0386-0183
ISSN (Online): 
IsoAbbr: Tsukuba Daigaku Jinbun Chirigaku Kenkyu
NlmId: 101088295
123:123
JrId: 29286
long title: WRI issues and ideas
short title: WRI Issues Ideas
ISSN: 
ISSN (Online): 
IsoAbbr: WRI Issues Ideas
NlmId: 101088513
123:123
JrId: 29287
long title: Regional science perspectives
short title: Reg Sci Perspect
ISSN: 0097-1197
ISSN (Online): 
IsoAbbr: Reg Sci Perspect
NlmId: 101088902
123:123
JrId: 29288
long title: Acta Universitatis Szegediensis de Attila Jozsef Nominatae. Acta juridica et politica
short title: Acta Univ Szeged Attila Jozsef Nominatae
ISSN: 0563-0606
ISSN (Online): 
IsoAbbr: Acta Univ Szeged Attila Jozsef Nominatae
NlmId: 101090641
123:123
JrId: 29289
long title: Acta Universitatis Upsaliensis. Studia sociologica Upsaliensia
short title: Acta Univ Ups
ISSN: 0585-5551
ISSN (Online): 
IsoAbbr: Acta Univ Ups
NlmId: 101090642
123:123
JrId: 29290
long title: Annales de droit
short title: Annal Droit
ISSN: 
ISSN (Online): 
IsoAbbr: Annal Droit
NlmId: 101090652
123:123
JrId: 29291
long title: Annals of arid zone
short title: Ann Arid Zone
ISSN: 0570-1791
ISSN (Online): 
IsoAbbr: Ann Arid Zone
NlmId: 101090748
123:123
JrId: 29292
long title: Administration for development
short title: Adm Dev
ISSN: 0304-6028
ISSN (Online): 
IsoAbbr: Adm Dev
NlmId: 101090662
123:123
JrId: 29293
long title: Administrative change
short title: Adm Change
ISSN: 
ISSN (Online): 
IsoAbbr: Adm Change
NlmId: 101090663
123:123
JrId: 29295
long title: Advances in mass spectrometry
short title: Adv Mass Spectrom
ISSN: 0568-000X
ISSN (Online): 
IsoAbbr: Adv Mass Spectrom
NlmId: 101090667
123:123
JrId: 29296
long title: Annales de l'Universite d'Abidjan. Serie G: Geographie. Universite d'Abidjan
short title: Ann Univ Abidjan Ser G
ISSN: 0302-0924
ISSN (Online): 
IsoAbbr: Ann Univ Abidjan Ser G
NlmId: 101090671
123:123
JrId: 29297
long title: Annales de la Faculte des lettres et sciences humaines (Dakar, Senegal)
short title: Ann Fac Lett Sci Hum
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Fac Lett Sci Hum
NlmId: 101090683
123:123
JrId: 29298
long title: Africa analysis
short title: Afr Anal
ISSN: 0950-902X
ISSN (Online): 
IsoAbbr: Afr Anal
NlmId: 101090695
123:123
JrId: 29299
long title: Africa quarterly
short title: Afr Q
ISSN: 0001-9828
ISSN (Online): 
IsoAbbr: Afr Q
NlmId: 101090711
123:123
JrId: 29300
long title: Annales Universitatis Scientiarum Budapestinensis de Rolando Eotvos Nominatae. Sectio geographica. Eotvos Lorand Tudomanyegyetem
short title: Ann Univ Sci Budap Rolando Eotvos Nom Sect Geogr
ISSN: 0524-8965
ISSN (Online): 
IsoAbbr: Ann Univ Sci Budap Rolando Eotvos Nom Sect Geogr
NlmId: 101090721
123:123
JrId: 29301
long title: al-Darah
short title: Aldarah
ISSN: 
ISSN (Online): 
IsoAbbr: Aldarah
NlmId: 101090798
123:123
JrId: 29302
long title: Annals of the Social Science Council of Nigeria
short title: Ann Soc Sci Counc Niger
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Soc Sci Counc Niger
NlmId: 101090867
123:123
JrId: 29303
long title: Africa woman
short title: Afr Woman
ISSN: 0308-5821
ISSN (Online): 
IsoAbbr: Afr Woman
NlmId: 101090756
123:123
JrId: 29304
long title: African concord
short title: Afr Concord
ISSN: 0951-0966
ISSN (Online): 
IsoAbbr: Afr Concord
NlmId: 101090758
123:123
JrId: 29305
long title: African demography
short title: Afr Demogr
ISSN: 0855-0018
ISSN (Online): 
IsoAbbr: Afr Demogr
NlmId: 101090759
123:123
JrId: 29306
long title: African farmer : the key to Africa's future
short title: Afr Farmer
ISSN: 1053-8623
ISSN (Online): 
IsoAbbr: Afr Farmer
NlmId: 101090760
123:123
JrId: 29307
long title: African journal for the psychological study of social issues : journal of the African Society for the Psychological Study of Social Issues
short title: Afr J Psychol Study Soc Issues
ISSN: 
ISSN (Online): 
IsoAbbr: Afr J Psychol Study Soc Issues
NlmId: 101090761
123:123
JrId: 29308
long title: African journal of sociology
short title: Afr J Sociol
ISSN: 1010-4127
ISSN (Online): 
IsoAbbr: Afr J Sociol
NlmId: 101090762
123:123
JrId: 29309
long title: African urban notes. Ser. B
short title: Afr Urban Notes B
ISSN: 
ISSN (Online): 
IsoAbbr: Afr Urban Notes B
NlmId: 101090763
123:123
JrId: 29310
long title: Africana Marburgensia
short title: Afr Marburgen
ISSN: 0002-0311
ISSN (Online): 
IsoAbbr: Afr Marburgen
NlmId: 101090764
123:123
JrId: 29311
long title: Africana research bulletin
short title: Afr Res Bull
ISSN: 0259-9651
ISSN (Online): 
IsoAbbr: Afr Res Bull
NlmId: 101090765
123:123
JrId: 29312
long title: AfricAsia (Paris, France : 1984)
short title: Africasia
ISSN: 0760-1263
ISSN (Online): 
IsoAbbr: Africasia
NlmId: 101090766
123:123
JrId: 29313
long title: Africom / African Council on Communication Education
short title: Africom
ISSN: 
ISSN (Online): 
IsoAbbr: Africom
NlmId: 101090767
123:123
JrId: 29314
long title: Afrique documents
short title: Afr Doc
ISSN: 0568-1766
ISSN (Online): 
IsoAbbr: Afr Doc
NlmId: 101090769
123:123
JrId: 29315
long title: Age (Melbourne, Vic.)
short title: Age
ISSN: 
ISSN (Online): 
IsoAbbr: Age
NlmId: 101090771
123:123
JrId: 29316
long title: Agenda (Durban, South Africa)
short title: Agenda
ISSN: 1013-0950
ISSN (Online): 
IsoAbbr: Agenda
NlmId: 101090774
123:123
JrId: 29317
long title: ACE quarterly
short title: ACE Q
ISSN: 0884-9293
ISSN (Online): 
IsoAbbr: ACE Q
NlmId: 101090780
123:123
JrId: 29318
long title: Annals of the National Association of Geographers, India
short title: Ann Natl Assoc Geogr
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Natl Assoc Geogr
NlmId: 101090790
123:123
JrId: 29320
long title: Almanac (National Academy of Television Arts and Sciences (U.S.). International Council)
short title: Almanac
ISSN: 
ISSN (Online): 
IsoAbbr: Almanac
NlmId: 101090810
123:123
JrId: 29321
long title: Anthropology & education quarterly
short title: Anthropol Educ Q
ISSN: 0161-7761
ISSN (Online): 
IsoAbbr: Anthropol Educ Q
NlmId: 101090979
123:123
JrId: 29322
long title: America latina
short title: Am Lat
ISSN: 0002-709X
ISSN (Online): 
IsoAbbr: Am Lat
NlmId: 101090883
123:123
JrId: 29323
long title: The American Asian review
short title: Am Asian Rev
ISSN: 0737-6650
ISSN (Online): 
IsoAbbr: Am Asian Rev
NlmId: 101090885
123:123
JrId: 29324
long title: Annali della Facolta di economia e commercio (Universita di Messina)
short title: Ann Fac Econ Commer
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Fac Econ Commer
NlmId: 101090942
123:123
JrId: 29325
long title: Special publication (American Philosophical Society)
short title: Spec Publ Am Philos Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Spec Publ Am Philos Soc
NlmId: 101090944
123:123
JrId: 29327
long title: L'Annee sociale / Institut de Sociologie, Universite libre de Bruxelles
short title: Annee Soc
ISSN: 0066-2380
ISSN (Online): 
IsoAbbr: Annee Soc
NlmId: 101090964
123:123
JrId: 29328
long title: Annuaire des pays de l'ocean indien
short title: Annu Pays Ocean Indien
ISSN: 0247-400X
ISSN (Online): 
IsoAbbr: Annu Pays Ocean Indien
NlmId: 101090971
123:123
JrId: 29329
long title: Anthropology of work review : AWR
short title: Anthropol Work Rev
ISSN: 0883-024X
ISSN (Online): 
IsoAbbr: Anthropol Work Rev
NlmId: 101091002
123:123
JrId: 29330
long title: Anthropotes / Istituto Giovanni Paolo II per studi su matrimonio e famiglia
short title: Anthropotes
ISSN: 1120-2874
ISSN (Online): 
IsoAbbr: Anthropotes
NlmId: 101091005
123:123
JrId: 29331
long title: Applied economics discussion paper series / University of Oxford, Institute of Economics and Statistics
short title: Appl Econ Discuss Pap Ser
ISSN: 
ISSN (Online): 
IsoAbbr: Appl Econ Discuss Pap Ser
NlmId: 101091031
123:123
JrId: 29332
long title: The Appraisal journal
short title: Appraisal J
ISSN: 0003-7087
ISSN (Online): 
IsoAbbr: Appraisal J
NlmId: 101091038
123:123
JrId: 29333
long title: Arab affairs (London, England)
short title: Arab Aff
ISSN: 0950-0731
ISSN (Online): 
IsoAbbr: Arab Aff
NlmId: 101091049
123:123
JrId: 29334
long title: The American school board journal
short title: Am Sch Board J
ISSN: 0003-0953
ISSN (Online): 
IsoAbbr: Am Sch Board J
NlmId: 101090984
123:123
JrId: 29335
long title: American Universities Field Staff reports: Asia
short title: Am Univ Field Staff Rep Asia
ISSN: 
ISSN (Online): 
IsoAbbr: Am Univ Field Staff Rep Asia
NlmId: 101090987
123:123
JrId: 29336
long title: American Universities Field Staff reports: South America
short title: Am Univ Field Staff Rep South Am
ISSN: 
ISSN (Online): 
IsoAbbr: Am Univ Field Staff Rep South Am
NlmId: 101090989
123:123
JrId: 29338
long title: Analele stiintifice ale Universitatii "Al. I. Cuza" din Iasi. Sectiunea IIIc, Stiinte economice (1976)
short title: An Stiint Univ AI I Cuza Iasi Sect III C Stiint Econ
ISSN: 0379-7864
ISSN (Online): 
IsoAbbr: An Stiint Univ AI I Cuza Iasi Sect III C Stiint Econ
NlmId: 101090993
123:123
JrId: 29339
long title: Anales de la Sociedad de Geografia e Historia. Sociedad de Geografia e Historia de Guatemala
short title: An Soc Geogr Hist
ISSN: 
ISSN (Online): 
IsoAbbr: An Soc Geogr Hist
NlmId: 101090994
123:123
JrId: 29340
long title: Analisis politico (Bogota, Colombia)
short title: Anal Polit
ISSN: 
ISSN (Online): 
IsoAbbr: Anal Polit
NlmId: 101091000
123:123
JrId: 29341
long title: Applicable analysis
short title: Appl Anal
ISSN: 0003-6811
ISSN (Online): 
IsoAbbr: Appl Anal
NlmId: 101091018
123:123
JrId: 29342
long title: APDI newsletter. United Nations Asian and Pacific Development Institute
short title: APDI Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: APDI Newsl
NlmId: 101091029
123:123
JrId: 29343
long title: The Arab journal of the social sciences
short title: Arab J Soc Sci
ISSN: 0269-2325
ISSN (Online): 
IsoAbbr: Arab J Soc Sci
NlmId: 101091058
123:123
JrId: 29344
long title: Arabia (London, England)
short title: Arabia
ISSN: 0260-4272
ISSN (Online): 
IsoAbbr: Arabia
NlmId: 101091062
123:123
JrId: 29345
long title: Arbeit und Soziales
short title: Arb Soz
ISSN: 
ISSN (Online): 
IsoAbbr: Arb Soz
NlmId: 101091068
123:123
JrId: 29346
long title: Archive reporter. Data Archive on Adolescent Pregnancy and Pregnancy Prevention
short title: Arch Report
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Report
NlmId: 101091119
123:123
JrId: 29347
long title: The Arab economist
short title: Arab Econ
ISSN: 
ISSN (Online): 
IsoAbbr: Arab Econ
NlmId: 101091139
123:123
JrId: 29348
long title: AQ (Balmain, N.S.W.)
short title: AQ
ISSN: 1443-3605
ISSN (Online): 
IsoAbbr: AQ
NlmId: 101091136
123:123
JrId: 29349
long title: Actualidad juridica Aranzadi
short title: Actual Jurid Aranzadi
ISSN: 
ISSN (Online): 
IsoAbbr: Actual Jurid Aranzadi
NlmId: 101091142
123:123
JrId: 29350
long title: Asia
short title: Asia
ISSN: 0161-4355
ISSN (Online): 
IsoAbbr: Asia
NlmId: 101091286
123:123
JrId: 29351
long title: Asia Pacific viewpoint
short title: Asia Pac Viewp
ISSN: 1360-7456
ISSN (Online): 
IsoAbbr: Asia Pac Viewp
NlmId: 101091309
123:123
JrId: 29352
long title: The Asia magazine
short title: Asia Mag
ISSN: 0004-4474
ISSN (Online): 
IsoAbbr: Asia Mag
NlmId: 101091306
123:123
JrId: 29353
long title: Asia Pacific observer : a quarterly newsletter from the East-West Center
short title: Asia Pac Obs
ISSN: 1076-5549
ISSN (Online): 
IsoAbbr: Asia Pac Obs
NlmId: 101091308
123:123
JrId: 29354
long title: Program quarterly - The Asia Foundation. The Asia Foundation
short title: Program Q Asia Found
ISSN: 0004-4458
ISSN (Online): 
IsoAbbr: Program Q Asia Found
NlmId: 101091310
123:123
JrId: 29355
long title: The Asian journal of economics : a journal of the Society for Asian Development
short title: Asian J Econ
ISSN: 
ISSN (Online): 
IsoAbbr: Asian J Econ
NlmId: 101091326
123:123
JrId: 29356
long title: Asian journal of economics and social studies
short title: Asian J Econ Soc Stud
ISSN: 
ISSN (Online): 
IsoAbbr: Asian J Econ Soc Stud
NlmId: 101091346
123:123
JrId: 29357
long title: Centerviews (Honolulu, Hawaii)
short title: Centerviews
ISSN: 0746-1402
ISSN (Online): 
IsoAbbr: Centerviews
NlmId: 101091456
123:123
JrId: 29358
long title: Central Asia monitor
short title: Cent Asia Monit
ISSN: 1062-2314
ISSN (Online): 
IsoAbbr: Cent Asia Monit
NlmId: 101091463
123:123
JrId: 29359
long title: Asian studies (Quezon City, Philippines)
short title: Asian Stud
ISSN: 0004-4679
ISSN (Online): 
IsoAbbr: Asian Stud
NlmId: 101091383
123:123
JrId: 29360
long title: Monografias de la Corporacion Centro Regional de la Poblacion
short title: Monogr Corp Cent Reg Poblac
ISSN: 
ISSN (Online): 
IsoAbbr: Monogr Corp Cent Reg Poblac
NlmId: 101091387
123:123
JrId: 29361
long title: Atoll research bulletin
short title: Atoll Res Bull
ISSN: 0077-5630
ISSN (Online): 
IsoAbbr: Atoll Res Bull
NlmId: 101091392
123:123
JrId: 29362
long title: Aussenwirtschaft : Zeitschrift fur internationale Wirtschaftsbeziehungen / herausgegeben vom Schweizerischen Institut fur Aussenwirtschafts- und Marktforschung an der Handels-Hochschule St. Gallen
short title: Aussenwirtschaft
ISSN: 0004-8216
ISSN (Online): 
IsoAbbr: Aussenwirtschaft
NlmId: 101091394
123:123
JrId: 29363
long title: Australian bulletin of labour
short title: Aust Bull Labour
ISSN: 0311-6336
ISSN (Online): 
IsoAbbr: Aust Bull Labour
NlmId: 101091397
123:123
JrId: 29365
long title: The Australian journal of agricultural and resource economics
short title: Aust J Agric Resour Econ
ISSN: 1364-985X
ISSN (Online): 
IsoAbbr: Aust J Agric Resour Econ
NlmId: 101091407
123:123
JrId: 29366
long title: The Australian journal of Chinese affairs = Ao chung
short title: Aust J Chin Aff
ISSN: 0156-7365
ISSN (Online): 
IsoAbbr: Aust J Chin Aff
NlmId: 101091408
123:123
JrId: 29367
long title: Australian journal of geodesy, photogrammetry, and surveying
short title: Aust J Geod Photogramm Surv
ISSN: 0159-8910
ISSN (Online): 
IsoAbbr: Aust J Geod Photogramm Surv
NlmId: 101091415
123:123
JrId: 29368
long title: Australian society
short title: Aust Soc
ISSN: 0729-8595
ISSN (Online): 
IsoAbbr: Aust Soc
NlmId: 101091427
123:123
JrId: 29369
long title: A.W.R. Bulletin. Association for the Study of the World Refugee Problem
short title: AWR Bull
ISSN: 0001-2947
ISSN (Online): 
IsoAbbr: AWR Bull
NlmId: 101091445
123:123
JrId: 29370
long title: CDE working paper. University of Wisconsin--Madison. Center for Demography and Ecology
short title: CDE Work Pap
ISSN: 0891-2874
ISSN (Online): 
IsoAbbr: CDE Work Pap
NlmId: 101091446
123:123
JrId: 29371
long title: Backgrounder (Washington, D.C.)
short title: Backgrounder
ISSN: 1061-3889
ISSN (Online): 
IsoAbbr: Backgrounder
NlmId: 101091451
123:123
JrId: 29372
long title: CEDPA world wide. Centre for Development and Population Activities
short title: CEDPA World Wide
ISSN: 
ISSN (Online): 
IsoAbbr: CEDPA World Wide
NlmId: 101091452
123:123
JrId: 29373
long title: The Bangkok post
short title: Bangkok Post
ISSN: 
ISSN (Online): 
IsoAbbr: Bangkok Post
NlmId: 101091454
123:123
JrId: 29374
long title: Banque
short title: Banque
ISSN: 0005-5581
ISSN (Online): 
IsoAbbr: Banque
NlmId: 101091464
123:123
JrId: 29375
long title: Central issues in anthropology : a journal of the Central States Anthropological Society
short title: Cent Issues Anthropol
ISSN: 0739-7917
ISSN (Online): 
IsoAbbr: Cent Issues Anthropol
NlmId: 101091468
123:123
JrId: 29376
long title: Statistiske efterretninger. Befolkning og valg / Danmarks statistik
short title: Statist Efterret
ISSN: 0108-5530
ISSN (Online): 
IsoAbbr: Statist Efterret
NlmId: 101091501
123:123
JrId: 29377
long title: China law and practice
short title: China Law Pract
ISSN: 1012-6724
ISSN (Online): 
IsoAbbr: China Law Pract
NlmId: 101091614
123:123
JrId: 29380
long title: Behaviormetrika
short title: Behaviormetrika
ISSN: 0385-7417
ISSN (Online): 
IsoAbbr: Behaviormetrika
NlmId: 101091502
123:123
JrId: 29381
long title: Benelux
short title: Benelux
ISSN: 0251-2912
ISSN (Online): 
IsoAbbr: Benelux
NlmId: 101091513
123:123
JrId: 29382
long title: Berliner geographische Studien
short title: Berl Geogr Stud
ISSN: 0341-8537
ISSN (Online): 
IsoAbbr: Berl Geogr Stud
NlmId: 101091529
123:123
JrId: 29383
long title: Changing men (Madison, Wis.)
short title: Chang Men
ISSN: 0889-7174
ISSN (Online): 
IsoAbbr: Chang Men
NlmId: 101091533
123:123
JrId: 29384
long title: Beyond relief
short title: Beyond Relief
ISSN: 0884-8513
ISSN (Online): 
IsoAbbr: Beyond Relief
NlmId: 101091534
123:123
JrId: 29385
long title: Bijdragen tot de geschiedenis
short title: Bijdr Geschied
ISSN: 0006-2286
ISSN (Online): 
IsoAbbr: Bijdr Geschied
NlmId: 101091574
123:123
JrId: 29386
long title: Biologia (Lahore, Pakistan)
short title: Biologia
ISSN: 0006-3096
ISSN (Online): 
IsoAbbr: Biologia
NlmId: 101091586
123:123
JrId: 29387
long title: Chemistry in Canada
short title: Chem Can
ISSN: 0009-3114
ISSN (Online): 
IsoAbbr: Chem Can
NlmId: 101091597
123:123
JrId: 29388
long title: Chicago policy review
short title: Chic Pol Rev
ISSN: 1093-8990
ISSN (Online): 
IsoAbbr: Chic Pol Rev
NlmId: 101091598
123:123
JrId: 29389
long title: The China geographer
short title: Chnia Geogr
ISSN: 0162-0789
ISSN (Online): 
IsoAbbr: Chnia Geogr
NlmId: 101091612
123:123
JrId: 29390
long title: Bloomsbury geographer
short title: Bloomsbury Geogr
ISSN: 0067-9232
ISSN (Online): 
IsoAbbr: Bloomsbury Geogr
NlmId: 101091632
123:123
JrId: 29391
long title: Zu guo
short title: Zu Guo
ISSN: 
ISSN (Online): 
IsoAbbr: Zu Guo
NlmId: 101091756
123:123
JrId: 29392
long title: Jian kang bao
short title: Jian Kang Bao
ISSN: 
ISSN (Online): 
IsoAbbr: Jian Kang Bao
NlmId: 101091768
123:123
JrId: 29393
long title: Bulletin de methodologie sociologique : BMS
short title: Bull Methodol Sociol
ISSN: 0759-1063
ISSN (Online): 
IsoAbbr: Bull Methodol Sociol
NlmId: 101091633
123:123
JrId: 29394
long title: Boardroom reports
short title: Boardr Rep
ISSN: 0045-2300
ISSN (Online): 
IsoAbbr: Boardr Rep
NlmId: 101091637
123:123
JrId: 29395
long title: The Body forum
short title: Body Forum
ISSN: 0145-6210
ISSN (Online): 
IsoAbbr: Body Forum
NlmId: 101091639
123:123
JrId: 29396
long title: Boletim de informacao socio-economica / Gabinete de Estudos Economicos, Ministerio do Plano e Cooperacao Internacional
short title: Bol Inf Socio Econ
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Inf Socio Econ
NlmId: 101091655
123:123
JrId: 29397
long title: Boletim sobre populacao, emprego e renda no nordeste / Superintendencia do Desenvolvimento do Nordeste, Fundacao Joaquim Nabuco
short title: Bol Popul Emprego Renda Nordeste
ISSN: 0102-1044
ISSN (Online): 
IsoAbbr: Bol Popul Emprego Renda Nordeste
NlmId: 101091660
123:123
JrId: 29398
long title: Boletin de la Real Sociedad Espanola de Historia Natural. Seccion biologica : organo del Instituto de Ciencias Naturales Jose de Acosta
short title: Bol R Soc Esp Hist Nat Secc Biol
ISSN: 0366-3272
ISSN (Online): 
IsoAbbr: Bol R Soc Esp Hist Nat Secc Biol
NlmId: 101091702
123:123
JrId: 29399
long title: Boletin de poblacion
short title: Bol Poblac
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Poblac
NlmId: 101091705
123:123
JrId: 29400
long title: Boletin de indicadores de coyuntura / Republica de Venezuela, Presidencia de la Republica, Oficina Central de Estadistica e Informatica
short title: Bol Indic Coyunt
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Indic Coyunt
NlmId: 101091715
123:123
JrId: 29402
long title: China newsletter
short title: China Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: China Newsl
NlmId: 101091726
123:123
JrId: 29403
long title: Boletin mexicano de derecho comparado / Instituto de Investigaciones Juridicas, UNAM
short title: Bol Mex Derecho Comp
ISSN: 0041-8633
ISSN (Online): 
IsoAbbr: Bol Mex Derecho Comp
NlmId: 101091747
123:123
JrId: 29404
long title: Boletin socioeconomico (Cali, Colombia : 1985)
short title: Bol Socioecon
ISSN: 0120-5242
ISSN (Online): 
IsoAbbr: Bol Socioecon
NlmId: 101091749
123:123
JrId: 29405
long title: Guo li Taiwan shi fan da xue Di li yan jiu suo di li yan jiu bao gao. Kuo li T'ai-wan shih fan ta hsueh. Ti li yen chiu so
short title: Guo Li Taiwan Shi Fan Da Xue Di li Yan Jiu Suo Di Li Yan Jiu Bao Gaob
ISSN: 
ISSN (Online): 
IsoAbbr: Guo Li Taiwan Shi Fan Da Xue Di li Yan Jiu Suo Di Li Yan Jiu Bao Gaob
NlmId: 101091764
123:123
JrId: 29406
long title: Chinese geographical science / Sponsored by Changchun Institute of Geography, Chinese Academy of Sciences
short title: Chin Geogr Sci
ISSN: 1002-0063
ISSN (Online): 
IsoAbbr: Chin Geogr Sci
NlmId: 101091834
123:123
JrId: 29407
long title: Boletin (Instituto de Estudios de Poblacion y Desarrollo (Dominican Republic))
short title: Boletin
ISSN: 
ISSN (Online): 
IsoAbbr: Boletin
NlmId: 101091793
123:123
JrId: 29408
long title: Brandeis review
short title: Brandeis Rev
ISSN: 0273-7175
ISSN (Online): 
IsoAbbr: Brandeis Rev
NlmId: 101091813
123:123
JrId: 29409
long title: Brazilian economic studies
short title: Braz Econ Stud
ISSN: 0100-2910
ISSN (Online): 
IsoAbbr: Braz Econ Stud
NlmId: 101091814
123:123
JrId: 29410
long title: Chinese environment & development (Armonk, N.Y.)
short title: Chin Environ Dev
ISSN: 1061-9534
ISSN (Online): 
IsoAbbr: Chin Environ Dev
NlmId: 101091832
123:123
JrId: 29411
long title: British journal of sociology of education
short title: Br J Sociol Educ
ISSN: 0142-5692
ISSN (Online): 
IsoAbbr: Br J Sociol Educ
NlmId: 101091835
123:123
JrId: 29412
long title: British review of economic issues
short title: Br Rev Econ Issues
ISSN: 0141-4739
ISSN (Online): 
IsoAbbr: Br Rev Econ Issues
NlmId: 101091847
123:123
JrId: 29413
long title: Broward review
short title: Broward Rev
ISSN: 0887-4751
ISSN (Online): 
IsoAbbr: Broward Rev
NlmId: 101091850
123:123
JrId: 29414
long title: Chroniques d'actualite de la S.E.D.E.I.S
short title: Chron Actual SEDEIS
ISSN: 0396-437X
ISSN (Online): 
IsoAbbr: Chron Actual SEDEIS
NlmId: 101091868
123:123
JrId: 29415
long title: City journal (New York, N.Y.)
short title: City J
ISSN: 1060-8540
ISSN (Online): 
IsoAbbr: City J
NlmId: 101091898
123:123
JrId: 29416
long title: Cityscape (Washington, D.C.)
short title: Cityscape
ISSN: 
ISSN (Online): 
IsoAbbr: Cityscape
NlmId: 101091908
123:123
JrId: 29418
long title: Built environment
short title: Built Environ
ISSN: 0263-7960
ISSN (Online): 
IsoAbbr: Built Environ
NlmId: 101091924
123:123
JrId: 29419
long title: Bulletin d'histoire politique
short title: Bull Hist Polit
ISSN: 1201-0421
ISSN (Online): 
IsoAbbr: Bull Hist Polit
NlmId: 101091935
123:123
JrId: 29420
long title: Bulletin economique et social du Maroc
short title: Bull Econ Soc Maroc
ISSN: 0007-4586
ISSN (Online): 
IsoAbbr: Bull Econ Soc Maroc
NlmId: 101091937
123:123
JrId: 29421
long title: Bulletin of francophone Africa / Maghreb Research Group
short title: Bull Francoph Afr
ISSN: 0966-1018
ISSN (Online): 
IsoAbbr: Bull Francoph Afr
NlmId: 101091945
123:123
JrId: 29422
long title: Bulletin of the American Schools of Oriental Research. American Schools of Oriental Research
short title: Bull Am Schools Orient Res
ISSN: 0003-097X
ISSN (Online): 
IsoAbbr: Bull Am Schools Orient Res
NlmId: 101091965
123:123
JrId: 29423
long title: The bulletin of the Cleveland Medical Library. Cleveland Medical Library Association
short title: Bull Clevel Med Libr
ISSN: 0009-8833
ISSN (Online): 
IsoAbbr: Bull Clevel Med Libr
NlmId: 101091970
123:123
JrId: 29424
long title: Kao gu ren lei xue kan
short title: Kao Ku Jen Lei Hsueh Kan
ISSN: 0077-5843
ISSN (Online): 
IsoAbbr: Kao Ku Jen Lei Hsueh Kan
NlmId: 101091987
123:123
JrId: 29425
long title: Coastal management : an international journal of marine environment, resources, law, and society
short title: Coast Manage
ISSN: 0892-0753
ISSN (Online): 
IsoAbbr: Coast Manage
NlmId: 101091992
123:123
JrId: 29426
long title: Bulletin of the Ghana Geographical Association
short title: Bull Ghana Geogr Assoc
ISSN: 0016-9536
ISSN (Online): 
IsoAbbr: Bull Ghana Geogr Assoc
NlmId: 101091999
123:123
JrId: 29427
long title: Bulletin of the International Committee on Urgent Anthropological and Ethnological Research. International Committee on Urgent Anthropological and Ethnological Research
short title: Bull Int Comm Urgent Anthropol Ethnol Res
ISSN: 0538-5865
ISSN (Online): 
IsoAbbr: Bull Int Comm Urgent Anthropol Ethnol Res
NlmId: 101092017
123:123
JrId: 29428
long title: Co-existence (Glasgow, Scotland)
short title: Coexistence
ISSN: 0587-5994
ISSN (Online): 
IsoAbbr: Coexistence
NlmId: 101092021
123:123
JrId: 29429
long title: Columbia journal of gender and law
short title: Columbia J Gend Law
ISSN: 1062-6220
ISSN (Online): 
IsoAbbr: Columbia J Gend Law
NlmId: 101092067
123:123
JrId: 29430
long title: The bulletin of the Society of University Cartographers. Society of University Cartographers
short title: Bull Soc Univ Cartogr
ISSN: 0036-1984
ISSN (Online): 
IsoAbbr: Bull Soc Univ Cartogr
NlmId: 101092100
123:123
JrId: 29431
long title: Bureau of Justice Statistics special report
short title: Bur Justice Stat Spec Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Bur Justice Stat Spec Rep
NlmId: 101092109
123:123
JrId: 29432
long title: Business and economic review (Columbia, S.C.)
short title: Bus Econ Rev
ISSN: 0007-6465
ISSN (Online): 
IsoAbbr: Bus Econ Rev
NlmId: 101092112
123:123
JrId: 29433
long title: Business India
short title: BusinessIndia
ISSN: 0254-5268
ISSN (Online): 
IsoAbbr: BusinessIndia
NlmId: 101092114
123:123
JrId: 29434
long title: Communist and post-communist studies
short title: Communist Post-Communist Stud
ISSN: 0967-067X
ISSN (Online): 
IsoAbbr: Communist Post-Communist Stud
NlmId: 101092164
123:123
JrId: 29435
long title: Communist economies
short title: Communist Econ
ISSN: 0954-0113
ISSN (Online): 
IsoAbbr: Communist Econ
NlmId: 101092172
123:123
JrId: 29436
long title: Communist economies and economic transformation
short title: Communist Econ Econ Transform
ISSN: 1351-4393
ISSN (Online): 
IsoAbbr: Communist Econ Econ Transform
NlmId: 101092173
123:123
JrId: 29437
long title: Communio (Spokane, Wash.)
short title: Communio
ISSN: 0094-2065
ISSN (Online): 
IsoAbbr: Communio
NlmId: 101092196
123:123
JrId: 29438
long title: Computers & mathematics with applications (Oxford, England : 1987)
short title: Comput Math Appl
ISSN: 0898-1221
ISSN (Online): 
IsoAbbr: Comput Math Appl
NlmId: 101092359
123:123
JrId: 29439
long title: Cahiers africains d'administration publique = African administrative studies
short title: Cah Afr Adm Publique
ISSN: 0007-9588
ISSN (Online): 
IsoAbbr: Cah Afr Adm Publique
NlmId: 101092239
123:123
JrId: 29440
long title: Cahiers de geographie du Quebec
short title: Cah Geogr Que
ISSN: 0007-9766
ISSN (Online): 
IsoAbbr: Cah Geogr Que
NlmId: 101092248
123:123
JrId: 29441
long title: Cahiers de recherche sociologique
short title: Cah Rech Sociol
ISSN: 0831-1048
ISSN (Online): 
IsoAbbr: Cah Rech Sociol
NlmId: 101092250
123:123
JrId: 29442
long title: Serie sciences de l'homme
short title: Cah Am Lat Ser Sci Homme
ISSN: 0008-0020
ISSN (Online): 
IsoAbbr: Cah Am Lat Ser Sci Homme
NlmId: 101092259
123:123
JrId: 29443
long title: Cahiers du Centre de recherches et d'etudes sur Paris et l'Ile-de-France (CREPIF)
short title: Cah Cent Rech Etud Paris Lle de France
ISSN: 0760-6079
ISSN (Online): 
IsoAbbr: Cah Cent Rech Etud Paris Lle de France
NlmId: 101092260
123:123
JrId: 29444
long title: Comparative economic studies
short title: Comp Econ Stud
ISSN: 0888-7233
ISSN (Online): 
IsoAbbr: Comp Econ Stud
NlmId: 101092261
123:123
JrId: 29445
long title: Cahiers economiques et sociaux
short title: Cah Econ Soc
ISSN: 0008-0209
ISSN (Online): 
IsoAbbr: Cah Econ Soc
NlmId: 101092263
123:123
JrId: 29446
long title: Cahiers geographiques de Rouen
short title: Cah Geogr Rouen
ISSN: 0181-0839
ISSN (Online): 
IsoAbbr: Cah Geogr Rouen
NlmId: 101092265
123:123
JrId: 29447
long title: Cahiers techniques AFRO
short title: Cah Tech AFRO
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Tech AFRO
NlmId: 101092267
123:123
JrId: 29448
long title: California anthropologist
short title: Calif Anthropol
ISSN: 0272-5452
ISSN (Online): 
IsoAbbr: Calif Anthropol
NlmId: 101092272
123:123
JrId: 29449
long title: Cambridge anthropology : a journal of the Department of Social Anthropology, Cambridge University
short title: Camb Anthropol
ISSN: 
ISSN (Online): 
IsoAbbr: Camb Anthropol
NlmId: 101092294
123:123
JrId: 29450
long title: Canadian and international education. Education canadienne et internationale
short title: Can Int Educ
ISSN: 0315-1409
ISSN (Online): 
IsoAbbr: Can Int Educ
NlmId: 101092321
123:123
JrId: 29451
long title: Computers & geosciences
short title: Comput Geosci
ISSN: 0098-3004
ISSN (Online): 
IsoAbbr: Comput Geosci
NlmId: 101092352
123:123
JrId: 29452
long title: Computers, environment and urban systems
short title: Comput Environ Urban Syst
ISSN: 0198-9715
ISSN (Online): 
IsoAbbr: Comput Environ Urban Syst
NlmId: 101092368
123:123
JrId: 29453
long title: CARE briefs on development issues
short title: CARE Briefs Develop Isssues
ISSN: 
ISSN (Online): 
IsoAbbr: CARE Briefs Develop Isssues
NlmId: 101092435
123:123
JrId: 29454
long title: The Canadian journal of statistics = Revue canadienne de statistique
short title: Can J Stat
ISSN: 0319-5724
ISSN (Online): 
IsoAbbr: Can J Stat
NlmId: 101092391
123:123
JrId: 29455
long title: Canadian women's studies = Les cahiers de la femme
short title: Can Womens Stud
ISSN: 0713-3235
ISSN (Online): 
IsoAbbr: Can Womens Stud
NlmId: 101092395
123:123
JrId: 29456
long title: Cape Breton post
short title: Cape Breton Post
ISSN: 0839-4970
ISSN (Online): 
IsoAbbr: Cape Breton Post
NlmId: 101092430
123:123
JrId: 29457
long title: Caribbean affairs (Port of Spain, Trinidad and Tobago)
short title: Caribb Aff
ISSN: 1011-5765
ISSN (Online): 
IsoAbbr: Caribb Aff
NlmId: 101092441
123:123
JrId: 29458
long title: Carolina planning
short title: Carol Plann
ISSN: 0164-0070
ISSN (Online): 
IsoAbbr: Carol Plann
NlmId: 101092445
123:123
JrId: 29459
long title: Carta economica regional : CER
short title: Carta Econ Reg
ISSN: 0187-7674
ISSN (Online): 
IsoAbbr: Carta Econ Reg
NlmId: 101092450
123:123
JrId: 29460
long title: New Zealand cartography and geographic information systems : the journal of the New Zealand Cartographic Society
short title: N Z Cartogr Geogr Inf Sys
ISSN: 1171-1337
ISSN (Online): 
IsoAbbr: N Z Cartogr Geogr Inf Sys
NlmId: 101092457
123:123
JrId: 29461
long title: Catholic standard (Washington, D.C.)
short title: Cathol Stand
ISSN: 0411-2741
ISSN (Online): 
IsoAbbr: Cathol Stand
NlmId: 101092461
123:123
JrId: 29462
long title: Catholic update
short title: Cathol Update
ISSN: 
ISSN (Online): 
IsoAbbr: Cathol Update
NlmId: 101092467
123:123
JrId: 29463
long title: Catholic woman
short title: Cathol Woman
ISSN: 0270-3610
ISSN (Online): 
IsoAbbr: Cathol Woman
NlmId: 101092497
123:123
JrId: 29464
long title: Catholic world
short title: Cathol World
ISSN: 0008-848X
ISSN (Online): 
IsoAbbr: Cathol World
NlmId: 101092506
123:123
JrId: 29466
long title: Constellations (Oxford, England)
short title: Constellations
ISSN: 1351-0487
ISSN (Online): 
IsoAbbr: Constellations
NlmId: 101092524
123:123
JrId: 29467
long title: Contemporary Jewry
short title: Contemp Jew
ISSN: 0147-1694
ISSN (Online): 
IsoAbbr: Contemp Jew
NlmId: 101092570
123:123
JrId: 29468
long title: Contemporary Marxism
short title: Contemp Marx
ISSN: 0193-8703
ISSN (Online): 
IsoAbbr: Contemp Marx
NlmId: 101092579
123:123
JrId: 29469
long title: The Ethiopian herald
short title: Ethiop Herald
ISSN: 
ISSN (Online): 
IsoAbbr: Ethiop Herald
NlmId: 101092657
123:123
JrId: 29470
long title: Etude de la population africaine = African population studies
short title: Etude Popul Afr
ISSN: 0850-5780
ISSN (Online): 
IsoAbbr: Etude Popul Afr
NlmId: 101092661
123:123
JrId: 29471
long title: Contradictions
short title: Contradictions
ISSN: 0770-8521
ISSN (Online): 
IsoAbbr: Contradictions
NlmId: 101092703
123:123
JrId: 29472
long title: Espiral (Guadalajara, Mexico)
short title: Espiral
ISSN: 
ISSN (Online): 
IsoAbbr: Espiral
NlmId: 101092600
123:123
JrId: 29473
long title: Estadistica panamena. Boletin
short title: Estad Panamena
ISSN: 
ISSN (Online): 
IsoAbbr: Estad Panamena
NlmId: 101092608
123:123
JrId: 29474
long title: Este pais (Mexico City, Mexico)
short title: Este Pais
ISSN: 0188-5405
ISSN (Online): 
IsoAbbr: Este Pais
NlmId: 101092614
123:123
JrId: 29476
long title: Estudios latinoamericanos (Mexico City, Mexico)
short title: Estud Latinoam
ISSN: 0187-1811
ISSN (Online): 
IsoAbbr: Estud Latinoam
NlmId: 101092631
123:123
JrId: 29477
long title: Estudios rurales latinoamericanos
short title: Estud Rurales Latinoam
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Rurales Latinoam
NlmId: 101092633
123:123
JrId: 29478
long title: Estudios sociales centroamericanos
short title: Estud Soc Centroam
ISSN: 0303-9676
ISSN (Online): 
IsoAbbr: Estud Soc Centroam
NlmId: 101092634
123:123
JrId: 29479
long title: Etudes canadiennes. Canadian studies
short title: Etud Can
ISSN: 0153-1700
ISSN (Online): 
IsoAbbr: Etud Can
NlmId: 101092668
123:123
JrId: 29480
long title: Etudes d'histoire africaine
short title: Etud Hist Afr
ISSN: 0071-1993
ISSN (Online): 
IsoAbbr: Etud Hist Afr
NlmId: 101092675
123:123
JrId: 29481
long title: Etudes & expansion
short title: Etud Expans
ISSN: 0770-2809
ISSN (Online): 
IsoAbbr: Etud Expans
NlmId: 101092677
123:123
JrId: 29482
long title: Etudes irlandaises
short title: Etud Irl
ISSN: 0183-973X
ISSN (Online): 
IsoAbbr: Etud Irl
NlmId: 101092681
123:123
JrId: 29483
long title: Etudes polemologiques
short title: Etud Polemol
ISSN: 0046-2640
ISSN (Online): 
IsoAbbr: Etud Polemol
NlmId: 101092690
123:123
JrId: 29484
long title: Etudes rwandaises
short title: Etudes Rwandaises
ISSN: 
ISSN (Online): 
IsoAbbr: Etudes Rwandaises
NlmId: 101092691
123:123
JrId: 29485
long title: Esope : bi-mensuel social, politique, economique / publie avec la collaboration de la S.E.D.D.E.S
short title: Esope
ISSN: 0421-4226
ISSN (Online): 
IsoAbbr: Esope
NlmId: 101092694
123:123
JrId: 29486
long title: Etudes zairoises
short title: Etud Zair
ISSN: 0301-9209
ISSN (Online): 
IsoAbbr: Etud Zair
NlmId: 101092695
123:123
JrId: 29487
long title: European foreign affairs review
short title: Eur Foreign Aff Rev
ISSN: 1384-6299
ISSN (Online): 
IsoAbbr: Eur Foreign Aff Rev
NlmId: 101092699
123:123
JrId: 29488
long title: Contributions to Indian sociology / Ecole pratique des hautes etudes (VIo section)-Paris [and] Institute of Social Anthropology-Oxford
short title: Contrib Indian Sociol
ISSN: 0069-9659
ISSN (Online): 
IsoAbbr: Contrib Indian Sociol
NlmId: 101092711
123:123
JrId: 29489
long title: Contributions to political economy
short title: Contrib Polit Econ
ISSN: 0277-5921
ISSN (Online): 
IsoAbbr: Contrib Polit Econ
NlmId: 101092712
123:123
JrId: 29490
long title: Cooperation and conflict
short title: Coop Confl
ISSN: 0010-8367
ISSN (Online): 
IsoAbbr: Coop Confl
NlmId: 101092722
123:123
JrId: 29491
long title: Country demographic profiles
short title: Ctry Demogr Profiles
ISSN: 0360-8514
ISSN (Online): 
IsoAbbr: Ctry Demogr Profiles
NlmId: 101092745
123:123
JrId: 29492
long title: European journal of marketing
short title: Eur J Mark
ISSN: 0309-0566
ISSN (Online): 
IsoAbbr: Eur J Mark
NlmId: 101092765
123:123
JrId: 29493
long title: European journal of political research
short title: Eur J Polit Res
ISSN: 0304-4130
ISSN (Online): 
IsoAbbr: Eur J Polit Res
NlmId: 101092768
123:123
JrId: 29494
long title: Covertaction quarterly
short title: Covertaction Q
ISSN: 1067-7232
ISSN (Online): 
IsoAbbr: Covertaction Q
NlmId: 101092771
123:123
JrId: 29495
long title: European law review
short title: Eur Law Rev
ISSN: 0307-5400
ISSN (Online): 
IsoAbbr: Eur Law Rev
NlmId: 101092779
123:123
JrId: 29496
long title: Coyuntura economica (Bogota, Colombia)
short title: Coyunt Econ
ISSN: 0120-3576
ISSN (Online): 
IsoAbbr: Coyunt Econ
NlmId: 101092798
123:123
JrId: 29497
long title: Revista europea de estudios latinoamericanos y del Caribe = European review of Latin American and Caribbean studies
short title: Rev Eur Estud Latinoam Caribe
ISSN: 0924-0608
ISSN (Online): 
IsoAbbr: Rev Eur Estud Latinoam Caribe
NlmId: 101092799
123:123
JrId: 29498
long title: European water pollution control : official publication of the European Water Pollution Control Association (EWPCA)
short title: Eur Water Pollut Control
ISSN: 0925-5060
ISSN (Online): 
IsoAbbr: Eur Water Pollut Control
NlmId: 101092803
123:123
JrId: 29499
long title: Creces / CONIN
short title: Creces
ISSN: 
ISSN (Online): 
IsoAbbr: Creces
NlmId: 101092841
123:123
JrId: 29500
long title: Explorations in Renaissance culture
short title: Explor Renaiss Cult
ISSN: 0098-2474
ISSN (Online): 
IsoAbbr: Explor Renaiss Cult
NlmId: 101092846
123:123
JrId: 29501
long title: Critical social research
short title: Crit Soc Res
ISSN: 0268-1803
ISSN (Online): 
IsoAbbr: Crit Soc Res
NlmId: 101092850
123:123
JrId: 29502
long title: Critical sociology
short title: Crit Sociol
ISSN: 0896-9205
ISSN (Online): 
IsoAbbr: Crit Sociol
NlmId: 101092857
123:123
JrId: 29503
long title: Critique of anthropology
short title: Crit Anthropol
ISSN: 0308-275X
ISSN (Online): 
IsoAbbr: Crit Anthropol
NlmId: 101092871
123:123
JrId: 29504
long title: The Crown agents review
short title: Crown Agents Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Crown Agents Rev
NlmId: 101092879
123:123
JrId: 29505
long title: Cuadernos del CLAEH
short title: Cuad CLAEH
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad CLAEH
NlmId: 101092883
123:123
JrId: 29506
long title: Faits et tendances
short title: Fait Tend
ISSN: 0014-7052
ISSN (Online): 
IsoAbbr: Fait Tend
NlmId: 101092890
123:123
JrId: 29507
long title: Family circle (Mount Morris, Ill.)
short title: Fam Circle
ISSN: 0014-7206
ISSN (Online): 
IsoAbbr: Fam Circle
NlmId: 101092893
123:123
JrId: 29508
long title: Family economics review
short title: Fam Econ Rev
ISSN: 0425-676X
ISSN (Online): 
IsoAbbr: Fam Econ Rev
NlmId: 101092894
123:123
JrId: 29509
long title: FAO fisheries circular = FAO circulaire sur les peches = FAO circular de pesca
short title: FAO Fish Circ
ISSN: 0429-9329
ISSN (Online): 
IsoAbbr: FAO Fish Circ
NlmId: 101092906
123:123
JrId: 29510
long title: Cultural anthropology : journal of the Society for Cultural Anthropology
short title: Cult Anthropol
ISSN: 0886-7356
ISSN (Online): 
IsoAbbr: Cult Anthropol
NlmId: 101092924
123:123
JrId: 29511
long title: Culture (Canadian Ethnology Society)
short title: Culture
ISSN: 0229-009X
ISSN (Online): 
IsoAbbr: Culture
NlmId: 101092932
123:123
JrId: 29512
long title: Economic review (Federal Reserve Bank of Atlanta)
short title: Econ Rev
ISSN: 0732-1813
ISSN (Online): 
IsoAbbr: Econ Rev
NlmId: 101092940
123:123
JrId: 29513
long title: Economic review (Federal Reserve Bank of Dallas)
short title: Econ Rev
ISSN: 0732-1414
ISSN (Online): 
IsoAbbr: Econ Rev
NlmId: 101092945
123:123
JrId: 29514
long title: Business review (Federal Reserve Bank of Philadelphia)
short title: Bus Rev
ISSN: 0007-7011
ISSN (Online): 
IsoAbbr: Bus Rev
NlmId: 101092948
123:123
JrId: 29515
long title: Feedback : ICOMP newsletter on management of population programmes
short title: Feedback
ISSN: 0127-5674
ISSN (Online): 
IsoAbbr: Feedback
NlmId: 101092959
123:123
JrId: 29516
long title: Female health topics & diagnostic reporter
short title: Female Health Top Diagn Report
ISSN: 
ISSN (Online): 
IsoAbbr: Female Health Top Diagn Report
NlmId: 101092971
123:123
JrId: 29517
long title: Feminist economics
short title: Fem Econ
ISSN: 1354-5701
ISSN (Online): 
IsoAbbr: Fem Econ
NlmId: 101092973
123:123
JrId: 29518
long title: The Current digest of the post-Soviet press
short title: Curr Dig Post Sov Press
ISSN: 1067-7542
ISSN (Online): 
IsoAbbr: Curr Dig Post Sov Press
NlmId: 101093003
123:123
JrId: 29519
long title: Czechoslovak economic digest
short title: Czech Econ Dig
ISSN: 0045-9461
ISSN (Online): 
IsoAbbr: Czech Econ Dig
NlmId: 101093022
123:123
JrId: 29520
long title: Czechoslovak sociological review
short title: Czechoslov Sociol Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Czechoslov Sociol Rev
NlmId: 101093030
123:123
JrId: 29521
long title: Daily (Statistics Canada)
short title: Dly Stat Can
ISSN: 0827-0465
ISSN (Online): 
IsoAbbr: Dly Stat Can
NlmId: 101093059
123:123
JrId: 29522
long title: DA, West Asia report
short title: DA West Asia Rep
ISSN: 
ISSN (Online): 
IsoAbbr: DA West Asia Rep
NlmId: 101093067
123:123
JrId: 29523
long title: Financial times (North American edition)
short title: Financ Times
ISSN: 0884-6782
ISSN (Online): 
IsoAbbr: Financ Times
NlmId: 101093035
123:123
JrId: 29524
long title: Finanz-archiv : Zeitschrift fur das Gesamte Finanzwesen
short title: Finanzarchiv
ISSN: 0015-2218
ISSN (Online): 
IsoAbbr: Finanzarchiv
NlmId: 101093036
123:123
JrId: 29525
long title: Finisterra
short title: Finisterra
ISSN: 0430-5027
ISSN (Online): 
IsoAbbr: Finisterra
NlmId: 101093037
123:123
JrId: 29526
long title: Proceedings of the ... International Congress of Endocrinology. International Congress of Endocrinology
short title: Proc Int Congr Endocrinol
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Congr Endocrinol
NlmId: 101093038
123:123
JrId: 29527
long title: The Fletcher forum
short title: Fletcher Forum
ISSN: 0147-0981
ISSN (Online): 
IsoAbbr: Fletcher Forum
NlmId: 101093039
123:123
JrId: 29528
long title: The Fletcher forum of world affairs
short title: Fletcher Forum World Aff
ISSN: 1046-1868
ISSN (Online): 
IsoAbbr: Fletcher Forum World Aff
NlmId: 101093041
123:123
JrId: 29529
long title: Focus: technical cooperation. Focus. Cooperacion tecnica. Focus. Cooperation technique
short title: Focus Tech Coop
ISSN: 0146-8502
ISSN (Online): 
IsoAbbr: Focus Tech Coop
NlmId: 101093043
123:123
JrId: 29530
long title: Folia geographica. Series geographica-oeconomica / Polska Akademia Nauk, Oddzial w Krakowie, Komisja Nauk Geograficznych
short title: Folia Geogr Ser Geogr Oecon
ISSN: 0071-6707
ISSN (Online): 
IsoAbbr: Folia Geogr Ser Geogr Oecon
NlmId: 101093045
123:123
JrId: 29531
long title: Folk (Kobenhavn)
short title: Folk
ISSN: 0085-0756
ISSN (Online): 
IsoAbbr: Folk
NlmId: 101093053
123:123
JrId: 29533
long title: Das Argument
short title: Argument
ISSN: 0004-1157
ISSN (Online): 
IsoAbbr: Argument
NlmId: 101093064
123:123
JrId: 29535
long title: De economia
short title: De Economia
ISSN: 
ISSN (Online): 
IsoAbbr: De Economia
NlmId: 101093085
123:123
JrId: 29536
long title: De Economist
short title: Economist (Leiden)
ISSN: 0013-063X
ISSN (Online): 
IsoAbbr: Economist (Leiden)
NlmId: 101093088
123:123
JrId: 29537
long title: Defenders
short title: Defenders
ISSN: 0162-6337
ISSN (Online): 
IsoAbbr: Defenders
NlmId: 101093089
123:123
JrId: 29538
long title: Defense law journal
short title: Def Law J
ISSN: 0011-7587
ISSN (Online): 
IsoAbbr: Def Law J
NlmId: 101093091
123:123
JrId: 29539
long title: Demosta
short title: Demosta
ISSN: 0011-8338
ISSN (Online): 
IsoAbbr: Demosta
NlmId: 101093394
123:123
JrId: 29540
long title: Desarrollo rural en las Americas
short title: Desarro Rural Amer
ISSN: 0420-1256
ISSN (Online): 
IsoAbbr: Desarro Rural Amer
NlmId: 101093401
123:123
JrId: 29541
long title: Deseret news (Salt Lake City, Utah : 1964)
short title: Deseret News
ISSN: 0745-4724
ISSN (Online): 
IsoAbbr: Deseret News
NlmId: 101093402
123:123
JrId: 29542
long title: Desertification control
short title: Desertif Control
ISSN: 0379-2455
ISSN (Online): 
IsoAbbr: Desertif Control
NlmId: 101093404
123:123
JrId: 29543
long title: Development brief
short title: Dev Brief
ISSN: 
ISSN (Online): 
IsoAbbr: Dev Brief
NlmId: 101093421
123:123
JrId: 29544
long title: Development directions
short title: Dev Dir
ISSN: 0705-064X
ISSN (Online): 
IsoAbbr: Dev Dir
NlmId: 101093423
123:123
JrId: 29545
long title: DEF : Development education forum
short title: DEF
ISSN: 
ISSN (Online): 
IsoAbbr: DEF
NlmId: 101093424
123:123
JrId: 29546
long title: Developpement-Quebec
short title: Dev Que
ISSN: 0701-564X
ISSN (Online): 
IsoAbbr: Dev Que
NlmId: 101093450
123:123
JrId: 29547
long title: Le Developpement voltaique
short title: Dev Volta
ISSN: 1010-3708
ISSN (Online): 
IsoAbbr: Dev Volta
NlmId: 101093451
123:123
JrId: 29548
long title: Dialectical anthropology
short title: Dialect Anthropol
ISSN: 0304-4092
ISSN (Online): 
IsoAbbr: Dialect Anthropol
NlmId: 101093457
123:123
JrId: 29549
long title: Diario de Centro America (Guatemala, Guatemala : 1880)
short title: D Cent Am
ISSN: 
ISSN (Online): 
IsoAbbr: D Cent Am
NlmId: 101093620
123:123
JrId: 29550
long title: Diario de Yucatan
short title: D Yucatan
ISSN: 
ISSN (Online): 
IsoAbbr: D Yucatan
NlmId: 101093621
123:123
JrId: 29551
long title: Differences
short title: Differences
ISSN: 1040-7391
ISSN (Online): 
IsoAbbr: Differences
NlmId: 101093624
123:123
JrId: 29552
long title: Domes : digest of Middle East studies
short title: Domes
ISSN: 1060-4367
ISSN (Online): 
IsoAbbr: Domes
NlmId: 101093625
123:123
JrId: 29553
long title: Il Diritto del lavoro
short title: Dir Lav
ISSN: 0012-3404
ISSN (Online): 
IsoAbbr: Dir Lav
NlmId: 101093629
123:123
JrId: 29554
long title: Eme eme_ estudios dominicanos
short title: Eme Eme Estud Domin
ISSN: 
ISSN (Online): 
IsoAbbr: Eme Eme Estud Domin
NlmId: 101094188
123:123
JrId: 29555
long title: Empleo y desempleo
short title: Empl Desempl
ISSN: 
ISSN (Online): 
IsoAbbr: Empl Desempl
NlmId: 101094194
123:123
JrId: 29556
long title: Enfoque feminista
short title: Enfoque Fem
ISSN: 
ISSN (Online): 
IsoAbbr: Enfoque Fem
NlmId: 101094294
123:123
JrId: 29557
long title: Engineering and science
short title: Eng Sci
ISSN: 0013-7812
ISSN (Online): 
IsoAbbr: Eng Sci
NlmId: 101094299
123:123
JrId: 29558
long title: Environment and planning. D, Society & space
short title: Environ Plan D
ISSN: 0263-7758
ISSN (Online): 
IsoAbbr: Environ Plan D
NlmId: 101094318
123:123
JrId: 29559
long title: The Environmentalist
short title: Environmentalist
ISSN: 0251-1088
ISSN (Online): 
IsoAbbr: Environmentalist
NlmId: 101094333
123:123
JrId: 29560
long title: Environnement africain
short title: Environ Afr
ISSN: 0850-8518
ISSN (Online): 
IsoAbbr: Environ Afr
NlmId: 101094398
123:123
JrId: 29561
long title: Equinoxe (Cayenne, French Guiana)
short title: Equinoxe
ISSN: 0750-0408
ISSN (Online): 
IsoAbbr: Equinoxe
NlmId: 101094369
123:123
JrId: 29562
long title: Era socialista
short title: Era Social
ISSN: 0379-3710
ISSN (Online): 
IsoAbbr: Era Social
NlmId: 101094374
123:123
JrId: 29563
long title: ERS spectrum
short title: ERS Spectr
ISSN: 
ISSN (Online): 
IsoAbbr: ERS Spectr
NlmId: 101094379
123:123
JrId: 29564
long title: Espaces et societes (Paris, France)
short title: Espaces Soc
ISSN: 0014-0481
ISSN (Online): 
IsoAbbr: Espaces Soc
NlmId: 101094381
123:123
JrId: 29565
long title: Entscheidungen des Bundesgerichtshofes in Zivilsachen. Germany (West). Bundesgerichtshof
short title: Entscheid Bundesgerichtshofes Zivilsachen
ISSN: 0435-7124
ISSN (Online): 
IsoAbbr: Entscheid Bundesgerichtshofes Zivilsachen
NlmId: 101094388
123:123
JrId: 29566
long title: Erdkundliches Wissen
short title: Erdkd Wissen
ISSN: 0425-1741
ISSN (Online): 
IsoAbbr: Erdkd Wissen
NlmId: 101094406
123:123
JrId: 29567
long title: The Fookien times yearbook
short title: Fookien Times Yearb
ISSN: 
ISSN (Online): 
IsoAbbr: Fookien Times Yearb
NlmId: 101094435
123:123
JrId: 29568
long title: Forum mondial de la sante
short title: Forum Mond Sante
ISSN: 0251-8716
ISSN (Online): 
IsoAbbr: Forum Mond Sante
NlmId: 101094540
123:123
JrId: 29569
long title: Daily report. People's Republic of China
short title: Dly Rep Peoples Repub China
ISSN: 0892-0141
ISSN (Online): 
IsoAbbr: Dly Rep Peoples Repub China
NlmId: 101094513
123:123
JrId: 29570
long title: Daily report. China
short title: Dly Rep China
ISSN: 0892-015X
ISSN (Online): 
IsoAbbr: Dly Rep China
NlmId: 101094515
123:123
JrId: 29571
long title: Forschungsjournal neue soziale Bewegungen
short title: Forsch J Neue Soz Beweg
ISSN: 0933-9361
ISSN (Online): 
IsoAbbr: Forsch J Neue Soz Beweg
NlmId: 101094525
123:123
JrId: 29572
long title: Forum for development studies
short title: Forum Dev Stud
ISSN: 0803-9410
ISSN (Online): 
IsoAbbr: Forum Dev Stud
NlmId: 101094535
123:123
JrId: 29573
long title: Forum_ revista invatamintului superior
short title: Forum Rev Invat Super
ISSN: 0015-8453
ISSN (Online): 
IsoAbbr: Forum Rev Invat Super
NlmId: 101094574
123:123
JrId: 29574
long title: Free China review
short title: Free China Rev
ISSN: 0016-030X
ISSN (Online): 
IsoAbbr: Free China Rev
NlmId: 101094579
123:123
JrId: 29575
long title: Futur anterieur
short title: Futur Anter
ISSN: 1154-418X
ISSN (Online): 
IsoAbbr: Futur Anter
NlmId: 101094589
123:123
JrId: 29576
long title: Gelisme dergisi = Studies in development
short title: Gelis Derg Orta dogu Tek Univ
ISSN: 1010-9927
ISSN (Online): 
IsoAbbr: Gelis Derg Orta dogu Tek Univ
NlmId: 101094675
123:123
JrId: 29577
long title: Free world horizons
short title: Free World Horiz
ISSN: 
ISSN (Online): 
IsoAbbr: Free World Horiz
NlmId: 101094628
123:123
JrId: 29578
long title: Gaea_ anales de la Sociedad Argentina de Estudios Geograficos
short title: GAEA An Soc Argent Estud Geogr
ISSN: 0374-0323
ISSN (Online): 
IsoAbbr: GAEA An Soc Argent Estud Geogr
NlmId: 101094640
123:123
JrId: 29579
long title: Gallup report (Princeton, N.J. : 1981)
short title: Gallup Rep
ISSN: 0731-6143
ISSN (Online): 
IsoAbbr: Gallup Rep
NlmId: 101094644
123:123
JrId: 29580
long title: Gender, place and culture : a journal of feminist geography
short title: Gend Place Cult
ISSN: 0966-369X
ISSN (Online): 
IsoAbbr: Gend Place Cult
NlmId: 101094685
123:123
JrId: 29581
long title: The gender cg newsletter
short title: Gend CG Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Gend CG Newsl
NlmId: 101094692
123:123
JrId: 29582
long title: Ge-magazine
short title: Ge Mag
ISSN: 0754-9725
ISSN (Online): 
IsoAbbr: Ge Mag
NlmId: 101094693
123:123
JrId: 29583
long title: Genre (Los Angeles, Calif.)
short title: Genre
ISSN: 1074-5246
ISSN (Online): 
IsoAbbr: Genre
NlmId: 101094818
123:123
JrId: 29584
long title: Geocarto international
short title: Geocarto Int
ISSN: 1010-6049
ISSN (Online): 
IsoAbbr: Geocarto Int
NlmId: 101094824
123:123
JrId: 29585
long title: Geo-Eco-Trop
short title: Geo Eco Trop
ISSN: 0379-0452
ISSN (Online): 
IsoAbbr: Geo Eco Trop
NlmId: 101094828
123:123
JrId: 29586
long title: Geografisk tidskrift / udgivet af Bestyrelsen for Det Kongelige danske geografiske selskab
short title: Geogr Tidsskr
ISSN: 0016-7223
ISSN (Online): 
IsoAbbr: Geogr Tidsskr
NlmId: 101094854
123:123
JrId: 29587
long title: Geografski pregled. Revue de geographie
short title: Geogr Pregl
ISSN: 
ISSN (Online): 
IsoAbbr: Geogr Pregl
NlmId: 101094855
123:123
JrId: 29588
long title: Geografski vestnik = Bulletin de la Societe de geographie de Ljubljana
short title: Geogr Vestn
ISSN: 0350-3895
ISSN (Online): 
IsoAbbr: Geogr Vestn
NlmId: 101094859
123:123
JrId: 29589
long title: Geographica (Madrid, Spain)
short title: Geographica
ISSN: 0433-4493
ISSN (Online): 
IsoAbbr: Geographica
NlmId: 101094871
123:123
JrId: 29590
long title: Geographica helvetica
short title: Geogr Helv
ISSN: 0016-7312
ISSN (Online): 
IsoAbbr: Geogr Helv
NlmId: 101094877
123:123
JrId: 29591
long title: The Geographical observer
short title: Geogr Obs
ISSN: 0072-0925
ISSN (Online): 
IsoAbbr: Geogr Obs
NlmId: 101095037
123:123
JrId: 29592
long title: Geographicalia
short title: Geographicalia
ISSN: 0210-8380
ISSN (Online): 
IsoAbbr: Geographicalia
NlmId: 101095043
123:123
JrId: 29593
long title: Global issues (Washington, D.C.)
short title: Glob Issues
ISSN: 
ISSN (Online): 
IsoAbbr: Glob Issues
NlmId: 101095320
123:123
JrId: 29594
long title: Economic geography
short title: Econ Geogr
ISSN: 0013-0095
ISSN (Online): 
IsoAbbr: Econ Geogr
NlmId: 101095330
123:123
JrId: 29595
long title: Futuribles (Paris, France : 1981)
short title: Futuribles
ISSN: 0337-307X
ISSN (Online): 
IsoAbbr: Futuribles
NlmId: 101095341
123:123
JrId: 29596
long title: Estudios geograficos
short title: Estud Geogr
ISSN: 0014-1496
ISSN (Online): 
IsoAbbr: Estud Geogr
NlmId: 101096094
123:123
JrId: 29597
long title: CEDPA network (Online)
short title: CEDPA Netw
ISSN: 
ISSN (Online): 
IsoAbbr: CEDPA Netw
NlmId: 101096109
123:123
JrId: 29598
long title: Social action
short title: Soc Action
ISSN: 0037-7627
ISSN (Online): 
IsoAbbr: Soc Action
NlmId: 101096381
123:123
JrId: 29599
long title: A&M : advertising and marketing
short title: A M
ISSN: 
ISSN (Online): 
IsoAbbr: A M
NlmId: 101096534
123:123
JrId: 29600
long title: Afrique 2000 (Geneva, Switzerland)
short title: Afrique 2000
ISSN: 1017-0952
ISSN (Online): 
IsoAbbr: Afrique 2000
NlmId: 101096537
123:123
JrId: 29601
long title: Bollettino di demografia storica
short title: Boll Demogr Stor
ISSN: 1126-9510
ISSN (Online): 
IsoAbbr: Boll Demogr Stor
NlmId: 101096585
123:123
JrId: 29602
long title: Cambodge soir
short title: Cambodge Soir
ISSN: 1319-0148
ISSN (Online): 
IsoAbbr: Cambodge Soir
NlmId: 101096619
123:123
JrId: 29603
long title: Famplanco news
short title: Famplanco News
ISSN: 0331-6114
ISSN (Online): 
IsoAbbr: Famplanco News
NlmId: 101096689
123:123
JrId: 29604
long title: Boletn Asociacin Chilena de Proteccin de la Familia
short title: Bol Asoc Chil Prot Fam
ISSN: 0716-2057
ISSN (Online): 
IsoAbbr: Bol Asoc Chil Prot Fam
NlmId: 101096722
123:123
JrId: 29605
long title: Al Darat
short title: Al Darat
ISSN: 1319-0148
ISSN (Online): 
IsoAbbr: Al Darat
NlmId: 101096714
123:123
JrId: 29606
long title: Environment folio
short title: Environ Folio
ISSN: 0116-1873
ISSN (Online): 
IsoAbbr: Environ Folio
NlmId: 101096717
123:123
JrId: 29607
long title: Adolescence education newsletter
short title: Adolesc Educ Newsl
ISSN: 1564-2984
ISSN (Online): 
IsoAbbr: Adolesc Educ Newsl
NlmId: 101096720
123:123
JrId: 29608
long title: Earth Negotiations Bulletin
short title: Earth Negot Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Earth Negot Bull
NlmId: 101097017
123:123
JrId: 29609
long title: Daily Mail and Guardian
short title: Dly Mail Guard
ISSN: 
ISSN (Online): 
IsoAbbr: Dly Mail Guard
NlmId: 101097024
123:123
JrId: 29610
long title: Annales d'economie et de statistique
short title: Ann Econ Stat
ISSN: 0769-489X
ISSN (Online): 
IsoAbbr: Ann Econ Stat
NlmId: 9426874
123:123
JrId: 29611
long title: Ageing international
short title: Ageing Int
ISSN: 0163-5158
ISSN (Online): 1936-606X
IsoAbbr: Ageing Int
NlmId: 7801687
123:123
JrId: 29612
long title: Guthrie Clinic bulletin
short title: Guthrie Clin Bull
ISSN: 0017-5838
ISSN (Online): 
IsoAbbr: Guthrie Clin Bull
NlmId: 0427707
123:123
JrId: 29613
long title: Toho Igakkai zasshi. Journal of the Medical Society of Toho University
short title: Toho Igakkai Zasshi
ISSN: 0040-8670
ISSN (Online): 
IsoAbbr: Toho Igakkai Zasshi
NlmId: 0413764
123:123
JrId: 29614
long title: The Journal of tropical medicine
short title: J Trop Med
ISSN: 0301-5459
ISSN (Online): 
IsoAbbr: J Trop Med
NlmId: 0406043
123:123
JrId: 29615
long title: Patologia
short title: Patologia (Mex)
ISSN: 
ISSN (Online): 
IsoAbbr: Patologia (Mex)
NlmId: 0253720
123:123
JrId: 29616
long title: Quarterly journal of crude drug research = Vierteljahrliche Zietschrift fur Drogen-Forschung = Revue trimestrielle des recherches sur les matieres premieres
short title: Q J Crude Drug Res
ISSN: 0033-5525
ISSN (Online): 
IsoAbbr: Q J Crude Drug Res
NlmId: 9427290
123:123
JrId: 29617
long title: Journal of the Pakistan Medical Association
short title: J Pak Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Pak Med Assoc
NlmId: 7503100
123:123
JrId: 29619
long title: Contrepoint
short title: Contrepoint
ISSN: 0010-7964
ISSN (Online): 
IsoAbbr: Contrepoint
NlmId: 101087546
123:123
JrId: 29620
long title: Indian journal of quantitative economics
short title: Indian J Quant Econ
ISSN: 0970-1532
ISSN (Online): 
IsoAbbr: Indian J Quant Econ
NlmId: 101087608
123:123
JrId: 29621
long title: Sosiologia
short title: Sosiologia
ISSN: 0038-1640
ISSN (Online): 
IsoAbbr: Sosiologia
NlmId: 101088033
123:123
JrId: 29622
long title: NACUBO business officer : magazine of the National Association of College and University Business Officers. National Association of College and University Business Officers
short title: NACUBO Bus Off
ISSN: 0147-877X
ISSN (Online): 
IsoAbbr: NACUBO Bus Off
NlmId: 101119718
123:123
JrId: 29623
long title: Danmarks amtsrad
short title: Dan Amtsrad
ISSN: 0011-6106
ISSN (Online): 
IsoAbbr: Dan Amtsrad
NlmId: 101120062
123:123
JrId: 29624
long title: Polio news
short title: Polio news
ISSN: 1564-0779
ISSN (Online): 
IsoAbbr: Polio news
NlmId: 101120349
123:123
JrId: 29625
long title: Gnitif
short title: Genitif
ISSN: 0221-1203
ISSN (Online): 
IsoAbbr: Genitif
NlmId: 101121213
123:123
JrId: 29626
long title: Bulletin trimestriel de l'Institut des actuaires francais. Institut des actuaires francais, Paris
short title: Bull Trimest Inst Actuaires Francais
ISSN: 1153-2254
ISSN (Online): 
IsoAbbr: Bull Trimest Inst Actuaires Francais
NlmId: 101121602
123:123
JrId: 29627
long title: Bulletin of the Natural Family Planning Council of Victoria
short title: Bull Nat Fam Plan Counc Vic
ISSN: 0312-7567
ISSN (Online): 
IsoAbbr: Bull Nat Fam Plan Counc Vic
NlmId: 101121619
123:123
JrId: 29628
long title: NFI bulletin
short title: NFI Bull
ISSN: 0971-2720
ISSN (Online): 
IsoAbbr: NFI Bull
NlmId: 101121620
123:123
JrId: 29630
long title: Ageing research reviews
short title: Ageing Res Rev
ISSN: 1568-1637
ISSN (Online): 1872-9649
IsoAbbr: Ageing Res. Rev.
NlmId: 101128963
123:123
JrId: 29631
long title: Critical reviews in computed tomography
short title: Crit Rev Comput Tomogr
ISSN: 1548-7679
ISSN (Online): 1549-7844
IsoAbbr: Crit Rev Comput Tomogr
NlmId: 101136418
123:123
JrId: 29632
long title: Reproduction (Cambridge, England) Supplement
short title: Reprod Suppl
ISSN: 1477-0415
ISSN (Online): 
IsoAbbr: Reprod. Suppl.
NlmId: 101142074
123:123
JrId: 29634
long title: Le infezioni in medicina : rivista periodica di eziologia, epidemiologia, diagnostica, clinica e terapia delle patologie infettive
short title: Infez Med
ISSN: 1124-9390
ISSN (Online): 
IsoAbbr: Infez Med
NlmId: 9613961
123:123
JrId: 29635
long title: Berkeley technology law journal / Boalt Hall School of Law, University of California, Berkeley
short title: Berkeley Technol Law J
ISSN: 1086-3818
ISSN (Online): 
IsoAbbr: Berkeley Technol Law J
NlmId: 101124031
123:123
JrId: 29636
long title: Cornell magazine (Ithaca, N.Y. : 1993)
short title: Cornell Mag
ISSN: 1070-2733
ISSN (Online): 
IsoAbbr: Cornell Mag
NlmId: 101124057
123:123
JrId: 29637
long title: Duke journal of gender law & policy
short title: Duke J Gend Law Policy
ISSN: 1090-1043
ISSN (Online): 
IsoAbbr: Duke J Gend Law Policy
NlmId: 101124060
123:123
JrId: 29638
long title: Law and policy in international business
short title: Law Policy Int Bus
ISSN: 0023-9208
ISSN (Online): 
IsoAbbr: Law Policy Int Bus
NlmId: 101124074
123:123
JrId: 29639
long title: Virginia journal of social policy & the law
short title: Va J Soc Policy Law
ISSN: 1068-7955
ISSN (Online): 
IsoAbbr: Va J Soc Policy Law
NlmId: 101124156
123:123
JrId: 29640
long title: Word & world
short title: Word World
ISSN: 0275-5270
ISSN (Online): 
IsoAbbr: Word World
NlmId: 101124157
123:123
JrId: 29641
long title: McKinney's Consolidated laws of New York annotated : with annotations from state and federal courts and state agencies. New York (State)
short title: McKinneys Consol Laws N Y Annot N Y State
ISSN: 
ISSN (Online): 
IsoAbbr: McKinneys Consol Laws N Y Annot N Y State
NlmId: 101135406
123:123
JrId: 29642
long title: Statutes of California and digests of measures / compiled by Bion M. Gregory, legislative counsel. California
short title: Statut Calif Dig Meas Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Statut Calif Dig Meas Calif
NlmId: 101140157
123:123
JrId: 29643
long title: Cambridge municipal code 1988 : a codification of the general ordinances of the city of Cambridge, Massachusetts / codified, indexed and published by Book Publishing Company. Cambridge (Mass.)
short title: Camb Munic Code 1988 Camb Mass
ISSN: 
ISSN (Online): 
IsoAbbr: Camb Munic Code 1988 Camb Mass
NlmId: 101140151
123:123
JrId: 29644
long title: Laws of the state of New Mexico. New Mexico
short title: Laws State N M N M
ISSN: 
ISSN (Online): 
IsoAbbr: Laws State N M N M
NlmId: 101140153
123:123
JrId: 29645
long title: Session laws of Hawaii passed by the State Legislature. Hawaii
short title: Sess Laws Hawaii Passed State Legis Hawaii
ISSN: 
ISSN (Online): 
IsoAbbr: Sess Laws Hawaii Passed State Legis Hawaii
NlmId: 101140154
123:123
JrId: 29646
long title: Boletin oficial del estado: Gaceta de Madrid. Spain
short title: Bol Of Estado Gac Madr Spain
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Of Estado Gac Madr Spain
NlmId: 101140155
123:123
JrId: 29647
long title: Session laws. Guam
short title: Sess Laws Guam
ISSN: 
ISSN (Online): 
IsoAbbr: Sess Laws Guam
NlmId: 101140156
123:123
JrId: 29650
long title: Cancer cell international
short title: Cancer Cell Int
ISSN: 
ISSN (Online): 1475-2867
IsoAbbr: Cancer Cell Int.
NlmId: 101139795
123:123
JrId: 29651
long title: The Journal of dermatological treatment
short title: J Dermatolog Treat
ISSN: 0954-6634
ISSN (Online): 1471-1753
IsoAbbr: J Dermatolog Treat
NlmId: 8918133
123:123
JrId: 29653
long title: International journal of cardiovascular interventions
short title: Int J Cardiovasc Intervent
ISSN: 1462-8848
ISSN (Online): 
IsoAbbr: Int J Cardiovasc Intervent
NlmId: 9815622
123:123
JrId: 29654
long title: Neuromolecular medicine
short title: Neuromolecular Med
ISSN: 1535-1084
ISSN (Online): 1559-1174
IsoAbbr: Neuromolecular Med.
NlmId: 101135365
123:123
JrId: 29655
long title: Physiological entomology
short title: Physiol Entomol
ISSN: 0307-6962
ISSN (Online): 1365-3032
IsoAbbr: Physiol. Entomol.
NlmId: 7610589
123:123
JrId: 29656
long title: Mitochondrion
short title: Mitochondrion
ISSN: 1567-7249
ISSN (Online): 1872-8278
IsoAbbr: Mitochondrion
NlmId: 100968751
123:123
JrId: 29657
long title: Veterinary clinical pathology / American Society for Veterinary Clinical Pathology
short title: Vet Clin Pathol
ISSN: 0275-6382
ISSN (Online): 1939-165X
IsoAbbr: Vet Clin Pathol
NlmId: 9880575
123:123
JrId: 29658
long title: New South Wales public health bulletin
short title: N S W Public Health Bull
ISSN: 1034-7674
ISSN (Online): 
IsoAbbr: N S W Public Health Bull
NlmId: 9712270
123:123
JrId: 29659
long title: Current treatment options in oncology
short title: Curr Treat Options Oncol
ISSN: 1527-2729
ISSN (Online): 1534-6277
IsoAbbr: Curr Treat Options Oncol
NlmId: 100900946
123:123
JrId: 29660
long title: International journal of audiology
short title: Int J Audiol
ISSN: 1499-2027
ISSN (Online): 1708-8186
IsoAbbr: Int J Audiol
NlmId: 101140017
123:123
JrId: 29661
long title: Journal of comparative physiology. A, Neuroethology, sensory, neural, and behavioral physiology
short title: J Comp Physiol A Neuroethol Sens Neural Behav Physiol
ISSN: 0340-7594
ISSN (Online): 1432-1351
IsoAbbr: J. Comp. Physiol. A Neuroethol. Sens. Neural. Behav. Physiol.
NlmId: 101141792
123:123
JrId: 29662
long title: The journal of pastoral care & counseling : JPCC
short title: J Pastoral Care Counsel
ISSN: 1542-3050
ISSN (Online): 
IsoAbbr: J Pastoral Care Counsel
NlmId: 101144384
123:123
JrId: 29663
long title: Eksperimental'naia i klinicheskaia gastroenterologiia = Experimental & clinical gastroenterology
short title: Eksp Klin Gastroenterol
ISSN: 1682-8658
ISSN (Online): 
IsoAbbr: Eksp Klin Gastroenterol
NlmId: 101144944
123:123
JrId: 29665
long title: Veterinary therapeutics : research in applied veterinary medicine
short title: Vet Ther
ISSN: 1528-3593
ISSN (Online): 
IsoAbbr: Vet. Ther.
NlmId: 100936368
123:123
JrId: 29666
long title: Paediatric respiratory reviews
short title: Paediatr Respir Rev
ISSN: 1526-0542
ISSN (Online): 1526-0550
IsoAbbr: Paediatr Respir Rev
NlmId: 100898941
123:123
JrId: 29667
long title: Criminal behaviour and mental health : CBMH
short title: Crim Behav Ment Health
ISSN: 0957-9664
ISSN (Online): 1471-2857
IsoAbbr: Crim Behav Ment Health
NlmId: 9309668
123:123
JrId: 29668
long title: Journal of clinical child and adolescent psychology : the official journal for the Society of Clinical Child and Adolescent Psychology, American Psychological Association, Division 53
short title: J Clin Child Adolesc Psychol
ISSN: 1537-4416
ISSN (Online): 1537-4424
IsoAbbr: J Clin Child Adolesc Psychol
NlmId: 101133858
123:123
JrId: 29669
long title: Journal of electroanalytical chemistry (Lausanne, Switzerland)
short title: J Electroanal Chem (Lausanne Switz)
ISSN: 1572-6657
ISSN (Online): 
IsoAbbr: J Electroanal Chem (Lausanne Switz)
NlmId: 9888876
123:123
JrId: 29670
long title: Smart materials & structures
short title: Smart Mater Struct
ISSN: 0964-1726
ISSN (Online): 
IsoAbbr: Smart Mater Struct
NlmId: 9886316
123:123
JrId: 29671
long title: IEEE transactions on pattern analysis and machine intelligence
short title: IEEE Trans Pattern Anal Mach Intell
ISSN: 0162-8828
ISSN (Online): 1939-3539
IsoAbbr: IEEE Trans Pattern Anal Mach Intell
NlmId: 9885960
123:123
JrId: 29672
long title: Neurocomputing
short title: Neurocomputing
ISSN: 0925-2312
ISSN (Online): 
IsoAbbr: Neurocomputing
NlmId: 9884927
123:123
JrId: 29673
long title: Advanced imaging (Woodbury, N.Y.)
short title: Adv Imaging
ISSN: 1042-0711
ISSN (Online): 
IsoAbbr: Adv Imaging
NlmId: 9884108
123:123
JrId: 29679
long title: Psychobiology (Austin, Tex.)
short title: Psychobiology (Austin, Tex)
ISSN: 0889-6313
ISSN (Online): 
IsoAbbr: Psychobiology (Austin, Tex)
NlmId: 9417264
123:123
JrId: 29680
long title: Current opinion in otolaryngology & head and neck surgery
short title: Curr Opin Otolaryngol Head Neck Surg
ISSN: 1068-9508
ISSN (Online): 1531-6998
IsoAbbr: Curr Opin Otolaryngol Head Neck Surg
NlmId: 9417024
123:123
JrId: 29682
long title: Nutrition research reviews
short title: Nutr Res Rev
ISSN: 0954-4224
ISSN (Online): 1475-2700
IsoAbbr: Nutr Res Rev
NlmId: 9113797
123:123
JrId: 29683
long title: Phlebology / Venous Forum of the Royal Society of Medicine
short title: Phlebology
ISSN: 0268-3555
ISSN (Online): 1758-1125
IsoAbbr: Phlebology
NlmId: 9012921
123:123
JrId: 29684
long title: Current opinion in anaesthesiology
short title: Curr Opin Anaesthesiol
ISSN: 0952-7907
ISSN (Online): 1473-6500
IsoAbbr: Curr Opin Anaesthesiol
NlmId: 8813436
123:123
JrId: 29686
long title: Le Travail humain
short title: Trav Hum
ISSN: 0041-1868
ISSN (Online): 
IsoAbbr: Trav Hum
NlmId: 0404415
123:123
JrId: 29687
long title: Journal of texture studies
short title: J Texture Stud
ISSN: 0022-4901
ISSN (Online): 1745-4603
IsoAbbr: J Texture Stud
NlmId: 0252052
123:123
JrId: 29688
long title: Journal of sensory studies
short title: J Sens Stud
ISSN: 0887-8250
ISSN (Online): 1745-459X
IsoAbbr: J Sens Stud
NlmId: 9881704
123:123
JrId: 29689
long title: Journal of electronic imaging
short title: J Electron Imaging
ISSN: 1017-9909
ISSN (Online): 
IsoAbbr: J Electron Imaging
NlmId: 9890371
123:123
JrId: 29690
long title: Electronics letters
short title: Electron Lett
ISSN: 0013-5194
ISSN (Online): 
IsoAbbr: Electron Lett
NlmId: 9882899
123:123
JrId: 29691
long title: Proceedings of the IEEE. Institute of Electrical and Electronics Engineers
short title: Proc IEEE Inst Electr Electron Eng
ISSN: 0018-9219
ISSN (Online): 
IsoAbbr: Proc IEEE Inst Electr Electron Eng
NlmId: 9879073
123:123
JrId: 29692
long title: Safety science
short title: Saf Sci
ISSN: 0925-7535
ISSN (Online): 
IsoAbbr: Saf Sci
NlmId: 9114980
123:123
JrId: 29693
long title: Archives des sciences et compte rendu des seances de la Societe / edites par la Societe de physique et d'histoire naturelle de Geneve
short title: Arch Sci Compte Rendu Seances Soc
ISSN: 0252-9289
ISSN (Online): 
IsoAbbr: Arch. Sci. Compte Rendu Seances Soc.
NlmId: 9884742
123:123
JrId: 29694
long title: Seibutsu kankyo chosetsu. [Environment control in biology
short title: Seibutsu Kankyo Chosetsu
ISSN: 0582-4087
ISSN (Online): 
IsoAbbr: Seibutsu Kankyo Chosetsu
NlmId: 0111656
123:123
JrId: 29695
long title: Memai heiko igaku
short title: Memai Heiko Igaku
ISSN: 
ISSN (Online): 1882-577X
IsoAbbr: Memai Heiko Igaku
NlmId: 100964682
123:123
JrId: 29697
long title: Annual review of astronomy and astrophysics
short title: Annu Rev Astron Astrophys
ISSN: 0066-4146
ISSN (Online): 
IsoAbbr: Annu Rev Astron Astrophys
NlmId: 101137067
123:123
JrId: 29698
long title: Meccanica
short title: Meccanica
ISSN: 0025-6455
ISSN (Online): 
IsoAbbr: Meccanica
NlmId: 101137068
123:123
JrId: 29701
long title: International journal of solids and structures
short title: Int J Solids Struct
ISSN: 0020-7683
ISSN (Online): 
IsoAbbr: Int J Solids Struct
NlmId: 101137072
123:123
JrId: 29707
long title: Ergonomics in design : the magazine of human factors applications
short title: Ergon Des
ISSN: 1064-8046
ISSN (Online): 
IsoAbbr: Ergon Des
NlmId: 101137082
123:123
JrId: 29708
long title: Applied geochemistry : journal of the International Association of Geochemistry and Cosmochemistry
short title: Appl Geochem
ISSN: 0883-2927
ISSN (Online): 
IsoAbbr: Appl Geochem
NlmId: 101137083
123:123
JrId: 29711
long title: Reviews of geophysics (Washington, D.C. : 1985)
short title: Rev Geophys
ISSN: 8755-1209
ISSN (Online): 
IsoAbbr: Rev Geophys
NlmId: 101137089
123:123
JrId: 29712
long title: Theochem
short title: Theochem
ISSN: 0166-1280
ISSN (Online): 
IsoAbbr: Theochem
NlmId: 101137091
123:123
JrId: 29713
long title: Laser physics
short title: Laser Phys
ISSN: 1054-660X
ISSN (Online): 
IsoAbbr: Laser Phys
NlmId: 101137115
123:123
JrId: 29714
long title: Sensors and actuators. A, Physical
short title: Sens Actuators A Phys
ISSN: 0924-4247
ISSN (Online): 
IsoAbbr: Sens Actuators A Phys
NlmId: 101137102
123:123
JrId: 29716
long title: Learning and individual differences
short title: Learn Individ Differ
ISSN: 1041-6080
ISSN (Online): 
IsoAbbr: Learn Individ Differ
NlmId: 101137100
123:123
JrId: 29717
long title: HortTechnology
short title: Horttechnology
ISSN: 1063-0198
ISSN (Online): 
IsoAbbr: Horttechnology
NlmId: 101137099
123:123
JrId: 29719
long title: Plant production science
short title: Plant Prod Sci
ISSN: 1343-943X
ISSN (Online): 
IsoAbbr: Plant Prod. Sci.
NlmId: 101137097
123:123
JrId: 29720
long title: International journal of mass spectrometry
short title: Int J Mass Spectrom
ISSN: 1387-3806
ISSN (Online): 
IsoAbbr: Int J Mass Spectrom
NlmId: 101137096
123:123
JrId: 29721
long title: Graphical models
short title: Graph Models
ISSN: 1524-0703
ISSN (Online): 
IsoAbbr: Graph Models
NlmId: 101137122
123:123
JrId: 29722
long title: Journal of materials science letters
short title: J Mater Sci Lett
ISSN: 0261-8028
ISSN (Online): 
IsoAbbr: J Mater Sci Lett
NlmId: 101137126
123:123
JrId: 29723
long title: CRM advocate
short title: CRM Advocate
ISSN: 
ISSN (Online): 
IsoAbbr: CRM Advocate
NlmId: 101137287
123:123
JrId: 29724
long title: Autonomous agents and multi-agent systems
short title: Auton Agent Multi Agent Syst
ISSN: 1387-2532
ISSN (Online): 
IsoAbbr: Auton Agent Multi Agent Syst
NlmId: 101137288
123:123
JrId: 29726
long title: Dauphin County reports
short title: Dauphin Cty Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Dauphin Cty Rep
NlmId: 101124064
123:123
JrId: 29727
long title: Irish law reports monthly / [editor, Bart D. Daly]
short title: Ir Law Rep Mon
ISSN: 0332-3293
ISSN (Online): 
IsoAbbr: Ir Law Rep Mon
NlmId: 101124076
123:123
JrId: 29728
long title: Publications de la Cour europeenne des droits de l'homme. Serie A, Arrets et decisions = Publications of the European Court of Human Rights. Series A, Judgments and decisions. European Court of Human Rights
short title: Publ Cour Eur Droits Homme Sr A Arrets Decis
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Cour Eur Droits Homme Sr A Arrets Decis
NlmId: 101124083
123:123
JrId: 29729
long title: Michie's annotated code of the public general laws of Maryland / Prepared by the editorial staff of the publishers .... Maryland
short title: Michies Annot Code Public Gen Laws Md Md
ISSN: 
ISSN (Online): 
IsoAbbr: Michies Annot Code Public Gen Laws Md Md
NlmId: 101135279
123:123
JrId: 29730
long title: Page's Ohio revised code annotated : containing the text of the official Ohio revised code, effective October 1, 1953, with the addition of all statutes of a general nature enacted by the General Assembly ... and notes of decisions cons...
short title: Pages Ohio Revis Code Annot Ohio
ISSN: 
ISSN (Online): 
IsoAbbr: Pages Ohio Revis Code Annot Ohio
NlmId: 101135466
123:123
JrId: 29731
long title: Journal of liposome research
short title: J Liposome Res
ISSN: 0898-2104
ISSN (Online): 1532-2394
IsoAbbr: J Liposome Res
NlmId: 9001952
123:123
JrId: 29732
long title: Scandinavian journal of surgery : SJS : official organ for the Finnish Surgical Society and the Scandinavian Surgical Society
short title: Scand J Surg
ISSN: 1457-4969
ISSN (Online): 
IsoAbbr: Scand J Surg
NlmId: 101144297
123:123
JrId: 29734
long title: European human rights law review
short title: Eur Hum Rights Law Rev
ISSN: 1361-1526
ISSN (Online): 
IsoAbbr: Eur Hum Rights Law Rev
NlmId: 101124073
123:123
JrId: 29735
long title: Faith and philosophy : journal of the Society of Christian Philosophers
short title: Faith Philos
ISSN: 0739-7046
ISSN (Online): 
IsoAbbr: Faith Philos
NlmId: 101124071
123:123
JrId: 29736
long title: Crime, law, and social change
short title: Crime Law Soc Change
ISSN: 0925-4994
ISSN (Online): 
IsoAbbr: Crime Law Soc Change
NlmId: 101124082
123:123
JrId: 29737
long title: Kokusaigaku revyu = Obirin review of international studies
short title: Kokusaigaku revyu
ISSN: 0916-2690
ISSN (Online): 
IsoAbbr: Kokusaigaku revyu
NlmId: 101124136
123:123
JrId: 29738
long title: Comparative law
short title: Nihon Univ Comp Law
ISSN: 0289-8101
ISSN (Online): 
IsoAbbr: Nihon Univ Comp Law
NlmId: 101124154
123:123
JrId: 29739
long title: Magyar onkologia
short title: Magy Onkol
ISSN: 0025-0244
ISSN (Online): 
IsoAbbr: Magy Onkol
NlmId: 9313833
123:123
JrId: 29742
long title: Bulletin of the Park Ridge Center
short title: Bull Park Ridge Cent
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Park Ridge Cent
NlmId: 9883211
123:123
JrId: 29743
long title: AIHA journal : a journal for the science of occupational and environmental health and safety
short title: AIHA J (Fairfax, Va)
ISSN: 1542-8117
ISSN (Online): 1542-8125
IsoAbbr: AIHA J (Fairfax, Va)
NlmId: 101146781
123:123
JrId: 29744
long title: Malaria journal
short title: Malar J
ISSN: 
ISSN (Online): 1475-2875
IsoAbbr: Malar. J.
NlmId: 101139802
123:123
JrId: 29745
long title: Journal of biomedicine & biotechnology
short title: J Biomed Biotechnol
ISSN: 1110-7243
ISSN (Online): 1110-7251
IsoAbbr: J. Biomed. Biotechnol.
NlmId: 101135740
123:123
JrId: 29748
long title: Current urology reports
short title: Curr Urol Rep
ISSN: 1527-2737
ISSN (Online): 1534-6285
IsoAbbr: Curr Urol Rep
NlmId: 100900943
123:123
JrId: 29752
long title: Orthodontics & craniofacial research
short title: Orthod Craniofac Res
ISSN: 1601-6335
ISSN (Online): 1601-6343
IsoAbbr: Orthod Craniofac Res
NlmId: 101144387
123:123
JrId: 29753
long title: International journal of orthodontics (Milwaukee, Wis.)
short title: Int J Orthod Milwaukee
ISSN: 1539-1450
ISSN (Online): 
IsoAbbr: Int J Orthod Milwaukee
NlmId: 101147228
123:123
JrId: 29756
long title: Chemical communications (Cambridge, England)
short title: Chem Commun (Camb)
ISSN: 1359-7345
ISSN (Online): 1364-548X
IsoAbbr: Chem. Commun. (Camb.)
NlmId: 9610838
123:123
JrId: 29757
long title: Biomarkers : biochemical indicators of exposure, response, and susceptibility to chemicals
short title: Biomarkers
ISSN: 1354-750X
ISSN (Online): 1366-5804
IsoAbbr: Biomarkers
NlmId: 9606000
123:123
JrId: 29758
long title: Mymensingh medical journal : MMJ
short title: Mymensingh Med J
ISSN: 1022-4742
ISSN (Online): 
IsoAbbr: Mymensingh Med J
NlmId: 9601799
123:123
JrId: 29760
long title: International journal of behavioral medicine
short title: Int J Behav Med
ISSN: 1070-5503
ISSN (Online): 1532-7558
IsoAbbr: Int J Behav Med
NlmId: 9421097
123:123
JrId: 29761
long title: Seminars in pediatric infectious diseases
short title: Semin Pediatr Infect Dis
ISSN: 1045-1870
ISSN (Online): 
IsoAbbr: Semin Pediatr Infect Dis
NlmId: 9008093
123:123
JrId: 29762
long title: Ideggyogyaszati szemle
short title: Ideggyogy Sz
ISSN: 0019-1442
ISSN (Online): 
IsoAbbr: Ideggyogy Sz
NlmId: 17510500R
123:123
JrId: 29763
long title: Archiwum medycyny sadowej i kryminologii
short title: Arch Med Sadowej Kryminol
ISSN: 0324-8267
ISSN (Online): 
IsoAbbr: Arch Med Sadowej Kryminol
NlmId: 1260766
123:123
JrId: 29764
long title: Chemical Society reviews
short title: Chem Soc Rev
ISSN: 0306-0012
ISSN (Online): 1460-4744
IsoAbbr: Chem Soc Rev
NlmId: 0335405
123:123
JrId: 29765
long title: Obesity reviews : an official journal of the International Association for the Study of Obesity
short title: Obes Rev
ISSN: 1467-7881
ISSN (Online): 1467-789X
IsoAbbr: Obes Rev
NlmId: 100897395
123:123
JrId: 29766
long title: Kulak burun bogaz ihtisas dergisi : KBB = Journal of ear, nose, and throat
short title: Kulak Burun Bogaz Ihtis Derg
ISSN: 1300-7475
ISSN (Online): 
IsoAbbr: Kulak Burun Bogaz Ihtis Derg
NlmId: 100899230
123:123
JrId: 29767
long title: The Egyptian journal of immunology / Egyptian Association of Immunologists
short title: Egypt J Immunol
ISSN: 1110-4902
ISSN (Online): 
IsoAbbr: Egypt J Immunol
NlmId: 9816016
123:123
JrId: 29768
long title: Medical principles and practice : international journal of the Kuwait University, Health Science Centre
short title: Med Princ Pract
ISSN: 1011-7571
ISSN (Online): 1423-0151
IsoAbbr: Med Princ Pract
NlmId: 8901334
123:123
JrId: 29769
long title: American journal of pharmacogenomics : genomics-related research in drug development and clinical practice
short title: Am J Pharmacogenomics
ISSN: 1175-2203
ISSN (Online): 
IsoAbbr: Am J Pharmacogenomics
NlmId: 100967746
123:123
JrId: 29770
long title: American journal of transplantation : official journal of the American Society of Transplantation and the American Society of Transplant Surgeons
short title: Am J Transplant
ISSN: 1600-6135
ISSN (Online): 1600-6143
IsoAbbr: Am. J. Transplant.
NlmId: 100968638
123:123
JrId: 29771
long title: The journal of contemporary dental practice
short title: J Contemp Dent Pract
ISSN: 
ISSN (Online): 1526-3711
IsoAbbr: J Contemp Dent Pract
NlmId: 101090552
123:123
JrId: 29772
long title: Anadolu kardiyoloji dergisi : AKD = the Anatolian journal of cardiology
short title: Anadolu Kardiyol Derg
ISSN: 1302-8723
ISSN (Online): 1308-0032
IsoAbbr: Anadolu Kardiyol Derg
NlmId: 101095069
123:123
JrId: 29773
long title: Cell communication & adhesion
short title: Cell Commun Adhes
ISSN: 1541-9061
ISSN (Online): 1543-5180
IsoAbbr: Cell Commun. Adhes.
NlmId: 101096596
123:123
JrId: 29774
long title: Current women's health reports
short title: Curr Womens Health Rep
ISSN: 1534-5874
ISSN (Online): 1539-0837
IsoAbbr: Curr Womens Health Rep
NlmId: 101120027
123:123
JrId: 29775
long title: Expert review of anticancer therapy
short title: Expert Rev Anticancer Ther
ISSN: 1473-7140
ISSN (Online): 1744-8328
IsoAbbr: Expert Rev Anticancer Ther
NlmId: 101123358
123:123
JrId: 29776
long title: Nature reviews. Drug discovery
short title: Nat Rev Drug Discov
ISSN: 1474-1776
ISSN (Online): 1474-1784
IsoAbbr: Nat Rev Drug Discov
NlmId: 101124171
123:123
JrId: 29777
long title: Current gene therapy
short title: Curr Gene Ther
ISSN: 1566-5232
ISSN (Online): 1875-5631
IsoAbbr: Curr Gene Ther
NlmId: 101125446
123:123
JrId: 29778
long title: Cancer cell
short title: Cancer Cell
ISSN: 1535-6108
ISSN (Online): 1878-3686
IsoAbbr: Cancer Cell
NlmId: 101130617
123:123
JrId: 29779
long title: Cancer biology & therapy
short title: Cancer Biol Ther
ISSN: 1538-4047
ISSN (Online): 1555-8576
IsoAbbr: Cancer Biol. Ther.
NlmId: 101137842
123:123
JrId: 29780
long title: Endocrine development
short title: Endocr Dev
ISSN: 1421-7082
ISSN (Online): 1662-2979
IsoAbbr: Endocr Dev
NlmId: 101138956
123:123
JrId: 29781
long title: Microbial cell factories
short title: Microb Cell Fact
ISSN: 
ISSN (Online): 1475-2859
IsoAbbr: Microb. Cell Fact.
NlmId: 101139812
123:123
JrId: 29782
long title: Reviews in gastroenterological disorders
short title: Rev Gastroenterol Disord
ISSN: 1533-001X
ISSN (Online): 1949-4386
IsoAbbr: Rev Gastroenterol Disord
NlmId: 101140143
123:123
JrId: 29786
long title: Cell biology education
short title: Cell Biol Educ
ISSN: 
ISSN (Online): 1536-7509
IsoAbbr: Cell Biol Educ
NlmId: 101133110
123:123
JrId: 29789
long title: Issues in brief (Alan Guttmacher Institute)
short title: Issues Brief (Alan Guttmacher Inst)
ISSN: 
ISSN (Online): 
IsoAbbr: Issues Brief (Alan Guttmacher Inst)
NlmId: 101095748
123:123
JrId: 29790
long title: Journal of biology
short title: J Biol
ISSN: 1478-5854
ISSN (Online): 1475-4924
IsoAbbr: J. Biol.
NlmId: 101147570
123:123
JrId: 29791
long title: Between the species : a journal of ethics
short title: Between Species
ISSN: 
ISSN (Online): 
IsoAbbr: Between Species
NlmId: 9426465
123:123
JrId: 29792
long title: F.A.S. public interest report
short title: FAS Public Interest Rep
ISSN: 0092-9824
ISSN (Online): 
IsoAbbr: FAS Public Interest Rep
NlmId: 0410524
123:123
JrId: 29793
long title: Parents' magazine (Bergenfield, N.J.)
short title: Parents Mag
ISSN: 0161-4193
ISSN (Online): 
IsoAbbr: Parents Mag
NlmId: 9882209
123:123
JrId: 29794
long title: Diakonia (Mainz, Germany : 1972)
short title: Diakonia
ISSN: 0341-9592
ISSN (Online): 
IsoAbbr: Diakonia
NlmId: 100972700
123:123
JrId: 29795
long title: Rutgers computer & technology law journal
short title: Rutgers Comput Technol Law J
ISSN: 0735-8938
ISSN (Online): 
IsoAbbr: Rutgers Comput Technol Law J
NlmId: 100972758
123:123
JrId: 29796
long title: China journal (Canberra, A.C.T.)
short title: China J
ISSN: 1324-9347
ISSN (Online): 
IsoAbbr: China J
NlmId: 100973097
123:123
JrId: 29797
long title: Albany law journal of science & technology
short title: Albany Law J Sci Technol
ISSN: 1059-4280
ISSN (Online): 
IsoAbbr: Albany Law J Sci Technol
NlmId: 100973006
123:123
JrId: 29798
long title: The American University journal of international law and policy / Washington College of Law
short title: Am Univ J Int Law Policy
ISSN: 0888-630X
ISSN (Online): 
IsoAbbr: Am Univ J Int Law Policy
NlmId: 100973013
123:123
JrId: 29799
long title: Holdsworth law review / University of Birmingham
short title: Holdsworth Law Rev
ISSN: 0260-5864
ISSN (Online): 
IsoAbbr: Holdsworth Law Rev
NlmId: 100973223
123:123
JrId: 29800
long title: Business & professional ethics
short title: Bus Prof Ethics
ISSN: 
ISSN (Online): 
IsoAbbr: Bus Prof Ethics
NlmId: 100973422
123:123
JrId: 29801
long title: Indiana international & comparative law review
short title: Indiana Int Comp Law Rev
ISSN: 1061-4982
ISSN (Online): 
IsoAbbr: Indiana Int Comp Law Rev
NlmId: 100973429
123:123
JrId: 29802
long title: American law reports. ALR 3d. Cases and annotations
short title: Am Law Rep ALR 3rd Cases Annot
ISSN: 
ISSN (Online): 
IsoAbbr: Am Law Rep ALR 3rd Cases Annot
NlmId: 101082641
123:123
JrId: 29803
long title: Reseaux - Ciephum
short title: Reseaux Ciephum
ISSN: 0378-9926
ISSN (Online): 
IsoAbbr: Reseaux Ciephum
NlmId: 101082897
123:123
JrId: 29804
long title: National Federation of Catholic Physicians' Guilds newsletter
short title: Natl Fed Cathol Physicians Guild Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Fed Cathol Physicians Guild Newsl
NlmId: 101083687
123:123
JrId: 29805
long title: Center view : a publication of the Center for Applied and Professional Ethics, University of Tennessee, Knoxville
short title: Cent View
ISSN: 
ISSN (Online): 
IsoAbbr: Cent View
NlmId: 101095494
123:123
JrId: 29806
long title: Parade (New York, N.Y.)
short title: Parade
ISSN: 
ISSN (Online): 
IsoAbbr: Parade
NlmId: 101120370
123:123
JrId: 29807
long title: Lovtidende. A, Almindelige love, anordninger og bekendtgoerelser. Denmark
short title: LOVTID K DAN A
ISSN: 0106-8458
ISSN (Online): 
IsoAbbr: LOVTID K DAN A
NlmId: 101140867
123:123
JrId: 29808
long title: Social justice (San Francisco, Calif.)
short title: Soc Justice
ISSN: 1043-1578
ISSN (Online): 
IsoAbbr: Soc Justice
NlmId: 9891830
123:123
JrId: 29809
long title: Journal of environmental science and health. Part C, Environmental carcinogenesis & ecotoxicology reviews
short title: J Environ Sci Health C Environ Carcinog Ecotoxicol Rev
ISSN: 1059-0501
ISSN (Online): 1532-4095
IsoAbbr: J Environ Sci Health C Environ Carcinog Ecotoxicol Rev
NlmId: 9317093
123:123
JrId: 29810
long title: Romanian journal of gastroenterology
short title: Rom J Gastroenterol
ISSN: 1221-4167
ISSN (Online): 
IsoAbbr: Rom J Gastroenterol
NlmId: 9315667
123:123
JrId: 29811
long title: Congenital anomalies
short title: Congenit Anom (Kyoto)
ISSN: 0914-3505
ISSN (Online): 1741-4520
IsoAbbr: Congenit Anom (Kyoto)
NlmId: 9306292
123:123
JrId: 29812
long title: Midwest medical ethics : a publication of the Midwest Bioethics Center
short title: Midwest Med Ethics
ISSN: 1054-4119
ISSN (Online): 
IsoAbbr: Midwest Med Ethics
NlmId: 9303594
123:123
JrId: 29813
long title: Revista interamericana de bibliografia = Review of inter-American bibliography
short title: Rev Interam Bibliogr
ISSN: 0020-4994
ISSN (Online): 
IsoAbbr: Rev Interam Bibliogr
NlmId: 9875723
123:123
JrId: 29815
long title: Suid-Afrikaanse tydskrif vir strafreg en kriminologie = South African journal of criminal law and criminology
short title: S Afr Tydskr Strafr Kriminol
ISSN: 0258-2511
ISSN (Online): 
IsoAbbr: S Afr Tydskr Strafr Kriminol
NlmId: 100972600
123:123
JrId: 29816
long title: University of Miami entertainment & sports law review
short title: Univ Miami Entertain Sports Law Rev
ISSN: 1051-2225
ISSN (Online): 
IsoAbbr: Univ Miami Entertain Sports Law Rev
NlmId: 100973424
123:123
JrId: 29817
long title: Melita theologica : the review of the Royal University Students' Theological Association, Malta
short title: Melita Theol
ISSN: 1012-9588
ISSN (Online): 
IsoAbbr: Melita Theol
NlmId: 101082686
123:123
JrId: 29818
long title: Federal personnel manual system. FPM bulletin / Office of Personnel Management. United States. Office of Personnel Management
short title: FPM Bull
ISSN: 
ISSN (Online): 
IsoAbbr: FPM Bull
NlmId: 100973179
123:123
JrId: 29819
long title: Respiratory physiology & neurobiology
short title: Respir Physiol Neurobiol
ISSN: 1569-9048
ISSN (Online): 1878-1519
IsoAbbr: Respir Physiol Neurobiol
NlmId: 101140022
123:123
JrId: 29822
long title: Journal of orthopaedic surgery (Hong Kong)
short title: J Orthop Surg (Hong Kong)
ISSN: 1022-5536
ISSN (Online): 
IsoAbbr: J Orthop Surg (Hong Kong)
NlmId: 9440382
123:123
JrId: 29823
long title: Annals of general hospital psychiatry
short title: Ann Gen Hosp Psychiatry
ISSN: 
ISSN (Online): 1475-2832
IsoAbbr: Ann Gen Hosp Psychiatry
NlmId: 101147431
123:123
JrId: 29824
long title: Biomedical engineering online
short title: Biomed Eng Online
ISSN: 
ISSN (Online): 1475-925X
IsoAbbr: Biomed Eng Online
NlmId: 101147518
123:123
JrId: 29825
long title: Cardiovascular diabetology
short title: Cardiovasc Diabetol
ISSN: 
ISSN (Online): 1475-2840
IsoAbbr: Cardiovasc Diabetol
NlmId: 101147637
123:123
JrId: 29826
long title: Cell & chromosome
short title: Cell Chromosome
ISSN: 
ISSN (Online): 1475-9268
IsoAbbr: Cell Chromosome
NlmId: 101147638
123:123
JrId: 29827
long title: Environmental health : a global access science source
short title: Environ Health
ISSN: 
ISSN (Online): 1476-069X
IsoAbbr: Environ Health
NlmId: 101147645
123:123
JrId: 29828
long title: Comparative hepatology
short title: Comp Hepatol
ISSN: 
ISSN (Online): 1476-5926
IsoAbbr: Comp Hepatol
NlmId: 101147643
123:123
JrId: 29830
long title: Filaria journal
short title: Filaria J
ISSN: 
ISSN (Online): 1475-2883
IsoAbbr: Filaria J
NlmId: 101147686
123:123
JrId: 29831
long title: International journal for equity in health
short title: Int J Equity Health
ISSN: 
ISSN (Online): 1475-9276
IsoAbbr: Int J Equity Health
NlmId: 101147692
123:123
JrId: 29833
long title: Kinetoplastid biology and disease
short title: Kinetoplastid Biol Dis
ISSN: 
ISSN (Online): 1475-9292
IsoAbbr: Kinetoplastid Biol Dis
NlmId: 101147694
123:123
JrId: 29834
long title: Lipids in health and disease
short title: Lipids Health Dis
ISSN: 
ISSN (Online): 1476-511X
IsoAbbr: Lipids Health Dis
NlmId: 101147696
123:123
JrId: 29835
long title: Molecular cancer
short title: Mol Cancer
ISSN: 
ISSN (Online): 1476-4598
IsoAbbr: Mol. Cancer
NlmId: 101147698
123:123
JrId: 29838
long title: Frontiers in bioscience : a journal and virtual library
short title: Front Biosci
ISSN: 1093-9946
ISSN (Online): 1093-4715
IsoAbbr: Front. Biosci.
NlmId: 9709506
123:123
JrId: 29842
long title: Nutrition in clinical care : an official publication of Tufts University
short title: Nutr Clin Care
ISSN: 1096-6781
ISSN (Online): 1523-5408
IsoAbbr: Nutr Clin Care
NlmId: 9809674
123:123
JrId: 29843
long title: Annual review of plant biology
short title: Annu Rev Plant Biol
ISSN: 1543-5008
ISSN (Online): 1545-2123
IsoAbbr: Annu Rev Plant Biol
NlmId: 101140127
123:123
JrId: 29844
long title: International journal of mental health nursing
short title: Int J Ment Health Nurs
ISSN: 1445-8330
ISSN (Online): 1447-0349
IsoAbbr: Int J Ment Health Nurs
NlmId: 101140527
123:123
JrId: 29845
long title: Morbidity and mortality weekly report. Surveillance summaries (Washington, D.C. : 2002)
short title: MMWR Surveill Summ
ISSN: 1546-0738
ISSN (Online): 1545-8636
IsoAbbr: MMWR Surveill Summ
NlmId: 101142015
123:123
JrId: 29846
long title: Findings brief : health care financing & organization
short title: Find Brief
ISSN: 
ISSN (Online): 1553-0302
IsoAbbr: Find Brief
NlmId: 101149237
123:123
JrId: 29847
long title: Medi-Cal Policy Institute issue brief
short title: Medi-Cal Policy Inst Issue Brief
ISSN: 
ISSN (Online): 
IsoAbbr: Medi-Cal Policy Inst Issue Brief
NlmId: 101149467
123:123
JrId: 29848
long title: The journal of maternal-fetal & neonatal medicine : the official journal of the European Association of Perinatal Medicine, the Federation of Asia and Oceania Perinatal Societies, the International Society of Perinatal Obstetricians
short title: J Matern Fetal Neonatal Med
ISSN: 1476-7058
ISSN (Online): 1476-4954
IsoAbbr: J. Matern. Fetal. Neonatal. Med.
NlmId: 101136916
123:123
JrId: 29849
long title: Aging clinical and experimental research
short title: Aging Clin Exp Res
ISSN: 1594-0667
ISSN (Online): 1720-8319
IsoAbbr: Aging Clin Exp Res
NlmId: 101132995
123:123
JrId: 29851
long title: Journal of enzyme inhibition and medicinal chemistry
short title: J Enzyme Inhib Med Chem
ISSN: 1475-6366
ISSN (Online): 1475-6374
IsoAbbr: J Enzyme Inhib Med Chem
NlmId: 101150203
123:123
JrId: 29852
long title: Pennsylvania health & you
short title: Pa Health You
ISSN: 1539-8684
ISSN (Online): 
IsoAbbr: Pa Health You
NlmId: 101150438
123:123
JrId: 29853
long title: Outcomes management
short title: Outcomes Manag
ISSN: 1535-2765
ISSN (Online): 1538-9820
IsoAbbr: Outcomes Manag
NlmId: 101150637
123:123
JrId: 29855
long title: Giornale italiano di nefrologia : organo ufficiale della Societa italiana di nefrologia
short title: G Ital Nefrol
ISSN: 0393-5590
ISSN (Online): 
IsoAbbr: G Ital Nefrol
NlmId: 9426434
123:123
JrId: 29856
long title: Journal of obstetrics and gynaecology Canada : JOGC = Journal d'obstetrique et gynecologie du Canada : JOGC
short title: J Obstet Gynaecol Can
ISSN: 1701-2163
ISSN (Online): 
IsoAbbr: J Obstet Gynaecol Can
NlmId: 101126664
123:123
JrId: 29857
long title: Healthcare benchmarks and quality improvement
short title: Healthcare Benchmarks Qual Improv
ISSN: 1541-1052
ISSN (Online): 
IsoAbbr: Healthcare Benchmarks Qual Improv
NlmId: 101151031
123:123
JrId: 29859
long title: Vascular pharmacology
short title: Vascul Pharmacol
ISSN: 1537-1891
ISSN (Online): 1879-3649
IsoAbbr: Vascul. Pharmacol.
NlmId: 101130615
123:123
JrId: 29860
long title: TEC bulletin (Online)
short title: TEC Bull (Online)
ISSN: 
ISSN (Online): 1543-1622
IsoAbbr: TEC Bull (Online)
NlmId: 101145436
123:123
JrId: 29861
long title: HIV inside : a newsletter for correctional professionals
short title: HIV Inside
ISSN: 1551-9066
ISSN (Online): 
IsoAbbr: HIV Inside
NlmId: 101150647
123:123
JrId: 29862
long title: Gender, technology and development
short title: Gend Technol Dev
ISSN: 0971-8524
ISSN (Online): 
IsoAbbr: Gend Technol Dev
NlmId: 9891661
123:123
JrId: 29863
long title: Vaccine & immunization news : the newsletter of the Global Programme for Vaccines and Immunization
short title: Vaccine Immun News
ISSN: 
ISSN (Online): 
IsoAbbr: Vaccine Immun News
NlmId: 9891005
123:123
JrId: 29864
long title: Womens Health Newsletter
short title: Womens Health Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Womens Health Newsl
NlmId: 9889311
123:123
JrId: 29865
long title: Searcher (Medford, N.J.)
short title: Search Medford N J
ISSN: 1070-4795
ISSN (Online): 
IsoAbbr: Search Medford N J
NlmId: 9887881
123:123
JrId: 29866
long title: Salus / Department of National Health and Population Development
short title: Salus
ISSN: 
ISSN (Online): 
IsoAbbr: Salus
NlmId: 9883158
123:123
JrId: 29867
long title: HealthAction
short title: HealthAction
ISSN: 0886-1986
ISSN (Online): 
IsoAbbr: HealthAction
NlmId: 9881852
123:123
JrId: 29868
long title: Analise Social
short title: Anal Soc
ISSN: 0003-2573
ISSN (Online): 
IsoAbbr: Anal Soc
NlmId: 9879060
123:123
JrId: 29869
long title: Forum
short title: Forum Fam Plan West Hemisph
ISSN: 
ISSN (Online): 
IsoAbbr: Forum Fam Plan West Hemisph
NlmId: 9878458
123:123
JrId: 29870
long title: SAfAIDS news : Southern Africa AIDS Information Dissemination Service bulletin
short title: SAfAIDS News
ISSN: 1029-3256
ISSN (Online): 1993-0968
IsoAbbr: SAfAIDS News
NlmId: 9701347
123:123
JrId: 29871
long title: TB & HIV
short title: TB HIV
ISSN: 1023-2397
ISSN (Online): 
IsoAbbr: TB HIV
NlmId: 9604932
123:123
JrId: 29872
long title: Entre nous (Copenhagen, Denmark)
short title: Entre Nous Cph Den
ISSN: 1014-8485
ISSN (Online): 
IsoAbbr: Entre Nous Cph Den
NlmId: 9515186
123:123
JrId: 29873
long title: Bridge (Washington, D.C. : 1992)
short title: Bridg Wash D C
ISSN: 
ISSN (Online): 
IsoAbbr: Bridg Wash D C
NlmId: 9430449
123:123
JrId: 29874
long title: Medecine d'Afrique noire
short title: Med Afr Noire
ISSN: 0047-6404
ISSN (Online): 
IsoAbbr: Med Afr Noire
NlmId: 9427297
123:123
JrId: 29875
long title: Pogon sahoe yon'gu
short title: Pogon Sahoe Yongu
ISSN: 1226-072X
ISSN (Online): 
IsoAbbr: Pogon Sahoe Yongu
NlmId: 9425737
123:123
JrId: 29876
long title: Janasamkhya siksha mukhapatra
short title: Janasamkhya Siksha Mukhapatra
ISSN: 
ISSN (Online): 
IsoAbbr: Janasamkhya Siksha Mukhapatra
NlmId: 9425082
123:123
JrId: 29877
long title: Pogon sahoe nonjip = Journal of population, health, and social welfare
short title: Bogeon sahoe nonjib
ISSN: 1226-0282
ISSN (Online): 
IsoAbbr: Bogeon sahoe nonjib
NlmId: 9422396
123:123
JrId: 29878
long title: Women's health journal / Isis International, Latin American and Caribbean Women's Health Network
short title: Womens Health J
ISSN: 
ISSN (Online): 
IsoAbbr: Womens Health J
NlmId: 9318689
123:123
JrId: 29879
long title: National AIDS bulletin / Australian Federation of AIDS Organisations Inc
short title: Natl AIDS Bull
ISSN: 1030-5289
ISSN (Online): 
IsoAbbr: Natl AIDS Bull
NlmId: 8915229
123:123
JrId: 29880
long title: Philippine journal of obstetrics & gynecology : official publication, Philippine Obstetrical and Gynecological Society
short title: Philipp J Obstet Gynecol
ISSN: 0116-6069
ISSN (Online): 
IsoAbbr: Philipp J Obstet Gynecol
NlmId: 8500100
123:123
JrId: 29881
long title: Medizinrecht : MedR
short title: Medizinrecht
ISSN: 0723-8886
ISSN (Online): 
IsoAbbr: Medizinrecht
NlmId: 8309354
123:123
JrId: 29882
long title: Journal of social work & human sexuality
short title: J Soc Work Hum Sex
ISSN: 0276-3850
ISSN (Online): 
IsoAbbr: J Soc Work Hum Sex
NlmId: 8302295
123:123
JrId: 29883
long title: Research frontiers in fertility regulation : RFFR / PARFR
short title: Res Front Fertil Regul
ISSN: 0278-5188
ISSN (Online): 
IsoAbbr: Res Front Fertil Regul
NlmId: 8103927
123:123
JrId: 29884
long title: Population newsletter / issued by the Population Division of the Department of Economic and Social Affairs, United Nations
short title: Popul Newsl
ISSN: 0048-4849
ISSN (Online): 
IsoAbbr: Popul Newsl
NlmId: 8103051
123:123
JrId: 29885
long title: World smoking & health
short title: World Smoking Health
ISSN: 0161-7672
ISSN (Online): 
IsoAbbr: World Smoking Health
NlmId: 7802268
123:123
JrId: 29886
long title: International statistical review = Revue internationale de statistique
short title: Int Stat Rev
ISSN: 0306-7734
ISSN (Online): 
IsoAbbr: Int Stat Rev
NlmId: 2983053R
123:123
JrId: 29887
long title: Argentine Republic. Laws, statutes, etc
short title: Argent Repub Laws Statut
ISSN: 
ISSN (Online): 
IsoAbbr: Argent Repub Laws Statut
NlmId: 29221110R
123:123
JrId: 29888
long title: Statistical news. Poland. Glowny Urzad Statystyczny
short title: Stat News Pol
ISSN: 
ISSN (Online): 
IsoAbbr: Stat News Pol
NlmId: 23220480R
123:123
JrId: 29889
long title: Quality & quantity
short title: Qual Quant
ISSN: 0033-5177
ISSN (Online): 
IsoAbbr: Qual Quant
NlmId: 1245762
123:123
JrId: 29890
long title: Taehan Uihak Hyophoe chi. The Journal of the Korean Medical Association
short title: Taehan Uihak Hyophoe Chi
ISSN: 0023-4028
ISSN (Online): 
IsoAbbr: Taehan Uihak Hyophoe Chi
NlmId: 0413760
123:123
JrId: 29891
long title: War on hunger_ a report from the Agency for International Development
short title: War Hung
ISSN: 0043-0269
ISSN (Online): 
IsoAbbr: War Hung
NlmId: 0245510
123:123
JrId: 29892
long title: Revue francaise des affaires sociales
short title: Rev Fr Aff Soc
ISSN: 0035-2985
ISSN (Online): 
IsoAbbr: Rev Fr Aff Soc
NlmId: 0174160
123:123
JrId: 29894
long title: Digest of public general bills and selected resolutions, with index
short title: Digest Public Gen Bills
ISSN: 
ISSN (Online): 
IsoAbbr: Digest Public Gen Bills
NlmId: 0144651
123:123
JrId: 29895
long title: Statistisk tidskrift. Statistical review. Sweden. Statistiska centralbyran
short title: Stat Tidskr
ISSN: 
ISSN (Online): 
IsoAbbr: Stat Tidskr
NlmId: 0076246
123:123
JrId: 29896
long title: JNMA_ journal of the Nepal Medical Association
short title: JNMA J Nepal Med Assoc
ISSN: 0028-2715
ISSN (Online): 1815-672X
IsoAbbr: JNMA J Nepal Med Assoc
NlmId: 0045233
123:123
JrId: 29897
long title: Zeitschrift fur wissenschartliche Zoologie
short title: Z Wiss Zool
ISSN: 
ISSN (Online): 
IsoAbbr: Z Wiss Zool
NlmId: 0033325
123:123
JrId: 29898
long title: International review (Steubenville, Ohio)
short title: Int Rev
ISSN: 1054-0679
ISSN (Online): 
IsoAbbr: Int Rev
NlmId: 8914884
123:123
JrId: 29900
long title: In'gu munje nonjip = Journal of population studies
short title: Ingu munje nonjip
ISSN: 0537-6998
ISSN (Online): 
IsoAbbr: Ingu munje nonjip
NlmId: 9885002
123:123
JrId: 29901
long title: New community
short title: New community
ISSN: 0047-9586
ISSN (Online): 
IsoAbbr: New community
NlmId: 9876367
123:123
JrId: 29902
long title: Monthly bulletin of statistics (United Nations. Statistical Office)
short title: Mon Bull Stat U N Stat Off
ISSN: 0041-7432
ISSN (Online): 
IsoAbbr: Mon Bull Stat U N Stat Off
NlmId: 9875014
123:123
JrId: 29903
long title: Pathways (Chestnut Hill, Mass.)
short title: Pathways
ISSN: 0899-9252
ISSN (Online): 
IsoAbbr: Pathways
NlmId: 8610395
123:123
JrId: 29904
long title: Taehan Pinyogikwa Hakhoe chapchi = The Korean journal of urology
short title: Taehan Pinyogikwa Hakhoe Chapchi
ISSN: 
ISSN (Online): 
IsoAbbr: Taehan Pinyogikwa Hakhoe Chapchi
NlmId: 21110160R
123:123
JrId: 29905
long title: International health news / National Council for International Health
short title: Int Health News
ISSN: 0731-7220
ISSN (Online): 
IsoAbbr: Int Health News
NlmId: 9880561
123:123
JrId: 29906
long title: International sociology : journal of the International Sociological Association
short title: Int Sociol
ISSN: 0268-5809
ISSN (Online): 
IsoAbbr: Int Sociol
NlmId: 9882168
123:123
JrId: 29907
long title: Reports - American Universities Field Staff. American Universities Field Staff
short title: Rep Am Univ Field Staff
ISSN: 0161-0724
ISSN (Online): 
IsoAbbr: Rep Am Univ Field Staff
NlmId: 9878463
123:123
JrId: 29908
long title: Journal Officiel De La Republique Francaise, Edition Des Lois Et Decrets
short title: J Off Repub Fr Ed Lois Decrets
ISSN: 
ISSN (Online): 
IsoAbbr: J Off Repub Fr Ed Lois Decrets
NlmId: 9880241
123:123
JrId: 29909
long title: Journal of divorce & remarriage
short title: J Divorce Remarriage
ISSN: 1050-2556
ISSN (Online): 
IsoAbbr: J Divorce Remarriage
NlmId: 9318046
123:123
JrId: 29910
long title: Journal of preventive and social medicine : JOPSOM : a bi-annual journal of the National Institute of Preventive and Social Medicine
short title: J Prev Soc Med
ISSN: 1012-8697
ISSN (Online): 
IsoAbbr: J Prev Soc Med
NlmId: 8407741
123:123
JrId: 29911
long title: Department of State publication. Background notes series
short title: Backgr Notes Ser
ISSN: 1049-5517
ISSN (Online): 
IsoAbbr: Backgr Notes Ser
NlmId: 100940530
123:123
JrId: 29912
long title: Demographic research
short title: Demogr Res
ISSN: 
ISSN (Online): 1435-9871
IsoAbbr: Demogr Res
NlmId: 100964435
123:123
JrId: 29913
long title: Historische Sozialforschung = Historical social research / Zentrum fur Historische Sozialforschung, Koln in Zusammenarbeit mit dem Informationszentrum Sozialwissenschaften, Bonn
short title: Hist Soz Forsch
ISSN: 0173-2145
ISSN (Online): 
IsoAbbr: Hist Soz Forsch
NlmId: 100967855
123:123
JrId: 29914
long title: Mahidol population gazette / Institute for Population and Social Research, Mahidol University
short title: Mahidol Popul Q Gaz
ISSN: 0858-5261
ISSN (Online): 
IsoAbbr: Mahidol Popul Q Gaz
NlmId: 101084748
123:123
JrId: 29915
long title: En familia (Santo Domingo, Dominican Republic)
short title: Familia
ISSN: 
ISSN (Online): 
IsoAbbr: Familia
NlmId: 101084799
123:123
JrId: 29916
long title: La chronique du CEPED / Centre francais sur la population et le developpement
short title: Chron CEPED
ISSN: 1157-4186
ISSN (Online): 
IsoAbbr: Chron CEPED
NlmId: 101084952
123:123
JrId: 29917
long title: Correo poblacional y de la salud / Centro de Estudios de Poblacion y Paternidad Responsable
short title: Correo Poblac Salud
ISSN: 
ISSN (Online): 
IsoAbbr: Correo Poblac Salud
NlmId: 101084959
123:123
JrId: 29918
long title: Applied demography / Population Association of America, Applied Demography Interest Group
short title: Appl Demor
ISSN: 
ISSN (Online): 
IsoAbbr: Appl Demor
NlmId: 101085006
123:123
JrId: 29919
long title: Hommes & migrations
short title: Hommes Migr
ISSN: 1142-852X
ISSN (Online): 
IsoAbbr: Hommes Migr
NlmId: 101085056
123:123
JrId: 29920
long title: Media & gender monitor / An occasional publication by the Women's Programme at the World Association for Christian Communication
short title: Media Gend Monit
ISSN: 
ISSN (Online): 
IsoAbbr: Media Gend Monit
NlmId: 101085122
123:123
JrId: 29921
long title: Bulletin (Eugenics Society (London, England))
short title: Bull Eugen Soc
ISSN: 0306-8471
ISSN (Online): 
IsoAbbr: Bull Eugen Soc
NlmId: 101085021
123:123
JrId: 29922
long title: The Philippine review of economics & business
short title: Philipp Rev Econ Bus
ISSN: 0115-9011
ISSN (Online): 
IsoAbbr: Philipp Rev Econ Bus
NlmId: 101085066
123:123
JrId: 29923
long title: Sichuan da xue xue bao = Sichuandaxue xuebao
short title: Sichuan Da Xue Xue Bao
ISSN: 
ISSN (Online): 
IsoAbbr: Sichuan Da Xue Xue Bao
NlmId: 101085262
123:123
JrId: 29924
long title: Politica y sociedad (Madrid, Spain)
short title: Polit Soc (Madrid)
ISSN: 0210-7872
ISSN (Online): 
IsoAbbr: Polit Soc (Madrid)
NlmId: 101085510
123:123
JrId: 29925
long title: Scholastic update (Teachers' ed.)
short title: Scholast Update
ISSN: 
ISSN (Online): 
IsoAbbr: Scholast Update
NlmId: 101085581
123:123
JrId: 29926
long title: Poblacion y desarrollo (1991)
short title: Poblac Desarro
ISSN: 
ISSN (Online): 
IsoAbbr: Poblac Desarro
NlmId: 101085582
123:123
JrId: 29927
long title: Law file
short title: Law File
ISSN: 
ISSN (Online): 
IsoAbbr: Law File
NlmId: 101087700
123:123
JrId: 29928
long title: Planned Parenthood in Europe regional information bulletin = Planning familial en Europe bulletin d'information regional = Familienplanung in Europe regionale informationen
short title: IPPF Eur Reg Inf
ISSN: 0309-0736
ISSN (Online): 
IsoAbbr: IPPF Eur Reg Inf
NlmId: 101088452
123:123
JrId: 29929
long title: Public finance = Finances publiques
short title: Public Financ
ISSN: 0033-3476
ISSN (Online): 
IsoAbbr: Public Financ
NlmId: 101088867
123:123
JrId: 29930
long title: Health reform and priority services / PHR
short title: Health Reform Prior Serv
ISSN: 
ISSN (Online): 
IsoAbbr: Health Reform Prior Serv
NlmId: 101089900
123:123
JrId: 29931
long title: Jing ji lun wen
short title: Jing Ji Lun Wen
ISSN: 
ISSN (Online): 
IsoAbbr: Jing Ji Lun Wen
NlmId: 101091537
123:123
JrId: 29932
long title: Revista geografica del Instituto Panamericano de Geografia e Historia
short title: Rev Geogr Inst Panam Geogr Hist
ISSN: 0031-0581
ISSN (Online): 
IsoAbbr: Rev Geogr Inst Panam Geogr Hist
NlmId: 101095315
123:123
JrId: 29933
long title: Kajok kyehoek nonjip. Journal of family planning studies
short title: Kajok Kyehoek Nonjip
ISSN: 
ISSN (Online): 
IsoAbbr: Kajok Kyehoek Nonjip
NlmId: 101095349
123:123
JrId: 29934
long title: Urbanisation and health newsletter
short title: Urban Health Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Urban Health Newsl
NlmId: 101095744
123:123
JrId: 29935
long title: Les Annales de l'I.F.O.R.D
short title: Ann IFORD
ISSN: 
ISSN (Online): 
IsoAbbr: Ann IFORD
NlmId: 101095750
123:123
JrId: 29936
long title: The Journal of geography
short title: J Geog
ISSN: 0022-1341
ISSN (Online): 
IsoAbbr: J Geog
NlmId: 101095753
123:123
JrId: 29937
long title: Conscience (Washington, D.C.)
short title: Conscience
ISSN: 0740-6835
ISSN (Online): 
IsoAbbr: Conscience
NlmId: 101096078
123:123
JrId: 29938
long title: Vestnik statistiki (Moscow, Russia : 1949)
short title: Vestn Statistiki
ISSN: 0320-8168
ISSN (Online): 
IsoAbbr: Vestn Statistiki
NlmId: 101096077
123:123
JrId: 29939
long title: Wirtschaft und Statistik
short title: Wirtsch Stat
ISSN: 0043-6143
ISSN (Online): 
IsoAbbr: Wirtsch Stat
NlmId: 101096075
123:123
JrId: 29940
long title: Migration news
short title: Migr News
ISSN: 0026-3583
ISSN (Online): 
IsoAbbr: Migr News
NlmId: 101096080
123:123
JrId: 29941
long title: ICPD 94 : newsletter of the International Conference on Population and Development
short title: ICPD 94
ISSN: 
ISSN (Online): 
IsoAbbr: ICPD 94
NlmId: 101096104
123:123
JrId: 29942
long title: Population geography : a journal of the Association of Population Geographers of India
short title: Popul Geogr
ISSN: 0256-5331
ISSN (Online): 
IsoAbbr: Popul Geogr
NlmId: 101096119
123:123
JrId: 29943
long title: NPG forum series
short title: NPG Forum Ser
ISSN: 
ISSN (Online): 
IsoAbbr: NPG Forum Ser
NlmId: 101096098
123:123
JrId: 29944
long title: Women's world (Kampala, Uganda)
short title: Womens World
ISSN: 
ISSN (Online): 
IsoAbbr: Womens World
NlmId: 101096376
123:123
JrId: 29945
long title: Acta demographica
short title: Acta Demogr
ISSN: 0232-0479
ISSN (Online): 
IsoAbbr: Acta Demogr
NlmId: 101096388
123:123
JrId: 29946
long title: Indian medical tribune
short title: Indian Med Trib
ISSN: 0971-488X
ISSN (Online): 
IsoAbbr: Indian Med Trib
NlmId: 101096582
123:123
JrId: 29947
long title: People Count
short title: People Count
ISSN: 0117-5602
ISSN (Online): 
IsoAbbr: People Count
NlmId: 101096608
123:123
JrId: 29948
long title: SidAlerte
short title: SidAlerte
ISSN: 1157-5042
ISSN (Online): 
IsoAbbr: SidAlerte
NlmId: 101096614
123:123
JrId: 29949
long title: Sexualidade e planeamento familiar
short title: Sex Planeam Fam
ISSN: 0872-7023
ISSN (Online): 
IsoAbbr: Sex Planeam Fam
NlmId: 101096622
123:123
JrId: 29950
long title: Rooilijn (Amsterdam)
short title: Rooilijn
ISSN: 1380-2860
ISSN (Online): 
IsoAbbr: Rooilijn
NlmId: 101096697
123:123
JrId: 29951
long title: Tropical journal of obstetrics and gynaecology
short title: Trop J Obstet Gynaecol
ISSN: 0189-5117
ISSN (Online): 
IsoAbbr: Trop J Obstet Gynaecol
NlmId: 101096653
123:123
JrId: 29952
long title: Children worldwide
short title: Child Worldw
ISSN: 0258-9648
ISSN (Online): 
IsoAbbr: Child Worldw
NlmId: 101096719
123:123
JrId: 29953
long title: The Journal of social studies
short title: J Soc Stud
ISSN: 1012-7844
ISSN (Online): 
IsoAbbr: J Soc Stud
NlmId: 101097021
123:123
JrId: 29954
long title: Maghreb, Machrek
short title: Maghreb Machrek
ISSN: 1241-5294
ISSN (Online): 
IsoAbbr: Maghreb Machrek
NlmId: 101096994
123:123
JrId: 29955
long title: Poblacion (Consejo Nacional de Poblacion (Peru) : 1995)
short title: Poblacion
ISSN: 
ISSN (Online): 
IsoAbbr: Poblacion
NlmId: 101097002
123:123
JrId: 29956
long title: Izvestiia Vsesoiuznogo geograficheskogo obshchestva. Geograficheskoe obshchestvo SSSR
short title: Izv Vses Geogr Obshchestva
ISSN: 0373-353X
ISSN (Online): 
IsoAbbr: Izv Vses Geogr Obshchestva
NlmId: 101097013
123:123
JrId: 29957
long title: Terra (Helsinki, Finland)
short title: Terra (Hels)
ISSN: 0040-3741
ISSN (Online): 
IsoAbbr: Terra (Hels)
NlmId: 101097027
123:123
JrId: 29958
long title: <Le > Bulletin trimestriel du planning familial
short title: Bull Trimest Plan Fam
ISSN: 1111-1151
ISSN (Online): 
IsoAbbr: Bull Trimest Plan Fam
NlmId: 101120059
123:123
JrId: 29959
long title: Foro mundial de la salud
short title: Foro Mund Salud
ISSN: 0257-3024
ISSN (Online): 
IsoAbbr: Foro Mund Salud
NlmId: 101120068
123:123
JrId: 29960
long title: GRMA news
short title: GRMA News
ISSN: 0855-0948
ISSN (Online): 
IsoAbbr: GRMA News
NlmId: 101120069
123:123
JrId: 29961
long title: Societes d'Afrique & SIDA : newsletter of the Societes d'Afrique & SIDA Network
short title: Soc Afr SIDA
ISSN: 
ISSN (Online): 
IsoAbbr: Soc Afr SIDA
NlmId: 101120071
123:123
JrId: 29962
long title: Intermediair
short title: Intermediar
ISSN: 0020-5605
ISSN (Online): 
IsoAbbr: Intermediar
NlmId: 101120072
123:123
JrId: 29963
long title: Participant journal
short title: Part J
ISSN: 0031-2444
ISSN (Online): 
IsoAbbr: Part J
NlmId: 101120250
123:123
JrId: 29964
long title: Middle East report (New York, N.Y.)
short title: Middle East Rep
ISSN: 0899-2851
ISSN (Online): 
IsoAbbr: Middle East Rep
NlmId: 101120252
123:123
JrId: 29965
long title: IGCC news
short title: IGCC News
ISSN: 0126-7213
ISSN (Online): 
IsoAbbr: IGCC News
NlmId: 101120342
123:123
JrId: 29966
long title: Vivre autrement
short title: Vivre Autrement
ISSN: 0850-8194
ISSN (Online): 
IsoAbbr: Vivre Autrement
NlmId: 101120338
123:123
JrId: 29967
long title: Voprosy geografii
short title: Vopr Geogr
ISSN: 0372-5758
ISSN (Online): 
IsoAbbr: Vopr Geogr
NlmId: 101120352
123:123
JrId: 29969
long title: Estudios sociales (Santo Domingo, Dominican Republic)
short title: Estud Soc
ISSN: 1017-0596
ISSN (Online): 
IsoAbbr: Estud Soc
NlmId: 101120915
123:123
JrId: 29970
long title: Carta informativa (Asociacion Demografica Salvadorena)
short title: Carta Inf
ISSN: 
ISSN (Online): 
IsoAbbr: Carta Inf
NlmId: 101121212
123:123
JrId: 29971
long title: al-Usrah wa-al-'umran al-bashari
short title: Al Usrah Wa Al Umran Al Bashari
ISSN: 
ISSN (Online): 
IsoAbbr: Al Usrah Wa Al Umran Al Bashari
NlmId: 101121471
123:123
JrId: 29972
long title: Roshni
short title: Roshni
ISSN: 
ISSN (Online): 
IsoAbbr: Roshni
NlmId: 101121430
123:123
JrId: 29973
long title: Development bulletin (Australian Development Studies Network)
short title: Dev Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Dev Bull
NlmId: 101121465
123:123
JrId: 29974
long title: The great concern
short title: Gt Concern
ISSN: 
ISSN (Online): 
IsoAbbr: Gt Concern
NlmId: 101121467
123:123
JrId: 29975
long title: Working paper series (National Bureau of Economic Research)
short title: NBER Work Pap Ser
ISSN: 0898-2937
ISSN (Online): 
IsoAbbr: NBER Work Pap Ser
NlmId: 101121474
123:123
JrId: 29976
long title: Revista de planeacion y desarrollo
short title: Rev Planeac Desarro
ISSN: 0034-8686
ISSN (Online): 
IsoAbbr: Rev Planeac Desarro
NlmId: 101121478
123:123
JrId: 29977
long title: Daily times (Lagos, Nigeria)
short title: Dly Times
ISSN: 
ISSN (Online): 
IsoAbbr: Dly Times
NlmId: 101121480
123:123
JrId: 29978
long title: Newswatch (Ikeja, Lagos State, Nigeria)
short title: Newswatch
ISSN: 0189-8892
ISSN (Online): 
IsoAbbr: Newswatch
NlmId: 101121569
123:123
JrId: 29979
long title: Acta geographica
short title: Acta Geogr
ISSN: 0001-5687
ISSN (Online): 
IsoAbbr: Acta Geogr
NlmId: 101121573
123:123
JrId: 29980
long title: The Statistician : journal of the Institute of Statisticians
short title: Statistician
ISSN: 0039-0526
ISSN (Online): 
IsoAbbr: Statistician
NlmId: 101121574
123:123
JrId: 29981
long title: Newsletter / International Union for the Scientific Study of Population. International Union for the Scientific Study of Population
short title: Newsl Int Union Sci Study Popul
ISSN: 0771-2022
ISSN (Online): 
IsoAbbr: Newsl Int Union Sci Study Popul
NlmId: 101121592
123:123
JrId: 29982
long title: Politica internazionale
short title: Polit Int
ISSN: 
ISSN (Online): 
IsoAbbr: Polit Int
NlmId: 101121611
123:123
JrId: 29983
long title: Hindu (Madras, India : Daily)
short title: Hindu
ISSN: 
ISSN (Online): 
IsoAbbr: Hindu
NlmId: 101121760
123:123
JrId: 29984
long title: Sante Salud
short title: Sante Salud
ISSN: 1028-9801
ISSN (Online): 
IsoAbbr: Sante Salud
NlmId: 101121891
123:123
JrId: 29985
long title: Current law statutes annotated. Great Britain
short title: Curr Law Statut Annot GB
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Law Statut Annot GB
NlmId: 101132254
123:123
JrId: 29987
long title: Cytogenetic and genome research
short title: Cytogenet Genome Res
ISSN: 1424-8581
ISSN (Online): 1424-859X
IsoAbbr: Cytogenet. Genome Res.
NlmId: 101142708
123:123
JrId: 29989
long title: Optics express
short title: Opt Express
ISSN: 
ISSN (Online): 1094-4087
IsoAbbr: Opt Express
NlmId: 101137103
123:123
JrId: 29990
long title: Memoirs of the New York Botanical Garden
short title: Mem N Y Bot Gard
ISSN: 0077-8931
ISSN (Online): 
IsoAbbr: Mem. N. Y. Bot. Gard.
NlmId: 101151750
123:123
JrId: 29991
long title: Current protein & peptide science
short title: Curr Protein Pept Sci
ISSN: 1389-2037
ISSN (Online): 1875-5550
IsoAbbr: Curr. Protein Pept. Sci.
NlmId: 100960529
123:123
JrId: 29992
long title: The Journal
short title: Journal
ISSN: 
ISSN (Online): 
IsoAbbr: Journal
NlmId: 101082650
123:123
JrId: 29993
long title: Current cancer drug targets
short title: Curr Cancer Drug Targets
ISSN: 1568-0096
ISSN (Online): 1873-5576
IsoAbbr: Curr Cancer Drug Targets
NlmId: 101094211
123:123
JrId: 29995
long title: Journal of food process engineering
short title: J Food Process Eng
ISSN: 0145-8876
ISSN (Online): 1745-4530
IsoAbbr: J Food Process Eng
NlmId: 101148874
123:123
JrId: 29997
long title: IEEE transactions on plasma science. IEEE Nuclear and Plasma Sciences Society
short title: IEEE Trans Plasma Sci IEEE Nucl Plasma Sci Soc
ISSN: 0093-3813
ISSN (Online): 
IsoAbbr: IEEE Trans Plasma Sci IEEE Nucl Plasma Sci Soc
NlmId: 101148924
123:123
JrId: 29998
long title: Human performance in extreme environments : the journal of the Society for Human Performance in Extreme Environments
short title: Hum Perf Extrem Environ
ISSN: 1529-5168
ISSN (Online): 
IsoAbbr: Hum Perf Extrem Environ
NlmId: 101148925
123:123
JrId: 29999
long title: Plant biology (Stuttgart, Germany)
short title: Plant Biol (Stuttg)
ISSN: 1435-8603
ISSN (Online): 1438-8677
IsoAbbr: Plant Biol (Stuttg)
NlmId: 101148926
123:123
JrId: 30000
long title: Computer supported cooperative work : CSCW : an international journal
short title: Comput Support Coop Work
ISSN: 0925-9724
ISSN (Online): 
IsoAbbr: Comput Support Coop Work
NlmId: 101148927
123:123
JrId: 30002
long title: Color research and application
short title: Color Res Appl
ISSN: 0361-2317
ISSN (Online): 
IsoAbbr: Color Res Appl
NlmId: 101148934
123:123
JrId: 30003
long title: Autonomous robots
short title: Auton Robots
ISSN: 0929-5593
ISSN (Online): 
IsoAbbr: Auton Robots
NlmId: 101148936
123:123
JrId: 30004
long title: Acta physiologiae plantarum / Polish Academy of Sciences, Committee of Plant Physiology Genetics and Breeding
short title: Acta Physiol Plant
ISSN: 0137-5881
ISSN (Online): 
IsoAbbr: Acta Physiol. Plant.
NlmId: 101148937
123:123
JrId: 30005
long title: User modeling and user-adapted interaction
short title: User Model User-adapt Interact
ISSN: 0924-1868
ISSN (Online): 
IsoAbbr: User Model User-adapt Interact
NlmId: 101149751
123:123
JrId: 30006
long title: Transactions of the Japan Society for Aeronautical and Space Sciences
short title: Trans Jpn Soc Aeronaut Space Sci
ISSN: 0549-3811
ISSN (Online): 
IsoAbbr: Trans Jpn Soc Aeronaut Space Sci
NlmId: 101149752
123:123
JrId: 30007
long title: Sensors and actuators. B, Chemical
short title: Sens Actuators B Chem
ISSN: 0925-4005
ISSN (Online): 
IsoAbbr: Sens Actuators B Chem
NlmId: 101149755
123:123
JrId: 30008
long title: Plant genetic resources newsletter (Rome, Italy : 1979)
short title: Plant Genet Resour Newsl
ISSN: 1020-3362
ISSN (Online): 
IsoAbbr: Plant Genet. Resour. Newsl.
NlmId: 101149756
123:123
JrId: 30009
long title: Multibody system dynamics
short title: Multibody Syst Dyn
ISSN: 1384-5640
ISSN (Online): 
IsoAbbr: Multibody Syst Dyn
NlmId: 101149757
123:123
JrId: 30010
long title: Materials & design
short title: Mater Des
ISSN: 0264-1275
ISSN (Online): 
IsoAbbr: Mater Des
NlmId: 101149758
123:123
JrId: 30011
long title: Journal of microelectromechanical systems : a joint IEEE and ASME publication on microstructures, microactuators, microsensors, and microsystems
short title: J Microelectromech Syst
ISSN: 1057-7157
ISSN (Online): 
IsoAbbr: J Microelectromech Syst
NlmId: 101149765
123:123
JrId: 30012
long title: Hamostaseologie
short title: Hamostaseologie
ISSN: 0720-9355
ISSN (Online): 
IsoAbbr: Hamostaseologie
NlmId: 8204531
123:123
JrId: 30013
long title: Cronos (Valencia, Spain)
short title: Cronos
ISSN: 1139-711X
ISSN (Online): 
IsoAbbr: Cronos
NlmId: 100891622
123:123
JrId: 30014
long title: Cardiovascular toxicology
short title: Cardiovasc Toxicol
ISSN: 1530-7905
ISSN (Online): 1559-0259
IsoAbbr: Cardiovasc. Toxicol.
NlmId: 101135818
123:123
JrId: 30015
long title: Annual proceedings / Association for the Advancement of Automotive Medicine. Association for the Advancement of Automotive Medicine
short title: Annu Proc Assoc Adv Automot Med
ISSN: 1540-0360
ISSN (Online): 
IsoAbbr: Annu Proc Assoc Adv Automot Med
NlmId: 101152228
123:123
JrId: 30016
long title: Asian journal of surgery / Asian Surgical Association
short title: Asian J Surg
ISSN: 1015-9584
ISSN (Online): 
IsoAbbr: Asian J Surg
NlmId: 8900600
123:123
JrId: 30017
long title: Journal of cancer epidemiology and prevention
short title: J Cancer Epidemiol Prev
ISSN: 1476-6647
ISSN (Online): 1476-6655
IsoAbbr: J Cancer Epidemiol Prev
NlmId: 101141610
123:123
JrId: 30018
long title: Annals of clinical microbiology and antimicrobials
short title: Ann Clin Microbiol Antimicrob
ISSN: 
ISSN (Online): 1476-0711
IsoAbbr: Ann. Clin. Microbiol. Antimicrob.
NlmId: 101152152
123:123
JrId: 30020
long title: Clinical and molecular allergy : CMA
short title: Clin Mol Allergy
ISSN: 
ISSN (Online): 1476-7961
IsoAbbr: Clin Mol Allergy
NlmId: 101152195
123:123
JrId: 30021
long title: Dynamic medicine : DM
short title: Dyn Med
ISSN: 
ISSN (Online): 1476-5918
IsoAbbr: Dyn Med
NlmId: 101152197
123:123
JrId: 30022
long title: International journal of health geographics
short title: Int J Health Geogr
ISSN: 
ISSN (Online): 1476-072X
IsoAbbr: Int J Health Geogr
NlmId: 101152198
123:123
JrId: 30023
long title: Journal of immune based therapies and vaccines
short title: J Immune Based Ther Vaccines
ISSN: 
ISSN (Online): 1476-8518
IsoAbbr: J Immune Based Ther Vaccines
NlmId: 101152206
123:123
JrId: 30024
long title: Journal of nanobiotechnology
short title: J Nanobiotechnology
ISSN: 
ISSN (Online): 1477-3155
IsoAbbr: J Nanobiotechnology
NlmId: 101152208
123:123
JrId: 30025
long title: Journal of negative results in biomedicine
short title: J Negat Results Biomed
ISSN: 
ISSN (Online): 1477-5751
IsoAbbr: J Negat Results Biomed
NlmId: 101152210
123:123
JrId: 30026
long title: Medical immunology (London, England)
short title: Med Immunol
ISSN: 
ISSN (Online): 1476-9433
IsoAbbr: Med Immunol
NlmId: 101152211
123:123
JrId: 30027
long title: Nutrition journal
short title: Nutr J
ISSN: 
ISSN (Online): 1475-2891
IsoAbbr: Nutr J
NlmId: 101152213
123:123
JrId: 30028
long title: Archiv fur lebensmittelhygiene
short title: Arch Lebensmittelhyg
ISSN: 0003-925X
ISSN (Online): 
IsoAbbr: Arch. Lebensmittelhyg.
NlmId: 7505221
123:123
JrId: 30029
long title: Surgical technology international
short title: Surg Technol Int
ISSN: 1090-3941
ISSN (Online): 
IsoAbbr: Surg Technol Int
NlmId: 9604509
123:123
JrId: 30030
long title: Reviews in cardiovascular medicine
short title: Rev Cardiovasc Med
ISSN: 1530-6550
ISSN (Online): 
IsoAbbr: Rev Cardiovasc Med
NlmId: 100960007
123:123
JrId: 30031
long title: Homeopathy : the journal of the Faculty of Homeopathy
short title: Homeopathy
ISSN: 1475-4916
ISSN (Online): 1476-4245
IsoAbbr: Homeopathy
NlmId: 101140517
123:123
JrId: 30032
long title: Pathophysiology of haemostasis and thrombosis
short title: Pathophysiol Haemost Thromb
ISSN: 1424-8832
ISSN (Online): 1424-8840
IsoAbbr: Pathophysiol. Haemost. Thromb.
NlmId: 101142710
123:123
JrId: 30033
long title: Research and theory for nursing practice
short title: Res Theory Nurs Pract
ISSN: 1541-6577
ISSN (Online): 
IsoAbbr: Res Theory Nurs Pract
NlmId: 101146940
123:123
JrId: 30034
long title: Journal of insect science (Online)
short title: J Insect Sci
ISSN: 
ISSN (Online): 1536-2442
IsoAbbr: J. Insect Sci.
NlmId: 101096396
123:123
JrId: 30035
long title: Health and quality of life outcomes
short title: Health Qual Life Outcomes
ISSN: 
ISSN (Online): 1477-7525
IsoAbbr: Health Qual Life Outcomes
NlmId: 101153626
123:123
JrId: 30036
long title: Biomagnetic research and technology
short title: Biomagn Res Technol
ISSN: 
ISSN (Online): 1477-044X
IsoAbbr: Biomagn Res Technol
NlmId: 101153608
123:123
JrId: 30037
long title: Journal of carcinogenesis
short title: J Carcinog
ISSN: 
ISSN (Online): 1477-3163
IsoAbbr: J Carcinog
NlmId: 101153623
123:123
JrId: 30038
long title: Harm reduction journal
short title: Harm Reduct J
ISSN: 
ISSN (Online): 1477-7517
IsoAbbr: Harm Reduct J
NlmId: 101153624
123:123
JrId: 30039
long title: Reproductive biology and endocrinology : RB&E
short title: Reprod Biol Endocrinol
ISSN: 
ISSN (Online): 1477-7827
IsoAbbr: Reprod. Biol. Endocrinol.
NlmId: 101153627
123:123
JrId: 30041
long title: Di 1 jun yi da xue xue bao = Academic journal of the first medical college of PLA
short title: Di Yi Jun Yi Da Xue Xue Bao
ISSN: 1000-2588
ISSN (Online): 
IsoAbbr: Di Yi Jun Yi Da Xue Xue Bao
NlmId: 9426110
123:123
JrId: 30045
long title: Functional plant biology : FPB
short title: Funct Plant Biol
ISSN: 1445-4408
ISSN (Online): 1445-4416
IsoAbbr: Funct. Plant Biol.
NlmId: 101154361
123:123
JrId: 30047
long title: Americas
short title: Americas (Engl ed)
ISSN: 0379-0940
ISSN (Online): 
IsoAbbr: Americas (Engl ed)
NlmId: 0065163
123:123
JrId: 30049
long title: Mini reviews in medicinal chemistry
short title: Mini Rev Med Chem
ISSN: 1389-5575
ISSN (Online): 1875-5607
IsoAbbr: Mini Rev Med Chem
NlmId: 101094212
123:123
JrId: 30050
long title: HealthcarePapers
short title: Healthc Pap
ISSN: 1488-917X
ISSN (Online): 
IsoAbbr: Healthc Pap
NlmId: 100961305
123:123
JrId: 30053
long title: Items & issues
short title: Items Issues
ISSN: 1549-4942
ISSN (Online): 
IsoAbbr: Items Issues
NlmId: 101134515
123:123
JrId: 30055
long title: Mental health today (Brighton, England)
short title: Ment Health Today
ISSN: 1474-5186
ISSN (Online): 
IsoAbbr: Ment Health Today
NlmId: 101133625
123:123
JrId: 30060
long title: Reproductive biomedicine online
short title: Reprod Biomed Online
ISSN: 1472-6483
ISSN (Online): 1472-6491
IsoAbbr: Reprod. Biomed. Online
NlmId: 101122473
123:123
JrId: 30061
long title: Nursing education perspectives
short title: Nurs Educ Perspect
ISSN: 1536-5026
ISSN (Online): 
IsoAbbr: Nurs Educ Perspect
NlmId: 101140025
123:123
JrId: 30062
long title: The journal of family health care
short title: J Fam Health Care
ISSN: 1474-9114
ISSN (Online): 
IsoAbbr: J Fam Health Care
NlmId: 101142028
123:123
JrId: 30064
long title: Research and practice for persons with severe disabilities : the journal of TASH
short title: Res Pract Persons Severe Disabl
ISSN: 1540-7969
ISSN (Online): 
IsoAbbr: Res Pract Persons Severe Disabl
NlmId: 101151385
123:123
JrId: 30065
long title: The review of policy research
short title: Rev Policy Res
ISSN: 1541-132X
ISSN (Online): 
IsoAbbr: Rev Policy Res
NlmId: 101155373
123:123
JrId: 30066
long title: Zhi wu sheng li yu fen zi sheng wu xue xue bao = Journal of plant physiology and molecular biology
short title: Zhi Wu Sheng Li Yu Fen Zi Sheng Wu Xue Xue Bao
ISSN: 1671-3877
ISSN (Online): 
IsoAbbr: Zhi Wu Sheng Li Yu Fen Zi Sheng Wu Xue Xue Bao
NlmId: 101156321
123:123
JrId: 30067
long title: Human psychopharmacology
short title: Hum Psychopharmacol
ISSN: 0885-6222
ISSN (Online): 1099-1077
IsoAbbr: Hum Psychopharmacol
NlmId: 8702539
123:123
JrId: 30068
long title: Biomedical papers of the Medical Faculty of the University Palacky, Olomouc, Czechoslovakia
short title: Biomed Pap Med Fac Univ Palacky Olomouc Czech Repub
ISSN: 1213-8118
ISSN (Online): 
IsoAbbr: Biomed Pap Med Fac Univ Palacky Olomouc Czech Repub
NlmId: 101140142
123:123
JrId: 30069
long title: I supplementi di Tumori : official journal of Societa italiana di cancerologia ... [et al.]
short title: Suppl Tumori
ISSN: 
ISSN (Online): 
IsoAbbr: Suppl Tumori
NlmId: 101153052
123:123
JrId: 30070
long title: Anatomical science international
short title: Anat Sci Int
ISSN: 1447-6959
ISSN (Online): 1447-073X
IsoAbbr: Anat Sci Int
NlmId: 101154140
123:123
JrId: 30071
long title: Autonomic & autacoid pharmacology
short title: Auton Autacoid Pharmacol
ISSN: 1474-8665
ISSN (Online): 1474-8673
IsoAbbr: Auton Autacoid Pharmacol
NlmId: 101157306
123:123
JrId: 30073
long title: The journal of physical chemistry. B
short title: J Phys Chem B
ISSN: 1520-6106
ISSN (Online): 1520-5207
IsoAbbr: J Phys Chem B
NlmId: 101157530
123:123
JrId: 30078
long title: Substance abuse : official publication of the Association for Medical Education and Research in Substance Abuse
short title: Subst Abus
ISSN: 0889-7077
ISSN (Online): 1547-0164
IsoAbbr: Subst Abus
NlmId: 8808537
123:123
JrId: 30079
long title: Journal of veterinary science
short title: J Vet Sci
ISSN: 1229-845X
ISSN (Online): 1976-555X
IsoAbbr: J. Vet. Sci.
NlmId: 100964185
123:123
JrId: 30080
long title: Journal of integrative neuroscience
short title: J Integr Neurosci
ISSN: 0219-6352
ISSN (Online): 
IsoAbbr: J. Integr. Neurosci.
NlmId: 101156357
123:123
JrId: 30081
long title: Medicina (Kaunas, Lithuania)
short title: Medicina (Kaunas)
ISSN: 1010-660X
ISSN (Online): 1648-9144
IsoAbbr: Medicina (Kaunas)
NlmId: 9425208
123:123
JrId: 30082
long title: International journal of methods in psychiatric research
short title: Int J Methods Psychiatr Res
ISSN: 1049-8931
ISSN (Online): 1557-0657
IsoAbbr: Int J Methods Psychiatr Res
NlmId: 9111433
123:123
JrId: 30083
long title: Work (Reading, Mass.)
short title: Work
ISSN: 1051-9815
ISSN (Online): 1875-9270
IsoAbbr: Work
NlmId: 9204382
123:123
JrId: 30085
long title: Injury control and safety promotion
short title: Inj Control Saf Promot
ISSN: 1566-0974
ISSN (Online): 
IsoAbbr: Inj Control Saf Promot
NlmId: 100941859
123:123
JrId: 30086
long title: Expert reviews in molecular medicine
short title: Expert Rev Mol Med
ISSN: 
ISSN (Online): 1462-3994
IsoAbbr: Expert Rev Mol Med
NlmId: 100939725
123:123
JrId: 30087
long title: Chemphyschem : a European journal of chemical physics and physical chemistry
short title: Chemphyschem
ISSN: 1439-4235
ISSN (Online): 1439-7641
IsoAbbr: Chemphyschem
NlmId: 100954211
123:123
JrId: 30088
long title: AAPS PharmSciTech
short title: AAPS PharmSciTech
ISSN: 
ISSN (Online): 1530-9932
IsoAbbr: AAPS PharmSciTech
NlmId: 100960111
123:123
JrId: 30089
long title: Cognitive, affective & behavioral neuroscience
short title: Cogn Affect Behav Neurosci
ISSN: 1530-7026
ISSN (Online): 1531-135X
IsoAbbr: Cogn Affect Behav Neurosci
NlmId: 101083946
123:123
JrId: 30090
long title: Astrobiology
short title: Astrobiology
ISSN: 1531-1074
ISSN (Online): 1557-8070
IsoAbbr: Astrobiology
NlmId: 101088083
123:123
JrId: 30091
long title: Zhonghua nan ke xue = National journal of andrology
short title: Zhonghua Nan Ke Xue
ISSN: 1009-3591
ISSN (Online): 
IsoAbbr: Zhonghua Nan Ke Xue
NlmId: 101093592
123:123
JrId: 30092
long title: The world journal of biological psychiatry : the official journal of the World Federation of Societies of Biological Psychiatry
short title: World J Biol Psychiatry
ISSN: 1562-2975
ISSN (Online): 1814-1412
IsoAbbr: World J. Biol. Psychiatry
NlmId: 101120023
123:123
JrId: 30093
long title: Clinical colorectal cancer
short title: Clin Colorectal Cancer
ISSN: 1533-0028
ISSN (Online): 1938-0674
IsoAbbr: Clin Colorectal Cancer
NlmId: 101120693
123:123
JrId: 30094
long title: Current drug targets. Immune, endocrine and metabolic disorders
short title: Curr Drug Targets Immune Endocr Metabol Disord
ISSN: 1568-0088
ISSN (Online): 
IsoAbbr: Curr. Drug Targets Immune Endocr. Metabol. Disord.
NlmId: 101121150
123:123
JrId: 30095
long title: Igaku butsuri : Nihon Igaku Butsuri Gakkai kikanshi = Japanese journal of medical physics : an official journal of Japan Society of Medical Physics
short title: Igaku Butsuri
ISSN: 1345-5354
ISSN (Online): 
IsoAbbr: Igaku Butsuri
NlmId: 101125977
123:123
JrId: 30096
long title: Current drug targets. Infectious disorders
short title: Curr Drug Targets Infect Disord
ISSN: 1568-0053
ISSN (Online): 
IsoAbbr: Curr Drug Targets Infect Disord
NlmId: 101128002
123:123
JrId: 30097
long title: Molecular cancer therapeutics
short title: Mol Cancer Ther
ISSN: 1535-7163
ISSN (Online): 1538-8514
IsoAbbr: Mol. Cancer Ther.
NlmId: 101132535
123:123
JrId: 30098
long title: Cell cycle (Georgetown, Tex.)
short title: Cell Cycle
ISSN: 1538-4101
ISSN (Online): 1551-4005
IsoAbbr: Cell Cycle
NlmId: 101137841
123:123
JrId: 30099
long title: International journal of gastrointestinal cancer
short title: Int J Gastrointest Cancer
ISSN: 1537-3649
ISSN (Online): 1559-0739
IsoAbbr: Int J Gastrointest Cancer
NlmId: 101135379
123:123
JrId: 30100
long title: The journal of the Royal College of Physicians of Edinburgh
short title: J R Coll Physicians Edinb
ISSN: 1478-2715
ISSN (Online): 2042-8189
IsoAbbr: J R Coll Physicians Edinb
NlmId: 101144324
123:123
JrId: 30108
long title: Cardiovascular ultrasound
short title: Cardiovasc Ultrasound
ISSN: 
ISSN (Online): 1476-7120
IsoAbbr: Cardiovasc Ultrasound
NlmId: 101159952
123:123
JrId: 30109
long title: Ehealth international
short title: eHealth Int
ISSN: 
ISSN (Online): 1476-3591
IsoAbbr: eHealth Int
NlmId: 101159947
123:123
JrId: 30110
long title: Nihon Hoshasen Gijutsu Gakkai zasshi
short title: Nihon Hoshasen Gijutsu Gakkai Zasshi
ISSN: 0369-4305
ISSN (Online): 1881-4883
IsoAbbr: Nihon Hoshasen Gijutsu Gakkai Zasshi
NlmId: 7505722
123:123
JrId: 30111
long title: Philosophical transactions. Series A, Mathematical, physical, and engineering sciences
short title: Philos Transact A Math Phys Eng Sci
ISSN: 1364-503X
ISSN (Online): 1471-2962
IsoAbbr: Philos Transact A Math Phys Eng Sci
NlmId: 101133385
123:123
JrId: 30114
long title: Journal of medicinal food
short title: J Med Food
ISSN: 1096-620X
ISSN (Online): 1557-7600
IsoAbbr: J Med Food
NlmId: 9812512
123:123
JrId: 30117
long title: Journal of structural and functional genomics
short title: J Struct Funct Genomics
ISSN: 1345-711X
ISSN (Online): 1570-0267
IsoAbbr: J. Struct. Funct. Genomics
NlmId: 101128185
123:123
JrId: 30118
long title: Molecular cancer research : MCR
short title: Mol Cancer Res
ISSN: 1541-7786
ISSN (Online): 1557-3125
IsoAbbr: Mol. Cancer Res.
NlmId: 101150042
123:123
JrId: 30119
long title: Meat science
short title: Meat Sci
ISSN: 0309-1740
ISSN (Online): 1873-4138
IsoAbbr: Meat Sci.
NlmId: 101160862
123:123
JrId: 30129
long title: Archives of women's mental health
short title: Arch Womens Ment Health
ISSN: 1434-1816
ISSN (Online): 1435-1102
IsoAbbr: Arch Womens Ment Health
NlmId: 9815663
123:123
JrId: 30130
long title: Drugs of today (Barcelona, Spain : 1998)
short title: Drugs Today (Barc)
ISSN: 1699-3993
ISSN (Online): 1699-4019
IsoAbbr: Drugs Today
NlmId: 101160518
123:123
JrId: 30135
long title: Taehan Kan Hakhoe chi = The Korean journal of hepatology
short title: Taehan Kan Hakhoe Chi
ISSN: 1226-0479
ISSN (Online): 
IsoAbbr: Taehan Kan Hakhoe Chi
NlmId: 9607534
123:123
JrId: 30137
long title: Journal of proteome research
short title: J Proteome Res
ISSN: 1535-3893
ISSN (Online): 1535-3907
IsoAbbr: J. Proteome Res.
NlmId: 101128775
123:123
JrId: 30139
long title: Prostate cancer and prostatic diseases
short title: Prostate Cancer Prostatic Dis
ISSN: 1365-7852
ISSN (Online): 1476-5608
IsoAbbr: Prostate Cancer Prostatic Dis.
NlmId: 9815755
123:123
JrId: 30140
long title: Zhongguo shi yan xue ye xue za zhi / Zhongguo bing li sheng li xue hui = Journal of experimental hematology / Chinese Association of Pathophysiology
short title: Zhongguo Shi Yan Xue Ye Xue Za Zhi
ISSN: 1009-2137
ISSN (Online): 
IsoAbbr: Zhongguo Shi Yan Xue Ye Xue Za Zhi
NlmId: 101084424
123:123
JrId: 30141
long title: DNA repair
short title: DNA Repair (Amst)
ISSN: 1568-7864
ISSN (Online): 1568-7856
IsoAbbr: DNA Repair (Amst.)
NlmId: 101139138
123:123
JrId: 30142
long title: Nephron. Physiology
short title: Nephron Physiol
ISSN: 1660-8151
ISSN (Online): 1660-2137
IsoAbbr: Nephron Physiol
NlmId: 101159772
123:123
JrId: 30143
long title: Nephron. Experimental nephrology
short title: Nephron Exp Nephrol
ISSN: 1660-8151
ISSN (Online): 1660-2129
IsoAbbr: Nephron Exp. Nephrol.
NlmId: 101159770
123:123
JrId: 30144
long title: Nephron. Clinical practice
short title: Nephron Clin Pract
ISSN: 1660-8151
ISSN (Online): 1660-2110
IsoAbbr: Nephron Clin Pract
NlmId: 101159763
123:123
JrId: 30146
long title: Journal of applied animal welfare science : JAAWS
short title: J Appl Anim Welf Sci
ISSN: 1088-8705
ISSN (Online): 1532-7604
IsoAbbr: J Appl Anim Welf Sci
NlmId: 9804404
123:123
JrId: 30147
long title: Sleep medicine reviews
short title: Sleep Med Rev
ISSN: 1087-0792
ISSN (Online): 1532-2955
IsoAbbr: Sleep Med Rev
NlmId: 9804678
123:123
JrId: 30150
long title: Harmful algae
short title: Harmful Algae
ISSN: 1568-9883
ISSN (Online): 
IsoAbbr: Harmful Algae
NlmId: 101128968
123:123
JrId: 30151
long title: Acta orthopaedica et traumatologica turcica
short title: Acta Orthop Traumatol Turc
ISSN: 1017-995X
ISSN (Online): 
IsoAbbr: Acta Orthop Traumatol Turc
NlmId: 9424806
123:123
JrId: 30153
long title: Advanced materials (Deerfield Beach, Fla.)
short title: Adv Mater
ISSN: 0935-9648
ISSN (Online): 1521-4095
IsoAbbr: Adv. Mater. Weinheim
NlmId: 9885358
123:123
JrId: 30156
long title: Primary care companion to the Journal of clinical psychiatry
short title: Prim Care Companion J Clin Psychiatry
ISSN: 1523-5998
ISSN (Online): 1555-211X
IsoAbbr: Prim Care Companion J Clin Psychiatry
NlmId: 100887410
123:123
JrId: 30157
long title: Mayo Clinic women's healthsource
short title: Mayo Clin Womens Healthsource
ISSN: 1091-0220
ISSN (Online): 
IsoAbbr: Mayo Clin Womens Healthsource
NlmId: 9891120
123:123
JrId: 30158
long title: Surgical infections
short title: Surg Infect (Larchmt)
ISSN: 1096-2964
ISSN (Online): 1557-8674
IsoAbbr: Surg Infect (Larchmt)
NlmId: 9815642
123:123
JrId: 30161
long title: Entomologia experimentalis et applicata
short title: Entomol Exp Appl
ISSN: 0013-8703
ISSN (Online): 1570-8703
IsoAbbr: Entomol. Exp. Appl.
NlmId: 0250101
123:123
JrId: 30163
long title: Noise & health
short title: Noise Health
ISSN: 1463-1741
ISSN (Online): 1998-4030
IsoAbbr: Noise Health
NlmId: 9815620
123:123
JrId: 30164
long title: Journal of nursing law
short title: J Nurs Law
ISSN: 1073-7472
ISSN (Online): 
IsoAbbr: J Nurs Law
NlmId: 9514027
123:123
JrId: 30166
long title: NCEHR communique = Communique CNERH
short title: NCEHR Commun
ISSN: 1489-2944
ISSN (Online): 
IsoAbbr: NCEHR Commun
NlmId: 9811518
123:123
JrId: 30167
long title: Data bulletin (Center for Studying Health System Change)
short title: Data Bull (Cent Stud Health Syst Change)
ISSN: 
ISSN (Online): 
IsoAbbr: Data Bull (Cent Stud Health Syst Change)
NlmId: 100909932
123:123
JrId: 30168
long title: New York Law School journal of human rights
short title: N Y Law Sch J Hum Rights
ISSN: 1046-4328
ISSN (Online): 
IsoAbbr: N Y Law Sch J Hum Rights
NlmId: 100972046
123:123
JrId: 30169
long title: The journal of ethics
short title: J Ethics
ISSN: 1382-4554
ISSN (Online): 
IsoAbbr: J Ethics
NlmId: 101085489
123:123
JrId: 30170
long title: Brandeis law journal
short title: Brandeis Law J
ISSN: 1531-0183
ISSN (Online): 
IsoAbbr: Brandeis Law J
NlmId: 101085422
123:123
JrId: 30171
long title: Issue brief (Grantmakers in Health)
short title: Issue Brief (Grantmakers Health)
ISSN: 
ISSN (Online): 1559-5609
IsoAbbr: Issue Brief (Grantmakers Health)
NlmId: 101161182
123:123
JrId: 30172
long title: LDI issue brief
short title: LDI Issue Brief
ISSN: 
ISSN (Online): 1553-0671
IsoAbbr: LDI Issue Brief
NlmId: 9815837
123:123
JrId: 30173
long title: Eubios journal of Asian and international bioethics : EJAIB
short title: Eubios J Asian Int Bioeth
ISSN: 1173-2571
ISSN (Online): 
IsoAbbr: Eubios J Asian Int Bioeth
NlmId: 100910109
123:123
JrId: 30174
long title: Zhejiang da xue xue bao. Yi xue ban = Journal of Zhejiang University. Medical sciences
short title: Zhejiang Da Xue Xue Bao Yi Xue Ban
ISSN: 1008-9292
ISSN (Online): 
IsoAbbr: Zhejiang Da Xue Xue Bao Yi Xue Ban
NlmId: 100927946
123:123
JrId: 30176
long title: Physiological genomics
short title: Physiol Genomics
ISSN: 1094-8341
ISSN (Online): 1531-2267
IsoAbbr: Physiol. Genomics
NlmId: 9815683
123:123
JrId: 30179
long title: Tracking report / Center for Studying Health System Change
short title: Track Rep
ISSN: 
ISSN (Online): 1553-0787
IsoAbbr: Track Rep
NlmId: 101161177
123:123
JrId: 30183
long title: Heart failure monitor
short title: Heart Fail Monit
ISSN: 1470-8590
ISSN (Online): 
IsoAbbr: Heart Fail Monit
NlmId: 101140283
123:123
JrId: 30185
long title: Journal of agricultural & environmental ethics
short title: J Agric Environ Ethics
ISSN: 1187-7863
ISSN (Online): 
IsoAbbr: J Agric Environ Ethics
NlmId: 101083580
123:123
JrId: 30191
long title: Chemoecology
short title: Chemoecology
ISSN: 0937-7409
ISSN (Online): 
IsoAbbr: Chemoecology
NlmId: 9426172
123:123
JrId: 30192
long title: Journal of hospital marketing & public relations
short title: J Hosp Mark Public Relations
ISSN: 1539-0942
ISSN (Online): 1539-0934
IsoAbbr: J Hosp Mark Public Relations
NlmId: 101121477
123:123
JrId: 30193
long title: International journal of nursing terminologies and classifications : the official journal of NANDA International
short title: Int J Nurs Terminol Classif
ISSN: 1541-5147
ISSN (Online): 1744-618X
IsoAbbr: Int J Nurs Terminol Classif
NlmId: 101155367
123:123
JrId: 30194
long title: Ophthalmic surgery, lasers & imaging : the official journal of the International Society for Imaging in the Eye
short title: Ophthalmic Surg Lasers Imaging
ISSN: 1542-8877
ISSN (Online): 1938-2375
IsoAbbr: Ophthalmic Surg Lasers Imaging
NlmId: 101155780
123:123
JrId: 30195
long title: Personality and social psychology review : an official journal of the Society for Personality and Social Psychology, Inc
short title: Pers Soc Psychol Rev
ISSN: 1088-8683
ISSN (Online): 1532-7957
IsoAbbr: Pers Soc Psychol Rev
NlmId: 9703164
123:123
JrId: 30200
long title: Proceedings of the Entomological Society of Washington
short title: 
ISSN: 0013-8797
ISSN (Online): 
IsoAbbr: Proc. Entomol. Soc. Wash.
NlmId: 7505862
123:123
JrId: 30201
long title: Disaster management & response : DMR : an official publication of the Emergency Nurses Association
short title: Disaster Manag Response
ISSN: 1540-2487
ISSN (Online): 1540-2495
IsoAbbr: Disaster Manag Response
NlmId: 101155781
123:123
JrId: 30202
long title: Journal of women's health (2002)
short title: J Womens Health (Larchmt)
ISSN: 1540-9996
ISSN (Online): 1931-843X
IsoAbbr: J Womens Health (Larchmt)
NlmId: 101159262
123:123
JrId: 30205
long title: CNS spectrums
short title: CNS Spectr
ISSN: 1092-8529
ISSN (Online): 
IsoAbbr: CNS Spectr
NlmId: 9702877
123:123
JrId: 30206
long title: International journal of immunopathology and pharmacology
short title: Int J Immunopathol Pharmacol
ISSN: 0394-6320
ISSN (Online): 
IsoAbbr: Int J Immunopathol Pharmacol
NlmId: 8911335
123:123
JrId: 30218
long title: Hepatobiliary & pancreatic diseases international : HBPD INT
short title: Hepatobiliary Pancreat Dis Int
ISSN: 1499-3872
ISSN (Online): 
IsoAbbr: HBPD INT
NlmId: 101151457
123:123
JrId: 30221
long title: Farmacia hospitalaria : organo oficial de expresion cientifica de la Sociedad Espanola de Farmacia Hospitalaria
short title: Farm Hosp
ISSN: 1130-6343
ISSN (Online): 0214-753X
IsoAbbr: Farm Hosp
NlmId: 9440679
123:123
JrId: 30224
long title: Joint Commission journal on quality and safety
short title: Jt Comm J Qual Saf
ISSN: 1549-3741
ISSN (Online): 1549-425X
IsoAbbr: Jt Comm J Qual Saf
NlmId: 101166696
123:123
JrId: 30229
long title: Igiene e sanita pubblica
short title: Ig Sanita Pubbl
ISSN: 0019-1639
ISSN (Online): 
IsoAbbr: Ig Sanita Pubbl
NlmId: 0373022
123:123
JrId: 30230
long title: British journal of health psychology
short title: Br J Health Psychol
ISSN: 1359-107X
ISSN (Online): 2044-8287
IsoAbbr: Br J Health Psychol
NlmId: 9605409
123:123
JrId: 30232
long title: Laboratory hematology : official publication of the International Society for Laboratory Hematology
short title: Lab Hematol
ISSN: 1080-2924
ISSN (Online): 1523-6528
IsoAbbr: Lab Hematol
NlmId: 9615688
123:123
JrId: 30233
long title: American journal of speech-language pathology / American Speech-Language-Hearing Association
short title: Am J Speech Lang Pathol
ISSN: 1058-0360
ISSN (Online): 1558-9110
IsoAbbr: Am J Speech Lang Pathol
NlmId: 9114726
123:123
JrId: 30234
long title: Pain medicine (Malden, Mass.)
short title: Pain Med
ISSN: 1526-2375
ISSN (Online): 1526-4637
IsoAbbr: Pain Med
NlmId: 100894201
123:123
JrId: 30235
long title: Epilepsy & behavior : E&B
short title: Epilepsy Behav
ISSN: 1525-5050
ISSN (Online): 1525-5069
IsoAbbr: Epilepsy Behav
NlmId: 100892858
123:123
JrId: 30236
long title: Transcultural psychiatry
short title: Transcult Psychiatry
ISSN: 1363-4615
ISSN (Online): 1461-7471
IsoAbbr: Transcult Psychiatry
NlmId: 9708119
123:123
JrId: 30237
long title: Pediatric critical care medicine : a journal of the Society of Critical Care Medicine and the World Federation of Pediatric Intensive and Critical Care Societies
short title: Pediatr Crit Care Med
ISSN: 1529-7535
ISSN (Online): 
IsoAbbr: Pediatr Crit Care Med
NlmId: 100954653
123:123
JrId: 30238
long title: Acta myologica : myopathies and cardiomyopathies : official journal of the Mediterranean Society of Myology / edited by the Gaetano Conte Academy for the study of striated muscle diseases
short title: Acta Myol
ISSN: 1128-2460
ISSN (Online): 
IsoAbbr: Acta Myol
NlmId: 9811169
123:123
JrId: 30239
long title: Vector borne and zoonotic diseases (Larchmont, N.Y.)
short title: Vector Borne Zoonotic Dis
ISSN: 1530-3667
ISSN (Online): 1557-7759
IsoAbbr: Vector Borne Zoonotic Dis.
NlmId: 100965525
123:123
JrId: 30240
long title: Current diabetes reports
short title: Curr Diab Rep
ISSN: 1534-4827
ISSN (Online): 1539-0829
IsoAbbr: Curr. Diab. Rep.
NlmId: 101093791
123:123
JrId: 30241
long title: Cancer immunity
short title: Cancer Immun
ISSN: 
ISSN (Online): 1424-9634
IsoAbbr: Cancer Immun.
NlmId: 101119871
123:123
JrId: 30242
long title: Photochemical & photobiological sciences : Official journal of the European Photochemistry Association and the European Society for Photobiology
short title: Photochem Photobiol Sci
ISSN: 1474-905X
ISSN (Online): 1474-9092
IsoAbbr: Photochem. Photobiol. Sci.
NlmId: 101124451
123:123
JrId: 30243
long title: Yale journal of health policy, law, and ethics
short title: Yale J Health Policy Law Ethics
ISSN: 1535-3532
ISSN (Online): 
IsoAbbr: Yale J Health Policy Law Ethics
NlmId: 101134827
123:123
JrId: 30244
long title: International journal of phytoremediation
short title: Int J Phytoremediation
ISSN: 1522-6514
ISSN (Online): 1549-7879
IsoAbbr: Int J Phytoremediation
NlmId: 101136878
123:123
JrId: 30245
long title: Technology in cancer research & treatment
short title: Technol Cancer Res Treat
ISSN: 1533-0346
ISSN (Online): 1533-0338
IsoAbbr: Technol. Cancer Res. Treat.
NlmId: 101140941
123:123
JrId: 30246
long title: Science of aging knowledge environment : SAGE KE
short title: Sci Aging Knowledge Environ
ISSN: 
ISSN (Online): 1539-6150
IsoAbbr: Sci Aging Knowledge Environ
NlmId: 101146039
123:123
JrId: 30247
long title: Journal of vision
short title: J Vis
ISSN: 
ISSN (Online): 1534-7362
IsoAbbr: J Vis
NlmId: 101147197
123:123
JrId: 30248
long title: Nature materials
short title: Nat Mater
ISSN: 1476-1122
ISSN (Online): 
IsoAbbr: Nat Mater
NlmId: 101155473
123:123
JrId: 30249
long title: Current medicinal chemistry. Anti-cancer agents
short title: Curr Med Chem Anticancer Agents
ISSN: 1568-0118
ISSN (Online): 
IsoAbbr: Curr Med Chem Anticancer Agents
NlmId: 101123597
123:123
JrId: 30250
long title: Defence science journal
short title: Def Sci J
ISSN: 0011-748X
ISSN (Online): 
IsoAbbr: Def Sci J
NlmId: 101165239
123:123
JrId: 30251
long title: Ursus (International Association for Bear Research and Management)
short title: Ursus
ISSN: 1537-6176
ISSN (Online): 
IsoAbbr: Ursus
NlmId: 101165240
123:123
JrId: 30252
long title: Advanced robotics : the international journal of the Robotics Society of Japan
short title: Adv Robot
ISSN: 0169-1864
ISSN (Online): 
IsoAbbr: Adv Robot
NlmId: 101165242
123:123
JrId: 30253
long title: Annual review of fluid mechanics
short title: Annu Rev Fluid Mech
ISSN: 0066-4189
ISSN (Online): 1545-4479
IsoAbbr: Annu Rev Fluid Mech
NlmId: 101165244
123:123
JrId: 30254
long title: Journal of physics. Condensed matter : an Institute of Physics journal
short title: J Phys Condens Matter
ISSN: 0953-8984
ISSN (Online): 1361-648X
IsoAbbr: J Phys Condens Matter
NlmId: 101165248
123:123
JrId: 30255
long title: Journal of Southeast Asian earth sciences
short title: J Southeast Asian Earth Sci
ISSN: 0743-9547
ISSN (Online): 
IsoAbbr: J Southeast Asian Earth Sci
NlmId: 101165249
123:123
JrId: 30256
long title: Ukrains'kyi botanichnyi zhurnal. Ukrainian botanical review. Ukrains'ke botanichne tovarystvo
short title: Ukr Bot Z Ukr Bot Tovarystvo
ISSN: 0372-4123
ISSN (Online): 
IsoAbbr: Ukr Bot Z Ukr Bot Tovarystvo
NlmId: 101165250
123:123
JrId: 30257
long title: Displays
short title: Displays
ISSN: 0141-9382
ISSN (Online): 
IsoAbbr: Displays
NlmId: 101165251
123:123
JrId: 30258
long title: Studies in surface science and catalysis
short title: Stud Surf Sci Catal
ISSN: 0167-2991
ISSN (Online): 
IsoAbbr: Stud Surf Sci Catal
NlmId: 101165317
123:123
JrId: 30259
long title: Gene expression patterns : GEP
short title: Gene Expr Patterns
ISSN: 1567-133X
ISSN (Online): 1872-7298
IsoAbbr: Gene Expr. Patterns
NlmId: 101167473
123:123
JrId: 30260
long title: Zhonghua er ke za zhi. Chinese journal of pediatrics
short title: Zhonghua Er Ke Za Zhi
ISSN: 0578-1310
ISSN (Online): 
IsoAbbr: Zhonghua Er Ke Za Zhi
NlmId: 0417427
123:123
JrId: 30261
long title: Oecologia
short title: Oecologia
ISSN: 0029-8549
ISSN (Online): 1432-1939
IsoAbbr: Oecologia
NlmId: 0150372
123:123
JrId: 30276
long title: Haematology and blood transfusion
short title: Haematol Blood Transfus
ISSN: 0171-7111
ISSN (Online): 
IsoAbbr: Haematol Blood Transfus
NlmId: 101169459
123:123
JrId: 30279
long title: Anales de pediatria (Barcelona, Spain : 2003)
short title: An Pediatr (Barc)
ISSN: 1695-4033
ISSN (Online): 1695-9531
IsoAbbr: An Pediatr (Barc)
NlmId: 101162596
123:123
JrId: 30280
long title: EHP toxicogenomics : journal of the National Institute of Environmental Health Sciences
short title: EHP Toxicogenomics
ISSN: 1542-4359
ISSN (Online): 1542-4367
IsoAbbr: EHP Toxicogenomics
NlmId: 101167559
123:123
JrId: 30284
long title: Herpetological review
short title: Herpetol Rev
ISSN: 0018-084X
ISSN (Online): 
IsoAbbr: Herpetol. Rev.
NlmId: 101170418
123:123
JrId: 30288
long title: Breeding science
short title: Breed Sci
ISSN: 1344-7610
ISSN (Online): 1347-3735
IsoAbbr: Breed. Sci.
NlmId: 9888571
123:123
JrId: 30289
long title: Arthritis research & therapy
short title: Arthritis Res Ther
ISSN: 1478-6354
ISSN (Online): 1478-6362
IsoAbbr: Arthritis Res. Ther.
NlmId: 101154438
123:123
JrId: 30290
long title: Birth defects research. Part A, Clinical and molecular teratology
short title: Birth Defects Res A Clin Mol Teratol
ISSN: 1542-0752
ISSN (Online): 1542-0760
IsoAbbr: Birth Defects Res. Part A Clin. Mol. Teratol.
NlmId: 101155107
123:123
JrId: 30291
long title: Liver international : official journal of the International Association for the Study of the Liver
short title: Liver Int
ISSN: 1478-3223
ISSN (Online): 1478-3231
IsoAbbr: Liver Int.
NlmId: 101160857
123:123
JrId: 30292
long title: Journal of experimental zoology. Part A, Comparative experimental biology
short title: J Exp Zool A Comp Exp Biol
ISSN: 1548-8969
ISSN (Online): 1552-499X
IsoAbbr: J. Exp. Zoolog. Part A Comp. Exp. Biol.
NlmId: 101168223
123:123
JrId: 30293
long title: Journal of experimental zoology. Part B, Molecular and developmental evolution
short title: J Exp Zool B Mol Dev Evol
ISSN: 1552-5007
ISSN (Online): 1552-5015
IsoAbbr: J. Exp. Zool. B Mol. Dev. Evol.
NlmId: 101168228
123:123
JrId: 30294
long title: Journal of Huazhong University of Science and Technology. Medical sciences = Hua zhong ke ji da xue xue bao. Yi xue Ying De wen ban = Huazhong keji daxue xuebao. Yixue Yingdewen ban
short title: J Huazhong Univ Sci Technolog Med Sci
ISSN: 1672-0733
ISSN (Online): 
IsoAbbr: J. Huazhong Univ. Sci. Technol. Med. Sci.
NlmId: 101169627
123:123
JrId: 30300
long title: Cell communication and signaling : CCS
short title: Cell Commun Signal
ISSN: 
ISSN (Online): 1478-811X
IsoAbbr: Cell Commun. Signal
NlmId: 101170464
123:123
JrId: 30301
long title: Cost effectiveness and resource allocation : C/E
short title: Cost Eff Resour Alloc
ISSN: 
ISSN (Online): 1478-7547
IsoAbbr: Cost Eff Resour Alloc
NlmId: 101170476
123:123
JrId: 30302
long title: Health research policy and systems / BioMed Central
short title: Health Res Policy Syst
ISSN: 
ISSN (Online): 1478-4505
IsoAbbr: Health Res Policy Syst
NlmId: 101170481
123:123
JrId: 30303
long title: Human resources for health
short title: Hum Resour Health
ISSN: 
ISSN (Online): 1478-4491
IsoAbbr: Hum Resour Health
NlmId: 101170535
123:123
JrId: 30304
long title: Nuclear receptor
short title: Nucl Recept
ISSN: 
ISSN (Online): 1478-1336
IsoAbbr: Nucl. Recept.
NlmId: 101170538
123:123
JrId: 30305
long title: Proteome science
short title: Proteome Sci
ISSN: 
ISSN (Online): 1477-5956
IsoAbbr: Proteome Sci
NlmId: 101170539
123:123
JrId: 30306
long title: Thrombosis journal
short title: Thromb J
ISSN: 
ISSN (Online): 1477-9560
IsoAbbr: Thromb J
NlmId: 101170542
123:123
JrId: 30307
long title: World journal of surgical oncology
short title: World J Surg Oncol
ISSN: 
ISSN (Online): 1477-7819
IsoAbbr: World J Surg Oncol
NlmId: 101170544
123:123
JrId: 30308
long title: Biological procedures online
short title: Biol Proced Online
ISSN: 
ISSN (Online): 1480-9222
IsoAbbr: Biol Proced Online
NlmId: 100963717
123:123
JrId: 30309
long title: Association medical journal
short title: Assoc Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Assoc Med J
NlmId: 15340040R
123:123
JrId: 30312
long title: Applied bioinformatics
short title: Appl Bioinformatics
ISSN: 1175-5636
ISSN (Online): 
IsoAbbr: Appl. Bioinformatics
NlmId: 101150311
123:123
JrId: 30315
long title: Drug news & perspectives
short title: Drug News Perspect
ISSN: 0214-0934
ISSN (Online): 2013-0139
IsoAbbr: Drug News Perspect.
NlmId: 8809164
123:123
JrId: 30317
long title: Russian journal of immunology : RJI : official journal of Russian Society of Immunology
short title: Russ J Immunol
ISSN: 1028-7221
ISSN (Online): 
IsoAbbr: Russ. J. Immunol.
NlmId: 9713940
123:123
JrId: 30318
long title: Eye & contact lens
short title: Eye Contact Lens
ISSN: 1542-2321
ISSN (Online): 1542-233X
IsoAbbr: Eye Contact Lens
NlmId: 101160941
123:123
JrId: 30319
long title: Natural product research
short title: Nat Prod Res
ISSN: 1478-6419
ISSN (Online): 1478-6427
IsoAbbr: Nat. Prod. Res.
NlmId: 101167924
123:123
JrId: 30320
long title: Cancer science
short title: Cancer Sci
ISSN: 1347-9032
ISSN (Online): 1349-7006
IsoAbbr: Cancer Sci.
NlmId: 101168776
123:123
JrId: 30322
long title: Journal of athletic training
short title: J Athl Train
ISSN: 1062-6050
ISSN (Online): 1938-162X
IsoAbbr: J Athl Train
NlmId: 9301647
123:123
JrId: 30323
long title: Journal of pharmacological sciences
short title: J Pharmacol Sci
ISSN: 1347-8613
ISSN (Online): 1347-8648
IsoAbbr: J. Pharmacol. Sci.
NlmId: 101167001
123:123
JrId: 30325
long title: Rivista italiana di pediatria = The Italian journal of pediatrics
short title: Riv Ital Pediatr
ISSN: 1720-8424
ISSN (Online): 
IsoAbbr: Riv Ital Pediatr
NlmId: 8106583
123:123
JrId: 30328
long title: Revista iberoamericana de micologia
short title: Rev Iberoam Micol
ISSN: 1130-1406
ISSN (Online): 2173-9188
IsoAbbr: Rev Iberoam Micol
NlmId: 9425531
123:123
JrId: 30329
long title: Asian Pacific journal of cancer prevention : APJCP
short title: Asian Pac J Cancer Prev
ISSN: 1513-7368
ISSN (Online): 
IsoAbbr: Asian Pac. J. Cancer Prev.
NlmId: 101130625
123:123
JrId: 30330
long title: Angiologiia i sosudistaia khirurgiia = Angiology and vascular surgery
short title: Angiol Sosud Khir
ISSN: 1027-6661
ISSN (Online): 
IsoAbbr: Angiol Sosud Khir
NlmId: 9604504
123:123
JrId: 30332
long title: Neurotoxicity research
short title: Neurotox Res
ISSN: 1029-8428
ISSN (Online): 1476-3524
IsoAbbr: Neurotox Res
NlmId: 100929017
123:123
JrId: 30333
long title: Topics in HIV medicine : a publication of the International AIDS Society, USA
short title: Top HIV Med
ISSN: 1542-8826
ISSN (Online): 2161-5845
IsoAbbr: Top HIV Med
NlmId: 100954650
123:123
JrId: 30334
long title: Cognitive and behavioral neurology : official journal of the Society for Behavioral and Cognitive Neurology
short title: Cogn Behav Neurol
ISSN: 1543-3633
ISSN (Online): 1543-3641
IsoAbbr: Cogn Behav Neurol
NlmId: 101167278
123:123
JrId: 30335
long title: Performance improvement advisor
short title: Perform Improv Advis
ISSN: 1543-6160
ISSN (Online): 
IsoAbbr: Perform Improv Advis
NlmId: 101174588
123:123
JrId: 30338
long title: Journal of the Chinese Medical Association : JCMA
short title: J Chin Med Assoc
ISSN: 1726-4901
ISSN (Online): 1728-7731
IsoAbbr: J Chin Med Assoc
NlmId: 101174817
123:123
JrId: 30339
long title: Issue brief (George Washington University. Medical Center. Ensuring Solutions to Alcohol Problems)
short title: Issue Brief (George Wash Univ Med Cent Ensuring Solut Alcohol Probl)
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief (George Wash Univ Med Cent Ensuring Solut Alcohol Probl)
NlmId: 101174923
123:123
JrId: 30341
long title: Current drug targets. CNS and neurological disorders
short title: Curr Drug Targets CNS Neurol Disord
ISSN: 1568-007X
ISSN (Online): 
IsoAbbr: Curr Drug Targets CNS Neurol Disord
NlmId: 101151150
123:123
JrId: 30343
long title: Persoonia
short title: Persoonia
ISSN: 0031-5850
ISSN (Online): 1878-9080
IsoAbbr: Persoonia
NlmId: 19540520R
123:123
JrId: 30346
long title: Anales del sistema sanitario de Navarra
short title: An Sist Sanit Navar
ISSN: 1137-6627
ISSN (Online): 
IsoAbbr: An Sist Sanit Navar
NlmId: 9710381
123:123
JrId: 30347
long title: European journal of mass spectrometry (Chichester, England)
short title: Eur J Mass Spectrom (Chichester, Eng)
ISSN: 1469-0667
ISSN (Online): 
IsoAbbr: Eur J Mass Spectrom (Chichester, Eng)
NlmId: 101124748
123:123
JrId: 30349
long title: Current drug targets. Cardiovascular & haematological disorders
short title: Curr Drug Targets Cardiovasc Haematol Disord
ISSN: 1568-0061
ISSN (Online): 
IsoAbbr: Curr Drug Targets Cardiovasc Haematol Disord
NlmId: 101123341
123:123
JrId: 30350
long title: Birth defects research. Part B, Developmental and reproductive toxicology
short title: Birth Defects Res B Dev Reprod Toxicol
ISSN: 1542-9733
ISSN (Online): 1542-9741
IsoAbbr: Birth Defects Res. B Dev. Reprod. Toxicol.
NlmId: 101155115
123:123
JrId: 30351
long title: Birth defects research. Part C, Embryo today : reviews
short title: Birth Defects Res C Embryo Today
ISSN: 1542-975X
ISSN (Online): 1542-9768
IsoAbbr: Birth Defects Res. C Embryo Today
NlmId: 101167665
123:123
JrId: 30352
long title: The journal of the American Academy of Psychoanalysis and Dynamic Psychiatry
short title: J Am Acad Psychoanal Dyn Psychiatry
ISSN: 1546-0371
ISSN (Online): 1943-2852
IsoAbbr: J Am Acad Psychoanal Dyn Psychiatry
NlmId: 101177980
123:123
JrId: 30355
long title: Population health metrics
short title: Popul Health Metr
ISSN: 
ISSN (Online): 1478-7954
IsoAbbr: Popul Health Metr
NlmId: 101178411
123:123
JrId: 30356
long title: Genetic vaccines and therapy
short title: Genet Vaccines Ther
ISSN: 
ISSN (Online): 1479-0556
IsoAbbr: Genet Vaccines Ther
NlmId: 101178414
123:123
JrId: 30359
long title: Zootaxa
short title: Zootaxa
ISSN: 1175-5326
ISSN (Online): 1175-5334
IsoAbbr: Zootaxa
NlmId: 101179386
123:123
JrId: 30361
long title: IDrugs : the investigational drugs journal
short title: IDrugs
ISSN: 1369-7056
ISSN (Online): 2040-3410
IsoAbbr: IDrugs
NlmId: 100883655
123:123
JrId: 30362
long title: Turk psikiyatri dergisi = Turkish journal of psychiatry
short title: Turk Psikiyatri Derg
ISSN: 1300-2163
ISSN (Online): 
IsoAbbr: Turk Psikiyatri Derg
NlmId: 9425936
123:123
JrId: 30363
long title: Colorectal disease : the official journal of the Association of Coloproctology of Great Britain and Ireland
short title: Colorectal Dis
ISSN: 1462-8910
ISSN (Online): 1463-1318
IsoAbbr: Colorectal Dis
NlmId: 100883611
123:123
JrId: 30364
long title: Epilepsy currents / American Epilepsy Society
short title: Epilepsy Curr
ISSN: 1535-7597
ISSN (Online): 1535-7511
IsoAbbr: Epilepsy Curr
NlmId: 101135954
123:123
JrId: 30365
long title: Issue brief (Massachusetts Health Policy Forum)
short title: Issue Brief (Mass Health Policy Forum)
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief (Mass Health Policy Forum)
NlmId: 101178227
123:123
JrId: 30366
long title: Journal of health organization and management
short title: J Health Organ Manag
ISSN: 1477-7266
ISSN (Online): 
IsoAbbr: J Health Organ Manag
NlmId: 101179473
123:123
JrId: 30367
long title: Computational biology and chemistry
short title: Comput Biol Chem
ISSN: 1476-9271
ISSN (Online): 1476-928X
IsoAbbr: Comput Biol Chem
NlmId: 101157394
123:123
JrId: 30368
long title: Medecine sciences : M/S
short title: Med Sci (Paris)
ISSN: 0767-0974
ISSN (Online): 1958-5381
IsoAbbr: Med Sci (Paris)
NlmId: 8710980
123:123
JrId: 30369
long title: African health sciences
short title: Afr Health Sci
ISSN: 1680-6905
ISSN (Online): 1729-0503
IsoAbbr: Afr Health Sci
NlmId: 101149451
123:123
JrId: 30374
long title: The journal of the British Menopause Society
short title: J Br Menopause Soc
ISSN: 1362-1807
ISSN (Online): 
IsoAbbr: J Br Menopause Soc
NlmId: 9815771
123:123
JrId: 30375
long title: Canadian bulletin of medical history = Bulletin canadien d'histoire de la medecine
short title: Can Bull Med Hist
ISSN: 0823-2105
ISSN (Online): 
IsoAbbr: Can Bull Med Hist
NlmId: 101130981
123:123
JrId: 30376
long title: The neurologist
short title: Neurologist
ISSN: 1074-7931
ISSN (Online): 
IsoAbbr: Neurologist
NlmId: 9503763
123:123
JrId: 30377
long title: Journal of the American Medical Directors Association
short title: J Am Med Dir Assoc
ISSN: 1525-8610
ISSN (Online): 1538-9375
IsoAbbr: J Am Med Dir Assoc
NlmId: 100893243
123:123
JrId: 30381
long title: Journal of dentistry for children (Chicago, Ill.)
short title: J Dent Child (Chic)
ISSN: 1551-8949
ISSN (Online): 1935-5068
IsoAbbr: J Dent Child (Chic)
NlmId: 101180951
123:123
JrId: 30382
long title: Therapeutic apheresis and dialysis : official peer-reviewed journal of the International Society for Apheresis, the Japanese Society for Apheresis, the Japanese Society for Dialysis Therapy
short title: Ther Apher Dial
ISSN: 1744-9979
ISSN (Online): 1744-9987
IsoAbbr: Ther Apher Dial
NlmId: 101181252
123:123
JrId: 30384
long title: Tort trial & insurance practice law journal
short title: Tort Trial Insur Pract Law J
ISSN: 1543-3234
ISSN (Online): 
IsoAbbr: Tort Trial Insur Pract Law J
NlmId: 101180799
123:123
JrId: 30385
long title: Endokrynologia, diabetologia i choroby przemiany materii wieku rozwojowego : organ Polskiego Towarzystwa Endokrynologow Dzieciecych
short title: Endokrynol Diabetol Chor Przemiany Materii Wieku Rozw
ISSN: 1234-625X
ISSN (Online): 
IsoAbbr: Endokrynol Diabetol Chor Przemiany Materii Wieku Rozw
NlmId: 100892008
123:123
JrId: 30387
long title: Journal of drugs in dermatology : JDD
short title: J Drugs Dermatol
ISSN: 1545-9616
ISSN (Online): 
IsoAbbr: J Drugs Dermatol
NlmId: 101160020
123:123
JrId: 30388
long title: Nucleic acids research. Supplement (2001)
short title: Nucleic Acids Res Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Nucleic Acids Res. Suppl.
NlmId: 101169367
123:123
JrId: 30389
long title: Nonlinear dynamics, psychology, and life sciences
short title: Nonlinear Dynamics Psychol Life Sci
ISSN: 1090-0578
ISSN (Online): 
IsoAbbr: Nonlinear Dynamics Psychol Life Sci
NlmId: 9704130
123:123
JrId: 30392
long title: The national Catholic bioethics quarterly
short title: Natl Cathol Bioeth Q
ISSN: 1532-5490
ISSN (Online): 
IsoAbbr: Natl Cathol Bioeth Q
NlmId: 100968680
123:123
JrId: 30393
long title: Humane health care
short title: Hum Health Care
ISSN: 
ISSN (Online): 
IsoAbbr: Hum Health Care
NlmId: 101127032
123:123
JrId: 30394
long title: Journal of the American Pharmacists Association : JAPhA
short title: J Am Pharm Assoc (2003)
ISSN: 1544-3191
ISSN (Online): 1544-3450
IsoAbbr: J Am Pharm Assoc (2003)
NlmId: 101176252
123:123
JrId: 30395
long title: Issue brief (Institute on Health Care Costs and Solutions)
short title: Issue Brief (Inst Health Care Costs Solut)
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief (Inst Health Care Costs Solut)
NlmId: 101178232
123:123
JrId: 30396
long title: Journal of biomolecular techniques : JBT
short title: J Biomol Tech
ISSN: 1524-0215
ISSN (Online): 1943-4731
IsoAbbr: J Biomol Tech
NlmId: 100888641
123:123
JrId: 30397
long title: Zhongguo wei zhong bing ji jiu yi xue = Chinese critical care medicine = Zhongguo weizhongbing jijiuyixue
short title: Zhongguo Wei Zhong Bing Ji Jiu Yi Xue
ISSN: 1003-0603
ISSN (Online): 
IsoAbbr: Zhongguo Wei Zhong Bing Ji Jiu Yi Xue
NlmId: 9887521
123:123
JrId: 30398
long title: Disease management : DM
short title: Dis Manag
ISSN: 1093-507X
ISSN (Online): 1557-8860
IsoAbbr: Dis Manag
NlmId: 9802539
123:123
JrId: 30399
long title: Journal of anesthesia
short title: J Anesth
ISSN: 0913-8668
ISSN (Online): 1438-8359
IsoAbbr: J Anesth
NlmId: 8905667
123:123
JrId: 30400
long title: Environmental geochemistry and health
short title: Environ Geochem Health
ISSN: 0269-4042
ISSN (Online): 1573-2983
IsoAbbr: Environ Geochem Health
NlmId: 8903118
123:123
JrId: 30401
long title: Familial cancer
short title: Fam Cancer
ISSN: 1389-9600
ISSN (Online): 1573-7292
IsoAbbr: Fam. Cancer
NlmId: 100898211
123:123
JrId: 30402
long title: European journal of oncology nursing : the official journal of European Oncology Nursing Society
short title: Eur J Oncol Nurs
ISSN: 1462-3889
ISSN (Online): 1532-2122
IsoAbbr: Eur J Oncol Nurs
NlmId: 100885136
123:123
JrId: 30403
long title: Journal of nanoscience and nanotechnology
short title: J Nanosci Nanotechnol
ISSN: 1533-4880
ISSN (Online): 1533-4899
IsoAbbr: J Nanosci Nanotechnol
NlmId: 101088195
123:123
JrId: 30404
long title: Cerebellum (London, England)
short title: Cerebellum
ISSN: 1473-4222
ISSN (Online): 1473-4230
IsoAbbr: Cerebellum
NlmId: 101089443
123:123
JrId: 30405
long title: Molecular imaging
short title: Mol Imaging
ISSN: 1535-3508
ISSN (Online): 1536-0121
IsoAbbr: Mol Imaging
NlmId: 101120118
123:123
JrId: 30406
long title: Beijing da xue xue bao. Yi xue ban = Journal of Peking University. Health sciences
short title: Beijing Da Xue Xue Bao
ISSN: 1671-167X
ISSN (Online): 
IsoAbbr: Beijing Da Xue Xue Bao
NlmId: 101125284
123:123
JrId: 30407
long title: Emotion (Washington, D.C.)
short title: Emotion
ISSN: 1528-3542
ISSN (Online): 1931-1516
IsoAbbr: Emotion
NlmId: 101125678
123:123
JrId: 30408
long title: Autoimmunity reviews
short title: Autoimmun Rev
ISSN: 1568-9972
ISSN (Online): 1873-0183
IsoAbbr: Autoimmun Rev
NlmId: 101128967
123:123
JrId: 30409
long title: Genes, brain, and behavior
short title: Genes Brain Behav
ISSN: 1601-1848
ISSN (Online): 1601-183X
IsoAbbr: Genes Brain Behav.
NlmId: 101129617
123:123
JrId: 30410
long title: Aging cell
short title: Aging Cell
ISSN: 1474-9718
ISSN (Online): 1474-9726
IsoAbbr: Aging Cell
NlmId: 101130839
123:123
JrId: 30411
long title: Current sports medicine reports
short title: Curr Sports Med Rep
ISSN: 1537-890X
ISSN (Online): 1537-8918
IsoAbbr: Curr Sports Med Rep
NlmId: 101134380
123:123
JrId: 30412
long title: Odontology / the Society of the Nippon Dental University
short title: Odontology
ISSN: 1618-1247
ISSN (Online): 1618-1255
IsoAbbr: Odontology
NlmId: 101134822
123:123
JrId: 30413
long title: Lancet neurology
short title: Lancet Neurol
ISSN: 1474-4422
ISSN (Online): 1474-4465
IsoAbbr: Lancet Neurol
NlmId: 101139309
123:123
JrId: 30414
long title: Advances in neonatal care : official journal of the National Association of Neonatal Nurses
short title: Adv Neonatal Care
ISSN: 1536-0903
ISSN (Online): 1536-0911
IsoAbbr: Adv Neonatal Care
NlmId: 101125644
123:123
JrId: 30415
long title: Current hematology reports
short title: Curr Hematol Rep
ISSN: 1540-3408
ISSN (Online): 1541-0714
IsoAbbr: Curr. Hematol. Rep.
NlmId: 101151358
123:123
JrId: 30416
long title: Expert review of vaccines
short title: Expert Rev Vaccines
ISSN: 1476-0584
ISSN (Online): 1744-8395
IsoAbbr: Expert Rev Vaccines
NlmId: 101155475
123:123
JrId: 30417
long title: Organic & biomolecular chemistry
short title: Org Biomol Chem
ISSN: 1477-0520
ISSN (Online): 1477-0539
IsoAbbr: Org. Biomol. Chem.
NlmId: 101154995
123:123
JrId: 30418
long title: Report on carcinogens : carcinogen profiles / U.S. Dept. of Health and Human Services, Public Health Service, National Toxicology Program
short title: Rep Carcinog
ISSN: 1551-8272
ISSN (Online): 1551-8280
IsoAbbr: Rep Carcinog
NlmId: 101157309
123:123
JrId: 30419
long title: Timely topics in medicine. Cardiovascular diseases
short title: Timely Top Med Cardiovasc Dis
ISSN: 
ISSN (Online): 1579-0789
IsoAbbr: Timely Top Med Cardiovasc Dis
NlmId: 101166310
123:123
JrId: 30420
long title: Genetics and molecular research : GMR
short title: Genet Mol Res
ISSN: 
ISSN (Online): 1676-5680
IsoAbbr: Genet. Mol. Res.
NlmId: 101169387
123:123
JrId: 30421
long title: European cells & materials
short title: Eur Cell Mater
ISSN: 
ISSN (Online): 1473-2262
IsoAbbr: Eur Cell Mater
NlmId: 100973416
123:123
JrId: 30423
long title: Progress in orthodontics
short title: Prog Orthod
ISSN: 1723-7785
ISSN (Online): 
IsoAbbr: Prog Orthod
NlmId: 100936353
123:123
JrId: 30424
long title: European journal of paediatric dentistry : official journal of European Academy of Paediatric Dentistry
short title: Eur J Paediatr Dent
ISSN: 1591-996X
ISSN (Online): 
IsoAbbr: Eur J Paediatr Dent
NlmId: 101121881
123:123
JrId: 30425
long title: Experimental diabesity research
short title: Exp Diabesity Res
ISSN: 1543-8600
ISSN (Online): 1543-8619
IsoAbbr: Exp. Diabesity Res.
NlmId: 101183590
123:123
JrId: 30429
long title: Chemical immunology and allergy
short title: Chem Immunol Allergy
ISSN: 1660-2242
ISSN (Online): 1662-2898
IsoAbbr: Chem Immunol Allergy
NlmId: 101183835
123:123
JrId: 30430
long title: International MS journal / MS Forum
short title: Int MS J
ISSN: 1352-8963
ISSN (Online): 
IsoAbbr: Int MS J
NlmId: 9804403
123:123
JrId: 30431
long title: Ultrasound quarterly
short title: Ultrasound Q
ISSN: 0894-8771
ISSN (Online): 1536-0253
IsoAbbr: Ultrasound Q
NlmId: 8809459
123:123
JrId: 30433
long title: The hospitalist
short title: Hospitalist
ISSN: 1553-085X
ISSN (Online): 
IsoAbbr: Hospitalist
NlmId: 100964619
123:123
JrId: 30434
long title: Pediatric case reviews (Print)
short title: Pediatr Case Rev
ISSN: 1532-9798
ISSN (Online): 1533-0664
IsoAbbr: Pediatr Case Rev
NlmId: 101090844
123:123
JrId: 30435
long title: Research agenda brief
short title: Res Agenda Brief
ISSN: 
ISSN (Online): 
IsoAbbr: Res Agenda Brief
NlmId: 101171323
123:123
JrId: 30438
long title: Chemistry
short title: Chemistry (Easton)
ISSN: 0009-305X
ISSN (Online): 
IsoAbbr: Chemistry (Easton)
NlmId: 7905485
123:123
JrId: 30439
long title: Journal of the Chemical Society
short title: J Chem Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Chem Soc
NlmId: 7507187
123:123
JrId: 30440
long title: Semaine des hopitaux: informations
short title: Sem Hop Inf
ISSN: 0582-5326
ISSN (Online): 
IsoAbbr: Sem Hop Inf
NlmId: 2984845R
123:123
JrId: 30441
long title: Rontgendiagnostik_ Ergebnisse
short title: Rontgendiagnostik Ergeb
ISSN: 
ISSN (Online): 
IsoAbbr: Rontgendiagnostik Ergeb
NlmId: 20430700R
123:123
JrId: 30442
long title: Medical radiology
short title: Med Radiol
ISSN: 
ISSN (Online): 
IsoAbbr: Med Radiol
NlmId: 18530220R
123:123
JrId: 30443
long title: Hellenike cheirourgike. Acta chirurgica Hellenica
short title: Hell Cheirourgike
ISSN: 0018-0092
ISSN (Online): 1868-8845
IsoAbbr: Hell Cheirourgike
NlmId: 17330220R
123:123
JrId: 30444
long title: Arztliche Wochenschrift
short title: Arztl Wochensch
ISSN: 0365-6403
ISSN (Online): 
IsoAbbr: Arztl Wochensch
NlmId: 14640350R
123:123
JrId: 30445
long title: Archiv fur Psychiatrie und Nervenkrankheiten, vereinigt mit Zeitschrift fur die gesamte Neurologie und Psychiatrie
short title: Arch Psychiatr Nervenkr Z Gesamte Neurol Psychiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Psychiatr Nervenkr Z Gesamte Neurol Psychiatr
NlmId: 1270314
123:123
JrId: 30446
long title: Veska
short title: Veska
ISSN: 
ISSN (Online): 
IsoAbbr: Veska
NlmId: 0031153
123:123
JrId: 30447
long title: Svenska lakartidningen
short title: Sven Lakartidn
ISSN: 
ISSN (Online): 
IsoAbbr: Sven Lakartidn
NlmId: 0030130
123:123
JrId: 30448
long title: The Journal of mental science
short title: J Ment Sci
ISSN: 0368-315X
ISSN (Online): 
IsoAbbr: J Ment Sci
NlmId: 0014157
123:123
JrId: 30449
long title: Annales de la Societe belge de medecine tropicale
short title: Ann Soc Belg Med Trop (1920)
ISSN: 0365-6527
ISSN (Online): 
IsoAbbr: Ann Soc Belg Med Trop (1920)
NlmId: 7506848
123:123
JrId: 30450
long title: Journal of thrombosis and haemostasis : JTH
short title: J Thromb Haemost
ISSN: 1538-7933
ISSN (Online): 1538-7836
IsoAbbr: J. Thromb. Haemost.
NlmId: 101170508
123:123
JrId: 30452
long title: Developing world bioethics
short title: Dev World Bioeth
ISSN: 1471-8731
ISSN (Online): 1471-8847
IsoAbbr: Dev World Bioeth
NlmId: 101120122
123:123
JrId: 30455
long title: Learning & behavior
short title: Learn Behav
ISSN: 1543-4494
ISSN (Online): 1543-4508
IsoAbbr: Learn Behav
NlmId: 101155056
123:123
JrId: 30457
long title: Film History
short title: Film Hist
ISSN: 0892-2160
ISSN (Online): 
IsoAbbr: Film Hist
NlmId: 9884125
123:123
JrId: 30458
long title: Proceedings of the Royal Institution of Great Britain
short title: Proc R Inst G B
ISSN: 0035-8959
ISSN (Online): 
IsoAbbr: Proc R Inst G B
NlmId: 7505886
123:123
JrId: 30459
long title: The Journal of American folk-lore
short title: J Am Folk
ISSN: 0021-8715
ISSN (Online): 
IsoAbbr: J Am Folk
NlmId: 17830210R
123:123
JrId: 30460
long title: Population
short title: Population (Paris)
ISSN: 0032-4663
ISSN (Online): 
IsoAbbr: Population (Paris)
NlmId: 0224156
123:123
JrId: 30461
long title: Bulletin. University of London. Institute of Classical Studies
short title: Bull Inst Class Stud Univ Lond
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Inst Class Stud Univ Lond
NlmId: 0077360
123:123
JrId: 30462
long title: Air University review (United States edition)
short title: Air Univ Rev (US ed)
ISSN: 0002-2594
ISSN (Online): 
IsoAbbr: Air Univ Rev (US ed)
NlmId: 9879327
123:123
JrId: 30463
long title: Cylchgrawn Llyfrgell Genedlaethol Cymru. The National Library of Wales journal. National Library of Wales
short title: Cylchgrawn Llyfrgell Genedlaethol Cymru
ISSN: 0011-4421
ISSN (Online): 
IsoAbbr: Cylchgrawn Llyfrgell Genedlaethol Cymru
NlmId: 100967321
123:123
JrId: 30464
long title: Germantowne crier
short title: Germant Crier
ISSN: 0742-6631
ISSN (Online): 
IsoAbbr: Germant Crier
NlmId: 100967646
123:123
JrId: 30465
long title: Hua zhong shi fan da xue xue bao. Zi ran ke xue ban = Journal of Central China Normal University. Natural sciences edition
short title: Hua Zhong Shi Fan Da Xue Xue Bao Zi Ran Ke Xue Ban
ISSN: 1000-1190
ISSN (Online): 
IsoAbbr: Hua Zhong Shi Fan Da Xue Xue Bao Zi Ran Ke Xue Ban
NlmId: 100967903
123:123
JrId: 30466
long title: Mededelingen van de Koninklijke Academie voor wetenschappen, letteren en schone kunsten van Belgie. Klasse der wetenschappen
short title: Meded K Acad Wet Lett Schone Kunsten Belg Kl Wet
ISSN: 0770-1098
ISSN (Online): 
IsoAbbr: Meded K Acad Wet Lett Schone Kunsten Belg Kl Wet
NlmId: 101095558
123:123
JrId: 30467
long title: Year book
short title: Year B Leo Baeck Inst
ISSN: 0075-8744
ISSN (Online): 
IsoAbbr: Year B Leo Baeck Inst
NlmId: 101095546
123:123
JrId: 30468
long title: Atlantis (Wolfville, N.S.)
short title: Atlantis (Wolfv)
ISSN: 0702-7818
ISSN (Online): 
IsoAbbr: Atlantis (Wolfv)
NlmId: 101095544
123:123
JrId: 30469
long title: Alaska history (Anchorage, Alaska)
short title: Alsk Hist
ISSN: 0890-6149
ISSN (Online): 
IsoAbbr: Alsk Hist
NlmId: 101095796
123:123
JrId: 30470
long title: PLoS biology
short title: PLoS Biol
ISSN: 1544-9173
ISSN (Online): 1545-7885
IsoAbbr: PLoS Biol.
NlmId: 101183755
123:123
JrId: 30472
long title: Nursing philosophy : an international journal for healthcare professionals
short title: Nurs Philos
ISSN: 1466-7681
ISSN (Online): 1466-769X
IsoAbbr: Nurs Philos
NlmId: 100897394
123:123
JrId: 30473
long title: Veterinary anaesthesia and analgesia
short title: Vet Anaesth Analg
ISSN: 1467-2987
ISSN (Online): 1467-2995
IsoAbbr: Vet Anaesth Analg
NlmId: 100956422
123:123
JrId: 30476
long title: Coral reefs (Online)
short title: 
ISSN: 
ISSN (Online): 1432-0975
IsoAbbr: Coral Reefs
NlmId: 101186431
123:123
JrId: 30477
long title: Sichuan da xue xue bao. Yi xue ban = Journal of Sichuan University. Medical science edition
short title: Sichuan Da Xue Xue Bao Yi Xue Ban
ISSN: 1672-173X
ISSN (Online): 
IsoAbbr: Sichuan Da Xue Xue Bao Yi Xue Ban
NlmId: 101162609
123:123
JrId: 30478
long title: Expert opinion on drug safety
short title: Expert Opin Drug Saf
ISSN: 1474-0338
ISSN (Online): 1744-764X
IsoAbbr: Expert Opin Drug Saf
NlmId: 101163027
123:123
JrId: 30479
long title: Pediatric blood & cancer
short title: Pediatr Blood Cancer
ISSN: 1545-5009
ISSN (Online): 1545-5017
IsoAbbr: Pediatr Blood Cancer
NlmId: 101186624
123:123
JrId: 30480
long title: The Library chronicle of the University of Texas at Austin
short title: Libr Chron Univ Tex Austin
ISSN: 0024-2241
ISSN (Online): 
IsoAbbr: Libr Chron Univ Tex Austin
NlmId: 101185438
123:123
JrId: 30481
long title: Bioprocessing
short title: Bioprocessing (Williamsbg Va)
ISSN: 1538-8786
ISSN (Online): 
IsoAbbr: Bioprocessing
NlmId: 101161018
123:123
JrId: 30482
long title: Ecography
short title: Ecography (Cop.)
ISSN: 0906-7590
ISSN (Online): 1600-0587
IsoAbbr: Ecography
NlmId: 101187590
123:123
JrId: 30484
long title: Revista portuguesa de pneumologia
short title: Rev Port Pneumol
ISSN: 0873-2159
ISSN (Online): 
IsoAbbr: Rev Port Pneumol
NlmId: 9813736
123:123
JrId: 30485
long title: Journal of the International Association of Physicians in AIDS Care (Chicago, Ill. : 2002)
short title: J Int Assoc Physicians AIDS Care (Chic)
ISSN: 1545-1097
ISSN (Online): 1557-0886
IsoAbbr: J Int Assoc Physicians AIDS Care (Chic)
NlmId: 101185740
123:123
JrId: 30486
long title: Legal medicine (Tokyo, Japan)
short title: Leg Med (Tokyo)
ISSN: 1344-6223
ISSN (Online): 1873-4162
IsoAbbr: Leg Med (Tokyo)
NlmId: 100889186
123:123
JrId: 30489
long title: Proceedings of the ... Conference on Oral Cancer. Conference on Oral Cancer
short title: Proc Conf Oral Cancer
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Conf Oral Cancer
NlmId: 9875618
123:123
JrId: 30490
long title: Bulletin Of The School Of Medicine
short title: Bull Sch Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Sch Med
NlmId: 9875097
123:123
JrId: 30492
long title: Journal of anti-aging medicine
short title: J Anti Aging Med
ISSN: 1094-5458
ISSN (Online): 
IsoAbbr: J Anti Aging Med
NlmId: 9815684
123:123
JrId: 30493
long title: Gesundheit (Derendingen, Switzerland)
short title: Gesundheit Derending
ISSN: 
ISSN (Online): 
IsoAbbr: Gesundheit Derending
NlmId: 9429876
123:123
JrId: 30494
long title: Bulletin international de l'Academie polonaise des sciences et des lettres. Classe de medecine
short title: Bull Int Acad Pol Sci Let Cl Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Int Acad Pol Sci Let Cl Med
NlmId: 9429841
123:123
JrId: 30495
long title: The Illinois medical journal
short title: Ill Med J
ISSN: 0019-2120
ISSN (Online): 
IsoAbbr: Ill Med J
NlmId: 7703926
123:123
JrId: 30496
long title: Experimental cell research. Supplement
short title: Exp Cell Res Suppl
ISSN: 0099-9539
ISSN (Online): 
IsoAbbr: Exp Cell Res Suppl
NlmId: 0375043
123:123
JrId: 30498
long title: Bulletin. National Institutes of Health (U.S.)
short title: Bull Natl Inst Health
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Natl Inst Health
NlmId: 9427282
123:123
JrId: 30499
long title: Boletim clinico dos Hospitais Civis de Lisboa
short title: Bol Clin Hosp Civis Lisb
ISSN: 0374-6070
ISSN (Online): 
IsoAbbr: Bol Clin Hosp Civis Lisb
NlmId: 9427243
123:123
JrId: 30500
long title: Department of the Army technical bulletin. TB MED
short title: Tech Bull Dep Army
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Bull Dep Army
NlmId: 9427179
123:123
JrId: 30502
long title: Revista medica da aeronautica do Brasil
short title: Rev Med Aeron Braz
ISSN: 0370-6141
ISSN (Online): 
IsoAbbr: Rev Med Aeron Braz
NlmId: 9424941
123:123
JrId: 30503
long title: Rivista italiana di medicina legale : dottrina, casistica, ricerca sperimentale, giurisprudenza e legislazione
short title: Riv Ital Med Leg
ISSN: 1124-3376
ISSN (Online): 
IsoAbbr: Riv Ital Med Leg
NlmId: 9424923
123:123
JrId: 30505
long title: Gyermekgyogyaszat : az Orvosegeszsegugyi Szakszervezet Gyermekorvos Szakcsoportjanak folyoirata = Pediatriia
short title: Gyermekgyogyaszat
ISSN: 0017-5900
ISSN (Online): 
IsoAbbr: Gyermekgyogyaszat
NlmId: 9312065
123:123
JrId: 30507
long title: Anales de la Facultad de Medicina de Montevideo
short title: An Fac Med Montev
ISSN: 
ISSN (Online): 
IsoAbbr: An Fac Med Montev
NlmId: 9203129
123:123
JrId: 30508
long title: Neopsichiatria (U.S.L. n. 15)
short title: Neopsichiatria
ISSN: 
ISSN (Online): 
IsoAbbr: Neopsichiatria
NlmId: 8813288
123:123
JrId: 30509
long title: Sanita pubblica
short title: Sanita Pubblica
ISSN: 0393-4101
ISSN (Online): 
IsoAbbr: Sanita Pubblica
NlmId: 8710721
123:123
JrId: 30510
long title: Medecine aeronautique et spatiale
short title: Med Aeronaut Spat
ISSN: 0294-0817
ISSN (Online): 
IsoAbbr: Med Aeronaut Spat
NlmId: 8609124
123:123
JrId: 30511
long title: Progress in medicine
short title: Prog Med
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Med
NlmId: 8507031
123:123
JrId: 30514
long title: Het Hormoon
short title: Hormoon
ISSN: 0168-6860
ISSN (Online): 
IsoAbbr: Hormoon
NlmId: 8306251
123:123
JrId: 30515
long title: Acta scientia Sinica = Chung-kuo k'o hsueh
short title: Acta Sci Sin
ISSN: 0365-7183
ISSN (Online): 
IsoAbbr: Acta Sci Sin
NlmId: 8209607
123:123
JrId: 30516
long title: Medicine international (UK ed.)
short title: Med Int
ISSN: 0144-0403
ISSN (Online): 
IsoAbbr: Med Int
NlmId: 8105721
123:123
JrId: 30517
long title: Zeitschrift fur angewandte Bader- und Klimaheilkunde
short title: Z Angew Bader Klimaheilkd
ISSN: 0084-5280
ISSN (Online): 
IsoAbbr: Z Angew Bader Klimaheilkd
NlmId: 8007741
123:123
JrId: 30518
long title: Shimane journal of medical science
short title: Shimane J Med Sci
ISSN: 0386-5959
ISSN (Online): 
IsoAbbr: Shimane J Med Sci
NlmId: 7910970
123:123
JrId: 30519
long title: Apotheker und Kunst
short title: Apoth Kunst
ISSN: 0341-0110
ISSN (Online): 
IsoAbbr: Apoth Kunst
NlmId: 7908311
123:123
JrId: 30520
long title: Supplements to the Bulletin of the history of medicine
short title: Bull Hist Med Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Hist Med Suppl
NlmId: 7905480
123:123
JrId: 30521
long title: Laeknabladid
short title: Laeknabladid
ISSN: 0023-7213
ISSN (Online): 1670-4959
IsoAbbr: Laeknabladid
NlmId: 7901326
123:123
JrId: 30522
long title: Irish journal of medical science
short title: Ir J Med Sci
ISSN: 0021-1265
ISSN (Online): 
IsoAbbr: Ir J Med Sci
NlmId: 7806865
123:123
JrId: 30523
long title: Mens en onderneming
short title: Mens Ondernem
ISSN: 0025-9470
ISSN (Online): 
IsoAbbr: Mens Ondernem
NlmId: 7806372
123:123
JrId: 30524
long title: Medizinische Technik
short title: Med Tech (Stuttg)
ISSN: 0025-8504
ISSN (Online): 
IsoAbbr: Med Tech (Stuttg)
NlmId: 7806081
123:123
JrId: 30525
long title: Nutrition abstracts and reviews. Series A: Human and experimental
short title: Nutr Abstr Rev Ser Hum Exp
ISSN: 0309-1295
ISSN (Online): 
IsoAbbr: Nutr Abstr Rev Ser Hum Exp
NlmId: 7802919
123:123
JrId: 30526
long title: Krankengymnastik
short title: Krankengymnastik
ISSN: 1614-0397
ISSN (Online): 
IsoAbbr: Krankengymnastik
NlmId: 7801777
123:123
JrId: 30527
long title: Dirim
short title: Dirim
ISSN: 0378-8628
ISSN (Online): 
IsoAbbr: Dirim
NlmId: 7706746
123:123
JrId: 30528
long title: Journal of public health
short title: J Public Health (Bangkok)
ISSN: 0125-1678
ISSN (Online): 
IsoAbbr: J Public Health (Bangkok)
NlmId: 7705878
123:123
JrId: 30529
long title: The Medical journal of the Egyptian Armed Forces
short title: Med J Egypt Armed Forces
ISSN: 
ISSN (Online): 
IsoAbbr: Med J Egypt Armed Forces
NlmId: 7705894
123:123
JrId: 30530
long title: Arztliche Sammelblatter
short title: Arztl Sammelbl
ISSN: 0344-631X
ISSN (Online): 
IsoAbbr: Arztl Sammelbl
NlmId: 7704214
123:123
JrId: 30531
long title: Arquivos portugueses de oftalmologia
short title: Arq Port Oftalmol
ISSN: 0377-922X
ISSN (Online): 
IsoAbbr: Arq Port Oftalmol
NlmId: 7611923
123:123
JrId: 30532
long title: Biochemical clinics
short title: Biochem Clin
ISSN: 0523-624X
ISSN (Online): 
IsoAbbr: Biochem Clin
NlmId: 7611939
123:123
JrId: 30533
long title: Viata medicala
short title: Viata Med
ISSN: 0042-5036
ISSN (Online): 
IsoAbbr: Viata Med
NlmId: 7609485
123:123
JrId: 30534
long title: Boletin cultural e informativo - Consejo General de Colegios Medicos de Espana
short title: Bol Cult Inf Cons Gen Col Med Esp
ISSN: 0376-6209
ISSN (Online): 
IsoAbbr: Bol Cult Inf Cons Gen Col Med Esp
NlmId: 7607103
123:123
JrId: 30535
long title: GEN
short title: Gen
ISSN: 0377-8290
ISSN (Online): 
IsoAbbr: Gen
NlmId: 7605615
123:123
JrId: 30536
long title: Medical radiographer
short title: Med Radiogr
ISSN: 0377-9289
ISSN (Online): 
IsoAbbr: Med Radiogr
NlmId: 7604235
123:123
JrId: 30537
long title: The Heart bulletin
short title: Heart Bull
ISSN: 0017-9248
ISSN (Online): 
IsoAbbr: Heart Bull
NlmId: 7600720
123:123
JrId: 30538
long title: Drugs made in Germany
short title: Drugs Made Ger
ISSN: 0012-6683
ISSN (Online): 
IsoAbbr: Drugs Made Ger
NlmId: 7600075
123:123
JrId: 30539
long title: Uchenye zapiski Instituta farmakologii i khimioterapii AMN SSSR
short title: Uch Zap Inst Farmakol Khimioter AMN SSSR
ISSN: 0515-9296
ISSN (Online): 
IsoAbbr: Uch Zap Inst Farmakol Khimioter AMN SSSR
NlmId: 7514166
123:123
JrId: 30540
long title: Revista oto-neuro-oftalmologica y cirugia neurologica sudamericana
short title: Rev Oto Neuro Oftalmol Cir Neurol Sud Am
ISSN: 0375-1228
ISSN (Online): 
IsoAbbr: Rev Oto Neuro Oftalmol Cir Neurol Sud Am
NlmId: 7513027
123:123
JrId: 30541
long title: Shonika. Pediatrics of Japan
short title: Shonika
ISSN: 0037-4121
ISSN (Online): 
IsoAbbr: Shonika
NlmId: 7511977
123:123
JrId: 30542
long title: Topical problems of psychotherapy
short title: Top Probl Psychother
ISSN: 0082-4925
ISSN (Online): 
IsoAbbr: Top Probl Psychother
NlmId: 7511370
123:123
JrId: 30543
long title: Bulletin of the Research Council of Israel. Section E: Experimental medicine
short title: Bull Res Counc Isr Sect E Exp Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Res Counc Isr Sect E Exp Med
NlmId: 7509361
123:123
JrId: 30544
long title: Archives de l'Institut Pasteur de la Martinique
short title: Arch Inst Pasteur Martinique
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Inst Pasteur Martinique
NlmId: 7509325
123:123
JrId: 30545
long title: Le Medecin generaliste de France
short title: Med Gen Fr
ISSN: 
ISSN (Online): 
IsoAbbr: Med Gen Fr
NlmId: 7508660
123:123
JrId: 30546
long title: Trudy Moskovskogo nauchno-issledovatel'skogo instituta epidemiologii i mikrobiologii
short title: Tr Mosk Nauchnoissled Inst Epidmiol Mikrobiol
ISSN: 0301-2409
ISSN (Online): 
IsoAbbr: Tr Mosk Nauchnoissled Inst Epidmiol Mikrobiol
NlmId: 7507644
123:123
JrId: 30547
long title: Revista de la Facultad de Farmacia, Universidad Central de Venezuela
short title: Rev Fac Farm Univ Cent Venez
ISSN: 0041-8307
ISSN (Online): 
IsoAbbr: Rev Fac Farm Univ Cent Venez
NlmId: 7507461
123:123
JrId: 30548
long title: Revista de la Sociedad Colombiana de Pediatria y Puericultura
short title: Rev Soc Colomb Pediatr Pueric
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Colomb Pediatr Pueric
NlmId: 7507466
123:123
JrId: 30549
long title: Publicaciones del Instituto Antituberculoso "Francisco Moragas" de la Caja de Pensiones para la Vejez y de Ahorros
short title: Publ Inst Antitubers Francisco Moragas
ISSN: 0302-7406
ISSN (Online): 
IsoAbbr: Publ Inst Antitubers Francisco Moragas
NlmId: 7507403
123:123
JrId: 30550
long title: New York Medical College news & notes
short title: N Y Med Coll News Notes
ISSN: 
ISSN (Online): 
IsoAbbr: N Y Med Coll News Notes
NlmId: 7507309
123:123
JrId: 30551
long title: Journal of the Hillside Hospital
short title: J Hillside Hosp
ISSN: 0440-8152
ISSN (Online): 
IsoAbbr: J Hillside Hosp
NlmId: 7507199
123:123
JrId: 30552
long title: Izvestiia Akademii nauk Kirgizskoi SSR. Seriia biologicheskikh nauk
short title: Izv Akad Nauk Kirg Ssr Biol
ISSN: 0568-5168
ISSN (Online): 
IsoAbbr: Izv Akad Nauk Kirg Ssr Biol
NlmId: 7507161
123:123
JrId: 30553
long title: Deltion Hellenikes Mikrobiologikes kai Hygieinologikes Hetaireias
short title: Delt Hell Mikrobiol Hygieinol Hetair
ISSN: 
ISSN (Online): 
IsoAbbr: Delt Hell Mikrobiol Hygieinol Hetair
NlmId: 7507081
123:123
JrId: 30554
long title: Bulletin de la Societe des amis des sciences et des lettres de Poznan. Seria C: Medecine
short title: Bull Soc Amis Sci (Med) (Poznan)
ISSN: 0551-7516
ISSN (Online): 
IsoAbbr: Bull Soc Amis Sci (Med) (Poznan)
NlmId: 7507011
123:123
JrId: 30555
long title: Bollettino - Societa medico-chirurgica di Pisa
short title: Boll Soc Med Chir Pisa
ISSN: 
ISSN (Online): 
IsoAbbr: Boll Soc Med Chir Pisa
NlmId: 7506957
123:123
JrId: 30556
long title: Bollettino della Societa medico chirurgica bresciana
short title: Boll Soc Med Chir Bresciana
ISSN: 
ISSN (Online): 
IsoAbbr: Boll Soc Med Chir Bresciana
NlmId: 7506969
123:123
JrId: 30557
long title: Bollettino e memorie della Societa tosco-umbra di chirurgia
short title: Boll Mem Soc Tosco Umbra Chir
ISSN: 
ISSN (Online): 
IsoAbbr: Boll Mem Soc Tosco Umbra Chir
NlmId: 7506973
123:123
JrId: 30558
long title: Boletin de la Sociedad Quimica del Peru
short title: Bol Soc Quim Peru
ISSN: 0037-8623
ISSN (Online): 
IsoAbbr: Bol Soc Quim Peru
NlmId: 7506935
123:123
JrId: 30559
long title: Boletines de la Sociedad de Cirugia de Rosario
short title: Bol Soc Cir Rosario
ISSN: 0037-8526
ISSN (Online): 
IsoAbbr: Bol Soc Cir Rosario
NlmId: 7506919
123:123
JrId: 30560
long title: Annali della Facolta di medicina e chirurgia della Universita degli studi di Perugia
short title: Ann Fac Med Chir Univ Studi Perugia
ISSN: 0365-2270
ISSN (Online): 
IsoAbbr: Ann Fac Med Chir Univ Studi Perugia
NlmId: 7506856
123:123
JrId: 30561
long title: Archivos de la Sociedad Oftalmologica Hispano-Americana
short title: Archivos Soc Oftalmol Hisp Am
ISSN: 0365-7051
ISSN (Online): 
IsoAbbr: Archivos Soc Oftalmol Hisp Am
NlmId: 7506872
123:123
JrId: 30562
long title: Anais da Faculdade de Farmacia do Porto
short title: An Fac Farm Porto
ISSN: 
ISSN (Online): 
IsoAbbr: An Fac Farm Porto
NlmId: 7506826
123:123
JrId: 30563
long title: Transactions of the Canadian Ophthalmological Society
short title: Trans Can Opthalmolog Soc
ISSN: 0068-9408
ISSN (Online): 
IsoAbbr: Trans Can Opthalmolog Soc
NlmId: 7506115
123:123
JrId: 30564
long title: Revista del Hospital del Nino
short title: Rev Hosp Nino (Lima)
ISSN: 0301-3790
ISSN (Online): 
IsoAbbr: Rev Hosp Nino (Lima)
NlmId: 7505982
123:123
JrId: 30565
long title: Revista do Instituto Adolfo Lutz
short title: Rev Inst Adolfo Lutz
ISSN: 0073-9855
ISSN (Online): 
IsoAbbr: Rev Inst Adolfo Lutz
NlmId: 7505986
123:123
JrId: 30566
long title: Revista da Associacao Medica de Minas Gerais
short title: Rev Assoc Med Minas Gerais
ISSN: 0004-525X
ISSN (Online): 
IsoAbbr: Rev Assoc Med Minas Gerais
NlmId: 7505949
123:123
JrId: 30567
long title: Revista da Associacao Medica do Rio Grande do Sul
short title: Rev Assoc Med Rio Grande Do Sul
ISSN: 0004-5268
ISSN (Online): 
IsoAbbr: Rev Assoc Med Rio Grande Do Sul
NlmId: 7505950
123:123
JrId: 30568
long title: Psychopharmacology Service Center bulletin
short title: Psychopharmacol Serv Cent Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Psychopharmacol Serv Cent Bull
NlmId: 7505919
123:123
JrId: 30569
long title: Nihon Chokucho Komonbyo Gakkai zasshi
short title: Nihon Chokucho Komonbyo
ISSN: 
ISSN (Online): 
IsoAbbr: Nihon Chokucho Komonbyo
NlmId: 7505708
123:123
JrId: 30570
long title: Carney Hospital journal
short title: Carney Hosp J
ISSN: 0576-8039
ISSN (Online): 
IsoAbbr: Carney Hosp J
NlmId: 7505424
123:123
JrId: 30571
long title: Annales scientifiques de l'Universite de Besancon. Medecine
short title: Ann Sci Univ Besancon Med
ISSN: 0523-0667
ISSN (Online): 
IsoAbbr: Ann Sci Univ Besancon Med
NlmId: 7505200
123:123
JrId: 30572
long title: Stadtehygiene
short title: Stadtehygiene
ISSN: 0038-9005
ISSN (Online): 
IsoAbbr: Stadtehygiene
NlmId: 7504521
123:123
JrId: 30573
long title: The Bulletin of Akron City Hospital
short title: Bull Akron City Hosp
ISSN: 0516-3285
ISSN (Online): 
IsoAbbr: Bull Akron City Hosp
NlmId: 7503461
123:123
JrId: 30575
long title: Bulletin - Geisinger Medical Center
short title: Bull Geisinger
ISSN: 0016-5913
ISSN (Online): 
IsoAbbr: Bull Geisinger
NlmId: 7503352
123:123
JrId: 30576
long title: The Journal of the Albert Einstein Medical Center, Philadelphia
short title: J Albert Einstein Med Cent (Phila)
ISSN: 0002-4708
ISSN (Online): 
IsoAbbr: J Albert Einstein Med Cent (Phila)
NlmId: 7503053
123:123
JrId: 30577
long title: Archives de l'Institut Pasteur hellenique
short title: Arch Inst Pasteur Hell
ISSN: 0004-6620
ISSN (Online): 
IsoAbbr: Arch Inst Pasteur Hell
NlmId: 7502528
123:123
JrId: 30578
long title: Acta - Unio Internationalis Contra Cancrum
short title: Acta Unio Int Contra Cancrum
ISSN: 0365-3056
ISSN (Online): 
IsoAbbr: Acta Unio Int Contra Cancrum
NlmId: 7502506
123:123
JrId: 30579
long title: Anales del Hospital de la Santa Cruz y San Pablo
short title: An Hosp St Cruz San Pablo
ISSN: 0301-3626
ISSN (Online): 
IsoAbbr: An Hosp St Cruz San Pablo
NlmId: 7502514
123:123
JrId: 30580
long title: Hifuka no rinsho. Rinsho derma (Tokyo)
short title: Hifuka No Rinsho
ISSN: 0018-1404
ISSN (Online): 
IsoAbbr: Hifuka No Rinsho
NlmId: 7501807
123:123
JrId: 30581
long title: Monatsschrift fur Tuberkulosebekampfung
short title: Monatsschr Tuberkulosebekampf
ISSN: 0323-8393
ISSN (Online): 
IsoAbbr: Monatsschr Tuberkulosebekampf
NlmId: 7501857
123:123
JrId: 30582
long title: Indian medical gazette
short title: Ind Med Gaz
ISSN: 0019-5863
ISSN (Online): 
IsoAbbr: Ind Med Gaz
NlmId: 7501544
123:123
JrId: 30583
long title: International abstracts of surgery
short title: Int Abstr Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Int Abstr Surg
NlmId: 60020060R
123:123
JrId: 30584
long title: Quarterly review of surgery
short title: Q Rev Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Q Rev Surg
NlmId: 60020110R
123:123
JrId: 30585
long title: Sovremennye problemy tuberkuleza
short title: Sovrem Probl Tuberk
ISSN: 
ISSN (Online): 
IsoAbbr: Sovrem Probl Tuberk
NlmId: 59830570R
123:123
JrId: 30586
long title: Bulletin. Srpska akademija nauka i umetnosti, Belgrad. Odeljenje medicinskih nauka
short title: Bull Acad Serbe Sci Arts
ISSN: 0584-9829
ISSN (Online): 
IsoAbbr: Bull Acad Serbe Sci Arts
NlmId: 59530360R
123:123
JrId: 30587
long title: Glasnik (Srpska akademija nauka)
short title: Glasnik
ISSN: 
ISSN (Online): 
IsoAbbr: Glasnik
NlmId: 59120140R
123:123
JrId: 30588
long title: Medizinische Dokumentation
short title: Med Dok
ISSN: 
ISSN (Online): 
IsoAbbr: Med Dok
NlmId: 58230450R
123:123
JrId: 30589
long title: Medical bulletin. Harrisburg Polyclinic Hospital
short title: Med Bull Harrisburg Polyclin Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull Harrisburg Polyclin Hosp
NlmId: 2985234R
123:123
JrId: 30590
long title: Medicina psicosomatica
short title: Med Psicosom
ISSN: 0025-7893
ISSN (Online): 
IsoAbbr: Med Psicosom
NlmId: 2985246R
123:123
JrId: 30591
long title: El Medico
short title: Medico
ISSN: 0461-6367
ISSN (Online): 
IsoAbbr: Medico
NlmId: 2985250R
123:123
JrId: 30592
long title: Archivio di medicina mutualistica
short title: Arch Med Mutual
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Med Mutual
NlmId: 2985164R
123:123
JrId: 30593
long title: Journal de medecine et de chirurgie pratiques
short title: J Med Chir Prat
ISSN: 0021-7913
ISSN (Online): 
IsoAbbr: J Med Chir Prat
NlmId: 2985083R
123:123
JrId: 30594
long title: Journal de medecine de Paris
short title: J Med Paris
ISSN: 
ISSN (Online): 
IsoAbbr: J Med Paris
NlmId: 2985085R
123:123
JrId: 30595
long title: Gyogyszereszet
short title: Gyogyszereszet
ISSN: 0017-6036
ISSN (Online): 
IsoAbbr: Gyogyszereszet
NlmId: 2985090R
123:123
JrId: 30596
long title: Georgetown medical bulletin
short title: Georgetown Med Bull
ISSN: 0016-8106
ISSN (Online): 
IsoAbbr: Georgetown Med Bull
NlmId: 2985101R
123:123
JrId: 30597
long title: Revista argentina de cardiologia
short title: Rev Argent Cardiol
ISSN: 0034-7000
ISSN (Online): 1850-3748
IsoAbbr: Rev Argent Cardiol
NlmId: 2985054R
123:123
JrId: 30598
long title: Pharmindex
short title: Pharmindex
ISSN: 0031-7152
ISSN (Online): 
IsoAbbr: Pharmindex
NlmId: 2985071R
123:123
JrId: 30599
long title: Uspekhi khimii
short title: Usp Khim
ISSN: 0042-1308
ISSN (Online): 
IsoAbbr: Usp Khim
NlmId: 2984864R
123:123
JrId: 30600
long title: Voprosy meditsinskof virusologii
short title: Vopr Med Virusol
ISSN: 0506-0206
ISSN (Online): 
IsoAbbr: Vopr Med Virusol
NlmId: 2984869R
123:123
JrId: 30601
long title: Deutsche Lebensmittel-Rundschau : Zeitschrift fur Lebensmittelkunde und Lebensmittelrecht
short title: Dtsch Lebensmitt Rundsch
ISSN: 0012-0413
ISSN (Online): 
IsoAbbr: Dtsch Lebensmitt Rundsch
NlmId: 2984786R
123:123
JrId: 30602
long title: Erfahrungsheilkunde
short title: Erfahrungsheilkunde
ISSN: 0014-0082
ISSN (Online): 
IsoAbbr: Erfahrungsheilkunde
NlmId: 2984752R
123:123
JrId: 30603
long title: Les Annales homeopathiques francaises
short title: Ann Homeopath Fr
ISSN: 0003-4444
ISSN (Online): 
IsoAbbr: Ann Homeopath Fr
NlmId: 2984691R
123:123
JrId: 30604
long title: Atti del congresso nazionale. Societa italiana di medicina legale e delle assicurazioni
short title: Atti Congr Naz Soc Ital Med Leg
ISSN: 
ISSN (Online): 
IsoAbbr: Atti Congr Naz Soc Ital Med Leg
NlmId: 24920370R
123:123
JrId: 30605
long title: Grundfragen aus der Silikoseforschung
short title: Grundfragen Silikoseforsch
ISSN: 
ISSN (Online): 
IsoAbbr: Grundfragen Silikoseforsch
NlmId: 24030350R
123:123
JrId: 30606
long title: FPRC [reports]. Great Britain. Flying Personnel Research Committee
short title: Fprc
ISSN: 0432-3726
ISSN (Online): 
IsoAbbr: Fprc
NlmId: 23020660R
123:123
JrId: 30607
long title: Suffield technical note. Canada. Suffield Experimental Station, Ralston, Alta
short title: Suffield Tech Note Can Suffield Exp Stn Ralston Alta
ISSN: 
ISSN (Online): 
IsoAbbr: Suffield Tech Note Can Suffield Exp Stn Ralston Alta
NlmId: 22940020R
123:123
JrId: 30608
long title: Report. Canada. Defence Research Kingston Laboratory
short title: Rep Can Def Res Kings Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Can Def Res Kings Lab
NlmId: 22930250R
123:123
JrId: 30609
long title: Memorandum report. Naval Medical Research Institute (U.S.)
short title: Memo Rep Nav Med Res Inst (US)
ISSN: 
ISSN (Online): 
IsoAbbr: Memo Rep Nav Med Res Inst (US)
NlmId: 22420750R
123:123
JrId: 30610
long title: NADC-MA-. United States. Naval Air Development Center, Johnsville, Pa. Aviation Medical Acceleration Laboratory
short title: NADC MA United States Nav Air Dev Cen Johnsville Pa Aviat Med Accel Lab
ISSN: 
ISSN (Online): 
IsoAbbr: NADC MA United States Nav Air Dev Cen Johnsville Pa Aviat Med Accel Lab
NlmId: 22420610R
123:123
JrId: 30611
long title: WADC technical note. United States. Air Force. Wright Air Development Center, Dayton, Ohio
short title: WADC Tech Note United States Air Force Wright Air Dev Cen Day Ohio
ISSN: 
ISSN (Online): 
IsoAbbr: WADC Tech Note United States Air Force Wright Air Dev Cen Day Ohio
NlmId: 22420100R
123:123
JrId: 30612
long title: [Report no.] NAMC-ACEL-. United States. Air Crew Equipment Laboratory, Philadelphia
short title: Rep No NAMC ACEL United States Air Crew Equip Lab Phila
ISSN: 
ISSN (Online): 
IsoAbbr: Rep No NAMC ACEL United States Air Crew Equip Lab Phila
NlmId: 22420170R
123:123
JrId: 30613
long title: Technical documentary report. SAM-TDR. USAF School of Aerospace Medicine
short title: Tech Doc Rep SAMTDR USAF Sch Aerosp Med
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Doc Rep SAMTDR USAF Sch Aerosp Med
NlmId: 22410750R
123:123
JrId: 30614
long title: AFOSR TN. United States. Air Force. Office of Scientific Research
short title: AFOSR TN United States Air Force Off Sci Res
ISSN: 
ISSN (Online): 
IsoAbbr: AFOSR TN United States Air Force Off Sci Res
NlmId: 22410530R
123:123
JrId: 30615
long title: AFOSR TR. United States. Air Force. Office of Scientific Research
short title: AFOSR TR United States Air Force Off Sci Res
ISSN: 
ISSN (Online): 
IsoAbbr: AFOSR TR United States Air Force Off Sci Res
NlmId: 22410510R
123:123
JrId: 30616
long title: The Medical bulletin of the U. S. Army Far East
short title: Med Bull US
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull US
NlmId: 22210480R
123:123
JrId: 30617
long title: Technical report. CWLR. U.S. Army Chemical Warfare Laboratories
short title: Tech Rep CWLR US Army Chem Warf Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Rep CWLR US Army Chem Warf Lab
NlmId: 22130280R
123:123
JrId: 30618
long title: Technical manual. U.S. Army Biological Laboratories
short title: Tech Man US Army Biol Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Man US Army Biol Lab
NlmId: 22120470R
123:123
JrId: 30619
long title: Technical manuscript. U.S. Army Biological Laboratories
short title: Tech Manuscr US Army Biol Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Manuscr US Army Biol Lab
NlmId: 22120480R
123:123
JrId: 30620
long title: ORINS [reports]. U.S. Atomic Energy Commission
short title: ORINS Rep US At Energy Comm
ISSN: 
ISSN (Online): 
IsoAbbr: ORINS Rep US At Energy Comm
NlmId: 21830620R
123:123
JrId: 30621
long title: Zeitschrift fur medizinische Isotopenforschung und deren Grenzgebiete
short title: Z Med Isotopenforsch Deren Grenzgeb
ISSN: 0514-2687
ISSN (Online): 
IsoAbbr: Z Med Isotopenforsch Deren Grenzgeb
NlmId: 21740150R
123:123
JrId: 30622
long title: Zdravno delo
short title: Zdr Delo
ISSN: 
ISSN (Online): 
IsoAbbr: Zdr Delo
NlmId: 21730130R
123:123
JrId: 30623
long title: Zdravookhranenie
short title: Zdravookhranenie
ISSN: 0513-8728
ISSN (Online): 
IsoAbbr: Zdravookhranenie
NlmId: 21730140R
123:123
JrId: 30624
long title: Zdravookhranenie Kazakhstana
short title: Zdravookhranenie Kazakhstana
ISSN: 0372-8277
ISSN (Online): 
IsoAbbr: Zdravookhranenie Kazakhstana
NlmId: 21730150R
123:123
JrId: 30625
long title: Zdravookhranenie Turkmenistana
short title: Zdravookhr Turkmenistana
ISSN: 0513-8736
ISSN (Online): 
IsoAbbr: Zdravookhr Turkmenistana
NlmId: 21730170R
123:123
JrId: 30626
long title: Zahnarztliche Welt
short title: Zahnarztl Welt
ISSN: 
ISSN (Online): 
IsoAbbr: Zahnarztl Welt
NlmId: 21720480R
123:123
JrId: 30627
long title: Yatros
short title: Yatros
ISSN: 
ISSN (Online): 
IsoAbbr: Yatros
NlmId: 21710410R
123:123
JrId: 30628
long title: [Yakugaku kenkyu] Japanese journal of pharmacy and chemistry
short title: Yakugaku Kenkyu
ISSN: 
ISSN (Online): 
IsoAbbr: Yakugaku Kenkyu
NlmId: 21710130R
123:123
JrId: 30629
long title: The X-ray technician
short title: Xray Tech
ISSN: 
ISSN (Online): 
IsoAbbr: Xray Tech
NlmId: 21630910R
123:123
JrId: 30630
long title: World neurology
short title: World Neurol
ISSN: 
ISSN (Online): 
IsoAbbr: World Neurol
NlmId: 21630720R
123:123
JrId: 30631
long title: Wiener Archiv fur Psychologie, Psychiatrie und Neurologie
short title: Wien Arch Psychol Psychiatr Neurologie
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Arch Psychol Psychiatr Neurologie
NlmId: 21620710R
123:123
JrId: 30632
long title: Wiener Beitrage zur Chirurgie
short title: Wien Beitr Chir
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Chir
NlmId: 21620720R
123:123
JrId: 30633
long title: Wiener Beitrage zur Dermatologie
short title: Wien Beitr Dermatol
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Dermatol
NlmId: 21620730R
123:123
JrId: 30634
long title: Wiener Beitrage zur Geburtshilfe und Gynakologie
short title: Wien Beitr Geburtshilfe Gynakol
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Geburtshilfe Gynakol
NlmId: 21620740R
123:123
JrId: 30635
long title: Wiener Beitrage zur Kinderheilkunde
short title: Wien Beitr Kinderheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Kinderheilkd
NlmId: 21620790R
123:123
JrId: 30636
long title: Trudy. Vsesoiuznoe fiziologicheskoe obshchestvo imeni I. P. Pavlova. Orenburgskoe otdelenie
short title: Trudy Vsesoiuznoe Fiziol Obshchestvo Im I P Pavlov Orenb Otd
ISSN: 
ISSN (Online): 
IsoAbbr: Trudy Vsesoiuznoe Fiziol Obshchestvo Im I P Pavlov Orenb Otd
NlmId: 21540670R
123:123
JrId: 30637
long title: Voenno meditsinsko delo
short title: Voen Med Delo
ISSN: 0324-1211
ISSN (Online): 
IsoAbbr: Voen Med Delo
NlmId: 21530550R
123:123
JrId: 30638
long title: Vitamine und Hormone
short title: Vitam Horm Leipzig
ISSN: 
ISSN (Online): 
IsoAbbr: Vitam Horm Leipzig
NlmId: 21530330R
123:123
JrId: 30639
long title: Virus
short title: Virus
ISSN: 
ISSN (Online): 
IsoAbbr: Virus
NlmId: 21530010R
123:123
JrId: 30640
long title: Virginia journal of science
short title: Va J Sci
ISSN: 0042-658X
ISSN (Online): 
IsoAbbr: Va. J. Sci.
NlmId: 21520650R
123:123
JrId: 30641
long title: Vida nueva
short title: Vida Nueva
ISSN: 
ISSN (Online): 
IsoAbbr: Vida Nueva
NlmId: 21520190R
123:123
JrId: 30642
long title: Vakblad voor biologen
short title: Vakbl Biol
ISSN: 0042-2215
ISSN (Online): 
IsoAbbr: Vakbl Biol
NlmId: 21440140R
123:123
JrId: 30643
long title: Urologia polska
short title: Urol Pol
ISSN: 0500-7208
ISSN (Online): 
IsoAbbr: Urol Pol
NlmId: 21430310R
123:123
JrId: 30644
long title: Medical technicians bulletin
short title: Med Techn Bull
ISSN: 0543-2898
ISSN (Online): 
IsoAbbr: Med Techn Bull
NlmId: 21410760R
123:123
JrId: 30645
long title: Tuberkulozis
short title: Tuberkulozis
ISSN: 
ISSN (Online): 
IsoAbbr: Tuberkulozis
NlmId: 21330380R
123:123
JrId: 30646
long title: Triangulo
short title: Triangulo Rev Sandoz Cienc Med
ISSN: 0493-8798
ISSN (Online): 
IsoAbbr: Triangulo Rev Sandoz Cienc Med
NlmId: 21310170R
123:123
JrId: 30647
long title: Timisoara medicala
short title: Timisoara Med
ISSN: 0493-3079
ISSN (Online): 
IsoAbbr: Timisoara Med
NlmId: 21210500R
123:123
JrId: 30648
long title: Theorie und Praxis der Korperkultur
short title: Theor Prax Korperkult
ISSN: 0563-4458
ISSN (Online): 
IsoAbbr: Theor Prax Korperkult
NlmId: 21140120R
123:123
JrId: 30649
long title: Therapeutica nova
short title: Ther Nova
ISSN: 
ISSN (Online): 
IsoAbbr: Ther Nova
NlmId: 21140190R
123:123
JrId: 30650
long title: Teorie a praxe telesne vychovy a sportu
short title: Teor Prax Teles Vychovy
ISSN: 0040-358X
ISSN (Online): 
IsoAbbr: Teor Prax Teles Vychovy
NlmId: 21130270R
123:123
JrId: 30651
long title: Teoriia i praktika fizicheskoi kul'tury
short title: Teor Prak Fiz Kult
ISSN: 0040-3601
ISSN (Online): 
IsoAbbr: Teor Prak Fiz Kult
NlmId: 21130280R
123:123
JrId: 30652
long title: Terapia
short title: Terapia
ISSN: 
ISSN (Online): 
IsoAbbr: Terapia
NlmId: 21130350R
123:123
JrId: 30653
long title: Terramycine informations
short title: Terramycine Inf
ISSN: 
ISSN (Online): 
IsoAbbr: Terramycine Inf
NlmId: 21130460R
123:123
JrId: 30654
long title: The Journal of the Tennessee State Medical Association. Tennessee State Medical Association
short title: J Tn State Med Assoc
ISSN: 0735-7338
ISSN (Online): 
IsoAbbr: J Tn State Med Assoc
NlmId: 21130210R
123:123
JrId: 30655
long title: Taehan Naekwa Hakhoe chapchi = The Korean journal of internal medicine
short title: Taehan Naekwa Hakhoe Chapchi
ISSN: 0494-4712
ISSN (Online): 
IsoAbbr: Taehan Naekwa Hakhoe Chapchi
NlmId: 21110130R
123:123
JrId: 30656
long title: [Chapchi] Journal. Taehan Oekwa Hakhoe
short title: Taehan Oekwa Hakhoe Chapchi
ISSN: 1226-0053
ISSN (Online): 
IsoAbbr: Taehan Oekwa Hakhoe Chapchi
NlmId: 21110140R
123:123
JrId: 30657
long title: Sydney University medical journal
short title: Sydn Univ Med J
ISSN: 0085-7041
ISSN (Online): 
IsoAbbr: Sydn Univ Med J
NlmId: 21040400R
123:123
JrId: 30658
long title: Sveikatos apsauga
short title: Sveikatos Apsauga
ISSN: 0491-6514
ISSN (Online): 
IsoAbbr: Sveikatos Apsauga
NlmId: 21040010R
123:123
JrId: 30659
long title: Survey of biological progress
short title: Surv Biol Prog
ISSN: 
ISSN (Online): 
IsoAbbr: Surv Biol Prog
NlmId: 21030480R
123:123
JrId: 30660
long title: The Summary
short title: Summ Shute Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Summ Shute Inst
NlmId: 21030210R
123:123
JrId: 30661
long title: Stomatologicky vestnik
short title: Stomatol Vestn
ISSN: 
ISSN (Online): 
IsoAbbr: Stomatol Vestn
NlmId: 21010710R
123:123
JrId: 30662
long title: Stud. med
short title: Studenterraad Med
ISSN: 
ISSN (Online): 
IsoAbbr: Studenterraad Med
NlmId: 21020120R
123:123
JrId: 30663
long title: Sowjetwissenschaft_ Naturwissenschaftliche Beitrage
short title: Sowjetwiss Naturwiss Beitr
ISSN: 
ISSN (Online): 
IsoAbbr: Sowjetwiss Naturwiss Beitr
NlmId: 20930290R
123:123
JrId: 30665
long title: [Sogo rinsho] Clinic all-round
short title: Sogo Rinsho
ISSN: 0371-1900
ISSN (Online): 
IsoAbbr: Sogo Rinsho
NlmId: 20910550R
123:123
JrId: 30666
long title: Bulletin. Societe des medecins hygienistes d'Algerie
short title: Bull Soc Med Hyg Alger
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Med Hyg Alger
NlmId: 20830150R
123:123
JrId: 30667
long title: Boletin. Sociedad Cubana de Dermatologia y Sifilografia
short title: Bol Soc Cubana Dermatol Sifilogr
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Soc Cubana Dermatol Sifilogr
NlmId: 20810450R
123:123
JrId: 30668
long title: Socialmedicinsk tidskrift. Skriftserie
short title: Socialmed Tidskr Skriftser
ISSN: 
ISSN (Online): 
IsoAbbr: Socialmed Tidskr Skriftser
NlmId: 20810160R
123:123
JrId: 30669
long title: Sintesi medica
short title: Sintesi Medica
ISSN: 
ISSN (Online): 
IsoAbbr: Sintesi Medica
NlmId: 20740450R
123:123
JrId: 30670
long title: Shendetesia popullore
short title: Shendet Pop
ISSN: 0559-7714
ISSN (Online): 
IsoAbbr: Shendet Pop
NlmId: 20730110R
123:123
JrId: 30671
long title: [Shandong yi kan] [Shantung medical publication]
short title: Shandong Yi Kan
ISSN: 
ISSN (Online): 
IsoAbbr: Shandong Yi Kan
NlmId: 20720470R
123:123
JrId: 30672
long title: Seminar international
short title: Semin Int
ISSN: 
ISSN (Online): 
IsoAbbr: Semin Int
NlmId: 20720040R
123:123
JrId: 30673
long title: [Seitai no kagaku] [Science of the living body]
short title: Seitai Kagaku
ISSN: 0370-9531
ISSN (Online): 
IsoAbbr: Seitai Kagaku
NlmId: 20710390R
123:123
JrId: 30674
long title: La Semaine des hopitaux: therapeutique
short title: Sem Hop Ther Paris
ISSN: 
ISSN (Online): 
IsoAbbr: Sem Hop Ther Paris
NlmId: 20710590R
123:123
JrId: 30675
long title: Quarterly bulletin of Sea View Hospital. New York. Sea View Hospital, Staten Island. Clinical Society
short title: Q Bull Sea View Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Q Bull Sea View Hosp
NlmId: 20710010R
123:123
JrId: 30676
long title: Sea View Hospital bulletin
short title: Sea View Hosp Bull
ISSN: 0096-6843
ISSN (Online): 
IsoAbbr: Sea View Hosp Bull
NlmId: 20710020R
123:123
JrId: 30677
long title: Scientia medica italica. English ed
short title: Sci Med Ital
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Med Ital
NlmId: 20640160R
123:123
JrId: 30678
long title: Schweizerische Zeitschrift fur Homoopathie. Journal suisse d'homoeopathie
short title: Schweiz Z Homoopath
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Z Homoopath
NlmId: 20630410R
123:123
JrId: 30679
long title: Schweizerische Zeitschrift fur Tuberkulose. Revue suisse de la tuberculose. Rivista svizzera della tubercolosi
short title: Schweiz Z Tuberk
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Z Tuberk
NlmId: 20630460R
123:123
JrId: 30680
long title: Schweizerische Zeitschrift fur Tuberkulose und Pneumonologie. Revue suisse de la tuberculose et de pneumonologie. Rivista svizzera della tubercolosi e della pneumonologia
short title: Schweiz Z Tuberc Pneumonol
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Z Tuberc Pneumonol
NlmId: 20630470R
123:123
JrId: 30681
long title: Anais. Universidade de Sao Paulo. Faculdade de Medicina
short title: An Fac Med Univ Sao Paulo
ISSN: 
ISSN (Online): 
IsoAbbr: An Fac Med Univ Sao Paulo
NlmId: 20610370R
123:123
JrId: 30682
long title: Anais. Sao Paulo, Brazil (City) Maternidade
short title: An Matern Sao Paulo
ISSN: 
ISSN (Online): 
IsoAbbr: An Matern Sao Paulo
NlmId: 20610310R
123:123
JrId: 30683
long title: [Sanfujinka chiryo] Obstetrical and gynecological therapy
short title: Sanfujinka Chiryo
ISSN: 0558-471X
ISSN (Online): 
IsoAbbr: Sanfujinka Chiryo
NlmId: 20540340R
123:123
JrId: 30684
long title: [Sanfujinka no shinpo] Advances in obstetrics and gynecology
short title: Sanfujinka No Shinpo
ISSN: 0370-8446
ISSN (Online): 1347-6742
IsoAbbr: Sanfujinka No Shinpo
NlmId: 20540360R
123:123
JrId: 30685
long title: Le Sang
short title: Sang
ISSN: 
ISSN (Online): 
IsoAbbr: Sang
NlmId: 20540380R
123:123
JrId: 30686
long title: Il Sangue
short title: Sangue
ISSN: 
ISSN (Online): 
IsoAbbr: Sangue
NlmId: 20540400R
123:123
JrId: 30687
long title: Medical bulletin. St. Louis University
short title: Med Bull St Louis Univ
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull St Louis Univ
NlmId: 20520670R
123:123
JrId: 30688
long title: Rontgen- und Laboratoriumspraxis
short title: Rontgen Laborator
ISSN: 
ISSN (Online): 
IsoAbbr: Rontgen Laborator
NlmId: 20430730R
123:123
JrId: 30689
long title: Rivista pediatrica siciliana
short title: Riv Pediatr Sicil
ISSN: 0035-7014
ISSN (Online): 
IsoAbbr: Riv Pediatr Sicil
NlmId: 20430230R
123:123
JrId: 30690
long title: Rivista di storia delle scienze mediche e naturali
short title: Riv Stor Sci Mediche Nat
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Stor Sci Mediche Nat
NlmId: 20420680R
123:123
JrId: 30691
long title: Rivista italiana del tracoma e di patologia oculare esotica
short title: Riv Ital Trac Patol Ocul Esotica
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Ital Trac Patol Ocul Esotica
NlmId: 20430040R
123:123
JrId: 30692
long title: Bologna medica
short title: Bologna Medica
ISSN: 
ISSN (Online): 
IsoAbbr: Bologna Medica
NlmId: 20430150R
123:123
JrId: 30693
long title: [Rinsho shokakibyogaku] Clinical gastro-enterology
short title: Rinsho Shokakibyogaku
ISSN: 
ISSN (Online): 
IsoAbbr: Rinsho Shokakibyogaku
NlmId: 20420090R
123:123
JrId: 30694
long title: Revue medicale miniere
short title: Rev Med Miniere
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Miniere
NlmId: 20340290R
123:123
JrId: 30695
long title: Revue generale des sciences pures et appliquees et bulletin de l'Association francaise pour l'avancement des sciences
short title: Rev Gen Sci Pures Appl Bull Assoc Fr Av Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Gen Sci Pures Appl Bull Assoc Fr Av Sci
NlmId: 20330380R
123:123
JrId: 30696
long title: Revue de la tuberculose
short title: Rev Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Tuberc
NlmId: 20330090R
123:123
JrId: 30697
long title: Revue d'hematologie
short title: Rev Hematol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hematol
NlmId: 20330240R
123:123
JrId: 30698
long title: Revue de chirurgie
short title: Rev Chir
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Chir
NlmId: 20320240R
123:123
JrId: 30699
long title: Revue de l'hygiene professionnelle
short title: Rev Hyg Prof
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hyg Prof
NlmId: 20320310R
123:123
JrId: 30700
long title: Revista uruguaya de psicoanalisis
short title: Rev Urug Psicoanal
ISSN: 0484-8268
ISSN (Online): 
IsoAbbr: Rev Urug Psicoanal
NlmId: 20320040R
123:123
JrId: 30701
long title: Revista peruana de pediatria
short title: Rev Peru Pediatr
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Peru Pediatr
NlmId: 20310420R
123:123
JrId: 30702
long title: Revista portuguesa de farmacia
short title: Rev Port Farm
ISSN: 0484-811X
ISSN (Online): 
IsoAbbr: Rev Port Farm
NlmId: 20310480R
123:123
JrId: 30703
long title: Revista medica del Hospital Espanol
short title: Rev Medica Hosp Esp
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Medica Hosp Esp
NlmId: 20240360R
123:123
JrId: 30704
long title: Revista medica peruana
short title: Rev Med Peru
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Peru
NlmId: 20240510R
123:123
JrId: 30705
long title: Revista IBYS
short title: Rev Ibys
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Ibys
NlmId: 20230480R
123:123
JrId: 30707
long title: Revista medica cubana
short title: Rev Med Cubana
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Cubana
NlmId: 20240100R
123:123
JrId: 30708
long title: Revista ecuatoriana de pediatria
short title: Rev Ecuat Pediatr
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Ecuat Pediatr
NlmId: 20230180R
123:123
JrId: 30710
long title: Revista de quimica e farmacia
short title: Rev Quim Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Quim Farm
NlmId: 20220430R
123:123
JrId: 30711
long title: Revista de la sanidad militar del Peru
short title: Rev Sanid Mil Peru
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sanid Mil Peru
NlmId: 20210120R
123:123
JrId: 30712
long title: Revista de medicina militar
short title: Rev Med Mil
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Mil
NlmId: 20210330R
123:123
JrId: 30713
long title: Revista de informacion medico-terapeutica
short title: Rev Inform Med Ter
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Inform Med Ter
NlmId: 20210050R
123:123
JrId: 30714
long title: Revista chilena de higiene y medicina preventiva
short title: Rev Chil Hig Med Prev
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Chil Hig Med Prev
NlmId: 20140260R
123:123
JrId: 30715
long title: Boletin. Sociedad Chilena de Obstetricia y Ginecologia
short title: Bol Soc Chil Obstet Ginecol
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Soc Chil Obstet Ginecol
NlmId: 20140280R
123:123
JrId: 30716
long title: Revista argentina de alergia
short title: Rev Argent Alerg
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Argent Alerg
NlmId: 20130410R
123:123
JrId: 30717
long title: Review of eastern medical sciences
short title: Rev East Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Rev East Med Sci
NlmId: 20130230R
123:123
JrId: 30718
long title: The Review of gastroenterology
short title: Rev Gastroenterol
ISSN: 0096-2929
ISSN (Online): 
IsoAbbr: Rev Gastroenterol
NlmId: 20130250R
123:123
JrId: 30719
long title: Research in the service of medicine
short title: Res Serv Med
ISSN: 
ISSN (Online): 
IsoAbbr: Res Serv Med
NlmId: 20120200R
123:123
JrId: 30720
long title: Research today
short title: Res Today
ISSN: 0096-2910
ISSN (Online): 
IsoAbbr: Res Today
NlmId: 20130030R
123:123
JrId: 30721
long title: Magyar radiologia
short title: Magy Radiol
ISSN: 0025-0287
ISSN (Online): 
IsoAbbr: Magy Radiol
NlmId: 20010350R
123:123
JrId: 30722
long title: Quarterly review of medicine
short title: Q Rev Med
ISSN: 0096-7114
ISSN (Online): 
IsoAbbr: Q Rev Med
NlmId: 19940290R
123:123
JrId: 30723
long title: Quarterly review of pediatrics
short title: Q Rev Pediatr
ISSN: 
ISSN (Online): 
IsoAbbr: Q Rev Pediatr
NlmId: 19940320R
123:123
JrId: 30724
long title: Psychoanalysis and the psychoanalytic review
short title: Psychoanal Psychoanal Rev
ISSN: 0885-7830
ISSN (Online): 
IsoAbbr: Psychoanal Psychoanal Rev
NlmId: 19910300R
123:123
JrId: 30725
long title: La Provence medicale
short title: Prov Med
ISSN: 0755-2130
ISSN (Online): 
IsoAbbr: Prov Med
NlmId: 19840520R
123:123
JrId: 30726
long title: Progress in radiation therapy
short title: Prog Radiat Ther
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Radiat Ther
NlmId: 19840030R
123:123
JrId: 30727
long title: Problems of virology
short title: Probl Virol
ISSN: 0555-2621
ISSN (Online): 
IsoAbbr: Probl. Virol.
NlmId: 19810080R
123:123
JrId: 30728
long title: Pro Infirmis
short title: Pro Infirm
ISSN: 
ISSN (Online): 
IsoAbbr: Pro Infirm
NlmId: 19740390R
123:123
JrId: 30729
long title: Problems of oncology. Voprosy onkologii
short title: Probl Oncol
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Oncol
NlmId: 19810040R
123:123
JrId: 30730
long title: Le Poumon
short title: Poumon
ISSN: 
ISSN (Online): 
IsoAbbr: Poumon
NlmId: 19720410R
123:123
JrId: 30731
long title: Bulletin. Portland, Or. Clinic
short title: Portland Clin Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Portland Clin Bull
NlmId: 19720090R
123:123
JrId: 30732
long title: Portugal medico
short title: Port Med
ISSN: 
ISSN (Online): 
IsoAbbr: Port Med
NlmId: 19720190R
123:123
JrId: 30733
long title: Plzensky lekarsky sbornik
short title: Plzen Lek Sb
ISSN: 0551-1038
ISSN (Online): 
IsoAbbr: Plzen Lek Sb
NlmId: 19630650R
123:123
JrId: 30734
long title: La Pharmacie industrielle
short title: Pharm Ind
ISSN: 
ISSN (Online): 
IsoAbbr: Pharm Ind
NlmId: 19610290R
123:123
JrId: 30735
long title: Le Pharmacien biologiste
short title: Pharm Biol
ISSN: 0553-9323
ISSN (Online): 
IsoAbbr: Pharm Biol
NlmId: 19610300R
123:123
JrId: 30736
long title: Pharmacien de France
short title: Pharm Fr
ISSN: 0031-6938
ISSN (Online): 
IsoAbbr: Pharm Fr
NlmId: 19610310R
123:123
JrId: 30737
long title: Pharmaceutical bulletin
short title: Pharm Bull
ISSN: 0369-9471
ISSN (Online): 1881-1345
IsoAbbr: Pharm Bull
NlmId: 19610100R
123:123
JrId: 30738
long title: Permanente Foundation medical bulletin
short title: Perm Found Med Bull
ISSN: 0099-8893
ISSN (Online): 
IsoAbbr: Perm Found Med Bull
NlmId: 19540420R
123:123
JrId: 30739
long title: Pediatria panamericana
short title: Pediatr Panam
ISSN: 
ISSN (Online): 
IsoAbbr: Pediatr Panam
NlmId: 19530330R
123:123
JrId: 30740
long title: Parma medica
short title: Parma Med
ISSN: 
ISSN (Online): 
IsoAbbr: Parma Med
NlmId: 19520640R
123:123
JrId: 30741
long title: Paris medical
short title: Paris Med
ISSN: 
ISSN (Online): 
IsoAbbr: Paris Med
NlmId: 19520510R
123:123
JrId: 30742
long title: Pan American medical woman's journal
short title: Pan Am Med Womans J
ISSN: 
ISSN (Online): 
IsoAbbr: Pan Am Med Womans J
NlmId: 19520100R
123:123
JrId: 30743
long title: Paediatria Japonica
short title: Paediatr Jpn
ISSN: 
ISSN (Online): 
IsoAbbr: Paediatr Jpn
NlmId: 19510340R
123:123
JrId: 30744
long title: Oxford Medical School gazette
short title: Oxf Med Sch Gaz
ISSN: 0030-7661
ISSN (Online): 
IsoAbbr: Oxf Med Sch Gaz
NlmId: 19440440R
123:123
JrId: 30745
long title: The Optician
short title: Optician
ISSN: 0030-3968
ISSN (Online): 
IsoAbbr: Optician
NlmId: 19410670R
123:123
JrId: 30746
long title: [Onsen kagaku] Journal of the Balneological Society of Japan
short title: Onsen Kagaku
ISSN: 0030-2821
ISSN (Online): 
IsoAbbr: Onsen Kagaku
NlmId: 19410100R
123:123
JrId: 30747
long title: Bulletin. Okayama Daigaku. Igakubu. Gangen Kenkyu Shisetsu
short title: Bull Cancer Inst Okayama Univ Med Sch
ISSN: 0474-0238
ISSN (Online): 
IsoAbbr: Bull Cancer Inst Okayama Univ Med Sch
NlmId: 19330530R
123:123
JrId: 30748
long title: Odontologia de America
short title: Odontol Am
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol Am
NlmId: 19320210R
123:123
JrId: 30749
long title: Occupational therapy and rehabilitation
short title: Occup Ther Rehabil
ISSN: 
ISSN (Online): 
IsoAbbr: Occup Ther Rehabil
NlmId: 19310670R
123:123
JrId: 30750
long title: Obstetricia pratica
short title: Obstet Prat
ISSN: 
ISSN (Online): 
IsoAbbr: Obstet Prat
NlmId: 19310490R
123:123
JrId: 30751
long title: Notiziario farmaceutico
short title: Not Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Not Farm
NlmId: 19220520R
123:123
JrId: 30752
long title: Revista "Roche."
short title: Rev Roche
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Roche
NlmId: 19220180R
123:123
JrId: 30753
long title: [Nisshin igaku] The Japanese journal of medical progress
short title: Nisshin Igaku Jpn J Med Prog
ISSN: 
ISSN (Online): 
IsoAbbr: Nisshin Igaku Jpn J Med Prog
NlmId: 19130520R
123:123
JrId: 30754
long title: Bulletin. New York Medical College
short title: Bulletin NY Med Coll
ISSN: 
ISSN (Online): 
IsoAbbr: Bulletin NY Med Coll
NlmId: 19031300R
123:123
JrId: 30756
long title: Neuropsychiatry
short title: Neuropsychiatry
ISSN: 0467-1066
ISSN (Online): 
IsoAbbr: Neuropsychiatry
NlmId: 19020190R
123:123
JrId: 30757
long title: Nevrone_ periodico di neurologia, psichiatria e scienze affini
short title: Nevrone Period Neurol Psichiatr Sci Affin
ISSN: 
ISSN (Online): 
IsoAbbr: Nevrone Period Neurol Psichiatr Sci Affin
NlmId: 19020280R
123:123
JrId: 30758
long title: The Nervous child
short title: Nerv Child
ISSN: 
ISSN (Online): 
IsoAbbr: Nerv Child
NlmId: 19010560R
123:123
JrId: 30759
long title: Neue osterreichische Zeitschrift fur Kinderheilkunde
short title: Neue Osterr Z Kinderheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Neue Osterr Z Kinderheilkd
NlmId: 19010760R
123:123
JrId: 30760
long title: Nepegeszsegugy
short title: Nepegeszseguegy
ISSN: 0369-3805
ISSN (Online): 
IsoAbbr: Nepegeszseguegy
NlmId: 19010500R
123:123
JrId: 30761
long title: Transactions of the annual meeting. National Tuberculosis Association
short title: Trans Annu Meet Natl Tuberc Assoc
ISSN: 0096-6290
ISSN (Online): 
IsoAbbr: Trans Annu Meet Natl Tuberc Assoc
NlmId: 18930740R
123:123
JrId: 30762
long title: Bulletin d'hygiene. Health bulletin. Montreal (Quebec). Dept. of Health
short title: Bull Hyg
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Hyg
NlmId: 18820590R
123:123
JrId: 30763
long title: Monographs in Soviet medical sciences
short title: Monogr Sov Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Monogr Sov Med Sci
NlmId: 18810520R
123:123
JrId: 30765
long title: Monatsschrift fur Psychiatrie und Neurologie
short title: Monatsschr Psychiatr Neurol
ISSN: 
ISSN (Online): 
IsoAbbr: Monatsschr Psychiatr Neurol
NlmId: 18750490R
123:123
JrId: 30766
long title: Monatskurse fur die arztliche Fortbildung. Bildbeilage_ Farbige Medizin
short title: Monatskurse Arztl Fortbild Bildbeil
ISSN: 0540-6234
ISSN (Online): 
IsoAbbr: Monatskurse Arztl Fortbild Bildbeil
NlmId: 18750340R
123:123
JrId: 30767
long title: The Mississippi doctor
short title: Miss Doct
ISSN: 
ISSN (Online): 
IsoAbbr: Miss Doct
NlmId: 18730470R
123:123
JrId: 30768
long title: Military surgeon
short title: Mil Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Mil Surg
NlmId: 18720210R
123:123
JrId: 30769
long title: Boletin. Mexico City (Mexico). Hospital Oftalmologico de Nuestra Senora de la Luz
short title: Bol Hosp Oftalmol
ISSN: 0018-5760
ISSN (Online): 
IsoAbbr: Bol Hosp Oftalmol
NlmId: 18650380R
123:123
JrId: 30770
long title: Mese sanitario
short title: Mese Sanit
ISSN: 
ISSN (Online): 
IsoAbbr: Mese Sanit
NlmId: 18650190R
123:123
JrId: 30771
long title: The Merck report
short title: Merck Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Merck Rep
NlmId: 18650050R
123:123
JrId: 30772
long title: Seminar report. Merck Sharp & Dohme
short title: Semin Rep Merck Sharp Dohme
ISSN: 
ISSN (Online): 
IsoAbbr: Semin Rep Merck Sharp Dohme
NlmId: 18650060R
123:123
JrId: 30773
long title: Memphis and Mid-South medical journal
short title: Memphis Mid South Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Memphis Mid South Med J
NlmId: 18640070R
123:123
JrId: 30774
long title: Medizinischer Bild-Dienst
short title: Med Bild Dienst
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bild Dienst
NlmId: 18630210R
123:123
JrId: 30775
long title: Medicine illustrated
short title: Med Illus
ISSN: 0266-982X
ISSN (Online): 
IsoAbbr: Med Illus
NlmId: 18610450R
123:123
JrId: 30776
long title: Medicine of the year
short title: Med Year
ISSN: 
ISSN (Online): 
IsoAbbr: Med Year
NlmId: 18610500R
123:123
JrId: 30777
long title: La Medicina colonial
short title: Med Colon
ISSN: 0368-931X
ISSN (Online): 
IsoAbbr: Med Colon
NlmId: 18610270R
123:123
JrId: 30778
long title: Medicina y cirugia
short title: Med Cir (Bogota)
ISSN: 
ISSN (Online): 
IsoAbbr: Med Cir (Bogota)
NlmId: 18610320R
123:123
JrId: 30779
long title: Medicina
short title: Medicina
ISSN: 
ISSN (Online): 
IsoAbbr: Medicina
NlmId: 18540310R
123:123
JrId: 30780
long title: Medicina, cirurgia, farmacia
short title: Med Cir Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Med Cir Farm
NlmId: 18540370R
123:123
JrId: 30781
long title: Medical woman's journal
short title: Med Womans J
ISSN: 0096-6819
ISSN (Online): 
IsoAbbr: Med Womans J
NlmId: 18540150R
123:123
JrId: 30782
long title: Medical progress_ a review of medical advances
short title: Med Prog
ISSN: 
ISSN (Online): 
IsoAbbr: Med Prog
NlmId: 18530170R
123:123
JrId: 30783
long title: Medecine d'Egypte
short title: Med Egypte
ISSN: 
ISSN (Online): 
IsoAbbr: Med Egypte
NlmId: 18440270R
123:123
JrId: 30784
long title: La Medecine en France
short title: Med Fr (Bombay)
ISSN: 
ISSN (Online): 
IsoAbbr: Med Fr (Bombay)
NlmId: 18440290R
123:123
JrId: 30785
long title: Medecine et laboratoire
short title: Med Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Med Lab
NlmId: 18440320R
123:123
JrId: 30786
long title: Marquette medical review
short title: Marquette Med Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Marquette Med Rev
NlmId: 18430020R
123:123
JrId: 30787
long title: M & B pharmaceutical bulletin
short title: M B Pharm Bull
ISSN: 0460-2390
ISSN (Online): 
IsoAbbr: M B Pharm Bull
NlmId: 18410020R
123:123
JrId: 30788
long title: The Lovelace Clinic review
short title: Lovelace Clin Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Lovelace Clin Rev
NlmId: 18340750R
123:123
JrId: 30789
long title: Bulletin. Moore-White Medical Foundation, Los Angeles
short title: Bull Moore White Med Found Los Angel
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Moore White Med Found Los Angel
NlmId: 18340480R
123:123
JrId: 30790
long title: Longevita
short title: Longevita
ISSN: 
ISSN (Online): 
IsoAbbr: Longevita
NlmId: 18340330R
123:123
JrId: 30791
long title: Archives. Middlesex Hospital
short title: Arch Middx Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Middx Hosp
NlmId: 18340010R
123:123
JrId: 30792
long title: Boletin de la Liga Contra el Cancer. Liga Contra el Cancer (Cuba)
short title: Bol Liga Contra Cancer Havana
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Liga Contra Cancer Havana
NlmId: 18330120R
123:123
JrId: 30793
long title: Lekarz wojskowy
short title: Lek Wojsk
ISSN: 0024-0745
ISSN (Online): 
IsoAbbr: Lek Wojsk
NlmId: 18310760R
123:123
JrId: 30794
long title: The Lebanese pharmaceutical journal. La Revue pharmaceutique libanaise
short title: Leban Pharm J
ISSN: 
ISSN (Online): 
IsoAbbr: Leban Pharm J
NlmId: 18310190R
123:123
JrId: 30795
long title: Trudy. Mikrobiologijas instituts (Latvijas PSR Zinatnu akademija)
short title: Tr Latv Padomju Soc Repub Zinat Akad Mikrobiol Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Tr Latv Padomju Soc Repub Zinat Akad Mikrobiol Inst
NlmId: 18240340R
123:123
JrId: 30796
long title: Kultura fizyczna
short title: Kult Fiz
ISSN: 0137-7671
ISSN (Online): 
IsoAbbr: Kult Fiz
NlmId: 18220190R
123:123
JrId: 30797
long title: Bulletin. Kresge Eye Institute
short title: Bull Kresge Eye Inst
ISSN: 0096-5219
ISSN (Online): 
IsoAbbr: Bull Kresge Eye Inst
NlmId: 18210310R
123:123
JrId: 30798
long title: [Kokyuki shinryo] Clinics of respiratory organs
short title: Kokyuki Shinryo
ISSN: 
ISSN (Online): 
IsoAbbr: Kokyuki Shinryo
NlmId: 18140450R
123:123
JrId: 30799
long title: [Zasshi] Journal. Kanazawa Daigaku. Igakubu. Juzen Igakkai
short title: Zasshi Kanazawa Daigaku Igakubu Juzen Igakkai
ISSN: 0022-7226
ISSN (Online): 
IsoAbbr: Zasshi Kanazawa Daigaku Igakubu Juzen Igakkai
NlmId: 18110390R
123:123
JrId: 30800
long title: The Journal of thoracic surgery
short title: J Thorac Surg
ISSN: 0096-5588
ISSN (Online): 
IsoAbbr: J Thorac Surg
NlmId: 18030030R
123:123
JrId: 30801
long title: The Journal of venereal disease information
short title: J Vener Dis Inf
ISSN: 
ISSN (Online): 
IsoAbbr: J Vener Dis Inf
NlmId: 18030040R
123:123
JrId: 30802
long title: The Journal of child psychiatry
short title: J Child Psychiatry
ISSN: 
ISSN (Online): 
IsoAbbr: J Child Psychiatry
NlmId: 17840100R
123:123
JrId: 30803
long title: Journal of clinical and experimental psychopathology & quarterly review of psychiatry and neurology
short title: J Clin Exp Psychopathol Q Rev Psychiatry Neurol
ISSN: 0447-9122
ISSN (Online): 
IsoAbbr: J Clin Exp Psychopathol Q Rev Psychiatry Neurol
NlmId: 17840140R
123:123
JrId: 30804
long title: The Journal of biophysical and biochemical cytology
short title: J Biophys Biochem Cytol
ISSN: 0095-9901
ISSN (Online): 
IsoAbbr: J Biophys Biochem Cytol
NlmId: 17840020R
123:123
JrId: 30805
long title: Journal belge d'urologie
short title: J Belge Urol
ISSN: 
ISSN (Online): 
IsoAbbr: J Belge Urol
NlmId: 17810500R
123:123
JrId: 30806
long title: Journal de medecine de Nantes
short title: J Med Nantes
ISSN: 
ISSN (Online): 
IsoAbbr: J Med Nantes
NlmId: 17820050R
123:123
JrId: 30807
long title: Italian general review of oto-rhino-laryngology. Revue generale italienne d'oto-rhino-laryngologie
short title: Ital Gen Rev Otorhinolaryngol
ISSN: 
ISSN (Online): 
IsoAbbr: Ital Gen Rev Otorhinolaryngol
NlmId: 17720130R
123:123
JrId: 30808
long title: Journal. Iowa State Medical Society
short title: J Iowa State Med Soc
ISSN: 0096-6983
ISSN (Online): 
IsoAbbr: J Iowa State Med Soc
NlmId: 17710080R
123:123
JrId: 30809
long title: Archiv fur Gewerbepathologie und Gewerbehygiene
short title: Arch Gewerbepathol Gewerbehyg
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Gewerbepathol Gewerbehyg
NlmId: 17640440R
123:123
JrId: 30810
long title: International series of monographs on oral biology
short title: Int Ser Monogr Oral Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Int Ser Monogr Oral Biol
NlmId: 17640070R
123:123
JrId: 30811
long title: International journal of air pollution
short title: Int J Air Pollut
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Air Pollut
NlmId: 17630120R
123:123
JrId: 30812
long title: International journal of anesthesia
short title: Int J Anesth
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Anesth
NlmId: 17630140R
123:123
JrId: 30813
long title: The Indian journal of child health
short title: Indian J Child Health
ISSN: 
ISSN (Online): 
IsoAbbr: Indian J Child Health
NlmId: 17530370R
123:123
JrId: 30814
long title: ICSU review
short title: Icsu Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Icsu Rev
NlmId: 17510090R
123:123
JrId: 30815
long title: IRE transactions on medical electronics
short title: IRE Trans Med Electron
ISSN: 
ISSN (Online): 
IsoAbbr: IRE Trans Med Electron
NlmId: 17510210R
123:123
JrId: 30816
long title: IAL news
short title: IAL News
ISSN: 
ISSN (Online): 
IsoAbbr: IAL News
NlmId: 17510040R
123:123
JrId: 30817
long title: Hydrotherapie-Physiotherapie
short title: Hydrother Physiother
ISSN: 
ISSN (Online): 
IsoAbbr: Hydrother Physiother
NlmId: 17440330R
123:123
JrId: 30818
long title: Horizons medicaux
short title: Horiz Med
ISSN: 0437-8849
ISSN (Online): 
IsoAbbr: Horiz Med
NlmId: 17420040R
123:123
JrId: 30819
long title: Hormoner
short title: Hormoner
ISSN: 
ISSN (Online): 
IsoAbbr: Hormoner
NlmId: 17420080R
123:123
JrId: 30820
long title: Honvedorvos
short title: Honvedorvos
ISSN: 0133-879X
ISSN (Online): 
IsoAbbr: Honvedorvos
NlmId: 17410690R
123:123
JrId: 30821
long title: [Boei eisei] Japanese Defense Forces medical journal
short title: Boei Eisei
ISSN: 0006-5528
ISSN (Online): 
IsoAbbr: Boei Eisei
NlmId: 17410030R
123:123
JrId: 30822
long title: [Hifu] Skin research
short title: Hifu
ISSN: 0018-1390
ISSN (Online): 
IsoAbbr: Hifu
NlmId: 17340020R
123:123
JrId: 30824
long title: Archivos. Hospital Universitario General Calixto Garcia
short title: Arch Hosp Univ
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Hosp Univ
NlmId: 17240430R
123:123
JrId: 30825
long title: Harper Hospital bulletin
short title: Harper Hosp Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Harper Hosp Bull
NlmId: 17240050R
123:123
JrId: 30826
long title: Hastane
short title: Hastane
ISSN: 
ISSN (Online): 
IsoAbbr: Hastane
NlmId: 17240280R
123:123
JrId: 30827
long title: [Hanguk uiyak] Korean journal of medicine
short title: Hanguk Uiyak
ISSN: 
ISSN (Online): 
IsoAbbr: Hanguk Uiyak
NlmId: 17240010R
123:123
JrId: 30828
long title: Guide du praticien_ edition du district parisien
short title: Guide Prat
ISSN: 
ISSN (Online): 
IsoAbbr: Guide Prat
NlmId: 17220100R
123:123
JrId: 30829
long title: Revista. Hospital de Ninos "Alejandro Mann"
short title: Rev Hosp Ninos Alejandro Mann
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Hosp Ninos Alejandro Mann
NlmId: 17220030R
123:123
JrId: 30830
long title: Great Ormond Street journal
short title: Great Ormond St J
ISSN: 
ISSN (Online): 
IsoAbbr: Great Ormond St J
NlmId: 17210300R
123:123
JrId: 30831
long title: Glasgow medical journal
short title: Glasgow Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Glasgow Med J
NlmId: 17140140R
123:123
JrId: 30832
long title: Ginecologia
short title: Ginecologia
ISSN: 
ISSN (Online): 
IsoAbbr: Ginecologia
NlmId: 17130250R
123:123
JrId: 30833
long title: General practice
short title: Gen Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Gen Pract
NlmId: 17110310R
123:123
JrId: 30834
long title: Gazeta medica portuguesa
short title: Gaz Med Port
ISSN: 
ISSN (Online): 
IsoAbbr: Gaz Med Port
NlmId: 17040250R
123:123
JrId: 30835
long title: Gazzetta medica lombarda
short title: Gaz Med Lomb
ISSN: 
ISSN (Online): 
IsoAbbr: Gaz Med Lomb
NlmId: 17040470R
123:123
JrId: 30836
long title: Collana monografica. Gazzetta medica siciliana
short title: Collana Monogr Gazz Med Sicil
ISSN: 
ISSN (Online): 
IsoAbbr: Collana Monogr Gazz Med Sicil
NlmId: 17040490R
123:123
JrId: 30837
long title: Galenika_ casopis za medicinu, farmaciju, hemiju i srodne nauke
short title: Galen Cas Med Farm Hem Srod Nauke
ISSN: 
ISSN (Online): 
IsoAbbr: Galen Cas Med Farm Hem Srod Nauke
NlmId: 17030660R
123:123
JrId: 30838
long title: [Fukushima igaku zasshi] Fukushima medical journal
short title: Fukushima Igaku Zasshi
ISSN: 0016-2582
ISSN (Online): 
IsoAbbr: Fukushima Igaku Zasshi
NlmId: 17030120R
123:123
JrId: 30839
long title: Fortschritte der angewandten Radioisotopie und Grenzgebiete
short title: Fortschr Angew Radioisot Grenzgeb
ISSN: 
ISSN (Online): 
IsoAbbr: Fortschr Angew Radioisot Grenzgeb
NlmId: 17010500R
123:123
JrId: 30840
long title: Farmaceuticky obzor
short title: Farm Obz
ISSN: 0014-8172
ISSN (Online): 
IsoAbbr: Farm Obz
NlmId: 16920150R
123:123
JrId: 30841
long title: Farmacia nueva
short title: Farm Nueva
ISSN: 0367-2689
ISSN (Online): 
IsoAbbr: Farm Nueva
NlmId: 16920230R
123:123
JrId: 30842
long title: Ergebnisse der Biologie
short title: Ergeb Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Ergeb Biol
NlmId: 16810110R
123:123
JrId: 30843
long title: Endocrinologia y terapeutica
short title: Endocr Terap
ISSN: 0013-7243
ISSN (Online): 
IsoAbbr: Endocr Terap
NlmId: 16730260R
123:123
JrId: 30844
long title: L'Economia umana_ rassegna medica internazionale
short title: Economia Umana Rassegna Medica Internazionale
ISSN: 
ISSN (Online): 
IsoAbbr: Economia Umana Rassegna Medica Internazionale
NlmId: 16650260R
123:123
JrId: 30845
long title: Documenta rheumatologica. [Deutsche Ausg.]
short title: Doc Rheumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Doc Rheumatol
NlmId: 16630410R
123:123
JrId: 30846
long title: Documenta Geigy. Acta psychosomatica. [Deutsche Ausg]
short title: Doc Geigy Acta Psychosom (Dtsch Ausg)
ISSN: 
ISSN (Online): 
IsoAbbr: Doc Geigy Acta Psychosom (Dtsch Ausg)
NlmId: 16630310R
123:123
JrId: 30847
long title: Digesta antibiotica
short title: Dig Antibiot
ISSN: 
ISSN (Online): 
IsoAbbr: Dig Antibiot
NlmId: 16620370R
123:123
JrId: 30848
long title: Wissenschaftliche Veroffentlichungen. Deutsche Gesellschaft fur Ernahrung
short title: Wiss Veroff Dtsch Ges Ernahr
ISSN: 
ISSN (Online): 
IsoAbbr: Wiss Veroff Dtsch Ges Ernahr
NlmId: 16540210R
123:123
JrId: 30849
long title: Dental progress
short title: Dent Prog (Chic)
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Prog (Chic)
NlmId: 16530080R
123:123
JrId: 30850
long title: The Dental record
short title: Dent Rec (London)
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Rec (London)
NlmId: 16530100R
123:123
JrId: 30851
long title: Dental items of interest
short title: Dent Items Interest
ISSN: 0096-0195
ISSN (Online): 
IsoAbbr: Dent Items Interest
NlmId: 16520420R
123:123
JrId: 30852
long title: Boletin del Hospital Militar. Cuba. Ejercito. Hospital Militar Dr. Carlos J. Finlay
short title: Bol Hosp Mil Cuba Ejercito Hosp Mil Dr Carlos J Finlay
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Hosp Mil Cuba Ejercito Hosp Mil Dr Carlos J Finlay
NlmId: 16430550R
123:123
JrId: 30853
long title: Cronache dell'IDI
short title: Cron IDI
ISSN: 
ISSN (Online): 
IsoAbbr: Cron IDI
NlmId: 16430260R
123:123
JrId: 30854
long title: Il Corriere dei farmacisti
short title: Corr Farm
ISSN: 0010-9207
ISSN (Online): 
IsoAbbr: Corr Farm
NlmId: 16420500R
123:123
JrId: 30855
long title: Conferences lyonnaises d'ophtalmologie
short title: Conf Lyon Ophtalmol
ISSN: 0414-3825
ISSN (Online): 
IsoAbbr: Conf Lyon Ophtalmol
NlmId: 16340250R
123:123
JrId: 30856
long title: Arquivos. Coimbra. Universidade. Instituto de Farmacologia e Terapeutica Experimental
short title: Arq Inst Farm
ISSN: 0412-8877
ISSN (Online): 
IsoAbbr: Arq Inst Farm
NlmId: 16310070R
123:123
JrId: 30857
long title: Clinica latina
short title: Clin Lat
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Lat
NlmId: 16230280R
123:123
JrId: 30858
long title: Clinica nuova_ rassegna del progresso medico internazionale
short title: Clin Nuova Rass Prog Med Int
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Nuova Rass Prog Med Int
NlmId: 16230300R
123:123
JrId: 30859
long title: Circular farmaceutica
short title: Circ Farm
ISSN: 0009-7314
ISSN (Online): 
IsoAbbr: Circ Farm
NlmId: 16220210R
123:123
JrId: 30860
long title: Chosen i-bo. The Korean medical journal
short title: Chosen Ibo
ISSN: 
ISSN (Online): 
IsoAbbr: Chosen Ibo
NlmId: 16210020R
123:123
JrId: 30861
long title: [Choson uihak] [Korean medicine]
short title: Choson Uihak
ISSN: 1680-8029
ISSN (Online): 
IsoAbbr: Choson Uihak
NlmId: 16210070R
123:123
JrId: 30862
long title: [Chiryo] [Therapy]
short title: Chiryo
ISSN: 0022-5207
ISSN (Online): 
IsoAbbr: Chiryo
NlmId: 16140560R
123:123
JrId: 30863
long title: Chekhoslovatskaia biologiia
short title: Chekhoslovatskaia Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Chekhoslovatskaia Biol
NlmId: 16120450R
123:123
JrId: 30864
long title: Ceskoslovenska rentgenologie
short title: Cesk Rentgenol
ISSN: 
ISSN (Online): 
IsoAbbr: Cesk Rentgenol
NlmId: 16120080R
123:123
JrId: 30865
long title: Cesra Saule
short title: Cesra Saule
ISSN: 0411-6356
ISSN (Online): 
IsoAbbr: Cesra Saule
NlmId: 16120160R
123:123
JrId: 30866
long title: Ceskoslovenska onkologia
short title: Cesk Onkol
ISSN: 
ISSN (Online): 
IsoAbbr: Cesk Onkol
NlmId: 16120070R
123:123
JrId: 30867
long title: Il Cervello_ giornale di nevrologia
short title: Cervello G Nevrol
ISSN: 
ISSN (Online): 
IsoAbbr: Cervello G Nevrol
NlmId: 16120010R
123:123
JrId: 30868
long title: Canadian services medical journal
short title: Can Serv Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Can Serv Med J
NlmId: 16020700R
123:123
JrId: 30869
long title: Publications in child development. University of California, Berkeley
short title: Publ Child Dev Univ Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Child Dev Univ Calif
NlmId: 16020290R
123:123
JrId: 30870
long title: Publications in public health. University of California (1868-1952)
short title: Publ Public Health Univ Calif
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Public Health Univ Calif
NlmId: 16020310R
123:123
JrId: 30871
long title: Cahiers de psychiatrie
short title: Cah Psychiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Psychiatr
NlmId: 16010330R
123:123
JrId: 30872
long title: Caderno de terapeutica Labor
short title: Cad Ter Labor
ISSN: 
ISSN (Online): 
IsoAbbr: Cad Ter Labor
NlmId: 16010010R
123:123
JrId: 30873
long title: Ciba symposium. [English ed.]
short title: Ciba Symp
ISSN: 
ISSN (Online): 
IsoAbbr: Ciba Symp
NlmId: 15930240R
123:123
JrId: 30874
long title: Bulletin medical
short title: Bull Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Med
NlmId: 15830020R
123:123
JrId: 30875
long title: Bulletin. Buffalo. Millard Fillmore Hospital
short title: Bull Millard Fillmore Hosp Buffalo
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Millard Fillmore Hosp Buffalo
NlmId: 15750980R
123:123
JrId: 30876
long title: Izvestiia. Bulgarska akademiia na naukite, Sofia. Nauchnoizsledovatelski institut za protivorakovi antibiotitsi
short title: Izv Bulg Akad Naukite Sofia Nauchnoizsledovatelski Inst protivorak antibiot
ISSN: 
ISSN (Online): 
IsoAbbr: Izv Bulg Akad Naukite Sofia Nauchnoizsledovatelski Inst protivorak antibiot
NlmId: 15751090R
123:123
JrId: 30877
long title: Publicaciones. Buenos Aires. Centro de Investigaciones Tisiologicas
short title: Publ B Aires Cent Investig
ISSN: 
ISSN (Online): 
IsoAbbr: Publ B Aires Cent Investig
NlmId: 15750280R
123:123
JrId: 30878
long title: The Brooklyn Hospital journal
short title: Brooklyn Hosp J
ISSN: 
ISSN (Online): 
IsoAbbr: Brooklyn Hosp J
NlmId: 15740450R
123:123
JrId: 30879
long title: Bulletin. Brooklyn. Jewish Hospital
short title: Bull Brooklyn
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Brooklyn
NlmId: 15740470R
123:123
JrId: 30880
long title: "Brevia"
short title: Brevia (Rome)
ISSN: 
ISSN (Online): 
IsoAbbr: Brevia (Rome)
NlmId: 15730080R
123:123
JrId: 30881
long title: Boletin de sanidad militar
short title: Bol Sanid Mil
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Sanid Mil
NlmId: 15640150R
123:123
JrId: 30882
long title: Boletin de informaciones parasitarias chilenas
short title: Bol Inf Parasit Chil
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Inf Parasit Chil
NlmId: 15630340R
123:123
JrId: 30883
long title: Bio-medical purview
short title: Biomed Purv
ISSN: 
ISSN (Online): 
IsoAbbr: Biomed Purv
NlmId: 15610300R
123:123
JrId: 30884
long title: Bios
short title: Bios
ISSN: 0366-2284
ISSN (Online): 
IsoAbbr: Bios
NlmId: 15620020R
123:123
JrId: 30885
long title: Glasnik. Belgrad. Higijenski institut NR Srbije
short title: Glas Belgrad Hig Inst NR Srb
ISSN: 0354-1169
ISSN (Online): 
IsoAbbr: Glas Belgrad Hig Inst NR Srb
NlmId: 15510410R
123:123
JrId: 30886
long title: "Il Bassini"
short title: Bassini
ISSN: 
ISSN (Online): 
IsoAbbr: Bassini
NlmId: 15440380R
123:123
JrId: 30887
long title: Australian journal of scientific research. Ser. B: Biological sciences
short title: Aust J Sci Res B
ISSN: 0365-365X
ISSN (Online): 
IsoAbbr: Aust J Sci Res B
NlmId: 15420300R
123:123
JrId: 30888
long title: The Australian journal of optometry
short title: Aust J Optom
ISSN: 0045-0642
ISSN (Online): 
IsoAbbr: Aust J Optom
NlmId: 15420110R
123:123
JrId: 30889
long title: Atompraxis
short title: Atompraxis
ISSN: 0571-8198
ISSN (Online): 
IsoAbbr: Atompraxis
NlmId: 15410280R
123:123
JrId: 30890
long title: L'Attualita dietetica
short title: Attual Diet
ISSN: 0403-9440
ISSN (Online): 
IsoAbbr: Attual Diet
NlmId: 15410370R
123:123
JrId: 30891
long title: Attualita in ematologia
short title: Attual Ematol
ISSN: 
ISSN (Online): 
IsoAbbr: Attual Ematol
NlmId: 15410380R
123:123
JrId: 30892
long title: Astrameddelande
short title: Astrameddelande
ISSN: 
ISSN (Online): 
IsoAbbr: Astrameddelande
NlmId: 15340640R
123:123
JrId: 30893
long title: Astragale
short title: Astragale
ISSN: 
ISSN (Online): 
IsoAbbr: Astragale
NlmId: 15340610R
123:123
JrId: 30894
long title: Bulletin. Association medicale haitienne
short title: Bull Assoc Med Haiti
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Assoc Med Haiti
NlmId: 15340060R
123:123
JrId: 30895
long title: Askeri sihhiye dergisi
short title: Ask Sihhiye Derg
ISSN: 
ISSN (Online): 
IsoAbbr: Ask Sihhiye Derg
NlmId: 15320490R
123:123
JrId: 30896
long title: Arquivos de pediatria ...
short title: Arq Pediatr
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Pediatr
NlmId: 15310660R
123:123
JrId: 30897
long title: Arquivos portugueses de bioquimica
short title: Arq Port Bioquim
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Port Bioquim
NlmId: 15320040R
123:123
JrId: 30898
long title: Arquivos de clinica
short title: Arq Clin (Rio De J)
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Clin (Rio De J)
NlmId: 15310570R
123:123
JrId: 30899
long title: Arhiv za higijenu rada
short title: Arh Hig Rada
ISSN: 
ISSN (Online): 
IsoAbbr: Arh Hig Rada
NlmId: 15240400R
123:123
JrId: 30900
long title: Archivos medicos de Cuba
short title: Arch Med Cuba
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Med Cuba
NlmId: 15240100R
123:123
JrId: 30901
long title: Archivos uruguayos de medicina, cirugia y especialidades
short title: Arch Urug Med Cir Espec
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Urug Med Cir Espec
NlmId: 15240210R
123:123
JrId: 30902
long title: Archivos de medicina experimental_ trabajos del Instituto Nacional de Ciencias Medicas
short title: Arch Med Exp
ISSN: 0004-0568
ISSN (Online): 
IsoAbbr: Arch Med Exp
NlmId: 15230250R
123:123
JrId: 30903
long title: Archivio di radiologia
short title: Arch Radiol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Radiol
NlmId: 15220130R
123:123
JrId: 30904
long title: Archivio di tisiologia
short title: Arch Tisiol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Tisiol
NlmId: 15220140R
123:123
JrId: 30905
long title: Collana di monografie. Archivio "E. Maragliano" di patologia e clinica
short title: Arch Maragliano Patolog Clin Collana Monogr
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Maragliano Patolog Clin Collana Monogr
NlmId: 15220150R
123:123
JrId: 30906
long title: Archivio internazionale di studi neurologici
short title: Arch Internazionale Studi Neurol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Internazionale Studi Neurol
NlmId: 15220170R
123:123
JrId: 30907
long title: Archives de medecine sociale
short title: Arch Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Med Soc
NlmId: 15140120R
123:123
JrId: 30908
long title: Antibiotic medicine & clinical therapy
short title: Antibiotic Med Clin Ther
ISSN: 0570-3107
ISSN (Online): 
IsoAbbr: Antibiotic Med Clin Ther
NlmId: 15110190R
123:123
JrId: 30909
long title: Antibiotics annual
short title: Antibiot Annu
ISSN: 0570-3131
ISSN (Online): 
IsoAbbr: Antibiot Annu
NlmId: 15110220R
123:123
JrId: 30910
long title: Annali Isnardi di auxologia normale e patologica
short title: Ann Isnardi Auxol Norm Patol
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Isnardi Auxol Norm Patol
NlmId: 15020150R
123:123
JrId: 30911
long title: Annali italiani di dermatologia e sifilografia
short title: Ann Ital Dermatol Sifilogr
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Ital Dermatol Sifilogr
NlmId: 15020160R
123:123
JrId: 30912
long title: Annals of tuberculosis
short title: Ann Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Tuberc
NlmId: 15030110R
123:123
JrId: 30913
long title: Annals of western medicine and surgery
short title: Ann West Med Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Ann West Med Surg
NlmId: 15030120R
123:123
JrId: 30914
long title: Current researches in anesthesia & analgesia
short title: Curr Res Anesth Analg
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Res Anesth Analg
NlmId: 14940090R
123:123
JrId: 30915
long title: Anales medicos de Concepcion
short title: An Med Concepc
ISSN: 
ISSN (Online): 
IsoAbbr: An Med Concepc
NlmId: 14930260R
123:123
JrId: 30916
long title: Anales Nestle
short title: An Nestle (B Aires)
ISSN: 0325-545X
ISSN (Online): 
IsoAbbr: An Nestle (B Aires)
NlmId: 14930270R
123:123
JrId: 30917
long title: Anais Nestle
short title: An Nestle (Rio J)
ISSN: 
ISSN (Online): 
IsoAbbr: An Nestle (Rio J)
NlmId: 14920090R
123:123
JrId: 30918
long title: Anales de farmacia hospitalaria
short title: An Farm Hosp (Madr)
ISSN: 0517-6794
ISSN (Online): 
IsoAbbr: An Farm Hosp (Madr)
NlmId: 14920290R
123:123
JrId: 30919
long title: Anales de medicina publica
short title: An Med Publica
ISSN: 
ISSN (Online): 
IsoAbbr: An Med Publica
NlmId: 14930030R
123:123
JrId: 30920
long title: Transactions. American Urological Association. South Central Section
short title: Trans South Cent Sect Am Urol Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Trans South Cent Sect Am Urol Assoc
NlmId: 14910230R
123:123
JrId: 30921
long title: Transactions. American Urological Association. Southeastern Section
short title: Trans Southeast Sect Am Urol Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Southeast Sect Am Urol Assoc
NlmId: 14910270R
123:123
JrId: 30922
long title: Journal of the American Pharmaceutical Association. American Pharmaceutical Association
short title: J Am Pharm Assoc Am Pharm Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Am Pharm Assoc Am Pharm Assoc
NlmId: 14840180R
123:123
JrId: 30923
long title: American Industrial Hygiene Association quarterly
short title: Am Ind Hyg Assoc Q
ISSN: 0096-820X
ISSN (Online): 
IsoAbbr: Am Ind Hyg Assoc Q
NlmId: 14811020R
123:123
JrId: 30924
long title: Afghan medical journal
short title: Afghan Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Afghan Med J
NlmId: 14650160R
123:123
JrId: 30925
long title: Aggiornamenti di fisiologia
short title: Aggiorn Fisiol
ISSN: 0568-2215
ISSN (Online): 
IsoAbbr: Aggiorn Fisiol
NlmId: 14650240R
123:123
JrId: 30926
long title: Aeromedica acta
short title: Aeromed Acta
ISSN: 0568-0549
ISSN (Online): 
IsoAbbr: Aeromed Acta
NlmId: 14640080R
123:123
JrId: 30927
long title: The Journal of aviation medicine
short title: J Aviat Med
ISSN: 0095-991X
ISSN (Online): 
IsoAbbr: J Aviat Med
NlmId: 14640090R
123:123
JrId: 30928
long title: Actualidad medica
short title: Actual Medica
ISSN: 0365-7965
ISSN (Online): 
IsoAbbr: Actual Medica
NlmId: 14620190R
123:123
JrId: 30929
long title: Actualites anatomo-pathologiques
short title: Actual Anatpathol
ISSN: 
ISSN (Online): 
IsoAbbr: Actual Anatpathol
NlmId: 14620310R
123:123
JrId: 30930
long title: Actualites biologiques
short title: Actual Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Actual Biol
NlmId: 14620330R
123:123
JrId: 30931
long title: Acta pathologica et microbiologica Scandinavica. Supplementum
short title: Acta Pathol Microbiol Scand Suppl
ISSN: 0065-1486
ISSN (Online): 
IsoAbbr: Acta Pathol Microbiol Scand Suppl
NlmId: 14610060R
123:123
JrId: 30932
long title: Acta pharmaceutica internationalia
short title: Acta Pharm Int
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Pharm Int
NlmId: 14610080R
123:123
JrId: 30933
long title: Acta tuberculosea Scandinavica
short title: Acta Tuberc Scand
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Tuberc Scand
NlmId: 14610290R
123:123
JrId: 30934
long title: Acta medica hidalguense
short title: Acta Med Hidalguense
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Med Hidalguense
NlmId: 14540010R
123:123
JrId: 30935
long title: Acta medica hispanica
short title: Acta Med Hisp
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Med Hisp
NlmId: 14540020R
123:123
JrId: 30936
long title: Acta medica Italica di malattie infettive e parassitarie
short title: Acta Med Ital Mal Infett Parassit
ISSN: 0365-3285
ISSN (Online): 
IsoAbbr: Acta Med Ital Mal Infett Parassit
NlmId: 14540070R
123:123
JrId: 30937
long title: Acta medica Orientalia
short title: Acta Med Orient
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Med Orient
NlmId: 14540100R
123:123
JrId: 30938
long title: Acta medica Patavina. Supplemento
short title: Acta Med Patavina Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Med Patavina Suppl
NlmId: 14540110R
123:123
JrId: 30939
long title: Acta endocrinologica Iberica
short title: Acta Endocrinol Iber
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Endocrinol Iber
NlmId: 14530070R
123:123
JrId: 30940
long title: Acta medica
short title: Acta Medica Cordoba
ISSN: 0515-2917
ISSN (Online): 
IsoAbbr: Acta Medica Cordoba
NlmId: 14530160R
123:123
JrId: 30941
long title: Buletin stiintific. Sectiunea de stiinte medicale. Academia Republicii Populare Romine
short title: Bul Stiint Sect Stiint Medicale Acad Republicii Pop Romane
ISSN: 
ISSN (Online): 
IsoAbbr: Bul Stiint Sect Stiint Medicale Acad Republicii Pop Romane
NlmId: 14490480R
123:123
JrId: 30942
long title: AMIF
short title: Amif
ISSN: 
ISSN (Online): 
IsoAbbr: Amif
NlmId: 14470210R
123:123
JrId: 30943
long title: A.M.A. American journal of diseases of children
short title: AMA Am J Dis Child
ISSN: 0096-8994
ISSN (Online): 
IsoAbbr: AMA Am J Dis Child
NlmId: 14470010R
123:123
JrId: 30944
long title: A.M.A. archives of dermatology and syphilology
short title: AMA Arch Derm Syphilol
ISSN: 0096-5979
ISSN (Online): 
IsoAbbr: AMA Arch Derm Syphilol
NlmId: 14470040R
123:123
JrId: 30945
long title: A.M.A. archives of industrial health
short title: AMA Arch Ind Health
ISSN: 
ISSN (Online): 
IsoAbbr: AMA Arch Ind Health
NlmId: 14470090R
123:123
JrId: 30946
long title: A.M.A. archives of neurology and psychiatry
short title: AMA Arch Neurol Psychiatry
ISSN: 0096-6886
ISSN (Online): 
IsoAbbr: AMA Arch Neurol Psychiatry
NlmId: 14470130R
123:123
JrId: 30947
long title: A.M.A. archives of pathology
short title: AMA Arch Pathol
ISSN: 0096-6711
ISSN (Online): 
IsoAbbr: AMA Arch Pathol
NlmId: 14470150R
123:123
JrId: 30948
long title: A.M.A. archives of surgery
short title: AMA Arch Surg
ISSN: 0096-6908
ISSN (Online): 
IsoAbbr: AMA Arch Surg
NlmId: 14470160R
123:123
JrId: 30949
long title: Meddelelser. Denmark. Sundhedsstyrelsen. Beredskabsafdelingen
short title: Medd Sundhedsstyr Beredskabsafdelingen
ISSN: 
ISSN (Online): 
IsoAbbr: Medd Sundhedsstyr Beredskabsafdelingen
NlmId: 1310310
123:123
JrId: 30950
long title: Vitalstoffe-Zivilisationskrankheiten
short title: Vitalst Zivilisationskr
ISSN: 
ISSN (Online): 
IsoAbbr: Vitalst Zivilisationskr
NlmId: 1305557
123:123
JrId: 30951
long title: Gaceta medica del Norte
short title: Gac Med Norte
ISSN: 1131-1940
ISSN (Online): 
IsoAbbr: Gac Med Norte
NlmId: 1306142
123:123
JrId: 30953
long title: Acta neurovegetativa. Supplementum
short title: Acta Neuroveg Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Neuroveg Suppl
NlmId: 1303605
123:123
JrId: 30954
long title: Infectious diseases
short title: Infect Dis
ISSN: 
ISSN (Online): 
IsoAbbr: Infect Dis
NlmId: 1302451
123:123
JrId: 30955
long title: Rinsho geka. Journal of clinical surgery
short title: Rinsho Geka
ISSN: 0386-9857
ISSN (Online): 
IsoAbbr: Rinsho Geka
NlmId: 1266623
123:123
JrId: 30956
long title: Cardiologia
short title: Cardiologia
ISSN: 
ISSN (Online): 
IsoAbbr: Cardiologia
NlmId: 1265351
123:123
JrId: 30957
long title: Revista latinoamericana de anatomia patologica
short title: Rev Latinoam Anat Patol
ISSN: 0034-9763
ISSN (Online): 
IsoAbbr: Rev Latinoam Anat Patol
NlmId: 1265420
123:123
JrId: 30958
long title: Zoologica_ scientific contributions of the New York Zoological Society
short title: Zool Sci Contrib N Y Zool Soc
ISSN: 0044-507X
ISSN (Online): 
IsoAbbr: Zool Sci Contrib N Y Zool Soc
NlmId: 0436560
123:123
JrId: 30959
long title: Documenta ophthalmologica. Proceedings series
short title: Doc Ophthalmol Proc Ser
ISSN: 0303-6405
ISSN (Online): 
IsoAbbr: Doc Ophthalmol Proc Ser
NlmId: 0436163
123:123
JrId: 30960
long title: Bulletin of the Philadelphia Association for Psychoanalysis
short title: Bull Phila Assoc Psychoanal
ISSN: 0480-2780
ISSN (Online): 
IsoAbbr: Bull Phila Assoc Psychoanal
NlmId: 0427302
123:123
JrId: 30961
long title: Clinical reports
short title: Clin Rep
ISSN: 0401-3255
ISSN (Online): 
IsoAbbr: Clin Rep
NlmId: 0425725
123:123
JrId: 30962
long title: Revista brasileira de oto-rino-laringologia
short title: Rev Bras Otorrinolaringol
ISSN: 0034-7299
ISSN (Online): 1806-9312
IsoAbbr: Rev Bras Otorrinolaringol
NlmId: 0420632
123:123
JrId: 30963
long title: Acta allergologica. Supplementum
short title: Acta Allergol Suppl (Copenh)
ISSN: 0065-096X
ISSN (Online): 
IsoAbbr: Acta Allergol Suppl (Copenh)
NlmId: 0421021
123:123
JrId: 30964
long title: Le Medecin de reserve
short title: Med Reserve (Paris)
ISSN: 0397-9172
ISSN (Online): 
IsoAbbr: Med Reserve (Paris)
NlmId: 0421063
123:123
JrId: 30965
long title: Magyar belorvosi archivum
short title: Magy Belorv Arch
ISSN: 0133-5464
ISSN (Online): 
IsoAbbr: Magy Belorv Arch
NlmId: 0417742
123:123
JrId: 30966
long title: Deltion tes Paidiatrikes Klinikes tou Panepistemiou Athenon
short title: Delt Paidiatr Klin Panepistem Athenon
ISSN: 0519-2854
ISSN (Online): 
IsoAbbr: Delt Paidiatr Klin Panepistem Athenon
NlmId: 0420163
123:123
JrId: 30967
long title: Magyar tudomany : [a Magyar Tudomanyos Akademia Ertesitoje]
short title: Magy Tud
ISSN: 0025-0325
ISSN (Online): 
IsoAbbr: Magy Tud
NlmId: 0417650
123:123
JrId: 30968
long title: Zooprofilassi
short title: Zooprofilassi
ISSN: 0044-5290
ISSN (Online): 
IsoAbbr: Zooprofilassi
NlmId: 0417424
123:123
JrId: 30969
long title: Yonago igaku zasshi. The Journal of the Yonago Medical Association
short title: Yonago Igaku Zasshi
ISSN: 0044-0558
ISSN (Online): 
IsoAbbr: Yonago Igaku Zasshi
NlmId: 0417502
123:123
JrId: 30970
long title: Rivista di psicologia
short title: Riv Psicol
ISSN: 0035-6506
ISSN (Online): 
IsoAbbr: Riv Psicol
NlmId: 0417311
123:123
JrId: 30971
long title: Urologia
short title: Urologia
ISSN: 0391-5603
ISSN (Online): 
IsoAbbr: Urologia
NlmId: 0417372
123:123
JrId: 30972
long title: Uspekhi biologicheskoi khimii
short title: Usp Biol Khim
ISSN: 0130-7371
ISSN (Online): 
IsoAbbr: Usp Biol Khim
NlmId: 0417376
123:123
JrId: 30974
long title: Samiksa
short title: Samiska
ISSN: 
ISSN (Online): 
IsoAbbr: Samiska
NlmId: 0416650
123:123
JrId: 30975
long title: Alberta medical bulletin
short title: Alberta Med Bull
ISSN: 0002-4848
ISSN (Online): 
IsoAbbr: Alberta Med Bull
NlmId: 0415505
123:123
JrId: 30976
long title: Gazzetta degli ospedali e delle cliniche
short title: Gazz Osp Clin
ISSN: 0433-2253
ISSN (Online): 
IsoAbbr: Gazz Osp Clin
NlmId: 0415017
123:123
JrId: 30977
long title: The Grace Hospital bulletin
short title: Grace Hosp Bul
ISSN: 0093-3724
ISSN (Online): 
IsoAbbr: Grace Hosp Bul
NlmId: 0414333
123:123
JrId: 30978
long title: The Jewish Memorial Hospital bulletin
short title: Jew Mem Hosp Bull
ISSN: 0021-6585
ISSN (Online): 
IsoAbbr: Jew Mem Hosp Bull
NlmId: 0414131
123:123
JrId: 30979
long title: Niigata Igakkai zasshi. Niigata medical journal
short title: Niigata Igakkai Zasshi
ISSN: 0029-0440
ISSN (Online): 
IsoAbbr: Niigata Igakkai Zasshi
NlmId: 0413713
123:123
JrId: 30980
long title: Rassegna italiana di gastro-enterologia
short title: Rass Ital Gastroenterol
ISSN: 0483-9811
ISSN (Online): 
IsoAbbr: Rass Ital Gastroenterol
NlmId: 0413727
123:123
JrId: 30981
long title: Recueil de medecine veterinaire
short title: Rec Med Vet Ec Alfort
ISSN: 0034-1843
ISSN (Online): 
IsoAbbr: Rec Med Vet Ec Alfort
NlmId: 0413730
123:123
JrId: 30982
long title: Rinsho ganka. Japanese journal of clinical ophthalmology
short title: Rinsho Ganka
ISSN: 0370-5579
ISSN (Online): 
IsoAbbr: Rinsho Ganka
NlmId: 0413737
123:123
JrId: 30983
long title: Tohoku igaku zasshi
short title: Tohoku Igaku Zasshi
ISSN: 0040-8700
ISSN (Online): 
IsoAbbr: Tohoku Igaku Zasshi
NlmId: 0413765
123:123
JrId: 30984
long title: Enfermedades del torax
short title: Enferm Torax
ISSN: 0423-121X
ISSN (Online): 
IsoAbbr: Enferm Torax
NlmId: 0413665
123:123
JrId: 30985
long title: Pakistan journal of health
short title: Pak J Health
ISSN: 0030-9834
ISSN (Online): 
IsoAbbr: Pak J Health
NlmId: 0413426
123:123
JrId: 30986
long title: Pammatone
short title: Pammatone
ISSN: 0031-0549
ISSN (Online): 
IsoAbbr: Pammatone
NlmId: 0413427
123:123
JrId: 30987
long title: Pawlow-Zeitschrift fur hohere Nerventatigkeit. Deutsche Ausg
short title: Pawlow Z Hohere Nerventatigkeit
ISSN: 0479-7221
ISSN (Online): 
IsoAbbr: Pawlow Z Hohere Nerventatigkeit
NlmId: 0413431
123:123
JrId: 30988
long title: Kita Kanto igaku. Kitakanto medical journal
short title: Kita Kanto Igaku
ISSN: 1343-2826
ISSN (Online): 1881-1191
IsoAbbr: Kita Kanto Igaku
NlmId: 0413530
123:123
JrId: 30989
long title: Medicina y seguridad del trabajo
short title: Med Segur Trab (Madr)
ISSN: 0465-546X
ISSN (Online): 1989-7790
IsoAbbr: Med Segur Trab (Madr)
NlmId: 0413536
123:123
JrId: 30990
long title: Journal of the Germantown Hospital
short title: J Germantown Hosp
ISSN: 0433-6445
ISSN (Online): 
IsoAbbr: J Germantown Hosp
NlmId: 0412711
123:123
JrId: 30991
long title: Archivos argentinos de tisiologia
short title: Arch Argent Tisiol
ISSN: 0301-8342
ISSN (Online): 
IsoAbbr: Arch Argent Tisiol
NlmId: 0411754
123:123
JrId: 30992
long title: Vestnik venerologii i dermatologii
short title: Vestn Venerol Dermatol
ISSN: 0302-6051
ISSN (Online): 
IsoAbbr: Vestn Venerol Dermatol
NlmId: 0412033
123:123
JrId: 30993
long title: Boletin de la Oficina Sanitaria Panamericana. English ed
short title: Bol Of Sanit Panam (Engl)
ISSN: 0257-0092
ISSN (Online): 
IsoAbbr: Bol Of Sanit Panam (Engl)
NlmId: 0411226
123:123
JrId: 30994
long title: Actas de las reuniones cientificas del cuerpo facultativo del Instituto Policlinico
short title: Actas Reun Cient Cuerfo Fac Inst Policlin
ISSN: 
ISSN (Online): 
IsoAbbr: Actas Reun Cient Cuerfo Fac Inst Policlin
NlmId: 0410423
123:123
JrId: 30995
long title: The Optometric weekly
short title: Optom Wkly
ISSN: 0030-4093
ISSN (Online): 
IsoAbbr: Optom Wkly
NlmId: 0405560
123:123
JrId: 30996
long title: Archivos venezolanos de medicina tropical y parasitologia medica
short title: Arch Venez Med Trop Parasitol Med
ISSN: 0301-5130
ISSN (Online): 
IsoAbbr: Arch Venez Med Trop Parasitol Med
NlmId: 0405361
123:123
JrId: 30997
long title: Szemeszet
short title: Szemeszet
ISSN: 0039-8101
ISSN (Online): 
IsoAbbr: Szemeszet
NlmId: 0404552
123:123
JrId: 30998
long title: Southern journal of optometry
short title: South J Optom
ISSN: 0038-4275
ISSN (Online): 
IsoAbbr: South J Optom
NlmId: 0404521
123:123
JrId: 30999
long title: Nicaragua medica
short title: Nicar Med
ISSN: 0028-968X
ISSN (Online): 
IsoAbbr: Nicar Med
NlmId: 0404443
123:123
JrId: 31000
long title: Radiologia
short title: Radiologia (Panama)
ISSN: 
ISSN (Online): 
IsoAbbr: Radiologia (Panama)
NlmId: 0404470
123:123
JrId: 31001
long title: Revue de psychologie appliquee
short title: Rev Psychol Appl
ISSN: 0035-1709
ISSN (Online): 
IsoAbbr: Rev Psychol Appl
NlmId: 0404476
123:123
JrId: 31002
long title: Revista portuguesa de medicina militar
short title: Rev Port Med Mil
ISSN: 0482-7171
ISSN (Online): 
IsoAbbr: Rev Port Med Mil
NlmId: 0404331
123:123
JrId: 31003
long title: Rivista di chirurgia pediatrica
short title: Riv Chir Pediatr
ISSN: 0035-6069
ISSN (Online): 
IsoAbbr: Riv Chir Pediatr
NlmId: 0404351
123:123
JrId: 31004
long title: Rivista di radiologia
short title: Riv Radiol
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Radiol
NlmId: 0404357
123:123
JrId: 31005
long title: Le Saguenay medical
short title: Saguenay Med
ISSN: 0036-2581
ISSN (Online): 
IsoAbbr: Saguenay Med
NlmId: 0404370
123:123
JrId: 31006
long title: The Punjab medical journal
short title: Punjab Med J
ISSN: 0033-4340
ISSN (Online): 
IsoAbbr: Punjab Med J
NlmId: 0404247
123:123
JrId: 31007
long title: Revista cubana de medicina
short title: Rev Cubana Med
ISSN: 0034-7523
ISSN (Online): 
IsoAbbr: Rev Cubana Med
NlmId: 0404265
123:123
JrId: 31008
long title: Revista de medicina veterinaria
short title: Rev Med Vet (B Aires)
ISSN: 0325-6391
ISSN (Online): 
IsoAbbr: Rev Med Vet (B Aires)
NlmId: 0404273
123:123
JrId: 31009
long title: Revista de psicoanalisis
short title: Rev Psicoanal
ISSN: 0034-8740
ISSN (Online): 
IsoAbbr: Rev Psicoanal
NlmId: 0404274
123:123
JrId: 31010
long title: Revista de psiquiatria y psicologia medica de Europa y America latinas
short title: Rev Psiquiatr Psicol Med Eur Am Lat
ISSN: 0482-6019
ISSN (Online): 
IsoAbbr: Rev Psiquiatr Psicol Med Eur Am Lat
NlmId: 0404275
123:123
JrId: 31011
long title: Journal of J. J. Group of Hospitals and Grant Medical College
short title: J Jj Group Hosp Grant Med Coll
ISSN: 
ISSN (Online): 
IsoAbbr: J Jj Group Hosp Grant Med Coll
NlmId: 0403467
123:123
JrId: 31012
long title: Die Arztliche Fortbildung
short title: Arztl Fortbild
ISSN: 0001-950X
ISSN (Online): 
IsoAbbr: Arztl Fortbild
NlmId: 0402620
123:123
JrId: 31013
long title: Current studies on the nature of brain function
short title: Curr Stud Nat Brain Funct
ISSN: 0574-7791
ISSN (Online): 
IsoAbbr: Curr Stud Nat Brain Funct
NlmId: 0402360
123:123
JrId: 31014
long title: Duodecim_ laaketieteellinen aikakauskirja. Supplementum
short title: Duodecim Suppl
ISSN: 0301-8989
ISSN (Online): 
IsoAbbr: Duodecim Suppl
NlmId: 0401651
123:123
JrId: 31015
long title: Radiologia pratica
short title: Radiol Prat
ISSN: 0481-6692
ISSN (Online): 
IsoAbbr: Radiol Prat
NlmId: 0401254
123:123
JrId: 31016
long title: Philippine journal of cancer
short title: Philipp J Cancer
ISSN: 0031-7608
ISSN (Online): 
IsoAbbr: Philipp J Cancer
NlmId: 0401215
123:123
JrId: 31017
long title: Hospital general
short title: Hosp Gen (Madr)
ISSN: 0018-5698
ISSN (Online): 
IsoAbbr: Hosp Gen (Madr)
NlmId: 0401046
123:123
JrId: 31018
long title: Farmakoterapi
short title: Farmakoterapi
ISSN: 0014-8326
ISSN (Online): 
IsoAbbr: Farmakoterapi
NlmId: 0400671
123:123
JrId: 31019
long title: Materia medica Nordmark
short title: Mater Med Nordmark
ISSN: 0025-5238
ISSN (Online): 
IsoAbbr: Mater Med Nordmark
NlmId: 0400704
123:123
JrId: 31020
long title: Medicamenta
short title: Medicamenta (Madr)
ISSN: 0025-7648
ISSN (Online): 
IsoAbbr: Medicamenta (Madr)
NlmId: 0400716
123:123
JrId: 31021
long title: Monde medical
short title: Monde Med
ISSN: 0397-9229
ISSN (Online): 
IsoAbbr: Monde Med
NlmId: 0400753
123:123
JrId: 31022
long title: Monitore ostetrico-ginecologico di endocrinologia e del metabolismo
short title: Monit Ostet Ginecol Endocrinol Metab
ISSN: 
ISSN (Online): 
IsoAbbr: Monit Ostet Ginecol Endocrinol Metab
NlmId: 0400754
123:123
JrId: 31023
long title: Annali medici di Sondalo
short title: Ann Med Sondalo
ISSN: 0402-4710
ISSN (Online): 
IsoAbbr: Ann Med Sondalo
NlmId: 0377216
123:123
JrId: 31024
long title: Die Heilkunst
short title: Heilkunst
ISSN: 0017-9639
ISSN (Online): 
IsoAbbr: Heilkunst
NlmId: 0377243
123:123
JrId: 31025
long title: Der Knappschaftsarzt
short title: Knappschaftsarzt
ISSN: 0450-4178
ISSN (Online): 
IsoAbbr: Knappschaftsarzt
NlmId: 0376777
123:123
JrId: 31026
long title: Galicia-clinica
short title: Galicia Clin
ISSN: 0304-4866
ISSN (Online): 
IsoAbbr: Galicia Clin
NlmId: 0376551
123:123
JrId: 31027
long title: O Medico_ semanario de assuntos medicos e paramedicos
short title: Medico (Porto)
ISSN: 0461-6375
ISSN (Online): 
IsoAbbr: Medico (Porto)
NlmId: 0376633
123:123
JrId: 31028
long title: Kiserletes orvostudomany
short title: Kiserl Orvostud
ISSN: 0023-1878
ISSN (Online): 
IsoAbbr: Kiserl Orvostud
NlmId: 0376357
123:123
JrId: 31029
long title: Minerva cardioangiologica Europea
short title: Minerva Cardioangiol Eur
ISSN: 
ISSN (Online): 
IsoAbbr: Minerva Cardioangiol Eur
NlmId: 0376400
123:123
JrId: 31030
long title: Economie et medecine animales
short title: Econ Med Anim
ISSN: 0013-0524
ISSN (Online): 
IsoAbbr: Econ Med Anim
NlmId: 0376327
123:123
JrId: 31031
long title: Acta medica Patavina
short title: Acta Med Patav
ISSN: 0001-6063
ISSN (Online): 
IsoAbbr: Acta Med Patav
NlmId: 0376306
123:123
JrId: 31032
long title: British Columbia medical journal
short title: B C Med J
ISSN: 0007-0556
ISSN (Online): 
IsoAbbr: B C Med J
NlmId: 0376326
123:123
JrId: 31033
long title: Modern medicine
short title: Mod Med
ISSN: 0026-8070
ISSN (Online): 
IsoAbbr: Mod Med
NlmId: 0375300
123:123
JrId: 31034
long title: Modern trends in human reproductive physiology
short title: Mod Trends Hum Reprod Physiol
ISSN: 0077-0140
ISSN (Online): 
IsoAbbr: Mod Trends Hum Reprod Physiol
NlmId: 0375304
123:123
JrId: 31035
long title: Egeszsegtudomany
short title: Egeszsegtudomany
ISSN: 0013-2268
ISSN (Online): 
IsoAbbr: Egeszsegtudomany
NlmId: 0375342
123:123
JrId: 31036
long title: Der Medizinische Sachverstandige
short title: Med Sachverstand
ISSN: 0025-8490
ISSN (Online): 
IsoAbbr: Med Sachverstand
NlmId: 0375266
123:123
JrId: 31037
long title: La Clinica veterinaria
short title: Clin Vet (Milano)
ISSN: 0009-9082
ISSN (Online): 
IsoAbbr: Clin Vet (Milano)
NlmId: 0375032
123:123
JrId: 31038
long title: Ful-, orr-, gegegyogyazat
short title: Fulorrgegegyogyaszat
ISSN: 0016-237X
ISSN (Online): 
IsoAbbr: Fulorrgegegyogyaszat
NlmId: 0375047
123:123
JrId: 31039
long title: The Medicus
short title: Medicus
ISSN: 
ISSN (Online): 
IsoAbbr: Medicus
NlmId: 0375261
123:123
JrId: 31040
long title: Rivista di psicologia della scrittura
short title: Riv Psicol Scr
ISSN: 0485-2419
ISSN (Online): 
IsoAbbr: Riv Psicol Scr
NlmId: 0374070
123:123
JrId: 31041
long title: Farmaceutski glasnik
short title: Farm Glas
ISSN: 0014-8202
ISSN (Online): 
IsoAbbr: Farm Glas
NlmId: 0373232
123:123
JrId: 31042
long title: Farmacevtski vestnik
short title: Farm Vestn
ISSN: 0014-8229
ISSN (Online): 
IsoAbbr: Farm. Vestn.
NlmId: 0373233
123:123
JrId: 31043
long title: Arhiv za farmaciju
short title: Arh Farm (Belgr)
ISSN: 0004-1963
ISSN (Online): 
IsoAbbr: Arh Farm (Belgr)
NlmId: 0373077
123:123
JrId: 31044
long title: Archives hospitalieres
short title: Arch Hosp (Paris)
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Hosp (Paris)
NlmId: 0373101
123:123
JrId: 31045
long title: Burma medical journal
short title: Burma Med J
ISSN: 0007-6295
ISSN (Online): 
IsoAbbr: Burma Med J
NlmId: 0373132
123:123
JrId: 31046
long title: Coimbra medica
short title: Coimbra Med
ISSN: 0010-0366
ISSN (Online): 
IsoAbbr: Coimbra Med
NlmId: 0372743
123:123
JrId: 31047
long title: Cyprus medical journal
short title: Cyprus Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Cyprus Med J
NlmId: 0372622
123:123
JrId: 31048
long title: Les Cahiers de medecine veterinaire
short title: Cah Med Vet
ISSN: 0007-9944
ISSN (Online): 
IsoAbbr: Cah Med Vet
NlmId: 0372701
123:123
JrId: 31049
long title: Archivos medicos mexicanos
short title: Arch Medicos Mex
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Medicos Mex
NlmId: 0372461
123:123
JrId: 31050
long title: Arquivos de oncologia
short title: Arq Oncol
ISSN: 0365-6268
ISSN (Online): 
IsoAbbr: Arq Oncol
NlmId: 0372470
123:123
JrId: 31051
long title: Berufsdermatosen. Monographien
short title: Berufsdermatosen (Monogr)
ISSN: 
ISSN (Online): 
IsoAbbr: Berufsdermatosen (Monogr)
NlmId: 0372507
123:123
JrId: 31052
long title: Annali italiani di pediatria
short title: Ann Ital Pediatr
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Ital Pediatr
NlmId: 0372345
123:123
JrId: 31053
long title: El Dia medico
short title: Dia Med
ISSN: 0012-1762
ISSN (Online): 
IsoAbbr: Dia Med
NlmId: 0370663
123:123
JrId: 31054
long title: Drug and cosmetic industry
short title: Drug Cosmet Ind
ISSN: 0012-6527
ISSN (Online): 
IsoAbbr: Drug Cosmet Ind
NlmId: 0370670
123:123
JrId: 31055
long title: Enfance_ psychologie, pedagogie, neuropsychiatrie, sociologie
short title: Enfance
ISSN: 0013-7545
ISSN (Online): 
IsoAbbr: Enfance
NlmId: 0370676
123:123
JrId: 31056
long title: Giornale italiano di patologia e di scienze affini
short title: G Ital Patol
ISSN: 0017-047X
ISSN (Online): 
IsoAbbr: G Ital Patol
NlmId: 0370744
123:123
JrId: 31057
long title: Aerztliche Praxis
short title: Arztl Prax
ISSN: 0001-9534
ISSN (Online): 
IsoAbbr: Arztl Prax
NlmId: 0370446
123:123
JrId: 31058
long title: Allgemeine homoopathische Zeitung fur wissenschaftliche und praktische Homoopathie
short title: Allg Homoopath Ztg
ISSN: 0002-5887
ISSN (Online): 
IsoAbbr: Allg Homoopath Ztg
NlmId: 0370462
123:123
JrId: 31059
long title: Anatomia e chirurgia
short title: Anat Chir
ISSN: 0517-7146
ISSN (Online): 
IsoAbbr: Anat Chir
NlmId: 0370537
123:123
JrId: 31060
long title: Acta paediatrica Latina
short title: Acta Paediatr Lat
ISSN: 0365-5504
ISSN (Online): 
IsoAbbr: Acta Paediatr Lat
NlmId: 0370360
123:123
JrId: 31061
long title: Folia clinica et biologica
short title: Folia Clin Biol (Sao Paulo)
ISSN: 0015-5519
ISSN (Online): 
IsoAbbr: Folia Clin Biol (Sao Paulo)
NlmId: 0356575
123:123
JrId: 31062
long title: Bulletin officiel. Chambre syndicale des medecins de la Seine
short title: Bull Off Chambre Synd Med Seine
ISSN: 0300-5445
ISSN (Online): 
IsoAbbr: Bull Off Chambre Synd Med Seine
NlmId: 0353367
123:123
JrId: 31063
long title: Archiv fur Kinderheilkunde. Beihefte
short title: Arch Kinderheilkd Suppl
ISSN: 0066-6378
ISSN (Online): 
IsoAbbr: Arch Kinderheilkd Suppl
NlmId: 0346014
123:123
JrId: 31064
long title: Clinical excerpts_ a journal devoted to therapeutics
short title: Clin Excerpts J Devoted Ther
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Excerpts J Devoted Ther
NlmId: 0345515
123:123
JrId: 31065
long title: Revista de ortopedia y traumatologia. Edicion latino americana
short title: Rev Ortop Traumatol Ed Lat Am
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Ortop Traumatol Ed Lat Am
NlmId: 0341601
123:123
JrId: 31066
long title: Acta Societatis Medicorum Upsaliensis. Supplementum
short title: Acta Soc Med Ups Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Soc Med Ups Suppl
NlmId: 0332130
123:123
JrId: 31067
long title: Cahiers de medecine inter professionnelle
short title: Cah Med Inter Prof
ISSN: 0007-9936
ISSN (Online): 
IsoAbbr: Cah Med Inter Prof
NlmId: 0314571
123:123
JrId: 31068
long title: Revista de la sanidad de policia
short title: Rev Sanid Polic
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sanid Polic
NlmId: 0313135
123:123
JrId: 31069
long title: The Indian journal of pharmacy
short title: Indian J Pharm
ISSN: 0019-5472
ISSN (Online): 
IsoAbbr: Indian J Pharm
NlmId: 0262422
123:123
JrId: 31070
long title: Rehabilitation
short title: Rehabilitation
ISSN: 0034-3528
ISSN (Online): 
IsoAbbr: Rehabilitation
NlmId: 0257746
123:123
JrId: 31071
long title: Anais da Faculdade de Medicina de Porto Alegre
short title: An Fac Med Porto Alegre
ISSN: 0365-205X
ISSN (Online): 
IsoAbbr: An Fac Med Porto Alegre
NlmId: 0256550
123:123
JrId: 31072
long title: Internationales Archiv fur Gewerbepathologie und Gewerbehygiene
short title: Int Arch Gewerbepathol Gewerbehyg
ISSN: 
ISSN (Online): 
IsoAbbr: Int Arch Gewerbepathol Gewerbehyg
NlmId: 0251374
123:123
JrId: 31073
long title: Proceedings. Animal Care Panel (U.S.)
short title: Proc Anim Care Panel
ISSN: 0097-076X
ISSN (Online): 
IsoAbbr: Proc Anim Care Panel
NlmId: 0243753
123:123
JrId: 31074
long title: Brasil-medico
short title: Bras Med
ISSN: 0006-9205
ISSN (Online): 
IsoAbbr: Bras Med
NlmId: 0243300
123:123
JrId: 31075
long title: Alabama dental review
short title: Ala Dent Rev
ISSN: 0516-3927
ISSN (Online): 
IsoAbbr: Ala Dent Rev
NlmId: 0242776
123:123
JrId: 31076
long title: Advances in carbohydrate chemistry
short title: Adv Carbohydr Chem
ISSN: 
ISSN (Online): 
IsoAbbr: Adv Carbohydr Chem
NlmId: 0240536
123:123
JrId: 31077
long title: Biologicke listy
short title: Biol Listy
ISSN: 0366-0486
ISSN (Online): 
IsoAbbr: Biol Listy
NlmId: 0234431
123:123
JrId: 31078
long title: Journal of speech and hearing disorders. Monograph supplement
short title: J Speech Hear Disord Monogr Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: J Speech Hear Disord Monogr Suppl
NlmId: 0234123
123:123
JrId: 31079
long title: Berliner Medizin
short title: Berl Med
ISSN: 
ISSN (Online): 
IsoAbbr: Berl Med
NlmId: 0233261
123:123
JrId: 31080
long title: Excerpta medica. Section 28, Urology and nephrology
short title: Excerpta Med (Urol)
ISSN: 0014-4320
ISSN (Online): 
IsoAbbr: Excerpta Med (Urol)
NlmId: 0217101
123:123
JrId: 31081
long title: Zeitschrift fur Tuberkulose
short title: Z Tuberk
ISSN: 
ISSN (Online): 
IsoAbbr: Z Tuberk
NlmId: 0216146
123:123
JrId: 31082
long title: Omnia medica
short title: Omnia Med
ISSN: 
ISSN (Online): 
IsoAbbr: Omnia Med
NlmId: 0212412
123:123
JrId: 31083
long title: Omnia therapeutica. Supplemento
short title: Omnia Ther Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Omnia Ther Suppl
NlmId: 0212477
123:123
JrId: 31084
long title: Harofe haivri. The Hebrew medical journal
short title: Harofe Haivri Heb Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Harofe Haivri Heb Med J
NlmId: 0212157
123:123
JrId: 31085
long title: Medical world
short title: Med World (Lond)
ISSN: 0025-7621
ISSN (Online): 
IsoAbbr: Med World (Lond)
NlmId: 0211170
123:123
JrId: 31086
long title: Minerva farmaceutica
short title: Minerva Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Minerva Farm
NlmId: 0205061
123:123
JrId: 31087
long title: Pediatricke listy
short title: Pediatr Listy
ISSN: 
ISSN (Online): 
IsoAbbr: Pediatr Listy
NlmId: 0204303
123:123
JrId: 31088
long title: Revista Goiana de medicina
short title: Rev Goiana Med
ISSN: 0034-9585
ISSN (Online): 
IsoAbbr: Rev Goiana Med
NlmId: 0204311
123:123
JrId: 31089
long title: Revue de pathologie generale et de physiologie clinique
short title: Rev Pathol Gen Physiol Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Pathol Gen Physiol Clin
NlmId: 0204313
123:123
JrId: 31090
long title: World-wide abstracts of general medicine
short title: World Wide Abstr Gen Med
ISSN: 
ISSN (Online): 
IsoAbbr: World Wide Abstr Gen Med
NlmId: 0202411
123:123
JrId: 31091
long title: Saint-Luc medical. Sint-Lucas tijdschrift
short title: St Luc Med
ISSN: 0036-3057
ISSN (Online): 
IsoAbbr: St Luc Med
NlmId: 0200142
123:123
JrId: 31092
long title: Excerpta medica. Section 20, Gerontology and geriatrics
short title: Excerpta Medica 20 Gerontol Geriatr
ISSN: 0014-424X
ISSN (Online): 
IsoAbbr: Excerpta Medica 20 Gerontol Geriatr
NlmId: 0200321
123:123
JrId: 31093
long title: Excerpta medica. Section 12, Ophthalmology
short title: Excerpta Med (Ophthalmol)
ISSN: 0014-4169
ISSN (Online): 
IsoAbbr: Excerpta Med (Ophthalmol)
NlmId: 0175372
123:123
JrId: 31094
long title: Excerpta medica. Section 13, Dermatology and venereology
short title: Excerpta Med (Dermatol)
ISSN: 0014-4177
ISSN (Online): 
IsoAbbr: Excerpta Med (Dermatol)
NlmId: 0175373
123:123
JrId: 31095
long title: Feuillets du praticien
short title: Feuill Prat
ISSN: 0426-0627
ISSN (Online): 
IsoAbbr: Feuill Prat
NlmId: 0174345
123:123
JrId: 31096
long title: The Journal of periodontology
short title: J Periodontol
ISSN: 1049-8885
ISSN (Online): 
IsoAbbr: J Periodontol
NlmId: 0173665
123:123
JrId: 31097
long title: Jornal brasileiro de medicina
short title: J Bras Med
ISSN: 0047-2077
ISSN (Online): 
IsoAbbr: J Bras Med
NlmId: 0173113
123:123
JrId: 31098
long title: Langenbecks Archiv fur klinische Chirurgie ... vereinigt mit Deutsche Zeitschrift fur Chirurgie
short title: Langenbecks Arch Klin Chir Ver Dtsch Z Chir
ISSN: 
ISSN (Online): 
IsoAbbr: Langenbecks Arch Klin Chir Ver Dtsch Z Chir
NlmId: 0171206
123:123
JrId: 31099
long title: Novosti meditsinskoi tekhniki
short title: Nov Med Tekh
ISSN: 0546-8655
ISSN (Online): 
IsoAbbr: Nov Med Tekh
NlmId: 0170774
123:123
JrId: 31100
long title: The Bulletin of the Yamaguchi Medical School
short title: Bull Yamaguchi Med Sch
ISSN: 0513-1812
ISSN (Online): 
IsoAbbr: Bull Yamaguchi Med Sch
NlmId: 0170721
123:123
JrId: 31101
long title: Vita humana. Internationale Zeitschrift fur Lebensaltersforschung. International journal of human development. Journal international de developpement humain
short title: Vita Hum Int Z Lebensalterforsch
ISSN: 
ISSN (Online): 
IsoAbbr: Vita Hum Int Z Lebensalterforsch
NlmId: 0166302
123:123
JrId: 31102
long title: Revue francaise de gerontologie
short title: Rev Fr Gerontol
ISSN: 0035-2896
ISSN (Online): 
IsoAbbr: Rev Fr Gerontol
NlmId: 0166060
123:123
JrId: 31103
long title: Journal of cellular and comparative physiology
short title: J Cell Comp Physiol
ISSN: 0095-9898
ISSN (Online): 
IsoAbbr: J Cell Comp Physiol
NlmId: 0165540
123:123
JrId: 31104
long title: Tokyo igaku. The Tokyo journal of medical sciences
short title: Tokyo Igaku
ISSN: 0285-6131
ISSN (Online): 
IsoAbbr: Tokyo Igaku
NlmId: 0165106
123:123
JrId: 31105
long title: Kiyo. [Reports]. Kyoto Daigaku. Kekkaku Kenkyusho
short title: Kyoto Daigaku Kekkaku Kenkyusho Kiyo
ISSN: 0452-9839
ISSN (Online): 
IsoAbbr: Kyoto Daigaku Kekkaku Kenkyusho Kiyo
NlmId: 0157752
123:123
JrId: 31106
long title: Voprosy elektropatologii, elektrotravmatizma i elektrobezopasnosti
short title: Vopr Elektropatol Elektrotravmatizma Elektrobezop
ISSN: 
ISSN (Online): 
IsoAbbr: Vopr Elektropatol Elektrotravmatizma Elektrobezop
NlmId: 0156503
123:123
JrId: 31107
long title: Current problems of Soviet medicine
short title: Curr Probl Sov Med
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Probl Sov Med
NlmId: 0155012
123:123
JrId: 31108
long title: Gan. Gann_ the Japanese journal of cancer research
short title: Gan
ISSN: 
ISSN (Online): 
IsoAbbr: Gan
NlmId: 0151745
123:123
JrId: 31109
long title: The New York physician
short title: N Y Physician
ISSN: 
ISSN (Online): 
IsoAbbr: N Y Physician
NlmId: 0150004
123:123
JrId: 31110
long title: Meddelanden fran Flyg- och navalmedicinska namnden. Statens namnd for flyg- och navalmedicinsk forsknings- och forsoksverksamhet
short title: Medd Flyg Navalmed Namnd Statens Namnd For Flyg Navalmed Forsk Forsoksvererksamhet
ISSN: 
ISSN (Online): 
IsoAbbr: Medd Flyg Navalmed Namnd Statens Namnd For Flyg Navalmed Forsk Forsoksvererksamhet
NlmId: 0150176
123:123
JrId: 31111
long title: Chemotherapia
short title: Chemotherapia (Basel)
ISSN: 0366-7170
ISSN (Online): 
IsoAbbr: Chemotherapia (Basel)
NlmId: 0144510
123:123
JrId: 31112
long title: Rinsho naika shonika. Internal medicine and pediatrics
short title: Rinsho Naika Shonika Intern Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rinsho Naika Shonika Intern Med
NlmId: 0143636
123:123
JrId: 31113
long title: Lietuvos TSR aukstuju mokyklu mokslo darbai: Biologija
short title: Liet Tsr Aukst Mokyklu Mokslo Darb
ISSN: 0459-3383
ISSN (Online): 
IsoAbbr: Liet Tsr Aukst Mokyklu Mokslo Darb
NlmId: 0142735
123:123
JrId: 31114
long title: Medical science
short title: Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Med Sci
NlmId: 0142012
123:123
JrId: 31115
long title: Rodo kagaku. The Journal of science of labour
short title: Rodo Kagaku
ISSN: 0022-443X
ISSN (Online): 
IsoAbbr: Rodo Kagaku
NlmId: 0140205
123:123
JrId: 31116
long title: Bulletin de microscopie appliquee
short title: Bull Micr Appl
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Micr Appl
NlmId: 0137461
123:123
JrId: 31117
long title: Bulletin. Tufts-New England Medical Center
short title: Bull Tufts N Engl Med Cent
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Tufts N Engl Med Cent
NlmId: 0134743
123:123
JrId: 31118
long title: Folia psychiatrica
short title: Folia Psychiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Folia Psychiatr
NlmId: 0132463
123:123
JrId: 31119
long title: L' Annee therapeutique
short title: Annee Ther
ISSN: 
ISSN (Online): 
IsoAbbr: Annee Ther
NlmId: 0123166
123:123
JrId: 31120
long title: Radiologia
short title: Radiologia
ISSN: 0033-8338
ISSN (Online): 
IsoAbbr: Radiologia
NlmId: 0120775
123:123
JrId: 31121
long title: Israel medical journal
short title: Isr Med J
ISSN: 0368-0150
ISSN (Online): 
IsoAbbr: Isr Med J
NlmId: 0117447
123:123
JrId: 31122
long title: Acta medica Vietnamica
short title: Acta Med Vietnam
ISSN: 0001-6144
ISSN (Online): 
IsoAbbr: Acta Med Vietnam
NlmId: 0116720
123:123
JrId: 31123
long title: Anais brasileiros de dermatologia e sifilografia
short title: An Bras Derm Sifilogr
ISSN: 
ISSN (Online): 
IsoAbbr: An Bras Derm Sifilogr
NlmId: 0116747
123:123
JrId: 31124
long title: Dermatologia tropica et ecologica geographica
short title: Dermatol Trop Ecol Geogr
ISSN: 
ISSN (Online): 
IsoAbbr: Dermatol Trop Ecol Geogr
NlmId: 0112140
123:123
JrId: 31125
long title: The Veterinary bulletin
short title: Vet Bull
ISSN: 0042-4854
ISSN (Online): 
IsoAbbr: Vet Bull
NlmId: 0111277
123:123
JrId: 31126
long title: Technical documentary report_ AAL-TDR. Arctic Aeromedical Laboratory (U.S.)
short title: Tech Doc Rep Arct Aeromed Lab US
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Doc Rep Arct Aeromed Lab US
NlmId: 0106600
123:123
JrId: 31127
long title: Jornal brasileiro de neurologia
short title: J Bras Neurol
ISSN: 0021-7514
ISSN (Online): 
IsoAbbr: J Bras Neurol
NlmId: 0077540
123:123
JrId: 31128
long title: Radiologia interamericana
short title: Radiol Interam
ISSN: 
ISSN (Online): 
IsoAbbr: Radiol Interam
NlmId: 0076155
123:123
JrId: 31129
long title: Spitalul
short title: Spitalul
ISSN: 0038-7673
ISSN (Online): 
IsoAbbr: Spitalul
NlmId: 0072026
123:123
JrId: 31130
long title: Proceedings. Chemical Society (Great Britain)
short title: Proc Chem Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Chem Soc
NlmId: 0071570
123:123
JrId: 31131
long title: Fysiatricky vestnik. Ceskoslovenska fysiatricka spolecnost v Praze
short title: Fysiatr Vestn Cesk Fysiatr Spol
ISSN: 0016-3368
ISSN (Online): 
IsoAbbr: Fysiatr Vestn Cesk Fysiatr Spol
NlmId: 0071530
123:123
JrId: 31132
long title: Le Nourrisson
short title: Nourrisson
ISSN: 
ISSN (Online): 
IsoAbbr: Nourrisson
NlmId: 0070765
123:123
JrId: 31133
long title: Journal of neuropsychiatry
short title: J Neuropsychiatr
ISSN: 
ISSN (Online): 
IsoAbbr: J Neuropsychiatr
NlmId: 0070073
123:123
JrId: 31134
long title: Mises au point de l'accoucheur et du pediatre
short title: Mises Point Accouch Pediatre
ISSN: 
ISSN (Online): 
IsoAbbr: Mises Point Accouch Pediatre
NlmId: 0067713
123:123
JrId: 31135
long title: Biblioteka Higijenskog instituta NR Srbije
short title: Bibl Hig Instituta NR Srb
ISSN: 
ISSN (Online): 
IsoAbbr: Bibl Hig Instituta NR Srb
NlmId: 0064720
123:123
JrId: 31136
long title: Veterinaria
short title: Veterinaria
ISSN: 
ISSN (Online): 
IsoAbbr: Veterinaria
NlmId: 0064270
123:123
JrId: 31137
long title: Der Praktische Arzt
short title: Prakt Arzt
ISSN: 0048-5128
ISSN (Online): 
IsoAbbr: Prakt Arzt
NlmId: 0060366
123:123
JrId: 31138
long title: Higiene
short title: Higiene
ISSN: 0437-4495
ISSN (Online): 
IsoAbbr: Higiene
NlmId: 0060440
123:123
JrId: 31139
long title: Revista argentina de urologia
short title: Rev Argent Urol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Argent Urol
NlmId: 0055564
123:123
JrId: 31140
long title: Actualites pharmaceutiques
short title: Actual Pharm
ISSN: 0515-3700
ISSN (Online): 
IsoAbbr: Actual Pharm
NlmId: 0043545
123:123
JrId: 31141
long title: Het Ziekenhuiswezen
short title: Ziekenhuiswezen
ISSN: 
ISSN (Online): 
IsoAbbr: Ziekenhuiswezen
NlmId: 0035477
123:123
JrId: 31142
long title: Journal of scientific & industrial research. C, Biological sciences
short title: J Sci Ind Res (C)
ISSN: 0368-4229
ISSN (Online): 
IsoAbbr: J Sci Ind Res (C)
NlmId: 0034470
123:123
JrId: 31143
long title: Urologiia (Moscow, Russia : 1923)
short title: Urol Mosc
ISSN: 
ISSN (Online): 
IsoAbbr: Urol Mosc
NlmId: 0032351
123:123
JrId: 31144
long title: Tijdschrift Voor Tandheelkunde
short title: Tijdschr Tandheelkd
ISSN: 0920-6078
ISSN (Online): 
IsoAbbr: Tijdschr Tandheelkd
NlmId: 0032075
123:123
JrId: 31145
long title: Minerva fisioterapica e radiobiologica
short title: Minerva Fisioter Radiobiol
ISSN: 
ISSN (Online): 
IsoAbbr: Minerva Fisioter Radiobiol
NlmId: 0031734
123:123
JrId: 31146
long title: Scientia pharmaceutica
short title: Sci Pharm
ISSN: 0036-8709
ISSN (Online): 2218-0532
IsoAbbr: Sci Pharm
NlmId: 0026251
123:123
JrId: 31147
long title: Revista argentina de neurologia y psiquiatria
short title: Rev Argent Neurol Psiquiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Argent Neurol Psiquiatr
NlmId: 0023573
123:123
JrId: 31148
long title: Berichte. Naturforschende Gesellschaft zu Freiburg i. B
short title: Ber Naturforsch Ges Freibg Br
ISSN: 
ISSN (Online): 
IsoAbbr: Ber Naturforsch Ges Freibg Br
NlmId: 0020267
123:123
JrId: 31149
long title: The Medical press
short title: Med Press
ISSN: 
ISSN (Online): 
IsoAbbr: Med Press
NlmId: 0017457
123:123
JrId: 31150
long title: Medica Britannica
short title: Med Br (Lond)
ISSN: 
ISSN (Online): 
IsoAbbr: Med Br (Lond)
NlmId: 0017240
123:123
JrId: 31151
long title: Magyar noorvosok lapja
short title: Magy Noorv Lapja
ISSN: 0025-021X
ISSN (Online): 
IsoAbbr: Magy Noorv Lapja
NlmId: 0016262
123:123
JrId: 31152
long title: The Lahey Clinic bulletin
short title: Lahey Clin Bull
ISSN: 0099-815X
ISSN (Online): 
IsoAbbr: Lahey Clin Bull
NlmId: 0015312
123:123
JrId: 31153
long title: The Journal of osteopathy
short title: J Osteopath (Kirksvill)
ISSN: 
ISSN (Online): 
IsoAbbr: J Osteopath (Kirksvill)
NlmId: 0014167
123:123
JrId: 31154
long title: Journal of abnormal and social psychology
short title: J Abnorm Soc Psychol
ISSN: 0096-851X
ISSN (Online): 
IsoAbbr: J Abnorm Soc Psychol
NlmId: 0014016
123:123
JrId: 31155
long title: The Hahnemannian
short title: Hahnemannian
ISSN: 0017-6621
ISSN (Online): 
IsoAbbr: Hahnemannian
NlmId: 0011622
123:123
JrId: 31156
long title: Journal. Children's Asthma Research Institute and Hospital, Denver
short title: J Child Asthma Res Inst Hosp Denver
ISSN: 
ISSN (Online): 
IsoAbbr: J Child Asthma Res Inst Hosp Denver
NlmId: 0006601
123:123
JrId: 31157
long title: Comptes rendus des travaux du Laboratoire Carlsberg. Serie physiologique
short title: Cr Trav Lab Carlsberg Ser Physiol
ISSN: 
ISSN (Online): 
IsoAbbr: Cr Trav Lab Carlsberg Ser Physiol
NlmId: 0004706
123:123
JrId: 31158
long title: Annals of biochemistry and experimental medicine
short title: Ann Biochem Exp Med
ISSN: 0365-0642
ISSN (Online): 
IsoAbbr: Ann Biochem Exp Med
NlmId: 0002045
123:123
JrId: 31159
long title: Annales d'hygiene et de medecine coloniales
short title: Ann Hyg Med Colon
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Hyg Med Colon
NlmId: 0001760
123:123
JrId: 31160
long title: Transactions. American Urological Association. Western Section
short title: Trans West Sect Am Urol Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Trans West Sect Am Urol Assoc
NlmId: 0001640
123:123
JrId: 31161
long title: Journal of the American Physical Therapy Association
short title: J Am Phys Ther Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Am Phys Ther Assoc
NlmId: 0001556
123:123
JrId: 31162
long title: Heilkunde - Heilwege
short title: Heilkd Heilwege
ISSN: 
ISSN (Online): 
IsoAbbr: Heilkd Heilwege
NlmId: 0254146
123:123
JrId: 31163
long title: Zentralblatt fur Verkehrs-Medizin, Verkehrs-Psychologie, Luft- und Raumfahrt-Medizin
short title: Zentralbl Verkehrsmed Verkehrspsychol Luft Raumfahrtmed
ISSN: 0044-4286
ISSN (Online): 
IsoAbbr: Zentralbl Verkehrsmed Verkehrspsychol Luft Raumfahrtmed
NlmId: 0420116
123:123
JrId: 31164
long title: A.M.A. archives of internal medicine
short title: AMA Arch Intern Med
ISSN: 0888-2479
ISSN (Online): 
IsoAbbr: AMA Arch Intern Med
NlmId: 14470100R
123:123
JrId: 31165
long title: A.M.A. archives of otolaryngology
short title: AMA Arch Otolaryngol
ISSN: 0096-6894
ISSN (Online): 
IsoAbbr: AMA Arch Otolaryngol
NlmId: 14470140R
123:123
JrId: 31166
long title: Acta hepatologica
short title: Act Hepato
ISSN: 
ISSN (Online): 
IsoAbbr: Act Hepato
NlmId: 14530110R
123:123
JrId: 31167
long title: Annales. Societe francaise d'angeiologie et d'histopathologie
short title: Ann Soc Angeiol Histopathologie
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Soc Angeiol Histopathologie
NlmId: 14940110R
123:123
JrId: 31168
long title: Les Revues medicales normandes
short title: Rev Med Normandes
ISSN: 0035-4376
ISSN (Online): 
IsoAbbr: Rev Med Normandes
NlmId: 20340470R
123:123
JrId: 31169
long title: Stanford medical bulletin
short title: Stanford Med Bull
ISSN: 0376-2602
ISSN (Online): 
IsoAbbr: Stanford Med Bull
NlmId: 21010060R
123:123
JrId: 31170
long title: Izvestiia Akademii nauk SSSR, Otdelenie khimicheskikh nauk
short title: Izv Akad Nauk Sssr Otdelenie Khim Nauk
ISSN: 
ISSN (Online): 
IsoAbbr: Izv Akad Nauk Sssr Otdelenie Khim Nauk
NlmId: 7505545
123:123
JrId: 31171
long title: Bulletin of the School of Medicine (Baltimore, Md.)
short title: Bull Sch Med Univ Md
ISSN: 1048-9614
ISSN (Online): 
IsoAbbr: Bull Sch Med Univ Md
NlmId: 7506995
123:123
JrId: 31172
long title: Comptes rendus des travaux du Laboratoire Carlsberg. Serie chimique
short title: C R Trav Lab Carlsberg Chim
ISSN: 
ISSN (Online): 
IsoAbbr: C R Trav Lab Carlsberg Chim
NlmId: 7706003
123:123
JrId: 31173
long title: St. Vincent's Hospital medical bulletin
short title: ST Vincents Hosp Med Bull
ISSN: 0558-2385
ISSN (Online): 
IsoAbbr: ST Vincents Hosp Med Bull
NlmId: 8007707
123:123
JrId: 31174
long title: A.M.A. archives of ophthalmology
short title: AMA Arch Ophthalmol
ISSN: 0096-6339
ISSN (Online): 
IsoAbbr: AMA Arch Ophthalmol
NlmId: 7706524
123:123
JrId: 31175
long title: Trudy Instituta biologii
short title: Tr Inst Biol
ISSN: 0301-2387
ISSN (Online): 
IsoAbbr: Tr Inst Biol
NlmId: 7507612
123:123
JrId: 31176
long title: Travaux des Laboratoires de matiere medicale et de pharmacie galenique de la Faculte de pharmacie de Paris
short title: Trav Lab Matiere Med Pharm Galenique Fac Pharm Paris
ISSN: 
ISSN (Online): 
IsoAbbr: Trav Lab Matiere Med Pharm Galenique Fac Pharm Paris
NlmId: 7506134
123:123
JrId: 31177
long title: Monatsschrift fur Unfallheilkunde und Versicherungsmedizin
short title: Monatsschr Unfallheilkd Versicherungsmed
ISSN: 0373-5222
ISSN (Online): 
IsoAbbr: Monatsschr Unfallheilkd Versicherungsmed
NlmId: 7505680
123:123
JrId: 31178
long title: Archivos de la Sociedad de Cirujanos de Chile
short title: Arch Soc Cir Chile
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Soc Cir Chile
NlmId: 7505225
123:123
JrId: 31179
long title: Boletim (Academia Nacional de Medicina (Brazil))
short title: Bol Acad Nac Med
ISSN: 0001-3838
ISSN (Online): 
IsoAbbr: Bol Acad Nac Med
NlmId: 7504608
123:123
JrId: 31180
long title: Journal of the South African Logopedic Society
short title: J S Afr Logop Soc
ISSN: 0081-2471
ISSN (Online): 
IsoAbbr: J S Afr Logop Soc
NlmId: 7503121
123:123
JrId: 31181
long title: Journal of the American College of Neuropsychiatrists
short title: J Am Coll Neuropsychiatr
ISSN: 0517-0613
ISSN (Online): 
IsoAbbr: J Am Coll Neuropsychiatr
NlmId: 7503058
123:123
JrId: 31182
long title: Anales del Instituto Barraquer
short title: An Inst Barraquer
ISSN: 0020-3645
ISSN (Online): 
IsoAbbr: An Inst Barraquer
NlmId: 7502515
123:123
JrId: 31183
long title: Zeitschrift fur Psycho-somatische Medizin
short title: Z Psychosom Med
ISSN: 
ISSN (Online): 
IsoAbbr: Z Psychosom Med
NlmId: 21810110R
123:123
JrId: 31184
long title: Zeitschrift fur Zellforschung und Mikroskopische Anatomie. Abteilung Histochemie
short title: Z Zellforch Microsk Anat Histochem
ISSN: 0340-0239
ISSN (Online): 
IsoAbbr: Z Zellforch Microsk Anat Histochem
NlmId: 21810220R
123:123
JrId: 31185
long title: Zeitschrift fur induktive Abstammungs- und Vererbungslehre
short title: Z Indukt Abstamm Vererbungsl
ISSN: 0372-901X
ISSN (Online): 
IsoAbbr: Z Indukt Abstamm Vererbungsl
NlmId: 21740110R
123:123
JrId: 31186
long title: Der Tuberkulosearzt
short title: Tuberkulosearzt
ISSN: 
ISSN (Online): 
IsoAbbr: Tuberkulosearzt
NlmId: 21330340R
123:123
JrId: 31187
long title: Tuberkulozis kerdesei
short title: Tuberk Kerdesei
ISSN: 
ISSN (Online): 
IsoAbbr: Tuberk Kerdesei
NlmId: 21330390R
123:123
JrId: 31188
long title: Texas journal of pharmacy
short title: Tex J Pharm
ISSN: 
ISSN (Online): 
IsoAbbr: Tex J Pharm
NlmId: 21130570R
123:123
JrId: 31189
long title: Der Sportarzt vereinigt mit Sportmedizin
short title: Sportarzt Ver Sportmed
ISSN: 
ISSN (Online): 
IsoAbbr: Sportarzt Ver Sportmed
NlmId: 20940110R
123:123
JrId: 31190
long title: South African journal of clinical science. Suid-Afrikaanse tydskrif vir kliniese wetenskap
short title: S Afr J Clin Sci
ISSN: 
ISSN (Online): 
IsoAbbr: S Afr J Clin Sci
NlmId: 20920140R
123:123
JrId: 31191
long title: Seara medica
short title: Seara Med
ISSN: 
ISSN (Online): 
IsoAbbr: Seara Med
NlmId: 20710060R
123:123
JrId: 31192
long title: Schweizerische Zeitschrift fur Pathologie und Bakteriologie. Revue suisse de pathologie et de bacteriologie
short title: Schweiz Z Pathol Bakteriol
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Z Pathol Bakteriol
NlmId: 20630440R
123:123
JrId: 31193
long title: Takamine Kenkyujo nenpo The Annual report of Takamine Laboratory. Sankyo Kabushiki Kaisha. Takamine Kenkyujo
short title: Takamine Kenkyusho Nenpo
ISSN: 
ISSN (Online): 
IsoAbbr: Takamine Kenkyusho Nenpo
NlmId: 20540700R
123:123
JrId: 31194
long title: Rozhledy v tuberkulose
short title: Rozhl Tuberk
ISSN: 
ISSN (Online): 
IsoAbbr: Rozhl Tuberk
NlmId: 20441050R
123:123
JrId: 31195
long title: Revista medica del Hospital Central del Empleado
short title: Rev Med Hosp Cent Empl
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Hosp Cent Empl
NlmId: 20240350R
123:123
JrId: 31196
long title: Revista medica da aeronautica
short title: Rev Med Aeron
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Aeron
NlmId: 20240110R
123:123
JrId: 31197
long title: Revista de urologia
short title: Rev Urol (Mex)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Urol (Mex)
NlmId: 20220670R
123:123
JrId: 31198
long title: Rassegna di medicina industriale e di igiene del lavoro
short title: Rass Med Ind Ig Lav
ISSN: 0370-6249
ISSN (Online): 
IsoAbbr: Rass Med Ind Ig Lav
NlmId: 20020370R
123:123
JrId: 31199
long title: Rassegna medica
short title: Rass Medica
ISSN: 
ISSN (Online): 
IsoAbbr: Rass Medica
NlmId: 20020460R
123:123
JrId: 31200
long title: Radioterapia, radiobiologia e fisica medica
short title: Radioter Radiobiol Fis Medica
ISSN: 
ISSN (Online): 
IsoAbbr: Radioter Radiobiol Fis Medica
NlmId: 20020080R
123:123
JrId: 31201
long title: The Physical therapy review
short title: Phys Ther Rev
ISSN: 0735-7435
ISSN (Online): 
IsoAbbr: Phys Ther Rev
NlmId: 19620720R
123:123
JrId: 31202
long title: L'Odontologie
short title: Odontologie
ISSN: 
ISSN (Online): 
IsoAbbr: Odontologie
NlmId: 19320310R
123:123
JrId: 31203
long title: Neurologie a psychiatrie ceskoslovenska
short title: Neurol Psychiatr Ceskoslov
ISSN: 
ISSN (Online): 
IsoAbbr: Neurol Psychiatr Ceskoslov
NlmId: 19020140R
123:123
JrId: 31204
long title: Monatshefte fur Tierheilkunde
short title: Monatsh Tierheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Monatsh Tierheilkd
NlmId: 18750330R
123:123
JrId: 31205
long title: Mississippi Valley medical journal
short title: Miss Valley Med J
ISSN: 0096-5480
ISSN (Online): 
IsoAbbr: Miss Valley Med J
NlmId: 18730540R
123:123
JrId: 31206
long title: Medico Boehringer: overseas ed
short title: Med Bohringer (Overseas)
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bohringer (Overseas)
NlmId: 18610690R
123:123
JrId: 31207
long title: The Medical journal of the South-West
short title: Med J Southwest
ISSN: 0369-0458
ISSN (Online): 
IsoAbbr: Med J Southwest
NlmId: 18520390R
123:123
JrId: 31208
long title: Journal of psychiatric social work
short title: J Psychiatr Soc Work
ISSN: 
ISSN (Online): 
IsoAbbr: J Psychiatr Soc Work
NlmId: 17940070R
123:123
JrId: 31209
long title: Journal of social hygiene
short title: J Soc Hyg
ISSN: 
ISSN (Online): 
IsoAbbr: J Soc Hyg
NlmId: 17940220R
123:123
JrId: 31210
long title: Le Journal dentaire belge. Belgisch blad voor tandheelkunde
short title: J Dent Belge
ISSN: 
ISSN (Online): 
IsoAbbr: J Dent Belge
NlmId: 17820240R
123:123
JrId: 31211
long title: Journal d'urologie medicale et chirurgicale
short title: J Urol Medicale Chir
ISSN: 0368-4679
ISSN (Online): 
IsoAbbr: J Urol Medicale Chir
NlmId: 17820300R
123:123
JrId: 31212
long title: Acta physiotherapica et rheumatologica Belgica
short title: Acta Physiother Rheumatol Belg
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Physiother Rheumatol Belg
NlmId: 17810470R
123:123
JrId: 31213
long title: Giornale di batteriologia e immunologia
short title: G Batteriol Immunol
ISSN: 
ISSN (Online): 
IsoAbbr: G Batteriol Immunol
NlmId: 17130390R
123:123
JrId: 31214
long title: Bulletin. Georgetown University. Medical Center
short title: Bull Georgetown Univ Med Cent
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Georgetown Univ Med Cent
NlmId: 17120080R
123:123
JrId: 31215
long title: Folia psychiatrica, neurologica et neurochirurgica Neerlandica
short title: Folia Psychiatr Neurol Neurochir Neerl
ISSN: 
ISSN (Online): 
IsoAbbr: Folia Psychiatr Neurol Neurochir Neerl
NlmId: 16940420R
123:123
JrId: 31216
long title: Drug standards
short title: Drug Stand
ISSN: 
ISSN (Online): 
IsoAbbr: Drug Stand
NlmId: 16640280R
123:123
JrId: 31217
long title: Cerebral palsy bulletin
short title: Cereb Palsy Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Cereb Palsy Bull
NlmId: 16110470R
123:123
JrId: 31218
long title: Ceskoslovenska nemocnice
short title: Ceskoslov Nemocnice
ISSN: 
ISSN (Online): 
IsoAbbr: Ceskoslov Nemocnice
NlmId: 16120060R
123:123
JrId: 31219
long title: Canadian journal of medical sciences
short title: Can J Med Sci
ISSN: 0316-4403
ISSN (Online): 
IsoAbbr: Can J Med Sci
NlmId: 16030020R
123:123
JrId: 31220
long title: Beitrage zur klinischen Chirurgie
short title: Beitr Klin Chir
ISSN: 
ISSN (Online): 
IsoAbbr: Beitr Klin Chir
NlmId: 15510240R
123:123
JrId: 31221
long title: Archivos cubanos de cancerologia
short title: Arch Cuba Cancerol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Cuba Cancerol
NlmId: 15230090R
123:123
JrId: 31222
long title: Archivos de medicina infantil
short title: Arch Med Infant
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Med Infant
NlmId: 15230260R
123:123
JrId: 31223
long title: Archivio italiano di dermatologia, sifilografia, e venereologia
short title: Arch Ital Dermatol Sifilogr Venereol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Ital Dermatol Sifilogr Venereol
NlmId: 15220190R
123:123
JrId: 31224
long title: Archives of physical medicine
short title: Arch Phys Med
ISSN: 0096-6622
ISSN (Online): 
IsoAbbr: Arch Phys Med
NlmId: 15210200R
123:123
JrId: 31225
long title: Archives de stomatologie
short title: Arch Stomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Stomatol
NlmId: 15140170R
123:123
JrId: 31226
long title: Annales belges de medecine militaire. Belgisch tijdschrift voor militaire geneeskunde
short title: Ann Belg Med Mil
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Belg Med Mil
NlmId: 14940340R
123:123
JrId: 31227
long title: Acta psychiatrica et neurologica Scandinavica. Supplementum
short title: Acta Psychiatr Neurol Scand Suppl
ISSN: 0365-5067
ISSN (Online): 
IsoAbbr: Acta Psychiatr Neurol Scand Suppl
NlmId: 14610180R
123:123
JrId: 31228
long title: Acta paediatrica. Supplementum
short title: Acta Paediatr Suppl
ISSN: 0365-5741
ISSN (Online): 
IsoAbbr: Acta Paediatr Suppl
NlmId: 14540280R
123:123
JrId: 31229
long title: Revista de cirugia
short title: Rev Cir (Mex)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cir (Mex)
NlmId: 1274040
123:123
JrId: 31230
long title: Archivos argentinos de tisiologia y neumonologia
short title: Arch Argent Tisiol Neumonol
ISSN: 0004-0509
ISSN (Online): 
IsoAbbr: Arch Argent Tisiol Neumonol
NlmId: 0417511
123:123
JrId: 31231
long title: Revista cubana de pediatria
short title: Rev Cubana Pediatr
ISSN: 0034-7531
ISSN (Online): 
IsoAbbr: Rev Cubana Pediatr
NlmId: 0417464
123:123
JrId: 31232
long title: Guy's Hospital gazette
short title: Guys Hosp Gaz
ISSN: 0017-5870
ISSN (Online): 
IsoAbbr: Guys Hosp Gaz
NlmId: 0416610
123:123
JrId: 31233
long title: University of Toronto medical journal
short title: Univ Toronto Med J
ISSN: 0042-0239
ISSN (Online): 
IsoAbbr: Univ Toronto Med J
NlmId: 0413577
123:123
JrId: 31234
long title: Shonika kiyo. Annales paediatrici Japonici
short title: Shonika Kiyo
ISSN: 0003-4495
ISSN (Online): 
IsoAbbr: Shonika Kiyo
NlmId: 0413572
123:123
JrId: 31235
long title: Revue du rhumatisme
short title: Rev Rhum
ISSN: 0301-8474
ISSN (Online): 
IsoAbbr: Rev Rhum
NlmId: 0407210
123:123
JrId: 31236
long title: Revista de sanidad militar
short title: Rev Sanid Milit
ISSN: 0301-696X
ISSN (Online): 
IsoAbbr: Rev Sanid Milit
NlmId: 0407203
123:123
JrId: 31237
long title: Cincinnati journal of medicine
short title: Cinci J Med
ISSN: 0009-6873
ISSN (Online): 
IsoAbbr: Cinci J Med
NlmId: 0405365
123:123
JrId: 31238
long title: Settimana medica
short title: Settim Med
ISSN: 0037-2927
ISSN (Online): 
IsoAbbr: Settim Med
NlmId: 0404406
123:123
JrId: 31239
long title: Anesthesie et analgesie
short title: Anesth Anal
ISSN: 0301-4452
ISSN (Online): 
IsoAbbr: Anesth Anal
NlmId: 0404020
123:123
JrId: 31240
long title: Minerva dietologica
short title: Minerva Dietol
ISSN: 0026-475X
ISSN (Online): 
IsoAbbr: Minerva Dietol
NlmId: 0400727
123:123
JrId: 31241
long title: Aerzteblatt Rheinland-Pfalz
short title: Arztebl Rheinl Pfalz
ISSN: 0001-9488
ISSN (Online): 
IsoAbbr: Arztebl Rheinl Pfalz
NlmId: 0376663
123:123
JrId: 31242
long title: Meditsinskii zhurnal Uzbekistana
short title: Med Zh Uzb
ISSN: 0025-830X
ISSN (Online): 
IsoAbbr: Med Zh Uzb
NlmId: 0376636
123:123
JrId: 31243
long title: Internationale Zeitschrift fur Vitaminforschung. Beiheft
short title: Int Z Vitaminforsch Beih
ISSN: 
ISSN (Online): 
IsoAbbr: Int Z Vitaminforsch Beih
NlmId: 0331132
123:123
JrId: 31244
long title: Boletim do Instituto de Puericultura
short title: Bol Inst Pueric
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Inst Pueric
NlmId: 0262147
123:123
JrId: 31245
long title: Lectures on the scientific basis of medicine
short title: Lect Sci Basis Med
ISSN: 
ISSN (Online): 
IsoAbbr: Lect Sci Basis Med
NlmId: 0243575
123:123
JrId: 31246
long title: Journal of oral surgery, anesthesia, and hospital dental service
short title: J Oral Surg Anesth Hosp Dent Serv
ISSN: 0095-9618
ISSN (Online): 
IsoAbbr: J Oral Surg Anesth Hosp Dent Serv
NlmId: 0234122
123:123
JrId: 31247
long title: Infanzia anormale
short title: Infanz Anorm
ISSN: 
ISSN (Online): 
IsoAbbr: Infanz Anorm
NlmId: 0220203
123:123
JrId: 31248
long title: Hifu to hinyo. The Dermatology and urology
short title: Hifu To Hinyo Dermatol Urol
ISSN: 
ISSN (Online): 
IsoAbbr: Hifu To Hinyo Dermatol Urol
NlmId: 0213157
123:123
JrId: 31249
long title: Excerpta medica. Section 15, Chest diseases
short title: Excerpta Medica 15 Chest Dis
ISSN: 
ISSN (Online): 
IsoAbbr: Excerpta Medica 15 Chest Dis
NlmId: 0200317
123:123
JrId: 31250
long title: The Osteopathic profession
short title: Osteopath Prof
ISSN: 0191-4324
ISSN (Online): 
IsoAbbr: Osteopath Prof
NlmId: 0161312
123:123
JrId: 31251
long title: Fortschritte der psychosomatischen Medizin. Advances in psychosomatic medicine
short title: Fortschr Psychosom Med
ISSN: 
ISSN (Online): 
IsoAbbr: Fortschr Psychosom Med
NlmId: 0143116
123:123
JrId: 31252
long title: Zeitschrift fur die gesamte experimentelle Medizin
short title: Z Gesamte Exp Med
ISSN: 
ISSN (Online): 
IsoAbbr: Z Gesamte Exp Med
NlmId: 0142427
123:123
JrId: 31253
long title: Archivio di chirurgia del torace
short title: Archivio Chir Torace
ISSN: 
ISSN (Online): 
IsoAbbr: Archivio Chir Torace
NlmId: 0135734
123:123
JrId: 31254
long title: Bulletin. New England Medical Center
short title: Bull New Engl Med Cent
ISSN: 
ISSN (Online): 
IsoAbbr: Bull New Engl Med Cent
NlmId: 0134742
123:123
JrId: 31255
long title: Henry Ford Hospital medical bulletin
short title: Henry Ford Hosp Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Henry Ford Hosp Med Bull
NlmId: 0124331
123:123
JrId: 31256
long title: Arquivos. Instituto Brasileiro para Investigacao da Tuberculose
short title: Arq Inst Bras Invest Tubers
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Inst Bras Invest Tubers
NlmId: 0112531
123:123
JrId: 31257
long title: Acta Belgica de arte medicinali et pharmaceutica militari
short title: Acta Belg Arte Med Pharm Mil
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Belg Arte Med Pharm Mil
NlmId: 0063222
123:123
JrId: 31258
long title: Toulouse medical
short title: Toulouse Med
ISSN: 0372-042X
ISSN (Online): 
IsoAbbr: Toulouse Med
NlmId: 0035523
123:123
JrId: 31259
long title: Mitteilungen aus dem Gebiete der Lebensmittel-untersuchung un Hygiene = Travaux de chimie alimentaire et d'hygiene
short title: Mitt Geb Lebensmittelunters Hyg
ISSN: 0026-6841
ISSN (Online): 
IsoAbbr: Mitt Geb Lebensmittelunters Hyg
NlmId: 0017767
123:123
JrId: 31260
long title: Bulletin of gastrointestinal endoscopy
short title: Bull Gastrointest Endosc
ISSN: 1051-7472
ISSN (Online): 
IsoAbbr: Bull Gastrointest Endosc
NlmId: 0004334
123:123
JrId: 31261
long title: Acta psychotherapeutica et psychosomatica
short title: Acta Psychother Psychosom
ISSN: 0365-5822
ISSN (Online): 
IsoAbbr: Acta Psychother Psychosom
NlmId: 0000220
123:123
JrId: 31262
long title: A.M.A. archives of dermatology
short title: AMA Arch Derm
ISSN: 0096-5359
ISSN (Online): 
IsoAbbr: AMA Arch Derm
NlmId: 14470050R
123:123
JrId: 31263
long title: Journal. Royal Sanitary Institute (Great Britain)
short title: J R Sanit Inst
ISSN: 
ISSN (Online): 
IsoAbbr: J R Sanit Inst
NlmId: 20440840R
123:123
JrId: 31264
long title: Student medicine
short title: Stud Med
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Med
NlmId: 21020150R
123:123
JrId: 31265
long title: Anales del Instituto de Investigaciones Veterinarias
short title: An Inst Invest Vet
ISSN: 0365-3536
ISSN (Online): 
IsoAbbr: An Inst Invest Vet
NlmId: 7505191
123:123
JrId: 31266
long title: Bulletins et memoires de la Faculte mixte de medecine et de pharmacie de Dakar
short title: Bull Mem Fac Mixte Med Pharm Dakar
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Mem Fac Mixte Med Pharm Dakar
NlmId: 7505420
123:123
JrId: 31267
long title: Mundo Medico
short title: Mundo Med
ISSN: 
ISSN (Online): 
IsoAbbr: Mundo Med
NlmId: 9427816
123:123
JrId: 31268
long title: Nova acta stomatologica
short title: Nova Acta Stomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Nova Acta Stomatol
NlmId: 19220700R
123:123
JrId: 31269
long title: El Medico practico
short title: Med Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Med Pract
NlmId: 18620270R
123:123
JrId: 31270
long title: Publications in psychology. University of California (1868-1952)
short title: Publ Psychol
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Psychol
NlmId: 16020300R
123:123
JrId: 31271
long title: Curso Internacional de Oftalmologia. Curso Internacional de Oftalmologia
short title: Curso Int Oftalmol
ISSN: 
ISSN (Online): 
IsoAbbr: Curso Int Oftalmol
NlmId: 24010050R
123:123
JrId: 31272
long title: Accademia medica
short title: Accad Medica
ISSN: 
ISSN (Online): 
IsoAbbr: Accad Medica
NlmId: 14510510R
123:123
JrId: 31273
long title: Hellenike iatrike
short title: Hell Iatr
ISSN: 0258-2694
ISSN (Online): 
IsoAbbr: Hell Iatr
NlmId: 0373002
123:123
JrId: 31274
long title: Hamburger Arzteblatt
short title: Hamb Arztebl
ISSN: 0017-6915
ISSN (Online): 
IsoAbbr: Hamb Arztebl
NlmId: 17230310R
123:123
JrId: 31276
long title: L' Information medicale et paramedicale
short title: Inf Med Paramed (Montreal)
ISSN: 0020-014X
ISSN (Online): 
IsoAbbr: Inf Med Paramed (Montreal)
NlmId: 0370757
123:123
JrId: 31277
long title: Ronenbyo. [Geriatrics]
short title: Ronenbyo
ISSN: 0216-0951
ISSN (Online): 
IsoAbbr: Ronenbyo
NlmId: 0145070
123:123
JrId: 31278
long title: Ochsner Clinic reports
short title: Ochsner Clin Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Ochsner Clin Rep
NlmId: 19310720R
123:123
JrId: 31279
long title: Odontologica
short title: Odontologica
ISSN: 
ISSN (Online): 
IsoAbbr: Odontologica
NlmId: 19320290R
123:123
JrId: 31280
long title: Voprosy patologii serdechno-sosudistoi sistemy
short title: Vopr Patol Serdechno Sosud Sist
ISSN: 
ISSN (Online): 
IsoAbbr: Vopr Patol Serdechno Sosud Sist
NlmId: 21540250R
123:123
JrId: 31281
long title: Travaux de la Societe de pharmacie de Montpellier
short title: Trav Soc Pharm Montp
ISSN: 0037-9115
ISSN (Online): 
IsoAbbr: Trav Soc Pharm Montp
NlmId: 7507562
123:123
JrId: 31282
long title: Revue de medecine et d'hygiene d'Outre-Mer
short title: Rev Med Hyg Outre Mer
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Hyg Outre Mer
NlmId: 0137557
123:123
JrId: 31283
long title: Athena_ rassegna mensile di biologia, clinica e terapia
short title: Athena
ISSN: 
ISSN (Online): 
IsoAbbr: Athena
NlmId: 0370611
123:123
JrId: 31284
long title: A Crianca portuguesa
short title: Crianca Port
ISSN: 
ISSN (Online): 
IsoAbbr: Crianca Port
NlmId: 0401041
123:123
JrId: 31285
long title: [Gencho Hiroshima igaku] The Hiroshima medical journal
short title: Gencho Hiroshima Igaku
ISSN: 
ISSN (Online): 
IsoAbbr: Gencho Hiroshima Igaku
NlmId: 17110180R
123:123
JrId: 31286
long title: Gazette des hopitaux civils et militaires de l'Empire ottoman
short title: Gaz Hop Civ Mil Empire Ottoman
ISSN: 
ISSN (Online): 
IsoAbbr: Gaz Hop Civ Mil Empire Ottoman
NlmId: 9427844
123:123
JrId: 31287
long title: Revista iberica de parasitologia
short title: Rev Iber Parasitol
ISSN: 0034-9623
ISSN (Online): 
IsoAbbr: Rev Iber Parasitol
NlmId: 9427296
123:123
JrId: 31288
long title: Nihon Eiyo Shokuryo Gakkai shi = Nippon Eiyo Shokuryo Gakkaishi = Journal of Japanese Society of Nutrition and Food Science
short title: Nihon Eiyo Shokuryo Gakkai Shi
ISSN: 0287-3516
ISSN (Online): 1883-2849
IsoAbbr: Nihon Eiyo Shokuryo Gakkai Shi
NlmId: 9318973
123:123
JrId: 31289
long title: Archivos de medicina interna (Montevideo, Uruguay)
short title: Arch Med Intern
ISSN: 0250-3816
ISSN (Online): 1688-423X
IsoAbbr: Arch Med Intern
NlmId: 9203134
123:123
JrId: 31290
long title: Revue de medecine psychosomatique (1985)
short title: Rev Med Psychosom
ISSN: 0298-3850
ISSN (Online): 
IsoAbbr: Rev Med Psychosom
NlmId: 8712300
123:123
JrId: 31291
long title: Forschung und Fortbildung in der Chirurgie des Bewegungsapparates
short title: Forsch Fortbild Chir Bewegungsappar
ISSN: 
ISSN (Online): 
IsoAbbr: Forsch Fortbild Chir Bewegungsappar
NlmId: 8408562
123:123
JrId: 31292
long title: Anais da Faculdade de Medicina do Recife
short title: An Fac Med Recife
ISSN: 
ISSN (Online): 
IsoAbbr: An Fac Med Recife
NlmId: 7806485
123:123
JrId: 31293
long title: Orthopaedic audio-synopsis continuing medical education
short title: Orthop Audiosynop Contin Med Educ
ISSN: 0093-7738
ISSN (Online): 
IsoAbbr: Orthop Audiosynop Contin Med Educ
NlmId: 7604410A
123:123
JrId: 31294
long title: Trudy Leningradskogo sanitarno-gigienicheskogo meditsinskogo instituta
short title: Tr Leningr Sanitarnogig Med Inst
ISSN: 0371-9367
ISSN (Online): 
IsoAbbr: Tr Leningr Sanitarnogig Med Inst
NlmId: 7507643
123:123
JrId: 31295
long title: Rendiconti - Istituto superiore di sanita
short title: Rend Ist Sup Sanit
ISSN: 0370-5811
ISSN (Online): 
IsoAbbr: Rend Ist Sup Sanit
NlmId: 7507425
123:123
JrId: 31296
long title: Boletin de la Sociedad Valenciana de Pediatria
short title: Bol Soc Valencia Pediatr
ISSN: 0489-3824
ISSN (Online): 
IsoAbbr: Bol Soc Valencia Pediatr
NlmId: 7506937
123:123
JrId: 31297
long title: Transactions - American Society of Ophthalmologic and Otolaryngologic Allergy
short title: Trans Am Soc Ophthalmol Otolaryngol Allergy
ISSN: 0066-0655
ISSN (Online): 
IsoAbbr: Trans Am Soc Ophthalmol Otolaryngol Allergy
NlmId: 7506089
123:123
JrId: 31298
long title: Journal of the Association of Medical Illustrators
short title: J Assoc Med Illus
ISSN: 0098-8456
ISSN (Online): 
IsoAbbr: J Assoc Med Illus
NlmId: 7503072
123:123
JrId: 31299
long title: Journal - Newark Beth Israel Hospital
short title: J Newark Beth Isr Hosp
ISSN: 0549-0650
ISSN (Online): 
IsoAbbr: J Newark Beth Isr Hosp
NlmId: 7503040
123:123
JrId: 31300
long title: Problemi na onkologiiata
short title: Probl Onkol
ISSN: 0323-9209
ISSN (Online): 
IsoAbbr: Probl Onkol
NlmId: 7502161
123:123
JrId: 31301
long title: Progresos de pediatria y puericultura
short title: Prog Pediatr Pueric
ISSN: 0033-0515
ISSN (Online): 
IsoAbbr: Prog Pediatr Pueric
NlmId: 60030180R
123:123
JrId: 31302
long title: I. C. R. S. medical reports
short title: ICRS Med Rep
ISSN: 
ISSN (Online): 
IsoAbbr: ICRS Med Rep
NlmId: 59430280R
123:123
JrId: 31303
long title: Giornale di biochimica
short title: G Biochim
ISSN: 0434-0272
ISSN (Online): 
IsoAbbr: G Biochim
NlmId: 2985106R
123:123
JrId: 31304
long title: Postgraduate seminar. American Urological Association. North Central Section
short title: Postgrad Semin Am Urol Assoc North Cent
ISSN: 
ISSN (Online): 
IsoAbbr: Postgrad Semin Am Urol Assoc North Cent
NlmId: 23610900R
123:123
JrId: 31305
long title: WADC technical report. United States. Air Force. Wright Air Development Center, Dayton, Ohio
short title: WADC Tech Rep United States Air Force Wright Air Dev Cent Day Ohio
ISSN: 
ISSN (Online): 
IsoAbbr: WADC Tech Rep United States Air Force Wright Air Dev Cent Day Ohio
NlmId: 22420090R
123:123
JrId: 31306
long title: [Report no.] NAEC-ACEL-. United States. Aerospace Crew Equipment Laboratory, Philadelphia
short title: Rep No NAEC ACEL United States Aerosp Crew Equip Lab Phila
ISSN: 
ISSN (Online): 
IsoAbbr: Rep No NAEC ACEL United States Aerosp Crew Equip Lab Phila
NlmId: 22420180R
123:123
JrId: 31307
long title: Wiener Beitrage zur Hals-, Nasen- und Ohrenheilkunde
short title: Wien Beitr Hals Nasen Ohrenheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Hals Nasen Ohrenheilkd
NlmId: 21620760R
123:123
JrId: 31308
long title: United States Armed Forces medical journal
short title: U S Armed Forces Med J
ISSN: 0566-0777
ISSN (Online): 
IsoAbbr: U S Armed Forces Med J
NlmId: 21410750R
123:123
JrId: 31309
long title: Internationale Zeitschrift fur physikalische Medizin und Rehabilitation, mit Zentralblatt fur die gesamte Rehabilitation
short title: Int Z Phys Med Rehabil
ISSN: 
ISSN (Online): 
IsoAbbr: Int Z Phys Med Rehabil
NlmId: 21350220R
123:123
JrId: 31310
long title: [Zasshi] Tokyo Jikeikai medical journal. Tokyo Jikeikai Ika Daigaku
short title: Tokyo Jikeikai Ika Daigaku Zasshi
ISSN: 0375-9172
ISSN (Online): 
IsoAbbr: Tokyo Jikeikai Ika Daigaku Zasshi
NlmId: 21220300R
123:123
JrId: 31311
long title: Studies from the Tokugawa Institute. Tokugawa Seibutsugaku Kenkyusho, Tokyo
short title: Stud Tokugawa Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Tokugawa Inst
NlmId: 21220180R
123:123
JrId: 31312
long title: Atti della Societa italiana di dermatologia e sifilografia e delle sezioni interprovinciali. Societa italiana di dermatologia e sifilografia
short title: Soc Ital Dermatol Sifilogr Sezioni Interprov Soc Ital Dermatol Sifilogr
ISSN: 
ISSN (Online): 
IsoAbbr: Soc Ital Dermatol Sifilogr Sezioni Interprov Soc Ital Dermatol Sifilogr
NlmId: 20820760R
123:123
JrId: 31313
long title: Skin
short title: Skin (Los Angeles)
ISSN: 0560-2076
ISSN (Online): 
IsoAbbr: Skin (Los Angeles)
NlmId: 20740650R
123:123
JrId: 31314
long title: Scientia genetica_ periodico di genetica per i paesi latini
short title: Sci Genet
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Genet
NlmId: 20640150R
123:123
JrId: 31315
long title: Annual report of the Council. Royal Society of Health (Great Britain)
short title: Annu Rep R Soc Promot Health
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Rep R Soc Promot Health
NlmId: 20440830R
123:123
JrId: 31316
long title: Bulletin. Roslyn, N. Y. St. Francis Hospital and Sanatorium for Cardiac Children
short title: Heart Cent Bull (Roslyn)
ISSN: 
ISSN (Online): 
IsoAbbr: Heart Cent Bull (Roslyn)
NlmId: 20440140R
123:123
JrId: 31317
long title: Revista medica do sul de Minas
short title: Rev Medica Minas
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Medica Minas
NlmId: 20240440R
123:123
JrId: 31318
long title: Revista clinica de Sao Paulo
short title: Rev Clin Sao Paulo
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Clin Sao Paulo
NlmId: 20140390R
123:123
JrId: 31319
long title: Regensburger Jahrbuch fur arztliche Fortbildung
short title: Regensb Jahrb Arztl Fortbild
ISSN: 
ISSN (Online): 
IsoAbbr: Regensb Jahrb Arztl Fortbild
NlmId: 20040740R
123:123
JrId: 31320
long title: Pinheiros terapeutico
short title: Pinheiros Ter
ISSN: 
ISSN (Online): 
IsoAbbr: Pinheiros Ter
NlmId: 19630410R
123:123
JrId: 31321
long title: Die Pharmazeutische Industrie
short title: Pharm Ind
ISSN: 0031-711X
ISSN (Online): 
IsoAbbr: Pharm Ind
NlmId: 19610500R
123:123
JrId: 31322
long title: Pediatria de las Americas
short title: Pediatr Am
ISSN: 
ISSN (Online): 
IsoAbbr: Pediatr Am
NlmId: 19530270R
123:123
JrId: 31323
long title: [Nihon iji shinpo] = Japanese medical journal
short title: Jpn Med J
ISSN: 0385-9215
ISSN (Online): 
IsoAbbr: Jpn Med J
NlmId: 19130030R
123:123
JrId: 31324
long title: The New Orleans medical and surgical journal
short title: New Orleans Med Surg J
ISSN: 0097-1790
ISSN (Online): 
IsoAbbr: New Orleans Med Surg J
NlmId: 19030340R
123:123
JrId: 31325
long title: Neumologia y cirugia de torax
short title: Neumol Cir Torax
ISSN: 0028-3746
ISSN (Online): 
IsoAbbr: Neumol Cir Torax
NlmId: 19020050R
123:123
JrId: 31326
long title: Bulletin (St. Louis Park Medical Center)
short title: Bull St Louis Park Med Cen
ISSN: 
ISSN (Online): 
IsoAbbr: Bull St Louis Park Med Cen
NlmId: 18730050R
123:123
JrId: 31327
long title: Medicina infantil
short title: Med Infant
ISSN: 
ISSN (Online): 
IsoAbbr: Med Infant
NlmId: 18540600R
123:123
JrId: 31328
long title: Makedonski medicinski pregled. Revue medicale macedonienne
short title: Makedon Med Pregl
ISSN: 0025-1097
ISSN (Online): 
IsoAbbr: Makedon Med Pregl
NlmId: 18420240R
123:123
JrId: 31329
long title: Journal of clinical and experimental psychopathology
short title: J Clin Exp Psychopathol
ISSN: 
ISSN (Online): 
IsoAbbr: J Clin Exp Psychopathol
NlmId: 17840130R
123:123
JrId: 31330
long title: Journal des praticiens_ revue generale de clinique et de therapeutique
short title: J Prat Rev Gen Clin Ther
ISSN: 
ISSN (Online): 
IsoAbbr: J Prat Rev Gen Clin Ther
NlmId: 17820280R
123:123
JrId: 31332
long title: Imprensa medica
short title: Imprensa Medica
ISSN: 
ISSN (Online): 
IsoAbbr: Imprensa Medica
NlmId: 17530180R
123:123
JrId: 31333
long title: Igiene e sanita pubblica. Collana di monografie
short title: Ig Sanita Pubblica Collana Monogr
ISSN: 
ISSN (Online): 
IsoAbbr: Ig Sanita Pubblica Collana Monogr
NlmId: 17520220R
123:123
JrId: 31334
long title: Scientific review
short title: Guigoz Sci Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Guigoz Sci Rev
NlmId: 17220170R
123:123
JrId: 31335
long title: Sbornik pro pathofysiologii traveni a vyzivy_ gastroenterologia bohema
short title: Sb Pathofysiol Traveni Vyz Gastroenterol Bohema
ISSN: 
ISSN (Online): 
IsoAbbr: Sb Pathofysiol Traveni Vyz Gastroenterol Bohema
NlmId: 17040190R
123:123
JrId: 31336
long title: Folia endocrinologica_ mensile di incretologia e incretoterapia
short title: Folia Endocrinol Mens Incretologia Incretoterapia
ISSN: 
ISSN (Online): 
IsoAbbr: Folia Endocrinol Mens Incretologia Incretoterapia
NlmId: 16940290R
123:123
JrId: 31337
long title: L'echo medical du nord
short title: Echo Med Nord
ISSN: 
ISSN (Online): 
IsoAbbr: Echo Med Nord
NlmId: 16650110R
123:123
JrId: 31338
long title: Documenta Geigy. Acta rheumatologica. [English ed.]
short title: Doc Geigy Acta Rheumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Doc Geigy Acta Rheumatol
NlmId: 16630420R
123:123
JrId: 31339
long title: Chekhoslovatskaia fiziologiia
short title: Chekh Fiziol
ISSN: 
ISSN (Online): 
IsoAbbr: Chekh Fiziol
NlmId: 16120460R
123:123
JrId: 31340
long title: Le Centre-est medical
short title: Cent Est Med
ISSN: 
ISSN (Online): 
IsoAbbr: Cent Est Med
NlmId: 16110290R
123:123
JrId: 31341
long title: Publication. Cayenne, French Guiana. Institut Pasteur de la Guyane francaise et de l'Inini
short title: Publ Inst Pasteur Guyane Fr Inini
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Inst Pasteur Guyane Fr Inini
NlmId: 16040640R
123:123
JrId: 31342
long title: Cancer progress
short title: Cancer Prog
ISSN: 
ISSN (Online): 
IsoAbbr: Cancer Prog
NlmId: 16030320R
123:123
JrId: 31343
long title: The Bulletin of the Tulane Medical Faculty
short title: Bull Tulane Univ Med Fac
ISSN: 0041-400X
ISSN (Online): 
IsoAbbr: Bull Tulane Univ Med Fac
NlmId: 15910040R
123:123
JrId: 31344
long title: Archivio di farmacologia sperimentale e scienze affini
short title: Arch Farmacol Sper Sci Affin
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Farmacol Sper Sci Affin
NlmId: 15220090R
123:123
JrId: 31345
long title: Archeion iatrikon epistemon
short title: Arch Iatr Epistem
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Iatr Epistem
NlmId: 15120480R
123:123
JrId: 31346
long title: Annali di medicina navale e tropicale
short title: Ann Med Nav Trop
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Med Nav Trop
NlmId: 15020060R
123:123
JrId: 31347
long title: American journal of syphilis, gonorrhea, and venereal diseases
short title: Am J Syph Gonorrhea Vener Dis
ISSN: 0096-6738
ISSN (Online): 
IsoAbbr: Am J Syph Gonorrhea Vener Dis
NlmId: 14830110R
123:123
JrId: 31348
long title: Transactions. American College of Cardiology
short title: Trans Am Coll Cardiol
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Am Coll Cardiol
NlmId: 14810120R
123:123
JrId: 31349
long title: Algerie medicale
short title: Alger Medicale
ISSN: 
ISSN (Online): 
IsoAbbr: Alger Medicale
NlmId: 14720550R
123:123
JrId: 31350
long title: Acta chirurgica Patavina
short title: Acta Chir Patav
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Chir Patav
NlmId: 14530010R
123:123
JrId: 31351
long title: Abbottempo
short title: Abbottempo
ISSN: 0567-4824
ISSN (Online): 
IsoAbbr: Abbottempo
NlmId: 14480040R
123:123
JrId: 31352
long title: Presbyterian-St. Luke's Hospital medical bulletin
short title: Presbyt St Lukes Hosp Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Presbyt St Lukes Hosp Med Bull
NlmId: 1277377
123:123
JrId: 31353
long title: Sprawozdania z czynnosci i posiedzen - Lodzkie Towarzystwo Naukowe
short title: Spraw Czynnosci Posiedz Lodz Tow Nauk
ISSN: 0208-628X
ISSN (Online): 
IsoAbbr: Spraw Czynnosci Posiedz Lodz Tow Nauk
NlmId: 0432606
123:123
JrId: 31354
long title: Zentralblatt fur Haut- und Geschlechtskrankheiten, sowie deren Grenzgebiete
short title: Zentralbl Haut Geschlechtskr Grenzgeb
ISSN: 
ISSN (Online): 
IsoAbbr: Zentralbl Haut Geschlechtskr Grenzgeb
NlmId: 0423435
123:123
JrId: 31355
long title: Seishin igaku. Clinical psychiatry
short title: Seishin Igaku
ISSN: 0488-1281
ISSN (Online): 
IsoAbbr: Seishin Igaku
NlmId: 0413565
123:123
JrId: 31356
long title: Neuropsichiatria
short title: Neuropsichiatria
ISSN: 0028-3916
ISSN (Online): 
IsoAbbr: Neuropsichiatria
NlmId: 0404442
123:123
JrId: 31357
long title: Refu'ah veterinarit : riv'on Histadrut ha-rof'im ha-veterinariyim be-Erets-Yisra'el
short title: Refu Vet
ISSN: 0034-3153
ISSN (Online): 
IsoAbbr: Refu Vet
NlmId: 0404473
123:123
JrId: 31358
long title: Farmacja polska
short title: Farm Pol
ISSN: 0014-8261
ISSN (Online): 
IsoAbbr: Farm Pol
NlmId: 0400670
123:123
JrId: 31359
long title: Arquivos mineiros de leprologia
short title: Arq Min Leprol
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Min Leprol
NlmId: 0376321
123:123
JrId: 31360
long title: The Glaxo volume_ an occasional contribution to the science and art of medicine
short title: Glaxo Vol Occas Contrib Sci Art Med
ISSN: 
ISSN (Online): 
IsoAbbr: Glaxo Vol Occas Contrib Sci Art Med
NlmId: 0374644
123:123
JrId: 31361
long title: Hospitalis
short title: Hospitalis
ISSN: 0018-5930
ISSN (Online): 
IsoAbbr: Hospitalis
NlmId: 0373015
123:123
JrId: 31362
long title: Chirurgia urologica
short title: Chir Urol
ISSN: 0009-4811
ISSN (Online): 
IsoAbbr: Chir Urol
NlmId: 0372571
123:123
JrId: 31363
long title: Ergebnisse der gesamten Tuberkuloseforschung
short title: Ergeb Gesamten Tuberkuloseforsch
ISSN: 
ISSN (Online): 
IsoAbbr: Ergeb Gesamten Tuberkuloseforsch
NlmId: 0330460
123:123
JrId: 31364
long title: Therapeutische Berichte
short title: Ther Ber
ISSN: 
ISSN (Online): 
IsoAbbr: Ther Ber
NlmId: 0223727
123:123
JrId: 31365
long title: Revista Kuba de medicina tropical y parasitologia
short title: Rev Kuba Med Trop Parasitol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Kuba Med Trop Parasitol
NlmId: 0204312
123:123
JrId: 31366
long title: Technical report. New York Naval Shipyard. Material Laboratory
short title: Tech Rep NY Nav Shipyard Mater Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Rep NY Nav Shipyard Mater Lab
NlmId: 0103775
123:123
JrId: 31367
long title: Sinai Hospital journal
short title: Sinai Hosp J (Balt)
ISSN: 0583-337X
ISSN (Online): 
IsoAbbr: Sinai Hosp J (Balt)
NlmId: 0061432
123:123
JrId: 31368
long title: Zeitschrift fur menschliche Vererbungs- und Konstitutionslehre
short title: Z Mensch Vererb Konstitutionsl
ISSN: 
ISSN (Online): 
IsoAbbr: Z Mensch Vererb Konstitutionsl
NlmId: 0033356
123:123
JrId: 31369
long title: Cahiers R. M. F.: bulletin medical-guide du praticien-revue medicale francaise
short title: Cah Rmf Bull Med Guide Pract Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Rmf Bull Med Guide Pract Rev
NlmId: 0004457
123:123
JrId: 31370
long title: Archives internationales de neurologie, des maladies hereditaires, de medecine mentale et psychosomatique
short title: Arch Int Neurol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Int Neurol
NlmId: 0002344
123:123
JrId: 31371
long title: Schweizer Archiv fur Neurologie und Psychiatrie. Archives suisses de neurologie et de psychiatrie. Archivio svizzero di neurologia e psichiatria
short title: Schweiz Arch Neurol Psychiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Arch Neurol Psychiatr
NlmId: 20630130R
123:123
JrId: 31372
long title: American review of tuberculosis
short title: Am Rev Tuberc
ISSN: 0096-0381
ISSN (Online): 
IsoAbbr: Am Rev Tuberc
NlmId: 14840640R
123:123
JrId: 31373
long title: Wehrmedizinische Mitteilungen
short title: Wehrmed Mitt
ISSN: 
ISSN (Online): 
IsoAbbr: Wehrmed Mitt
NlmId: 0114367
123:123
JrId: 31374
long title: The California clinician
short title: Calif Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Calif Clin
NlmId: 16020110R
123:123
JrId: 31375
long title: Voprosy fiziologii
short title: Vopr Fiziol
ISSN: 
ISSN (Online): 
IsoAbbr: Vopr Fiziol
NlmId: 21540050R
123:123
JrId: 31376
long title: Zbornik prac. Univerzita Pavla Jozefa Safarika v Kosiciach. Lekarska fakulta
short title: Zb Lek Fak Kosice
ISSN: 
ISSN (Online): 
IsoAbbr: Zb Lek Fak Kosice
NlmId: 0236257
123:123
JrId: 31377
long title: Anotaciones pediatricas
short title: Anot Pediatr
ISSN: 0402-5555
ISSN (Online): 
IsoAbbr: Anot Pediatr
NlmId: 2985152R
123:123
JrId: 31378
long title: L' Evolution medicale
short title: Evol Med
ISSN: 0014-3847
ISSN (Online): 
IsoAbbr: Evol Med
NlmId: 0370705
123:123
JrId: 31379
long title: Revista de otorrinolaringologia
short title: Rev Otorrinolaringol
ISSN: 0034-8643
ISSN (Online): 
IsoAbbr: Rev Otorrinolaringol
NlmId: 0425622
123:123
JrId: 31380
long title: [Ochanomizu igaku zasshi] : the Ochanomizu medical journal
short title: Ochanomizu Igaku Zasshi
ISSN: 0472-4674
ISSN (Online): 
IsoAbbr: Ochanomizu Igaku Zasshi
NlmId: 19310700R
123:123
JrId: 31381
long title: Rivista di psicoanalisi
short title: Riv Psicoanal
ISSN: 0035-6492
ISSN (Online): 
IsoAbbr: Riv Psicoanal
NlmId: 20420640R
123:123
JrId: 31382
long title: Medical digest
short title: Med Dig
ISSN: 0025-7184
ISSN (Online): 
IsoAbbr: Med Dig
NlmId: 2985238R
123:123
JrId: 31383
long title: Remedes-Actualites
short title: Rem Actual
ISSN: 0484-3800
ISSN (Online): 
IsoAbbr: Rem Actual
NlmId: 0024571
123:123
JrId: 31384
long title: Journal belge de medecine physique et de rhumatologie. Belgisch tijdschrift voor fysische geneeskunde en reumatologie
short title: J Belge Med Phys Rhumatol
ISSN: 0368-1459
ISSN (Online): 
IsoAbbr: J Belge Med Phys Rhumatol
NlmId: 0071431
123:123
JrId: 31385
long title: Der Deutsche Apotheker
short title: Dtsch Apoth
ISSN: 0366-8622
ISSN (Online): 
IsoAbbr: Dtsch Apoth
NlmId: 1307022
123:123
JrId: 31386
long title: A.M.A. archives of neurology
short title: AMA Arch Neurol
ISSN: 0375-8540
ISSN (Online): 
IsoAbbr: AMA Arch Neurol
NlmId: 14470110R
123:123
JrId: 31387
long title: IRE transactions on bio-medical electronics
short title: Ire Trans Biomed Electron
ISSN: 0096-1884
ISSN (Online): 
IsoAbbr: Ire Trans Biomed Electron
NlmId: 17510200R
123:123
JrId: 31388
long title: The Leech
short title: Leech
ISSN: 0457-3277
ISSN (Online): 
IsoAbbr: Leech
NlmId: 18310430R
123:123
JrId: 31389
long title: Revista medica de Cordoba
short title: Rev Med Cordoba
ISSN: 0370-6125
ISSN (Online): 
IsoAbbr: Rev Med Cordoba
NlmId: 20240190R
123:123
JrId: 31390
long title: Archives of pediatrics
short title: Arch Pediatr
ISSN: 0096-6630
ISSN (Online): 
IsoAbbr: Arch Pediatr
NlmId: 15210180R
123:123
JrId: 31391
long title: Archives internationales de physiologie
short title: Arch Int Physiol
ISSN: 0301-4541
ISSN (Online): 
IsoAbbr: Arch Int Physiol
NlmId: 0405354
123:123
JrId: 31392
long title: L' Hopital
short title: Hopital
ISSN: 
ISSN (Online): 
IsoAbbr: Hopital
NlmId: 1301165
123:123
JrId: 31393
long title: Ceskoslovenska morfologie
short title: Cesk Morfol
ISSN: 
ISSN (Online): 
IsoAbbr: Cesk Morfol
NlmId: 0204372
123:123
JrId: 31394
long title: Les entretiens de Bichat. Medecine. Entretiens de Bichat
short title: Entret Bichat Med Entret Bichat
ISSN: 
ISSN (Online): 
IsoAbbr: Entret Bichat Med Entret Bichat
NlmId: 0241230
123:123
JrId: 31395
long title: Voprosy kliniki i lecheniia zlokachestvennykh novoobrazovanii
short title: Vopr Klin Lecheniia Zlokachestvennykh Novoobraz
ISSN: 
ISSN (Online): 
IsoAbbr: Vopr Klin Lecheniia Zlokachestvennykh Novoobraz
NlmId: 0152445
123:123
JrId: 31396
long title: Bulletin du C. E. R. P
short title: Bull Cerp
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Cerp
NlmId: 0163727
123:123
JrId: 31397
long title: Medical world
short title: Med World
ISSN: 
ISSN (Online): 
IsoAbbr: Med World
NlmId: 0170272
123:123
JrId: 31398
long title: Zahnarztliche Welt, zahnarztliche Reform, ZWR
short title: Zahnarztl Welt Zahnarztl Reform Zwr
ISSN: 
ISSN (Online): 
IsoAbbr: Zahnarztl Welt Zahnarztl Reform Zwr
NlmId: 0171527
123:123
JrId: 31399
long title: Journal of projective techniques
short title: J Proj Tech
ISSN: 
ISSN (Online): 
IsoAbbr: J Proj Tech
NlmId: 0052130
123:123
JrId: 31400
long title: Zeitschrift fur Immunitats- und Allergieforschung
short title: Z Immunitats Allergieforsch
ISSN: 
ISSN (Online): 
IsoAbbr: Z Immunitats Allergieforsch
NlmId: 0053225
123:123
JrId: 31401
long title: Revue medicale de Nancy
short title: Rev Med Nancy
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Nancy
NlmId: 0204063
123:123
JrId: 31402
long title: Revue des sciences medicales
short title: Rev Sci Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sci Med
NlmId: 0204314
123:123
JrId: 31403
long title: Omnia medica. Supplemento
short title: Omnia Med Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Omnia Med Suppl
NlmId: 0212475
123:123
JrId: 31404
long title: Aggiornamenti sulle malattie da infezione
short title: Aggiorn Sulle Mal Infez
ISSN: 
ISSN (Online): 
IsoAbbr: Aggiorn Sulle Mal Infez
NlmId: 1260261
123:123
JrId: 31405
long title: Acta tuberculosea Belgica
short title: Acta Tuberc Belg
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Tuberc Belg
NlmId: 14610280R
123:123
JrId: 31406
long title: American practitioner and digest of treatment
short title: Am Pract Dig Treat
ISSN: 
ISSN (Online): 
IsoAbbr: Am Pract Dig Treat
NlmId: 14840350R
123:123
JrId: 31407
long title: The Dental journal of Australia
short title: Dent J Aust
ISSN: 
ISSN (Online): 
IsoAbbr: Dent J Aust
NlmId: 16520450R
123:123
JrId: 31408
long title: Giornale italiano di anestesiologia
short title: G Ital Anestesiol
ISSN: 
ISSN (Online): 
IsoAbbr: G Ital Anestesiol
NlmId: 17140050R
123:123
JrId: 31409
long title: Medicina del deporte y del trabajo
short title: Med Deporte Trab
ISSN: 
ISSN (Online): 
IsoAbbr: Med Deporte Trab
NlmId: 18540440R
123:123
JrId: 31410
long title: Revue belge de stomatologie. Belgisch tijdschrift voor stomatologie
short title: Rev Belge Stomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Belge Stomatol
NlmId: 20320170R
123:123
JrId: 31411
long title: La Pathologie generale
short title: Pathol Gen
ISSN: 
ISSN (Online): 
IsoAbbr: Pathol Gen
NlmId: 20320400R
123:123
JrId: 31412
long title: Journal - Michigan State Medical Society
short title: J Mich State Med Soc
ISSN: 0098-7522
ISSN (Online): 
IsoAbbr: J Mich State Med Soc
NlmId: 7503038
123:123
JrId: 31413
long title: Medical bulletin of the U. S. Army, Europe. United States. Army, Europe. Medical Division
short title: Med Bull US Army Eur
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull US Army Eur
NlmId: 22210310R
123:123
JrId: 31414
long title: Praxis der Psychotherapie
short title: Prax Psychother
ISSN: 0032-7077
ISSN (Online): 
IsoAbbr: Prax Psychother
NlmId: 0413136
123:123
JrId: 31415
long title: The London Hospital gazette
short title: Lond Hosp Gaz
ISSN: 0024-6050
ISSN (Online): 
IsoAbbr: Lond Hosp Gaz
NlmId: 0015362
123:123
JrId: 31416
long title: Pavlov journal of higher nervous activity
short title: Pavlov J High Nerv Act
ISSN: 0553-416X
ISSN (Online): 
IsoAbbr: Pavlov J High Nerv Act
NlmId: 0172416
123:123
JrId: 31417
long title: The Indian journal of medicine & surgery
short title: Indian J Med Surg
ISSN: 0019-5367
ISSN (Online): 
IsoAbbr: Indian J Med Surg
NlmId: 0374702
123:123
JrId: 31418
long title: Medical proceedings : a South African journal for the advancement of medical science = Mediese bydraes : 'n Suid-Afrikaanse tydskrif vir die bevordering van die geneeskunde
short title: Med Proc (Johannesb)
ISSN: 0025-7443
ISSN (Online): 
IsoAbbr: Med Proc (Johannesb)
NlmId: 2985242R
123:123
JrId: 31419
long title: Tidskrift i militar halsovard
short title: Tidskr Mil Halsov
ISSN: 
ISSN (Online): 
IsoAbbr: Tidskr Mil Halsov
NlmId: 0034745
123:123
JrId: 31420
long title: Revista argentina de reumatologia
short title: Rev Argent Reumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Argent Reumatol
NlmId: 20140020R
123:123
JrId: 31421
long title: Public health nursing
short title: Public Health Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: Public Health Nurs
NlmId: 19930080R
123:123
JrId: 31422
long title: Progressos da medicina
short title: Prog Med
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Med
NlmId: 19840200R
123:123
JrId: 31423
long title: Parodontopathies
short title: Parodontopathies
ISSN: 
ISSN (Online): 
IsoAbbr: Parodontopathies
NlmId: 9875617
123:123
JrId: 31424
long title: Bulletin of the World Health Organization. Supplement
short title: Bull World Health Org Suppl
ISSN: 0510-8659
ISSN (Online): 
IsoAbbr: Bull World Health Org Suppl
NlmId: 8103493
123:123
JrId: 31425
long title: Szczecinskie Towarzystwo Naukowe, Wydzial Nauk Lekarskich
short title: Szczecin Tow Nauk Wydz Nauk Lek
ISSN: 0082-125X
ISSN (Online): 
IsoAbbr: Szczecin Tow Nauk Wydz Nauk Lek
NlmId: 7809101
123:123
JrId: 31426
long title: Aktuelle Probleme der Phoniatrie und Logopadie. Current problems in phoniatrics and logopedics. Problemes actuels de phoniatrie et de logopedie
short title: Aktuel Probl Phoniatr Logop
ISSN: 0070-2072
ISSN (Online): 
IsoAbbr: Aktuel Probl Phoniatr Logop
NlmId: 7611910
123:123
JrId: 31427
long title: Trudy - Institut normal'noi i patologicheskoi fiziologii
short title: Tr Inst Norm Patol Fiziol
ISSN: 0515-9369
ISSN (Online): 
IsoAbbr: Tr Inst Norm Patol Fiziol
NlmId: 7507570
123:123
JrId: 31428
long title: Anales de la Casa de Salud Valdecilla
short title: An Casa Salud Valdecilla
ISSN: 0301-3839
ISSN (Online): 
IsoAbbr: An Casa Salud Valdecilla
NlmId: 7506830
123:123
JrId: 31429
long title: Quarterly review of allergy and applied immunology
short title: Q Rev Allergy Appl Immunol
ISSN: 
ISSN (Online): 
IsoAbbr: Q Rev Allergy Appl Immunol
NlmId: 59310090R
123:123
JrId: 31430
long title: Probleme. Symposien aktueller therapeutischer
short title: Probl Symp Aktuell Ther
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Symp Aktuell Ther
NlmId: 24930260R
123:123
JrId: 31431
long title: Suffield technical paper. Canada. Suffield Experimental Station, Ralston, Alta
short title: Suffield Tech Pap Can Suffield Exp Stn Ralston Alta
ISSN: 
ISSN (Online): 
IsoAbbr: Suffield Tech Pap Can Suffield Exp Stn Ralston Alta
NlmId: 22940010R
123:123
JrId: 31432
long title: Research report. Naval Medical Research Institute (U.S.)
short title: Res Rep Nav Med Res Inst (US)
ISSN: 
ISSN (Online): 
IsoAbbr: Res Rep Nav Med Res Inst (US)
NlmId: 22420790R
123:123
JrId: 31433
long title: Technical report. CRDLR. U.S. Army Chemical Research and Development Laboratories
short title: Tech Rep CRDLR US Army Chem Res Dev Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Rep CRDLR US Army Chem Res Dev Lab
NlmId: 22130290R
123:123
JrId: 31434
long title: Bulletin. World Medical Association
short title: Bull World Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull World Med Assoc
NlmId: 21630630R
123:123
JrId: 31435
long title: Wiener Beitrage zur Hygiene
short title: Wien Beitr Hyg
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Hyg
NlmId: 21620770R
123:123
JrId: 31436
long title: Supplement ... to the Public health reports
short title: Suppl Public Health Rep
ISSN: 1050-0952
ISSN (Online): 
IsoAbbr: Suppl Public Health Rep
NlmId: 21420630R
123:123
JrId: 31437
long title: Taehan Sanbuinkwa Hakhoe chapchi = Korean journal of obstetrics and gynecology
short title: Taehan Sanbuinkwa Hakhoe Chapchi
ISSN: 0494-4755
ISSN (Online): 
IsoAbbr: Taehan Sanbuinkwa Hakhoe Chapchi
NlmId: 21110170R
123:123
JrId: 31438
long title: Suomen apteekkarilehti. Finlands apotekartidning
short title: Suom Apteenkkaril
ISSN: 0355-533X
ISSN (Online): 
IsoAbbr: Suom Apteenkkaril
NlmId: 21030330R
123:123
JrId: 31439
long title: Sewage and industrial wastes
short title: Sewage Ind Waste
ISSN: 0096-364X
ISSN (Online): 
IsoAbbr: Sewage Ind Waste
NlmId: 20720310R
123:123
JrId: 31440
long title: Roentgen-Europ_ radiodiagnostic clinique europeen
short title: Rontgeneur Radiodiagn Clin Eur
ISSN: 
ISSN (Online): 
IsoAbbr: Rontgeneur Radiodiagn Clin Eur
NlmId: 20430710R
123:123
JrId: 31441
long title: Revista odontologica do Parana
short title: Rev Odontol Parana
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontol Parana
NlmId: 20310240R
123:123
JrId: 31442
long title: Revista de publicaciones navales_ suplemento de Sanidad naval
short title: Rev Publ Nav
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Publ Nav
NlmId: 20220410R
123:123
JrId: 31443
long title: Revista brasileira de tuberculose e doencas toracicas
short title: Rev Bras Tuberc Doencas Torac
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Bras Tuberc Doencas Torac
NlmId: 20140230R
123:123
JrId: 31444
long title: Psyche_ revue internationale des sciences de l'homme et de psychanalyse
short title: Psyche Rev Int Sci Homme Psychanal
ISSN: 
ISSN (Online): 
IsoAbbr: Psyche Rev Int Sci Homme Psychanal
NlmId: 19910110R
123:123
JrId: 31445
long title: Problems of hematology and blood transfusion. Problemy gematologii i perelivaniia krovi
short title: Probl Hematol Blood Transfus
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Hematol Blood Transfus
NlmId: 19810030R
123:123
JrId: 31446
long title: Atti. Universita di Palermo. Clinica oto-rino-laringoiatrica
short title: Atti Clin Otorinolaringoitr Univ Palermo
ISSN: 
ISSN (Online): 
IsoAbbr: Atti Clin Otorinolaringoitr Univ Palermo
NlmId: 19510530R
123:123
JrId: 31447
long title: Quarterly bulletin. Northwestern University (Evanston, Ill.). Medical School
short title: Q Bull Northwest Univ Med Sch
ISSN: 
ISSN (Online): 
IsoAbbr: Q Bull Northwest Univ Med Sch
NlmId: 19220080R
123:123
JrId: 31448
long title: Bulletin. Hospital for Special Surgery
short title: Bull Hosp Spec Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Hosp Spec Surg
NlmId: 19031080R
123:123
JrId: 31449
long title: Journal. National Malaria Society
short title: J Natl Malar Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Natl Malar Soc
NlmId: 18930020R
123:123
JrId: 31450
long title: Trudy. Moscow (Russia). Vsesoiuznyi nauchno-issledovatel'skii vitaminnyi institut
short title: Trudy Mosc Russ Vsesoiuznyi Nauchno Issled Vitam Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Trudy Mosc Russ Vsesoiuznyi Nauchno Issled Vitam Inst
NlmId: 18830450R
123:123
JrId: 31451
long title: The Middle East medical journal
short title: Middle East Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Middle East Med J
NlmId: 18710550R
123:123
JrId: 31452
long title: Medecine dans le monde
short title: Med Monde
ISSN: 
ISSN (Online): 
IsoAbbr: Med Monde
NlmId: 18440250R
123:123
JrId: 31453
long title: [Tsa chih] [Journal of the] Alumni of the University of Takau. Gaoxiong yi xue yuan. Tong xue hui
short title: Tsa Chih Gaoxiong Yi Xue Yuan Tong Xue Hui
ISSN: 
ISSN (Online): 
IsoAbbr: Tsa Chih Gaoxiong Yi Xue Yuan Tong Xue Hui
NlmId: 18120140R
123:123
JrId: 31454
long title: Journal of microbiology, epidemiology and immunobiology. Zhurnal mikrobiologii, epidemiologii i immunobiologii
short title: J Microbiol Epidemiol Immunobiol
ISSN: 
ISSN (Online): 
IsoAbbr: J Microbiol Epidemiol Immunobiol
NlmId: 17920150R
123:123
JrId: 31455
long title: Wissenschaftliche Zeitschrift. Mathematisch-naturwissenschaftliche Reihe. Ernst-Moritz-Arndt-Universitat Greifswald
short title: Wiss Z Ernst Moritz Arndt Univ Math
ISSN: 0138-2853
ISSN (Online): 
IsoAbbr: Wiss Z Ernst Moritz Arndt Univ Math
NlmId: 17210390R
123:123
JrId: 31456
long title: Gaz, woda_ technika sanitarna
short title: Gaz Woda Tech
ISSN: 0016-5352
ISSN (Online): 
IsoAbbr: Gaz Woda Tech
NlmId: 17040210R
123:123
JrId: 31457
long title: Fortschritte auf dem Gebiete der Rontgenstrahlen
short title: Fortschr Geb Rontgenstr
ISSN: 
ISSN (Online): 
IsoAbbr: Fortschr Geb Rontgenstr
NlmId: 17010480R
123:123
JrId: 31458
long title: Ergebnisse der Enzymforschung
short title: Ergeb Enzymforsch
ISSN: 
ISSN (Online): 
IsoAbbr: Ergeb Enzymforsch
NlmId: 16810120R
123:123
JrId: 31459
long title: Documenta de medicina geographica et tropica
short title: Doc Med Geogr Trop
ISSN: 
ISSN (Online): 
IsoAbbr: Doc Med Geogr Trop
NlmId: 16630390R
123:123
JrId: 31460
long title: Sbornik trudov. Azerbaidzhanskii gosudarstvennyi meditsinskii institut im. N. Narimanova
short title: Sb Tr Azerbaidzhanskii Gos Meditsinskii Inst N Narimanova
ISSN: 
ISSN (Online): 
IsoAbbr: Sb Tr Azerbaidzhanskii Gos Meditsinskii Inst N Narimanova
NlmId: 15430350R
123:123
JrId: 31461
long title: L'Avenir medical
short title: Avenir Med
ISSN: 0761-1218
ISSN (Online): 
IsoAbbr: Avenir Med
NlmId: 15430170R
123:123
JrId: 31462
long title: Arquivos brasileiros de medicina naval
short title: Arq Bras Med Nav
ISSN: 0365-074X
ISSN (Online): 
IsoAbbr: Arq Bras Med Nav
NlmId: 15310430R
123:123
JrId: 31463
long title: Annales Nestle [English ed.]
short title: Ann Nestle Eng
ISSN: 0517-8606
ISSN (Online): 
IsoAbbr: Ann Nestle Eng
NlmId: 15010200R
123:123
JrId: 31464
long title: Acta radiologica et cancerologica. Bohemoslovencia
short title: Acta Radiol Cancerol
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Radiol Cancerol
NlmId: 14610230R
123:123
JrId: 31465
long title: A.M.A. archives of industrial hygiene and occupational medicine
short title: AMA Arch Ind Hyg Occup Med
ISSN: 
ISSN (Online): 
IsoAbbr: AMA Arch Ind Hyg Occup Med
NlmId: 14470080R
123:123
JrId: 31466
long title: Das Medizinische Periskop Ingelheim
short title: Med Periskop Ingelheim
ISSN: 
ISSN (Online): 
IsoAbbr: Med Periskop Ingelheim
NlmId: 1277203
123:123
JrId: 31467
long title: Semaine medicale professionelle et medico-sociale
short title: Sem Med Prof Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Sem Med Prof Med Soc
NlmId: 1272005
123:123
JrId: 31468
long title: Chiba Igakkai zasshi. The Journal of Chiba Medical Society
short title: J Chiba Med Soc
ISSN: 0009-3459
ISSN (Online): 
IsoAbbr: J Chiba Med Soc
NlmId: 0425641
123:123
JrId: 31469
long title: Gaceta medica
short title: Gac Med (Guayaquil)
ISSN: 0367-3715
ISSN (Online): 
IsoAbbr: Gac Med (Guayaquil)
NlmId: 0423436
123:123
JrId: 31470
long title: Rivista della tubercolosi e delle malattie dell'apparato respiratorio
short title: Riv Tuberc Mal Appar Respir
ISSN: 0483-1454
ISSN (Online): 
IsoAbbr: Riv Tuberc Mal Appar Respir
NlmId: 0420106
123:123
JrId: 31471
long title: Nosokomeiaka chronika
short title: Nosokom Chron
ISSN: 0369-5700
ISSN (Online): 
IsoAbbr: Nosokom Chron
NlmId: 0416621
123:123
JrId: 31472
long title: Philippine journal of ophthalmology and otolaryngology
short title: Philipp J Ophthalmol Otolaryngol
ISSN: 
ISSN (Online): 
IsoAbbr: Philipp J Ophthalmol Otolaryngol
NlmId: 0404460
123:123
JrId: 31473
long title: Annali di neuropsichiatria e psicoanalisi
short title: Ann Neuropsichiatr Psicoanal
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Neuropsichiatr Psicoanal
NlmId: 0401033
123:123
JrId: 31474
long title: Indian journal of otolaryngology
short title: Indian J Otolaryngol
ISSN: 0019-5421
ISSN (Online): 
IsoAbbr: Indian J Otolaryngol
NlmId: 0374705
123:123
JrId: 31475
long title: Deltion. Iatrocheirourgike Hetaireia Athenon
short title: Deltion Iatrocheirourgike Hetaireia Athenon
ISSN: 
ISSN (Online): 
IsoAbbr: Deltion Iatrocheirourgike Hetaireia Athenon
NlmId: 0374664
123:123
JrId: 31476
long title: Annales Nestle. [Deutsche Aufl.]
short title: Ann Nestle Ger
ISSN: 0250-9652
ISSN (Online): 
IsoAbbr: Ann Nestle Ger
NlmId: 0372336
123:123
JrId: 31477
long title: Archivio di ottalmologia
short title: Arch Ottamol
ISSN: 0004-0134
ISSN (Online): 
IsoAbbr: Arch Ottamol
NlmId: 0347200
123:123
JrId: 31479
long title: South African journal of laboratory and clinical medicine. Suid-Afrikaanse tydskrif vir laboratorium- en kliniekwerk
short title: S Afr J Lab Clin Med
ISSN: 0038-2299
ISSN (Online): 
IsoAbbr: S Afr J Lab Clin Med
NlmId: 0263741
123:123
JrId: 31480
long title: Omnia therapeutica
short title: Omnia Ther
ISSN: 
ISSN (Online): 
IsoAbbr: Omnia Ther
NlmId: 0212476
123:123
JrId: 31481
long title: Cultura medica
short title: Cult Med
ISSN: 
ISSN (Online): 
IsoAbbr: Cult Med
NlmId: 0200313
123:123
JrId: 31482
long title: St. Barnabas Hospital medical bulletin
short title: St Barnabas Hosp Med Bull
ISSN: 0558-1761
ISSN (Online): 
IsoAbbr: St Barnabas Hosp Med Bull
NlmId: 0105723
123:123
JrId: 31483
long title: Biulleten'. Russian S.F.S.R. Ministerstvo Zdravookhraneniia. Uchenyi meditsinskii sovet
short title: Biulleten Russ SFSR Minist Zdravookhraneniia Uchenyi Meditsinskii sov
ISSN: 
ISSN (Online): 
IsoAbbr: Biulleten Russ SFSR Minist Zdravookhraneniia Uchenyi Meditsinskii sov
NlmId: 0025435
123:123
JrId: 31484
long title: Medical bulletin (Ann Arbor, Mich.)
short title: Med Bull (Ann Arbor)
ISSN: 0196-5336
ISSN (Online): 
IsoAbbr: Med Bull (Ann Arbor)
NlmId: 9427052
123:123
JrId: 31485
long title: Canadian journal of biochemistry and physiology
short title: Can J Biochem Physiol
ISSN: 
ISSN (Online): 
IsoAbbr: Can J Biochem Physiol
NlmId: 16030030R
123:123
JrId: 31486
long title: Report. Canada. Defence Research Chemical Laboratories
short title: Rep Can Def Res Chem Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Can Def Res Chem Lab
NlmId: 22930240R
123:123
JrId: 31487
long title: Zentralblatt fur Arbeitsmedizin und Arbeitsschutz. Beihefte
short title: Zent Arb Arb Beih
ISSN: 
ISSN (Online): 
IsoAbbr: Zent Arb Arb Beih
NlmId: 21810280R
123:123
JrId: 31488
long title: Helvetica physiologica et pharmacologica acta. Supplementum
short title: Helv Physiol Pharmacol Acta Suppl 1
ISSN: 
ISSN (Online): 
IsoAbbr: Helv Physiol Pharmacol Acta Suppl 1
NlmId: 17330360R
123:123
JrId: 31489
long title: Akademaike iatrike
short title: Akad Iatr
ISSN: 
ISSN (Online): 
IsoAbbr: Akad Iatr
NlmId: 0370453
123:123
JrId: 31490
long title: Revista. Chile. Servicio Nacional de Salud
short title: Rev Serv Nac Salud
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Serv Nac Salud
NlmId: 0071543
123:123
JrId: 31491
long title: Revista medica del Hospital Obrero
short title: Rev Med Hosp Obrero
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Hosp Obrero
NlmId: 0235420
123:123
JrId: 31492
long title: Montreal medical
short title: Montreal Med
ISSN: 
ISSN (Online): 
IsoAbbr: Montreal Med
NlmId: 0253210
123:123
JrId: 31493
long title: Acta tuberculosea Scandinavica. Supplementum
short title: Acta Tuberc Scand Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Tuberc Scand Suppl
NlmId: 14610300R
123:123
JrId: 31494
long title: Der Arztliche Dienst
short title: Arztl Dienst
ISSN: 
ISSN (Online): 
IsoAbbr: Arztl Dienst
NlmId: 14640230R
123:123
JrId: 31495
long title: Arbeitsphysiologie_ internationale Zeitschrift fur angewandte Physiologie
short title: Arbeitsphysiologie
ISSN: 
ISSN (Online): 
IsoAbbr: Arbeitsphysiologie
NlmId: 15120390R
123:123
JrId: 31496
long title: Archives of biochemistry
short title: Arch Biochem
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Biochem
NlmId: 15210080R
123:123
JrId: 31497
long title: The British journal of physical medicine : including its application to industry
short title: Br J Phys Med
ISSN: 
ISSN (Online): 
IsoAbbr: Br J Phys Med
NlmId: 15740010R
123:123
JrId: 31498
long title: The British journal of tuberculosis and diseases of the chest
short title: Br J Tuberc Dis Chest
ISSN: 
ISSN (Online): 
IsoAbbr: Br J Tuberc Dis Chest
NlmId: 15740080R
123:123
JrId: 31499
long title: Izvestiia na meditsinskite instituti. [Bulletin des instituts de medecine]. Bulgarska akademiia na naukite, Sofia. Otdelenie za biologicheski i meditsinski nauki
short title: Izv Meditsinskite Inst Bulg Akad Naukite Sofia Otd Biol Meditsinski Nauki
ISSN: 
ISSN (Online): 
IsoAbbr: Izv Meditsinskite Inst Bulg Akad Naukite Sofia Otd Biol Meditsinski Nauki
NlmId: 15751080R
123:123
JrId: 31500
long title: Bulletin international des services de sante des armees de terre, de mer et de l'air
short title: Bull Int Serv Sante Armees Terre Mer Air
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Int Serv Sante Armees Terre Mer Air
NlmId: 15820130R
123:123
JrId: 31501
long title: Treatment services bulletin. Canada. Dept. of Veterans' Affairs
short title: Treat Serv Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Treat Serv Bull
NlmId: 16020690R
123:123
JrId: 31502
long title: Ergebnisse der Hygiene, Bakteriologie, Immunitatsforschung und experimentellen Therapie
short title: Ergeb Hyg Bakteriol Immunitatsforsch Exp Ther
ISSN: 
ISSN (Online): 
IsoAbbr: Ergeb Hyg Bakteriol Immunitatsforsch Exp Ther
NlmId: 16810160R
123:123
JrId: 31503
long title: Journal international de chirurgie
short title: J Int Chir
ISSN: 
ISSN (Online): 
IsoAbbr: J Int Chir
NlmId: 17640210R
123:123
JrId: 31504
long title: Revista cubana de cardiologia
short title: Rev Cubana Cardiol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cubana Cardiol
NlmId: 20140440R
123:123
JrId: 31505
long title: Igiena
short title: Igiena
ISSN: 0019-1620
ISSN (Online): 
IsoAbbr: Igiena
NlmId: 7502094
123:123
JrId: 31506
long title: Pneumonologike kai phymatiologike epitheoresis
short title: Pneumonol Phymatiologike Epitheor
ISSN: 0551-1062
ISSN (Online): 
IsoAbbr: Pneumonol Phymatiologike Epitheor
NlmId: 7504330
123:123
JrId: 31507
long title: Boletim do Centro de Estudos, Hospital dos Servidores do Estado
short title: Bol Cent Estud Hosp Serv Estado
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Cent Estud Hosp Serv Estado
NlmId: 7505254
123:123
JrId: 31508
long title: Revista do Servico Nacional de Tuberculose
short title: Rev Serv Nac Tubers
ISSN: 0520-8734
ISSN (Online): 
IsoAbbr: Rev Serv Nac Tubers
NlmId: 7505988
123:123
JrId: 31509
long title: Revue de l'atherosclerose
short title: Rev Atheroscler
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Atheroscler
NlmId: 0320677
123:123
JrId: 31510
long title: Quarterly progress report. United States. Air Force. Radiation Laboratory, University of Chicago
short title: Q Prog Rep United States Air Force Radiat Lab Univ Chic
ISSN: 
ISSN (Online): 
IsoAbbr: Q Prog Rep United States Air Force Radiat Lab Univ Chic
NlmId: 22410690R
123:123
JrId: 31511
long title: Boletin de la Sociedad Catalana de Pediatria
short title: Bol Soc Catalana Pediatr
ISSN: 0304-498X
ISSN (Online): 
IsoAbbr: Bol Soc Catalana Pediatr
NlmId: 7506930
123:123
JrId: 31512
long title: Revista de la Facultad de Ciencias Medicas
short title: Rev Fac Cienc Med
ISSN: 0375-0752
ISSN (Online): 
IsoAbbr: Rev Fac Cienc Med
NlmId: 7507458
123:123
JrId: 31513
long title: Trudy - Institut fiziologii imeni I. P. Pavlova
short title: Tr Inst Fiziol Im I P Pavlova
ISSN: 0568-5745
ISSN (Online): 
IsoAbbr: Tr Inst Fiziol Im I P Pavlova
NlmId: 7507568
123:123
JrId: 31514
long title: Trudy Instituta morfologii zhivotnykh im. A. N. Severtsova
short title: Tr Inst Morfol Zhivotn An Severtsova
ISSN: 
ISSN (Online): 
IsoAbbr: Tr Inst Morfol Zhivotn An Severtsova
NlmId: 7507624
123:123
JrId: 31515
long title: Journal of the National Association of Chiropodists
short title: J Natl Assoc Chirop
ISSN: 0360-1684
ISSN (Online): 
IsoAbbr: J Natl Assoc Chirop
NlmId: 7600748
123:123
JrId: 31516
long title: Tuberkulozis es tudobetegsegek
short title: Tuberk Tudobetegsegek
ISSN: 0041-3887
ISSN (Online): 
IsoAbbr: Tuberk Tudobetegsegek
NlmId: 7613535
123:123
JrId: 31517
long title: The Australian and New Zealand general practitioner
short title: Aust N Z Gen Pract
ISSN: 0045-0227
ISSN (Online): 
IsoAbbr: Aust N Z Gen Pract
NlmId: 7805150
123:123
JrId: 31518
long title: Medicine
short title: Medicine
ISSN: 0190-051X
ISSN (Online): 
IsoAbbr: Medicine
NlmId: 7806078
123:123
JrId: 31520
long title: Tufts folia medica
short title: Tufts Folia Med
ISSN: 
ISSN (Online): 
IsoAbbr: Tufts Folia Med
NlmId: 0135024
123:123
JrId: 31521
long title: Boletin. Sociedad de Cirugia del Uruguay
short title: Bol Soc Cir Urug
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Soc Cir Urug
NlmId: 0143406
123:123
JrId: 31522
long title: Newcastle medical journal
short title: Newcastle Med J
ISSN: 0028-887X
ISSN (Online): 
IsoAbbr: Newcastle Med J
NlmId: 0405552
123:123
JrId: 31524
long title: Allergie (Pointe-Claire, Quebec)
short title: Allerg Pointe Claire
ISSN: 0841-9027
ISSN (Online): 
IsoAbbr: Allerg Pointe Claire
NlmId: 101083690
123:123
JrId: 31525
long title: La Revue de medecine
short title: Rev Med (Paris)
ISSN: 0987-7835
ISSN (Online): 
IsoAbbr: Rev Med (Paris)
NlmId: 0404337
123:123
JrId: 31526
long title: Bulletin de la Societe de pharmacie de Bordeaux
short title: Bull Soc Pharm Bord
ISSN: 0037-9093
ISSN (Online): 
IsoAbbr: Bull Soc Pharm Bord
NlmId: 7507010
123:123
JrId: 31527
long title: Pharmazeutische Rundschau
short title: Pharm Rundsch
ISSN: 0031-7128
ISSN (Online): 
IsoAbbr: Pharm Rundsch
NlmId: 0401137
123:123
JrId: 31528
long title: Farmatsiia
short title: Farmatsiia (Sofia)
ISSN: 0428-0296
ISSN (Online): 
IsoAbbr: Farmatsiia (Sofia)
NlmId: 0372770
123:123
JrId: 31529
long title: Technical report._ TR. Arctic Aeromedical Laboratory (U.S.)
short title: Tech Rep Arct Aeromed Lab US
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Rep Arct Aeromed Lab US
NlmId: 0106601
123:123
JrId: 31530
long title: West African pharmacist
short title: West Afr Pharm
ISSN: 0043-3012
ISSN (Online): 
IsoAbbr: West Afr Pharm
NlmId: 0347251
123:123
JrId: 31531
long title: Nakadori Byoin iho. Nakadori Hospital medical bulletin]
short title: Nakadori Byoin Iho
ISSN: 0389-9411
ISSN (Online): 
IsoAbbr: Nakadori Byoin Iho
NlmId: 1303255
123:123
JrId: 31533
long title: Actas de dermatologia & dermatopatologia
short title: Actas Dermatol Dermatopatol
ISSN: 
ISSN (Online): 
IsoAbbr: Actas Dermatol Dermatopatol
NlmId: 101138323
123:123
JrId: 31534
long title: Transactions of the ... Meeting of the American Surgical Association. American Surgical Association. Meeting
short title: Trans Meet Am Surg Assoc Am Surg Assoc
ISSN: 0066-0833
ISSN (Online): 
IsoAbbr: Trans Meet Am Surg Assoc Am Surg Assoc
NlmId: 101153387
123:123
JrId: 31536
long title: Il Pisani : organo del Manicomio di Palermo
short title: Pisani
ISSN: 0391-0466
ISSN (Online): 
IsoAbbr: Pisani
NlmId: 9427221
123:123
JrId: 31537
long title: Integrative cancer therapies
short title: Integr Cancer Ther
ISSN: 1534-7354
ISSN (Online): 1552-695X
IsoAbbr: Integr Cancer Ther
NlmId: 101128834
123:123
JrId: 31540
long title: Ecological entomology
short title: Ecol Entomol
ISSN: 0307-6946
ISSN (Online): 1365-2311
IsoAbbr: Ecol Entomol
NlmId: 7607130
123:123
JrId: 31543
long title: Kosmos. Seria A, Biologia / Polskie Towarzystwo Przyrodnikow im. Kopernika
short title: Kosm Ser A Biol
ISSN: 0023-4249
ISSN (Online): 
IsoAbbr: Kosm Ser A Biol
NlmId: 9892261
123:123
JrId: 31544
long title: Nihon Sutoma Rihabiriteshon Gakkaishi [Journal Of Japanese Society Of Stoma Rehabilitation]
short title: Nihon Sutoma Rihabiriteshon Gakkaishi J Jpn Soc Stoma Rehabil
ISSN: 0912-0408
ISSN (Online): 
IsoAbbr: Nihon Sutoma Rihabiriteshon Gakkaishi J Jpn Soc Stoma Rehabil
NlmId: 9884879
123:123
JrId: 31545
long title: France Medecine
short title: Fr Med
ISSN: 
ISSN (Online): 
IsoAbbr: Fr Med
NlmId: 9879159
123:123
JrId: 31546
long title: Revista de medicina y ciencias afines
short title: Rev Med Cienc Afines
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Cienc Afines
NlmId: 9811064
123:123
JrId: 31547
long title: Zdravookhranenie Belarusi (Belorusskii tsentr nauchnoi meditsinskoi informatsii)
short title: Zdravookhranenie Belarusi
ISSN: 
ISSN (Online): 
IsoAbbr: Zdravookhranenie Belarusi
NlmId: 9709060
123:123
JrId: 31549
long title: Medizinische Novitaten
short title: Med Nov
ISSN: 
ISSN (Online): 
IsoAbbr: Med Nov
NlmId: 9429506
123:123
JrId: 31550
long title: International record of medicine
short title: Int Rec Med
ISSN: 0096-0632
ISSN (Online): 
IsoAbbr: Int Rec Med
NlmId: 9427061
123:123
JrId: 31551
long title: Hospital record study : a joint study by CPHA and IMS America Ltd. / IMS America
short title: Hosp Rec Study
ISSN: 0891-8538
ISSN (Online): 
IsoAbbr: Hosp Rec Study
NlmId: 8508098
123:123
JrId: 31552
long title: Gruzlica (Warsaw, Poland : 1926)
short title: Gruzlica
ISSN: 0367-5149
ISSN (Online): 
IsoAbbr: Gruzlica
NlmId: 8502658
123:123
JrId: 31553
long title: Clinical medicine
short title: Clin Med (Northfield Il)
ISSN: 0412-7994
ISSN (Online): 
IsoAbbr: Clin Med (Northfield Il)
NlmId: 7708504
123:123
JrId: 31554
long title: Bruns' Beitrage zur klinischen Chirurgie
short title: Bruns Beitr Klin Chir
ISSN: 0007-2680
ISSN (Online): 
IsoAbbr: Bruns Beitr Klin Chir
NlmId: 7611944
123:123
JrId: 31555
long title: General cytochemical methods
short title: Gen Cytochem Methods
ISSN: 0435-2467
ISSN (Online): 
IsoAbbr: Gen Cytochem Methods
NlmId: 7608331
123:123
JrId: 31556
long title: Bulletin de l'Association des diplomes de microbiologie de la Faculte de pharmacie de Nancy
short title: Bull Assoc Diplomes Microbiol Fac Pharm Nancy
ISSN: 0004-5373
ISSN (Online): 
IsoAbbr: Bull Assoc Diplomes Microbiol Fac Pharm Nancy
NlmId: 7603017
123:123
JrId: 31557
long title: Bollettino e memorie della Societa piemontese di chirurgia
short title: Boll Mem Soc Piemont Chir
ISSN: 0366-1970
ISSN (Online): 
IsoAbbr: Boll Mem Soc Piemont Chir
NlmId: 7506972
123:123
JrId: 31558
long title: Boletines y trabajos - Sociedad Argentina de Cirujanos
short title: Bol Tr Soc Argent Cir
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Tr Soc Argent Cir
NlmId: 7506922
123:123
JrId: 31559
long title: Revista de Viernes Medico
short title: Rev Viernes Med
ISSN: 0504-2372
ISSN (Online): 
IsoAbbr: Rev Viernes Med
NlmId: 7505973
123:123
JrId: 31560
long title: Buletin i Universitetit Shteteror te Tiranes. Seria Shkencat mjekesore
short title: Bul Univ Shtet Tiranes Ser Shk Mjekesore
ISSN: 0302-900X
ISSN (Online): 
IsoAbbr: Bul Univ Shtet Tiranes Ser Shk Mjekesore
NlmId: 7505300
123:123
JrId: 31561
long title: Bulletin - Academy of Medicine of New Jersey
short title: Bull Acad Med N J
ISSN: 0001-429X
ISSN (Online): 
IsoAbbr: Bull Acad Med N J
NlmId: 7503324
123:123
JrId: 31562
long title: Ophthalmic literature
short title: Ophthalmic Lit
ISSN: 0030-3720
ISSN (Online): 
IsoAbbr: Ophthalmic Lit
NlmId: 60120260R
123:123
JrId: 31563
long title: [Sekai sanfujinka soran] [Survey of world obstetrics and gynecology]
short title: Surv World Obstet Gynecol (Jpn)
ISSN: 
ISSN (Online): 
IsoAbbr: Surv World Obstet Gynecol (Jpn)
NlmId: 60020400R
123:123
JrId: 31564
long title: Sovremennye problemy onkologii
short title: Sovrem Probl Onkol
ISSN: 
ISSN (Online): 
IsoAbbr: Sovrem Probl Onkol
NlmId: 59320360R
123:123
JrId: 31565
long title: Medical bulletin. United States. Army. European Command. Medical Division
short title: Med Bull U S Army Eur Command Med Div
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull U S Army Eur Command Med Div
NlmId: 22210300R
123:123
JrId: 31566
long title: Technical bulletin. United States. Veterans Administration
short title: Tech Bull United States Veterans Admin
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Bull United States Veterans Admin
NlmId: 22110080R
123:123
JrId: 31567
long title: Zeitschrift fur Urologie
short title: Z Urol
ISSN: 
ISSN (Online): 
IsoAbbr: Z Urol
NlmId: 21810140R
123:123
JrId: 31568
long title: South African dental journal. Suid Afrikaanse tandarts tydskrif
short title: S Afr Dent J
ISSN: 
ISSN (Online): 
IsoAbbr: S Afr Dent J
NlmId: 20920110R
123:123
JrId: 31569
long title: Proceedings. Society for the Study of Fertility
short title: Proc Soc Study Fertil
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Soc Study Fertil
NlmId: 20910190R
123:123
JrId: 31570
long title: [Shinryo] [Diagnosis and treatment]
short title: Shinryo
ISSN: 
ISSN (Online): 
IsoAbbr: Shinryo
NlmId: 20730560R
123:123
JrId: 31571
long title: La Semaine medicale [medecine sociale. Edition: couverture jaune]
short title: Sem Medicale Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Sem Medicale Med Soc
NlmId: 20710630R
123:123
JrId: 31572
long title: Revue du corps de sante militaire
short title: Rev Corps Sante Mil
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Corps Sante Mil
NlmId: 20330280R
123:123
JrId: 31573
long title: Rassegna giuliana di medicina
short title: Rass Giuliana Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rass Giuliana Med
NlmId: 20020430R
123:123
JrId: 31574
long title: La Prophylaxie antivenerienne
short title: Prophyl Antivenerienne
ISSN: 
ISSN (Online): 
IsoAbbr: Prophyl Antivenerienne
NlmId: 19840310R
123:123
JrId: 31575
long title: Progress in biophysics and biophysical chemistry
short title: Prog Biophys Biophys Chem
ISSN: 0096-4174
ISSN (Online): 
IsoAbbr: Prog Biophys Biophys Chem
NlmId: 19830340R
123:123
JrId: 31576
long title: Progress in neurobiology
short title: Prog Neurobiol
ISSN: 0555-4047
ISSN (Online): 
IsoAbbr: Prog Neurobiol
NlmId: 19830410R
123:123
JrId: 31577
long title: Progress in psychotherapy
short title: Prog Psychother
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Psychother
NlmId: 19840020R
123:123
JrId: 31578
long title: Probleme de tuberculoza
short title: Probl Tuberculoza
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Tuberculoza
NlmId: 19740530R
123:123
JrId: 31579
long title: Prensa pediatrica_ revista americana de puericultura y pediatria
short title: Prensa Pediatr Rev Am Puericu Pediatr
ISSN: 
ISSN (Online): 
IsoAbbr: Prensa Pediatr Rev Am Puericu Pediatr
NlmId: 19740020R
123:123
JrId: 31580
long title: Postepy reumatologii
short title: Postep Reumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Postep Reumatol
NlmId: 19720320R
123:123
JrId: 31581
long title: Postepy wiedzy medycznej
short title: Postep Wiedzy Med
ISSN: 
ISSN (Online): 
IsoAbbr: Postep Wiedzy Med
NlmId: 19720340R
123:123
JrId: 31582
long title: Postepy neurologii, neurochirurgii, i psychiatrii
short title: Postep Neurol Neurochir Psychiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Postep Neurol Neurochir Psychiatr
NlmId: 19720290R
123:123
JrId: 31583
long title: Postepy chirurgii
short title: Postep Chir
ISSN: 
ISSN (Online): 
IsoAbbr: Postep Chir
NlmId: 19720250R
123:123
JrId: 31584
long title: Philippine journal of surgery
short title: Philipp J Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Philipp J Surg
NlmId: 19620330R
123:123
JrId: 31585
long title: Bulletin. Philadelphia. Pennsylvania Hospital. Ayer Clinical Laboratory
short title: Bull Phila Pa Hosp Ayer Clin Lab
ISSN: 0099-7463
ISSN (Online): 
IsoAbbr: Bull Phila Pa Hosp Ayer Clin Lab
NlmId: 19620140R
123:123
JrId: 31586
long title: Die Pharmazie. Beihefte
short title: Pharm Beih
ISSN: 
ISSN (Online): 
IsoAbbr: Pharm Beih
NlmId: 19610590R
123:123
JrId: 31587
long title: Proceedings of the staff meetings. Pethah-Tiqva, Israel. Beilinson Hospital
short title: Proc Staff Meet Pethah Tiqva Isr Beilinson Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Staff Meet Pethah Tiqva Isr Beilinson Hosp
NlmId: 19540700R
123:123
JrId: 31589
long title: Monitore ostetrico-ginecologico
short title: Monit Ostet Ginecolog
ISSN: 
ISSN (Online): 
IsoAbbr: Monit Ostet Ginecolog
NlmId: 18810180R
123:123
JrId: 31590
long title: La Medecine aeronautique
short title: Med Aeronaut
ISSN: 
ISSN (Online): 
IsoAbbr: Med Aeronaut
NlmId: 18440230R
123:123
JrId: 31591
long title: Marginalia dermatologica
short title: Marginalia Dermatol
ISSN: 
ISSN (Online): 
IsoAbbr: Marginalia Dermatol
NlmId: 18420700R
123:123
JrId: 31592
long title: Uchenye zapiski. Seriia biologicheskaia. Leningrad. Universitet
short title: Uchenye Zap Seriia Biolog Leningr Univ
ISSN: 
ISSN (Online): 
IsoAbbr: Uchenye Zap Seriia Biolog Leningr Univ
NlmId: 18320230R
123:123
JrId: 31593
long title: Itogi nauki
short title: Itogi Nauk
ISSN: 
ISSN (Online): 
IsoAbbr: Itogi Nauk
NlmId: 17720300R
123:123
JrId: 31594
long title: Industrial health monthly
short title: Ind Health Mon
ISSN: 
ISSN (Online): 
IsoAbbr: Ind Health Mon
NlmId: 17540540R
123:123
JrId: 31596
long title: Folia stomatologica
short title: Folia Stomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Folia Stomatol
NlmId: 16940440R
123:123
JrId: 31597
long title: Boletin. Asociacion Medica Nacional de la Republica Panama
short title: Bol Asoc Medica Nac Repub Panama
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Asoc Medica Nac Repub Panama
NlmId: 15330420R
123:123
JrId: 31598
long title: Archiv der Pharmazie
short title: Arch Pharm
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Pharm
NlmId: 15130020R
123:123
JrId: 31599
long title: Journal of the American Pharmaceutical Association. American Pharmaceutical Association
short title: J Am Pharm Assoc Am Pharm Assoc (Baltim)
ISSN: 
ISSN (Online): 
IsoAbbr: J Am Pharm Assoc Am Pharm Assoc (Baltim)
NlmId: 14840170R
123:123
JrId: 31600
long title: Trudy. Institut grudnoi khirurgii (Akademiia meditsinskikh nauk SSSR)
short title: Tr Akad Med Nauk Sssr Mosc Inst Grudn Khir
ISSN: 0515-930X
ISSN (Online): 
IsoAbbr: Tr Akad Med Nauk Sssr Mosc Inst Grudn Khir
NlmId: 14710140R
123:123
JrId: 31601
long title: Izvestiia. Seriia fiziologii i meditsiny. Qazaq SSR Ghylym Akademiiasy
short title: Izv Seriia Fiziol Meditsiny Qazaq SSR Ghylum Akad
ISSN: 
ISSN (Online): 
IsoAbbr: Izv Seriia Fiziol Meditsiny Qazaq SSR Ghylum Akad
NlmId: 14710270R
123:123
JrId: 31602
long title: Voprosy psikhologii
short title: Vopr Psikhol
ISSN: 0042-8841
ISSN (Online): 
IsoAbbr: Vopr Psikhol
NlmId: 0417403
123:123
JrId: 31603
long title: Khimiia i meditsina
short title: Khimiia Meditsina
ISSN: 0450-2132
ISSN (Online): 
IsoAbbr: Khimiia Meditsina
NlmId: 0416615
123:123
JrId: 31604
long title: Rivista di medicina aeronautica
short title: Riv Med Aeronaut
ISSN: 0301-6757
ISSN (Online): 
IsoAbbr: Riv Med Aeronaut
NlmId: 0407206
123:123
JrId: 31605
long title: Annali di microbiologia ed enzimologia
short title: Ann Microbiol Enzimol
ISSN: 0003-4649
ISSN (Online): 
IsoAbbr: Ann Microbiol Enzimol
NlmId: 0406005
123:123
JrId: 31606
long title: Probleme de cardiologie
short title: Probl Cardiol
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Cardiol
NlmId: 0401231
123:123
JrId: 31607
long title: Archivos de pediatria
short title: Arch Pediatr (Barc)
ISSN: 0402-9054
ISSN (Online): 
IsoAbbr: Arch Pediatr (Barc)
NlmId: 0373106
123:123
JrId: 31608
long title: Azerbaidzhanskii meditsinskii zhurnal = Aserbaidschanische medizinische Zeitschrift
short title: Azerbaidzhanskii Meditsinskii Zhurnal
ISSN: 0005-2523
ISSN (Online): 
IsoAbbr: Azerbaidzhanskii Meditsinskii Zhurnal
NlmId: 0372664
123:123
JrId: 31609
long title: Afrique francaise chirurgicale
short title: Afr Fr Chir
ISSN: 
ISSN (Online): 
IsoAbbr: Afr Fr Chir
NlmId: 0370447
123:123
JrId: 31610
long title: Aggiornamenti di terapia oftalmologica
short title: Aggiorn Ter Oftalmol
ISSN: 0002-0915
ISSN (Online): 
IsoAbbr: Aggiorn Ter Oftalmol
NlmId: 0370450
123:123
JrId: 31611
long title: Advances in enzymology and related subjects of biochemistry
short title: Adv Enzymol Relat Subj Biochem
ISSN: 0096-5316
ISSN (Online): 
IsoAbbr: Adv Enzymol Relat Subj Biochem
NlmId: 0337244
123:123
JrId: 31612
long title: Report (U.S. Naval Medical Research Laboratory)
short title: Rep U S Nav Med Res Lab
ISSN: 0099-3018
ISSN (Online): 
IsoAbbr: Rep U S Nav Med Res Lab
NlmId: 0243634
123:123
JrId: 31613
long title: Ceskoslovenska biologie
short title: Ceskoslov Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Ceskoslov Biol
NlmId: 0234777
123:123
JrId: 31614
long title: Journal of oral surgery
short title: J Oral Surg (Chic)
ISSN: 0146-1575
ISSN (Online): 
IsoAbbr: J Oral Surg (Chic)
NlmId: 0234121
123:123
JrId: 31615
long title: Minerva radiologica, fisioterapica e radiobiologica
short title: Minerva Radiol Fisioter Radiobiol
ISSN: 0544-2656
ISSN (Online): 
IsoAbbr: Minerva Radiol Fisioter Radiobiol
NlmId: 0151766
123:123
JrId: 31616
long title: Sogo igaku. Medicine
short title: Sogo Igaku
ISSN: 
ISSN (Online): 
IsoAbbr: Sogo Igaku
NlmId: 0142217
123:123
JrId: 31617
long title: Produits pharmaceutiques
short title: Prod Pharm
ISSN: 
ISSN (Online): 
IsoAbbr: Prod Pharm
NlmId: 0123305
123:123
JrId: 31618
long title: Technical note_ TN. Arctic Aeromedical Laboratory (U.S.)
short title: Tech Note Arct Aeromed Lab (US)
ISSN: 
ISSN (Online): 
IsoAbbr: Tech Note Arct Aeromed Lab (US)
NlmId: 0106602
123:123
JrId: 31619
long title: [Report]. Civil Aeromedical Research Institute (U.S.)
short title: Rep Civ Aeromed Res Inst US
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Civ Aeromed Res Inst US
NlmId: 0075005
123:123
JrId: 31620
long title: Sudhoffs Archiv fur Geschichte der Medizin und der Naturwissenschaften
short title: Sudhoffs Arch Gesch Med Naturwiss
ISSN: 0365-2610
ISSN (Online): 
IsoAbbr: Sudhoffs Arch Gesch Med Naturwiss
NlmId: 0066175
123:123
JrId: 31621
long title: Rassegna italiana di chirurgia e medicina
short title: Rass Ital Chir Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rass Ital Chir Med
NlmId: 0060441
123:123
JrId: 31622
long title: The Harlem Hospital bulletin
short title: Harlem Hosp Bull (N Y)
ISSN: 0438-6124
ISSN (Online): 
IsoAbbr: Harlem Hosp Bull (N Y)
NlmId: 0050435
123:123
JrId: 31623
long title: Radiologia clinica
short title: Radiol Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Radiol Clin
NlmId: 0024237
123:123
JrId: 31624
long title: Medico_ Europa Ausg
short title: Medico (Eur)
ISSN: 
ISSN (Online): 
IsoAbbr: Medico (Eur)
NlmId: 0016603
123:123
JrId: 31625
long title: The Journal of speech disorders
short title: J Speech Disord
ISSN: 
ISSN (Online): 
IsoAbbr: J Speech Disord
NlmId: 18010030R
123:123
JrId: 31626
long title: Nevropatologiia i psikhiatriia
short title: Nevropatol Psikhiatriia
ISSN: 
ISSN (Online): 
IsoAbbr: Nevropatol Psikhiatriia
NlmId: 21820270R
123:123
JrId: 31627
long title: Nauchni trudove na Meditsinskata akademiia "Vulko Chervenkov"
short title: Nauchni Tr Med Acad Vulko Chervenkov
ISSN: 0489-6408
ISSN (Online): 
IsoAbbr: Nauchni Tr Med Acad Vulko Chervenkov
NlmId: 7902529
123:123
JrId: 31628
long title: Polski tygodnik lekarski
short title: Pol Tyg Lek (Wars)
ISSN: 0860-8857
ISSN (Online): 
IsoAbbr: Pol Tyg Lek (Wars)
NlmId: 9706227
123:123
JrId: 31629
long title: Giornale di scienze mediche
short title: G Sci Mediche
ISSN: 
ISSN (Online): 
IsoAbbr: G Sci Mediche
NlmId: 7701419
123:123
JrId: 31630
long title: Bulletin - Institute for Medical Research, Kuala Lumpur
short title: Bull Inst Med Res Kuala Lumpur
ISSN: 0127-273X
ISSN (Online): 
IsoAbbr: Bull Inst Med Res Kuala Lumpur
NlmId: 7506980
123:123
JrId: 31631
long title: Public health technical monograph. United States. Public Health Service
short title: Public health tech monogr US
ISSN: 
ISSN (Online): 
IsoAbbr: Public health tech monogr US
NlmId: 21420640R
123:123
JrId: 31632
long title: Thoraxchirurgie
short title: Thoraxchirurgie
ISSN: 
ISSN (Online): 
IsoAbbr: Thoraxchirurgie
NlmId: 21140500R
123:123
JrId: 31633
long title: Le Medecin d'usine_ revue d'hygiene industrielle et des maladies professionnelles
short title: Med Usine Rev Hyg Ind Mal Prof
ISSN: 
ISSN (Online): 
IsoAbbr: Med Usine Rev Hyg Ind Mal Prof
NlmId: 18440190R
123:123
JrId: 31634
long title: Giornale italiano della tubercolosi
short title: G Ital Della Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: G Ital Della Tuberc
NlmId: 17140020R
123:123
JrId: 31635
long title: Eksperimental'naia khirurgiia
short title: Eksp Khirurgiia
ISSN: 
ISSN (Online): 
IsoAbbr: Eksp Khirurgiia
NlmId: 16720270R
123:123
JrId: 31636
long title: Archiv fur Psychiatrie und Nervenkrankheiten
short title: Arch Psychiatr Nervenkr
ISSN: 0003-9373
ISSN (Online): 
IsoAbbr: Arch Psychiatr Nervenkr
NlmId: 15130310R
123:123
JrId: 31637
long title: Annali d'igiene
short title: Ann Ig (Roma)
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Ig (Roma)
NlmId: 15020140R
123:123
JrId: 31638
long title: Wiadomosci lekarskie (Warsaw, Poland : 1948)
short title: Wiad Lek Wars Pol 1948
ISSN: 0860-8865
ISSN (Online): 
IsoAbbr: Wiad Lek Wars Pol 1948
NlmId: 0414000
123:123
JrId: 31639
long title: Rheumatologia, balneologia, allergologia
short title: Rheumatol Balneol Allergol
ISSN: 0035-4554
ISSN (Online): 
IsoAbbr: Rheumatol Balneol Allergol
NlmId: 0404344
123:123
JrId: 31640
long title: Yokufuen chosa kenkyu kiyo. Acta gerontologica Japonica
short title: Yokufuen Chosa Kenkyu Kiyo
ISSN: 0372-7653
ISSN (Online): 
IsoAbbr: Yokufuen Chosa Kenkyu Kiyo
NlmId: 0376025
123:123
JrId: 31641
long title: al-Mihan al-tibbiyah
short title: Al Mihan Al Tibbiyah
ISSN: 
ISSN (Online): 
IsoAbbr: Al Mihan Al Tibbiyah
NlmId: 0342064
123:123
JrId: 31642
long title: Paradentologie
short title: Paradentologie
ISSN: 
ISSN (Online): 
IsoAbbr: Paradentologie
NlmId: 0204202
123:123
JrId: 31643
long title: Revista espanola de las enfermedades del aparato digestivo y de la nutricion
short title: Rev Esp Enferm Apar Dig Nutr
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Esp Enferm Apar Dig Nutr
NlmId: 0143615
123:123
JrId: 31644
long title: Angeiologie et annales de la Societe francaise d'angeiologie et d'histopathologie
short title: Angeiol Ann Soc Fr Angeiol Histopathol
ISSN: 
ISSN (Online): 
IsoAbbr: Angeiol Ann Soc Fr Angeiol Histopathol
NlmId: 0060642
123:123
JrId: 31645
long title: Zeitschrift fur Immunitatsforschung und experimentelle Therapie
short title: Z Immun exp ther
ISSN: 
ISSN (Online): 
IsoAbbr: Z Immun exp ther
NlmId: 0033360
123:123
JrId: 31646
long title: University of Minnesota medical bulletin
short title: Univ Minn Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Univ Minn Med Bull
NlmId: 0417454
123:123
JrId: 31647
long title: Mitteilungen aus Lebensmitteluntersuchung und Hygiene = Travaux de chimie alimentaire et d'hygiene
short title: Mitt Lebensmittelunters Hyg
ISSN: 1424-1307
ISSN (Online): 
IsoAbbr: Mitt Lebensmittelunters Hyg
NlmId: 100893464
123:123
JrId: 31648
long title: International record of medicine and general practice clinics
short title: Int Rec Med Gen Pract Clin
ISSN: 0097-1650
ISSN (Online): 
IsoAbbr: Int Rec Med Gen Pract Clin
NlmId: 9881794
123:123
JrId: 31649
long title: Revista de tuberculosis del Uruguay
short title: Rev Tuberc Urug
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Tuberc Urug
NlmId: 20220650R
123:123
JrId: 31650
long title: Uchenye zapiski. Vtoroi Moskovskii ordena Lenina gosudarstvennyi meditsinskii institut im N.I. Pirogova
short title: Uchenye Zap Mosk Meditsinskii Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Uchenye Zap Mosk Meditsinskii Inst
NlmId: 18830110R
123:123
JrId: 31651
long title: Beitrage zur Geschichte der Pharmazie und ihrer Nachbargebiete
short title: Beitr Gesch Pharm Ihrer Nachbargeb
ISSN: 
ISSN (Online): 
IsoAbbr: Beitr Gesch Pharm Ihrer Nachbargeb
NlmId: 0958008R
123:123
JrId: 31652
long title: Hartford Hospital bulletin
short title: Hartford Hosp Bull
ISSN: 0017-7970
ISSN (Online): 
IsoAbbr: Hartford Hosp Bull
NlmId: 0376554
123:123
JrId: 31653
long title: The Harlem Hospital bulletin
short title: Harlem Hosp Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Harlem Hosp Bull
NlmId: 0234223
123:123
JrId: 31654
long title: Medico_ international ed
short title: Medico (Int)
ISSN: 
ISSN (Online): 
IsoAbbr: Medico (Int)
NlmId: 0016604
123:123
JrId: 31655
long title: Etudes neo-natales. Neo-natal studies
short title: Etudes Neonatales
ISSN: 
ISSN (Online): 
IsoAbbr: Etudes Neonatales
NlmId: 16820150R
123:123
JrId: 31656
long title: Jikoketsu yuketsu : Nihon Jikoketsu Yuketsu Gakkai kaishi = Journal of Japanese Society of Autologous Blood Transfusion
short title: Jikoketsu Yuketsu
ISSN: 0915-0188
ISSN (Online): 
IsoAbbr: Jikoketsu Yuketsu
NlmId: 100899988
123:123
JrId: 31657
long title: Revista de sanidad y asistencia social
short title: Rev Sanid Asist Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sanid Asist Soc
NlmId: 20320070R
123:123
JrId: 31658
long title: Biuletyn Panstwowego Instytutu Medycyny Morskiej i Tropikalnej w Gdansku. Biulleten' Gosudarstvennogo Instituta morskoi i tropicheskoi meditsiny v Gdan'ske. Bulletin of the State Institute of Marine and Tropical Medicine in Gdansk, Pola...
short title: Biul Panstw Inst Med Morsk Trop J W Gdansku
ISSN: 0208-5089
ISSN (Online): 
IsoAbbr: Biul Panstw Inst Med Morsk Trop J W Gdansku
NlmId: 7802786
123:123
JrId: 31659
long title: [Yan ke xue shu hui kan] = Ophthalmological series
short title: Yan ke xue shu hui kan
ISSN: 
ISSN (Online): 
IsoAbbr: Yan ke xue shu hui kan
NlmId: 21720150R
123:123
JrId: 31660
long title: Wiener Beitrage zur Zahnheilkunde
short title: Wien Beitr Zahnheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Beitr Zahnheilkd
NlmId: 21620850R
123:123
JrId: 31661
long title: Probleme de terapeutica
short title: Probl Ter
ISSN: 
ISSN (Online): 
IsoAbbr: Probl Ter
NlmId: 19740520R
123:123
JrId: 31662
long title: Acta argentina de fisiologia y fisiopatologia
short title: Acta Argent Fisiol Fisiopatol
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Argent Fisiol Fisiopatol
NlmId: 14520280R
123:123
JrId: 31663
long title: Journal de radiologie, d'electrologie & archives d'electricite medicale
short title: J Radiol Electrol Arch Electr Medicale
ISSN: 
ISSN (Online): 
IsoAbbr: J Radiol Electrol Arch Electr Medicale
NlmId: 0013747
123:123
JrId: 31664
long title: Boletin. Universidad de Buenos Aires. Instituto de Clinica Quirurgica
short title: Bol Univ B Aires
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Univ B Aires
NlmId: 15750790R
123:123
JrId: 31665
long title: Voprosy Eksperimentalnoi I Klinicheskoi Urologii
short title: Vopr Eksper Klinicheskoi Urol
ISSN: 
ISSN (Online): 
IsoAbbr: Vopr Eksper Klinicheskoi Urol
NlmId: 9884762
123:123
JrId: 31667
long title: Neotropical entomology
short title: Neotrop Entomol
ISSN: 1519-566X
ISSN (Online): 1678-8052
IsoAbbr: Neotrop. Entomol.
NlmId: 101189728
123:123
JrId: 31668
long title: RCM midwives : the official journal of the Royal College of Midwives
short title: RCM Midwives
ISSN: 1479-2915
ISSN (Online): 
IsoAbbr: RCM Midwives
NlmId: 101189530
123:123
JrId: 31670
long title: Topics in stroke rehabilitation
short title: Top Stroke Rehabil
ISSN: 1074-9357
ISSN (Online): 
IsoAbbr: Top Stroke Rehabil
NlmId: 9439750
123:123
JrId: 31672
long title: Revista brasileira de psiquiatria (Sao Paulo, Brazil : 1999)
short title: Rev Bras Psiquiatr
ISSN: 1516-4446
ISSN (Online): 1809-452X
IsoAbbr: Rev Bras Psiquiatr
NlmId: 100895975
123:123
JrId: 31673
long title: Mathematical medicine and biology : a journal of the IMA
short title: Math Med Biol
ISSN: 1477-8599
ISSN (Online): 1477-8602
IsoAbbr: Math Med Biol
NlmId: 101182345
123:123
JrId: 31674
long title: Biotechnology advances
short title: Biotechnol Adv
ISSN: 0734-9750
ISSN (Online): 1873-1899
IsoAbbr: Biotechnol. Adv.
NlmId: 8403708
123:123
JrId: 31675
long title: Bioprocess and biosystems engineering
short title: Bioprocess Biosyst Eng
ISSN: 1615-7591
ISSN (Online): 1615-7605
IsoAbbr: Bioprocess Biosyst Eng
NlmId: 101088505
123:123
JrId: 31676
long title: Behavioral and cognitive neuroscience reviews
short title: Behav Cogn Neurosci Rev
ISSN: 1534-5823
ISSN (Online): 
IsoAbbr: Behav Cogn Neurosci Rev
NlmId: 101120119
123:123
JrId: 31678
long title: BMC biology
short title: BMC Biol
ISSN: 
ISSN (Online): 1741-7007
IsoAbbr: BMC Biol.
NlmId: 101190720
123:123
JrId: 31679
long title: BMC medicine
short title: BMC Med
ISSN: 
ISSN (Online): 1741-7015
IsoAbbr: BMC Med
NlmId: 101190723
123:123
JrId: 31680
long title: Journal of translational medicine
short title: J Transl Med
ISSN: 
ISSN (Online): 1479-5876
IsoAbbr: J Transl Med
NlmId: 101190741
123:123
JrId: 31682
long title: Molecular imaging and biology : MIB : the official publication of the Academy of Molecular Imaging
short title: Mol Imaging Biol
ISSN: 1536-1632
ISSN (Online): 1860-2002
IsoAbbr: Mol Imaging Biol
NlmId: 101125610
123:123
JrId: 31683
long title: The Turkish journal of gastroenterology : the official journal of Turkish Society of Gastroenterology
short title: Turk J Gastroenterol
ISSN: 1300-4948
ISSN (Online): 
IsoAbbr: Turk J Gastroenterol
NlmId: 9515841
123:123
JrId: 31684
long title: Traffic injury prevention
short title: Traffic Inj Prev
ISSN: 1538-9588
ISSN (Online): 1538-957X
IsoAbbr: Traffic Inj Prev
NlmId: 101144385
123:123
JrId: 31685
long title: Current drug targets. Inflammation and allergy
short title: Curr Drug Targets Inflamm Allergy
ISSN: 1568-010X
ISSN (Online): 
IsoAbbr: Curr Drug Targets Inflamm Allergy
NlmId: 101160019
123:123
JrId: 31688
long title: Informatics in primary care
short title: Inform Prim Care
ISSN: 1476-0320
ISSN (Online): 1475-9985
IsoAbbr: Inform Prim Care
NlmId: 101150138
123:123
JrId: 31689
long title: The Korean journal of gastroenterology = Taehan Sohwagi Hakhoe chi
short title: Korean J Gastroenterol
ISSN: 1598-9992
ISSN (Online): 
IsoAbbr: Korean J Gastroenterol
NlmId: 101189416
123:123
JrId: 31691
long title: Journal of managed care pharmacy : JMCP
short title: J Manag Care Pharm
ISSN: 1083-4087
ISSN (Online): 1944-706X
IsoAbbr: J Manag Care Pharm
NlmId: 9605854
123:123
JrId: 31692
long title: Toxicological reviews
short title: Toxicol Rev
ISSN: 1176-2551
ISSN (Online): 
IsoAbbr: Toxicol Rev
NlmId: 101162874
123:123
JrId: 31693
long title: Clinical & developmental immunology
short title: Clin Dev Immunol
ISSN: 1740-2522
ISSN (Online): 1740-2530
IsoAbbr: Clin. Dev. Immunol.
NlmId: 101183692
123:123
JrId: 31694
long title: National Cancer Institute carcinogenesis technical report series
short title: Natl Cancer Inst Carcinog Tech Rep Ser
ISSN: 0163-7185
ISSN (Online): 
IsoAbbr: Natl Cancer Inst Carcinog Tech Rep Ser
NlmId: 7800375
123:123
JrId: 31695
long title: Pharmeuropa bio / the Biological Standardisation Programme, EDQM
short title: Pharmeuropa Bio
ISSN: 1684-7075
ISSN (Online): 1816-8523
IsoAbbr: Pharmeuropa Bio
NlmId: 101193650
123:123
JrId: 31699
long title: The spine journal : official journal of the North American Spine Society
short title: Spine J
ISSN: 1529-9430
ISSN (Online): 1878-1632
IsoAbbr: Spine J
NlmId: 101130732
123:123
JrId: 31700
long title: Amphibian & reptile conservation
short title: Amphib Reptile Conserv
ISSN: 1083-446X
ISSN (Online): 1525-9153
IsoAbbr: Amphib Reptile Conserv
NlmId: 101194519
123:123
JrId: 31701
long title: Neuere Medizin- und Wissenschaftsgeschichte
short title: Neuere Med Wiss Quellen Stud
ISSN: 
ISSN (Online): 
IsoAbbr: Neuere Med Wiss Quellen Stud
NlmId: 9605423
123:123
JrId: 31703
long title: Habitation (Elmsford, N.Y.)
short title: Habitation (Elmsford)
ISSN: 1542-9660
ISSN (Online): 
IsoAbbr: Habitation (Elmsford)
NlmId: 101192457
123:123
JrId: 31704
long title: Health promotion practice
short title: Health Promot Pract
ISSN: 1524-8399
ISSN (Online): 
IsoAbbr: Health Promot Pract
NlmId: 100890609
123:123
JrId: 31705
long title: Tanisal ve girisimsel radyoloji : Tibbi Goruntuleme ve Girisimsel Radyoloji Dernegi yayin organi
short title: Tani Girisim Radyol
ISSN: 1300-4360
ISSN (Online): 
IsoAbbr: Tani Girisim Radyol
NlmId: 9710449
123:123
JrId: 31706
long title: Clinical and experimental nephrology
short title: Clin Exp Nephrol
ISSN: 1342-1751
ISSN (Online): 1437-7799
IsoAbbr: Clin. Exp. Nephrol.
NlmId: 9709923
123:123
JrId: 31707
long title: Journal of occupational health
short title: J Occup Health
ISSN: 1341-9145
ISSN (Online): 1348-9585
IsoAbbr: J Occup Health
NlmId: 9616320
123:123
JrId: 31708
long title: The journal of pain : official journal of the American Pain Society
short title: J Pain
ISSN: 1526-5900
ISSN (Online): 1528-8447
IsoAbbr: J Pain
NlmId: 100898657
123:123
JrId: 31709
long title: Journal of artificial organs : the official journal of the Japanese Society for Artificial Organs
short title: J Artif Organs
ISSN: 1434-7229
ISSN (Online): 1619-0904
IsoAbbr: J Artif Organs
NlmId: 9815648
123:123
JrId: 31710
long title: Revista de salud publica (Bogota, Colombia)
short title: Rev Salud Publica (Bogota)
ISSN: 0124-0064
ISSN (Online): 
IsoAbbr: Rev Salud Publica (Bogota)
NlmId: 100936348
123:123
JrId: 31711
long title: Pediatric diabetes
short title: Pediatr Diabetes
ISSN: 1399-543X
ISSN (Online): 1399-5448
IsoAbbr: Pediatr Diabetes
NlmId: 100939345
123:123
JrId: 31712
long title: The European journal of general practice
short title: Eur J Gen Pract
ISSN: 1381-4788
ISSN (Online): 1751-1402
IsoAbbr: Eur J Gen Pract
NlmId: 9513566
123:123
JrId: 31713
long title: Clinical lung cancer
short title: Clin Lung Cancer
ISSN: 1525-7304
ISSN (Online): 1938-0690
IsoAbbr: Clin Lung Cancer
NlmId: 100893225
123:123
JrId: 31714
long title: Shanghai kou qiang yi xue = Shanghai journal of stomatology
short title: Shanghai Kou Qiang Yi Xue
ISSN: 1006-7248
ISSN (Online): 
IsoAbbr: Shanghai Kou Qiang Yi Xue
NlmId: 101090220
123:123
JrId: 31715
long title: Nepal Medical College journal : NMCJ
short title: Nepal Med Coll J
ISSN: 
ISSN (Online): 
IsoAbbr: Nepal Med Coll J
NlmId: 101129937
123:123
JrId: 31716
long title: International journal of health care finance and economics
short title: Int J Health Care Finance Econ
ISSN: 1389-6563
ISSN (Online): 1573-6962
IsoAbbr: Int J Health Care Finance Econ
NlmId: 101132988
123:123
JrId: 31717
long title: Biomechanics and modeling in mechanobiology
short title: Biomech Model Mechanobiol
ISSN: 1617-7959
ISSN (Online): 1617-7940
IsoAbbr: Biomech Model Mechanobiol
NlmId: 101135325
123:123
JrId: 31718
long title: Expert opinion on emerging drugs
short title: Expert Opin Emerg Drugs
ISSN: 1472-8214
ISSN (Online): 1744-7623
IsoAbbr: Expert Opin Emerg Drugs
NlmId: 101135662
123:123
JrId: 31719
long title: Applied health economics and health policy
short title: Appl Health Econ Health Policy
ISSN: 1175-5652
ISSN (Online): 1179-1896
IsoAbbr: Appl Health Econ Health Policy
NlmId: 101150314
123:123
JrId: 31720
long title: Sports biomechanics / International Society of Biomechanics in Sports
short title: Sports Biomech
ISSN: 1476-3141
ISSN (Online): 
IsoAbbr: Sports Biomech
NlmId: 101151352
123:123
JrId: 31721
long title: Journal of pain & palliative care pharmacotherapy
short title: J Pain Palliat Care Pharmacother
ISSN: 1536-0288
ISSN (Online): 1536-0539
IsoAbbr: J Pain Palliat Care Pharmacother
NlmId: 101125608
123:123
JrId: 31723
long title: Geobiology
short title: Geobiology
ISSN: 1472-4677
ISSN (Online): 1472-4669
IsoAbbr: Geobiology
NlmId: 101185472
123:123
JrId: 31727
long title: Zhonghua lao dong wei sheng zhi ye bing za zhi = Zhonghua laodong weisheng zhiyebing zazhi = Chinese journal of industrial hygiene and occupational diseases
short title: Zhonghua Lao Dong Wei Sheng Zhi Ye Bing Za Zhi
ISSN: 1001-9391
ISSN (Online): 
IsoAbbr: Zhonghua Lao Dong Wei Sheng Zhi Ye Bing Za Zhi
NlmId: 8410840
123:123
JrId: 31728
long title: Nuclear medicine review. Central & Eastern Europe
short title: Nucl Med Rev Cent East Eur
ISSN: 1506-9680
ISSN (Online): 1644-4345
IsoAbbr: Nucl Med Rev Cent East Eur
NlmId: 100886103
123:123
JrId: 31729
long title: Forum of nutrition
short title: Forum Nutr
ISSN: 1660-0347
ISSN (Online): 1662-2987
IsoAbbr: Forum Nutr
NlmId: 101194770
123:123
JrId: 31730
long title: European journal of cardiovascular prevention and rehabilitation : official journal of the European Society of Cardiology, Working Groups on Epidemiology & Prevention and Cardiac Rehabilitation and Exercise Physiology
short title: Eur J Cardiovasc Prev Rehabil
ISSN: 1741-8267
ISSN (Online): 1741-8275
IsoAbbr: Eur J Cardiovasc Prev Rehabil
NlmId: 101192000
123:123
JrId: 31731
long title: European journal of cardiovascular nursing : journal of the Working Group on Cardiovascular Nursing of the European Society of Cardiology
short title: Eur J Cardiovasc Nurs
ISSN: 1474-5151
ISSN (Online): 1873-1953
IsoAbbr: Eur J Cardiovasc Nurs
NlmId: 101128793
123:123
JrId: 31733
long title: Nature reviews. Microbiology
short title: Nat Rev Microbiol
ISSN: 1740-1526
ISSN (Online): 1740-1534
IsoAbbr: Nat. Rev. Microbiol.
NlmId: 101190261
123:123
JrId: 31736
long title: Journal of health psychology
short title: J Health Psychol
ISSN: 1359-1053
ISSN (Online): 1461-7277
IsoAbbr: J Health Psychol
NlmId: 9703616
123:123
JrId: 31737
long title: Biomeditsinskaia khimiia
short title: Biomed Khim
ISSN: 
ISSN (Online): 
IsoAbbr: Biomed Khim
NlmId: 101196966
123:123
JrId: 31739
long title: Genomics, proteomics & bioinformatics
short title: Genomics Proteomics Bioinformatics
ISSN: 1672-0229
ISSN (Online): 
IsoAbbr: Genomics Proteomics Bioinformatics
NlmId: 101197608
123:123
JrId: 31740
long title: Breast (Edinburgh, Scotland)
short title: Breast
ISSN: 0960-9776
ISSN (Online): 1532-3080
IsoAbbr: Breast
NlmId: 9213011
123:123
JrId: 31741
long title: Reproductive biology
short title: Reprod Biol
ISSN: 1642-431X
ISSN (Online): 
IsoAbbr: Reprod Biol
NlmId: 101160559
123:123
JrId: 31743
long title: Perspective infirmiere : revue officielle de l'Ordre des infirmieres et infirmiers du Quebec
short title: Perspect Infirm
ISSN: 1708-1890
ISSN (Online): 
IsoAbbr: Perspect Infirm
NlmId: 101196674
123:123
JrId: 31744
long title: Skinmed
short title: Skinmed
ISSN: 1540-9740
ISSN (Online): 1751-7125
IsoAbbr: Skinmed
NlmId: 101168327
123:123
JrId: 31745
long title: Deep-sea research. Part I, Oceanographic research papers
short title: Deep Sea Res Part 1 Oceanogr Res Pap
ISSN: 0967-0637
ISSN (Online): 1879-0119
IsoAbbr: Deep Sea Res. Part I Oceanogr. Res. Pap.
NlmId: 101199688
123:123
JrId: 31746
long title: Integrative and comparative biology
short title: Integr Comp Biol
ISSN: 1540-7063
ISSN (Online): 1557-7023
IsoAbbr: Integr. Comp. Biol.
NlmId: 101152341
123:123
JrId: 31747
long title: Trauma, violence & abuse
short title: Trauma Violence Abuse
ISSN: 1524-8380
ISSN (Online): 1552-8324
IsoAbbr: Trauma Violence Abuse
NlmId: 100890578
123:123
JrId: 31748
long title: Communications in agricultural and applied biological sciences
short title: Commun Agric Appl Biol Sci
ISSN: 1379-1176
ISSN (Online): 
IsoAbbr: Commun. Agric. Appl. Biol. Sci.
NlmId: 101200320
123:123
JrId: 31749
long title: Journal of circadian rhythms
short title: J Circadian Rhythms
ISSN: 
ISSN (Online): 1740-3391
IsoAbbr: J Circadian Rhythms
NlmId: 101200389
123:123
JrId: 31754
long title: Education for health (Abingdon, England)
short title: Educ Health (Abingdon)
ISSN: 1357-6283
ISSN (Online): 1469-5804
IsoAbbr: Educ Health (Abingdon)
NlmId: 9607101
123:123
JrId: 31757
long title: Protein engineering, design & selection : PEDS
short title: Protein Eng Des Sel
ISSN: 1741-0126
ISSN (Online): 1741-0134
IsoAbbr: Protein Eng. Des. Sel.
NlmId: 101186484
123:123
JrId: 31759
long title: American journal of respiratory medicine : drugs, devices, and other interventions
short title: Am J Respir Med
ISSN: 1175-6365
ISSN (Online): 
IsoAbbr: Am J Respir Med
NlmId: 101132974
123:123
JrId: 31760
long title: American journal of cardiovascular drugs : drugs, devices, and other interventions
short title: Am J Cardiovasc Drugs
ISSN: 1175-3277
ISSN (Online): 1179-187X
IsoAbbr: Am J Cardiovasc Drugs
NlmId: 100967755
123:123
JrId: 31761
long title: Nature structural & molecular biology
short title: Nat Struct Mol Biol
ISSN: 1545-9993
ISSN (Online): 1545-9985
IsoAbbr: Nat. Struct. Mol. Biol.
NlmId: 101186374
123:123
JrId: 31762
long title: Skin pharmacology and physiology
short title: Skin Pharmacol Physiol
ISSN: 1660-5527
ISSN (Online): 1660-5535
IsoAbbr: Skin Pharmacol Physiol
NlmId: 101188418
123:123
JrId: 31765
long title: Information sciences
short title: Inf Sci (Ny)
ISSN: 0020-0255
ISSN (Online): 
IsoAbbr: Inf Sci (Ny)
NlmId: 9875661
123:123
JrId: 31766
long title: Neurophysiology
short title: Neurophysiology
ISSN: 0090-2977
ISSN (Online): 
IsoAbbr: Neurophysiology
NlmId: 0367663
123:123
JrId: 31767
long title: Geneeskunde en sport
short title: Geneeskd Sport
ISSN: 0016-6448
ISSN (Online): 
IsoAbbr: Geneeskd Sport
NlmId: 100894096
123:123
JrId: 31768
long title: Bulletin de l'Academie lorraine des sciences
short title: Bull Acad Soc Lorraines Sci
ISSN: 1635-8597
ISSN (Online): 
IsoAbbr: Bull Acad Soc Lorraines Sci
NlmId: 101095644
123:123
JrId: 31769
long title: The Journal of technology transfer
short title: J Technol Transf
ISSN: 0892-9912
ISSN (Online): 
IsoAbbr: J Technol Transf
NlmId: 101183754
123:123
JrId: 31770
long title: Materials research bulletin
short title: Mater Res Bull
ISSN: 0025-5408
ISSN (Online): 
IsoAbbr: Mater Res Bull
NlmId: 101183746
123:123
JrId: 31771
long title: Spatial cognition and computation
short title: Spat Cogn Comput
ISSN: 1387-5868
ISSN (Online): 
IsoAbbr: Spat Cogn Comput
NlmId: 101183747
123:123
JrId: 31772
long title: Journal of robotic systems
short title: J Robot Syst
ISSN: 0741-2223
ISSN (Online): 
IsoAbbr: J Robot Syst
NlmId: 101183748
123:123
JrId: 31777
long title: Oligonucleotides
short title: Oligonucleotides
ISSN: 1545-4576
ISSN (Online): 1557-8526
IsoAbbr: Oligonucleotides
NlmId: 101188415
123:123
JrId: 31778
long title: Acta pharmaceutica (Zagreb, Croatia)
short title: Acta Pharm
ISSN: 1330-0075
ISSN (Online): 1846-9558
IsoAbbr: Acta Pharm
NlmId: 9303678
123:123
JrId: 31779
long title: Cellular and molecular biology, including cyto-enzymology
short title: Cell Mol Biol Incl Cyto Enzymol
ISSN: 0145-5680
ISSN (Online): 
IsoAbbr: Cell Mol Biol Incl Cyto Enzymol
NlmId: 101189940
123:123
JrId: 31783
long title: NIH consensus and state-of-the-science statements
short title: NIH Consens State Sci Statements
ISSN: 1553-0957
ISSN (Online): 1553-0779
IsoAbbr: NIH Consens State Sci Statements
NlmId: 101160100
123:123
JrId: 31786
long title: The Southern surgeon
short title: South Surg
ISSN: 
ISSN (Online): 
IsoAbbr: South Surg
NlmId: 20930060R
123:123
JrId: 31787
long title: Slovensky lekar
short title: Slov Lek
ISSN: 
ISSN (Online): 
IsoAbbr: Slov Lek
NlmId: 20740780R
123:123
JrId: 31788
long title: Rivista di chirurgia e medicina
short title: Riv Chir Med
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Chir Med
NlmId: 20420500R
123:123
JrId: 31789
long title: Research_ a journal of science and its applications
short title: Research
ISSN: 
ISSN (Online): 
IsoAbbr: Research
NlmId: 20120060R
123:123
JrId: 31790
long title: Nursing world
short title: Nurs World
ISSN: 
ISSN (Online): 
IsoAbbr: Nurs World
NlmId: 19230480R
123:123
JrId: 31791
long title: Therapeutische Umschau und medizinische Bibliographie. Revue therapeutique et bibliographie medicale
short title: Ther Umsch Med Bibliogr
ISSN: 0302-8291
ISSN (Online): 
IsoAbbr: Ther Umsch Med Bibliogr
NlmId: 0407225
123:123
JrId: 31792
long title: Ciencia e investigacion
short title: Cienc Invest
ISSN: 0009-6733
ISSN (Online): 
IsoAbbr: Cienc Invest
NlmId: 0372734
123:123
JrId: 31793
long title: Les Annales d'oto-laryngologie
short title: Ann Otolaryngol
ISSN: 0365-4931
ISSN (Online): 
IsoAbbr: Ann Otolaryngol
NlmId: 15010150R
123:123
JrId: 31794
long title: The North American veterinarian
short title: North Am Vet
ISSN: 
ISSN (Online): 
IsoAbbr: North Am Vet
NlmId: 18750060R
123:123
JrId: 31795
long title: Revue d'odonto-stomatologie
short title: Rev Odontostomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontostomatol
NlmId: 0204062
123:123
JrId: 31796
long title: Cahiers medicaux de l'union francaise_ revue medico-chirurgicale de la France d'outre-mer
short title: Cah Med Union Fr
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Med Union Fr
NlmId: 16010420R
123:123
JrId: 31797
long title: The Journal of physical and colloid chemistry
short title: J Phys Colloid Chem
ISSN: 0092-7023
ISSN (Online): 
IsoAbbr: J Phys Colloid Chem
NlmId: 0405527
123:123
JrId: 31799
long title: Zoologicheskii zhurnal
short title: Zool Zhurnal
ISSN: 0044-5134
ISSN (Online): 
IsoAbbr: Zool. Zhurnal
NlmId: 8905520
123:123
JrId: 31800
long title: Annual report - Division of Biological and Medical Research, Argonne National Laboratory. Argonne National Laboratory. Division of Biological and Medical Research
short title: Annu Rep Div Biol Med Res Argonne Natl Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Rep Div Biol Med Res Argonne Natl Lab
NlmId: 7701761
123:123
JrId: 31801
long title: Annuario statistico dell'assistenza e della previdenza sociale. Istituto centrale di statistica (Italy)
short title: Annu Stat Assist Previd Soc
ISSN: 0075-1790
ISSN (Online): 
IsoAbbr: Annu Stat Assist Previd Soc
NlmId: 23210510R
123:123
JrId: 31802
long title: Vyziva lidu
short title: Vyziva Lidu
ISSN: 0042-9414
ISSN (Online): 
IsoAbbr: Vyziva Lidu
NlmId: 21540730R
123:123
JrId: 31803
long title: Veterinary medicine
short title: Vet Med
ISSN: 0372-5588
ISSN (Online): 
IsoAbbr: Vet Med
NlmId: 21520030R
123:123
JrId: 31804
long title: Techniques hospitalieres, medico-sociales et sanitaires
short title: Tech Hosp Med Soc Sanit
ISSN: 0040-1374
ISSN (Online): 
IsoAbbr: Tech Hosp Med Soc Sanit
NlmId: 21120470R
123:123
JrId: 31805
long title: Revue du paludisme et de medecine tropicale
short title: Rev Palud Med Trop
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Palud Med Trop
NlmId: 20330310R
123:123
JrId: 31806
long title: Revista stiintelor medicale: medicina interna
short title: Rev Stiint Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Stiint Med
NlmId: 20310610R
123:123
JrId: 31807
long title: Medika_ informativni casopis farmaceutiskih poduzeca NRH
short title: Medika (Zagreb)
ISSN: 
ISSN (Online): 
IsoAbbr: Medika (Zagreb)
NlmId: 18620380R
123:123
JrId: 31808
long title: Medicina em revista
short title: Med Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Med Rev
NlmId: 18540530R
123:123
JrId: 31809
long title: Journal of insurance medicine
short title: J Insur Med
ISSN: 
ISSN (Online): 
IsoAbbr: J Insur Med
NlmId: 17920070R
123:123
JrId: 31810
long title: Casopis ceskeho lekarnictva
short title: Cas Cesk Lek
ISSN: 
ISSN (Online): 
IsoAbbr: Cas Cesk Lek
NlmId: 16040440R
123:123
JrId: 31811
long title: Casopis ceskoslovenskych veterinaru
short title: Cas Cesk Vet
ISSN: 
ISSN (Online): 
IsoAbbr: Cas Cesk Vet
NlmId: 16040450R
123:123
JrId: 31812
long title: Nucleonics
short title: Nucleonics
ISSN: 0096-6207
ISSN (Online): 
IsoAbbr: Nucleonics
NlmId: 0333520
123:123
JrId: 31813
long title: Food research
short title: Food Res
ISSN: 
ISSN (Online): 
IsoAbbr: Food Res
NlmId: 0027704
123:123
JrId: 31814
long title: Berliner tierarztliche Wochenschrift
short title: Berl Tierarztl Wochenschr
ISSN: 
ISSN (Online): 
IsoAbbr: Berl Tierarztl Wochenschr
NlmId: 15520260R
123:123
JrId: 31815
long title: Heilpadagogische Werkblatter
short title: Heilpadagog Werkbl
ISSN: 
ISSN (Online): 
IsoAbbr: Heilpadagog Werkbl
NlmId: 1301763
123:123
JrId: 31816
long title: Rivista siciliana della tubercolosi
short title: Riv Sicil Tuberc
ISSN: 0035-7049
ISSN (Online): 
IsoAbbr: Riv Sicil Tuberc
NlmId: 0402342
123:123
JrId: 31817
long title: Revue d'orthopedie et de chirurgie de l'appareil moteur
short title: Rev Orthop Chir Appar Mot
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Orthop Chir Appar Mot
NlmId: 20330270R
123:123
JrId: 31818
long title: Priroda, clovek in zdravje
short title: Prir Clovek Zdravje
ISSN: 
ISSN (Online): 
IsoAbbr: Prir Clovek Zdravje
NlmId: 19740290R
123:123
JrId: 31819
long title: Zdravotnicka revue_ vestnik Ministerstva Zdravotnictvi
short title: Zdrav Rev Vestn Minist Zdrav
ISSN: 
ISSN (Online): 
IsoAbbr: Zdrav Rev Vestn Minist Zdrav
NlmId: 21730180R
123:123
JrId: 31820
long title: Lekarske listy
short title: Lek List
ISSN: 
ISSN (Online): 
IsoAbbr: Lek List
NlmId: 18310680R
123:123
JrId: 31821
long title: Optical journal and review of optometry
short title: Opt J Rev Optom
ISSN: 0030-3925
ISSN (Online): 
IsoAbbr: Opt J Rev Optom
NlmId: 0405557
123:123
JrId: 31822
long title: Toxicology mechanisms and methods
short title: Toxicol Mech Methods
ISSN: 1537-6516
ISSN (Online): 1537-6524
IsoAbbr: Toxicol. Mech. Methods
NlmId: 101134521
123:123
JrId: 31825
long title: Inflammopharmacology
short title: Inflammopharmacology
ISSN: 0925-4692
ISSN (Online): 1568-5608
IsoAbbr: Inflammopharmacology
NlmId: 9112626
123:123
JrId: 31826
long title: Plant biotechnology journal
short title: Plant Biotechnol J
ISSN: 1467-7644
ISSN (Online): 1467-7652
IsoAbbr: Plant Biotechnol. J.
NlmId: 101201889
123:123
JrId: 31827
long title: Policy brief (Center for Home Care Policy and Research (U.S.))
short title: Policy Brief (Cent Home Care Policy Res)
ISSN: 
ISSN (Online): 
IsoAbbr: Policy Brief (Cent Home Care Policy Res)
NlmId: 101206020
123:123
JrId: 31828
long title: Trends in amplification
short title: Trends Amplif
ISSN: 1084-7138
ISSN (Online): 1940-5588
IsoAbbr: Trends Amplif
NlmId: 9709254
123:123
JrId: 31829
long title: Agri : Agri (Algoloji) Dernegi'nin Yayin organidir = The journal of the Turkish Society of Algology
short title: Agri
ISSN: 1300-0012
ISSN (Online): 
IsoAbbr: Agri
NlmId: 9426197
123:123
JrId: 31831
long title: Language, speech, and hearing services in schools
short title: Lang Speech Hear Serv Sch
ISSN: 0161-1461
ISSN (Online): 1558-9129
IsoAbbr: Lang Speech Hear Serv Sch
NlmId: 0323431
123:123
JrId: 31832
long title: Clinics in occupational and environmental medicine
short title: Clin Occup Environ Med
ISSN: 1526-0046
ISSN (Online): 
IsoAbbr: Clin Occup Environ Med
NlmId: 100893239
123:123
JrId: 31833
long title: Pro-fono : revista de atualizacao cientifica
short title: Pro Fono
ISSN: 0104-5687
ISSN (Online): 1809-399X
IsoAbbr: Pro Fono
NlmId: 100930630
123:123
JrId: 31834
long title: Neuropsychopharmacologia Hungarica : a Magyar Pszichofarmakologiai Egyesulet lapja = official journal of the Hungarian Association of Psychopharmacology
short title: Neuropsychopharmacol Hung
ISSN: 1419-8711
ISSN (Online): 
IsoAbbr: Neuropsychopharmacol Hung
NlmId: 100961631
123:123
JrId: 31835
long title: Neuroinformatics
short title: Neuroinformatics
ISSN: 1539-2791
ISSN (Online): 1559-0089
IsoAbbr: Neuroinformatics
NlmId: 101142069
123:123
JrId: 31836
long title: Cognitive behaviour therapy
short title: Cogn Behav Ther
ISSN: 1650-6073
ISSN (Online): 1651-2316
IsoAbbr: Cogn Behav Ther
NlmId: 101143317
123:123
JrId: 31837
long title: Biosecurity and bioterrorism : biodefense strategy, practice, and science
short title: Biosecur Bioterror
ISSN: 1538-7135
ISSN (Online): 1557-850X
IsoAbbr: Biosecur Bioterror
NlmId: 101156085
123:123
JrId: 31838
long title: Annals of family medicine
short title: Ann Fam Med
ISSN: 1544-1709
ISSN (Online): 1544-1717
IsoAbbr: Ann Fam Med
NlmId: 101167762
123:123
JrId: 31839
long title: Clinical gastroenterology and hepatology : the official clinical practice journal of the American Gastroenterological Association
short title: Clin Gastroenterol Hepatol
ISSN: 1542-3565
ISSN (Online): 1542-7714
IsoAbbr: Clin. Gastroenterol. Hepatol.
NlmId: 101160775
123:123
JrId: 31840
long title: Expert review of cardiovascular therapy
short title: Expert Rev Cardiovasc Ther
ISSN: 1477-9072
ISSN (Online): 1744-8344
IsoAbbr: Expert Rev Cardiovasc Ther
NlmId: 101182328
123:123
JrId: 31841
long title: The journal of philosophy, science & law
short title: J Philos Sci Law
ISSN: 
ISSN (Online): 1549-8549
IsoAbbr: J Philos Sci Law
NlmId: 101197577
123:123
JrId: 31842
long title: Postepy higieny i medycyny doswiadczalnej (Online)
short title: Postepy Hig Med Dosw (Online)
ISSN: 
ISSN (Online): 1732-2693
IsoAbbr: Postepy Hig Med Dosw (Online)
NlmId: 101206517
123:123
JrId: 31843
long title: Acta biochimica et biophysica Sinica
short title: Acta Biochim Biophys Sin (Shanghai)
ISSN: 1672-9145
ISSN (Online): 1745-7270
IsoAbbr: Acta Biochim. Biophys. Sin. (Shanghai)
NlmId: 101206716
123:123
JrId: 31844
long title: Current HIV research
short title: Curr HIV Res
ISSN: 1570-162X
ISSN (Online): 1873-4251
IsoAbbr: Curr. HIV Res.
NlmId: 101156990
123:123
JrId: 31845
long title: Nephrology (Carlton, Vic.)
short title: Nephrology (Carlton)
ISSN: 1320-5358
ISSN (Online): 1440-1797
IsoAbbr: Nephrology (Carlton)
NlmId: 9615568
123:123
JrId: 31846
long title: Eating behaviors
short title: Eat Behav
ISSN: 1471-0153
ISSN (Online): 1873-7358
IsoAbbr: Eat Behav
NlmId: 101090048
123:123
JrId: 31847
long title: Molecular interventions
short title: Mol Interv
ISSN: 1534-0384
ISSN (Online): 1543-2548
IsoAbbr: Mol. Interv.
NlmId: 101093789
123:123
JrId: 31848
long title: Lab on a chip
short title: Lab Chip
ISSN: 1473-0197
ISSN (Online): 1473-0189
IsoAbbr: Lab Chip
NlmId: 101128948
123:123
JrId: 31849
long title: The European physical journal. E, Soft matter
short title: Eur Phys J E Soft Matter
ISSN: 1292-8941
ISSN (Online): 1292-895X
IsoAbbr: Eur Phys J E Soft Matter
NlmId: 101126530
123:123
JrId: 31850
long title: Vascular
short title: Vascular
ISSN: 1708-5381
ISSN (Online): 1708-539X
IsoAbbr: Vascular
NlmId: 101196722
123:123
JrId: 31851
long title: Journal of surgical orthopaedic advances
short title: J Surg Orthop Adv
ISSN: 1548-825X
ISSN (Online): 
IsoAbbr: J Surg Orthop Adv
NlmId: 101197881
123:123
JrId: 31852
long title: Ethical human sciences and services : an international journal of critical inquiry
short title: Ethical Hum Sci Serv
ISSN: 1523-150X
ISSN (Online): 
IsoAbbr: Ethical Hum Sci Serv
NlmId: 100890823
123:123
JrId: 31853
long title: Ethical theory and moral practice : an international forum
short title: Ethical Theory Moral Pract
ISSN: 1386-2820
ISSN (Online): 
IsoAbbr: Ethical Theory Moral Pract
NlmId: 101205290
123:123
JrId: 31854
long title: New genetics and society
short title: New Genet Soc
ISSN: 1463-6778
ISSN (Online): 
IsoAbbr: New Genet Soc
NlmId: 100895847
123:123
JrId: 31855
long title: Journal of the Society of Christian Ethics
short title: J Soc Christ Ethics
ISSN: 1540-7942
ISSN (Online): 
IsoAbbr: J Soc Christ Ethics
NlmId: 101184933
123:123
JrId: 31856
long title: Notizie di Politeia
short title: Not Polit
ISSN: 1128-2401
ISSN (Online): 
IsoAbbr: Not Polit
NlmId: 101205258
123:123
JrId: 31857
long title: Philosophy & public policy quarterly / the Institute for Philosophy and Public Policy, School of Public Affairs, University of Maryland
short title: Philos Public Policy Q
ISSN: 
ISSN (Online): 
IsoAbbr: Philos Public Policy Q
NlmId: 101205265
123:123
JrId: 31858
long title: Revista romana de bioetica
short title: Rev Rom Bioet
ISSN: 1583-5170
ISSN (Online): 
IsoAbbr: Rev Rom Bioet
NlmId: 101205285
123:123
JrId: 31859
long title: Basic & clinical pharmacology & toxicology
short title: Basic Clin Pharmacol Toxicol
ISSN: 1742-7835
ISSN (Online): 1742-7843
IsoAbbr: Basic Clin. Pharmacol. Toxicol.
NlmId: 101208422
123:123
JrId: 31860
long title: Health, risk & society
short title: Health Risk Soc
ISSN: 1369-8575
ISSN (Online): 1469-8331
IsoAbbr: Health Risk Soc
NlmId: 100883415
123:123
JrId: 31861
long title: Computing And Visualization In Science
short title: Comput Vis Sci
ISSN: 1432-9360
ISSN (Online): 
IsoAbbr: Comput Vis Sci
NlmId: 9891022
123:123
JrId: 31862
long title: Vie et milieu (Paris, France : 1980)
short title: Vie Milieu Paris
ISSN: 0240-8759
ISSN (Online): 
IsoAbbr: Vie Milieu
NlmId: 9882397
123:123
JrId: 31863
long title: Journal of health care law & policy
short title: J Health Care Law Policy
ISSN: 1097-4768
ISSN (Online): 
IsoAbbr: J Health Care Law Policy
NlmId: 9815976
123:123
JrId: 31864
long title: Issues in medical ethics
short title: Issues Med Ethics
ISSN: 
ISSN (Online): 
IsoAbbr: Issues Med Ethics
NlmId: 9612997
123:123
JrId: 31865
long title: Applied magnetic resonance
short title: Appl Magn Reson
ISSN: 0937-9347
ISSN (Online): 
IsoAbbr: Appl Magn Reson
NlmId: 9204100
123:123
JrId: 31868
long title: Journal of sociology (Melbourne, Vic.)
short title: J Sociol (Melb)
ISSN: 1440-7833
ISSN (Online): 1741-2978
IsoAbbr: J Sociol (Melb)
NlmId: 9808006
123:123
JrId: 31869
long title: Medicines, ethics and practice : a guide for pharmacists. Royal Pharmaceutical Society of Great Britain
short title: Med Ethics Pract Royal Pharm Soc G B
ISSN: 1465-6663
ISSN (Online): 
IsoAbbr: Med Ethics Pract Royal Pharm Soc G B
NlmId: 9426143
123:123
JrId: 31870
long title: Journal of food composition and analysis : an official publication of the United Nations University, International Network of Food Data Systems
short title: J Food Compost Anal
ISSN: 0889-1575
ISSN (Online): 
IsoAbbr: J Food Compost Anal
NlmId: 8807504
123:123
JrId: 31871
long title: Journal of nuclear science and technology
short title: J Nucl Sci Technol
ISSN: 0022-3131
ISSN (Online): 
IsoAbbr: J Nucl Sci Technol
NlmId: 100972365
123:123
JrId: 31872
long title: Risk management in Canadian health care
short title: Risk Manag Can Health Care
ISSN: 1488-0555
ISSN (Online): 
IsoAbbr: Risk Manag Can Health Care
NlmId: 101096495
123:123
JrId: 31873
long title: ACM transactions on graphics
short title: ACM Trans Graph
ISSN: 0730-0301
ISSN (Online): 
IsoAbbr: ACM Trans Graph
NlmId: 101152234
123:123
JrId: 31874
long title: Thalamus & related systems
short title: Thalamus Relat Syst
ISSN: 1472-9288
ISSN (Online): 
IsoAbbr: Thalamus Relat Syst
NlmId: 101125145
123:123
JrId: 31875
long title: The journal of political philosophy
short title: J Polit Philos
ISSN: 0963-8016
ISSN (Online): 
IsoAbbr: J Polit Philos
NlmId: 101171545
123:123
JrId: 31876
long title: Formosan journal of medical humanities
short title: Formos J Med Humanit
ISSN: 1606-5727
ISSN (Online): 
IsoAbbr: Formos J Med Humanit
NlmId: 101171571
123:123
JrId: 31877
long title: Australian journal of political science
short title: Aust J Polit Sci
ISSN: 1036-1146
ISSN (Online): 
IsoAbbr: Aust J Polit Sci
NlmId: 101171505
123:123
JrId: 31878
long title: Thomas Jefferson law review
short title: Thomas Jefferson Law Rev
ISSN: 1090-5278
ISSN (Online): 
IsoAbbr: Thomas Jefferson Law Rev
NlmId: 101171509
123:123
JrId: 31879
long title: The Sydney law review
short title: Syd Law Rev
ISSN: 0082-0512
ISSN (Online): 
IsoAbbr: Syd Law Rev
NlmId: 101171544
123:123
JrId: 31880
long title: New York University journal of legislation and public policy
short title: N Y Univ J Legis Public Policy
ISSN: 1094-513X
ISSN (Online): 
IsoAbbr: N Y Univ J Legis Public Policy
NlmId: 101171552
123:123
JrId: 31881
long title: Sleep and biological rhythms
short title: Sleep Biol Rhythms
ISSN: 1446-9235
ISSN (Online): 1479-8425
IsoAbbr: Sleep Biol Rhythms
NlmId: 101199488
123:123
JrId: 31883
long title: Sensors (Basel, Switzerland)
short title: Sensors (Basel)
ISSN: 
ISSN (Online): 1424-8220
IsoAbbr: Sensors (Basel)
NlmId: 101204366
123:123
JrId: 31886
long title: Carbon
short title: Carbon N Y
ISSN: 0008-6223
ISSN (Online): 
IsoAbbr: Carbon N Y
NlmId: 101204394
123:123
JrId: 31887
long title: Robotica
short title: Robotica
ISSN: 0263-5747
ISSN (Online): 
IsoAbbr: Robotica
NlmId: 101204399
123:123
JrId: 31888
long title: Microporous and mesoporous materials : the official journal of the International Zeolite Association
short title: Microporous Mesoporous Mater
ISSN: 1387-1811
ISSN (Online): 
IsoAbbr: Microporous Mesoporous Mater
NlmId: 101204400
123:123
JrId: 31889
long title: IEEE/ASME transactions on mechatronics : a joint publication of the IEEE Industrial Electronics Society and the ASME Dynamic Systems and Control Division
short title: IEEE ASME Trans Mechatron
ISSN: 1083-4435
ISSN (Online): 
IsoAbbr: IEEE ASME Trans Mechatron
NlmId: 101204402
123:123
JrId: 31890
long title: IEEE journal of quantum electronics
short title: IEEE J Quantum Electron
ISSN: 0018-9197
ISSN (Online): 
IsoAbbr: IEEE J Quantum Electron
NlmId: 101204403
123:123
JrId: 31891
long title: Journal of parallel and distributed computing
short title: J Parallel Distrib Comput
ISSN: 0743-7315
ISSN (Online): 
IsoAbbr: J Parallel Distrib Comput
NlmId: 101204404
123:123
JrId: 31893
long title: Medical ethics (Burlington, Mass.)
short title: Med Ethics (Burlingt Mass)
ISSN: 1543-4672
ISSN (Online): 
IsoAbbr: Med Ethics (Burlingt Mass)
NlmId: 101156351
123:123
JrId: 31894
long title: AMIA ... Annual Symposium proceedings / AMIA Symposium. AMIA Symposium
short title: AMIA Annu Symp Proc
ISSN: 
ISSN (Online): 1942-597X
IsoAbbr: AMIA Annu Symp Proc
NlmId: 101209213
123:123
JrId: 31895
long title: Healthcare leadership report
short title: Healthc Leadersh Rep
ISSN: 1551-8906
ISSN (Online): 
IsoAbbr: Healthc Leadersh Rep
NlmId: 101209410
123:123
JrId: 31896
long title: Health (London, England : 1997)
short title: Health (London)
ISSN: 1363-4593
ISSN (Online): 1461-7196
IsoAbbr: Health (London)
NlmId: 9800465
123:123
JrId: 31897
long title: Journal of occupational and environmental hygiene
short title: J Occup Environ Hyg
ISSN: 1545-9624
ISSN (Online): 1545-9632
IsoAbbr: J Occup Environ Hyg
NlmId: 101189458
123:123
JrId: 31898
long title: Brachytherapy
short title: Brachytherapy
ISSN: 1538-4721
ISSN (Online): 1873-1449
IsoAbbr: Brachytherapy
NlmId: 101137600
123:123
JrId: 31900
long title: Revista portuguesa de cirurgia cardio-toracica e vascular : orgao oficial da Sociedade Portuguesa de Cirurgia Cardio-Toracica e Vascular
short title: Rev Port Cir Cardiotorac Vasc
ISSN: 0873-7215
ISSN (Online): 
IsoAbbr: Rev Port Cir Cardiotorac Vasc
NlmId: 101154446
123:123
JrId: 31901
long title: Clinical prostate cancer
short title: Clin Prostate Cancer
ISSN: 1540-0352
ISSN (Online): 
IsoAbbr: Clin Prostate Cancer
NlmId: 101155459
123:123
JrId: 31902
long title: Annals of hepatology
short title: Ann Hepatol
ISSN: 1665-2681
ISSN (Online): 
IsoAbbr: Ann Hepatol
NlmId: 101155885
123:123
JrId: 31905
long title: Problemy tuberkuleza i boleznei legkikh
short title: Probl Tuberk Bolezn Legk
ISSN: 1728-2993
ISSN (Online): 
IsoAbbr: Probl Tuberk Bolezn Legk
NlmId: 101211108
123:123
JrId: 31910
long title: Treatments in respiratory medicine
short title: Treat Respir Med
ISSN: 1176-3450
ISSN (Online): 
IsoAbbr: Treat Respir Med
NlmId: 101196148
123:123
JrId: 31911
long title: Stem cells and development
short title: Stem Cells Dev
ISSN: 1547-3287
ISSN (Online): 1557-8534
IsoAbbr: Stem Cells Dev.
NlmId: 101197107
123:123
JrId: 31912
long title: Healthcare quarterly (Toronto, Ont.)
short title: Healthc Q
ISSN: 1710-2774
ISSN (Online): 
IsoAbbr: Healthc Q
NlmId: 101208192
123:123
JrId: 31914
long title: The Korean journal of hepatology
short title: Korean J Hepatol
ISSN: 1738-222X
ISSN (Online): 2093-8047
IsoAbbr: Korean J Hepatol
NlmId: 101211947
123:123
JrId: 31916
long title: Molecular pharmaceutics
short title: Mol Pharm
ISSN: 1543-8384
ISSN (Online): 1543-8392
IsoAbbr: Mol. Pharm.
NlmId: 101197791
123:123
JrId: 31917
long title: Klinicka mikrobiologie a infekcni lekarstvi
short title: Klin Mikrobiol Infekc Lek
ISSN: 1211-264X
ISSN (Online): 
IsoAbbr: Klin. Mikrobiol. Infekc. Lek.
NlmId: 101189112
123:123
JrId: 31918
long title: The protein journal
short title: Protein J
ISSN: 1572-3887
ISSN (Online): 1875-8355
IsoAbbr: Protein J.
NlmId: 101212092
123:123
JrId: 31922
long title: Assay and drug development technologies
short title: Assay Drug Dev Technol
ISSN: 1540-658X
ISSN (Online): 1557-8127
IsoAbbr: Assay Drug Dev Technol
NlmId: 101151468
123:123
JrId: 31923
long title: Emergency medicine Australasia : EMA
short title: Emerg Med Australas
ISSN: 1742-6731
ISSN (Online): 1742-6723
IsoAbbr: Emerg Med Australas
NlmId: 101199824
123:123
JrId: 31924
long title: Technology Evaluation Center Assessment Program. Executive summary
short title: Technol Eval Cent Assess Program Exec Summ
ISSN: 
ISSN (Online): 
IsoAbbr: Technol Eval Cent Assess Program Exec Summ
NlmId: 101213260
123:123
JrId: 31925
long title: International dairy journal / published in association with the International Dairy Federation
short title: Int Dairy J
ISSN: 0958-6946
ISSN (Online): 1879-0143
IsoAbbr: Int. Dairy J.
NlmId: 101213739
123:123
JrId: 31926
long title: Tuberkuloz ve toraks
short title: Tuberk Toraks
ISSN: 0494-1373
ISSN (Online): 
IsoAbbr: Tuberk Toraks
NlmId: 0417364
123:123
JrId: 31928
long title: Journal of vector borne diseases
short title: J Vector Borne Dis
ISSN: 0972-9062
ISSN (Online): 
IsoAbbr: J Vector Borne Dis
NlmId: 101212761
123:123
JrId: 31929
long title: Clinical EEG and neuroscience : official journal of the EEG and Clinical Neuroscience Society (ENCS)
short title: Clin EEG Neurosci
ISSN: 1550-0594
ISSN (Online): 
IsoAbbr: Clin EEG Neurosci
NlmId: 101213033
123:123
JrId: 31930
long title: Journal of public health (Oxford, England)
short title: J Public Health (Oxf)
ISSN: 1741-3842
ISSN (Online): 1741-3850
IsoAbbr: J Public Health (Oxf)
NlmId: 101188638
123:123
JrId: 31935
long title: Geochemical transactions
short title: Geochem Trans
ISSN: 
ISSN (Online): 1467-4866
IsoAbbr: Geochem. Trans.
NlmId: 101214741
123:123
JrId: 31938
long title: Acta anaesthesiologica Taiwanica : official journal of the Taiwan Society of Anesthesiologists
short title: Acta Anaesthesiol Taiwan
ISSN: 1875-4597
ISSN (Online): 1875-452X
IsoAbbr: Acta Anaesthesiol Taiwan
NlmId: 101214918
123:123
JrId: 31941
long title: Cellulose (London, England)
short title: 
ISSN: 0969-0239
ISSN (Online): 
IsoAbbr: Cellulose
NlmId: 101215688
123:123
JrId: 31944
long title: National Bureau of Economic Research bulletin on aging and health
short title: Natl Bur Econ Res Bull Aging Health
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Bur Econ Res Bull Aging Health
NlmId: 101215702
123:123
JrId: 31946
long title: Retrovirology
short title: Retrovirology
ISSN: 
ISSN (Online): 1742-4690
IsoAbbr: Retrovirology
NlmId: 101216893
123:123
JrId: 31947
long title: The international journal of behavioral nutrition and physical activity
short title: Int J Behav Nutr Phys Act
ISSN: 
ISSN (Online): 1479-5868
IsoAbbr: Int J Behav Nutr Phys Act
NlmId: 101217089
123:123
JrId: 31949
long title: Briefings in functional genomics & proteomics
short title: Brief Funct Genomic Proteomic
ISSN: 1473-9550
ISSN (Online): 1477-4062
IsoAbbr: Brief Funct Genomic Proteomic
NlmId: 101150306
123:123
JrId: 31953
long title: Seminars in vascular medicine
short title: Semin Vasc Med
ISSN: 1528-9648
ISSN (Online): 1529-3505
IsoAbbr: Semin Vasc Med
NlmId: 100940307
123:123
JrId: 31954
long title: Cell and tissue banking
short title: Cell Tissue Bank
ISSN: 1389-9333
ISSN (Online): 1573-6814
IsoAbbr: Cell Tissue Bank
NlmId: 100965121
123:123
JrId: 31955
long title: Evidence-based complementary and alternative medicine : eCAM
short title: Evid Based Complement Alternat Med
ISSN: 1741-427X
ISSN (Online): 1741-4288
IsoAbbr: Evid Based Complement Alternat Med
NlmId: 101215021
123:123
JrId: 31959
long title: Adolescent medicine clinics
short title: Adolesc Med Clin
ISSN: 1547-3368
ISSN (Online): 
IsoAbbr: Adolesc Med Clin
NlmId: 101196463
123:123
JrId: 31960
long title: Journal of aging and physical activity
short title: J Aging Phys Act
ISSN: 1063-8652
ISSN (Online): 1543-267X
IsoAbbr: J Aging Phys Act
NlmId: 9415639
123:123
JrId: 31961
long title: Bundesgesundheitsblatt, Gesundheitsforschung, Gesundheitsschutz
short title: Bundesgesundheitsblatt Gesundheitsforschung Gesundheitsschutz
ISSN: 1436-9990
ISSN (Online): 1437-1588
IsoAbbr: Bundesgesundheitsblatt Gesundheitsforschung Gesundheitsschutz
NlmId: 101181368
123:123
JrId: 31962
long title: Journal of the Association of Genetic Technologists
short title: J Assoc Genet Technol
ISSN: 1523-7834
ISSN (Online): 
IsoAbbr: J Assoc Genet Technol
NlmId: 9807282
123:123
JrId: 31963
long title: Rejuvenation research
short title: Rejuvenation Res
ISSN: 1549-1684
ISSN (Online): 1557-8577
IsoAbbr: Rejuvenation Res
NlmId: 101213381
123:123
JrId: 31964
long title: Advances in chronic kidney disease
short title: Adv Chronic Kidney Dis
ISSN: 1548-5595
ISSN (Online): 1548-5609
IsoAbbr: Adv Chronic Kidney Dis
NlmId: 101209214
123:123
JrId: 31965
long title: Biocatalysis and biotransformation
short title: Biocatal Biotransformation
ISSN: 1024-2422
ISSN (Online): 1029-2446
IsoAbbr: Biocatal. Biotransformation
NlmId: 9602086
123:123
JrId: 31966
long title: Standardization news : SN
short title: Stand News
ISSN: 1094-4656
ISSN (Online): 
IsoAbbr: Stand News
NlmId: 101221787
123:123
JrId: 31968
long title: Grana
short title: Grana
ISSN: 0017-3134
ISSN (Online): 1651-2049
IsoAbbr: Grana
NlmId: 101222195
123:123
JrId: 31970
long title: Archives of animal nutrition
short title: Arch Anim Nutr
ISSN: 1745-039X
ISSN (Online): 1477-2817
IsoAbbr: Arch Anim Nutr
NlmId: 101222433
123:123
JrId: 31971
long title: Biomedical microdevices
short title: Biomed Microdevices
ISSN: 1387-2176
ISSN (Online): 1572-8781
IsoAbbr: Biomed Microdevices
NlmId: 100887374
123:123
JrId: 31972
long title: Acta neurologica Taiwanica
short title: Acta Neurol Taiwan
ISSN: 1028-768X
ISSN (Online): 
IsoAbbr: Acta Neurol Taiwan
NlmId: 9815355
123:123
JrId: 31973
long title: Developmental science
short title: Dev Sci
ISSN: 1363-755X
ISSN (Online): 1467-7687
IsoAbbr: Dev Sci
NlmId: 9814574
123:123
JrId: 31974
long title: Seminars in cardiothoracic and vascular anesthesia
short title: Semin Cardiothorac Vasc Anesth
ISSN: 1089-2532
ISSN (Online): 1940-5596
IsoAbbr: Semin Cardiothorac Vasc Anesth
NlmId: 9807630
123:123
JrId: 31975
long title: Laterality
short title: Laterality
ISSN: 1357-650X
ISSN (Online): 1464-0678
IsoAbbr: Laterality
NlmId: 9609064
123:123
JrId: 31976
long title: Journal of clinical forensic medicine
short title: J Clin Forensic Med
ISSN: 1353-1131
ISSN (Online): 
IsoAbbr: J Clin Forensic Med
NlmId: 9434927
123:123
JrId: 31977
long title: Emergency radiology
short title: Emerg Radiol
ISSN: 1070-3004
ISSN (Online): 1438-1435
IsoAbbr: Emerg Radiol
NlmId: 9431227
123:123
JrId: 31978
long title: Information processing in medical imaging : proceedings of the ... conference
short title: Inf Process Med Imaging
ISSN: 1011-2499
ISSN (Online): 
IsoAbbr: Inf Process Med Imaging
NlmId: 9216871
123:123
JrId: 31979
long title: Journal of psychiatric practice
short title: J Psychiatr Pract
ISSN: 1527-4160
ISSN (Online): 1538-1145
IsoAbbr: J Psychiatr Pract
NlmId: 100901141
123:123
JrId: 31980
long title: IEEE transactions on visualization and computer graphics
short title: IEEE Trans Vis Comput Graph
ISSN: 1077-2626
ISSN (Online): 1941-0506
IsoAbbr: IEEE Trans Vis Comput Graph
NlmId: 9891704
123:123
JrId: 31981
long title: Journal of separation science
short title: J Sep Sci
ISSN: 1615-9306
ISSN (Online): 1615-9314
IsoAbbr: J Sep Sci
NlmId: 101088554
123:123
JrId: 31982
long title: Current vascular pharmacology
short title: Curr Vasc Pharmacol
ISSN: 1570-1611
ISSN (Online): 1875-6212
IsoAbbr: Curr Vasc Pharmacol
NlmId: 101157208
123:123
JrId: 31983
long title: Current medicinal chemistry. Cardiovascular and hematological agents
short title: Curr Med Chem Cardiovasc Hematol Agents
ISSN: 1568-0169
ISSN (Online): 
IsoAbbr: Curr Med Chem Cardiovasc Hematol Agents
NlmId: 101157213
123:123
JrId: 31984
long title: The journal of supportive oncology
short title: J Support Oncol
ISSN: 1544-6794
ISSN (Online): 
IsoAbbr: J Support Oncol
NlmId: 101181305
123:123
JrId: 31985
long title: Journal of water and health
short title: J Water Health
ISSN: 1477-8920
ISSN (Online): 
IsoAbbr: J Water Health
NlmId: 101185420
123:123
JrId: 31986
long title: Journal of bioinformatics and computational biology
short title: J Bioinform Comput Biol
ISSN: 0219-7200
ISSN (Online): 
IsoAbbr: J Bioinform Comput Biol
NlmId: 101187344
123:123
JrId: 31987
long title: Taehan Kanho Hakhoe chi
short title: Taehan Kanho Hakhoe Chi
ISSN: 1598-2874
ISSN (Online): 
IsoAbbr: Taehan Kanho Hakhoe Chi
NlmId: 101191388
123:123
JrId: 31988
long title: Treatments in endocrinology
short title: Treat Endocrinol
ISSN: 1175-6349
ISSN (Online): 
IsoAbbr: Treat Endocrinol
NlmId: 101132977
123:123
JrId: 31989
long title: IEEE transactions on nanobioscience
short title: IEEE Trans Nanobioscience
ISSN: 1536-1241
ISSN (Online): 1558-2639
IsoAbbr: IEEE Trans Nanobioscience
NlmId: 101152869
123:123
JrId: 31990
long title: IEEE transactions on neural networks / a publication of the IEEE Neural Networks Council
short title: IEEE Trans Neural Netw
ISSN: 1045-9227
ISSN (Online): 1941-0093
IsoAbbr: IEEE Trans Neural Netw
NlmId: 101211035
123:123
JrId: 31991
long title: Dalton transactions (Cambridge, England : 2003)
short title: Dalton Trans
ISSN: 1477-9226
ISSN (Online): 1477-9234
IsoAbbr: Dalton Trans
NlmId: 101176026
123:123
JrId: 31992
long title: Journal of herbal pharmacotherapy
short title: J Herb Pharmacother
ISSN: 1522-8940
ISSN (Online): 1522-9106
IsoAbbr: J Herb Pharmacother
NlmId: 100888586
123:123
JrId: 31993
long title: IEEE computer graphics and applications
short title: IEEE Comput Graph Appl
ISSN: 0272-1716
ISSN (Online): 1558-1756
IsoAbbr: IEEE Comput Graph Appl
NlmId: 9881869
123:123
JrId: 31995
long title: Evidence-based dentistry
short title: Evid Based Dent
ISSN: 1462-0049
ISSN (Online): 1476-5446
IsoAbbr: Evid Based Dent
NlmId: 100883603
123:123
JrId: 31997
long title: Medical ethics : journal of Forum for Medical Ethics Society
short title: Med Ethics
ISSN: 
ISSN (Online): 
IsoAbbr: Med Ethics
NlmId: 9616599
123:123
JrId: 31998
long title: Fish pathology
short title: Fish Pathol
ISSN: 0388-788X
ISSN (Online): 1881-7335
IsoAbbr: Fish Pathol.
NlmId: 100969403
123:123
JrId: 31999
long title: AHIP Coverage
short title: AHIP Cover
ISSN: 1551-8442
ISSN (Online): 
IsoAbbr: AHIP Cover
NlmId: 101223105
123:123
JrId: 32000
long title: Italian heart journal. Supplement : official journal of the Italian Federation of Cardiology
short title: Ital Heart J Suppl
ISSN: 1129-4728
ISSN (Online): 
IsoAbbr: Ital Heart J Suppl
NlmId: 101223651
123:123
JrId: 32001
long title: Proceedings. California Academy of Sciences
short title: Proc Calif Acad Sci
ISSN: 0068-547X
ISSN (Online): 
IsoAbbr: Proc. Calif. Acad. Sci.
NlmId: 16010670R
123:123
JrId: 32002
long title: International seminars in surgical oncology : ISSO
short title: Int Semin Surg Oncol
ISSN: 
ISSN (Online): 1477-7800
IsoAbbr: Int Semin Surg Oncol
NlmId: 101219693
123:123
JrId: 32003
long title: Journal of neuroinflammation
short title: J Neuroinflammation
ISSN: 
ISSN (Online): 1742-2094
IsoAbbr: J Neuroinflammation
NlmId: 101222974
123:123
JrId: 32004
long title: Reproductive health
short title: Reprod Health
ISSN: 
ISSN (Online): 1742-4755
IsoAbbr: Reprod Health
NlmId: 101224380
123:123
JrId: 32005
long title: Theoretical biology & medical modelling
short title: Theor Biol Med Model
ISSN: 
ISSN (Online): 1742-4682
IsoAbbr: Theor Biol Med Model
NlmId: 101224383
123:123
JrId: 32006
long title: Tetrahedron, asymmetry
short title: Tetrahedron Asymmetry
ISSN: 0957-4166
ISSN (Online): 1362-511X
IsoAbbr: Tetrahedron Asymmetry
NlmId: 9010953
123:123
JrId: 32009
long title: Journal of molecular histology
short title: J Mol Histol
ISSN: 1567-2379
ISSN (Online): 1567-2387
IsoAbbr: J. Mol. Histol.
NlmId: 101193653
123:123
JrId: 32010
long title: The quarterly journal of nuclear medicine and molecular imaging : official publication of the Italian Association of Nuclear Medicine (AIMN) [and] the International Association of Radiopharmacology (IAR), [and] Section of the Society of...
short title: Q J Nucl Med Mol Imaging
ISSN: 1824-4785
ISSN (Online): 1827-1936
IsoAbbr: Q J Nucl Med Mol Imaging
NlmId: 101213861
123:123
JrId: 32012
long title: Journal of neurosurgery. Spine
short title: J Neurosurg Spine
ISSN: 1547-5654
ISSN (Online): 1547-5646
IsoAbbr: J Neurosurg Spine
NlmId: 101223545
123:123
JrId: 32014
long title: Neuron glia biology
short title: Neuron Glia Biol
ISSN: 1740-925X
ISSN (Online): 1741-0533
IsoAbbr: Neuron Glia Biol.
NlmId: 101217278
123:123
JrId: 32015
long title: Physiology (Bethesda, Md.)
short title: Physiology (Bethesda)
ISSN: 1548-9213
ISSN (Online): 1548-9221
IsoAbbr: Physiology (Bethesda)
NlmId: 101208185
123:123
JrId: 32016
long title: The American heart hospital journal
short title: Am Heart Hosp J
ISSN: 1541-9215
ISSN (Online): 1751-7168
IsoAbbr: Am Heart Hosp J
NlmId: 101156064
123:123
JrId: 32017
long title: Journal of deaf studies and deaf education
short title: J Deaf Stud Deaf Educ
ISSN: 1081-4159
ISSN (Online): 1465-7325
IsoAbbr: J Deaf Stud Deaf Educ
NlmId: 9889915
123:123
JrId: 32018
long title: Arc de cercle : an international journal of the history of the mind-sciences
short title: Arc Cercle
ISSN: 1535-0436
ISSN (Online): 
IsoAbbr: Arc Cercle
NlmId: 100964784
123:123
JrId: 32019
long title: Photomedicine and laser surgery
short title: Photomed Laser Surg
ISSN: 1549-5418
ISSN (Online): 1557-8550
IsoAbbr: Photomed Laser Surg
NlmId: 101222340
123:123
JrId: 32020
long title: International journal of experimental diabesity research
short title: Int J Exp Diabesity Res
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Exp Diabesity Res
NlmId: 101175743
123:123
JrId: 32022
long title: Annales zoologici Fennici
short title: Ann Zool Fennici
ISSN: 0003-455X
ISSN (Online): 1797-2450
IsoAbbr: Ann. Zool. Fenn.
NlmId: 9890082
123:123
JrId: 32023
long title: International journal of obstetric anesthesia
short title: Int J Obstet Anesth
ISSN: 0959-289X
ISSN (Online): 1532-3374
IsoAbbr: Int J Obstet Anesth
NlmId: 9200430
123:123
JrId: 32024
long title: The AAPS journal
short title: AAPS J
ISSN: 
ISSN (Online): 1550-7416
IsoAbbr: AAPS J
NlmId: 101223209
123:123
JrId: 32025
long title: Expert review of anti-infective therapy
short title: Expert Rev Anti Infect Ther
ISSN: 1478-7210
ISSN (Online): 1744-8336
IsoAbbr: Expert Rev Anti Infect Ther
NlmId: 101181284
123:123
JrId: 32028
long title: Zhong xi yi jie he xue bao = Journal of Chinese integrative medicine
short title: Zhong Xi Yi Jie He Xue Bao
ISSN: 1672-1977
ISSN (Online): 
IsoAbbr: Zhong Xi Yi Jie He Xue Bao
NlmId: 101199657
123:123
JrId: 32030
long title: Immunohematology / American Red Cross
short title: Immunohematology
ISSN: 0894-203X
ISSN (Online): 1930-3955
IsoAbbr: Immunohematology
NlmId: 8806387
123:123
JrId: 32031
long title: Chemistry & biodiversity
short title: Chem Biodivers
ISSN: 1612-1872
ISSN (Online): 1612-1880
IsoAbbr: Chem. Biodivers.
NlmId: 101197449
123:123
JrId: 32033
long title: Transactions. Section on Otolaryngology. American Academy of Ophthalmology and Otolaryngology
short title: Trans Sect Otolaryngol Am Acad Ophthalmol Otolaryngol
ISSN: 0161-696X
ISSN (Online): 
IsoAbbr: Trans Sect Otolaryngol Am Acad Ophthalmol Otolaryngol
NlmId: 101227538
123:123
JrId: 32034
long title: Transactions. Section on Ophthalmology. American Academy of Ophthalmology and Otolaryngology
short title: Trans Sect Ophthalmol Am Acad Ophthalmol Otolaryngol
ISSN: 0161-6978
ISSN (Online): 
IsoAbbr: Trans Sect Ophthalmol Am Acad Ophthalmol Otolaryngol
NlmId: 101227536
123:123
JrId: 32037
long title: American journal of diseases of children (1911)
short title: Am J Dis Child
ISSN: 0096-8994
ISSN (Online): 
IsoAbbr: Am J Dis Child
NlmId: 9814246
123:123
JrId: 32038
long title: Centre medical
short title: Cent Med
ISSN: 0008-9826
ISSN (Online): 
IsoAbbr: Cent Med
NlmId: 8009466
123:123
JrId: 32039
long title: Archives of ophthalmology
short title: Arch Ophthal
ISSN: 0093-0326
ISSN (Online): 
IsoAbbr: Arch Ophthal
NlmId: 7706533
123:123
JrId: 32040
long title: Hygienisk revy
short title: Hyg Revy
ISSN: 0018-8255
ISSN (Online): 
IsoAbbr: Hyg Revy
NlmId: 7606913
123:123
JrId: 32041
long title: La Medicina internazionale
short title: Med Int (Milano)
ISSN: 
ISSN (Online): 
IsoAbbr: Med Int (Milano)
NlmId: 2985244R
123:123
JrId: 32042
long title: Archives of surgery
short title: Arch Surg
ISSN: 0272-5533
ISSN (Online): 
IsoAbbr: Arch Surg
NlmId: 2985160R
123:123
JrId: 32043
long title: Statistics of Navy medicine
short title: Stat Navy Med
ISSN: 0146-3020
ISSN (Online): 
IsoAbbr: Stat Navy Med
NlmId: 22420370R
123:123
JrId: 32044
long title: Gaceta medica espanola
short title: Gac Med Esp
ISSN: 0016-3821
ISSN (Online): 
IsoAbbr: Gac Med Esp
NlmId: 2984764R
123:123
JrId: 32045
long title: Sovetskii vrachebnyi sbornik
short title: Sov Varchebnyii Sb
ISSN: 
ISSN (Online): 
IsoAbbr: Sov Varchebnyii Sb
NlmId: 20930170R
123:123
JrId: 32046
long title: United States naval medical bulletin
short title: U S Nav Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: U S Nav Med Bull
NlmId: 21420350R
123:123
JrId: 32047
long title: Sicilia medica
short title: Sicilia Med
ISSN: 
ISSN (Online): 
IsoAbbr: Sicilia Med
NlmId: 20740120R
123:123
JrId: 32048
long title: St. Bartholomew's Hospital journal
short title: St Bartholomews Hosp J
ISSN: 0036-2778
ISSN (Online): 
IsoAbbr: St Bartholomews Hosp J
NlmId: 20520300R
123:123
JrId: 32049
long title: Bulletin, McGuire Clinic and St. Luke's Hospital. Richmond. St. Luke's Hospital. McGuire Clinic
short title: Bull McGuire Clin St Lukes Hosp Richmond St Lukes Hosp McGuire Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Bull McGuire Clin St Lukes Hosp Richmond St Lukes Hosp McGuire Clin
NlmId: 20410230R
123:123
JrId: 32050
long title: A Pediatria_ revista mensal de clinica, patologia e higiene infantil
short title: Pediatria (Rio)
ISSN: 
ISSN (Online): 
IsoAbbr: Pediatria (Rio)
NlmId: 19530350R
123:123
JrId: 32051
long title: Paediatria Danubiana ...
short title: Paediatr Danub
ISSN: 
ISSN (Online): 
IsoAbbr: Paediatr Danub
NlmId: 19510330R
123:123
JrId: 32052
long title: The overseas post-graduate medical journal
short title: Overseas Postgrad Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Overseas Postgrad Med J
NlmId: 19440420R
123:123
JrId: 32053
long title: Nordisk psykiatrisk medlemsblad
short title: Nord Psyk Medl
ISSN: 
ISSN (Online): 
IsoAbbr: Nord Psyk Medl
NlmId: 19210200R
123:123
JrId: 32054
long title: The Journal of industrial hygiene and toxicology
short title: J Ind Hyg Toxicol
ISSN: 0095-9030
ISSN (Online): 
IsoAbbr: J Ind Hyg Toxicol
NlmId: 17920050R
123:123
JrId: 32055
long title: Bulletin. Jersey City. Margaret Hague Maternity Hospital
short title: Bull Jersey City Margaret Hague Mat Hosp
ISSN: 0096-6118
ISSN (Online): 
IsoAbbr: Bull Jersey City Margaret Hague Mat Hosp
NlmId: 17740430R
123:123
JrId: 32056
long title: Medicinar
short title: Medicinar
ISSN: 0025-7966
ISSN (Online): 
IsoAbbr: Medicinar
NlmId: 18610390R
123:123
JrId: 32057
long title: Medisch maandblad
short title: Med Maandbl
ISSN: 
ISSN (Online): 
IsoAbbr: Med Maandbl
NlmId: 18620430R
123:123
JrId: 32058
long title: Medicinsk Forum
short title: Med Forum
ISSN: 0025-8040
ISSN (Online): 
IsoAbbr: Med Forum
NlmId: 18610520R
123:123
JrId: 32059
long title: Medicina practica
short title: Med Pract (Zaragoza)
ISSN: 
ISSN (Online): 
IsoAbbr: Med Pract (Zaragoza)
NlmId: 18610130R
123:123
JrId: 32060
long title: Le Medecin libre
short title: Med Libre
ISSN: 
ISSN (Online): 
IsoAbbr: Med Libre
NlmId: 18440200R
123:123
JrId: 32061
long title: Informaciones medicas
short title: Inf Medicas
ISSN: 
ISSN (Online): 
IsoAbbr: Inf Medicas
NlmId: 17610110R
123:123
JrId: 32062
long title: Hungarica acta physiologica
short title: Hung Acta Physiol
ISSN: 
ISSN (Online): 
IsoAbbr: Hung Acta Physiol
NlmId: 17440280R
123:123
JrId: 32063
long title: Hospital Corps quarterly
short title: Hosp Corps Q
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Corps Q
NlmId: 17420450R
123:123
JrId: 32064
long title: Proceedings of the staff meetings. Honolulu. Clinic
short title: Proc Staff Meet Honol Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Staff Meet Honol Clin
NlmId: 17410670R
123:123
JrId: 32065
long title: L'Echo medical des Cevennes
short title: Echo Med Cevennes
ISSN: 
ISSN (Online): 
IsoAbbr: Echo Med Cevennes
NlmId: 16650100R
123:123
JrId: 32066
long title: British science news
short title: Br Sci News
ISSN: 
ISSN (Online): 
IsoAbbr: Br Sci News
NlmId: 15740330R
123:123
JrId: 32067
long title: Clinica del torax
short title: Clin Torax
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Torax
NlmId: 16230230R
123:123
JrId: 32068
long title: Bulletin. Chicago Medical Society
short title: Bull Chic Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Chic Med Soc
NlmId: 16130530R
123:123
JrId: 32069
long title: Canadian journal of research
short title: Can J Res
ISSN: 
ISSN (Online): 
IsoAbbr: Can J Res
NlmId: 16030060R
123:123
JrId: 32070
long title: Amatus Lusitanus_ revista de medicina e cirurgia
short title: Amatus Lusit
ISSN: 
ISSN (Online): 
IsoAbbr: Amatus Lusit
NlmId: 14730540R
123:123
JrId: 32071
long title: Acta brevia Neerlandica de physiologia, pharmacologia, microbiologia e.a
short title: Acta Brevia Neerl Physiol Pharmacol Microbiol E A
ISSN: 0365-0766
ISSN (Online): 
IsoAbbr: Acta Brevia Neerl Physiol Pharmacol Microbiol E A
NlmId: 14520330R
123:123
JrId: 32072
long title: Boletin. Academia Peruana de Cirugia
short title: Bol Acad Peru Cir
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Acad Peru Cir
NlmId: 14490470R
123:123
JrId: 32073
long title: Archives of dermatology and syphilology
short title: Arch Derm Syphilol
ISSN: 0096-6029
ISSN (Online): 
IsoAbbr: Arch Derm Syphilol
NlmId: 14470030R
123:123
JrId: 32074
long title: Ciba-Zeitschrift
short title: Ciba Z (Basel)
ISSN: 
ISSN (Online): 
IsoAbbr: Ciba Z (Basel)
NlmId: 1310711
123:123
JrId: 32075
long title: The Journal of parapsychology
short title: J Parapsychol
ISSN: 0022-3387
ISSN (Online): 
IsoAbbr: J Parapsychol
NlmId: 0413414
123:123
JrId: 32076
long title: Revista medica de Valparaiso
short title: Rev Med Valparaiso
ISSN: 0034-9917
ISSN (Online): 
IsoAbbr: Rev Med Valparaiso
NlmId: 0404313
123:123
JrId: 32077
long title: Paracelsus_ Archiv der praktischen Medizin
short title: Paracelsus Arch Prakt Med
ISSN: 0379-363X
ISSN (Online): 
IsoAbbr: Paracelsus Arch Prakt Med
NlmId: 0401205
123:123
JrId: 32078
long title: Mosquito news
short title: Mosq News
ISSN: 0027-142X
ISSN (Online): 
IsoAbbr: Mosq News
NlmId: 0400760
123:123
JrId: 32079
long title: The American journal of sociology
short title: Am J Sociol
ISSN: 0002-9602
ISSN (Online): 
IsoAbbr: Am J Sociol
NlmId: 0233711
123:123
JrId: 32080
long title: The Analyst
short title: Analyst (Lond)
ISSN: 
ISSN (Online): 
IsoAbbr: Analyst (Lond)
NlmId: 0166656
123:123
JrId: 32081
long title: Revue de stomatologie
short title: Revue Stomatol
ISSN: 
ISSN (Online): 
IsoAbbr: Revue Stomatol
NlmId: 0201163
123:123
JrId: 32082
long title: Hospitals
short title: Hospitals (Lond)
ISSN: 
ISSN (Online): 
IsoAbbr: Hospitals (Lond)
NlmId: 0050430
123:123
JrId: 32083
long title: Bulletin of the U.S. Army Medical Department. United States. Army Medical Dept
short title: Bull U S Army Med Dep
ISSN: 
ISSN (Online): 
IsoAbbr: Bull U S Army Med Dep
NlmId: 0032166
123:123
JrId: 32085
long title: Bulletin. Vancouver Medical Association
short title: Bull Vanc Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Vanc Med Assoc
NlmId: 0032450
123:123
JrId: 32086
long title: Mitteilungen. Schweizerische Unfallversicherungsanstalt. Medizinische Abteilung
short title: Mitt Med Abt Schweiz Unfallversicherunst
ISSN: 
ISSN (Online): 
IsoAbbr: Mitt Med Abt Schweiz Unfallversicherunst
NlmId: 2984773R
123:123
JrId: 32087
long title: Archives of pathology
short title: Arch Pathol (Chic)
ISSN: 0361-7017
ISSN (Online): 
IsoAbbr: Arch Pathol (Chic)
NlmId: 7605250
123:123
JrId: 32088
long title: Biology and human affairs : a British Social Hygiene Council publication
short title: Biol Hum Aff
ISSN: 0006-3355
ISSN (Online): 
IsoAbbr: Biol Hum Aff
NlmId: 8213039
123:123
JrId: 32089
long title: Bulletin. Societe de chirurgie de Paris
short title: Bull Soc Chir Paris
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Chir Paris
NlmId: 20821290R
123:123
JrId: 32090
long title: Physiologia comparata et oecologia_ an international journal of comparative physiology and ecology
short title: Physiol Comp Ocol Int J Comp Physiol Ecol
ISSN: 
ISSN (Online): 
IsoAbbr: Physiol Comp Ocol Int J Comp Physiol Ecol
NlmId: 19630180R
123:123
JrId: 32091
long title: Kentucky medical journal
short title: Ky Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Ky Med J
NlmId: 18120750R
123:123
JrId: 32092
long title: Memphis medical journal
short title: Memphis Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Memphis Med J
NlmId: 18640100R
123:123
JrId: 32093
long title: Industrial hygiene newsletter
short title: Ind Hyg Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Ind Hyg Newsl
NlmId: 17540640R
123:123
JrId: 32094
long title: Documenta Neerlandica et Indonesica de morbis tropicis_ quarterly journal of tropical medicine and hygiene
short title: Doc Neerl Indones Morbis Trop
ISSN: 
ISSN (Online): 
IsoAbbr: Doc Neerl Indones Morbis Trop
NlmId: 16630400R
123:123
JrId: 32095
long title: Food, Drug, cosmetic law quarterly
short title: Food Drug Cosmet Law Q
ISSN: 
ISSN (Online): 
IsoAbbr: Food Drug Cosmet Law Q
NlmId: 17010130R
123:123
JrId: 32096
long title: Archives of neurology and psychiatry
short title: Arch Neurol Psychiatry
ISSN: 0096-6754
ISSN (Online): 
IsoAbbr: Arch Neurol Psychiatry
NlmId: 14470120R
123:123
JrId: 32097
long title: Upsala lakareforenings forhandlingar
short title: Upsala Lakareforen Forh
ISSN: 
ISSN (Online): 
IsoAbbr: Upsala Lakareforen Forh
NlmId: 0072564
123:123
JrId: 32098
long title: Le Sud medical et chirurgical
short title: Sud Med Chir
ISSN: 0301-7923
ISSN (Online): 
IsoAbbr: Sud Med Chir
NlmId: 0410476
123:123
JrId: 32099
long title: Trudy fiziologicheskikh laboratorii akademika I.P. Pavlova
short title: Tr Fiziol Lab Akad I P Pavlova
ISSN: 
ISSN (Online): 
IsoAbbr: Tr Fiziol Lab Akad I P Pavlova
NlmId: 21320050R
123:123
JrId: 32100
long title: Psychoanalysis and the social sciences
short title: Psychoanal Soc Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Psychoanal Soc Sci
NlmId: 19910310R
123:123
JrId: 32101
long title: Der Zahntechniker. Le Mecanicien-dentiste
short title: Zahntech (Basel)
ISSN: 
ISSN (Online): 
IsoAbbr: Zahntech (Basel)
NlmId: 21720580R
123:123
JrId: 32102
long title: Orovosok lapja (Magyar Orvosok Szabad Szakszervezete)
short title: Orvosok Lapja Nepeu
ISSN: 
ISSN (Online): 
IsoAbbr: Orvosok Lapja Nepeu
NlmId: 9429384
123:123
JrId: 32103
long title: Jornal de medicina de Pernambuco
short title: J Med Pernamb
ISSN: 
ISSN (Online): 
IsoAbbr: J Med Pernamb
NlmId: 2985187R
123:123
JrId: 32104
long title: Bollettino. Societa italiana di medicina e igiene tropicale. Sezione Eritrea
short title: Bull Soc Ital Med Ig Trop Sez Eritrea
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Ital Med Ig Trop Sez Eritrea
NlmId: 20820820R
123:123
JrId: 32105
long title: The Trained nurse and hospital review
short title: Trained Nurse Hosp Rev
ISSN: 0893-3251
ISSN (Online): 
IsoAbbr: Trained Nurse Hosp Rev
NlmId: 21240120R
123:123
JrId: 32106
long title: Medicina latina_ revista medica de colaboracion cientifica
short title: Med Lat
ISSN: 
ISSN (Online): 
IsoAbbr: Med Lat
NlmId: 18610010R
123:123
JrId: 32107
long title: Farmaceutisk tidende
short title: Farm Tid
ISSN: 0367-1720
ISSN (Online): 
IsoAbbr: Farm Tid
NlmId: 0407150
123:123
JrId: 32108
long title: Farmacoterapia actual
short title: Farmacoter Actual
ISSN: 
ISSN (Online): 
IsoAbbr: Farmacoter Actual
NlmId: 16920380R
123:123
JrId: 32109
long title: Arquivos de medicina e cirurgia de Pernambuco
short title: Arq Med Cirur Pernamb
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Med Cirur Pernamb
NlmId: 15310630R
123:123
JrId: 32110
long title: Archives of industrial hygiene and occupational medicine
short title: Arch Ind Hyg Occup Med
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Ind Hyg Occup Med
NlmId: 14470070R
123:123
JrId: 32111
long title: Tijdschrift voor ziekenverpleging
short title: Tijdschr Voor Ziekenverpl
ISSN: 
ISSN (Online): 
IsoAbbr: Tijdschr Voor Ziekenverpl
NlmId: 0032101
123:123
JrId: 32112
long title: Veroffentlichungen der Schweizerischen Gesellschaft fur Geschichte der Medizin und der Naturwissenschaften
short title: Veroff Schweiz Ges Gesch Med Naturwiss
ISSN: 
ISSN (Online): 
IsoAbbr: Veroff Schweiz Ges Gesch Med Naturwiss
NlmId: 7507682
123:123
JrId: 32114
long title: Dentistische Rundschau
short title: Dent Rundsch
ISSN: 
ISSN (Online): 
IsoAbbr: Dent Rundsch
NlmId: 9427886
123:123
JrId: 32115
long title: Journal. Medical Association of Eire
short title: J Med Assoc Eire
ISSN: 0368-2986
ISSN (Online): 
IsoAbbr: J Med Assoc Eire
NlmId: 18510260R
123:123
JrId: 32116
long title: Sewage works journal
short title: Sewage Work J
ISSN: 0096-9362
ISSN (Online): 
IsoAbbr: Sewage Work J
NlmId: 20720340R
123:123
JrId: 32117
long title: Torreon medico
short title: Torreon Med
ISSN: 
ISSN (Online): 
IsoAbbr: Torreon Med
NlmId: 21230250R
123:123
JrId: 32118
long title: The Surgeon's circular letter. United States. Army. Far East Command. Medical Section
short title: Surg Circ Lett U S Army Far East Command Med Sect
ISSN: 
ISSN (Online): 
IsoAbbr: Surg Circ Lett U S Army Far East Command Med Sect
NlmId: 22210360R
123:123
JrId: 32119
long title: Cellular oncology : the official journal of the International Society for Cellular Oncology
short title: Cell Oncol
ISSN: 1570-5870
ISSN (Online): 1875-8606
IsoAbbr: Cell. Oncol.
NlmId: 101219418
123:123
JrId: 32120
long title: Journal of cystic fibrosis : official journal of the European Cystic Fibrosis Society
short title: J Cyst Fibros
ISSN: 1569-1993
ISSN (Online): 1873-5010
IsoAbbr: J. Cyst. Fibros.
NlmId: 101128966
123:123
JrId: 32121
long title: Polish journal of microbiology / Polskie Towarzystwo Mikrobiologow = The Polish Society of Microbiologists
short title: Pol J Microbiol
ISSN: 1733-1331
ISSN (Online): 
IsoAbbr: Pol. J. Microbiol.
NlmId: 101229003
123:123
JrId: 32122
long title: Drug metabolism and pharmacokinetics
short title: Drug Metab Pharmacokinet
ISSN: 1347-4367
ISSN (Online): 1880-0920
IsoAbbr: Drug Metab. Pharmacokinet.
NlmId: 101164773
123:123
JrId: 32123
long title: The Library quarterly
short title: Libr Q
ISSN: 0024-2519
ISSN (Online): 
IsoAbbr: Libr Q
NlmId: 57630690R
123:123
JrId: 32124
long title: Thoracic surgery clinics
short title: Thorac Surg Clin
ISSN: 1547-4127
ISSN (Online): 
IsoAbbr: Thorac Surg Clin
NlmId: 101198195
123:123
JrId: 32125
long title: Osterreichische Zeitschrift fur Onkologie. Austrian journal of oncology
short title: Osterr Z Onkol
ISSN: 0377-2004
ISSN (Online): 
IsoAbbr: Osterr Z Onkol
NlmId: 7507343
123:123
JrId: 32127
long title: The European journal of health economics : HEPAC : health economics in prevention and care
short title: Eur J Health Econ
ISSN: 1618-7598
ISSN (Online): 1618-7601
IsoAbbr: Eur J Health Econ
NlmId: 101134867
123:123
JrId: 32128
long title: Dermatitis : contact, atopic, occupational, drug : official journal of the American Contact Dermatitis Society, North American Contact Dermatitis Group
short title: Dermatitis
ISSN: 1710-3568
ISSN (Online): 
IsoAbbr: Dermatitis
NlmId: 101207335
123:123
JrId: 32129
long title: Economics and human biology
short title: Econ Hum Biol
ISSN: 1570-677X
ISSN (Online): 1873-6130
IsoAbbr: Econ Hum Biol
NlmId: 101166135
123:123
JrId: 32131
long title: Experimental oncology
short title: Exp Oncol
ISSN: 1812-9269
ISSN (Online): 
IsoAbbr: Exp. Oncol.
NlmId: 101230541
123:123
JrId: 32133
long title: Clinical calcium
short title: Clin Calcium
ISSN: 0917-5857
ISSN (Online): 
IsoAbbr: Clin Calcium
NlmId: 9433326
123:123
JrId: 32135
long title: NeuroRx : the journal of the American Society for Experimental NeuroTherapeutics
short title: NeuroRx
ISSN: 1545-5343
ISSN (Online): 1545-5351
IsoAbbr: NeuroRx
NlmId: 101189456
123:123
JrId: 32136
long title: Macromolecular bioscience
short title: Macromol Biosci
ISSN: 1616-5187
ISSN (Online): 1616-5195
IsoAbbr: Macromol Biosci
NlmId: 101135941
123:123
JrId: 32137
long title: Evidence-based medicine
short title: Evid Based Med
ISSN: 1356-5524
ISSN (Online): 1473-6810
IsoAbbr: Evid Based Med
NlmId: 9608386
123:123
JrId: 32138
long title: Fetal and pediatric pathology
short title: Fetal Pediatr Pathol
ISSN: 1551-3815
ISSN (Online): 1551-3823
IsoAbbr: Fetal Pediatr Pathol
NlmId: 101230972
123:123
JrId: 32139
long title: Acta medica Indonesiana
short title: Acta Med Indones
ISSN: 0125-9326
ISSN (Online): 
IsoAbbr: Acta Med Indones
NlmId: 7901042
123:123
JrId: 32140
long title: Journal of experimental & clinical assisted reproduction
short title: J Exp Clin Assist Reprod
ISSN: 
ISSN (Online): 1743-1050
IsoAbbr: J. Exp. Clin. Assist. Reprod.
NlmId: 101230714
123:123
JrId: 32141
long title: PLoS medicine
short title: PLoS Med
ISSN: 1549-1277
ISSN (Online): 1549-1676
IsoAbbr: PLoS Med.
NlmId: 101231360
123:123
JrId: 32143
long title: CytoJournal
short title: Cytojournal
ISSN: 
ISSN (Online): 1742-6413
IsoAbbr: Cytojournal
NlmId: 101231642
123:123
JrId: 32144
long title: Nutrition & metabolism
short title: Nutr Metab (Lond)
ISSN: 
ISSN (Online): 1743-7075
IsoAbbr: Nutr Metab (Lond)
NlmId: 101231644
123:123
JrId: 32145
long title: Virology journal
short title: Virol J
ISSN: 
ISSN (Online): 1743-422X
IsoAbbr: Virol. J.
NlmId: 101231645
123:123
JrId: 32146
long title: Biomedical digital libraries
short title: Biomed Digit Libr
ISSN: 
ISSN (Online): 1742-5581
IsoAbbr: Biomed Digit Libr
NlmId: 101231649
123:123
JrId: 32147
long title: Frontiers in zoology
short title: Front Zool
ISSN: 
ISSN (Online): 1742-9994
IsoAbbr: Front. Zool.
NlmId: 101231669
123:123
JrId: 32148
long title: Foodborne pathogens and disease
short title: Foodborne Pathog Dis
ISSN: 1535-3141
ISSN (Online): 1556-7125
IsoAbbr: Foodborne Pathog. Dis.
NlmId: 101120121
123:123
JrId: 32150
long title: Molecular nutrition & food research
short title: Mol Nutr Food Res
ISSN: 1613-4125
ISSN (Online): 1613-4133
IsoAbbr: Mol Nutr Food Res
NlmId: 101231818
123:123
JrId: 32151
long title: Treatment guidelines from the Medical Letter
short title: Treat Guidel Med Lett
ISSN: 1541-2784
ISSN (Online): 1541-2792
IsoAbbr: Treat Guidel Med Lett
NlmId: 101154157
123:123
JrId: 32155
long title: Bosnian journal of basic medical sciences / Udruzenje basicnih mediciniskih znanosti = Association of Basic Medical Sciences
short title: Bosn J Basic Med Sci
ISSN: 1512-8601
ISSN (Online): 1840-4812
IsoAbbr: Bosn J Basic Med Sci
NlmId: 101200947
123:123
JrId: 32156
long title: Epidemiologic perspectives & innovations : EP+I
short title: Epidemiol Perspect Innov
ISSN: 
ISSN (Online): 1742-5573
IsoAbbr: Epidemiol Perspect Innov
NlmId: 101231646
123:123
JrId: 32159
long title: Archaea (Vancouver, B.C.)
short title: Archaea
ISSN: 1472-3646
ISSN (Online): 1472-3654
IsoAbbr: Archaea
NlmId: 101142614
123:123
JrId: 32160
long title: Frontiers in health policy research / National Bureau of Economic Research
short title: Front Health Policy Res
ISSN: 1096-231X
ISSN (Online): 1537-2634
IsoAbbr: Front Health Policy Res
NlmId: 9815924
123:123
JrId: 32161
long title: Canadian journal of rural medicine : the official journal of the Society of Rural Physicians of Canada = Journal canadien de la medecine rurale : le journal officiel de la Societe de medecine rurale du Canada
short title: Can J Rural Med
ISSN: 1203-7796
ISSN (Online): 1488-237X
IsoAbbr: Can J Rural Med
NlmId: 9708550
123:123
JrId: 32162
long title: Journal of fluorescence
short title: J Fluoresc
ISSN: 1053-0509
ISSN (Online): 1573-4994
IsoAbbr: J Fluoresc
NlmId: 9201341
123:123
JrId: 32165
long title: Essential psychopharmacology
short title: Essent Psychopharmacol
ISSN: 1087-495X
ISSN (Online): 
IsoAbbr: Essent Psychopharmacol
NlmId: 9616904
123:123
JrId: 32166
long title: Health statistics quarterly / Office for National Statistics
short title: Health Stat Q
ISSN: 1465-1645
ISSN (Online): 2040-1574
IsoAbbr: Health Stat Q
NlmId: 100886205
123:123
JrId: 32167
long title: World journal of orthodontics
short title: World J Orthod
ISSN: 1530-5678
ISSN (Online): 1941-6741
IsoAbbr: World J Orthod
NlmId: 100959981
123:123
JrId: 32168
long title: Journal of musculoskeletal & neuronal interactions
short title: J Musculoskelet Neuronal Interact
ISSN: 1108-7161
ISSN (Online): 
IsoAbbr: J Musculoskelet Neuronal Interact
NlmId: 101084496
123:123
JrId: 32169
long title: Lymphatic research and biology
short title: Lymphat Res Biol
ISSN: 1539-6851
ISSN (Online): 1557-8585
IsoAbbr: Lymphat Res Biol
NlmId: 101163587
123:123
JrId: 32170
long title: Environmental biosafety research
short title: Environ Biosafety Res
ISSN: 1635-7922
ISSN (Online): 1635-7930
IsoAbbr: Environ Biosafety Res
NlmId: 101172622
123:123
JrId: 32171
long title: Behavioral sleep medicine
short title: Behav Sleep Med
ISSN: 1540-2002
ISSN (Online): 1540-2010
IsoAbbr: Behav Sleep Med
NlmId: 101149327
123:123
JrId: 32172
long title: Oral health & preventive dentistry
short title: Oral Health Prev Dent
ISSN: 1602-1622
ISSN (Online): 1757-9996
IsoAbbr: Oral Health Prev Dent
NlmId: 101167768
123:123
JrId: 32173
long title: Chinese journal of digestive diseases
short title: Chin J Dig Dis
ISSN: 1443-9611
ISSN (Online): 1443-9573
IsoAbbr: Chin J Dig Dis
NlmId: 101088612
123:123
JrId: 32174
long title: Human genomics
short title: Hum Genomics
ISSN: 1473-9542
ISSN (Online): 1479-7364
IsoAbbr: Hum. Genomics
NlmId: 101202210
123:123
JrId: 32175
long title: The American journal of geriatric pharmacotherapy
short title: Am J Geriatr Pharmacother
ISSN: 1543-5946
ISSN (Online): 1876-7761
IsoAbbr: Am J Geriatr Pharmacother
NlmId: 101190325
123:123
JrId: 32179
long title: The surgeon : journal of the Royal Colleges of Surgeons of Edinburgh and Ireland
short title: Surgeon
ISSN: 1479-666X
ISSN (Online): 
IsoAbbr: Surgeon
NlmId: 101168329
123:123
JrId: 32180
long title: Denisia
short title: Denisia
ISSN: 1608-8700
ISSN (Online): 
IsoAbbr: Denisia
NlmId: 101234337
123:123
JrId: 32181
long title: Annals of dyslexia
short title: Ann Dyslexia
ISSN: 0736-9387
ISSN (Online): 1934-7243
IsoAbbr: Ann Dyslexia
NlmId: 8406611
123:123
JrId: 32182
long title: Studies in history and philosophy of biological and biomedical sciences
short title: Stud Hist Philos Biol Biomed Sci
ISSN: 1369-8486
ISSN (Online): 1879-2499
IsoAbbr: Stud Hist Philos Biol Biomed Sci
NlmId: 9810965
123:123
JrId: 32183
long title: Drugs & society (New York, N.Y.)
short title: Drugs Soc (New York)
ISSN: 8756-8233
ISSN (Online): 
IsoAbbr: Drugs Soc (New York)
NlmId: 8702506
123:123
JrId: 32184
long title: University of Louisville journal of family law / University of Louisville School of Law
short title: Univ Louisv J Fam Law
ISSN: 1521-2262
ISSN (Online): 
IsoAbbr: Univ Louisv J Fam Law
NlmId: 100911787
123:123
JrId: 32185
long title: The virtual mentor : VM
short title: Virtual Mentor
ISSN: 
ISSN (Online): 1937-7010
IsoAbbr: Virtual Mentor
NlmId: 101141858
123:123
JrId: 32186
long title: New Zealand bioethics journal
short title: N Z Bioeth J
ISSN: 1175-3455
ISSN (Online): 
IsoAbbr: N Z Bioeth J
NlmId: 101142623
123:123
JrId: 32187
long title: New Atlantis (Washington, D.C.)
short title: New Atlantis
ISSN: 1543-1215
ISSN (Online): 
IsoAbbr: New Atlantis
NlmId: 101218011
123:123
JrId: 32188
long title: The elder law journal
short title: Elder Law J
ISSN: 1070-1478
ISSN (Online): 
IsoAbbr: Elder Law J
NlmId: 101233749
123:123
JrId: 32191
long title: Medicina oral, patologia oral y cirugia bucal
short title: Med Oral Patol Oral Cir Bucal
ISSN: 1698-4447
ISSN (Online): 1698-6946
IsoAbbr: Med Oral Patol Oral Cir Bucal
NlmId: 101231694
123:123
JrId: 32196
long title: International journal of biological sciences
short title: Int J Biol Sci
ISSN: 
ISSN (Online): 1449-2288
IsoAbbr: Int. J. Biol. Sci.
NlmId: 101235568
123:123
JrId: 32199
long title: Australasian psychiatry : bulletin of Royal Australian and New Zealand College of Psychiatrists
short title: Australas Psychiatry
ISSN: 1039-8562
ISSN (Online): 1440-1665
IsoAbbr: Australas Psychiatry
NlmId: 9613603
123:123
JrId: 32200
long title: American journal of medical genetics. Part A
short title: Am J Med Genet A
ISSN: 1552-4825
ISSN (Online): 1552-4833
IsoAbbr: Am. J. Med. Genet. A
NlmId: 101235741
123:123
JrId: 32201
long title: The anatomical record. Part A, Discoveries in molecular, cellular, and evolutionary biology
short title: Anat Rec A Discov Mol Cell Evol Biol
ISSN: 1552-4884
ISSN (Online): 1552-4892
IsoAbbr: Anat Rec A Discov Mol Cell Evol Biol
NlmId: 101234285
123:123
JrId: 32202
long title: Anatomical record. Part B, New anatomist
short title: Anat Rec B New Anat
ISSN: 1552-4906
ISSN (Online): 1552-4914
IsoAbbr: Anat Rec B New Anat
NlmId: 101234289
123:123
JrId: 32203
long title: Concepts in magnetic resonance. Part A, Bridging education and research
short title: Concepts Magn Reson Part A Bridg Educ Res
ISSN: 1546-6086
ISSN (Online): 1552-5023
IsoAbbr: Concepts Magn Reson Part A Bridg Educ Res
NlmId: 101177550
123:123
JrId: 32204
long title: Concepts in magnetic resonance. Part B, Magnetic resonance engineering
short title: Concepts Magn Reson Part B Magn Reson Eng
ISSN: 1552-5031
ISSN (Online): 1552-504X
IsoAbbr: Concepts Magn Reson Part B Magn Reson Eng
NlmId: 101177553
123:123
JrId: 32205
long title: Cytometry. Part A : the journal of the International Society for Analytical Cytology
short title: Cytometry A
ISSN: 1552-4922
ISSN (Online): 1552-4930
IsoAbbr: Cytometry A
NlmId: 101235694
123:123
JrId: 32206
long title: Cytometry. Part B, Clinical cytometry
short title: Cytometry B Clin Cytom
ISSN: 1552-4949
ISSN (Online): 1552-4957
IsoAbbr: Cytometry B Clin Cytom
NlmId: 101235690
123:123
JrId: 32207
long title: Journal of biomedical materials research. Part A
short title: J Biomed Mater Res A
ISSN: 1549-3296
ISSN (Online): 1552-4965
IsoAbbr: J Biomed Mater Res A
NlmId: 101234237
123:123
JrId: 32208
long title: Journal of biomedical materials research. Part B, Applied biomaterials
short title: J Biomed Mater Res B Appl Biomater
ISSN: 1552-4973
ISSN (Online): 1552-4981
IsoAbbr: J. Biomed. Mater. Res. Part B Appl. Biomater.
NlmId: 101234238
123:123
JrId: 32212
long title: American journal of medical genetics. Part B, Neuropsychiatric genetics : the official publication of the International Society of Psychiatric Genetics
short title: Am J Med Genet B Neuropsychiatr Genet
ISSN: 1552-4841
ISSN (Online): 1552-485X
IsoAbbr: Am. J. Med. Genet. B Neuropsychiatr. Genet.
NlmId: 101235742
123:123
JrId: 32213
long title: American journal of medical genetics. Part C, Seminars in medical genetics
short title: Am J Med Genet C Semin Med Genet
ISSN: 1552-4868
ISSN (Online): 1552-4876
IsoAbbr: Am J Med Genet C Semin Med Genet
NlmId: 101235745
123:123
JrId: 32214
long title: International braz j urol : official journal of the Brazilian Society of Urology
short title: Int Braz J Urol
ISSN: 1677-5538
ISSN (Online): 1677-6119
IsoAbbr: Int Braz J Urol
NlmId: 101158091
123:123
JrId: 32218
long title: Visual cognition
short title: Vis cogn
ISSN: 1350-6285
ISSN (Online): 
IsoAbbr: Vis cogn
NlmId: 9442139
123:123
JrId: 32220
long title: Electroanalysis
short title: Electroanalysis
ISSN: 1040-0397
ISSN (Online): 
IsoAbbr: Electroanalysis
NlmId: 8908702
123:123
JrId: 32223
long title: Trends in analytical chemistry : TRAC
short title: Trends Analyt Chem
ISSN: 0165-9936
ISSN (Online): 
IsoAbbr: Trends Analyt Chem
NlmId: 8105858
123:123
JrId: 32225
long title: Applied physics letters
short title: Appl Phys Lett
ISSN: 0003-6951
ISSN (Online): 
IsoAbbr: Appl Phys Lett
NlmId: 9881183
123:123
JrId: 32228
long title: Ethical human psychology and psychiatry
short title: Ethical Hum Psychol Psychiatry
ISSN: 1559-4343
ISSN (Online): 
IsoAbbr: Ethical Hum Psychol Psychiatry
NlmId: 101231408
123:123
JrId: 32229
long title: Annals of forest science
short title: Ann For Sci
ISSN: 1286-4560
ISSN (Online): 1297-966X
IsoAbbr: Ann. For. Sci.
NlmId: 101236734
123:123
JrId: 32230
long title: Preventing chronic disease
short title: Prev Chronic Dis
ISSN: 
ISSN (Online): 1545-1151
IsoAbbr: Prev Chronic Dis
NlmId: 101205018
123:123
JrId: 32231
long title: The FEBS journal
short title: FEBS J
ISSN: 1742-464X
ISSN (Online): 1742-4658
IsoAbbr: FEBS J.
NlmId: 101229646
123:123
JrId: 32232
long title: Zebrafish
short title: Zebrafish
ISSN: 1545-8547
ISSN (Online): 1557-8542
IsoAbbr: Zebrafish
NlmId: 101225070
123:123
JrId: 32236
long title: Journal of neuroengineering and rehabilitation
short title: J Neuroeng Rehabil
ISSN: 
ISSN (Online): 1743-0003
IsoAbbr: J Neuroeng Rehabil
NlmId: 101232233
123:123
JrId: 32237
long title: Journal of autoimmune diseases
short title: J Autoimmune Dis
ISSN: 
ISSN (Online): 1740-2557
IsoAbbr: J Autoimmune Dis
NlmId: 101232235
123:123
JrId: 32238
long title: Emerging themes in epidemiology
short title: Emerg Themes Epidemiol
ISSN: 
ISSN (Online): 1742-7622
IsoAbbr: Emerg Themes Epidemiol
NlmId: 101232986
123:123
JrId: 32239
long title: Immunity & ageing : I & A
short title: Immun Ageing
ISSN: 
ISSN (Online): 1742-4933
IsoAbbr: Immun Ageing
NlmId: 101235427
123:123
JrId: 32241
long title: Cerebrospinal fluid research
short title: Cerebrospinal Fluid Res
ISSN: 
ISSN (Online): 1743-8454
IsoAbbr: Cerebrospinal Fluid Res
NlmId: 101237904
123:123
JrId: 32242
long title: Australia and New Zealand health policy
short title: Aust New Zealand Health Policy
ISSN: 
ISSN (Online): 1743-8462
IsoAbbr: Aust New Zealand Health Policy
NlmId: 101235428
123:123
JrId: 32244
long title: Progress in oceanography
short title: 
ISSN: 0079-6611
ISSN (Online): 
IsoAbbr: Prog. Oceanogr.
NlmId: 0115534
123:123
JrId: 32246
long title: Environmental sciences : an international journal of environmental physiology and toxicology
short title: Environ Sci
ISSN: 0915-955X
ISSN (Online): 
IsoAbbr: Environ Sci
NlmId: 9209787
123:123
JrId: 32247
long title: Journal of the Egyptian National Cancer Institute
short title: J Egypt Natl Canc Inst
ISSN: 1110-0362
ISSN (Online): 
IsoAbbr: J Egypt Natl Canc Inst
NlmId: 9424566
123:123
JrId: 32248
long title: Psychologie & neuropsychiatrie du vieillissement
short title: Psychol Neuropsychiatr Vieil
ISSN: 1760-1703
ISSN (Online): 
IsoAbbr: Psychol Neuropsychiatr Vieil
NlmId: 101203421
123:123
JrId: 32249
long title: Proceedings / IEEE Computer Society Bioinformatics Conference. IEEE Computer Society Bioinformatics Conference
short title: Proc IEEE Comput Soc Bioinform Conf
ISSN: 1555-3930
ISSN (Online): 
IsoAbbr: Proc IEEE Comput Soc Bioinform Conf
NlmId: 101223605
123:123
JrId: 32250
long title: Breast disease
short title: Breast Dis
ISSN: 0888-6008
ISSN (Online): 1558-1551
IsoAbbr: Breast Dis
NlmId: 8801277
123:123
JrId: 32252
long title: Journal of chemical information and modeling
short title: J Chem Inf Model
ISSN: 1549-9596
ISSN (Online): 1549-960X
IsoAbbr: J Chem Inf Model
NlmId: 101230060
123:123
JrId: 32253
long title: International journal of immunogenetics
short title: Int J Immunogenet
ISSN: 1744-3121
ISSN (Online): 1744-313X
IsoAbbr: Int. J. Immunogenet.
NlmId: 101232337
123:123
JrId: 32254
long title: Seminars in fetal & neonatal medicine
short title: Semin Fetal Neonatal Med
ISSN: 1744-165X
ISSN (Online): 1878-0946
IsoAbbr: Semin Fetal Neonatal Med
NlmId: 101240003
123:123
JrId: 32257
long title: Journal of Zhejiang University. Science. B
short title: J Zhejiang Univ Sci B
ISSN: 1673-1581
ISSN (Online): 1862-1783
IsoAbbr: J Zhejiang Univ Sci B
NlmId: 101236535
123:123
JrId: 32267
long title: Houston journal of health law & policy
short title: Houst J Health Law Policy
ISSN: 1534-7907
ISSN (Online): 
IsoAbbr: Houst J Health Law Policy
NlmId: 101164028
123:123
JrId: 32300
long title: New review of bioethics
short title: New Rev Bioeth
ISSN: 1740-0287
ISSN (Online): 1740-7915
IsoAbbr: New Rev Bioeth
NlmId: 101190761
123:123
JrId: 32304
long title: Ethical perspectives / Catholic University of Leuven _ European Centre for Christian Ethics
short title: Ethical Perspect
ISSN: 1370-0049
ISSN (Online): 
IsoAbbr: Ethical Perspect
NlmId: 101227772
123:123
JrId: 32306
long title: Health law review
short title: Health Law Rev
ISSN: 1188-8725
ISSN (Online): 
IsoAbbr: Health Law Rev
NlmId: 101236465
123:123
JrId: 32307
long title: Quinnipiac health law journal
short title: Quinnipiac Health Law J
ISSN: 
ISSN (Online): 
IsoAbbr: Quinnipiac Health Law J
NlmId: 9804245
123:123
JrId: 32308
long title: Ethics & international affairs
short title: Ethics Int Aff
ISSN: 0892-6794
ISSN (Online): 1747-7093
IsoAbbr: Ethics Int Aff
NlmId: 101239532
123:123
JrId: 32309
long title: Duke law and technology review
short title: Duke Law Technol Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Duke Law Technol Rev
NlmId: 101239586
123:123
JrId: 32310
long title: Synthesis philosophica
short title: Synth Philos
ISSN: 0352-7875
ISSN (Online): 
IsoAbbr: Synth Philos
NlmId: 101239591
123:123
JrId: 32311
long title: Chicago journal of international law
short title: Chic J Int Law
ISSN: 1529-0816
ISSN (Online): 
IsoAbbr: Chic J Int Law
NlmId: 101239592
123:123
JrId: 32312
long title: Texas review of law & politics
short title: Tex Rev Law Polit
ISSN: 1098-4577
ISSN (Online): 
IsoAbbr: Tex Rev Law Polit
NlmId: 101239594
123:123
JrId: 32313
long title: New perspectives quarterly : NPQ
short title: New Perspect Q
ISSN: 0893-7850
ISSN (Online): 
IsoAbbr: New Perspect Q
NlmId: 101239602
123:123
JrId: 32314
long title: CCAR journal (New York, N.Y. : 1991)
short title: CCAR J
ISSN: 1058-8760
ISSN (Online): 
IsoAbbr: CCAR J
NlmId: 101239598
123:123
JrId: 32315
long title: McGeorge law review
short title: McGeorge Law Rev
ISSN: 1520-9245
ISSN (Online): 
IsoAbbr: McGeorge Law Rev
NlmId: 101239605
123:123
JrId: 32317
long title: Prilozi / Makedonska akademija na naukite i umetnostite, Oddelenie za bioloski i medicinski nauki = Contributions / Macedonian Academy of Sciences and Arts, Section of Biological and Medical Sciences
short title: Prilozi
ISSN: 0351-3254
ISSN (Online): 
IsoAbbr: Prilozi
NlmId: 101189513
123:123
JrId: 32320
long title: Clinical toxicology (Philadelphia, Pa.)
short title: Clin Toxicol (Phila)
ISSN: 1556-3650
ISSN (Online): 1556-9519
IsoAbbr: Clin Toxicol (Phila)
NlmId: 101241654
123:123
JrId: 32321
long title: Prague medical report
short title: Prague Med Rep
ISSN: 1214-6994
ISSN (Online): 
IsoAbbr: Prague Med Rep
NlmId: 101227436
123:123
JrId: 32322
long title: Surgical innovation
short title: Surg Innov
ISSN: 1553-3506
ISSN (Online): 1553-3514
IsoAbbr: Surg Innov
NlmId: 101233809
123:123
JrId: 32324
long title: Journal of intellectual disabilities : JOID
short title: J Intellect Disabil
ISSN: 1744-6295
ISSN (Online): 1744-6309
IsoAbbr: J Intellect Disabil
NlmId: 101229024
123:123
JrId: 32325
long title: Revue medicale suisse
short title: Rev Med Suisse
ISSN: 1660-9379
ISSN (Online): 
IsoAbbr: Rev Med Suisse
NlmId: 101219148
123:123
JrId: 32329
long title: Psychiatria Danubina
short title: Psychiatr Danub
ISSN: 0353-5053
ISSN (Online): 
IsoAbbr: Psychiatr Danub
NlmId: 9424753
123:123
JrId: 32331
long title: Health promotion journal of Australia : official journal of Australian Association of Health Promotion Professionals
short title: Health Promot J Austr
ISSN: 1036-1073
ISSN (Online): 
IsoAbbr: Health Promot J Austr
NlmId: 9710936
123:123
JrId: 32333
long title: Interdisciplinary topics in gerontology
short title: Interdiscip Top Gerontol
ISSN: 0074-1132
ISSN (Online): 1662-3800
IsoAbbr: Interdiscip Top Gerontol
NlmId: 0135125
123:123
JrId: 32334
long title: Perspectives in vascular surgery and endovascular therapy
short title: Perspect Vasc Surg Endovasc Ther
ISSN: 1531-0035
ISSN (Online): 1521-5768
IsoAbbr: Perspect Vasc Surg Endovasc Ther
NlmId: 100970607
123:123
JrId: 32335
long title: Journal der Deutschen Dermatologischen Gesellschaft = Journal of the German Society of Dermatology : JDDG
short title: J Dtsch Dermatol Ges
ISSN: 1610-0379
ISSN (Online): 1610-0387
IsoAbbr: J Dtsch Dermatol Ges
NlmId: 101164708
123:123
JrId: 32336
long title: Chinese journal of integrative medicine
short title: Chin J Integr Med
ISSN: 1672-0415
ISSN (Online): 
IsoAbbr: Chin J Integr Med
NlmId: 101181180
123:123
JrId: 32337
long title: Current Alzheimer research
short title: Curr Alzheimer Res
ISSN: 1567-2050
ISSN (Online): 1875-5828
IsoAbbr: Curr Alzheimer Res
NlmId: 101208441
123:123
JrId: 32338
long title: Nature methods
short title: Nat Methods
ISSN: 1548-7091
ISSN (Online): 1548-7105
IsoAbbr: Nat. Methods
NlmId: 101215604
123:123
JrId: 32339
long title: Journal of neural engineering
short title: J Neural Eng
ISSN: 1741-2560
ISSN (Online): 1741-2552
IsoAbbr: J Neural Eng
NlmId: 101217933
123:123
JrId: 32340
long title: Expert review of proteomics
short title: Expert Rev Proteomics
ISSN: 1478-9450
ISSN (Online): 1744-8387
IsoAbbr: Expert Rev Proteomics
NlmId: 101223548
123:123
JrId: 32341
long title: Current drug delivery
short title: Curr Drug Deliv
ISSN: 1567-2018
ISSN (Online): 1875-5704
IsoAbbr: Curr Drug Deliv
NlmId: 101208455
123:123
JrId: 32342
long title: NTP CERHR MON
short title: NTP CERHR MON
ISSN: 1556-2271
ISSN (Online): 
IsoAbbr: NTP CERHR MON
NlmId: 101229556
123:123
JrId: 32343
long title: Acta cirurgica brasileira / Sociedade Brasileira para Desenvolvimento Pesquisa em Cirurgia
short title: Acta Cir Bras
ISSN: 0102-8650
ISSN (Online): 1678-2674
IsoAbbr: Acta Cir Bras
NlmId: 9103983
123:123
JrId: 32344
long title: Diagnostic and interventional radiology (Ankara, Turkey)
short title: Diagn Interv Radiol
ISSN: 1305-3825
ISSN (Online): 1305-3612
IsoAbbr: Diagn Interv Radiol
NlmId: 101241152
123:123
JrId: 32349
long title: Joint Commission journal on quality and patient safety / Joint Commission Resources
short title: Jt Comm J Qual Patient Saf
ISSN: 1553-7250
ISSN (Online): 
IsoAbbr: Jt Comm J Qual Patient Saf
NlmId: 101238023
123:123
JrId: 32350
long title: Herzschrittmachertherapie & Elektrophysiologie
short title: Herzschrittmacherther Elektrophysiol
ISSN: 0938-7412
ISSN (Online): 1435-1544
IsoAbbr: Herzschrittmacherther Elektrophysiol
NlmId: 9425873
123:123
JrId: 32351
long title: Annals of general psychiatry
short title: Ann Gen Psychiatry
ISSN: 
ISSN (Online): 1744-859X
IsoAbbr: Ann Gen Psychiatry
NlmId: 101236515
123:123
JrId: 32352
long title: Hybridoma (2005)
short title: Hybridoma (Larchmt)
ISSN: 1554-0014
ISSN (Online): 1557-8348
IsoAbbr: Hybridoma (Larchmt)
NlmId: 101241539
123:123
JrId: 32353
long title: Journal of inflammation (London, England)
short title: J Inflamm (Lond)
ISSN: 
ISSN (Online): 1476-9255
IsoAbbr: J Inflamm (Lond)
NlmId: 101232234
123:123
JrId: 32354
long title: Particle and fibre toxicology
short title: Part Fibre Toxicol
ISSN: 
ISSN (Online): 1743-8977
IsoAbbr: Part Fibre Toxicol
NlmId: 101236354
123:123
JrId: 32355
long title: AIDS research and therapy
short title: AIDS Res Ther
ISSN: 
ISSN (Online): 1742-6405
IsoAbbr: AIDS Res Ther
NlmId: 101237921
123:123
JrId: 32356
long title: Molecular pain
short title: Mol Pain
ISSN: 
ISSN (Online): 1744-8069
IsoAbbr: Mol Pain
NlmId: 101242662
123:123
JrId: 32357
long title: Proceedings / IEEE Computational Systems Bioinformatics Conference, CSB. IEEE Computational Systems Bioinformatics Conference
short title: Proc IEEE Comput Syst Bioinform Conf
ISSN: 1551-7497
ISSN (Online): 
IsoAbbr: Proc IEEE Comput Syst Bioinform Conf
NlmId: 101240586
123:123
JrId: 32359
long title: Revista chilena de infectologia : organo oficial de la Sociedad Chilena de Infectologia
short title: Rev Chilena Infectol
ISSN: 0716-1018
ISSN (Online): 0717-6341
IsoAbbr: Rev Chilena Infectol
NlmId: 9305754
123:123
JrId: 32360
long title: Kathmandu University medical journal (KUMJ)
short title: Kathmandu Univ Med J (KUMJ)
ISSN: 1812-2027
ISSN (Online): 1812-2078
IsoAbbr: Kathmandu Univ Med J (KUMJ)
NlmId: 101215359
123:123
JrId: 32363
long title: Acta dermatovenerologica Alpina, Panonica, et Adriatica
short title: Acta Dermatovenerol Alp Panonica Adriat
ISSN: 1318-4458
ISSN (Online): 1581-2979
IsoAbbr: Acta Dermatovenerol Alp Panonica Adriat
NlmId: 9422563
123:123
JrId: 32364
long title: Acta orthopaedica. Supplementum
short title: Acta Orthop Suppl
ISSN: 1745-3690
ISSN (Online): 1745-3704
IsoAbbr: Acta Orthop Suppl
NlmId: 101244827
123:123
JrId: 32365
long title: Clinical medicine & research
short title: Clin Med Res
ISSN: 1539-4182
ISSN (Online): 1554-6179
IsoAbbr: Clin Med Res
NlmId: 101175887
123:123
JrId: 32366
long title: International journal of medical sciences
short title: Int J Med Sci
ISSN: 
ISSN (Online): 1449-1907
IsoAbbr: Int J Med Sci
NlmId: 101213954
123:123
JrId: 32367
long title: Georgian medical news
short title: Georgian Med News
ISSN: 1512-0112
ISSN (Online): 
IsoAbbr: Georgian Med News
NlmId: 101218222
123:123
JrId: 32368
long title: Revista medica del Instituto Mexicano del Seguro Social
short title: Rev Med Inst Mex Seguro Soc
ISSN: 0443-5117
ISSN (Online): 
IsoAbbr: Rev Med Inst Mex Seguro Soc
NlmId: 101243727
123:123
JrId: 32373
long title: International heart journal
short title: Int Heart J
ISSN: 1349-2365
ISSN (Online): 1349-3299
IsoAbbr: Int Heart J
NlmId: 101244240
123:123
JrId: 32374
long title: Clinics (Sao Paulo, Brazil)
short title: Clinics (Sao Paulo)
ISSN: 1807-5932
ISSN (Online): 1980-5322
IsoAbbr: Clinics (Sao Paulo)
NlmId: 101244734
123:123
JrId: 32375
long title: Twin research and human genetics : the official journal of the International Society for Twin Studies
short title: Twin Res Hum Genet
ISSN: 1832-4274
ISSN (Online): 
IsoAbbr: Twin Res Hum Genet
NlmId: 101244624
123:123
JrId: 32376
long title: Proceedings. Biological sciences / The Royal Society
short title: Proc Biol Sci
ISSN: 0962-8452
ISSN (Online): 1471-2954
IsoAbbr: Proc. Biol. Sci.
NlmId: 101245157
123:123
JrId: 32378
long title: Acta orthopaedica
short title: Acta Orthop
ISSN: 1745-3674
ISSN (Online): 1745-3682
IsoAbbr: Acta Orthop
NlmId: 101231512
123:123
JrId: 32379
long title: Pharmacological reports : PR
short title: Pharmacol Rep
ISSN: 1734-1140
ISSN (Online): 
IsoAbbr: Pharmacol Rep
NlmId: 101234999
123:123
JrId: 32380
long title: Brandeis journal of family law / Louis D. Brandeis School of Law, University of Louisville
short title: Brandeis J Fam Law
ISSN: 1521-2246
ISSN (Online): 
IsoAbbr: Brandeis J Fam Law
NlmId: 101238972
123:123
JrId: 32382
long title: Skull base : official journal of North American Skull Base Society ... [et al.]
short title: Skull Base
ISSN: 1531-5010
ISSN (Online): 1532-0065
IsoAbbr: Skull Base
NlmId: 101090660
123:123
JrId: 32383
long title: Heart rhythm : the official journal of the Heart Rhythm Society
short title: Heart Rhythm
ISSN: 1547-5271
ISSN (Online): 1556-3871
IsoAbbr: Heart Rhythm
NlmId: 101200317
123:123
JrId: 32384
long title: Zhong nan da xue xue bao. Yi xue ban = Journal of Central South University. Medical sciences
short title: Zhong Nan Da Xue Xue Bao Yi Xue Ban
ISSN: 1672-7347
ISSN (Online): 
IsoAbbr: Zhong Nan Da Xue Xue Bao Yi Xue Ban
NlmId: 101230586
123:123
JrId: 32385
long title: PLoS genetics
short title: PLoS Genet
ISSN: 1553-7390
ISSN (Online): 1553-7404
IsoAbbr: PLoS Genet.
NlmId: 101239074
123:123
JrId: 32386
long title: Physical chemistry chemical physics : PCCP
short title: Phys Chem Chem Phys
ISSN: 1463-9076
ISSN (Online): 1463-9084
IsoAbbr: Phys Chem Chem Phys
NlmId: 100888160
123:123
JrId: 32387
long title: Globalization and health
short title: Global Health
ISSN: 
ISSN (Online): 1744-8603
IsoAbbr: Global Health
NlmId: 101245734
123:123
JrId: 32388
long title: Clinical practice and epidemiology in mental health : CP & EMH
short title: Clin Pract Epidemiol Ment Health
ISSN: 
ISSN (Online): 1745-0179
IsoAbbr: Clin Pract Epidemiol Ment Health
NlmId: 101245735
123:123
JrId: 32390
long title: Behavioral and brain functions : BBF
short title: Behav Brain Funct
ISSN: 
ISSN (Online): 1744-9081
IsoAbbr: Behav Brain Funct
NlmId: 101245751
123:123
JrId: 32392
long title: Pennsylvania medical journal (1928)
short title: Pa Med J
ISSN: 0096-0667
ISSN (Online): 
IsoAbbr: Pa Med J
NlmId: 101245788
123:123
JrId: 32393
long title: Immunome research
short title: Immunome Res
ISSN: 
ISSN (Online): 1745-7580
IsoAbbr: Immunome Res
NlmId: 101245791
123:123
JrId: 32394
long title: Journal of occupational medicine and toxicology (London, England)
short title: J Occup Med Toxicol
ISSN: 
ISSN (Online): 1745-6673
IsoAbbr: J Occup Med Toxicol
NlmId: 101245790
123:123
JrId: 32395
long title: Head & face medicine
short title: Head Face Med
ISSN: 
ISSN (Online): 1746-160X
IsoAbbr: Head Face Med
NlmId: 101245792
123:123
JrId: 32396
long title: Cough (London, England)
short title: Cough
ISSN: 
ISSN (Online): 1745-9974
IsoAbbr: Cough
NlmId: 101245793
123:123
JrId: 32397
long title: Journal of ethnobiology and ethnomedicine
short title: J Ethnobiol Ethnomed
ISSN: 
ISSN (Online): 1746-4269
IsoAbbr: J Ethnobiol Ethnomed
NlmId: 101245794
123:123
JrId: 32398
long title: Saline systems
short title: Saline Systems
ISSN: 
ISSN (Online): 1746-1448
IsoAbbr: Saline Syst.
NlmId: 101245795
123:123
JrId: 32399
long title: Plant methods
short title: Plant Methods
ISSN: 
ISSN (Online): 1746-4811
IsoAbbr: Plant Methods
NlmId: 101245798
123:123
JrId: 32402
long title: Chiropractic & osteopathy
short title: Chiropr Osteopat
ISSN: 
ISSN (Online): 1746-1340
IsoAbbr: Chiropr Osteopat
NlmId: 101245797
123:123
JrId: 32404
long title: Expert review of neurotherapeutics
short title: Expert Rev Neurother
ISSN: 1473-7175
ISSN (Online): 1744-8360
IsoAbbr: Expert Rev Neurother
NlmId: 101129944
123:123
JrId: 32405
long title: Complementary therapies in clinical practice
short title: Complement Ther Clin Pract
ISSN: 1744-3881
ISSN (Online): 1873-6947
IsoAbbr: Complement Ther Clin Pract
NlmId: 101225531
123:123
JrId: 32406
long title: Contemporary clinical trials
short title: Contemp Clin Trials
ISSN: 1551-7144
ISSN (Online): 1559-2030
IsoAbbr: Contemp Clin Trials
NlmId: 101242342
123:123
JrId: 32407
long title: Archives of suicide research : official journal of the International Academy for Suicide Research
short title: Arch Suicide Res
ISSN: 1381-1118
ISSN (Online): 1543-6136
IsoAbbr: Arch Suicide Res
NlmId: 9504451
123:123
JrId: 32411
long title: Contact lens & anterior eye : the journal of the British Contact Lens Association
short title: Cont Lens Anterior Eye
ISSN: 1367-0484
ISSN (Online): 1476-5411
IsoAbbr: Cont Lens Anterior Eye
NlmId: 9712714
123:123
JrId: 32412
long title: Experimental and clinical transplantation : official journal of the Middle East Society for Organ Transplantation
short title: Exp Clin Transplant
ISSN: 1304-0855
ISSN (Online): 2146-8427
IsoAbbr: Exp Clin Transplant
NlmId: 101207333
123:123
JrId: 32413
long title: Pharmacogenetics and genomics
short title: Pharmacogenet Genomics
ISSN: 1744-6872
ISSN (Online): 1744-6880
IsoAbbr: Pharmacogenet. Genomics
NlmId: 101231005
123:123
JrId: 32414
long title: The international journal of lower extremity wounds
short title: Int J Low Extrem Wounds
ISSN: 1534-7346
ISSN (Online): 1552-6941
IsoAbbr: Int J Low Extrem Wounds
NlmId: 101128359
123:123
JrId: 32415
long title: Journal of lower genital tract disease
short title: J Low Genit Tract Dis
ISSN: 1089-2591
ISSN (Online): 1526-0976
IsoAbbr: J Low Genit Tract Dis
NlmId: 9704963
123:123
JrId: 32418
long title: Rural and remote health
short title: Rural Remote Health
ISSN: 
ISSN (Online): 1445-6354
IsoAbbr: Rural Remote Health
NlmId: 101174860
123:123
JrId: 32419
long title: The Korean journal of physiology & pharmacology : official journal of the Korean Physiological Society and the Korean Society of Pharmacology
short title: Korean J Physiol Pharmacol
ISSN: 1226-4512
ISSN (Online): 
IsoAbbr: Korean J. Physiol. Pharmacol.
NlmId: 9709505
123:123
JrId: 32420
long title: Clinical otolaryngology : official journal of ENT-UK _ official journal of Netherlands Society for Oto-Rhino-Laryngology & Cervico-Facial Surgery
short title: Clin Otolaryngol
ISSN: 1749-4478
ISSN (Online): 1749-4486
IsoAbbr: Clin Otolaryngol
NlmId: 101247023
123:123
JrId: 32422
long title: IEEE sensors journal
short title: IEEE Sens J
ISSN: 1530-437X
ISSN (Online): 
IsoAbbr: IEEE Sens J
NlmId: 101212357
123:123
JrId: 32423
long title: Materialwissenschaft und Werkstofftechnik
short title: Materwiss Werksttech
ISSN: 0933-5137
ISSN (Online): 
IsoAbbr: Materwiss Werksttech
NlmId: 101245926
123:123
JrId: 32424
long title: Journal of minimally invasive gynecology
short title: J Minim Invasive Gynecol
ISSN: 1553-4650
ISSN (Online): 1553-4669
IsoAbbr: J Minim Invasive Gynecol
NlmId: 101235322
123:123
JrId: 32425
long title: International journal of injury control and safety promotion
short title: Int J Inj Contr Saf Promot
ISSN: 1745-7300
ISSN (Online): 1745-7319
IsoAbbr: Int J Inj Contr Saf Promot
NlmId: 101247254
123:123
JrId: 32427
long title: Clinical & translational oncology : official publication of the Federation of Spanish Oncology Societies and of the National Cancer Institute of Mexico
short title: Clin Transl Oncol
ISSN: 1699-048X
ISSN (Online): 1699-3055
IsoAbbr: Clin Transl Oncol
NlmId: 101247119
123:123
JrId: 32430
long title: Network (Research Triangle Park, N.C.)
short title: Netw Res Triangle Park N C
ISSN: 0270-3637
ISSN (Online): 
IsoAbbr: Netw Res Triangle Park N C
NlmId: 9509506
123:123
JrId: 32431
long title: Zhonghua er bi yan hou tou jing wai ke za zhi = Chinese journal of otorhinolaryngology head and neck surgery
short title: Zhonghua Er Bi Yan Hou Tou Jing Wai Ke Za Zhi
ISSN: 1673-0860
ISSN (Online): 
IsoAbbr: Zhonghua Er Bi Yan Hou Tou Jing Wai Ke Za Zhi
NlmId: 101247574
123:123
JrId: 32432
long title: Medical molecular morphology
short title: Med Mol Morphol
ISSN: 1860-1480
ISSN (Online): 1860-1499
IsoAbbr: Med Mol Morphol
NlmId: 101239023
123:123
JrId: 32433
long title: Indian journal of medical microbiology
short title: Indian J Med Microbiol
ISSN: 0255-0857
ISSN (Online): 1998-3646
IsoAbbr: Indian J Med Microbiol
NlmId: 8700903
123:123
JrId: 32436
long title: European journal of medical genetics
short title: Eur J Med Genet
ISSN: 1769-7212
ISSN (Online): 1878-0849
IsoAbbr: Eur J Med Genet
NlmId: 101247089
123:123
JrId: 32437
long title: Lebensmittel-Wissenschaft + [i.e. und] Technologie. Food science + technology. Science + technologie alimentaire
short title: Lebenson Wiss Technol
ISSN: 0023-6438
ISSN (Online): 
IsoAbbr: Lebensm. Wiss. Technol.
NlmId: 9876251
123:123
JrId: 32439
long title: Infancy : the official journal of the International Society on Infant Studies
short title: Infancy
ISSN: 1525-0008
ISSN (Online): 1532-7078
IsoAbbr: Infancy
NlmId: 100890607
123:123
JrId: 32440
long title: Alcoholism treatment quarterly
short title: Alcohol Treat Q
ISSN: 0734-7324
ISSN (Online): 
IsoAbbr: Alcohol Treat Q
NlmId: 8411865
123:123
JrId: 32441
long title: Journal of family nursing
short title: J Fam Nurs
ISSN: 1074-8407
ISSN (Online): 1552-549X
IsoAbbr: J Fam Nurs
NlmId: 9503761
123:123
JrId: 32442
long title: Drugs of the future
short title: Drugs Future
ISSN: 0377-8282
ISSN (Online): 2013-0368
IsoAbbr: Drugs Future
NlmId: 7610442
123:123
JrId: 32444
long title: Acta crystallographica. Section F, Structural biology and crystallization communications
short title: Acta Crystallogr Sect F Struct Biol Cryst Commun
ISSN: 
ISSN (Online): 1744-3091
IsoAbbr: Acta Crystallogr. Sect. F Struct. Biol. Cryst. Commun.
NlmId: 101226117
123:123
JrId: 32445
long title: Applied engineering in agriculture
short title: Appl Eng Agric
ISSN: 0883-8542
ISSN (Online): 
IsoAbbr: Appl Eng Agric
NlmId: 101247936
123:123
JrId: 32446
long title: Polymer degradation and stability
short title: Polym Degrad Stab
ISSN: 0141-3910
ISSN (Online): 1873-2321
IsoAbbr: Polym. Degrad. Stab.
NlmId: 101248930
123:123
JrId: 32450
long title: Indian journal of microbiology
short title: Indian J Microbiol
ISSN: 0046-8991
ISSN (Online): 0973-7715
IsoAbbr: Indian J. Microbiol.
NlmId: 0374703
123:123
JrId: 32451
long title: Proceedings (Baylor University. Medical Center)
short title: Proc (Bayl Univ Med Cent)
ISSN: 0899-8280
ISSN (Online): 
IsoAbbr: Proc (Bayl Univ Med Cent)
NlmId: 9302033
123:123
JrId: 32454
long title: Journal of oral biosciences / JAOB, Japanese Association for Oral Biology
short title: J Oral Biosci
ISSN: 1349-0079
ISSN (Online): 1880-3865
IsoAbbr: J Oral Biosci
NlmId: 101226721
123:123
JrId: 32455
long title: Ghana social science journal
short title: Ghana Soc Sci J
ISSN: 0046-5925
ISSN (Online): 
IsoAbbr: Ghana Soc Sci J
NlmId: 101249931
123:123
JrId: 32456
long title: HIV/AIDS policy & law review / Canadian HIV/AIDS Legal Network
short title: HIV AIDS Policy Law Rev
ISSN: 1712-624X
ISSN (Online): 
IsoAbbr: HIV AIDS Policy Law Rev
NlmId: 101249725
123:123
JrId: 32458
long title: Chemia analityczna
short title: Chem Analityczna
ISSN: 0009-2223
ISSN (Online): 
IsoAbbr: Chem Analityczna
NlmId: 16120480R
123:123
JrId: 32459
long title: Journal of child and family studies
short title: J Child Fam Stud
ISSN: 1062-1024
ISSN (Online): 
IsoAbbr: J Child Fam Stud
NlmId: 9214438
123:123
JrId: 32460
long title: Philosophical transactions. Physical sciences and engineering
short title: Philos Trans Phys Sci Eng
ISSN: 0962-8428
ISSN (Online): 
IsoAbbr: Philos Trans Phys Sci Eng
NlmId: 101133384
123:123
JrId: 32461
long title: Statistical applications in genetics and molecular biology
short title: Stat Appl Genet Mol Biol
ISSN: 
ISSN (Online): 1544-6115
IsoAbbr: Stat Appl Genet Mol Biol
NlmId: 101176023
123:123
JrId: 32462
long title: Biofilms
short title: Biofilms
ISSN: 1479-0505
ISSN (Online): 1479-0513
IsoAbbr: Biofilms
NlmId: 101179729
123:123
JrId: 32463
long title: Chemtracts
short title: Chemtracts
ISSN: 1431-9268
ISSN (Online): 
IsoAbbr: Chemtracts
NlmId: 9708333
123:123
JrId: 32465
long title: Clinical advances in hematology & oncology : H&O
short title: Clin Adv Hematol Oncol
ISSN: 1543-0790
ISSN (Online): 
IsoAbbr: Clin Adv Hematol Oncol
NlmId: 101167661
123:123
JrId: 32466
long title: Journal of integrative plant biology
short title: J Integr Plant Biol
ISSN: 1672-9072
ISSN (Online): 1744-7909
IsoAbbr: J Integr Plant Biol
NlmId: 101250502
123:123
JrId: 32468
long title: Purinergic signalling
short title: Purinergic Signal
ISSN: 1573-9538
ISSN (Online): 1573-9546
IsoAbbr: Purinergic Signal.
NlmId: 101250499
123:123
JrId: 32469
long title: BMC veterinary research
short title: BMC Vet Res
ISSN: 
ISSN (Online): 1746-6148
IsoAbbr: BMC Vet. Res.
NlmId: 101249759
123:123
JrId: 32470
long title: Watermark (Archivists and Librarians in the History of the Health Sciences)
short title: Watermark (Arch Libr Hist Health Sci)
ISSN: 1553-7641
ISSN (Online): 
IsoAbbr: Watermark (Arch Libr Hist Health Sci)
NlmId: 101250525
123:123
JrId: 32471
long title: Clinical orthopaedics
short title: Clin Orthop
ISSN: 0095-8654
ISSN (Online): 
IsoAbbr: Clin Orthop
NlmId: 101242526
123:123
JrId: 32472
long title: Journal of statistical planning and inference
short title: J Stat Plan Inference
ISSN: 0378-3758
ISSN (Online): 
IsoAbbr: J Stat Plan Inference
NlmId: 101250629
123:123
JrId: 32473
long title: William & Mary journal of women and the law
short title: William Mary J Women Law
ISSN: 1081-549X
ISSN (Online): 
IsoAbbr: William Mary J Women Law
NlmId: 101248246
123:123
JrId: 32474
long title: Margins (Baltimore, Md.)
short title: Margins (Baltim)
ISSN: 1538-8743
ISSN (Online): 
IsoAbbr: Margins (Baltim)
NlmId: 101248254
123:123
JrId: 32475
long title: Science & Christian belief
short title: Sci Christ Belief
ISSN: 0954-4194
ISSN (Online): 
IsoAbbr: Sci Christ Belief
NlmId: 101248265
123:123
JrId: 32476
long title: Legal studies (Society of Public Teachers of Law)
short title: Leg Stud
ISSN: 0261-3875
ISSN (Online): 
IsoAbbr: Leg Stud
NlmId: 101248274
123:123
JrId: 32477
long title: Loyola consumer law review
short title: Loyola Consum Law Rev
ISSN: 1530-5449
ISSN (Online): 
IsoAbbr: Loyola Consum Law Rev
NlmId: 101248284
123:123
JrId: 32478
long title: Legal studies (Society of Legal Scholars)
short title: Leg Stud (Soc Leg Scholars)
ISSN: 
ISSN (Online): 
IsoAbbr: Leg Stud (Soc Leg Scholars)
NlmId: 101248290
123:123
JrId: 32479
long title: Cerebrum : the Dana forum on brain science
short title: Cerebrum
ISSN: 1524-6205
ISSN (Online): 1943-3859
IsoAbbr: Cerebrum
NlmId: 100888555
123:123
JrId: 32481
long title: Ethik in der Medizin : Organ der Akademie fur Ethik in der Medizin
short title: Ethik Med
ISSN: 0935-7335
ISSN (Online): 
IsoAbbr: Ethik Med
NlmId: 9015445
123:123
JrId: 32484
long title: Advanced synthesis & catalysis
short title: Adv Synth Catal
ISSN: 1615-4150
ISSN (Online): 1615-4169
IsoAbbr: Adv. Synth. Catal.
NlmId: 101095751
123:123
JrId: 32485
long title: Science as culture
short title: Sci Cult (Lond)
ISSN: 0950-5431
ISSN (Online): 
IsoAbbr: Sci Cult (Lond)
NlmId: 9883160
123:123
JrId: 32486
long title: Indian journal of medical ethics
short title: Indian J Med Ethics
ISSN: 0974-8466
ISSN (Online): 0975-5691
IsoAbbr: Indian J Med Ethics
NlmId: 101214913
123:123
JrId: 32487
long title: E law : Murdoch University electronic journal of law
short title: E Law
ISSN: 
ISSN (Online): 1321-8247
IsoAbbr: E Law
NlmId: 101248313
123:123
JrId: 32488
long title: Ethics and information technology
short title: Ethics Inf Technol
ISSN: 1388-1957
ISSN (Online): 
IsoAbbr: Ethics Inf Technol
NlmId: 101248311
123:123
JrId: 32489
long title: Legal ethics (Oxford, England)
short title: Leg Ethics
ISSN: 1460-728X
ISSN (Online): 
IsoAbbr: Leg Ethics
NlmId: 101248307
123:123
JrId: 32490
long title: The Columbia science and technology law review
short title: Columbia Sci Technol Law Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Columbia Sci Technol Law Rev
NlmId: 101248315
123:123
JrId: 32491
long title: Common law world review
short title: Common Law World Rev
ISSN: 1473-7795
ISSN (Online): 
IsoAbbr: Common Law World Rev
NlmId: 101248318
123:123
JrId: 32492
long title: The Journal of world intellectual property
short title: J World Intellect Prop
ISSN: 1422-2213
ISSN (Online): 
IsoAbbr: J World Intellect Prop
NlmId: 101248321
123:123
JrId: 32495
long title: Journal of bioethical inquiry
short title: J Bioeth Inq
ISSN: 1176-7529
ISSN (Online): 
IsoAbbr: J Bioeth Inq
NlmId: 101250741
123:123
JrId: 32496
long title: B-ENT
short title: B-ENT
ISSN: 1781-782X
ISSN (Online): 
IsoAbbr: B-ENT
NlmId: 101247842
123:123
JrId: 32498
long title: Operative Orthopadie und Traumatologie
short title: Oper Orthop Traumatol
ISSN: 0934-6694
ISSN (Online): 1439-0981
IsoAbbr: Oper Orthop Traumatol
NlmId: 9604937
123:123
JrId: 32500
long title: Acta crystallographica. Section E, Structure reports online
short title: Acta Crystallogr Sect E Struct Rep Online
ISSN: 
ISSN (Online): 1600-5368
IsoAbbr: Acta Crystallogr Sect E Struct Rep Online
NlmId: 101089178
123:123
JrId: 32504
long title: Diagnostic pathology
short title: Diagn Pathol
ISSN: 
ISSN (Online): 1746-1596
IsoAbbr: Diagn Pathol
NlmId: 101251558
123:123
JrId: 32505
long title: Cell division
short title: Cell Div
ISSN: 
ISSN (Online): 1747-1028
IsoAbbr: Cell Div
NlmId: 101251560
123:123
JrId: 32506
long title: International breastfeeding journal
short title: Int Breastfeed J
ISSN: 
ISSN (Online): 1746-4358
IsoAbbr: Int Breastfeed J
NlmId: 101251562
123:123
JrId: 32507
long title: Pakistan journal of pharmaceutical sciences
short title: Pak J Pharm Sci
ISSN: 1011-601X
ISSN (Online): 
IsoAbbr: Pak J Pharm Sci
NlmId: 9426356
123:123
JrId: 32508
long title: Journal of the National Comprehensive Cancer Network : JNCCN
short title: J Natl Compr Canc Netw
ISSN: 1540-1405
ISSN (Online): 1540-1413
IsoAbbr: J Natl Compr Canc Netw
NlmId: 101162515
123:123
JrId: 32509
long title: Europa medicophysica
short title: Eura Medicophys
ISSN: 0014-2573
ISSN (Online): 1827-1804
IsoAbbr: Eura Medicophys
NlmId: 0071035
123:123
JrId: 32510
long title: Physiotherapy theory and practice
short title: Physiother Theory Pract
ISSN: 0959-3985
ISSN (Online): 1532-5040
IsoAbbr: Physiother Theory Pract
NlmId: 9015520
123:123
JrId: 32511
long title: Neuropsychological rehabilitation
short title: Neuropsychol Rehabil
ISSN: 0960-2011
ISSN (Online): 1464-0694
IsoAbbr: Neuropsychol Rehabil
NlmId: 9112672
123:123
JrId: 32512
long title: Psychiatria Hungarica : A Magyar Pszichiatriai Tarsasag tudomanyos folyoirata
short title: Psychiatr Hung
ISSN: 0237-7896
ISSN (Online): 
IsoAbbr: Psychiatr Hung
NlmId: 9426825
123:123
JrId: 32513
long title: Scandinavian journal of occupational therapy
short title: Scand J Occup Ther
ISSN: 1103-8128
ISSN (Online): 1651-2014
IsoAbbr: Scand J Occup Ther
NlmId: 9502210
123:123
JrId: 32514
long title: Techniques in hand & upper extremity surgery
short title: Tech Hand Up Extrem Surg
ISSN: 1089-3393
ISSN (Online): 1531-6572
IsoAbbr: Tech Hand Up Extrem Surg
NlmId: 9704676
123:123
JrId: 32515
long title: Hemodialysis international. International Symposium on Home Hemodialysis
short title: Hemodial Int
ISSN: 1492-7535
ISSN (Online): 1542-4758
IsoAbbr: Hemodial Int
NlmId: 101093910
123:123
JrId: 32516
long title: Nigerian journal of clinical practice
short title: Niger J Clin Pract
ISSN: 1119-3077
ISSN (Online): 
IsoAbbr: Niger J Clin Pract
NlmId: 101150032
123:123
JrId: 32517
long title: Research in sports medicine (Print)
short title: Res Sports Med
ISSN: 1543-8627
ISSN (Online): 1543-8635
IsoAbbr: Res Sports Med
NlmId: 101167637
123:123
JrId: 32518
long title: Current osteoporosis reports
short title: Curr Osteoporos Rep
ISSN: 1544-1873
ISSN (Online): 1544-2241
IsoAbbr: Curr Osteoporos Rep
NlmId: 101176492
123:123
JrId: 32519
long title: Current heart failure reports
short title: Curr Heart Fail Rep
ISSN: 1546-9530
ISSN (Online): 1546-9549
IsoAbbr: Curr Heart Fail Rep
NlmId: 101196487
123:123
JrId: 32520
long title: Chronic respiratory disease
short title: Chron Respir Dis
ISSN: 1479-9723
ISSN (Online): 1479-9731
IsoAbbr: Chron Respir Dis
NlmId: 101197408
123:123
JrId: 32521
long title: Clinical trials (London, England)
short title: Clin Trials
ISSN: 1740-7745
ISSN (Online): 1740-7753
IsoAbbr: Clin Trials
NlmId: 101197451
123:123
JrId: 32522
long title: Proceedings of the American Thoracic Society
short title: Proc Am Thorac Soc
ISSN: 1546-3222
ISSN (Online): 1943-5665
IsoAbbr: Proc Am Thorac Soc
NlmId: 101203596
123:123
JrId: 32523
long title: Nature clinical practice. Cardiovascular medicine
short title: Nat Clin Pract Cardiovasc Med
ISSN: 1743-4297
ISSN (Online): 1743-4300
IsoAbbr: Nat Clin Pract Cardiovasc Med
NlmId: 101226507
123:123
JrId: 32524
long title: Nature clinical practice. Oncology
short title: Nat Clin Pract Oncol
ISSN: 1743-4254
ISSN (Online): 1743-4262
IsoAbbr: Nat Clin Pract Oncol
NlmId: 101226509
123:123
JrId: 32525
long title: Nature clinical practice. Gastroenterology & hepatology
short title: Nat Clin Pract Gastroenterol Hepatol
ISSN: 1743-4378
ISSN (Online): 1743-4386
IsoAbbr: Nat Clin Pract Gastroenterol Hepatol
NlmId: 101226510
123:123
JrId: 32526
long title: Dialogues in clinical neuroscience
short title: Dialogues Clin Neurosci
ISSN: 1294-8322
ISSN (Online): 1958-5969
IsoAbbr: Dialogues Clin Neurosci
NlmId: 101238198
123:123
JrId: 32527
long title: Cell metabolism
short title: Cell Metab
ISSN: 1550-4131
ISSN (Online): 1932-7420
IsoAbbr: Cell Metab.
NlmId: 101233170
123:123
JrId: 32528
long title: The Journal of ecology
short title: J Ecol
ISSN: 0022-0477
ISSN (Online): 1365-2745
IsoAbbr: J. Ecol.
NlmId: 0050202
123:123
JrId: 32529
long title: Second opinion (Chicago, Ill. : 1999)
short title: Second Opin (Chic)
ISSN: 
ISSN (Online): 
IsoAbbr: Second Opin (Chic)
NlmId: 100898177
123:123
JrId: 32532
long title: PLoS pathogens
short title: PLoS Pathog
ISSN: 1553-7366
ISSN (Online): 1553-7374
IsoAbbr: PLoS Pathog.
NlmId: 101238921
123:123
JrId: 32533
long title: Magnetic resonance in medical sciences : MRMS : an official journal of Japan Society of Magnetic Resonance in Medicine
short title: Magn Reson Med Sci
ISSN: 1347-3182
ISSN (Online): 1880-2206
IsoAbbr: Magn Reson Med Sci
NlmId: 101153368
123:123
JrId: 32534
long title: PLoS computational biology
short title: PLoS Comput Biol
ISSN: 1553-734X
ISSN (Online): 1553-7358
IsoAbbr: PLoS Comput. Biol.
NlmId: 101238922
123:123
JrId: 32536
long title: Seminars in respiratory and critical care medicine
short title: Semin Respir Crit Care Med
ISSN: 1069-3424
ISSN (Online): 1098-9048
IsoAbbr: Semin Respir Crit Care Med
NlmId: 9431858
123:123
JrId: 32537
long title: Journal of arid environments
short title: J Arid Environ
ISSN: 0140-1963
ISSN (Online): 1095-922X
IsoAbbr: J. Arid Environ.
NlmId: 9878290
123:123
JrId: 32538
long title: Molecular systems biology
short title: Mol Syst Biol
ISSN: 
ISSN (Online): 1744-4292
IsoAbbr: Mol. Syst. Biol.
NlmId: 101235389
123:123
JrId: 32541
long title: Behavior research methods
short title: Behav Res Methods
ISSN: 1554-351X
ISSN (Online): 1554-3528
IsoAbbr: Behav Res Methods
NlmId: 101244316
123:123
JrId: 32542
long title: Physical biology
short title: Phys Biol
ISSN: 1478-3967
ISSN (Online): 1478-3975
IsoAbbr: Phys Biol
NlmId: 101197454
123:123
JrId: 32543
long title: The Clinical biochemist. Reviews / Australian Association of Clinical Biochemists
short title: Clin Biochem Rev
ISSN: 0159-8090
ISSN (Online): 
IsoAbbr: Clin Biochem Rev
NlmId: 8215797
123:123
JrId: 32546
long title: IAVI report : newsletter on international AIDS vaccine research
short title: IAVI Rep
ISSN: 1816-6253
ISSN (Online): 1816-6261
IsoAbbr: IAVI Rep
NlmId: 9810937
123:123
JrId: 32547
long title: Journal of geriatric physical therapy (2001)
short title: J Geriatr Phys Ther
ISSN: 1539-8412
ISSN (Online): 2152-0895
IsoAbbr: J Geriatr Phys Ther
NlmId: 101142169
123:123
JrId: 32548
long title: Current HIV/AIDS reports
short title: Curr HIV/AIDS Rep
ISSN: 1548-3568
ISSN (Online): 1548-3576
IsoAbbr: Curr HIV/AIDS Rep
NlmId: 101235661
123:123
JrId: 32549
long title: Journal of visual communication in medicine
short title: J Vis Commun Med
ISSN: 1745-3054
ISSN (Online): 1745-3062
IsoAbbr: J Vis Commun Med
NlmId: 101254059
123:123
JrId: 32550
long title: Karstenia
short title: Karstenia
ISSN: 0453-3402
ISSN (Online): 
IsoAbbr: Karstenia
NlmId: 101254441
123:123
JrId: 32553
long title: Gender medicine
short title: Gend Med
ISSN: 1550-8579
ISSN (Online): 1878-7398
IsoAbbr: Gend Med
NlmId: 101225178
123:123
JrId: 32554
long title: Journal of clinical sleep medicine : JCSM : official publication of the American Academy of Sleep Medicine
short title: J Clin Sleep Med
ISSN: 1550-9389
ISSN (Online): 1550-9397
IsoAbbr: J Clin Sleep Med
NlmId: 101231977
123:123
JrId: 32556
long title: Journal of visual impairment & blindness
short title: J Vis Impair Blind
ISSN: 0145-482X
ISSN (Online): 1559-1476
IsoAbbr: J Vis Impair Blind
NlmId: 7802172
123:123
JrId: 32557
long title: Language and cognitive processes
short title: Lang Cogn Process
ISSN: 0169-0965
ISSN (Online): 1464-0732
IsoAbbr: Lang Cogn Process
NlmId: 8603359
123:123
JrId: 32558
long title: Synlett : accounts and rapid communications in synthetic organic chemistry
short title: Synlett
ISSN: 0936-5214
ISSN (Online): 
IsoAbbr: Synlett
NlmId: 9203577
123:123
JrId: 32559
long title: Neuropsychology, development, and cognition. Section B, Aging, neuropsychology and cognition
short title: Neuropsychol Dev Cogn B Aging Neuropsychol Cogn
ISSN: 1382-5585
ISSN (Online): 1744-4128
IsoAbbr: Neuropsychol Dev Cogn B Aging Neuropsychol Cogn
NlmId: 9614434
123:123
JrId: 32560
long title: Organometallics
short title: Organometallics
ISSN: 0276-7333
ISSN (Online): 1520-6041
IsoAbbr: Organometallics
NlmId: 9881295
123:123
JrId: 32561
long title: Research in human development
short title: Res Hum Dev
ISSN: 1542-7609
ISSN (Online): 1542-7617
IsoAbbr: Res Hum Dev
NlmId: 101185265
123:123
JrId: 32562
long title: IEEE pervasive computing / IEEE Computer Society [and] IEEE Communications Society
short title: IEEE Pervasive Comput
ISSN: 1536-1268
ISSN (Online): 1558-2590
IsoAbbr: IEEE Pervasive Comput
NlmId: 101212020
123:123
JrId: 32563
long title: RNA biology
short title: RNA Biol
ISSN: 1547-6286
ISSN (Online): 1555-8584
IsoAbbr: RNA Biol
NlmId: 101235328
123:123
JrId: 32564
long title: Nanotechnology
short title: Nanotechnology
ISSN: 0957-4484
ISSN (Online): 1361-6528
IsoAbbr: Nanotechnology
NlmId: 101241272
123:123
JrId: 32565
long title: Social development (Oxford, England)
short title: Soc Dev
ISSN: 0961-205X
ISSN (Online): 1467-9507
IsoAbbr: Soc Dev
NlmId: 101246621
123:123
JrId: 32566
long title: African journal of medicine and medical sciences
short title: Afr J Med Med Sci
ISSN: 0309-3913
ISSN (Online): 
IsoAbbr: Afr J Med Med Sci
NlmId: 7801013
123:123
JrId: 32569
long title: Theory in biosciences = Theorie in den Biowissenschaften
short title: Theory Biosci
ISSN: 1431-7613
ISSN (Online): 1611-7530
IsoAbbr: Theory Biosci.
NlmId: 9708216
123:123
JrId: 32571
long title: Neurocritical care
short title: Neurocrit Care
ISSN: 1541-6933
ISSN (Online): 1556-0961
IsoAbbr: Neurocrit Care
NlmId: 101156086
123:123
JrId: 32572
long title: Revista brasileira de parasitologia veterinaria = Brazilian journal of veterinary parasitology : Orgao Oficial do Colegio Brasileiro de Parasitologia Veterinaria
short title: Rev Bras Parasitol Vet
ISSN: 0103-846X
ISSN (Online): 1984-2961
IsoAbbr: Rev Bras Parasitol Vet
NlmId: 9440482
123:123
JrId: 32573
long title: Journal of trauma & dissociation : the official journal of the International Society for the Study of Dissociation (ISSD)
short title: J Trauma Dissociation
ISSN: 1529-9732
ISSN (Online): 1529-9740
IsoAbbr: J Trauma Dissociation
NlmId: 100898209
123:123
JrId: 32574
long title: Cancer imaging : the official publication of the International Cancer Imaging Society
short title: Cancer Imaging
ISSN: 1740-5025
ISSN (Online): 1470-7330
IsoAbbr: Cancer Imaging
NlmId: 101172931
123:123
JrId: 32575
long title: Zhonghua wei chang wai ke za zhi = Chinese journal of gastrointestinal surgery
short title: Zhonghua Wei Chang Wai Ke Za Zhi
ISSN: 1671-0274
ISSN (Online): 
IsoAbbr: Zhonghua Wei Chang Wai Ke Za Zhi
NlmId: 101177990
123:123
JrId: 32576
long title: Current neurovascular research
short title: Curr Neurovasc Res
ISSN: 1567-2026
ISSN (Online): 1875-5739
IsoAbbr: Curr Neurovasc Res
NlmId: 101208439
123:123
JrId: 32578
long title: Beilstein journal of organic chemistry
short title: Beilstein J Org Chem
ISSN: 
ISSN (Online): 1860-5397
IsoAbbr: Beilstein J Org Chem
NlmId: 101250746
123:123
JrId: 32579
long title: International journal of obesity (2005)
short title: Int J Obes (Lond)
ISSN: 0307-0565
ISSN (Online): 1476-5497
IsoAbbr: Int J Obes (Lond)
NlmId: 101256108
123:123
JrId: 32581
long title: Journal of neuro-AIDS
short title: J NeuroAIDS
ISSN: 1069-7438
ISSN (Online): 
IsoAbbr: J NeuroAIDS
NlmId: 9613966
123:123
JrId: 32582
long title: Journal of ethnicity in substance abuse
short title: J Ethn Subst Abuse
ISSN: 1533-2640
ISSN (Online): 1533-2659
IsoAbbr: J Ethn Subst Abuse
NlmId: 101083217
123:123
JrId: 32583
long title: World psychiatry : official journal of the World Psychiatric Association (WPA)
short title: World Psychiatry
ISSN: 1723-8617
ISSN (Online): 
IsoAbbr: World Psychiatry
NlmId: 101189643
123:123
JrId: 32584
long title: Geoderma
short title: Geoderma
ISSN: 0016-7061
ISSN (Online): 1872-6259
IsoAbbr: Geoderma
NlmId: 101256557
123:123
JrId: 32585
long title: Ernahrungsforschung. Berichte und Mitteilungen
short title: Ernahrungsforsch Ber Mitt
ISSN: 
ISSN (Online): 
IsoAbbr: Ernahrungsforsch Ber Mitt
NlmId: 101255809
123:123
JrId: 32587
long title: ACM queue : tomorrow's computing today
short title: ACM Queue
ISSN: 1542-7730
ISSN (Online): 1542-7749
IsoAbbr: ACM Queue
NlmId: 101257114
123:123
JrId: 32588
long title: Hellenic journal of nuclear medicine
short title: Hell J Nucl Med
ISSN: 1790-5427
ISSN (Online): 
IsoAbbr: Hell J Nucl Med
NlmId: 101257471
123:123
JrId: 32590
long title: Cellular & molecular immunology
short title: Cell Mol Immunol
ISSN: 1672-7681
ISSN (Online): 2042-0226
IsoAbbr: Cell. Mol. Immunol.
NlmId: 101242872
123:123
JrId: 32591
long title: British journal of hospital medicine (London, England : 2005)
short title: Br J Hosp Med (Lond)
ISSN: 1750-8460
ISSN (Online): 
IsoAbbr: Br J Hosp Med (Lond)
NlmId: 101257109
123:123
JrId: 32593
long title: Pediatric endocrinology reviews : PER
short title: Pediatr Endocrinol Rev
ISSN: 1565-4753
ISSN (Online): 
IsoAbbr: Pediatr Endocrinol Rev
NlmId: 101202124
123:123
JrId: 32594
long title: Hellenic journal of cardiology : HJC = Hellenike kardiologike epitheorese
short title: Hellenic J Cardiol
ISSN: 1109-9666
ISSN (Online): 
IsoAbbr: Hellenic J Cardiol
NlmId: 101257381
123:123
JrId: 32595
long title: Journal of biomedical discovery and collaboration
short title: J Biomed Discov Collab
ISSN: 
ISSN (Online): 1747-5333
IsoAbbr: J Biomed Discov Collab
NlmId: 101258054
123:123
JrId: 32596
long title: Philosophy, ethics, and humanities in medicine : PEHM
short title: Philos Ethics Humanit Med
ISSN: 
ISSN (Online): 1747-5341
IsoAbbr: Philos Ethics Humanit Med
NlmId: 101258058
123:123
JrId: 32597
long title: Substance abuse treatment, prevention, and policy
short title: Subst Abuse Treat Prev Policy
ISSN: 
ISSN (Online): 1747-597X
IsoAbbr: Subst Abuse Treat Prev Policy
NlmId: 101258060
123:123
JrId: 32600
long title: Implementation science : IS
short title: Implement Sci
ISSN: 
ISSN (Online): 1748-5908
IsoAbbr: Implement Sci
NlmId: 101258411
123:123
JrId: 32601
long title: Biology direct
short title: Biol Direct
ISSN: 
ISSN (Online): 1745-6150
IsoAbbr: Biol. Direct
NlmId: 101258412
123:123
JrId: 32602
long title: Clinical lymphoma & myeloma
short title: Clin Lymphoma Myeloma
ISSN: 1557-9190
ISSN (Online): 1938-0712
IsoAbbr: Clin Lymphoma Myeloma
NlmId: 101256500
123:123
JrId: 32603
long title: Journal of avian medicine and surgery
short title: J Avian Med Surg
ISSN: 1082-6742
ISSN (Online): 
IsoAbbr: J. Avian Med. Surg.
NlmId: 9512497
123:123
JrId: 32604
long title: Cardiovascular revascularization medicine : including molecular interventions
short title: Cardiovasc Revasc Med
ISSN: 1553-8389
ISSN (Online): 1878-0938
IsoAbbr: Cardiovasc Revasc Med
NlmId: 101238551
123:123
JrId: 32605
long title: Acta psychotherapeutica, psychosomatica et orthopaedagogica
short title: Acta Psychother Psychosom Orthopaedagog
ISSN: 0365-5679
ISSN (Online): 
IsoAbbr: Acta Psychother Psychosom Orthopaedagog
NlmId: 101259884
123:123
JrId: 32606
long title: Medicine and sport science
short title: Med Sport Sci
ISSN: 0254-5020
ISSN (Online): 1662-2812
IsoAbbr: Med Sport Sci
NlmId: 8402440
123:123
JrId: 32607
long title: Stomatologija / issued by public institution "Odontologijos studija" ... [et al.]
short title: Stomatologija
ISSN: 1392-8589
ISSN (Online): 1822-301X
IsoAbbr: Stomatologija
NlmId: 101248498
123:123
JrId: 32608
long title: Hormones (Athens, Greece)
short title: Hormones (Athens)
ISSN: 1109-3099
ISSN (Online): 
IsoAbbr: Hormones (Athens)
NlmId: 101142469
123:123
JrId: 32610
long title: American journal of enology and viticulture
short title: 
ISSN: 0002-9254
ISSN (Online): 
IsoAbbr: Am. J. Enol. Vitic.
NlmId: 101260079
123:123
JrId: 32612
long title: Scientific reports of the Istituto superiore di sanita
short title: Sci Rep Ist Super Sanita
ISSN: 0579-0972
ISSN (Online): 
IsoAbbr: Sci Rep Ist Super Sanita
NlmId: 17720270R
123:123
JrId: 32614
long title: Nucleic acids symposium series (2004)
short title: Nucleic Acids Symp Ser (Oxf)
ISSN: 
ISSN (Online): 1746-8272
IsoAbbr: Nucleic Acids Symp Ser (Oxf)
NlmId: 101259965
123:123
JrId: 32615
long title: Handbook of experimental pharmacology
short title: Handb Exp Pharmacol
ISSN: 0171-2004
ISSN (Online): 
IsoAbbr: Handb Exp Pharmacol
NlmId: 7902231
123:123
JrId: 32616
long title: Zhongguo zhen jiu = Chinese acupuncture & moxibustion
short title: Zhongguo Zhen Jiu
ISSN: 0255-2930
ISSN (Online): 
IsoAbbr: Zhongguo Zhen Jiu
NlmId: 8600658
123:123
JrId: 32617
long title: Veterinary and comparative orthopaedics and traumatology : V.C.O.T
short title: Vet Comp Orthop Traumatol
ISSN: 0932-0814
ISSN (Online): 
IsoAbbr: Vet Comp Orthop Traumatol
NlmId: 8906319
123:123
JrId: 32618
long title: Pediatric physical therapy : the official publication of the Section on Pediatrics of the American Physical Therapy Association
short title: Pediatr Phys Ther
ISSN: 0898-5669
ISSN (Online): 1538-005X
IsoAbbr: Pediatr Phys Ther
NlmId: 8912748
123:123
JrId: 32619
long title: Journal of clinical rheumatology : practical reports on rheumatic & musculoskeletal diseases
short title: J Clin Rheumatol
ISSN: 1076-1608
ISSN (Online): 1536-7355
IsoAbbr: J Clin Rheumatol
NlmId: 9518034
123:123
JrId: 32620
long title: Heart, lung & circulation
short title: Heart Lung Circ
ISSN: 1443-9506
ISSN (Online): 1444-2892
IsoAbbr: Heart Lung Circ
NlmId: 100963739
123:123
JrId: 32621
long title: Expert opinion on drug delivery
short title: Expert Opin Drug Deliv
ISSN: 1742-5247
ISSN (Online): 1744-7593
IsoAbbr: Expert Opin Drug Deliv
NlmId: 101228421
123:123
JrId: 32622
long title: Expert review of medical devices
short title: Expert Rev Med Devices
ISSN: 1743-4440
ISSN (Online): 1745-2422
IsoAbbr: Expert Rev Med Devices
NlmId: 101230445
123:123
JrId: 32623
long title: The journal of sexual medicine
short title: J Sex Med
ISSN: 1743-6095
ISSN (Online): 1743-6109
IsoAbbr: J Sex Med
NlmId: 101230693
123:123
JrId: 32624
long title: Nature chemical biology
short title: Nat Chem Biol
ISSN: 1552-4450
ISSN (Online): 1552-4469
IsoAbbr: Nat. Chem. Biol.
NlmId: 101231976
123:123
JrId: 32625
long title: Palliative & supportive care
short title: Palliat Support Care
ISSN: 1478-9515
ISSN (Online): 1478-9523
IsoAbbr: Palliat Support Care
NlmId: 101232529
123:123
JrId: 32626
long title: Diabetes & vascular disease research : official journal of the International Society of Diabetes and Vascular Disease
short title: Diab Vasc Dis Res
ISSN: 1479-1641
ISSN (Online): 1752-8984
IsoAbbr: Diab Vasc Dis Res
NlmId: 101234011
123:123
JrId: 32627
long title: Sexual health
short title: Sex Health
ISSN: 1448-5028
ISSN (Online): 1449-8987
IsoAbbr: Sex Health
NlmId: 101242667
123:123
JrId: 32628
long title: Journal of preventive medicine and public health = Yebang Uihakhoe chi
short title: J Prev Med Public Health
ISSN: 1975-8375
ISSN (Online): 2233-4521
IsoAbbr: J Prev Med Public Health
NlmId: 101242972
123:123
JrId: 32629
long title: Nestle Nutrition workshop series. Paediatric programme
short title: Nestle Nutr Workshop Ser Pediatr Program
ISSN: 1661-6677
ISSN (Online): 1662-3878
IsoAbbr: Nestle Nutr Workshop Ser Pediatr Program
NlmId: 101244056
123:123
JrId: 32630
long title: Medical image computing and computer-assisted intervention : MICCAI ... International Conference on Medical Image Computing and Computer-Assisted Intervention
short title: Med Image Comput Comput Assist Interv
ISSN: 
ISSN (Online): 
IsoAbbr: Med Image Comput Comput Assist Interv
NlmId: 101249582
123:123
JrId: 32631
long title: A journal of Jewish medical ethics and halacha
short title: J Jew Med Ethics Halacha
ISSN: 
ISSN (Online): 
IsoAbbr: J Jew Med Ethics Halacha
NlmId: 101260445
123:123
JrId: 32636
long title: Journal of neurologic physical therapy : JNPT
short title: J Neurol Phys Ther
ISSN: 1557-0576
ISSN (Online): 1557-0584
IsoAbbr: J Neurol Phys Ther
NlmId: 101193365
123:123
JrId: 32639
long title: Tropical biomedicine
short title: Trop Biomed
ISSN: 0127-5720
ISSN (Online): 
IsoAbbr: Trop Biomed
NlmId: 8507086
123:123
JrId: 32643
long title: Pattern recognition
short title: Pattern Recognit
ISSN: 0031-3203
ISSN (Online): 
IsoAbbr: Pattern Recognit
NlmId: 0250655
123:123
JrId: 32644
long title: Journal of research in reading
short title: J Res Read
ISSN: 0141-0423
ISSN (Online): 
IsoAbbr: J Res Read
NlmId: 101261873
123:123
JrId: 32645
long title: Social cognition
short title: Soc Cogn
ISSN: 0278-016X
ISSN (Online): 
IsoAbbr: Soc Cogn
NlmId: 8219860
123:123
JrId: 32646
long title: Pramana
short title: Pramana
ISSN: 0304-4289
ISSN (Online): 
IsoAbbr: Pramana
NlmId: 101261874
123:123
JrId: 32647
long title: Journal of geographical systems
short title: J Geogr Syst
ISSN: 1435-5930
ISSN (Online): 1435-5949
IsoAbbr: J Geogr Syst
NlmId: 101261875
123:123
JrId: 32651
long title: Journal of optics. B, Quantum and semiclassical optics : journal of the European Optical Society
short title: J Opt B Quantum Semiclassical Opt
ISSN: 1464-4266
ISSN (Online): 
IsoAbbr: J Opt B Quantum Semiclassical Opt
NlmId: 101262684
123:123
JrId: 32652
long title: Journal of physics A: Mathematical and general
short title: J Phys A Math Gen
ISSN: 0305-4470
ISSN (Online): 
IsoAbbr: J Phys A Math Gen
NlmId: 7600112
123:123
JrId: 32653
long title: Inquiry (Oslo, Norway)
short title: Inquiry (Oslo)
ISSN: 0020-174X
ISSN (Online): 1502-3923
IsoAbbr: Inquiry (Oslo)
NlmId: 101262685
123:123
JrId: 32654
long title: Cognitive processing
short title: Cogn Process
ISSN: 1612-4782
ISSN (Online): 1612-4790
IsoAbbr: Cogn Process
NlmId: 101177984
123:123
JrId: 32655
long title: Journal of neurolinguistics
short title: J Neurolinguistics
ISSN: 0911-6044
ISSN (Online): 
IsoAbbr: J Neurolinguistics
NlmId: 8905293
123:123
JrId: 32656
long title: Cancer therapy
short title: Cancer Ther
ISSN: 1543-9135
ISSN (Online): 1543-9143
IsoAbbr: Cancer Ther
NlmId: 101174596
123:123
JrId: 32657
long title: Journal of the Gay and Lesbian Medical Association
short title: J Gay Lesbian Med Assoc
ISSN: 1090-7173
ISSN (Online): 
IsoAbbr: J Gay Lesbian Med Assoc
NlmId: 9709258
123:123
JrId: 32658
long title: Newborn and infant nursing reviews : NAINR
short title: Newborn Infant Nurs Rev
ISSN: 1527-3369
ISSN (Online): 1558-352X
IsoAbbr: Newborn Infant Nurs Rev
NlmId: 101126037
123:123
JrId: 32659
long title: Inverse problems
short title: Inverse Probl
ISSN: 0266-5611
ISSN (Online): 
IsoAbbr: Inverse Probl
NlmId: 101189510
123:123
JrId: 32660
long title: Asian journal of control
short title: Asian J Control
ISSN: 1561-8625
ISSN (Online): 
IsoAbbr: Asian J Control
NlmId: 101262633
123:123
JrId: 32661
long title: Journal of machine learning research : JMLR
short title: J Mach Learn Res
ISSN: 1532-4435
ISSN (Online): 1533-7928
IsoAbbr: J Mach Learn Res
NlmId: 101262635
123:123
JrId: 32662
long title: Environmetrics
short title: Environmetrics
ISSN: 1180-4009
ISSN (Online): 1099-095X
IsoAbbr: Environmetrics
NlmId: 100968246
123:123
JrId: 32663
long title: Focus on autism and other developmental disabilities
short title: Focus Autism Other Dev Disabl
ISSN: 1088-3576
ISSN (Online): 1538-4829
IsoAbbr: Focus Autism Other Dev Disabl
NlmId: 9890907
123:123
JrId: 32664
long title: Philosophy, psychiatry, & psychology : PPP
short title: Philos Psychiatr Psychol
ISSN: 1071-6076
ISSN (Online): 1086-3303
IsoAbbr: Philos Psychiatr Psychol
NlmId: 9433810
123:123
JrId: 32666
long title: The journal of headache and pain
short title: J Headache Pain
ISSN: 1129-2369
ISSN (Online): 1129-2377
IsoAbbr: J Headache Pain
NlmId: 100940562
123:123
JrId: 32667
long title: Cellscience
short title: Cellscience
ISSN: 
ISSN (Online): 1742-8130
IsoAbbr: Cellscience
NlmId: 101230320
123:123
JrId: 32669
long title: Brazilian journal of otorhinolaryngology
short title: Braz J Otorhinolaryngol
ISSN: 1808-8694
ISSN (Online): 1808-8686
IsoAbbr: Braz J Otorhinolaryngol
NlmId: 101207337
123:123
JrId: 32670
long title: Seminars in hearing
short title: Semin Hear
ISSN: 0734-0451
ISSN (Online): 1098-8955
IsoAbbr: Semin Hear
NlmId: 8413380
123:123
JrId: 32671
long title: Clinical psychology & psychotherapy
short title: Clin Psychol Psychother
ISSN: 1063-3995
ISSN (Online): 1099-0879
IsoAbbr: Clin Psychol Psychother
NlmId: 9416196
123:123
JrId: 32672
long title: Journal of child nutrition & management (Online)
short title: J Child Nutr Manag
ISSN: 
ISSN (Online): 1559-5676
IsoAbbr: J Child Nutr Manag
NlmId: 100938297
123:123
JrId: 32675
long title: Journal of computational electronics
short title: J Comput Electron
ISSN: 1569-8025
ISSN (Online): 1572-8137
IsoAbbr: J Comput Electron
NlmId: 101263242
123:123
JrId: 32676
long title: Policy, politics & nursing practice
short title: Policy Polit Nurs Pract
ISSN: 1527-1544
ISSN (Online): 1552-7468
IsoAbbr: Policy Polit Nurs Pract
NlmId: 100901316
123:123
JrId: 32677
long title: Phosphorus, sulfur, and silicon and the related elements
short title: Phosphorus Sulfur Silicon Relat Elem
ISSN: 1042-6507
ISSN (Online): 
IsoAbbr: Phosphorus Sulfur Silicon Relat Elem
NlmId: 101263240
123:123
JrId: 32679
long title: Quarterly journal of experimental psychology (2006)
short title: Q J Exp Psychol (Hove)
ISSN: 1747-0218
ISSN (Online): 1747-0226
IsoAbbr: Q J Exp Psychol (Hove)
NlmId: 101259775
123:123
JrId: 32681
long title: Evidence-based cardiovascular medicine
short title: Evid Based Cardiovasc Med
ISSN: 1361-2611
ISSN (Online): 1532-2173
IsoAbbr: Evid Based Cardiovasc Med
NlmId: 9709510
123:123
JrId: 32684
long title: Reviews in neurological diseases
short title: Rev Neurol Dis
ISSN: 1545-2913
ISSN (Online): 1949-4378
IsoAbbr: Rev Neurol Dis
NlmId: 101223246
123:123
JrId: 32685
long title: The journal of medical, chemical, biological, and radiological defense
short title: J Med Chem Biol Radiol Def
ISSN: 
ISSN (Online): 1540-6709
IsoAbbr: J Med Chem Biol Radiol Def
NlmId: 101263802
123:123
JrId: 32686
long title: Recent patents on cardiovascular drug discovery
short title: Recent Pat Cardiovasc Drug Discov
ISSN: 1574-8901
ISSN (Online): 2212-3962
IsoAbbr: Recent Pat Cardiovasc Drug Discov
NlmId: 101263805
123:123
JrId: 32687
long title: Surveillance & society
short title: Surveill Soc
ISSN: 
ISSN (Online): 1477-7487
IsoAbbr: Surveill Soc
NlmId: 101263846
123:123
JrId: 32688
long title: International journal of nanomedicine
short title: Int J Nanomedicine
ISSN: 1176-9114
ISSN (Online): 1178-2013
IsoAbbr: Int J Nanomedicine
NlmId: 101263847
123:123
JrId: 32689
long title: Science studies (Helsinki, Finland)
short title: Sci Stud
ISSN: 0786-3012
ISSN (Online): 
IsoAbbr: Sci Stud
NlmId: 101263848
123:123
JrId: 32690
long title: The Scottish journal of criminal justice studies : the journal of the Scottish Association for the Study of Delinquency
short title: Scott J Crim Justice Stud
ISSN: 1360-4449
ISSN (Online): 
IsoAbbr: Scott J Crim Justice Stud
NlmId: 101263849
123:123
JrId: 32691
long title: Lecture notes-monograph series / Institute of Mathematical Statistics
short title: Lect Notes Monogr Ser
ISSN: 0749-2170
ISSN (Online): 
IsoAbbr: Lect Notes Monogr Ser
NlmId: 101264026
123:123
JrId: 32696
long title: IEE proceedings. Nanobiotechnology
short title: IEE Proc Nanobiotechnol
ISSN: 1478-1581
ISSN (Online): 1740-9748
IsoAbbr: IEE Proc Nanobiotechnol
NlmId: 101188789
123:123
JrId: 32697
long title: Current drug discovery technologies
short title: Curr Drug Discov Technol
ISSN: 1570-1638
ISSN (Online): 1875-6220
IsoAbbr: Curr Drug Discov Technol
NlmId: 101157212
123:123
JrId: 32698
long title: International journal of dental hygiene
short title: Int J Dent Hyg
ISSN: 1601-5029
ISSN (Online): 1601-5037
IsoAbbr: Int J Dent Hyg
NlmId: 101168070
123:123
JrId: 32699
long title: Journal of oncology pharmacy practice : official publication of the International Society of Oncology Pharmacy Practitioners
short title: J Oncol Pharm Pract
ISSN: 1078-1552
ISSN (Online): 1477-092X
IsoAbbr: J Oncol Pharm Pract
NlmId: 9511372
123:123
JrId: 32700
long title: Cognitive neuropsychiatry
short title: Cogn Neuropsychiatry
ISSN: 1354-6805
ISSN (Online): 1464-0619
IsoAbbr: Cogn Neuropsychiatry
NlmId: 9713497
123:123
JrId: 32701
long title: Electromagnetic biology and medicine
short title: Electromagn Biol Med
ISSN: 1536-8378
ISSN (Online): 1536-8386
IsoAbbr: Electromagn Biol Med
NlmId: 101133002
123:123
JrId: 32702
long title: Journal of intellectual & developmental disability
short title: J Intellect Dev Disabil
ISSN: 1366-8250
ISSN (Online): 1469-9532
IsoAbbr: J Intellect Dev Disabil
NlmId: 9610837
123:123
JrId: 32703
long title: New solutions : a journal of environmental and occupational health policy : NS
short title: New Solut
ISSN: 1048-2911
ISSN (Online): 1541-3772
IsoAbbr: New Solut
NlmId: 9100937
123:123
JrId: 32704
long title: Journal of lesbian studies
short title: J Lesbian Stud
ISSN: 1089-4160
ISSN (Online): 1540-3548
IsoAbbr: J Lesbian Stud
NlmId: 9891002
123:123
JrId: 32705
long title: Journal of prevention & intervention in the community
short title: J Prev Interv Community
ISSN: 1085-2352
ISSN (Online): 1540-7330
IsoAbbr: J Prev Interv Community
NlmId: 9702085
123:123
JrId: 32706
long title: Journal of psychosocial oncology
short title: J Psychosoc Oncol
ISSN: 0734-7332
ISSN (Online): 1540-7586
IsoAbbr: J Psychosoc Oncol
NlmId: 8309337
123:123
JrId: 32707
long title: Frontiers of oral biology
short title: Front Oral Biol
ISSN: 1420-2433
ISSN (Online): 1662-3770
IsoAbbr: Front Oral Biol
NlmId: 9812095
123:123
JrId: 32708
long title: Progress in neurological surgery
short title: Prog Neurol Surg
ISSN: 0079-6492
ISSN (Online): 1662-3924
IsoAbbr: Prog Neurol Surg
NlmId: 0076033
123:123
JrId: 32709
long title: Nature clinical practice. Urology
short title: Nat Clin Pract Urol
ISSN: 1743-4270
ISSN (Online): 1743-4289
IsoAbbr: Nat Clin Pract Urol
NlmId: 101226508
123:123
JrId: 32710
long title: The journal of vascular access
short title: J Vasc Access
ISSN: 1129-7298
ISSN (Online): 1724-6032
IsoAbbr: J Vasc Access
NlmId: 100940729
123:123
JrId: 32711
long title: African journal of traditional, complementary, and alternative medicines : AJTCAM / African Networks on Ethnomedicines
short title: Afr J Tradit Complement Altern Med
ISSN: 
ISSN (Online): 0189-6016
IsoAbbr: Afr J Tradit Complement Altern Med
NlmId: 101232990
123:123
JrId: 32719
long title: Zhongguo dang dai er ke za zhi = Chinese journal of contemporary pediatrics
short title: Zhongguo Dang Dai Er Ke Za Zhi
ISSN: 1008-8830
ISSN (Online): 
IsoAbbr: Zhongguo Dang Dai Er Ke Za Zhi
NlmId: 100909956
123:123
JrId: 32721
long title: Cochlear implants international
short title: Cochlear Implants Int
ISSN: 1467-0100
ISSN (Online): 1754-7628
IsoAbbr: Cochlear Implants Int
NlmId: 101121166
123:123
JrId: 32722
long title: Conference proceedings : ... Annual International Conference of the IEEE Engineering in Medicine and Biology Society. IEEE Engineering in Medicine and Biology Society. Conference
short title: Conf Proc IEEE Eng Med Biol Soc
ISSN: 1557-170X
ISSN (Online): 
IsoAbbr: Conf Proc IEEE Eng Med Biol Soc
NlmId: 101243413
123:123
JrId: 32723
long title: The Consultant pharmacist : the journal of the American Society of Consultant Pharmacists
short title: Consult Pharm
ISSN: 0888-5109
ISSN (Online): 
IsoAbbr: Consult Pharm
NlmId: 9013983
123:123
JrId: 32724
long title: Critical care and resuscitation : journal of the Australasian Academy of Critical Care Medicine
short title: Crit Care Resusc
ISSN: 1441-2772
ISSN (Online): 
IsoAbbr: Crit Care Resusc
NlmId: 100888170
123:123
JrId: 32725
long title: Eating disorders
short title: Eat Disord
ISSN: 1064-0266
ISSN (Online): 1532-530X
IsoAbbr: Eat Disord
NlmId: 9315161
123:123
JrId: 32726
long title: Ethiopian journal of health sciences
short title: Ethiop J Health Sci
ISSN: 1029-1857
ISSN (Online): 
IsoAbbr: Ethiop J Health Sci
NlmId: 101224773
123:123
JrId: 32729
long title: Health informatics journal
short title: Health Informatics J
ISSN: 1460-4582
ISSN (Online): 1741-2811
IsoAbbr: Health Informatics J
NlmId: 100883604
123:123
JrId: 32732
long title: Marine drugs
short title: Mar Drugs
ISSN: 
ISSN (Online): 1660-3397
IsoAbbr: Mar Drugs
NlmId: 101213729
123:123
JrId: 32734
long title: Musculoskeletal care
short title: Musculoskeletal Care
ISSN: 1478-2189
ISSN (Online): 1557-0681
IsoAbbr: Musculoskeletal Care
NlmId: 101181344
123:123
JrId: 32735
long title: Nigerian journal of physiological sciences : official publication of the Physiological Society of Nigeria
short title: Niger J Physiol Sci
ISSN: 0794-859X
ISSN (Online): 
IsoAbbr: Niger J Physiol Sci
NlmId: 8811109
123:123
JrId: 32737
long title: North American actuarial journal : NAAJ
short title: N Am Actuar J
ISSN: 1092-0277
ISSN (Online): 
IsoAbbr: N Am Actuar J
NlmId: 101184055
123:123
JrId: 32738
long title: Ortopedia, traumatologia, rehabilitacja
short title: Ortop Traumatol Rehabil
ISSN: 1509-3492
ISSN (Online): 2084-4336
IsoAbbr: Ortop Traumatol Rehabil
NlmId: 101240146
123:123
JrId: 32742
long title: Sensor letters
short title: Sens Lett
ISSN: 1546-198X
ISSN (Online): 1546-1971
IsoAbbr: Sens Lett
NlmId: 101231046
123:123
JrId: 32743
long title: Turkiye parazitolojii dergisi / Turkiye Parazitoloji Dernegi = Acta parasitologica Turcica / Turkish Society for Parasitology
short title: Turkiye Parazitol Derg
ISSN: 1300-6320
ISSN (Online): 
IsoAbbr: Turkiye Parazitol Derg
NlmId: 9425544
123:123
JrId: 32747
long title: Journal of liquid chromatography & related technologies
short title: J Liq Chromatogr Relat Technol
ISSN: 1082-6076
ISSN (Online): 1520-572X
IsoAbbr: J. Liq. Chromatogr. Relat. Technol.
NlmId: 9605507
123:123
JrId: 32750
long title: Journal of plastic, reconstructive & aesthetic surgery : JPRAS
short title: J Plast Reconstr Aesthet Surg
ISSN: 1748-6815
ISSN (Online): 1878-0539
IsoAbbr: J Plast Reconstr Aesthet Surg
NlmId: 101264239
123:123
JrId: 32751
long title: Journal of stroke and cerebrovascular diseases : the official journal of National Stroke Association
short title: J Stroke Cerebrovasc Dis
ISSN: 1052-3057
ISSN (Online): 1532-8511
IsoAbbr: J Stroke Cerebrovasc Dis
NlmId: 9111633
123:123
JrId: 32752
long title: Journal of the Society for Information Display
short title: J Soc Inf Disp
ISSN: 1071-0922
ISSN (Online): 
IsoAbbr: J Soc Inf Disp
NlmId: 101265155
123:123
JrId: 32753
long title: Algorithms for molecular biology : AMB
short title: Algorithms Mol Biol
ISSN: 
ISSN (Online): 1748-7188
IsoAbbr: Algorithms Mol Biol
NlmId: 101265088
123:123
JrId: 32754
long title: Chinese medicine
short title: Chin Med
ISSN: 
ISSN (Online): 1749-8546
IsoAbbr: Chin Med
NlmId: 101265109
123:123
JrId: 32756
long title: Radiation oncology (London, England)
short title: Radiat Oncol
ISSN: 
ISSN (Online): 1748-717X
IsoAbbr: Radiat Oncol
NlmId: 101265111
123:123
JrId: 32757
long title: Journal of orthopaedic surgery and research
short title: J Orthop Surg Res
ISSN: 
ISSN (Online): 1749-799X
IsoAbbr: J Orthop Surg Res
NlmId: 101265112
123:123
JrId: 32758
long title: Journal of cardiothoracic surgery
short title: J Cardiothorac Surg
ISSN: 
ISSN (Online): 1749-8090
IsoAbbr: J Cardiothorac Surg
NlmId: 101265113
123:123
JrId: 32759
long title: Journal of brachial plexus and peripheral nerve injury
short title: J Brachial Plex Peripher Nerve Inj
ISSN: 
ISSN (Online): 1749-7221
IsoAbbr: J Brachial Plex Peripher Nerve Inj
NlmId: 101265114
123:123
JrId: 32761
long title: South Dakota medicine : the journal of the South Dakota State Medical Association
short title: S D Med
ISSN: 0038-3317
ISSN (Online): 
IsoAbbr: S D Med
NlmId: 101265265
123:123
JrId: 32764
long title: Clinical genitourinary cancer
short title: Clin Genitourin Cancer
ISSN: 1558-7673
ISSN (Online): 1938-0682
IsoAbbr: Clin Genitourin Cancer
NlmId: 101260955
123:123
JrId: 32765
long title: Clinical and vaccine immunology : CVI
short title: Clin Vaccine Immunol
ISSN: 1556-6811
ISSN (Online): 1556-679X
IsoAbbr: Clin. Vaccine Immunol.
NlmId: 101252125
123:123
JrId: 32766
long title: Anti-cancer agents in medicinal chemistry
short title: Anticancer Agents Med Chem
ISSN: 1871-5206
ISSN (Online): 1875-5992
IsoAbbr: Anticancer Agents Med Chem
NlmId: 101265649
123:123
JrId: 32768
long title: Havemeyer Foundation Monograph Series / Dorothy Russell Havemeyer Foundation. Dorothy Russell Havemeyer Foundation
short title: Havemeyer Found Monogr Ser
ISSN: 1472-3158
ISSN (Online): 
IsoAbbr: Havemeyer Found. Monogr. Ser.
NlmId: 101265802
123:123
JrId: 32769
long title: Nuclear receptor signaling
short title: Nucl Recept Signal
ISSN: 
ISSN (Online): 1550-7629
IsoAbbr: Nucl Recept Signal
NlmId: 101237902
123:123
JrId: 32773
long title: Brazilian journal of microbiology : [publication of the Brazilian Society for Microbiology]
short title: Braz J Microbiol
ISSN: 1517-8382
ISSN (Online): 1678-4405
IsoAbbr: Braz. J. Microbiol.
NlmId: 101095924
123:123
JrId: 32775
long title: Hospital practice (1995)
short title: Hosp Pract (Minneap)
ISSN: 2154-8331
ISSN (Online): 
IsoAbbr: Hosp Pract (Minneap)
NlmId: 101268948
123:123
JrId: 32776
long title: Suomalaisen Tiedeakatemian toimituksia. Sar. A.5, Medica-anthropologica
short title: Suom Tiedeakat Toim A5 Medica Anthropol
ISSN: 0374-5198
ISSN (Online): 
IsoAbbr: Suom Tiedeakat Toim A5 Medica Anthropol
NlmId: 7604335
123:123
JrId: 32777
long title: Pakistan journal of biological sciences: PJBS
short title: Pak J Biol Sci
ISSN: 1028-8880
ISSN (Online): 1812-5735
IsoAbbr: Pak. J. Biol. Sci.
NlmId: 101247723
123:123
JrId: 32780
long title: Insect science (Online)
short title: Insect Sci
ISSN: 1672-9609
ISSN (Online): 1744-7917
IsoAbbr: Insect Sci.
NlmId: 101266965
123:123
JrId: 32783
long title: Annals of surgical innovation and research
short title: Ann Surg Innov Res
ISSN: 
ISSN (Online): 1750-1164
IsoAbbr: Ann Surg Innov Res
NlmId: 101266580
123:123
JrId: 32784
long title: Molecular neurodegeneration
short title: Mol Neurodegener
ISSN: 
ISSN (Online): 1750-1326
IsoAbbr: Mol Neurodegener
NlmId: 101266600
123:123
JrId: 32787
long title: Orphanet journal of rare diseases
short title: Orphanet J Rare Dis
ISSN: 
ISSN (Online): 1750-1172
IsoAbbr: Orphanet J Rare Dis
NlmId: 101266602
123:123
JrId: 32788
long title: World journal of emergency surgery : WJES
short title: World J Emerg Surg
ISSN: 
ISSN (Online): 1749-7922
IsoAbbr: World J Emerg Surg
NlmId: 101266603
123:123
JrId: 32789
long title: Complexity
short title: Complexity
ISSN: 1076-2787
ISSN (Online): 1099-0526
IsoAbbr: Complexity
NlmId: 9888589
123:123
JrId: 32790
long title: Animal biology (Leiden, Netherlands)
short title: Anim Biol Leiden Neth
ISSN: 1570-7555
ISSN (Online): 
IsoAbbr: Anim Biol Leiden Neth
NlmId: 101230034
123:123
JrId: 32791
long title: Mechanics & chemistry of biosystems : MCB
short title: Mech Chem Biosyst
ISSN: 1546-2048
ISSN (Online): 1546-2056
IsoAbbr: Mech Chem Biosyst
NlmId: 101258184
123:123
JrId: 32792
long title: Canadian pharmaceutical journal
short title: Can Pharm J
ISSN: 0317-199X
ISSN (Online): 
IsoAbbr: Can Pharm J
NlmId: 101266775
123:123
JrId: 32794
long title: Journal of the American Board of Family Medicine : JABFM
short title: J Am Board Fam Med
ISSN: 1557-2625
ISSN (Online): 
IsoAbbr: J Am Board Fam Med
NlmId: 101256526
123:123
JrId: 32795
long title: Journal of immigrant and minority health / Center for Minority Public Health
short title: J Immigr Minor Health
ISSN: 1557-1912
ISSN (Online): 1557-1920
IsoAbbr: J Immigr Minor Health
NlmId: 101256527
123:123
JrId: 32796
long title: Chemical biology & drug design
short title: Chem Biol Drug Des
ISSN: 1747-0277
ISSN (Online): 1747-0285
IsoAbbr: Chem Biol Drug Des
NlmId: 101262549
123:123
JrId: 32797
long title: Nan fang yi ke da xue xue bao = Journal of Southern Medical University
short title: Nan Fang Yi Ke Da Xue Xue Bao
ISSN: 1673-4254
ISSN (Online): 
IsoAbbr: Nan Fang Yi Ke Da Xue Xue Bao
NlmId: 101266132
123:123
JrId: 32799
long title: Journal of psychopathology and behavioral assessment
short title: J Psychopathol Behav Assess
ISSN: 0882-2689
ISSN (Online): 
IsoAbbr: J Psychopathol Behav Assess
NlmId: 8608482
123:123
JrId: 32800
long title: Cognitive and behavioral practice
short title: Cogn Behav Pract
ISSN: 1077-7229
ISSN (Online): 
IsoAbbr: Cogn Behav Pract
NlmId: 9440144
123:123
JrId: 32801
long title: Organic preparations and procedures international
short title: Org Prep Proced Int
ISSN: 0030-4948
ISSN (Online): 
IsoAbbr: Org Prep Proced Int
NlmId: 9881293
123:123
JrId: 32802
long title: Environmental engineering science
short title: Environ Eng Sci
ISSN: 1092-8758
ISSN (Online): 
IsoAbbr: Environ. Eng. Sci.
NlmId: 9891639
123:123
JrId: 32803
long title: Acoustics research letters online : ARLO
short title: Acoust Res Lett Online
ISSN: 
ISSN (Online): 1529-7853
IsoAbbr: Acoust Res Lett Online
NlmId: 101232366
123:123
JrId: 32804
long title: Trials
short title: Trials
ISSN: 
ISSN (Online): 1745-6215
IsoAbbr: Trials
NlmId: 101263253
123:123
JrId: 32805
long title: EURASIP journal on applied signal processing
short title: EURASIP J Appl Signal Processing
ISSN: 1110-8657
ISSN (Online): 
IsoAbbr: EURASIP J Appl Signal Processing
NlmId: 101269458
123:123
JrId: 32806
long title: Acta physiologica (Oxford, England)
short title: Acta Physiol (Oxf)
ISSN: 1748-1708
ISSN (Online): 1748-1716
IsoAbbr: Acta Physiol (Oxf)
NlmId: 101262545
123:123
JrId: 32807
long title: Cardiovascular & hematological agents in medicinal chemistry
short title: Cardiovasc Hematol Agents Med Chem
ISSN: 1871-5257
ISSN (Online): 1875-6182
IsoAbbr: Cardiovasc Hematol Agents Med Chem
NlmId: 101266881
123:123
JrId: 32808
long title: The Canadian entomologist
short title: Can Entomol
ISSN: 0008-347X
ISSN (Online): 
IsoAbbr: Can. Entomol.
NlmId: 0237725
123:123
JrId: 32810
long title: Toxic substance mechanisms
short title: Toxic Subst Mech
ISSN: 1076-9188
ISSN (Online): 1091-7659
IsoAbbr: Toxic Subst Mech
NlmId: 9512523
123:123
JrId: 32811
long title: Topics in spinal cord injury rehabilitation
short title: Top Spinal Cord Inj Rehabil
ISSN: 1082-0744
ISSN (Online): 
IsoAbbr: Top Spinal Cord Inj Rehabil
NlmId: 9515174
123:123
JrId: 32813
long title: Applied rheology (Lappersdorf, Germany : Online)
short title: Appl Rheol
ISSN: 
ISSN (Online): 1617-8106
IsoAbbr: Appl Rheol
NlmId: 101269486
123:123
JrId: 32814
long title: Australian journal of professional and applied ethics
short title: Aust J Prof Appl Ethics
ISSN: 1328-4576
ISSN (Online): 
IsoAbbr: Aust J Prof Appl Ethics
NlmId: 101269487
123:123
JrId: 32815
long title: Journal of the American Association for Laboratory Animal Science : JAALAS
short title: J Am Assoc Lab Anim Sci
ISSN: 1559-6109
ISSN (Online): 
IsoAbbr: J. Am. Assoc. Lab. Anim. Sci.
NlmId: 101269489
123:123
JrId: 32816
long title: Journal of physiological anthropology
short title: J Physiol Anthropol
ISSN: 1880-6791
ISSN (Online): 1880-6805
IsoAbbr: J Physiol Anthropol
NlmId: 101269653
123:123
JrId: 32817
long title: Nanomedicine : nanotechnology, biology, and medicine
short title: Nanomedicine
ISSN: 1549-9634
ISSN (Online): 1549-9642
IsoAbbr: Nanomedicine
NlmId: 101233142
123:123
JrId: 32818
long title: Biotechnology and bioprocess engineering : BBE
short title: 
ISSN: 1226-8372
ISSN (Online): 
IsoAbbr: Biotechnol. Bioprocess Eng.
NlmId: 101263166
123:123
JrId: 32819
long title: Journal of exposure science & environmental epidemiology
short title: J Expo Sci Environ Epidemiol
ISSN: 1559-0631
ISSN (Online): 1559-064X
IsoAbbr: J Expo Sci Environ Epidemiol
NlmId: 101262796
123:123
JrId: 32820
long title: Inflammation & allergy drug targets
short title: Inflamm Allergy Drug Targets
ISSN: 1871-5281
ISSN (Online): 2212-4055
IsoAbbr: Inflamm Allergy Drug Targets
NlmId: 101266886
123:123
JrId: 32821
long title: Advances in psychology research
short title: Adv Psychol Res
ISSN: 1532-723X
ISSN (Online): 
IsoAbbr: Adv Psychol Res
NlmId: 101128946
123:123
JrId: 32822
long title: The University of Memphis law review
short title: Univ Memphis Law Rev
ISSN: 1080-8582
ISSN (Online): 
IsoAbbr: Univ Memphis Law Rev
NlmId: 101258207
123:123
JrId: 32823
long title: The American University journal of gender, social policy & the law
short title: Am Univ J Gend Soc Policy Law
ISSN: 1557-3753
ISSN (Online): 
IsoAbbr: Am Univ J Gend Soc Policy Law
NlmId: 101258209
123:123
JrId: 32825
long title: Florida journal of international law
short title: Fla J Int Law
ISSN: 1556-2670
ISSN (Online): 
IsoAbbr: Fla J Int Law
NlmId: 101258212
123:123
JrId: 32826
long title: Journal of Buddhist ethics
short title: J Buddh Ethics
ISSN: 
ISSN (Online): 1076-9005
IsoAbbr: J Buddh Ethics
NlmId: 101258222
123:123
JrId: 32828
long title: Journal of burn care & research : official publication of the American Burn Association
short title: J Burn Care Res
ISSN: 1559-047X
ISSN (Online): 1559-0488
IsoAbbr: J Burn Care Res
NlmId: 101262774
123:123
JrId: 32829
long title: The Journal of perinatal education
short title: J Perinat Educ
ISSN: 1058-1243
ISSN (Online): 1548-8519
IsoAbbr: J Perinat Educ
NlmId: 9301158
123:123
JrId: 32830
long title: Giornale italiano di cardiologia (2006)
short title: G Ital Cardiol (Rome)
ISSN: 1827-6806
ISSN (Online): 1972-6481
IsoAbbr: G Ital Cardiol (Rome)
NlmId: 101263411
123:123
JrId: 32831
long title: Comparative biochemistry and physiology. Part D, Genomics & proteomics
short title: Comp Biochem Physiol Part D Genomics Proteomics
ISSN: 1744-117X
ISSN (Online): 1878-0407
IsoAbbr: Comp. Biochem. Physiol. Part D Genomics Proteomics
NlmId: 101270611
123:123
JrId: 32834
long title: Acta biomaterialia
short title: Acta Biomater
ISSN: 1742-7061
ISSN (Online): 1878-7568
IsoAbbr: Acta Biomater
NlmId: 101233144
123:123
JrId: 32835
long title: Archives of Iranian medicine
short title: Arch Iran Med
ISSN: 1029-2977
ISSN (Online): 
IsoAbbr: Arch Iran Med
NlmId: 100889644
123:123
JrId: 32836
long title: Biocontrol science
short title: Biocontrol Sci
ISSN: 1342-4815
ISSN (Online): 1884-0205
IsoAbbr: Biocontrol Sci
NlmId: 9712121
123:123
JrId: 32837
long title: Communication & medicine
short title: Commun Med
ISSN: 1612-1783
ISSN (Online): 1613-3625
IsoAbbr: Commun Med
NlmId: 101201068
123:123
JrId: 32838
long title: Comprehensive ophthalmology update
short title: Compr Ophthalmol Update
ISSN: 1527-7313
ISSN (Online): 1937-8394
IsoAbbr: Compr Ophthalmol Update
NlmId: 100910750
123:123
JrId: 32839
long title: Discovery medicine
short title: Discov Med
ISSN: 1539-6509
ISSN (Online): 1944-7930
IsoAbbr: Discov Med
NlmId: 101250006
123:123
JrId: 32841
long title: Integrated environmental assessment and management
short title: Integr Environ Assess Manag
ISSN: 1551-3777
ISSN (Online): 1551-3793
IsoAbbr: Integr Environ Assess Manag
NlmId: 101234521
123:123
JrId: 32842
long title: International journal of environmental research and public health
short title: Int J Environ Res Public Health
ISSN: 1661-7827
ISSN (Online): 1660-4601
IsoAbbr: Int J Environ Res Public Health
NlmId: 101238455
123:123
JrId: 32843
long title: International wound journal
short title: Int Wound J
ISSN: 1742-4801
ISSN (Online): 1742-481X
IsoAbbr: Int Wound J
NlmId: 101230907
123:123
JrId: 32844
long title: The Journal of animal ecology
short title: J Anim Ecol
ISSN: 0021-8790
ISSN (Online): 1365-2656
IsoAbbr: J Anim Ecol
NlmId: 0376574
123:123
JrId: 32845
long title: Journal of the Royal Society, Interface / the Royal Society
short title: J R Soc Interface
ISSN: 1742-5689
ISSN (Online): 1742-5662
IsoAbbr: J R Soc Interface
NlmId: 101217269
123:123
JrId: 32846
long title: Medicina intensiva / Sociedad Espanola de Medicina Intensiva y Unidades Coronarias
short title: Med Intensiva
ISSN: 0210-5691
ISSN (Online): 1578-6749
IsoAbbr: Med Intensiva
NlmId: 9207689
123:123
JrId: 32847
long title: Medicinal chemistry (Shariqah (United Arab Emirates))
short title: Med Chem
ISSN: 1573-4064
ISSN (Online): 1875-6638
IsoAbbr: Med Chem
NlmId: 101240303
123:123
JrId: 32848
long title: Modern rheumatology / the Japan Rheumatism Association
short title: Mod Rheumatol
ISSN: 1439-7595
ISSN (Online): 1439-7609
IsoAbbr: Mod Rheumatol
NlmId: 100959226
123:123
JrId: 32849
long title: Molecular & cellular biomechanics : MCB
short title: Mol Cell Biomech
ISSN: 1556-5297
ISSN (Online): 1556-5300
IsoAbbr: Mol Cell Biomech
NlmId: 101253756
123:123
JrId: 32850
long title: The ocular surface
short title: Ocul Surf
ISSN: 1542-0124
ISSN (Online): 
IsoAbbr: Ocul Surf
NlmId: 101156063
123:123
JrId: 32851
long title: Pain physician
short title: Pain Physician
ISSN: 1533-3159
ISSN (Online): 2150-1149
IsoAbbr: Pain Physician
NlmId: 100954394
123:123
JrId: 32852
long title: Primary care respiratory journal : journal of the General Practice Airways Group
short title: Prim Care Respir J
ISSN: 1471-4418
ISSN (Online): 1475-1534
IsoAbbr: Prim Care Respir J
NlmId: 101121543
123:123
JrId: 32853
long title: Saudi journal of kidney diseases and transplantation : an official publication of the Saudi Center for Organ Transplantation, Saudi Arabia
short title: Saudi J Kidney Dis Transpl
ISSN: 1319-2442
ISSN (Online): 
IsoAbbr: Saudi J Kidney Dis Transpl
NlmId: 9436968
123:123
JrId: 32854
long title: Stapp car crash journal
short title: Stapp Car Crash J
ISSN: 1532-8546
ISSN (Online): 
IsoAbbr: Stapp Car Crash J
NlmId: 101133951
123:123
JrId: 32855
long title: Tanzania health research bulletin
short title: Tanzan Health Res Bull
ISSN: 0856-6496
ISSN (Online): 
IsoAbbr: Tanzan Health Res Bull
NlmId: 101262014
123:123
JrId: 32856
long title: Future oncology (London, England)
short title: Future Oncol
ISSN: 1479-6694
ISSN (Online): 1744-8301
IsoAbbr: Future Oncol
NlmId: 101256629
123:123
JrId: 32857
long title: Journal of combinatorial optimization
short title: J Comb Optim
ISSN: 1382-6905
ISSN (Online): 
IsoAbbr: J Comb Optim
NlmId: 101270744
123:123
JrId: 32858
long title: IFMBE proceedings
short title: IFMBE Proc
ISSN: 1680-0737
ISSN (Online): 
IsoAbbr: IFMBE Proc
NlmId: 101270746
123:123
JrId: 32859
long title: International journal of integrated care
short title: Int J Integr Care
ISSN: 
ISSN (Online): 1568-4156
IsoAbbr: Int J Integr Care
NlmId: 101214424
123:123
JrId: 32861
long title: Applied physiology, nutrition, and metabolism = Physiologie appliquee, nutrition et metabolisme
short title: Appl Physiol Nutr Metab
ISSN: 1715-5312
ISSN (Online): 1715-5320
IsoAbbr: Appl Physiol Nutr Metab
NlmId: 101264333
123:123
JrId: 32862
long title: Problemy sotsial'noi gigieny, zdravookhraneniia i istorii meditsiny / NII sotsial'noi gigieny, ekonomiki i upravleniia zdravookhraneniem im. N.A. Semashko RAMN _ AO "Assotsiatsiia 'Meditsinskaia literatura'."
short title: Probl Sotsialnoi Gig Zdravookhranenniiai Istor Med
ISSN: 0869-866X
ISSN (Online): 
IsoAbbr: Probl Sotsialnoi Gig Zdravookhranenniiai Istor Med
NlmId: 101270373
123:123
JrId: 32863
long title: Journal of perioperative practice
short title: J Perioper Pract
ISSN: 1750-4589
ISSN (Online): 
IsoAbbr: J Perioper Pract
NlmId: 101271023
123:123
JrId: 32864
long title: Forschende Komplementarmedizin (2006)
short title: Forsch Komplementmed
ISSN: 1661-4119
ISSN (Online): 1661-4127
IsoAbbr: Forsch Komplementmed
NlmId: 101269884
123:123
JrId: 32866
long title: Historical biology
short title: Hist Biol
ISSN: 0891-2963
ISSN (Online): 
IsoAbbr: Hist Biol
NlmId: 9426321
123:123
JrId: 32867
long title: Physiological reviews. Supplement
short title: Physiol Rev Suppl
ISSN: 0554-1395
ISSN (Online): 
IsoAbbr: Physiol Rev Suppl
NlmId: 0401221
123:123
JrId: 32870
long title: Deutscher Gesundheitskalender
short title: Dtsch Gesundheit
ISSN: 
ISSN (Online): 
IsoAbbr: Dtsch Gesundheit
NlmId: 16610100R
123:123
JrId: 32871
long title: Genetics and genetic engineering
short title: Genet Genet Eng
ISSN: 1546-6426
ISSN (Online): 
IsoAbbr: Genet Genet Eng
NlmId: 101196690
123:123
JrId: 32873
long title: Italian journal of public health
short title: Ital J Public Health
ISSN: 1723-7807
ISSN (Online): 1723-7815
IsoAbbr: Ital J Public Health
NlmId: 101252625
123:123
JrId: 32874
long title: CNS & neurological disorders drug targets
short title: CNS Neurol Disord Drug Targets
ISSN: 1871-5273
ISSN (Online): 1996-3181
IsoAbbr: CNS Neurol Disord Drug Targets
NlmId: 101269155
123:123
JrId: 32875
long title: Endocrine, metabolic & immune disorders drug targets
short title: Endocr Metab Immune Disord Drug Targets
ISSN: 1871-5303
ISSN (Online): 2212-3873
IsoAbbr: Endocr Metab Immune Disord Drug Targets
NlmId: 101269157
123:123
JrId: 32876
long title: Carbon balance and management
short title: Carbon Balance Manag
ISSN: 
ISSN (Online): 1750-0680
IsoAbbr: Carbon Balance Manag
NlmId: 101271519
123:123
JrId: 32877
long title: Journal of molecular signaling
short title: J Mol Signal
ISSN: 
ISSN (Online): 1750-2187
IsoAbbr: J Mol Signal
NlmId: 101271526
123:123
JrId: 32878
long title: Scoliosis
short title: Scoliosis
ISSN: 
ISSN (Online): 1748-7161
IsoAbbr: Scoliosis
NlmId: 101271527
123:123
JrId: 32879
long title: Systems & control letters
short title: Syst Control Lett
ISSN: 
ISSN (Online): 0167-6911
IsoAbbr: Syst Control Lett
NlmId: 101272575
123:123
JrId: 32881
long title: Nonlinearity in biology, toxicology, medicine
short title: Nonlinearity Biol Toxicol Med
ISSN: 1540-1421
ISSN (Online): 1540-143X
IsoAbbr: Nonlinearity Biol Toxicol Med
NlmId: 101163638
123:123
JrId: 32883
long title: Bioetica y debat
short title: Bioet Debat
ISSN: 1579-4865
ISSN (Online): 
IsoAbbr: Bioet Debat
NlmId: 9891318
123:123
JrId: 32887
long title: International journal of law, policy, and the family
short title: Int J Law Policy Family
ISSN: 1360-9939
ISSN (Online): 
IsoAbbr: Int J Law Policy Family
NlmId: 101270454
123:123
JrId: 32890
long title: Infant behavior & development
short title: Infant Behav Dev
ISSN: 0163-6383
ISSN (Online): 1934-8800
IsoAbbr: Infant Behav Dev
NlmId: 7806016
123:123
JrId: 32891
long title: Clinical psychology : a publication of the Division of Clinical Psychology of the American Psychological Association
short title: Clin Psychol (New York)
ISSN: 0969-5893
ISSN (Online): 1468-2850
IsoAbbr: Clin Psychol (New York)
NlmId: 9438459
123:123
JrId: 32892
long title: Indian pacing and electrophysiology journal
short title: Indian Pacing Electrophysiol J
ISSN: 
ISSN (Online): 0972-6292
IsoAbbr: Indian Pacing Electrophysiol J
NlmId: 101157207
123:123
JrId: 32894
long title: Clinical research in cardiology : official journal of the German Cardiac Society
short title: Clin Res Cardiol
ISSN: 1861-0684
ISSN (Online): 1861-0692
IsoAbbr: Clin Res Cardiol
NlmId: 101264123
123:123
JrId: 32895
long title: Journal of clinical pathology. Supplement (College of Pathologists)
short title: J Clin Pathol Suppl Coll Pathol
ISSN: 
ISSN (Online): 
IsoAbbr: J Clin Pathol Suppl Coll Pathol
NlmId: 101273195
123:123
JrId: 32897
long title: Explore (New York, N.Y.)
short title: Explore (NY)
ISSN: 1550-8307
ISSN (Online): 1878-7541
IsoAbbr: Explore (NY)
NlmId: 101233160
123:123
JrId: 32898
long title: Journal of elder abuse & neglect
short title: J Elder Abuse Negl
ISSN: 0894-6566
ISSN (Online): 1540-4129
IsoAbbr: J Elder Abuse Negl
NlmId: 8914370
123:123
JrId: 32901
long title: Environmental chemistry (Collingwood, Vic.)
short title: Environ Chem
ISSN: 1448-2517
ISSN (Online): 
IsoAbbr: Environ. Chem.
NlmId: 101235528
123:123
JrId: 32902
long title: Obesity (Silver Spring, Md.)
short title: Obesity (Silver Spring)
ISSN: 1930-7381
ISSN (Online): 1930-739X
IsoAbbr: Obesity (Silver Spring)
NlmId: 101264860
123:123
JrId: 32903
long title: The plant genome
short title: Plant Genome
ISSN: 
ISSN (Online): 1940-3372
IsoAbbr: Plant Genome
NlmId: 101273919
123:123
JrId: 32904
long title: Re/views in environmental science and bio/technology (Online)
short title: 
ISSN: 
ISSN (Online): 1572-9826
IsoAbbr: Rev. Environ. Sci. Biotechnol.
NlmId: 101274186
123:123
JrId: 32906
long title: Journal of medical sciences (Taipei, Taiwan)
short title: J Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: J Med Sci
NlmId: 101207177
123:123
JrId: 32907
long title: Cell preservation technology
short title: Cell Preserv Technol
ISSN: 1538-344X
ISSN (Online): 
IsoAbbr: Cell Preserv Technol
NlmId: 101137840
123:123
JrId: 32908
long title: Topics in clinical nutrition
short title: Top Clin Nutr
ISSN: 0883-5691
ISSN (Online): 
IsoAbbr: Top Clin Nutr
NlmId: 8704634
123:123
JrId: 32909
long title: Journal of modern applied statistical methods : JMASM
short title: J Mod Appl Stat Methods
ISSN: 1538-9472
ISSN (Online): 
IsoAbbr: J Mod Appl Stat Methods
NlmId: 101159790
123:123
JrId: 32910
long title: Signal processing
short title: Signal Processing
ISSN: 
ISSN (Online): 0165-1684
IsoAbbr: Signal Processing
NlmId: 101273722
123:123
JrId: 32911
long title: Reviews in urology
short title: Rev Urol
ISSN: 1523-6161
ISSN (Online): 
IsoAbbr: Rev Urol
NlmId: 100889067
123:123
JrId: 32916
long title: Molecular diagnosis & therapy
short title: Mol Diagn Ther
ISSN: 1177-1062
ISSN (Online): 
IsoAbbr: Mol Diagn Ther
NlmId: 101264260
123:123
JrId: 32917
long title: Journal of gastrointestinal and liver diseases : JGLD
short title: J Gastrointestin Liver Dis
ISSN: 1841-8724
ISSN (Online): 1842-1121
IsoAbbr: J Gastrointestin Liver Dis
NlmId: 101272825
123:123
JrId: 32918
long title: Journal of environmental science & engineering
short title: J Environ Sci Eng
ISSN: 
ISSN (Online): 
IsoAbbr: J Environ Sci Eng
NlmId: 101273917
123:123
JrId: 32919
long title: Journal of cardiovascular medicine (Hagerstown, Md.)
short title: J Cardiovasc Med (Hagerstown)
ISSN: 1558-2027
ISSN (Online): 1558-2035
IsoAbbr: J Cardiovasc Med (Hagerstown)
NlmId: 101259752
123:123
JrId: 32920
long title: The journal of physiological sciences : JPS
short title: J Physiol Sci
ISSN: 1880-6546
ISSN (Online): 1880-6562
IsoAbbr: J Physiol Sci
NlmId: 101262417
123:123
JrId: 32921
long title: Anesthesiology clinics
short title: Anesthesiol Clin
ISSN: 1932-2275
ISSN (Online): 
IsoAbbr: Anesthesiol Clin
NlmId: 101273663
123:123
JrId: 32922
long title: Ulusal travma ve acil cerrahi dergisi = Turkish journal of trauma & emergency surgery : TJTES
short title: Ulus Travma Acil Cerrahi Derg
ISSN: 1306-696X
ISSN (Online): 
IsoAbbr: Ulus Travma Acil Cerrahi Derg
NlmId: 101274231
123:123
JrId: 32924
long title: Cognitive neuropsychology
short title: Cogn Neuropsychol
ISSN: 0264-3294
ISSN (Online): 1464-0627
IsoAbbr: Cogn Neuropsychol
NlmId: 8411889
123:123
JrId: 32925
long title: Behavioral healthcare
short title: Behav Healthc
ISSN: 1931-7093
ISSN (Online): 
IsoAbbr: Behav Healthc
NlmId: 101269325
123:123
JrId: 32926
long title: Metabolomics : Official journal of the Metabolomic Society
short title: Metabolomics
ISSN: 1573-3882
ISSN (Online): 1573-3890
IsoAbbr: Metabolomics
NlmId: 101274889
123:123
JrId: 32927
long title: CBE life sciences education
short title: CBE Life Sci Educ
ISSN: 
ISSN (Online): 1931-7913
IsoAbbr: CBE Life Sci Educ
NlmId: 101269039
123:123
JrId: 32928
long title: Games and economic behavior
short title: Games Econ Behav
ISSN: 0899-8256
ISSN (Online): 
IsoAbbr: Games Econ Behav
NlmId: 101275006
123:123
JrId: 32929
long title: International journal of nursing education scholarship
short title: Int J Nurs Educ Scholarsh
ISSN: 
ISSN (Online): 1548-923X
IsoAbbr: Int J Nurs Educ Scholarsh
NlmId: 101214977
123:123
JrId: 32930
long title: Heterocycles
short title: Heterocycles
ISSN: 0385-5414
ISSN (Online): 
IsoAbbr: Heterocycles
NlmId: 7513602
123:123
JrId: 32931
long title: Vibrational Spectroscopy
short title: Vib Spectrosc
ISSN: 0924-2031
ISSN (Online): 
IsoAbbr: Vib Spectrosc
NlmId: 9885803
123:123
JrId: 32932
long title: Transfusion medicine and hemotherapy : offizielles Organ der Deutschen Gesellschaft fur Transfusionsmedizin und Immunhamatologie
short title: Transfus Med Hemother
ISSN: 1660-3796
ISSN (Online): 1660-3818
IsoAbbr: Transfus Med Hemother
NlmId: 101176417
123:123
JrId: 32936
long title: Cardiovascular & hematological disorders drug targets
short title: Cardiovasc Hematol Disord Drug Targets
ISSN: 1871-529X
ISSN (Online): 2212-4063
IsoAbbr: Cardiovasc Hematol Disord Drug Targets
NlmId: 101269160
123:123
JrId: 32937
long title: Proceedings. Mathematical, physical, and engineering sciences / the Royal Society
short title: Proc Math Phys Eng Sci
ISSN: 1364-5021
ISSN (Online): 1471-2946
IsoAbbr: Proc. Math. Phys. Eng. Sci.
NlmId: 9891746
123:123
JrId: 32939
long title: Cutaneous and ocular toxicology
short title: Cutan Ocul Toxicol
ISSN: 1556-9527
ISSN (Online): 1556-9535
IsoAbbr: Cutan Ocul Toxicol
NlmId: 101266892
123:123
JrId: 32940
long title: Journal of the Society for Integrative Oncology
short title: J Soc Integr Oncol
ISSN: 1715-894X
ISSN (Online): 
IsoAbbr: J Soc Integr Oncol
NlmId: 101262057
123:123
JrId: 32941
long title: The Journal of physics and chemistry of solids
short title: J Phys Chem Solids
ISSN: 0022-3697
ISSN (Online): 
IsoAbbr: J Phys Chem Solids
NlmId: 0142100
123:123
JrId: 32942
long title: Studia Asiatica (Bucharest, Romania)
short title: Stud Asiat
ISSN: 1582-9111
ISSN (Online): 
IsoAbbr: Stud Asiat
NlmId: 101276213
123:123
JrId: 32943
long title: New hibernia review = Iris eireannach nua
short title: New Hibernia Rev
ISSN: 1092-3977
ISSN (Online): 1534-5815
IsoAbbr: New Hibernia Rev
NlmId: 101276207
123:123
JrId: 32944
long title: Jahrbuch der Universitat Dusseldorf
short title: Jahrb Univ Duesseld
ISSN: 0070-7457
ISSN (Online): 
IsoAbbr: Jahrb Univ Duesseld
NlmId: 7505552
123:123
JrId: 32947
long title: Osteopathic medicine and primary care
short title: Osteopath Med Prim Care
ISSN: 
ISSN (Online): 1750-4732
IsoAbbr: Osteopath Med Prim Care
NlmId: 101274343
123:123
JrId: 32950
long title: Infectious disorders drug targets
short title: Infect Disord Drug Targets
ISSN: 1871-5265
ISSN (Online): 2212-3989
IsoAbbr: Infect Disord Drug Targets
NlmId: 101269158
123:123
JrId: 32951
long title: Acute cardiac care
short title: Acute Card Care
ISSN: 1748-2941
ISSN (Online): 1748-295X
IsoAbbr: Acute Card Care
NlmId: 101276603
123:123
JrId: 32955
long title: Californian journal of health promotion
short title: Californian J Health Promot
ISSN: 
ISSN (Online): 1545-8717
IsoAbbr: Californian J Health Promot
NlmId: 101193278
123:123
JrId: 32958
long title: European archives of paediatric dentistry : official journal of the European Academy of Paediatric Dentistry
short title: Eur Arch Paediatr Dent
ISSN: 1818-6300
ISSN (Online): 
IsoAbbr: Eur Arch Paediatr Dent
NlmId: 101277157
123:123
JrId: 32959
long title: Source code for biology and medicine
short title: Source Code Biol Med
ISSN: 
ISSN (Online): 1751-0473
IsoAbbr: Source Code Biol Med
NlmId: 101276533
123:123
JrId: 32960
long title: Infectious agents and cancer
short title: Infect Agent Cancer
ISSN: 
ISSN (Online): 1750-9378
IsoAbbr: Infect. Agents Cancer
NlmId: 101276559
123:123
JrId: 32961
long title: Sarcoma
short title: Sarcoma
ISSN: 1357-714X
ISSN (Online): 1369-1643
IsoAbbr: Sarcoma
NlmId: 9709257
123:123
JrId: 32962
long title: Bioinorganic chemistry and applications
short title: Bioinorg Chem Appl
ISSN: 1565-3633
ISSN (Online): 1687-479X
IsoAbbr: Bioinorg Chem Appl
NlmId: 101200445
123:123
JrId: 32963
long title: Experimental diabetes research
short title: Exp Diabetes Res
ISSN: 1687-5214
ISSN (Online): 1687-5303
IsoAbbr: Exp Diabetes Res
NlmId: 101274844
123:123
JrId: 32964
long title: Biology letters
short title: Biol Lett
ISSN: 1744-9561
ISSN (Online): 1744-957X
IsoAbbr: Biol. Lett.
NlmId: 101247722
123:123
JrId: 32965
long title: PLoS clinical trials
short title: PLoS Clin Trials
ISSN: 
ISSN (Online): 1555-5887
IsoAbbr: PLoS Clin Trials
NlmId: 101257529
123:123
JrId: 32972
long title: AACN advanced critical care
short title: AACN Adv Crit Care
ISSN: 1559-7768
ISSN (Online): 1559-7776
IsoAbbr: AACN Adv Crit Care
NlmId: 101269322
123:123
JrId: 32973
long title: Journal of clinical outcomes management : JCOM
short title: J Clin Outcomes Manag
ISSN: 1079-6533
ISSN (Online): 
IsoAbbr: J Clin Outcomes Manag
NlmId: 9503754
123:123
JrId: 32974
long title: Journal of empirical research on human research ethics : JERHRE
short title: J Empir Res Hum Res Ethics
ISSN: 1556-2646
ISSN (Online): 1556-2654
IsoAbbr: J Empir Res Hum Res Ethics
NlmId: 101273949
123:123
JrId: 32975
long title: Linguistic inquiry (Online)
short title: Linguist Inq
ISSN: 
ISSN (Online): 1530-9150
IsoAbbr: Linguist Inq
NlmId: 101278728
123:123
JrId: 32976
long title: Syntax (Oxford, England)
short title: Syntax
ISSN: 1368-0005
ISSN (Online): 
IsoAbbr: Syntax
NlmId: 101278738
123:123
JrId: 32977
long title: Linguistics and philosophy
short title: Linguist Philos
ISSN: 0165-0157
ISSN (Online): 
IsoAbbr: Linguist Philos
NlmId: 101278735
123:123
JrId: 32979
long title: Mammalian biology = Zeitschrift fur Saugetierkunde
short title: Mamm Biol
ISSN: 1616-5047
ISSN (Online): 1618-1476
IsoAbbr: Mamm. Biol.
NlmId: 101242502
123:123
JrId: 32980
long title: Women and birth : journal of the Australian College of Midwives
short title: Women Birth
ISSN: 1871-5192
ISSN (Online): 1878-1799
IsoAbbr: Women Birth
NlmId: 101266131
123:123
JrId: 32981
long title: Bulletin medical. Revue medicale francaise. Guide du praticien
short title: Bull Med Rev Med Fr Guide Prat
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Med Rev Med Fr Guide Prat
NlmId: 15830120R
123:123
JrId: 32984
long title: Biophysics
short title: Biophysics (Oxf)
ISSN: 0006-3509
ISSN (Online): 
IsoAbbr: Biophysics (Oxf)
NlmId: 0376540
123:123
JrId: 32985
long title: Health services & outcomes research methodology
short title: Health Serv Outcomes Res Methodol
ISSN: 1387-3741
ISSN (Online): 
IsoAbbr: Health Serv Outcomes Res Methodol
NlmId: 9815809
123:123
JrId: 32986
long title: Journal of developmental and physical disabilities
short title: J Dev Phys Disabil
ISSN: 1056-263X
ISSN (Online): 
IsoAbbr: J Dev Phys Disabil
NlmId: 9114160
123:123
JrId: 32988
long title: Psychological inquiry
short title: Psychol Inq
ISSN: 1047-840X
ISSN (Online): 1532-7965
IsoAbbr: Psychol Inq
NlmId: 9010521
123:123
JrId: 32989
long title: Computational statistics & data analysis
short title: Comput Stat Data Anal
ISSN: 0167-9473
ISSN (Online): 
IsoAbbr: Comput Stat Data Anal
NlmId: 100960938
123:123
JrId: 32990
long title: International journal of biomedical science : IJBS
short title: Int J Biomed Sci
ISSN: 1550-9702
ISSN (Online): 1555-2810
IsoAbbr: Int J Biomed Sci
NlmId: 101231951
123:123
JrId: 32991
long title: Profiles in healthcare communications
short title: Profiles Healthc Commun
ISSN: 1931-9592
ISSN (Online): 
IsoAbbr: Profiles Healthc Commun
NlmId: 101279978
123:123
JrId: 32992
long title: Evolutionary ecology
short title: 
ISSN: 0269-7653
ISSN (Online): 
IsoAbbr: Evol. Ecol.
NlmId: 9882858
123:123
JrId: 32993
long title: Journal of burns and wounds
short title: J Burns Wounds
ISSN: 
ISSN (Online): 1554-0766
IsoAbbr: J Burns Wounds
NlmId: 101280410
123:123
JrId: 32994
long title: Journal of ornithology / DO-G
short title: J Ornithol
ISSN: 0021-8375
ISSN (Online): 
IsoAbbr: J. Ornithol.
NlmId: 101242761
123:123
JrId: 32995
long title: Genome informatics. International Conference on Genome Informatics
short title: Genome Inform
ISSN: 0919-9454
ISSN (Online): 
IsoAbbr: Genome Inform
NlmId: 101280573
123:123
JrId: 32997
long title: Urban history
short title: Urban History
ISSN: 0963-9268
ISSN (Online): 1469-8706
IsoAbbr: Urban History
NlmId: 101281000
123:123
JrId: 32998
long title: Psychological services
short title: Psychol Serv
ISSN: 1541-1559
ISSN (Online): 1939-148X
IsoAbbr: Psychol Serv
NlmId: 101214316
123:123
JrId: 32999
long title: Acta reumatologica portuguesa
short title: Acta Reumatol Port
ISSN: 0303-464X
ISSN (Online): 
IsoAbbr: Acta Reumatol Port
NlmId: 0431702
123:123
JrId: 33000
long title: Quintessence international, dental digest
short title: Quintessence Int Dent Dig
ISSN: 0033-6572
ISSN (Online): 
IsoAbbr: Quintessence Int Dent Dig
NlmId: 101281344
123:123
JrId: 33001
long title: Quintessence international
short title: Quintessence Int (Berl)
ISSN: 0033-6572
ISSN (Online): 
IsoAbbr: Quintessence Int (Berl)
NlmId: 101281345
123:123
JrId: 33002
long title: Tijdschrift voor psychiatrie
short title: Tijdschr Psychiatr
ISSN: 0303-7339
ISSN (Online): 
IsoAbbr: Tijdschr Psychiatr
NlmId: 0423731
123:123
JrId: 33003
long title: Journal of preventive medicine and hygiene
short title: J Prev Med Hyg
ISSN: 1121-2233
ISSN (Online): 
IsoAbbr: J Prev Med Hyg
NlmId: 9214440
123:123
JrId: 33004
long title: Clinical child psychology and psychiatry
short title: Clin Child Psychol Psychiatry
ISSN: 1359-1045
ISSN (Online): 1461-7021
IsoAbbr: Clin Child Psychol Psychiatry
NlmId: 9604507
123:123
JrId: 33005
long title: Allergology international : official journal of the Japanese Society of Allergology
short title: Allergol Int
ISSN: 1323-8930
ISSN (Online): 1440-1592
IsoAbbr: Allergol Int
NlmId: 9616296
123:123
JrId: 33006
long title: Journal of clinical and experimental hematopathology : JCEH
short title: J Clin Exp Hematop
ISSN: 1346-4280
ISSN (Online): 1880-9952
IsoAbbr: J Clin Exp Hematop
NlmId: 101141257
123:123
JrId: 33007
long title: Worldviews on evidence-based nursing / Sigma Theta Tau International, Honor Society of Nursing
short title: Worldviews Evid Based Nurs
ISSN: 1545-102X
ISSN (Online): 1741-6787
IsoAbbr: Worldviews Evid Based Nurs
NlmId: 101185267
123:123
JrId: 33008
long title: Neuro-degenerative diseases
short title: Neurodegener Dis
ISSN: 1660-2854
ISSN (Online): 1660-2862
IsoAbbr: Neurodegener Dis
NlmId: 101189034
123:123
JrId: 33009
long title: IEEE/ACM transactions on computational biology and bioinformatics / IEEE, ACM
short title: IEEE/ACM Trans Comput Biol Bioinform
ISSN: 1545-5963
ISSN (Online): 1557-9964
IsoAbbr: IEEE/ACM Trans Comput Biol Bioinform
NlmId: 101196755
123:123
JrId: 33010
long title: Maternal & child nutrition
short title: Matern Child Nutr
ISSN: 1740-8695
ISSN (Online): 1740-8709
IsoAbbr: Matern Child Nutr
NlmId: 101201025
123:123
JrId: 33011
long title: Expert opinion on drug metabolism & toxicology
short title: Expert Opin Drug Metab Toxicol
ISSN: 1742-5255
ISSN (Online): 1744-7607
IsoAbbr: Expert Opin Drug Metab Toxicol
NlmId: 101228422
123:123
JrId: 33012
long title: Travel medicine and infectious disease
short title: Travel Med Infect Dis
ISSN: 1477-8939
ISSN (Online): 1873-0442
IsoAbbr: Travel Med Infect Dis
NlmId: 101230758
123:123
JrId: 33013
long title: Systems biology
short title: Syst Biol (Stevenage)
ISSN: 1741-2471
ISSN (Online): 1741-248X
IsoAbbr: Syst Biol (Stevenage)
NlmId: 101232067
123:123
JrId: 33014
long title: Nephrologie & therapeutique
short title: Nephrol Ther
ISSN: 1769-7255
ISSN (Online): 1872-9177
IsoAbbr: Nephrol. Ther.
NlmId: 101248950
123:123
JrId: 33015
long title: Molecular bioSystems
short title: Mol Biosyst
ISSN: 1742-206X
ISSN (Online): 1742-2051
IsoAbbr: Mol Biosyst
NlmId: 101251620
123:123
JrId: 33016
long title: Chronic illness
short title: Chronic Illn
ISSN: 1742-3953
ISSN (Online): 1745-9206
IsoAbbr: Chronic Illn
NlmId: 101253019
123:123
JrId: 33017
long title: ChemMedChem
short title: ChemMedChem
ISSN: 1860-7179
ISSN (Online): 1860-7187
IsoAbbr: ChemMedChem
NlmId: 101259013
123:123
JrId: 33018
long title: Nature clinical practice. Endocrinology & metabolism
short title: Nat Clin Pract Endocrinol Metab
ISSN: 1745-8366
ISSN (Online): 1745-8374
IsoAbbr: Nat Clin Pract Endocrinol Metab
NlmId: 101261798
123:123
JrId: 33019
long title: Nature clinical practice. Neurology
short title: Nat Clin Pract Neurol
ISSN: 1745-834X
ISSN (Online): 1745-8358
IsoAbbr: Nat Clin Pract Neurol
NlmId: 101261799
123:123
JrId: 33020
long title: Nature clinical practice. Nephrology
short title: Nat Clin Pract Nephrol
ISSN: 1745-8323
ISSN (Online): 1745-8331
IsoAbbr: Nat Clin Pract Nephrol
NlmId: 101261800
123:123
JrId: 33021
long title: Nature clinical practice. Rheumatology
short title: Nat Clin Pract Rheumatol
ISSN: 1745-8382
ISSN (Online): 1745-8390
IsoAbbr: Nat Clin Pract Rheumatol
NlmId: 101261802
123:123
JrId: 33022
long title: Autophagy
short title: Autophagy
ISSN: 1554-8627
ISSN (Online): 1554-8635
IsoAbbr: Autophagy
NlmId: 101265188
123:123
JrId: 33023
long title: Biotechnology journal
short title: Biotechnol J
ISSN: 1860-6768
ISSN (Online): 1860-7314
IsoAbbr: Biotechnol J
NlmId: 101265833
123:123
JrId: 33024
long title: ARKIVOC : free online journal of organic chemistry / Arkat-USA, Inc
short title: ARKIVOC
ISSN: 
ISSN (Online): 
IsoAbbr: ARKIVOC
NlmId: 101214389
123:123
JrId: 33025
long title: Environmental and ecological statistics
short title: Environ Ecol Stat
ISSN: 
ISSN (Online): 1352-8505
IsoAbbr: Environ Ecol Stat
NlmId: 101281613
123:123
JrId: 33028
long title: Perspectives in health information management / AHIMA, American Health Information Management Association
short title: Perspect Health Inf Manag
ISSN: 
ISSN (Online): 1559-4122
IsoAbbr: Perspect Health Inf Manag
NlmId: 101219871
123:123
JrId: 33029
long title: Cardiovascular engineering (Dordrecht, Netherlands)
short title: Cardiovasc Eng
ISSN: 1567-8822
ISSN (Online): 1573-6806
IsoAbbr: Cardiovasc Eng
NlmId: 101132083
123:123
JrId: 33033
long title: Translational research : the journal of laboratory and clinical medicine
short title: Transl Res
ISSN: 1931-5244
ISSN (Online): 1878-1810
IsoAbbr: Transl Res
NlmId: 101280339
123:123
JrId: 33036
long title: Cognition & emotion
short title: Cogn Emot
ISSN: 0269-9931
ISSN (Online): 1464-0600
IsoAbbr: Cogn Emot
NlmId: 8710375
123:123
JrId: 33037
long title: Infant and child development
short title: Infant Child Dev
ISSN: 1522-7227
ISSN (Online): 
IsoAbbr: Infant Child Dev
NlmId: 100887625
123:123
JrId: 33038
long title: Journal of chemical theory and computation
short title: J Chem Theory Comput
ISSN: 1549-9618
ISSN (Online): 1549-9626
IsoAbbr: J Chem Theory Comput
NlmId: 101232704
123:123
JrId: 33039
long title: Acta psychiatrica et neurologica. Supplementum
short title: Acta Psychiatr Neurol Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Psychiatr Neurol Suppl
NlmId: 14610170R
123:123
JrId: 33042
long title: Fen zi xi bao sheng wu xue bao = Journal of molecular cell biology / Zhongguo xi bao sheng wu xue xue hui zhu ban
short title: Fen Zi Xi Bao Sheng Wu Xue Bao
ISSN: 1673-520X
ISSN (Online): 
IsoAbbr: Fen Zi Xi Bao Sheng Wu Xue Bao
NlmId: 101249591
123:123
JrId: 33043
long title: Internal and emergency medicine
short title: Intern Emerg Med
ISSN: 1828-0447
ISSN (Online): 1970-9366
IsoAbbr: Intern Emerg Med
NlmId: 101263418
123:123
JrId: 33044
long title: Amyotrophic lateral sclerosis : official publication of the World Federation of Neurology Research Group on Motor Neuron Diseases
short title: Amyotroph Lateral Scler
ISSN: 1748-2968
ISSN (Online): 1471-180X
IsoAbbr: Amyotroph Lateral Scler
NlmId: 101283386
123:123
JrId: 33046
long title: Inorganic chemistry communications
short title: Inorg Chem Commun
ISSN: 1387-7003
ISSN (Online): 
IsoAbbr: Inorg Chem Commun
NlmId: 101284294
123:123
JrId: 33047
long title: Nature protocols
short title: Nat Protoc
ISSN: 1754-2189
ISSN (Online): 1750-2799
IsoAbbr: Nat Protoc
NlmId: 101284307
123:123
JrId: 33048
long title: Clinics in colon and rectal surgery
short title: Clin Colon Rectal Surg
ISSN: 1531-0043
ISSN (Online): 1530-9681
IsoAbbr: Clin Colon Rectal Surg
NlmId: 101084157
123:123
JrId: 33049
long title: Therapeutics and clinical risk management
short title: Ther Clin Risk Manag
ISSN: 1176-6336
ISSN (Online): 1178-203X
IsoAbbr: Ther Clin Risk Manag
NlmId: 101253281
123:123
JrId: 33050
long title: Merrill-Palmer quarterly (Wayne State University. Press)
short title: Merrill Palmer Q (Wayne State Univ Press)
ISSN: 0272-930X
ISSN (Online): 1535-0266
IsoAbbr: Merrill Palmer Q (Wayne State Univ Press)
NlmId: 8405046
123:123
JrId: 33051
long title: Surgery for obesity and related diseases : official journal of the American Society for Bariatric Surgery
short title: Surg Obes Relat Dis
ISSN: 1550-7289
ISSN (Online): 1878-7533
IsoAbbr: Surg Obes Relat Dis
NlmId: 101233161
123:123
JrId: 33054
long title: New journal (Institute of Health Record & Information Management)
short title: New J (Inst Health Rec Inf Manag)
ISSN: 
ISSN (Online): 
IsoAbbr: New J (Inst Health Rec Inf Manag)
NlmId: 101284929
123:123
JrId: 33055
long title: For your information (Institute of Health Record & Information Management)
short title: For Your Inf (Inst Health Rec Inf Manag)
ISSN: 
ISSN (Online): 
IsoAbbr: For Your Inf (Inst Health Rec Inf Manag)
NlmId: 101284925
123:123
JrId: 33056
long title: Colloids and surfaces. A, Physicochemical and engineering aspects
short title: Colloids Surf A Physicochem Eng Asp
ISSN: 0927-7757
ISSN (Online): 
IsoAbbr: Colloids Surf A Physicochem Eng Asp
NlmId: 9891752
123:123
JrId: 33057
long title: Journal (Institute of Health Record Information and Management)
short title: Journal (Inst Health Rec Inf Manag)
ISSN: 
ISSN (Online): 
IsoAbbr: Journal (Inst Health Rec Inf Manag)
NlmId: 101284924
123:123
JrId: 33058
long title: Acta histochemica et cytochemica
short title: Acta Histochem Cytochem
ISSN: 0044-5991
ISSN (Online): 1347-5800
IsoAbbr: Acta Histochem Cytochem
NlmId: 0147110
123:123
JrId: 33059
long title: Current hematologic malignancy reports
short title: Curr Hematol Malig Rep
ISSN: 1558-8211
ISSN (Online): 1558-822X
IsoAbbr: Curr Hematol Malig Rep
NlmId: 101262565
123:123
JrId: 33063
long title: Health bulletin
short title: Health Bull (Melb)
ISSN: 0311-9254
ISSN (Online): 
IsoAbbr: Health Bull (Melb)
NlmId: 0405374
123:123
JrId: 33064
long title: Medychnyi zhurnal
short title: Med Zhurnal
ISSN: 
ISSN (Online): 
IsoAbbr: Med Zhurnal
NlmId: 9430263
123:123
JrId: 33065
long title: Boletines y trabajos / Academia Argentina de Cirugia. Academia Argentina de Cirugia
short title: Bol Trab Acad Argent Cir
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Trab Acad Argent Cir
NlmId: 101219034
123:123
JrId: 33066
long title: Psychotherapy research : journal of the Society for Psychotherapy Research
short title: Psychother Res
ISSN: 1050-3307
ISSN (Online): 1468-4381
IsoAbbr: Psychother Res
NlmId: 9110958
123:123
JrId: 33067
long title: Clinical exercise physiology
short title: Clin Exerc Physiol
ISSN: 1520-8702
ISSN (Online): 
IsoAbbr: Clin Exerc Physiol
NlmId: 100883505
123:123
JrId: 33069
long title: Fact sheet (Center for Home Care Policy and Research (U.S.))
short title: Fact Sheet (Cent Home Care Policy Res)
ISSN: 
ISSN (Online): 
IsoAbbr: Fact Sheet (Cent Home Care Policy Res)
NlmId: 101285584
123:123
JrId: 33071
long title: L'Informatore medico
short title: Inf Med
ISSN: 
ISSN (Online): 
IsoAbbr: Inf Med
NlmId: 17610210R
123:123
JrId: 33072
long title: Israel journal of experimental medicine
short title: Isr J Exp Med
ISSN: 0535-806X
ISSN (Online): 
IsoAbbr: Isr J Exp Med
NlmId: 0013104
123:123
JrId: 33075
long title: Urban affairs review (Thousand Oaks, Calif.)
short title: Urban Aff Rev Thousand Oaks Calif
ISSN: 1078-0874
ISSN (Online): 
IsoAbbr: Urban Aff Rev Thousand Oaks Calif
NlmId: 100941611
123:123
JrId: 33076
long title: Journal of pediatric urology
short title: J Pediatr Urol
ISSN: 1477-5131
ISSN (Online): 1873-4898
IsoAbbr: J Pediatr Urol
NlmId: 101233150
123:123
JrId: 33078
long title: Archives of environmental & occupational health
short title: Arch Environ Occup Health
ISSN: 1933-8244
ISSN (Online): 
IsoAbbr: Arch Environ Occup Health
NlmId: 101282564
123:123
JrId: 33079
long title: Korean and Korean-American studies bulletin
short title: Korean Korean Am Stud Bull
ISSN: 0749-7970
ISSN (Online): 
IsoAbbr: Korean Korean Am Stud Bull
NlmId: 101286671
123:123
JrId: 33082
long title: BioPsychoSocial medicine
short title: Biopsychosoc Med
ISSN: 
ISSN (Online): 1751-0759
IsoAbbr: Biopsychosoc Med
NlmId: 101286572
123:123
JrId: 33083
long title: Conflict and health
short title: Confl Health
ISSN: 
ISSN (Online): 1752-1505
IsoAbbr: Confl Health
NlmId: 101286573
123:123
JrId: 33084
long title: Neural development
short title: Neural Dev
ISSN: 
ISSN (Online): 1749-8104
IsoAbbr: Neural Dev
NlmId: 101286574
123:123
JrId: 33085
long title: Acta psychiatrica et neurologica
short title: Acta Psychiatr Neurol
ISSN: 0365-558X
ISSN (Online): 
IsoAbbr: Acta Psychiatr Neurol
NlmId: 14610150R
123:123
JrId: 33086
long title: Annales medicinae internae Fenniae. Supplementum
short title: Ann Med Intern Fenn Suppl
ISSN: 0365-4427
ISSN (Online): 
IsoAbbr: Ann Med Intern Fenn Suppl
NlmId: 0254714
123:123
JrId: 33088
long title: The Journal of the Canadian Chiropractic Association
short title: J Can Chiropr Assoc
ISSN: 0008-3194
ISSN (Online): 
IsoAbbr: J Can Chiropr Assoc
NlmId: 7507184
123:123
JrId: 33089
long title: Netherlands heart journal : monthly journal of the Netherlands Society of Cardiology and the Netherlands Heart Foundation
short title: Neth Heart J
ISSN: 1568-5888
ISSN (Online): 1876-6250
IsoAbbr: Neth Heart J
NlmId: 101095458
123:123
JrId: 33090
long title: Evolutionary bioinformatics online
short title: Evol Bioinform Online
ISSN: 
ISSN (Online): 1176-9343
IsoAbbr: Evol. Bioinform. Online
NlmId: 101256319
123:123
JrId: 33091
long title: Cancer informatics
short title: Cancer Inform
ISSN: 
ISSN (Online): 1176-9351
IsoAbbr: Cancer Inform
NlmId: 101258149
123:123
JrId: 33092
long title: Vascular health and risk management
short title: Vasc Health Risk Manag
ISSN: 1176-6344
ISSN (Online): 1178-2048
IsoAbbr: Vasc Health Risk Manag
NlmId: 101273479
123:123
JrId: 33093
long title: Journal of memory and language
short title: J Mem Lang
ISSN: 0749-596X
ISSN (Online): 1096-0821
IsoAbbr: J Mem Lang
NlmId: 8606159
123:123
JrId: 33094
long title: Prace Komisji Medycyny Doswiadczalnej / Poznanskie Towarzystwo Przyjaciol Nauk, Wydzial Lekarski
short title: Pr Kom Med Dosw
ISSN: 0301-1658
ISSN (Online): 
IsoAbbr: Pr Kom Med Dosw
NlmId: 9442868
123:123
JrId: 33095
long title: Australasian chiropractic & osteopathy : journal of the Chiropractic & Osteopathic College of Australasia
short title: Australas Chiropr Osteopathy
ISSN: 1328-0384
ISSN (Online): 
IsoAbbr: Australas Chiropr Osteopathy
NlmId: 9617139
123:123
JrId: 33096
long title: Prakticky lekar
short title: Prakt Lek
ISSN: 0032-6739
ISSN (Online): 
IsoAbbr: Prakt Lek
NlmId: 2985132R
123:123
JrId: 33097
long title: Research in medical education : proceedings of the ... annual Conference. Conference on Research in Medical Education
short title: Res Med Educ
ISSN: 
ISSN (Online): 
IsoAbbr: Res Med Educ
NlmId: 101287181
123:123
JrId: 33099
long title: Pharmaceutical statistics
short title: Pharm Stat
ISSN: 1539-1604
ISSN (Online): 1539-1612
IsoAbbr: Pharm Stat
NlmId: 101201192
123:123
JrId: 33100
long title: COPD
short title: COPD
ISSN: 1541-2555
ISSN (Online): 1541-2563
IsoAbbr: COPD
NlmId: 101211769
123:123
JrId: 33101
long title: Journal of forensic nursing
short title: J Forensic Nurs
ISSN: 1556-3693
ISSN (Online): 1939-3938
IsoAbbr: J Forensic Nurs
NlmId: 101234500
123:123
JrId: 33102
long title: Human vaccines
short title: Hum Vaccin
ISSN: 1554-8600
ISSN (Online): 1554-8619
IsoAbbr: Hum Vaccin
NlmId: 101265291
123:123
JrId: 33103
long title: PloS one
short title: PLoS One
ISSN: 
ISSN (Online): 1932-6203
IsoAbbr: PLoS ONE
NlmId: 101285081
123:123
JrId: 33104
long title: Social neuroscience
short title: Soc Neurosci
ISSN: 1747-0919
ISSN (Online): 1747-0927
IsoAbbr: Soc Neurosci
NlmId: 101279009
123:123
JrId: 33105
long title: Neurology, neurophysiology, and neuroscience
short title: Neurol Neurophysiol Neurosci
ISSN: 
ISSN (Online): 1933-1266
IsoAbbr: Neurol Neurophysiol Neurosci
NlmId: 101287847
123:123
JrId: 33108
long title: Klinische Monatsblatter fur Augenheilkunde und fur augenarztliche Fortbildung
short title: Klin Monbl Augenheilkd Augenarztl Fortbild
ISSN: 0344-6360
ISSN (Online): 
IsoAbbr: Klin Monbl Augenheilkd Augenarztl Fortbild
NlmId: 101288212
123:123
JrId: 33109
long title: Reproduction and contraception
short title: Reprod Contracept
ISSN: 1001-7844
ISSN (Online): 1876-7966
IsoAbbr: Reprod Contracept
NlmId: 101188739
123:123
JrId: 33110
long title: APS observer
short title: APS Obs
ISSN: 1050-4672
ISSN (Online): 
IsoAbbr: APS Obs
NlmId: 101288557
123:123
JrId: 33112
long title: Body image
short title: Body Image
ISSN: 1740-1445
ISSN (Online): 1873-6807
IsoAbbr: Body Image
NlmId: 101222431
123:123
JrId: 33113
long title: Lingua. International review of general linguistics. Revue internationale de linguistique generale
short title: Lingua
ISSN: 0024-3841
ISSN (Online): 
IsoAbbr: Lingua
NlmId: 0207705
123:123
JrId: 33118
long title: Preslia
short title: 
ISSN: 0032-7786
ISSN (Online): 
IsoAbbr: Preslia
NlmId: 101290126
123:123
JrId: 33122
long title: Information services & use
short title: Inf Serv Use
ISSN: 0167-5265
ISSN (Online): 1875-8789
IsoAbbr: Inf Serv Use
NlmId: 9879358
123:123
JrId: 33123
long title: Proceedings - Society of Photo-Optical Instrumentation Engineers
short title: Proc Soc Photo Opt Instrum Eng
ISSN: 1018-4732
ISSN (Online): 
IsoAbbr: Proc Soc Photo Opt Instrum Eng
NlmId: 101290197
123:123
JrId: 33124
long title: Primary psychiatry
short title: Prim psychiatry
ISSN: 1082-6319
ISSN (Online): 
IsoAbbr: Prim psychiatry
NlmId: 9602353
123:123
JrId: 33125
long title: Journal of cosmetic dermatology
short title: J Cosmet Dermatol
ISSN: 1473-2130
ISSN (Online): 1473-2165
IsoAbbr: J Cosmet Dermatol
NlmId: 101130964
123:123
JrId: 33126
long title: Congenital heart disease
short title: Congenit Heart Dis
ISSN: 1747-079X
ISSN (Online): 1747-0803
IsoAbbr: Congenit Heart Dis
NlmId: 101256510
123:123
JrId: 33127
long title: Revenue-cycle strategist
short title: Revenue-cycle Strateg
ISSN: 1549-0858
ISSN (Online): 
IsoAbbr: Revenue-cycle Strateg
NlmId: 101286623
123:123
JrId: 33128
long title: Libraries & the cultural record
short title: Libr Cult Rec
ISSN: 1932-4855
ISSN (Online): 1932-9555
IsoAbbr: Libr Cult Rec
NlmId: 101289358
123:123
JrId: 33130
long title: Neurotherapeutics : the journal of the American Society for Experimental NeuroTherapeutics
short title: Neurotherapeutics
ISSN: 1933-7213
ISSN (Online): 1878-7479
IsoAbbr: Neurotherapeutics
NlmId: 101290381
123:123
JrId: 33132
long title: Journal of medicine and law / Detroit College of Law at Michigan State University
short title: J Med Law
ISSN: 1092-2083
ISSN (Online): 
IsoAbbr: J Med Law
NlmId: 9815954
123:123
JrId: 33133
long title: Indiana health law review
short title: Indiana Health Law Rev
ISSN: 1549-3199
ISSN (Online): 
IsoAbbr: Indiana Health Law Rev
NlmId: 101235273
123:123
JrId: 33136
long title: Penn bioethics journal
short title: Penn Bioeth J
ISSN: 
ISSN (Online): 
IsoAbbr: Penn Bioeth J
NlmId: 101282740
123:123
JrId: 33137
long title: ACS chemical biology
short title: ACS Chem Biol
ISSN: 1554-8929
ISSN (Online): 1554-8937
IsoAbbr: ACS Chem. Biol.
NlmId: 101282906
123:123
JrId: 33138
long title: Augmentative and alternative communication (Baltimore, Md. : 1985)
short title: Augment Altern Commun
ISSN: 0743-4618
ISSN (Online): 1477-3848
IsoAbbr: Augment Altern Commun
NlmId: 8504574
123:123
JrId: 33139
long title: CJEM
short title: CJEM
ISSN: 1481-8035
ISSN (Online): 
IsoAbbr: CJEM
NlmId: 100893237
123:123
JrId: 33140
long title: Clinical drug investigation
short title: Clin Drug Investig
ISSN: 1173-2563
ISSN (Online): 1179-1918
IsoAbbr: Clin Drug Investig
NlmId: 9504817
123:123
JrId: 33141
long title: Contrast media & molecular imaging
short title: Contrast Media Mol Imaging
ISSN: 1555-4309
ISSN (Online): 1555-4317
IsoAbbr: Contrast Media Mol Imaging
NlmId: 101286760
123:123
JrId: 33142
long title: Frontiers of neurology and neuroscience
short title: Front Neurol Neurosci
ISSN: 1660-4431
ISSN (Online): 1662-2804
IsoAbbr: Front Neurol Neurosci
NlmId: 101274949
123:123
JrId: 33143
long title: Iranian journal of allergy, asthma, and immunology
short title: Iran J Allergy Asthma Immunol
ISSN: 1735-1502
ISSN (Online): 1735-5249
IsoAbbr: Iran J Allergy Asthma Immunol
NlmId: 101146178
123:123
JrId: 33144
long title: Jornal brasileiro de pneumologia : publicacao oficial da Sociedade Brasileira de Pneumologia e Tisilogia
short title: J Bras Pneumol
ISSN: 1806-3713
ISSN (Online): 1806-3756
IsoAbbr: J Bras Pneumol
NlmId: 101222274
123:123
JrId: 33145
long title: Journal of B.U.ON. : official journal of the Balkan Union of Oncology
short title: J BUON
ISSN: 1107-0625
ISSN (Online): 
IsoAbbr: J BUON
NlmId: 100883428
123:123
JrId: 33146
long title: The journal of evidence-based dental practice
short title: J Evid Based Dent Pract
ISSN: 1532-3382
ISSN (Online): 1532-3390
IsoAbbr: J Evid Based Dent Pract
NlmId: 101083101
123:123
JrId: 33147
long title: Journal of opioid management
short title: J Opioid Manag
ISSN: 1551-7489
ISSN (Online): 
IsoAbbr: J Opioid Manag
NlmId: 101234523
123:123
JrId: 33148
long title: Pain practice : the official journal of World Institute of Pain
short title: Pain Pract
ISSN: 1530-7085
ISSN (Online): 1533-2500
IsoAbbr: Pain Pract
NlmId: 101130835
123:123
JrId: 33149
long title: Psicothema
short title: Psicothema
ISSN: 0214-9915
ISSN (Online): 1886-144X
IsoAbbr: Psicothema
NlmId: 101189384
123:123
JrId: 33150
long title: Psychology, health & medicine
short title: Psychol Health Med
ISSN: 1354-8506
ISSN (Online): 1465-3966
IsoAbbr: Psychol Health Med
NlmId: 9604099
123:123
JrId: 33151
long title: Research in social & administrative pharmacy : RSAP
short title: Res Social Adm Pharm
ISSN: 1551-7411
ISSN (Online): 1934-8150
IsoAbbr: Res Social Adm Pharm
NlmId: 101231974
123:123
JrId: 33152
long title: SAHARA J : journal of Social Aspects of HIV/AIDS Research Alliance / SAHARA , Human Sciences Research Council
short title: SAHARA J
ISSN: 1729-0376
ISSN (Online): 1813-4424
IsoAbbr: SAHARA J
NlmId: 101226212
123:123
JrId: 33153
long title: Science & practice perspectives / a publication of the National Institute on Drug Abuse, National Institutes of Health
short title: Sci Pract Perspect
ISSN: 1930-4307
ISSN (Online): 1930-4315
IsoAbbr: Sci Pract Perspect
NlmId: 101275423
123:123
JrId: 33154
long title: Small (Weinheim an der Bergstrasse, Germany)
short title: Small
ISSN: 1613-6810
ISSN (Online): 1613-6829
IsoAbbr: Small
NlmId: 101235338
123:123
JrId: 33155
long title: Sports medicine and arthroscopy review
short title: Sports Med Arthrosc
ISSN: 1062-8592
ISSN (Online): 1538-1951
IsoAbbr: Sports Med Arthrosc
NlmId: 9315689
123:123
JrId: 33156
long title: Stem cell reviews
short title: Stem Cell Rev
ISSN: 1550-8943
ISSN (Online): 1558-6804
IsoAbbr: Stem Cell Rev
NlmId: 101255952
123:123
JrId: 33157
long title: Taiwanese journal of obstetrics & gynecology
short title: Taiwan J Obstet Gynecol
ISSN: 1028-4559
ISSN (Online): 1875-6263
IsoAbbr: Taiwan J Obstet Gynecol
NlmId: 101213819
123:123
JrId: 33158
long title: Torture : quarterly journal on rehabilitation of torture victims and prevention of torture
short title: Torture
ISSN: 1018-8185
ISSN (Online): 1997-3322
IsoAbbr: Torture
NlmId: 9309086
123:123
JrId: 33160
long title: PPAR research
short title: PPAR Res
ISSN: 1687-4757
ISSN (Online): 1687-4765
IsoAbbr: PPAR Res
NlmId: 101269101
123:123
JrId: 33161
long title: Synthesis
short title: Synthesis (Stuttg)
ISSN: 0039-7881
ISSN (Online): 1437-210X
IsoAbbr: Synthesis (Stuttg)
NlmId: 7508319
123:123
JrId: 33165
long title: Paediatric and perinatal drug therapy
short title: Paediatr Perinat Drug Ther
ISSN: 1463-0095
ISSN (Online): 
IsoAbbr: Paediatr Perinat Drug Ther
NlmId: 9815615
123:123
JrId: 33166
long title: Biomarker insights
short title: Biomark Insights
ISSN: 
ISSN (Online): 1177-2719
IsoAbbr: Biomark Insights
NlmId: 101288638
123:123
JrId: 33167
long title: Social cognitive and affective neuroscience
short title: Soc Cogn Affect Neurosci
ISSN: 1749-5016
ISSN (Online): 1749-5024
IsoAbbr: Soc Cogn Affect Neurosci
NlmId: 101288795
123:123
JrId: 33168
long title: Journal of neuropathic pain & symptom palliation
short title: J Neuropathic Pain Symptom Palliation
ISSN: 1543-7698
ISSN (Online): 1543-7701
IsoAbbr: J Neuropathic Pain Symptom Palliation
NlmId: 101199464
123:123
JrId: 33169
long title: Inorganica chimica acta
short title: Inorganica Chim Acta
ISSN: 0020-1693
ISSN (Online): 
IsoAbbr: Inorganica Chim Acta
NlmId: 9875013
123:123
JrId: 33170
long title: American journal of infectious diseases
short title: Am J Infect Dis
ISSN: 1553-6203
ISSN (Online): 
IsoAbbr: Am J Infect Dis
NlmId: 101235278
123:123
JrId: 33171
long title: Review of educational research
short title: Rev Educ Res
ISSN: 0034-6543
ISSN (Online): 
IsoAbbr: Rev Educ Res
NlmId: 20130240R
123:123
JrId: 33172
long title: Polymer
short title: Polymer (Guildf)
ISSN: 0032-3861
ISSN (Online): 
IsoAbbr: Polymer (Guildf)
NlmId: 0357015
123:123
JrId: 33173
long title: Alzheimer's & dementia : the journal of the Alzheimer's Association
short title: Alzheimers Dement
ISSN: 1552-5260
ISSN (Online): 1552-5279
IsoAbbr: Alzheimers Dement
NlmId: 101231978
123:123
JrId: 33174
long title: Journal of the American College of Radiology : JACR
short title: J Am Coll Radiol
ISSN: 1546-1440
ISSN (Online): 1558-349X
IsoAbbr: J Am Coll Radiol
NlmId: 101190326
123:123
JrId: 33175
long title: Clinical neuroscience research
short title: Clin Neurosci Res
ISSN: 1566-2772
ISSN (Online): 
IsoAbbr: Clin Neurosci Res
NlmId: 101092270
123:123
JrId: 33177
long title: Cancer research. Supplement
short title: Can Res Suppl
ISSN: 0576-6656
ISSN (Online): 
IsoAbbr: Can Res Suppl
NlmId: 0373144
123:123
JrId: 33178
long title: Journal of medical case reports
short title: J Med Case Rep
ISSN: 
ISSN (Online): 1752-1947
IsoAbbr: J Med Case Rep
NlmId: 101293382
123:123
JrId: 33179
long title: Journal of carbohydrate chemistry
short title: J Carbohydr Chem
ISSN: 0732-8303
ISSN (Online): 
IsoAbbr: J Carbohydr Chem
NlmId: 8218151
123:123
JrId: 33180
long title: International journal for numerical methods in engineering
short title: Int J Numer Methods Eng
ISSN: 0029-5981
ISSN (Online): 1069-8299
IsoAbbr: Int J Numer Methods Eng
NlmId: 101292458
123:123
JrId: 33181
long title: NHSA dialog
short title: NHSA Dialog
ISSN: 1524-0754
ISSN (Online): 
IsoAbbr: NHSA Dialog
NlmId: 101292461
123:123
JrId: 33182
long title: Annals of ophthalmology (Skokie, Ill.)
short title: Ann Ophthalmol (Skokie)
ISSN: 1530-4086
ISSN (Online): 1558-9951
IsoAbbr: Ann Ophthalmol (Skokie)
NlmId: 100893534
123:123
JrId: 33183
long title: Cancer biomarkers : section A of Disease markers
short title: Cancer Biomark
ISSN: 1574-0153
ISSN (Online): 1875-8592
IsoAbbr: Cancer Biomark
NlmId: 101256509
123:123
JrId: 33184
long title: Journal of hospital medicine : an official publication of the Society of Hospital Medicine
short title: J Hosp Med
ISSN: 1553-5592
ISSN (Online): 1553-5606
IsoAbbr: J Hosp Med
NlmId: 101271025
123:123
JrId: 33185
long title: Le Mali medical
short title: Mali Med
ISSN: 0464-7874
ISSN (Online): 1993-0836
IsoAbbr: Mali Med
NlmId: 18420390R
123:123
JrId: 33186
long title: Journal of the College of General Practitioners and research newsletter. College of General Practitioners (Great Britain)
short title: J Coll Gen Pract Res Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: J Coll Gen Pract Res Newsl
NlmId: 0135663
123:123
JrId: 33187
long title: Research newsletter. College of General Practitioners (Great Britain)
short title: Res Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Res Newsl
NlmId: 16320090R
123:123
JrId: 33188
long title: Pediatric rheumatology online journal
short title: Pediatr Rheumatol Online J
ISSN: 
ISSN (Online): 1546-0096
IsoAbbr: Pediatr Rheumatol Online J
NlmId: 101248897
123:123
JrId: 33189
long title: International journal of neuroprotection and neuroregeneration
short title: Int J Neuroprot Neuroregener
ISSN: 1745-1183
ISSN (Online): 1745-1191
IsoAbbr: Int J Neuroprot Neuroregener
NlmId: 101294213
123:123
JrId: 33190
long title: Computational systems bioinformatics / Life Sciences Society. Computational Systems Bioinformatics Conference
short title: Comput Syst Bioinformatics Conf
ISSN: 1752-7791
ISSN (Online): 
IsoAbbr: Comput Syst Bioinformatics Conf
NlmId: 101294517
123:123
JrId: 33191
long title: Acta rheumatologica Scandinavica. Supplementum
short title: Acta Rheumatol Scand Suppl
ISSN: 0065-163X
ISSN (Online): 
IsoAbbr: Acta Rheumatol Scand Suppl
NlmId: 0400312
123:123
JrId: 33192
long title: The review of diabetic studies : RDS
short title: Rev Diabet Stud
ISSN: 1613-6071
ISSN (Online): 1614-0575
IsoAbbr: Rev Diabet Stud
NlmId: 101227575
123:123
JrId: 33193
long title: Neuropsychiatric disease and treatment
short title: Neuropsychiatr Dis Treat
ISSN: 1176-6328
ISSN (Online): 1178-2021
IsoAbbr: Neuropsychiatr Dis Treat
NlmId: 101240304
123:123
JrId: 33194
long title: Clinical interventions in aging
short title: Clin Interv Aging
ISSN: 1176-9092
ISSN (Online): 1178-1998
IsoAbbr: Clin Interv Aging
NlmId: 101273480
123:123
JrId: 33195
long title: International journal of chronic obstructive pulmonary disease
short title: Int J Chron Obstruct Pulmon Dis
ISSN: 1176-9106
ISSN (Online): 1178-2005
IsoAbbr: Int J Chron Obstruct Pulmon Dis
NlmId: 101273481
123:123
JrId: 33196
long title: International journal of mental health systems
short title: Int J Ment Health Syst
ISSN: 
ISSN (Online): 1752-4458
IsoAbbr: Int J Ment Health Syst
NlmId: 101294224
123:123
JrId: 33197
long title: Journal of trauma management & outcomes
short title: J Trauma Manag Outcomes
ISSN: 
ISSN (Online): 1752-2897
IsoAbbr: J Trauma Manag Outcomes
NlmId: 101294910
123:123
JrId: 33199
long title: Food science and biotechnology
short title: Food Sci Biotechnol
ISSN: 1226-7708
ISSN (Online): 2092-6456
IsoAbbr: Food Sci. Biotechnol.
NlmId: 9816587
123:123
JrId: 33200
long title: Journal of capillary electrophoresis and microchip technology
short title: J Capill Electrophor Microchip Technol
ISSN: 1946-4940
ISSN (Online): 
IsoAbbr: J Capill Electrophor Microchip Technol
NlmId: 101294946
123:123
JrId: 33201
long title: Medico-chirurgical transactions
short title: Med Chir Trans
ISSN: 0959-5287
ISSN (Online): 
IsoAbbr: Med Chir Trans
NlmId: 0156105
123:123
JrId: 33202
long title: Acta tuberculosea et pneumologica Scandinavica. Supplementum
short title: Acta Tuberc Pneumol Scand Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Tuberc Pneumol Scand Suppl
NlmId: 0064754
123:123
JrId: 33203
long title: Journal of pharmacy practice
short title: J Pharm Pract
ISSN: 0897-1900
ISSN (Online): 1531-1937
IsoAbbr: J Pharm Pract
NlmId: 8900945
123:123
JrId: 33204
long title: Adaptive behavior
short title: Adapt Behav
ISSN: 1059-7123
ISSN (Online): 
IsoAbbr: Adapt Behav
NlmId: 9438485
123:123
JrId: 33207
long title: Skull base surgery
short title: Skull Base Surg
ISSN: 1052-1453
ISSN (Online): 
IsoAbbr: Skull Base Surg
NlmId: 9111521
123:123
JrId: 33208
long title: Society of Reproduction and Fertility supplement
short title: Soc Reprod Fertil Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Soc Reprod Fertil Suppl
NlmId: 101295315
123:123
JrId: 33212
long title: Acta bio-medica : Atenei Parmensis
short title: Acta Biomed
ISSN: 0392-4203
ISSN (Online): 
IsoAbbr: Acta Biomed
NlmId: 101295064
123:123
JrId: 33218
long title: Journal of studies on alcohol and drugs
short title: J Stud Alcohol Drugs
ISSN: 1937-1888
ISSN (Online): 1938-4114
IsoAbbr: J Stud Alcohol Drugs
NlmId: 101295847
123:123
JrId: 33223
long title: Materials science & engineering. A, Structural materials : properties, microstructure and processing
short title: Mater Sci Eng A Struct Mater
ISSN: 0921-5093
ISSN (Online): 
IsoAbbr: Mater Sci Eng A Struct Mater
NlmId: 101293564
123:123
JrId: 33224
long title: The Volta review
short title: Volta Rev
ISSN: 0042-8639
ISSN (Online): 
IsoAbbr: Volta Rev
NlmId: 0417476
123:123
JrId: 33225
long title: Food chemistry
short title: Food Chem
ISSN: 0308-8146
ISSN (Online): 
IsoAbbr: Food Chem
NlmId: 7702639
123:123
JrId: 33226
long title: Applied psycholinguistics
short title: Appl Psycholinguist
ISSN: 0142-7164
ISSN (Online): 
IsoAbbr: Appl Psycholinguist
NlmId: 8006212
123:123
JrId: 33227
long title: Journal of X-ray science and technology
short title: J Xray Sci Technol
ISSN: 0895-3996
ISSN (Online): 1095-9114
IsoAbbr: J Xray Sci Technol
NlmId: 9000080
123:123
JrId: 33228
long title: Food control
short title: Food Control
ISSN: 0956-7135
ISSN (Online): 
IsoAbbr: Food Control
NlmId: 9010387
123:123
JrId: 33229
long title: Clinical geriatrics
short title: Clin Geriatr
ISSN: 1095-1598
ISSN (Online): 
IsoAbbr: Clin Geriatr
NlmId: 9716897
123:123
JrId: 33230
long title: Journal of applied crystallography
short title: J Appl Crystallogr
ISSN: 0021-8898
ISSN (Online): 
IsoAbbr: J Appl Crystallogr
NlmId: 9876190
123:123
JrId: 33231
long title: Materials Research Society symposia proceedings. Materials Research Society
short title: Mater Res Soc Symp Proc
ISSN: 0272-9172
ISSN (Online): 1946-4274
IsoAbbr: Mater Res Soc Symp Proc
NlmId: 9882806
123:123
JrId: 33232
long title: Journal of poverty
short title: J Poverty
ISSN: 1087-5549
ISSN (Online): 
IsoAbbr: J Poverty
NlmId: 9890594
123:123
JrId: 33233
long title: Journal of happiness studies
short title: J Happiness Stud
ISSN: 1389-4978
ISSN (Online): 
IsoAbbr: J Happiness Stud
NlmId: 100909039
123:123
JrId: 33234
long title: Journal of infant, child, and adolescent psychotherapy : JICAP
short title: J Infant Child Adolesc Psychother
ISSN: 1528-9168
ISSN (Online): 
IsoAbbr: J Infant Child Adolesc Psychother
NlmId: 100940441
123:123
JrId: 33235
long title: Letters in drug design & discovery
short title: Lett Drug Des Discov
ISSN: 1570-1808
ISSN (Online): 
IsoAbbr: Lett Drug Des Discov
NlmId: 101208443
123:123
JrId: 33236
long title: Journal of HIV/AIDS prevention in children & youth
short title: J HIV AIDS Prev Child Youth
ISSN: 1553-8346
ISSN (Online): 1553-8613
IsoAbbr: J HIV AIDS Prev Child Youth
NlmId: 101236158
123:123
JrId: 33237
long title: Current psychiatry reviews
short title: Curr Psychiatry Rev
ISSN: 1573-4005
ISSN (Online): 
IsoAbbr: Curr Psychiatry Rev
NlmId: 101240297
123:123
JrId: 33238
long title: Current immunology reviews
short title: Curr Immunol Rev
ISSN: 1573-3955
ISSN (Online): 
IsoAbbr: Curr Immunol Rev
NlmId: 101253279
123:123
JrId: 33239
long title: The journal of positive psychology
short title: J Posit Psychol
ISSN: 1743-9760
ISSN (Online): 1743-9779
IsoAbbr: J Posit Psychol
NlmId: 101255934
123:123
JrId: 33240
long title: ACM transactions on applied perception
short title: ACM Trans Appl Percept
ISSN: 1544-3558
ISSN (Online): 1544-3965
IsoAbbr: ACM Trans Appl Percept
NlmId: 101255943
123:123
JrId: 33241
long title: Epigenetics : official journal of the DNA Methylation Society
short title: Epigenetics
ISSN: 1559-2294
ISSN (Online): 1559-2308
IsoAbbr: Epigenetics
NlmId: 101265293
123:123
JrId: 33242
long title: Journal of immigrant & refugee studies
short title: J Immigr Refug Stud
ISSN: 1556-2948
ISSN (Online): 1556-2956
IsoAbbr: J Immigr Refug Stud
NlmId: 101273951
123:123
JrId: 33243
long title: Hippokratia
short title: Hippokratia
ISSN: 1108-4189
ISSN (Online): 1790-8019
IsoAbbr: Hippokratia
NlmId: 101296613
123:123
JrId: 33245
long title: Key engineering materials
short title: Key Eng Mater
ISSN: 1013-9826
ISSN (Online): 
IsoAbbr: Key Eng. Mater.
NlmId: 101296901
123:123
JrId: 33247
long title: Journal of anatomy and physiology
short title: J Anat Physiol
ISSN: 
ISSN (Online): 
IsoAbbr: J Anat Physiol
NlmId: 7900125
123:123
JrId: 33249
long title: Plasma processes and polymers (Print)
short title: Plasma Process Polym
ISSN: 1612-8850
ISSN (Online): 1612-8869
IsoAbbr: Plasma Process Polym
NlmId: 101297705
123:123
JrId: 33252
long title: Critical public health
short title: Crit Public Health
ISSN: 0958-1596
ISSN (Online): 
IsoAbbr: Crit Public Health
NlmId: 9810774
123:123
JrId: 33253
long title: Genomics, society, and policy / ESRC Genomics Network
short title: Genomics Soc Policy
ISSN: 
ISSN (Online): 1746-5354
IsoAbbr: Genomics Soc Policy
NlmId: 101255857
123:123
JrId: 33254
long title: Clinical ethics
short title: Clin Ethics
ISSN: 1477-7509
ISSN (Online): 
IsoAbbr: Clin Ethics
NlmId: 101294546
123:123
JrId: 33256
long title: Utilitas
short title: Utilitas
ISSN: 0953-8208
ISSN (Online): 
IsoAbbr: Utilitas
NlmId: 101294547
123:123
JrId: 33257
long title: Web semantics (Online)
short title: Web Semant
ISSN: 1570-8268
ISSN (Online): 1873-7749
IsoAbbr: Web Semant
NlmId: 101214428
123:123
JrId: 33258
long title: SIAM journal on applied dynamical systems
short title: SIAM J Appl Dyn Syst
ISSN: 
ISSN (Online): 1536-0040
IsoAbbr: SIAM J Appl Dyn Syst
NlmId: 101297692
123:123
JrId: 33259
long title: Studies in applied mathematics (Cambridge, Mass.)
short title: Stud Appl Math
ISSN: 0022-2526
ISSN (Online): 1467-9590
IsoAbbr: Stud Appl Math
NlmId: 101297702
123:123
JrId: 33260
long title: Child and adolescent psychiatry and mental health
short title: Child Adolesc Psychiatry Ment Health
ISSN: 
ISSN (Online): 1753-2000
IsoAbbr: Child Adolesc Psychiatry Ment Health
NlmId: 101297974
123:123
JrId: 33263
long title: Medical library and historical journal
short title: Med Library Hist J
ISSN: 0898-1868
ISSN (Online): 
IsoAbbr: Med Library Hist J
NlmId: 0334060
123:123
JrId: 33264
long title: California and western medicine
short title: Cal West Med
ISSN: 0093-4038
ISSN (Online): 
IsoAbbr: Cal West Med
NlmId: 0414326
123:123
JrId: 33265
long title: California state journal of medicine
short title: Cal State J Med
ISSN: 0093-402X
ISSN (Online): 
IsoAbbr: Cal State J Med
NlmId: 0414327
123:123
JrId: 33267
long title: Canadian journal of comparative medicine (Gardenvale, Quebec)
short title: Can J Comp Med
ISSN: 0846-8389
ISSN (Online): 
IsoAbbr: Can J Comp Med
NlmId: 9716523
123:123
JrId: 33269
long title: Aesculapian (Brooklyn, New York, N.Y.)
short title: Aesculapian
ISSN: 0898-1957
ISSN (Online): 
IsoAbbr: Aesculapian
NlmId: 14650100R
123:123
JrId: 33270
long title: Journal. Boston Society of Medical Sciences
short title: J Boston Soc Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: J Boston Soc Med Sci
NlmId: 15720160R
123:123
JrId: 33271
long title: The Journal of medical research
short title: J Med Res
ISSN: 0097-3599
ISSN (Online): 
IsoAbbr: J Med Res
NlmId: 17920120R
123:123
JrId: 33272
long title: The Journal of neurology and psychopathology
short title: J Neurol Psychopathol
ISSN: 0266-8637
ISSN (Online): 
IsoAbbr: J Neurol Psychopathol
NlmId: 17930020R
123:123
JrId: 33273
long title: Journal of neurology and psychiatry
short title: J Neurol Psychiatry
ISSN: 0368-329X
ISSN (Online): 
IsoAbbr: J Neurol Psychiatry
NlmId: 17930030R
123:123
JrId: 33274
long title: Bulletins of the public health. United States. Marine Hospital Service
short title: Bull Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Public Health
NlmId: 21420200R
123:123
JrId: 33275
long title: Weekly abstract of sanitary reports. United States. Marine Hospital Service
short title: Wkly Abstr Sanit Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Wkly Abstr Sanit Rep
NlmId: 21420210R
123:123
JrId: 33278
long title: International journal of air and water pollution
short title: Int J Air Water Pollut
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Air Water Pollut
NlmId: 17630130R
123:123
JrId: 33280
long title: Journal of organometallic chemistry
short title: J Organomet Chem
ISSN: 0022-328X
ISSN (Online): 
IsoAbbr: J Organomet Chem
NlmId: 0053303
123:123
JrId: 33282
long title: Journal of solid state chemistry
short title: J Solid State Chem
ISSN: 0022-4596
ISSN (Online): 
IsoAbbr: J Solid State Chem
NlmId: 101298724
123:123
JrId: 33283
long title: COMSIG review / COMSIG, Chiropractors and Osteopaths Musculo-Skeletal Interest Group
short title: COMSIG Rev
ISSN: 
ISSN (Online): 
IsoAbbr: COMSIG Rev
NlmId: 9421515
123:123
JrId: 33284
long title: Medical libraries
short title: Med Lib
ISSN: 
ISSN (Online): 
IsoAbbr: Med Lib
NlmId: 18520430R
123:123
JrId: 33285
long title: Bulletin of the Association of Medical Librarians
short title: Bull Assoc Med Libr
ISSN: 0898-1876
ISSN (Online): 
IsoAbbr: Bull Assoc Med Libr
NlmId: 57720300R
123:123
JrId: 33286
long title: Journal of social work practice in the addictions
short title: J Soc Work Pract Addict
ISSN: 1533-256X
ISSN (Online): 
IsoAbbr: J Soc Work Pract Addict
NlmId: 100898201
123:123
JrId: 33287
long title: The Canadian journal of infectious diseases = Journal canadien des maladies infectieuses
short title: Can J Infect Dis
ISSN: 1180-2332
ISSN (Online): 
IsoAbbr: Can J Infect Dis
NlmId: 9425856
123:123
JrId: 33288
long title: The Canadian journal of infectious diseases & medical microbiology = Journal canadien des maladies infectieuses et de la microbiologie medicale / AMMI Canada
short title: Can J Infect Dis Med Microbiol
ISSN: 1712-9532
ISSN (Online): 1918-1493
IsoAbbr: Can J Infect Dis Med Microbiol
NlmId: 101226876
123:123
JrId: 33290
long title: Anatomical record (Hoboken, N.J. : 2007)
short title: Anat Rec (Hoboken)
ISSN: 1932-8486
ISSN (Online): 1932-8494
IsoAbbr: Anat Rec (Hoboken)
NlmId: 101292775
123:123
JrId: 33291
long title: Journal of experimental zoology. Part A, Ecological genetics and physiology
short title: J Exp Zool A Ecol Genet Physiol
ISSN: 1932-5223
ISSN (Online): 1932-5231
IsoAbbr: J Exp Zool A Ecol Genet Physiol
NlmId: 101297745
123:123
JrId: 33296
long title: Advances in medical sciences
short title: Adv Med Sci
ISSN: 1896-1126
ISSN (Online): 1898-4002
IsoAbbr: Adv Med Sci
NlmId: 101276222
123:123
JrId: 33297
long title: Developmental neurobiology
short title: Dev Neurobiol
ISSN: 1932-8451
ISSN (Online): 1932-846X
IsoAbbr: Dev Neurobiol
NlmId: 101300215
123:123
JrId: 33298
long title: Brain research reviews
short title: Brain Res Rev
ISSN: 0165-0173
ISSN (Online): 1872-6321
IsoAbbr: Brain Res Rev
NlmId: 101300366
123:123
JrId: 33299
long title: Bulletin of the NYU hospital for joint diseases
short title: Bull NYU Hosp Jt Dis
ISSN: 1936-9719
ISSN (Online): 1936-9727
IsoAbbr: Bull NYU Hosp Jt Dis
NlmId: 101300541
123:123
JrId: 33300
long title: Annals of African medicine
short title: Ann Afr Med
ISSN: 1596-3519
ISSN (Online): 0975-5764
IsoAbbr: Ann Afr Med
NlmId: 101231417
123:123
JrId: 33301
long title: Annals of cardiac anaesthesia
short title: Ann Card Anaesth
ISSN: 0971-9784
ISSN (Online): 0974-5181
IsoAbbr: Ann Card Anaesth
NlmId: 9815987
123:123
JrId: 33302
long title: Chemistry, an Asian journal
short title: Chem Asian J
ISSN: 1861-4728
ISSN (Online): 1861-471X
IsoAbbr: Chem Asian J
NlmId: 101294643
123:123
JrId: 33303
long title: Heart failure clinics
short title: Heart Fail Clin
ISSN: 1551-7136
ISSN (Online): 
IsoAbbr: Heart Fail Clin
NlmId: 101231934
123:123
JrId: 33304
long title: The Indian journal of tuberculosis
short title: Indian J Tuberc
ISSN: 0019-5707
ISSN (Online): 
IsoAbbr: Indian J Tuberc
NlmId: 0373027
123:123
JrId: 33305
long title: The international journal of medical robotics + computer assisted surgery : MRCAS
short title: Int J Med Robot
ISSN: 1478-5951
ISSN (Online): 1478-596X
IsoAbbr: Int J Med Robot
NlmId: 101250764
123:123
JrId: 33306
long title: International journal of surgery (London, England)
short title: Int J Surg
ISSN: 1743-9191
ISSN (Online): 1743-9159
IsoAbbr: Int J Surg
NlmId: 101228232
123:123
JrId: 33307
long title: Iranian journal of immunology : IJI
short title: Iran J Immunol
ISSN: 1735-1383
ISSN (Online): 1735-367X
IsoAbbr: Iran J Immunol
NlmId: 101282932
123:123
JrId: 33308
long title: Journal of physical activity & health
short title: J Phys Act Health
ISSN: 1543-3080
ISSN (Online): 1543-5474
IsoAbbr: J Phys Act Health
NlmId: 101189457
123:123
JrId: 33309
long title: Journal of social work in end-of-life & palliative care
short title: J Soc Work End Life Palliat Care
ISSN: 1552-4256
ISSN (Online): 1552-4264
IsoAbbr: J Soc Work End Life Palliat Care
NlmId: 101235219
123:123
JrId: 33310
long title: Journal of sport & exercise psychology
short title: J Sport Exerc Psychol
ISSN: 0895-2779
ISSN (Online): 1543-2904
IsoAbbr: J Sport Exerc Psychol
NlmId: 8809258
123:123
JrId: 33311
long title: Journal of thoracic oncology : official publication of the International Association for the Study of Lung Cancer
short title: J Thorac Oncol
ISSN: 1556-0864
ISSN (Online): 1556-1380
IsoAbbr: J Thorac Oncol
NlmId: 101274235
123:123
JrId: 33312
long title: Mathematical biosciences and engineering : MBE
short title: Math Biosci Eng
ISSN: 1547-1063
ISSN (Online): 1551-0018
IsoAbbr: Math Biosci Eng
NlmId: 101197794
123:123
JrId: 33313
long title: Neuropsychiatrie : Klinik, Diagnostik, Therapie und Rehabilitation : Organ der Gesellschaft Osterreichischer Nervenarzte und Psychiater
short title: Neuropsychiatr
ISSN: 0948-6259
ISSN (Online): 
IsoAbbr: Neuropsychiatr
NlmId: 9440588
123:123
JrId: 33314
long title: Neuroscience bulletin
short title: Neurosci Bull
ISSN: 1673-7067
ISSN (Online): 1995-8218
IsoAbbr: Neurosci Bull
NlmId: 101256850
123:123
JrId: 33315
long title: Pediatric exercise science
short title: Pediatr Exerc Sci
ISSN: 0899-8493
ISSN (Online): 1543-2920
IsoAbbr: Pediatr Exerc Sci
NlmId: 8909729
123:123
JrId: 33316
long title: Practical neurology
short title: Pract Neurol
ISSN: 1474-7758
ISSN (Online): 1474-7766
IsoAbbr: Pract Neurol
NlmId: 101130961
123:123
JrId: 33317
long title: Regenerative medicine
short title: Regen Med
ISSN: 1746-0751
ISSN (Online): 1746-076X
IsoAbbr: Regen Med
NlmId: 101278116
123:123
JrId: 33318
long title: Urology journal
short title: Urol J
ISSN: 1735-1308
ISSN (Online): 1735-546X
IsoAbbr: Urol J
NlmId: 101286676
123:123
JrId: 33319
long title: Micro & nano letters
short title: Micro Nano Lett
ISSN: 
ISSN (Online): 1750-0443
IsoAbbr: Micro Nano Lett
NlmId: 101284724
123:123
JrId: 33320
long title: Journal of child & adolescent substance abuse
short title: J Child Adolesc Subst Abuse
ISSN: 1067-828X
ISSN (Online): 
IsoAbbr: J Child Adolesc Subst Abuse
NlmId: 9439517
123:123
JrId: 33322
long title: Proceedings of the International Society for Magnetic Resonance in Medicine ... Scientific Meeting and Exhibition. International Society for Magnetic Resonance in Medicine. Scientific Meeting and Exhibition
short title: Proc Int Soc Magn Reson Med Sci Meet Exhib Int Soc Magn Reson Med Sci Meet Exhib
ISSN: 1524-6965
ISSN (Online): 
IsoAbbr: Proc Int Soc Magn Reson Med Sci Meet Exhib Int Soc Magn Reson Med Sci Meet Exhib
NlmId: 100901626
123:123
JrId: 33323
long title: Hallym international journal of aging : HIJA
short title: Hallym Int J Aging HIJA
ISSN: 1535-6523
ISSN (Online): 
IsoAbbr: Hallym Int J Aging HIJA
NlmId: 101131644
123:123
JrId: 33324
long title: International journal of body composition research
short title: Int J Body Compos Res
ISSN: 1479-456X
ISSN (Online): 
IsoAbbr: Int J Body Compos Res
NlmId: 101175315
123:123
JrId: 33325
long title: Journal of dual diagnosis
short title: J Dual Diagn
ISSN: 1550-4263
ISSN (Online): 1550-4271
IsoAbbr: J Dual Diagn
NlmId: 101197457
123:123
JrId: 33326
long title: Biological theory
short title: Biol Theory
ISSN: 1555-5542
ISSN (Online): 1555-5550
IsoAbbr: Biol Theory
NlmId: 101279470
123:123
JrId: 33327
long title: SIAM review. Society for Industrial and Applied Mathematics
short title: SIAM Rev Soc Ind Appl Math
ISSN: 0036-1445
ISSN (Online): 
IsoAbbr: SIAM Rev Soc Ind Appl Math
NlmId: 101300458
123:123
JrId: 33328
long title: Zoonoses and public health
short title: Zoonoses Public Health
ISSN: 1863-1959
ISSN (Online): 1863-2378
IsoAbbr: Zoonoses Public Health
NlmId: 101300786
123:123
JrId: 33329
long title: Neonatology
short title: Neonatology
ISSN: 1661-7800
ISSN (Online): 1661-7819
IsoAbbr: Neonatology
NlmId: 101286577
123:123
JrId: 33330
long title: Brain and nerve = Shinkei kenkyu no shinpo
short title: Brain Nerve
ISSN: 1881-6096
ISSN (Online): 1344-8129
IsoAbbr: Brain Nerve
NlmId: 101299709
123:123
JrId: 33331
long title: ONS connect
short title: ONS Connect
ISSN: 1935-1623
ISSN (Online): 
IsoAbbr: ONS Connect
NlmId: 101300056
123:123
JrId: 33333
long title: IET systems biology
short title: IET Syst Biol
ISSN: 1751-8849
ISSN (Online): 
IsoAbbr: IET Syst Biol
NlmId: 101301198
123:123
JrId: 33334
long title: Current oncology (Toronto, Ont.)
short title: Curr Oncol
ISSN: 1198-0052
ISSN (Online): 
IsoAbbr: Curr Oncol
NlmId: 9502503
123:123
JrId: 33335
long title: Journal of automated methods & management in chemistry
short title: J Autom Methods Manag Chem
ISSN: 1463-9246
ISSN (Online): 1464-5068
IsoAbbr: J Autom Methods Manag Chem
NlmId: 100885454
123:123
JrId: 33336
long title: BMC systems biology
short title: BMC Syst Biol
ISSN: 
ISSN (Online): 1752-0509
IsoAbbr: BMC Syst Biol
NlmId: 101301827
123:123
JrId: 33337
long title: Professional case management
short title: Prof Case Manag
ISSN: 1932-8087
ISSN (Online): 1932-8095
IsoAbbr: Prof Case Manag
NlmId: 101291585
123:123
JrId: 33338
long title: The ISME journal
short title: ISME J
ISSN: 1751-7362
ISSN (Online): 1751-7370
IsoAbbr: ISME J
NlmId: 101301086
123:123
JrId: 33340
long title: Archives of disease in childhood. Education and practice edition
short title: Arch Dis Child Educ Pract Ed
ISSN: 1743-0585
ISSN (Online): 1743-0593
IsoAbbr: Arch Dis Child Educ Pract Ed
NlmId: 101220684
123:123
JrId: 33341
long title: Health and history
short title: Health History
ISSN: 1442-1771
ISSN (Online): 
IsoAbbr: Health History
NlmId: 100888373
123:123
JrId: 33342
long title: Le journal des medecines cuneiformes
short title: J Med Cuneif
ISSN: 1761-0583
ISSN (Online): 
IsoAbbr: J Med Cuneif
NlmId: 101185239
123:123
JrId: 33343
long title: Journal of the Royal Nova Scotia Historical Society
short title: J R N S Hist Soc
ISSN: 1486-5920
ISSN (Online): 
IsoAbbr: J R N S Hist Soc
NlmId: 101301952
123:123
JrId: 33344
long title: International journal of laboratory hematology
short title: Int J Lab Hematol
ISSN: 1751-5521
ISSN (Online): 1751-553X
IsoAbbr: Int J Lab Hematol
NlmId: 101300213
123:123
JrId: 33345
long title: Cell host & microbe
short title: Cell Host Microbe
ISSN: 1931-3128
ISSN (Online): 1934-6069
IsoAbbr: Cell Host Microbe
NlmId: 101302316
123:123
JrId: 33350
long title: Bioinformation
short title: Bioinformation
ISSN: 
ISSN (Online): 0973-2063
IsoAbbr: Bioinformation
NlmId: 101258255
123:123
JrId: 33351
long title: Journal of digestive diseases
short title: J Dig Dis
ISSN: 1751-2972
ISSN (Online): 1751-2980
IsoAbbr: J Dig Dis
NlmId: 101302699
123:123
JrId: 33356
long title: Geospatial health
short title: Geospat Health
ISSN: 1827-1987
ISSN (Online): 1970-7096
IsoAbbr: Geospat Health
NlmId: 101302943
123:123
JrId: 33357
long title: Chromatographia
short title: Chromatographia
ISSN: 0009-5893
ISSN (Online): 
IsoAbbr: Chromatographia
NlmId: 0316520
123:123
JrId: 33358
long title: IEEE transactions on microwave theory and techniques
short title: IEEE Trans Microw Theory Tech
ISSN: 0018-9480
ISSN (Online): 
IsoAbbr: IEEE Trans Microw Theory Tech
NlmId: 9879366
123:123
JrId: 33359
long title: Parenting, science and practice
short title: Parent Sci Pract
ISSN: 1529-5192
ISSN (Online): 1532-7922
IsoAbbr: Parent Sci Pract
NlmId: 101093743
123:123
JrId: 33360
long title: BoneKEy osteovision
short title: Bonekey Osteovision
ISSN: 
ISSN (Online): 1533-4368
IsoAbbr: Bonekey Osteovision
NlmId: 101233218
123:123
JrId: 33361
long title: European journal of ageing
short title: Eur J Ageing
ISSN: 1613-9372
ISSN (Online): 1613-9380
IsoAbbr: Eur J Ageing
NlmId: 101233661
123:123
JrId: 33362
long title: The California school psychologist : CASP / California Association of School Psychologists
short title: Calif School Psychol
ISSN: 1087-3414
ISSN (Online): 
IsoAbbr: Calif School Psychol
NlmId: 101302922
123:123
JrId: 33364
long title: Acoustics Australia / Australian Acoustical Society
short title: Acoust Aust
ISSN: 0814-6039
ISSN (Online): 
IsoAbbr: Acoust Aust
NlmId: 101302940
123:123
JrId: 33366
long title: Journal of VLSI signal processing systems for signal, image, and video technology
short title: J VLSI Signal Process Syst Signal Image Video Technol
ISSN: 1387-5485
ISSN (Online): 1573-0506
IsoAbbr: J VLSI Signal Process Syst Signal Image Video Technol
NlmId: 101302937
123:123
JrId: 33367
long title: Journal of migration and refugee issues
short title: J Migr Refug Issues
ISSN: 1832-0643
ISSN (Online): 
IsoAbbr: J Migr Refug Issues
NlmId: 101303127
123:123
JrId: 33368
long title: Nonlinear biomedical physics
short title: Nonlinear Biomed Phys
ISSN: 
ISSN (Online): 1753-4631
IsoAbbr: Nonlinear Biomed Phys
NlmId: 101303143
123:123
JrId: 33369
long title: Lin chuang er bi yan hou tou jing wai ke za zhi = Journal of clinical otorhinolaryngology, head, and neck surgery
short title: Lin Chung Er Bi Yan Hou Tou Jing Wai Ke Za Zhi
ISSN: 1001-1781
ISSN (Online): 
IsoAbbr: Lin Chung Er Bi Yan Hou Tou Jing Wai Ke Za Zhi
NlmId: 101303164
123:123
JrId: 33371
long title: Organic process research & development
short title: Org Process Res Dev
ISSN: 1083-6160
ISSN (Online): 
IsoAbbr: Org Process Res Dev
NlmId: 9890443
123:123
JrId: 33372
long title: IET nanobiotechnology / IET
short title: IET Nanobiotechnol
ISSN: 1751-8741
ISSN (Online): 1751-875X
IsoAbbr: IET Nanobiotechnol
NlmId: 101303205
123:123
JrId: 33373
long title: Menopause international
short title: Menopause Int
ISSN: 1754-0453
ISSN (Online): 1754-0461
IsoAbbr: Menopause Int
NlmId: 101303618
123:123
JrId: 33374
long title: Intellectual and developmental disabilities
short title: Intellect Dev Disabil
ISSN: 1934-9491
ISSN (Online): 1934-9556
IsoAbbr: Intellect Dev Disabil
NlmId: 101299965
123:123
JrId: 33375
long title: Journal of surgical education
short title: J Surg Educ
ISSN: 1931-7204
ISSN (Online): 1878-7452
IsoAbbr: J Surg Educ
NlmId: 101303204
123:123
JrId: 33377
long title: European journal of organic chemistry
short title: European J Org Chem
ISSN: 1434-193X
ISSN (Online): 
IsoAbbr: European J Org Chem
NlmId: 9805750
123:123
JrId: 33378
long title: General thoracic and cardiovascular surgery
short title: Gen Thorac Cardiovasc Surg
ISSN: 1863-6705
ISSN (Online): 1863-6713
IsoAbbr: Gen Thorac Cardiovasc Surg
NlmId: 101303952
123:123
JrId: 33379
long title: International journal of self help & self care
short title: Int J Self Help Self Care
ISSN: 1091-2851
ISSN (Online): 
IsoAbbr: Int J Self Help Self Care
NlmId: 9815650
123:123
JrId: 33380
long title: QSAR & combinatorial science
short title: QSAR Comb Sci
ISSN: 1611-020X
ISSN (Online): 1611-0218
IsoAbbr: QSAR Comb Sci
NlmId: 101183700
123:123
JrId: 33381
long title: Chimica oggi
short title: Chim Oggi
ISSN: 0392-839X
ISSN (Online): 
IsoAbbr: Chim Oggi
NlmId: 9426355
123:123
JrId: 33382
long title: Cognitive development
short title: Cogn Dev
ISSN: 0885-2014
ISSN (Online): 
IsoAbbr: Cogn Dev
NlmId: 8611882
123:123
JrId: 33384
long title: Expert opinion on therapeutic patents
short title: Expert Opin Ther Pat
ISSN: 1354-3776
ISSN (Online): 1744-7674
IsoAbbr: Expert Opin Ther Pat
NlmId: 9516419
123:123
JrId: 33385
long title: The Prison journal
short title: Prison J
ISSN: 0032-8855
ISSN (Online): 
IsoAbbr: Prison J
NlmId: 9879946
123:123
JrId: 33386
long title: IEEE MTT-S International Microwave Symposium digest. IEEE MTT-S International Microwave Symposium
short title: IEEE MTTS Int Microw Symp
ISSN: 0149-645X
ISSN (Online): 
IsoAbbr: IEEE MTTS Int Microw Symp
NlmId: 101304005
123:123
JrId: 33388
long title: Public health papers and reports
short title: Public Health Pap Rep
ISSN: 0737-8769
ISSN (Online): 
IsoAbbr: Public Health Pap Rep
NlmId: 0024060
123:123
JrId: 33389
long title: American journal of public health (New York, N.Y. : 1912)
short title: Am J Public Health (N Y)
ISSN: 0271-4353
ISSN (Online): 
IsoAbbr: Am J Public Health (N Y)
NlmId: 9716256
123:123
JrId: 33390
long title: American journal of public hygiene
short title: Am J Public Hygiene
ISSN: 
ISSN (Online): 
IsoAbbr: Am J Public Hygiene
NlmId: 14830060R
123:123
JrId: 33391
long title: Journal. Massachusetts Association of Boards of Health
short title: J Mass Assoc Boards Health
ISSN: 
ISSN (Online): 
IsoAbbr: J Mass Assoc Boards Health
NlmId: 18430240R
123:123
JrId: 33394
long title: Developmental neurorehabilitation
short title: Dev Neurorehabil
ISSN: 1751-8423
ISSN (Online): 1751-8431
IsoAbbr: Dev Neurorehabil
NlmId: 101304394
123:123
JrId: 33395
long title: Reproductive sciences (Thousand Oaks, Calif.)
short title: Reprod Sci
ISSN: 1933-7191
ISSN (Online): 1933-7205
IsoAbbr: Reprod Sci
NlmId: 101291249
123:123
JrId: 33396
long title: Journal of genetics and genomics = Yi chuan xue bao
short title: J Genet Genomics
ISSN: 1673-8527
ISSN (Online): 
IsoAbbr: J Genet Genomics
NlmId: 101304616
123:123
JrId: 33398
long title: HPB : the official journal of the International Hepato Pancreato Biliary Association
short title: HPB (Oxford)
ISSN: 1365-182X
ISSN (Online): 1477-2574
IsoAbbr: HPB (Oxford)
NlmId: 100900921
123:123
JrId: 33399
long title: Nursing for women's health
short title: Nurs Womens Health
ISSN: 1751-4851
ISSN (Online): 1751-486X
IsoAbbr: Nurs Womens Health
NlmId: 101304602
123:123
JrId: 33400
long title: Journal. American Public Health Association
short title: J Am Public Health Assoc
ISSN: 0273-1975
ISSN (Online): 
IsoAbbr: J Am Public Health Assoc
NlmId: 14840500R
123:123
JrId: 33405
long title: Journal of forensic and legal medicine
short title: J Forensic Leg Med
ISSN: 1752-928X
ISSN (Online): 1878-7487
IsoAbbr: J Forensic Leg Med
NlmId: 101300022
123:123
JrId: 33409
long title: IEEE transactions on circuits and systems. I, Regular papers : a publication of the IEEE Circuits and Systems Society
short title: IEEE Trans Circuits Syst I Regul Pap
ISSN: 1549-8328
ISSN (Online): 
IsoAbbr: IEEE Trans Circuits Syst I Regul Pap
NlmId: 101304799
123:123
JrId: 33410
long title: Age (Dordrecht, Netherlands)
short title: Age (Dordr)
ISSN: 0161-9152
ISSN (Online): 1574-4647
IsoAbbr: Age (Dordr)
NlmId: 101250497
123:123
JrId: 33412
long title: Animal : an international journal of animal bioscience
short title: Animal
ISSN: 1751-7311
ISSN (Online): 1751-732X
IsoAbbr: Animal
NlmId: 101303270
123:123
JrId: 33416
long title: Zhongguo fei ai za zhi = Chinese journal of lung cancer
short title: Zhongguo Fei Ai Za Zhi
ISSN: 1009-3419
ISSN (Online): 1999-6187
IsoAbbr: Zhongguo Fei Ai Za Zhi
NlmId: 101126433
123:123
JrId: 33418
long title: Estuarine, coastal and shelf science
short title: Estuar Coast Shelf Sci
ISSN: 0272-7714
ISSN (Online): 1096-0015
IsoAbbr: Estuar Coast Shelf Sci
NlmId: 9882983
123:123
JrId: 33421
long title: Journal of biological engineering
short title: J Biol Eng
ISSN: 
ISSN (Online): 1754-1611
IsoAbbr: J Biol Eng
NlmId: 101306640
123:123
JrId: 33422
long title: Annali medici
short title: Ann Med (Milano)
ISSN: 0517-8681
ISSN (Online): 
IsoAbbr: Ann Med (Milano)
NlmId: 0373076
123:123
JrId: 33424
long title: Brazilian oral research
short title: Braz Oral Res
ISSN: 1806-8324
ISSN (Online): 1807-3107
IsoAbbr: Braz Oral Res
NlmId: 101307187
123:123
JrId: 33426
long title: The Journal of applied ecology
short title: J Appl Ecol
ISSN: 0021-8901
ISSN (Online): 1365-2664
IsoAbbr: J Appl Ecol
NlmId: 0055203
123:123
JrId: 33427
long title: Growth, genetics & hormones
short title: Growth Genet Horm
ISSN: 0898-6630
ISSN (Online): 1932-9032
IsoAbbr: Growth Genet Horm
NlmId: 8710947
123:123
JrId: 33428
long title: Learning disabilities research & practice : a publication of the Division for Learning Disabilities, Council for Exceptional Children
short title: Learn Disabil Res Pract
ISSN: 0938-8982
ISSN (Online): 
IsoAbbr: Learn Disabil Res Pract
NlmId: 9200692
123:123
JrId: 33429
long title: Current directions in psychological science
short title: Curr Dir Psychol Sci
ISSN: 0963-7214
ISSN (Online): 1467-8721
IsoAbbr: Curr Dir Psychol Sci
NlmId: 9211588
123:123
JrId: 33430
long title: Information retrieval
short title: Inf Retr Boston
ISSN: 1386-4564
ISSN (Online): 
IsoAbbr: Inf Retr Boston
NlmId: 100963218
123:123
JrId: 33431
long title: IEEE transactions on geoscience and remote sensing : a publication of the IEEE Geoscience and Remote Sensing Society
short title: IEEE Trans Geosci Remote Sens
ISSN: 0196-2892
ISSN (Online): 
IsoAbbr: IEEE Trans Geosci Remote Sens
NlmId: 101213171
123:123
JrId: 33432
long title: Sexuality research & social policy : journal of NSRC : SR & SP
short title: Sex Res Social Policy
ISSN: 1553-6610
ISSN (Online): 1868-9884
IsoAbbr: Sex Res Social Policy
NlmId: 101239794
123:123
JrId: 33433
long title: Microbe (Washington, D.C.)
short title: Microbe Wash DC
ISSN: 1558-7452
ISSN (Online): 1558-7460
IsoAbbr: Microbe Wash DC
NlmId: 101270543
123:123
JrId: 33434
long title: International journal of image and graphics
short title: Int J Image Graph
ISSN: 0219-4678
ISSN (Online): 
IsoAbbr: Int J Image Graph
NlmId: 101307048
123:123
JrId: 33435
long title: Bayesian analysis (Online)
short title: Bayesian Anal
ISSN: 
ISSN (Online): 1931-6690
IsoAbbr: Bayesian Anal
NlmId: 101307045
123:123
JrId: 33436
long title: Green chemistry : an international journal and green chemistry resource : GC
short title: Green Chem
ISSN: 1463-9262
ISSN (Online): 
IsoAbbr: Green Chem
NlmId: 101307052
123:123
JrId: 33437
long title: Journal of statistical software
short title: J Stat Softw
ISSN: 
ISSN (Online): 1548-7660
IsoAbbr: J Stat Softw
NlmId: 101307056
123:123
JrId: 33438
long title: Hyperfine interactions
short title: Hyperfine Interact
ISSN: 0304-3843
ISSN (Online): 1572-9540
IsoAbbr: Hyperfine Interact
NlmId: 101307060
123:123
JrId: 33439
long title: Applied surface science
short title: Appl Surf Sci
ISSN: 0169-4332
ISSN (Online): 
IsoAbbr: Appl Surf Sci
NlmId: 101307063
123:123
JrId: 33441
long title: The Australian journal of dentistry
short title: Aust J Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Aust J Dent
NlmId: 15420280R
123:123
JrId: 33442
long title: Metal-based drugs
short title: Met Based Drugs
ISSN: 0793-0291
ISSN (Online): 1687-5486
IsoAbbr: Met Based Drugs
NlmId: 9505939
123:123
JrId: 33443
long title: International journal of biomedical imaging
short title: Int J Biomed Imaging
ISSN: 1687-4188
ISSN (Online): 1687-4196
IsoAbbr: Int J Biomed Imaging
NlmId: 101250756
123:123
JrId: 33444
long title: EURASIP journal on bioinformatics & systems biology
short title: EURASIP J Bioinform Syst Biol
ISSN: 1687-4145
ISSN (Online): 1687-4153
IsoAbbr: EURASIP J Bioinform Syst Biol
NlmId: 101263720
123:123
JrId: 33445
long title: Newsmonthly. American Dental Society of Anesthesiology
short title: Newsmonthly
ISSN: 
ISSN (Online): 
IsoAbbr: Newsmonthly
NlmId: 14810410R
123:123
JrId: 33446
long title: Proceedings of the staff meetings. Mayo Clinic
short title: Proc Staff Meet Mayo Clin
ISSN: 0092-699X
ISSN (Online): 
IsoAbbr: Proc Staff Meet Mayo Clin
NlmId: 0405544
123:123
JrId: 33450
long title: Evidence report/technology assessment
short title: Evid Rep Technol Assess (Full Rep)
ISSN: 1530-4396
ISSN (Online): 
IsoAbbr: Evid Rep Technol Assess (Full Rep)
NlmId: 101082681
123:123
JrId: 33453
long title: Journal of cardiopulmonary rehabilitation and prevention
short title: J Cardiopulm Rehabil Prev
ISSN: 1932-7501
ISSN (Online): 1932-751X
IsoAbbr: J Cardiopulm Rehabil Prev
NlmId: 101291247
123:123
JrId: 33454
long title: Zeitschrift fur Orthopadie und Unfallchirurgie
short title: Z Orthop Unfall
ISSN: 1864-6697
ISSN (Online): 1864-6743
IsoAbbr: Z Orthop Unfall
NlmId: 101308227
123:123
JrId: 33456
long title: Journal of thermal analysis and calorimetry
short title: J Therm Anal Calorim
ISSN: 1388-6150
ISSN (Online): 1588-2926
IsoAbbr: J Therm Anal Calorim
NlmId: 101308970
123:123
JrId: 33457
long title: Childhood (Copenhagen, Denmark)
short title: Childhood
ISSN: 0907-5682
ISSN (Online): 
IsoAbbr: Childhood
NlmId: 9404663
123:123
JrId: 33458
long title: SEB experimental biology series
short title: SEB Exp Biol Ser
ISSN: 
ISSN (Online): 
IsoAbbr: SEB Exp Biol Ser
NlmId: 101308820
123:123
JrId: 33462
long title: Journal of LGBT health research
short title: J LGBT Health Res
ISSN: 1557-4091
ISSN (Online): 1557-4105
IsoAbbr: J LGBT Health Res
NlmId: 101254470
123:123
JrId: 33467
long title: Clinical evidence
short title: Clin Evid (Online)
ISSN: 
ISSN (Online): 1752-8526
IsoAbbr: Clin Evid (Online)
NlmId: 101294314
123:123
JrId: 33468
long title: Language learning
short title: Lang Learn
ISSN: 0023-8333
ISSN (Online): 
IsoAbbr: Lang Learn
NlmId: 0216665
123:123
JrId: 33469
long title: The Southern African journal of epidemiology & infection : official journal of the Sexually Transmitted Diseases, Infectious Diseases and Epidemiological Societies of Southern Africa
short title: South Afr J Epidemiol Infect
ISSN: 1015-8782
ISSN (Online): 
IsoAbbr: South Afr J Epidemiol Infect
NlmId: 8912513
123:123
JrId: 33470
long title: Social dynamics
short title: Soc Dyn
ISSN: 0253-3952
ISSN (Online): 1940-7874
IsoAbbr: Soc Dyn
NlmId: 101309855
123:123
JrId: 33472
long title: Bulletin - Academy of Medicine of Cleveland
short title: Bull Acad Med Clevel
ISSN: 0001-4281
ISSN (Online): 
IsoAbbr: Bull Acad Med Clevel
NlmId: 7503473
123:123
JrId: 33473
long title: Acta Neerlandica morphologiae normalis et pathologicae
short title: Acta Neerl Morphol Norm Pathol
ISSN: 0365-4907
ISSN (Online): 
IsoAbbr: Acta Neerl Morphol Norm Pathol
NlmId: 14540160R
123:123
JrId: 33474
long title: Bulletin. Adelphi Hospital (Brooklyn, New York, N.Y.)
short title: Bull Adelphi Hosp Brooklyn
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Adelphi Hosp Brooklyn
NlmId: 15740420R
123:123
JrId: 33475
long title: Case reports. Chicago. Children's Memorial Hospital
short title: Case Rep Child Meml Hosp Chic
ISSN: 
ISSN (Online): 
IsoAbbr: Case Rep Child Meml Hosp Chic
NlmId: 16130370R
123:123
JrId: 33476
long title: Journal. Colorado State Dental Association
short title: J Colo State Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Colo State Dent Assoc
NlmId: 16320380R
123:123
JrId: 33477
long title: General practice clinics
short title: Gen Pract Clin
ISSN: 0097-1634
ISSN (Online): 
IsoAbbr: Gen Pract Clin
NlmId: 17110330R
123:123
JrId: 33478
long title: The Medical bulletin
short title: Med Bull (N Y)
ISSN: 0098-5252
ISSN (Online): 
IsoAbbr: Med Bull (N Y)
NlmId: 18510390R
123:123
JrId: 33479
long title: Nederlands tijdschrift voor natuurkunde
short title: Ned Tijdschr Natuurkd (Den Haag 1934)
ISSN: 0028-2189
ISSN (Online): 
IsoAbbr: Ned Tijdschr Natuurkd (Den Haag 1934)
NlmId: 19010110R
123:123
JrId: 33480
long title: Turtox news
short title: Turtox News
ISSN: 0096-3895
ISSN (Online): 
IsoAbbr: Turtox News
NlmId: 21340280R
123:123
JrId: 33484
long title: International journal of plant genomics
short title: Int J Plant Genomics
ISSN: 1687-5370
ISSN (Online): 1687-5389
IsoAbbr: Int J Plant Genomics
NlmId: 101307648
123:123
JrId: 33486
long title: Seminars in immunopathology
short title: Semin Immunopathol
ISSN: 1863-2297
ISSN (Online): 1863-2300
IsoAbbr: Semin Immunopathol
NlmId: 101308769
123:123
JrId: 33487
long title: Schweizerische Blatter fur Krankenpflege. Revue suisse des infirmieres
short title: Schweiz Bl Krankenpfl
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Bl Krankenpfl
NlmId: 0026222
123:123
JrId: 33488
long title: The scientific proceedings of the Royal Dublin Society. Royal Dublin Society
short title: Sci Proc R Dublin Soc
ISSN: 0371-2303
ISSN (Online): 
IsoAbbr: Sci Proc R Dublin Soc
NlmId: 9427128
123:123
JrId: 33489
long title: Canadian journal of research. Section E, Medical sciences
short title: Can J Res E Med Sci
ISSN: 0366-743X
ISSN (Online): 
IsoAbbr: Can J Res E Med Sci
NlmId: 101240158
123:123
JrId: 33490
long title: Bulletin. American Society of Hospital Pharmacists
short title: Bull Am Soc Hosp Pharm
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Am Soc Hosp Pharm
NlmId: 14820210R
123:123
JrId: 33491
long title: Gastroenterologia bohema
short title: Gastroenterol Bohema
ISSN: 
ISSN (Online): 
IsoAbbr: Gastroenterol Bohema
NlmId: 17040180R
123:123
JrId: 33492
long title: [Kagaku] [Science]
short title: Kagaku
ISSN: 0022-7625
ISSN (Online): 
IsoAbbr: Kagaku
NlmId: 18110020R
123:123
JrId: 33493
long title: [Nihon rinsho kekkaku] The Japanese journal of clinical tuberculosis
short title: Nihon Rinsho Kekkaku
ISSN: 
ISSN (Online): 
IsoAbbr: Nihon Rinsho Kekkaku
NlmId: 19130310R
123:123
JrId: 33494
long title: Acta of bioengineering and biomechanics / Wroclaw University of Technology
short title: Acta Bioeng Biomech
ISSN: 1509-409X
ISSN (Online): 
IsoAbbr: Acta Bioeng Biomech
NlmId: 101194794
123:123
JrId: 33495
long title: Acta ortopedica mexicana
short title: Acta Ortop Mex
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Ortop Mex
NlmId: 101190312
123:123
JrId: 33496
long title: Adapted physical activity quarterly : APAQ
short title: Adapt Phys Activ Q
ISSN: 0736-5829
ISSN (Online): 1543-2777
IsoAbbr: Adapt Phys Activ Q
NlmId: 8701671
123:123
JrId: 33497
long title: Adicciones
short title: Adicciones
ISSN: 0214-4840
ISSN (Online): 
IsoAbbr: Adicciones
NlmId: 9605506
123:123
JrId: 33498
long title: Bioinspiration & biomimetics
short title: Bioinspir Biomim
ISSN: 1748-3182
ISSN (Online): 1748-3190
IsoAbbr: Bioinspir Biomim
NlmId: 101292902
123:123
JrId: 33499
long title: Breastfeeding medicine : the official journal of the Academy of Breastfeeding Medicine
short title: Breastfeed Med
ISSN: 1556-8253
ISSN (Online): 1556-8342
IsoAbbr: Breastfeed Med
NlmId: 101260777
123:123
JrId: 33500
long title: Cancer genomics & proteomics
short title: Cancer Genomics Proteomics
ISSN: 1109-6535
ISSN (Online): 1790-6245
IsoAbbr: Cancer Genomics Proteomics
NlmId: 101188791
123:123
JrId: 33501
long title: Ciencia & saude coletiva
short title: Cien Saude Colet
ISSN: 1413-8123
ISSN (Online): 1678-4561
IsoAbbr: Cien Saude Colet
NlmId: 9713483
123:123
JrId: 33502
long title: Critical pathways in cardiology
short title: Crit Pathw Cardiol
ISSN: 1535-282X
ISSN (Online): 1535-2811
IsoAbbr: Crit Pathw Cardiol
NlmId: 101165286
123:123
JrId: 33503
long title: East African journal of public health
short title: East Afr J Public Health
ISSN: 0856-8960
ISSN (Online): 
IsoAbbr: East Afr J Public Health
NlmId: 101302040
123:123
JrId: 33504
long title: Enfermeria clinica
short title: Enferm Clin
ISSN: 1130-8621
ISSN (Online): 1579-2013
IsoAbbr: Enferm Clin
NlmId: 101190915
123:123
JrId: 33505
long title: European eating disorders review : the journal of the Eating Disorders Association
short title: Eur Eat Disord Rev
ISSN: 1072-4133
ISSN (Online): 1099-0968
IsoAbbr: Eur Eat Disord Rev
NlmId: 9436977
123:123
JrId: 33506
long title: Future microbiology
short title: Future Microbiol
ISSN: 1746-0913
ISSN (Online): 1746-0921
IsoAbbr: Future Microbiol
NlmId: 101278120
123:123
JrId: 33507
long title: Interactive cardiovascular and thoracic surgery
short title: Interact Cardiovasc Thorac Surg
ISSN: 1569-9293
ISSN (Online): 1569-9285
IsoAbbr: Interact Cardiovasc Thorac Surg
NlmId: 101158399
123:123
JrId: 33508
long title: International journal of pediatric obesity : IJPO : an official journal of the International Association for the Study of Obesity
short title: Int J Pediatr Obes
ISSN: 1747-7166
ISSN (Online): 1747-7174
IsoAbbr: Int J Pediatr Obes
NlmId: 101256330
123:123
JrId: 33509
long title: Journal of the cardiometabolic syndrome
short title: J Cardiometab Syndr
ISSN: 1559-4564
ISSN (Online): 1559-4572
IsoAbbr: J Cardiometab Syndr
NlmId: 101284690
123:123
JrId: 33510
long title: Journal of evidence-based social work
short title: J Evid Based Soc Work
ISSN: 1543-3714
ISSN (Online): 1543-3722
IsoAbbr: J Evid Based Soc Work
NlmId: 101197676
123:123
JrId: 33511
long title: Journal of oleo science
short title: J Oleo Sci
ISSN: 1345-8957
ISSN (Online): 1347-3352
IsoAbbr: J Oleo Sci
NlmId: 101175339
123:123
JrId: 33512
long title: Journal of sport rehabilitation
short title: J Sport Rehabil
ISSN: 1056-6716
ISSN (Online): 1543-3072
IsoAbbr: J Sport Rehabil
NlmId: 9206500
123:123
JrId: 33513
long title: Journal of veterinary cardiology : the official journal of the European Society of Veterinary Cardiology
short title: J Vet Cardiol
ISSN: 1760-2734
ISSN (Online): 1875-0834
IsoAbbr: J Vet Cardiol
NlmId: 101163270
123:123
JrId: 33514
long title: Nigerian quarterly journal of hospital medicine
short title: Nig Q J Hosp Med
ISSN: 0189-2657
ISSN (Online): 
IsoAbbr: Nig Q J Hosp Med
NlmId: 9713944
123:123
JrId: 33515
long title: Nurse education in practice
short title: Nurse Educ Pract
ISSN: 1471-5953
ISSN (Online): 1873-5223
IsoAbbr: Nurse Educ Pract
NlmId: 101090848
123:123
JrId: 33516
long title: Organizational ethics : healthcare, business, and policy : OE
short title: Organ Ethic
ISSN: 1541-1036
ISSN (Online): 
IsoAbbr: Organ Ethic
NlmId: 101261882
123:123
JrId: 33517
long title: Pharmeuropa scientific notes
short title: Pharmeur Sci Notes
ISSN: 1814-2435
ISSN (Online): 1814-2443
IsoAbbr: Pharmeur Sci Notes
NlmId: 101262672
123:123
JrId: 33518
long title: Turkish neurosurgery
short title: Turk Neurosurg
ISSN: 1019-5149
ISSN (Online): 
IsoAbbr: Turk Neurosurg
NlmId: 9423821
123:123
JrId: 33520
long title: EcoHealth
short title: Ecohealth
ISSN: 1612-9202
ISSN (Online): 1612-9210
IsoAbbr: Ecohealth
NlmId: 101222144
123:123
JrId: 33523
long title: Revista. Asociacion Medica Mexicana
short title: Rev Asoc Medica Mex
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Asoc Medica Mex
NlmId: 0002552
123:123
JrId: 33525
long title: Ser (revista medico-social)
short title: Ser Rev Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Ser Rev Med Soc
NlmId: 20720160R
123:123
JrId: 33526
long title: Surgo_ Glasgow University medical journal
short title: Surgo Glasg Univ Med J
ISSN: 0039-6125
ISSN (Online): 
IsoAbbr: Surgo Glasg Univ Med J
NlmId: 21030460R
123:123
JrId: 33528
long title: Department of Health and Social Services quarterly magazine
short title: Dep Health Soc Serv Q Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Dep Health Soc Serv Q Mag
NlmId: 9426906
123:123
JrId: 33529
long title: Tairyoku, eiyo men'ekigaku zasshi = Journal of physical fitness, nutrition and immunology
short title: Tairyoku Eiyo Menekigaku Zasshi
ISSN: 1341-0865
ISSN (Online): 
IsoAbbr: Tairyoku Eiyo Menekigaku Zasshi
NlmId: 9715196
123:123
JrId: 33530
long title: Boletim do Instituto Superior de Higiene Doutor Ricardo Jorge
short title: Bol Inst Super Hig Doutor Ricardo Jorge
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Inst Super Hig Doutor Ricardo Jorge
NlmId: 101233389
123:123
JrId: 33531
long title: Accao medica
short title: Accao Med
ISSN: 0870-0311
ISSN (Online): 
IsoAbbr: Accao Med
NlmId: 14520180R
123:123
JrId: 33532
long title: Actas Ciba
short title: Actas CIBA
ISSN: 1669-4112
ISSN (Online): 
IsoAbbr: Actas CIBA
NlmId: 14620060R
123:123
JrId: 33533
long title: Bollettino schermografico
short title: Boll Schermogr
ISSN: 0366-1776
ISSN (Online): 
IsoAbbr: Boll Schermogr
NlmId: 15710180R
123:123
JrId: 33534
long title: [Tokyo iji shinshi] The Tokyo medical journal
short title: Tokyo Iji Shinshi
ISSN: 
ISSN (Online): 
IsoAbbr: Tokyo Iji Shinshi
NlmId: 21220270R
123:123
JrId: 33535
long title: Veterinaria
short title: Veterinaria
ISSN: 
ISSN (Online): 
IsoAbbr: Veterinaria
NlmId: 0115340
123:123
JrId: 33536
long title: Sao Paulo medico
short title: Sao Paulo Med
ISSN: 
ISSN (Online): 
IsoAbbr: Sao Paulo Med
NlmId: 0204544
123:123
JrId: 33537
long title: Revista de sanidad veterinaria
short title: Rev Sanid Vet
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sanid Vet
NlmId: 0204776
123:123
JrId: 33538
long title: El Hospital_ la revista interamericana de hospitales
short title: Hospital
ISSN: 0018-5485
ISSN (Online): 
IsoAbbr: Hospital
NlmId: 0373020
123:123
JrId: 33539
long title: La Reforma medica
short title: Reforma Med
ISSN: 
ISSN (Online): 
IsoAbbr: Reforma Med
NlmId: 0401272
123:123
JrId: 33540
long title: Note e riviste di psichiatria
short title: Note Riv Psichiatr
ISSN: 0391-0067
ISSN (Online): 
IsoAbbr: Note Riv Psichiatr
NlmId: 0413424
123:123
JrId: 33541
long title: The Journal of the Royal Army Veterinary Corps
short title: J R Army Vet Corps
ISSN: 0035-8681
ISSN (Online): 
IsoAbbr: J R Army Vet Corps
NlmId: 7503106
123:123
JrId: 33542
long title: Bulletin sanitaire
short title: Bull Sanit
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Sanit
NlmId: 15920020R
123:123
JrId: 33543
long title: Divulgacion dental ...
short title: Divulg Dent
ISSN: 0366-9262
ISSN (Online): 
IsoAbbr: Divulg Dent
NlmId: 16630020R
123:123
JrId: 33544
long title: Cuadernos de farmacologia
short title: Cuad Farmacol
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad Farmacol
NlmId: 16430420R
123:123
JrId: 33545
long title: Inter-exter
short title: Interexter
ISSN: 0245-9205
ISSN (Online): 
IsoAbbr: Interexter
NlmId: 17620430R
123:123
JrId: 33546
long title: Revista del practicante ...
short title: Rev Pract
ISSN: 1131-0243
ISSN (Online): 
IsoAbbr: Rev Pract
NlmId: 20230010R
123:123
JrId: 33547
long title: Revista farmaceutica de Cuba
short title: Rev Farm Cuba
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Farm Cuba
NlmId: 20230360R
123:123
JrId: 33548
long title: Soap and sanitary chemicals
short title: Soap Sanit Chem
ISSN: 0376-2610
ISSN (Online): 
IsoAbbr: Soap Sanit Chem
NlmId: 20810020R
123:123
JrId: 33550
long title: America clinica
short title: Am Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Am Clin
NlmId: 0370463
123:123
JrId: 33551
long title: Ars medici
short title: Ars Med
ISSN: 0004-2897
ISSN (Online): 
IsoAbbr: Ars Med
NlmId: 0372471
123:123
JrId: 33552
long title: Bayerisches Arzteblatt : amtliches Organ der Bayerischen Landesarztekammer und ihrer Bezirksvereine
short title: Bayer Aztebl
ISSN: 0005-7126
ISSN (Online): 
IsoAbbr: Bayer Aztebl
NlmId: 0372665
123:123
JrId: 33553
long title: The Dallas medical journal
short title: Dallas Med J
ISSN: 0011-586X
ISSN (Online): 
IsoAbbr: Dallas Med J
NlmId: 0373173
123:123
JrId: 33554
long title: Farmacevtisk revy
short title: Farm Revy
ISSN: 0014-8210
ISSN (Online): 
IsoAbbr: Farm Revy
NlmId: 0400667
123:123
JrId: 33555
long title: British journal of psychiatric social work
short title: Br J Psychiatr Soc Work
ISSN: 
ISSN (Online): 
IsoAbbr: Br J Psychiatr Soc Work
NlmId: 1265621
123:123
JrId: 33556
long title: ADA forecast
short title: ADA Forecast
ISSN: 0001-0847
ISSN (Online): 
IsoAbbr: ADA Forecast
NlmId: 7506508
123:123
JrId: 33557
long title: Bulletin of the Toronto East Medical Association
short title: Bull Tor East Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Tor East Med Assoc
NlmId: 7507046
123:123
JrId: 33558
long title: Dia medico uruguayo
short title: Dia Med Urug
ISSN: 
ISSN (Online): 
IsoAbbr: Dia Med Urug
NlmId: 9428396
123:123
JrId: 33559
long title: Annales de chimie--science des materiaux
short title: Ann Chimie Sci Materiaux
ISSN: 0151-9107
ISSN (Online): 
IsoAbbr: Ann Chimie Sci Materiaux
NlmId: 9875491
123:123
JrId: 33561
long title: Arztliche Monatshefte fur berufliche Fortbildung. Cahiers mensuels de medecine
short title: Arztl Monatshefte Berufl Fortbild
ISSN: 0365-639X
ISSN (Online): 
IsoAbbr: Arztl Monatshefte Berufl Fortbild
NlmId: 14640270R
123:123
JrId: 33562
long title: American review of Soviet medicine
short title: Am Rev Sov Med
ISSN: 
ISSN (Online): 
IsoAbbr: Am Rev Sov Med
NlmId: 14840620R
123:123
JrId: 33563
long title: Anales. Asociacion de Quimica y Farmacia del Uruguay
short title: An Asoc Quim Farm Uruguay
ISSN: 
ISSN (Online): 
IsoAbbr: An Asoc Quim Farm Uruguay
NlmId: 15330160R
123:123
JrId: 33564
long title: Ciba-Tijdschrift
short title: Ciba-Tijdschr
ISSN: 
ISSN (Online): 
IsoAbbr: Ciba-Tijdschr
NlmId: 15930250R
123:123
JrId: 33565
long title: Clinica odontoiatrica_ revista mensile di operativa dentaria, chirurgia orale, ortodontia e protesi
short title: Clin Odontoiatr Rev Mens Oper Dent Chir Orale Ortod Protesi
ISSN: 0366-6794
ISSN (Online): 
IsoAbbr: Clin Odontoiatr Rev Mens Oper Dent Chir Orale Ortod Protesi
NlmId: 16230340R
123:123
JrId: 33566
long title: Cancer news
short title: Cancer News
ISSN: 0008-5464
ISSN (Online): 
IsoAbbr: Cancer News
NlmId: 16030310R
123:123
JrId: 33567
long title: Deutsche dentistische Zeitschrift
short title: Dtsch Dent Z
ISSN: 
ISSN (Online): 
IsoAbbr: Dtsch Dent Z
NlmId: 16540120R
123:123
JrId: 33568
long title: E N E
short title: E N E
ISSN: 
ISSN (Online): 
IsoAbbr: E N E
NlmId: 16640610R
123:123
JrId: 33569
long title: Boletin. Veracruz, Mexico (City) Sanatorio "Dr. Nicandro L. Melo"
short title: Bol Veracruz Mexico
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Veracruz Mexico
NlmId: 21440570R
123:123
JrId: 33570
long title: California public health report. California. Dept. of Public Health
short title: Calif Public Health Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Calif Public Health Rep
NlmId: 22510290R
123:123
JrId: 33571
long title: Oto-rhino-laryngologia Danubiana
short title: Otorhinolaryngol Danub
ISSN: 
ISSN (Online): 
IsoAbbr: Otorhinolaryngol Danub
NlmId: 0022245
123:123
JrId: 33572
long title: Forschungen und Fortschritte_ Nachrichtenblatt der deutschen Wissenschaft und Technik
short title: Forsch Fortschr
ISSN: 
ISSN (Online): 
IsoAbbr: Forsch Fortschr
NlmId: 0154621
123:123
JrId: 33573
long title: Pro medico_ arztliches Referatenblatt
short title: Pro Med Arztl Ref
ISSN: 0032-907X
ISSN (Online): 
IsoAbbr: Pro Med Arztl Ref
NlmId: 0376435
123:123
JrId: 33574
long title: Revista de la Asociacion Bioquimica Argentina. Asociacion Bioquimica Argentina
short title: Rev Asoc Bioquim Argent
ISSN: 0004-4768
ISSN (Online): 
IsoAbbr: Rev Asoc Bioquim Argent
NlmId: 7505957
123:123
JrId: 33576
long title: Medicina (Universidad de los Andes)
short title: Med Bogota Colomb
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bogota Colomb
NlmId: 100927874
123:123
JrId: 33577
long title: Revista. Asociacion Medica Latinoamericana
short title: Rev Asoc Med Latinoam
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Asoc Med Latinoam
NlmId: 15330410R
123:123
JrId: 33578
long title: Proceedings of the annual meeting. Hawaiian Academy of Science, Honolulu
short title: Hawaii Acad Sci Honol
ISSN: 
ISSN (Online): 
IsoAbbr: Hawaii Acad Sci Honol
NlmId: 17240490R
123:123
JrId: 33579
long title: The Iowa dental bulletin
short title: Iowa Dent Bull
ISSN: 0021-048X
ISSN (Online): 
IsoAbbr: Iowa Dent Bull
NlmId: 17710060R
123:123
JrId: 33580
long title: The Journal of clinical nutrition
short title: J Clin Nutr
ISSN: 0095-9871
ISSN (Online): 1938-3215
IsoAbbr: J Clin Nutr
NlmId: 17840170R
123:123
JrId: 33581
long title: [Kosei kagaku] The Japanese journal of public health
short title: Kosei kagaku Jpn J Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: Kosei kagaku Jpn J Public Health
NlmId: 18210040R
123:123
JrId: 33582
long title: La Medicina italiana
short title: Med Ital
ISSN: 
ISSN (Online): 
IsoAbbr: Med Ital
NlmId: 18540620R
123:123
JrId: 33583
long title: New York University medical quarterly
short title: N Y Univ Med Q
ISSN: 0028-7903
ISSN (Online): 
IsoAbbr: N Y Univ Med Q
NlmId: 19110670R
123:123
JrId: 33584
long title: Noticias clinicas
short title: Not Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Not Clin
NlmId: 19220430R
123:123
JrId: 33585
long title: La Pediatria del medico pratico
short title: Pediatr Med Prat
ISSN: 0391-0393
ISSN (Online): 
IsoAbbr: Pediatr Med Prat
NlmId: 19530280R
123:123
JrId: 33586
long title: Noticiero medico espanol
short title: Not Med Esp
ISSN: 
ISSN (Online): 
IsoAbbr: Not Med Esp
NlmId: 19220460R
123:123
JrId: 33587
long title: Ophthalmologia ibero americana
short title: Ophthalmol Ibero Am
ISSN: 
ISSN (Online): 
IsoAbbr: Ophthalmol Ibero Am
NlmId: 19410400R
123:123
JrId: 33588
long title: Revista de psicologia general y aplicada
short title: Rev Psicol Gen Apl
ISSN: 0373-2002
ISSN (Online): 
IsoAbbr: Rev Psicol Gen Apl
NlmId: 20220360R
123:123
JrId: 33589
long title: Revista de sanidad de aeronautica
short title: Rev Sanid Aeronaut
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sanid Aeronaut
NlmId: 20220500R
123:123
JrId: 33590
long title: Revista de quimica y farmacia
short title: Rev Quim Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Quim Farm
NlmId: 20220440R
123:123
JrId: 33591
long title: Revista medica brasileira
short title: Rev Med Bras
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Bras
NlmId: 20240090R
123:123
JrId: 33592
long title: La Revista medica de Yucatan
short title: Rev Med Yucatan
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Yucatan
NlmId: 20240320R
123:123
JrId: 33593
long title: Rivista di biologia coloniale
short title: Riv Biol Coloniale
ISSN: 0370-3703
ISSN (Online): 
IsoAbbr: Riv Biol Coloniale
NlmId: 20420480R
123:123
JrId: 33594
long title: Revista panamericana de medicina y cirugia del torax
short title: Rev Panam Med Cir Torax
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Panam Med Cir Torax
NlmId: 20310300R
123:123
JrId: 33595
long title: Rivista di difesa sociale
short title: Riv Dif Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Dif Soc
NlmId: 20420520R
123:123
JrId: 33596
long title: Revue medicale de France
short title: Rev Med Fr
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Fr
NlmId: 20340180R
123:123
JrId: 33597
long title: Annales de medecine veterinaire
short title: Ann Med Vet
ISSN: 0003-4118
ISSN (Online): 
IsoAbbr: Ann Med Vet
NlmId: 0373073
123:123
JrId: 33598
long title: Der Wendepunkt im Leben und im Leiden
short title: Wendepunkt Leben Leiden
ISSN: 0043-2687
ISSN (Online): 
IsoAbbr: Wendepunkt Leben Leiden
NlmId: 0417404
123:123
JrId: 33599
long title: Vestnik ceskoslovenskych lekaru
short title: Vestn Ceskoslov Lekaru
ISSN: 0231-5157
ISSN (Online): 
IsoAbbr: Vestn Ceskoslov Lekaru
NlmId: 7901950
123:123
JrId: 33600
long title: Tabulae biologicae
short title: Tabulae Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Tabulae Biol
NlmId: 05110020R
123:123
JrId: 33601
long title: Anais de enfermagem
short title: An Enferm
ISSN: 
ISSN (Online): 
IsoAbbr: An Enferm
NlmId: 14920070R
123:123
JrId: 33602
long title: Journal. Institution of Sanitary Engineers, London
short title: J Inst Sanit Eng Lond
ISSN: 
ISSN (Online): 
IsoAbbr: J Inst Sanit Eng Lond
NlmId: 17620180R
123:123
JrId: 33603
long title: Jornal dos farmaceuticos
short title: J Farm
ISSN: 
ISSN (Online): 
IsoAbbr: J Farm
NlmId: 17810400R
123:123
JrId: 33604
long title: Lucina
short title: Lucina
ISSN: 1590-6353
ISSN (Online): 
IsoAbbr: Lucina
NlmId: 18340860R
123:123
JrId: 33605
long title: Odontoiatria e protesi dentaria
short title: Odontoiatr Protesi Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Odontoiatr Protesi Dent
NlmId: 19320100R
123:123
JrId: 33606
long title: Oncologia
short title: Oncol
ISSN: 
ISSN (Online): 
IsoAbbr: Oncol
NlmId: 19410020R
123:123
JrId: 33607
long title: Revista de sanidad
short title: Rev Sanid
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sanid
NlmId: 20220490R
123:123
JrId: 33608
long title: Rontgenpraxis_ Diagnostik, Rontgen-, Radium-, Lichttherapie
short title: Rontgenprax Diagn Rontgen Radium Lichtther
ISSN: 
ISSN (Online): 
IsoAbbr: Rontgenprax Diagn Rontgen Radium Lichtther
NlmId: 20430740R
123:123
JrId: 33609
long title: Sanitatswarte
short title: Sanitatswarte
ISSN: 
ISSN (Online): 
IsoAbbr: Sanitatswarte
NlmId: 20540470R
123:123
JrId: 33610
long title: Der Schweizer Optiker. L'Opticien suisse
short title: Schweiz Opt Opt Suisse
ISSN: 1420-0821
ISSN (Online): 
IsoAbbr: Schweiz Opt Opt Suisse
NlmId: 20630170R
123:123
JrId: 33611
long title: Anales. Sociedad de Biologia de Bogota
short title: Anal Soc Biol Bogota
ISSN: 
ISSN (Online): 
IsoAbbr: Anal Soc Biol Bogota
NlmId: 20810480R
123:123
JrId: 33612
long title: Boletim. Sociedade de Medicina e Cirurgia de Campinas
short title: Bol Soc Med Cir Camp
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Soc Med Cir Camp
NlmId: 20820470R
123:123
JrId: 33613
long title: Vegetarische bode
short title: Veg Bode
ISSN: 
ISSN (Online): 
IsoAbbr: Veg Bode
NlmId: 21440390R
123:123
JrId: 33614
long title: De Stethoscoop
short title: Stethosc
ISSN: 
ISSN (Online): 
IsoAbbr: Stethosc
NlmId: 21010420R
123:123
JrId: 33615
long title: Zeitschrift fur physikalische Therapie, Bader- und Klimaheilkunde
short title: Z Phys Ther Bader Klimanheikd
ISSN: 
ISSN (Online): 
IsoAbbr: Z Phys Ther Bader Klimanheikd
NlmId: 21810050R
123:123
JrId: 33616
long title: Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. 1. Abt. Medizinisch-hygienische Bakteriologie, Virusforschung und Parasitologie. Referate
short title: Zentralblatt Bakteriol Parasitenkd Infekt Hyg
ISSN: 
ISSN (Online): 
IsoAbbr: Zentralblatt Bakteriol Parasitenkd Infekt Hyg
NlmId: 59230420R
123:123
JrId: 33617
long title: Proteccion social
short title: Prot Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Prot Soc
NlmId: 0140451
123:123
JrId: 33618
long title: Journal. National Proctologic Association
short title: J Natl Proctol Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Natl Proctol Assoc
NlmId: 0375310
123:123
JrId: 33619
long title: The Middlesex Hospital journal
short title: Middx Hosp J
ISSN: 0026-3222
ISSN (Online): 
IsoAbbr: Middx Hosp J
NlmId: 0413710
123:123
JrId: 33620
long title: Ceara medico : orgao do Centro Medico Cearense
short title: Ceara Med
ISSN: 0100-4840
ISSN (Online): 
IsoAbbr: Ceara Med
NlmId: 8104953
123:123
JrId: 33621
long title: Boletin epidemiologico (Mexico City, Mexico)
short title: Bol Epidemiol (Mex City Mex)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Epidemiol (Mex City Mex)
NlmId: 9422437
123:123
JrId: 33622
long title: Boletin. Asociacion Medica de Santiago de los Caballeros
short title: Bol Asoc Med Santiago Caballer
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Asoc Med Santiago Caballer
NlmId: 15330340R
123:123
JrId: 33623
long title: Boletin de educacion fisica
short title: Bol Educ Fis (Santiago)
ISSN: 0716-3436
ISSN (Online): 
IsoAbbr: Bol Educ Fis (Santiago)
NlmId: 15630230R
123:123
JrId: 33624
long title: The Centaur of Alpha Kappa Kappa
short title: Centaur Alpha Kappa Kappa
ISSN: 
ISSN (Online): 
IsoAbbr: Centaur Alpha Kappa Kappa
NlmId: 16110090R
123:123
JrId: 33625
long title: Boletin ... Cuba. Cuerpo de la Policia Nacional. Seccion de Sanidad
short title: Bol Cuba Cuerpo Polic Nac
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Cuba Cuerpo Polic Nac
NlmId: 16430540R
123:123
JrId: 33626
long title: Folia gynaecologica
short title: Folia Gynaecol (1908)
ISSN: 1121-1199
ISSN (Online): 
IsoAbbr: Folia Gynaecol (1908)
NlmId: 16940300R
123:123
JrId: 33627
long title: Hospital and health management
short title: Hosp Health Manag
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Health Manag
NlmId: 17420260R
123:123
JrId: 33628
long title: Infortunistica e traumatologia del lavoro
short title: Infort Traumatol Lav
ISSN: 0390-9417
ISSN (Online): 
IsoAbbr: Infort Traumatol Lav
NlmId: 17610250R
123:123
JrId: 33629
long title: Journal. Michigan State Dental Society
short title: J Mich State Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Mich State Dent Soc
NlmId: 18710160R
123:123
JrId: 33630
long title: Modern treatment yearbook
short title: Mod Treat Yearb
ISSN: 
ISSN (Online): 
IsoAbbr: Mod Treat Yearb
NlmId: 18750030R
123:123
JrId: 33631
long title: Quarterly journal of pharmacy and pharmacology
short title: Q J Pharm Pharmacol
ISSN: 0370-2979
ISSN (Online): 
IsoAbbr: Q J Pharm Pharmacol
NlmId: 19940200R
123:123
JrId: 33632
long title: Quarterly review. British Red Cross Society
short title: Q Rev Br Red Cross Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Q Rev Br Red Cross Soc
NlmId: 20040130R
123:123
JrId: 33633
long title: Revista de medicina do Rio Grande do Sul
short title: Rev Med Rio Gd Sul
ISSN: 0482-5896
ISSN (Online): 
IsoAbbr: Rev Med Rio Gd Sul
NlmId: 20210260R
123:123
JrId: 33634
long title: Revue de l'ouie
short title: Rev Ouie
ISSN: 0048-7961
ISSN (Online): 
IsoAbbr: Rev Ouie
NlmId: 20320330R
123:123
JrId: 33635
long title: Boletim. Sao Paulo, Brazil (State) Reparticao de Aguas e Esgotos
short title: Bol Sao Paulo Braz State Reparticao Aguas Esgotos
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Sao Paulo Braz State Reparticao Aguas Esgotos
NlmId: 20610410R
123:123
JrId: 33636
long title: Revista. Sociedad Peruana de Protesis Dental y Maxilo-Facial, Lima
short title: Rev Soc Peru Protes Dent Maxilofac Lima
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Peru Protes Dent Maxilofac Lima
NlmId: 20820330R
123:123
JrId: 33637
long title: Stomatologia
short title: Stomatologia
ISSN: 
ISSN (Online): 
IsoAbbr: Stomatologia
NlmId: 21010680R
123:123
JrId: 33638
long title: Transactions. Western Surgical Association
short title: Trans West Surg Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Trans West Surg Assoc
NlmId: 21620510R
123:123
JrId: 33639
long title: Ernst Schering Foundation symposium proceedings
short title: Ernst Schering Found Symp Proc
ISSN: 
ISSN (Online): 
IsoAbbr: Ernst Schering Found Symp Proc
NlmId: 101312605
123:123
JrId: 33640
long title: The Biological review of the City College
short title: Biol Rev City Coll
ISSN: 
ISSN (Online): 
IsoAbbr: Biol Rev City Coll
NlmId: 0101241
123:123
JrId: 33641
long title: La Diagnosi_ rivista mensile di medicina pratica
short title: Diagnosi (Napoli)
ISSN: 
ISSN (Online): 
IsoAbbr: Diagnosi (Napoli)
NlmId: 0112274
123:123
JrId: 33642
long title: Atomes
short title: Atomes
ISSN: 
ISSN (Online): 
IsoAbbr: Atomes
NlmId: 0254724
123:123
JrId: 33643
long title: The Australian journal of science
short title: Aust J Sci
ISSN: 0365-3668
ISSN (Online): 
IsoAbbr: Aust J Sci
NlmId: 0263662
123:123
JrId: 33645
long title: Wilhelm Roux' Archiv fur Entwicklungsmechanik der Organismen
short title: Wilhelm Roux Arch Entwickl Mech Org
ISSN: 0043-5546
ISSN (Online): 
IsoAbbr: Wilhelm Roux Arch Entwickl Mech Org
NlmId: 7508795
123:123
JrId: 33646
long title: Chiropodist (Society of Chiropodists)
short title: Chiropodist (Lond)
ISSN: 0009-4706
ISSN (Online): 
IsoAbbr: Chiropodist (Lond)
NlmId: 9427242
123:123
JrId: 33648
long title: The British journal of psychology. General section
short title: Br J Psychol Gen Sect
ISSN: 0373-2460
ISSN (Online): 
IsoAbbr: Br J Psychol Gen Sect
NlmId: 101245095
123:123
JrId: 33649
long title: Bristol medico-chirurgical journal (1883)
short title: Bristol Med Chir J (1883)
ISSN: 0007-019X
ISSN (Online): 
IsoAbbr: Bristol Med Chir J (1883)
NlmId: 101281337
123:123
JrId: 33650
long title: Alexander Blain Hospital bulletin
short title: Alexander Blain Hosp Bull
ISSN: 0097-1820
ISSN (Online): 
IsoAbbr: Alexander Blain Hosp Bull
NlmId: 14720440R
123:123
JrId: 33651
long title: Boletin del Instituto Internacional Americano de Proteccion a la Infancia. Interamerican Children's Institute
short title: Bol Inst Int Am Prot Infanc
ISSN: 0366-1849
ISSN (Online): 
IsoAbbr: Bol Inst Int Am Prot Infanc
NlmId: 14820030R
123:123
JrId: 33652
long title: Bulletin. American Pharmaceutical Association. Committee on National Formulary
short title: Bull Am Pharm Assoc
ISSN: 0097-0506
ISSN (Online): 
IsoAbbr: Bull Am Pharm Assoc
NlmId: 14840210R
123:123
JrId: 33653
long title: Anais Azevedos
short title: An Azevedos
ISSN: 0003-2425
ISSN (Online): 
IsoAbbr: An Azevedos
NlmId: 14920050R
123:123
JrId: 33654
long title: Archiv fur innere Medizin
short title: Arch Inn Med
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Inn Med
NlmId: 15130230R
123:123
JrId: 33655
long title: Archivos brasileiros de medicina
short title: Arch Bras Med
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Bras Med
NlmId: 15230060R
123:123
JrId: 33656
long title: Anales. Ateneo de Clinica Quirurgica, Montevideo
short title: An Ateneo Clin Quir Montev
ISSN: 
ISSN (Online): 
IsoAbbr: An Ateneo Clin Quir Montev
NlmId: 15410040R
123:123
JrId: 33657
long title: Bulletin d'histologie appliquee et de technique microscopique
short title: Bull Histol Appl Tech Microsc
ISSN: 0366-4589
ISSN (Online): 
IsoAbbr: Bull Histol Appl Tech Microsc
NlmId: 15820060R
123:123
JrId: 33658
long title: Bulletin of venereal diseases
short title: Bull Vener Dis
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Vener Dis
NlmId: 15910050R
123:123
JrId: 33659
long title: Cahiers d'homeopathie et de therapeutique comparee
short title: Cah Homeopath Ther Comp
ISSN: 1141-0396
ISSN (Online): 
IsoAbbr: Cah Homeopath Ther Comp
NlmId: 16010370R
123:123
JrId: 33660
long title: The Dental gazette
short title: Dent Gaz
ISSN: 0265-1440
ISSN (Online): 
IsoAbbr: Dent Gaz
NlmId: 16520310R
123:123
JrId: 33661
long title: La Escuela de farmacia
short title: Esc Farm
ISSN: 0367-0341
ISSN (Online): 
IsoAbbr: Esc Farm
NlmId: 16810380R
123:123
JrId: 33662
long title: The Laboratory digest
short title: Lab Dig
ISSN: 0023-6799
ISSN (Online): 
IsoAbbr: Lab Dig
NlmId: 18230150R
123:123
JrId: 33663
long title: Revista. Lima. Universidad de San Marcos. Facultad de Farmacia y Bioquimica
short title: Rev Univ San Marcos Fac Farm Bioquim
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Univ San Marcos Fac Farm Bioquim
NlmId: 18330620R
123:123
JrId: 33664
long title: Bulletin of the University of Minnesota Hospitals and Minnesota Medical Foundation. Minnesota. University. Hospitals
short title: Bull Univ Minn Hosp Minn Med Found
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Univ Minn Hosp Minn Med Found
NlmId: 18730300R
123:123
JrId: 33665
long title: Revista chilena de neuro-psiquiatria
short title: Rev Chil Neuropsiquiatr
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Chil Neuropsiquiatr
NlmId: 20140270R
123:123
JrId: 33666
long title: Archivos. Sociedad de Estudios Clinicos de la Habana
short title: Arch Soc Estud Clin Habana
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Soc Estud Clin Habana
NlmId: 20810620R
123:123
JrId: 33667
long title: Texas cancer bulletin
short title: Tex Cancer Bull
ISSN: 0892-8290
ISSN (Online): 
IsoAbbr: Tex Cancer Bull
NlmId: 21130520R
123:123
JrId: 33668
long title: Man_ a monthly record of anthropological science
short title: Man (Lond)
ISSN: 0025-1496
ISSN (Online): 
IsoAbbr: Man (Lond)
NlmId: 0073340
123:123
JrId: 33669
long title: Journal of research of the National Bureau of Standards
short title: J Res Natl Bur Stand (1934)
ISSN: 0091-0635
ISSN (Online): 
IsoAbbr: J Res Natl Bur Stand (1934)
NlmId: 0364550
123:123
JrId: 33670
long title: Radiologia_ rassegna internazionale trimestrale di radiobiologia, radioterapia, radiodiagnostica, terapia fisica e fisica applicata alla medicina
short title: Radiologia (Roma)
ISSN: 0390-7759
ISSN (Online): 
IsoAbbr: Radiologia (Roma)
NlmId: 0401255
123:123
JrId: 33671
long title: Tegen de tuberculose
short title: Tegen Tuberc
ISSN: 0040-2125
ISSN (Online): 
IsoAbbr: Tegen Tuberc
NlmId: 0404555
123:123
JrId: 33672
long title: Journal of the Franklin Institute
short title: J Franklin Inst
ISSN: 0016-0032
ISSN (Online): 
IsoAbbr: J Franklin Inst
NlmId: 7503075
123:123
JrId: 33673
long title: Proceedings of the Royal Society of London. Series A, Mathematical and physical sciences
short title: Proc R Soc Lond A Math Phys Sci
ISSN: 0080-4630
ISSN (Online): 
IsoAbbr: Proc R Soc Lond A Math Phys Sci
NlmId: 7505888
123:123
JrId: 33674
long title: St. Luke's Hospital staff clinics bulletin
short title: St. Lukes Hosp Staff Clin Bull
ISSN: 
ISSN (Online): 
IsoAbbr: St. Lukes Hosp Staff Clin Bull
NlmId: 9429356
123:123
JrId: 33675
long title: School of Medicine. University of Southern California. School of Medicine
short title: Univ South Calif Bull Sch Med
ISSN: 
ISSN (Online): 
IsoAbbr: Univ South Calif Bull Sch Med
NlmId: 101144289
123:123
JrId: 33676
long title: The journal of the California State Dental Association and the Nevada State Dental Society
short title: J Calif State Dent Assoc Nev State Dent Soc
ISSN: 0099-4502
ISSN (Online): 
IsoAbbr: J Calif State Dent Assoc Nev State Dent Soc
NlmId: 16020250R
123:123
JrId: 33677
long title: NAPT bulletin
short title: NAPT Bull
ISSN: 
ISSN (Online): 
IsoAbbr: NAPT Bull
NlmId: 16130230R
123:123
JrId: 33678
long title: Higiene y salubridad
short title: Hig Salubr
ISSN: 
ISSN (Online): 
IsoAbbr: Hig Salubr
NlmId: 17340310R
123:123
JrId: 33679
long title: Hospital Council bulletin
short title: Hosp Counc Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Counc Bull
NlmId: 17420460R
123:123
JrId: 33681
long title: The Journal of criminal law and criminology, including the American journal of police science
short title: J Crim Law Criminol (1931)
ISSN: 0885-2731
ISSN (Online): 
IsoAbbr: J Crim Law Criminol (1931)
NlmId: 17910010R
123:123
JrId: 33682
long title: Maternita e infanzia
short title: Matern Infanz (1926)
ISSN: 1720-9579
ISSN (Online): 
IsoAbbr: Matern Infanz (1926)
NlmId: 18430600R
123:123
JrId: 33683
long title: Nature (Paris, France)
short title: Nature (Paris, France)
ISSN: 0369-3392
ISSN (Online): 
IsoAbbr: Nature (Paris, France)
NlmId: 18940010R
123:123
JrId: 33684
long title: Odontologo
short title: Odontologo (Belo Horizonte)
ISSN: 0104-1681
ISSN (Online): 
IsoAbbr: Odontologo (Belo Horizonte)
NlmId: 19320350R
123:123
JrId: 33685
long title: The Philippine medical world
short title: Philipp Med World
ISSN: 
ISSN (Online): 
IsoAbbr: Philipp Med World
NlmId: 19620380R
123:123
JrId: 33686
long title: Psiquis
short title: Psiquis (Mexico)
ISSN: 
ISSN (Online): 
IsoAbbr: Psiquis (Mexico)
NlmId: 19910070R
123:123
JrId: 33687
long title: La Puericulture
short title: Puericulture
ISSN: 
ISSN (Online): 
IsoAbbr: Puericulture
NlmId: 19930270R
123:123
JrId: 33688
long title: Revista de medicina e cirurgia de Sao Paulo
short title: Rev Med Cir Sao Paulo
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Cir Sao Paulo
NlmId: 20210270R
123:123
JrId: 33689
long title: Revista medica veracruzana
short title: Rev Med Veracruzana
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Veracruzana
NlmId: 20240530R
123:123
JrId: 33690
long title: Revista medico-quirurgica de Oriente
short title: Rev Med Quir Oriente
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Quir Oriente
NlmId: 20240600R
123:123
JrId: 33691
long title: Revista odontologica
short title: Rev Odontol (B Aires)
ISSN: 1514-1128
ISSN (Online): 
IsoAbbr: Rev Odontol (B Aires)
NlmId: 20310190R
123:123
JrId: 33692
long title: Revue coloniale de medecine & chirurgie
short title: Rev Coloniale Med Chir
ISSN: 1244-4014
ISSN (Online): 
IsoAbbr: Rev Coloniale Med Chir
NlmId: 20320220R
123:123
JrId: 33693
long title: Schweizerische Arztezeitung fur Standesfragen. Bulletin professionnel des medecins suisses. Bollettino dei medici svizzeri per interessi professionali
short title: Schweiz Arzteztg Standesfr
ISSN: 1423-0623
ISSN (Online): 
IsoAbbr: Schweiz Arzteztg Standesfr
NlmId: 20630190R
123:123
JrId: 33694
long title: Science illustrated
short title: Sci Illus
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Illus
NlmId: 20640100R
123:123
JrId: 33695
long title: Studi di medicina e chirurgia dello sport
short title: Studi Med Chir Sport
ISSN: 0371-3687
ISSN (Online): 
IsoAbbr: Studi Med Chir Sport
NlmId: 21020190R
123:123
JrId: 33696
long title: Sud-est medical
short title: Sudest Med
ISSN: 
ISSN (Online): 
IsoAbbr: Sudest Med
NlmId: 21030060R
123:123
JrId: 33697
long title: Sugestiones
short title: Sugestiones
ISSN: 
ISSN (Online): 
IsoAbbr: Sugestiones
NlmId: 21030140R
123:123
JrId: 33698
long title: L'Union medicale des praticiens francais
short title: Union Med Prat Francais
ISSN: 
ISSN (Online): 
IsoAbbr: Union Med Prat Francais
NlmId: 21410190R
123:123
JrId: 33699
long title: Proceedings of staff meeting. Tulsa, Okla. Hillcrest Memorial Hospital
short title: Proc Staff Meet Tulsa Okla Hillcrest Meml Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Staff Meet Tulsa Okla Hillcrest Meml Hosp
NlmId: 21340210R
123:123
JrId: 33700
long title: University of Western Ontario medical journal
short title: Univ West Ont Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Univ West Ont Med J
NlmId: 21350030R
123:123
JrId: 33701
long title: University Hospital bulletin
short title: Univ Hosp Bull
ISSN: 0199-9680
ISSN (Online): 
IsoAbbr: Univ Hosp Bull
NlmId: 21430030R
123:123
JrId: 33702
long title: West London medical journal
short title: West Lond Med J
ISSN: 
ISSN (Online): 
IsoAbbr: West Lond Med J
NlmId: 21620110R
123:123
JrId: 33703
long title: Villaclara medica
short title: Villaclara Med
ISSN: 
ISSN (Online): 
IsoAbbr: Villaclara Med
NlmId: 21520560R
123:123
JrId: 33704
long title: Annual review of clinical psychology
short title: Annu Rev Clin Psychol
ISSN: 1548-5943
ISSN (Online): 1548-5951
IsoAbbr: Annu Rev Clin Psychol
NlmId: 101235325
123:123
JrId: 33705
long title: Clinical journal of the American Society of Nephrology : CJASN
short title: Clin J Am Soc Nephrol
ISSN: 1555-9041
ISSN (Online): 1555-905X
IsoAbbr: Clin J Am Soc Nephrol
NlmId: 101271570
123:123
JrId: 33706
long title: Compendium (Yardley, PA)
short title: Compend Contin Educ Vet
ISSN: 1940-8307
ISSN (Online): 1940-8315
IsoAbbr: Compend Contin Educ Vet
NlmId: 101290247
123:123
JrId: 33707
long title: Nanomedicine (London, England)
short title: Nanomedicine (Lond)
ISSN: 1743-5889
ISSN (Online): 1748-6963
IsoAbbr: Nanomedicine (Lond)
NlmId: 101278111
123:123
JrId: 33708
long title: Nowiny lekarskie : organ Wydzialu Lekarskiego Towarzystwa Przyjaciol Nauk Posnanskiego
short title: Now Lekarskie Organ Wydz Lekarskiego Tow Przyj Nauk Posnanskiego
ISSN: 0860-7397
ISSN (Online): 
IsoAbbr: Now Lekarskie Organ Wydz Lekarskiego Tow Przyj Nauk Posnanskiego
NlmId: 0021114
123:123
JrId: 33709
long title: Practica medica
short title: Supl Pract Med
ISSN: 
ISSN (Online): 
IsoAbbr: Supl Pract Med
NlmId: 0023124
123:123
JrId: 33710
long title: Journal of education & psychology
short title: J Educ Psychol
ISSN: 0022-0590
ISSN (Online): 
IsoAbbr: J Educ Psychol
NlmId: 0047617
123:123
JrId: 33711
long title: The OALMA journal
short title: Oalma J
ISSN: 
ISSN (Online): 
IsoAbbr: Oalma J
NlmId: 0130310
123:123
JrId: 33712
long title: Westchester medical bulletin
short title: Westchest Med Bull
ISSN: 0098-4787
ISSN (Online): 
IsoAbbr: Westchest Med Bull
NlmId: 0422305
123:123
JrId: 33713
long title: Zeitschrift fur Stomatologie
short title: Z Stomatol (1921)
ISSN: 1012-4748
ISSN (Online): 
IsoAbbr: Z Stomatol (1921)
NlmId: 1271625
123:123
JrId: 33714
long title: The Quarterly bulletin of the Indiana University Medical Center
short title: Q Bull Indiana Univ Med Cent
ISSN: 0097-014X
ISSN (Online): 
IsoAbbr: Q Bull Indiana Univ Med Cent
NlmId: 7502661
123:123
JrId: 33715
long title: The Bulletin of the Virginia State Dental Association
short title: Bull Va State Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Va State Dent Assoc
NlmId: 7507050
123:123
JrId: 33716
long title: Monthly review - New York State Department of Labor, Division of Industrial Hygiene
short title: Mon Rev New York State Dep Labor Div Ind Hyg
ISSN: 0361-9346
ISSN (Online): 
IsoAbbr: Mon Rev New York State Dep Labor Div Ind Hyg
NlmId: 7600777
123:123
JrId: 33717
long title: Revista de medicina legal
short title: Rev Med Leg
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Leg
NlmId: 2984682R
123:123
JrId: 33718
long title: L'Attualita medica
short title: Attual Med
ISSN: 
ISSN (Online): 
IsoAbbr: Attual Med
NlmId: 15410390R
123:123
JrId: 33719
long title: O Biologico
short title: Biol
ISSN: 0366-0567
ISSN (Online): 
IsoAbbr: Biol
NlmId: 15610210R
123:123
JrId: 33720
long title: Boletin medico
short title: Bol Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Med
NlmId: 15640300R
123:123
JrId: 33721
long title: Christ Hospital medical bulletin
short title: Christ Hosp Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Christ Hosp Med Bull
NlmId: 16210080R
123:123
JrId: 33722
long title: The Crippled child
short title: Crippl Child
ISSN: 
ISSN (Online): 
IsoAbbr: Crippl Child
NlmId: 16430170R
123:123
JrId: 33723
long title: Criminalia
short title: Crim
ISSN: 0011-1368
ISSN (Online): 
IsoAbbr: Crim
NlmId: 16430120R
123:123
JrId: 33724
long title: Gaceta medica de occidente
short title: Gac Med Occidente
ISSN: 
ISSN (Online): 
IsoAbbr: Gac Med Occidente
NlmId: 17030450R
123:123
JrId: 33725
long title: Grenzgebiete der Medizin
short title: Grenzgeb Med
ISSN: 
ISSN (Online): 
IsoAbbr: Grenzgeb Med
NlmId: 17210420R
123:123
JrId: 33726
long title: Entomon_ internationale Zeitschrift fur die gesamte Insektenkunde
short title: Entomon Int Z Gesamte Insektenkunde
ISSN: 
ISSN (Online): 
IsoAbbr: Entomon Int Z Gesamte Insektenkunde
NlmId: 16740050R
123:123
JrId: 33727
long title: Health education journal
short title: Health Educ J
ISSN: 
ISSN (Online): 
IsoAbbr: Health Educ J
NlmId: 17320250R
123:123
JrId: 33728
long title: Het Groene en het Witte Kruis
short title: Groene Witte Kruis
ISSN: 
ISSN (Online): 
IsoAbbr: Groene Witte Kruis
NlmId: 17210430R
123:123
JrId: 33729
long title: The Jefferson-Hillman hospital bulletin
short title: Jefferson-Hillman Hosp Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Jefferson-Hillman Hosp Bull
NlmId: 17740380R
123:123
JrId: 33730
long title: Iowa State College journal of science
short title: Iowa State Coll J Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Iowa State Coll J Sci
NlmId: 17710130R
123:123
JrId: 33731
long title: Monitor de la farmacia y de la terapeutica
short title: Monit Farm Ter
ISSN: 0463-1536
ISSN (Online): 
IsoAbbr: Monit Farm Ter
NlmId: 18810080R
123:123
JrId: 33732
long title: Progressi di terapia
short title: Progress Ter
ISSN: 
ISSN (Online): 
IsoAbbr: Progress Ter
NlmId: 19840100R
123:123
JrId: 33733
long title: Revista de criminologia y policia cientifica
short title: Rev Criminol Polic Cient
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Criminol Polic Cient
NlmId: 20150230R
123:123
JrId: 33734
long title: La Revue du foie
short title: Rev Foie
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Foie
NlmId: 20330300R
123:123
JrId: 33735
long title: Revue francaise de serologie et de chimiotherapie
short title: Rev Francaise Serol Chimiother
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Francaise Serol Chimiother
NlmId: 20330359R
123:123
JrId: 33736
long title: Rivista di radiologia
short title: Riv Radiol
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Radiol
NlmId: 20420660R
123:123
JrId: 33737
long title: Science & technology in China
short title: Sci Technol China
ISSN: 0371-3342
ISSN (Online): 
IsoAbbr: Sci Technol China
NlmId: 20640070R
123:123
JrId: 33738
long title: Suddeutsche Apotheker-Zeitung
short title: Suddeutsch Apoth Ztg
ISSN: 
ISSN (Online): 
IsoAbbr: Suddeutsch Apoth Ztg
NlmId: 21030070R
123:123
JrId: 33739
long title: Tribuna farmaceutica
short title: Trib Farm
ISSN: 0371-6619
ISSN (Online): 
IsoAbbr: Trib Farm
NlmId: 21310180R
123:123
JrId: 33740
long title: St. Thomas's Hospital gazette
short title: St Thomas Hosp Gaz
ISSN: 0036-3200
ISSN (Online): 
IsoAbbr: St Thomas Hosp Gaz
NlmId: 7500333
123:123
JrId: 33744
long title: McGregor Clinic bulletin
short title: McGregor Clin Bull
ISSN: 
ISSN (Online): 
IsoAbbr: McGregor Clin Bull
NlmId: 18410310R
123:123
JrId: 33745
long title: Revista de medicina y cirugia
short title: Rev Med Cir
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Cir
NlmId: 20220090R
123:123
JrId: 33746
long title: Vida medica
short title: Vida Med
ISSN: 
ISSN (Online): 
IsoAbbr: Vida Med
NlmId: 21520170R
123:123
JrId: 33747
long title: Austral ecology
short title: 
ISSN: 1442-9985
ISSN (Online): 
IsoAbbr: Austral Ecol.
NlmId: 101313377
123:123
JrId: 33748
long title: Bulletin de l'Ordre des medecins
short title: Bull Ordre Med
ISSN: 0030-4565
ISSN (Online): 
IsoAbbr: Bull Ordre Med
NlmId: 7507009
123:123
JrId: 33749
long title: Die Naturheilkunde
short title: Naturheikunde
ISSN: 1423-7806
ISSN (Online): 
IsoAbbr: Naturheikunde
NlmId: 18940150R
123:123
JrId: 33750
long title: Bulletin. North Carolina Dental Society
short title: Bull N C Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull N C Dent Soc
NlmId: 19210610R
123:123
JrId: 33751
long title: Il Quaderno dell'ostetrica
short title: Quad Ostet
ISSN: 
ISSN (Online): 
IsoAbbr: Quad Ostet
NlmId: 19940110R
123:123
JrId: 33752
long title: Revue philosophique de la France et de l'etranger
short title: Rev Philos France Let
ISSN: 0035-3833
ISSN (Online): 
IsoAbbr: Rev Philos France Let
NlmId: 20340390R
123:123
JrId: 33753
long title: Wiener Zeitschrift fur praktische Psychologie
short title: Wien Z Prakt Psychol
ISSN: 
ISSN (Online): 
IsoAbbr: Wien Z Prakt Psychol
NlmId: 21620920R
123:123
JrId: 33754
long title: American professional pharmacist
short title: Am Prof Pharm
ISSN: 0096-0349
ISSN (Online): 
IsoAbbr: Am Prof Pharm
NlmId: 0216453
123:123
JrId: 33755
long title: The Australasian journal of pharmacy
short title: Australas J Pharm
ISSN: 0004-8399
ISSN (Online): 
IsoAbbr: Australas J Pharm
NlmId: 0322433
123:123
JrId: 33756
long title: Les Annales de medecine sociale
short title: Ann Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Med Soc
NlmId: 15010060R
123:123
JrId: 33757
long title: Archivos argentinos de kinesiologia_ kinesiterapia y kinefilaxia
short title: Arch Argent Kinesiol Kinesiter Kinefilax
ISSN: 0326-5595
ISSN (Online): 
IsoAbbr: Arch Argent Kinesiol Kinesiter Kinefilax
NlmId: 15220320R
123:123
JrId: 33758
long title: Hahnemann monthly
short title: Hahnemann Mon
ISSN: 
ISSN (Online): 
IsoAbbr: Hahnemann Mon
NlmId: 0011620
123:123
JrId: 33759
long title: Mikrochemie
short title: Mikrochemie
ISSN: 0369-0261
ISSN (Online): 
IsoAbbr: Mikrochemie
NlmId: 0017501
123:123
JrId: 33760
long title: Sciences
short title: Sciences
ISSN: 
ISSN (Online): 
IsoAbbr: Sciences
NlmId: 0026247
123:123
JrId: 33761
long title: Occupational psychology
short title: Occup Psychol
ISSN: 0029-7976
ISSN (Online): 
IsoAbbr: Occup Psychol
NlmId: 0412774
123:123
JrId: 33762
long title: Volksgesundheit (Bern, Switzerland)
short title: Volksgesundheit Bad Hombg
ISSN: 0042-8493
ISSN (Online): 
IsoAbbr: Volksgesundheit Bad Hombg
NlmId: 0413605
123:123
JrId: 33763
long title: Pharmazeutische Zeitung
short title: Pharm Ztg
ISSN: 0031-7136
ISSN (Online): 
IsoAbbr: Pharm Ztg
NlmId: 7806640
123:123
JrId: 33765
long title: Farmalecta
short title: Farmalecta
ISSN: 0325-8300
ISSN (Online): 
IsoAbbr: Farmalecta
NlmId: 16920430R
123:123
JrId: 33766
long title: Gesundheit und Wohlfahrt. Revue suisse d'hygiene
short title: Gesund Wohlfahrt
ISSN: 0367-4274
ISSN (Online): 
IsoAbbr: Gesund Wohlfahrt
NlmId: 17120620R
123:123
JrId: 33767
long title: Individual psychology bulletin
short title: Individ Psychol Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Individ Psychol Bull
NlmId: 17540450R
123:123
JrId: 33768
long title: Staff bulletin. Easton, Pa. Hospital
short title: Staff Bull Easton Hosp (Easton, Pa.)
ISSN: 
ISSN (Online): 
IsoAbbr: Staff Bull Easton Hosp (Easton, Pa.)
NlmId: 16650050R
123:123
JrId: 33769
long title: Journal. Kansas City (Mo.) Southwest Clinical Society
short title: J Kans City Mo Southwest Clin Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Kans City Mo Southwest Clin Soc
NlmId: 18110710R
123:123
JrId: 33770
long title: The Medical comment
short title: Med Comment
ISSN: 
ISSN (Online): 
IsoAbbr: Med Comment
NlmId: 18510510R
123:123
JrId: 33771
long title: The Mouth mirror
short title: Mouth Mirror
ISSN: 
ISSN (Online): 
IsoAbbr: Mouth Mirror
NlmId: 18830640R
123:123
JrId: 33772
long title: Occupations_ the vocational guidance journal
short title: Occupations
ISSN: 
ISSN (Online): 
IsoAbbr: Occupations
NlmId: 19310680R
123:123
JrId: 33773
long title: Journal. Omaha Mid-West Clinical Society
short title: J Omaha Midwest Clin Soc
ISSN: 
ISSN (Online): 
IsoAbbr: J Omaha Midwest Clin Soc
NlmId: 19330960R
123:123
JrId: 33774
long title: [Jika shinryo] Journal for pediatric praxis
short title: Jika Shinryo
ISSN: 
ISSN (Online): 
IsoAbbr: Jika Shinryo
NlmId: 20730870R
123:123
JrId: 33775
long title: Surgical staff seminars. United States. Veterans Administration. Hospital, Minneapolis
short title: Surg Staff Semin U S Veterans Adm Hosp Minneap
ISSN: 
ISSN (Online): 
IsoAbbr: Surg Staff Semin U S Veterans Adm Hosp Minneap
NlmId: 21420750R
123:123
JrId: 33776
long title: Bulletin. Institut national d'hygiene (France)
short title: Bull Inst Natl Hyg
ISSN: 0366-0443
ISSN (Online): 
IsoAbbr: Bull Inst Natl Hyg
NlmId: 23130530R
123:123
JrId: 33778
long title: Chemistry Central journal
short title: Chem Cent J
ISSN: 
ISSN (Online): 1752-153X
IsoAbbr: Chem Cent J
NlmId: 101314213
123:123
JrId: 33779
long title: British educational research journal
short title: Br Educ Res J
ISSN: 0141-1926
ISSN (Online): 1469-3518
IsoAbbr: Br Educ Res J
NlmId: 9885133
123:123
JrId: 33780
long title: Bilingualism (Cambridge, England)
short title: Biling (Camb Engl)
ISSN: 1366-7289
ISSN (Online): 
IsoAbbr: Biling (Camb Engl)
NlmId: 101314316
123:123
JrId: 33781
long title: Brain structure & function
short title: Brain Struct Funct
ISSN: 1863-2653
ISSN (Online): 1863-2661
IsoAbbr: Brain Struct Funct
NlmId: 101282001
123:123
JrId: 33783
long title: Warasan wichai witthayasat kanphaet = Thai journal of health research
short title: Warasan Wichai Witthayasat Kanphaet
ISSN: 0857-4421
ISSN (Online): 
IsoAbbr: Warasan Wichai Witthayasat Kanphaet
NlmId: 9884812
123:123
JrId: 33784
long title: Central European journal of biology
short title: Cent Eur J Biol
ISSN: 1895-104X
ISSN (Online): 1644-3632
IsoAbbr: Cent Eur J Biol
NlmId: 101314734
123:123
JrId: 33786
long title: Recent patents on anti-cancer drug discovery
short title: Recent Pat Anticancer Drug Discov
ISSN: 1574-8928
ISSN (Online): 2212-3970
IsoAbbr: Recent Pat Anticancer Drug Discov
NlmId: 101266081
123:123
JrId: 33787
long title: Journal of the International Society of Sports Nutrition
short title: J Int Soc Sports Nutr
ISSN: 
ISSN (Online): 1550-2783
IsoAbbr: J Int Soc Sports Nutr
NlmId: 101234168
123:123
JrId: 33789
long title: Plant viruses
short title: Plant Viruses
ISSN: 1749-6209
ISSN (Online): 1749-6217
IsoAbbr: Plant Viruses
NlmId: 101315765
123:123
JrId: 33791
long title: Plastic and reconstructive surgery and the transplantation bulletin
short title: Plast Reconstr Surg Transplant Bull
ISSN: 0096-8501
ISSN (Online): 
IsoAbbr: Plast Reconstr Surg Transplant Bull
NlmId: 101243645
123:123
JrId: 33792
long title: Journal of contemporary criminal justice
short title: J Contemp Crim Justice
ISSN: 1043-9862
ISSN (Online): 1552-5406
IsoAbbr: J Contemp Crim Justice
NlmId: 101314391
123:123
JrId: 33793
long title: Journal of early childhood and infant psychology
short title: J Early Child Infant Psychol
ISSN: 1554-6144
ISSN (Online): 
IsoAbbr: J Early Child Infant Psychol
NlmId: 101264360
123:123
JrId: 33794
long title: Applied developmental science
short title: Appl Dev Sci
ISSN: 1088-8691
ISSN (Online): 1532-480X
IsoAbbr: Appl Dev Sci
NlmId: 9890994
123:123
JrId: 33795
long title: Current hepatitis reports
short title: Curr Hepat Rep
ISSN: 1540-3416
ISSN (Online): 1541-0706
IsoAbbr: Curr Hepat Rep
NlmId: 101172422
123:123
JrId: 33796
long title: International journal of behavioral and consultation therapy
short title: Int J Behav Consult Ther
ISSN: 
ISSN (Online): 1555-7855
IsoAbbr: Int J Behav Consult Ther
NlmId: 101314394
123:123
JrId: 33797
long title: New journal of physics
short title: New J Phys
ISSN: 1367-2630
ISSN (Online): 
IsoAbbr: New J Phys
NlmId: 101314392
123:123
JrId: 33798
long title: American journal of health education / American Alliance for Health, Physical Education, Recreation, and Dance
short title: Am J Health Educ
ISSN: 
ISSN (Online): 
IsoAbbr: Am J Health Educ
NlmId: 101090650
123:123
JrId: 33799
long title: Current neuropharmacology
short title: Curr Neuropharmacol
ISSN: 1570-159X
ISSN (Online): 1875-6190
IsoAbbr: Curr Neuropharmacol
NlmId: 101157239
123:123
JrId: 33800
long title: Contemporary gerontology
short title: Contemp Gerontol
ISSN: 1069-0840
ISSN (Online): 
IsoAbbr: Contemp Gerontol
NlmId: 9431303
123:123
JrId: 33801
long title: Motivation and emotion
short title: Motiv Emot
ISSN: 0146-7239
ISSN (Online): 
IsoAbbr: Motiv Emot
NlmId: 7702681
123:123
JrId: 33802
long title: Optical engineering (Redondo Beach, Calif.)
short title: Opt Eng
ISSN: 0091-3286
ISSN (Online): 
IsoAbbr: Opt Eng
NlmId: 9878698
123:123
JrId: 33803
long title: Hispanic health care international : the official journal of the National Association of Hispanic Nurses
short title: Hisp Health Care Int
ISSN: 1540-4153
ISSN (Online): 
IsoAbbr: Hisp Health Care Int
NlmId: 101150304
123:123
JrId: 33804
long title: Bioremediation journal
short title: Bioremediat J
ISSN: 1088-9868
ISSN (Online): 1547-6529
IsoAbbr: Bioremediat J
NlmId: 9891223
123:123
JrId: 33805
long title: World health & population
short title: World Health Popul
ISSN: 
ISSN (Online): 1718-3340
IsoAbbr: World Health Popul
NlmId: 101307691
123:123
JrId: 33806
long title: International journal of stress management
short title: Int J Stress Manag
ISSN: 1072-5245
ISSN (Online): 
IsoAbbr: Int J Stress Manag
NlmId: 9421570
123:123
JrId: 33807
long title: Computer aided design
short title: Comput Aided Des
ISSN: 0010-4485
ISSN (Online): 
IsoAbbr: Comput Aided Des
NlmId: 9879524
123:123
JrId: 33808
long title: Journal of magnetism and magnetic materials
short title: J Magn Magn Mater
ISSN: 0304-8853
ISSN (Online): 
IsoAbbr: J Magn Magn Mater
NlmId: 101314425
123:123
JrId: 33809
long title: Language sciences (Oxford, England)
short title: Lang Sci
ISSN: 0388-0001
ISSN (Online): 
IsoAbbr: Lang Sci
NlmId: 9015486
123:123
JrId: 33810
long title: Research and practice in Alzheimer's disease
short title: Res Pract Alzheimers Dis
ISSN: 1284-8360
ISSN (Online): 
IsoAbbr: Res Pract Alzheimers Dis
NlmId: 9815811
123:123
JrId: 33811
long title: Journal of social work education
short title: J Soc Work Educ
ISSN: 1043-7797
ISSN (Online): 
IsoAbbr: J Soc Work Educ
NlmId: 9886718
123:123
JrId: 33812
long title: Computers & structures
short title: Comput Struct
ISSN: 0045-7949
ISSN (Online): 
IsoAbbr: Comput Struct
NlmId: 101314430
123:123
JrId: 33813
long title: International journal of osteopathic medicine : IJOM
short title: Int J Osteopath Med
ISSN: 1746-0689
ISSN (Online): 
IsoAbbr: Int J Osteopath Med
NlmId: 101273115
123:123
JrId: 33814
long title: Engineering fracture mechanics
short title: Eng Fract Mech
ISSN: 0013-7944
ISSN (Online): 
IsoAbbr: Eng Fract Mech
NlmId: 101314435
123:123
JrId: 33815
long title: Seminars in spine surgery
short title: Semin Spine Surg
ISSN: 1040-7383
ISSN (Online): 
IsoAbbr: Semin Spine Surg
NlmId: 8917639
123:123
JrId: 33816
long title: The journal of men's health & gender : the official journal of the International Society for Men's Health & Gender
short title: J Mens Health Gend
ISSN: 1571-8913
ISSN (Online): 
IsoAbbr: J Mens Health Gend
NlmId: 101220158
123:123
JrId: 33817
long title: Influenza and other respiratory viruses
short title: Influenza Other Respi Viruses
ISSN: 1750-2640
ISSN (Online): 1750-2659
IsoAbbr: Influenza Other Respi Viruses
NlmId: 101304007
123:123
JrId: 33818
long title: Journal of clinical lipidology
short title: J Clin Lipidol
ISSN: 1933-2874
ISSN (Online): 
IsoAbbr: J Clin Lipidol
NlmId: 101300157
123:123
JrId: 33819
long title: Update on cancer therapeutics
short title: Update Cancer Ther
ISSN: 
ISSN (Online): 1872-115X
IsoAbbr: Update Cancer Ther
NlmId: 101314438
123:123
JrId: 33820
long title: Journal of neuroimmune pharmacology : the official journal of the Society on NeuroImmune Pharmacology
short title: J Neuroimmune Pharmacol
ISSN: 1557-1890
ISSN (Online): 1557-1904
IsoAbbr: J Neuroimmune Pharmacol
NlmId: 101256586
123:123
JrId: 33821
long title: Optics and lasers in engineering
short title: Opt Lasers Eng
ISSN: 0143-8166
ISSN (Online): 
IsoAbbr: Opt Lasers Eng
NlmId: 101314440
123:123
JrId: 33822
long title: Synthetic communications
short title: Synth Commun
ISSN: 0039-7911
ISSN (Online): 1532-2432
IsoAbbr: Synth Commun
NlmId: 9881090
123:123
JrId: 33823
long title: Computational statistics
short title: Comput Stat
ISSN: 0943-4062
ISSN (Online): 
IsoAbbr: Comput Stat
NlmId: 101314441
123:123
JrId: 33824
long title: Statistical modelling
short title: Stat Modelling
ISSN: 1471-082X
ISSN (Online): 
IsoAbbr: Stat Modelling
NlmId: 101314442
123:123
JrId: 33825
long title: Expert review of ophthalmology
short title: Expert Rev Ophthalmol
ISSN: 1746-9899
ISSN (Online): 
IsoAbbr: Expert Rev Ophthalmol
NlmId: 101278197
123:123
JrId: 33826
long title: Innovations (Philadelphia, Pa.)
short title: Innovations (Phila)
ISSN: 1556-9845
ISSN (Online): 1559-0879
IsoAbbr: Innovations (Phila)
NlmId: 101257528
123:123
JrId: 33828
long title: Eplasty
short title: Eplasty
ISSN: 
ISSN (Online): 1937-5719
IsoAbbr: Eplasty
NlmId: 101316107
123:123
JrId: 33831
long title: Cahiers d'histoire (Espaces Marx (Association))
short title: Cah Hist Espaces Marx Assoc
ISSN: 1271-6669
ISSN (Online): 
IsoAbbr: Cah Hist Espaces Marx Assoc
NlmId: 101312148
123:123
JrId: 33832
long title: Bulletin of the Royal Institute for Inter-Faith Studies
short title: Bull R Inst Inter Faith Stud
ISSN: 1466-2361
ISSN (Online): 
IsoAbbr: Bull R Inst Inter Faith Stud
NlmId: 101312154
123:123
JrId: 33833
long title: Asian anthropology
short title: Asian Anthropol
ISSN: 1683-478X
ISSN (Online): 
IsoAbbr: Asian Anthropol
NlmId: 101312161
123:123
JrId: 33834
long title: Bollettino dell'Archivio per la storia del movimento sociale cattolico in Italia
short title: Boll Arch Stor Mov Soc Cattol Ital
ISSN: 0390-8240
ISSN (Online): 
IsoAbbr: Boll Arch Stor Mov Soc Cattol Ital
NlmId: 101312156
123:123
JrId: 33835
long title: Australasian historical archaeology : journal of the Australasian Society for Historical Archaeology
short title: Australas Hist Archaeol
ISSN: 1322-9214
ISSN (Online): 
IsoAbbr: Australas Hist Archaeol
NlmId: 101312158
123:123
JrId: 33836
long title: Acta Universitatis Carolinae. Historia Universitatis Carolinae Pragensis. Univerzita Karlova
short title: Acta Univ Carol Univerzita Karlov
ISSN: 0323-0562
ISSN (Online): 
IsoAbbr: Acta Univ Carol Univerzita Karlov
NlmId: 101312167
123:123
JrId: 33837
long title: Africa : notiziario dell'Associazione fra le imprese italiane in Africa
short title: Africa (Roma)
ISSN: 0001-9747
ISSN (Online): 
IsoAbbr: Africa (Roma)
NlmId: 101312170
123:123
JrId: 33838
long title: Ajalooline ajakiri (Tartu, Estonia : 1998)
short title: Ajalooline Ajak
ISSN: 1406-3859
ISSN (Online): 
IsoAbbr: Ajalooline Ajak
NlmId: 101312172
123:123
JrId: 33839
long title: British journal for the history of philosophy : BJHP : the journal of the British Society for the History of Philosophy
short title: Br J Hist Philos
ISSN: 0960-8788
ISSN (Online): 
IsoAbbr: Br J Hist Philos
NlmId: 101312174
123:123
JrId: 33840
long title: World development
short title: World Dev
ISSN: 0305-750X
ISSN (Online): 
IsoAbbr: World Dev
NlmId: 9878856
123:123
JrId: 33841
long title: Speech communication
short title: Speech Commun
ISSN: 0167-6393
ISSN (Online): 
IsoAbbr: Speech Commun
NlmId: 8309707
123:123
JrId: 33842
long title: Physical therapy in sport : official journal of the Association of Chartered Physiotherapists in Sports Medicine
short title: Phys Ther Sport
ISSN: 1466-853X
ISSN (Online): 1873-1600
IsoAbbr: Phys Ther Sport
NlmId: 100940513
123:123
JrId: 33843
long title: Computational intelligence and neuroscience
short title: Comput Intell Neurosci
ISSN: 1687-5265
ISSN (Online): 1687-5273
IsoAbbr: Comput Intell Neurosci
NlmId: 101279357
123:123
JrId: 33844
long title: International journal of public health
short title: Int J Public Health
ISSN: 1661-8556
ISSN (Online): 1661-8564
IsoAbbr: Int J Public Health
NlmId: 101304551
123:123
JrId: 33845
long title: Biotechnology for biofuels
short title: Biotechnol Biofuels
ISSN: 
ISSN (Online): 1754-6834
IsoAbbr: Biotechnol Biofuels
NlmId: 101316935
123:123
JrId: 33847
long title: BMC proceedings
short title: BMC Proc
ISSN: 
ISSN (Online): 1753-6561
IsoAbbr: BMC Proc
NlmId: 101316936
123:123
JrId: 33848
long title: Plastic and reconstructive surgery (1946)
short title: Plast Reconstr Surg (1946)
ISSN: 1075-1270
ISSN (Online): 
IsoAbbr: Plast Reconstr Surg (1946)
NlmId: 101243648
123:123
JrId: 33849
long title: Forensic science international. Genetics
short title: Forensic Sci Int Genet
ISSN: 1872-4973
ISSN (Online): 1878-0326
IsoAbbr: Forensic Sci Int Genet
NlmId: 101317016
123:123
JrId: 33850
long title: Southern medicine and surgery
short title: South Med Surg
ISSN: 0099-5754
ISSN (Online): 
IsoAbbr: South Med Surg
NlmId: 20920620R
123:123
JrId: 33851
long title: PLoS neglected tropical diseases
short title: PLoS Negl Trop Dis
ISSN: 1935-2727
ISSN (Online): 1935-2735
IsoAbbr: PLoS Negl Trop Dis
NlmId: 101291488
123:123
JrId: 33854
long title: Anales de medicina y cirugia
short title: An Med Cir
ISSN: 
ISSN (Online): 
IsoAbbr: An Med Cir
NlmId: 0376313
123:123
JrId: 33855
long title: Progress in polymer science
short title: Prog Polym Sci
ISSN: 0079-6700
ISSN (Online): 
IsoAbbr: Prog Polym Sci
NlmId: 0361046
123:123
JrId: 33856
long title: Carbohydrate polymers
short title: Carbohydr Polym
ISSN: 0144-8617
ISSN (Online): 1879-1344
IsoAbbr: Carbohydr Polym
NlmId: 8307156
123:123
JrId: 33857
long title: Seminars in colon & rectal surgery
short title: Semin Colon Rectal Surg
ISSN: 1043-1489
ISSN (Online): 
IsoAbbr: Semin Colon Rectal Surg
NlmId: 9009113
123:123
JrId: 33858
long title: Techniques in regional anesthesia & pain management
short title: Tech Reg Anesth Pain Manag
ISSN: 1084-208X
ISSN (Online): 
IsoAbbr: Tech Reg Anesth Pain Manag
NlmId: 9709712
123:123
JrId: 33859
long title: Journal of computational physics
short title: J Comput Phys
ISSN: 0021-9991
ISSN (Online): 
IsoAbbr: J Comput Phys
NlmId: 9883524
123:123
JrId: 33860
long title: Electrochemistry communications
short title: Electrochem commun
ISSN: 1388-2481
ISSN (Online): 
IsoAbbr: Electrochem commun
NlmId: 100889074
123:123
JrId: 33861
long title: Journal of phonetics
short title: J Phon
ISSN: 0095-4470
ISSN (Online): 
IsoAbbr: J Phon
NlmId: 101135037
123:123
JrId: 33862
long title: Metabolic syndrome and related disorders
short title: Metab Syndr Relat Disord
ISSN: 1540-4196
ISSN (Online): 1557-8518
IsoAbbr: Metab Syndr Relat Disord
NlmId: 101150318
123:123
JrId: 33863
long title: Journal of neurological sciences (Turkish)
short title: J Neurol Sci Turk
ISSN: 
ISSN (Online): 1302-1664
IsoAbbr: J Neurol Sci Turk
NlmId: 101208459
123:123
JrId: 33864
long title: Photodiagnosis and photodynamic therapy
short title: Photodiagnosis Photodyn Ther
ISSN: 1572-1000
ISSN (Online): 1873-1597
IsoAbbr: Photodiagnosis Photodyn Ther
NlmId: 101226123
123:123
JrId: 33865
long title: Prevention and control : the official journal of the World Heart Federation
short title: Prev Control
ISSN: 1573-2088
ISSN (Online): 
IsoAbbr: Prev Control
NlmId: 101233147
123:123
JrId: 33866
long title: Sleep medicine clinics
short title: Sleep Med Clin
ISSN: 1556-407X
ISSN (Online): 1556-4088
IsoAbbr: Sleep Med Clin
NlmId: 101271531
123:123
JrId: 33867
long title: Future lipidology
short title: Future Lipidol
ISSN: 1746-0875
ISSN (Online): 1746-0883
IsoAbbr: Future Lipidol
NlmId: 101281726
123:123
JrId: 33868
long title: Journal of diabetes science and technology
short title: J Diabetes Sci Technol
ISSN: 
ISSN (Online): 1932-2968
IsoAbbr: J Diabetes Sci Technol
NlmId: 101306166
123:123
JrId: 33869
long title: Biomedical signal processing and control
short title: Biomed Signal Process Control
ISSN: 1746-8094
ISSN (Online): 
IsoAbbr: Biomed Signal Process Control
NlmId: 101317299
123:123
JrId: 33870
long title: International journal of intercultural relations : IJIR
short title: Int J Intercult Relat
ISSN: 0147-1767
ISSN (Online): 
IsoAbbr: Int J Intercult Relat
NlmId: 101317301
123:123
JrId: 33871
long title: Applied mathematics letters
short title: Appl Math Lett
ISSN: 0893-9659
ISSN (Online): 
IsoAbbr: Appl Math Lett
NlmId: 101317302
123:123
JrId: 33872
long title: Journal of differential equations
short title: J Differ Equ
ISSN: 0022-0396
ISSN (Online): 
IsoAbbr: J Differ Equ
NlmId: 101317306
123:123
JrId: 33873
long title: Statistics & probability letters
short title: Stat Probab Lett
ISSN: 0167-7152
ISSN (Online): 
IsoAbbr: Stat Probab Lett
NlmId: 101317307
123:123
JrId: 33874
long title: International journal of fatigue
short title: Int J Fatigue
ISSN: 0142-1123
ISSN (Online): 
IsoAbbr: Int J Fatigue
NlmId: 101317308
123:123
JrId: 33877
long title: Brain cell biology
short title: Brain Cell Biol
ISSN: 1559-7105
ISSN (Online): 1559-7113
IsoAbbr: Brain Cell Biol
NlmId: 101272887
123:123
JrId: 33878
long title: The Journal of hand surgery, European volume
short title: J Hand Surg Eur Vol
ISSN: 1753-1934
ISSN (Online): 2043-6289
IsoAbbr: J Hand Surg Eur Vol
NlmId: 101315820
123:123
JrId: 33879
long title: International archives of medicine
short title: Int Arch Med
ISSN: 
ISSN (Online): 1755-7682
IsoAbbr: Int Arch Med
NlmId: 101317943
123:123
JrId: 33880
long title: Molecular cytogenetics
short title: Mol Cytogenet
ISSN: 
ISSN (Online): 1755-8166
IsoAbbr: Mol Cytogenet
NlmId: 101317942
123:123
JrId: 33881
long title: Current opinion in endocrinology, diabetes, and obesity
short title: Curr Opin Endocrinol Diabetes Obes
ISSN: 1752-296X
ISSN (Online): 1752-2978
IsoAbbr: Curr Opin Endocrinol Diabetes Obes
NlmId: 101308636
123:123
JrId: 33882
long title: Cardiovascular journal of Africa
short title: Cardiovasc J Afr
ISSN: 1995-1892
ISSN (Online): 1680-0745
IsoAbbr: Cardiovasc J Afr
NlmId: 101313864
123:123
JrId: 33883
long title: WormBook : the online review of C. elegans biology
short title: WormBook
ISSN: 
ISSN (Online): 1551-8507
IsoAbbr: WormBook
NlmId: 101303985
123:123
JrId: 33884
long title: Current protocols in molecular biology / edited by Frederick M. Ausubel ... [et al.]
short title: Curr Protoc Mol Biol
ISSN: 1934-3639
ISSN (Online): 1934-3647
IsoAbbr: Curr Protoc Mol Biol
NlmId: 8908160
123:123
JrId: 33885
long title: Current protocols in cell biology / editorial board, Juan S. Bonifacino ... [et al.]
short title: Curr Protoc Cell Biol
ISSN: 1934-2500
ISSN (Online): 1934-2616
IsoAbbr: Curr Protoc Cell Biol
NlmId: 101287856
123:123
JrId: 33888
long title: Annual review of pathology
short title: Annu Rev Pathol
ISSN: 1553-4006
ISSN (Online): 1553-4014
IsoAbbr: Annu Rev Pathol
NlmId: 101275111
123:123
JrId: 33889
long title: Anxiety, stress, and coping
short title: Anxiety Stress Coping
ISSN: 1061-5806
ISSN (Online): 1477-2205
IsoAbbr: Anxiety Stress Coping
NlmId: 9212242
123:123
JrId: 33890
long title: Arthropod structure & development
short title: Arthropod Struct Dev
ISSN: 1467-8039
ISSN (Online): 1873-5495
IsoAbbr: Arthropod Struct Dev
NlmId: 100972232
123:123
JrId: 33891
long title: Current diabetes reviews
short title: Curr Diabetes Rev
ISSN: 1573-3998
ISSN (Online): 1875-6417
IsoAbbr: Curr Diabetes Rev
NlmId: 101253260
123:123
JrId: 33892
long title: Current stem cell research & therapy
short title: Curr Stem Cell Res Ther
ISSN: 1574-888X
ISSN (Online): 
IsoAbbr: Curr Stem Cell Res Ther
NlmId: 101272517
123:123
JrId: 33893
long title: International journal of bioinformatics research and applications
short title: Int J Bioinform Res Appl
ISSN: 1744-5485
ISSN (Online): 1744-5493
IsoAbbr: Int J Bioinform Res Appl
NlmId: 101253758
123:123
JrId: 33894
long title: International journal of electronic healthcare
short title: Int J Electron Healthc
ISSN: 1741-8453
ISSN (Online): 1741-8461
IsoAbbr: Int J Electron Healthc
NlmId: 101227192
123:123
JrId: 33895
long title: Journal of cancer research and therapeutics
short title: J Cancer Res Ther
ISSN: 0973-1482
ISSN (Online): 1998-4138
IsoAbbr: J Cancer Res Ther
NlmId: 101249598
123:123
JrId: 33896
long title: Journal of clinical neuromuscular disease
short title: J Clin Neuromuscul Dis
ISSN: 1522-0443
ISSN (Online): 1537-1611
IsoAbbr: J Clin Neuromuscul Dis
NlmId: 100887391
123:123
JrId: 33897
long title: Journal of medical toxicology : official journal of the American College of Medical Toxicology
short title: J Med Toxicol
ISSN: 1556-9039
ISSN (Online): 1937-6995
IsoAbbr: J Med Toxicol
NlmId: 101284598
123:123
JrId: 33898
long title: Journal of social work in disability & rehabilitation
short title: J Soc Work Disabil Rehabil
ISSN: 1536-710X
ISSN (Online): 1536-7118
IsoAbbr: J Soc Work Disabil Rehabil
NlmId: 101132991
123:123
JrId: 33899
long title: Journal of tissue engineering and regenerative medicine
short title: J Tissue Eng Regen Med
ISSN: 1932-6254
ISSN (Online): 1932-7005
IsoAbbr: J Tissue Eng Regen Med
NlmId: 101308490
123:123
JrId: 33901
long title: Oral and maxillofacial surgery clinics of North America
short title: Oral Maxillofac Surg Clin North Am
ISSN: 1042-3699
ISSN (Online): 1558-1365
IsoAbbr: Oral Maxillofac Surg Clin North Am
NlmId: 9001454
123:123
JrId: 33902
long title: Recent patents on anti-infective drug discovery
short title: Recent Pat Antiinfect Drug Discov
ISSN: 1574-891X
ISSN (Online): 
IsoAbbr: Recent Pat Antiinfect Drug Discov
NlmId: 101266084
123:123
JrId: 33903
long title: Recent patents on CNS drug discovery
short title: Recent Pat CNS Drug Discov
ISSN: 1574-8898
ISSN (Online): 2212-3954
IsoAbbr: Recent Pat CNS Drug Discov
NlmId: 101265656
123:123
JrId: 33904
long title: Revista brasileira de cirurgia cardiovascular : orgao oficial da Sociedade Brasileira de Cirurgia Cardiovascular
short title: Rev Bras Cir Cardiovasc
ISSN: 0102-7638
ISSN (Online): 1678-9741
IsoAbbr: Rev Bras Cir Cardiovasc
NlmId: 9104279
123:123
JrId: 33906
long title: Medical record (Reading, Pa.)
short title: Med Rec Read Pa
ISSN: 
ISSN (Online): 
IsoAbbr: Med Rec Read Pa
NlmId: 0100043
123:123
JrId: 33908
long title: What's new
short title: Whats New
ISSN: 0191-3328
ISSN (Online): 
IsoAbbr: Whats New
NlmId: 0114364
123:123
JrId: 33911
long title: Boletim de higiene mental
short title: Bol Hig Ment
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Hig Ment
NlmId: 0231740
123:123
JrId: 33912
long title: Rapports. Congres national de la tuberculose
short title: Rapp Congr Natl Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Rapp Congr Natl Tuberc
NlmId: 0252744
123:123
JrId: 33913
long title: The Hospital
short title: Hosp (Lond)
ISSN: 0018-5477
ISSN (Online): 
IsoAbbr: Hosp (Lond)
NlmId: 0332425
123:123
JrId: 33914
long title: Modern medicine of Canada
short title: Mod Med Can
ISSN: 0026-8097
ISSN (Online): 
IsoAbbr: Mod Med Can
NlmId: 0375301
123:123
JrId: 33916
long title: Neuronio
short title: Neuronio
ISSN: 
ISSN (Online): 
IsoAbbr: Neuronio
NlmId: 0401061
123:123
JrId: 33917
long title: Psyche_ a journal of entomology
short title: Psyche (Camb Mass)
ISSN: 0033-2615
ISSN (Online): 
IsoAbbr: Psyche (Camb Mass)
NlmId: 0401155
123:123
JrId: 33919
long title: Okayama Igakkai zasshi
short title: Okayama Igakkai zasshi
ISSN: 0030-1558
ISSN (Online): 1882-4528
IsoAbbr: Okayama Igakkai zasshi
NlmId: 0413552
123:123
JrId: 33920
long title: The University of Manitoba medical journal
short title: Univ Manit Med J
ISSN: 0076-4108
ISSN (Online): 
IsoAbbr: Univ Manit Med J
NlmId: 0413770
123:123
JrId: 33922
long title: Revista da Faculdade de Medicina Veterinaria
short title: Rev Fac Med Vet Univ Sao Paulo
ISSN: 0301-7273
ISSN (Online): 
IsoAbbr: Rev Fac Med Vet Univ Sao Paulo
NlmId: 7505100
123:123
JrId: 33923
long title: Schweizerische Drogisten Zeitung
short title: Schweiz Drog Ztg (1901)
ISSN: 0376-5113
ISSN (Online): 
IsoAbbr: Schweiz Drog Ztg (1901)
NlmId: 7513041
123:123
JrId: 33924
long title: Annales des falsifications et des fraudes
short title: Ann Falsif Fraud
ISSN: 0365-2157
ISSN (Online): 
IsoAbbr: Ann Falsif Fraud
NlmId: 8009688
123:123
JrId: 33927
long title: Zeitschrift fur Kinderpsychiatrie. Revue de psychiatrie infantile
short title: Z Kinderpsychiatr
ISSN: 0372-8447
ISSN (Online): 
IsoAbbr: Z Kinderpsychiatr
NlmId: 14610020R
123:123
JrId: 33928
long title: Progress pediatric study. American Academy of Pediatrics. Committee for the Study of Child Health Services
short title: Prog Pediat Study
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Pediat Study
NlmId: 14740130R
123:123
JrId: 33929
long title: Revista de Obras Sanitarias de la Nacion. Obras Sanitarias de la Nacion (Argentina)
short title: Rev Obras Sanit Nac B Aires
ISSN: 0034-8627
ISSN (Online): 
IsoAbbr: Rev Obras Sanit Nac B Aires
NlmId: 15240320R
123:123
JrId: 33930
long title: Brasil medico-cirurgico
short title: Bras Med Cir
ISSN: 
ISSN (Online): 
IsoAbbr: Bras Med Cir
NlmId: 15720370R
123:123
JrId: 33932
long title: Archivio di antropologia criminale, psichiatria e medicina legale
short title: Arch Antropol Crim Psichiatr Med Leg
ISSN: 0390-573X
ISSN (Online): 
IsoAbbr: Arch Antropol Crim Psichiatr Med Leg
NlmId: 15220040R
123:123
JrId: 33933
long title: Bulletin. Charlotte, N. C. Charlotte Memorial Hospital
short title: Bull Charlotte Meml Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Charlotte Meml Hosp
NlmId: 16120405R
123:123
JrId: 33936
long title: Air medical news-letter. Great Britain. Admiralty. Medical Dept
short title: Air Med News Lett
ISSN: 
ISSN (Online): 
IsoAbbr: Air Med News Lett
NlmId: 17210240R
123:123
JrId: 33937
long title: Fichero medico terapeutico
short title: Fich Med Ter Puriss
ISSN: 0015-0606
ISSN (Online): 
IsoAbbr: Fich Med Ter Puriss
NlmId: 16930130R
123:123
JrId: 33940
long title: Deutsche Drogistenzeitung
short title: Dtsch Drog Ztg
ISSN: 0012-0049
ISSN (Online): 
IsoAbbr: Dtsch Drog Ztg
NlmId: 16540150R
123:123
JrId: 33941
long title: [Igaku] [Medicine]
short title: Igaku
ISSN: 
ISSN (Online): 
IsoAbbr: Igaku
NlmId: 17520040R
123:123
JrId: 33942
long title: Industrial health review
short title: Ind Health Rev
ISSN: 0317-4301
ISSN (Online): 
IsoAbbr: Ind Health Rev
NlmId: 17540550R
123:123
JrId: 33943
long title: Intercambio urologico por correspondencia
short title: Intercamb Urol Corresp
ISSN: 1131-3277
ISSN (Online): 
IsoAbbr: Intercamb Urol Corresp
NlmId: 17620410R
123:123
JrId: 33946
long title: Boletin. Lima. Instituto Psicopedagogico Nacional
short title: Bol Inst Psicopedag Nac
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Inst Psicopedag Nac
NlmId: 18330560R
123:123
JrId: 33947
long title: M. S. C. veterinarian
short title: M S C Vet
ISSN: 
ISSN (Online): 
IsoAbbr: M S C Vet
NlmId: 18410180R
123:123
JrId: 33948
long title: Boletim clinico e de estatistica. Lisbon. Hospital Colonial
short title: Bol Clin Estat
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Clin Estat
NlmId: 18330790R
123:123
JrId: 33949
long title: Medizinische Nachrichten aus den Vereinigten Staaten
short title: Med Nachr Ver Staaten
ISSN: 
ISSN (Online): 
IsoAbbr: Med Nachr Ver Staaten
NlmId: 18630110R
123:123
JrId: 33950
long title: Revista mexicana de tuberculosis y enfermedades del aparato respiratorio
short title: Rev Mex Tuberc Enferm Apar Respir
ISSN: 0370-6435
ISSN (Online): 
IsoAbbr: Rev Mex Tuberc Enferm Apar Respir
NlmId: 19020040R
123:123
JrId: 33951
long title: Occupational medicine
short title: Occup Med (Chic Ill)
ISSN: 0096-0659
ISSN (Online): 
IsoAbbr: Occup Med (Chic Ill)
NlmId: 19310650R
123:123
JrId: 33952
long title: Tagungsbericht. Osterreichische Arztetagung
short title: Tag Ber Osterr Arztetag
ISSN: 
ISSN (Online): 
IsoAbbr: Tag Ber Osterr Arztetag
NlmId: 19320490R
123:123
JrId: 33953
long title: Odontologia infantil
short title: Odontol Infant
ISSN: 1022-7369
ISSN (Online): 
IsoAbbr: Odontol Infant
NlmId: 19320220R
123:123
JrId: 33954
long title: Wissenschaftliche Mitteilungen. Osterreichischer Apothekerverein, Vienna. Pharmazeutisches Forschungsinstitut
short title: Wiss Mitt
ISSN: 
ISSN (Online): 
IsoAbbr: Wiss Mitt
NlmId: 19320690R
123:123
JrId: 33955
long title: Plantation health
short title: Plant Health
ISSN: 
ISSN (Online): 
IsoAbbr: Plant Health
NlmId: 19630570R
123:123
JrId: 33956
long title: Policlinico infantile
short title: Policlin Infant
ISSN: 0391-0474
ISSN (Online): 
IsoAbbr: Policlin Infant
NlmId: 19710100R
123:123
JrId: 33957
long title: Protesis clinica_ periodico tecnico informativo para la profesion dental
short title: Protes Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Protes Clin
NlmId: 19840450R
123:123
JrId: 33960
long title: Revista medica da Bahia
short title: Rev Med Bahia
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Bahia
NlmId: 20240120R
123:123
JrId: 33961
long title: Revista da flora medicinal
short title: Rev Flora Med
ISSN: 0370-484X
ISSN (Online): 
IsoAbbr: Rev Flora Med
NlmId: 20150030R
123:123
JrId: 33962
long title: Revista medica dominicana
short title: Rev Med Dominic
ISSN: 0254-4504
ISSN (Online): 
IsoAbbr: Rev Med Dominic
NlmId: 20240460R
123:123
JrId: 33963
long title: Revista sudamericana de morfologia
short title: Rev Sudam Morfol
ISSN: 0375-1368
ISSN (Online): 
IsoAbbr: Rev Sudam Morfol
NlmId: 20310630R
123:123
JrId: 33964
long title: Revue de phytotherapie
short title: Rev Phytother (Paris)
ISSN: 0370-453X
ISSN (Online): 
IsoAbbr: Rev Phytother (Paris)
NlmId: 20330050R
123:123
JrId: 33965
long title: Revue de medecine navale (metropole et outre-mer)_ travaux scientifiques des medecins et pharmaciens-chimistes de la marine
short title: Rev Med Nav Metrop O-M
ISSN: 0370-6346
ISSN (Online): 
IsoAbbr: Rev Med Nav Metrop O-M
NlmId: 20320380R
123:123
JrId: 33966
long title: Sanidad y beneficencia municipal_ revista medico social
short title: Sanid Benefic Munic
ISSN: 
ISSN (Online): 
IsoAbbr: Sanid Benefic Munic
NlmId: 20540440R
123:123
JrId: 33967
long title: Revue veterinaire militaire
short title: Rev Vet Mil (Paris)
ISSN: 0996-1372
ISSN (Online): 
IsoAbbr: Rev Vet Mil (Paris)
NlmId: 20340460R
123:123
JrId: 33969
long title: Die Schweizer Hebamme
short title: Schweiz Hebamme
ISSN: 1422-4526
ISSN (Online): 
IsoAbbr: Schweiz Hebamme
NlmId: 20630160R
123:123
JrId: 33970
long title: The Sanitarian
short title: Sanitarian
ISSN: 0096-560X
ISSN (Online): 
IsoAbbr: Sanitarian
NlmId: 20540480R
123:123
JrId: 33971
long title: Anales de la Sociedad de Puericultura de Buenos Aires
short title: An Soc Pueric B Aires
ISSN: 0326-5188
ISSN (Online): 
IsoAbbr: An Soc Pueric B Aires
NlmId: 20810740R
123:123
JrId: 33972
long title: Boletin. Sociedad Medica de Mendoza
short title: Bol Soc Med Mendoza
ISSN: 0326-9264
ISSN (Online): 
IsoAbbr: Bol Soc Med Mendoza
NlmId: 20820120R
123:123
JrId: 33973
long title: Transactions of the Southern Surgical Association. Southern Surgical Association (U.S.)
short title: Trans South Surg Assoc
ISSN: 0891-3633
ISSN (Online): 
IsoAbbr: Trans South Surg Assoc
NlmId: 20930080R
123:123
JrId: 33974
long title: Sudwestdeutsches Arzteblatt
short title: Sudwestdtsch Arztebl
ISSN: 0371-4675
ISSN (Online): 
IsoAbbr: Sudwestdtsch Arztebl
NlmId: 21030110R
123:123
JrId: 33975
long title: Trazos_ entretenimientos de clinica y terapeutica
short title: Trazos (Bilbao)
ISSN: 1131-1703
ISSN (Online): 
IsoAbbr: Trazos (Bilbao)
NlmId: 21310110R
123:123
JrId: 33976
long title: Pneumonologia Danubiana
short title: Pneumonol Danub
ISSN: 0324-4229
ISSN (Online): 
IsoAbbr: Pneumonol Danub
NlmId: 21330370R
123:123
JrId: 33977
long title: University of Durham medical gazette
short title: Univ Durh Med Gaz
ISSN: 
ISSN (Online): 
IsoAbbr: Univ Durh Med Gaz
NlmId: 21430120R
123:123
JrId: 33980
long title: Water & sewage works
short title: Water Sew Works
ISSN: 0043-1125
ISSN (Online): 
IsoAbbr: Water Sew Works
NlmId: 21610590R
123:123
JrId: 33981
long title: Archivos. Argentine Republic. Secretaria de Salud Publica
short title: Arch Argent Repub Secr Salud Publica
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Argent Repub Secr Salud Publica
NlmId: 22920480R
123:123
JrId: 33983
long title: Arquivos. Rio Grande do Sul, Brazil (State) Departamento Estadual de Saude
short title: Arq Rio Gd Sul Braz State
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Rio Gd Sul Braz State
NlmId: 22921080R
123:123
JrId: 33984
long title: Proces-verbaux, exposes et discussions [du] congres de la Societe internationale de chirurgie. International Society of Surgery
short title: P V Expo Discuss Congr Soc Int Chir
ISSN: 
ISSN (Online): 
IsoAbbr: P V Expo Discuss Congr Soc Int Chir
NlmId: 24410910R
123:123
JrId: 33986
long title: BioData mining
short title: BioData Min
ISSN: 
ISSN (Online): 1756-0381
IsoAbbr: BioData Min
NlmId: 101319161
123:123
JrId: 33989
long title: Open medicine : a peer-reviewed, independent, open-access journal
short title: Open Med
ISSN: 
ISSN (Online): 1911-2092
IsoAbbr: Open Med
NlmId: 101319172
123:123
JrId: 33990
long title: The Analysis of verbal behavior
short title: Anal Verbal Behav
ISSN: 0889-9401
ISSN (Online): 
IsoAbbr: Anal Verbal Behav
NlmId: 101319170
123:123
JrId: 33991
long title: Patient safety in surgery
short title: Patient Saf Surg
ISSN: 
ISSN (Online): 1754-9493
IsoAbbr: Patient Saf Surg
NlmId: 101319176
123:123
JrId: 33992
long title: The international journal of biostatistics
short title: Int J Biostat
ISSN: 
ISSN (Online): 1557-4679
IsoAbbr: Int J Biostat
NlmId: 101313850
123:123
JrId: 33993
long title: Journal of complementary & integrative medicine
short title: J Complement Integr Med
ISSN: 
ISSN (Online): 1553-3840
IsoAbbr: J Complement Integr Med
NlmId: 101313855
123:123
JrId: 33998
long title: Integrative psychological & behavioral science
short title: Integr Psychol Behav Sci
ISSN: 1932-4502
ISSN (Online): 1936-3567
IsoAbbr: Integr Psychol Behav Sci
NlmId: 101319534
123:123
JrId: 33999
long title: Experimental and clinical cardiology
short title: Exp Clin Cardiol
ISSN: 1205-6626
ISSN (Online): 1918-1515
IsoAbbr: Exp Clin Cardiol
NlmId: 9715903
123:123
JrId: 34000
long title: Provincial medical & surgical journal
short title: Prov Med Surg J
ISSN: 
ISSN (Online): 
IsoAbbr: Prov Med Surg J
NlmId: 19840680R
123:123
JrId: 34002
long title: Paediatrics & child health
short title: Paediatr Child Health
ISSN: 1205-7088
ISSN (Online): 1918-1485
IsoAbbr: Paediatr Child Health
NlmId: 9815960
123:123
JrId: 34003
long title: BMC medical genomics
short title: BMC Med Genomics
ISSN: 
ISSN (Online): 1755-8794
IsoAbbr: BMC Med Genomics
NlmId: 101319628
123:123
JrId: 34004
long title: London journal of medicine
short title: Lond J Med
ISSN: 
ISSN (Online): 
IsoAbbr: Lond J Med
NlmId: 18331330R
123:123
JrId: 34005
long title: Zeitschrift fur vergleichende Physiologie
short title: Z Vgl Physiol
ISSN: 0044-362X
ISSN (Online): 
IsoAbbr: Z Vgl Physiol
NlmId: 0326351
123:123
JrId: 34006
long title: Bulletin of the Academy of Medicine, Toronto
short title: Bull Acad Med Tor
ISSN: 0001-4311
ISSN (Online): 
IsoAbbr: Bull Acad Med Tor
NlmId: 7503420
123:123
JrId: 34007
long title: The British journal of dermatology and syphilis
short title: Br J Dermatol Syph
ISSN: 0366-2845
ISSN (Online): 
IsoAbbr: Br J Dermatol Syph
NlmId: 9716393
123:123
JrId: 34008
long title: Journal. Association of American Medical Colleges
short title: J Assoc Am Med Coll
ISSN: 0095-9545
ISSN (Online): 
IsoAbbr: J Assoc Am Med Coll
NlmId: 15340090R
123:123
JrId: 34009
long title: Il Dermosifilografo
short title: Dermosifilografo (Torino)
ISSN: 0366-886X
ISSN (Online): 
IsoAbbr: Dermosifilografo (Torino)
NlmId: 16530430R
123:123
JrId: 34010
long title: Journal of exceptional children
short title: J Except Child
ISSN: 0887-5405
ISSN (Online): 
IsoAbbr: J Except Child
NlmId: 16830110R
123:123
JrId: 34011
long title: The Indian physician
short title: Indian Physician
ISSN: 
ISSN (Online): 
IsoAbbr: Indian Physician
NlmId: 17540160R
123:123
JrId: 34012
long title: Journal. Tennessee Academy of Science
short title: J Tenn Acad Sci
ISSN: 0040-313X
ISSN (Online): 
IsoAbbr: J Tenn Acad Sci
NlmId: 21130160R
123:123
JrId: 34016
long title: Plant signaling & behavior
short title: Plant Signal Behav
ISSN: 1559-2316
ISSN (Online): 1559-2324
IsoAbbr: Plant Signal Behav
NlmId: 101291431
123:123
JrId: 34019
long title: Limnologica (Online)
short title: Limnologica
ISSN: 0075-9511
ISSN (Online): 1873-5851
IsoAbbr: Limnologica
NlmId: 101263335
123:123
JrId: 34020
long title: Journal of the Canadian Academy of Child and Adolescent Psychiatry = Journal de l'Academie canadienne de psychiatrie de l'enfant et de l'adolescent
short title: J Can Acad Child Adolesc Psychiatry
ISSN: 1719-8429
ISSN (Online): 
IsoAbbr: J Can Acad Child Adolesc Psychiatry
NlmId: 101280868
123:123
JrId: 34021
long title: The Canadian journal of plastic surgery = Journal canadien de chirurgie plastique
short title: Can J Plast Surg
ISSN: 1195-2199
ISSN (Online): 1918-1507
IsoAbbr: Can J Plast Surg
NlmId: 9434932
123:123
JrId: 34022
long title: Journal of clinical biochemistry and nutrition
short title: J Clin Biochem Nutr
ISSN: 0912-0009
ISSN (Online): 1880-5086
IsoAbbr: J Clin Biochem Nutr
NlmId: 8700907
123:123
JrId: 34023
long title: Ars medici_ revue internationale pour le medecin praticien
short title: Ars Med Rev Int Med Prat
ISSN: 
ISSN (Online): 
IsoAbbr: Ars Med Rev Int Med Prat
NlmId: 0063132
123:123
JrId: 34024
long title: Journal. Bowman Gray School of Medicine
short title: J Bowman Gray Sch Med Wake For Coll
ISSN: 0099-6653
ISSN (Online): 
IsoAbbr: J Bowman Gray Sch Med Wake For Coll
NlmId: 0106577
123:123
JrId: 34025
long title: Manchester University Medical School gazette
short title: Manch Univ Med Sch Gaz
ISSN: 
ISSN (Online): 
IsoAbbr: Manch Univ Med Sch Gaz
NlmId: 0324110
123:123
JrId: 34026
long title: Pest control
short title: Pest Control
ISSN: 0031-6121
ISSN (Online): 
IsoAbbr: Pest Control
NlmId: 0404457
123:123
JrId: 34027
long title: Medica (Matanzas, Cuba)
short title: Medica
ISSN: 
ISSN (Online): 
IsoAbbr: Medica
NlmId: 0421064
123:123
JrId: 34028
long title: Riogrande odontologico
short title: Riogrande Odontol
ISSN: 
ISSN (Online): 
IsoAbbr: Riogrande Odontol
NlmId: 1260355
123:123
JrId: 34029
long title: The Journal of the American Society for Psychical Research
short title: J Am Soc Psych Res
ISSN: 0003-1070
ISSN (Online): 
IsoAbbr: J Am Soc Psych Res
NlmId: 7505580
123:123
JrId: 34031
long title: Etudes francaises (Montreal, Quebec)
short title: Etud Fr
ISSN: 0014-2085
ISSN (Online): 1492-1405
IsoAbbr: Etud Fr
NlmId: 101158083
123:123
JrId: 34032
long title: Cuadernos de historia (Santiago, Chile)
short title: Cuad Hist
ISSN: 0716-1832
ISSN (Online): 
IsoAbbr: Cuad Hist
NlmId: 101319439
123:123
JrId: 34033
long title: Caravelle (Toulouse, France)
short title: Caravelle
ISSN: 0008-0152
ISSN (Online): 
IsoAbbr: Caravelle
NlmId: 101319437
123:123
JrId: 34034
long title: Dimensioni e problemi della ricerca storica : rivista del Dipartimento di studi storici dal Medioevo all'eta contemporanea dell'Universita "La Sapienza" di Roma
short title: Dimens Probl Ric Stor
ISSN: 1125-517X
ISSN (Online): 
IsoAbbr: Dimens Probl Ric Stor
NlmId: 101319443
123:123
JrId: 34035
long title: Katedrah be-toldot Erets-Yisra'el ve-yishuvah
short title: Katedrah Betoldot Erets Yisrael Veyishuvah
ISSN: 0334-4657
ISSN (Online): 
IsoAbbr: Katedrah Betoldot Erets Yisrael Veyishuvah
NlmId: 101319445
123:123
JrId: 34036
long title: Ciclos en la historia, la economia y la sociedad
short title: Ciclos Hist Econom Soc
ISSN: 0327-4063
ISSN (Online): 
IsoAbbr: Ciclos Hist Econom Soc
NlmId: 101319465
123:123
JrId: 34037
long title: Colonial Latin American historical review : CLAHR
short title: Coln Latin Am Hist Rev
ISSN: 1063-5769
ISSN (Online): 
IsoAbbr: Coln Latin Am Hist Rev
NlmId: 101319467
123:123
JrId: 34038
long title: Contemporanea (Bologna, Italy : 1998)
short title: Contemporanea
ISSN: 1127-3070
ISSN (Online): 
IsoAbbr: Contemporanea
NlmId: 101319468
123:123
JrId: 34039
long title: English literary renaissance
short title: Engl Lit Renaiss
ISSN: 0013-8312
ISSN (Online): 
IsoAbbr: Engl Lit Renaiss
NlmId: 101319470
123:123
JrId: 34040
long title: Enterprise & society
short title: Enterp Soc
ISSN: 1467-2227
ISSN (Online): 
IsoAbbr: Enterp Soc
NlmId: 101319472
123:123
JrId: 34041
long title: Estudos historicos (Rio de Janeiro, Brazil)
short title: Estud Hist
ISSN: 0103-2186
ISSN (Online): 
IsoAbbr: Estud Hist
NlmId: 101319473
123:123
JrId: 34042
long title: Estudios migratorios
short title: Estud Migr
ISSN: 1136-0291
ISSN (Online): 
IsoAbbr: Estud Migr
NlmId: 101319477
123:123
JrId: 34043
long title: The European legacy, toward new paradigms : journal of the International Society for the Study of European Ideas / sponsored by the European Cultural Foundation
short title: Eur Leg Towar New Paradig
ISSN: 1084-8770
ISSN (Online): 1470-1316
IsoAbbr: Eur Leg Towar New Paradig
NlmId: 101319478
123:123
JrId: 34044
long title: Fronteras (Bogota, Colombia)
short title: Fronteras
ISSN: 0123-4676
ISSN (Online): 
IsoAbbr: Fronteras
NlmId: 101319480
123:123
JrId: 34046
long title: The Clinical journal
short title: Clin J
ISSN: 
ISSN (Online): 
IsoAbbr: Clin J
NlmId: 16240010R
123:123
JrId: 34047
long title: Cornell medical journal
short title: Cornell Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Cornell Med J
NlmId: 16420420R
123:123
JrId: 34048
long title: Gaceta medica de Lima
short title: Gac Med Lima
ISSN: 
ISSN (Online): 
IsoAbbr: Gac Med Lima
NlmId: 17030420R
123:123
JrId: 34049
long title: Gazette medicale limousine
short title: Gaz Med Limousine (1908)
ISSN: 0980-4463
ISSN (Online): 
IsoAbbr: Gaz Med Limousine (1908)
NlmId: 17040390R
123:123
JrId: 34050
long title: The Health center journal
short title: Health Cent J
ISSN: 
ISSN (Online): 
IsoAbbr: Health Cent J
NlmId: 17310320R
123:123
JrId: 34051
long title: The Jackson Clinic bulletin
short title: Jackson Clin Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Jackson Clin Bull
NlmId: 17730050R
123:123
JrId: 34052
long title: Jornada medica
short title: Jorn Med
ISSN: 
ISSN (Online): 
IsoAbbr: Jorn Med
NlmId: 17810340R
123:123
JrId: 34053
long title: Illuminating engineering
short title: Illum Eng
ISSN: 0019-2333
ISSN (Online): 
IsoAbbr: Illum Eng
NlmId: 17520760R
123:123
JrId: 34054
long title: Journal of social casework
short title: J Soc Casework
ISSN: 8755-4879
ISSN (Online): 
IsoAbbr: J Soc Casework
NlmId: 17940210R
123:123
JrId: 34055
long title: Magazine. Royal Free Hospital (London, England). School of Medicine
short title: Mag R Free Hosp (Lond Engl)
ISSN: 0144-2198
ISSN (Online): 
IsoAbbr: Mag R Free Hosp (Lond Engl)
NlmId: 18340100R
123:123
JrId: 34056
long title: Boletin. Madrid. Hospital Provincial. Instituto de Patologia Medica
short title: Bol Patol Med
ISSN: 0366-2144
ISSN (Online): 
IsoAbbr: Bol Patol Med
NlmId: 18410490R
123:123
JrId: 34057
long title: Bulletin. Meriden, Conn. Hospital
short title: Bull Meriden Conn Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Meriden Conn Hosp
NlmId: 18650160R
123:123
JrId: 34058
long title: Militarsanitat
short title: Militarsanitat
ISSN: 
ISSN (Online): 
IsoAbbr: Militarsanitat
NlmId: 18720190R
123:123
JrId: 34059
long title: Journal. Missouri State Dental Association
short title: J Mo State Dent Assoc
ISSN: 1041-1178
ISSN (Online): 
IsoAbbr: J Mo State Dent Assoc
NlmId: 18740050R
123:123
JrId: 34060
long title: Outlook for the blind and the teachers forum
short title: Outlook Blind Teach Forum
ISSN: 
ISSN (Online): 
IsoAbbr: Outlook Blind Teach Forum
NlmId: 19440370R
123:123
JrId: 34061
long title: Revista cubana de laboratorio clinico
short title: Rev Cubana Lab Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cubana Lab Clin
NlmId: 20140460R
123:123
JrId: 34062
long title: La Science medicale pratique
short title: Sci Med Prat
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Med Prat
NlmId: 20640110R
123:123
JrId: 34063
long title: The Scientific monthly
short title: Sci Mon
ISSN: 0096-3771
ISSN (Online): 
IsoAbbr: Sci Mon
NlmId: 20640290R
123:123
JrId: 34064
long title: Rorschach research exchange and journal of projective techniques
short title: Rorschach Res Exch J Proj Tech
ISSN: 1068-3402
ISSN (Online): 
IsoAbbr: Rorschach Res Exch J Proj Tech
NlmId: 20440090R
123:123
JrId: 34065
long title: Tufts medical journal
short title: Tufts Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Tufts Med J
NlmId: 21340170R
123:123
JrId: 34066
long title: CDC bulletin. Communicable Disease Center (U.S.)
short title: CDC Bull
ISSN: 0270-3440
ISSN (Online): 
IsoAbbr: CDC Bull
NlmId: 21910050R
123:123
JrId: 34068
long title: Quarterly review of psychiatry and neurology
short title: Q Rev Psychiatry Neurol
ISSN: 
ISSN (Online): 
IsoAbbr: Q Rev Psychiatry Neurol
NlmId: 59930270R
123:123
JrId: 34069
long title: Annales d'hygiene publique, industrielle et sociale
short title: Ann Hyg Publique Ind Soc (1923)
ISSN: 0365-2882
ISSN (Online): 
IsoAbbr: Ann Hyg Publique Ind Soc (1923)
NlmId: 15010120R
123:123
JrId: 34070
long title: Canadian journal of neuroscience nursing
short title: Can J Neurosci Nurs
ISSN: 1913-7176
ISSN (Online): 
IsoAbbr: Can J Neurosci Nurs
NlmId: 101321312
123:123
JrId: 34073
long title: Asian nursing research
short title: Asian Nurs Res (Korean Soc Nurs Sci)
ISSN: 1976-1317
ISSN (Online): 
IsoAbbr: Asian Nurs Res (Korean Soc Nurs Sci)
NlmId: 101321326
123:123
JrId: 34074
long title: Current diagnostic pathology
short title: 
ISSN: 0968-6053
ISSN (Online): 
IsoAbbr: 
NlmId: 9433351
123:123
JrId: 34075
long title: Synthetic metals
short title: Synth Met
ISSN: 0379-6779
ISSN (Online): 
IsoAbbr: Synth Met
NlmId: 101303908
123:123
JrId: 34076
long title: Quaternary international : the journal of the International Union for Quaternary Research
short title: Quat Int
ISSN: 1040-6182
ISSN (Online): 
IsoAbbr: Quat Int
NlmId: 101303910
123:123
JrId: 34077
long title: Radiation physics and chemistry (Oxford, England : 1993)
short title: Radiat Phys Chem Oxf Engl 1993
ISSN: 0969-806X
ISSN (Online): 
IsoAbbr: Radiat Phys Chem Oxf Engl 1993
NlmId: 9887854
123:123
JrId: 34081
long title: Drug discovery today. Disease models
short title: Drug Discov Today Dis Models
ISSN: 
ISSN (Online): 1740-6757
IsoAbbr: Drug Discov Today Dis Models
NlmId: 101235079
123:123
JrId: 34082
long title: The Journal of the Alabama Academy of Science
short title: J Ala Acad Sci
ISSN: 0002-4112
ISSN (Online): 
IsoAbbr: J Ala Acad Sci
NlmId: 7503052
123:123
JrId: 34083
long title: Biopolymers symposia
short title: Biopolym Symp
ISSN: 
ISSN (Online): 
IsoAbbr: Biopolym Symp
NlmId: 23630410R
123:123
JrId: 34084
long title: Chemical health & safety
short title: Chem Health Saf
ISSN: 1074-9098
ISSN (Online): 1879-131X
IsoAbbr: Chem Health Saf
NlmId: 9435668
123:123
JrId: 34085
long title: Clinical effectiveness in nursing
short title: Clin Eff Nurs
ISSN: 1361-9004
ISSN (Online): 
IsoAbbr: Clin Eff Nurs
NlmId: 9708555
123:123
JrId: 34086
long title: Polyhedron
short title: Polyhedron
ISSN: 0277-5387
ISSN (Online): 
IsoAbbr: Polyhedron
NlmId: 9879249
123:123
JrId: 34087
long title: IEEE transactions on signal processing : a publication of the IEEE Signal Processing Society
short title: IEEE Trans Signal Process
ISSN: 1053-587X
ISSN (Online): 
IsoAbbr: IEEE Trans Signal Process
NlmId: 9885223
123:123
JrId: 34088
long title: Atmospheric environment (Oxford, England : 1994)
short title: Atmos Environ
ISSN: 1352-2310
ISSN (Online): 
IsoAbbr: Atmos Environ
NlmId: 9888534
123:123
JrId: 34089
long title: Journal of multivariate analysis
short title: J Multivar Anal
ISSN: 0047-259X
ISSN (Online): 
IsoAbbr: J Multivar Anal
NlmId: 9890139
123:123
JrId: 34090
long title: Clinical pediatric emergency medicine
short title: Clin Pediatr Emerg Med
ISSN: 1522-8401
ISSN (Online): 
IsoAbbr: Clin Pediatr Emerg Med
NlmId: 100887300
123:123
JrId: 34091
long title: JALA (Charlottesville, Va.)
short title: JALA Charlottesv Va
ISSN: 1535-5535
ISSN (Online): 1540-2452
IsoAbbr: JALA Charlottesv Va
NlmId: 101189541
123:123
JrId: 34092
long title: IEEE transactions on automatic control
short title: IEEE Trans Automat Contr
ISSN: 0018-9286
ISSN (Online): 
IsoAbbr: IEEE Trans Automat Contr
NlmId: 101210419
123:123
JrId: 34093
long title: Food quality and preference
short title: Food Qual Prefer
ISSN: 0950-3293
ISSN (Online): 
IsoAbbr: Food Qual Prefer
NlmId: 101224806
123:123
JrId: 34094
long title: The Einstein journal of biology and medicine : EJBM
short title: Einstein J Biol Med
ISSN: 1559-5501
ISSN (Online): 1559-5498
IsoAbbr: Einstein J Biol Med
NlmId: 101224774
123:123
JrId: 34095
long title: International journal of HR : humanoid robotics
short title: Int J HR
ISSN: 0219-8436
ISSN (Online): 
IsoAbbr: Int J HR
NlmId: 101229394
123:123
JrId: 34096
long title: Journal of statistical mechanics (Online)
short title: J Stat Mech
ISSN: 
ISSN (Online): 1742-5468
IsoAbbr: J Stat Mech
NlmId: 101233189
123:123
JrId: 34097
long title: Advances in developmental biology (Amsterdam, Netherlands)
short title: Adv Dev Biol
ISSN: 1574-3349
ISSN (Online): 
IsoAbbr: Adv Dev Biol
NlmId: 101258251
123:123
JrId: 34098
long title: Cognitive neurodynamics
short title: Cogn Neurodyn
ISSN: 1871-4080
ISSN (Online): 1871-4099
IsoAbbr: Cogn Neurodyn
NlmId: 101306907
123:123
JrId: 34099
long title: Journal of cell communication and signaling
short title: J Cell Commun Signal
ISSN: 1873-9601
ISSN (Online): 1873-961X
IsoAbbr: J Cell Commun Signal
NlmId: 101308338
123:123
JrId: 34100
long title: Cell stem cell
short title: Cell Stem Cell
ISSN: 1934-5909
ISSN (Online): 1875-9777
IsoAbbr: Cell Stem Cell
NlmId: 101311472
123:123
JrId: 34101
long title: Scripta materialia
short title: Scr Mater
ISSN: 1359-6462
ISSN (Online): 
IsoAbbr: Scr Mater
NlmId: 101322196
123:123
JrId: 34102
long title: Statistical methodology
short title: Stat Methodol
ISSN: 1572-3127
ISSN (Online): 
IsoAbbr: Stat Methodol
NlmId: 101322264
123:123
JrId: 34103
long title: Linear algebra and its applications
short title: Linear Algebra Appl
ISSN: 0024-3795
ISSN (Online): 
IsoAbbr: Linear Algebra Appl
NlmId: 101322199
123:123
JrId: 34104
long title: Materials science & engineering. R, Reports : a review journal
short title: Mater Sci Eng R Rep
ISSN: 0927-796X
ISSN (Online): 
IsoAbbr: Mater Sci Eng R Rep
NlmId: 101322263
123:123
JrId: 34105
long title: Journal of the mechanical behavior of biomedical materials
short title: J Mech Behav Biomed Mater
ISSN: 1751-6161
ISSN (Online): 1878-0180
IsoAbbr: J Mech Behav Biomed Mater
NlmId: 101322406
123:123
JrId: 34106
long title: Journal of multimedia
short title: J Multimed
ISSN: 
ISSN (Online): 1796-2048
IsoAbbr: J Multimed
NlmId: 101322265
123:123
JrId: 34107
long title: Fluid phase equilibria
short title: Fluid Phase Equilib
ISSN: 0378-3812
ISSN (Online): 
IsoAbbr: Fluid Phase Equilib
NlmId: 101322266
123:123
JrId: 34108
long title: The Korean journal of laboratory medicine
short title: Korean J Lab Med
ISSN: 1598-6535
ISSN (Online): 
IsoAbbr: Korean J Lab Med
NlmId: 101322822
123:123
JrId: 34109
long title: Journal of renal care
short title: J Ren Care
ISSN: 1755-6678
ISSN (Online): 1755-6686
IsoAbbr: J Ren Care
NlmId: 101392167
123:123
JrId: 34110
long title: Contemporary issues in communication science and disorders : CICSD
short title: Contemp Issues Commun Sci Disord
ISSN: 1092-5171
ISSN (Online): 
IsoAbbr: Contemp Issues Commun Sci Disord
NlmId: 9815959
123:123
JrId: 34111
long title: Child language teaching and therapy
short title: Child Lang Teach Ther
ISSN: 0265-6590
ISSN (Online): 
IsoAbbr: Child Lang Teach Ther
NlmId: 9883700
123:123
JrId: 34112
long title: Brain impairment : a multidisciplinary journal of the Australian Society for the Study of Brain Impairment
short title: Brain Impair
ISSN: 1443-9646
ISSN (Online): 
IsoAbbr: Brain Impair
NlmId: 101121542
123:123
JrId: 34113
long title: Advances in clinical neuroscience & rehabilitation : ACNR
short title: Adv Clin Neurosci Rehabil
ISSN: 1473-9348
ISSN (Online): 
IsoAbbr: Adv Clin Neurosci Rehabil
NlmId: 101121544
123:123
JrId: 34114
long title: Journal of multilingual communication disorders
short title: J Multiling Commun Disord
ISSN: 1476-9670
ISSN (Online): 1476-9689
IsoAbbr: J Multiling Commun Disord
NlmId: 101168479
123:123
JrId: 34115
long title: European journal of behavior analysis
short title: Eur J Behav Anal
ISSN: 1502-1149
ISSN (Online): 
IsoAbbr: Eur J Behav Anal
NlmId: 101179020
123:123
JrId: 34116
long title: Soft matter
short title: Soft Matter
ISSN: 1744-683X
ISSN (Online): 1744-6848
IsoAbbr: Soft Matter
NlmId: 101295070
123:123
JrId: 34117
long title: Stammering research : an on-line journal published by the British Stammering Association
short title: Stammering Res
ISSN: 
ISSN (Online): 1742-5867
IsoAbbr: Stammering Res
NlmId: 101392352
123:123
JrId: 34121
long title: Ecology of freshwater fish
short title: Ecol Freshw Fish
ISSN: 0906-6691
ISSN (Online): 1600-0633
IsoAbbr: Ecol Freshw Fish
NlmId: 101461869
123:123
JrId: 34122
long title: Clinical proceedings
short title: Clin Proc
ISSN: 0366-7782
ISSN (Online): 
IsoAbbr: Clin Proc
NlmId: 16240050R
123:123
JrId: 34132
long title: Bulletin - Dade County Medical Association
short title: Bull Dade Cty Med Assoc Inc
ISSN: 0893-4053
ISSN (Online): 
IsoAbbr: Bull Dade Cty Med Assoc Inc
NlmId: 7509346
123:123
JrId: 34133
long title: Nuclear science abstracts
short title: Nucl Sci Abstr
ISSN: 0029-5612
ISSN (Online): 
IsoAbbr: Nucl Sci Abstr
NlmId: 7702350
123:123
JrId: 34135
long title: Boletin clinico
short title: Bol Clin
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Clin
NlmId: 15630200R
123:123
JrId: 34137
long title: Boletin. Colegio Medico de Camaguey, Cuba
short title: Bol Col Med Camaguey Cuba
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Col Med Camaguey Cuba
NlmId: 16310350R
123:123
JrId: 34139
long title: Food industries
short title: Food Ind
ISSN: 0096-2236
ISSN (Online): 
IsoAbbr: Food Ind
NlmId: 17010140R
123:123
JrId: 34141
long title: Bulletin et memoires. Societe de medecine de Paris
short title: Bull Mem Soc Med Paris (1907)
ISSN: 0995-9726
ISSN (Online): 
IsoAbbr: Bull Mem Soc Med Paris (1907)
NlmId: 20830050R
123:123
JrId: 34144
long title: The University College Hospital magazine
short title: Univ Coll Hosp Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Univ Coll Hosp Mag
NlmId: 21430010R
123:123
JrId: 34147
long title: Parasites & vectors
short title: Parasit Vectors
ISSN: 
ISSN (Online): 1756-3305
IsoAbbr: Parasit Vectors
NlmId: 101462774
123:123
JrId: 34148
long title: Thin solid films
short title: Thin Solid Films
ISSN: 0040-6090
ISSN (Online): 
IsoAbbr: Thin Solid Films
NlmId: 101462246
123:123
JrId: 34149
long title: Diabetes & metabolic syndrome
short title: Diabetes Metab Syndr
ISSN: 1871-4021
ISSN (Online): 1878-0334
IsoAbbr: Diabetes Metab Syndr
NlmId: 101462250
123:123
JrId: 34150
long title: Engineering analysis with boundary elements
short title: Eng Anal Bound Elem
ISSN: 0955-7997
ISSN (Online): 
IsoAbbr: Eng Anal Bound Elem
NlmId: 101462251
123:123
JrId: 34151
long title: Medscape journal of medicine
short title: Medscape J Med
ISSN: 
ISSN (Online): 1934-1997
IsoAbbr: Medscape J Med
NlmId: 101462763
123:123
JrId: 34152
long title: BMC research notes
short title: BMC Res Notes
ISSN: 
ISSN (Online): 1756-0500
IsoAbbr: BMC Res Notes
NlmId: 101462768
123:123
JrId: 34153
long title: American journal of disaster medicine
short title: Am J Disaster Med
ISSN: 1932-149X
ISSN (Online): 
IsoAbbr: Am J Disaster Med
NlmId: 101291100
123:123
JrId: 34156
long title: Current trends in biotechnology and pharmacy
short title: Curr Trends Biotechnol Pharm
ISSN: 0973-8916
ISSN (Online): 2230-7303
IsoAbbr: Curr Trends Biotechnol Pharm
NlmId: 101464364
123:123
JrId: 34157
long title: Fibrogenesis & tissue repair
short title: Fibrogenesis Tissue Repair
ISSN: 
ISSN (Online): 1755-1536
IsoAbbr: Fibrogenesis Tissue Repair
NlmId: 101464642
123:123
JrId: 34158
long title: Revista. Uniao Odontologica Brasileira
short title: Rev Uniao Odontol Bras
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Uniao Odontol Bras
NlmId: 21410070R
123:123
JrId: 34159
long title: Diagnostic and therapeutic endoscopy
short title: Diagn Ther Endosc
ISSN: 1070-3608
ISSN (Online): 1029-0516
IsoAbbr: Diagn Ther Endosc
NlmId: 9502019
123:123
JrId: 34161
long title: BMB reports
short title: BMB Rep
ISSN: 1976-6696
ISSN (Online): 1976-670X
IsoAbbr: BMB Rep
NlmId: 101465334
123:123
JrId: 34163
long title: The bulletin [of] the University of Miami School of Medicine and Jackson Memorial Hospital. University of Miami. School of Medicine
short title: Bull Univ Miami Sch Med Jackson Meml Hosp
ISSN: 0097-0174
ISSN (Online): 
IsoAbbr: Bull Univ Miami Sch Med Jackson Meml Hosp
NlmId: 18710020R
123:123
JrId: 34167
long title: New biotechnology
short title: N Biotechnol
ISSN: 1871-6784
ISSN (Online): 1876-4347
IsoAbbr: N Biotechnol
NlmId: 101465345
123:123
JrId: 34170
long title: Molecular ecology resources
short title: Mol Ecol Resour
ISSN: 1755-098X
ISSN (Online): 1755-0998
IsoAbbr: Mol Ecol Resour
NlmId: 101465604
123:123
JrId: 34171
long title: Science signaling
short title: Sci Signal
ISSN: 
ISSN (Online): 1937-9145
IsoAbbr: Sci Signal
NlmId: 101465400
123:123
JrId: 34172
long title: Annales des societes belges de medecine tropicale, de parasitologie, et de mycologie
short title: Ann Soc Belges Med Trop Parasitol Mycol
ISSN: 0037-9638
ISSN (Online): 
IsoAbbr: Ann Soc Belges Med Trop Parasitol Mycol
NlmId: 0343144
123:123
JrId: 34174
long title: McGill journal of medicine : MJM : an international forum for the advancement of medical sciences by students
short title: Mcgill J Med
ISSN: 1201-026X
ISSN (Online): 
IsoAbbr: Mcgill J Med
NlmId: 9710939
123:123
JrId: 34176
long title: Healthcare policy = Politiques de sante
short title: Healthc Policy
ISSN: 1715-6572
ISSN (Online): 
IsoAbbr: Healthc Policy
NlmId: 101280107
123:123
JrId: 34177
long title: Canadian Urological Association journal = Journal de l'Association des urologues du Canada
short title: Can Urol Assoc J
ISSN: 1911-6470
ISSN (Online): 
IsoAbbr: Can Urol Assoc J
NlmId: 101312644
123:123
JrId: 34179
long title: Ciba clinical symposia
short title: Ciba Clin Symp
ISSN: 0362-5060
ISSN (Online): 
IsoAbbr: Ciba Clin Symp
NlmId: 101126450
123:123
JrId: 34181
long title: Addiction science & clinical practice
short title: Addict Sci Clin Pract
ISSN: 1940-0632
ISSN (Online): 1940-0640
IsoAbbr: Addict Sci Clin Pract
NlmId: 101316917
123:123
JrId: 34182
long title: European annals of allergy and clinical immunology
short title: Eur Ann Allergy Clin Immunol
ISSN: 1764-1489
ISSN (Online): 
IsoAbbr: Eur Ann Allergy Clin Immunol
NlmId: 101466614
123:123
JrId: 34184
long title: Llafur : journal of Welsh labour history = cylchgrawn hanes llafur Cymru
short title: Llafur
ISSN: 0306-0837
ISSN (Online): 
IsoAbbr: Llafur
NlmId: 101158067
123:123
JrId: 34186
long title: Analectas farmaceutico-gerundenses
short title: Analectas Farm Gerundenses
ISSN: 0211-6456
ISSN (Online): 
IsoAbbr: Analectas Farm Gerundenses
NlmId: 8102268
123:123
JrId: 34187
long title: Archives of cardiovascular diseases
short title: Arch Cardiovasc Dis
ISSN: 1875-2136
ISSN (Online): 1875-2128
IsoAbbr: Arch Cardiovasc Dis
NlmId: 101465655
123:123
JrId: 34188
long title: Journal of biological physics
short title: J Biol Phys
ISSN: 0092-0606
ISSN (Online): 1573-0689
IsoAbbr: J Biol Phys
NlmId: 0417731
123:123
JrId: 34190
long title: HSS journal : the musculoskeletal journal of Hospital for Special Surgery
short title: HSS J
ISSN: 1556-3316
ISSN (Online): 1556-3324
IsoAbbr: HSS J
NlmId: 101273938
123:123
JrId: 34191
long title: Genes & nutrition
short title: Genes Nutr
ISSN: 1555-8932
ISSN (Online): 
IsoAbbr: Genes Nutr
NlmId: 101280108
123:123
JrId: 34192
long title: Strategies in trauma and limb reconstruction (Online)
short title: Strategies Trauma Limb Reconstr
ISSN: 1828-8936
ISSN (Online): 1828-8928
IsoAbbr: Strategies Trauma Limb Reconstr
NlmId: 101299515
123:123
JrId: 34193
long title: Genomic medicine
short title: Genomic Med
ISSN: 1871-7934
ISSN (Online): 1871-7942
IsoAbbr: Genomic Med
NlmId: 101300020
123:123
JrId: 34194
long title: Systems and synthetic biology
short title: Syst Synth Biol
ISSN: 1872-5325
ISSN (Online): 1872-5333
IsoAbbr: Syst Synth Biol
NlmId: 101300404
123:123
JrId: 34195
long title: Tissue engineering. Part A
short title: Tissue Eng Part A
ISSN: 1937-3341
ISSN (Online): 1937-335X
IsoAbbr: Tissue Eng Part A
NlmId: 101466659
123:123
JrId: 34196
long title: Sexual development : genetics, molecular biology, evolution, endocrinology, embryology, and pathology of sex determination and differentiation
short title: Sex Dev
ISSN: 1661-5425
ISSN (Online): 1661-5433
IsoAbbr: Sex Dev
NlmId: 101316472
123:123
JrId: 34198
long title: Medical opinion
short title: Med Opin
ISSN: 0090-1474
ISSN (Online): 
IsoAbbr: Med Opin
NlmId: 0351423
123:123
JrId: 34199
long title: Journal of neurosurgery. Pediatrics
short title: J Neurosurg Pediatr
ISSN: 1933-0707
ISSN (Online): 1933-0715
IsoAbbr: J Neurosurg Pediatr
NlmId: 101463759
123:123
JrId: 34200
long title: Coordination chemistry reviews
short title: Coord Chem Rev
ISSN: 0010-8545
ISSN (Online): 
IsoAbbr: Coord Chem Rev
NlmId: 0271103
123:123
JrId: 34201
long title: American ethnologist
short title: Am Ethnol
ISSN: 0094-0496
ISSN (Online): 
IsoAbbr: Am Ethnol
NlmId: 9875858
123:123
JrId: 34202
long title: Agriculture, ecosystems & environment
short title: Agric Ecosyst Environ
ISSN: 0167-8809
ISSN (Online): 
IsoAbbr: Agric Ecosyst Environ
NlmId: 101121613
123:123
JrId: 34204
long title: Bioinformatics and biology insights
short title: Bioinform Biol Insights
ISSN: 
ISSN (Online): 1177-9322
IsoAbbr: Bioinform Biol Insights
NlmId: 101467187
123:123
JrId: 34205
long title: Praxis
short title: Praxis (Bern 1994)
ISSN: 1661-8157
ISSN (Online): 1661-8165
IsoAbbr: Praxis (Bern 1994)
NlmId: 101468093
123:123
JrId: 34206
long title: Acta ophthalmologica
short title: Acta Ophthalmol
ISSN: 1755-375X
ISSN (Online): 1755-3768
IsoAbbr: Acta Ophthalmol
NlmId: 101468102
123:123
JrId: 34207
long title: Pigment cell & melanoma research
short title: Pigment Cell Melanoma Res
ISSN: 1755-1471
ISSN (Online): 1755-148X
IsoAbbr: Pigment Cell Melanoma Res
NlmId: 101318927
123:123
JrId: 34208
long title: Topics in companion animal medicine
short title: Top Companion Anim Med
ISSN: 1938-9736
ISSN (Online): 
IsoAbbr: Top Companion Anim Med
NlmId: 101465592
123:123
JrId: 34209
long title: Acta clinica Croatica
short title: Acta Clin Croat
ISSN: 0353-9466
ISSN (Online): 1333-9451
IsoAbbr: Acta Clin Croat
NlmId: 9425483
123:123
JrId: 34211
long title: Biomedical materials (Bristol, England)
short title: Biomed Mater
ISSN: 1748-6041
ISSN (Online): 1748-605X
IsoAbbr: Biomed Mater
NlmId: 101285195
123:123
JrId: 34212
long title: Cuadernos de bioetica : revista oficial de la Asociacion Espanola de Bioetica y Etica Medica
short title: Cuad Bioet
ISSN: 1132-1989
ISSN (Online): 
IsoAbbr: Cuad Bioet
NlmId: 101312976
123:123
JrId: 34213
long title: Disaster medicine and public health preparedness
short title: Disaster Med Public Health Prep
ISSN: 1935-7893
ISSN (Online): 1938-744X
IsoAbbr: Disaster Med Public Health Prep
NlmId: 101297401
123:123
JrId: 34214
long title: International journal of data mining and bioinformatics
short title: Int J Data Min Bioinform
ISSN: 1748-5673
ISSN (Online): 1748-5681
IsoAbbr: Int J Data Min Bioinform
NlmId: 101279469
123:123
JrId: 34215
long title: International journal of prisoner health
short title: Int J Prison Health
ISSN: 1744-9200
ISSN (Online): 1744-9219
IsoAbbr: Int J Prison Health
NlmId: 101255940
123:123
JrId: 34216
long title: Journal of immunotoxicology
short title: J Immunotoxicol
ISSN: 1547-691X
ISSN (Online): 1547-6901
IsoAbbr: J Immunotoxicol
NlmId: 101201960
123:123
JrId: 34218
long title: Nature nanotechnology
short title: Nat Nanotechnol
ISSN: 1748-3387
ISSN (Online): 1748-3395
IsoAbbr: Nat Nanotechnol
NlmId: 101283273
123:123
JrId: 34219
long title: Reviews on recent clinical trials
short title: Rev Recent Clin Trials
ISSN: 1574-8871
ISSN (Online): 1876-1038
IsoAbbr: Rev Recent Clin Trials
NlmId: 101270873
123:123
JrId: 34220
long title: Supportive cancer therapy
short title: Support Cancer Ther
ISSN: 1543-2912
ISSN (Online): 1943-3395
IsoAbbr: Support Cancer Ther
NlmId: 101223683
123:123
JrId: 34221
long title: World journal of pediatrics : WJP
short title: World J Pediatr
ISSN: 1708-8569
ISSN (Online): 1867-0687
IsoAbbr: World J Pediatr
NlmId: 101278599
123:123
JrId: 34225
long title: Comparative clinical pathology
short title: Comp Clin Path
ISSN: 1618-5641
ISSN (Online): 1618-565X
IsoAbbr: Comp Clin Path
NlmId: 101134362
123:123
JrId: 34229
long title: International journal of telemedicine and applications
short title: Int J Telemed Appl
ISSN: 1687-6415
ISSN (Online): 1687-6423
IsoAbbr: Int J Telemed Appl
NlmId: 101467196
123:123
JrId: 34230
long title: Molecular brain
short title: Mol Brain
ISSN: 
ISSN (Online): 1756-6606
IsoAbbr: Mol Brain
NlmId: 101468876
123:123
JrId: 34231
long title: Journal of hematology & oncology
short title: J Hematol Oncol
ISSN: 
ISSN (Online): 1756-8722
IsoAbbr: J Hematol Oncol
NlmId: 101468937
123:123
JrId: 34235
long title: Journal of the Kentucky Academy of Science
short title: J Ky Acad Sci
ISSN: 1098-7096
ISSN (Online): 
IsoAbbr: J Ky Acad Sci
NlmId: 101469372
123:123
JrId: 34236
long title: Journal of medical imaging and radiation oncology
short title: J Med Imaging Radiat Oncol
ISSN: 1754-9477
ISSN (Online): 1754-9485
IsoAbbr: J Med Imaging Radiat Oncol
NlmId: 101469340
123:123
JrId: 34237
long title: Current protocols in bioinformatics / editoral board, Andreas D. Baxevanis ... [et al.]
short title: Curr Protoc Bioinformatics
ISSN: 1934-3396
ISSN (Online): 1934-340X
IsoAbbr: Curr Protoc Bioinformatics
NlmId: 101157830
123:123
JrId: 34238
long title: Current protocols in human genetics / editorial board, Jonathan L. Haines ... [et al.]
short title: Curr Protoc Hum Genet
ISSN: 1934-8266
ISSN (Online): 1934-8258
IsoAbbr: Curr Protoc Hum Genet
NlmId: 101287858
123:123
JrId: 34239
long title: Current protocols in immunology / edited by John E. Coligan ... [et al.]
short title: Curr Protoc Immunol
ISSN: 1934-3671
ISSN (Online): 1934-368X
IsoAbbr: Curr Protoc Immunol
NlmId: 9101651
123:123
JrId: 34240
long title: Current protocols in neuroscience / editorial board, Jacqueline N. Crawley ... [et al.]
short title: Curr Protoc Neurosci
ISSN: 1934-8584
ISSN (Online): 1934-8576
IsoAbbr: Curr Protoc Neurosci
NlmId: 9706581
123:123
JrId: 34241
long title: Current protocols in nucleic acid chemistry / edited by Serge L. Beaucage ... [et al.]
short title: Curr Protoc Nucleic Acid Chem
ISSN: 1934-9270
ISSN (Online): 1934-9289
IsoAbbr: Curr Protoc Nucleic Acid Chem
NlmId: 101287865
123:123
JrId: 34242
long title: Current protocols in protein science / editorial board, John E. Coligan ... [et al.]
short title: Curr Protoc Protein Sci
ISSN: 1934-3655
ISSN (Online): 1934-3663
IsoAbbr: Curr Protoc Protein Sci
NlmId: 101287868
123:123
JrId: 34244
long title: Archiv fur Dermatologie und Syphilis
short title: Arch Dermatol Syph
ISSN: 0365-6020
ISSN (Online): 
IsoAbbr: Arch Dermatol Syph
NlmId: 15130110R
123:123
JrId: 34245
long title: Journal of the American Academy of Applied Nutrition. American Academy of Applied Nutrition
short title: J Am Acad Appl Nutr
ISSN: 0095-9839
ISSN (Online): 
IsoAbbr: J Am Acad Appl Nutr
NlmId: 101469829
123:123
JrId: 34246
long title: PathoGenetics
short title: Pathogenetics
ISSN: 
ISSN (Online): 1755-8417
IsoAbbr: Pathogenetics
NlmId: 101469516
123:123
JrId: 34247
long title: Thyroid research
short title: Thyroid Res
ISSN: 
ISSN (Online): 1756-6614
IsoAbbr: Thyroid Res
NlmId: 101469037
123:123
JrId: 34248
long title: The Journal of automatic chemistry
short title: J Automat Chem
ISSN: 0142-0453
ISSN (Online): 
IsoAbbr: J Automat Chem
NlmId: 8209386
123:123
JrId: 34249
long title: Transboundary and emerging diseases
short title: Transbound Emerg Dis
ISSN: 1865-1674
ISSN (Online): 1865-1682
IsoAbbr: Transbound Emerg Dis
NlmId: 101319538
123:123
JrId: 34251
long title: European journal of physical and rehabilitation medicine
short title: Eur J Phys Rehabil Med
ISSN: 1973-9087
ISSN (Online): 1973-9095
IsoAbbr: Eur J Phys Rehabil Med
NlmId: 101465662
123:123
JrId: 34252
long title: The Journal of chiropractic education
short title: J Chiropr Educ
ISSN: 1042-5055
ISSN (Online): 
IsoAbbr: J Chiropr Educ
NlmId: 8915779
123:123
JrId: 34253
long title: The Journal of manual & manipulative therapy
short title: J Man Manip Ther
ISSN: 1066-9817
ISSN (Online): 2042-6186
IsoAbbr: J Man Manip Ther
NlmId: 9433812
123:123
JrId: 34254
long title: Innate immunity
short title: Innate Immun
ISSN: 1753-4259
ISSN (Online): 1753-4267
IsoAbbr: Innate Immun
NlmId: 101469670
123:123
JrId: 34255
long title: BMC medical physics
short title: BMC Med Phys
ISSN: 
ISSN (Online): 1756-6649
IsoAbbr: BMC Med Phys
NlmId: 101469814
123:123
JrId: 34256
long title: Yearbook of medical informatics
short title: Yearb Med Inform
ISSN: 0943-4747
ISSN (Online): 
IsoAbbr: Yearb Med Inform
NlmId: 9312666
123:123
JrId: 34257
long title: Joint meeting abstracts / American Dairy Science Association & American Society of Animal Science. American Dairy Science Association. Meeting
short title: Jt Meet Abstr Am Dairy Sci Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Jt Meet Abstr Am Dairy Sci Assoc
NlmId: 101319133
123:123
JrId: 34260
long title: Physica status solidi (A): Applied research
short title: Physica Status Solidi A Appl Res
ISSN: 0031-8965
ISSN (Online): 
IsoAbbr: Physica Status Solidi A Appl Res
NlmId: 0404075
123:123
JrId: 34261
long title: Journal of nonverbal behavior
short title: J Nonverbal Behav
ISSN: 0191-5886
ISSN (Online): 
IsoAbbr: J Nonverbal Behav
NlmId: 8003418
123:123
JrId: 34262
long title: Food and agricultural immunology
short title: Food Agric Immunol
ISSN: 0954-0105
ISSN (Online): 
IsoAbbr: Food Agric Immunol
NlmId: 8918113
123:123
JrId: 34265
long title: Chemical engineering journal (Lausanne, Switzerland : 1996)
short title: Chem Eng J
ISSN: 1385-8947
ISSN (Online): 
IsoAbbr: Chem Eng J
NlmId: 9892118
123:123
JrId: 34266
long title: Journal of cognition and development : official journal of the Cognitive Development Society
short title: J Cogn Dev
ISSN: 1524-8372
ISSN (Online): 1532-7647
IsoAbbr: J Cogn Dev
NlmId: 100900815
123:123
JrId: 34267
long title: Psychology of sport and exercise
short title: Psychol Sport Exerc
ISSN: 1469-0292
ISSN (Online): 
IsoAbbr: Psychol Sport Exerc
NlmId: 101088724
123:123
JrId: 34268
long title: Proteomics. Clinical applications
short title: Proteomics Clin Appl
ISSN: 1862-8346
ISSN (Online): 1862-8354
IsoAbbr: Proteomics Clin Appl
NlmId: 101298608
123:123
JrId: 34269
long title: Brain imaging and behavior
short title: Brain Imaging Behav
ISSN: 1931-7557
ISSN (Online): 1931-7565
IsoAbbr: Brain Imaging Behav
NlmId: 101300405
123:123
JrId: 34270
long title: Molecular oncology
short title: Mol Oncol
ISSN: 1574-7891
ISSN (Online): 1878-0261
IsoAbbr: Mol Oncol
NlmId: 101308230
123:123
JrId: 34271
long title: Journal of the American Society of Hypertension : JASH
short title: J Am Soc Hypertens
ISSN: 1933-1711
ISSN (Online): 1878-7436
IsoAbbr: J Am Soc Hypertens
NlmId: 101312518
123:123
JrId: 34272
long title: International journal of pediatric otorhinolaryngology extra
short title: Int J Pediatr Otorhinolaryngol Extra
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Pediatr Otorhinolaryngol Extra
NlmId: 101320026
123:123
JrId: 34273
long title: Parallel computing
short title: Parallel Comput
ISSN: 0167-8191
ISSN (Online): 
IsoAbbr: Parallel Comput
NlmId: 101469721
123:123
JrId: 34274
long title: Engineering applications of artificial intelligence
short title: Eng Appl Artif Intell
ISSN: 0952-1976
ISSN (Online): 
IsoAbbr: Eng Appl Artif Intell
NlmId: 101469722
123:123
JrId: 34276
long title: Acta medica Turcica
short title: Acta Med Turc
ISSN: 0567-7750
ISSN (Online): 
IsoAbbr: Acta Med Turc
NlmId: 0413651
123:123
JrId: 34277
long title: School psychology quarterly : the official journal of the Division of School Psychology, American Psychological Association
short title: Sch Psychol Q
ISSN: 1045-3830
ISSN (Online): 1939-1560
IsoAbbr: Sch Psychol Q
NlmId: 9102245
123:123
JrId: 34278
long title: Alaska health profile
short title: Alsk Health Profile
ISSN: 
ISSN (Online): 
IsoAbbr: Alsk Health Profile
NlmId: 9715340
123:123
JrId: 34279
long title: Seminars in breast disease
short title: Semin Breast Dis
ISSN: 1092-4450
ISSN (Online): 
IsoAbbr: Semin Breast Dis
NlmId: 9806356
123:123
JrId: 34280
long title: Information systems
short title: Inf Syst
ISSN: 0306-4379
ISSN (Online): 
IsoAbbr: Inf Syst
NlmId: 9875802
123:123
JrId: 34282
long title: Cognitive systems research
short title: Cogn Syst Res
ISSN: 
ISSN (Online): 1389-0417
IsoAbbr: Cogn Syst Res
NlmId: 100965211
123:123
JrId: 34283
long title: Catalysis communications
short title: Catal Commun
ISSN: 1566-7367
ISSN (Online): 
IsoAbbr: Catal Commun
NlmId: 101126473
123:123
JrId: 34284
long title: Current psychology letters : behaviour, brain & cognition : CPL
short title: Curr Psychol Lett
ISSN: 1376-2095
ISSN (Online): 1379-6100
IsoAbbr: Curr Psychol Lett
NlmId: 101214160
123:123
JrId: 34285
long title: Nature physics
short title: Nat Phys
ISSN: 1745-2473
ISSN (Online): 
IsoAbbr: Nat Phys
NlmId: 101235387
123:123
JrId: 34286
long title: Current colorectal cancer reports
short title: Curr Colorectal Cancer Rep
ISSN: 1556-3790
ISSN (Online): 1556-3804
IsoAbbr: Curr Colorectal Cancer Rep
NlmId: 101253272
123:123
JrId: 34287
long title: Perspectives on psychological science : a journal of the Association for Psychological Science
short title: Perspect Psychol Sci
ISSN: 1745-6916
ISSN (Online): 1745-6924
IsoAbbr: Perspect Psychol Sci
NlmId: 101274347
123:123
JrId: 34288
long title: Future neurology
short title: Future Neurol
ISSN: 1479-6708
ISSN (Online): 1748-6971
IsoAbbr: Future Neurol
NlmId: 101278119
123:123
JrId: 34289
long title: Expert review of dermatology
short title: Expert Rev Dermatol
ISSN: 1746-9872
ISSN (Online): 
IsoAbbr: Expert Rev Dermatol
NlmId: 101278294
123:123
JrId: 34290
long title: Gerontechnology : international journal on the fundamental aspects of technology to serve the ageing society
short title: Gerontechnology
ISSN: 1569-1101
ISSN (Online): 
IsoAbbr: Gerontechnology
NlmId: 101283171
123:123
JrId: 34291
long title: The journal of physical chemistry. C, Nanomaterials and interfaces
short title: J Phys Chem C Nanomater Interfaces
ISSN: 1932-7447
ISSN (Online): 1932-7455
IsoAbbr: J Phys Chem C Nanomater Interfaces
NlmId: 101299949
123:123
JrId: 34292
long title: Research in autism spectrum disorders
short title: Res Autism Spectr Disord
ISSN: 1750-9467
ISSN (Online): 
IsoAbbr: Res Autism Spectr Disord
NlmId: 101300021
123:123
JrId: 34293
long title: Journal of health & life sciences law
short title: J Health Life Sci Law
ISSN: 1942-4736
ISSN (Online): 
IsoAbbr: J Health Life Sci Law
NlmId: 101464667
123:123
JrId: 34294
long title: The open epidemiology journal
short title: Open Epidemiol J
ISSN: 1874-2971
ISSN (Online): 
IsoAbbr: Open Epidemiol J
NlmId: 101469692
123:123
JrId: 34295
long title: Journal of intelligent material systems and structures
short title: J Intell Mater Syst Struct
ISSN: 1045-389X
ISSN (Online): 
IsoAbbr: J Intell Mater Syst Struct
NlmId: 101469695
123:123
JrId: 34296
long title: Mathematical geology
short title: Math Geol
ISSN: 0882-8121
ISSN (Online): 
IsoAbbr: Math Geol
NlmId: 101469717
123:123
JrId: 34297
long title: Topics in economic analysis & policy
short title: Top Econ Anal Policy
ISSN: 
ISSN (Online): 1538-0653
IsoAbbr: Top Econ Anal Policy
NlmId: 101469697
123:123
JrId: 34298
long title: Acta materialia
short title: Acta Mater
ISSN: 1359-6454
ISSN (Online): 
IsoAbbr: Acta Mater
NlmId: 101469696
123:123
JrId: 34299
long title: Experimental mechanics
short title: Exp Mech
ISSN: 0014-4851
ISSN (Online): 1741-2765
IsoAbbr: Exp Mech
NlmId: 101469718
123:123
JrId: 34300
long title: The Elementary school journal
short title: Elem Sch J
ISSN: 0013-5984
ISSN (Online): 
IsoAbbr: Elem Sch J
NlmId: 101469720
123:123
JrId: 34301
long title: Acta radiologica. Supplement
short title: Acta Radiol Suppl (Stockholm)
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Radiol Suppl (Stockholm)
NlmId: 101470699
123:123
JrId: 34303
long title: Nursing leadership (Toronto, Ont.)
short title: Nurs Leadersh (Tor Ont)
ISSN: 1910-622X
ISSN (Online): 
IsoAbbr: Nurs Leadersh (Tor Ont)
NlmId: 101470760
123:123
JrId: 34304
long title: Acta urologica
short title: Acta Urol
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Urol
NlmId: 14620010R
123:123
JrId: 34305
long title: La Question de l'alcool ... The Alcohol problem ... Die Alkoholfrage ...
short title: Quest Alcool
ISSN: 
ISSN (Online): 
IsoAbbr: Quest Alcool
NlmId: 19940490R
123:123
JrId: 34306
long title: Digest of neurology and psychiatry
short title: Dig Neurol Psychiatr
ISSN: 0012-2769
ISSN (Online): 
IsoAbbr: Dig Neurol Psychiatr
NlmId: 59930180R
123:123
JrId: 34307
long title: Turk Kardiyoloji Dernegi arsivi : Turk Kardiyoloji Derneginin yayin organidir
short title: Turk Kardiyol Dern Ars
ISSN: 1016-5169
ISSN (Online): 1308-4488
IsoAbbr: Turk Kardiyol Dern Ars
NlmId: 9426239
123:123
JrId: 34308
long title: Disability and rehabilitation. Assistive technology
short title: Disabil Rehabil Assist Technol
ISSN: 1748-3107
ISSN (Online): 1748-3115
IsoAbbr: Disabil Rehabil Assist Technol
NlmId: 101255937
123:123
JrId: 34311
long title: The British chiropody journal
short title: Br Chirop J
ISSN: 
ISSN (Online): 
IsoAbbr: Br Chirop J
NlmId: 0071432
123:123
JrId: 34312
long title: Bulgarska klinika
short title: Bulg Klin
ISSN: 
ISSN (Online): 
IsoAbbr: Bulg Klin
NlmId: 0212020
123:123
JrId: 34313
long title: Budapest statisztikai zsebkonyve
short title: Bp Stat Zsebkv
ISSN: 0438-2242
ISSN (Online): 
IsoAbbr: Bp Stat Zsebkv
NlmId: 7502744
123:123
JrId: 34314
long title: Boletn trimestral - Hospital de Vina del Mar
short title: Bol Trimest Hosp Vina del Mar
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Trimest Hosp Vina del Mar
NlmId: 7505294
123:123
JrId: 34315
long title: The British food journal and hygienic review
short title: Br Food J Hyg Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Br Food J Hyg Rev
NlmId: 2984729R
123:123
JrId: 34316
long title: L'Anthropologie
short title: Anthropologie
ISSN: 0003-5521
ISSN (Online): 
IsoAbbr: Anthropologie
NlmId: 2985154R
123:123
JrId: 34317
long title: Adolescent medicine: state of the art reviews
short title: Adolesc Med State Art Rev
ISSN: 1934-4287
ISSN (Online): 
IsoAbbr: Adolesc Med State Art Rev
NlmId: 101314248
123:123
JrId: 34318
long title: Systems biology in reproductive medicine
short title: Syst Biol Reprod Med
ISSN: 1939-6368
ISSN (Online): 1939-6376
IsoAbbr: Syst Biol Reprod Med
NlmId: 101464963
123:123
JrId: 34319
long title: American OSE review
short title: Am OSE Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Am OSE Rev
NlmId: 14840110R
123:123
JrId: 34320
long title: Archives neerlandaises de physiologie de l'homme et des animaux
short title: Arch Neerl Physiol Homme Anim
ISSN: 0365-4958
ISSN (Online): 
IsoAbbr: Arch Neerl Physiol Homme Anim
NlmId: 15210030R
123:123
JrId: 34321
long title: Aparato respiratorio y tuberculosis
short title: Apar Respir Tuberc
ISSN: 0365-5709
ISSN (Online): 
IsoAbbr: Apar Respir Tuberc
NlmId: 15120020R
123:123
JrId: 34322
long title: Archivos mexicanos de venereologia y dermatologia
short title: Arch Mex Venereol Dermatol
ISSN: 0365-4702
ISSN (Online): 
IsoAbbr: Arch Mex Venereol Dermatol
NlmId: 15240160R
123:123
JrId: 34323
long title: The Australasian journal of optometry
short title: Australas J Optom
ISSN: 
ISSN (Online): 
IsoAbbr: Australas J Optom
NlmId: 15420100R
123:123
JrId: 34324
long title: Das Band_ Monatsblatt fur Kranke und Gesunde
short title: Band
ISSN: 
ISSN (Online): 
IsoAbbr: Band
NlmId: 15440060R
123:123
JrId: 34325
long title: The Bristol digest
short title: Bristol Dig
ISSN: 
ISSN (Online): 
IsoAbbr: Bristol Dig
NlmId: 15730140R
123:123
JrId: 34326
long title: Archivos. Cuba. Instituto Nacional de Hidrologia y Climatologia Medicas
short title: Arch Cuba
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Cuba
NlmId: 16430580R
123:123
JrId: 34327
long title: Archivos. Panama (City) Hospital Santo Tomas
short title: Arch Panama City
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Panama City
NlmId: 19520070R
123:123
JrId: 34328
long title: Baltimore health news
short title: Baltim Health News
ISSN: 0045-1363
ISSN (Online): 
IsoAbbr: Baltim Health News
NlmId: 22620200R
123:123
JrId: 34329
long title: Biblioteksbladet
short title: Biblioteksbladet
ISSN: 0006-1867
ISSN (Online): 
IsoAbbr: Biblioteksbladet
NlmId: 57630560R
123:123
JrId: 34336
long title: Ciencias medicas hispano-americanas
short title: Cienc Med Hisp Am
ISSN: 1131-0707
ISSN (Online): 
IsoAbbr: Cienc Med Hisp Am
NlmId: 0142665
123:123
JrId: 34337
long title: Bulletin of the Department of Health, Commonwealth of Kentucky. Kentucky. Dept. of Health
short title: Bull Dep Health Commonw Ky
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Dep Health Commonw Ky
NlmId: 0373035
123:123
JrId: 34338
long title: The Health bulletin
short title: Health Bull (Raleigh)
ISSN: 0017-8934
ISSN (Online): 
IsoAbbr: Health Bull (Raleigh)
NlmId: 0374645
123:123
JrId: 34339
long title: Harvard public health alumni bulletin
short title: Harv Public Health Alumni Bull
ISSN: 0017-8152
ISSN (Online): 
IsoAbbr: Harv Public Health Alumni Bull
NlmId: 0376555
123:123
JrId: 34340
long title: Bulletin. Switzerland. Eidgenossisches Gesundheitsamt
short title: Bull Switz
ISSN: 0257-8190
ISSN (Online): 
IsoAbbr: Bull Switz
NlmId: 0422127
123:123
JrId: 34341
long title: Bulletin - Jackson Park Branch, Chicago Medical Society
short title: Bull Jackson Park Branch Chic Med Soc
ISSN: 0098-4396
ISSN (Online): 
IsoAbbr: Bull Jackson Park Branch Chic Med Soc
NlmId: 7503357
123:123
JrId: 34342
long title: Bulletin et memoires de la Societe medicale de Passy (Haute-Savoie)
short title: Bull Mem Soc Med Passy Ht.-Savoie
ISSN: 0150-3588
ISSN (Online): 
IsoAbbr: Bull Mem Soc Med Passy Ht.-Savoie
NlmId: 7503417
123:123
JrId: 34343
long title: Bulletin - Suffolk County Medical Society
short title: Bull Suffolk Cty Med Soc Suffolk Acad Med
ISSN: 0733-2114
ISSN (Online): 
IsoAbbr: Bull Suffolk Cty Med Soc Suffolk Acad Med
NlmId: 7505340
123:123
JrId: 34344
long title: Bulletin - Utica Academy of Medicine
short title: Bull Utica Acad Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Utica Acad Med
NlmId: 7505341
123:123
JrId: 34345
long title: Bulletin de la Societe medicale de Pau
short title: Bull Soc Med Pau
ISSN: 1260-4038
ISSN (Online): 
IsoAbbr: Bull Soc Med Pau
NlmId: 7505361
123:123
JrId: 34346
long title: Bulletin - San Diego County Medical Society
short title: Bull S Diego Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull S Diego Cty Med Soc
NlmId: 7506993
123:123
JrId: 34347
long title: Bulletin - Sangamon County Medical Society
short title: Bull Sangamon Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Sangamon Cty Med Soc
NlmId: 7506994
123:123
JrId: 34348
long title: Bulletin - St. Louis Dental Society
short title: Bull St Louis Dent Soc
ISSN: 0360-3458
ISSN (Online): 
IsoAbbr: Bull St Louis Dent Soc
NlmId: 7513571
123:123
JrId: 34349
long title: Florida health notes
short title: Fla Health Notes
ISSN: 0015-4105
ISSN (Online): 
IsoAbbr: Fla Health Notes
NlmId: 7606886
123:123
JrId: 34350
long title: Statistics and its interface
short title: Stat Interface
ISSN: 1938-7989
ISSN (Online): 1938-7997
IsoAbbr: Stat Interface
NlmId: 101471232
123:123
JrId: 34351
long title: Bulletin algerien de carcinologie
short title: Bull Alger Carcinol
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Alger Carcinol
NlmId: 15810070R
123:123
JrId: 34352
long title: Bulletin. Chicago Heart Association
short title: Bull Chic Heart Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Chic Heart Assoc
NlmId: 15930110R
123:123
JrId: 34353
long title: Le Caducee
short title: Caducee
ISSN: 
ISSN (Online): 
IsoAbbr: Caducee
NlmId: 16010080R
123:123
JrId: 34354
long title: Carnet de l'econome
short title: Carnet Econ
ISSN: 
ISSN (Online): 
IsoAbbr: Carnet Econ
NlmId: 16040260R
123:123
JrId: 34355
long title: The Chemist and druggist export review
short title: Chem Drug Export Rev
ISSN: 0366-6085
ISSN (Online): 
IsoAbbr: Chem Drug Export Rev
NlmId: 16130070R
123:123
JrId: 34356
long title: The Child
short title: Child
ISSN: 
ISSN (Online): 
IsoAbbr: Child
NlmId: 16130750R
123:123
JrId: 34357
long title: The Chinese review of tropical medicine
short title: Chin Rev Trop Med
ISSN: 
ISSN (Online): 
IsoAbbr: Chin Rev Trop Med
NlmId: 16140240R
123:123
JrId: 34358
long title: Chiropody record
short title: Chirop Rec
ISSN: 
ISSN (Online): 
IsoAbbr: Chirop Rec
NlmId: 16140290R
123:123
JrId: 34359
long title: Clinica tisiologica
short title: Clin Tisiol
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Tisiol
NlmId: 16230360R
123:123
JrId: 34360
long title: The Columbia optometrist
short title: Columbia Optom
ISSN: 
ISSN (Online): 
IsoAbbr: Columbia Optom
NlmId: 16330100R
123:123
JrId: 34361
long title: Deutscher Zahnarztekalender
short title: Dtsch Zahnarztekal
ISSN: 0344-2926
ISSN (Online): 
IsoAbbr: Dtsch Zahnarztekal
NlmId: 16610160R
123:123
JrId: 34362
long title: Deutsche medizinische Rundschau_ Monatsschrift mit arztlicher Akademie
short title: Dtsch Med Rundsch
ISSN: 
ISSN (Online): 
IsoAbbr: Dtsch Med Rundsch
NlmId: 16540440R
123:123
JrId: 34363
long title: The Diplomate
short title: Dipl
ISSN: 0096-0209
ISSN (Online): 
IsoAbbr: Dipl
NlmId: 16620460R
123:123
JrId: 34364
long title: Domus medici
short title: Domus Med
ISSN: 0214-2740
ISSN (Online): 
IsoAbbr: Domus Med
NlmId: 16630640R
123:123
JrId: 34365
long title: Guildcraft
short title: Guildcraft
ISSN: 
ISSN (Online): 
IsoAbbr: Guildcraft
NlmId: 17220210R
123:123
JrId: 34366
long title: Gallica biologica acta
short title: Gall Biol Acta
ISSN: 
ISSN (Online): 
IsoAbbr: Gall Biol Acta
NlmId: 17040010R
123:123
JrId: 34367
long title: Health bulletin for teachers
short title: Health Bull Teach
ISSN: 
ISSN (Online): 
IsoAbbr: Health Bull Teach
NlmId: 17310290R
123:123
JrId: 34368
long title: Health horizon
short title: Health Horiz
ISSN: 
ISSN (Online): 
IsoAbbr: Health Horiz
NlmId: 17310500R
123:123
JrId: 34369
long title: Health
short title: Health
ISSN: 
ISSN (Online): 
IsoAbbr: Health
NlmId: 17310040R
123:123
JrId: 34370
long title: The Homoeopathic recorder
short title: Homoeopath Rec
ISSN: 
ISSN (Online): 
IsoAbbr: Homoeopath Rec
NlmId: 17410540R
123:123
JrId: 34371
long title: Hoosier health herald
short title: Hoosier Health Her
ISSN: 
ISSN (Online): 
IsoAbbr: Hoosier Health Her
NlmId: 17410710R
123:123
JrId: 34372
long title: Hospitalia
short title: Hospitalia
ISSN: 
ISSN (Online): 
IsoAbbr: Hospitalia
NlmId: 17430270R
123:123
JrId: 34373
long title: Bulletin. Mahoning County Medical Society
short title: Bull Mahoning Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Mahoning Cty Med Soc
NlmId: 18420160R
123:123
JrId: 34374
long title: Bulletin. Medical Society of the County of Kings (Kings County, N.Y.)
short title: Bull Med Soc Cty Kings Kings Cty N Y
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Med Soc Cty Kings Kings Cty N Y
NlmId: 18530560R
123:123
JrId: 34375
long title: Bulletin. Medical Society of the County of Monroe
short title: Bull Med Soc Cty Monroe
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Med Soc Cty Monroe
NlmId: 18530580R
123:123
JrId: 34376
long title: Bulletin. Oklahoma State Dental Association
short title: Bull Okla State Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Okla State Dent Assoc
NlmId: 19330820R
123:123
JrId: 34377
long title: Bulletin of venereal disease control. Ontario. Dept. of Health
short title: Bull Vener Dis Control
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Vener Dis Control
NlmId: 19410130R
123:123
JrId: 34378
long title: Bulletin. Pottawatomie County (Okla.) Medical Society
short title: Bull Pottawatomie Cty Okla
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Pottawatomie Cty Okla
NlmId: 19720390R
123:123
JrId: 34379
long title: Bulletin. Roslyn, N. Y. St. Francis Sanatorium for Cardiac Children
short title: Bull Rosl N Y St. Francis Sanat Card Child
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Rosl N Y St. Francis Sanat Card Child
NlmId: 20440150R
123:123
JrId: 34380
long title: Bulletin medical. Shanghai. Universite l'Aurore
short title: Bull Med Univ Aurore
ISSN: 0255-7029
ISSN (Online): 
IsoAbbr: Bull Med Univ Aurore
NlmId: 20730040R
123:123
JrId: 34381
long title: Bulletins et memoires. Societe de chirurgie de Marseille
short title: Bull Mem Chir Marseille
ISSN: 2021-426X
ISSN (Online): 
IsoAbbr: Bull Mem Chir Marseille
NlmId: 20821280R
123:123
JrId: 34382
long title: Health of the Army. United States. Surgeon-General's Office
short title: Health Army
ISSN: 
ISSN (Online): 
IsoAbbr: Health Army
NlmId: 22310590R
123:123
JrId: 34383
long title: Chronicle of the World Health Organization
short title: Chron World Health Organ
ISSN: 1010-3090
ISSN (Online): 
IsoAbbr: Chron World Health Organ
NlmId: 23470140R
123:123
JrId: 34384
long title: Mexico farmacetico
short title: Mex Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Mex Farm
NlmId: 0017172
123:123
JrId: 34385
long title: The Medical way
short title: Med Way
ISSN: 
ISSN (Online): 
IsoAbbr: Med Way
NlmId: 0017615
123:123
JrId: 34386
long title: Physician's bulletin
short title: Physician's Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Physician's Bull
NlmId: 0022635
123:123
JrId: 34387
long title: The Medical bulletin
short title: Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull
NlmId: 0034640
123:123
JrId: 34388
long title: Jahrbuch Volksgesundheit
short title: Jahrb Volksgesundh
ISSN: 
ISSN (Online): 
IsoAbbr: Jahrb Volksgesundh
NlmId: 0165372
123:123
JrId: 34389
long title: Monthly bulletin. Indiana State Board of Health
short title: Mon Bull Indiana State Board Health
ISSN: 0019-6754
ISSN (Online): 
IsoAbbr: Mon Bull Indiana State Board Health
NlmId: 0220077
123:123
JrId: 34390
long title: Pages documentaires
short title: Pages Doc
ISSN: 0500-8786
ISSN (Online): 
IsoAbbr: Pages Doc
NlmId: 0344534
123:123
JrId: 34391
long title: Oregon health bulletin
short title: Or Health Bull
ISSN: 0030-4700
ISSN (Online): 
IsoAbbr: Or Health Bull
NlmId: 0376407
123:123
JrId: 34392
long title: Public health news
short title: Public Health News
ISSN: 0033-3530
ISSN (Online): 
IsoAbbr: Public Health News
NlmId: 0376512
123:123
JrId: 34393
long title: Medicinska foreningens tidskrift
short title: Med Foren Tidskr
ISSN: 0301-6498
ISSN (Online): 
IsoAbbr: Med Foren Tidskr
NlmId: 0414415
123:123
JrId: 34394
long title: The Journal of the Royal Faculty of Medicine of Iraq
short title: J R Fac Med Iraq
ISSN: 0303-1608
ISSN (Online): 
IsoAbbr: J R Fac Med Iraq
NlmId: 0417270
123:123
JrId: 34395
long title: The Medical and dental bulletin
short title: Med Dent Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Med Dent Bull
NlmId: 1255176
123:123
JrId: 34396
long title: Languedoc medical
short title: Languedoc Med
ISSN: 
ISSN (Online): 
IsoAbbr: Languedoc Med
NlmId: 1272344
123:123
JrId: 34397
long title: Minnesota welfare
short title: Minn Welfare
ISSN: 0026-5705
ISSN (Online): 
IsoAbbr: Minn Welfare
NlmId: 8006323
123:123
JrId: 34398
long title: Jamaica public health
short title: Jam Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: Jam Public Health
NlmId: 9426543
123:123
JrId: 34399
long title: Zhurnal prikladnoi khimii (Leningrad, R.S.F.S.R.)
short title: Zhurnal Prikl Him
ISSN: 0044-4618
ISSN (Online): 
IsoAbbr: Zhurnal Prikl Him
NlmId: 9876794
123:123
JrId: 34400
long title: The Laboratory
short title: Laboratory
ISSN: 0023-6748
ISSN (Online): 
IsoAbbr: Laboratory
NlmId: 2985211R
123:123
JrId: 34401
long title: Newsletter / Health and Sanitation Division, the Institute of Inter-American Affairs. Institute of Inter-American Affairs (U.S.). Health and Sanitation Division
short title: Newsl Inst Interam Aff
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Inst Interam Aff
NlmId: 100901388
123:123
JrId: 34402
long title: Medical bookman and historian
short title: Med Bookm Hist
ISSN: 0266-8645
ISSN (Online): 
IsoAbbr: Med Bookm Hist
NlmId: 101281329
123:123
JrId: 34403
long title: Journal. American Association of Medical Record Librarians
short title: J Am Assoc Med Rec Libr
ISSN: 
ISSN (Online): 
IsoAbbr: J Am Assoc Med Rec Libr
NlmId: 14740580R
123:123
JrId: 34404
long title: Journal. Elisha Mitchell Scientific Society, Chapel Hill, N.C
short title: J Elisha Mitchell Sci Soc Chapel Hill N C
ISSN: 0013-6220
ISSN (Online): 
IsoAbbr: J Elisha Mitchell Sci Soc Chapel Hill N C
NlmId: 16720410R
123:123
JrId: 34405
long title: Indian journal of venereal diseases and dermatology
short title: Indian J Vener Dis Dermatol
ISSN: 
ISSN (Online): 
IsoAbbr: Indian J Vener Dis Dermatol
NlmId: 17540060R
123:123
JrId: 34406
long title: Industrial safety survey ...
short title: Ind Saf Surv
ISSN: 
ISSN (Online): 
IsoAbbr: Ind Saf Surv
NlmId: 17540670R
123:123
JrId: 34407
long title: Industrial nursing
short title: Ind Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: Ind Nurs
NlmId: 17540660R
123:123
JrId: 34408
long title: International medical abstracts & reviews
short title: Int Med Abstr Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Int Med Abstr Rev
NlmId: 17630280R
123:123
JrId: 34409
long title: Jenaische Zeitschrift fur Medicin und Naturwissenschaft
short title: Jena Z Med Naturwiss
ISSN: 
ISSN (Online): 
IsoAbbr: Jena Z Med Naturwiss
NlmId: 17740420R
123:123
JrId: 34410
long title: The Johns Hopkins nurses alumnae magazine
short title: Johns Hopkins Nurses Alumnae Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Johns Hopkins Nurses Alumnae Mag
NlmId: 17810130R
123:123
JrId: 34411
long title: Notiziario dell'amministrazione sanitaria. Italy. Alto commissariato per l'igiene e la sanita pubblica
short title: Not Ammin Sanit (1948)
ISSN: 1722-0203
ISSN (Online): 
IsoAbbr: Not Ammin Sanit (1948)
NlmId: 17720190R
123:123
JrId: 34412
long title: Journal of endodontia
short title: J Endod
ISSN: 
ISSN (Online): 
IsoAbbr: J Endod
NlmId: 17910050R
123:123
JrId: 34413
long title: The Journal of health and physical education
short title: J Health Phys Educ
ISSN: 
ISSN (Online): 
IsoAbbr: J Health Phys Educ
NlmId: 17910130R
123:123
JrId: 34414
long title: Journal of physical education
short title: J Phys Educ
ISSN: 
ISSN (Online): 
IsoAbbr: J Phys Educ
NlmId: 17930170R
123:123
JrId: 34415
long title: O Lar do medico
short title: Lar Do Med
ISSN: 
ISSN (Online): 
IsoAbbr: Lar Do Med
NlmId: 18240290R
123:123
JrId: 34416
long title: Marginalia otolaryngologica
short title: Marg Otolaryngol
ISSN: 
ISSN (Online): 
IsoAbbr: Marg Otolaryngol
NlmId: 18420710R
123:123
JrId: 34417
long title: The Medical world
short title: Med World (New York)
ISSN: 
ISSN (Online): 
IsoAbbr: Med World (New York)
NlmId: 18540200R
123:123
JrId: 34418
long title: Mental health bulletin
short title: Ment Health Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Ment Health Bull
NlmId: 18640370R
123:123
JrId: 34419
long title: Mental health bulletin
short title: Ment Health Bull (Danville)
ISSN: 
ISSN (Online): 
IsoAbbr: Ment Health Bull (Danville)
NlmId: 18640380R
123:123
JrId: 34420
long title: Michigan public health
short title: Mich Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: Mich Public Health
NlmId: 18710430R
123:123
JrId: 34421
long title: Microentomology
short title: Microentomology
ISSN: 0893-3227
ISSN (Online): 
IsoAbbr: Microentomology
NlmId: 18710480R
123:123
JrId: 34422
long title: Mother and child
short title: Mother Child
ISSN: 0027-1519
ISSN (Online): 
IsoAbbr: Mother Child
NlmId: 18830500R
123:123
JrId: 34423
long title: Nassau medical news
short title: Nassau Med News
ISSN: 
ISSN (Online): 
IsoAbbr: Nassau Med News
NlmId: 18910590R
123:123
JrId: 34424
long title: New England dental journal
short title: N Engl Dent J
ISSN: 1075-1297
ISSN (Online): 
IsoAbbr: N Engl Dent J
NlmId: 19020390R
123:123
JrId: 34425
long title: New health
short title: New Health
ISSN: 
ISSN (Online): 
IsoAbbr: New Health
NlmId: 19020680R
123:123
JrId: 34426
long title: Ninety nine
short title: Ninety Nine
ISSN: 
ISSN (Online): 
IsoAbbr: Ninety Nine
NlmId: 19120450R
123:123
JrId: 34427
long title: The Norden news
short title: Norden News
ISSN: 0890-3727
ISSN (Online): 
IsoAbbr: Norden News
NlmId: 19210110R
123:123
JrId: 34428
long title: The Onderstepoort journal of veterinary science and animal industry
short title: Onderstepoort J Vet Sci Anim Ind
ISSN: 0369-7428
ISSN (Online): 
IsoAbbr: Onderstepoort J Vet Sci Anim Ind
NlmId: 19410050R
123:123
JrId: 34429
long title: Optical developments
short title: Opt Dev
ISSN: 
ISSN (Online): 
IsoAbbr: Opt Dev
NlmId: 19410620R
123:123
JrId: 34430
long title: The Osteopathic magazine
short title: Osteopath Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Osteopath Mag
NlmId: 19440170R
123:123
JrId: 34431
long title: L'Oto-rhino-laryngologie internationale
short title: Otorhinolaryngolog Int
ISSN: 
ISSN (Online): 
IsoAbbr: Otorhinolaryngolog Int
NlmId: 19440280R
123:123
JrId: 34432
long title: Journal. Palestine Arab Medical Association
short title: J Palest Arab Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Palest Arab Med Assoc
NlmId: 19520010R
123:123
JrId: 34433
long title: Pests and their control
short title: Pest Control
ISSN: 0096-2147
ISSN (Online): 
IsoAbbr: Pest Control
NlmId: 19540650R
123:123
JrId: 34434
long title: Pharmacal advance
short title: Pharmacal Adv
ISSN: 
ISSN (Online): 
IsoAbbr: Pharmacal Adv
NlmId: 19610040R
123:123
JrId: 34435
long title: Proceedings. Royal Australasian College of Physicians
short title: Proc R Australas Coll Physicians
ISSN: 
ISSN (Online): 
IsoAbbr: Proc R Australas Coll Physicians
NlmId: 20440350R
123:123
JrId: 34436
long title: Proceedings. Transvaal Mine Medical Officers' Association
short title: Proc Transvaal Mine Med Off Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Transvaal Mine Med Off Assoc
NlmId: 21310040R
123:123
JrId: 34437
long title: Medical news letter. Aviation supplement. United States. Navy Dept. Bureau of Medicine and Surgery. Division of Aviation Medicine
short title: Med News Lett Aviat Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Med News Lett Aviat Suppl
NlmId: 22420420R
123:123
JrId: 34438
long title: Maryland health bulletin
short title: Md Health Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Md Health Bull
NlmId: 22620100R
123:123
JrId: 34441
long title: Skandinavisk veterinar-tidsskrift for bakteriologi, patologi, samt kjottoch mjolkhygienen
short title: Skandinavisk Vet Tidsskr Bakteriol Patol Samt Kjottoch Mjokhygienen
ISSN: 
ISSN (Online): 
IsoAbbr: Skandinavisk Vet Tidsskr Bakteriol Patol Samt Kjottoch Mjokhygienen
NlmId: 0026740
123:123
JrId: 34442
long title: Science news letter
short title: Sci News Lett
ISSN: 0096-4018
ISSN (Online): 
IsoAbbr: Sci News Lett
NlmId: 0177067
123:123
JrId: 34443
long title: Virginia health bulletin
short title: Va Health Bull
ISSN: 0042-6547
ISSN (Online): 
IsoAbbr: Va Health Bull
NlmId: 0251150
123:123
JrId: 34444
long title: Revista argentina de puericultura e neonatologia
short title: Rev Argent Pueric Neonatol
ISSN: 0486-6304
ISSN (Online): 
IsoAbbr: Rev Argent Pueric Neonatol
NlmId: 0337270
123:123
JrId: 34445
long title: Verslagen en mededelingen betreffende de volksgezondheid
short title: Verslag Meded Betreff Volksgezond
ISSN: 0300-1024
ISSN (Online): 
IsoAbbr: Verslag Meded Betreff Volksgezond
NlmId: 0351060
123:123
JrId: 34446
long title: Queen's medical magazine
short title: Queens Med Mag (1972)
ISSN: 0033-6033
ISSN (Online): 
IsoAbbr: Queens Med Mag (1972)
NlmId: 0362621
123:123
JrId: 34448
long title: Revista de la Facultad de Medicina Veterinaria de la Universidad Nacional Mayor de San Marcos
short title: Rev Fac Med Vet (Lima)
ISSN: 0301-4959
ISSN (Online): 
IsoAbbr: Rev Fac Med Vet (Lima)
NlmId: 0405411
123:123
JrId: 34449
long title: Yale scientific magazine
short title: Yale Sci Mag
ISSN: 0044-0140
ISSN (Online): 
IsoAbbr: Yale Sci Mag
NlmId: 0417677
123:123
JrId: 34450
long title: Revista de la Sociedad de Pediatria del Litoral
short title: Rev Soc Pediatr Litoral
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Pediatr Litoral
NlmId: 7507469
123:123
JrId: 34451
long title: South African pharmaceutical journal. Suid-Afrikaanse tydskrif vir apteekwese
short title: S Afr Pharm J
ISSN: 0257-8719
ISSN (Online): 
IsoAbbr: S Afr Pharm J
NlmId: 7609868
123:123
JrId: 34452
long title: Revista medica Pasteur
short title: Rev Med Pasteur
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Pasteur
NlmId: 9427743
123:123
JrId: 34453
long title: Rivista di patologia e clinica della tubercolosi
short title: Riv Patol Clin Tuberc
ISSN: 0035-6425
ISSN (Online): 
IsoAbbr: Riv Patol Clin Tuberc
NlmId: 9705950
123:123
JrId: 34454
long title: Statistische Nachrichten. Osterreichisches Statistisches Zentralamt
short title: Stat Nachr Osterr Stat Zent Amt
ISSN: 0029-9960
ISSN (Online): 
IsoAbbr: Stat Nachr Osterr Stat Zent Amt
NlmId: 01550150R
123:123
JrId: 34455
long title: Surveillance efficace
short title: Surveil Effic
ISSN: 0834-4760
ISSN (Online): 
IsoAbbr: Surveil Effic
NlmId: 101092586
123:123
JrId: 34456
long title: Tobacco induced diseases
short title: Tob Induc Dis
ISSN: 2070-7266
ISSN (Online): 1617-9625
IsoAbbr: Tob Induc Dis
NlmId: 101201591
123:123
JrId: 34457
long title: Epigenetics & chromatin
short title: Epigenetics Chromatin
ISSN: 
ISSN (Online): 1756-8935
IsoAbbr: Epigenetics Chromatin
NlmId: 101471619
123:123
JrId: 34458
long title: Journal of foot and ankle research
short title: J Foot Ankle Res
ISSN: 
ISSN (Online): 1757-1146
IsoAbbr: J Foot Ankle Res
NlmId: 101471610
123:123
JrId: 34459
long title: International emergency nursing
short title: Int Emerg Nurs
ISSN: 1755-599X
ISSN (Online): 1878-013X
IsoAbbr: Int Emerg Nurs
NlmId: 101472191
123:123
JrId: 34460
long title: Quarterly. Phi Beta Pi Medical Fraternity
short title: Quarterly Phi Beta Pi Med Fratern
ISSN: 
ISSN (Online): 
IsoAbbr: Quarterly Phi Beta Pi Med Fratern
NlmId: 19610630R
123:123
JrId: 34461
long title: The Queensland dental journal
short title: Qld Dent J
ISSN: 1038-703X
ISSN (Online): 
IsoAbbr: Qld Dent J
NlmId: 19940420R
123:123
JrId: 34462
long title: Public welfare in Indiana
short title: Public Welf Indiana
ISSN: 
ISSN (Online): 
IsoAbbr: Public Welf Indiana
NlmId: 19930170R
123:123
JrId: 34463
long title: The Recorder of the Columbia Medical Society of Richland County, S. C
short title: Rec Columbia Med Soc Richland Cty SC
ISSN: 
ISSN (Online): 
IsoAbbr: Rec Columbia Med Soc Richland Cty SC
NlmId: 20030230R
123:123
JrId: 34464
long title: Revista de sifilografia, leprologia y dermatologia
short title: Rev Sifilogr Leprolog Dermatol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sifilogr Leprolog Dermatol
NlmId: 20220560R
123:123
JrId: 34465
long title: Rivista di odontojatria e ortognatodonzia
short title: Riv Odontojatria Ortognatod
ISSN: 
ISSN (Online): 
IsoAbbr: Riv Odontojatria Ortognatod
NlmId: 20420620R
123:123
JrId: 34466
long title: Bulletin. St. Louis Medical Society
short title: Bull St Louis Med Society
ISSN: 
ISSN (Online): 
IsoAbbr: Bull St Louis Med Society
NlmId: 20520610R
123:123
JrId: 34467
long title: Rontgenphotographie_ medizinsche Photographie und medizinische Laboratoriumspraxis
short title: Rontgenphotogr Med Photogr Med Lab Prax
ISSN: 0176-6287
ISSN (Online): 
IsoAbbr: Rontgenphotogr Med Photogr Med Lab Prax
NlmId: 20430720R
123:123
JrId: 34468
long title: The Scalpel of Alpha Epsilon Delta
short title: Scalpel Alpha Epsil Delta
ISSN: 
ISSN (Online): 
IsoAbbr: Scalpel Alpha Epsil Delta
NlmId: 20620090R
123:123
JrId: 34469
long title: Sphincter
short title: Sphincter
ISSN: 
ISSN (Online): 
IsoAbbr: Sphincter
NlmId: 20940070R
123:123
JrId: 34470
long title: Surgical equipment
short title: Surg Equip
ISSN: 
ISSN (Online): 
IsoAbbr: Surg Equip
NlmId: 21030430R
123:123
JrId: 34471
long title: Therapeutic notes
short title: Ther Notes
ISSN: 0888-6423
ISSN (Online): 
IsoAbbr: Ther Notes
NlmId: 21140170R
123:123
JrId: 34472
long title: Tile and till
short title: Tile Till
ISSN: 0040-7674
ISSN (Online): 
IsoAbbr: Tile Till
NlmId: 21210470R
123:123
JrId: 34473
long title: Research reviews. United States. Office of Naval Research
short title: Res Rev
ISSN: 0193-1334
ISSN (Online): 
IsoAbbr: Res Rev
NlmId: 21420380R
123:123
JrId: 34474
long title: Veterinary extension quarterly
short title: Vet Ext Q
ISSN: 0097-6989
ISSN (Online): 
IsoAbbr: Vet Ext Q
NlmId: 21520010R
123:123
JrId: 34475
long title: Water, bodem, lucht
short title: Water Bodem Lucht
ISSN: 0043-1176
ISSN (Online): 
IsoAbbr: Water Bodem Lucht
NlmId: 21610610R
123:123
JrId: 34476
long title: Zentralblatt fur Arbeitswissenschaft
short title: Zent Arbeitswissenschaft
ISSN: 
ISSN (Online): 
IsoAbbr: Zent Arbeitswissenschaft
NlmId: 21810290R
123:123
JrId: 34477
long title: Vital statistics. Special reports. United States. National Office of Vital Statistics
short title: Vital Stat Spec Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Vital Stat Spec Rep
NlmId: 22010130R
123:123
JrId: 34478
long title: Statistical bulletin of Czechoslovakia. Czechoslovak Republic. Statni Urad Statisticky
short title: Stat Bull Czechoslov
ISSN: 
ISSN (Online): 
IsoAbbr: Stat Bull Czechoslov
NlmId: 23120130R
123:123
JrId: 34479
long title: Research program. United States. Army Medical Dept
short title: Res Program
ISSN: 
ISSN (Online): 
IsoAbbr: Res Program
NlmId: 22210810R
123:123
JrId: 34480
long title: Transactions. Conference on Liver Injury
short title: Trans Conf Liver Inj
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Conf Liver Inj
NlmId: 23810060R
123:123
JrId: 34481
long title: Abstracts. International Congress on Tropical Medicine and Malaria (4th : 1948 : Washington, D. C.)
short title: Abstr Int Congr Trop Med Malar
ISSN: 
ISSN (Online): 
IsoAbbr: Abstr Int Congr Trop Med Malar
NlmId: 24320650R
123:123
JrId: 34482
long title: Zentralblatt fur Bibliothekswesen
short title: Zent Bibliothekswesen
ISSN: 0044-4081
ISSN (Online): 
IsoAbbr: Zent Bibliothekswesen
NlmId: 57630870R
123:123
JrId: 34483
long title: Quarterly review of obstetrics and gynecology
short title: Q Rev Obstet Gynecol
ISSN: 0096-9230
ISSN (Online): 
IsoAbbr: Q Rev Obstet Gynecol
NlmId: 60020540R
123:123
JrId: 34484
long title: Quarterly bulletin of Chinese bibliography
short title: Q Bull Chin Bibliogr
ISSN: 1007-2292
ISSN (Online): 
IsoAbbr: Q Bull Chin Bibliogr
NlmId: 58520570R
123:123
JrId: 34485
long title: Tissue engineering. Part B, Reviews
short title: Tissue Eng Part B Rev
ISSN: 1937-3368
ISSN (Online): 1937-3376
IsoAbbr: Tissue Eng Part B Rev
NlmId: 101466660
123:123
JrId: 34486
long title: Tissue engineering. Part C, Methods
short title: Tissue Eng Part C Methods
ISSN: 1937-3384
ISSN (Online): 1937-3392
IsoAbbr: Tissue Eng Part C Methods
NlmId: 101466663
123:123
JrId: 34487
long title: Spectrochimica acta. Part B: Atomic spectroscopy
short title: Spectrochim Acta Part B At Spectrosc
ISSN: 0584-8547
ISSN (Online): 
IsoAbbr: Spectrochim Acta Part B At Spectrosc
NlmId: 0101102
123:123
JrId: 34488
long title: Criminology_ an interdisciplinary journal
short title: Criminology
ISSN: 0011-1384
ISSN (Online): 
IsoAbbr: Criminology
NlmId: 0263125
123:123
JrId: 34489
long title: Applied mathematics and computation
short title: Appl Math Comput
ISSN: 0096-3003
ISSN (Online): 
IsoAbbr: Appl Math Comput
NlmId: 7509323
123:123
JrId: 34490
long title: Cognitive science
short title: Cogn Sci
ISSN: 0364-0213
ISSN (Online): 1551-6709
IsoAbbr: Cogn Sci
NlmId: 7708195
123:123
JrId: 34491
long title: Journal of insect behavior
short title: J Insect Behav
ISSN: 0892-7553
ISSN (Online): 
IsoAbbr: J Insect Behav
NlmId: 9303873
123:123
JrId: 34492
long title: Journal of addictions nursing
short title: J Addict Nurs
ISSN: 1088-4602
ISSN (Online): 1548-7148
IsoAbbr: J Addict Nurs
NlmId: 9616159
123:123
JrId: 34493
long title: Visual impairment research
short title: Vis Impair Res
ISSN: 1388-235X
ISSN (Online): 
IsoAbbr: Vis Impair Res
NlmId: 100883506
123:123
JrId: 34494
long title: Nephrology self-assessment program : NephSAP
short title: Nephrol Self Assess Program
ISSN: 1536-836X
ISSN (Online): 
IsoAbbr: Nephrol Self Assess Program
NlmId: 101132685
123:123
JrId: 34495
long title: Drug discovery today. Therapeutic strategies
short title: Drug Discov Today Ther Strateg
ISSN: 
ISSN (Online): 1740-6773
IsoAbbr: Drug Discov Today Ther Strateg
NlmId: 101235364
123:123
JrId: 34496
long title: Current respiratory medicine reviews
short title: Curr Respir Med Rev
ISSN: 1573-398X
ISSN (Online): 
IsoAbbr: Curr Respir Med Rev
NlmId: 101240300
123:123
JrId: 34497
long title: Early intervention in psychiatry
short title: Early Interv Psychiatry
ISSN: 1751-7885
ISSN (Online): 1751-7893
IsoAbbr: Early Interv Psychiatry
NlmId: 101320027
123:123
JrId: 34498
long title: Fungal biology reviews
short title: Fungal Biol Rev
ISSN: 1749-4613
ISSN (Online): 1878-0253
IsoAbbr: Fungal Biol Rev
NlmId: 101320029
123:123
JrId: 34500
long title: Fly
short title: Fly (Austin)
ISSN: 1933-6934
ISSN (Online): 1933-6942
IsoAbbr: Fly (Austin)
NlmId: 101470897
123:123
JrId: 34501
long title: Wave motion (North-Holland Publishing Company)
short title: Wave Motion
ISSN: 0165-2125
ISSN (Online): 
IsoAbbr: Wave Motion
NlmId: 101470912
123:123
JrId: 34502
long title: Journal of computational and graphical statistics : a joint publication of American Statistical Association, Institute of Mathematical Statistics, Interface Foundation of North America
short title: J Comput Graph Stat
ISSN: 1061-8600
ISSN (Online): 
IsoAbbr: J Comput Graph Stat
NlmId: 101470926
123:123
JrId: 34504
long title: Advances in water resources
short title: Adv Water Resour
ISSN: 0309-1708
ISSN (Online): 
IsoAbbr: Adv Water Resour
NlmId: 101471228
123:123
JrId: 34505
long title: Trends in reproductive biology
short title: Tren Reprod Bio
ISSN: 
ISSN (Online): 
IsoAbbr: Tren Reprod Bio
NlmId: 101470947
123:123
JrId: 34506
long title: Applied catalysis. B, Environmental
short title: Appl Catal B
ISSN: 0926-3373
ISSN (Online): 
IsoAbbr: Appl Catal B
NlmId: 101471230
123:123
JrId: 34509
long title: Research brief
short title: Res Brief
ISSN: 
ISSN (Online): 
IsoAbbr: Res Brief
NlmId: 101471881
123:123
JrId: 34510
long title: Anaesthesiology intensive therapy
short title: Anaesthesiol Intensive Ther
ISSN: 1642-5758
ISSN (Online): 1731-2531
IsoAbbr: Anaesthesiol Intensive Ther
NlmId: 101472620
123:123
JrId: 34511
long title: Anestezjologia intensywna terapia
short title: Anestezjol Intens Ter
ISSN: 0209-1712
ISSN (Online): 1731-2515
IsoAbbr: Anestezjol Intens Ter
NlmId: 9424972
123:123
JrId: 34512
long title: Cardiovascular therapeutics
short title: Cardiovasc Ther
ISSN: 1755-5914
ISSN (Online): 1755-5922
IsoAbbr: Cardiovasc Ther
NlmId: 101319630
123:123
JrId: 34513
long title: Social work in public health
short title: Soc Work Public Health
ISSN: 1937-1918
ISSN (Online): 1937-190X
IsoAbbr: Soc Work Public Health
NlmId: 101308228
123:123
JrId: 34516
long title: European journal of dentistry
short title: Eur J Dent
ISSN: 1305-7456
ISSN (Online): 1305-7464
IsoAbbr: Eur J Dent
NlmId: 101303672
123:123
JrId: 34517
long title: Forum for health economics & policy
short title: Forum Health Econ Policy
ISSN: 
ISSN (Online): 1558-9544
IsoAbbr: Forum Health Econ Policy
NlmId: 101316961
123:123
JrId: 34518
long title: The Libyan journal of medicine
short title: Libyan J Med
ISSN: 1993-2820
ISSN (Online): 1819-6357
IsoAbbr: Libyan J Med
NlmId: 101299403
123:123
JrId: 34519
long title: CNS neuroscience & therapeutics
short title: CNS Neurosci Ther
ISSN: 1755-5930
ISSN (Online): 1755-5949
IsoAbbr: CNS Neurosci Ther
NlmId: 101473265
123:123
JrId: 34521
long title: Annals of statistics
short title: Ann Stat
ISSN: 0090-5364
ISSN (Online): 
IsoAbbr: Ann Stat
NlmId: 0365252
123:123
JrId: 34522
long title: Child & family behavior therapy
short title: Child Fam Behav Ther
ISSN: 0731-7107
ISSN (Online): 
IsoAbbr: Child Fam Behav Ther
NlmId: 8302769
123:123
JrId: 34523
long title: Journal of analytical atomic spectrometry
short title: J Anal At Spectrom
ISSN: 0267-9477
ISSN (Online): 1364-5544
IsoAbbr: J Anal At Spectrom
NlmId: 8608254
123:123
JrId: 34524
long title: Polycyclic aromatic compounds
short title: Polycycl Aromat Compd
ISSN: 1040-6638
ISSN (Online): 
IsoAbbr: Polycycl Aromat Compd
NlmId: 9200718
123:123
JrId: 34525
long title: Journal of emotional and behavioral disorders
short title: J Emot Behav Disord
ISSN: 1063-4266
ISSN (Online): 
IsoAbbr: J Emot Behav Disord
NlmId: 9306047
123:123
JrId: 34526
long title: Journal of neonatal nursing : JNN
short title: J Neonatal Nurs
ISSN: 1355-1841
ISSN (Online): 
IsoAbbr: J Neonatal Nurs
NlmId: 9602867
123:123
JrId: 34527
long title: Journal of the mechanics and physics of solids
short title: J Mech Phys Solids
ISSN: 0022-5096
ISSN (Online): 
IsoAbbr: J Mech Phys Solids
NlmId: 9890138
123:123
JrId: 34529
long title: Journal of substance use
short title: J Subst Use
ISSN: 1465-9891
ISSN (Online): 
IsoAbbr: J Subst Use
NlmId: 100891385
123:123
JrId: 34531
long title: Field methods
short title: Field methods
ISSN: 1525-822X
ISSN (Online): 
IsoAbbr: Field methods
NlmId: 100962988
123:123
JrId: 34532
long title: Microelectronics journal
short title: Microelectronics J
ISSN: 0026-2692
ISSN (Online): 
IsoAbbr: Microelectronics J
NlmId: 101094050
123:123
JrId: 34533
long title: Advanced functional materials
short title: Adv Funct Mater
ISSN: 1616-301X
ISSN (Online): 1616-3028
IsoAbbr: Adv Funct Mater
NlmId: 101190390
123:123
JrId: 34534
long title: International journal of cancer prevention
short title: Int J Canc Prev
ISSN: 1554-1134
ISSN (Online): 
IsoAbbr: Int J Canc Prev
NlmId: 101229785
123:123
JrId: 34535
long title: Drug discovery today. Disease mechanisms
short title: Drug Discov Today Dis Mech
ISSN: 
ISSN (Online): 1740-6765
IsoAbbr: Drug Discov Today Dis Mech
NlmId: 101235075
123:123
JrId: 34536
long title: Global public health
short title: Glob Public Health
ISSN: 1744-1692
ISSN (Online): 1744-1706
IsoAbbr: Glob Public Health
NlmId: 101256323
123:123
JrId: 34537
long title: Current opinion in HIV and AIDS
short title: Curr Opin HIV AIDS
ISSN: 1746-630X
ISSN (Online): 1746-6318
IsoAbbr: Curr Opin HIV AIDS
NlmId: 101264945
123:123
JrId: 34538
long title: Retinal cases & brief reports
short title: Retin Cases Brief Rep
ISSN: 1935-1089
ISSN (Online): 1539-2834
IsoAbbr: Retin Cases Brief Rep
NlmId: 101298744
123:123
JrId: 34539
long title: Current molecular pharmacology
short title: Curr Mol Pharmacol
ISSN: 1874-4672
ISSN (Online): 1874-4702
IsoAbbr: Curr Mol Pharmacol
NlmId: 101467997
123:123
JrId: 34540
long title: Current drug abuse reviews
short title: Curr Drug Abuse Rev
ISSN: 1874-4737
ISSN (Online): 1874-4745
IsoAbbr: Curr Drug Abuse Rev
NlmId: 101468123
123:123
JrId: 34541
long title: Teorie & modelli
short title: Teor Model
ISSN: 0393-2834
ISSN (Online): 
IsoAbbr: Teor Model
NlmId: 101470920
123:123
JrId: 34542
long title: Journal of process control
short title: J Process Control
ISSN: 0959-1524
ISSN (Online): 
IsoAbbr: J Process Control
NlmId: 101473195
123:123
JrId: 34543
long title: Microelectronics and reliability
short title: Microelectron Reliab
ISSN: 0026-2714
ISSN (Online): 
IsoAbbr: Microelectron Reliab
NlmId: 101473207
123:123
JrId: 34544
long title: Journal of consumer psychology : the official journal of the Society for Consumer Psychology
short title: J Consum Psychol
ISSN: 1057-7408
ISSN (Online): 
IsoAbbr: J Consum Psychol
NlmId: 101473200
123:123
JrId: 34546
long title: Journal of vibration and acoustics
short title: J Vib Acoust
ISSN: 1048-9002
ISSN (Online): 
IsoAbbr: J Vib Acoust
NlmId: 101473213
123:123
JrId: 34547
long title: Statistics and computing
short title: Stat Comput
ISSN: 0960-3174
ISSN (Online): 
IsoAbbr: Stat Comput
NlmId: 101473218
123:123
JrId: 34548
long title: Journal of electrostatics
short title: J Electrostat
ISSN: 0304-3886
ISSN (Online): 
IsoAbbr: J Electrostat
NlmId: 101473214
123:123
JrId: 34549
long title: Stochastic environmental research and risk assessment : research journal
short title: Stoch Environ Res Risk Assess
ISSN: 1436-3240
ISSN (Online): 
IsoAbbr: Stoch Environ Res Risk Assess
NlmId: 101473235
123:123
JrId: 34550
long title: Statistica Sinica
short title: Stat Sin
ISSN: 1017-0405
ISSN (Online): 
IsoAbbr: Stat Sin
NlmId: 101473244
123:123
JrId: 34551
long title: ACM transactions on knowledge discovery from data
short title: ACM Trans Knowl Discov Data
ISSN: 1556-4681
ISSN (Online): 
IsoAbbr: ACM Trans Knowl Discov Data
NlmId: 101473241
123:123
JrId: 34552
long title: EMS magazine
short title: EMS Mag
ISSN: 1946-4967
ISSN (Online): 1946-9365
IsoAbbr: EMS Mag
NlmId: 101466002
123:123
JrId: 34553
long title: ChemSusChem
short title: ChemSusChem
ISSN: 1864-5631
ISSN (Online): 1864-564X
IsoAbbr: ChemSusChem
NlmId: 101319536
123:123
JrId: 34555
long title: Asia Pacific family medicine
short title: Asia Pac Fam Med
ISSN: 1444-1683
ISSN (Online): 1447-056X
IsoAbbr: Asia Pac Fam Med
NlmId: 101130840
123:123
JrId: 34556
long title: Cases journal
short title: Cases J
ISSN: 
ISSN (Online): 1757-1626
IsoAbbr: Cases J
NlmId: 101474272
123:123
JrId: 34557
long title: Gut pathogens
short title: Gut Pathog
ISSN: 
ISSN (Online): 1757-4749
IsoAbbr: Gut Pathog
NlmId: 101474263
123:123
JrId: 34560
long title: Journal of ovarian research
short title: J Ovarian Res
ISSN: 
ISSN (Online): 1757-2215
IsoAbbr: J Ovarian Res
NlmId: 101474849
123:123
JrId: 34561
long title: PMC biophysics
short title: PMC Biophys
ISSN: 
ISSN (Online): 1757-5036
IsoAbbr: PMC Biophys
NlmId: 101474857
123:123
JrId: 34563
long title: Osterreichische Dental-Revue
short title: Osterr Dent Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Osterr Dent Rev
NlmId: 19320530R
123:123
JrId: 34565
long title: Journal of aerosol medicine and pulmonary drug delivery
short title: J Aerosol Med Pulm Drug Deliv
ISSN: 1941-2711
ISSN (Online): 1941-2703
IsoAbbr: J Aerosol Med Pulm Drug Deliv
NlmId: 101475057
123:123
JrId: 34572
long title: Advances in physiotherapy
short title: Adv Physiother
ISSN: 1403-8196
ISSN (Online): 1651-1948
IsoAbbr: Adv Physiother
NlmId: 100894597
123:123
JrId: 34573
long title: Journal of proteomics
short title: J Proteomics
ISSN: 1874-3919
ISSN (Online): 1876-7737
IsoAbbr: J Proteomics
NlmId: 101475056
123:123
JrId: 34574
long title: Translational oncology
short title: Transl Oncol
ISSN: 
ISSN (Online): 1936-5233
IsoAbbr: Transl Oncol
NlmId: 101472619
123:123
JrId: 34575
long title: Genome medicine
short title: Genome Med
ISSN: 
ISSN (Online): 1756-994X
IsoAbbr: Genome Med
NlmId: 101475844
123:123
JrId: 34576
long title: International review of cell and molecular biology
short title: Int Rev Cell Mol Biol
ISSN: 1937-6448
ISSN (Online): 
IsoAbbr: Int Rev Cell Mol Biol
NlmId: 101475846
123:123
JrId: 34579
long title: Oral and maxillofacial surgery
short title: Oral Maxillofac Surg
ISSN: 1865-1550
ISSN (Online): 1865-1569
IsoAbbr: Oral Maxillofac Surg
NlmId: 101319632
123:123
JrId: 34580
long title: Dose-response : a publication of International Hormesis Society
short title: Dose Response
ISSN: 
ISSN (Online): 1559-3258
IsoAbbr: Dose Response
NlmId: 101308899
123:123
JrId: 34583
long title: Annual review of biophysics
short title: Annu Rev Biophys
ISSN: 1936-122X
ISSN (Online): 1936-1238
IsoAbbr: Annu Rev Biophys
NlmId: 101469708
123:123
JrId: 34584
long title: Journal of visualized experiments : JoVE
short title: J Vis Exp
ISSN: 
ISSN (Online): 1940-087X
IsoAbbr: J Vis Exp
NlmId: 101313252
123:123
JrId: 34585
long title: Advances in urology
short title: Adv Urol
ISSN: 1687-6369
ISSN (Online): 1687-6377
IsoAbbr: Adv Urol
NlmId: 101476240
123:123
JrId: 34586
long title: Informatics for health & social care
short title: Inform Health Soc Care
ISSN: 1753-8157
ISSN (Online): 1753-8165
IsoAbbr: Inform Health Soc Care
NlmId: 101475011
123:123
JrId: 34587
long title: Aquatic sciences
short title: Aquat Sci
ISSN: 1015-1621
ISSN (Online): 1420-9055
IsoAbbr: Aquat Sci
NlmId: 101477008
123:123
JrId: 34590
long title: Developmental disabilities research reviews
short title: Dev Disabil Res Rev
ISSN: 1940-5510
ISSN (Online): 1940-5529
IsoAbbr: Dev Disabil Res Rev
NlmId: 101319448
123:123
JrId: 34591
long title: Scandinavian journal of trauma, resuscitation and emergency medicine
short title: Scand J Trauma Resusc Emerg Med
ISSN: 
ISSN (Online): 1757-7241
IsoAbbr: Scand J Trauma Resusc Emerg Med
NlmId: 101477511
123:123
JrId: 34592
long title: Blood transfusion = Trasfusione del sangue
short title: Blood Transfus
ISSN: 1723-2007
ISSN (Online): 
IsoAbbr: Blood Transfus
NlmId: 101237479
123:123
JrId: 34593
long title: Cardiology journal
short title: Cardiol J
ISSN: 
ISSN (Online): 1897-5593
IsoAbbr: Cardiol J
NlmId: 101392712
123:123
JrId: 34594
long title: Channels (Austin, Tex.)
short title: Channels (Austin)
ISSN: 1933-6950
ISSN (Online): 1933-6969
IsoAbbr: Channels (Austin)
NlmId: 101321614
123:123
JrId: 34595
long title: Current clinical pharmacology
short title: Curr Clin Pharmacol
ISSN: 1574-8847
ISSN (Online): 2212-3938
IsoAbbr: Curr Clin Pharmacol
NlmId: 101273158
123:123
JrId: 34596
long title: Current drug safety
short title: Curr Drug Saf
ISSN: 1574-8863
ISSN (Online): 2212-3911
IsoAbbr: Curr Drug Saf
NlmId: 101270895
123:123
JrId: 34597
long title: Current opinion in organ transplantation
short title: Curr Opin Organ Transplant
ISSN: 1087-2418
ISSN (Online): 1531-7013
IsoAbbr: Curr Opin Organ Transplant
NlmId: 9717388
123:123
JrId: 34598
long title: Current opinion in supportive and palliative care
short title: Curr Opin Support Palliat Care
ISSN: 1751-4258
ISSN (Online): 1751-4266
IsoAbbr: Curr Opin Support Palliat Care
NlmId: 101297402
123:123
JrId: 34599
long title: Genome dynamics
short title: Genome Dyn
ISSN: 1660-9263
ISSN (Online): 1662-3797
IsoAbbr: Genome Dyn
NlmId: 101319425
123:123
JrId: 34600
long title: Geriatrics & gerontology international
short title: Geriatr Gerontol Int
ISSN: 1444-1586
ISSN (Online): 1447-0594
IsoAbbr: Geriatr Gerontol Int
NlmId: 101135738
123:123
JrId: 34601
long title: Health economics, policy, and law
short title: Health Econ Policy Law
ISSN: 1744-1331
ISSN (Online): 1744-134X
IsoAbbr: Health Econ Policy Law
NlmId: 101247224
123:123
JrId: 34602
long title: Hip international : the journal of clinical and experimental research on hip pathology and therapy
short title: Hip Int
ISSN: 1120-7000
ISSN (Online): 1724-6067
IsoAbbr: Hip Int
NlmId: 9200413
123:123
JrId: 34603
long title: International journal of stroke : official journal of the International Stroke Society
short title: Int J Stroke
ISSN: 1747-4930
ISSN (Online): 1747-4949
IsoAbbr: Int J Stroke
NlmId: 101274068
123:123
JrId: 34604
long title: Journal of cancer survivorship : research and practice
short title: J Cancer Surviv
ISSN: 1932-2259
ISSN (Online): 1932-2267
IsoAbbr: J Cancer Surviv
NlmId: 101307557
123:123
JrId: 34605
long title: Primary care diabetes
short title: Prim Care Diabetes
ISSN: 1751-9918
ISSN (Online): 1878-0210
IsoAbbr: Prim Care Diabetes
NlmId: 101463825
123:123
JrId: 34606
long title: Quality in primary care
short title: Qual Prim Care
ISSN: 1479-1072
ISSN (Online): 1479-1064
IsoAbbr: Qual Prim Care
NlmId: 101182136
123:123
JrId: 34607
long title: Reumatologia polska
short title: Reumatol Pol
ISSN: 0484-5986
ISSN (Online): 
IsoAbbr: Reumatol Pol
NlmId: 0024675
123:123
JrId: 34610
long title: Current cardiology reviews
short title: Curr Cardiol Rev
ISSN: 1573-403X
ISSN (Online): 1875-6557
IsoAbbr: Curr Cardiol Rev
NlmId: 101261935
123:123
JrId: 34611
long title: International journal of molecular sciences
short title: Int J Mol Sci
ISSN: 
ISSN (Online): 1422-0067
IsoAbbr: Int J Mol Sci
NlmId: 101092791
123:123
JrId: 34612
long title: Journal of infection in developing countries
short title: J Infect Dev Ctries
ISSN: 2036-6590
ISSN (Online): 1972-2680
IsoAbbr: J Infect Dev Ctries
NlmId: 101305410
123:123
JrId: 34614
long title: National Toxicology Program genetically modified model report
short title: Natl Toxicol Program Genet Modif Model Rep
ISSN: 1556-522X
ISSN (Online): 1556-5246
IsoAbbr: Natl Toxicol Program Genet Modif Model Rep
NlmId: 101469988
123:123
JrId: 34615
long title: Current protocols in cytometry / editorial board, J. Paul Robinson, managing editor ... [et al.]
short title: Curr Protoc Cytom
ISSN: 1934-9297
ISSN (Online): 1934-9300
IsoAbbr: Curr Protoc Cytom
NlmId: 100899351
123:123
JrId: 34616
long title: Current protocols in microbiology
short title: Curr Protoc Microbiol
ISSN: 1934-8525
ISSN (Online): 1934-8533
IsoAbbr: Curr Protoc Microbiol
NlmId: 101257113
123:123
JrId: 34617
long title: Current protocols in stem cell biology
short title: Curr Protoc Stem Cell Biol
ISSN: 1941-7322
ISSN (Online): 1938-8969
IsoAbbr: Curr Protoc Stem Cell Biol
NlmId: 101470226
123:123
JrId: 34618
long title: Handbook of clinical neurology / edited by P.J. Vinken and G.W. Bruyn
short title: Handb Clin Neurol
ISSN: 0072-9752
ISSN (Online): 
IsoAbbr: Handb Clin Neurol
NlmId: 0166161
123:123
JrId: 34620
long title: Frontiers in molecular neuroscience
short title: Front Mol Neurosci
ISSN: 
ISSN (Online): 1662-5099
IsoAbbr: Front Mol Neurosci
NlmId: 101477914
123:123
JrId: 34621
long title: Frontiers in neural circuits
short title: Front Neural Circuits
ISSN: 
ISSN (Online): 1662-5110
IsoAbbr: Front Neural Circuits
NlmId: 101477940
123:123
JrId: 34622
long title: Frontiers in cellular neuroscience
short title: Front Cell Neurosci
ISSN: 
ISSN (Online): 1662-5102
IsoAbbr: Front Cell Neurosci
NlmId: 101477935
123:123
JrId: 34623
long title: Frontiers in systems neuroscience
short title: Front Syst Neurosci
ISSN: 
ISSN (Online): 1662-5137
IsoAbbr: Front Syst Neurosci
NlmId: 101477946
123:123
JrId: 34624
long title: Frontiers in neuroanatomy
short title: Front Neuroanat
ISSN: 
ISSN (Online): 1662-5129
IsoAbbr: Front Neuroanat
NlmId: 101477943
123:123
JrId: 34625
long title: Frontiers in integrative neuroscience
short title: Front Integr Neurosci
ISSN: 
ISSN (Online): 1662-5145
IsoAbbr: Front Integr Neurosci
NlmId: 101477950
123:123
JrId: 34626
long title: Frontiers in behavioral neuroscience
short title: Front Behav Neurosci
ISSN: 
ISSN (Online): 1662-5153
IsoAbbr: Front Behav Neurosci
NlmId: 101477952
123:123
JrId: 34627
long title: Frontiers in computational neuroscience
short title: Front Comput Neurosci
ISSN: 
ISSN (Online): 1662-5188
IsoAbbr: Front Comput Neurosci
NlmId: 101477956
123:123
JrId: 34628
long title: Frontiers in human neuroscience
short title: Front Hum Neurosci
ISSN: 
ISSN (Online): 1662-5161
IsoAbbr: Front Hum Neurosci
NlmId: 101477954
123:123
JrId: 34629
long title: Frontiers in neurorobotics
short title: Front Neurorobot
ISSN: 
ISSN (Online): 1662-5218
IsoAbbr: Front Neurorobot
NlmId: 101477958
123:123
JrId: 34630
long title: Frontiers in neuroinformatics
short title: Front Neuroinform
ISSN: 
ISSN (Online): 1662-5196
IsoAbbr: Front Neuroinform
NlmId: 101477957
123:123
JrId: 34631
long title: Frontiers in neuroenergetics
short title: Front Neuroenergetics
ISSN: 
ISSN (Online): 1662-6427
IsoAbbr: Front Neuroenergetics
NlmId: 101477960
123:123
JrId: 34633
long title: Frontiers in neuroengineering
short title: Front Neuroeng
ISSN: 
ISSN (Online): 1662-6443
IsoAbbr: Front Neuroeng
NlmId: 101477961
123:123
JrId: 34634
long title: Canadian review of sociology = Revue canadienne de sociologie
short title: Can Rev Sociol
ISSN: 1755-6171
ISSN (Online): 1755-618X
IsoAbbr: Can Rev Sociol
NlmId: 101320224
123:123
JrId: 34636
long title: Journal of the International AIDS Society
short title: J Int AIDS Soc
ISSN: 
ISSN (Online): 1758-2652
IsoAbbr: J Int AIDS Soc
NlmId: 101478566
123:123
JrId: 34638
long title: Marine genomics
short title: Mar Genomics
ISSN: 1874-7787
ISSN (Online): 1876-7478
IsoAbbr: Mar Genomics
NlmId: 101475200
123:123
JrId: 34641
long title: Tanzania journal of health research
short title: Tanzan J Health Res
ISSN: 1821-6404
ISSN (Online): 
IsoAbbr: Tanzan J Health Res
NlmId: 101479163
123:123
JrId: 34642
long title: Anales argentinos de oftalmologia
short title: An Argent Oftalmol
ISSN: 
ISSN (Online): 
IsoAbbr: An Argent Oftalmol
NlmId: 0001770
123:123
JrId: 34643
long title: Archives de rhumatologie
short title: Arch Rhumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Rhumatol
NlmId: 0002331
123:123
JrId: 34644
long title: Cruz Roja Cubana
short title: Cruz Roja Cuba
ISSN: 
ISSN (Online): 
IsoAbbr: Cruz Roja Cuba
NlmId: 0006250
123:123
JrId: 34645
long title: Bulletin de la Societe d'ophtalmologie de Paris et des societes d'ophtalmologie de l'Est, de Lyon et de l'Ouest. Societe d'ophtalmologie de Paris
short title: Bull Soc Ophtalmol Paris Soc Ophtalmol Est Lyon Ouest
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Ophtalmol Paris Soc Ophtalmol Est Lyon Ouest
NlmId: 0027133
123:123
JrId: 34646
long title: Annual report. Louisiana. Dept. of Public Welfare
short title: Annu Rep La Dep Public Welf
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Rep La Dep Public Welf
NlmId: 0117661
123:123
JrId: 34647
long title: Clinical Society journal
short title: Clin Soc J
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Soc J
NlmId: 0124622
123:123
JrId: 34648
long title: The Broadway
short title: Broadway
ISSN: 0007-2133
ISSN (Online): 
IsoAbbr: Broadway
NlmId: 0144400
123:123
JrId: 34649
long title: Medical Society reporter
short title: Med Soc Report
ISSN: 
ISSN (Online): 
IsoAbbr: Med Soc Report
NlmId: 0205360
123:123
JrId: 34650
long title: News letter. Suffolk County Medical Society
short title: Newsl Suffolk Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Suffolk Cty Med Soc
NlmId: 0234146
123:123
JrId: 34651
long title: Archivos. Asociacion para Evitar la Ceguera en Mexico
short title: Arch Asoc Evit Ceguera Mex
ISSN: 0004-489X
ISSN (Online): 
IsoAbbr: Arch Asoc Evit Ceguera Mex
NlmId: 0372473
123:123
JrId: 34652
long title: Detroit medical news
short title: Detroit Med News
ISSN: 0098-471X
ISSN (Online): 
IsoAbbr: Detroit Med News
NlmId: 0372756
123:123
JrId: 34653
long title: Contact
short title: Contact
ISSN: 
ISSN (Online): 
IsoAbbr: Contact
NlmId: 0373171
123:123
JrId: 34654
long title: The interne
short title: Interne
ISSN: 
ISSN (Online): 
IsoAbbr: Interne
NlmId: 0374745
123:123
JrId: 34655
long title: Mycopathologia
short title: Mycopathologia
ISSN: 0369-299X
ISSN (Online): 
IsoAbbr: Mycopathologia
NlmId: 0405402
123:123
JrId: 34656
long title: Report. Great Britain. Dept. of Health for Scotland
short title: Rep Dep Health Scotl
ISSN: 0302-3400
ISSN (Online): 
IsoAbbr: Rep Dep Health Scotl
NlmId: 0410322
123:123
JrId: 34657
long title: Applied anthropology
short title: Appl Anthropol
ISSN: 0093-2914
ISSN (Online): 
IsoAbbr: Appl Anthropol
NlmId: 0412666
123:123
JrId: 34658
long title: Archives. Institut Pasteur du Maroc
short title: Arch Inst Pasteur Maroc
ISSN: 0301-8652
ISSN (Online): 
IsoAbbr: Arch Inst Pasteur Maroc
NlmId: 0413113
123:123
JrId: 34659
long title: Archivos peruanos de patologia y clinica
short title: Arch Peru Patol Clin
ISSN: 0365-5652
ISSN (Online): 
IsoAbbr: Arch Peru Patol Clin
NlmId: 0422306
123:123
JrId: 34660
long title: Bulletin - Genesee County Medical Society
short title: Bull Genesee Cty Med Soc
ISSN: 0098-4426
ISSN (Online): 
IsoAbbr: Bull Genesee Cty Med Soc
NlmId: 7503353
123:123
JrId: 34661
long title: Bulletin - North Shore Branch, Chicago Medical Society
short title: Bull North Shore Branch Chic Med Soc
ISSN: 0098-4388
ISSN (Online): 
IsoAbbr: Bull North Shore Branch Chic Med Soc
NlmId: 7503360
123:123
JrId: 34662
long title: Bulletin - King County Medical Society
short title: Bull King Cty Med Soc
ISSN: 0023-1592
ISSN (Online): 
IsoAbbr: Bull King Cty Med Soc
NlmId: 7505312
123:123
JrId: 34663
long title: Bulletin - San Francisco County Medical Society
short title: Bull San Franc Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull San Franc Cty Med Soc
NlmId: 7505338
123:123
JrId: 34664
long title: Bulletin of the National Society for Medical Research
short title: Bull Natl Soc Med Res
ISSN: 0028-0186
ISSN (Online): 
IsoAbbr: Bull Natl Soc Med Res
NlmId: 7505395
123:123
JrId: 34665
long title: Newsletter - American Society of Anesthesiologists
short title: Newsl Am Soc Anesthesiol
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Am Soc Anesthesiol
NlmId: 7507319
123:123
JrId: 34666
long title: Bulletin - Los Angeles County Medical Association
short title: Bull Los Angel Cty Med Assoc
ISSN: 0364-684X
ISSN (Online): 
IsoAbbr: Bull Los Angel Cty Med Assoc
NlmId: 7605261
123:123
JrId: 34667
long title: Annual report of the Gorgas Memorial Laboratory and report of audit. Gorgas Memorial Laboratory
short title: Annu Rep Gorgas Meml Lab Rep Audit
ISSN: 0190-6992
ISSN (Online): 
IsoAbbr: Annu Rep Gorgas Meml Lab Rep Audit
NlmId: 7800301
123:123
JrId: 34668
long title: New York state pharmacist
short title: N Y State Pharm
ISSN: 0028-7660
ISSN (Online): 
IsoAbbr: N Y State Pharm
NlmId: 7804165
123:123
JrId: 34669
long title: King's College Hospital gazette
short title: Kings Coll Hosp Gaz
ISSN: 0309-7366
ISSN (Online): 
IsoAbbr: Kings Coll Hosp Gaz
NlmId: 7903314
123:123
JrId: 34670
long title: The bulletin of the Orange County Medical Association
short title: Bull Orange Cty Med Assoc
ISSN: 0272-9059
ISSN (Online): 
IsoAbbr: Bull Orange Cty Med Assoc
NlmId: 8009457
123:123
JrId: 34671
long title: Journal of physical education (Dayton, Ohio)
short title: J Phys Educ
ISSN: 0022-3662
ISSN (Online): 
IsoAbbr: J Phys Educ
NlmId: 8405946
123:123
JrId: 34673
long title: Bulletin of the Association of American Physicians and Surgeons / Association of American Physicians and Surgeons, Inc
short title: Bull Assoc Am Physicians Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Assoc Am Physicians Surg
NlmId: 9429836
123:123
JrId: 34674
long title: Archives of internal medicine (Chicago, Ill. : 1908)
short title: Arch Intern Med (Chic)
ISSN: 0730-188X
ISSN (Online): 
IsoAbbr: Arch Intern Med (Chic)
NlmId: 9716392
123:123
JrId: 34675
long title: Boletin Informativo - Asociacion Medica Argentina
short title: Bol Inf Asoc Med Argent
ISSN: 1666-2687
ISSN (Online): 
IsoAbbr: Bol Inf Asoc Med Argent
NlmId: 9888996
123:123
JrId: 34676
long title: Boletin mensual de estadistica demografico-sanitaria de la peninsula e islas adyacentes / Ministerio de la Gobernacion del Reino, Direccion General de Beneficencia y Sanidad
short title: Bol Mens Estad Demogr Sanit Penins Islas Adyac
ISSN: 1697-6304
ISSN (Online): 
IsoAbbr: Bol Mens Estad Demogr Sanit Penins Islas Adyac
NlmId: 101244636
123:123
JrId: 34677
long title: Bulletin. American Association of Medical Social Workers
short title: Bull Am Assoc Med Soc Workers
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Am Assoc Med Soc Workers
NlmId: 14740590R
123:123
JrId: 34678
long title: The Animals' defender
short title: Anim Def
ISSN: 
ISSN (Online): 
IsoAbbr: Anim Def
NlmId: 14940150R
123:123
JrId: 34679
long title: Annalen der Physik
short title: Ann Phys
ISSN: 0003-3804
ISSN (Online): 1521-3889
IsoAbbr: Ann Phys
NlmId: 14940290R
123:123
JrId: 34680
long title: The Australian hospital
short title: Aust Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Aust Hosp
NlmId: 15420270R
123:123
JrId: 34681
long title: The Australasian nurses' journal
short title: Australas Nurses J
ISSN: 0301-018X
ISSN (Online): 
IsoAbbr: Australas Nurses J
NlmId: 15420320R
123:123
JrId: 34682
long title: The British journal of nursing
short title: Br J Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: Br J Nurs
NlmId: 15730570R
123:123
JrId: 34683
long title: The British chemical digest
short title: Br Chem Dig
ISSN: 0366-2705
ISSN (Online): 
IsoAbbr: Br Chem Dig
NlmId: 15730240R
123:123
JrId: 34684
long title: Calcutta medical review
short title: Calcutta Med Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Calcutta Med Rev
NlmId: 16010590R
123:123
JrId: 34685
long title: Magazine. Cambridge University Medical Society
short title: Mag Camb Univ Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Mag Camb Univ Med Soc
NlmId: 16020600R
123:123
JrId: 34686
long title: The Caliper
short title: Caliper
ISSN: 0045-4001
ISSN (Online): 
IsoAbbr: Caliper
NlmId: 16020500R
123:123
JrId: 34687
long title: Bulletin. California State Nurses' Association
short title: Bull Calif State Nurses Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Calif State Nurses Assoc
NlmId: 16020270R
123:123
JrId: 34688
long title: Canada's health & welfare
short title: Can Health Welf
ISSN: 
ISSN (Online): 
IsoAbbr: Can Health Welf
NlmId: 16020760R
123:123
JrId: 34689
long title: Control de plagas
short title: Control Plagas
ISSN: 
ISSN (Online): 
IsoAbbr: Control Plagas
NlmId: 16410510R
123:123
JrId: 34690
long title: Boletin. Consejo Nacional de Tuberculosis (Cuba)
short title: Bol Cons Nac Tuberc Cuba
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Cons Nac Tuberc Cuba
NlmId: 16430500R
123:123
JrId: 34691
long title: Diagnostics & traitements
short title: Diagn Traitements
ISSN: 
ISSN (Online): 
IsoAbbr: Diagn Traitements
NlmId: 16620080R
123:123
JrId: 34692
long title: The Doctor_ a medical penny magazine
short title: Dr Med Penny Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Dr Med Penny Mag
NlmId: 16630130R
123:123
JrId: 34693
long title: L'Economat
short title: Economat
ISSN: 
ISSN (Online): 
IsoAbbr: Economat
NlmId: 16650250R
123:123
JrId: 34694
long title: Estudos psiquicos
short title: Estud Psiq
ISSN: 
ISSN (Online): 
IsoAbbr: Estud Psiq
NlmId: 16820100R
123:123
JrId: 34695
long title: Farmacoterapia
short title: Farmacoterapia
ISSN: 
ISSN (Online): 
IsoAbbr: Farmacoterapia
NlmId: 16920370R
123:123
JrId: 34696
long title: Eugenesia
short title: Eugenesia
ISSN: 
ISSN (Online): 
IsoAbbr: Eugenesia
NlmId: 16820170R
123:123
JrId: 34697
long title: Fachblatt fur schweizerische Heime und Anstalten. Revue suisse des etablissements hospitaliers et d'education
short title: Fachbl Schweiz Heime Anst Rev Suisse Etabl Hosp Educ
ISSN: 
ISSN (Online): 
IsoAbbr: Fachbl Schweiz Heime Anst Rev Suisse Etabl Hosp Educ
NlmId: 16910100R
123:123
JrId: 34698
long title: Florida optometrist
short title: Fla Optom
ISSN: 
ISSN (Online): 
IsoAbbr: Fla Optom
NlmId: 16930440R
123:123
JrId: 34700
long title: The Indiana pharmacist
short title: Indiana Pharm
ISSN: 
ISSN (Online): 
IsoAbbr: Indiana Pharm
NlmId: 17540320R
123:123
JrId: 34701
long title: Hearing news
short title: Hear News (Washington)
ISSN: 
ISSN (Online): 
IsoAbbr: Hear News (Washington)
NlmId: 17320580R
123:123
JrId: 34702
long title: Health Rays
short title: Health Rays
ISSN: 
ISSN (Online): 
IsoAbbr: Health Rays
NlmId: 17320350R
123:123
JrId: 34703
long title: Higiene sanitaria
short title: Hig Sanit
ISSN: 
ISSN (Online): 
IsoAbbr: Hig Sanit
NlmId: 17340300R
123:123
JrId: 34704
long title: Homoeopathic bulletin
short title: Homeopath Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Homeopath Bull
NlmId: 17410500R
123:123
JrId: 34705
long title: Industrial health bulletin
short title: Ind Health Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Ind Health Bull
NlmId: 17540520R
123:123
JrId: 34706
long title: Journal belge de neurologie et de psychiatrie
short title: J Belge Neurol Psychiatr
ISSN: 0368-1408
ISSN (Online): 
IsoAbbr: J Belge Neurol Psychiatr
NlmId: 17810480R
123:123
JrId: 34707
long title: Bulletin. Linn County (Iowa) Medical Society
short title: Bull Linn Cty Iowa
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Linn Cty Iowa
NlmId: 18330750R
123:123
JrId: 34708
long title: Modern pharmacy
short title: Mod Pharm
ISSN: 
ISSN (Online): 
IsoAbbr: Mod Pharm
NlmId: 18740620R
123:123
JrId: 34709
long title: The north wing_ the magazine of the Sheffield medical and dental schools
short title: North Wing
ISSN: 
ISSN (Online): 
IsoAbbr: North Wing
NlmId: 19210800R
123:123
JrId: 34710
long title: Notas de salud publica
short title: Notas Salud Publica
ISSN: 
ISSN (Online): 
IsoAbbr: Notas Salud Publica
NlmId: 19220210R
123:123
JrId: 34711
long title: Notes on tuberculosis ...
short title: Notes Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Notes Tuberc
NlmId: 19220380R
123:123
JrId: 34712
long title: Journal. Oregon State Dental Association
short title: J Or State Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J Or State Dent Assoc
NlmId: 19420380R
123:123
JrId: 34713
long title: Congreso. Sociedad de Cirujanos de Chile
short title: Congr Soc Cir Chile
ISSN: 
ISSN (Online): 
IsoAbbr: Congr Soc Cir Chile
NlmId: 20810580R
123:123
JrId: 34714
long title: Acta. Toimituksia. ser. A. Suomalainen laakariseura Duodecim
short title: Acta Suom Laak Duodecim
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Suom Laak Duodecim
NlmId: 21030300R
123:123
JrId: 34715
long title: Medical bulletin. United States. Army. Forces in the European Theater. Office of the Theater Chief Surgeon
short title: Med Bull U S Army Force Europe Theater Off Theater Chief Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull U S Army Force Europe Theater Off Theater Chief Surg
NlmId: 22210280R
123:123
JrId: 34716
long title: Monthly health bulletin. United States. Army. Army, Second
short title: Mon Heath Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Mon Heath Bull
NlmId: 22310410R
123:123
JrId: 34717
long title: BuMed news letter. Aviation supplement
short title: BuMed News Lett Aviat Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: BuMed News Lett Aviat Suppl
NlmId: 22420410R
123:123
JrId: 34718
long title: Health bulletin. Kern Co., Calif. Dept. of Public Health
short title: Health Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Health Bull
NlmId: 22510640R
123:123
JrId: 34719
long title: Health
short title: Health N Hav
ISSN: 
ISSN (Online): 
IsoAbbr: Health N Hav
NlmId: 22521080R
123:123
JrId: 34720
long title: Hudson County health record [monthly]
short title: Hudson Cty Health Rec
ISSN: 
ISSN (Online): 
IsoAbbr: Hudson Cty Health Rec
NlmId: 22730300R
123:123
JrId: 34721
long title: Medical directory of Chicago (including Cook Co.)
short title: Med Dir Chic
ISSN: 
ISSN (Online): 
IsoAbbr: Med Dir Chic
NlmId: 27310340R
123:123
JrId: 34722
long title: Bibliografia hispanica
short title: Bibliogr Hisp
ISSN: 0212-5129
ISSN (Online): 
IsoAbbr: Bibliogr Hisp
NlmId: 58510580R
123:123
JrId: 34723
long title: Current legal thought_ the lawyers' digest of law reviews
short title: Curr Leg Thought Lawyers Dig Law Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Leg Thought Lawyers Dig Law Rev
NlmId: 58720310R
123:123
JrId: 34724
long title: Journal of chiropractic medicine
short title: J Chiropr Med
ISSN: 1556-3707
ISSN (Online): 1556-3715
IsoAbbr: J Chiropr Med
NlmId: 101163637
123:123
JrId: 34725
long title: Wisconsin welfare
short title: Wis Welf
ISSN: 
ISSN (Online): 
IsoAbbr: Wis Welf
NlmId: 0157555
123:123
JrId: 34726
long title: Epidemiological and vital statistics report. Rapport epidemiologique et demographique
short title: Epidemiol Vital Stat Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Epidemiol Vital Stat Rep
NlmId: 0161143
123:123
JrId: 34727
long title: Osteopathic medicine and surgery
short title: Osteopath Med Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Osteopath Med Surg
NlmId: 0175010
123:123
JrId: 34728
long title: Annual report. United States National Museum
short title: Annu Rep United States Natl Mus
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Rep United States Natl Mus
NlmId: 0243633
123:123
JrId: 34729
long title: The Public health laboratory
short title: Public Health Lab
ISSN: 0033-3522
ISSN (Online): 
IsoAbbr: Public Health Lab
NlmId: 0376511
123:123
JrId: 34730
long title: Revista estomatologica de Cuba
short title: Rev Estomatol Cuba
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Estomatol Cuba
NlmId: 0404305
123:123
JrId: 34731
long title: Ortopedia e traumatologia dell'apparato motore
short title: Ortop Traumatol Appar Mot
ISSN: 0369-7924
ISSN (Online): 
IsoAbbr: Ortop Traumatol Appar Mot
NlmId: 0413425
123:123
JrId: 34732
long title: Official records. World Health Organization
short title: Off Rec World Health Organ
ISSN: 
ISSN (Online): 
IsoAbbr: Off Rec World Health Organ
NlmId: 0413540
123:123
JrId: 34733
long title: Revista medica de Rosario
short title: Rev Med Rosario
ISSN: 0327-5019
ISSN (Online): 1851-2135
IsoAbbr: Rev Med Rosario
NlmId: 0416672
123:123
JrId: 34734
long title: Transactions of the American Gynecological Society
short title: Trans Am Gynecol Soc
ISSN: 0065-8480
ISSN (Online): 
IsoAbbr: Trans Am Gynecol Soc
NlmId: 7506102
123:123
JrId: 34735
long title: Year book - Royal Society of Edinburgh
short title: Year B R Soc Edinb
ISSN: 0080-4576
ISSN (Online): 
IsoAbbr: Year B R Soc Edinb
NlmId: 7506168
123:123
JrId: 34736
long title: Schweizerische Krankenkassen-Zeitung
short title: Schweiz Krankenkassen Ztg
ISSN: 0253-0422
ISSN (Online): 
IsoAbbr: Schweiz Krankenkassen Ztg
NlmId: 8007256
123:123
JrId: 34737
long title: The Phi Lambda Kappa quarterly
short title: Phi Lambda Kappa Q
ISSN: 0733-4400
ISSN (Online): 
IsoAbbr: Phi Lambda Kappa Q
NlmId: 8207226
123:123
JrId: 34741
long title: Proceedings. American Federation for Clinical Research
short title: Proc Am Fed Clin Res
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Am Fed Clin Res
NlmId: 14810560R
123:123
JrId: 34742
long title: L'Assistenza sociale
short title: Assist Soc
ISSN: 0392-1026
ISSN (Online): 
IsoAbbr: Assist Soc
NlmId: 15330670R
123:123
JrId: 34743
long title: Rapport sur le fonctionnement technique. Cayenne, French Guiana. Institut Pasteur de la Guyane francaise et de l'Inini
short title: Rapp Fonct Tec Inst Pasteur Guyane Fr
ISSN: 
ISSN (Online): 
IsoAbbr: Rapp Fonct Tec Inst Pasteur Guyane Fr
NlmId: 16040650R
123:123
JrId: 34744
long title: Report of the ... meeting of the Ross institute Industrial advisory committee ... London School of Hygiene and Tropical Medicine. Ross Institute of Tropical Hygiene (East Africa Branch)
short title: Lond Sch Hyg Trop Med
ISSN: 
ISSN (Online): 
IsoAbbr: Lond Sch Hyg Trop Med
NlmId: 18340170R
123:123
JrId: 34745
long title: Nutrition news
short title: Nutr News (Rosemt)
ISSN: 0369-6464
ISSN (Online): 
IsoAbbr: Nutr News (Rosemt)
NlmId: 19230640R
123:123
JrId: 34746
long title: Optometra
short title: Optometra
ISSN: 
ISSN (Online): 
IsoAbbr: Optometra
NlmId: 19420010R
123:123
JrId: 34747
long title: Ohio public health
short title: Ohio Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: Ohio Public Health
NlmId: 19330460R
123:123
JrId: 34748
long title: L'Oculiste francais
short title: Ocul Fr
ISSN: 
ISSN (Online): 
IsoAbbr: Ocul Fr
NlmId: 19410320R
123:123
JrId: 34749
long title: The Pennsylvania Hospital bulletin
short title: Pa Hosp Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Pa Hosp Bull
NlmId: 19530670R
123:123
JrId: 34750
long title: Pensiero medico
short title: Pensiero Med (Milano)
ISSN: 0391-0423
ISSN (Online): 
IsoAbbr: Pensiero Med (Milano)
NlmId: 19540240R
123:123
JrId: 34751
long title: The Physiotherapy review
short title: Physiotherap Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Physiotherap Rev
NlmId: 19620710R
123:123
JrId: 34752
long title: Pre-medical journal of Columbia University
short title: Premed J Columbia Univ
ISSN: 
ISSN (Online): 
IsoAbbr: Premed J Columbia Univ
NlmId: 19730470R
123:123
JrId: 34753
long title: The Prescriber
short title: Prescriber
ISSN: 0370-145X
ISSN (Online): 
IsoAbbr: Prescriber
NlmId: 19740080R
123:123
JrId: 34754
long title: The Purdue pharmacist
short title: Purdue Pharm
ISSN: 0033-4529
ISSN (Online): 
IsoAbbr: Purdue Pharm
NlmId: 19930400R
123:123
JrId: 34755
long title: The Red Cross courier
short title: Red Cross Cour
ISSN: 
ISSN (Online): 
IsoAbbr: Red Cross Cour
NlmId: 20030430R
123:123
JrId: 34756
long title: Revue internationale de la Croix-rouge
short title: Rev Int Croix Rouge
ISSN: 0035-3361
ISSN (Online): 
IsoAbbr: Rev Int Croix Rouge
NlmId: 20340080R
123:123
JrId: 34757
long title: Science studies
short title: Sci Stud (St Bonaventure)
ISSN: 0036-8539
ISSN (Online): 
IsoAbbr: Sci Stud (St Bonaventure)
NlmId: 20640115R
123:123
JrId: 34758
long title: Roche review
short title: Roche Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Roche Rev
NlmId: 20430350R
123:123
JrId: 34759
long title: Sante publique
short title: Sante Publique (Paris)
ISSN: 
ISSN (Online): 
IsoAbbr: Sante Publique (Paris)
NlmId: 20610100R
123:123
JrId: 34760
long title: Vitamin D digest
short title: Vitam D Dig
ISSN: 0099-9652
ISSN (Online): 
IsoAbbr: Vitam D Dig
NlmId: 21530260R
123:123
JrId: 34761
long title: The Washington University medical alumni quarterly
short title: Wash Univ Med Alumni Q
ISSN: 
ISSN (Online): 
IsoAbbr: Wash Univ Med Alumni Q
NlmId: 21610560R
123:123
JrId: 34762
long title: We the blind
short title: We Blind
ISSN: 
ISSN (Online): 
IsoAbbr: We Blind
NlmId: 21610690R
123:123
JrId: 34763
long title: Quarterly research report. USAF School of Aviation Medicine
short title: Q Res Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Q Res Rep
NlmId: 22410760R
123:123
JrId: 34764
long title: Weekly report. Illinois. Dept. of Public Health. Division of Communicable Diseases
short title: Wkly Rep Ill
ISSN: 
ISSN (Online): 
IsoAbbr: Wkly Rep Ill
NlmId: 22540170R
123:123
JrId: 34765
long title: Weekly record of convention diseases at ports and other localities at home and abroad. Great Britain. Ministry of Health
short title: Wkly Rec Conv Dis Ports Other Localities Home Abroad
ISSN: 
ISSN (Online): 
IsoAbbr: Wkly Rec Conv Dis Ports Other Localities Home Abroad
NlmId: 23030400R
123:123
JrId: 34766
long title: Transactions. Conference on Metabolic Aspects of Convalescence
short title: Trans Conf Metab Asp Conval
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Conf Metab Asp Conval
NlmId: 23810190R
123:123
JrId: 34767
long title: The Star
short title: Star
ISSN: 0049-2116
ISSN (Online): 
IsoAbbr: Star
NlmId: 52430320R
123:123
JrId: 34768
long title: Schweizerisches medizinisches jahrbuch
short title: Schweiz Med Jahrb
ISSN: 0080-7400
ISSN (Online): 
IsoAbbr: Schweiz Med Jahrb
NlmId: 27410490R
123:123
JrId: 34769
long title: Hand (New York, N.Y.)
short title: Hand (N Y)
ISSN: 1558-9447
ISSN (Online): 1558-9455
IsoAbbr: Hand (N Y)
NlmId: 101264149
123:123
JrId: 34770
long title: Journal of oncology practice / American Society of Clinical Oncology
short title: J Oncol Pract
ISSN: 1554-7477
ISSN (Online): 1935-469X
IsoAbbr: J Oncol Pract
NlmId: 101261852
123:123
JrId: 34771
long title: Frontiers in neuroscience
short title: Front Neurosci
ISSN: 1662-4548
ISSN (Online): 1662-453X
IsoAbbr: Front Neurosci
NlmId: 101478481
123:123
JrId: 34772
long title: Reviews in obstetrics and gynecology
short title: Rev Obstet Gynecol
ISSN: 1941-2797
ISSN (Online): 
IsoAbbr: Rev Obstet Gynecol
NlmId: 101479674
123:123
JrId: 34773
long title: Colloid and polymer science
short title: Colloid Polym Sci
ISSN: 0303-402X
ISSN (Online): 
IsoAbbr: Colloid Polym Sci
NlmId: 7507068
123:123
JrId: 34774
long title: Journal of applied research in intellectual disabilities : JARID
short title: J Appl Res Intellect Disabil
ISSN: 1360-2322
ISSN (Online): 1468-3148
IsoAbbr: J Appl Res Intellect Disabil
NlmId: 9613616
123:123
JrId: 34775
long title: Journal of dispersion science and technology
short title: J Dispers Sci Technol
ISSN: 0193-2691
ISSN (Online): 
IsoAbbr: J Dispers Sci Technol
NlmId: 9878574
123:123
JrId: 34776
long title: IEEE transactions on information theory / Professional Technical Group on Information Theory
short title: IEEE Trans Inf Theory
ISSN: 0018-9448
ISSN (Online): 
IsoAbbr: IEEE Trans Inf Theory
NlmId: 9880925
123:123
JrId: 34777
long title: Transfusion alternatives in transfusion medicine : TATM / NATA, Network for Advancement of Transfusion Alternatives
short title: Transfus Altern Transfus Med
ISSN: 1295-9022
ISSN (Online): 
IsoAbbr: Transfus Altern Transfus Med
NlmId: 101134845
123:123
JrId: 34778
long title: Criminology & public policy
short title: Criminol Public Policy
ISSN: 1538-6473
ISSN (Online): 1745-9133
IsoAbbr: Criminol Public Policy
NlmId: 101135701
123:123
JrId: 34779
long title: International journal of men's health
short title: Int J Mens Health
ISSN: 1532-6306
ISSN (Online): 
IsoAbbr: Int J Mens Health
NlmId: 101146480
123:123
JrId: 34780
long title: Journal of pediatric neurology : JPN
short title: J Pediatr Neurol
ISSN: 1304-2580
ISSN (Online): 
IsoAbbr: J Pediatr Neurol
NlmId: 101199896
123:123
JrId: 34781
long title: Polymer international
short title: Polym Int
ISSN: 0959-8103
ISSN (Online): 1097-0126
IsoAbbr: Polym Int
NlmId: 101250507
123:123
JrId: 34782
long title: IEEE transactions on audio, speech, and language processing
short title: IEEE Trans Audio Speech Lang Processing
ISSN: 1558-7916
ISSN (Online): 1558-7924
IsoAbbr: IEEE Trans Audio Speech Lang Processing
NlmId: 101266978
123:123
JrId: 34783
long title: Journal of the human-environment system : JHES
short title: J Human Environ Syst
ISSN: 1345-1324
ISSN (Online): 
IsoAbbr: J Human Environ Syst
NlmId: 101275351
123:123
JrId: 34784
long title: IBS journal of science
short title: IBS J Sci
ISSN: 
ISSN (Online): 1751-0724
IsoAbbr: IBS J Sci
NlmId: 101276223
123:123
JrId: 34785
long title: The journal of speech and language pathology, applied behavior analysis
short title: J Speech Lang Pathol Appl Behav Anal
ISSN: 
ISSN (Online): 1932-4731
IsoAbbr: J Speech Lang Pathol Appl Behav Anal
NlmId: 101284184
123:123
JrId: 34786
long title: Journal of ocular biology, diseases, and informatics
short title: J Ocul Biol Dis Infor
ISSN: 1936-8437
ISSN (Online): 1936-8445
IsoAbbr: J Ocul Biol Dis Infor
NlmId: 101310837
123:123
JrId: 34787
long title: ACS nano
short title: ACS Nano
ISSN: 1936-0851
ISSN (Online): 1936-086X
IsoAbbr: ACS Nano
NlmId: 101313589
123:123
JrId: 34788
long title: Molecular plant
short title: Mol Plant
ISSN: 1674-2052
ISSN (Online): 1752-9867
IsoAbbr: Mol Plant
NlmId: 101465514
123:123
JrId: 34789
long title: Journal of neuropsychology
short title: J Neuropsychol
ISSN: 1748-6645
ISSN (Online): 1748-6653
IsoAbbr: J Neuropsychol
NlmId: 101468753
123:123
JrId: 34790
long title: Cell adhesion & migration
short title: Cell Adh Migr
ISSN: 1933-6918
ISSN (Online): 1933-6926
IsoAbbr: Cell Adh Migr
NlmId: 101469464
123:123
JrId: 34791
long title: The open biochemistry journal
short title: Open Biochem J
ISSN: 
ISSN (Online): 1874-091X
IsoAbbr: Open Biochem J
NlmId: 101471222
123:123
JrId: 34792
long title: Surface and interface analysis : SIA
short title: Surf Interface Anal
ISSN: 0142-2421
ISSN (Online): 
IsoAbbr: Surf Interface Anal
NlmId: 101479368
123:123
JrId: 34793
long title: Justice research and policy : journal of the Justice Research and Statistics Association : JRP
short title: Justice Res Policy
ISSN: 1525-1071
ISSN (Online): 1942-8022
IsoAbbr: Justice Res Policy
NlmId: 101479387
123:123
JrId: 34794
long title: Police practice & research : an international journal
short title: Police Pract Res
ISSN: 1561-4263
ISSN (Online): 1477-271X
IsoAbbr: Police Pract Res
NlmId: 101479388
123:123
JrId: 34795
long title: Functional ecology
short title: Funct Ecol
ISSN: 0269-8463
ISSN (Online): 
IsoAbbr: Funct Ecol
NlmId: 101479393
123:123
JrId: 34796
long title: Policing (Bradford, England)
short title: Policing
ISSN: 1363-951X
ISSN (Online): 
IsoAbbr: Policing
NlmId: 101479389
123:123
JrId: 34797
long title: International journal of approximate reasoning : official publication of the North American Fuzzy Information Processing Society
short title: Int J Approx Reason
ISSN: 0888-613X
ISSN (Online): 
IsoAbbr: Int J Approx Reason
NlmId: 101479401
123:123
JrId: 34798
long title: Cancer prevention research (Philadelphia, Pa.)
short title: Cancer Prev Res (Phila)
ISSN: 1940-6207
ISSN (Online): 1940-6215
IsoAbbr: Cancer Prev Res (Phila)
NlmId: 101479409
123:123
JrId: 34799
long title: The annals of applied statistics
short title: Ann Appl Stat
ISSN: 1932-6157
ISSN (Online): 1941-7330
IsoAbbr: Ann Appl Stat
NlmId: 101479511
123:123
JrId: 34800
long title: Information processing letters
short title: Inf Process Lett
ISSN: 0020-0190
ISSN (Online): 1872-6119
IsoAbbr: Inf Process Lett
NlmId: 101479699
123:123
JrId: 34801
long title: Advances in experimental biology
short title: Adv Exp Biol
ISSN: 1872-2423
ISSN (Online): 
IsoAbbr: Adv Exp Biol
NlmId: 101479537
123:123
JrId: 34802
long title: The open clinical cancer journal
short title: Open Clin Cancer J
ISSN: 
ISSN (Online): 1874-1894
IsoAbbr: Open Clin Cancer J
NlmId: 101480003
123:123
JrId: 34803
long title: European journal of lipid science and technology : EJLST
short title: Eur J Lipid Sci Technol
ISSN: 1438-7697
ISSN (Online): 1438-9312
IsoAbbr: Eur J Lipid Sci Technol
NlmId: 100961908
123:123
JrId: 34805
long title: Journal of otolaryngology - head & neck surgery = Le Journal d'oto-rhino-laryngologie et de chirurgie cervico-faciale
short title: J Otolaryngol Head Neck Surg
ISSN: 1916-0216
ISSN (Online): 
IsoAbbr: J Otolaryngol Head Neck Surg
NlmId: 101479544
123:123
JrId: 34806
long title: Journal of photochemistry and photobiology. A, Chemistry
short title: J Photochem Photobiol A Chem
ISSN: 1010-6030
ISSN (Online): 
IsoAbbr: J Photochem Photobiol A Chem
NlmId: 9883240
123:123
JrId: 34807
long title: NWSA journal : a publication of the National Women's Studies Association
short title: NWSA J
ISSN: 1040-0656
ISSN (Online): 1527-1889
IsoAbbr: NWSA J
NlmId: 101471225
123:123
JrId: 34808
long title: The open immunology journal
short title: Open Immunol J
ISSN: 1874-2262
ISSN (Online): 
IsoAbbr: Open Immunol J
NlmId: 101480037
123:123
JrId: 34809
long title: Engineering failure analysis
short title: Eng Fail Anal
ISSN: 1350-6307
ISSN (Online): 
IsoAbbr: Eng Fail Anal
NlmId: 101480087
123:123
JrId: 34811
long title: The open AIDS journal
short title: Open AIDS J
ISSN: 
ISSN (Online): 1874-6136
IsoAbbr: Open AIDS J
NlmId: 101480215
123:123
JrId: 34812
long title: The open virology journal
short title: Open Virol J
ISSN: 
ISSN (Online): 1874-3579
IsoAbbr: Open Virol J
NlmId: 101480213
123:123
JrId: 34813
long title: The open respiratory medicine journal
short title: Open Respir Med J
ISSN: 
ISSN (Online): 1874-3064
IsoAbbr: Open Respir Med J
NlmId: 101480481
123:123
JrId: 34814
long title: The open nursing journal
short title: Open Nurs J
ISSN: 
ISSN (Online): 1874-4346
IsoAbbr: Open Nurs J
NlmId: 101480485
123:123
JrId: 34815
long title: The open dentistry journal
short title: Open Dent J
ISSN: 
ISSN (Online): 1874-2106
IsoAbbr: Open Dent J
NlmId: 101480503
123:123
JrId: 34816
long title: The open cardiovascular medicine journal
short title: Open Cardiovasc Med J
ISSN: 
ISSN (Online): 1874-1924
IsoAbbr: Open Cardiovasc Med J
NlmId: 101480504
123:123
JrId: 34817
long title: The open rheumatology journal
short title: Open Rheumatol J
ISSN: 
ISSN (Online): 1874-3129
IsoAbbr: Open Rheumatol J
NlmId: 101480507
123:123
JrId: 34818
long title: The open ophthalmology journal
short title: Open Ophthalmol J
ISSN: 
ISSN (Online): 1874-3641
IsoAbbr: Open Ophthalmol J
NlmId: 101480505
123:123
JrId: 34822
long title: Journal of systematics and evolution
short title: J Syst Evol
ISSN: 1674-4918
ISSN (Online): 1759-6831
IsoAbbr: J Syst Evol
NlmId: 101480490
123:123
JrId: 34824
long title: Journal of nutritional & environmental medicine
short title: J Nutr Environ Med
ISSN: 1359-0847
ISSN (Online): 1364-6907
IsoAbbr: J Nutr Environ Med
NlmId: 9510747
123:123
JrId: 34825
long title: NDT plus
short title: NDT Plus
ISSN: 1753-0784
ISSN (Online): 1753-0792
IsoAbbr: NDT Plus
NlmId: 101472665
123:123
JrId: 34826
long title: Breast cancer : basic and clinical research
short title: Breast Cancer (Auckl)
ISSN: 
ISSN (Online): 1178-2234
IsoAbbr: Breast Cancer (Auckl)
NlmId: 101474356
123:123
JrId: 34827
long title: International journal of clinical and experimental pathology
short title: Int J Clin Exp Pathol
ISSN: 
ISSN (Online): 1936-2625
IsoAbbr: Int J Clin Exp Pathol
NlmId: 101480565
123:123
JrId: 34829
long title: Journal of the Electrochemical Society
short title: J Electrochem Soc
ISSN: 0013-4651
ISSN (Online): 
IsoAbbr: J Electrochem Soc
NlmId: 7505603
123:123
JrId: 34830
long title: Learning disability quarterly : journal of the Division for Children with Learning Disabilities
short title: Learn Disabil Q
ISSN: 0731-9487
ISSN (Online): 
IsoAbbr: Learn Disabil Q
NlmId: 8800180
123:123
JrId: 34831
long title: Journal of prosthetics and orthotics : JPO
short title: J Prosthet Orthot
ISSN: 1040-8800
ISSN (Online): 
IsoAbbr: J Prosthet Orthot
NlmId: 8903233
123:123
JrId: 34833
long title: Family journal (Alexandria, Va.)
short title: Fam J Alex Va
ISSN: 1066-4807
ISSN (Online): 
IsoAbbr: Fam J Alex Va
NlmId: 9612024
123:123
JrId: 34834
long title: Indian journal of social psychiatry
short title: Indian J Soc Psychiatry
ISSN: 
ISSN (Online): 
IsoAbbr: Indian J Soc Psychiatry
NlmId: 9886434
123:123
JrId: 34835
long title: Image and vision computing
short title: Image Vis Comput
ISSN: 0262-8856
ISSN (Online): 
IsoAbbr: Image Vis Comput
NlmId: 101151810
123:123
JrId: 34836
long title: International journal of computer vision
short title: Int J Comput Vis
ISSN: 0920-5691
ISSN (Online): 
IsoAbbr: Int J Comput Vis
NlmId: 101189508
123:123
JrId: 34837
long title: Current nutrition and food science
short title: Curr Nutr Food Sci
ISSN: 1573-4013
ISSN (Online): 
IsoAbbr: Curr Nutr Food Sci
NlmId: 101240244
123:123
JrId: 34838
long title: Expert opinion on medical diagnostics
short title: Expert Opin Med Diagn
ISSN: 1753-0059
ISSN (Online): 1753-0067
IsoAbbr: Expert Opin Med Diagn
NlmId: 101392201
123:123
JrId: 34839
long title: Alzheimer's care today
short title: Alzheimers care today
ISSN: 1936-3001
ISSN (Online): 1936-6760
IsoAbbr: Alzheimers care today
NlmId: 101464969
123:123
JrId: 34840
long title: Circulation. Arrhythmia and electrophysiology
short title: Circ Arrhythm Electrophysiol
ISSN: 1941-3149
ISSN (Online): 1941-3084
IsoAbbr: Circ Arrhythm Electrophysiol
NlmId: 101474365
123:123
JrId: 34841
long title: Proceedings / Pacific Conference on Computer Graphics and Applications. Pacific Conference on Computer Graphics and Applications
short title: Proc Pac Conf Comput Graph Appl
ISSN: 1550-4085
ISSN (Online): 
IsoAbbr: Proc Pac Conf Comput Graph Appl
NlmId: 101480115
123:123
JrId: 34842
long title: Journal of pain management
short title: J Pain Manag
ISSN: 1939-5914
ISSN (Online): 
IsoAbbr: J Pain Manag
NlmId: 101480118
123:123
JrId: 34843
long title: Multiscale modeling & simulation : a SIAM interdisciplinary journal
short title: Multiscale Model Simul
ISSN: 1540-3459
ISSN (Online): 
IsoAbbr: Multiscale Model Simul
NlmId: 101480165
123:123
JrId: 34844
long title: The Negro educational review
short title: Negro Educ Rev
ISSN: 0548-1457
ISSN (Online): 
IsoAbbr: Negro Educ Rev
NlmId: 101480119
123:123
JrId: 34845
long title: Journal of early and intensive behavior intervention : JEIBI
short title: J Early Intensive Behav Interv
ISSN: 
ISSN (Online): 1554-4893
IsoAbbr: J Early Intensive Behav Interv
NlmId: 101480162
123:123
JrId: 34846
long title: International review for the sociology of sport
short title: Int Rev Sociol Sport
ISSN: 1012-6902
ISSN (Online): 1461-7218
IsoAbbr: Int Rev Sociol Sport
NlmId: 101480168
123:123
JrId: 34847
long title: The open magnetic resonance reviews
short title: Open Magn Reson Rev
ISSN: 
ISSN (Online): 1874-7698
IsoAbbr: Open Magn Reson Rev
NlmId: 101480208
123:123
JrId: 34848
long title: Electronic journal of statistics
short title: Electron J Stat
ISSN: 
ISSN (Online): 1935-7524
IsoAbbr: Electron J Stat
NlmId: 101480209
123:123
JrId: 34849
long title: International journal on Semantic Web and information systems
short title: Int J Semant Web Inf Syst
ISSN: 1552-6283
ISSN (Online): 1552-6291
IsoAbbr: Int J Semant Web Inf Syst
NlmId: 101480212
123:123
JrId: 34850
long title: The open proteomics journal
short title: Open Proteomics J
ISSN: 
ISSN (Online): 1875-0397
IsoAbbr: Open Proteomics J
NlmId: 101480218
123:123
JrId: 34851
long title: Journal of nanophotonics
short title: J Nanophotonics
ISSN: 
ISSN (Online): 1934-2608
IsoAbbr: J Nanophotonics
NlmId: 101480222
123:123
JrId: 34852
long title: Microfluidics and nanofluidics
short title: Microfluid Nanofluidics
ISSN: 1613-4982
ISSN (Online): 
IsoAbbr: Microfluid Nanofluidics
NlmId: 101480228
123:123
JrId: 34853
long title: EURASIP journal on advances in signal processing
short title: EURASIP J Adv Signal Process
ISSN: 1687-6172
ISSN (Online): 
IsoAbbr: EURASIP J Adv Signal Process
NlmId: 101480232
123:123
JrId: 34854
long title: International journal of child health and human development : IJCHD
short title: Int J Child Health Hum Dev
ISSN: 1939-5965
ISSN (Online): 
IsoAbbr: Int J Child Health Hum Dev
NlmId: 101480230
123:123
JrId: 34855
long title: The open sleep journal
short title: Open Sleep J
ISSN: 
ISSN (Online): 1874-6209
IsoAbbr: Open Sleep J
NlmId: 101480234
123:123
JrId: 34856
long title: Acta mathematica Sinica, English series
short title: Acta Math Sin Engl Ser
ISSN: 1439-8516
ISSN (Online): 1439-7617
IsoAbbr: Acta Math Sin Engl Ser
NlmId: 101480341
123:123
JrId: 34857
long title: The open microbiology journal
short title: Open Microbiol J
ISSN: 
ISSN (Online): 1874-2858
IsoAbbr: Open Microbiol J
NlmId: 101480482
123:123
JrId: 34858
long title: The open medical informatics journal
short title: Open Med Inform J
ISSN: 
ISSN (Online): 1874-4311
IsoAbbr: Open Med Inform J
NlmId: 101480483
123:123
JrId: 34859
long title: The open orthopaedics journal
short title: Open Orthop J
ISSN: 
ISSN (Online): 1874-3250
IsoAbbr: Open Orthop J
NlmId: 101480491
123:123
JrId: 34860
long title: The open neuroimaging journal
short title: Open Neuroimag J
ISSN: 
ISSN (Online): 1874-4400
IsoAbbr: Open Neuroimag J
NlmId: 101480502
123:123
JrId: 34861
long title: The open neurology journal
short title: Open Neurol J
ISSN: 
ISSN (Online): 1874-205X
IsoAbbr: Open Neurol J
NlmId: 101480493
123:123
JrId: 34862
long title: Nature photonics
short title: Nat Photonics
ISSN: 1749-4885
ISSN (Online): 1749-4893
IsoAbbr: Nat Photonics
NlmId: 101283276
123:123
JrId: 34864
long title: Hereditary cancer in clinical practice
short title: Hered Cancer Clin Pract
ISSN: 1731-2302
ISSN (Online): 1897-4287
IsoAbbr: Hered Cancer Clin Pract
NlmId: 101231179
123:123
JrId: 34865
long title: Journal of the Academy of Rehabilitative Audiology
short title: J Acad Rehabil Audiol
ISSN: 0149-8886
ISSN (Online): 
IsoAbbr: J Acad Rehabil Audiol
NlmId: 7706782
123:123
JrId: 34866
long title: Foot (Edinburgh, Scotland)
short title: Foot (Edinb)
ISSN: 0958-2592
ISSN (Online): 1532-2963
IsoAbbr: Foot (Edinb)
NlmId: 9109564
123:123
JrId: 34867
long title: Journal of adult development
short title: J Adult Dev
ISSN: 1068-0667
ISSN (Online): 
IsoAbbr: J Adult Dev
NlmId: 9418453
123:123
JrId: 34868
long title: Drugs (Abingdon, England)
short title: Drugs (Abingdon Engl)
ISSN: 0968-7637
ISSN (Online): 
IsoAbbr: Drugs (Abingdon Engl)
NlmId: 9515845
123:123
JrId: 34869
long title: Pattern recognition letters
short title: Pattern Recognit Lett
ISSN: 0167-8655
ISSN (Online): 
IsoAbbr: Pattern Recognit Lett
NlmId: 9879988
123:123
JrId: 34870
long title: Journal of materials chemistry
short title: J Mater Chem
ISSN: 0959-9428
ISSN (Online): 
IsoAbbr: J Mater Chem
NlmId: 9889099
123:123
JrId: 34871
long title: Bell Labs technical journal
short title: Bell Labs Tech J
ISSN: 1089-7089
ISSN (Online): 
IsoAbbr: Bell Labs Tech J
NlmId: 9891088
123:123
JrId: 34872
long title: Pakistan journal of medical sciences quarterly
short title: Pak J Med Sci Q
ISSN: 1682-024X
ISSN (Online): 1681-715X
IsoAbbr: Pak J Med Sci Q
NlmId: 100913117
123:123
JrId: 34873
long title: Addiction research & theory
short title: Addict Res Theory
ISSN: 1606-6359
ISSN (Online): 
IsoAbbr: Addict Res Theory
NlmId: 101122095
123:123
JrId: 34874
long title: The journal of applied research
short title: J Appl Res
ISSN: 1537-064X
ISSN (Online): 
IsoAbbr: J Appl Res
NlmId: 101132979
123:123
JrId: 34875
long title: Organogenesis
short title: Organogenesis
ISSN: 1547-6278
ISSN (Online): 1555-8592
IsoAbbr: Organogenesis
NlmId: 101253266
123:123
JrId: 34876
long title: Central nervous system agents in medicinal chemistry
short title: Cent Nerv Syst Agents Med Chem
ISSN: 1871-5249
ISSN (Online): 1875-6166
IsoAbbr: Cent Nerv Syst Agents Med Chem
NlmId: 101269163
123:123
JrId: 34877
long title: Progress in community health partnerships : research, education, and action
short title: Prog Community Health Partnersh
ISSN: 1557-0541
ISSN (Online): 1557-055X
IsoAbbr: Prog Community Health Partnersh
NlmId: 101273946
123:123
JrId: 34878
long title: Computational and mathematical methods in medicine
short title: Comput Math Methods Med
ISSN: 1748-670X
ISSN (Online): 1748-6718
IsoAbbr: Comput Math Methods Med
NlmId: 101277751
123:123
JrId: 34879
long title: Future virology
short title: Future Virol
ISSN: 1746-0794
ISSN (Online): 1746-0808
IsoAbbr: Future Virol
NlmId: 101278124
123:123
JrId: 34880
long title: Journal of stem cells
short title: J Stem Cells
ISSN: 1556-8539
ISSN (Online): 
IsoAbbr: J Stem Cells
NlmId: 101295936
123:123
JrId: 34881
long title: Biomarkers in medicine
short title: Biomark Med
ISSN: 1752-0363
ISSN (Online): 1752-0371
IsoAbbr: Biomark Med
NlmId: 101312535
123:123
JrId: 34882
long title: Current radiopharmaceuticals
short title: Curr Radiopharm
ISSN: 1874-4710
ISSN (Online): 1874-4729
IsoAbbr: Curr Radiopharm
NlmId: 101468718
123:123
JrId: 34883
long title: International journal of clinical and experimental medicine
short title: Int J Clin Exp Med
ISSN: 
ISSN (Online): 1940-5901
IsoAbbr: Int J Clin Exp Med
NlmId: 101471010
123:123
JrId: 34884
long title: Biomolecular NMR assignments
short title: Biomol NMR Assign
ISSN: 1874-2718
ISSN (Online): 1874-270X
IsoAbbr: Biomol NMR Assign
NlmId: 101472371
123:123
JrId: 34885
long title: Media psychology
short title: Media Psychol
ISSN: 1521-3269
ISSN (Online): 1532-785X
IsoAbbr: Media Psychol
NlmId: 101481492
123:123
JrId: 34886
long title: Communication methods and measures
short title: Commun Methods Meas
ISSN: 1931-2458
ISSN (Online): 1931-2466
IsoAbbr: Commun Methods Meas
NlmId: 101481553
123:123
JrId: 34887
long title: Transportation research record
short title: Transp Res Rec
ISSN: 0361-1981
ISSN (Online): 
IsoAbbr: Transp Res Rec
NlmId: 101481512
123:123
JrId: 34888
long title: Journal of risk research
short title: J Risk Res
ISSN: 1366-9877
ISSN (Online): 1466-4461
IsoAbbr: J Risk Res
NlmId: 101481554
123:123
JrId: 34889
long title: ACM transactions on reconfigurable technology and systems
short title: ACM Trans Reconfigurable Technol Syst
ISSN: 1936-7406
ISSN (Online): 1936-7414
IsoAbbr: ACM Trans Reconfigurable Technol Syst
NlmId: 101481556
123:123
JrId: 34890
long title: Journal of advertising
short title: J Advert
ISSN: 0091-3367
ISSN (Online): 1557-7805
IsoAbbr: J Advert
NlmId: 101481595
123:123
JrId: 34892
long title: Iranian journal of arthropod-borne diseases
short title: Iran J Arthropod Borne Dis
ISSN: 1735-7179
ISSN (Online): 2008-2517
IsoAbbr: Iran J Arthropod Borne Dis
NlmId: 101482037
123:123
JrId: 34894
long title: King's law journal : KLJ
short title: Kings Law J
ISSN: 
ISSN (Online): 
IsoAbbr: Kings Law J
NlmId: 101482208
123:123
JrId: 34898
long title: Gastroenterology research and practice
short title: Gastroenterol Res Pract
ISSN: 1687-6121
ISSN (Online): 1687-630X
IsoAbbr: Gastroenterol Res Pract
NlmId: 101475557
123:123
JrId: 34901
long title: National health statistics reports
short title: Natl Health Stat Report
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Health Stat Report
NlmId: 101479519
123:123
JrId: 34903
long title: Journal of gastrointestinal cancer
short title: J Gastrointest Cancer
ISSN: 1941-6628
ISSN (Online): 1941-6636
IsoAbbr: J Gastrointest Cancer
NlmId: 101479627
123:123
JrId: 34905
long title: Biochemistry and molecular biology education : a bimonthly publication of the International Union of Biochemistry and Molecular Biology
short title: Biochem Mol Biol Educ
ISSN: 1470-8175
ISSN (Online): 1539-3429
IsoAbbr: Biochem Mol Biol Educ
NlmId: 100970605
123:123
JrId: 34906
long title: Journal of the American Society for Information Science and Technology (Print)
short title: J Am Soc Inf Sci Technol
ISSN: 1532-2882
ISSN (Online): 1532-2890
IsoAbbr: J Am Soc Inf Sci Technol
NlmId: 101087008
123:123
JrId: 34907
long title: International journal on disability and human development : IJDHD
short title: Int J Disabil Hum Dev
ISSN: 2191-1231
ISSN (Online): 2191-0367
IsoAbbr: Int J Disabil Hum Dev
NlmId: 101293764
123:123
JrId: 34908
long title: Nature geoscience
short title: Nat Geosci
ISSN: 1752-0894
ISSN (Online): 1752-0908
IsoAbbr: Nat Geosci
NlmId: 101482213
123:123
JrId: 34909
long title: Historical bulletin_ notes and abstracts dealing with medical history
short title: Hist Bull (Calgary)
ISSN: 
ISSN (Online): 
IsoAbbr: Hist Bull (Calgary)
NlmId: 17340510R
123:123
JrId: 34910
long title: Philadelphia health bulletin
short title: Phila Health Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Phila Health Bull
NlmId: 22830540R
123:123
JrId: 34911
long title: Journal of proteomics & bioinformatics
short title: J Proteomics Bioinform
ISSN: 
ISSN (Online): 0974-276X
IsoAbbr: J Proteomics Bioinform
NlmId: 101479045
123:123
JrId: 34912
long title: Disease models & mechanisms
short title: Dis Model Mech
ISSN: 1754-8403
ISSN (Online): 1754-8411
IsoAbbr: Dis Model Mech
NlmId: 101483332
123:123
JrId: 34913
long title: Sports medicine, arthroscopy, rehabilitation, therapy & technology : SMARTT
short title: Sports Med Arthrosc Rehabil Ther Technol
ISSN: 
ISSN (Online): 1758-2555
IsoAbbr: Sports Med Arthrosc Rehabil Ther Technol
NlmId: 101484554
123:123
JrId: 34914
long title: Pediatrics and neonatology
short title: Pediatr Neonatol
ISSN: 1875-9572
ISSN (Online): 
IsoAbbr: Pediatr Neonatol
NlmId: 101484755
123:123
JrId: 34928
long title: Revista espanola de cirugia, traumatologia y ortopedia
short title: Rev Eesp Cir Traumatol Ortop
ISSN: 1131-0898
ISSN (Online): 
IsoAbbr: Rev Eesp Cir Traumatol Ortop
NlmId: 0404300
123:123
JrId: 34931
long title: The Leech
short title: Leech
ISSN: 0377-9696
ISSN (Online): 
IsoAbbr: Leech
NlmId: 0413704
123:123
JrId: 34946
long title: New journal of chemistry = Nouveau journal de chimie
short title: New J Chem
ISSN: 1144-0546
ISSN (Online): 1369-9261
IsoAbbr: New J Chem
NlmId: 8709755
123:123
JrId: 34960
long title: Aggression and violent behavior
short title: Aggress Violent Behav
ISSN: 1359-1789
ISSN (Online): 
IsoAbbr: Aggress Violent Behav
NlmId: 9606442
123:123
JrId: 34966
long title: Journal of applied polymer science. Applied polymer symposium
short title: J Appl Polym Sci Symp
ISSN: 0271-9460
ISSN (Online): 
IsoAbbr: J Appl Polym Sci Symp
NlmId: 9879556
123:123
JrId: 35023
long title: Boletin ... Agrupacion Medica de Estudios, La Paz
short title: Bol Agrup Medica Estud La Paz
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Agrup Medica Estud La Paz
NlmId: 14650300R
123:123
JrId: 35024
long title: Archivos de neurocirugia
short title: Arch Neurocir
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Neurocir
NlmId: 15230300R
123:123
JrId: 35025
long title: Atomic energy in biophysics, biology and medicine
short title: At Energy Biophys Biol Med
ISSN: 0276-9824
ISSN (Online): 
IsoAbbr: At Energy Biophys Biol Med
NlmId: 15410190R
123:123
JrId: 35027
long title: Budapest szekesfovaros kozegeszsegugye
short title: Bp Szekesfov Kozeu
ISSN: 
ISSN (Online): 
IsoAbbr: Bp Szekesfov Kozeu
NlmId: 15750190R
123:123
JrId: 35028
long title: Choix de travaux etrangers
short title: Choix Trav Etrang
ISSN: 
ISSN (Online): 
IsoAbbr: Choix Trav Etrang
NlmId: 16140630R
123:123
JrId: 35030
long title: Divulgacion medico-dental_ boletin de educacion medico-dental y especialidades
short title: Divulg Med Dent
ISSN: 
ISSN (Online): 
IsoAbbr: Divulg Med Dent
NlmId: 16630040R
123:123
JrId: 35034
long title: Bulletin. Los Angeles Surgical Society
short title: Bull Los Angel Surg Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Los Angel Surg Soc
NlmId: 18340490R
123:123
JrId: 35036
long title: Medicus
short title: Medicus
ISSN: 
ISSN (Online): 
IsoAbbr: Medicus
NlmId: 18620340R
123:123
JrId: 35037
long title: Medical record
short title: Med Rec
ISSN: 0363-0803
ISSN (Online): 
IsoAbbr: Med Rec
NlmId: 18530250R
123:123
JrId: 35043
long title: Schizofrenie
short title: Schizofrenie
ISSN: 
ISSN (Online): 
IsoAbbr: Schizofrenie
NlmId: 20620140R
123:123
JrId: 35048
long title: De Ziekenfondsgids
short title: Ziekenfondsgids
ISSN: 
ISSN (Online): 
IsoAbbr: Ziekenfondsgids
NlmId: 21820320R
123:123
JrId: 35050
long title: German medical science : GMS e-journal
short title: Ger Med Sci
ISSN: 
ISSN (Online): 1612-3174
IsoAbbr: Ger Med Sci
NlmId: 101227686
123:123
JrId: 35139
long title: Educational media international
short title: EMI Educ Media Int
ISSN: 0952-3987
ISSN (Online): 
IsoAbbr: EMI Educ Media Int
NlmId: 101094140
123:123
JrId: 35191
long title: Economic development and cultural change
short title: Econ Dev Cult Change
ISSN: 0013-0079
ISSN (Online): 
IsoAbbr: Econ Dev Cult Change
NlmId: 0255122
123:123
JrId: 35207
long title: Scandinavian journal of statistics, theory and applications
short title: Scand Stat Theory Appl
ISSN: 0303-6898
ISSN (Online): 
IsoAbbr: Scand Stat Theory Appl
NlmId: 0427163
123:123
JrId: 35210
long title: Psychologia_ an international journal of psychology in the Orient
short title: Psychologia
ISSN: 0033-2852
ISSN (Online): 1347-5916
IsoAbbr: Psychologia
NlmId: 1267627
123:123
JrId: 35214
long title: Historia hospitalium. Sonderheft
short title: Hist Hosp
ISSN: 0440-9043
ISSN (Online): 
IsoAbbr: Hist Hosp
NlmId: 7507132
123:123
JrId: 35275
long title: PZ Wissenschaft : Pharmazeutische Zeitung, Wissenschaftsausgabe
short title: PZ Wiss
ISSN: 0935-5901
ISSN (Online): 
IsoAbbr: PZ Wiss
NlmId: 9202143
123:123
JrId: 35299
long title: Omega
short title: Omega
ISSN: 0305-0483
ISSN (Online): 
IsoAbbr: Omega
NlmId: 9876431
123:123
JrId: 35300
long title: Ekonomista
short title: Ekonomista
ISSN: 
ISSN (Online): 
IsoAbbr: Ekonomista
NlmId: 9875990
123:123
JrId: 35307
long title: The Annual report of the Library Company of Philadelphia. Library Company of Philadelphia
short title: Annu Rep Libr Co Phila
ISSN: 0160-922X
ISSN (Online): 
IsoAbbr: Annu Rep Libr Co Phila
NlmId: 9879307
123:123
JrId: 35328
long title: Archivo espanol de arte
short title: Arch Esp Arte
ISSN: 0004-0428
ISSN (Online): 
IsoAbbr: Arch Esp Arte
NlmId: 100966177
123:123
JrId: 35331
long title: Archivio storico per le province Parmensi
short title: Arch Stor Prov Parm
ISSN: 0392-0283
ISSN (Online): 
IsoAbbr: Arch Stor Prov Parm
NlmId: 100966240
123:123
JrId: 35334
long title: 'Alam al-fikr
short title: Alam Al Firkr
ISSN: 
ISSN (Online): 
IsoAbbr: Alam Al Firkr
NlmId: 100966447
123:123
JrId: 35339
long title: Canada
short title: Canada (Tor)
ISSN: 0315-7601
ISSN (Online): 
IsoAbbr: Canada (Tor)
NlmId: 100967068
123:123
JrId: 35342
long title: Annales d'etudes internationales. Annals of international studies
short title: Ann Etud Int
ISSN: 0066-2135
ISSN (Online): 
IsoAbbr: Ann Etud Int
NlmId: 100967454
123:123
JrId: 35345
long title: Journalism Conference : [proceedings]. Journalism Conference
short title: Journal Conf Workshop ADA
ISSN: 0278-1476
ISSN (Online): 
IsoAbbr: Journal Conf Workshop ADA
NlmId: 100968234
123:123
JrId: 35350
long title: Narody Azii i Afriki / Akademiia nauk SSSR, Institut narodov Azii, Institut Afriki
short title: Nar Azii Afr
ISSN: 0027-8041
ISSN (Online): 
IsoAbbr: Nar Azii Afr
NlmId: 100969290
123:123
JrId: 35353
long title: Postal history international
short title: Postal Hist Int
ISSN: 0306-8463
ISSN (Online): 
IsoAbbr: Postal Hist Int
NlmId: 100969778
123:123
JrId: 35354
long title: Papers. Kroeber Anthropological Society
short title: Pap Kroeber Anthropol Soc
ISSN: 0023-4869
ISSN (Online): 
IsoAbbr: Pap Kroeber Anthropol Soc
NlmId: 100969915
123:123
JrId: 35359
long title: Pour la science
short title: Pour Sci
ISSN: 0153-4092
ISSN (Online): 
IsoAbbr: Pour Sci
NlmId: 100970377
123:123
JrId: 35360
long title: Shi da xue bao
short title: Shi Da Xue Bao
ISSN: 0583-0249
ISSN (Online): 
IsoAbbr: Shi Da Xue Bao
NlmId: 100970428
123:123
JrId: 35362
long title: Sovetskoe slavianovedenie (Moscow, Russia : 1965)
short title: Sov Slavanovednie
ISSN: 0132-1366
ISSN (Online): 
IsoAbbr: Sov Slavanovednie
NlmId: 100970565
123:123
JrId: 35363
long title: Acta Universitatis Stockholmiensis. Stockholm studies in English
short title: Stockh Stud Engl
ISSN: 0346-6272
ISSN (Online): 
IsoAbbr: Stockh Stud Engl
NlmId: 100970652
123:123
JrId: 35367
long title: Urban anthropology and studies of cultural systems and world economic development
short title: Urban Anthropol Stud Cult Syst World Econ Dev
ISSN: 0894-6019
ISSN (Online): 
IsoAbbr: Urban Anthropol Stud Cult Syst World Econ Dev
NlmId: 101084997
123:123
JrId: 35383
long title: Teachers College record (1970)
short title: Teach Coll Rec
ISSN: 0161-4681
ISSN (Online): 1467-9620
IsoAbbr: Teach Coll Rec
NlmId: 101088210
123:123
JrId: 35399
long title: Zhongguo ke ji shi liao = China historical materials of science and technology
short title: Zhongguo Ke Ji Shi Liao
ISSN: 1000-0798
ISSN (Online): 
IsoAbbr: Zhongguo Ke Ji Shi Liao
NlmId: 101091759
123:123
JrId: 35408
long title: XVIIe siecle
short title: XVIIe Siecle
ISSN: 0012-4273
ISSN (Online): 
IsoAbbr: XVIIe Siecle
NlmId: 101093651
123:123
JrId: 35412
long title: Honismereti modszertani fuzetek
short title: Szabolcs Szatmari Szle
ISSN: 0139-3375
ISSN (Online): 
IsoAbbr: Szabolcs Szatmari Szle
NlmId: 101095452
123:123
JrId: 35413
long title: Annali dell'Istituto storico italo germanico
short title: Ann Ist Stor Italo Ger
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Ist Stor Italo Ger
NlmId: 101095549
123:123
JrId: 35414
long title: Draco pro medico
short title: Draco med
ISSN: 0348-0763
ISSN (Online): 
IsoAbbr: Draco med
NlmId: 101095564
123:123
JrId: 35415
long title: Driemaandelijks tijdschrift - Gemeentekrediet van Belgie
short title: Driem Tijdschr Gemeentekrediet Belg
ISSN: 0773-9273
ISSN (Online): 
IsoAbbr: Driem Tijdschr Gemeentekrediet Belg
NlmId: 101095566
123:123
JrId: 35416
long title: Terra Ameriga
short title: Terra Ameriga
ISSN: 0040-375X
ISSN (Online): 
IsoAbbr: Terra Ameriga
NlmId: 101095568
123:123
JrId: 35417
long title: Rivista di filosofia neo-scolastica
short title: Riv Filos Neo Scolast
ISSN: 0035-6247
ISSN (Online): 
IsoAbbr: Riv Filos Neo Scolast
NlmId: 101095575
123:123
JrId: 35418
long title: Bulletin trimestriel - Credit communal de Belgique
short title: Bull Trimest Credit Communal Belg
ISSN: 0011-099X
ISSN (Online): 
IsoAbbr: Bull Trimest Credit Communal Belg
NlmId: 101095576
123:123
JrId: 35419
long title: Bulletin de la Societe archeologique et historique du Limousin
short title: Bull Soc Archeol Hist Limousin
ISSN: 0184-7651
ISSN (Online): 
IsoAbbr: Bull Soc Archeol Hist Limousin
NlmId: 101095579
123:123
JrId: 35420
long title: Modernist studies: literature & culture 1920-1940
short title: Mod Stud Lit Cult
ISSN: 0316-5973
ISSN (Online): 
IsoAbbr: Mod Stud Lit Cult
NlmId: 101095580
123:123
JrId: 35421
long title: Bulletin de la Societe historique et scientifique des Deux-Sevres
short title: Bull Soc hist sci Deux Sevres
ISSN: 0751-5294
ISSN (Online): 
IsoAbbr: Bull Soc hist sci Deux Sevres
NlmId: 101095591
123:123
JrId: 35422
long title: Annali
short title: Ann Ist Orient Napoli
ISSN: 0393-3172
ISSN (Online): 
IsoAbbr: Ann Ist Orient Napoli
NlmId: 101095621
123:123
JrId: 35423
long title: Annales du Cercle archeologique d'Enghien
short title: Ann Cercle Archeol Enghien
ISSN: 0776-1252
ISSN (Online): 
IsoAbbr: Ann Cercle Archeol Enghien
NlmId: 101095635
123:123
JrId: 35424
long title: Explorations in ethnic studies : the journal of the National Association of Interdisciplinary Ethnic Studies
short title: Explor Ethn Stud
ISSN: 0730-904X
ISSN (Online): 
IsoAbbr: Explor Ethn Stud
NlmId: 101095649
123:123
JrId: 35425
long title: Annales du Cercle archeologique du canton de Soignies
short title: Ann Cercle Archeol Canton Soignies
ISSN: 0773-0136
ISSN (Online): 
IsoAbbr: Ann Cercle Archeol Canton Soignies
NlmId: 101095640
123:123
JrId: 35426
long title: Analecta Calasanctiana
short title: Analecta Calas
ISSN: 0569-9789
ISSN (Online): 
IsoAbbr: Analecta Calas
NlmId: 101095694
123:123
JrId: 35427
long title: Journal of the Illinois State Historical Society Illinois State Historical Society
short title: J Ill State Hist Soc
ISSN: 0019-2287
ISSN (Online): 
IsoAbbr: J Ill State Hist Soc
NlmId: 101095650
123:123
JrId: 35431
long title: The Georgia review
short title: Ga Rev
ISSN: 0016-8386
ISSN (Online): 
IsoAbbr: Ga Rev
NlmId: 101095881
123:123
JrId: 35432
long title: Archives d'histoire doctrinale et litteraire du moyen age
short title: Arch Hist Doctrin Litt Moyen Age
ISSN: 0373-5478
ISSN (Online): 
IsoAbbr: Arch Hist Doctrin Litt Moyen Age
NlmId: 101095884
123:123
JrId: 35433
long title: Hebrew Union College annual. Hebrew Union College
short title: Heb Union Coll Annu
ISSN: 0360-9049
ISSN (Online): 
IsoAbbr: Heb Union Coll Annu
NlmId: 101095896
123:123
JrId: 35434
long title: Economic geography
short title: Econ Geogr
ISSN: 0013-0095
ISSN (Online): 
IsoAbbr: Econ Geogr
NlmId: 101095909
123:123
JrId: 35435
long title: Journal (American Water Works Association)
short title: J Am Water Works Assoc
ISSN: 0003-150X
ISSN (Online): 
IsoAbbr: J Am Water Works Assoc
NlmId: 101095900
123:123
JrId: 35465
long title: Kvartalsskrift. Svenska nationalforeningen mot hjart- och lungsjukdomar
short title: Kvartalsskr Sven Nationalforen Hjart Lungsjukd
ISSN: 0373-2665
ISSN (Online): 
IsoAbbr: Kvartalsskr Sven Nationalforen Hjart Lungsjukd
NlmId: 21040170R
123:123
JrId: 35474
long title: Bulletin. John Rylands Library, Manchester
short title: Bull John Rylands Univ Lib
ISSN: 
ISSN (Online): 
IsoAbbr: Bull John Rylands Univ Lib
NlmId: 58130430R
123:123
JrId: 35477
long title: Magyar Konyvszemle
short title: Magyar Konyvsz
ISSN: 0025-0171
ISSN (Online): 
IsoAbbr: Magyar Konyvsz
NlmId: 58230530R
123:123
JrId: 35481
long title: Public health genomics
short title: Public Health Genomics
ISSN: 1662-4246
ISSN (Online): 1662-8063
IsoAbbr: Public Health Genomics
NlmId: 101474167
123:123
JrId: 35483
long title: Food additives & contaminants. Part A, Chemistry, analysis, control, exposure & risk assessment
short title: Food Addit Contam Part A Chem Anal Control Expo Risk Assess
ISSN: 1944-0049
ISSN (Online): 1944-0057
IsoAbbr: Food Addit Contam Part A Chem Anal Control Expo Risk Assess
NlmId: 101485040
123:123
JrId: 35484
long title: European journal of forest research
short title: Eur J For Res
ISSN: 1612-4669
ISSN (Online): 1612-4677
IsoAbbr: Eur J For Res
NlmId: 101486294
123:123
JrId: 35492
long title: Acta ophthalmologica. Supplement
short title: Acta Ophthalmol Suppl (Oxf )
ISSN: 1755-3776
ISSN (Online): 1755-375X
IsoAbbr: Acta Ophthalmol Suppl (Oxf )
NlmId: 101485969
123:123
JrId: 35494
long title: Mitochondrial DNA
short title: Mitochondrial DNA
ISSN: 1940-1736
ISSN (Online): 1940-1744
IsoAbbr: Mitochondrial DNA
NlmId: 101487102
123:123
JrId: 35496
long title: Population health management
short title: Popul Health Manag
ISSN: 1942-7891
ISSN (Online): 1942-7905
IsoAbbr: Popul Health Manag
NlmId: 101481266
123:123
JrId: 35497
long title: Limnology and oceanography, methods / ASLO
short title: Limnol Oceanogr Methods
ISSN: 
ISSN (Online): 1541-5856
IsoAbbr: Limnol Oceanogr Methods
NlmId: 101487266
123:123
JrId: 35500
long title: Quaternary science reviews
short title: Quat Sci Rev
ISSN: 0277-3791
ISSN (Online): 1873-457X
IsoAbbr: Quat Sci Rev
NlmId: 101487789
123:123
JrId: 35501
long title: The Canadian child and adolescent psychiatry review = La revue canadienne de psychiatrie de l'enfant et de l'adolescent
short title: Can Child Adolesc Psychiatr Rev
ISSN: 1716-9119
ISSN (Online): 
IsoAbbr: Can Child Adolesc Psychiatr Rev
NlmId: 101273109
123:123
JrId: 35502
long title: Gastrointestinal cancer research : GCR
short title: Gastrointest Cancer Res
ISSN: 1934-7820
ISSN (Online): 1934-7987
IsoAbbr: Gastrointest Cancer Res
NlmId: 101300691
123:123
JrId: 35503
long title: Zeitschrift fur Evidenz, Fortbildung und Qualitat im Gesundheitswesen
short title: Z Evid Fortbild Qual Gesundhwes
ISSN: 1865-9217
ISSN (Online): 2212-0289
IsoAbbr: Z Evid Fortbild Qual Gesundhwes
NlmId: 101477604
123:123
JrId: 35505
long title: Connecticut state medical journal
short title: Conn State Med J
ISSN: 0096-0179
ISSN (Online): 
IsoAbbr: Conn State Med J
NlmId: 16410130R
123:123
JrId: 35506
long title: Aesthetic surgery journal / the American Society for Aesthetic Plastic surgery
short title: Aesthet Surg J
ISSN: 1090-820X
ISSN (Online): 1527-330X
IsoAbbr: Aesthet Surg J
NlmId: 9707469
123:123
JrId: 35507
long title: Anatomical sciences education
short title: Anat Sci Educ
ISSN: 1935-9772
ISSN (Online): 1935-9780
IsoAbbr: Anat Sci Educ
NlmId: 101392205
123:123
JrId: 35508
long title: Australian occupational therapy journal
short title: Aust Occup Ther J
ISSN: 0045-0766
ISSN (Online): 1440-1630
IsoAbbr: Aust Occup Ther J
NlmId: 15420200R
123:123
JrId: 35509
long title: Expert review of gastroenterology & hepatology
short title: Expert Rev Gastroenterol Hepatol
ISSN: 1747-4124
ISSN (Online): 1747-4132
IsoAbbr: Expert Rev Gastroenterol Hepatol
NlmId: 101278199
123:123
JrId: 35510
long title: Foot and ankle surgery : official journal of the European Society of Foot and Ankle Surgeons
short title: Foot Ankle Surg
ISSN: 1268-7731
ISSN (Online): 1460-9584
IsoAbbr: Foot Ankle Surg
NlmId: 9609647
123:123
JrId: 35511
long title: Forensic science, medicine, and pathology
short title: Forensic Sci Med Pathol
ISSN: 1547-769X
ISSN (Online): 1556-2891
IsoAbbr: Forensic Sci Med Pathol
NlmId: 101236111
123:123
JrId: 35512
long title: International journal of sports physiology and performance
short title: Int J Sports Physiol Perform
ISSN: 1555-0265
ISSN (Online): 1555-0273
IsoAbbr: Int J Sports Physiol Perform
NlmId: 101276430
123:123
JrId: 35513
long title: Journal of applied oral science : revista FOB
short title: J Appl Oral Sci
ISSN: 1678-7757
ISSN (Online): 1678-7765
IsoAbbr: J Appl Oral Sci
NlmId: 101189774
123:123
JrId: 35514
long title: Journal of biological dynamics
short title: J Biol Dyn
ISSN: 1751-3758
ISSN (Online): 1751-3766
IsoAbbr: J Biol Dyn
NlmId: 101299725
123:123
JrId: 35515
long title: Journal of bodywork and movement therapies
short title: J Bodyw Mov Ther
ISSN: 1360-8592
ISSN (Online): 1532-9283
IsoAbbr: J Bodyw Mov Ther
NlmId: 9700068
123:123
JrId: 35516
long title: Journal of cardiovascular computed tomography
short title: J Cardiovasc Comput Tomogr
ISSN: 1934-5925
ISSN (Online): 1876-861X
IsoAbbr: J Cardiovasc Comput Tomogr
NlmId: 101308347
123:123
JrId: 35517
long title: Klinicka onkologie : casopis Ceske a Slovenske onkologicke spolecnosti
short title: Klin Onkol
ISSN: 0862-495X
ISSN (Online): 1802-5307
IsoAbbr: Klin Onkol
NlmId: 9425213
123:123
JrId: 35518
long title: Mucosal immunology
short title: Mucosal Immunol
ISSN: 1933-0219
ISSN (Online): 1935-3456
IsoAbbr: Mucosal Immunol
NlmId: 101299742
123:123
JrId: 35519
long title: Prion
short title: Prion
ISSN: 1933-6896
ISSN (Online): 1933-690X
IsoAbbr: Prion
NlmId: 101472305
123:123
JrId: 35520
long title: Recent patents on biotechnology
short title: Recent Pat Biotechnol
ISSN: 1872-2083
ISSN (Online): 2212-4012
IsoAbbr: Recent Pat Biotechnol
NlmId: 101309942
123:123
JrId: 35521
long title: Recent patents on DNA & gene sequences
short title: Recent Pat DNA Gene Seq
ISSN: 1872-2156
ISSN (Online): 2212-3431
IsoAbbr: Recent Pat DNA Gene Seq
NlmId: 101299745
123:123
JrId: 35523
long title: Recent patents on inflammation & allergy drug discovery
short title: Recent Pat Inflamm Allergy Drug Discov
ISSN: 1872-213X
ISSN (Online): 
IsoAbbr: Recent Pat Inflamm Allergy Drug Discov
NlmId: 101309297
123:123
JrId: 35524
long title: Recent patents on nanotechnology
short title: Recent Pat Nanotechnol
ISSN: 1872-2105
ISSN (Online): 2212-4020
IsoAbbr: Recent Pat Nanotechnol
NlmId: 101291922
123:123
JrId: 35525
long title: Revista brasileira de ginecologia e obstetricia : revista da Federacao Brasileira das Sociedades de Ginecologia e Obstetricia
short title: Rev Bras Ginecol Obstet
ISSN: 0100-7203
ISSN (Online): 1806-9339
IsoAbbr: Rev Bras Ginecol Obstet
NlmId: 9214757
123:123
JrId: 35526
long title: Simulation in healthcare : journal of the Society for Simulation in Healthcare
short title: Simul Healthc
ISSN: 1559-2332
ISSN (Online): 1559-713X
IsoAbbr: Simul Healthc
NlmId: 101264408
123:123
JrId: 35527
long title: Therapeutic advances in cardiovascular disease
short title: Ther Adv Cardiovasc Dis
ISSN: 1753-9447
ISSN (Online): 1753-9455
IsoAbbr: Ther Adv Cardiovasc Dis
NlmId: 101316343
123:123
JrId: 35528
long title: Therapeutic advances in respiratory disease
short title: Ther Adv Respir Dis
ISSN: 1753-4658
ISSN (Online): 1753-4666
IsoAbbr: Ther Adv Respir Dis
NlmId: 101316317
123:123
JrId: 35529
long title: Veterinary and comparative oncology
short title: Vet Comp Oncol
ISSN: 1476-5810
ISSN (Online): 1476-5829
IsoAbbr: Vet Comp Oncol
NlmId: 101185242
123:123
JrId: 35530
long title: Women's health (London, England)
short title: Womens Health (Lond Engl)
ISSN: 1745-5057
ISSN (Online): 1745-5065
IsoAbbr: Womens Health (Lond Engl)
NlmId: 101271249
123:123
JrId: 35531
long title: Public health ethics
short title: Public Health Ethics
ISSN: 1754-9973
ISSN (Online): 1754-9981
IsoAbbr: Public Health Ethics
NlmId: 101463048
123:123
JrId: 35534
long title: Microbial biotechnology
short title: Microb Biotechnol
ISSN: 
ISSN (Online): 1751-7915
IsoAbbr: Microb Biotechnol
NlmId: 101316335
123:123
JrId: 35537
long title: Diabetology & metabolic syndrome
short title: Diabetol Metab Syndr
ISSN: 
ISSN (Online): 1758-5996
IsoAbbr: Diabetol Metab Syndr
NlmId: 101488958
123:123
JrId: 35538
long title: Recent patents on drug delivery & formulation
short title: Recent Pat Drug Deliv Formul
ISSN: 1872-2113
ISSN (Online): 2212-4039
IsoAbbr: Recent Pat Drug Deliv Formul
NlmId: 101462399
123:123
JrId: 35539
long title: Zhongguo gu shang = China journal of orthopaedics and traumatology
short title: Zhongguo Gu Shang
ISSN: 1003-0034
ISSN (Online): 
IsoAbbr: Zhongguo Gu Shang
NlmId: 9815790
123:123
JrId: 35540
long title: Analytical chemistry insights
short title: Anal Chem Insights
ISSN: 
ISSN (Online): 1177-3901
IsoAbbr: Anal Chem Insights
NlmId: 101463741
123:123
JrId: 35541
long title: Drug target insights
short title: Drug Target Insights
ISSN: 
ISSN (Online): 1177-3928
IsoAbbr: Drug Target Insights
NlmId: 101310097
123:123
JrId: 35543
long title: Food & nutrition research
short title: Food Nutr Res
ISSN: 
ISSN (Online): 1654-661X
IsoAbbr: Food Nutr Res
NlmId: 101488795
123:123
JrId: 35544
long title: P & T : a peer-reviewed journal for formulary management
short title: P T
ISSN: 1052-1372
ISSN (Online): 
IsoAbbr: P T
NlmId: 9015516
123:123
JrId: 35546
long title: Communicative & integrative biology
short title: Commun Integr Biol
ISSN: 
ISSN (Online): 1942-0889
IsoAbbr: Commun Integr Biol
NlmId: 101478473
123:123
JrId: 35548
long title: Biotechnology healthcare
short title: Biotechnol Healthc
ISSN: 1554-169X
ISSN (Online): 
IsoAbbr: Biotechnol Healthc
NlmId: 101241418
123:123
JrId: 35549
long title: Journal of Korean Neurosurgical Society
short title: J Korean Neurosurg Soc
ISSN: 2005-3711
ISSN (Online): 1598-7876
IsoAbbr: J Korean Neurosurg Soc
NlmId: 101467054
123:123
JrId: 35550
long title: Healthy people statistical notes / Healthy People 2010
short title: Healthy People Stat Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Healthy People Stat Notes
NlmId: 101482652
123:123
JrId: 35551
long title: The Pharmaceutical journal
short title: Pharm J
ISSN: 0031-6873
ISSN (Online): 
IsoAbbr: Pharm J
NlmId: 0410466
123:123
JrId: 35552
long title: HFSP journal
short title: HFSP J
ISSN: 1955-2068
ISSN (Online): 1955-205X
IsoAbbr: HFSP J
NlmId: 101299182
123:123
JrId: 35553
long title: Journal of educational evaluation for health professions
short title: J Educ Eval Health Prof
ISSN: 
ISSN (Online): 1975-5937
IsoAbbr: J Educ Eval Health Prof
NlmId: 101490061
123:123
JrId: 35555
long title: Soil organisms
short title: Soil Org
ISSN: 1864-6417
ISSN (Online): 
IsoAbbr: Soil Org
NlmId: 101490173
123:123
JrId: 35557
long title: EuroIntervention : journal of EuroPCR in collaboration with the Working Group on Interventional Cardiology of the European Society of Cardiology
short title: EuroIntervention
ISSN: 1774-024X
ISSN (Online): 1969-6213
IsoAbbr: EuroIntervention
NlmId: 101251040
123:123
JrId: 35558
long title: Deutsches Arzteblatt international
short title: Dtsch Arztebl Int
ISSN: 
ISSN (Online): 1866-0452
IsoAbbr: Dtsch Arztebl Int
NlmId: 101475967
123:123
JrId: 35560
long title: Molecular simulation
short title: Mol Simul
ISSN: 0892-7022
ISSN (Online): 
IsoAbbr: Mol Simul
NlmId: 101257888
123:123
JrId: 35564
long title: The American journal of roentgenology and radium therapy
short title: Am J Roentgenol Radium Ther
ISSN: 0092-5632
ISSN (Online): 
IsoAbbr: Am J Roentgenol Radium Ther
NlmId: 0404014
123:123
JrId: 35565
long title: Tropical plant biology
short title: Trop Plant Biol
ISSN: 1935-9756
ISSN (Online): 1935-9764
IsoAbbr: Trop Plant Biol
NlmId: 101475314
123:123
JrId: 35566
long title: Medical bulletin. United States. Army. Army, 1st
short title: Med Bull U S Army Army 1st
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull U S Army Army 1st
NlmId: 22210405R
123:123
JrId: 35568
long title: The European journal of cognitive psychology
short title: Eur J Cogn Psychol
ISSN: 0954-1446
ISSN (Online): 
IsoAbbr: Eur J Cogn Psychol
NlmId: 8914631
123:123
JrId: 35569
long title: Dreaming : journal of the Association for the Study of Dreams
short title: Dreaming
ISSN: 1053-0797
ISSN (Online): 1573-3351
IsoAbbr: Dreaming
NlmId: 9111382
123:123
JrId: 35570
long title: The Kuwait medical journal : KMJ : the official journal of the Kuwait Medical Association
short title: Kuwait Med J
ISSN: 1607-8047
ISSN (Online): 
IsoAbbr: Kuwait Med J
NlmId: 9815770
123:123
JrId: 35571
long title: Surface science
short title: Surf Sci
ISSN: 0039-6028
ISSN (Online): 
IsoAbbr: Surf Sci
NlmId: 9876683
123:123
JrId: 35572
long title: Heartdrug : excellence in cardiovascular trials
short title: Heartdrug
ISSN: 1422-9528
ISSN (Online): 1424-0556
IsoAbbr: Heartdrug
NlmId: 100954504
123:123
JrId: 35573
long title: Current psychiatry
short title: Curr Psychiatr
ISSN: 1537-8276
ISSN (Online): 
IsoAbbr: Curr Psychiatr
NlmId: 101134371
123:123
JrId: 35574
long title: Proceedings of the ... IEEE International Conference on Acoustics, Speech, and Signal Processing / sponsored by the Institute of Electrical and Electronics Engineers Signal Processing Society. ICASSP
short title: Proc IEEE Int Conf Acoust Speech Signal Process
ISSN: 1520-6149
ISSN (Online): 
IsoAbbr: Proc IEEE Int Conf Acoust Speech Signal Process
NlmId: 101182171
123:123
JrId: 35576
long title: Primary care & community psychiatry
short title: Prim Care Community Psychiatr
ISSN: 1746-8841
ISSN (Online): 
IsoAbbr: Prim Care Community Psychiatr
NlmId: 101254272
123:123
JrId: 35577
long title: Brains, minds & media : journal of new media in neural and cognitive science and education
short title: Brains Minds Media
ISSN: 
ISSN (Online): 1861-1680
IsoAbbr: Brains Minds Media
NlmId: 101258361
123:123
JrId: 35578
long title: American journal of men's health
short title: Am J Mens Health
ISSN: 1557-9883
ISSN (Online): 1557-9891
IsoAbbr: Am J Mens Health
NlmId: 101287723
123:123
JrId: 35579
long title: Obesity research & clinical practice
short title: Obes Res Clin Pract
ISSN: 1871-403X
ISSN (Online): 
IsoAbbr: Obes Res Clin Pract
NlmId: 101303911
123:123
JrId: 35580
long title: International journal of cognitive therapy
short title: Int J Cogn Ther
ISSN: 1937-1209
ISSN (Online): 1937-1217
IsoAbbr: Int J Cogn Ther
NlmId: 101309453
123:123
JrId: 35581
long title: Gene regulation and systems biology
short title: Gene Regul Syst Bio
ISSN: 
ISSN (Online): 1177-6250
IsoAbbr: Gene Regul Syst Bio
NlmId: 101312647
123:123
JrId: 35582
long title: Clinical ophthalmology (Auckland, N.Z.)
short title: Clin Ophthalmol
ISSN: 1177-5467
ISSN (Online): 1177-5483
IsoAbbr: Clin Ophthalmol
NlmId: 101321512
123:123
JrId: 35583
long title: Autism research : official journal of the International Society for Autism Research
short title: Autism Res
ISSN: 1939-3792
ISSN (Online): 1939-3806
IsoAbbr: Autism Res
NlmId: 101461858
123:123
JrId: 35584
long title: Bioscience hypotheses
short title: Biosci Hypotheses
ISSN: 1756-2392
ISSN (Online): 1876-746X
IsoAbbr: Biosci Hypotheses
NlmId: 101480360
123:123
JrId: 35585
long title: Journal of Korean Academy of Nursing
short title: J Korean Acad Nurs
ISSN: 2005-3673
ISSN (Online): 2093-758X
IsoAbbr: J Korean Acad Nurs
NlmId: 101488689
123:123
JrId: 35591
long title: Journal of epithelial biology & pharmacology
short title: J Epithel Biol Pharmacol
ISSN: 1875-0443
ISSN (Online): 
IsoAbbr: J Epithel Biol Pharmacol
NlmId: 101491072
123:123
JrId: 35592
long title: Match (Mulheim an der Ruhr, Germany)
short title: Match (Mulh)
ISSN: 0340-6253
ISSN (Online): 
IsoAbbr: Match (Mulh)
NlmId: 101491175
123:123
JrId: 35593
long title: Microscopy today
short title: Micros Today
ISSN: 1551-9295
ISSN (Online): 
IsoAbbr: Micros Today
NlmId: 101491189
123:123
JrId: 35594
long title: IEEE transactions on haptics
short title: IEEE Trans Haptics
ISSN: 1939-1412
ISSN (Online): 
IsoAbbr: IEEE Trans Haptics
NlmId: 101491191
123:123
JrId: 35596
long title: Nonlinear analysis, theory, methods & applications
short title: Nonlinear Anal Theory Methods Appl
ISSN: 0362-546X
ISSN (Online): 
IsoAbbr: Nonlinear Anal Theory Methods Appl
NlmId: 101491193
123:123
JrId: 35597
long title: International journal of information and communication technology education : an official publication of the Information Resources Management Association
short title: Int J Inf Commun Technol Educ
ISSN: 1550-1876
ISSN (Online): 
IsoAbbr: Int J Inf Commun Technol Educ
NlmId: 101491192
123:123
JrId: 35603
long title: Xin li xue bao. Acta psychologica Sinica
short title: Xin Li Xue Bao
ISSN: 0439-755X
ISSN (Online): 
IsoAbbr: Xin Li Xue Bao
NlmId: 0051531
123:123
JrId: 35604
long title: New ideas in psychology
short title: New Ideas Psychol
ISSN: 0732-118X
ISSN (Online): 
IsoAbbr: New Ideas Psychol
NlmId: 8306930
123:123
JrId: 35605
long title: Alkoholizm i narkomania
short title: Alkohol Narkom
ISSN: 0867-4361
ISSN (Online): 1689-3530
IsoAbbr: Alkohol Narkom
NlmId: 9516417
123:123
JrId: 35606
long title: Current opinion in colloid & interface science
short title: Curr Opin Colloid Interface Sci
ISSN: 1359-0294
ISSN (Online): 
IsoAbbr: Curr Opin Colloid Interface Sci
NlmId: 9614964
123:123
JrId: 35607
long title: International journal of imaging systems and technology
short title: Int J Imaging Syst Technol
ISSN: 0899-9457
ISSN (Online): 
IsoAbbr: Int J Imaging Syst Technol
NlmId: 9883966
123:123
JrId: 35608
long title: Supramolecular chemistry
short title: Supramol Chem
ISSN: 1061-0278
ISSN (Online): 
IsoAbbr: Supramol Chem
NlmId: 9886626
123:123
JrId: 35609
long title: Journal of hospice and palliative nursing : JHPN : the official journal of the Hospice and Palliative Nurses Association
short title: J Hosp Palliat Nurs
ISSN: 1522-2179
ISSN (Online): 1539-0705
IsoAbbr: J Hosp Palliat Nurs
NlmId: 100887419
123:123
JrId: 35610
long title: Primatologie : revue publiee sous l'egide de la Societe francophone de primatologie
short title: Primatologie
ISSN: 1279-8304
ISSN (Online): 
IsoAbbr: Primatologie
NlmId: 100889118
123:123
JrId: 35612
long title: Journal of groups in addiction & recovery
short title: J Groups Addict Recover
ISSN: 1556-035X
ISSN (Online): 1556-0368
IsoAbbr: J Groups Addict Recover
NlmId: 101240306
123:123
JrId: 35613
long title: Journal of micromechanics and microengineering : structures, devices, and systems
short title: J Micromech Microeng
ISSN: 0960-1317
ISSN (Online): 1361-6439
IsoAbbr: J Micromech Microeng
NlmId: 101243057
123:123
JrId: 35614
long title: Journal of radiotherapy in practice
short title: J Radiother Pract
ISSN: 1460-3969
ISSN (Online): 
IsoAbbr: J Radiother Pract
NlmId: 101260114
123:123
JrId: 35615
long title: Crystal growth & design
short title: Cryst Growth Des
ISSN: 1528-7483
ISSN (Online): 1528-7505
IsoAbbr: Cryst Growth Des
NlmId: 101261892
123:123
JrId: 35616
long title: Stem cell research
short title: Stem Cell Res
ISSN: 1873-5061
ISSN (Online): 1876-7753
IsoAbbr: Stem Cell Res
NlmId: 101316957
123:123
JrId: 35617
long title: Cell and tissue biology
short title: Cell and tissue biol
ISSN: 1990-519X
ISSN (Online): 
IsoAbbr: Cell and tissue biol
NlmId: 101317402
123:123
JrId: 35618
long title: Brain stimulation
short title: Brain Stimul
ISSN: 1935-861X
ISSN (Online): 
IsoAbbr: Brain Stimul
NlmId: 101465726
123:123
JrId: 35620
long title: Journal of cardiovascular translational research
short title: J Cardiovasc Transl Res
ISSN: 1937-5387
ISSN (Online): 1937-5395
IsoAbbr: J Cardiovasc Transl Res
NlmId: 101468585
123:123
JrId: 35621
long title: Journal of innate immunity
short title: J Innate Immun
ISSN: 1662-811X
ISSN (Online): 1662-8128
IsoAbbr: J Innate Immun
NlmId: 101469471
123:123
JrId: 35622
long title: CVD prevention and control
short title: CVD Prev Control
ISSN: 1875-4570
ISSN (Online): 1875-4562
IsoAbbr: CVD Prev Control
NlmId: 101479744
123:123
JrId: 35623
long title: Circulation. Cardiovascular genetics
short title: Circ Cardiovasc Genet
ISSN: 1942-325X
ISSN (Online): 1942-3268
IsoAbbr: Circ Cardiovasc Genet
NlmId: 101489144
123:123
JrId: 35626
long title: The open pharmacology journal
short title: Open Pharmacol J
ISSN: 
ISSN (Online): 1874-1436
IsoAbbr: Open Pharmacol J
NlmId: 101491236
123:123
JrId: 35627
long title: Scientific studies of reading : the official journal of the Society for the Scientific Study of Reading
short title: Sci Stud Read
ISSN: 1088-8438
ISSN (Online): 
IsoAbbr: Sci Stud Read
NlmId: 101491238
123:123
JrId: 35629
long title: Open inorganic chemistry journal
short title: Open Inorg Chem J
ISSN: 
ISSN (Online): 1874-0987
IsoAbbr: Open Inorg Chem J
NlmId: 101491239
123:123
JrId: 35630
long title: Nonlinear dynamics
short title: Nonlinear Dyn
ISSN: 0924-090X
ISSN (Online): 
IsoAbbr: Nonlinear Dyn
NlmId: 101492213
123:123
JrId: 35631
long title: Journal of vacuum science & technology. B, Microelectronics and nanometer structures : processing, measurement, and phenomena : an official journal of the American Vacuum Society
short title: J Vac Sci Technol B Microelectron Nanometer Struct Process Meas Phenom
ISSN: 1071-1023
ISSN (Online): 
IsoAbbr: J Vac Sci Technol B Microelectron Nanometer Struct Process Meas Phenom
NlmId: 101491911
123:123
JrId: 35632
long title: Composites. Part A, Applied science and manufacturing
short title: Compos Part A Appl Sci Manuf
ISSN: 1359-835X
ISSN (Online): 
IsoAbbr: Compos Part A Appl Sci Manuf
NlmId: 101492223
123:123
JrId: 35633
long title: Proceedings / ICIP ... International Conference on Image Processing
short title: Proc Int Conf Image Proc
ISSN: 1522-4880
ISSN (Online): 
IsoAbbr: Proc Int Conf Image Proc
NlmId: 101492319
123:123
JrId: 35634
long title: Journal of luminescence
short title: J Lumin
ISSN: 0022-2313
ISSN (Online): 
IsoAbbr: J Lumin
NlmId: 101492426
123:123
JrId: 35635
long title: Diamond and related materials
short title: Diam Relat Mater
ISSN: 0925-9635
ISSN (Online): 
IsoAbbr: Diam Relat Mater
NlmId: 101492429
123:123
JrId: 35636
long title: Proceedings / IEEE International Conference on Computer Vision. IEEE International Conference on Computer Vision
short title: Proc IEEE Int Conf Comput Vis
ISSN: 1550-5499
ISSN (Online): 
IsoAbbr: Proc IEEE Int Conf Comput Vis
NlmId: 101492443
123:123
JrId: 35637
long title: Proceedings / CVPR, IEEE Computer Society Conference on Computer Vision and Pattern Recognition. IEEE Computer Society Conference on Computer Vision and Pattern Recognition
short title: Proc IEEE Comput Soc Conf Comput Vis Pattern Recognit
ISSN: 1063-6919
ISSN (Online): 
IsoAbbr: Proc IEEE Comput Soc Conf Comput Vis Pattern Recognit
NlmId: 101492446
123:123
JrId: 35639
long title: Proceedings / IEEE International Symposium on Biomedical Imaging: from nano to macro. IEEE International Symposium on Biomedical Imaging
short title: Proc IEEE Int Symp Biomed Imaging
ISSN: 1945-7928
ISSN (Online): 1945-8452
IsoAbbr: Proc IEEE Int Symp Biomed Imaging
NlmId: 101492570
123:123
JrId: 35640
long title: IEEE Nuclear Science Symposium conference record. Nuclear Science Symposium
short title: IEEE Nucl Sci Symp Conf Rec (1997)
ISSN: 1095-7863
ISSN (Online): 
IsoAbbr: IEEE Nucl Sci Symp Conf Rec (1997)
NlmId: 101492453
123:123
JrId: 35641
long title: Theoretical computer science
short title: Theor Comput Sci
ISSN: 0304-3975
ISSN (Online): 
IsoAbbr: Theor Comput Sci
NlmId: 101492490
123:123
JrId: 35642
long title: International journal of heat and mass transfer
short title: Int J Heat Mass Transf
ISSN: 0017-9310
ISSN (Online): 
IsoAbbr: Int J Heat Mass Transf
NlmId: 101492571
123:123
JrId: 35643
long title: The Journal of socio-economics
short title: J Socio Econ
ISSN: 1053-5357
ISSN (Online): 
IsoAbbr: J Socio Econ
NlmId: 101492574
123:123
JrId: 35644
long title: Journal of Indian philosophy
short title: J Indian Philos
ISSN: 0022-1791
ISSN (Online): 
IsoAbbr: J Indian Philos
NlmId: 101492583
123:123
JrId: 35645
long title: Advances in insect physiology
short title: Adv In Insect Phys
ISSN: 0065-2806
ISSN (Online): 
IsoAbbr: Adv In Insect Phys
NlmId: 14630180R
123:123
JrId: 35646
long title: Journal of chemical and engineering data
short title: J Chem Eng Data
ISSN: 0021-9568
ISSN (Online): 
IsoAbbr: J Chem Eng Data
NlmId: 17840090R
123:123
JrId: 35647
long title: Journal of nonparametric statistics
short title: J Nonparametr Stat
ISSN: 1048-5252
ISSN (Online): 
IsoAbbr: J Nonparametr Stat
NlmId: 101492077
123:123
JrId: 35648
long title: American journal on intellectual and developmental disabilities
short title: Am J Intellect Dev Disabil
ISSN: 1944-7515
ISSN (Online): 1944-7558
IsoAbbr: Am J Intellect Dev Disabil
NlmId: 101492916
123:123
JrId: 35651
long title: American journal of translational research
short title: Am J Transl Res
ISSN: 
ISSN (Online): 1943-8141
IsoAbbr: Am J Transl Res
NlmId: 101493030
123:123
JrId: 35655
long title: Environmental health and preventive medicine
short title: Environ Health Prev Med
ISSN: 1342-078X
ISSN (Online): 1347-4715
IsoAbbr: Environ Health Prev Med
NlmId: 9609642
123:123
JrId: 35656
long title: Journal of orthopaedics and traumatology : official journal of the Italian Society of Orthopaedics and Traumatology
short title: J Orthop Traumatol
ISSN: 1590-9921
ISSN (Online): 1590-9999
IsoAbbr: J Orthop Traumatol
NlmId: 101090931
123:123
JrId: 35657
long title: Hepatology international
short title: Hepatol Int
ISSN: 1936-0533
ISSN (Online): 1936-0541
IsoAbbr: Hepatol Int
NlmId: 101304009
123:123
JrId: 35658
long title: Journal of children's orthopaedics
short title: J Child Orthop
ISSN: 1863-2521
ISSN (Online): 1863-2548
IsoAbbr: J Child Orthop
NlmId: 101313582
123:123
JrId: 35659
long title: Current reviews in musculoskeletal medicine
short title: Curr Rev Musculoskelet Med
ISSN: 1935-973X
ISSN (Online): 1935-9748
IsoAbbr: Curr Rev Musculoskelet Med
NlmId: 101317803
123:123
JrId: 35660
long title: Journal of chemical biology
short title: J Chem Biol
ISSN: 1864-6158
ISSN (Online): 1864-6166
IsoAbbr: J Chem Biol
NlmId: 101318662
123:123
JrId: 35661
long title: Cancer microenvironment : official journal of the International Cancer Microenvironment Society
short title: Cancer Microenviron
ISSN: 1875-2292
ISSN (Online): 1875-2284
IsoAbbr: Cancer Microenviron
NlmId: 101322634
123:123
JrId: 35662
long title: Journal of hematopathology
short title: J Hematop
ISSN: 
ISSN (Online): 1865-5785
IsoAbbr: J Hematop
NlmId: 101491976
123:123
JrId: 35669
long title: Genetic testing and molecular biomarkers
short title: Genet Test Mol Biomarkers
ISSN: 1945-0265
ISSN (Online): 1945-0257
IsoAbbr: Genet Test Mol Biomarkers
NlmId: 101494210
123:123
JrId: 35670
long title: Journal of the Royal Statistical Society. Series B, Statistical methodology
short title: J R Stat Soc Series B Stat Methodol
ISSN: 1369-7412
ISSN (Online): 
IsoAbbr: J R Stat Soc Series B Stat Methodol
NlmId: 100890344
123:123
JrId: 35671
long title: Computing in science & engineering
short title: Comput Sci Eng
ISSN: 1521-9615
ISSN (Online): 
IsoAbbr: Comput Sci Eng
NlmId: 100911167
123:123
JrId: 35672
long title: Complementary health practice review
short title: Complement Health Pract Rev
ISSN: 1533-2101
ISSN (Online): 
IsoAbbr: Complement Health Pract Rev
NlmId: 100973482
123:123
JrId: 35673
long title: American journal of psychiatric rehabilitation
short title: Am J Psychiatr Rehabil
ISSN: 1548-7768
ISSN (Online): 1548-7776
IsoAbbr: Am J Psychiatr Rehabil
NlmId: 101215603
123:123
JrId: 35674
long title: Personalized medicine
short title: Per Med
ISSN: 1741-0541
ISSN (Online): 
IsoAbbr: Per Med
NlmId: 101238549
123:123
JrId: 35675
long title: Journal of addiction medicine
short title: J Addict Med
ISSN: 1932-0620
ISSN (Online): 1935-3227
IsoAbbr: J Addict Med
NlmId: 101306759
123:123
JrId: 35676
long title: Artery research
short title: Artery Res
ISSN: 1872-9312
ISSN (Online): 
IsoAbbr: Artery Res
NlmId: 101310251
123:123
JrId: 35677
long title: Leadership in health services (Bradford, England)
short title: Leadersh Health Serv (Bradf Engl)
ISSN: 1751-1879
ISSN (Online): 1751-1887
IsoAbbr: Leadersh Health Serv (Bradf Engl)
NlmId: 101464443
123:123
JrId: 35678
long title: JACC. Cardiovascular interventions
short title: JACC Cardiovasc Interv
ISSN: 1936-8798
ISSN (Online): 1876-7605
IsoAbbr: JACC Cardiovasc Interv
NlmId: 101467004
123:123
JrId: 35679
long title: JACC. Cardiovascular imaging
short title: JACC Cardiovasc Imaging
ISSN: 1936-878X
ISSN (Online): 1876-7591
IsoAbbr: JACC Cardiovasc Imaging
NlmId: 101467978
123:123
JrId: 35680
long title: Clinical and translational science
short title: Clin Transl Sci
ISSN: 1752-8054
ISSN (Online): 1752-8062
IsoAbbr: Clin Transl Sci
NlmId: 101474067
123:123
JrId: 35681
long title: Circulation. Heart failure
short title: Circ Heart Fail
ISSN: 1941-3289
ISSN (Online): 1941-3297
IsoAbbr: Circ Heart Fail
NlmId: 101479941
123:123
JrId: 35682
long title: Current pharmacogenomics and personalized medicine
short title: Curr Pharmacogenomics Person Med
ISSN: 1875-6921
ISSN (Online): 1875-6913
IsoAbbr: Curr Pharmacogenomics Person Med
NlmId: 101480601
123:123
JrId: 35683
long title: Automatica : the journal of IFAC, the International Federation of Automatic Control
short title: Automatica (Oxf)
ISSN: 0005-1098
ISSN (Online): 
IsoAbbr: Automatica (Oxf)
NlmId: 101493124
123:123
JrId: 35684
long title: Proceedings of meetings on acoustics Acoustical Society of America
short title: Proc Meet Acoust
ISSN: 
ISSN (Online): 1939-800X
IsoAbbr: Proc Meet Acoust
NlmId: 101493689
123:123
JrId: 35685
long title: Journal of statistical physics
short title: J Stat Phys
ISSN: 0022-4715
ISSN (Online): 1572-9613
IsoAbbr: J Stat Phys
NlmId: 101493698
123:123
JrId: 35686
long title: SPIE newsroom
short title: SPIE Newsroom
ISSN: 1818-2259
ISSN (Online): 
IsoAbbr: SPIE Newsroom
NlmId: 101493704
123:123
JrId: 35687
long title: Nonlinearity
short title: Nonlinearity
ISSN: 0951-7715
ISSN (Online): 1361-6544
IsoAbbr: Nonlinearity
NlmId: 101493702
123:123
JrId: 35688
long title: Journal of the Korean Statistical Society
short title: J Korean Stat Soc
ISSN: 1226-3192
ISSN (Online): 
IsoAbbr: J Korean Stat Soc
NlmId: 101493748
123:123
JrId: 35689
long title: Journal of signal processing systems
short title: J Signal Process Syst
ISSN: 1939-8018
ISSN (Online): 1939-8115
IsoAbbr: J Signal Process Syst
NlmId: 101493912
123:123
JrId: 35690
long title: Emotion review
short title: Emot Rev
ISSN: 1754-0739
ISSN (Online): 
IsoAbbr: Emot Rev
NlmId: 101494163
123:123
JrId: 35693
long title: Arthropod-plant interactions
short title: Arthropod Plant Interact
ISSN: 1872-8855
ISSN (Online): 1872-8847
IsoAbbr: Arthropod Plant Interact
NlmId: 101494718
123:123
JrId: 35694
long title: Orthopaedics & traumatology, surgery & research : OTSR
short title: Orthop Traumatol Surg Res
ISSN: 
ISSN (Online): 1877-0568
IsoAbbr: Orthop Traumatol Surg Res
NlmId: 101494830
123:123
JrId: 35700
long title: Journal of herbs, spices & medicinal plants
short title: J Herbs Spices Med Plants
ISSN: 1049-6475
ISSN (Online): 1540-3580
IsoAbbr: J Herbs Spices Med Plants
NlmId: 9302329
123:123
JrId: 35701
long title: Head & neck oncology
short title: Head Neck Oncol
ISSN: 
ISSN (Online): 1758-3284
IsoAbbr: Head Neck Oncol
NlmId: 101479704
123:123
JrId: 35703
long title: Journal of molecular and genetic medicine : an international journal of biomedical research
short title: J Mol Genet Med
ISSN: 
ISSN (Online): 1747-0862
IsoAbbr: J Mol Genet Med
NlmId: 101256516
123:123
JrId: 35705
long title: Wei sheng wu yu gan ran
short title: 
ISSN: 1673-6184
ISSN (Online): 
IsoAbbr: Wei Sheng Wu Yu Gan Ran
NlmId: 101496274
123:123
JrId: 35706
long title: Journal of prosthodontic research
short title: J Prosthodont Res
ISSN: 1883-1958
ISSN (Online): 2212-4632
IsoAbbr: J Prosthodont Res
NlmId: 101490359
123:123
JrId: 35708
long title: The western journal of emergency medicine
short title: West J Emerg Med
ISSN: 1936-900X
ISSN (Online): 1936-9018
IsoAbbr: West J Emerg Med
NlmId: 101476450
123:123
JrId: 35709
long title: Journal of oncology
short title: J Oncol
ISSN: 1687-8450
ISSN (Online): 1687-8469
IsoAbbr: J Oncol
NlmId: 101496537
123:123
JrId: 35710
long title: Fungal ecology
short title: Fungal Ecol
ISSN: 1754-5048
ISSN (Online): 1878-0083
IsoAbbr: Fungal Ecol
NlmId: 101496718
123:123
JrId: 35711
long title: Interdisciplinary perspectives on infectious diseases
short title: Interdiscip Perspect Infect Dis
ISSN: 1687-708X
ISSN (Online): 1687-7098
IsoAbbr: Interdiscip Perspect Infect Dis
NlmId: 101496545
123:123
JrId: 35712
long title: Osterreichische Zeitschrift fur Kinderheilkunde und Kinderfursorge
short title: Osterr Z Kinderheilkd Kinderfuersorge
ISSN: 0369-8076
ISSN (Online): 
IsoAbbr: Osterr Z Kinderheilkd Kinderfuersorge
NlmId: 19320650R
123:123
JrId: 35714
long title: Advances in protein chemistry and structural biology
short title: Adv Protein Chem Struct Biol
ISSN: 1876-1623
ISSN (Online): 1876-1631
IsoAbbr: Adv Protein Chem Struct Biol
NlmId: 101497281
123:123
JrId: 35720
long title: Gefahrstoffe, Reinhaltung der Luft = Air quality control / Herausgeber, BIA und KRdL im VDI und DIN
short title: 
ISSN: 0949-8036
ISSN (Online): 
IsoAbbr: Gefahrst Reinhalt Luft
NlmId: 9890003
123:123
JrId: 35721
long title: Musculoskeletal surgery
short title: Musculoskelet Surg
ISSN: 2035-5106
ISSN (Online): 2035-5114
IsoAbbr: Musculoskelet Surg
NlmId: 101498346
123:123
JrId: 35723
long title: Progress in molecular biology and translational science
short title: Prog Mol Biol Transl Sci
ISSN: 1877-1173
ISSN (Online): 1878-0814
IsoAbbr: Prog Mol Biol Transl Sci
NlmId: 101498165
123:123
JrId: 35729
long title: African journal of psychiatry
short title: Afr J Psychiatry (Johannesbg)
ISSN: 1994-8220
ISSN (Online): 
IsoAbbr: Afr J Psychiatry (Johannesbg)
NlmId: 101465030
123:123
JrId: 35730
long title: Behavioural and cognitive psychotherapy
short title: Behav Cogn Psychother
ISSN: 1352-4658
ISSN (Online): 1469-1833
IsoAbbr: Behav Cogn Psychother
NlmId: 9418292
123:123
JrId: 35731
long title: Drug metabolism letters
short title: Drug Metab Lett
ISSN: 1872-3128
ISSN (Online): 1874-0758
IsoAbbr: Drug Metab Lett
NlmId: 101313587
123:123
JrId: 35732
long title: Education for primary care : an official publication of the Association of Course Organisers, National Association of GP Tutors, World Organisation of Family Doctors
short title: Educ Prim Care
ISSN: 1473-9879
ISSN (Online): 1475-990X
IsoAbbr: Educ Prim Care
NlmId: 101141280
123:123
JrId: 35733
long title: Eklem hastaliklari ve cerrahisi = Joint diseases & related surgery
short title: Eklem Hastalik Cerrahisi
ISSN: 1305-8282
ISSN (Online): 1309-0313
IsoAbbr: Eklem Hastalik Cerrahisi
NlmId: 101265191
123:123
JrId: 35734
long title: Expert review of pharmacoeconomics & outcomes research
short title: Expert Rev Pharmacoecon Outcomes Res
ISSN: 1473-7167
ISSN (Online): 1744-8379
IsoAbbr: Expert Rev Pharmacoecon Outcomes Res
NlmId: 101132257
123:123
JrId: 35735
long title: Future cardiology
short title: Future Cardiol
ISSN: 1479-6678
ISSN (Online): 1744-8298
IsoAbbr: Future Cardiol
NlmId: 101239345
123:123
JrId: 35736
long title: Iranian journal of kidney diseases
short title: Iran J Kidney Dis
ISSN: 1735-8582
ISSN (Online): 1735-8604
IsoAbbr: Iran J Kidney Dis
NlmId: 101316967
123:123
JrId: 35737
long title: Japan journal of nursing science : JJNS
short title: Jpn J Nurs Sci
ISSN: 1742-7932
ISSN (Online): 1742-7924
IsoAbbr: Jpn J Nurs Sci
NlmId: 101227890
123:123
JrId: 35738
long title: Journal of biophotonics
short title: J Biophotonics
ISSN: 1864-063X
ISSN (Online): 1864-0648
IsoAbbr: J Biophotonics
NlmId: 101318567
123:123
JrId: 35739
long title: Journal of correctional health care : the official journal of the National Commission on Correctional Health Care
short title: J Correct Health Care
ISSN: 1078-3458
ISSN (Online): 1940-5200
IsoAbbr: J Correct Health Care
NlmId: 9503759
123:123
JrId: 35740
long title: Journal of dance medicine & science : official publication of the International Association for Dance Medicine & Science
short title: J Dance Med Sci
ISSN: 1089-313X
ISSN (Online): 
IsoAbbr: J Dance Med Sci
NlmId: 9700066
123:123
JrId: 35742
long title: Journal of medical economics
short title: J Med Econ
ISSN: 1369-6998
ISSN (Online): 1941-837X
IsoAbbr: J Med Econ
NlmId: 9892255
123:123
JrId: 35743
long title: Natural product communications
short title: Nat Prod Commun
ISSN: 1934-578X
ISSN (Online): 1555-9475
IsoAbbr: Nat Prod Commun
NlmId: 101477873
123:123
JrId: 35744
long title: NCHS data brief
short title: NCHS Data Brief
ISSN: 1941-4935
ISSN (Online): 1941-4927
IsoAbbr: NCHS Data Brief
NlmId: 101495625
123:123
JrId: 35745
long title: Psychogeriatrics : the official journal of the Japanese Psychogeriatric Society
short title: Psychogeriatrics
ISSN: 1346-3500
ISSN (Online): 1479-8301
IsoAbbr: Psychogeriatrics
NlmId: 101230058
123:123
JrId: 35746
long title: Revista de calidad asistencial : organo de la Sociedad Espanola de Calidad Asistencial
short title: Rev Calid Asist
ISSN: 1134-282X
ISSN (Online): 1887-1364
IsoAbbr: Rev Calid Asist
NlmId: 9601664
123:123
JrId: 35747
long title: Targeted oncology
short title: Target Oncol
ISSN: 1776-2596
ISSN (Online): 1776-260X
IsoAbbr: Target Oncol
NlmId: 101270595
123:123
JrId: 35748
long title: Integrative zoology
short title: Integr Zool
ISSN: 1749-4869
ISSN (Online): 1749-4877
IsoAbbr: Integr Zool
NlmId: 101492420
123:123
JrId: 35751
long title: American journal of rhinology & allergy
short title: Am J Rhinol Allergy
ISSN: 1945-8924
ISSN (Online): 1945-8932
IsoAbbr: Am J Rhinol Allergy
NlmId: 101490775
123:123
JrId: 35753
long title: Academic pediatrics
short title: Acad Pediatr
ISSN: 1876-2859
ISSN (Online): 1876-2867
IsoAbbr: Acad Pediatr
NlmId: 101499145
123:123
JrId: 35755
long title: Environmental microbiology reports
short title: Environ Microbiol Rep
ISSN: 
ISSN (Online): 1758-2229
IsoAbbr: Environ Microbiol Rep
NlmId: 101499207
123:123
JrId: 35757
long title: Attention, perception & psychophysics
short title: Atten Percept Psychophys
ISSN: 1943-3921
ISSN (Online): 1943-393X
IsoAbbr: Atten Percept Psychophys
NlmId: 101495384
123:123
JrId: 35758
long title: The journal of the Royal Society for the Promotion of Health
short title: J R Soc Promot Health
ISSN: 1466-4240
ISSN (Online): 1476-9042
IsoAbbr: J R Soc Promot Health
NlmId: 101499616
123:123
JrId: 35759
long title: Perspectives in public health
short title: Perspect Public Health
ISSN: 1757-9139
ISSN (Online): 1757-9147
IsoAbbr: Perspect Public Health
NlmId: 101499631
123:123
JrId: 35761
long title: Clinical and experimental otorhinolaryngology
short title: Clin Exp Otorhinolaryngol
ISSN: 1976-8710
ISSN (Online): 2005-0720
IsoAbbr: Clin Exp Otorhinolaryngol
NlmId: 101474010
123:123
JrId: 35763
long title: Psychoanalysis and history
short title: Psychoanal Hist
ISSN: 1460-8235
ISSN (Online): 
IsoAbbr: Psychoanal Hist
NlmId: 100887289
123:123
JrId: 35764
long title: Nature reviews. Cardiology
short title: Nat Rev Cardiol
ISSN: 1759-5002
ISSN (Online): 1759-5010
IsoAbbr: Nat Rev Cardiol
NlmId: 101500075
123:123
JrId: 35765
long title: Nature reviews. Endocrinology
short title: Nat Rev Endocrinol
ISSN: 1759-5029
ISSN (Online): 1759-5037
IsoAbbr: Nat Rev Endocrinol
NlmId: 101500078
123:123
JrId: 35766
long title: Nature reviews. Urology
short title: Nat Rev Urol
ISSN: 1759-4812
ISSN (Online): 1759-4820
IsoAbbr: Nat Rev Urol
NlmId: 101500082
123:123
JrId: 35767
long title: Nature reviews. Rheumatology
short title: Nat Rev Rheumatol
ISSN: 1759-4790
ISSN (Online): 1759-4804
IsoAbbr: Nat Rev Rheumatol
NlmId: 101500080
123:123
JrId: 35768
long title: Nature reviews. Clinical oncology
short title: Nat Rev Clin Oncol
ISSN: 1759-4774
ISSN (Online): 1759-4782
IsoAbbr: Nat Rev Clin Oncol
NlmId: 101500077
123:123
JrId: 35769
long title: Nature reviews. Nephrology
short title: Nat Rev Nephrol
ISSN: 1759-5061
ISSN (Online): 1759-507X
IsoAbbr: Nat Rev Nephrol
NlmId: 101500081
123:123
JrId: 35770
long title: Nature reviews. Neurology
short title: Nat Rev Neurol
ISSN: 1759-4758
ISSN (Online): 1759-4766
IsoAbbr: Nat Rev Neurol
NlmId: 101500072
123:123
JrId: 35771
long title: Nature reviews. Gastroenterology & hepatology
short title: Nat Rev Gastroenterol Hepatol
ISSN: 1759-5045
ISSN (Online): 1759-5053
IsoAbbr: Nat Rev Gastroenterol Hepatol
NlmId: 101500079
123:123
JrId: 35772
long title: Transactions of the American Climatological and Clinical Association. American Climatological and Clinical Association
short title: Trans Am Climatol Clin Assoc
ISSN: 0743-3255
ISSN (Online): 
IsoAbbr: Trans Am Climatol Clin Assoc
NlmId: 101491235
123:123
JrId: 35773
long title: Nature chemistry
short title: Nat Chem
ISSN: 1755-4330
ISSN (Online): 1755-4349
IsoAbbr: Nat Chem
NlmId: 101499734
123:123
JrId: 35775
long title: Transactions of the ... Annual Meeting of the American Climatological Association. American Climatological Association. Meeting
short title: Trans Am Climatol Assoc Meet
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Am Climatol Assoc Meet
NlmId: 101491217
123:123
JrId: 35776
long title: Transactions of the American Climatological Association for the year ... American Climatological Association
short title: Trans Am Climatol Assoc
ISSN: 1059-8685
ISSN (Online): 
IsoAbbr: Trans Am Climatol Assoc
NlmId: 101491229
123:123
JrId: 35777
long title: Annual Meeting of the American Climatological Association. American Climatological Association. Meeting
short title: Annu Meet Amer Climatol Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Meet Amer Climatol Assoc
NlmId: 101491219
123:123
JrId: 35778
long title: Cancer cytopathology
short title: Cancer Cytopathol
ISSN: 1934-662X
ISSN (Online): 1934-6638
IsoAbbr: Cancer Cytopathol
NlmId: 101499453
123:123
JrId: 35779
long title: Biodemography and social biology
short title: Biodemography Soc Biol
ISSN: 1948-5565
ISSN (Online): 1948-5573
IsoAbbr: Biodemography Soc Biol
NlmId: 101500303
123:123
JrId: 35782
long title: International journal of peptide research and therapeutics
short title: Int J Pept Res Ther
ISSN: 1573-3149
ISSN (Online): 1573-3904
IsoAbbr: Int J Pept Res Ther
NlmId: 101252761
123:123
JrId: 35783
long title: Plasmonics (Norwell, Mass.)
short title: Plasmonics
ISSN: 1557-1955
ISSN (Online): 1557-1963
IsoAbbr: Plasmonics
NlmId: 101271522
123:123
JrId: 35784
long title: Archives of drug information
short title: Arch Drug Inf
ISSN: 
ISSN (Online): 1753-5174
IsoAbbr: Arch Drug Inf
NlmId: 101322852
123:123
JrId: 35785
long title: International journal of emergency medicine
short title: Int J Emerg Med
ISSN: 
ISSN (Online): 1865-1380
IsoAbbr: Int J Emerg Med
NlmId: 101469435
123:123
JrId: 35786
long title: Frontiers in bioscience (Elite edition)
short title: Front Biosci (Elite Ed)
ISSN: 1945-0494
ISSN (Online): 1945-0508
IsoAbbr: Front Biosci (Elite Ed)
NlmId: 101485240
123:123
JrId: 35787
long title: Frontiers in bioscience (Scholar edition)
short title: Front Biosci (Schol Ed)
ISSN: 1945-0516
ISSN (Online): 1945-0524
IsoAbbr: Front Biosci (Schol Ed)
NlmId: 101485241
123:123
JrId: 35790
long title: Chinese journal of cancer
short title: Chin J Cancer
ISSN: 
ISSN (Online): 1944-446X
IsoAbbr: Chin J Cancer
NlmId: 101498232
123:123
JrId: 35792
long title: American journal of orthodontics and oral surgery
short title: Am J Orthod Oral Surg
ISSN: 0096-6347
ISSN (Online): 1557-847X
IsoAbbr: Am J Orthod Oral Surg
NlmId: 14820350R
123:123
JrId: 35798
long title: Japanese journal of radiology
short title: Jpn J Radiol
ISSN: 1867-1071
ISSN (Online): 1867-108X
IsoAbbr: Jpn J Radiol
NlmId: 101490689
123:123
JrId: 35799
long title: Plant biotechnology reports
short title: Plant Biotechnol Rep
ISSN: 1863-5466
ISSN (Online): 1863-5474
IsoAbbr: Plant Biotechnol Rep
NlmId: 101501730
123:123
JrId: 35800
long title: Central European neurosurgery
short title: Cent Eur Neurosurg
ISSN: 1868-4904
ISSN (Online): 1868-4912
IsoAbbr: Cent Eur Neurosurg
NlmId: 101501500
123:123
JrId: 35801
long title: Issue brief (George Washington University. National Health Policy Forum : 2005)
short title: Issue Brief George Wash Univ Natl Health Policy Forum
ISSN: 
ISSN (Online): 
IsoAbbr: Issue Brief George Wash Univ Natl Health Policy Forum
NlmId: 101502213
123:123
JrId: 35803
long title: Psycho-social medicine
short title: Psychosoc Med
ISSN: 
ISSN (Online): 1860-5214
IsoAbbr: Psychosoc Med
NlmId: 101227682
123:123
JrId: 35804
long title: Thoracic surgical science
short title: Thorac Surg Sci
ISSN: 
ISSN (Online): 1862-4006
IsoAbbr: Thorac Surg Sci
NlmId: 101238546
123:123
JrId: 35805
long title: GMS current topics in otorhinolaryngology, head and neck surgery
short title: GMS Curr Top Otorhinolaryngol Head Neck Surg
ISSN: 
ISSN (Online): 1865-1011
IsoAbbr: GMS Curr Top Otorhinolaryngol Head Neck Surg
NlmId: 101275966
123:123
JrId: 35806
long title: GMS Krankenhaushygiene interdisziplinar
short title: GMS Krankenhhyg Interdiszip
ISSN: 
ISSN (Online): 1863-5245
IsoAbbr: GMS Krankenhhyg Interdiszip
NlmId: 101313359
123:123
JrId: 35808
long title: Journal of gynecologic oncology
short title: J Gynecol Oncol
ISSN: 2005-0380
ISSN (Online): 2005-0399
IsoAbbr: J Gynecol Oncol
NlmId: 101483150
123:123
JrId: 35809
long title: Current gerontology and geriatrics research
short title: Curr Gerontol Geriatr Res
ISSN: 1687-7063
ISSN (Online): 1687-7071
IsoAbbr: Curr Gerontol Geriatr Res
NlmId: 101484307
123:123
JrId: 35811
long title: Annals of physical and rehabilitation medicine
short title: Ann Phys Rehabil Med
ISSN: 1877-0657
ISSN (Online): 1877-0665
IsoAbbr: Ann Phys Rehabil Med
NlmId: 101502773
123:123
JrId: 35814
long title: Indian journal of urology : IJU : journal of the Urological Society of India
short title: Indian J Urol
ISSN: 0970-1591
ISSN (Online): 1998-3824
IsoAbbr: Indian J Urol
NlmId: 8510441
123:123
JrId: 35818
long title: Rice (New York, N.Y.)
short title: Rice (N Y)
ISSN: 1939-8425
ISSN (Online): 1939-8433
IsoAbbr: Rice (N Y)
NlmId: 101503136
123:123
JrId: 35819
long title: Journal of molecular cell biology
short title: J Mol Cell Biol
ISSN: 1674-2788
ISSN (Online): 1759-4685
IsoAbbr: J Mol Cell Biol
NlmId: 101503669
123:123
JrId: 35820
long title: Biomicrofluidics
short title: Biomicrofluidics
ISSN: 
ISSN (Online): 1932-1058
IsoAbbr: Biomicrofluidics
NlmId: 101293825
123:123
JrId: 35821
long title: Evolutionary applications
short title: Evol Appl
ISSN: 
ISSN (Online): 1752-4571
IsoAbbr: Evol Appl
NlmId: 101461828
123:123
JrId: 35823
long title: Journal of clinical neurology (Seoul, Korea)
short title: J Clin Neurol
ISSN: 1738-6586
ISSN (Online): 2005-5013
IsoAbbr: J Clin Neurol
NlmId: 101252374
123:123
JrId: 35824
long title: Ecancermedicalscience
short title: Ecancermedicalscience
ISSN: 
ISSN (Online): 1754-6605
IsoAbbr: Ecancermedicalscience
NlmId: 101392236
123:123
JrId: 35825
long title: Psychiatry (Edgmont (Pa. : Township))
short title: Psychiatry (Edgmont)
ISSN: 1550-5952
ISSN (Online): 1555-5194
IsoAbbr: Psychiatry (Edgmont)
NlmId: 101484252
123:123
JrId: 35826
long title: Advances in hematology
short title: Adv Hematol
ISSN: 1687-9104
ISSN (Online): 1687-9112
IsoAbbr: Adv Hematol
NlmId: 101504271
123:123
JrId: 35828
long title: International perspectives on sexual and reproductive health
short title: Int Perspect Sex Reprod Health
ISSN: 1944-0391
ISSN (Online): 1944-0405
IsoAbbr: Int Perspect Sex Reprod Health
NlmId: 101504990
123:123
JrId: 35830
long title: Conservation genetics resources
short title: Conserv Genet Resour
ISSN: 1877-7252
ISSN (Online): 1877-7260
IsoAbbr: Conserv Genet Resour
NlmId: 101505405
123:123
JrId: 35831
long title: Global health promotion
short title: Glob Health Promot
ISSN: 1757-9759
ISSN (Online): 1757-9767
IsoAbbr: Glob Health Promot
NlmId: 101497462
123:123
JrId: 35832
long title: Qing shi yan jiu = Qingshi yanjiu
short title: Qing Shi Yan Jiu
ISSN: 1002-8587
ISSN (Online): 
IsoAbbr: Qing Shi Yan Jiu
NlmId: 101503965
123:123
JrId: 35833
long title: Rekishigaku kenkyu
short title: Rekishigaku Kenkyu
ISSN: 0386-9237
ISSN (Online): 
IsoAbbr: Rekishigaku Kenkyu
NlmId: 101503963
123:123
JrId: 35834
long title: Pos-historia / Universidade Estadual Paulista
short title: Pos Hist
ISSN: 0104-1452
ISSN (Online): 
IsoAbbr: Pos Hist
NlmId: 101503969
123:123
JrId: 35835
long title: Portuguese studies review
short title: Portuguese Stud Rev
ISSN: 1057-1515
ISSN (Online): 
IsoAbbr: Portuguese Stud Rev
NlmId: 101503970
123:123
JrId: 35836
long title: Planning perspectives : PP
short title: Plan Perspect
ISSN: 0266-5433
ISSN (Online): 
IsoAbbr: Plan Perspect
NlmId: 101503973
123:123
JrId: 35837
long title: Otechestvennye arkhivy
short title: Otecestv Arh
ISSN: 0130-3554
ISSN (Online): 
IsoAbbr: Otecestv Arh
NlmId: 101503976
123:123
JrId: 35838
long title: Otechestvennaia istoriia / Rossiiskaia akademiia nauk, Institut rossiiskoi istorii
short title: Otechestvennaia Istor
ISSN: 0869-5687
ISSN (Online): 
IsoAbbr: Otechestvennaia Istor
NlmId: 101503977
123:123
JrId: 35839
long title: Nan nu : men, women, and gender in early and Imperial China
short title: Nan Nu
ISSN: 1387-6805
ISSN (Online): 
IsoAbbr: Nan Nu
NlmId: 101503978
123:123
JrId: 35840
long title: Li shi dang an
short title: Li Shi Dang An
ISSN: 1001-7755
ISSN (Online): 
IsoAbbr: Li Shi Dang An
NlmId: 101503981
123:123
JrId: 35841
long title: Proceedings of the British Academy
short title: Proc Br Acad
ISSN: 0068-1202
ISSN (Online): 
IsoAbbr: Proc Br Acad
NlmId: 101504278
123:123
JrId: 35842
long title: South Asia (Nedlands, W.A.)
short title: South Asia
ISSN: 0085-6401
ISSN (Online): 
IsoAbbr: South Asia
NlmId: 101504280
123:123
JrId: 35843
long title: Shi xue yue kan
short title: Shi Xue Yue Kan
ISSN: 0583-0214
ISSN (Online): 
IsoAbbr: Shi Xue Yue Kan
NlmId: 101504281
123:123
JrId: 35844
long title: Zeitschrift fur Agrargeschichte und Agrarsoziologie
short title: Z Agrarges Agrarsoziol
ISSN: 0044-2194
ISSN (Online): 
IsoAbbr: Z Agrarges Agrarsoziol
NlmId: 101504294
123:123
JrId: 35845
long title: Zhongguo nong shi / [Zhongguo nong ye li shi xue hui chou wei hui, Zhongguo nong ke yuan, Nanjing nong xue yuan, Zhongguo nong ye yi chan yan jiu shi]
short title: Zhonguo Nongshi
ISSN: 1000-4459
ISSN (Online): 
IsoAbbr: Zhonguo Nongshi
NlmId: 101504288
123:123
JrId: 35846
long title: Locus (Juiz de Fora, Brazil)
short title: Locus Juiz Fora Braz
ISSN: 1413-3024
ISSN (Online): 
IsoAbbr: Locus Juiz Fora Braz
NlmId: 101504285
123:123
JrId: 35847
long title: Seventeenth-century French studies
short title: Seventeenth Century Fr Stud
ISSN: 0265-1068
ISSN (Online): 
IsoAbbr: Seventeenth Century Fr Stud
NlmId: 101504296
123:123
JrId: 35848
long title: Scottish economic & social history
short title: Scott Econ Soc Hist
ISSN: 0269-5030
ISSN (Online): 
IsoAbbr: Scott Econ Soc Hist
NlmId: 101504299
123:123
JrId: 35849
long title: Secuencia (Mexico City, Mexico)
short title: Secuencia
ISSN: 0186-0348
ISSN (Online): 
IsoAbbr: Secuencia
NlmId: 101504297
123:123
JrId: 35850
long title: Rural history : economy, society, culture
short title: Rural Hist
ISSN: 0956-7933
ISSN (Online): 
IsoAbbr: Rural Hist
NlmId: 101504300
123:123
JrId: 35851
long title: Revista brasileira de historia / orgao da Associacao Nacional dos Professores Universitarios de Historia, ANPUH
short title: Rev Bras Hist
ISSN: 0102-0188
ISSN (Online): 
IsoAbbr: Rev Bras Hist
NlmId: 101504307
123:123
JrId: 35852
long title: Risorgimento (Milan, Italy)
short title: Risorgimento
ISSN: 0035-5607
ISSN (Online): 
IsoAbbr: Risorgimento
NlmId: 101504303
123:123
JrId: 35853
long title: Renaissance studies : journal of the Society for Renaissance Studies
short title: Renaiss Stud
ISSN: 0269-1213
ISSN (Online): 1477-4658
IsoAbbr: Renaiss Stud
NlmId: 101504308
123:123
JrId: 35854
long title: Women's history review
short title: Womens Hist Rev
ISSN: 0961-2025
ISSN (Online): 
IsoAbbr: Womens Hist Rev
NlmId: 101504318
123:123
JrId: 35855
long title: Studia historica. Ha. contemporanea
short title: Stud Hist Ha Contemp
ISSN: 0213-2087
ISSN (Online): 
IsoAbbr: Stud Hist Ha Contemp
NlmId: 101504311
123:123
JrId: 35856
long title: U.S.-Japan women's journal. English supplement = Nichi-Bei josei janaru. English supplement
short title: US Jpn Womens J Engl Suppl
ISSN: 1059-9770
ISSN (Online): 
IsoAbbr: US Jpn Womens J Engl Suppl
NlmId: 101504321
123:123
JrId: 35857
long title: Toplum ve bilim
short title: Toplum Bilim
ISSN: 1300-9354
ISSN (Online): 
IsoAbbr: Toplum Bilim
NlmId: 101504322
123:123
JrId: 35858
long title: Vietnamese studies (Hanoi, Vietnam : 1966)
short title: Vietnam Stud
ISSN: 0085-7823
ISSN (Online): 
IsoAbbr: Vietnam Stud
NlmId: 101504324
123:123
JrId: 35859
long title: Les Annales medico-chirurgicales de l'Hopital Sainte-Justine de Montreal
short title: Ann Med Chir Hop Sainte Justine Montr
ISSN: 1189-6361
ISSN (Online): 
IsoAbbr: Ann Med Chir Hop Sainte Justine Montr
NlmId: 0064761
123:123
JrId: 35860
long title: Alumni bulletin. Long Island College of Medicine, Brooklyn. Alumni Association
short title: Alumni Bull Long Island Coll Med Brooklyn
ISSN: 
ISSN (Online): 
IsoAbbr: Alumni Bull Long Island Coll Med Brooklyn
NlmId: 0247725
123:123
JrId: 35861
long title: The A.S.T.A. journal
short title: ASTA J
ISSN: 0149-5321
ISSN (Online): 
IsoAbbr: ASTA J
NlmId: 7706698
123:123
JrId: 35863
long title: Air sea rescue bulletin
short title: Air Sea Rescue Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Air Sea Rescue Bull
NlmId: 14650480R
123:123
JrId: 35864
long title: Alcohol hygiene
short title: Alcohol Hyg
ISSN: 
ISSN (Online): 
IsoAbbr: Alcohol Hyg
NlmId: 14720310R
123:123
JrId: 35865
long title: American optical vision
short title: Am Opt Vis
ISSN: 
ISSN (Online): 
IsoAbbr: Am Opt Vis
NlmId: 14840070R
123:123
JrId: 35866
long title: Anales. Universidad de Santo Domingo
short title: An Univ St. Domingo
ISSN: 
ISSN (Online): 
IsoAbbr: An Univ St. Domingo
NlmId: 16220630R
123:123
JrId: 35867
long title: Acta. Toimituksia. ser. B. Suomalainen laakariseura Duodecim
short title: Acta Suom laak Duodecim
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Suom laak Duodecim
NlmId: 21030310R
123:123
JrId: 35868
long title: Alabama social welfare
short title: Ala Soc Welf
ISSN: 0002-4368
ISSN (Online): 
IsoAbbr: Ala Soc Welf
NlmId: 22440280R
123:123
JrId: 35869
long title: Research bulletin. United States. Army Air Forces. Training Command. Psychological Section
short title: Res Bull U. S.
ISSN: 
ISSN (Online): 
IsoAbbr: Res Bull U. S.
NlmId: 22330850R
123:123
JrId: 35871
long title: The European journal of esthetic dentistry : official journal of the European Academy of Esthetic Dentistry
short title: Eur J Esthet Dent
ISSN: 1862-0612
ISSN (Online): 
IsoAbbr: Eur J Esthet Dent
NlmId: 101285292
123:123
JrId: 35873
long title: Bulletin of practical ophthalmology
short title: Bull Pract Ophthalmol
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Pract Ophthalmol
NlmId: 0004343
123:123
JrId: 35874
long title: Proceedings. Colloquium in Biological Sciences
short title: Proc Annu Biol Colloq
ISSN: 0078-5857
ISSN (Online): 
IsoAbbr: Proc Annu Biol Colloq
NlmId: 0120440
123:123
JrId: 35875
long title: Annual report of the Board of Regents of the Smithsonian Institution. Smithsonian Institution. Board of Regents
short title: Annu Rep Board Regents Smithson Inst
ISSN: 0096-4093
ISSN (Online): 
IsoAbbr: Annu Rep Board Regents Smithson Inst
NlmId: 0244324
123:123
JrId: 35876
long title: Educational focus
short title: Educ Focus
ISSN: 0097-2754
ISSN (Online): 
IsoAbbr: Educ Focus
NlmId: 0245613
123:123
JrId: 35877
long title: The Journal of the Dental Society of the State of New York
short title: J Dent Soc State N Y
ISSN: 0093-4100
ISSN (Online): 
IsoAbbr: J Dent Soc State N Y
NlmId: 0414614
123:123
JrId: 35878
long title: Hora medica
short title: Hora Med
ISSN: 
ISSN (Online): 
IsoAbbr: Hora Med
NlmId: 0416611
123:123
JrId: 35879
long title: CAMSI journal. Journal ACEMI
short title: CAMSI J
ISSN: 
ISSN (Online): 
IsoAbbr: CAMSI J
NlmId: 1260451
123:123
JrId: 35880
long title: Bulletin - Fulton County Medical Society
short title: Bull Fulton Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Fulton Cty Med Soc
NlmId: 7503351
123:123
JrId: 35881
long title: Bulletin - Hennepin County Medical Society
short title: Bull Hennepin Cty Med Soc
ISSN: 0018-0378
ISSN (Online): 
IsoAbbr: Bull Hennepin Cty Med Soc
NlmId: 7503356
123:123
JrId: 35882
long title: Bulletin de la sante publique. Belgium. Ministere de la sante publique et de la famille
short title: Bull Sante publique (Brux )
ISSN: 0378-4673
ISSN (Online): 
IsoAbbr: Bull Sante publique (Brux )
NlmId: 7701783
123:123
JrId: 35883
long title: Archives de psychologie
short title: Arch Psychol (Geneve)
ISSN: 0003-9640
ISSN (Online): 
IsoAbbr: Arch Psychol (Geneve)
NlmId: 2985159R
123:123
JrId: 35884
long title: Anuario estadistico del Peru. Peru. Direccion nacional de estadistica
short title: Anu Estad Peru
ISSN: 
ISSN (Online): 
IsoAbbr: Anu Estad Peru
NlmId: 01550070R
123:123
JrId: 35885
long title: Centaur (London, England)
short title: Centaur Lond Engl
ISSN: 
ISSN (Online): 
IsoAbbr: Centaur Lond Engl
NlmId: 101259267
123:123
JrId: 35886
long title: Aboriginal history
short title: Aborig Hist
ISSN: 0314-8769
ISSN (Online): 
IsoAbbr: Aborig Hist
NlmId: 101505540
123:123
JrId: 35887
long title: Austrian medical bulletin
short title: Austrian Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Austrian Med Bull
NlmId: 15430010R
123:123
JrId: 35888
long title: Aux Plaines news
short title: Aux Plaines News
ISSN: 
ISSN (Online): 
IsoAbbr: Aux Plaines News
NlmId: 15430060R
123:123
JrId: 35889
long title: Journal. Bengal Tuberculosis Association
short title: J Bengal Tuberc Assoc
ISSN: 0970-6828
ISSN (Online): 
IsoAbbr: J Bengal Tuberc Assoc
NlmId: 15520020R
123:123
JrId: 35890
long title: Bausch & Lomb magazine
short title: Bausch Lomb Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Bausch Lomb Mag
NlmId: 15440430R
123:123
JrId: 35891
long title: Bulletin of military clinical psychologists
short title: Bull Mil Clin Psychol
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Mil Clin Psychol
NlmId: 15830210R
123:123
JrId: 35892
long title: Chemist-Analyst
short title: Chem Anal
ISSN: 0095-8484
ISSN (Online): 
IsoAbbr: Chem Anal
NlmId: 16130050R
123:123
JrId: 35893
long title: Clinics of the Virginia Mason Hospital
short title: Clin Va Mason Hosp
ISSN: 0097-1863
ISSN (Online): 
IsoAbbr: Clin Va Mason Hosp
NlmId: 16240170R
123:123
JrId: 35894
long title: Bulletin. Connecticut State Dental Association
short title: Bull Conn State Dent Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Conn State Dent Assoc
NlmId: 16410110R
123:123
JrId: 35895
long title: Bulletin. Creighton University. School of Medicine
short title: Bull Creighton Univ
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Creighton Univ
NlmId: 16430070R
123:123
JrId: 35896
long title: Curity research notes
short title: Curity Res Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Curity Res Notes
NlmId: 16430690R
123:123
JrId: 35897
long title: Current medical digest
short title: Curr Med Dig
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Med Dig
NlmId: 16440030R
123:123
JrId: 35898
long title: The Davis nursing survey
short title: Davis Nurs Surv
ISSN: 
ISSN (Online): 
IsoAbbr: Davis Nurs Surv
NlmId: 16510420R
123:123
JrId: 35899
long title: Defensa odontologica
short title: Def Odontol
ISSN: 0797-5384
ISSN (Online): 
IsoAbbr: Def Odontol
NlmId: 16520040R
123:123
JrId: 35900
long title: Farmacia
short title: Farmacia
ISSN: 
ISSN (Online): 
IsoAbbr: Farmacia
NlmId: 16920140R
123:123
JrId: 35901
long title: Harefuah. Foreign ed
short title: Harefuah (Tel Aviv)
ISSN: 
ISSN (Online): 
IsoAbbr: Harefuah (Tel Aviv)
NlmId: 17240040R
123:123
JrId: 35902
long title: The Indian dental journal
short title: Indian Dent J
ISSN: 0971-1147
ISSN (Online): 
IsoAbbr: Indian Dent J
NlmId: 17530310R
123:123
JrId: 35903
long title: The Journal of the Canadian medical services
short title: J Can Med Serv
ISSN: 
ISSN (Online): 
IsoAbbr: J Can Med Serv
NlmId: 18010090R
123:123
JrId: 35904
long title: Bulletin. League of Red Cross Societies
short title: Bull Leag Red Cross Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Leag Red Cross Soc
NlmId: 18310060R
123:123
JrId: 35905
long title: Journal of the Malaria institute of India
short title: J Malar Inst India
ISSN: 0368-2994
ISSN (Online): 
IsoAbbr: J Malar Inst India
NlmId: 18420280R
123:123
JrId: 35906
long title: Bulletin. Minnesota Medical Foundation
short title: Bull Minn Med Found
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Minn Med Found
NlmId: 18730130R
123:123
JrId: 35907
long title: Health bulletin
short title: Health Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Health Bull
NlmId: 19030070R
123:123
JrId: 35908
long title: Archivos. Sociedad de Cirujanos de Hospital, Santiago de Chile
short title: Arch Soc Cir Hosp
ISSN: 0716-338X
ISSN (Online): 
IsoAbbr: Arch Soc Cir Hosp
NlmId: 20810590R
123:123
JrId: 35909
long title: Health news
short title: Health News (Rochester)
ISSN: 
ISSN (Online): 
IsoAbbr: Health News (Rochester)
NlmId: 22740970R
123:123
JrId: 35910
long title: Weekly bulletin_ epidemiological information received. Interim Commission of the World Health Organization. Epidemiological Intelligence Station, Singapore
short title: Wkly Bull Epidemiol Inf Receiv
ISSN: 
ISSN (Online): 
IsoAbbr: Wkly Bull Epidemiol Inf Receiv
NlmId: 23480060R
123:123
JrId: 35912
long title: ZooKeys
short title: Zookeys
ISSN: 1313-2989
ISSN (Online): 1313-2970
IsoAbbr: Zookeys
NlmId: 101497933
123:123
JrId: 35913
long title: Journal de mycologie medicale
short title: J Mycol Med
ISSN: 1156-5233
ISSN (Online): 1773-0449
IsoAbbr: J Mycol Med
NlmId: 9425651
123:123
JrId: 35914
long title: Preventive medicine
short title: Prev Med (Baltim)
ISSN: 
ISSN (Online): 
IsoAbbr: Prev Med (Baltim)
NlmId: 0023410
123:123
JrId: 35915
long title: Psicotecnia
short title: Psicotecnia
ISSN: 
ISSN (Online): 
IsoAbbr: Psicotecnia
NlmId: 0024022
123:123
JrId: 35916
long title: La technique sanitaire et municipale
short title: Tech Sanit Munic
ISSN: 0767-9599
ISSN (Online): 
IsoAbbr: Tech Sanit Munic
NlmId: 0031517
123:123
JrId: 35917
long title: Modern dentistry
short title: Mod Dent (N Y N Y 1931)
ISSN: 1043-1586
ISSN (Online): 
IsoAbbr: Mod Dent (N Y N Y 1931)
NlmId: 0133557
123:123
JrId: 35918
long title: The Pharmaceutical journal of New Zealand
short title: Pharm J N Z
ISSN: 
ISSN (Online): 
IsoAbbr: Pharm J N Z
NlmId: 0201723
123:123
JrId: 35919
long title: Monthly bulletin. Great Britain. Emergency Public Health Laboratory Service
short title: Mon Bull G B Emerg Public Health Lab Serv
ISSN: 
ISSN (Online): 
IsoAbbr: Mon Bull G B Emerg Public Health Lab Serv
NlmId: 0254440
123:123
JrId: 35920
long title: Year book. Academy of Applied Osteopathy
short title: Yearb Acad Appl Osteopathy
ISSN: 0091-5408
ISSN (Online): 
IsoAbbr: Yearb Acad Appl Osteopathy
NlmId: 0372063
123:123
JrId: 35921
long title: Radiography and clinical photography
short title: Radiogr Clin Photogr
ISSN: 0093-2922
ISSN (Online): 
IsoAbbr: Radiogr Clin Photogr
NlmId: 0414244
123:123
JrId: 35922
long title: Bulletin - Canadian Tuberculosis Association
short title: Bull Can Tuberc Assoc
ISSN: 0318-6091
ISSN (Online): 
IsoAbbr: Bull Can Tuberc Assoc
NlmId: 7503340
123:123
JrId: 35923
long title: Year book - Carnegie Institution of Washington
short title: Year B Carnegie Inst Wash
ISSN: 0069-066X
ISSN (Online): 
IsoAbbr: Year B Carnegie Inst Wash
NlmId: 7503709
123:123
JrId: 35924
long title: Travelers Standard
short title: Travel Stand
ISSN: 
ISSN (Online): 
IsoAbbr: Travel Stand
NlmId: 9428649
123:123
JrId: 35925
long title: Saudi journal of gastroenterology : official journal of the Saudi Gastroenterology Association
short title: Saudi J Gastroenterol
ISSN: 1319-3767
ISSN (Online): 1998-4049
IsoAbbr: Saudi J Gastroenterol
NlmId: 9516979
123:123
JrId: 35926
long title: Journal of minimal access surgery
short title: J Minim Access Surg
ISSN: 0972-9941
ISSN (Online): 1998-3921
IsoAbbr: J Minim Access Surg
NlmId: 101228183
123:123
JrId: 35927
long title: Annals of thoracic medicine
short title: Ann Thorac Med
ISSN: 1817-1737
ISSN (Online): 1998-3557
IsoAbbr: Ann Thorac Med
NlmId: 101280721
123:123
JrId: 35928
long title: Journal of human reproductive sciences
short title: J Hum Reprod Sci
ISSN: 0974-1208
ISSN (Online): 1998-4766
IsoAbbr: J Hum Reprod Sci
NlmId: 101473512
123:123
JrId: 35929
long title: Journal of emergencies, trauma, and shock
short title: J Emerg Trauma Shock
ISSN: 0974-2700
ISSN (Online): 0974-519X
IsoAbbr: J Emerg Trauma Shock
NlmId: 101493921
123:123
JrId: 35930
long title: Geschichte und Region = Storia e regione
short title: Gesch Reg
ISSN: 1121-0303
ISSN (Online): 
IsoAbbr: Gesch Reg
NlmId: 101505497
123:123
JrId: 35931
long title: Family & community history : journal of the Family and Community Historical Research Society
short title: Fam Community Hist
ISSN: 1463-1180
ISSN (Online): 
IsoAbbr: Fam Community Hist
NlmId: 101505504
123:123
JrId: 35932
long title: Environmental history
short title: Environ Hist Durh N C
ISSN: 1084-5453
ISSN (Online): 
IsoAbbr: Environ Hist Durh N C
NlmId: 101505512
123:123
JrId: 35933
long title: Crime, histoire & societes = Crime, history & societies / International Association for the History of Crime and Criminal Justice
short title: Crime Hist Soc
ISSN: 1422-0857
ISSN (Online): 
IsoAbbr: Crime Hist Soc
NlmId: 101505520
123:123
JrId: 35934
long title: Environment and history
short title: Environ Hist Camb
ISSN: 0967-3407
ISSN (Online): 
IsoAbbr: Environ Hist Camb
NlmId: 101505513
123:123
JrId: 35935
long title: Clio (Toulouse, France)
short title: Clio
ISSN: 1252-7017
ISSN (Online): 
IsoAbbr: Clio
NlmId: 101505525
123:123
JrId: 35936
long title: Anuario IEHS
short title: Anu IEHS
ISSN: 0326-9671
ISSN (Online): 
IsoAbbr: Anu IEHS
NlmId: 101505528
123:123
JrId: 35937
long title: Americas (Academy of American Franciscan History)
short title: Americas (Acad Am Francisc Hist)
ISSN: 0003-1615
ISSN (Online): 
IsoAbbr: Americas (Acad Am Francisc Hist)
NlmId: 101505538
123:123
JrId: 35938
long title: Geneses
short title: Geneses
ISSN: 1155-3219
ISSN (Online): 
IsoAbbr: Geneses
NlmId: 101505542
123:123
JrId: 35940
long title: Kronos (Bellville, South Africa)
short title: Kronos
ISSN: 0259-0190
ISSN (Online): 
IsoAbbr: Kronos
NlmId: 101506117
123:123
JrId: 35941
long title: German history : the journal of the German History Society
short title: Ger Hist
ISSN: 0266-3554
ISSN (Online): 
IsoAbbr: Ger Hist
NlmId: 101505546
123:123
JrId: 35942
long title: Historia y grafia
short title: Hist Graf
ISSN: 1405-0927
ISSN (Online): 
IsoAbbr: Hist Graf
NlmId: 101506122
123:123
JrId: 35943
long title: History and anthropology
short title: Hist Anthropol Chur
ISSN: 0275-7206
ISSN (Online): 
IsoAbbr: Hist Anthropol Chur
NlmId: 101506125
123:123
JrId: 35944
long title: Historia (Historical Association of South Africa)
short title: Hist (Hist Assoc S Afr)
ISSN: 0018-229X
ISSN (Online): 
IsoAbbr: Hist (Hist Assoc S Afr)
NlmId: 101506146
123:123
JrId: 35945
long title: Historia contemporanea (Series) (Universidad del Pais Vasco)
short title: Hist Contemp Ser Univers Pais Vasco
ISSN: 1130-2402
ISSN (Online): 
IsoAbbr: Hist Contemp Ser Univers Pais Vasco
NlmId: 101506134
123:123
JrId: 35946
long title: Histoire & societes rurales / Association d'histoire des societes rurales
short title: Hist Soc Rurales
ISSN: 
ISSN (Online): 
IsoAbbr: Hist Soc Rurales
NlmId: 101506138
123:123
JrId: 35947
long title: Histoire de l'education
short title: Hist Educ
ISSN: 0221-6280
ISSN (Online): 
IsoAbbr: Hist Educ
NlmId: 101506141
123:123
JrId: 35948
long title: Historia agraria
short title: Hist Agrar
ISSN: 1139-1472
ISSN (Online): 
IsoAbbr: Hist Agrar
NlmId: 101506148
123:123
JrId: 35949
long title: Historia, questoes & debates : revista da Associacao Paranaense de Historia
short title: Hist Questoes Debates
ISSN: 0100-6932
ISSN (Online): 
IsoAbbr: Hist Questoes Debates
NlmId: 101506150
123:123
JrId: 35950
long title: Historica
short title: Hist Lima
ISSN: 0252-8894
ISSN (Online): 
IsoAbbr: Hist Lima
NlmId: 101506153
123:123
JrId: 35951
long title: Journal of colonialism & colonial history / sponsored by Towson University
short title: J Colon Colon Hist
ISSN: 
ISSN (Online): 1532-5768
IsoAbbr: J Colon Colon Hist
NlmId: 101506158
123:123
JrId: 35952
long title: History Scotland
short title: Hist Scotl
ISSN: 1475-5270
ISSN (Online): 
IsoAbbr: Hist Scotl
NlmId: 101506162
123:123
JrId: 35953
long title: Homme (Vienna, Austria)
short title: Homme (Vienna Aust)
ISSN: 1016-362X
ISSN (Online): 
IsoAbbr: Homme (Vienna Aust)
NlmId: 101506164
123:123
JrId: 35954
long title: International journal of Punjab studies
short title: Int J Punjab Stud
ISSN: 0971-5223
ISSN (Online): 
IsoAbbr: Int J Punjab Stud
NlmId: 101506168
123:123
JrId: 35955
long title: Iberoamericana (Madrid, Spain)
short title: Iberoamericana
ISSN: 1577-3388
ISSN (Online): 
IsoAbbr: Iberoamericana
NlmId: 101506166
123:123
JrId: 35956
long title: Internationale wissenschaftliche Korrespondenz zur Geschichte der deutschen Arbeiterbewegung
short title: IWK Int Wiss Korresp Gesch Dtsch Arb Beweg
ISSN: 0046-8428
ISSN (Online): 
IsoAbbr: IWK Int Wiss Korresp Gesch Dtsch Arb Beweg
NlmId: 101506170
123:123
JrId: 35957
long title: Jin dai Zhongguo fu nu shi yan jiu / Zhong yang yan jiu yuan jin dai shi yan jiu suo bian ji _ Jiang Jingguo guo ji xue shu jiao liu ji jin hui zan zhu
short title: Jin Dai Zhongguo Fu Nu Shi Yan Jiu
ISSN: 1029-4759
ISSN (Online): 
IsoAbbr: Jin Dai Zhongguo Fu Nu Shi Yan Jiu
NlmId: 101506173
123:123
JrId: 35958
long title: Itinerario (Leiden, Netherlands)
short title: Itinerario
ISSN: 0165-1153
ISSN (Online): 
IsoAbbr: Itinerario
NlmId: 101506171
123:123
JrId: 35959
long title: Journal of genocide research
short title: J Genocide Res
ISSN: 1462-3528
ISSN (Online): 
IsoAbbr: J Genocide Res
NlmId: 101506176
123:123
JrId: 35960
long title: Historyka
short title: Historyka
ISSN: 0073-277X
ISSN (Online): 
IsoAbbr: Historyka
NlmId: 101506179
123:123
JrId: 35961
long title: The journal of Israeli history
short title: J Isr Hist
ISSN: 1353-1042
ISSN (Online): 
IsoAbbr: J Isr Hist
NlmId: 101506178
123:123
JrId: 35962
long title: Hemecht
short title: Hemecht
ISSN: 0018-0270
ISSN (Online): 
IsoAbbr: Hemecht
NlmId: 101506305
123:123
JrId: 35963
long title: Official bulletin. American Hospital Association
short title: Off Bull Am Hosp Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Off Bull Am Hosp Assoc
NlmId: 14810870R
123:123
JrId: 35964
long title: Transactions. American Proctologic Society
short title: Trans Am Proctol Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Trans Am Proctol Soc
NlmId: 14840380R
123:123
JrId: 35965
long title: Journal mediterranee medical
short title: J Mediterr Med
ISSN: 
ISSN (Online): 
IsoAbbr: J Mediterr Med
NlmId: 17830130R
123:123
JrId: 35966
long title: News-letter. American Association of Psychiatric Social Workers
short title: News Lett Am Assoc Psychiatr Soc Work
ISSN: 
ISSN (Online): 
IsoAbbr: News Lett Am Assoc Psychiatr Soc Work
NlmId: 17940060R
123:123
JrId: 35967
long title: Klinik und Praxis
short title: Klin Prax
ISSN: 0368-6140
ISSN (Online): 
IsoAbbr: Klin Prax
NlmId: 18130630R
123:123
JrId: 35968
long title: Revista de la Facultad de Ciencias Quimicas (Quimica y Farmacia). La Plata. Universidad Nacional. Facultad de Quimica y Farmacia
short title: Rev Fac Cienc Quim Quim Farm
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Fac Cienc Quim Quim Farm
NlmId: 18240270R
123:123
JrId: 35969
long title: MD (Chicago, Ill.)
short title: MD (Chic)
ISSN: 
ISSN (Online): 
IsoAbbr: MD (Chic)
NlmId: 18410050R
123:123
JrId: 35970
long title: The Medical press of Egypt
short title: Med Press Egypt
ISSN: 0369-1411
ISSN (Online): 
IsoAbbr: Med Press Egypt
NlmId: 18530110R
123:123
JrId: 35971
long title: Milwaukee medical times
short title: Milwaukee Med Times
ISSN: 
ISSN (Online): 
IsoAbbr: Milwaukee Med Times
NlmId: 18720280R
123:123
JrId: 35972
long title: The Embalmers' monthly and national funeral director
short title: Embalmers Mon Natl Funer Dir
ISSN: 
ISSN (Online): 
IsoAbbr: Embalmers Mon Natl Funer Dir
NlmId: 18920720R
123:123
JrId: 35973
long title: National health_ a monthly journal devoted to the interests of public health and hygiene, sanitation and sewage purification, town planning, housing, parks and gardens
short title: Natl Health
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Health
NlmId: 18920740R
123:123
JrId: 35974
long title: Open memo. National Health and Medical Research Council (Australia). Fatigue Laboratory
short title: Open Memo Natl Health Med Res Counc Aust
ISSN: 
ISSN (Online): 
IsoAbbr: Open Memo Natl Health Med Res Counc Aust
NlmId: 18920750R
123:123
JrId: 35975
long title: National Negro health news
short title: Natl Negro Health News
ISSN: 
ISSN (Online): 
IsoAbbr: Natl Negro Health News
NlmId: 18930150R
123:123
JrId: 35976
long title: Nuevas ideas_ revista de medicina
short title: Nuevas Ideas Rev Med
ISSN: 
ISSN (Online): 
IsoAbbr: Nuevas Ideas Rev Med
NlmId: 19230070R
123:123
JrId: 35977
long title: Organic syntheses_ an annual publication of satisfactory methods for the preparation of organic chemicals
short title: Organic Synth
ISSN: 0078-6209
ISSN (Online): 
IsoAbbr: Organic Synth
NlmId: 19420490R
123:123
JrId: 35978
long title: News. Phi Delta Epsilon
short title: News Phi Delta Epsil
ISSN: 0031-7209
ISSN (Online): 
IsoAbbr: News Phi Delta Epsil
NlmId: 19610650R
123:123
JrId: 35979
long title: Psicoanalisi applicata alla medicina, pedagogia, sociologia, letteratura ed arte
short title: Psicoanal Appl Med Pedagog Sociol Lett Arte
ISSN: 
ISSN (Online): 
IsoAbbr: Psicoanal Appl Med Pedagog Sociol Lett Arte
NlmId: 19910030R
123:123
JrId: 35980
long title: Revista argentina de anestesia y analgesia
short title: Rev Argent Anest Analg
ISSN: 0328-9842
ISSN (Online): 
IsoAbbr: Rev Argent Anest Analg
NlmId: 20130420R
123:123
JrId: 35981
long title: Revista de la sanidad militar
short title: Rev Sanid Mil
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Sanid Mil
NlmId: 20210100R
123:123
JrId: 35982
long title: Revista de medicina, cancerologia
short title: Rev Med Cancerol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Cancerol
NlmId: 20210240R
123:123
JrId: 35983
long title: Revue belge de science dentaire. Belgisch tijdschrift voor tandheelkunde
short title: Rev Belge Sci Dent
ISSN: 0770-0059
ISSN (Online): 
IsoAbbr: Rev Belge Sci Dent
NlmId: 20320160R
123:123
JrId: 35984
long title: The Royal Dental Hospital magazine
short title: R Dent Hosp Mag
ISSN: 
ISSN (Online): 
IsoAbbr: R Dent Hosp Mag
NlmId: 20440650R
123:123
JrId: 35985
long title: Salud y vida
short title: Salud Vida
ISSN: 
ISSN (Online): 
IsoAbbr: Salud Vida
NlmId: 20530450R
123:123
JrId: 35986
long title: Scientific temperance journal
short title: Sci Temper J
ISSN: 
ISSN (Online): 
IsoAbbr: Sci Temper J
NlmId: 20640320R
123:123
JrId: 35987
long title: The Sind medical journal
short title: Sind Med J
ISSN: 
ISSN (Online): 
IsoAbbr: Sind Med J
NlmId: 20740250R
123:123
JrId: 35988
long title: Squibb memoranda
short title: Squibb Memo
ISSN: 
ISSN (Online): 
IsoAbbr: Squibb Memo
NlmId: 20940250R
123:123
JrId: 35989
long title: Tropical medicine news
short title: Trop Med News
ISSN: 
ISSN (Online): 
IsoAbbr: Trop Med News
NlmId: 21310390R
123:123
JrId: 35990
long title: Voenno-meditsinskii sbornik
short title: Voen Meditsinskii Sb
ISSN: 
ISSN (Online): 
IsoAbbr: Voen Meditsinskii Sb
NlmId: 21530530R
123:123
JrId: 35991
long title: Vital statistics. Special reports. United States. Bureau of the Census
short title: Vital Stat Spec Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Vital Stat Spec Rep
NlmId: 22010120R
123:123
JrId: 35992
long title: Quarterly review. United States. Veterans Administration. Coordination Service. Research Division
short title: Q Rev U S Veterans Adm
ISSN: 
ISSN (Online): 
IsoAbbr: Q Rev U S Veterans Adm
NlmId: 22110100R
123:123
JrId: 35993
long title: The Welfare bulletin
short title: Welf Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Welf Bull
NlmId: 22540370R
123:123
JrId: 35994
long title: Quarterly bulletin. Louisiana. Board of Health
short title: Q Bull La Board Health
ISSN: 
ISSN (Online): 
IsoAbbr: Q Bull La Board Health
NlmId: 22610660R
123:123
JrId: 35995
long title: The Moccasin
short title: Moccasin
ISSN: 
ISSN (Online): 
IsoAbbr: Moccasin
NlmId: 52530990R
123:123
JrId: 35996
long title: Physics of fluids (Woodbury, N.Y. : 1994)
short title: Phys Fluids (1994)
ISSN: 1070-6631
ISSN (Online): 1089-7666
IsoAbbr: Phys Fluids (1994)
NlmId: 101286829
123:123
JrId: 35997
long title: Zhongguo xue xi chong bing fang zhi za zhi = Chinese journal of schistosomiasis control
short title: Zhongguo Xue Xi Chong Bing Fang Zhi Za Zhi
ISSN: 1005-6661
ISSN (Online): 
IsoAbbr: Zhongguo Xue Xi Chong Bing Fang Zhi Za Zhi
NlmId: 101144973
123:123
JrId: 36001
long title: Medical research, a symposium ...
short title: Med Res Symp
ISSN: 
ISSN (Online): 
IsoAbbr: Med Res Symp
NlmId: 27120600R
123:123
JrId: 36002
long title: Journal (Institute of Health Record & Information Management : 2008)
short title: J (Inst Health Rec Inf Manag)
ISSN: 
ISSN (Online): 
IsoAbbr: J (Inst Health Rec Inf Manag)
NlmId: 101507025
123:123
JrId: 36004
long title: Cancer research and treatment : official journal of Korean Cancer Association
short title: Cancer Res Treat
ISSN: 1598-2998
ISSN (Online): 2005-9256
IsoAbbr: Cancer Res Treat
NlmId: 101155137
123:123
JrId: 36005
long title: Biologics : targets & therapy
short title: Biologics
ISSN: 1177-5475
ISSN (Online): 1177-5491
IsoAbbr: Biologics
NlmId: 101321511
123:123
JrId: 36006
long title: ASN neuro
short title: ASN Neuro
ISSN: 
ISSN (Online): 1759-0914
IsoAbbr: ASN Neuro
NlmId: 101507115
123:123
JrId: 36007
long title: Beneficial microbes
short title: Benef Microbes
ISSN: 1876-2883
ISSN (Online): 1876-2891
IsoAbbr: Benef Microbes
NlmId: 101507616
123:123
JrId: 36008
long title: La Revue odontologique
short title: Rev Odontol
ISSN: 0996-3715
ISSN (Online): 
IsoAbbr: Rev Odontol
NlmId: 20340350R
123:123
JrId: 36010
long title: The open biomedical engineering journal
short title: Open Biomed Eng J
ISSN: 
ISSN (Online): 1874-1207
IsoAbbr: Open Biomed Eng J
NlmId: 101507900
123:123
JrId: 36011
long title: The open medicinal chemistry journal
short title: Open Med Chem J
ISSN: 
ISSN (Online): 1874-1045
IsoAbbr: Open Med Chem J
NlmId: 101507899
123:123
JrId: 36012
long title: Journal of food safety
short title: 
ISSN: 0149-6085
ISSN (Online): 1745-4565
IsoAbbr: J Food Saf
NlmId: 7803892
123:123
JrId: 36013
long title: The Psychiatric times
short title: Psychiatr Times
ISSN: 0893-2905
ISSN (Online): 
IsoAbbr: Psychiatr Times
NlmId: 9014543
123:123
JrId: 36014
long title: Polymers for advanced technologies
short title: Polym Adv Technol
ISSN: 1042-7147
ISSN (Online): 1099-1581
IsoAbbr: Polym Adv Technol
NlmId: 9885506
123:123
JrId: 36015
long title: ACM transactions on computer-human interaction : a publication of the Association for Computing Machinery
short title: ACM Trans Comput Hum Interact
ISSN: 1073-0516
ISSN (Online): 1557-7325
IsoAbbr: ACM Trans Comput Hum Interact
NlmId: 9888046
123:123
JrId: 36016
long title: Current women's health reviews
short title: Curr Womens Health Rev
ISSN: 1573-4048
ISSN (Online): 
IsoAbbr: Curr Womens Health Rev
NlmId: 101240302
123:123
JrId: 36017
long title: Current medical imaging reviews
short title: Curr Med Imaging Rev
ISSN: 1573-4056
ISSN (Online): 
IsoAbbr: Curr Med Imaging Rev
NlmId: 101272516
123:123
JrId: 36018
long title: Expert review of respiratory medicine
short title: Expert Rev Respir Med
ISSN: 1747-6348
ISSN (Online): 1747-6356
IsoAbbr: Expert Rev Respir Med
NlmId: 101278196
123:123
JrId: 36019
long title: International journal of biomedical engineering and technology
short title: Int J Biomed Eng Technol
ISSN: 1752-6418
ISSN (Online): 1752-6426
IsoAbbr: Int J Biomed Eng Technol
NlmId: 101316141
123:123
JrId: 36020
long title: Drug design, development and therapy
short title: Drug Des Devel Ther
ISSN: 
ISSN (Online): 1177-8881
IsoAbbr: Drug Des Devel Ther
NlmId: 101475745
123:123
JrId: 36021
long title: American economic journal. Applied economics
short title: Am Econ J Appl Econ
ISSN: 1945-7782
ISSN (Online): 1945-7790
IsoAbbr: Am Econ J Appl Econ
NlmId: 101507743
123:123
JrId: 36022
long title: Statistics in biopharmaceutical research
short title: Stat Biopharm Res
ISSN: 
ISSN (Online): 1946-6315
IsoAbbr: Stat Biopharm Res
NlmId: 101507745
123:123
JrId: 36024
long title: Journal of health & mass communication
short title: J Health Mass Commun
ISSN: 1940-9354
ISSN (Online): 1940-9362
IsoAbbr: J Health Mass Commun
NlmId: 101508054
123:123
JrId: 36026
long title: Journal of studies on alcohol and drugs. Supplement
short title: J Stud Alcohol Drugs Suppl
ISSN: 1946-584X
ISSN (Online): 1946-5858
IsoAbbr: J Stud Alcohol Drugs Suppl
NlmId: 101508051
123:123
JrId: 36027
long title: Head and neck pathology
short title: Head Neck Pathol
ISSN: 1936-055X
ISSN (Online): 1936-0568
IsoAbbr: Head Neck Pathol
NlmId: 101304010
123:123
JrId: 36028
long title: International journal of science education
short title: Int J Sci Educ
ISSN: 0950-0693
ISSN (Online): 1464-5289
IsoAbbr: Int J Sci Educ
NlmId: 101508624
123:123
JrId: 36030
long title: Expert opinion on drug discovery
short title: Expert Opin Drug Discov
ISSN: 1746-0441
ISSN (Online): 1746-045X
IsoAbbr: Expert Opin Drug Discov
NlmId: 101295755
123:123
JrId: 36032
long title: Environmental progress & sustainable energy
short title: Environ Prog Sustain Energy
ISSN: 1944-7442
ISSN (Online): 1944-7450
IsoAbbr: Environ Prog Sustain Energy
NlmId: 101509608
123:123
JrId: 36033
long title: Novyi khirurgicheskii arkhiv
short title: Novyi Khirurgicheskii Arkhiv
ISSN: 
ISSN (Online): 
IsoAbbr: Novyi Khirurgicheskii Arkhiv
NlmId: 19220870R
123:123
JrId: 36034
long title: Oxidative medicine and cellular longevity
short title: Oxid Med Cell Longev
ISSN: 1942-0900
ISSN (Online): 1942-0994
IsoAbbr: Oxid Med Cell Longev
NlmId: 101479826
123:123
JrId: 36035
long title: mAbs
short title: MAbs
ISSN: 1942-0862
ISSN (Online): 1942-0870
IsoAbbr: MAbs
NlmId: 101479829
123:123
JrId: 36036
long title: Dermato-endocrinology
short title: Dermatoendocrinol
ISSN: 1938-1972
ISSN (Online): 1938-1980
IsoAbbr: Dermatoendocrinol
NlmId: 101495367
123:123
JrId: 36037
long title: Frontiers in evolutionary neuroscience
short title: Front Evol Neurosci
ISSN: 
ISSN (Online): 1663-070X
IsoAbbr: Front Evol Neurosci
NlmId: 101509173
123:123
JrId: 36038
long title: Genome biology and evolution
short title: Genome Biol Evol
ISSN: 
ISSN (Online): 1759-6653
IsoAbbr: Genome Biol Evol
NlmId: 101509707
123:123
JrId: 36040
long title: Viruses
short title: Viruses
ISSN: 
ISSN (Online): 1999-4915
IsoAbbr: Viruses
NlmId: 101509722
123:123
JrId: 36041
long title: International journal of evolutionary biology
short title: Int J Evol Biol
ISSN: 2090-8032
ISSN (Online): 2090-052X
IsoAbbr: Int J Evol Biol
NlmId: 101509741
123:123
JrId: 36042
long title: PM & R : the journal of injury, function, and rehabilitation
short title: PM R
ISSN: 1934-1482
ISSN (Online): 1934-1563
IsoAbbr: PM R
NlmId: 101491319
123:123
JrId: 36043
long title: Journal of veterinary emergency and critical care (San Antonio, Tex. : 2001)
short title: J Vet Emerg Crit Care (San Antonio)
ISSN: 1479-3261
ISSN (Online): 1476-4431
IsoAbbr: J Vet Emerg Crit Care (San Antonio)
NlmId: 101152804
123:123
JrId: 36044
long title: Journal of registry management
short title: J Registry Manag
ISSN: 1945-6123
ISSN (Online): 1945-6131
IsoAbbr: J Registry Manag
NlmId: 9804163
123:123
JrId: 36045
long title: Journal of patient safety
short title: J Patient Saf
ISSN: 1549-8417
ISSN (Online): 1549-8425
IsoAbbr: J Patient Saf
NlmId: 101233393
123:123
JrId: 36046
long title: Journal of nutrigenetics and nutrigenomics
short title: J Nutrigenet Nutrigenomics
ISSN: 1661-6499
ISSN (Online): 1661-6758
IsoAbbr: J Nutrigenet Nutrigenomics
NlmId: 101299758
123:123
JrId: 36047
long title: Journal of anthropological sciences = Rivista di antropologia : JASS / Istituto italiano di antropologia
short title: J Anthropol Sci
ISSN: 1827-4765
ISSN (Online): 2037-0644
IsoAbbr: J Anthropol Sci
NlmId: 101491368
123:123
JrId: 36048
long title: Foot & ankle specialist
short title: Foot Ankle Spec
ISSN: 1938-6400
ISSN (Online): 1938-7636
IsoAbbr: Foot Ankle Spec
NlmId: 101473598
123:123
JrId: 36049
long title: Endocrinologia y nutricion : organo de la Sociedad Espanola de Endocrinologia y Nutricion
short title: Endocrinol Nutr
ISSN: 1575-0922
ISSN (Online): 1579-2021
IsoAbbr: Endocrinol Nutr
NlmId: 100886482
123:123
JrId: 36050
long title: Digestive endoscopy : official journal of the Japan Gastroenterological Endoscopy Society
short title: Dig Endosc
ISSN: 0915-5635
ISSN (Online): 1443-1661
IsoAbbr: Dig Endosc
NlmId: 9101419
123:123
JrId: 36051
long title: Klinische Neuroradiologie
short title: Klin Neuroradiol
ISSN: 0939-7116
ISSN (Online): 1615-6706
IsoAbbr: Klin Neuroradiol
NlmId: 9422582
123:123
JrId: 36052
long title: Circulation. Cardiovascular imaging
short title: Circ Cardiovasc Imaging
ISSN: 1941-9651
ISSN (Online): 1942-0080
IsoAbbr: Circ Cardiovasc Imaging
NlmId: 101479935
123:123
JrId: 36053
long title: The British journal of developmental psychology
short title: Br J Dev Psychol
ISSN: 0261-510X
ISSN (Online): 2044-835X
IsoAbbr: Br J Dev Psychol
NlmId: 8308022
123:123
JrId: 36054
long title: African journal of paediatric surgery : AJPS
short title: Afr J Paediatr Surg
ISSN: 0189-6725
ISSN (Online): 0974-5998
IsoAbbr: Afr J Paediatr Surg
NlmId: 101255062
123:123
JrId: 36055
long title: Advanced emergency nursing journal
short title: Adv Emerg Nurs J
ISSN: 1931-4485
ISSN (Online): 1931-4493
IsoAbbr: Adv Emerg Nurs J
NlmId: 101285075
123:123
JrId: 36060
long title: DukeMedicine healthnews
short title: Duke Med Health News
ISSN: 2153-8387
ISSN (Online): 
IsoAbbr: Duke Med Health News
NlmId: 101510062
123:123
JrId: 36061
long title: Expert review of endocrinology & metabolism
short title: Expert Rev Endocrinol Metab
ISSN: 1744-6651
ISSN (Online): 
IsoAbbr: Expert Rev Endocrinol Metab
NlmId: 101278293
123:123
JrId: 36062
long title: Clinical medicine. Therapeutics
short title: Clin Med Ther
ISSN: 
ISSN (Online): 1179-1713
IsoAbbr: Clin Med Ther
NlmId: 101509728
123:123
JrId: 36064
long title: Pharmaceutical biology
short title: Pharm Biol
ISSN: 1388-0209
ISSN (Online): 1744-5116
IsoAbbr: Pharm Biol
NlmId: 9812552
123:123
JrId: 36066
long title: Italian journal of pediatrics
short title: Ital J Pediatr
ISSN: 
ISSN (Online): 1824-7288
IsoAbbr: Ital J Pediatr
NlmId: 101510759
123:123
JrId: 36068
long title: Journal of modern optics
short title: J Mod Opt
ISSN: 0950-0340
ISSN (Online): 1362-3044
IsoAbbr: J Mod Opt
NlmId: 8802678
123:123
JrId: 36069
long title: International journal of psychiatry in clinical practice
short title: Int J Psychiatry Clin Pract
ISSN: 1365-1501
ISSN (Online): 1471-1788
IsoAbbr: Int J Psychiatry Clin Pract
NlmId: 9709509
123:123
JrId: 36070
long title: Vegetation history and archaeobotany
short title: Veg Hist Archaeobot
ISSN: 0939-6314
ISSN (Online): 1617-6278
IsoAbbr: Veg Hist Archaeobot
NlmId: 101510872
123:123
JrId: 36071
long title: Quaternary geochronology
short title: Quat Geochronol
ISSN: 1871-1014
ISSN (Online): 1878-0350
IsoAbbr: Quat Geochronol
NlmId: 101510871
123:123
JrId: 36072
long title: Indian journal of orthopaedics
short title: Indian J Orthop
ISSN: 0019-5413
ISSN (Online): 1998-3727
IsoAbbr: Indian J Orthop
NlmId: 0137736
123:123
JrId: 36073
long title: Indian journal of plastic surgery : official publication of the Association of Plastic Surgeons of India
short title: Indian J Plast Surg
ISSN: 0970-0358
ISSN (Online): 1998-376X
IsoAbbr: Indian J Plast Surg
NlmId: 8405356
123:123
JrId: 36074
long title: The Indian journal of radiology & imaging
short title: Indian J Radiol Imaging
ISSN: 0971-3026
ISSN (Online): 1998-3808
IsoAbbr: Indian J Radiol Imaging
NlmId: 8503873
123:123
JrId: 36075
long title: Indian journal of critical care medicine : peer-reviewed, official publication of Indian Society of Critical Care Medicine
short title: Indian J Crit Care Med
ISSN: 0972-5229
ISSN (Online): 1998-359X
IsoAbbr: Indian J Crit Care Med
NlmId: 101208863
123:123
JrId: 36076
long title: Expert review of clinical immunology
short title: Expert Rev Clin Immunol
ISSN: 1744-666X
ISSN (Online): 1744-8409
IsoAbbr: Expert Rev Clin Immunol
NlmId: 101271248
123:123
JrId: 36077
long title: Expert review of hematology
short title: Expert Rev Hematol
ISSN: 1747-4086
ISSN (Online): 1747-4094
IsoAbbr: Expert Rev Hematol
NlmId: 101485942
123:123
JrId: 36078
long title: Plant ecology & diversity
short title: Plant Ecol Divers
ISSN: 1755-0874
ISSN (Online): 1755-1668
IsoAbbr: Plant Ecol Divers
NlmId: 101510994
123:123
JrId: 36081
long title: Comparative cognition & behavior reviews
short title: Comp Cogn Behav Rev
ISSN: 
ISSN (Online): 1911-4745
IsoAbbr: Comp Cogn Behav Rev
NlmId: 101472083
123:123
JrId: 36082
long title: Croatica chemica acta. Arhiv za kemiju
short title: Croat Chem Acta
ISSN: 0011-1643
ISSN (Online): 
IsoAbbr: Croat Chem Acta
NlmId: 0006226
123:123
JrId: 36083
long title: HIV sequence compendium
short title: HIV Seq Compend
ISSN: 2151-7983
ISSN (Online): 
IsoAbbr: HIV Seq Compend
NlmId: 101129440
123:123
JrId: 36084
long title: Journal of the American Ceramic Society. American Ceramic Society
short title: J Am Ceram Soc
ISSN: 0002-7820
ISSN (Online): 1551-2916
IsoAbbr: J Am Ceram Soc
NlmId: 101511021
123:123
JrId: 36085
long title: International journal of engineering science
short title: Int J Eng Sci
ISSN: 0020-7225
ISSN (Online): 1879-2197
IsoAbbr: Int J Eng Sci
NlmId: 101511023
123:123
JrId: 36086
long title: The Australian & New Zealand journal of criminology
short title: Aust N Z J Criminol
ISSN: 0004-8658
ISSN (Online): 
IsoAbbr: Aust N Z J Criminol
NlmId: 101511022
123:123
JrId: 36087
long title: Journal of psychoeducational assessment
short title: J Psychoeduc Assess
ISSN: 0734-2829
ISSN (Online): 
IsoAbbr: J Psychoeduc Assess
NlmId: 8405006
123:123
JrId: 36088
long title: Information processing & management
short title: Inf Process Manag
ISSN: 0306-4573
ISSN (Online): 
IsoAbbr: Inf Process Manag
NlmId: 9877091
123:123
JrId: 36089
long title: Journal of Raman spectroscopy : JRS
short title: J Raman Spectrosc
ISSN: 0377-0486
ISSN (Online): 
IsoAbbr: J Raman Spectrosc
NlmId: 9876207
123:123
JrId: 36090
long title: Turk Silahli Kuvvetleri koruyucu hekimlik bulteni
short title: Turk Silahli Kuvvetleri Koruyucu Hekim Bul
ISSN: 1303-734X
ISSN (Online): 
IsoAbbr: Turk Silahli Kuvvetleri Koruyucu Hekim Bul
NlmId: 101262279
123:123
JrId: 36091
long title: Journal of financial economics
short title: J financ econ
ISSN: 0304-405X
ISSN (Online): 1879-2774
IsoAbbr: J financ econ
NlmId: 101510947
123:123
JrId: 36092
long title: Poetics (Hague, Netherlands)
short title: Poetics (Amst)
ISSN: 0304-422X
ISSN (Online): 1872-7514
IsoAbbr: Poetics (Amst)
NlmId: 101511024
123:123
JrId: 36093
long title: Computers & education
short title: Comput Educ
ISSN: 0360-1315
ISSN (Online): 
IsoAbbr: Comput Educ
NlmId: 101511025
123:123
JrId: 36094
long title: Communications in statistics: theory and methods
short title: Commun Stat Theory Methods
ISSN: 0361-0926
ISSN (Online): 1532-415X
IsoAbbr: Commun Stat Theory Methods
NlmId: 101511026
123:123
JrId: 36095
long title: Criminal justice review
short title: Crim Justice Rev
ISSN: 0734-0168
ISSN (Online): 1556-3839
IsoAbbr: Crim Justice Rev
NlmId: 101511027
123:123
JrId: 36097
long title: Medical education online
short title: Med Educ Online
ISSN: 
ISSN (Online): 1087-2981
IsoAbbr: Med Educ Online
NlmId: 9806550
123:123
JrId: 36099
long title: Child & youth care forum
short title: Child Youth Care Forum
ISSN: 1053-1890
ISSN (Online): 1573-3319
IsoAbbr: Child Youth Care Forum
NlmId: 9108961
123:123
JrId: 36100
long title: Poiesis & praxis : international journal of ethics of science and technology assessment
short title: Poiesis Prax
ISSN: 1615-6609
ISSN (Online): 1615-6617
IsoAbbr: Poiesis Prax
NlmId: 101083157
123:123
JrId: 36101
long title: Journal of nanoparticle research : an interdisciplinary forum for nanoscale science and technology
short title: J Nanopart Res
ISSN: 1388-0764
ISSN (Online): 1572-896X
IsoAbbr: J Nanopart Res
NlmId: 101088075
123:123
JrId: 36102
long title: The journal of forensic psychiatry & psychology
short title: J Forens Psychiatry Psychol
ISSN: 1478-9949
ISSN (Online): 1478-9957
IsoAbbr: J Forens Psychiatry Psychol
NlmId: 101189566
123:123
JrId: 36103
long title: Biophysical reviews
short title: Biophys Rev
ISSN: 1867-2450
ISSN (Online): 1867-2469
IsoAbbr: Biophys Rev
NlmId: 101498573
123:123
JrId: 36104
long title: Alzheimer's research & therapy
short title: Alzheimers Res Ther
ISSN: 
ISSN (Online): 1758-9193
IsoAbbr: Alzheimers Res Ther
NlmId: 101511643
123:123
JrId: 36105
long title: International journal of non-linear mechanics
short title: Int J Non Linear Mech
ISSN: 0020-7462
ISSN (Online): 1878-5638
IsoAbbr: Int J Non Linear Mech
NlmId: 101511407
123:123
JrId: 36106
long title: Journal of composite materials
short title: J Compos Mater
ISSN: 0021-9983
ISSN (Online): 
IsoAbbr: J Compos Mater
NlmId: 101511413
123:123
JrId: 36107
long title: Journal of engineering mathematics
short title: J Eng Math
ISSN: 0022-0833
ISSN (Online): 1573-2703
IsoAbbr: J Eng Math
NlmId: 101511471
123:123
JrId: 36108
long title: The Journal of adhesion
short title: J Adhes
ISSN: 0021-8464
ISSN (Online): 1563-518X
IsoAbbr: J Adhes
NlmId: 101511513
123:123
JrId: 36109
long title: Journal of special operations medicine : a peer reviewed journal for SOF medical professionals
short title: J Spec Oper Med
ISSN: 1553-9768
ISSN (Online): 
IsoAbbr: J Spec Oper Med
NlmId: 101158402
123:123
JrId: 36113
long title: The Journal of research in crime and delinquency
short title: J Res Crime Delinq
ISSN: 0022-4278
ISSN (Online): 
IsoAbbr: J Res Crime Delinq
NlmId: 0014210
123:123
JrId: 36114
long title: Educational psychologist
short title: Educ Psychol
ISSN: 0046-1520
ISSN (Online): 1532-6985
IsoAbbr: Educ Psychol
NlmId: 0412727
123:123
JrId: 36115
long title: Revista interamericana de psicologia = Interamerican journal of psychology
short title: Interam J Psychol
ISSN: 0034-9690
ISSN (Online): 
IsoAbbr: Interam J Psychol
NlmId: 7802710
123:123
JrId: 36116
long title: Journal of statistical computation and simulation
short title: J Stat Comput Simul
ISSN: 0094-9655
ISSN (Online): 1563-5163
IsoAbbr: J Stat Comput Simul
NlmId: 9880627
123:123
JrId: 36117
long title: Progress in nuclear magnetic resonance spectroscopy
short title: Prog Nucl Magn Reson Spectrosc
ISSN: 0079-6565
ISSN (Online): 1873-3301
IsoAbbr: Prog Nucl Magn Reson Spectrosc
NlmId: 9886009
123:123
JrId: 36118
long title: Journal of the Brazilian Chemical Society
short title: J Braz Chem Soc
ISSN: 0103-5053
ISSN (Online): 1678-4790
IsoAbbr: J Braz Chem Soc
NlmId: 101511356
123:123
JrId: 36119
long title: Computer methods in applied mechanics and engineering
short title: Comput Methods Appl Mech Eng
ISSN: 0045-7825
ISSN (Online): 1879-2138
IsoAbbr: Comput Methods Appl Mech Eng
NlmId: 101511523
123:123
JrId: 36121
long title: First language
short title: First Lang
ISSN: 0142-7237
ISSN (Online): 1740-2344
IsoAbbr: First Lang
NlmId: 9879586
123:123
JrId: 36123
long title: Journal of analytical and applied pyrolysis
short title: J Anal Appl Pyrolysis
ISSN: 0165-2370
ISSN (Online): 
IsoAbbr: J Anal Appl Pyrolysis
NlmId: 7910736
123:123
JrId: 36124
long title: Gestalt theory
short title: Gestalt Theory
ISSN: 0170-057X
ISSN (Online): 
IsoAbbr: Gestalt Theory
NlmId: 8006270
123:123
JrId: 36125
long title: Journal of molecular liquids
short title: J Mol Liq
ISSN: 0167-7322
ISSN (Online): 1873-3166
IsoAbbr: J Mol Liq
NlmId: 9882716
123:123
JrId: 36126
long title: Mathematical methods in the applied sciences
short title: Math Methods Appl Sci
ISSN: 0170-4214
ISSN (Online): 1099-1476
IsoAbbr: Math Methods Appl Sci
NlmId: 9888551
123:123
JrId: 36127
long title: Knowledge and information systems
short title: Knowl Inf Syst
ISSN: 0219-1377
ISSN (Online): 0219-3116
IsoAbbr: Knowl Inf Syst
NlmId: 101511283
123:123
JrId: 36128
long title: International journal of artificial intelligence tools : architectures, languages, algorithms
short title: Int J Artif Intell Tools
ISSN: 0218-2130
ISSN (Online): 1793-6349
IsoAbbr: Int J Artif Intell Tools
NlmId: 101511265
123:123
JrId: 36129
long title: Connections (Toronto, Ont.)
short title: Connect (Tor)
ISSN: 0226-1766
ISSN (Online): 
IsoAbbr: Connect (Tor)
NlmId: 101511391
123:123
JrId: 36130
long title: Computer graphics forum : journal of the European Association for Computer Graphics
short title: Comput Graph Forum
ISSN: 0167-7055
ISSN (Online): 1467-8659
IsoAbbr: Comput Graph Forum
NlmId: 101511479
123:123
JrId: 36131
long title: Computer aided geometric design
short title: Comput Aided Geom Des
ISSN: 0167-8396
ISSN (Online): 1879-2332
IsoAbbr: Comput Aided Geom Des
NlmId: 101511481
123:123
JrId: 36132
long title: Journal of adhesion science and technology
short title: J Adhes Sci Technol
ISSN: 0169-4243
ISSN (Online): 1568-5616
IsoAbbr: J Adhes Sci Technol
NlmId: 101511490
123:123
JrId: 36133
long title: Engineering with computers
short title: Eng Comput
ISSN: 0177-0667
ISSN (Online): 1435-5663
IsoAbbr: Eng Comput
NlmId: 101511495
123:123
JrId: 36134
long title: International journal of computational geometry & applications
short title: Int J Comput Geom Appl
ISSN: 0218-1959
ISSN (Online): 1793-6357
IsoAbbr: Int J Comput Geom Appl
NlmId: 101511508
123:123
JrId: 36135
long title: Integration (Amsterdam, Netherlands)
short title: Integration (Amst)
ISSN: 0167-9260
ISSN (Online): 1872-7522
IsoAbbr: Integration (Amst)
NlmId: 101511515
123:123
JrId: 36136
long title: Computer modeling in engineering & sciences : CMES
short title: Comput Model Eng Sci
ISSN: 1526-1492
ISSN (Online): 1526-1506
IsoAbbr: Comput Model Eng Sci
NlmId: 101511516
123:123
JrId: 36137
long title: Dyes and pigments : an international journal
short title: Dyes Pigm
ISSN: 0143-7208
ISSN (Online): 1873-3743
IsoAbbr: Dyes Pigm
NlmId: 101511561
123:123
JrId: 36138
long title: Discrete applied mathematics (Amsterdam, Netherlands : 1988)
short title: Discrete Appl Math
ISSN: 0166-218X
ISSN (Online): 
IsoAbbr: Discrete Appl Math
NlmId: 101511577
123:123
JrId: 36139
long title: Mechanics of materials : an international journal
short title: Mech Mater
ISSN: 0167-6636
ISSN (Online): 1872-7743
IsoAbbr: Mech Mater
NlmId: 101511582
123:123
JrId: 36141
long title: Cognition and instruction
short title: Cogn Instr
ISSN: 0737-0008
ISSN (Online): 1532-690X
IsoAbbr: Cogn Instr
NlmId: 8412067
123:123
JrId: 36142
long title: European journal of personality
short title: Eur J Pers
ISSN: 0890-2070
ISSN (Online): 1099-0984
IsoAbbr: Eur J Pers
NlmId: 8710403
123:123
JrId: 36143
long title: Journal of cognitive psychotherapy
short title: J Cogn Psychother
ISSN: 0889-8391
ISSN (Online): 
IsoAbbr: J Cogn Psychother
NlmId: 8806397
123:123
JrId: 36144
long title: Journal of rational-emotive and cognitive-behavior therapy : RET
short title: J Ration Emot Cogn Behav Ther
ISSN: 0894-9085
ISSN (Online): 1573-6563
IsoAbbr: J Ration Emot Cogn Behav Ther
NlmId: 8906105
123:123
JrId: 36145
long title: Journal of polymer science. Part A, Polymer chemistry
short title: J Polym Sci A Polym Chem
ISSN: 0887-624X
ISSN (Online): 
IsoAbbr: J Polym Sci A Polym Chem
NlmId: 9004358
123:123
JrId: 36146
long title: Contemporary hypnosis : the journal of the British Society of Experimental and Clinical Hypnosis
short title: Contemp Hypn
ISSN: 0960-5290
ISSN (Online): 1557-0711
IsoAbbr: Contemp Hypn
NlmId: 9108980
123:123
JrId: 36147
long title: BIOforum : biologische Chemie, Mikrobiologie, Genetik, Immunologie, Virologie, Biotechnologie
short title: Bioforum
ISSN: 0940-0079
ISSN (Online): 
IsoAbbr: Bioforum
NlmId: 9201586
123:123
JrId: 36148
long title: Journal of occupational and organizational psychology
short title: J Occup Organ Psychol
ISSN: 0963-1798
ISSN (Online): 2044-8325
IsoAbbr: J Occup Organ Psychol
NlmId: 9209845
123:123
JrId: 36149
long title: Journal of mental health (Abingdon, England)
short title: J Ment Health
ISSN: 0963-8237
ISSN (Online): 1360-0567
IsoAbbr: J Ment Health
NlmId: 9212352
123:123
JrId: 36150
long title: Florida journal of environmental health
short title: Fla J Environ Health
ISSN: 0897-4624
ISSN (Online): 
IsoAbbr: Fla J Environ Health
NlmId: 9311114
123:123
JrId: 36151
long title: Indian journal of community medicine : official publication of Indian Association of Preventive & Social Medicine
short title: Indian J Community Med
ISSN: 0970-0218
ISSN (Online): 1998-3581
IsoAbbr: Indian J Community Med
NlmId: 9315574
123:123
JrId: 36152
long title: Microprocessors and microsystems
short title: Microprocess Microsyst
ISSN: 0141-9331
ISSN (Online): 1872-9436
IsoAbbr: Microprocess Microsyst
NlmId: 9878794
123:123
JrId: 36153
long title: Journal of housing for the elderly
short title: J Hous Elderly
ISSN: 0276-3893
ISSN (Online): 1540-353X
IsoAbbr: J Hous Elderly
NlmId: 9879957
123:123
JrId: 36154
long title: Education & treatment of children
short title: Educ Treat Children
ISSN: 0748-8491
ISSN (Online): 
IsoAbbr: Educ Treat Children
NlmId: 9882696
123:123
JrId: 36155
long title: Journal of physical organic chemistry
short title: J Phys Org Chem
ISSN: 0894-3230
ISSN (Online): 
IsoAbbr: J Phys Org Chem
NlmId: 9883685
123:123
JrId: 36156
long title: Expert systems with applications
short title: Expert Syst Appl
ISSN: 0957-4174
ISSN (Online): 
IsoAbbr: Expert Syst Appl
NlmId: 9884333
123:123
JrId: 36157
long title: International journal of fitness
short title: Int J Fit
ISSN: 0973-2152
ISSN (Online): 
IsoAbbr: Int J Fit
NlmId: 101284932
123:123
JrId: 36158
long title: LES nouvelles. Licensing Executives Society (U.S.A.)
short title: LES Nouv
ISSN: 0270-174X
ISSN (Online): 
IsoAbbr: LES Nouv
NlmId: 101511287
123:123
JrId: 36159
long title: The International journal of robotics research
short title: Int J Rob Res
ISSN: 0278-3649
ISSN (Online): 1741-3176
IsoAbbr: Int J Rob Res
NlmId: 101511318
123:123
JrId: 36160
long title: Journal of business & economic statistics : a publication of the American Statistical Association
short title: J Bus Econ Stat
ISSN: 0735-0015
ISSN (Online): 1537-2707
IsoAbbr: J Bus Econ Stat
NlmId: 101511917
123:123
JrId: 36161
long title: Justice quarterly : JQ / Academy of Criminal Justice Sciences
short title: Justice Q
ISSN: 0741-8825
ISSN (Online): 1745-9109
IsoAbbr: Justice Q
NlmId: 101512022
123:123
JrId: 36162
long title: Journal of quantitative criminology
short title: J Quant Criminol
ISSN: 0748-4518
ISSN (Online): 1573-7799
IsoAbbr: J Quant Criminol
NlmId: 101512033
123:123
JrId: 36163
long title: International journal of educational research
short title: Int J Educ Res
ISSN: 0883-0355
ISSN (Online): 1873-538X
IsoAbbr: Int J Educ Res
NlmId: 101512086
123:123
JrId: 36164
long title: Japan journal of industrial and applied mathematics
short title: Jpn J Ind Appl Math
ISSN: 0916-7005
ISSN (Online): 
IsoAbbr: Jpn J Ind Appl Math
NlmId: 101512093
123:123
JrId: 36165
long title: Journal of mathematical imaging and vision
short title: J Math Imaging Vis
ISSN: 0924-9907
ISSN (Online): 1573-7683
IsoAbbr: J Math Imaging Vis
NlmId: 101512096
123:123
JrId: 36166
long title: Microwave and optical technology letters
short title: Microw Opt Technol Lett
ISSN: 0895-2477
ISSN (Online): 1098-2760
IsoAbbr: Microw Opt Technol Lett
NlmId: 101512102
123:123
JrId: 36167
long title: Journal of complexity
short title: J Complex
ISSN: 0885-064X
ISSN (Online): 1090-2708
IsoAbbr: J Complex
NlmId: 101512099
123:123
JrId: 36168
long title: Labour economics
short title: Labour Econ
ISSN: 0927-5371
ISSN (Online): 1879-1034
IsoAbbr: Labour Econ
NlmId: 101512111
123:123
JrId: 36169
long title: The Journal of supercritical fluids
short title: J Supercrit Fluids
ISSN: 0896-8446
ISSN (Online): 1872-8162
IsoAbbr: J Supercrit Fluids
NlmId: 101512106
123:123
JrId: 36170
long title: Journal of college student development
short title: J Coll Stud Dev
ISSN: 0897-5264
ISSN (Online): 1543-3382
IsoAbbr: J Coll Stud Dev
NlmId: 101512113
123:123
JrId: 36171
long title: Journal of alloys and compounds
short title: J Alloys Compd
ISSN: 0925-8388
ISSN (Online): 1873-4669
IsoAbbr: J Alloys Compd
NlmId: 101512115
123:123
JrId: 36172
long title: Chance (New York, N.Y.)
short title: Chance (N Y)
ISSN: 0933-2480
ISSN (Online): 
IsoAbbr: Chance (N Y)
NlmId: 101512125
123:123
JrId: 36173
long title: International journal of adaptive control and signal processing
short title: Int J Adapt Control Signal Process
ISSN: 0890-6327
ISSN (Online): 1099-1115
IsoAbbr: Int J Adapt Control Signal Process
NlmId: 101512126
123:123
JrId: 36174
long title: European journal of applied mathematics
short title: Eur J Appl Math
ISSN: 0956-7925
ISSN (Online): 1469-4425
IsoAbbr: Eur J Appl Math
NlmId: 101512238
123:123
JrId: 36175
long title: Criminal justice policy review
short title: Crim Justice Policy Rev
ISSN: 0887-4034
ISSN (Online): 1552-3586
IsoAbbr: Crim Justice Policy Rev
NlmId: 101512131
123:123
JrId: 36176
long title: Journal of experimental & theoretical artificial intelligence : JETAI
short title: J Exp Theor Artif Intell
ISSN: 0952-813X
ISSN (Online): 1362-3079
IsoAbbr: J Exp Theor Artif Intell
NlmId: 101512224
123:123
JrId: 36177
long title: Mathematical modelling of natural phenomena
short title: Math Model Nat Phenom
ISSN: 0973-5348
ISSN (Online): 1760-6101
IsoAbbr: Math Model Nat Phenom
NlmId: 101512243
123:123
JrId: 36178
long title: Ionics
short title: Ionics (Kiel)
ISSN: 0947-7047
ISSN (Online): 1862-0760
IsoAbbr: Ionics (Kiel)
NlmId: 101512251
123:123
JrId: 36180
long title: Econ journal watch
short title: Econ J Watch
ISSN: 
ISSN (Online): 1933-527X
IsoAbbr: Econ J Watch
NlmId: 101512375
123:123
JrId: 36182
long title: Brown University digest of addiction theory and application : DATA
short title: Brown Univ Dig Addict Theory Appl
ISSN: 1040-6328
ISSN (Online): 1556-7559
IsoAbbr: Brown Univ Dig Addict Theory Appl
NlmId: 8904655
123:123
JrId: 36183
long title: Ecological psychology : a publication of the International Society for Ecological Psychology
short title: Ecol Psychol
ISSN: 1040-7413
ISSN (Online): 1532-6969
IsoAbbr: Ecol Psychol
NlmId: 8915171
123:123
JrId: 36184
long title: Journal of applied sport psychology
short title: J Appl Sport Psychol
ISSN: 1041-3200
ISSN (Online): 1533-1571
IsoAbbr: J Appl Sport Psychol
NlmId: 9012267
123:123
JrId: 36185
long title: Journal of offender rehabilitation
short title: J Offender Rehabil
ISSN: 1050-9674
ISSN (Online): 1540-8558
IsoAbbr: J Offender Rehabil
NlmId: 9202995
123:123
JrId: 36186
long title: The Journal of imaging science and technology / IS&T, the Society for Imaging Science and Technology
short title: J Imaging Sci Technol
ISSN: 1062-3701
ISSN (Online): 1943-3522
IsoAbbr: J Imaging Sci Technol
NlmId: 9211663
123:123
JrId: 36187
long title: Journal of visual communication and image representation
short title: J Vis Commun Image Represent
ISSN: 1047-3203
ISSN (Online): 1095-9076
IsoAbbr: J Vis Commun Image Represent
NlmId: 9422637
123:123
JrId: 36188
long title: European journal of psychological assessment : official organ of the European Association of Psychological Assessment
short title: Eur J Psychol Assess
ISSN: 1015-5759
ISSN (Online): 
IsoAbbr: Eur J Psychol Assess
NlmId: 9431864
123:123
JrId: 36189
long title: Instrumentation science & technology
short title: Instrum Sci Technol
ISSN: 1073-9149
ISSN (Online): 1525-6030
IsoAbbr: Instrum Sci Technol
NlmId: 9434920
123:123
JrId: 36190
long title: Journal of applied biobehavioral research
short title: J Appl Biobehav Res
ISSN: 1071-2089
ISSN (Online): 1751-9861
IsoAbbr: J Appl Biobehav Res
NlmId: 9502505
123:123
JrId: 36192
long title: Journal of prenatal & perinatal psychology & health : APPPAH
short title: J Prenat Perinat Psychol Health
ISSN: 1097-8003
ISSN (Online): 
IsoAbbr: J Prenat Perinat Psychol Health
NlmId: 9811955
123:123
JrId: 36193
long title: Educational psychology review
short title: Educ Psychol Rev
ISSN: 1040-726X
ISSN (Online): 1573-336X
IsoAbbr: Educ Psychol Rev
NlmId: 9885342
123:123
JrId: 36194
long title: Cybernetics and systems analysis
short title: Cybern Syst Anal
ISSN: 1060-0396
ISSN (Online): 1573-8337
IsoAbbr: Cybern Syst Anal
NlmId: 9886860
123:123
JrId: 36195
long title: Journal of gay & lesbian social services
short title: J Gay Lesbian Soc Serv
ISSN: 1053-8720
ISSN (Online): 1540-4056
IsoAbbr: J Gay Lesbian Soc Serv
NlmId: 9888071
123:123
JrId: 36196
long title: Journal of educational and behavioral statistics : a quarterly publication sponsored by the American Educational Research Association and the American Statistical Association
short title: J Educ Behav Stat
ISSN: 1076-9986
ISSN (Online): 1935-1054
IsoAbbr: J Educ Behav Stat
NlmId: 9890361
123:123
JrId: 36197
long title: Journal of agricultural, biological, and environmental statistics
short title: J Agric Biol Environ Stat
ISSN: 1085-7117
ISSN (Online): 
IsoAbbr: J Agric Biol Environ Stat
NlmId: 9890703
123:123
JrId: 36198
long title: Journal of porphyrins and phthalocyanines
short title: J Porphyr Phthalocyanines
ISSN: 1088-4246
ISSN (Online): 1099-1409
IsoAbbr: J Porphyr Phthalocyanines
NlmId: 9890997
123:123
JrId: 36199
long title: EM (Pittsburgh, Pa.)
short title: EM (Pittsburgh Pa)
ISSN: 1088-9981
ISSN (Online): 
IsoAbbr: EM (Pittsburgh Pa)
NlmId: 9891387
123:123
JrId: 36200
long title: The international journal of high performance computing applications
short title: Int J High Perform Comput Appl
ISSN: 1094-3420
ISSN (Online): 1741-2846
IsoAbbr: Int J High Perform Comput Appl
NlmId: 100911700
123:123
JrId: 36201
long title: Entropy (Basel, Switzerland)
short title: Entropy (Basel)
ISSN: 
ISSN (Online): 1099-4300
IsoAbbr: Entropy (Basel)
NlmId: 101243874
123:123
JrId: 36202
long title: Chinese chemical letters = Zhongguo hua xue kuai bao
short title: Chin Chem Lett
ISSN: 1001-8417
ISSN (Online): 1878-5964
IsoAbbr: Chin Chem Lett
NlmId: 101271576
123:123
JrId: 36203
long title: Journal of computer science and systems biology
short title: J Comput Sci Syst Biol
ISSN: 
ISSN (Online): 0974-7230
IsoAbbr: J Comput Sci Syst Biol
NlmId: 101511907
123:123
JrId: 36204
long title: The journal of artificial intelligence research
short title: J Artif Intell Res
ISSN: 1076-9757
ISSN (Online): 1943-5037
IsoAbbr: J Artif Intell Res
NlmId: 101512254
123:123
JrId: 36205
long title: Communications in numerical methods in engineering
short title: Commun Numer Methods Eng
ISSN: 1069-8299
ISSN (Online): 1099-0887
IsoAbbr: Commun Numer Methods Eng
NlmId: 101512257
123:123
JrId: 36206
long title: Marquette intellectual property law review
short title: Marquette Intellect Prop Law Rev
ISSN: 1092-5899
ISSN (Online): 
IsoAbbr: Marquette Intellect Prop Law Rev
NlmId: 101512603
123:123
JrId: 36207
long title: Cancer epidemiology
short title: Cancer Epidemiol
ISSN: 1877-7821
ISSN (Online): 1877-783X
IsoAbbr: Cancer Epidemiol
NlmId: 101508793
123:123
JrId: 36209
long title: Polymer-plastics technology and engineering
short title: Polym Plast Technol Eng
ISSN: 0360-2559
ISSN (Online): 1525-6111
IsoAbbr: Polym Plast Technol Eng
NlmId: 101512826
123:123
JrId: 36211
long title: Case reports in medicine
short title: Case Report Med
ISSN: 1687-9627
ISSN (Online): 1687-9635
IsoAbbr: Case Report Med
NlmId: 101512910
123:123
JrId: 36212
long title: Dermato-venerologie
short title: Dermatovenerologia
ISSN: 0011-9024
ISSN (Online): 
IsoAbbr: Dermatovenerologia
NlmId: 7510200
123:123
JrId: 36218
long title: Journal of bioequivalence & bioavailability
short title: J Bioequiv Availab
ISSN: 
ISSN (Online): 0975-0851
IsoAbbr: J Bioequiv Availab
NlmId: 101513306
123:123
JrId: 36219
long title: Revista colombiana de psiquiatria
short title: Rev Colomb Psiquiatr
ISSN: 0034-7450
ISSN (Online): 
IsoAbbr: Rev Colomb Psiquiatr
NlmId: 0045130
123:123
JrId: 36223
long title: Metal ions in biology and medicine : proceedings of the ... International Symposium on Metal Ions in Biology and Medicine held ... = Les ions metalliques en biologie et en medecine : ... Symposium international sur les ions metalliques ...
short title: Met Ions Biol Med
ISSN: 1257-2535
ISSN (Online): 
IsoAbbr: Met Ions Biol Med
NlmId: 9513109
123:123
JrId: 36224
long title: Asia Pacific journal of speech, language, and hearing
short title: Asia Pac J Speech Lang Hear
ISSN: 1361-3286
ISSN (Online): 
IsoAbbr: Asia Pac J Speech Lang Hear
NlmId: 9616905
123:123
JrId: 36225
long title: Kinesiology (Zagreb, Croatia)
short title: Kinesiology (Zagreb)
ISSN: 1331-1441
ISSN (Online): 
IsoAbbr: Kinesiology (Zagreb)
NlmId: 9715460
123:123
JrId: 36226
long title: Dialogues in cardiovascular medicine : DCM
short title: Dialog Cardiovasc Med
ISSN: 1272-9949
ISSN (Online): 
IsoAbbr: Dialog Cardiovasc Med
NlmId: 101197195
123:123
JrId: 36227
long title: Journal of applied biomedicine
short title: J Appl Biomed
ISSN: 1214-021X
ISSN (Online): 1214-0287
IsoAbbr: J Appl Biomed
NlmId: 101221755
123:123
JrId: 36228
long title: The international journal of bilingualism : cross-disciplinary, cross-linguistic studies of language behavior
short title: Int J Billing
ISSN: 1367-0069
ISSN (Online): 1756-6878
IsoAbbr: Int J Billing
NlmId: 101512448
123:123
JrId: 36229
long title: International journal of bilingual education and bilingualism
short title: Int J Biling Educ Biling
ISSN: 1367-0050
ISSN (Online): 1747-7522
IsoAbbr: Int J Biling Educ Biling
NlmId: 101512704
123:123
JrId: 36231
long title: Cancer management and research
short title: Cancer Manag Res
ISSN: 
ISSN (Online): 1179-1322
IsoAbbr: Cancer Manag Res
NlmId: 101512700
123:123
JrId: 36232
long title: The research file
short title: Res file
ISSN: 1188-6641
ISSN (Online): 
IsoAbbr: Res file
NlmId: 101512703
123:123
JrId: 36233
long title: European journal of inorganic chemistry
short title: Eur J Inorg Chem
ISSN: 1434-1948
ISSN (Online): 1099-0682
IsoAbbr: Eur J Inorg Chem
NlmId: 9892036
123:123
JrId: 36234
long title: Journal of commercial biotechnology
short title: J Commer Biotechnol
ISSN: 1462-8732
ISSN (Online): 1478-565X
IsoAbbr: J Commer Biotechnol
NlmId: 100887028
123:123
JrId: 36235
long title: Journal of technology in human services
short title: J Technol Hum Serv
ISSN: 1522-8835
ISSN (Online): 1522-8991
IsoAbbr: J Technol Hum Serv
NlmId: 100896771
123:123
JrId: 36236
long title: Identity (Mahwah, N.J.)
short title: Identity (Mahwah, N J)
ISSN: 1528-3488
ISSN (Online): 1532-706X
IsoAbbr: Identity (Mahwah, N J)
NlmId: 101084039
123:123
JrId: 36237
long title: Current medicinal chemistry. Immunology, endocrine & metabolic agents
short title: Curr Med Chem Immunol Endocr Metab Agents
ISSN: 1568-0134
ISSN (Online): 1875-6107
IsoAbbr: Curr Med Chem Immunol Endocr Metab Agents
NlmId: 101095976
123:123
JrId: 36238
long title: Child and adolescent mental health
short title: Child Adolesc Ment Health
ISSN: 1475-357X
ISSN (Online): 1475-3588
IsoAbbr: Child Adolesc Ment Health
NlmId: 101142157
123:123
JrId: 36239
long title: Annual review of environment and resources
short title: Annu Rev Environ Resour
ISSN: 1543-5938
ISSN (Online): 1545-2050
IsoAbbr: Annu Rev Environ Resour
NlmId: 101171970
123:123
JrId: 36240
long title: Current topics in nutraceutical research
short title: Curr Top Nutraceutical Res
ISSN: 1540-7535
ISSN (Online): 
IsoAbbr: Curr Top Nutraceutical Res
NlmId: 101174621
123:123
JrId: 36241
long title: Ecological indicators
short title: Ecol Indic
ISSN: 1470-160X
ISSN (Online): 1872-7034
IsoAbbr: Ecol Indic
NlmId: 101174880
123:123
JrId: 36242
long title: Current prostate reports
short title: Curr Prostate Rep
ISSN: 1544-1865
ISSN (Online): 1544-225X
IsoAbbr: Curr Prostate Rep
NlmId: 101176497
123:123
JrId: 36243
long title: Letters in organic chemistry
short title: Lett Org Chem
ISSN: 1570-1786
ISSN (Online): 1875-6255
IsoAbbr: Lett Org Chem
NlmId: 101207321
123:123
JrId: 36244
long title: Current proteomics
short title: Curr Proteomics
ISSN: 1570-1646
ISSN (Online): 1875-6247
IsoAbbr: Curr Proteomics
NlmId: 101208451
123:123
JrId: 36245
long title: Intervention (Amstelveen, Netherlands)
short title: Intervention (Amstelveen)
ISSN: 1571-8883
ISSN (Online): 1872-1001
IsoAbbr: Intervention (Amstelveen)
NlmId: 101225175
123:123
JrId: 36246
long title: Physics of life reviews
short title: Phys Life Rev
ISSN: 1571-0645
ISSN (Online): 1873-1457
IsoAbbr: Phys Life Rev
NlmId: 101229718
123:123
JrId: 36247
long title: Journal of biomedical nanotechnology
short title: J Biomed Nanotechnol
ISSN: 1550-7033
ISSN (Online): 1550-7041
IsoAbbr: J Biomed Nanotechnol
NlmId: 101230869
123:123
JrId: 36248
long title: Industrial biotechnology (New Rochelle, N.Y.)
short title: Ind Biotechnol (New Rochelle N Y)
ISSN: 1550-9087
ISSN (Online): 1931-8421
IsoAbbr: Ind Biotechnol (New Rochelle N Y)
NlmId: 101231526
123:123
JrId: 36249
long title: Information visualization
short title: Inf Vis
ISSN: 1473-8716
ISSN (Online): 1473-8724
IsoAbbr: Inf Vis
NlmId: 101232636
123:123
JrId: 36250
long title: Language learning and development : the official journal of the Society for Language Development
short title: Lang Learn Dev
ISSN: 1547-5441
ISSN (Online): 1547-3341
IsoAbbr: Lang Learn Dev
NlmId: 101236106
123:123
JrId: 36251
long title: Current hypertension reviews
short title: Curr Hypertens Rev
ISSN: 1573-4021
ISSN (Online): 1875-6506
IsoAbbr: Curr Hypertens Rev
NlmId: 101239891
123:123
JrId: 36252
long title: Current bioactive compounds
short title: Curr Bioact Compd
ISSN: 1573-4072
ISSN (Online): 1875-6646
IsoAbbr: Curr Bioact Compd
NlmId: 101240239
123:123
JrId: 36253
long title: Clinical cases in mineral and bone metabolism : the official journal of the Italian Society of Osteoporosis, Mineral Metabolism, and Skeletal Diseases
short title: Clin Cases Miner Bone Metab
ISSN: 1724-8914
ISSN (Online): 1971-3266
IsoAbbr: Clin Cases Miner Bone Metab
NlmId: 101250935
123:123
JrId: 36254
long title: Pervasive and mobile computing
short title: Pervasive Mob Comput
ISSN: 1574-1192
ISSN (Online): 1873-1589
IsoAbbr: Pervasive Mob Comput
NlmId: 101254621
123:123
JrId: 36255
long title: Journal of RNAi and gene silencing : an international journal of RNA and gene targeting research
short title: J RNAi Gene Silencing
ISSN: 
ISSN (Online): 1747-0854
IsoAbbr: J RNAi Gene Silencing
NlmId: 101256512
123:123
JrId: 36256
long title: PET clinics
short title: PET Clin
ISSN: 
ISSN (Online): 1556-8598
IsoAbbr: PET Clin
NlmId: 101260152
123:123
JrId: 36257
long title: Forum, qualitative social research / Forum, Qualitative Sozialforschung
short title: Forum Qual Soc Res
ISSN: 
ISSN (Online): 1438-5627
IsoAbbr: Forum Qual Soc Res
NlmId: 101260512
123:123
JrId: 36258
long title: Current analytical chemistry
short title: Curr Anal Chem
ISSN: 1573-4110
ISSN (Online): 1875-6727
IsoAbbr: Curr Anal Chem
NlmId: 101261866
123:123
JrId: 36259
long title: Current rheumatology reviews
short title: Curr Rheumatol Rev
ISSN: 1573-3971
ISSN (Online): 1875-6360
IsoAbbr: Curr Rheumatol Rev
NlmId: 101261938
123:123
JrId: 36260
long title: Gastroenterology & hepatology
short title: Gastroenterol Hepatol (N Y)
ISSN: 1554-7914
ISSN (Online): 
IsoAbbr: Gastroenterol Hepatol (N Y)
NlmId: 101262648
123:123
JrId: 36261
long title: The journal for nurse practitioners : JNP
short title: J Nurse Pract
ISSN: 1555-4155
ISSN (Online): 1878-058X
IsoAbbr: J Nurse Pract
NlmId: 101264817
123:123
JrId: 36262
long title: Current computer-aided drug design
short title: Curr Comput Aided Drug Des
ISSN: 1573-4099
ISSN (Online): 1875-6697
IsoAbbr: Curr Comput Aided Drug Des
NlmId: 101265750
123:123
JrId: 36263
long title: Current bioinformatics
short title: Curr Bioinform
ISSN: 1574-8936
ISSN (Online): 
IsoAbbr: Curr Bioinform
NlmId: 101272515
123:123
JrId: 36264
long title: Current signal transduction therapy
short title: Curr Signal Transduct Ther
ISSN: 1574-3624
ISSN (Online): 
IsoAbbr: Curr Signal Transduct Ther
NlmId: 101273157
123:123
JrId: 36265
long title: International journal of healthcare information systems and informatics : official publication of the Information Resources Management Association
short title: Int J Healthc Inf Syst Inform
ISSN: 1555-3396
ISSN (Online): 1555-340X
IsoAbbr: Int J Healthc Inf Syst Inform
NlmId: 101273948
123:123
JrId: 36266
long title: International journal of probiotics & prebiotics
short title: Int J Probiotics Prebiotics
ISSN: 1555-1431
ISSN (Online): 
IsoAbbr: Int J Probiotics Prebiotics
NlmId: 101283278
123:123
JrId: 36267
long title: Journal of public child welfare
short title: J Public Child Welf
ISSN: 1554-8732
ISSN (Online): 1554-8740
IsoAbbr: J Public Child Welf
NlmId: 101288273
123:123
JrId: 36268
long title: Current drug therapy
short title: Curr Drug ther
ISSN: 1574-8855
ISSN (Online): 
IsoAbbr: Curr Drug ther
NlmId: 101300901
123:123
JrId: 36270
long title: Perspectives in medicinal chemistry
short title: Perspect Medicin Chem
ISSN: 
ISSN (Online): 1177-391X
IsoAbbr: Perspect Medicin Chem
NlmId: 101322827
123:123
JrId: 36271
long title: International journal of hybrid intelligent systems
short title: Int J Hybrid Intell Syst
ISSN: 1448-5869
ISSN (Online): 1875-8819
IsoAbbr: Int J Hybrid Intell Syst
NlmId: 101512437
123:123
JrId: 36272
long title: Journal of solid state electrochemistry : current research and development in science and technology
short title: J Solid State Electrochem
ISSN: 1432-8488
ISSN (Online): 1433-0768
IsoAbbr: J Solid State Electrochem
NlmId: 101512440
123:123
JrId: 36273
long title: Reactive & functional polymers
short title: React Funct Polym
ISSN: 1381-5148
ISSN (Online): 1873-166X
IsoAbbr: React Funct Polym
NlmId: 101512453
123:123
JrId: 36274
long title: Data mining and knowledge discovery
short title: Data Min Knowl Discov
ISSN: 1384-5810
ISSN (Online): 1573-756X
IsoAbbr: Data Min Knowl Discov
NlmId: 101512456
123:123
JrId: 36275
long title: Ethnography
short title: Ethnography
ISSN: 1466-1381
ISSN (Online): 1741-2714
IsoAbbr: Ethnography
NlmId: 101512553
123:123
JrId: 36276
long title: CrystEngComm / RSC
short title: CrystEngComm
ISSN: 
ISSN (Online): 1466-8033
IsoAbbr: CrystEngComm
NlmId: 101512557
123:123
JrId: 36277
long title: International journal of risk assessment and management
short title: Int J Risk Assess Manag
ISSN: 1466-8297
ISSN (Online): 1741-5241
IsoAbbr: Int J Risk Assess Manag
NlmId: 101512563
123:123
JrId: 36278
long title: Nonlinear analysis. Real world applications
short title: Nonlinear Anal Real World Appl
ISSN: 1468-1218
ISSN (Online): 
IsoAbbr: Nonlinear Anal Real World Appl
NlmId: 101512567
123:123
JrId: 36279
long title: International journal of vehicle safety
short title: Int J Veh Saf
ISSN: 1479-3105
ISSN (Online): 1479-3113
IsoAbbr: Int J Veh Saf
NlmId: 101512599
123:123
JrId: 36280
long title: Cartography and geographic information science
short title: Cartogr Geogr Inf Sci
ISSN: 1523-0406
ISSN (Online): 1545-0465
IsoAbbr: Cartogr Geogr Inf Sci
NlmId: 101512747
123:123
JrId: 36281
long title: Children & schools
short title: Child Sch
ISSN: 1532-8759
ISSN (Online): 1545-682X
IsoAbbr: Child Sch
NlmId: 101512748
123:123
JrId: 36282
long title: International journal of advanced manufacturing systems
short title: Int J Adv Manuf Syst
ISSN: 1536-2647
ISSN (Online): 
IsoAbbr: Int J Adv Manuf Syst
NlmId: 101512749
123:123
JrId: 36283
long title: Journal of school violence
short title: J Sch Violence
ISSN: 1538-8220
ISSN (Online): 1538-8239
IsoAbbr: J Sch Violence
NlmId: 101512750
123:123
JrId: 36284
long title: Ciencias de la conducta : revista del Centro Caribeno de Estudios Post-Graduados
short title: Cienc Conducta
ISSN: 1539-994X
ISSN (Online): 
IsoAbbr: Cienc Conducta
NlmId: 101512751
123:123
JrId: 36285
long title: Applied ontology
short title: Appl Ontol
ISSN: 1570-5838
ISSN (Online): 1875-8533
IsoAbbr: Appl Ontol
NlmId: 101512824
123:123
JrId: 36286
long title: Interaction studies
short title: Interact Stud
ISSN: 1572-0373
ISSN (Online): 1572-0381
IsoAbbr: g
NlmId: 101512836
123:123
JrId: 36287
long title: Law enforcement executive forum
short title: Law Enforc Exec Forum
ISSN: 1552-9908
ISSN (Online): 
IsoAbbr: Law Enforc Exec Forum
NlmId: 101513021
123:123
JrId: 36288
long title: Metal ions in life sciences
short title: Met Ions Life Sci
ISSN: 1559-0836
ISSN (Online): 2041-9821
IsoAbbr: Met Ions Life Sci
NlmId: 101513478
123:123
JrId: 36289
long title: CTWatch quarterly : cyberinfrastructure technology watch
short title: CTWatch Q
ISSN: 
ISSN (Online): 1555-9874
IsoAbbr: CTWatch Q
NlmId: 101513481
123:123
JrId: 36290
long title: Empirical musicology review : EMR
short title: Empir Musicol Rev
ISSN: 
ISSN (Online): 1559-5749
IsoAbbr: Empir Musicol Rev
NlmId: 101513485
123:123
JrId: 36291
long title: Journal of statistical theory and practice
short title: J Stat Theory Pract
ISSN: 1559-8608
ISSN (Online): 1559-8616
IsoAbbr: J Stat Theory Pract
NlmId: 101513487
123:123
JrId: 36292
long title: An international journal on information fusion
short title: Inf Fusion
ISSN: 1566-2535
ISSN (Online): 1872-6305
IsoAbbr: Inf Fusion
NlmId: 101513488
123:123
JrId: 36293
long title: Audiological medicine
short title: Audiol Med
ISSN: 1651-386X
ISSN (Online): 1651-3835
IsoAbbr: Audiol Med
NlmId: 101167510
123:123
JrId: 36294
long title: International psychiatry : bulletin of the Board of International Affairs of the Royal College of Psychiatrists
short title: Int Psychiatry
ISSN: 1749-3676
ISSN (Online): 1749-3684
IsoAbbr: Int Psychiatry
NlmId: 101189664
123:123
JrId: 36295
long title: Evidence based library and information practice
short title: Evid Based Libr Inf Pract
ISSN: 
ISSN (Online): 1715-720X
IsoAbbr: Evid Based Libr Inf Pract
NlmId: 101275889
123:123
JrId: 36296
long title: Future rheumatology
short title: Fut Rheumatol
ISSN: 1746-0816
ISSN (Online): 1746-0824
IsoAbbr: Fut Rheumatol
NlmId: 101278123
123:123
JrId: 36297
long title: Expert review of obstetrics & gynecology
short title: Expert Rev Obstet Gynecol
ISSN: 1747-4108
ISSN (Online): 1747-4116
IsoAbbr: Expert Rev Obstet Gynecol
NlmId: 101278194
123:123
JrId: 36298
long title: Future HIV therapy
short title: Futur HIV Ther
ISSN: 1746-9600
ISSN (Online): 1746-9619
IsoAbbr: Futur HIV Ther
NlmId: 101278299
123:123
JrId: 36299
long title: Environmental research letters : ERL [Web site]
short title: Environ Res Lett
ISSN: 
ISSN (Online): 1748-9326
IsoAbbr: Environ Res Lett
NlmId: 101295599
123:123
JrId: 36300
long title: Nano today
short title: Nano Today
ISSN: 1748-0132
ISSN (Online): 1878-044X
IsoAbbr: Nano Today
NlmId: 101297352
123:123
JrId: 36301
long title: International journal of control, automation, and systems
short title: Int J Control Autom Syst
ISSN: 1598-6446
ISSN (Online): 2005-4092
IsoAbbr: Int J Control Autom Syst
NlmId: 101512861
123:123
JrId: 36302
long title: Condensed matter physics / Institute for Condensed Matter Physics of the National Academy of Sciences of Ukraine
short title: Condens Matter Phys
ISSN: 1607-324X
ISSN (Online): 
IsoAbbr: Condens Matter Phys
NlmId: 101512866
123:123
JrId: 36303
long title: Ethics in science and environmental politics
short title: Ethics Sci Environ Polit
ISSN: 1863-5415
ISSN (Online): 1611-8014
IsoAbbr: Ethics Sci Environ Polit
NlmId: 101513030
123:123
JrId: 36304
long title: Journal of human kinetics
short title: J Hum Kinet
ISSN: 1640-5544
ISSN (Online): 1899-7562
IsoAbbr: J Hum Kinet
NlmId: 101513031
123:123
JrId: 36305
long title: Journal of data science : JDS
short title: J Data Sci
ISSN: 1680-743X
ISSN (Online): 1683-8602
IsoAbbr: J Data Sci
NlmId: 101513032
123:123
JrId: 36306
long title: Computer-aided design and applications
short title: Comput Aided Des Appl
ISSN: 1686-4360
ISSN (Online): 
IsoAbbr: Comput Aided Des Appl
NlmId: 101513034
123:123
JrId: 36307
long title: International journal of numerical analysis and modeling
short title: Int J Numer Anal Model
ISSN: 1705-5105
ISSN (Online): 
IsoAbbr: Int J Numer Anal Model
NlmId: 101513038
123:123
JrId: 36308
long title: International journal of public policy
short title: Int J Public Pol
ISSN: 1740-0600
ISSN (Online): 1740-0619
IsoAbbr: Int J Public Pol
NlmId: 101513053
123:123
JrId: 36309
long title: Journal of algorithms & computational technology
short title: J Algorithm Comput Technol
ISSN: 1748-3018
ISSN (Online): 1748-3026
IsoAbbr: J Algorithm Comput Technol
NlmId: 101513131
123:123
JrId: 36311
long title: Expert review of clinical pharmacology
short title: Expert Rev Clin Pharmacol
ISSN: 1751-2433
ISSN (Online): 1751-2441
IsoAbbr: Expert Rev Clin Pharmacol
NlmId: 101278296
123:123
JrId: 36312
long title: Mind, brain and education : the official journal of the International Mind, Brain, and Education Society
short title: Mind Brain Educ
ISSN: 1751-2271
ISSN (Online): 1751-228X
IsoAbbr: Mind Brain Educ
NlmId: 101313788
123:123
JrId: 36313
long title: Child development perspectives
short title: Child Dev Perspect
ISSN: 1750-8592
ISSN (Online): 1750-8606
IsoAbbr: Child Dev Perspect
NlmId: 101469707
123:123
JrId: 36314
long title: International journal of functional informatics and personalised medicine
short title: Int J Funct Inform Personal Med
ISSN: 1756-2104
ISSN (Online): 1756-2112
IsoAbbr: Int J Funct Inform Personal Med
NlmId: 101474215
123:123
JrId: 36315
long title: International journal of immunological studies
short title: Int J Immunol Stud
ISSN: 1754-1441
ISSN (Online): 1754-145X
IsoAbbr: Int J Immunol Stud
NlmId: 101474790
123:123
JrId: 36316
long title: Mental health and physical activity
short title: Ment Health Phys Act
ISSN: 1755-2966
ISSN (Online): 1878-0199
IsoAbbr: Ment Health Phys Act
NlmId: 101476300
123:123
JrId: 36317
long title: International journal of computational biology and drug design
short title: Int J Comput Biol Drug Des
ISSN: 1756-0756
ISSN (Online): 1756-0764
IsoAbbr: Int J Comput Biol Drug Des
NlmId: 101479540
123:123
JrId: 36318
long title: International journal of biometrics
short title: Int J Biom
ISSN: 1755-8301
ISSN (Online): 1755-831X
IsoAbbr: Int J Biom
NlmId: 101480839
123:123
JrId: 36319
long title: Immunotherapy
short title: Immunotherapy
ISSN: 1750-743X
ISSN (Online): 1750-7448
IsoAbbr: Immunotherapy
NlmId: 101485158
123:123
JrId: 36320
long title: Language and linguistics compass
short title: Lang Linguist Compass
ISSN: 
ISSN (Online): 1749-818X
IsoAbbr: Lang Linguist Compass
NlmId: 101513063
123:123
JrId: 36321
long title: Current protocols in pharmacology / editorial board, S.J. Enna (editor-in-chief) ... [et al.]
short title: Curr Protoc Pharmacol
ISSN: 1934-8282
ISSN (Online): 1934-8290
IsoAbbr: Curr Protoc Pharmacol
NlmId: 9717249
123:123
JrId: 36322
long title: Current protocols in toxicology / editorial board, Mahin D. Maines (editor-in-chief) ... [et al.]
short title: Curr Protoc Toxicol
ISSN: 1934-9254
ISSN (Online): 1934-9262
IsoAbbr: Curr Protoc Toxicol
NlmId: 9816330
123:123
JrId: 36323
long title: Cattle practice : journal of the British Cattle Veterinary Association
short title: Cattle Pract
ISSN: 0969-1251
ISSN (Online): 
IsoAbbr: Cattle Pract
NlmId: 100964694
123:123
JrId: 36324
long title: Journal of drug delivery science and technology
short title: J Drug Deliv Sci Technol
ISSN: 1773-2247
ISSN (Online): 
IsoAbbr: J Drug Deliv Sci Technol
NlmId: 101214432
123:123
JrId: 36325
long title: Journal of dietary supplements
short title: J Diet Suppl
ISSN: 1939-0211
ISSN (Online): 1939-022X
IsoAbbr: J Diet Suppl
NlmId: 101249830
123:123
JrId: 36326
long title: Immunology, endocrine & metabolic agents in medicinal chemistry
short title: Immunol Endocr Metab Agents Med Chem
ISSN: 1871-5222
ISSN (Online): 1875-6115
IsoAbbr: Immunol Endocr Metab Agents Med Chem
NlmId: 101269161
123:123
JrId: 36327
long title: Biointerphases
short title: Biointerphases
ISSN: 1934-8630
ISSN (Online): 1559-4106
IsoAbbr: Biointerphases
NlmId: 101275679
123:123
JrId: 36328
long title: Journal of hunger & environmental nutrition
short title: J Hunger Environ Nutr
ISSN: 1932-0248
ISSN (Online): 1932-0256
IsoAbbr: J Hunger Environ Nutr
NlmId: 101285290
123:123
JrId: 36329
long title: Arabic sciences and philosophy : a historical journal
short title: Arab Sci Philos
ISSN: 0957-4239
ISSN (Online): 
IsoAbbr: Arab Sci Philos
NlmId: 101299170
123:123
JrId: 36330
long title: Journal of medical devices
short title: J Med Device
ISSN: 1932-6181
ISSN (Online): 1932-619X
IsoAbbr: J Med Device
NlmId: 101299321
123:123
JrId: 36332
long title: Journal of child & adolescent trauma
short title: J Child Adolesc Trauma
ISSN: 1936-1521
ISSN (Online): 1936-153X
IsoAbbr: J Child Adolesc Trauma
NlmId: 101306630
123:123
JrId: 36333
long title: Disability and health journal
short title: Disabil Health J
ISSN: 1936-6574
ISSN (Online): 
IsoAbbr: Disabil Health J
NlmId: 101306633
123:123
JrId: 36334
long title: Current fungal infection reports
short title: Curr Fungal Infect Rep
ISSN: 1936-3761
ISSN (Online): 1936-377X
IsoAbbr: Curr Fungal Infect Rep
NlmId: 101306636
123:123
JrId: 36335
long title: Journal of mental health research in intellectual disabilities
short title: J Ment Health Res Intellect Disabil
ISSN: 1931-5864
ISSN (Online): 1931-5872
IsoAbbr: J Ment Health Res Intellect Disabil
NlmId: 101312516
123:123
JrId: 36336
long title: International journal of sexual health : official journal of the World Association for Sexual Health
short title: Int J Sex Health
ISSN: 1931-7611
ISSN (Online): 1931-762X
IsoAbbr: Int J Sex Health
NlmId: 101312593
123:123
JrId: 36337
long title: Biosemiotics
short title: Biosemiotics
ISSN: 1875-1342
ISSN (Online): 1875-1350
IsoAbbr: Biosemiotics
NlmId: 101322630
123:123
JrId: 36338
long title: Chemosensory perception
short title: Chemosens Percept
ISSN: 1936-5802
ISSN (Online): 1936-5810
IsoAbbr: Chemosens Percept
NlmId: 101467007
123:123
JrId: 36339
long title: Studies in ethics, law, and technology
short title: Stud Ethics Law Technol
ISSN: 
ISSN (Online): 1941-6008
IsoAbbr: Stud Ethics Law Technol
NlmId: 101467246
123:123
JrId: 36340
long title: Journal of neonatal-perinatal medicine
short title: J Neonatal Perinatal Med
ISSN: 1934-5798
ISSN (Online): 1878-4429
IsoAbbr: J Neonatal Perinatal Med
NlmId: 101468335
123:123
JrId: 36341
long title: Cellular and molecular bioengineering
short title: Cell Mol Bioeng
ISSN: 1865-5025
ISSN (Online): 1865-5033
IsoAbbr: Cell Mol Bioeng
NlmId: 101468590
123:123
JrId: 36342
long title: Journal of men's health
short title: J Mens health
ISSN: 1875-6867
ISSN (Online): 1875-6859
IsoAbbr: J Mens health
NlmId: 101471801
123:123
JrId: 36343
long title: Current aging science
short title: Curr Aging Sci
ISSN: 1874-6098
ISSN (Online): 1874-6128
IsoAbbr: Curr Aging Sci
NlmId: 101473576
123:123
JrId: 36344
long title: Journal of innovative optical health sciences
short title: J Innov Opt Health Sci
ISSN: 1793-5458
ISSN (Online): 1793-7205
IsoAbbr: J Innov Opt Health Sci
NlmId: 101474730
123:123
JrId: 36345
long title: International journal of feminist approaches to bioethics
short title: Int J Fem Approaches Bioeth
ISSN: 1937-4585
ISSN (Online): 1937-4577
IsoAbbr: Int J Fem Approaches Bioeth
NlmId: 101475857
123:123
JrId: 36346
long title: Metallomics : integrated biometal science
short title: Metallomics
ISSN: 1756-5901
ISSN (Online): 1756-591X
IsoAbbr: Metallomics
NlmId: 101478346
123:123
JrId: 36347
long title: Integrative biology : quantitative biosciences from nano to macro
short title: Integr Biol (Camb)
ISSN: 1757-9694
ISSN (Online): 1757-9708
IsoAbbr: Integr Biol (Camb)
NlmId: 101478378
123:123
JrId: 36348
long title: The Japanese dental science review
short title: Jpn Dent Sci Rev
ISSN: 1882-7616
ISSN (Online): 
IsoAbbr: Jpn Dent Sci Rev
NlmId: 101481371
123:123
JrId: 36349
long title: Journal of pediatric rehabilitation medicine
short title: J Pediatr Rehabil Med
ISSN: 1874-5393
ISSN (Online): 1875-8894
IsoAbbr: J Pediatr Rehabil Med
NlmId: 101490944
123:123
JrId: 36350
long title: Drug discoveries & therapeutics
short title: Drug Discov Ther
ISSN: 1881-7831
ISSN (Online): 1881-784X
IsoAbbr: Drug Discov Ther
NlmId: 101493809
123:123
JrId: 36351
long title: International journal of computer assisted radiology and surgery
short title: Int J Comput Assist Radiol Surg
ISSN: 1861-6410
ISSN (Online): 1861-6429
IsoAbbr: Int J Comput Assist Radiol Surg
NlmId: 101499225
123:123
JrId: 36352
long title: Clinical lipidology
short title: Clin Lipidol
ISSN: 1758-4299
ISSN (Online): 1758-4302
IsoAbbr: Clin Lipidol
NlmId: 101502551
123:123
JrId: 36353
long title: International journal of clinical rheumatology
short title: Int J Clin Rheumtol
ISSN: 1758-4272
ISSN (Online): 1758-4280
IsoAbbr: Int J Clin Rheumtol
NlmId: 101503080
123:123
JrId: 36354
long title: F1000 biology reports
short title: F1000 Biol Rep
ISSN: 
ISSN (Online): 1757-594X
IsoAbbr: F1000 Biol Rep
NlmId: 101506835
123:123
JrId: 36355
long title: F1000 medicine reports
short title: F1000 Med Rep
ISSN: 
ISSN (Online): 1757-5931
IsoAbbr: F1000 Med Rep
NlmId: 101506841
123:123
JrId: 36356
long title: The journal of stuttering therapy, advocacy, and research
short title: J Stutt Ther Advocacy Res
ISSN: 
ISSN (Online): 
IsoAbbr: J Stutt Ther Advocacy Res
NlmId: 101511309
123:123
JrId: 36357
long title: Journal of vascular and interventional neurology
short title: J Vasc Interv Neurol
ISSN: 1941-5893
ISSN (Online): 1944-141X
IsoAbbr: J Vasc Interv Neurol
NlmId: 101511381
123:123
JrId: 36358
long title: Phytochemistry letters
short title: Phytochem Lett
ISSN: 1874-3900
ISSN (Online): 
IsoAbbr: Phytochem Lett
NlmId: 101513432
123:123
JrId: 36359
long title: Current chemical genomics
short title: Curr Chem Genomics
ISSN: 
ISSN (Online): 1875-3973
IsoAbbr: Curr Chem Genomics
NlmId: 101513465
123:123
JrId: 36360
long title: Journal of computational science and technology
short title: J Comput Sci Technol
ISSN: 
ISSN (Online): 1881-6894
IsoAbbr: J Comput Sci Technol
NlmId: 101513471
123:123
JrId: 36361
long title: Journal of functional foods
short title: J Funct Foods
ISSN: 1756-4646
ISSN (Online): 
IsoAbbr: J Funct Foods
NlmId: 101513493
123:123
JrId: 36362
long title: Longitudinal and life course studies
short title: Longit Life Course Stud
ISSN: 
ISSN (Online): 1757-9597
IsoAbbr: Longit Life Course Stud
NlmId: 101513496
123:123
JrId: 36363
long title: Bubble science engineering and technology
short title: Bubble Sci Eng Technol
ISSN: 1758-8960
ISSN (Online): 
IsoAbbr: Bubble Sci Eng Technol
NlmId: 101513497
123:123
JrId: 36364
long title: Judgment and decision making
short title: Judgm Decis Mak
ISSN: 
ISSN (Online): 1930-2975
IsoAbbr: Judgm Decis Mak
NlmId: 101513649
123:123
JrId: 36365
long title: International journal of semantic computing
short title: Int J Semant Comput
ISSN: 1793-351X
ISSN (Online): 1793-7108
IsoAbbr: Int J Semant Comput
NlmId: 101513675
123:123
JrId: 36366
long title: Communications in computational physics
short title: Commun Comput Phys
ISSN: 1815-2406
ISSN (Online): 1991-7120
IsoAbbr: Commun Comput Phys
NlmId: 101513676
123:123
JrId: 36367
long title: Learning & perception
short title: Learn Percept
ISSN: 1789-3186
ISSN (Online): 2060-9175
IsoAbbr: Learn Percept
NlmId: 101513684
123:123
JrId: 36368
long title: Laser & photonics reviews
short title: Laser Photon Rev
ISSN: 1863-8880
ISSN (Online): 1863-8899
IsoAbbr: Laser Photon Rev
NlmId: 101513682
123:123
JrId: 36369
long title: Journal of ethnographic and qualitative research
short title: J Ethnogr Qual Res
ISSN: 1935-3308
ISSN (Online): 
IsoAbbr: J Ethnogr Qual Res
NlmId: 101513722
123:123
JrId: 36370
long title: The B.E. journal of economic analysis & policy
short title: B E J Econom Anal Policy
ISSN: 
ISSN (Online): 1935-1682
IsoAbbr: B E J Econom Anal Policy
NlmId: 101513721
123:123
JrId: 36371
long title: Journal of diabetes
short title: J Diabetes
ISSN: 1753-0393
ISSN (Online): 1753-0407
IsoAbbr: J Diabetes
NlmId: 101504326
123:123
JrId: 36373
long title: Psychoanalytic psychology : the official journal of the Division of Psychoanalysis, American Psychological Association, Division 39
short title: Psychoanal Psychol
ISSN: 0736-9735
ISSN (Online): 1939-1331
IsoAbbr: Psychoanal Psychol
NlmId: 8501991
123:123
JrId: 36374
long title: Philosophical psychology
short title: Philos Psychol
ISSN: 0951-5089
ISSN (Online): 1465-394X
IsoAbbr: Philos Psychol
NlmId: 8810907
123:123
JrId: 36375
long title: Reading and writing
short title: Read Writ
ISSN: 0922-4777
ISSN (Online): 1573-0905
IsoAbbr: Read Writ
NlmId: 9001482
123:123
JrId: 36377
long title: IEEE transactions on knowledge and data engineering
short title: IEEE Trans Knowl Data Eng
ISSN: 1041-4347
ISSN (Online): 1558-2191
IsoAbbr: IEEE Trans Knowl Data Eng
NlmId: 9887654
123:123
JrId: 36378
long title: IEEE transactions on dielectrics and electrical insulation : a publication of the IEEE Dielectrics and Electrical Insulation Society
short title: IEEE Trans Dielectr Electr Insul
ISSN: 1070-9878
ISSN (Online): 
IsoAbbr: IEEE Trans Dielectr Electr Insul
NlmId: 101210715
123:123
JrId: 36379
long title: IEEE robotics & automation magazine / IEEE Robotics & Automation Society
short title: IEEE Robot Autom Mag
ISSN: 1070-9932
ISSN (Online): 1558-223X
IsoAbbr: IEEE Robot Autom Mag
NlmId: 101212340
123:123
JrId: 36380
long title: IEEE journal of selected topics in quantum electronics : a publication of the IEEE Lasers and Electro-optics Society
short title: IEEE J Sel Top Quantum Electron
ISSN: 1077-260X
ISSN (Online): 1558-4542
IsoAbbr: IEEE J Sel Top Quantum Electron
NlmId: 101212349
123:123
JrId: 36381
long title: IEEE signal processing letters
short title: IEEE Signal Process Lett
ISSN: 1070-9908
ISSN (Online): 1558-2361
IsoAbbr: IEEE Signal Process Lett
NlmId: 101212678
123:123
JrId: 36382
long title: IEEE signal processing magazine
short title: IEEE Signal Process Mag
ISSN: 1053-5888
ISSN (Online): 1558-0792
IsoAbbr: IEEE Signal Process Mag
NlmId: 101212681
123:123
JrId: 36383
long title: IEEE transactions on industry applications
short title: IEEE Trans Ind Appl
ISSN: 0093-9994
ISSN (Online): 1939-9367
IsoAbbr: IEEE Trans Ind Appl
NlmId: 101214002
123:123
JrId: 36384
long title: IEEE transactions on biomedical circuits and systems
short title: IEEE Trans Biomed Circuits Syst
ISSN: 1932-4545
ISSN (Online): 1940-9990
IsoAbbr: IEEE Trans Biomed Circuits Syst
NlmId: 101312520
123:123
JrId: 36385
long title: Research in gerontological nursing
short title: Res Gerontol Nurs
ISSN: 1940-4921
ISSN (Online): 1938-2464
IsoAbbr: Res Gerontol Nurs
NlmId: 101392499
123:123
JrId: 36386
long title: Clinical medicine. Circulatory, respiratory and pulmonary medicine
short title: Clin Med Circ Respirat Pulm Med
ISSN: 
ISSN (Online): 1178-1157
IsoAbbr: Clin Med Circ Respirat Pulm Med
NlmId: 101467908
123:123
JrId: 36387
long title: International journal of child and adolescent health
short title: Int J Child Adolesc health
ISSN: 1939-5930
ISSN (Online): 
IsoAbbr: Int J Child Adolesc health
NlmId: 101481433
123:123
JrId: 36388
long title: Magnetic resonance insights
short title: Magn Reson Insights
ISSN: 
ISSN (Online): 1178-623X
IsoAbbr: Magn Reson Insights
NlmId: 101512633
123:123
JrId: 36389
long title: Lipid insights
short title: Lipid Insights
ISSN: 1178-6353
ISSN (Online): 
IsoAbbr: Lipid Insights
NlmId: 101512640
123:123
JrId: 36390
long title: Journal of inflammation research
short title: J Inflamm Res
ISSN: 
ISSN (Online): 1178-7031
IsoAbbr: J Inflamm Res
NlmId: 101512684
123:123
JrId: 36391
long title: Journal of receptor, ligand and channel research
short title: J Receptor Ligand Channel Res
ISSN: 
ISSN (Online): 1178-699X
IsoAbbr: J Receptor Ligand Channel Res
NlmId: 101512688
123:123
JrId: 36392
long title: Journal of multidisciplinary healthcare
short title: J Multidiscip Healthc
ISSN: 
ISSN (Online): 1178-2390
IsoAbbr: J Multidiscip Healthc
NlmId: 101512691
123:123
JrId: 36393
long title: Clinical medicine. Dermatology
short title: Clin Med Dermatol
ISSN: 
ISSN (Online): 1178-6582
IsoAbbr: Clin Med Dermatol
NlmId: 101512706
123:123
JrId: 36394
long title: Biomedical informatics insights
short title: Biomed Inform Insights
ISSN: 
ISSN (Online): 1178-2226
IsoAbbr: Biomed Inform Insights
NlmId: 101512875
123:123
JrId: 36395
long title: Clinical medicine. Urology [electronic resource]
short title: Clin Med Urol
ISSN: 
ISSN (Online): 1178-2188
IsoAbbr: Clin Med Urol
NlmId: 101512929
123:123
JrId: 36396
long title: International journal of tryptophan research : IJTR
short title: Int J Tryptophan Res
ISSN: 
ISSN (Online): 1178-6469
IsoAbbr: Int J Tryptophan Res
NlmId: 101513378
123:123
JrId: 36397
long title: Photogrammetric engineering and remote sensing
short title: Photogramm Eng Remote Sensing
ISSN: 0099-1112
ISSN (Online): 
IsoAbbr: Photogramm Eng Remote Sensing
NlmId: 101514197
123:123
JrId: 36399
long title: Quarterly journal of political science
short title: Quart J Polit Sci
ISSN: 1554-0626
ISSN (Online): 1554-0634
IsoAbbr: Quart J Polit Sci
NlmId: 101514202
123:123
JrId: 36400
long title: IEEE journal of selected topics in signal processing
short title: IEEE J Sel Top Signal Process
ISSN: 1932-4553
ISSN (Online): 1941-0484
IsoAbbr: IEEE J Sel Top Signal Process
NlmId: 101514227
123:123
JrId: 36401
long title: Journal of experimental stroke & translational medicine
short title: J Exp Stroke Transl Med
ISSN: 
ISSN (Online): 1939-067X
IsoAbbr: J Exp Stroke Transl Med
NlmId: 101514232
123:123
JrId: 36402
long title: Perspectives on speech science and orofacial disorders
short title: Perspect Speech Sci Orofac Disord
ISSN: 1940-7572
ISSN (Online): 1940-7580
IsoAbbr: Perspect Speech Sci Orofac Disord
NlmId: 101514246
123:123
JrId: 36403
long title: Perspectives on neurophysiology and neurogenic speech and language disorders
short title: Perspect Neurophysiol Neurogenic Speech Lang Disord
ISSN: 1940-7769
ISSN (Online): 1940-7777
IsoAbbr: Perspect Neurophysiol Neurogenic Speech Lang Disord
NlmId: 101514259
123:123
JrId: 36404
long title: Perspectives on language learning and education
short title: Perspect Lang Learn Educ
ISSN: 1940-7742
ISSN (Online): 1940-7750
IsoAbbr: Perspect Lang Learn Educ
NlmId: 101514255
123:123
JrId: 36406
long title: Reports on progress in physics. Physical Society (Great Britain)
short title: Rep Prog Phys
ISSN: 0034-4885
ISSN (Online): 1361-6633
IsoAbbr: Rep Prog Phys
NlmId: 19620690R
123:123
JrId: 36408
long title: Somnologie : Schlafforschung und Schlafmedizin = Somnology : sleep research and sleep medicine
short title: Somnologie (Berl)
ISSN: 1432-9123
ISSN (Online): 1439-054X
IsoAbbr: Somnologie (Berl)
NlmId: 9809663
123:123
JrId: 36409
long title: Cold Spring Harbor perspectives in biology
short title: Cold Spring Harb Perspect Biol
ISSN: 
ISSN (Online): 1943-0264
IsoAbbr: Cold Spring Harb Perspect Biol
NlmId: 101513680
123:123
JrId: 36414
long title: Journal of experimental education
short title: J Exp Educ
ISSN: 0022-0973
ISSN (Online): 1940-0683
IsoAbbr: J Exp Educ
NlmId: 0014051
123:123
JrId: 36415
long title: The Hearing journal
short title: Hear J
ISSN: 0745-7472
ISSN (Online): 
IsoAbbr: Hear J
NlmId: 8406451
123:123
JrId: 36416
long title: The journal of the Robert H. Lurie Cancer Center of Northwestern University / The Robert H. Lurie Cancer Center of Northwestern University
short title: J Robert H Lurie Cancer Cent Northwest Univ
ISSN: 2152-1492
ISSN (Online): 
IsoAbbr: J Robert H Lurie Cancer Cent Northwest Univ
NlmId: 9437873
123:123
JrId: 36417
long title: Suomen ortopedia ja traumatologia = Ortopedi och traumatologi i Finland = Finnish journal of orthopaedics and traumatology
short title: Suom Ortoped Traumatol
ISSN: 0780-671X
ISSN (Online): 
IsoAbbr: Suom Ortoped Traumatol
NlmId: 9605859
123:123
JrId: 36418
long title: Journal of theory construction & testing
short title: J Theory Constr Test
ISSN: 1086-4431
ISSN (Online): 
IsoAbbr: J Theory Constr Test
NlmId: 9711138
123:123
JrId: 36419
long title: Sexualities
short title: Sexualities
ISSN: 1363-4607
ISSN (Online): 1461-7382
IsoAbbr: Sexualities
NlmId: 9891845
123:123
JrId: 36420
long title: Structural equation modeling : a multidisciplinary journal
short title: Struct Equ Modeling
ISSN: 1070-5511
ISSN (Online): 1532-8007
IsoAbbr: Struct Equ Modeling
NlmId: 100963000
123:123
JrId: 36421
long title: Southern African journal of HIV medicine
short title: South Afr J HIV Med
ISSN: 1608-9693
ISSN (Online): 
IsoAbbr: South Afr J HIV Med
NlmId: 100965417
123:123
JrId: 36422
long title: Social work in mental health
short title: Soc Work Ment Health
ISSN: 1533-2985
ISSN (Online): 1533-2993
IsoAbbr: Soc Work Ment Health
NlmId: 101180874
123:123
JrId: 36423
long title: The behavior analyst today
short title: Behav Anal Today
ISSN: 
ISSN (Online): 1539-4352
IsoAbbr: Behav Anal Today
NlmId: 101256511
123:123
JrId: 36424
long title: Review of economic dynamics
short title: Rev Econ Dyn
ISSN: 1094-2025
ISSN (Online): 1096-6099
IsoAbbr: Rev Econ Dyn
NlmId: 101514243
123:123
JrId: 36425
long title: Statistics surveys
short title: Stat Surv
ISSN: 
ISSN (Online): 1935-7516
IsoAbbr: Stat Surv
NlmId: 101514411
123:123
JrId: 36426
long title: Teaching statistics
short title: Teach Stat
ISSN: 0141-982X
ISSN (Online): 1467-9639
IsoAbbr: Teach Stat
NlmId: 101514449
123:123
JrId: 36427
long title: Synchrotron radiation news
short title: Synchrotron Radiat News
ISSN: 0894-0886
ISSN (Online): 1931-7344
IsoAbbr: Synchrotron Radiat News
NlmId: 101514455
123:123
JrId: 36428
long title: The Journal of men's studies
short title: J Mens Stud
ISSN: 1060-8265
ISSN (Online): 1933-0251
IsoAbbr: J Mens Stud
NlmId: 101514456
123:123
JrId: 36429
long title: The Family psychologist : bulletin of the Division of Family Psychology (43) / APA Division of Family Psychology (43)
short title: Fam Psychol
ISSN: 
ISSN (Online): 
IsoAbbr: Fam Psychol
NlmId: 101514541
123:123
JrId: 36431
long title: Substance abuse : research and treatment
short title: Subst Abuse
ISSN: 
ISSN (Online): 1178-2218
IsoAbbr: Subst Abuse
NlmId: 101514834
123:123
JrId: 36432
long title: Seminars in medical practice
short title: Semin Med Pract
ISSN: 1520-8028
ISSN (Online): 
IsoAbbr: Semin Med Pract
NlmId: 101514836
123:123
JrId: 36433
long title: The Stata journal
short title: Stata J
ISSN: 1536-867X
ISSN (Online): 
IsoAbbr: Stata J
NlmId: 101514848
123:123
JrId: 36434
long title: Social and personality psychology compass
short title: Soc Personal Psychol Compass
ISSN: 
ISSN (Online): 1751-9004
IsoAbbr: Soc Personal Psychol Compass
NlmId: 101514953
123:123
JrId: 36435
long title: Wildlife biology in practice (Online)
short title: 
ISSN: 
ISSN (Online): 1646-1509
IsoAbbr: Wildl Biol Pract
NlmId: 101271565
123:123
JrId: 36441
long title: Indian journal of clinical biochemistry : IJCB
short title: Indian J Clin Biochem
ISSN: 0970-1915
ISSN (Online): 0974-0422
IsoAbbr: Indian J Clin Biochem
NlmId: 8708303
123:123
JrId: 36442
long title: Journal of health disparities research and practice
short title: J Health Dispar Res Pract
ISSN: 
ISSN (Online): 2166-5222
IsoAbbr: J Health Dispar Res Pract
NlmId: 101513539
123:123
JrId: 36443
long title: MedLab magazine
short title: MedLab Mag
ISSN: 
ISSN (Online): 
IsoAbbr: MedLab Mag
NlmId: 101513628
123:123
JrId: 36444
long title: IMPACT magazine
short title: IMPACT Mag
ISSN: 
ISSN (Online): 
IsoAbbr: IMPACT Mag
NlmId: 101513626
123:123
JrId: 36445
long title: Clinical medicine. Oncology
short title: Clin Med Oncol
ISSN: 
ISSN (Online): 1177-9314
IsoAbbr: Clin Med Oncol
NlmId: 101467911
123:123
JrId: 36446
long title: PLoS currents
short title: PLoS Curr
ISSN: 
ISSN (Online): 2157-3999
IsoAbbr: PLoS Curr
NlmId: 101515638
123:123
JrId: 36448
long title: Inmunologia (Barcelona, Spain : 1987)
short title: Inmunologia
ISSN: 0213-9626
ISSN (Online): 
IsoAbbr: Inmunologia
NlmId: 8901650
123:123
JrId: 36449
long title: Journal of neurotherapy
short title: J Neurother
ISSN: 1087-4208
ISSN (Online): 1530-017X
IsoAbbr: J Neurother
NlmId: 9610310
123:123
JrId: 36450
long title: Journal of family social work
short title: J Fam Soc Work
ISSN: 1052-2158
ISSN (Online): 1540-4072
IsoAbbr: J Fam Soc Work
NlmId: 9887063
123:123
JrId: 36451
long title: Journal of fluids and structures
short title: J Fluids Struct
ISSN: 0889-9746
ISSN (Online): 1095-8622
IsoAbbr: J Fluids Struct
NlmId: 101177561
123:123
JrId: 36452
long title: Korean circulation journal
short title: Korean Circ J
ISSN: 1738-5520
ISSN (Online): 1738-5555
IsoAbbr: Korean Circ J
NlmId: 101247141
123:123
JrId: 36453
long title: Mental health in family medicine
short title: Ment Health Fam Med
ISSN: 1756-834X
ISSN (Online): 1756-8358
IsoAbbr: Ment Health Fam Med
NlmId: 101474665
123:123
JrId: 36454
long title: Patient preference and adherence
short title: Patient Prefer Adherence
ISSN: 
ISSN (Online): 1177-889X
IsoAbbr: Patient Prefer Adherence
NlmId: 101475748
123:123
JrId: 36455
long title: Clinics in orthopedic surgery
short title: Clin Orthop Surg
ISSN: 2005-291X
ISSN (Online): 2005-4408
IsoAbbr: Clin Orthop Surg
NlmId: 101505087
123:123
JrId: 36456
long title: The Journal of finance
short title: J Finance
ISSN: 0022-1082
ISSN (Online): 1540-6261
IsoAbbr: J Finance
NlmId: 101513563
123:123
JrId: 36458
long title: Mechanics research communications
short title: Mech Res Commun
ISSN: 0093-6413
ISSN (Online): 1873-3972
IsoAbbr: Mech Res Commun
NlmId: 101513597
123:123
JrId: 36459
long title: The journal of the Korean Physical Society
short title: J Korean Phys Soc
ISSN: 0374-4884
ISSN (Online): 
IsoAbbr: J Korean Phys Soc
NlmId: 101513977
123:123
JrId: 36460
long title: Journal of non-Newtonian fluid mechanics
short title: J Nonnewton Fluid Mech
ISSN: 0377-0257
ISSN (Online): 1873-2631
IsoAbbr: J Nonnewton Fluid Mech
NlmId: 101513985
123:123
JrId: 36461
long title: Journal of materials engineering and performance
short title: J Mater Eng Perform
ISSN: 1059-9495
ISSN (Online): 1544-1024
IsoAbbr: J Mater Eng Perform
NlmId: 101514024
123:123
JrId: 36462
long title: Numerical methods for partial differential equations
short title: Numer Methods Partial Differ Equ
ISSN: 0749-159X
ISSN (Online): 1098-2426
IsoAbbr: Numer Methods Partial Differ Equ
NlmId: 101513992
123:123
JrId: 36463
long title: Journal of literacy research : JLR
short title: J Lit Res
ISSN: 1086-296X
ISSN (Online): 1554-8430
IsoAbbr: J Lit Res
NlmId: 101514034
123:123
JrId: 36464
long title: Organization & environment
short title: Organ Environ
ISSN: 1086-0266
ISSN (Online): 1552-7417
IsoAbbr: Organ Environ
NlmId: 101514032
123:123
JrId: 36465
long title: Industrial crops and products
short title: Ind Crops Prod
ISSN: 0926-6690
ISSN (Online): 
IsoAbbr: Ind Crops Prod
NlmId: 101514040
123:123
JrId: 36466
long title: Journal of theoretical politics
short title: J Theor Polit
ISSN: 0951-6298
ISSN (Online): 1460-3667
IsoAbbr: J Theor Polit
NlmId: 101514045
123:123
JrId: 36467
long title: Musicae scientiae : the journal of the European Society for the Cognitive Sciences of Music
short title: Music Sci
ISSN: 1029-8649
ISSN (Online): 
IsoAbbr: Music Sci
NlmId: 101514073
123:123
JrId: 36468
long title: Neuromodulation : journal of the International Neuromodulation Society
short title: Neuromodulation
ISSN: 1094-7159
ISSN (Online): 1525-1403
IsoAbbr: Neuromodulation
NlmId: 9804159
123:123
JrId: 36469
long title: Current medical literature. Dermatology
short title: Curr Med Lit Dermatol
ISSN: 1361-4215
ISSN (Online): 1759-8087
IsoAbbr: Curr Med Lit Dermatol
NlmId: 9892055
123:123
JrId: 36470
long title: Primary health care research & development
short title: Prim Health Care Res Dev
ISSN: 1463-4236
ISSN (Online): 1477-1128
IsoAbbr: Prim Health Care Res Dev
NlmId: 100897390
123:123
JrId: 36471
long title: NeoReviews
short title: Neoreviews
ISSN: 
ISSN (Online): 1526-9906
IsoAbbr: Neoreviews
NlmId: 101085360
123:123
JrId: 36472
long title: Point of care
short title: Point Care
ISSN: 1533-029X
ISSN (Online): 1533-0303
IsoAbbr: Point Care
NlmId: 101165285
123:123
JrId: 36473
long title: Current medicinal chemistry. Anti-inflammatory & anti-allergy agents
short title: Curr Med Chem Anti Inflamm Anti Allergy Agents
ISSN: 1568-0142
ISSN (Online): 1875-6131
IsoAbbr: Curr Med Chem Anti Inflamm Anti Allergy Agents
NlmId: 101171835
123:123
JrId: 36474
long title: Revista brasileira de fisioterapia (Sao Carlos (Sao Paulo, Brazil))
short title: Rev Bras Fisioter
ISSN: 1413-3555
ISSN (Online): 1809-9246
IsoAbbr: Rev Bras Fisioter
NlmId: 101186153
123:123
JrId: 36475
long title: Neurobiology of lipids
short title: Neurobiol Lipids
ISSN: 
ISSN (Online): 1683-5506
IsoAbbr: Neurobiol Lipids
NlmId: 101203687
123:123
JrId: 36476
long title: IEEE microwave and wireless components letters : a publication of the IEEE Microwave Theory and Techniques Society
short title: IEEE Microw Wirel Compon Lett
ISSN: 1531-1309
ISSN (Online): 1558-1764
IsoAbbr: IEEE Microw Wirel Compon Lett
NlmId: 101210890
123:123
JrId: 36477
long title: IEEE transactions on nanotechnology
short title: IEEE Trans Nanotechnol
ISSN: 1536-125X
ISSN (Online): 1941-0085
IsoAbbr: IEEE Trans Nanotechnol
NlmId: 101210978
123:123
JrId: 36478
long title: Journal of the European Economic Association
short title: J Eur Econ Assoc
ISSN: 1542-4766
ISSN (Online): 1542-4774
IsoAbbr: J Eur Econ Assoc
NlmId: 101213247
123:123
JrId: 36479
long title: Obesity management
short title: Obes Manag
ISSN: 1545-1712
ISSN (Online): 1557-8569
IsoAbbr: Obes Manag
NlmId: 101225072
123:123
JrId: 36480
long title: Nanobiotechnology : the journal at the intersection of nanotechnology, molecular biology, and biomedical sciences
short title: Nanobiotechnology
ISSN: 1551-1286
ISSN (Online): 1551-1294
IsoAbbr: Nanobiotechnology
NlmId: 101231979
123:123
JrId: 36481
long title: Journal of intergenerational relationships
short title: J Intergener Relatsh
ISSN: 1535-0770
ISSN (Online): 1535-0932
IsoAbbr: J Intergener Relatsh
NlmId: 101245293
123:123
JrId: 36482
long title: Pediatric health
short title: Ped Health
ISSN: 1745-5111
ISSN (Online): 1745-512X
IsoAbbr: Ped Health
NlmId: 101278298
123:123
JrId: 36483
long title: Nano
short title: Nano
ISSN: 1793-2920
ISSN (Online): 
IsoAbbr: Nano
NlmId: 101279753
123:123
JrId: 36484
long title: Online journal of bioinformatics : OJB
short title: Online J Bioinform
ISSN: 
ISSN (Online): 1443-2250
IsoAbbr: Online J Bioinform
NlmId: 101293234
123:123
JrId: 36485
long title: Netherlands journal of psychology
short title: Neth J Psychol
ISSN: 1872-552X
ISSN (Online): 1876-8768
IsoAbbr: Neth J Psychol
NlmId: 101305055
123:123
JrId: 36486
long title: Molecular medicine reports
short title: Mol Med Report
ISSN: 1791-2997
ISSN (Online): 1791-3004
IsoAbbr: Mol Med Report
NlmId: 101475259
123:123
JrId: 36487
long title: Journal of neurodevelopmental disorders
short title: J Neurodev Disord
ISSN: 1866-1947
ISSN (Online): 1866-1955
IsoAbbr: J Neurodev Disord
NlmId: 101483832
123:123
JrId: 36488
long title: Pattern analysis and applications : PAA
short title: Pattern Anal Appl
ISSN: 1433-7541
ISSN (Online): 1433-755X
IsoAbbr: Pattern Anal Appl
NlmId: 101513778
123:123
JrId: 36489
long title: Family court review
short title: Fam Court Rev
ISSN: 1531-2445
ISSN (Online): 1744-1617
IsoAbbr: Fam Court Rev
NlmId: 101513785
123:123
JrId: 36490
long title: Fathering
short title: Fathering
ISSN: 1537-6680
ISSN (Online): 1933-026X
IsoAbbr: Fathering
NlmId: 101513790
123:123
JrId: 36491
long title: Frontiers in ecology and the environment
short title: Front Ecol Environ
ISSN: 1540-9295
ISSN (Online): 1540-9309
IsoAbbr: Front Ecol Environ
NlmId: 101513792
123:123
JrId: 36492
long title: NAPA bulletin
short title: NAPA Bull
ISSN: 1556-4789
ISSN (Online): 
IsoAbbr: NAPA Bull
NlmId: 101514065
123:123
JrId: 36493
long title: Optical review
short title: Opt Rev
ISSN: 1340-6000
ISSN (Online): 1349-9432
IsoAbbr: Opt Rev
NlmId: 101514079
123:123
JrId: 36494
long title: Clinical medicine. Pediatrics
short title: Clin Med Pediatrics
ISSN: 
ISSN (Online): 1178-220X
IsoAbbr: Clin Med Pediatrics
NlmId: 101514106
123:123
JrId: 36495
long title: Pharmacogenomics and personalized medicine
short title: Pharmgenomics Pers Med
ISSN: 
ISSN (Online): 1178-7066
IsoAbbr: Pharmgenomics Pers Med
NlmId: 101514107
123:123
JrId: 36496
long title: Immunology and immunogenetics insights
short title: Immunol Immunogenet Insights
ISSN: 
ISSN (Online): 1178-6345
IsoAbbr: Immunol Immunogenet Insights
NlmId: 101514108
123:123
JrId: 36497
long title: Feminist criminology
short title: Fem Criminol
ISSN: 1557-0851
ISSN (Online): 1557-086X
IsoAbbr: Fem Criminol
NlmId: 101514149
123:123
JrId: 36498
long title: Journal of land use science
short title: J Land Use Sci
ISSN: 1747-423X
ISSN (Online): 1747-4248
IsoAbbr: J Land Use Sci
NlmId: 101514163
123:123
JrId: 36499
long title: IEEE transactions on robotics : a publication of the IEEE Robotics and Automation Society
short title: IEEE Trans Robot
ISSN: 1552-3098
ISSN (Online): 1941-0468
IsoAbbr: IEEE Trans Robot
NlmId: 101514509
123:123
JrId: 36500
long title: The open biotechnology journal
short title: Open Biotechnol J
ISSN: 
ISSN (Online): 1874-0707
IsoAbbr: Open Biotechnol J
NlmId: 101514549
123:123
JrId: 36501
long title: The open biomarkers journal
short title: Open Biomark J
ISSN: 
ISSN (Online): 1875-3183
IsoAbbr: Open Biomark J
NlmId: 101514551
123:123
JrId: 36502
long title: Open neuroendocrinology journal (Online)
short title: Open Neuroendocrinol J
ISSN: 
ISSN (Online): 1876-5289
IsoAbbr: Open Neuroendocrinol J
NlmId: 101514554
123:123
JrId: 36503
long title: Retrovirology : research and treatment
short title: Retrovirology
ISSN: 
ISSN (Online): 1178-1238
IsoAbbr: Retrovirology
NlmId: 101514560
123:123
JrId: 36504
long title: Psychology research and behavior management
short title: Psychol Res Behav Manag
ISSN: 
ISSN (Online): 1179-1578
IsoAbbr: Psychol Res Behav Manag
NlmId: 101514563
123:123
JrId: 36505
long title: Psichologija
short title: Psichologija (Vilniaus Univ)
ISSN: 1392-0359
ISSN (Online): 
IsoAbbr: Psichologija (Vilniaus Univ)
NlmId: 101514567
123:123
JrId: 36506
long title: Quality technology & quantitative management
short title: Qual Technol Quant Manag
ISSN: 1684-3703
ISSN (Online): 
IsoAbbr: Qual Technol Quant Manag
NlmId: 101514645
123:123
JrId: 36507
long title: Journal of college student psychotherapy
short title: J College Stud Psychother
ISSN: 8756-8225
ISSN (Online): 1540-4730
IsoAbbr: J College Stud Psychother
NlmId: 8707784
123:123
JrId: 36511
long title: The South African journal of clinical nutrition : SAJCN : the official journal of the South African Society of Parenteral and Enteral Nutrition and the Association for Dietetics in South Africa
short title: South Afr J Clin Nutr
ISSN: 1607-0658
ISSN (Online): 
IsoAbbr: South Afr J Clin Nutr
NlmId: 100959103
123:123
JrId: 36512
long title: Asian medicine (Leiden, Netherlands)
short title: Asian Med (Lieden)
ISSN: 1573-420X
ISSN (Online): 1573-4218
IsoAbbr: Asian Med (Lieden)
NlmId: 101253275
123:123
JrId: 36513
long title: The mental lexicon
short title: Ment Lex
ISSN: 1871-1340
ISSN (Online): 
IsoAbbr: Ment Lex
NlmId: 101295939
123:123
JrId: 36514
long title: Journal of smoking cessation
short title: J Smok Cessat
ISSN: 
ISSN (Online): 1834-2612
IsoAbbr: J Smok Cessat
NlmId: 101478447
123:123
JrId: 36515
long title: School mental health
short title: School Ment Health
ISSN: 1866-2625
ISSN (Online): 1866-2633
IsoAbbr: School Ment Health
NlmId: 101483964
123:123
JrId: 36516
long title: Current cardiovascular imaging reports
short title: Curr Cardiovasc Imaging Rep
ISSN: 1941-9066
ISSN (Online): 1941-9074
IsoAbbr: Curr Cardiovasc Imaging Rep
NlmId: 101484775
123:123
JrId: 36517
long title: Biennial review of counseling psychology
short title: Bienn Rev Couns Psychol
ISSN: 1941-4250
ISSN (Online): 
IsoAbbr: Bienn Rev Couns Psychol
NlmId: 101487397
123:123
JrId: 36518
long title: Circulation. Cardiovascular quality and outcomes
short title: Circ Cardiovasc Qual Outcomes
ISSN: 1941-7713
ISSN (Online): 1941-7705
IsoAbbr: Circ Cardiovasc Qual Outcomes
NlmId: 101489148
123:123
JrId: 36519
long title: IEEE reviews in biomedical engineering
short title: IEEE Rev Biomed Eng
ISSN: 1937-3333
ISSN (Online): 1941-1189
IsoAbbr: IEEE Rev Biomed Eng
NlmId: 101493803
123:123
JrId: 36520
long title: Statistics in biosciences
short title: Stat Biosci
ISSN: 1867-1764
ISSN (Online): 1867-1772
IsoAbbr: Stat Biosci
NlmId: 101498115
123:123
JrId: 36521
long title: Circulation. Cardiovascular interventions
short title: Circ Cardiovasc Interv
ISSN: 1941-7640
ISSN (Online): 1941-7632
IsoAbbr: Circ Cardiovasc Interv
NlmId: 101499602
123:123
JrId: 36522
long title: Journal of singing : the official journal of the National Association of Teachers of Singing
short title: J Sing
ISSN: 1086-7732
ISSN (Online): 
IsoAbbr: J Sing
NlmId: 101514371
123:123
JrId: 36523
long title: The Bulletin of the American Society of Papyrologists. American Society of Papyrologists
short title: Bull Am Soc Papyrol
ISSN: 0003-1186
ISSN (Online): 1938-6958
IsoAbbr: Bull Am Soc Papyrol
NlmId: 101514374
123:123
JrId: 36524
long title: The open tropical medicine journal
short title: Open Trop Med J
ISSN: 
ISSN (Online): 1874-3153
IsoAbbr: Open Trop Med J
NlmId: 101514384
123:123
JrId: 36525
long title: Journal of atrial fibrillation
short title: J Atr Fibrillation
ISSN: 
ISSN (Online): 1941-6911
IsoAbbr: J Atr Fibrillation
NlmId: 101514767
123:123
JrId: 36526
long title: Scholarpedia journal
short title: Scholarpedia J
ISSN: 
ISSN (Online): 1941-6016
IsoAbbr: Scholarpedia J
NlmId: 101514771
123:123
JrId: 36527
long title: Collaborative anthropologies
short title: Collab Anthropol
ISSN: 1943-2550
ISSN (Online): 
IsoAbbr: Collab Anthropol
NlmId: 101514822
123:123
JrId: 36528
long title: Journal of environmental protection science
short title: J Environ Prot Sci
ISSN: 
ISSN (Online): 1946-1844
IsoAbbr: J Environ Prot Sci
NlmId: 101514825
123:123
JrId: 36529
long title: Revista puertorriquena de psicologia
short title: Rev Puertorriquena Psicol
ISSN: 1946-2026
ISSN (Online): 
IsoAbbr: Rev Puertorriquena Psicol
NlmId: 101514842
123:123
JrId: 36530
long title: International journal of computational science
short title: Int J Comput Sci
ISSN: 1992-6669
ISSN (Online): 1992-6677
IsoAbbr: Int J Comput Sci
NlmId: 101514844
123:123
JrId: 36531
long title: The open infectious diseases journal
short title: Open Infect Dis J
ISSN: 
ISSN (Online): 1874-2793
IsoAbbr: Open Infect Dis J
NlmId: 101514954
123:123
JrId: 36532
long title: The open forensic science journal
short title: Open Forensic Sci J
ISSN: 
ISSN (Online): 1874-4028
IsoAbbr: Open Forensic Sci J
NlmId: 101515008
123:123
JrId: 36533
long title: The open health services and policy journal
short title: Open Health Serv Policy J
ISSN: 
ISSN (Online): 1874-9240
IsoAbbr: Open Health Serv Policy J
NlmId: 101515020
123:123
JrId: 36534
long title: Terrestrial arthropod reviews
short title: Terr Arthropod Rev
ISSN: 1874-9828
ISSN (Online): 
IsoAbbr: Terr Arthropod Rev
NlmId: 101515025
123:123
JrId: 36535
long title: The open gene therapy journal
short title: Open Gene Ther J
ISSN: 
ISSN (Online): 1875-0370
IsoAbbr: Open Gene Ther J
NlmId: 101515028
123:123
JrId: 36536
long title: SAS journal
short title: SAS J
ISSN: 
ISSN (Online): 1935-9810
IsoAbbr: SAS J
NlmId: 101515146
123:123
JrId: 36537
long title: American journal of biomedical sciences
short title: Am J Biomed Sci
ISSN: 
ISSN (Online): 1937-9080
IsoAbbr: Am J Biomed Sci
NlmId: 101515147
123:123
JrId: 36538
long title: The Academy of Management annals
short title: Acad Manag Ann
ISSN: 1941-6520
ISSN (Online): 1941-6067
IsoAbbr: Acad Manag Ann
NlmId: 101515417
123:123
JrId: 36542
long title: Advances in experimental social psychology
short title: Adv Exp Soc Psychol
ISSN: 0065-2601
ISSN (Online): 
IsoAbbr: Adv Exp Soc Psychol
NlmId: 0064143
123:123
JrId: 36543
long title: Artificial intelligence
short title: Artif Intell
ISSN: 0004-3702
ISSN (Online): 
IsoAbbr: Artif Intell
NlmId: 0262613
123:123
JrId: 36544
long title: Journal of solution chemistry
short title: J Solution Chem
ISSN: 0095-9782
ISSN (Online): 1572-8927
IsoAbbr: J Solution Chem
NlmId: 0342051
123:123
JrId: 36545
long title: Journal of polymer science. Part B, Polymer physics
short title: J Polym Sci B Polym Phys
ISSN: 0887-6266
ISSN (Online): 1099-0488
IsoAbbr: J Polym Sci B Polym Phys
NlmId: 8805341
123:123
JrId: 36546
long title: Annals of behavioral science and medical education : journal of the Association for the Behavioral Sciences and Medical Education
short title: Ann Behav Sci Med Educ
ISSN: 1075-1211
ISSN (Online): 
IsoAbbr: Ann Behav Sci Med Educ
NlmId: 9435670
123:123
JrId: 36547
long title: Journal of musculoskeletal research
short title: J Musculoskelet Res
ISSN: 0218-9577
ISSN (Online): 1793-6497
IsoAbbr: J Musculoskelet Res
NlmId: 9715469
123:123
JrId: 36548
long title: Journal of pragmatics
short title: J Pragmat
ISSN: 0378-2166
ISSN (Online): 1879-1387
IsoAbbr: J Pragmat
NlmId: 9877612
123:123
JrId: 36549
long title: Chemical engineering science
short title: Chem Eng Sci
ISSN: 0009-2509
ISSN (Online): 
IsoAbbr: Chem Eng Sci
NlmId: 9883937
123:123
JrId: 36550
long title: Adoption quarterly
short title: Adopt Q
ISSN: 1092-6755
ISSN (Online): 
IsoAbbr: Adopt Q
NlmId: 9891524
123:123
JrId: 36551
long title: Annual reviews in control
short title: Annu Rev Control
ISSN: 1367-5788
ISSN (Online): 
IsoAbbr: Annu Rev Control
NlmId: 9891910
123:123
JrId: 36552
long title: Alzheimer's care quarterly
short title: Alzheimers Care Q
ISSN: 1525-3279
ISSN (Online): 
IsoAbbr: Alzheimers Care Q
NlmId: 100892856
123:123
JrId: 36553
long title: Journal of HIV/AIDS & social services
short title: J HIV AIDS Soc Serv
ISSN: 1538-1501
ISSN (Online): 1538-151X
IsoAbbr: J HIV AIDS Soc Serv
NlmId: 100968761
123:123
JrId: 36554
long title: Applied biosafety : journal of the American Biological Safety Association
short title: Appl Biosaf
ISSN: 1535-6760
ISSN (Online): 
IsoAbbr: Appl Biosaf
NlmId: 101122979
123:123
JrId: 36555
long title: Journal of ethnic & cultural diversity in social work
short title: J Ethn Cult Divers Soc Work
ISSN: 1531-3204
ISSN (Online): 1531-3212
IsoAbbr: J Ethn Cult Divers Soc Work
NlmId: 101139857
123:123
JrId: 36556
long title: Addictive disorders & their treatment
short title: Addict Disord Their Treat
ISSN: 1531-5754
ISSN (Online): 1535-1122
IsoAbbr: Addict Disord Their Treat
NlmId: 101148822
123:123
JrId: 36557
long title: American journal of pharmacology and toxicology
short title: Am J Pharmacol Toxicol
ISSN: 1557-4962
ISSN (Online): 1557-4970
IsoAbbr: Am J Pharmacol Toxicol
NlmId: 101256580
123:123
JrId: 36558
long title: Acta bioethica
short title: Acta Bioeth
ISSN: 0717-5906
ISSN (Online): 1726-569X
IsoAbbr: Acta Bioeth
NlmId: 101259128
123:123
JrId: 36559
long title: Aging health
short title: Aging health
ISSN: 1745-509X
ISSN (Online): 
IsoAbbr: Aging health
NlmId: 101271250
123:123
JrId: 36560
long title: Journal of mixed methods research
short title: J Mix Methods Res
ISSN: 1558-6898
ISSN (Online): 1558-6901
IsoAbbr: J Mix Methods Res
NlmId: 101304377
123:123
JrId: 36561
long title: Clinical schizophrenia & related psychoses
short title: Clin Schizophr Relat Psychoses
ISSN: 1935-1232
ISSN (Online): 1941-2010
IsoAbbr: Clin Schizophr Relat Psychoses
NlmId: 101312513
123:123
JrId: 36562
long title: Journal of nanoneuroscience
short title: J Nanoneurosci
ISSN: 1939-0637
ISSN (Online): 1939-0653
IsoAbbr: J Nanoneurosci
NlmId: 101475597
123:123
JrId: 36563
long title: Arizona Geriatrics Society journal
short title: Ariz Geriatr Soc J
ISSN: 1930-2967
ISSN (Online): 
IsoAbbr: Ariz Geriatr Soc J
NlmId: 101498142
123:123
JrId: 36564
long title: ACS applied materials & interfaces
short title: ACS Appl Mater Interfaces
ISSN: 1944-8244
ISSN (Online): 1944-8252
IsoAbbr: ACS Appl Mater Interfaces
NlmId: 101504991
123:123
JrId: 36565
long title: Challenge (Atlanta, Ga.)
short title: Challenge (Atlanta Ga)
ISSN: 1077-193X
ISSN (Online): 
IsoAbbr: Challenge (Atlanta Ga)
NlmId: 101507729
123:123
JrId: 36566
long title: Apuntes de psicologia
short title: Apunt Psicol
ISSN: 0213-3334
ISSN (Online): 1989-6441
IsoAbbr: Apunt Psicol
NlmId: 101508321
123:123
JrId: 36567
long title: Applied organometallic chemistry
short title: Appl Organomet Chem
ISSN: 0268-2605
ISSN (Online): 
IsoAbbr: Appl Organomet Chem
NlmId: 101508588
123:123
JrId: 36568
long title: Annual review of analytical chemistry (Palo Alto, Calif.)
short title: Annu Rev Anal Chem (Palo Alto Calif)
ISSN: 1936-1327
ISSN (Online): 1936-1335
IsoAbbr: Annu Rev Anal Chem (Palo Alto Calif)
NlmId: 101508602
123:123
JrId: 36569
long title: Algorithms
short title: Algorithms
ISSN: 
ISSN (Online): 1999-4893
IsoAbbr: Algorithms
NlmId: 101508612
123:123
JrId: 36570
long title: Advances in virology
short title: Adv Virol
ISSN: 1687-8639
ISSN (Online): 1687-8647
IsoAbbr: Adv Virol
NlmId: 101508613
123:123
JrId: 36571
long title: Aging
short title: Aging (Albany NY)
ISSN: 
ISSN (Online): 1945-4589
IsoAbbr: Aging (Albany NY)
NlmId: 101508617
123:123
JrId: 36572
long title: Annals of the Institute of Statistical Mathematics
short title: Ann Inst Stat Math
ISSN: 0020-3157
ISSN (Online): 1572-9052
IsoAbbr: Ann Inst Stat Math
NlmId: 101509177
123:123
JrId: 36573
long title: Advances in bioinformatics
short title: Adv Bioinformatics
ISSN: 1687-8027
ISSN (Online): 1687-8035
IsoAbbr: Adv Bioinformatics
NlmId: 101515444
123:123
JrId: 36574
long title: Advances in applied probability
short title: Adv Appl Probab
ISSN: 0001-8678
ISSN (Online): 1475-6064
IsoAbbr: Adv Appl Probab
NlmId: 101515457
123:123
JrId: 36575
long title: Journal of graph algorithms and applications
short title: J Graph Algorithms Appl
ISSN: 
ISSN (Online): 1526-1719
IsoAbbr: J Graph Algorithms Appl
NlmId: 101515769
123:123
JrId: 36576
long title: Journal of higher education outreach and engagement
short title: J High Educ Outreach Engagem
ISSN: 1534-6102
ISSN (Online): 
IsoAbbr: J High Educ Outreach Engagem
NlmId: 101515784
123:123
JrId: 36577
long title: Journal of monetary economics
short title: J Monet Econ
ISSN: 0304-3932
ISSN (Online): 1873-1295
IsoAbbr: J Monet Econ
NlmId: 101516033
123:123
JrId: 36578
long title: Journal of the International Phonetic Association
short title: J Int Phon Assoc
ISSN: 0025-1003
ISSN (Online): 
IsoAbbr: J Int Phon Assoc
NlmId: 101516473
123:123
JrId: 36579
long title: Journal of Southeast Asian American education & advancement : JSAAEA
short title: J Southeast Asian Am Educ Adv
ISSN: 
ISSN (Online): 
IsoAbbr: J Southeast Asian Am Educ Adv
NlmId: 101516535
123:123
JrId: 36582
long title: International journal of tropical insect science
short title: Int J Trop Insect Sci
ISSN: 1742-7584
ISSN (Online): 1742-7592
IsoAbbr: Int J Trop Insect Sci
NlmId: 101226299
123:123
JrId: 36583
long title: Current nanoscience
short title: Curr Nanosci
ISSN: 1573-4137
ISSN (Online): 1875-6786
IsoAbbr: Curr Nanosci
NlmId: 101240242
123:123
JrId: 36584
long title: International journal of diabetes in developing countries
short title: Int J Diabetes Dev Ctries
ISSN: 0973-3930
ISSN (Online): 1998-3832
IsoAbbr: Int J Diabetes Dev Ctries
NlmId: 101285656
123:123
JrId: 36585
long title: European journal of developmental science
short title: Eur J Dev Sci
ISSN: 1863-3811
ISSN (Online): 1863-382X
IsoAbbr: Eur J Dev Sci
NlmId: 101507141
123:123
JrId: 36586
long title: Group processes & intergroup relations : GPIR
short title: Group Process Intergroup Relat
ISSN: 1368-4302
ISSN (Online): 
IsoAbbr: Group Process Intergroup Relat
NlmId: 101508537
123:123
JrId: 36587
long title: Metrika
short title: Metrika
ISSN: 0026-1335
ISSN (Online): 
IsoAbbr: Metrika
NlmId: 101508562
123:123
JrId: 36588
long title: International journal of exercise science
short title: Int J Exerc Sci
ISSN: 
ISSN (Online): 1939-795X
IsoAbbr: Int J Exerc Sci
NlmId: 101513127
123:123
JrId: 36589
long title: International journal of knowledge engineering and soft data paradigms
short title: Int J Knowl Eng Soft Data Paradig
ISSN: 1755-3210
ISSN (Online): 1755-3229
IsoAbbr: Int J Knowl Eng Soft Data Paradig
NlmId: 101513135
123:123
JrId: 36590
long title: Virologica Sinica
short title: Virol Sin
ISSN: 1674-0769
ISSN (Online): 1995-820X
IsoAbbr: Virol Sin
NlmId: 101514185
123:123
JrId: 36591
long title: Trends in applied sciences research
short title: Trends Appl Sci Res
ISSN: 1819-3579
ISSN (Online): 
IsoAbbr: Trends Appl Sci Res
NlmId: 101515251
123:123
JrId: 36592
long title: The open neuropsychopharmacology journal
short title: Open Neuropsychopharmacol J
ISSN: 
ISSN (Online): 1876-5238
IsoAbbr: Open Neuropsychopharmacol J
NlmId: 101515220
123:123
JrId: 36593
long title: Visual anthropology review : journal of the Society for Visual Anthropology
short title: Vis Anthropol Rev
ISSN: 1058-7187
ISSN (Online): 1548-7458
IsoAbbr: Vis Anthropol Rev
NlmId: 101515264
123:123
JrId: 36594
long title: Virology : research and treatment
short title: Virology (Auckl)
ISSN: 
ISSN (Online): 1178-122X
IsoAbbr: Virology (Auckl)
NlmId: 101515268
123:123
JrId: 36595
long title: International economic review
short title: Int Econ Rev (Philadelphia)
ISSN: 0020-6598
ISSN (Online): 1468-2354
IsoAbbr: Int Econ Rev (Philadelphia)
NlmId: 101515596
123:123
JrId: 36596
long title: International journal of algebra and computation
short title: Int J Algebra Comput
ISSN: 0218-1967
ISSN (Online): 1793-6500
IsoAbbr: Int J Algebra Comput
NlmId: 101515598
123:123
JrId: 36597
long title: International journal of green nanotechnology. Biomedicine
short title: Int J Green Nanotechnol Biomed
ISSN: 1943-085X
ISSN (Online): 1943-0868
IsoAbbr: Int J Green Nanotechnol Biomed
NlmId: 101515830
123:123
JrId: 36598
long title: International journal of computational fluid dynamics
short title: Int J Comut Fluid Dyn
ISSN: 1061-8562
ISSN (Online): 1029-0257
IsoAbbr: Int J Comut Fluid Dyn
NlmId: 101515827
123:123
JrId: 36599
long title: Journal of environmental horticulture
short title: J Environ Hortic
ISSN: 0738-2898
ISSN (Online): 
IsoAbbr: J Environ Hortic
NlmId: 101515836
123:123
JrId: 36600
long title: International journal of biosciences, psychiatry, and technology (IJBSPT)
short title: Int J Biosci Psychiatr Technol IJBSPT
ISSN: 
ISSN (Online): 0975-2161
IsoAbbr: Int J Biosci Psychiatr Technol IJBSPT
NlmId: 101515889
123:123
JrId: 36601
long title: Interdisciplinary sciences, computational life sciences
short title: Interdiscip Sci
ISSN: 1913-2751
ISSN (Online): 1867-1462
IsoAbbr: Interdiscip Sci
NlmId: 101515919
123:123
JrId: 36604
long title: Indian journal of human genetics
short title: Indian J Hum Genet
ISSN: 0971-6866
ISSN (Online): 1998-362X
IsoAbbr: Indian J Hum Genet
NlmId: 101223637
123:123
JrId: 36607
long title: Genetique, selection, evolution
short title: Genet Sel Evol
ISSN: 0754-0264
ISSN (Online): 
IsoAbbr: Genet Sel Evol
NlmId: 8607516
123:123
JrId: 36608
long title: Global change biology. Bioenergy
short title: Glob Change Biol Bioenergy
ISSN: 1757-1693
ISSN (Online): 1757-1707
IsoAbbr: Glob Change Biol Bioenergy
NlmId: 101517159
123:123
JrId: 36609
long title: Composites science and technology
short title: Compos Sci Technol
ISSN: 0266-3538
ISSN (Online): 
IsoAbbr: Compos Sci Technol
NlmId: 101492060
123:123
JrId: 36610
long title: Journal of medical ultrasound
short title: J Med Ultrasound
ISSN: 0929-6441
ISSN (Online): 
IsoAbbr: J Med Ultrasound
NlmId: 9423829
123:123
JrId: 36611
long title: Machine learning
short title: Mach Learn
ISSN: 0885-6125
ISSN (Online): 1573-0565
IsoAbbr: Mach Learn
NlmId: 9881780
123:123
JrId: 36612
long title: Medical laser application : international journal for laser treatment and research
short title: Med Laser Appl
ISSN: 1615-1615
ISSN (Online): 1878-3228
IsoAbbr: Med Laser Appl
NlmId: 101088524
123:123
JrId: 36613
long title: Journal of mechanics in medicine and biology
short title: J Mech Med Biol
ISSN: 0219-5194
ISSN (Online): 
IsoAbbr: J Mech Med Biol
NlmId: 101134377
123:123
JrId: 36614
long title: Southern online journal of nursing research
short title: South Online J Nurs Res
ISSN: 
ISSN (Online): 1538-0696
IsoAbbr: South Online J Nurs Res
NlmId: 101135885
123:123
JrId: 36615
long title: Journal of cognitive and behavioral psychotherapies : the official journal of the International Institute for the Advanced Studies of Psychotherapy and Applied Mental Health
short title: J Cogn Behav Psychother
ISSN: 1584-7101
ISSN (Online): 
IsoAbbr: J Cogn Behav Psychother
NlmId: 101234830
123:123
JrId: 36616
long title: International journal of speech-language pathology
short title: Int J Speech Lang Pathol
ISSN: 1754-9507
ISSN (Online): 1754-9515
IsoAbbr: Int J Speech Lang Pathol
NlmId: 101320232
123:123
JrId: 36617
long title: Journal of lymphoedema
short title: J Lymphoedema
ISSN: 1750-7235
ISSN (Online): 
IsoAbbr: J Lymphoedema
NlmId: 101466528
123:123
JrId: 36618
long title: Obesity and metabolism
short title: Obe Metab
ISSN: 1825-3865
ISSN (Online): 1826-7572
IsoAbbr: Obe Metab
NlmId: 101474987
123:123
JrId: 36619
long title: International journal of medical engineering and informatics
short title: Int J Med Eng Inform
ISSN: 1755-0653
ISSN (Online): 1755-0661
IsoAbbr: Int J Med Eng Inform
NlmId: 101479890
123:123
JrId: 36620
long title: Cognitive computation
short title: Cognit Comput
ISSN: 1866-9956
ISSN (Online): 1866-9964
IsoAbbr: Cognit Comput
NlmId: 101499358
123:123
JrId: 36621
long title: Bioanalysis
short title: Bioanalysis
ISSN: 1757-6180
ISSN (Online): 1757-6199
IsoAbbr: Bioanalysis
NlmId: 101512484
123:123
JrId: 36622
long title: Computational optimization and applications
short title: Comput Optim Appl
ISSN: 0926-6003
ISSN (Online): 1573-2894
IsoAbbr: Comput Optim Appl
NlmId: 101516189
123:123
JrId: 36623
long title: Experimental analysis of human behavior bulletin [electronic resource]
short title: Exp Anal Hum Behav Bull
ISSN: 
ISSN (Online): 1938-7237
IsoAbbr: Exp Anal Hum Behav Bull
NlmId: 101516196
123:123
JrId: 36624
long title: Educational research and evaluation : an international journal on theory and practice
short title: Educ Res Eval
ISSN: 1380-3611
ISSN (Online): 1744-4187
IsoAbbr: Educ Res Eval
NlmId: 101516197
123:123
JrId: 36625
long title: Genomics insights
short title: Genomics Insights
ISSN: 
ISSN (Online): 1178-6310
IsoAbbr: Genomics Insights
NlmId: 101516207
123:123
JrId: 36626
long title: Nature reports. stem cells
short title: Nat Rep Stem Cells
ISSN: 
ISSN (Online): 1754-8705
IsoAbbr: Nat Rep Stem Cells
NlmId: 101516585
123:123
JrId: 36627
long title: Race & society : Official journal of the Association of Black Sociologists
short title: Race Soc
ISSN: 1090-9524
ISSN (Online): 1878-4267
IsoAbbr: Race Soc
NlmId: 101516593
123:123
JrId: 36628
long title: Topology and its applications
short title: Topol Appl
ISSN: 0166-8641
ISSN (Online): 1879-3207
IsoAbbr: Topol Appl
NlmId: 101516599
123:123
JrId: 36629
long title: Tottori Rinsho Kagaku Kenkyukai shi
short title: Tottori Rinsho Kagaku Kenkyukai Shi
ISSN: 1882-515X
ISSN (Online): 
IsoAbbr: Tottori Rinsho Kagaku Kenkyukai Shi
NlmId: 101516602
123:123
JrId: 36630
long title: Journal of universal computer science : J. UCS
short title: J Univers. Comput Sci
ISSN: 0948-695X
ISSN (Online): 0948-6968
IsoAbbr: J Univers. Comput Sci
NlmId: 101516621
123:123
JrId: 36631
long title: Language variation and change
short title: Lang Var Change
ISSN: 0954-3945
ISSN (Online): 1469-8021
IsoAbbr: Lang Var Change
NlmId: 101516627
123:123
JrId: 36632
long title: Molecular and cellular pharmacology
short title: Mol Cell Pharmacol
ISSN: 
ISSN (Online): 1938-1247
IsoAbbr: Mol Cell Pharmacol
NlmId: 101516660
123:123
JrId: 36633
long title: Liquid crystals
short title: Liq Cryst
ISSN: 0267-8292
ISSN (Online): 1366-5855
IsoAbbr: Liq Cryst
NlmId: 101516677
123:123
JrId: 36634
long title: Food science and technology bulletin
short title: Food Sci Technol Bull
ISSN: 
ISSN (Online): 1476-2137
IsoAbbr: Food Sci Technol Bull
NlmId: 101517194
123:123
JrId: 36635
long title: Toxicological and environmental chemistry
short title: Toxicol Environ Chem
ISSN: 0277-2248
ISSN (Online): 1029-0486
IsoAbbr: Toxicol Environ Chem
NlmId: 8109171
123:123
JrId: 36636
long title: Topics in language disorders
short title: Top Lang Disord
ISSN: 0271-8294
ISSN (Online): 1550-3259
IsoAbbr: Top Lang Disord
NlmId: 8201220
123:123
JrId: 36637
long title: Journal of medical physics / Association of Medical Physicists of India
short title: J Med Phys
ISSN: 0971-6203
ISSN (Online): 1998-3913
IsoAbbr: J Med Phys
NlmId: 9441104
123:123
JrId: 36638
long title: The prevention researcher
short title: Prev Res
ISSN: 1086-4385
ISSN (Online): 
IsoAbbr: Prev Res
NlmId: 9710452
123:123
JrId: 36639
long title: Acoustical physics
short title: Acoust Phys
ISSN: 1063-7710
ISSN (Online): 
IsoAbbr: Acoust Phys
NlmId: 9887141
123:123
JrId: 36640
long title: Theoretical chemistry accounts
short title: Theor Chem Acc
ISSN: 1432-881X
ISSN (Online): 1432-2234
IsoAbbr: Theor Chem Acc
NlmId: 9892366
123:123
JrId: 36641
long title: The Systems thinker
short title: Syst Thinker
ISSN: 1050-2726
ISSN (Online): 
IsoAbbr: Syst Thinker
NlmId: 100911237
123:123
JrId: 36642
long title: Vascular disease prevention
short title: Vasc Dis Prev
ISSN: 1567-2700
ISSN (Online): 1875-5844
IsoAbbr: Vasc Dis Prev
NlmId: 101208444
123:123
JrId: 36643
long title: Acta chimica Slovenica
short title: Acta Chim Slov
ISSN: 1318-0207
ISSN (Online): 1580-3155
IsoAbbr: Acta Chim Slov
NlmId: 101247110
123:123
JrId: 36644
long title: Annals of Indian Academy of Neurology
short title: Ann Indian Acad Neurol
ISSN: 0972-2327
ISSN (Online): 1998-3549
IsoAbbr: Ann Indian Acad Neurol
NlmId: 101273955
123:123
JrId: 36645
long title: Translational oncogenomics
short title: Transl Oncogenomics
ISSN: 
ISSN (Online): 1177-2727
IsoAbbr: Transl Oncogenomics
NlmId: 101276050
123:123
JrId: 36646
long title: The patient
short title: Patient
ISSN: 1178-1653
ISSN (Online): 1178-1661
IsoAbbr: Patient
NlmId: 101309314
123:123
JrId: 36647
long title: Nutrition research and practice
short title: Nutr Res Pract
ISSN: 1976-1457
ISSN (Online): 2005-6168
IsoAbbr: Nutr Res Pract
NlmId: 101311052
123:123
JrId: 36648
long title: Therapeutic advances in neurological disorders
short title: Ther Adv Neurol Disord
ISSN: 1756-2856
ISSN (Online): 1756-2864
IsoAbbr: Ther Adv Neurol Disord
NlmId: 101480242
123:123
JrId: 36649
long title: Topics in cognitive science
short title: Top Cogn Sci
ISSN: 1756-8757
ISSN (Online): 1756-8765
IsoAbbr: Top Cogn Sci
NlmId: 101506764
123:123
JrId: 36650
long title: Acta mathematicae applicatae Sinica (English series)
short title: Acta Math Appl Sin
ISSN: 0168-9673
ISSN (Online): 1618-3932
IsoAbbr: Acta Math Appl Sin
NlmId: 101508790
123:123
JrId: 36651
long title: US endocrinology
short title: US Endocrinol
ISSN: 1758-3918
ISSN (Online): 1758-3926
IsoAbbr: US Endocrinol
NlmId: 101515126
123:123
JrId: 36653
long title: The open nuclear medicine journal
short title: Open Nucl Med J
ISSN: 
ISSN (Online): 1876-388X
IsoAbbr: Open Nucl Med J
NlmId: 101515223
123:123
JrId: 36654
long title: Florida public health review
short title: Fla Public Health Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Fla Public Health Rev
NlmId: 101515215
123:123
JrId: 36655
long title: The open pain journal
short title: Open Pain J
ISSN: 
ISSN (Online): 1876-3863
IsoAbbr: Open Pain J
NlmId: 101515226
123:123
JrId: 36656
long title: The open public health journal
short title: Open Public Health J
ISSN: 
ISSN (Online): 1874-9445
IsoAbbr: Open Public Health J
NlmId: 101515248
123:123
JrId: 36657
long title: The open tissue engineering and regenerative medicine journal
short title: Open Tissue Eng Regen Med J
ISSN: 
ISSN (Online): 1875-0435
IsoAbbr: Open Tissue Eng Regen Med J
NlmId: 101515232
123:123
JrId: 36658
long title: The open psychiatry journal
short title: Open Psychiatr J
ISSN: 
ISSN (Online): 1874-3544
IsoAbbr: Open Psychiatr J
NlmId: 101515249
123:123
JrId: 36659
long title: The open neuroscience journal
short title: Open Neurosci J
ISSN: 
ISSN (Online): 1874-0820
IsoAbbr: Open Neurosci J
NlmId: 101515250
123:123
JrId: 36661
long title: Advances and applications in statistical sciences
short title: Adv Appl Stat Sci
ISSN: 0974-6811
ISSN (Online): 
IsoAbbr: Adv Appl Stat Sci
NlmId: 101515432
123:123
JrId: 36662
long title: Advances in adaptive data analysis
short title: Adv Adapt Data Anal
ISSN: 1947-9840
ISSN (Online): 
IsoAbbr: Adv Adapt Data Anal
NlmId: 101515463
123:123
JrId: 36663
long title: Advances in systems science and applications
short title: Adv Syst Sci Appl
ISSN: 
ISSN (Online): 1078-6236
IsoAbbr: Adv Syst Sci Appl
NlmId: 101515454
123:123
JrId: 36664
long title: International journal of pediatric endocrinology
short title: Int J Pediatr Endocrinol
ISSN: 1687-9848
ISSN (Online): 1687-9856
IsoAbbr: Int J Pediatr Endocrinol
NlmId: 101516111
123:123
JrId: 36665
long title: International journal of microbiology
short title: Int J Microbiol
ISSN: 1687-918X
ISSN (Online): 1687-9198
IsoAbbr: Int J Microbiol
NlmId: 101516125
123:123
JrId: 36666
long title: Cardiovascular psychiatry and neurology
short title: Cardiovasc Psychiatry Neurol
ISSN: 2090-0163
ISSN (Online): 2090-0171
IsoAbbr: Cardiovasc Psychiatry Neurol
NlmId: 101516142
123:123
JrId: 36667
long title: Journal of environmental and public health
short title: J Environ Public Health
ISSN: 1687-9805
ISSN (Online): 1687-9813
IsoAbbr: J Environ Public Health
NlmId: 101516361
123:123
JrId: 36668
long title: International journal of endocrinology
short title: Int J Endocrinol
ISSN: 1687-8337
ISSN (Online): 1687-8345
IsoAbbr: Int J Endocrinol
NlmId: 101516376
123:123
JrId: 36669
long title: Cardiology research and practice
short title: Cardiol Res Pract
ISSN: 2090-8016
ISSN (Online): 2090-0597
IsoAbbr: Cardiol Res Pract
NlmId: 101516542
123:123
JrId: 36670
long title: International journal of pediatrics
short title: Int J Pediatr
ISSN: 1687-9740
ISSN (Online): 1687-9759
IsoAbbr: Int J Pediatr
NlmId: 101517077
123:123
JrId: 36671
long title: Obstetrics and gynecology international
short title: Obstet Gynecol Int
ISSN: 1687-9589
ISSN (Online): 1687-9597
IsoAbbr: Obstet Gynecol Int
NlmId: 101517078
123:123
JrId: 36672
long title: Vulnerable children and youth studies
short title: Vulnerable Child Youth Stud
ISSN: 1745-0128
ISSN (Online): 1745-0136
IsoAbbr: Vulnerable Child Youth Stud
NlmId: 101305112
123:123
JrId: 36673
long title: Applied psychological measurement
short title: Appl Psychol Meas
ISSN: 0146-6216
ISSN (Online): 1552-3497
IsoAbbr: Appl Psychol Meas
NlmId: 7905715
123:123
JrId: 36674
long title: Clinical diabetes : a publication of the American Diabetes Association
short title: Clin Diabetes
ISSN: 0891-8929
ISSN (Online): 1945-4953
IsoAbbr: Clin Diabetes
NlmId: 8406985
123:123
JrId: 36675
long title: Athletic therapy today : the journal for sports health care professionals
short title: Athl Ther Today
ISSN: 1078-7895
ISSN (Online): 
IsoAbbr: Athl Ther Today
NlmId: 9602352
123:123
JrId: 36676
long title: American journal of health studies
short title: Am J Health Stud
ISSN: 1090-0500
ISSN (Online): 1945-4511
IsoAbbr: Am J Health Stud
NlmId: 9708556
123:123
JrId: 36677
long title: The annals of long-term care : the official journal of the American Medical Directors Association
short title: Ann Longterm Care
ISSN: 1524-7929
ISSN (Online): 1943-5010
IsoAbbr: Ann Longterm Care
NlmId: 100891806
123:123
JrId: 36678
long title: Communication research reports : CRR
short title: Commun Res Rep
ISSN: 0882-4096
ISSN (Online): 1746-4099
IsoAbbr: Commun Res Rep
NlmId: 101124843
123:123
JrId: 36679
long title: Clinical proteomics
short title: Clin Proteomics
ISSN: 1542-6416
ISSN (Online): 1559-0275
IsoAbbr: Clin Proteomics
NlmId: 101184586
123:123
JrId: 36680
long title: Africa journal of nursing and midwifery
short title: Afr J Nurs Midwifery
ISSN: 1682-5055
ISSN (Online): 
IsoAbbr: Afr J Nurs Midwifery
NlmId: 101190324
123:123
JrId: 36681
long title: Community oncology
short title: Community Oncol
ISSN: 1548-5315
ISSN (Online): 
IsoAbbr: Community Oncol
NlmId: 101223547
123:123
JrId: 36682
long title: Psychiatrie (Stuttgart, Germany)
short title: Psychiatrie (Stuttg)
ISSN: 1614-4864
ISSN (Online): 
IsoAbbr: Psychiatrie (Stuttg)
NlmId: 101233816
123:123
JrId: 36683
long title: Current pediatric reviews
short title: Curr Pediatr Rev
ISSN: 1573-3963
ISSN (Online): 1875-6336
IsoAbbr: Curr Pediatr Rev
NlmId: 101240290
123:123
JrId: 36684
long title: Current cancer therapy reviews
short title: Curr Cancer Ther Rev
ISSN: 1573-3947
ISSN (Online): 1875-6301
IsoAbbr: Curr Cancer Ther Rev
NlmId: 101253264
123:123
JrId: 36686
long title: American journal of lifestyle medicine
short title: Am J Lifestyle Med
ISSN: 1559-8276
ISSN (Online): 1559-8284
IsoAbbr: Am J Lifestyle Med
NlmId: 101300023
123:123
JrId: 36687
long title: Current chemical biology
short title: Curr Chem Biol
ISSN: 1872-3136
ISSN (Online): 
IsoAbbr: Curr Chem Biol
NlmId: 101310836
123:123
JrId: 36688
long title: Clinical medicine. Cardiology
short title: Clin Med Cardiol
ISSN: 
ISSN (Online): 1178-1165
IsoAbbr: Clin Med Cardiol
NlmId: 101466475
123:123
JrId: 36689
long title: Advances in biological research
short title: Adv Biol Res (Rennes)
ISSN: 1992-0067
ISSN (Online): 
IsoAbbr: Adv Biol Res (Rennes)
NlmId: 101515449
123:123
JrId: 36690
long title: AIP conference proceedings
short title: AIP Conf Proc
ISSN: 0094-243X
ISSN (Online): 1551-7616
IsoAbbr: AIP Conf Proc
NlmId: 101515450
123:123
JrId: 36691
long title: AAPI nexus : Asian Americans and Pacific Islanders, policy practice and community
short title: AAPI Nexus
ISSN: 1545-0317
ISSN (Online): 1545-0325
IsoAbbr: AAPI Nexus
NlmId: 101515566
123:123
JrId: 36692
long title: Diabetes, metabolic syndrome and obesity : targets and therapy
short title: Diabetes Metab Syndr Obes
ISSN: 
ISSN (Online): 1178-7007
IsoAbbr: Diabetes Metab Syndr Obes
NlmId: 101515585
123:123
JrId: 36693
long title: Computers & chemical engineering
short title: Comput Chem Eng
ISSN: 0098-1354
ISSN (Online): 1873-4375
IsoAbbr: Comput Chem Eng
NlmId: 101515574
123:123
JrId: 36694
long title: Applied numerical mathematics : transactions of IMACS
short title: Appl Numer Math
ISSN: 0168-9274
ISSN (Online): 1873-5460
IsoAbbr: Appl Numer Math
NlmId: 101515626
123:123
JrId: 36695
long title: Behavior analysis in practice
short title: Behav Anal Pract
ISSN: 1998-1929
ISSN (Online): 
IsoAbbr: Behav Anal Pract
NlmId: 101515653
123:123
JrId: 36696
long title: Bernoulli : official journal of the Bernoulli Society for Mathematical Statistics and Probability
short title: Bernoulli (Andover)
ISSN: 1350-7265
ISSN (Online): 1573-9759
IsoAbbr: Bernoulli (Andover)
NlmId: 101515657
123:123
JrId: 36697
long title: Cancer growth and metastasis
short title: Cancer Growth Metastasis
ISSN: 1179-0644
ISSN (Online): 
IsoAbbr: Cancer Growth Metastasis
NlmId: 101515668
123:123
JrId: 36698
long title: International health
short title: Int Health
ISSN: 1876-3413
ISSN (Online): 1876-3413
IsoAbbr: Int Health
NlmId: 101517095
123:123
JrId: 36699
long title: Database : the journal of biological databases and curation
short title: Database (Oxford)
ISSN: 
ISSN (Online): 1758-0463
IsoAbbr: Database (Oxford)
NlmId: 101517697
123:123
JrId: 36700
long title: Clinical pulmonary medicine
short title: Clin Pulm Med
ISSN: 1068-0640
ISSN (Online): 
IsoAbbr: Clin Pulm Med
NlmId: 9421562
123:123
JrId: 36701
long title: Journal of environmental engineering (New York, N.Y.)
short title: J Environ Eng (New York)
ISSN: 0733-9372
ISSN (Online): 1943-7870
IsoAbbr: J Environ Eng (New York)
NlmId: 9880301
123:123
JrId: 36702
long title: Journal of coordination chemistry
short title: J Coord Chem
ISSN: 0095-8972
ISSN (Online): 1029-0389
IsoAbbr: J Coord Chem
NlmId: 9884880
123:123
JrId: 36703
long title: Measurement : interdisciplinary research and perspectives
short title: Measurement ( Mahwah N J)
ISSN: 1536-6367
ISSN (Online): 1536-6359
IsoAbbr: Measurement ( Mahwah N J)
NlmId: 101128797
123:123
JrId: 36704
long title: Nigerian journal of natural products and medicine
short title: Niger J Nat Prod Med
ISSN: 1118-6267
ISSN (Online): 
IsoAbbr: Niger J Nat Prod Med
NlmId: 101149981
123:123
JrId: 36705
long title: Dimensions of dental hygiene
short title: Dimens Dent Hyg
ISSN: 1542-7838
ISSN (Online): 1542-7919
IsoAbbr: Dimens Dent Hyg
NlmId: 101207156
123:123
JrId: 36706
long title: American journal of immunology
short title: Am J Immunol
ISSN: 1553-619X
ISSN (Online): 1558-3775
IsoAbbr: Am J Immunol
NlmId: 101235276
123:123
JrId: 36707
long title: International journal of clinical and health psychology : IJCHP
short title: Int J Clin Health Psychol
ISSN: 1697-2600
ISSN (Online): 
IsoAbbr: Int J Clin Health Psychol
NlmId: 101237969
123:123
JrId: 36708
long title: Applied psychology in criminal justice
short title: Appl Psychol Crim Justice
ISSN: 1550-3550
ISSN (Online): 
IsoAbbr: Appl Psychol Crim Justice
NlmId: 101262453
123:123
JrId: 36709
long title: Animal reproduction / Colegio Brasileiro de Reproducao Animal
short title: Anim Reprod
ISSN: 1806-9614
ISSN (Online): 1984-3143
IsoAbbr: Anim Reprod
NlmId: 101272804
123:123
JrId: 36710
long title: Air quality, atmosphere, & health
short title: Air Qual Atmos Health
ISSN: 1873-9318
ISSN (Online): 1873-9326
IsoAbbr: Air Qual Atmos Health
NlmId: 101317801
123:123
JrId: 36711
long title: Anti-inflammatory & anti-allergy agents in medicinal chemistry
short title: Antiinflamm Antiallergy Agents Med Chem
ISSN: 1871-5230
ISSN (Online): 1875-614X
IsoAbbr: Antiinflamm Antiallergy Agents Med Chem
NlmId: 101462262
123:123
JrId: 36712
long title: Journal of drug addiction, education, and eradication
short title: J Drug Addict Educ Erad
ISSN: 1546-6965
ISSN (Online): 
IsoAbbr: J Drug Addict Educ Erad
NlmId: 101464623
123:123
JrId: 36713
long title: EMBO molecular medicine
short title: EMBO Mol Med
ISSN: 1757-4676
ISSN (Online): 1757-4684
IsoAbbr: EMBO Mol Med
NlmId: 101487380
123:123
JrId: 36714
long title: Environmental health insights
short title: Environ Health Insights
ISSN: 
ISSN (Online): 1178-6302
IsoAbbr: Environ Health Insights
NlmId: 101488505
123:123
JrId: 36715
long title: HIV therapy
short title: HIV Ther
ISSN: 1758-4310
ISSN (Online): 1758-4329
IsoAbbr: HIV Ther
NlmId: 101500287
123:123
JrId: 36716
long title: Wiley interdisciplinary reviews. Nanomedicine and nanobiotechnology
short title: Wiley Interdiscip Rev Nanomed Nanobiotechnol
ISSN: 1939-5116
ISSN (Online): 1939-0041
IsoAbbr: Wiley Interdiscip Rev Nanomed Nanobiotechnol
NlmId: 101508311
123:123
JrId: 36717
long title: Future medicinal chemistry
short title: Future Med Chem
ISSN: 1756-8919
ISSN (Online): 1756-8927
IsoAbbr: Future Med Chem
NlmId: 101511162
123:123
JrId: 36718
long title: Analysis of gambling behavior
short title: Anal Gambl Behav
ISSN: 1942-6453
ISSN (Online): 
IsoAbbr: Anal Gambl Behav
NlmId: 101515788
123:123
JrId: 36719
long title: Chemical engineering and processing = Genie des procedes = Verfahrenstechnik
short title: Chem Eng Process
ISSN: 0255-2701
ISSN (Online): 
IsoAbbr: Chem Eng Process
NlmId: 101515813
123:123
JrId: 36720
long title: ECHO
short title: Echo
ISSN: 
ISSN (Online): 
IsoAbbr: Echo
NlmId: 101515831
123:123
JrId: 36721
long title: Finite elements in analysis and design : the international journal of applied finite elements and computer aided engineering
short title: Finite Elem Anal Des
ISSN: 0168-874X
ISSN (Online): 
IsoAbbr: Finite Elem Anal Des
NlmId: 101515905
123:123
JrId: 36722
long title: Experiments in fluids
short title: Exp Fluids
ISSN: 0723-4864
ISSN (Online): 1432-1114
IsoAbbr: Exp Fluids
NlmId: 101515895
123:123
JrId: 36723
long title: Wiley interdisciplinary reviews. Systems biology and medicine
short title: Wiley Interdiscip Rev Syst Biol Med
ISSN: 1939-5094
ISSN (Online): 1939-005X
IsoAbbr: Wiley Interdiscip Rev Syst Biol Med
NlmId: 101516550
123:123
JrId: 36724
long title: Advances in applied mathematics
short title: Adv Appl Math
ISSN: 
ISSN (Online): 0196-8858
IsoAbbr: Adv Appl Math
NlmId: 101517488
123:123
JrId: 36725
long title: IEEE transactions on applied superconductivity : a publication of the IEEE Superconductivity Committee
short title: IEEE Trans Appl Supercond
ISSN: 1051-8223
ISSN (Online): 1558-2515
IsoAbbr: IEEE Trans Appl Supercond
NlmId: 101517554
123:123
JrId: 36726
long title: Educacao e realidade
short title: Educ Real
ISSN: 0100-3143
ISSN (Online): 
IsoAbbr: Educ Real
NlmId: 101517503
123:123
JrId: 36727
long title: Journal of experimental neuroscience
short title: J Exp Neurosci
ISSN: 
ISSN (Online): 1179-0695
IsoAbbr: J Exp Neurosci
NlmId: 101517658
123:123
JrId: 36728
long title: Journal of developmental origins of health and disease
short title: J Dev Orig Health Dis
ISSN: 2040-1744
ISSN (Online): 2040-1752
IsoAbbr: J Dev Orig Health Dis
NlmId: 101517692
123:123
JrId: 36729
long title: Acta universitatis sapientiae. Mathematica
short title: Acta Univ Sapientiae Matem
ISSN: 1844-6094
ISSN (Online): 2066-7752
IsoAbbr: Acta Univ Sapientiae Matem
NlmId: 101517810
123:123
JrId: 36730
long title: Asian journal of psychiatry
short title: Asian J Psychiatr
ISSN: 1876-2018
ISSN (Online): 1876-2026
IsoAbbr: Asian J Psychiatr
NlmId: 101517820
123:123
JrId: 36731
long title: Os urbanitas
short title: Urbanitas
ISSN: 1806-0528
ISSN (Online): 
IsoAbbr: Urbanitas
NlmId: 101517872
123:123
JrId: 36732
long title: Human factors and ergonomics in manufacturing
short title: Hum Factors Ergon Manuf
ISSN: 1090-8471
ISSN (Online): 1520-6564
IsoAbbr: Hum Factors Ergon Manuf
NlmId: 101517818
123:123
JrId: 36733
long title: Ciencias sociales y religion = Ciencias sociais e religiao
short title: Cienc Soc Relig
ISSN: 1518-4463
ISSN (Online): 1982-2650
IsoAbbr: Cienc Soc Relig
NlmId: 101517879
123:123
JrId: 36738
long title: Journal of organizational behavior management
short title: J Organ Behav Manage
ISSN: 0160-8061
ISSN (Online): 1540-8604
IsoAbbr: J Organ Behav Manage
NlmId: 7708243
123:123
JrId: 36739
long title: Journal of behavioral decision making
short title: J Behav Decis Mak
ISSN: 0894-3257
ISSN (Online): 1099-0771
IsoAbbr: J Behav Decis Mak
NlmId: 8809952
123:123
JrId: 36740
long title: Human evolution
short title: Hum Evol
ISSN: 0393-9375
ISSN (Online): 1824-310X
IsoAbbr: Hum Evol
NlmId: 8915192
123:123
JrId: 36741
long title: Home health care management & practice
short title: Home Health Care Manag Pract
ISSN: 1084-8223
ISSN (Online): 1552-6739
IsoAbbr: Home Health Care Manag Pract
NlmId: 9607039
123:123
JrId: 36742
long title: Journal of aggression, maltreatment & trauma
short title: J Aggress Maltreat Trauma
ISSN: 1092-6771
ISSN (Online): 1545-083X
IsoAbbr: J Aggress Maltreat Trauma
NlmId: 9802540
123:123
JrId: 36743
long title: Journal of chemometrics
short title: J Chemom
ISSN: 0886-9383
ISSN (Online): 1099-128X
IsoAbbr: J Chemom
NlmId: 9882381
123:123
JrId: 36744
long title: Journal of electron spectroscopy and related phenomena
short title: J Electron Spectros Relat Phenomena
ISSN: 0368-2048
ISSN (Online): 1873-2526
IsoAbbr: J Electron Spectros Relat Phenomena
NlmId: 9884114
123:123
JrId: 36745
long title: Journal of community practice
short title: J Community Pract
ISSN: 1070-5422
ISSN (Online): 1543-3706
IsoAbbr: J Community Pract
NlmId: 9887973
123:123
JrId: 36746
long title: Geriatrics & aging
short title: Geriatr Aging
ISSN: 1488-8408
ISSN (Online): 
IsoAbbr: Geriatr Aging
NlmId: 100968570
123:123
JrId: 36747
long title: Journal of couple & relationship therapy
short title: J Couple Relatsh Ther
ISSN: 1533-2691
ISSN (Online): 1533-2683
IsoAbbr: J Couple Relatsh Ther
NlmId: 101127675
123:123
JrId: 36748
long title: Pharmaceutical development and regulation
short title: Pharm Dev Regul
ISSN: 1175-9046
ISSN (Online): 
IsoAbbr: Pharm Dev Regul
NlmId: 101174626
123:123
JrId: 36749
long title: Journal of biological physics and chemistry : JBPC
short title: J Biol Phys Chem
ISSN: 1512-0856
ISSN (Online): 
IsoAbbr: J Biol Phys Chem
NlmId: 101175583
123:123
JrId: 36750
long title: Journal of computational and theoretical nanoscience
short title: J Comput Theor Nanosci
ISSN: 1546-1955
ISSN (Online): 1546-1963
IsoAbbr: J Comput Theor Nanosci
NlmId: 101231049
123:123
JrId: 36751
long title: Allergy, asthma, and clinical immunology : official journal of the Canadian Society of Allergy and Clinical Immunology
short title: Allergy Asthma Clin Immunol
ISSN: 1710-1484
ISSN (Online): 1710-1492
IsoAbbr: Allergy Asthma Clin Immunol
NlmId: 101244313
123:123
JrId: 36753
long title: Heart and metabolism : management of the coronary patient
short title: Heart Metab
ISSN: 1566-0338
ISSN (Online): 
IsoAbbr: Heart Metab
NlmId: 101515671
123:123
JrId: 36755
long title: Horizonte de enfermeria
short title: Horiz Enferm
ISSN: 0716-8861
ISSN (Online): 
IsoAbbr: Horiz Enferm
NlmId: 101515854
123:123
JrId: 36756
long title: Institute of Mathematical Statistics collections
short title: Inst Math Stat Collect
ISSN: 1939-4039
ISSN (Online): 1937-5166
IsoAbbr: Inst Math Stat Collect
NlmId: 101515901
123:123
JrId: 36757
long title: Journal of cyber therapy and rehabilitation
short title: J Cyber Ther Rehabil
ISSN: 1784-9934
ISSN (Online): 
IsoAbbr: J Cyber Ther Rehabil
NlmId: 101515927
123:123
JrId: 36758
long title: HIV/AIDS (Auckland, N.Z.)
short title: HIV AIDS (Auckl)
ISSN: 
ISSN (Online): 1179-1373
IsoAbbr: HIV AIDS (Auckl)
NlmId: 101515943
123:123
JrId: 36759
long title: Logic journal of the IGPL / Interest Group in Pure and Applied Logics
short title: Log J IGPL
ISSN: 1367-0751
ISSN (Online): 1368-9894
IsoAbbr: Log J IGPL
NlmId: 101516540
123:123
JrId: 36760
long title: Journal of ambient intelligence and smart environments
short title: J Ambient Intell Smart Environ
ISSN: 1876-1364
ISSN (Online): 
IsoAbbr: J Ambient Intell Smart Environ
NlmId: 101516389
123:123
JrId: 36761
long title: Research in social stratification and mobility
short title: Res Soc Stratif Mobil
ISSN: 0276-5624
ISSN (Online): 
IsoAbbr: Res Soc Stratif Mobil
NlmId: 101516547
123:123
JrId: 36762
long title: The European physical journal. Special topics
short title: Eur Phys J Spec Top
ISSN: 1951-6355
ISSN (Online): 1951-6401
IsoAbbr: Eur Phys J Spec Top
NlmId: 101516555
123:123
JrId: 36764
long title: The open vaccine journal
short title: Open Vaccine J
ISSN: 
ISSN (Online): 1875-0354
IsoAbbr: Open Vaccine J
NlmId: 101516558
123:123
JrId: 36765
long title: Tomorrow's technology transfer
short title: Tomorrows Technol Transf
ISSN: 
ISSN (Online): 1946-0619
IsoAbbr: Tomorrows Technol Transf
NlmId: 101516560
123:123
JrId: 36766
long title: Spatial and spatio-temporal epidemiology
short title: Spat Spatiotemporal Epidemiol
ISSN: 1877-5845
ISSN (Online): 1877-5853
IsoAbbr: Spat Spatiotemporal Epidemiol
NlmId: 101516571
123:123
JrId: 36767
long title: Journal of angiogenesis research
short title: J Angiogenes Res
ISSN: 
ISSN (Online): 2040-2384
IsoAbbr: J Angiogenes Res
NlmId: 101517302
123:123
JrId: 36769
long title: Journal of natural medicines
short title: J Nat Med
ISSN: 1340-3443
ISSN (Online): 1861-0293
IsoAbbr: J Nat Med
NlmId: 101518405
123:123
JrId: 36770
long title: Aerobiologia
short title: Aerobiologia (Bologna)
ISSN: 0393-5965
ISSN (Online): 
IsoAbbr: Aerobiologia (Bologna)
NlmId: 9890372
123:123
JrId: 36771
long title: Pediatric endocrinology, diabetes, and metabolism
short title: Pediatr Endocrinol Diabetes Metab
ISSN: 2081-237X
ISSN (Online): 
IsoAbbr: Pediatr Endocrinol Diabetes Metab
NlmId: 101518750
123:123
JrId: 36772
long title: Madjalah PDGI
short title: Madj Persat Dokt Gigi Indones
ISSN: 0024-9548
ISSN (Online): 
IsoAbbr: Madj Persat Dokt Gigi Indones
NlmId: 9425130
123:123
JrId: 36773
long title: Indian journal of occupational and environmental medicine
short title: Indian J Occup Environ Med
ISSN: 0973-2284
ISSN (Online): 1998-3670
IsoAbbr: Indian J Occup Environ Med
NlmId: 9815775
123:123
JrId: 36774
long title: Journal of Indian Association of Pediatric Surgeons
short title: J Indian Assoc Pediatr Surg
ISSN: 0971-9261
ISSN (Online): 1998-3891
IsoAbbr: J Indian Assoc Pediatr Surg
NlmId: 101179870
123:123
JrId: 36775
long title: Asian journal of transfusion science
short title: Asian J Transfus Sci
ISSN: 0973-6247
ISSN (Online): 1998-3565
IsoAbbr: Asian J Transfus Sci
NlmId: 101306858
123:123
JrId: 36776
long title: Global health action
short title: Glob Health Action
ISSN: 1654-9716
ISSN (Online): 1654-9880
IsoAbbr: Glob Health Action
NlmId: 101496665
123:123
JrId: 36777
long title: Acta medico-historica adriatica : AMHA
short title: Acta Med Hist Adriat
ISSN: 1334-4366
ISSN (Online): 1334-6253
IsoAbbr: Acta Med Hist Adriat
NlmId: 101241032
123:123
JrId: 36778
long title: Asia-Pacific journal of clinical oncology
short title: Asia Pac J Clin Oncol
ISSN: 1743-7555
ISSN (Online): 1743-7563
IsoAbbr: Asia Pac J Clin Oncol
NlmId: 101241430
123:123
JrId: 36779
long title: Bioscience trends
short title: Biosci Trends
ISSN: 1881-7815
ISSN (Online): 1881-7823
IsoAbbr: Biosci Trends
NlmId: 101502754
123:123
JrId: 36780
long title: The clinical respiratory journal
short title: Clin Respir J
ISSN: 1752-6981
ISSN (Online): 1752-699X
IsoAbbr: Clin Respir J
NlmId: 101315570
123:123
JrId: 36781
long title: CSH protocols
short title: CSH Protoc
ISSN: 
ISSN (Online): 
IsoAbbr: CSH Protoc
NlmId: 101280522
123:123
JrId: 36782
long title: The Gulf journal of oncology
short title: Gulf J Oncolog
ISSN: 2078-2101
ISSN (Online): 
IsoAbbr: Gulf J Oncolog
NlmId: 101500911
123:123
JrId: 36783
long title: Hematology/oncology and stem cell therapy
short title: Hematol Oncol Stem Cell Ther
ISSN: 1658-3876
ISSN (Online): 
IsoAbbr: Hematol Oncol Stem Cell Ther
NlmId: 101468532
123:123
JrId: 36784
long title: The International journal of pharmacy practice
short title: Int J Pharm Pract
ISSN: 0961-7671
ISSN (Online): 2042-7174
IsoAbbr: Int J Pharm Pract
NlmId: 9204243
123:123
JrId: 36785
long title: International journal of rheumatic diseases
short title: Int J Rheum Dis
ISSN: 1756-1841
ISSN (Online): 1756-185X
IsoAbbr: Int J Rheum Dis
NlmId: 101474930
123:123
JrId: 36786
long title: International orthodontics / College europeen d'orthodontie
short title: Int Orthod
ISSN: 1761-7227
ISSN (Online): 1879-680X
IsoAbbr: Int Orthod
NlmId: 101184882
123:123
JrId: 36787
long title: Journal of medicine and life
short title: J Med Life
ISSN: 1844-122X
ISSN (Online): 1844-3117
IsoAbbr: J Med Life
NlmId: 101477617
123:123
JrId: 36788
long title: Obesity facts
short title: Obes Facts
ISSN: 1662-4025
ISSN (Online): 1662-4033
IsoAbbr: Obes Facts
NlmId: 101469429
123:123
JrId: 36789
long title: Revista do Colegio Brasileiro de Cirurgioes
short title: Rev Col Bras Cir
ISSN: 0100-6991
ISSN (Online): 1809-4546
IsoAbbr: Rev Col Bras Cir
NlmId: 7809515
123:123
JrId: 36790
long title: Rivista di psichiatria
short title: Riv Psichiatr
ISSN: 0035-6484
ISSN (Online): 
IsoAbbr: Riv Psichiatr
NlmId: 0425672
123:123
JrId: 36791
long title: Tsetse and trypanosomiasis information quarterly
short title: Tsetse Trypanos Inf Q
ISSN: 0142-193X
ISSN (Online): 
IsoAbbr: Tsetse Trypanos Inf Q
NlmId: 8009982
123:123
JrId: 36792
long title: Topics in geriatric rehabilitation
short title: Top Geriatr Rehabil
ISSN: 0882-7524
ISSN (Online): 
IsoAbbr: Top Geriatr Rehabil
NlmId: 8606637
123:123
JrId: 36794
long title: European psychologist
short title: Eur Psychol
ISSN: 1016-9040
ISSN (Online): 1878-531X
IsoAbbr: Eur Psychol
NlmId: 9610306
123:123
JrId: 36795
long title: Psicologia conductual
short title: Psicol Conductual
ISSN: 1132-9483
ISSN (Online): 
IsoAbbr: Psicol Conductual
NlmId: 9711472
123:123
JrId: 36796
long title: Psicologia em estudo / Universidade Estadual de Maringa, Centro de Ciencias Humanas Letras e Artes, Departamento de Psicologia
short title: Psicol Estud
ISSN: 1413-7372
ISSN (Online): 1807-0329
IsoAbbr: Psicol Estud
NlmId: 9812601
123:123
JrId: 36797
long title: Macromolecular rapid communications
short title: Macromol Rapid Commun
ISSN: 1022-1336
ISSN (Online): 1521-3927
IsoAbbr: Macromol Rapid Commun
NlmId: 9888239
123:123
JrId: 36798
long title: Science in China. Series A, Mathematics, physics, astronomy / Chinese Academy of Sciences
short title: Sci China Ser A Math Phys Astron
ISSN: 1006-9283
ISSN (Online): 
IsoAbbr: Sci China Ser A Math Phys Astron
NlmId: 9890839
123:123
JrId: 36799
long title: Journal of loss & trauma
short title: J Loss Trauma
ISSN: 1532-5024
ISSN (Online): 1532-5032
IsoAbbr: J Loss Trauma
NlmId: 101082763
123:123
JrId: 36800
long title: Sensory neuron
short title: Sens Neur
ISSN: 1567-5157
ISSN (Online): 1568-5659
IsoAbbr: Sens Neur
NlmId: 101123611
123:123
JrId: 36801
long title: Dementia (London, England)
short title: Dementia
ISSN: 1471-3012
ISSN (Online): 1741-2684
IsoAbbr: Dementia
NlmId: 101128698
123:123
JrId: 36802
long title: Psychiatry (Abingdon, England)
short title: Psychiatry (Abingdon)
ISSN: 1476-1793
ISSN (Online): 1878-7592
IsoAbbr: Psychiatry (Abingdon)
NlmId: 101170293
123:123
JrId: 36803
long title: Online journal of rural nursing and health care : the official journal of the Rural Nurse Organization
short title: Online J Rural Nurs Health Care
ISSN: 
ISSN (Online): 1539-3399
IsoAbbr: Online J Rural Nurs Health Care
NlmId: 101175815
123:123
JrId: 36804
long title: Revista internacional de psicologia y terapia psicologica = International journal of psychology and psychological therapy
short title: Rev Int Psicol Ter Psicol
ISSN: 1577-7057
ISSN (Online): 
IsoAbbr: Rev Int Psicol Ter Psicol
NlmId: 101189161
123:123
JrId: 36805
long title: Tijdschrift voor gezondheidszorg & ethiek : TGE
short title: Tijdschr Gezondh Ethiek
ISSN: 1572-0179
ISSN (Online): 0925-2819
IsoAbbr: Tijdschr Gezondh Ethiek
NlmId: 101195958
123:123
JrId: 36806
long title: Journal of undergraduate neuroscience education : JUNE : a publication of FUN, Faculty for Undergraduate Neuroscience
short title: J Undergrad Neurosci Educ
ISSN: 
ISSN (Online): 1544-2896
IsoAbbr: J Undergrad Neurosci Educ
NlmId: 101229224
123:123
JrId: 36807
long title: Therapy
short title: Therapy
ISSN: 1475-0708
ISSN (Online): 1744-831X
IsoAbbr: Therapy
NlmId: 101230448
123:123
JrId: 36808
long title: Methodology : European journal of research methods for the behavioral & social sciences
short title: Methodology (Gott)
ISSN: 1614-1881
ISSN (Online): 1614-2241
IsoAbbr: Methodology (Gott)
NlmId: 101265351
123:123
JrId: 36809
long title: Signal transduction
short title: Signal Transduct
ISSN: 1615-4053
ISSN (Online): 1615-4061
IsoAbbr: Signal Transduct
NlmId: 101273929
123:123
JrId: 36810
long title: Journal of population research (Canberra, A.C.T.)
short title: J Popul Res (Canberra)
ISSN: 1443-2447
ISSN (Online): 1835-9469
IsoAbbr: J Popul Res (Canberra)
NlmId: 101278333
123:123
JrId: 36811
long title: Journal of social work values and ethics
short title: J Soc Work Values Ethics
ISSN: 
ISSN (Online): 1553-6947
IsoAbbr: J Soc Work Values Ethics
NlmId: 101292628
123:123
JrId: 36812
long title: Phonology
short title: Phonology
ISSN: 0952-6757
ISSN (Online): 1469-8188
IsoAbbr: Phonology
NlmId: 101304023
123:123
JrId: 36813
long title: Mental health and substance use : dual diagnosis
short title: Ment Health Subst Use
ISSN: 1752-3281
ISSN (Online): 1752-3273
IsoAbbr: Ment Health Subst Use
NlmId: 101317175
123:123
JrId: 36814
long title: North American journal of sports physical therapy : NAJSPT
short title: N Am J Sports Phys Ther
ISSN: 1558-6162
ISSN (Online): 1558-6170
IsoAbbr: N Am J Sports Phys Ther
NlmId: 101318564
123:123
JrId: 36815
long title: Pimatisiwin
short title: Pimatisiwin
ISSN: 1705-7841
ISSN (Online): 1705-785X
IsoAbbr: Pimatisiwin
NlmId: 101465108
123:123
JrId: 36816
long title: Therapeutic advances in gastroenterology
short title: Therap Adv Gastroenterol
ISSN: 1756-283X
ISSN (Online): 1756-2848
IsoAbbr: Therap Adv Gastroenterol
NlmId: 101478893
123:123
JrId: 36817
long title: Epidemics
short title: Epidemics
ISSN: 1755-4365
ISSN (Online): 1878-0067
IsoAbbr: Epidemics
NlmId: 101484711
123:123
JrId: 36818
long title: Psychological trauma : theory, research, practice and policy
short title: Psychol Trauma
ISSN: 1942-9681
ISSN (Online): 1942-969X
IsoAbbr: Psychol Trauma
NlmId: 101495376
123:123
JrId: 36819
long title: The open stem cell journal
short title: Open Stem Cell J
ISSN: 
ISSN (Online): 1876-8938
IsoAbbr: Open Stem Cell J
NlmId: 101517594
123:123
JrId: 36820
long title: Research in the sociology of work
short title: Res Sociol Work
ISSN: 0277-2833
ISSN (Online): 1875-7944
IsoAbbr: Res Sociol Work
NlmId: 101517581
123:123
JrId: 36821
long title: The review of financial studies
short title: Rev Financ Stud
ISSN: 0893-9454
ISSN (Online): 1465-7368
IsoAbbr: Rev Financ Stud
NlmId: 101517596
123:123
JrId: 36822
long title: NRL review (1988)
short title: NRL Rev
ISSN: 1062-130X
ISSN (Online): 
IsoAbbr: NRL Rev
NlmId: 101517995
123:123
JrId: 36823
long title: Leadership and policy in schools
short title: Leadersh Policy Sch
ISSN: 1570-0763
ISSN (Online): 1744-5043
IsoAbbr: Leadersh Policy Sch
NlmId: 101518017
123:123
JrId: 36824
long title: Mechanical systems and signal processing
short title: Mech Syst Signal Process
ISSN: 0888-3270
ISSN (Online): 1096-1216
IsoAbbr: Mech Syst Signal Process
NlmId: 101518029
123:123
JrId: 36825
long title: Communication education
short title: Commun Educ
ISSN: 0363-4523
ISSN (Online): 1479-5795
IsoAbbr: Commun Educ
NlmId: 101518040
123:123
JrId: 36826
long title: Social issues and policy review
short title: Soc Issues Policy Rev
ISSN: 1751-2395
ISSN (Online): 1751-2409
IsoAbbr: Soc Issues Policy Rev
NlmId: 101518060
123:123
JrId: 36827
long title: The open endocrinology journal
short title: Open Endocrinol J
ISSN: 
ISSN (Online): 1874-2165
IsoAbbr: Open Endocrinol J
NlmId: 101518065
123:123
JrId: 36828
long title: The open reproductive science journal
short title: Open Reprod Sci J
ISSN: 
ISSN (Online): 1874-2556
IsoAbbr: Open Reprod Sci J
NlmId: 101518067
123:123
JrId: 36829
long title: The open sports sciences journal
short title: Open Sports Sci J
ISSN: 
ISSN (Online): 1875-399X
IsoAbbr: Open Sports Sci J
NlmId: 101518070
123:123
JrId: 36830
long title: Topics in heterocyclic chemistry
short title: Top Heterocycl Chem
ISSN: 1861-9282
ISSN (Online): 1861-9290
IsoAbbr: Top Heterocycl Chem
NlmId: 101518077
123:123
JrId: 36831
long title: Debates do NER : publicacao do Nucleo de Estudos da Religiao do Programa de Pos-Graduacao em Antropologia Social da Universidade Federal do Rio Grande do Sul
short title: Debates NER
ISSN: 1519-843X
ISSN (Online): 1982-8136
IsoAbbr: Debates NER
NlmId: 101518091
123:123
JrId: 36832
long title: Facta universitatis. Series, Mechanics, automatic control and robotics
short title: Facta Univ Ser Mech Autom Control Robot
ISSN: 0354-2009
ISSN (Online): 
IsoAbbr: Facta Univ Ser Mech Autom Control Robot
NlmId: 101518130
123:123
JrId: 36833
long title: Transportation research. Part F, Traffic psychology and behaviour
short title: Transp Res Part F Traffic Psychol Behav
ISSN: 1369-8478
ISSN (Online): 1873-5517
IsoAbbr: Transp Res Part F Traffic Psychol Behav
NlmId: 101518139
123:123
JrId: 36834
long title: International journal of nanomanufacturing
short title: Int J Nanomanuf
ISSN: 1746-9392
ISSN (Online): 1746-9406
IsoAbbr: Int J Nanomanuf
NlmId: 101518146
123:123
JrId: 36836
long title: Cognitive neuroscience
short title: Cogn Neurosci
ISSN: 1758-8928
ISSN (Online): 1758-8936
IsoAbbr: Cogn Neurosci
NlmId: 101518151
123:123
JrId: 36837
long title: Journal of experimental criminology
short title: J Exp Criminol
ISSN: 1573-3750
ISSN (Online): 1572-8315
IsoAbbr: J Exp Criminol
NlmId: 101518164
123:123
JrId: 36839
long title: Virtual reality
short title: Virtual Real
ISSN: 1359-4338
ISSN (Online): 1434-9957
IsoAbbr: Virtual Real
NlmId: 101518169
123:123
JrId: 36840
long title: Revista electronica de comunicacao, informacao & inovacao em saude : RECIIS
short title: Rev Electron Comun Inf Inov Saude
ISSN: 
ISSN (Online): 1981-6278
IsoAbbr: Rev Electron Comun Inf Inov Saude
NlmId: 101518431
123:123
JrId: 36845
long title: Mobile DNA
short title: Mob DNA
ISSN: 
ISSN (Online): 1759-8753
IsoAbbr: Mob DNA
NlmId: 101519891
123:123
JrId: 36847
long title: Methodist DeBakey cardiovascular journal
short title: Methodist Debakey Cardiovasc J
ISSN: 1947-6094
ISSN (Online): 1947-6108
IsoAbbr: Methodist Debakey Cardiovasc J
NlmId: 101508600
123:123
JrId: 36848
long title: U.S. Army Medical Department journal
short title: US Army Med Dep J
ISSN: 1524-0436
ISSN (Online): 1946-1968
IsoAbbr: US Army Med Dep J
NlmId: 9617037
123:123
JrId: 36850
long title: The Reading teacher
short title: Read Teach
ISSN: 0034-0561
ISSN (Online): 1936-2714
IsoAbbr: Read Teach
NlmId: 0241423
123:123
JrId: 36851
long title: Paediatriki
short title: Paidiatrike
ISSN: 0377-2551
ISSN (Online): 
IsoAbbr: Paidiatrike
NlmId: 7505065
123:123
JrId: 36852
long title: Reading research quarterly
short title: Read Res Q
ISSN: 0034-0553
ISSN (Online): 1936-2722
IsoAbbr: Read Res Q
NlmId: 9881215
123:123
JrId: 36853
long title: Political psychology
short title: Polit Psychol
ISSN: 0162-895X
ISSN (Online): 1467-9221
IsoAbbr: Polit Psychol
NlmId: 9885421
123:123
JrId: 36854
long title: SIAM journal on scientific computing : a publication of the Society for Industrial and Applied Mathematics
short title: SIAM J Sci Comput
ISSN: 1064-8275
ISSN (Online): 1095-7197
IsoAbbr: SIAM J Sci Comput
NlmId: 9888470
123:123
JrId: 36855
long title: Review of general psychology : journal of Division 1, of the American Psychological Association
short title: Rev Gen Psychol
ISSN: 1089-2680
ISSN (Online): 1939-1552
IsoAbbr: Rev Gen Psychol
NlmId: 9890950
123:123
JrId: 36856
long title: Nanotoxicology
short title: Nanotoxicology
ISSN: 1743-5390
ISSN (Online): 1743-5404
IsoAbbr: Nanotoxicology
NlmId: 101233132
123:123
JrId: 36857
long title: Pharmaceutical medicine
short title: Pharmaceut Med
ISSN: 1178-2595
ISSN (Online): 
IsoAbbr: Pharmaceut Med
NlmId: 101471195
123:123
JrId: 36859
long title: Therapeutic patient education
short title: Ther Patient Educ
ISSN: 2100-0808
ISSN (Online): 2100-0816
IsoAbbr: Ther Patient Educ
NlmId: 101517090
123:123
JrId: 36860
long title: Ocean & coastal management
short title: Ocean Coast Manag
ISSN: 0964-5691
ISSN (Online): 1873-524X
IsoAbbr: Ocean Coast Manag
NlmId: 101518802
123:123
JrId: 36861
long title: Strain
short title: Strain
ISSN: 0039-2103
ISSN (Online): 1475-1305
IsoAbbr: Strain
NlmId: 101518671
123:123
JrId: 36862
long title: Philosophical magazine letters
short title: Philos Mag Lett
ISSN: 0950-0839
ISSN (Online): 1362-3036
IsoAbbr: Philos Mag Lett
NlmId: 101518807
123:123
JrId: 36864
long title: Nano research
short title: Nano Res
ISSN: 1998-0124
ISSN (Online): 1998-0000
IsoAbbr: Nano Res
NlmId: 101518856
123:123
JrId: 36865
long title: Ophthalmology and eye diseases
short title: Ophthalmol Eye Dis
ISSN: 
ISSN (Online): 1179-1721
IsoAbbr: Ophthalmol Eye Dis
NlmId: 101518866
123:123
JrId: 36866
long title: The open critical care medicine journal
short title: Open Crit Care Med J
ISSN: 
ISSN (Online): 1874-8287
IsoAbbr: Open Crit Care Med J
NlmId: 101518928
123:123
JrId: 36867
long title: The open spectroscopy journal
short title: Open Spectrosc J
ISSN: 
ISSN (Online): 1874-3838
IsoAbbr: Open Spectrosc J
NlmId: 101518991
123:123
JrId: 36868
long title: Trends in cancer research
short title: Trends Cancer Res
ISSN: 0973-1040
ISSN (Online): 
IsoAbbr: Trends Cancer Res
NlmId: 101519024
123:123
JrId: 36869
long title: Psychology science quarterly
short title: Psychol Sci Q
ISSN: 1866-6140
ISSN (Online): 
IsoAbbr: Psychol Sci Q
NlmId: 101519100
123:123
JrId: 36870
long title: Race and social problems
short title: Race Soc Probl
ISSN: 1867-1748
ISSN (Online): 1867-1756
IsoAbbr: Race Soc Probl
NlmId: 101519104
123:123
JrId: 36871
long title: ESAIM. Mathematical modelling and numerical analysis = ESAIM. Modelisation mathematique et analyse numerique : M=2AN
short title: Esaim Math Model Numer Anal
ISSN: 0764-583X
ISSN (Online): 1290-3841
IsoAbbr: Esaim Math Model Numer Anal
NlmId: 101519480
123:123
JrId: 36872
long title: Global social policy
short title: Glob Soc Policy
ISSN: 1468-0181
ISSN (Online): 1741-2803
IsoAbbr: Glob Soc Policy
NlmId: 101519498
123:123
JrId: 36877
long title: Asian biomedicine : research, reviews and news
short title: Asian Biomed (Res Rev News)
ISSN: 1905-7415
ISSN (Online): 1875-855X
IsoAbbr: Asian Biomed (Res Rev News)
NlmId: 101465147
123:123
JrId: 36878
long title: International journal of general medicine
short title: Int J Gen Med
ISSN: 
ISSN (Online): 1178-7074
IsoAbbr: Int J Gen Med
NlmId: 101515487
123:123
JrId: 36879
long title: International journal of cell biology
short title: Int J Cell Biol
ISSN: 1687-8876
ISSN (Online): 1687-8884
IsoAbbr: Int J Cell Biol
NlmId: 101517861
123:123
JrId: 36880
long title: International journal of otolaryngology
short title: Int J Otolaryngol
ISSN: 1687-9201
ISSN (Online): 1687-921X
IsoAbbr: Int J Otolaryngol
NlmId: 101518366
123:123
JrId: 36881
long title: Journal of toxicology
short title: J Toxicol
ISSN: 1687-8191
ISSN (Online): 1687-8205
IsoAbbr: J Toxicol
NlmId: 101519097
123:123
JrId: 36882
long title: International journal of biomaterials
short title: Int J Biomater
ISSN: 1687-8787
ISSN (Online): 1687-8795
IsoAbbr: Int J Biomater
NlmId: 101519099
123:123
JrId: 36883
long title: Journal of transplantation
short title: J Transplant
ISSN: 2090-0007
ISSN (Online): 2090-0015
IsoAbbr: J Transplant
NlmId: 101519118
123:123
JrId: 36884
long title: International journal of rheumatology
short title: Int J Rheumatol
ISSN: 1687-9260
ISSN (Online): 1687-9279
IsoAbbr: Int J Rheumatol
NlmId: 101519204
123:123
JrId: 36885
long title: Journal of biophysics (Hindawi Publishing Corporation : Online)
short title: J Biophys
ISSN: 1687-8000
ISSN (Online): 1687-8019
IsoAbbr: J Biophys
NlmId: 101519205
123:123
JrId: 36886
long title: International journal of analytical chemistry
short title: Int J Anal Chem
ISSN: 1687-8760
ISSN (Online): 1687-8779
IsoAbbr: Int J Anal Chem
NlmId: 101519424
123:123
JrId: 36887
long title: Automated experimentation
short title: Autom Exp
ISSN: 
ISSN (Online): 1759-4499
IsoAbbr: Autom Exp
NlmId: 101519859
123:123
JrId: 36888
long title: Psychiatry investigation
short title: Psychiatry Investig
ISSN: 1738-3684
ISSN (Online): 1976-3026
IsoAbbr: Psychiatry Investig
NlmId: 101242994
123:123
JrId: 36889
long title: History Ireland
short title: Hist Irel
ISSN: 0791-8224
ISSN (Online): 
IsoAbbr: Hist Irel
NlmId: 101518175
123:123
JrId: 36890
long title: Icon (London, England)
short title: Icon (Lond)
ISSN: 1361-8113
ISSN (Online): 
IsoAbbr: Icon (Lond)
NlmId: 101518176
123:123
JrId: 36891
long title: The Indian historical review
short title: Indian Hist Rev
ISSN: 0376-9836
ISSN (Online): 
IsoAbbr: Indian Hist Rev
NlmId: 101518231
123:123
JrId: 36892
long title: Indica
short title: Indica
ISSN: 0019-686X
ISSN (Online): 
IsoAbbr: Indica
NlmId: 101518235
123:123
JrId: 36893
long title: International journal of historical archaeology
short title: Int J Hist Archaeol
ISSN: 1092-7697
ISSN (Online): 1573-7748
IsoAbbr: Int J Hist Archaeol
NlmId: 101518236
123:123
JrId: 36894
long title: International labor and working class history
short title: Int Labor Work Class Hist
ISSN: 0147-5479
ISSN (Online): 1471-6445
IsoAbbr: Int Labor Work Class Hist
NlmId: 101518239
123:123
JrId: 36895
long title: International peacekeeping (London, England)
short title: Int Peacekeep
ISSN: 1353-3312
ISSN (Online): 1743-906X
IsoAbbr: Int Peacekeep
NlmId: 101518244
123:123
JrId: 36896
long title: Irish studies review
short title: Ir Stud Rev
ISSN: 0967-0882
ISSN (Online): 1469-9303
IsoAbbr: Ir Stud Rev
NlmId: 101518246
123:123
JrId: 36897
long title: Israel studies (Bloomington, Ind.)
short title: Israel Stud (Bloomingt Ind)
ISSN: 1084-9513
ISSN (Online): 1527-201X
IsoAbbr: Israel Stud (Bloomingt Ind)
NlmId: 101518249
123:123
JrId: 36898
long title: Jahrbuch fur Geschichte Lateinamerikas
short title: Jahrb Gesch Lat Am
ISSN: 1438-4752
ISSN (Online): 
IsoAbbr: Jahrb Gesch Lat Am
NlmId: 101518253
123:123
JrId: 36899
long title: Asian affairs
short title: Asian Aff (Lond)
ISSN: 0306-8374
ISSN (Online): 1477-1500
IsoAbbr: Asian Aff (Lond)
NlmId: 101518345
123:123
JrId: 36900
long title: America Latina en la historia economica : boletin de fuentes
short title: Am Lat Hist Econ
ISSN: 1405-2253
ISSN (Online): 
IsoAbbr: Am Lat Hist Econ
NlmId: 101518314
123:123
JrId: 36901
long title: 1999, Zeitschrift fur Sozialgeschichte des 20. und 21. Jahrhunderts
short title: 1999 Z Sozial 20 21 Jhd
ISSN: 0930-9977
ISSN (Online): 
IsoAbbr: 1999 Z Sozial 20 21 Jhd
NlmId: 101518305
123:123
JrId: 36902
long title: Archivium hibernicum : or, Irish historical records
short title: Archiv Hibernicum
ISSN: 0044-8745
ISSN (Online): 
IsoAbbr: Archiv Hibernicum
NlmId: 101518316
123:123
JrId: 36903
long title: Archivum historiae pontificiae
short title: Arch Hist Pontif
ISSN: 0066-6785
ISSN (Online): 
IsoAbbr: Arch Hist Pontif
NlmId: 101518331
123:123
JrId: 36904
long title: Archivum Ottomanicum
short title: Arch Ottoman
ISSN: 0378-2808
ISSN (Online): 
IsoAbbr: Arch Ottoman
NlmId: 101518334
123:123
JrId: 36905
long title: Aufklarung
short title: Aufklarung (Hambg)
ISSN: 0178-7128
ISSN (Online): 
IsoAbbr: Aufklarung (Hambg)
NlmId: 101518350
123:123
JrId: 36906
long title: Jewish culture and history
short title: Jew Cult Hist
ISSN: 1462-169X
ISSN (Online): 
IsoAbbr: Jew Cult Hist
NlmId: 101518368
123:123
JrId: 36907
long title: Cuadernos de historia moderna
short title: Cuad Hist Mod
ISSN: 0214-4018
ISSN (Online): 1988-2475
IsoAbbr: Cuad Hist Mod
NlmId: 101518409
123:123
JrId: 36908
long title: Cuadernos de historia del derecho (Madrid, Spain)
short title: Cuad Hist Derecho
ISSN: 1133-7613
ISSN (Online): 1988-2521
IsoAbbr: Cuad Hist Derecho
NlmId: 101518407
123:123
JrId: 36909
long title: Dress
short title: Dress
ISSN: 0361-2112
ISSN (Online): 
IsoAbbr: Dress
NlmId: 101518410
123:123
JrId: 36910
long title: Crossroads (De Kalb, Ill.)
short title: Crossroads (De Kalb)
ISSN: 0741-2037
ISSN (Online): 
IsoAbbr: Crossroads (De Kalb)
NlmId: 101518433
123:123
JrId: 36911
long title: East Asia (Piscataway, N.J.)
short title: East Asia (Piscataway)
ISSN: 1096-6838
ISSN (Online): 
IsoAbbr: East Asia (Piscataway)
NlmId: 101518439
123:123
JrId: 36912
long title: Economic journal (London, England)
short title: Econ J (London)
ISSN: 0013-0133
ISSN (Online): 1468-0297
IsoAbbr: Econ J (London)
NlmId: 101518442
123:123
JrId: 36913
long title: History & memory
short title: Hist Mem
ISSN: 0935-560X
ISSN (Online): 1527-1994
IsoAbbr: Hist Mem
NlmId: 101518482
123:123
JrId: 36914
long title: Commonwealth & comparative politics
short title: Commonw Comp Polit
ISSN: 1466-2043
ISSN (Online): 1743-9094
IsoAbbr: Commonw Comp Polit
NlmId: 101518497
123:123
JrId: 36915
long title: ELH
short title: ELH
ISSN: 0013-8304
ISSN (Online): 1080-6547
IsoAbbr: ELH
NlmId: 101518512
123:123
JrId: 36916
long title: Jin dai Zhongguo shi yan jiu tong xun : Newsletter for modern Chinese history / Zhong yang yan jiu yuan jin dai shi yan jiu suo
short title: Jin Dai Zhong Shi Yan Jiu Tong Xun
ISSN: 1016-0566
ISSN (Online): 
IsoAbbr: Jin Dai Zhong Shi Yan Jiu Tong Xun
NlmId: 101518501
123:123
JrId: 36917
long title: Ethnologies
short title: Ethnologies (Que)
ISSN: 1481-5974
ISSN (Online): 
IsoAbbr: Ethnologies (Que)
NlmId: 101518516
123:123
JrId: 36918
long title: European journal of East Asian studies
short title: Eur J East Asian Stud
ISSN: 1568-0584
ISSN (Online): 
IsoAbbr: Eur J East Asian Stud
NlmId: 101518518
123:123
JrId: 36919
long title: European review of economic history
short title: Eur Rev Econ Hist
ISSN: 1361-4916
ISSN (Online): 1474-0044
IsoAbbr: Eur Rev Econ Hist
NlmId: 101518520
123:123
JrId: 36920
long title: The journal of Burma studies
short title: J Burma Stud
ISSN: 1094-799X
ISSN (Online): 
IsoAbbr: J Burma Stud
NlmId: 101518521
123:123
JrId: 36921
long title: Explorations in early American culture
short title: Explor Early Am Culture
ISSN: 1534-1267
ISSN (Online): 
IsoAbbr: Explor Early Am Culture
NlmId: 101518523
123:123
JrId: 36922
long title: Faravid
short title: Faravid
ISSN: 0356-5629
ISSN (Online): 
IsoAbbr: Faravid
NlmId: 101518524
123:123
JrId: 36923
long title: French history
short title: Fr Hist
ISSN: 0269-1191
ISSN (Online): 1477-4542
IsoAbbr: Fr Hist
NlmId: 101518525
123:123
JrId: 36924
long title: Fruhneuzeit-Info / herausgegeben vom Institut fur die Erforschung der Fruhen Neuzeit
short title: Fruhneuz Info
ISSN: 0940-4007
ISSN (Online): 
IsoAbbr: Fruhneuz Info
NlmId: 101518544
123:123
JrId: 36925
long title: Jin dai shi yan jiu
short title: Jin Dai Shi Yan Jiu
ISSN: 1001-6708
ISSN (Online): 
IsoAbbr: Jin Dai Shi Yan Jiu
NlmId: 101518546
123:123
JrId: 36926
long title: Austrian history yearbook
short title: Austrian Hist Yearb
ISSN: 0067-2378
ISSN (Online): 1558-5255
IsoAbbr: Austrian Hist Yearb
NlmId: 101518551
123:123
JrId: 36927
long title: Beijing da xue xue bao. Zhe xue she hui ke xue ban
short title: Beijing Da Xue Xue Bao
ISSN: 1000-5919
ISSN (Online): 
IsoAbbr: Beijing Da Xue Xue Bao
NlmId: 101518554
123:123
JrId: 36928
long title: Biuletyn historii sztuki
short title: Biul Hist Sztuki
ISSN: 0006-3967
ISSN (Online): 
IsoAbbr: Biul Hist Sztuki
NlmId: 101518556
123:123
JrId: 36929
long title: Bulgarian historical review
short title: Bulg Hist Rev
ISSN: 0324-0207
ISSN (Online): 
IsoAbbr: Bulg Hist Rev
NlmId: 101518557
123:123
JrId: 36930
long title: Cahiers du monde russe
short title: Cah Monde Russe
ISSN: 1252-6576
ISSN (Online): 1777-5388
IsoAbbr: Cah Monde Russe
NlmId: 101518558
123:123
JrId: 36931
long title: The Calcutta historical journal
short title: Calcutta Hist J
ISSN: 0254-9794
ISSN (Online): 
IsoAbbr: Calcutta Hist J
NlmId: 101518560
123:123
JrId: 36932
long title: Colonial Latin American review
short title: Colon latin Am Rev
ISSN: 1060-9164
ISSN (Online): 1466-1802
IsoAbbr: Colon latin Am Rev
NlmId: 101518609
123:123
JrId: 36933
long title: Casopis za suvremenu povijest / Institut za historiju radnickog pokreta Hrvatske, Zagreb
short title: Cas Suvrem Povij
ISSN: 0590-9597
ISSN (Online): 
IsoAbbr: Cas Suvrem Povij
NlmId: 101518610
123:123
JrId: 36934
long title: Journal of design history
short title: J Des Hist
ISSN: 0952-4649
ISSN (Online): 1741-7279
IsoAbbr: J Des Hist
NlmId: 101519159
123:123
JrId: 36936
long title: The Journal of Japanese studies
short title: J Jpn Stud
ISSN: 0095-6848
ISSN (Online): 1549-4721
IsoAbbr: J Jpn Stud
NlmId: 101519301
123:123
JrId: 36937
long title: The journal of Kurdish studies
short title: J Kurd Stud
ISSN: 1370-7205
ISSN (Online): 1783-1539
IsoAbbr: J Kurd Stud
NlmId: 101519303
123:123
JrId: 36939
long title: Journal of Natal and Zulu history
short title: J Natal Zulu Hist
ISSN: 0259-0123
ISSN (Online): 
IsoAbbr: J Natal Zulu Hist
NlmId: 101519305
123:123
JrId: 36940
long title: Journal of the Asiatic Society of Bangladesh. Humanities
short title: J Asiat Soc Bangladesh Humanit
ISSN: 1015-6836
ISSN (Online): 0377-0540
IsoAbbr: J Asiat Soc Bangladesh Humanit
NlmId: 101519348
123:123
JrId: 36941
long title: Journal of the Southwest
short title: J Southwest
ISSN: 0894-8410
ISSN (Online): 
IsoAbbr: J Southwest
NlmId: 101519421
123:123
JrId: 36942
long title: Journal - United Reformed Church History Society. United Reformed Church History Society
short title: J United Reform Church Hist Soc
ISSN: 0049-5433
ISSN (Online): 
IsoAbbr: J United Reform Church Hist Soc
NlmId: 101519476
123:123
JrId: 36943
long title: Journal of third world studies
short title: J Third World Stud
ISSN: 8755-3449
ISSN (Online): 
IsoAbbr: J Third World Stud
NlmId: 101519478
123:123
JrId: 36944
long title: Journal of world history : official journal of the World History Association
short title: J World Hist
ISSN: 1045-6007
ISSN (Online): 1527-8050
IsoAbbr: J World Hist
NlmId: 101519502
123:123
JrId: 36945
long title: Journalism & communication monographs
short title: Journal Commun Monogr
ISSN: 1522-6379
ISSN (Online): 
IsoAbbr: Journal Commun Monogr
NlmId: 101519504
123:123
JrId: 36946
long title: Kwartalnik historii zydow : Jewish history quarterly / Zydowski Instytut Historyczny--IN-B
short title: Kwart Hist Zydow
ISSN: 
ISSN (Online): 
IsoAbbr: Kwart Hist Zydow
NlmId: 101519507
123:123
JrId: 36947
long title: Gendaishi kenkyu
short title: Gendaishi Kenkyu
ISSN: 
ISSN (Online): 
IsoAbbr: Gendaishi Kenkyu
NlmId: 101519972
123:123
JrId: 36948
long title: Kyrkohistorisk arsskrift
short title: Kyrkohist Arsskr
ISSN: 0085-2619
ISSN (Online): 
IsoAbbr: Kyrkohist Arsskr
NlmId: 101519508
123:123
JrId: 36949
long title: Historia
short title: Historia Santiago
ISSN: 0073-2435
ISSN (Online): 
IsoAbbr: Historia Santiago
NlmId: 101519975
123:123
JrId: 36951
long title: Historia critica (Bogota, Colombia)
short title: Hist Crit
ISSN: 0121-1617
ISSN (Online): 
IsoAbbr: Hist Crit
NlmId: 101519982
123:123
JrId: 36953
long title: Historia y politica (Madrid, Spain : 1999)
short title: Hist Polit
ISSN: 1575-0361
ISSN (Online): 
IsoAbbr: Hist Polit
NlmId: 101519989
123:123
JrId: 36955
long title: Han xue yan jiu = Chinese studies
short title: Han Xue Yan Jiu
ISSN: 0254-4466
ISSN (Online): 
IsoAbbr: Han Xue Yan Jiu
NlmId: 101520038
123:123
JrId: 36956
long title: Historiographia linguistica
short title: Historiogr Linguist
ISSN: 0302-5160
ISSN (Online): 
IsoAbbr: Historiogr Linguist
NlmId: 101520043
123:123
JrId: 36957
long title: Histoire urbaine
short title: Hist Urbaine
ISSN: 1628-0482
ISSN (Online): 2101-003X
IsoAbbr: Hist Urbaine
NlmId: 101520039
123:123
JrId: 36959
long title: Harvard Ukrainian studies
short title: Harv Ukr Stud
ISSN: 0363-5570
ISSN (Online): 
IsoAbbr: Harv Ukr Stud
NlmId: 101520052
123:123
JrId: 36961
long title: Historiens et geographes
short title: Historiens Geogr
ISSN: 0046-757X
ISSN (Online): 
IsoAbbr: Historiens Geogr
NlmId: 101520063
123:123
JrId: 36962
long title: Pharmeuropa bio & scientific notes
short title: Pharmeur Bio Sci Notes
ISSN: 2075-2164
ISSN (Online): 2075-2504
IsoAbbr: Pharmeur Bio Sci Notes
NlmId: 101510163
123:123
JrId: 36963
long title: Science translational medicine
short title: Sci Transl Med
ISSN: 1946-6234
ISSN (Online): 1946-6242
IsoAbbr: Sci Transl Med
NlmId: 101505086
123:123
JrId: 36967
long title: Cryogenics
short title: Cryogenics (Guildf)
ISSN: 0011-2275
ISSN (Online): 1879-2235
IsoAbbr: Cryogenics (Guildf)
NlmId: 0356503
123:123
JrId: 36968
long title: IEEE transactions on electron devices
short title: IEEE Trans Electron Devices
ISSN: 0018-9383
ISSN (Online): 
IsoAbbr: IEEE Trans Electron Devices
NlmId: 0422675
123:123
JrId: 36969
long title: Topics in early childhood special education
short title: Topics Early Child Spec Educ
ISSN: 0271-1214
ISSN (Online): 1538-4845
IsoAbbr: Topics Early Child Spec Educ
NlmId: 8802400
123:123
JrId: 36970
long title: Neurosurgery quarterly
short title: Neurosurg Q
ISSN: 1050-6438
ISSN (Online): 1534-4916
IsoAbbr: Neurosurg Q
NlmId: 9111661
123:123
JrId: 36971
long title: Menopause management
short title: Menopause Manag
ISSN: 1062-7332
ISSN (Online): 
IsoAbbr: Menopause Manag
NlmId: 9419688
123:123
JrId: 36972
long title: IEEE transactions on antennas and propagation
short title: IEEE Trans Antennas Propag
ISSN: 0018-926X
ISSN (Online): 
IsoAbbr: IEEE Trans Antennas Propag
NlmId: 9879624
123:123
JrId: 36973
long title: Library & information science research
short title: Libr Inf Sci Res
ISSN: 0740-8188
ISSN (Online): 
IsoAbbr: Libr Inf Sci Res
NlmId: 9880329
123:123
JrId: 36974
long title: Advances in social work
short title: Adv Soc Work
ISSN: 1527-8565
ISSN (Online): 
IsoAbbr: Adv Soc Work
NlmId: 100911381
123:123
JrId: 36975
long title: Youth violence and juvenile justice
short title: Youth Violence Juv Justice
ISSN: 1541-2040
ISSN (Online): 1556-9330
IsoAbbr: Youth Violence Juv Justice
NlmId: 101187603
123:123
JrId: 36976
long title: Diagnostic histopathology (Oxford, England)
short title: Diagn Histopathol (Oxf)
ISSN: 1756-2317
ISSN (Online): 1876-7621
IsoAbbr: Diagn Histopathol (Oxf)
NlmId: 101462816
123:123
JrId: 36977
long title: Vienna yearbook of population research / Vienna Institute of Demography, Austrian Academy of Sciences
short title: Vienna Yearb Popul Res
ISSN: 1728-4414
ISSN (Online): 1728-5305
IsoAbbr: Vienna Yearb Popul Res
NlmId: 101478017
123:123
JrId: 36978
long title: The World Allergy Organization journal
short title: World Allergy Organ J
ISSN: 
ISSN (Online): 1939-4551
IsoAbbr: World Allergy Organ J
NlmId: 101481283
123:123
JrId: 36979
long title: The journal of the American College of Certified Wound Specialists
short title: J Am Col Certif Wound Spec
ISSN: 1876-4983
ISSN (Online): 1876-4991
IsoAbbr: J Am Col Certif Wound Spec
NlmId: 101490856
123:123
JrId: 36980
long title: Journal of neurointerventional surgery
short title: J Neurointerv Surg
ISSN: 1759-8478
ISSN (Online): 1759-8486
IsoAbbr: J Neurointerv Surg
NlmId: 101517079
123:123
JrId: 36981
long title: Reading research and instruction : the journal of the College Reading Association
short title: Read Res Instr
ISSN: 0886-0246
ISSN (Online): 
IsoAbbr: Read Res Instr
NlmId: 101519113
123:123
JrId: 36982
long title: Roeper review
short title: Roeper Rev
ISSN: 0278-3193
ISSN (Online): 1940-865X
IsoAbbr: Roeper Rev
NlmId: 101519121
123:123
JrId: 36984
long title: JOM (Warrendale, Pa. : 1989)
short title: JOM (1989)
ISSN: 1047-4838
ISSN (Online): 
IsoAbbr: JOM (1989)
NlmId: 101519570
123:123
JrId: 36985
long title: Journal of empirical legal studies
short title: J Empir Leg Stud
ISSN: 1740-1453
ISSN (Online): 1740-1461
IsoAbbr: J Empir Leg Stud
NlmId: 101519921
123:123
JrId: 36986
long title: International journal of information technology & decision making
short title: Int J Inf Technol Decis Mak
ISSN: 0219-6220
ISSN (Online): 
IsoAbbr: Int J Inf Technol Decis Mak
NlmId: 101519927
123:123
JrId: 36987
long title: Journal of societal & social policy
short title: J Soc Soc Policy
ISSN: 1681-2816
ISSN (Online): 
IsoAbbr: J Soc Soc Policy
NlmId: 101520217
123:123
JrId: 36988
long title: Proteomic insights
short title: Proteomic Insights
ISSN: 
ISSN (Online): 1178-6418
IsoAbbr: Proteomic Insights
NlmId: 101520219
123:123
JrId: 36989
long title: Research in the schools : a nationally refereed journal sponsored by the Mid-South Educational Research Association and the University of Alabama
short title: Res Sch
ISSN: 1085-5300
ISSN (Online): 
IsoAbbr: Res Sch
NlmId: 101520215
123:123
JrId: 36991
long title: Journal of neuroscience, psychology, and economics
short title: J Neurosci Psychol Econ
ISSN: 1937-321X
ISSN (Online): 2151-318X
IsoAbbr: J Neurosci Psychol Econ
NlmId: 101520255
123:123
JrId: 36992
long title: Breast cancer : targets and therapy
short title: Breast Cancer (London)
ISSN: 
ISSN (Online): 1179-1314
IsoAbbr: Breast Cancer (London)
NlmId: 101520264
123:123
JrId: 36993
long title: International journal of information management
short title: Int J Inf Manage
ISSN: 0268-4012
ISSN (Online): 0143-6236
IsoAbbr: Int J Inf Manage
NlmId: 101520272
123:123
JrId: 36994
long title: International transactions in operational research : a journal of The International Federation of Operational Research Societies
short title: Int Trans Oper Res
ISSN: 0969-6016
ISSN (Online): 1475-3995
IsoAbbr: Int Trans Oper Res
NlmId: 101520283
123:123
JrId: 36995
long title: Journal of convex analysis
short title: J Convex Anal
ISSN: 0944-6532
ISSN (Online): 
IsoAbbr: J Convex Anal
NlmId: 101520287
123:123
JrId: 36996
long title: Materials letters
short title: Mater Lett
ISSN: 0167-577X
ISSN (Online): 1873-4979
IsoAbbr: Mater Lett
NlmId: 101520326
123:123
JrId: 36997
long title: International journal of pure and applied mathematics : IJPAM
short title: Int J Pure Appl Math
ISSN: 1311-8080
ISSN (Online): 
IsoAbbr: Int J Pure Appl Math
NlmId: 101520380
123:123
JrId: 36998
long title: The annals of applied probability : an official journal of the Institute of Mathematical Statistics
short title: Ann Appl Probab
ISSN: 1050-5164
ISSN (Online): 
IsoAbbr: Ann Appl Probab
NlmId: 101520348
123:123
JrId: 36999
long title: Inverse problems and imaging (Springfield, Mo.)
short title: Inverse Probl Imaging (Springfield)
ISSN: 1930-8337
ISSN (Online): 1930-8345
IsoAbbr: Inverse Probl Imaging (Springfield)
NlmId: 101520824
123:123
JrId: 37000
long title: The journal of fourier analysis and applications
short title: J Fourier Anal Appl
ISSN: 1069-5869
ISSN (Online): 1531-5851
IsoAbbr: J Fourier Anal Appl
NlmId: 101520843
123:123
JrId: 37001
long title: Journal of nonlinear and convex analysis
short title: J Nonlinear Convex Anal
ISSN: 1345-4773
ISSN (Online): 
IsoAbbr: J Nonlinear Convex Anal
NlmId: 101520394
123:123
JrId: 37002
long title: Genome dynamics and stability
short title: Genome Dyn Stab
ISSN: 1861-3373
ISSN (Online): 1861-3381
IsoAbbr: Genome Dyn Stab
NlmId: 101521084
123:123
JrId: 37003
long title: SIAM journal on optimization : a publication of the Society for Industrial and Applied Mathematics
short title: SIAM J Optim
ISSN: 1052-6234
ISSN (Online): 1095-7189
IsoAbbr: SIAM J Optim
NlmId: 101520392
123:123
JrId: 37004
long title: Japanese journal of applied physics (2008)
short title: Jpn J Appl Phys (2008)
ISSN: 
ISSN (Online): 
IsoAbbr: Jpn J Appl Phys (2008)
NlmId: 101520567
123:123
JrId: 37005
long title: Proceedings of the ... IEEE/RAS-EMBS International Conference on Biomedical Robotics and Biomechatronics. IEEE/RAS-EMBS International Conference on Biomedical Robotics and Biomechatronics
short title: Proc IEEE RAS EMBS Int Conf Biomed Robot Biomechatron
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE RAS EMBS Int Conf Biomed Robot Biomechatron
NlmId: 101521127
123:123
JrId: 37006
long title: Journal of career development
short title: J Career Dev
ISSN: 0894-8453
ISSN (Online): 1556-0856
IsoAbbr: J Career Dev
NlmId: 101521277
123:123
JrId: 37007
long title: Nutrients
short title: Nutrients
ISSN: 
ISSN (Online): 2072-6643
IsoAbbr: Nutrients
NlmId: 101521595
123:123
JrId: 37014
long title: Lung India : official organ of Indian Chest Society
short title: Lung India
ISSN: 0970-2113
ISSN (Online): 0974-598X
IsoAbbr: Lung India
NlmId: 8405380
123:123
JrId: 37015
long title: Indian journal of nephrology
short title: Indian J Nephrol
ISSN: 0971-4065
ISSN (Online): 1998-3662
IsoAbbr: Indian J Nephrol
NlmId: 8914356
123:123
JrId: 37016
long title: Immune network
short title: Immune Netw
ISSN: 1598-2629
ISSN (Online): 2092-6685
IsoAbbr: Immune Netw
NlmId: 101137270
123:123
JrId: 37017
long title: Journal of conservative dentistry : JCD
short title: J Conserv Dent
ISSN: 0972-0707
ISSN (Online): 0974-5203
IsoAbbr: J Conserv Dent
NlmId: 101147009
123:123
JrId: 37018
long title: Journal of Indian Society of Periodontology
short title: J Indian Soc Periodontol
ISSN: 0972-124X
ISSN (Online): 0975-1580
IsoAbbr: J Indian Soc Periodontol
NlmId: 101499342
123:123
JrId: 37019
long title: Twentieth-century China = Er shi shi ji Zhongguo
short title: Twent Century China
ISSN: 1521-5385
ISSN (Online): 
IsoAbbr: Twent Century China
NlmId: 101504315
123:123
JrId: 37020
long title: Middle East African journal of ophthalmology
short title: Middle East Afr J Ophthalmol
ISSN: 0974-9233
ISSN (Online): 0975-1599
IsoAbbr: Middle East Afr J Ophthalmol
NlmId: 101521797
123:123
JrId: 37022
long title: The social history of alcohol and drugs
short title: Soc Hist Alcohol Drugs
ISSN: 1930-8418
ISSN (Online): 
IsoAbbr: Soc Hist Alcohol Drugs
NlmId: 101257917
123:123
JrId: 37023
long title: Historical studies in the natural sciences
short title: Hist Stud Nat Sci
ISSN: 1939-1811
ISSN (Online): 1939-182X
IsoAbbr: Hist Stud Nat Sci
NlmId: 101320234
123:123
JrId: 37025
long title: IEEE ... International Conference on Rehabilitation Robotics : [proceedings]
short title: IEEE Int Conf Rehabil Robot
ISSN: 1945-7898
ISSN (Online): 1945-7901
IsoAbbr: IEEE Int Conf Rehabil Robot
NlmId: 101260913
123:123
JrId: 37026
long title: Ticks and tick-borne diseases
short title: Ticks Tick Borne Dis
ISSN: 1877-959X
ISSN (Online): 1877-9603
IsoAbbr: Ticks Tick Borne Dis
NlmId: 101522599
123:123
JrId: 37027
long title: Neuroembryology and aging
short title: Neuroembryology Aging
ISSN: 1661-3406
ISSN (Online): 1661-3414
IsoAbbr: Neuroembryology Aging
NlmId: 101254078
123:123
JrId: 37028
long title: Case reports in oncology
short title: Case Rep Oncol
ISSN: 
ISSN (Online): 1662-6575
IsoAbbr: Case Rep Oncol
NlmId: 101517601
123:123
JrId: 37036
long title: Journal of integrative bioinformatics
short title: J Integr Bioinform
ISSN: 
ISSN (Online): 1613-4516
IsoAbbr: J Integr Bioinform
NlmId: 101503361
123:123
JrId: 37037
long title: Journal of cheminformatics
short title: J Cheminform
ISSN: 
ISSN (Online): 1758-2946
IsoAbbr: J Cheminform
NlmId: 101516718
123:123
JrId: 37038
long title: Experimental & translational stroke medicine
short title: Exp Transl Stroke Med
ISSN: 
ISSN (Online): 2040-7378
IsoAbbr: Exp Transl Stroke Med
NlmId: 101519930
123:123
JrId: 37039
long title: Biology and medicine (Aligarh)
short title: Biol Med (Aligarh)
ISSN: 
ISSN (Online): 0974-8369
IsoAbbr: Biol Med (Aligarh)
NlmId: 101524053
123:123
JrId: 37045
long title: Journal of power sources
short title: J Power Sources
ISSN: 0378-7753
ISSN (Online): 
IsoAbbr: J Power Sources
NlmId: 101524266
123:123
JrId: 37047
long title: Cytoskeleton (Hoboken, N.J.)
short title: Cytoskeleton (Hoboken)
ISSN: 1949-3584
ISSN (Online): 1949-3592
IsoAbbr: Cytoskeleton (Hoboken)
NlmId: 101523844
123:123
JrId: 37048
long title: Arthritis care & research
short title: Arthritis Care Res (Hoboken)
ISSN: 2151-464X
ISSN (Online): 2151-4658
IsoAbbr: Arthritis Care Res (Hoboken)
NlmId: 101518086
123:123
JrId: 37049
long title: Case reports in gastroenterology
short title: Case Rep Gastroenterol
ISSN: 
ISSN (Online): 1662-0631
IsoAbbr: Case Rep Gastroenterol
NlmId: 101474819
123:123
JrId: 37050
long title: Case reports in dermatology
short title: Case Rep Dermatol
ISSN: 
ISSN (Online): 1662-6567
IsoAbbr: Case Rep Dermatol
NlmId: 101517685
123:123
JrId: 37051
long title: Case reports in neurology
short title: Case Rep Neurol
ISSN: 
ISSN (Online): 1662-680X
IsoAbbr: Case Rep Neurol
NlmId: 101517693
123:123
JrId: 37052
long title: Fungal biology
short title: Fungal Biol
ISSN: 1878-6146
ISSN (Online): 
IsoAbbr: Fungal Biol
NlmId: 101524465
123:123
JrId: 37055
long title: The Hospital
short title: Hosp (Lond 1886)
ISSN: 0267-6478
ISSN (Online): 
IsoAbbr: Hosp (Lond 1886)
NlmId: 0012036
123:123
JrId: 37056
long title: Medicine today & tomorrow
short title: Med Today Tomorrow
ISSN: 
ISSN (Online): 
IsoAbbr: Med Today Tomorrow
NlmId: 0104251
123:123
JrId: 37057
long title: Clinica (Valladolid, Spain)
short title: Clinica (Valladolid)
ISSN: 0301-0392
ISSN (Online): 
IsoAbbr: Clinica (Valladolid)
NlmId: 0365551
123:123
JrId: 37058
long title: Securitas
short title: Securitas (Roma)
ISSN: 0037-0657
ISSN (Online): 
IsoAbbr: Securitas (Roma)
NlmId: 0421526
123:123
JrId: 37059
long title: Revue de kinesitherapie
short title: Rev Kinesither
ISSN: 0035-1172
ISSN (Online): 
IsoAbbr: Rev Kinesither
NlmId: 0421642
123:123
JrId: 37060
long title: Proceedings, annual meeting - New Jersey Mosquito Extermination Association
short title: Proc Annu Meet N J Mosqu Exterm Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Annu Meet N J Mosqu Exterm Assoc
NlmId: 7505904
123:123
JrId: 37061
long title: Journal of the Entomological Society of Southern Africa
short title: J Entomol Soc South Afr
ISSN: 0013-8789
ISSN (Online): 
IsoAbbr: J Entomol Soc South Afr
NlmId: 7509427
123:123
JrId: 37062
long title: Army Medical Corps journal, India
short title: Army Med Corps J India
ISSN: 0377-0397
ISSN (Online): 
IsoAbbr: Army Med Corps J India
NlmId: 7602332
123:123
JrId: 37063
long title: Monthly bulletin of the Bureau of Health / The Government of the Philippine Islands, Department of Public Instruction
short title: Mon Bull Bur Health
ISSN: 
ISSN (Online): 
IsoAbbr: Mon Bull Bur Health
NlmId: 9417156
123:123
JrId: 37064
long title: Mental hygiene survey / issued monthly by the State Hospital Board
short title: Ment Hyg Surv
ISSN: 
ISSN (Online): 
IsoAbbr: Ment Hyg Surv
NlmId: 9422194
123:123
JrId: 37065
long title: Medical investigator (Louisville, Ky.)
short title: Med Investig Louisville
ISSN: 
ISSN (Online): 
IsoAbbr: Med Investig Louisville
NlmId: 9427363
123:123
JrId: 37066
long title: Internationales Archiv fur Ethnographie
short title: Arch Int Ethnogr
ISSN: 0034-0030
ISSN (Online): 
IsoAbbr: Arch Int Ethnogr
NlmId: 9429694
123:123
JrId: 37067
long title: Proceedings [of the] annual meeting. American Student Health Association. Pacific Coast Section
short title: Proc Annu Meet Am Stud Health Assoc Pac Coast Sect
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Annu Meet Am Stud Health Assoc Pac Coast Sect
NlmId: 14810090R
123:123
JrId: 37068
long title: Revista de la Administracion Nacional del Agua. Argentina. Administracion Nacional del Agua
short title: Rev Adm Nac Agua
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Adm Nac Agua
NlmId: 15240310R
123:123
JrId: 37069
long title: Blood donor. Bloedskenker
short title: Blood Donor
ISSN: 
ISSN (Online): 
IsoAbbr: Blood Donor
NlmId: 15620350R
123:123
JrId: 37070
long title: Boletin. Clinica Luis Razetti, Caracas. Laboratorio
short title: Boletin Clin Luis Razetti Caracas
ISSN: 
ISSN (Online): 
IsoAbbr: Boletin Clin Luis Razetti Caracas
NlmId: 16040090R
123:123
JrId: 37071
long title: Clinics
short title: Clinics
ISSN: 0097-3521
ISSN (Online): 
IsoAbbr: Clinics
NlmId: 16240140R
123:123
JrId: 37072
long title: Report of the proceedings of the ... convention ... Cremation Association of America
short title: Rep Proc Cremation Assoc Am
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Proc Cremation Assoc Am
NlmId: 16430090R
123:123
JrId: 37073
long title: Fisiologia e medicina
short title: Fisiol Med
ISSN: 0367-2328
ISSN (Online): 
IsoAbbr: Fisiol Med
NlmId: 16930260R
123:123
JrId: 37074
long title: Gaceta peruana de cirugia y medicina
short title: Gac Peru Cir Med
ISSN: 
ISSN (Online): 
IsoAbbr: Gac Peru Cir Med
NlmId: 17030530R
123:123
JrId: 37075
long title: Gospital'noe delo
short title: Gosp Delo
ISSN: 
ISSN (Online): 
IsoAbbr: Gosp Delo
NlmId: 17140410R
123:123
JrId: 37076
long title: The Hospital magazine
short title: Hosp Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Mag
NlmId: 17430040R
123:123
JrId: 37077
long title: Hygeia
short title: Hygeia
ISSN: 0096-1876
ISSN (Online): 
IsoAbbr: Hygeia
NlmId: 17440350R
123:123
JrId: 37078
long title: The Journal of medico-physical research ...
short title: J Med Phys Res
ISSN: 
ISSN (Online): 
IsoAbbr: J Med Phys Res
NlmId: 17920140R
123:123
JrId: 37079
long title: King's College Hospital gazette. Clinical supplement
short title: Kings Coll Hosp Gaz Clin Suppl
ISSN: 
ISSN (Online): 
IsoAbbr: Kings Coll Hosp Gaz Clin Suppl
NlmId: 18130420R
123:123
JrId: 37080
long title: MSN_ monthly science news
short title: MSN Mon Sci News
ISSN: 
ISSN (Online): 
IsoAbbr: MSN Mon Sci News
NlmId: 18410160R
123:123
JrId: 37081
long title: Journal. Hotel-Dieu de Montreal
short title: J Hotel Dieu Montreal
ISSN: 0368-2366
ISSN (Online): 
IsoAbbr: J Hotel Dieu Montreal
NlmId: 18820610R
123:123
JrId: 37082
long title: News letter. National Council on Rehabilitation
short title: News Lett Natl Counc Rehabil
ISSN: 
ISSN (Online): 
IsoAbbr: News Lett Natl Counc Rehabil
NlmId: 18920510R
123:123
JrId: 37083
long title: Annals. Orgone Institute
short title: Ann Orgone Inst
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Orgone Inst
NlmId: 19420590R
123:123
JrId: 37084
long title: Bulletin. Oak Park, Ill. West Suburban Hospital
short title: Bull Oak Park Ill
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Oak Park Ill
NlmId: 19310160R
123:123
JrId: 37085
long title: Pharmedical notes ...
short title: Pharmedical Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Pharmedical Notes
NlmId: 19610610R
123:123
JrId: 37086
long title: Post-graduate course in ophthalmology_ proceedings
short title: Postgraduate Course Ophthalmol
ISSN: 
ISSN (Online): 
IsoAbbr: Postgraduate Course Ophthalmol
NlmId: 19720360R
123:123
JrId: 37087
long title: Profilassi
short title: Profilassi
ISSN: 
ISSN (Online): 
IsoAbbr: Profilassi
NlmId: 19830140R
123:123
JrId: 37088
long title: Recovery journal
short title: Recovery J
ISSN: 
ISSN (Online): 
IsoAbbr: Recovery J
NlmId: 20030240R
123:123
JrId: 37089
long title: Quaderni medici
short title: Quadern Med
ISSN: 
ISSN (Online): 
IsoAbbr: Quadern Med
NlmId: 19940070R
123:123
JrId: 37090
long title: Revista de medicina y cirugia de la Habana
short title: Rev Med Cir La Habana
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Cir La Habana
NlmId: 20220110R
123:123
JrId: 37091
long title: Collected papers of the Mayo Clinic and the Mayo Foundation. Mayo Clinic
short title: Collect Papers Mayo Clinic Mayo Found
ISSN: 0095-9677
ISSN (Online): 
IsoAbbr: Collect Papers Mayo Clinic Mayo Found
NlmId: 20430380R
123:123
JrId: 37092
long title: Studies from the Rockefeller institute for medical research. Reprints. Rockefeller Institute for Medical Research
short title: Stud Rockefeller Inst Med Res Repr
ISSN: 
ISSN (Online): 
IsoAbbr: Stud Rockefeller Inst Med Res Repr
NlmId: 20430540R
123:123
JrId: 37093
long title: La Sante de l'homme
short title: Sante Homme
ISSN: 0151-1998
ISSN (Online): 
IsoAbbr: Sante Homme
NlmId: 20610090R
123:123
JrId: 37094
long title: The Spastic review
short title: Spastic Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Spastic Rev
NlmId: 20930400R
123:123
JrId: 37095
long title: Boletin de sanidad y asistencia publica. Dominican Republic. Secretaria de Sanidad y Asistencia Publica
short title: Bol Sanid Asist Publica
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Sanid Asist Publica
NlmId: 23010040R
123:123
JrId: 37096
long title: Prevision social
short title: Previs Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Previs Soc
NlmId: 22950660R
123:123
JrId: 37097
long title: BuMed news letter
short title: BuMed News Lett
ISSN: 
ISSN (Online): 
IsoAbbr: BuMed News Lett
NlmId: 22420320R
123:123
JrId: 37098
long title: The Reese record
short title: Reese Rec
ISSN: 
ISSN (Online): 
IsoAbbr: Reese Rec
NlmId: 52510870R
123:123
JrId: 37099
long title: Perspectives on science : historical, philosophical, social
short title: Perspect Sci
ISSN: 1063-6145
ISSN (Online): 1530-9274
IsoAbbr: Perspect Sci
NlmId: 9888782
123:123
JrId: 37100
long title: Latvijas Zinatnu akademijas vestis. A dala, Socialas un humanitaras zinatnes = Proceedings of the Latvian Academy of Sciences. Section A
short title: Latv Zinat Akad Vestis A Humanit Zinat
ISSN: 1407-0081
ISSN (Online): 
IsoAbbr: Latv Zinat Akad Vestis A Humanit Zinat
NlmId: 9892249
123:123
JrId: 37101
long title: Revista de antropologia social / Departamento de Antropologia Social, Facultad de Ciencias Politicas y Sociologia, Universidad Complutense de Madrid
short title: Rev Antopol Soc
ISSN: 1131-558X
ISSN (Online): 1988-2831
IsoAbbr: Rev Antopol Soc
NlmId: 101520811
123:123
JrId: 37102
long title: Russian history. Histoire russe
short title: Russ Hist (Pittsburgh)
ISSN: 0094-288X
ISSN (Online): 1876-3316
IsoAbbr: Russ Hist (Pittsburgh)
NlmId: 101520911
123:123
JrId: 37103
long title: Revista istorica / Academia Romana, Institutul de Istorie "N. Iorga."
short title: Rev Istor
ISSN: 1018-0443
ISSN (Online): 
IsoAbbr: Rev Istor
NlmId: 101520899
123:123
JrId: 37104
long title: Scandinavian political studies
short title: Scan Polit Stud
ISSN: 0080-6757
ISSN (Online): 1467-9477
IsoAbbr: Scan Polit Stud
NlmId: 101520919
123:123
JrId: 37105
long title: Social politics
short title: Soc Polit
ISSN: 1072-4745
ISSN (Online): 1468-2893
IsoAbbr: Soc Polit
NlmId: 101520948
123:123
JrId: 37106
long title: Shi jie li shi = Shi jie li shi
short title: Shi Jie Li Shi
ISSN: 1002-011X
ISSN (Online): 
IsoAbbr: Shi Jie Li Shi
NlmId: 101520925
123:123
JrId: 37107
long title: Shirin (Kyoto, Japan)
short title: Shirin (Kyoto 1916)
ISSN: 0386-9369
ISSN (Online): 
IsoAbbr: Shirin (Kyoto 1916)
NlmId: 101520940
123:123
JrId: 37109
long title: Sport history review
short title: Sport Hist Rev
ISSN: 1087-1659
ISSN (Online): 
IsoAbbr: Sport Hist Rev
NlmId: 101521056
123:123
JrId: 37110
long title: Studia hibernica
short title: Stud Hibernica
ISSN: 0081-6477
ISSN (Online): 
IsoAbbr: Stud Hibernica
NlmId: 101521057
123:123
JrId: 37111
long title: Studia historica. Ha. moderna
short title: Stud Hist Ha Mod
ISSN: 0213-2079
ISSN (Online): 
IsoAbbr: Stud Hist Ha Mod
NlmId: 101521135
123:123
JrId: 37112
long title: Studii si materiale de istorie medie. Institutul de Istorie (Academia Republicii Populare Romine)
short title: Stud Mater Ist Medie
ISSN: 0567-6312
ISSN (Online): 
IsoAbbr: Stud Mater Ist Medie
NlmId: 101521137
123:123
JrId: 37113
long title: Studi piemontesi
short title: Studi Piemont
ISSN: 0392-7261
ISSN (Online): 
IsoAbbr: Studi Piemont
NlmId: 101521136
123:123
JrId: 37114
long title: Tempo (Rio de Janeiro, Brazil)
short title: Tempo (Rio J)
ISSN: 1413-7704
ISSN (Online): 1980-542X
IsoAbbr: Tempo (Rio J)
NlmId: 101521139
123:123
JrId: 37115
long title: Turcica
short title: Turcica (Paris)
ISSN: 0082-6847
ISSN (Online): 1783-1822
IsoAbbr: Turcica (Paris)
NlmId: 101521142
123:123
JrId: 37116
long title: Trajecta
short title: Trajecta (Leuven)
ISSN: 0778-8304
ISSN (Online): 
IsoAbbr: Trajecta (Leuven)
NlmId: 101521140
123:123
JrId: 37117
long title: Vostok (Moscow, Russia : 1991)
short title: Vostok (Mosk)
ISSN: 0869-1908
ISSN (Online): 
IsoAbbr: Vostok (Mosk)
NlmId: 101521145
123:123
JrId: 37118
long title: War in history
short title: War Hist
ISSN: 0968-3445
ISSN (Online): 1477-0385
IsoAbbr: War Hist
NlmId: 101521146
123:123
JrId: 37119
long title: Women's writing : the Elizabethan to Victorian period
short title: Womens Writ
ISSN: 0969-9082
ISSN (Online): 1747-5848
IsoAbbr: Womens Writ
NlmId: 101521147
123:123
JrId: 37122
long title: Li shi yu yan yan jiu suo ji kan / Guo li zhong yang yan jiu yuan
short title: Li Shi Yu Yan Yan Jiu Suo Ji Kan
ISSN: 1012-4195
ISSN (Online): 
IsoAbbr: Li Shi Yu Yan Yan Jiu Suo Ji Kan
NlmId: 101521166
123:123
JrId: 37124
long title: Latin American politics and society
short title: Lat Am Polit Soc
ISSN: 1531-426X
ISSN (Online): 1548-2456
IsoAbbr: Lat Am Polit Soc
NlmId: 101521419
123:123
JrId: 37125
long title: Lithuanian historical studies / Lithuanian Institute of History
short title: Lith Hist Stud
ISSN: 1392-2343
ISSN (Online): 
IsoAbbr: Lith Hist Stud
NlmId: 101521425
123:123
JrId: 37126
long title: Lusotopie : enjeux contemporains dans les espaces lusophones
short title: Lusotopie
ISSN: 1257-0273
ISSN (Online): 1768-3084
IsoAbbr: Lusotopie
NlmId: 101521426
123:123
JrId: 37128
long title: [Mediterranean studies]
short title: Mediterr Stud (Kirksv Mo)
ISSN: 1074-164X
ISSN (Online): 
IsoAbbr: Mediterr Stud (Kirksv Mo)
NlmId: 101521428
123:123
JrId: 37129
long title: Memoria y sociedad : revista del Departamento de Historia y Geografia
short title: Mem Soc
ISSN: 0122-5197
ISSN (Online): 
IsoAbbr: Mem Soc
NlmId: 101521429
123:123
JrId: 37130
long title: MHQ : the quarterly journal of military history
short title: MHQ (NY NY)
ISSN: 1040-5992
ISSN (Online): 
IsoAbbr: MHQ (NY NY)
NlmId: 101521437
123:123
JrId: 37131
long title: Middle East Studies Association bulletin
short title: Middle East Stud Assoc Bull
ISSN: 0026-3184
ISSN (Online): 
IsoAbbr: Middle East Stud Assoc Bull
NlmId: 101521438
123:123
JrId: 37132
long title: Militargeschichtliche Zeitschrift / herausgegeben vom Militargeschichtlichen Forschungsamt
short title: Militargesch Z
ISSN: 
ISSN (Online): 
IsoAbbr: Militargesch Z
NlmId: 101521439
123:123
JrId: 37133
long title: Ming studies
short title: Ming Stud
ISSN: 0147-037X
ISSN (Online): 1759-7595
IsoAbbr: Ming Stud
NlmId: 101521503
123:123
JrId: 37134
long title: Min guo dang an / [Zhongguo di 2 li shi dang an guan]
short title: Min Guo Dang An
ISSN: 1000-4491
ISSN (Online): 
IsoAbbr: Min Guo Dang An
NlmId: 101521504
123:123
JrId: 37135
long title: Modernism/modernity
short title: Modmod (Baltim Md)
ISSN: 1071-6068
ISSN (Online): 1080-6601
IsoAbbr: Modmod (Baltim Md)
NlmId: 101521546
123:123
JrId: 37136
long title: Multunk : az MSZMP Kozponti Bizottsaga Parttorteneti Intezetenek folyoirata
short title: Multunk
ISSN: 0864-960X
ISSN (Online): 
IsoAbbr: Multunk
NlmId: 101521552
123:123
JrId: 37137
long title: Nederlandsch archief voor kerkgeschiedenis
short title: Ned Arch Kerkgeschied
ISSN: 0028-2030
ISSN (Online): 
IsoAbbr: Ned Arch Kerkgeschied
NlmId: 101521621
123:123
JrId: 37138
long title: Nationalism & ethnic politics
short title: Nationalism Ethn Polit
ISSN: 1353-7113
ISSN (Online): 1557-2986
IsoAbbr: Nationalism Ethn Polit
NlmId: 101521620
123:123
JrId: 37139
long title: The New England journal of history / New England History Teachers Association
short title: New Engl J Hist
ISSN: 
ISSN (Online): 
IsoAbbr: New Engl J Hist
NlmId: 101521622
123:123
JrId: 37140
long title: New theatre quarterly : NTQ
short title: NTQ New Theatre Q
ISSN: 0266-464X
ISSN (Online): 1474-0613
IsoAbbr: NTQ New Theatre Q
NlmId: 101521623
123:123
JrId: 37142
long title: Nghien cuu lich su
short title: Nghien Cuu Lich Su
ISSN: 0866-7497
ISSN (Online): 
IsoAbbr: Nghien Cuu Lich Su
NlmId: 101521654
123:123
JrId: 37144
long title: Modern Italy : journal of the Association for the Study of Modern Italy
short title: Mod Italy
ISSN: 1353-2944
ISSN (Online): 1469-9877
IsoAbbr: Mod Italy
NlmId: 101521676
123:123
JrId: 37146
long title: Povijesni prilozi
short title: Povij Pril
ISSN: 0351-9767
ISSN (Online): 
IsoAbbr: Povij Pril
NlmId: 101521814
123:123
JrId: 37147
long title: Prepodavanie istorii v shkole
short title: Prepod Ist Sk
ISSN: 0132-0696
ISSN (Online): 
IsoAbbr: Prepod Ist Sk
NlmId: 101521835
123:123
JrId: 37148
long title: Przeglad historyczno-oswiatowy
short title: Prz Hist Osw
ISSN: 0033-2178
ISSN (Online): 
IsoAbbr: Prz Hist Osw
NlmId: 101521839
123:123
JrId: 37149
long title: Punjab journal of politics
short title: Punjab J Polit
ISSN: 0253-3960
ISSN (Online): 
IsoAbbr: Punjab J Polit
NlmId: 101521841
123:123
JrId: 37150
long title: Positions (Durham, N.C.)
short title: Positions (Durh N C)
ISSN: 1067-9847
ISSN (Online): 
IsoAbbr: Positions (Durh N C)
NlmId: 101522728
123:123
JrId: 37151
long title: Nordost-Archiv
short title: Nordost Arch
ISSN: 0029-1595
ISSN (Online): 
IsoAbbr: Nordost Arch
NlmId: 101522918
123:123
JrId: 37153
long title: Relaciones (Colegio de Michoacan)
short title: Relaciones (Zamora)
ISSN: 0185-3929
ISSN (Online): 
IsoAbbr: Relaciones (Zamora)
NlmId: 101522928
123:123
JrId: 37154
long title: Revista complutense de historia de America / Departamento de Historia de America I
short title: Rev Complut Hist Am
ISSN: 1132-8312
ISSN (Online): 
IsoAbbr: Rev Complut Hist Am
NlmId: 101522930
123:123
JrId: 37155
long title: Revista critica de ciencias sociais
short title: Rev Crit Cienc Sociais
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Crit Cienc Sociais
NlmId: 101522931
123:123
JrId: 37156
long title: Nineteenth-century French studies
short title: Ninet Century Fr Stud
ISSN: 0146-7891
ISSN (Online): 
IsoAbbr: Ninet Century Fr Stud
NlmId: 101522932
123:123
JrId: 37157
long title: Nineteenth-century literature
short title: Ninet Century Lit
ISSN: 
ISSN (Online): 0891-9356
IsoAbbr: Ninet Century Lit
NlmId: 101522934
123:123
JrId: 37158
long title: 19th century music
short title: 19th Century Music
ISSN: 
ISSN (Online): 0148-2076
IsoAbbr: 19th Century Music
NlmId: 101522936
123:123
JrId: 37160
long title: The Northern mariner : journal of the Canadian Nautical Research Society = Le marin du nord : revue de Societe canadienne pour la recherche nautique
short title: North Mar
ISSN: 1183-112X
ISSN (Online): 
IsoAbbr: North Mar
NlmId: 101522941
123:123
JrId: 37161
long title: Nordisk ost-forum
short title: Nordisk Ost Forum
ISSN: 0801-7220
ISSN (Online): 
IsoAbbr: Nordisk Ost Forum
NlmId: 101522939
123:123
JrId: 37162
long title: Northeast historical archaeology
short title: Northeast Hist Archaeology
ISSN: 0048-0738
ISSN (Online): 
IsoAbbr: Northeast Hist Archaeology
NlmId: 101522940
123:123
JrId: 37163
long title: Obradoiro de historia moderna / Universidade de Santiago de Compostela
short title: Obradoiro Hist Mod
ISSN: 1133-0481
ISSN (Online): 
IsoAbbr: Obradoiro Hist Mod
NlmId: 101522943
123:123
JrId: 37164
long title: Osterreichische Militarische Zeitschrift
short title: Osterr Mil Z
ISSN: 0048-1440
ISSN (Online): 
IsoAbbr: Osterr Mil Z
NlmId: 101522944
123:123
JrId: 37165
long title: Osterreichische Zeitschrift fur Geschichtswissenschaften : OZG
short title: Osterr Z Geschwiss
ISSN: 1016-765X
ISSN (Online): 
IsoAbbr: Osterr Z Geschwiss
NlmId: 101522956
123:123
JrId: 37167
long title: Paideuma
short title: Paideuma (Wiesb)
ISSN: 0078-7809
ISSN (Online): 
IsoAbbr: Paideuma (Wiesb)
NlmId: 101523010
123:123
JrId: 37168
long title: Cold Spring Harbor protocols
short title: Cold Spring Harb Protoc
ISSN: 1940-3402
ISSN (Online): 1559-6095
IsoAbbr: Cold Spring Harb Protoc
NlmId: 101524530
123:123
JrId: 37170
long title: Livestock science
short title: 
ISSN: 1871-1413
ISSN (Online): 
IsoAbbr: Livest Sci
NlmId: 101525137
123:123
JrId: 37172
long title: Hormone research in paediatrics
short title: Horm Res Paediatr
ISSN: 1663-2818
ISSN (Online): 1663-2826
IsoAbbr: Horm Res Paediatr
NlmId: 101525157
123:123
JrId: 37174
long title: Proceedings of the annual meeting. American Student Health Association
short title: Proc Annu Meet Am Stud Health Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Annu Meet Am Stud Health Assoc
NlmId: 0001626
123:123
JrId: 37175
long title: Anales. Hospital Torcuato de Alvear, Buenos Aires. Ateneo de Patologia y Clinica Medica
short title: An Hosp Alvear B Aires
ISSN: 
ISSN (Online): 
IsoAbbr: An Hosp Alvear B Aires
NlmId: 0004254
123:123
JrId: 37176
long title: Bulletin. Massachusetts Dental Society
short title: Bull Mass Dent Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Mass Dent Soc
NlmId: 0017036
123:123
JrId: 37177
long title: Revista militar de remonta e veterinaria
short title: Rev Mil Remonta Vet
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Mil Remonta Vet
NlmId: 0024646
123:123
JrId: 37178
long title: The Western druggist
short title: West Drug (Vanc)
ISSN: 0700-7248
ISSN (Online): 
IsoAbbr: West Drug (Vanc)
NlmId: 0031315
123:123
JrId: 37179
long title: Revista medica xalapena
short title: Rev Med Xalapena
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Xalapena
NlmId: 0037112
123:123
JrId: 37180
long title: Anales. Escuela Nacional de Ciencias Biologicas (Mexico)
short title: An Esc Nac Cienc Biol
ISSN: 0365-1932
ISSN (Online): 
IsoAbbr: An Esc Nac Cienc Biol
NlmId: 0137535
123:123
JrId: 37181
long title: Gaceta medica
short title: Gac Med Villahermosa
ISSN: 
ISSN (Online): 
IsoAbbr: Gac Med Villahermosa
NlmId: 0152346
123:123
JrId: 37182
long title: Your health
short title: Your Health (Salt Lake City)
ISSN: 
ISSN (Online): 
IsoAbbr: Your Health (Salt Lake City)
NlmId: 0156007
123:123
JrId: 37183
long title: Annual report. New York (State) Dept. of Health. Division of Laboratories and Research
short title: Annu Rep N Y State Dept Health Division Lab Res
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Rep N Y State Dept Health Division Lab Res
NlmId: 0211405
123:123
JrId: 37184
long title: Guatemala medica
short title: Guatem Med
ISSN: 
ISSN (Online): 
IsoAbbr: Guatem Med
NlmId: 0370746
123:123
JrId: 37185
long title: Indian medical record
short title: Indian Med Rec
ISSN: 0019-5898
ISSN (Online): 
IsoAbbr: Indian Med Rec
NlmId: 0370752
123:123
JrId: 37186
long title: Archivos de ginecologia y obstetricia
short title: Arch Ginecol Obstet
ISSN: 0797-0803
ISSN (Online): 
IsoAbbr: Arch Ginecol Obstet
NlmId: 0373105
123:123
JrId: 37187
long title: La Prensa medica
short title: Prensa Med
ISSN: 
ISSN (Online): 
IsoAbbr: Prensa Med
NlmId: 0376432
123:123
JrId: 37188
long title: Optik
short title: Optik (Stuttg)
ISSN: 0030-4026
ISSN (Online): 
IsoAbbr: Optik (Stuttg)
NlmId: 0401017
123:123
JrId: 37189
long title: Notas quirurgicas del Sanatorio Deschamps
short title: Notas Quir Sanat Deschamps
ISSN: 0369-5441
ISSN (Online): 
IsoAbbr: Notas Quir Sanat Deschamps
NlmId: 0401201
123:123
JrId: 37190
long title: Fontilles
short title: Fontilles Rev Leprol
ISSN: 0367-2743
ISSN (Online): 
IsoAbbr: Fontilles Rev Leprol
NlmId: 0404426
123:123
JrId: 37191
long title: Revista de la sanidad militar
short title: Rev Sanid Mil (B Aires)
ISSN: 0302-5667
ISSN (Online): 
IsoAbbr: Rev Sanid Mil (B Aires)
NlmId: 0411344
123:123
JrId: 37192
long title: The Medico-legal and criminological review
short title: Med Leg Criminol Rev
ISSN: 0302-1637
ISSN (Online): 
IsoAbbr: Med Leg Criminol Rev
NlmId: 0412003
123:123
JrId: 37193
long title: Biomedical imaging and intervention journal
short title: Biomed Imaging Interv J
ISSN: 
ISSN (Online): 1823-5530
IsoAbbr: Biomed Imaging Interv J
NlmId: 101258681
123:123
JrId: 37194
long title: Advances in cognitive psychology / University of Finance and Management in Warsaw
short title: Adv Cogn Psychol
ISSN: 
ISSN (Online): 1895-1171
IsoAbbr: Adv Cogn Psychol
NlmId: 101283299
123:123
JrId: 37195
long title: International journal of shoulder surgery
short title: Int J Shoulder Surg
ISSN: 
ISSN (Online): 0973-6042
IsoAbbr: Int J Shoulder Surg
NlmId: 101291740
123:123
JrId: 37196
long title: Gut and liver
short title: Gut Liver
ISSN: 1976-2283
ISSN (Online): 
IsoAbbr: Gut Liver
NlmId: 101316452
123:123
JrId: 37197
long title: Annals of pediatric cardiology
short title: Ann Pediatr Cardiol
ISSN: 0974-2069
ISSN (Online): 0974-5149
IsoAbbr: Ann Pediatr Cardiol
NlmId: 101495459
123:123
JrId: 37198
long title: OncoTargets and therapy
short title: Onco Targets Ther
ISSN: 
ISSN (Online): 1178-6930
IsoAbbr: Onco Targets Ther
NlmId: 101514322
123:123
JrId: 37199
long title: Allergy, asthma & immunology research
short title: Allergy Asthma Immunol Res
ISSN: 2092-7355
ISSN (Online): 2092-7363
IsoAbbr: Allergy Asthma Immunol Res
NlmId: 101518382
123:123
JrId: 37200
long title: Journal of global infectious diseases
short title: J Glob Infect Dis
ISSN: 0974-777X
ISSN (Online): 0974-8245
IsoAbbr: J Glob Infect Dis
NlmId: 101521436
123:123
JrId: 37201
long title: Journal of tropical medicine
short title: J Trop Med
ISSN: 1687-9686
ISSN (Online): 1687-9694
IsoAbbr: J Trop Med
NlmId: 101524194
123:123
JrId: 37202
long title: International journal of dentistry
short title: Int J Dent
ISSN: 1687-8728
ISSN (Online): 1687-8736
IsoAbbr: Int J Dent
NlmId: 101524183
123:123
JrId: 37203
long title: Journal of ophthalmology
short title: J Ophthalmol
ISSN: 2090-004X
ISSN (Online): 2090-0058
IsoAbbr: J Ophthalmol
NlmId: 101524199
123:123
JrId: 37204
long title: Veterinary medicine international
short title: Vet Med Int
ISSN: 2090-8113
ISSN (Online): 2042-0048
IsoAbbr: Vet Med Int
NlmId: 101524203
123:123
JrId: 37205
long title: Journal of cutaneous and aesthetic surgery
short title: J Cutan Aesthet Surg
ISSN: 0974-2077
ISSN (Online): 0974-5157
IsoAbbr: J Cutan Aesthet Surg
NlmId: 101525405
123:123
JrId: 37206
long title: Boletin del Colegio Medico de la Habana
short title: Bol Col Med La Habana
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Col Med La Habana
NlmId: 7505281
123:123
JrId: 37207
long title: Bulletin of the California Dietetic Association
short title: Bull Calif Diet Assoc
ISSN: 0410-2754
ISSN (Online): 
IsoAbbr: Bull Calif Diet Assoc
NlmId: 7505370
123:123
JrId: 37208
long title: Proceedings of the New York State Association of Public Health Laboratories
short title: Proc N Y State Assoc Public Health Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Proc N Y State Assoc Public Health Lab
NlmId: 7505878
123:123
JrId: 37209
long title: Bulletin - Spokane County Medical Society
short title: Bull Spokane Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Spokane Cty Med Soc
NlmId: 7507002
123:123
JrId: 37210
long title: The Bulletin of the Passaic County Medical Society
short title: Bull Passaic Cty Med Soc
ISSN: 0031-2673
ISSN (Online): 
IsoAbbr: Bull Passaic Cty Med Soc
NlmId: 7507038
123:123
JrId: 37211
long title: Proceedings of the Helminthological Society of Washington
short title: Proc Helminthol Soc Wash
ISSN: 0018-0130
ISSN (Online): 
IsoAbbr: Proc Helminthol Soc Wash
NlmId: 7507379
123:123
JrId: 37212
long title: Bulletin - Dight Institute of the University of Minnesota
short title: Bull Dight Inst Univ Minn
ISSN: 0164-0445
ISSN (Online): 
IsoAbbr: Bull Dight Inst Univ Minn
NlmId: 7805355
123:123
JrId: 37213
long title: Zeitschrift fur Vitaminforschung
short title: Z Vitam Forsch
ISSN: 0373-0239
ISSN (Online): 
IsoAbbr: Z Vitam Forsch
NlmId: 7907835
123:123
JrId: 37215
long title: Boletin del Servicio Medico Nacional de Empleados. Chile. Servicio Medico Nacional de Empleados
short title: Bol Servic Med Nac Empl
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Servic Med Nac Empl
NlmId: 9417181
123:123
JrId: 37216
long title: Informacion sobre enfermedades venereas
short title: Inf Sobre Enferm Vener
ISSN: 
ISSN (Online): 
IsoAbbr: Inf Sobre Enferm Vener
NlmId: 9421936
123:123
JrId: 37217
long title: Bulletin de documentation sanitaire
short title: Bull Doc Sanit
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Doc Sanit
NlmId: 9428271
123:123
JrId: 37219
long title: Annual Report of the Queensland Health Education Council to the Honourable the Minister of Health and Home Affairs
short title: Annu Rep Qld Health Educ Counc Honour Minist Health Home Aff
ISSN: 0481-3316
ISSN (Online): 
IsoAbbr: Annu Rep Qld Health Educ Counc Honour Minist Health Home Aff
NlmId: 9813877
123:123
JrId: 37220
long title: Revista Del Centro Policlinico Valencia
short title: Rev Cent Policlin Valencia
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cent Policlin Valencia
NlmId: 9884036
123:123
JrId: 37221
long title: Bulletin de l'Academie de medecine
short title: Bull Acad Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Acad Med
NlmId: 101184758
123:123
JrId: 37222
long title: Journal of the South Carolina Medical Association
short title: J S C Med Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: J S C Med Assoc
NlmId: 101245535
123:123
JrId: 37223
long title: Survey graphic
short title: Surv Graph
ISSN: 0196-8777
ISSN (Online): 
IsoAbbr: Surv Graph
NlmId: 101490729
123:123
JrId: 37226
long title: The A-V
short title: AV (Phila)
ISSN: 0001-2831
ISSN (Online): 
IsoAbbr: AV (Phila)
NlmId: 14470470R
123:123
JrId: 37227
long title: Anales. Academia de Medicina, Medellin
short title: An Academ Med Medellin
ISSN: 
ISSN (Online): 
IsoAbbr: An Academ Med Medellin
NlmId: 14490180R
123:123
JrId: 37228
long title: Bulletin. Academie royale des sciences, des lettres et des beaux-arts de Belgique. Classe des sciences
short title: Bull Cl Sci Acad R Belg
ISSN: 0001-4141
ISSN (Online): 
IsoAbbr: Bull Cl Sci Acad R Belg
NlmId: 14510240R
123:123
JrId: 37229
long title: Acta oto-laryngologica orientalia
short title: Acta Otolaryngol Orient
ISSN: 
ISSN (Online): 
IsoAbbr: Acta Otolaryngol Orient
NlmId: 14540240R
123:123
JrId: 37230
long title: Newsletter. American Epilepsy League
short title: Newsl Am Epilepsy Leag
ISSN: 
ISSN (Online): 
IsoAbbr: Newsl Am Epilepsy Leag
NlmId: 14810540R
123:123
JrId: 37231
long title: Papers presented at the ... annual convention. American Hospital Association
short title: Pap Present Annu Conv Am Hosp Assoc
ISSN: 
ISSN (Online): 
IsoAbbr: Pap Present Annu Conv Am Hosp Assoc
NlmId: 14810880R
123:123
JrId: 37232
long title: The Apothecary
short title: Apoth (Beirut)
ISSN: 
ISSN (Online): 
IsoAbbr: Apoth (Beirut)
NlmId: 15120080R
123:123
JrId: 37233
long title: Archivos americanos de medicina
short title: Arch Am Med
ISSN: 0326-5579
ISSN (Online): 
IsoAbbr: Arch Am Med
NlmId: 15220300R
123:123
JrId: 37234
long title: Archivos de bioquimica, quimica y farmacia, Tucuman
short title: Arch Bioquim Quim Farm Tucuman
ISSN: 0365-0871
ISSN (Online): 
IsoAbbr: Arch Bioquim Quim Farm Tucuman
NlmId: 15230130R
123:123
JrId: 37235
long title: Revista medica. Ateneo Ramon y Cajal, Mexico
short title: Rev Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med
NlmId: 15410110R
123:123
JrId: 37236
long title: The Australian dental mirror, incorporating the Queensland dental magazine
short title: Aust Dent mirror
ISSN: 
ISSN (Online): 
IsoAbbr: Aust Dent mirror
NlmId: 15420250R
123:123
JrId: 37237
long title: Boletin. Bogota. Clinica de Marly
short title: Boletin Bogota
ISSN: 
ISSN (Online): 
IsoAbbr: Boletin Bogota
NlmId: 15620500R
123:123
JrId: 37238
long title: The Bulletin of zoological nomenclature
short title: Bull Zool Nomencl
ISSN: 0007-5167
ISSN (Online): 
IsoAbbr: Bull Zool Nomencl
NlmId: 15910060R
123:123
JrId: 37239
long title: Proceedings [of the] annual meeting. Central Society for Clinical Research (U.S.)
short title: Proc Annu Meet Cent Soc Clin Res U S
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Annu Meet Cent Soc Clin Res U S
NlmId: 16110220R
123:123
JrId: 37240
long title: Clinica hispanica
short title: Clin. Hisp
ISSN: 
ISSN (Online): 
IsoAbbr: Clin. Hisp
NlmId: 16230270R
123:123
JrId: 37241
long title: Boletin. Colegio Medico de Holguin
short title: Bol Col Med Holguin
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Col Med Holguin
NlmId: 16310380R
123:123
JrId: 37242
long title: Cuadernos medicos y de divulgacion cientifica
short title: Cuad Med Divulg Cient
ISSN: 
ISSN (Online): 
IsoAbbr: Cuad Med Divulg Cient
NlmId: 16430470R
123:123
JrId: 37243
long title: Electronic medical digest
short title: Electron Med Dig
ISSN: 
ISSN (Online): 
IsoAbbr: Electron Med Dig
NlmId: 16720340R
123:123
JrId: 37244
long title: La Enfermera argentina
short title: Enferma Argent
ISSN: 
ISSN (Online): 
IsoAbbr: Enferma Argent
NlmId: 16730310R
123:123
JrId: 37245
long title: The Fight against disease
short title: Fight Against
ISSN: 
ISSN (Online): 
IsoAbbr: Fight Against
NlmId: 16930170R
123:123
JrId: 37246
long title: Food materials and equipment
short title: Food Mater Equip
ISSN: 
ISSN (Online): 
IsoAbbr: Food Mater Equip
NlmId: 17010150R
123:123
JrId: 37247
long title: Handicap_ the news magazine for the nation's handicapped
short title: Handicap (Washington)
ISSN: 
ISSN (Online): 
IsoAbbr: Handicap (Washington)
NlmId: 17230410R
123:123
JrId: 37248
long title: Health
short title: Health (Toronto)
ISSN: 0017-8837
ISSN (Online): 
IsoAbbr: Health (Toronto)
NlmId: 17310080R
123:123
JrId: 37249
long title: Horizonte medico
short title: Horiz Med (Barcelona)
ISSN: 
ISSN (Online): 
IsoAbbr: Horiz Med (Barcelona)
NlmId: 17420050R
123:123
JrId: 37250
long title: The Illinois cancer bulletin
short title: Ill Cancer Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Ill Cancer Bull
NlmId: 17520440R
123:123
JrId: 37251
long title: Indian journal of ophthalmology
short title: Indian J Ophthalmol (Poona City)
ISSN: 
ISSN (Online): 
IsoAbbr: Indian J Ophthalmol (Poona City)
NlmId: 17540040R
123:123
JrId: 37252
long title: Bulletin. International Association of Medical Museums
short title: Bull Int Assoc Med Mus
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Int Assoc Med Mus
NlmId: 17620540R
123:123
JrId: 37253
long title: Lobund reports
short title: Lobund reports
ISSN: 
ISSN (Online): 
IsoAbbr: Lobund reports
NlmId: 18230020R
123:123
JrId: 37254
long title: Lebens-Kunst_ Cademario-Nachrichten
short title: Lebens Kunst Cademario Nachr
ISSN: 
ISSN (Online): 
IsoAbbr: Lebens Kunst Cademario Nachr
NlmId: 18310270R
123:123
JrId: 37255
long title: Boletin. Liga Argentina contra el Reumatismo, Buenos Aires
short title: Bol Liga Argent Contra Reum B Aires
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Liga Argent Contra Reum B Aires
NlmId: 18330040R
123:123
JrId: 37256
long title: Liga Uruguaya contra la Tuberculosis
short title: Liga Urug Contra Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Liga Urug Contra Tuberc
NlmId: 18330250R
123:123
JrId: 37257
long title: The Liverpool medico-chirurgical journal
short title: Liverp Med Chir J
ISSN: 
ISSN (Online): 
IsoAbbr: Liverp Med Chir J
NlmId: 18331090R
123:123
JrId: 37258
long title: The Massachusetts health journal
short title: Mass Health J
ISSN: 
ISSN (Online): 
IsoAbbr: Mass Health J
NlmId: 18430330R
123:123
JrId: 37259
long title: Midwestern druggist
short title: Midwest Drug
ISSN: 0026-3486
ISSN (Online): 
IsoAbbr: Midwest Drug
NlmId: 18710590R
123:123
JrId: 37261
long title: Boletin. Monterey, Mexico. Clinica "Doctor Angel Martinez Villarreal"
short title: Boletin Monterey Mexico
ISSN: 
ISSN (Online): 
IsoAbbr: Boletin Monterey Mexico
NlmId: 18820120R
123:123
JrId: 37262
long title: Bulletin. Multnomah County (Or.) Medical Society
short title: Bull Multnomah Cty
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Multnomah Cty
NlmId: 18830790R
123:123
JrId: 37263
long title: The Mother
short title: Mother
ISSN: 
ISSN (Online): 
IsoAbbr: Mother
NlmId: 18830490R
123:123
JrId: 37264
long title: The National eclectic medical quarterly
short title: Natl Elect Med Q
ISSN: 0099-5088
ISSN (Online): 
IsoAbbr: Natl Elect Med Q
NlmId: 18920600R
123:123
JrId: 37265
long title: The New Zealand journal of science and technology. B. General section
short title: N Z J Sci Technol Sect B
ISSN: 0369-6960
ISSN (Online): 
IsoAbbr: N Z J Sci Technol Sect B
NlmId: 19110830R
123:123
JrId: 37266
long title: Northern New York medical journal
short title: North N Y Med J
ISSN: 
ISSN (Online): 
IsoAbbr: North N Y Med J
NlmId: 19220010R
123:123
JrId: 37267
long title: Journal. Obstetric and Gynaecological Society of Northern India
short title: J Obstet Gynaecol Soc North India
ISSN: 
ISSN (Online): 
IsoAbbr: J Obstet Gynaecol Soc North India
NlmId: 19310450R
123:123
JrId: 37268
long title: The Pennsylvania pharmacist
short title: Pa Pharm
ISSN: 0031-4633
ISSN (Online): 
IsoAbbr: Pa Pharm
NlmId: 19540040R
123:123
JrId: 37269
long title: Pittsburgh medical bulletin
short title: Pittsbg Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Pittsbg Med Bull
NlmId: 19630500R
123:123
JrId: 37270
long title: Publicacoes farmaceuticas
short title: Publ Farm (Sao Paulo)
ISSN: 0369-9285
ISSN (Online): 
IsoAbbr: Publ Farm (Sao Paulo)
NlmId: 19930210R
123:123
JrId: 37271
long title: The Punjab medical journal
short title: Punjab Med J (Banga)
ISSN: 
ISSN (Online): 
IsoAbbr: Punjab Med J (Banga)
NlmId: 19930380R
123:123
JrId: 37272
long title: Pure culture study of bacteria
short title: Pure Cult Study Bact
ISSN: 
ISSN (Online): 
IsoAbbr: Pure Cult Study Bact
NlmId: 19930410R
123:123
JrId: 37274
long title: Revista del Colegio Medico
short title: Rev Col Med
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Col Med
NlmId: 20220700R
123:123
JrId: 37275
long title: Kuba_ revista de medicina tropical y parasitologia
short title: Kuba
ISSN: 
ISSN (Online): 
IsoAbbr: Kuba
NlmId: 20230490R
123:123
JrId: 37276
long title: Revista de radiologia y fisioterapia
short title: Rev Radiol Fisioter
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Radiol Fisioter
NlmId: 20220450R
123:123
JrId: 37277
long title: Revista medica
short title: Rev Med (Puebla)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med (Puebla)
NlmId: 20240050R
123:123
JrId: 37278
long title: Revista neurologica de Buenos Aires
short title: Rev Neurol B Aires
ISSN: 0370-6494
ISSN (Online): 
IsoAbbr: Rev Neurol B Aires
NlmId: 20310140R
123:123
JrId: 37279
long title: Revue de dietetique
short title: Rev Diet
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Diet
NlmId: 20320250R
123:123
JrId: 37280
long title: Salubridad y asistencia
short title: Salubr Asist
ISSN: 
ISSN (Online): 
IsoAbbr: Salubr Asist
NlmId: 20530300R
123:123
JrId: 37281
long title: Schweizer Chemiker-Zeitung und Technik-Industrie
short title: Schweizer Chem Ztg Tech Ind
ISSN: 
ISSN (Online): 
IsoAbbr: Schweizer Chem Ztg Tech Ind
NlmId: 20630140R
123:123
JrId: 37282
long title: Archivos. Sociedad Argentina de Anatomia Normal y Patologica
short title: Arch Soc Agent Anat Norm Patol
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Soc Agent Anat Norm Patol
NlmId: 20810300R
123:123
JrId: 37283
long title: Memoria. Sociedad Uruguaya de Urologia
short title: Mem Soc Urug Urol
ISSN: 
ISSN (Online): 
IsoAbbr: Mem Soc Urug Urol
NlmId: 20820360R
123:123
JrId: 37284
long title: Tribuna medico-social
short title: Trib Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Trib Med Soc
NlmId: 21310240R
123:123
JrId: 37285
long title: Staff proceedings. Hillcrest Medical Center, Tulsa, Okla
short title: Staff Proc
ISSN: 
ISSN (Online): 
IsoAbbr: Staff Proc
NlmId: 21340200R
123:123
JrId: 37286
long title: U M C
short title: U M C Cordoba
ISSN: 
ISSN (Online): 
IsoAbbr: U M C Cordoba
NlmId: 21340400R
123:123
JrId: 37287
long title: Understanding the child_ a magazine for teachers
short title: Underst Child
ISSN: 
ISSN (Online): 
IsoAbbr: Underst Child
NlmId: 21410050R
123:123
JrId: 37288
long title: Unidad sanitaria
short title: Unidad Sanit
ISSN: 
ISSN (Online): 
IsoAbbr: Unidad Sanit
NlmId: 21410100R
123:123
JrId: 37289
long title: Publicaciones. Universidad de Chile. Laboratorio de Medicina Experimental
short title: Publ Univ Chile
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Univ Chile
NlmId: 21420860R
123:123
JrId: 37290
long title: University of Leeds medical magazine
short title: Univer Leeds Med Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Univer Leeds Med Mag
NlmId: 21430150R
123:123
JrId: 37291
long title: What's new in industrial hygiene
short title: Whats New Ind Hyg
ISSN: 
ISSN (Online): 
IsoAbbr: Whats New Ind Hyg
NlmId: 21620600R
123:123
JrId: 37292
long title: Illinois health messenger
short title: Ill Health Messenger
ISSN: 0019-204X
ISSN (Online): 
IsoAbbr: Ill Health Messenger
NlmId: 22540090R
123:123
JrId: 37293
long title: Bulletin. Colorado. State Board of Health
short title: Bull Colo
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Colo
NlmId: 22520270R
123:123
JrId: 37294
long title: Medical mission to Austria, July 1-August 8, 1947. American Unitarian Service Committee in cooperation with World Health Organization Interim Commission. [Abridged report submitted by Erwin Kohn]. American Unitarian Association. Unitari...
short title: Med Mission Austria
ISSN: 
ISSN (Online): 
IsoAbbr: Med Mission Austria
NlmId: 25930690R
123:123
JrId: 37295
long title: Bulletin of communicable diseases and medical notes. United Nations Relief and Rehabilitation Administration
short title: Bull Commun Dis Med Notes
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Commun Dis Med Notes
NlmId: 23470090R
123:123
JrId: 37296
long title: Hahnemann Hospital tidings
short title: Hahnemann Hosp Tidings
ISSN: 
ISSN (Online): 
IsoAbbr: Hahnemann Hosp Tidings
NlmId: 52711560R
123:123
JrId: 37297
long title: The Scalpel
short title: Scalpel
ISSN: 
ISSN (Online): 
IsoAbbr: Scalpel
NlmId: 53010090R
123:123
JrId: 37298
long title: College and research libraries
short title: Coll Res Libr
ISSN: 0010-0870
ISSN (Online): 
IsoAbbr: Coll Res Libr
NlmId: 57630590R
123:123
JrId: 37299
long title: Bulletin of the New York Public Library, Astor, Lenox, and Tilden Foundations. New York Public Library
short title: Bull N Y Public Libr
ISSN: 0028-7466
ISSN (Online): 
IsoAbbr: Bull N Y Public Libr
NlmId: 58120930R
123:123
JrId: 37300
long title: Boletim bibliografico
short title: Bol Bibliogr (Sao Paulo)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Bibliogr (Sao Paulo)
NlmId: 58130170R
123:123
JrId: 37301
long title: Abstracts and translations from the science library. Hartford. Institute of Living
short title: Abstr Translat Sci Library
ISSN: 
ISSN (Online): 
IsoAbbr: Abstr Translat Sci Library
NlmId: 59930170R
123:123
JrId: 37302
long title: Molecular oral microbiology
short title: Mol Oral Microbiol
ISSN: 2041-1006
ISSN (Online): 2041-1014
IsoAbbr: Mol Oral Microbiol
NlmId: 101524770
123:123
JrId: 37303
long title: Evolutionary biology
short title: Evol Biol
ISSN: 0071-3260
ISSN (Online): 1934-2845
IsoAbbr: Evol Biol
NlmId: 0117156
123:123
JrId: 37304
long title: Master schedule of professional staff proceedings ... United States. Army. Halloran general hospital, St. George, Staten island, N. Y
short title: Master Sched Prof Staff Proc
ISSN: 
ISSN (Online): 
IsoAbbr: Master Sched Prof Staff Proc
NlmId: 52421180R
123:123
JrId: 37305
long title: Clinical lymphoma, myeloma & leukemia
short title: Clin Lymphoma Myeloma Leuk
ISSN: 2152-2650
ISSN (Online): 2152-2669
IsoAbbr: Clin Lymphoma Myeloma Leuk
NlmId: 101525386
123:123
JrId: 37306
long title: Anthropology & medicine
short title: Anthropol Med
ISSN: 1364-8470
ISSN (Online): 1469-2910
IsoAbbr: Anthropol Med
NlmId: 9709920
123:123
JrId: 37307
long title: Drug testing and analysis
short title: Drug Test Anal
ISSN: 1942-7603
ISSN (Online): 1942-7611
IsoAbbr: Drug Test Anal
NlmId: 101483449
123:123
JrId: 37308
long title: European journal of oral implantology
short title: Eur J Oral Implantol
ISSN: 1756-2406
ISSN (Online): 1756-2414
IsoAbbr: Eur J Oral Implantol
NlmId: 101473719
123:123
JrId: 37309
long title: Interventional neuroradiology : journal of peritherapeutic neuroradiology, surgical procedures and related neurosciences
short title: Interv Neuroradiol
ISSN: 1591-0199
ISSN (Online): 
IsoAbbr: Interv Neuroradiol
NlmId: 9602695
123:123
JrId: 37310
long title: MEDICC review
short title: MEDICC Rev
ISSN: 1555-7960
ISSN (Online): 1527-3172
IsoAbbr: MEDICC Rev
NlmId: 100964771
123:123
JrId: 37311
long title: Medicinski glasnik : official publication of the Medical Association of Zenica-Doboj Canton, Bosnia and Herzegovina
short title: Med Glas Ljek komore Zenicko-doboj kantona
ISSN: 1840-0132
ISSN (Online): 1840-2445
IsoAbbr: Med Glas Ljek komore Zenicko-doboj kantona
NlmId: 101250177
123:123
JrId: 37312
long title: Radiological physics and technology
short title: Radiol Phys Technol
ISSN: 1865-0333
ISSN (Online): 1865-0341
IsoAbbr: Radiol Phys Technol
NlmId: 101467995
123:123
JrId: 37313
long title: Ontario health technology assessment series
short title: Ont Health Technol Assess Ser
ISSN: 
ISSN (Online): 1915-7398
IsoAbbr: Ont Health Technol Assess Ser
NlmId: 101521610
123:123
JrId: 37314
long title: The Pan African medical journal
short title: Pan Afr Med J
ISSN: 
ISSN (Online): 1937-8688
IsoAbbr: Pan Afr Med J
NlmId: 101517926
123:123
JrId: 37315
long title: Cardiopulmonary physical therapy journal
short title: Cardiopulm Phys Ther J
ISSN: 1541-7891
ISSN (Online): 
IsoAbbr: Cardiopulm Phys Ther J
NlmId: 101155626
123:123
JrId: 37316
long title: Zi ran ke xue shi yan = Studies in the history of natural sciences
short title: Zi Ran Ke Xue Shi Yan
ISSN: 1000-0224
ISSN (Online): 
IsoAbbr: Zi Ran Ke Xue Shi Yan
NlmId: 101512533
123:123
JrId: 37317
long title: International journal of maritime history
short title: Int J Marit Hist
ISSN: 0843-8714
ISSN (Online): 
IsoAbbr: Int J Marit Hist
NlmId: 101524752
123:123
JrId: 37318
long title: Anais de historia de alem-mar / Centro de historia de alem-mar, Faculdade de ciencias sociais e humanas, Universidade nova de Lisboa
short title: Anais Hist Alem Mar
ISSN: 0874-9671
ISSN (Online): 
IsoAbbr: Anais Hist Alem Mar
NlmId: 101524751
123:123
JrId: 37319
long title: Journal for maritime research (Print)
short title: J Marit Res
ISSN: 2153-3369
ISSN (Online): 1469-1957
IsoAbbr: J Marit Res
NlmId: 101524753
123:123
JrId: 37320
long title: Saothar
short title: Saothar
ISSN: 0332-1169
ISSN (Online): 
IsoAbbr: Saothar
NlmId: 101524755
123:123
JrId: 37321
long title: Den jyske historiker
short title: Den Jyske Hist
ISSN: 0109-9280
ISSN (Online): 1902-472X
IsoAbbr: Den Jyske Hist
NlmId: 101524754
123:123
JrId: 37322
long title: Wiener Zeitschrift zur Geschichte der Neuzeit
short title: Wien Z Gesch Neuzeit
ISSN: 1681-701X
ISSN (Online): 
IsoAbbr: Wien Z Gesch Neuzeit
NlmId: 101524757
123:123
JrId: 37323
long title: Werkstatt geschichte
short title: Werkstatt Gesch
ISSN: 0942-704X
ISSN (Online): 
IsoAbbr: Werkstatt Gesch
NlmId: 101524756
123:123
JrId: 37325
long title: Revue du monde musulman et de la Mediterranee
short title: Rev Monde Musulman Mediterr
ISSN: 0997-1327
ISSN (Online): 
IsoAbbr: Rev Monde Musulman Mediterr
NlmId: 101524760
123:123
JrId: 37326
long title: Clinical Medicine Insights. Cardiology
short title: Clin Med Insights Cardiol
ISSN: 
ISSN (Online): 1179-5468
IsoAbbr: Clin Med Insights Cardiol
NlmId: 101525768
123:123
JrId: 37327
long title: Silence
short title: Silence
ISSN: 
ISSN (Online): 1758-907X
IsoAbbr: Silence
NlmId: 101525809
123:123
JrId: 37328
long title: Clinical Medicine Insights. Oncology
short title: Clin Med Insights Oncol
ISSN: 
ISSN (Online): 1179-5549
IsoAbbr: Clin Med Insights Oncol
NlmId: 101525771
123:123
JrId: 37330
long title: Biology & philosophy
short title: Biol Philos
ISSN: 0169-3867
ISSN (Online): 1572-8404
IsoAbbr: Biol Philos
NlmId: 8607458
123:123
JrId: 37331
long title: European journal of plastic surgery
short title: Eur J Plast Surg
ISSN: 0930-343X
ISSN (Online): 1435-0130
IsoAbbr: Eur J Plast Surg
NlmId: 8700891
123:123
JrId: 37332
long title: Environmental chemistry letters
short title: Environ Chem Lett
ISSN: 1610-3653
ISSN (Online): 1610-3661
IsoAbbr: Environ Chem Lett
NlmId: 101220458
123:123
JrId: 37333
long title: The European journal of developmental psychology
short title: Eur J Dev Psychol
ISSN: 1740-5629
ISSN (Online): 1740-5610
IsoAbbr: Eur J Dev Psychol
NlmId: 101223106
123:123
JrId: 37334
long title: Gynecological surgery
short title: Gynecol Surg
ISSN: 1613-2076
ISSN (Online): 1613-2084
IsoAbbr: Gynecol Surg
NlmId: 101233664
123:123
JrId: 37335
long title: Food biophysics
short title: Food Biophys
ISSN: 1557-1858
ISSN (Online): 1557-1866
IsoAbbr: Food Biophys
NlmId: 101290394
123:123
JrId: 37336
long title: Journal of robotic surgery
short title: J Robot Surg
ISSN: 1863-2483
ISSN (Online): 1863-2491
IsoAbbr: J Robot Surg
NlmId: 101300401
123:123
JrId: 37337
long title: Nanoethics
short title: Nanoethics
ISSN: 1871-4757
ISSN (Online): 1871-4765
IsoAbbr: Nanoethics
NlmId: 101311055
123:123
JrId: 37338
long title: Applied research in quality of life
short title: Appl Res Qual Life
ISSN: 1871-2584
ISSN (Online): 1871-2576
IsoAbbr: Appl Res Qual Life
NlmId: 101313787
123:123
JrId: 37339
long title: Archives of osteoporosis
short title: Arch Osteoporos
ISSN: 1862-3522
ISSN (Online): 1862-3514
IsoAbbr: Arch Osteoporos
NlmId: 101318988
123:123
JrId: 37340
long title: Journal of pharmaceutical innovation
short title: J Pharm Innov
ISSN: 1872-5120
ISSN (Online): 1939-8042
IsoAbbr: J Pharm Innov
NlmId: 101392207
123:123
JrId: 37341
long title: Child indicators research
short title: Child Indic Res
ISSN: 1874-897X
ISSN (Online): 1874-8988
IsoAbbr: Child Indic Res
NlmId: 101465745
123:123
JrId: 37342
long title: Food and environmental virology
short title: Food Environ Virol
ISSN: 1867-0334
ISSN (Online): 1867-0342
IsoAbbr: Food Environ Virol
NlmId: 101483831
123:123
JrId: 37343
long title: Medicine studies
short title: Med Stud
ISSN: 1876-4533
ISSN (Online): 1876-4541
IsoAbbr: Med Stud
NlmId: 101484005
123:123
JrId: 37344
long title: Attention deficit and hyperactivity disorders
short title: Atten Defic Hyperact Disord
ISSN: 1866-6116
ISSN (Online): 1866-6647
IsoAbbr: Atten Defic Hyperact Disord
NlmId: 101491944
123:123
JrId: 37345
long title: Bioanalytical reviews
short title: Bioanal Rev
ISSN: 1867-2086
ISSN (Online): 1867-2094
IsoAbbr: Bioanal Rev
NlmId: 101498712
123:123
JrId: 37346
long title: ACS chemical neuroscience
short title: ACS Chem Neurosci
ISSN: 
ISSN (Online): 1948-7193
IsoAbbr: ACS Chem Neurosci
NlmId: 101525337
123:123
JrId: 37347
long title: The journal of physical chemistry letters
short title: J Phys Chem Lett
ISSN: 
ISSN (Online): 1948-7185
IsoAbbr: J Phys Chem Lett
NlmId: 101526034
123:123
JrId: 37348
long title: EvoDevo
short title: Evodevo
ISSN: 
ISSN (Online): 2041-9139
IsoAbbr: Evodevo
NlmId: 101525836
123:123
JrId: 37350
long title: Journal of business continuity & emergency planning
short title: J Bus Contin Emer Plan
ISSN: 1749-9216
ISSN (Online): 1749-9224
IsoAbbr: J Bus Contin Emer Plan
NlmId: 101509784
123:123
JrId: 37351
long title: Philippine science letters
short title: 
ISSN: 
ISSN (Online): 2094-2818
IsoAbbr: Philipp Sci Lett
NlmId: 101526613
123:123
JrId: 37352
long title: Clinical neuroradiology
short title: Clin Neuroradiol
ISSN: 1869-1439
ISSN (Online): 1869-1447
IsoAbbr: Clin Neuroradiol
NlmId: 101526693
123:123
JrId: 37359
long title: IEEE transactions on instrumentation and measurement
short title: IEEE Trans Instrum Meas
ISSN: 0018-9456
ISSN (Online): 
IsoAbbr: IEEE Trans Instrum Meas
NlmId: 0422676
123:123
JrId: 37361
long title: Biological magnetic resonance
short title: Biol Magn Reson
ISSN: 0192-6020
ISSN (Online): 
IsoAbbr: Biol Magn Reson
NlmId: 7903256
123:123
JrId: 37362
long title: Seminars in interventional radiology
short title: Semin Intervent Radiol
ISSN: 0739-9529
ISSN (Online): 1098-8963
IsoAbbr: Semin Intervent Radiol
NlmId: 8510974
123:123
JrId: 37363
long title: Pediatric asthma, allergy & immunology
short title: Pediatr Asthma Allergy Immunol
ISSN: 0883-1874
ISSN (Online): 1557-7767
IsoAbbr: Pediatr Asthma Allergy Immunol
NlmId: 8708372
123:123
JrId: 37364
long title: Journal of organizational behavior
short title: J Organ Behav
ISSN: 0894-3796
ISSN (Online): 1099-1379
IsoAbbr: J Organ Behav
NlmId: 8807099
123:123
JrId: 37366
long title: Annals of dermatology
short title: Ann Dermatol
ISSN: 1013-9087
ISSN (Online): 2005-3894
IsoAbbr: Ann Dermatol
NlmId: 8916577
123:123
JrId: 37367
long title: Technology and disability
short title: Technol Disabil
ISSN: 1055-4181
ISSN (Online): 1878-643X
IsoAbbr: Technol Disabil
NlmId: 9207007
123:123
JrId: 37368
long title: Neural computing & applications
short title: Neural Comput Appl
ISSN: 0941-0643
ISSN (Online): 
IsoAbbr: Neural Comput Appl
NlmId: 9313239
123:123
JrId: 37369
long title: Current opinion in endocrinology & diabetes
short title: Curr Opin Endocrinol Diabetes
ISSN: 1068-3097
ISSN (Online): 
IsoAbbr: Curr Opin Endocrinol Diabetes
NlmId: 9421529
123:123
JrId: 37370
long title: Nihon Kessen Shiketsu Gakkai shi = Japanese journal of thrombosis and hemostasis
short title: Nihon Kessen Shiketsu Gakkai shi
ISSN: 0915-7441
ISSN (Online): 
IsoAbbr: Nihon Kessen Shiketsu Gakkai shi
NlmId: 9425900
123:123
JrId: 37371
long title: Norsk epidemiologi = Norwegian journal of epidemiology
short title: Nor Epidemiol
ISSN: 0803-2491
ISSN (Online): 
IsoAbbr: Nor Epidemiol
NlmId: 9700870
123:123
JrId: 37372
long title: Solid state communications
short title: Solid State Commun
ISSN: 0038-1098
ISSN (Online): 1879-2766
IsoAbbr: Solid State Commun
NlmId: 9876644
123:123
JrId: 37373
long title: Computer
short title: Computer (Long Beach Calif)
ISSN: 0018-9162
ISSN (Online): 
IsoAbbr: Computer (Long Beach Calif)
NlmId: 9878067
123:123
JrId: 37374
long title: Journal of chemical crystallography
short title: J Chem Crystallogr
ISSN: 1074-1542
ISSN (Online): 1572-8854
IsoAbbr: J Chem Crystallogr
NlmId: 9888369
123:123
JrId: 37375
long title: Journal of mathematical physics
short title: J Math Phys
ISSN: 0022-2488
ISSN (Online): 1089-7658
IsoAbbr: J Math Phys
NlmId: 9890137
123:123
JrId: 37377
long title: Clinical case studies
short title: Clin Case Stud
ISSN: 1534-6501
ISSN (Online): 1552-3802
IsoAbbr: Clin Case Stud
NlmId: 101128833
123:123
JrId: 37378
long title: Seminars in plastic surgery
short title: Semin Plast Surg
ISSN: 1535-2188
ISSN (Online): 1536-0067
IsoAbbr: Semin Plast Surg
NlmId: 101131275
123:123
JrId: 37379
long title: African journal of AIDS research : AJAR
short title: Afr J AIDS Res
ISSN: 1608-5906
ISSN (Online): 1727-9445
IsoAbbr: Afr J AIDS Res
NlmId: 101146510
123:123
JrId: 37380
long title: Journal of consumer health on the Internet
short title: J Consum Health Internet
ISSN: 1539-8285
ISSN (Online): 
IsoAbbr: J Consum Health Internet
NlmId: 101148145
123:123
JrId: 37381
long title: Annual review of ecology, evolution, and systematics
short title: Annu Rev Ecol Evol Syst
ISSN: 1543-592X
ISSN (Online): 1545-2069
IsoAbbr: Annu Rev Ecol Evol Syst
NlmId: 101171971
123:123
JrId: 37382
long title: Proceedings / the ... International Conference on Development and Learning. International Conference on Development and Learning
short title: Proc Int Conf Dev Learn
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Conf Dev Learn
NlmId: 101182170
123:123
JrId: 37384
long title: IEEE journal of solid-state circuits
short title: IEEE J Solid-State Circuits
ISSN: 0018-9200
ISSN (Online): 
IsoAbbr: IEEE J Solid-State Circuits
NlmId: 101212687
123:123
JrId: 37385
long title: Physica. E, Low-dimensional systems & nanostructures
short title: Physica E Low Dimens Syst Nanostruct
ISSN: 1386-9477
ISSN (Online): 1873-1759
IsoAbbr: Physica E Low Dimens Syst Nanostruct
NlmId: 101236215
123:123
JrId: 37386
long title: Music perception
short title: Music Percept
ISSN: 0730-7829
ISSN (Online): 1533-8312
IsoAbbr: Music Percept
NlmId: 101238758
123:123
JrId: 37387
long title: Rehabilitation oncology
short title: Rehabil Oncol
ISSN: 
ISSN (Online): 
IsoAbbr: Rehabil Oncol
NlmId: 101249474
123:123
JrId: 37388
long title: Journal of Muslim mental health
short title: J Muslim Ment Health
ISSN: 1556-4908
ISSN (Online): 1556-5009
IsoAbbr: J Muslim Ment Health
NlmId: 101255936
123:123
JrId: 37389
long title: Ultrasound clinics
short title: Ultrasound Clin
ISSN: 1556-858X
ISSN (Online): 
IsoAbbr: Ultrasound Clin
NlmId: 101260145
123:123
JrId: 37390
long title: Journal of neurodegeneration & regeneration
short title: J Neurodegener Regen
ISSN: 1932-1481
ISSN (Online): 
IsoAbbr: J Neurodegener Regen
NlmId: 101291096
123:123
JrId: 37391
long title: Journal of clinical sport psychology
short title: J Clin Sport Psychol
ISSN: 1932-9261
ISSN (Online): 1932-927X
IsoAbbr: J Clin Sport Psychol
NlmId: 101291227
123:123
JrId: 37392
long title: Asian spine journal
short title: Asian Spine J
ISSN: 1976-1902
ISSN (Online): 1976-7846
IsoAbbr: Asian Spine J
NlmId: 101314177
123:123
JrId: 37393
long title: International IEEE/EMBS Conference on Neural Engineering : [proceedings]. International IEEE EMBS Conference on Neural Engineering
short title: Int IEEE EMBS Conf Neural Eng
ISSN: 1948-3546
ISSN (Online): 1948-3554
IsoAbbr: Int IEEE EMBS Conf Neural Eng
NlmId: 101322919
123:123
JrId: 37394
long title: International musculoskeletal medicine
short title: Int Musculoskelet Med
ISSN: 1753-6146
ISSN (Online): 1753-6154
IsoAbbr: Int Musculoskelet Med
NlmId: 101464157
123:123
JrId: 37395
long title: Journal of biomimetics, biomaterials, and tissue engineering
short title: J Biomim Biomater Tissue Eng
ISSN: 1662-1018
ISSN (Online): 1662-100X
IsoAbbr: J Biomim Biomater Tissue Eng
NlmId: 101469193
123:123
JrId: 37396
long title: Nanomedicine : design and applications of magnetic nanomaterials, nanosensors, and nanosystems / Vijay K. Varadan, Linfeng Chen, Jining Xie
short title: Nanomedicine (Chichester)
ISSN: 
ISSN (Online): 
IsoAbbr: Nanomedicine (Chichester)
NlmId: 101480046
123:123
JrId: 37397
long title: Probiotics and antimicrobial proteins
short title: Probiotics Antimicrob Proteins
ISSN: 1867-1306
ISSN (Online): 1867-1314
IsoAbbr: Probiotics Antimicrob Proteins
NlmId: 101484100
123:123
JrId: 37398
long title: Islets
short title: Islets
ISSN: 1938-2014
ISSN (Online): 1938-2022
IsoAbbr: Islets
NlmId: 101495366
123:123
JrId: 37399
long title: Personality disorders
short title: Personal Disord
ISSN: 1949-2715
ISSN (Online): 1949-2723
IsoAbbr: Personal Disord
NlmId: 101517071
123:123
JrId: 37400
long title: Review of economics of the household
short title: Rev Econ Househ
ISSN: 1569-5239
ISSN (Online): 1573-7152
IsoAbbr: Rev Econ Househ
NlmId: 101519117
123:123
JrId: 37401
long title: Journal of cancer epidemiology
short title: J Cancer Epidemiol
ISSN: 1687-8558
ISSN (Online): 1687-8566
IsoAbbr: J Cancer Epidemiol
NlmId: 101519967
123:123
JrId: 37402
long title: International journal of physiology, pathophysiology and pharmacology
short title: Int J Physiol Pathophysiol Pharmacol
ISSN: 
ISSN (Online): 1944-8171
IsoAbbr: Int J Physiol Pathophysiol Pharmacol
NlmId: 101521074
123:123
JrId: 37404
long title: Journal of graduate medical education
short title: J Grad Med Educ
ISSN: 1949-8349
ISSN (Online): 1949-8357
IsoAbbr: J Grad Med Educ
NlmId: 101521733
123:123
JrId: 37405
long title: Proceedings / Ohio Collaborative Conference on Bioinformatics, OCCBIO. Ohio Collaborative Conference on Bioinformatics
short title: Proc Ohio Collab Conf Bioinform
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Ohio Collab Conf Bioinform
NlmId: 101521761
123:123
JrId: 37406
long title: Computational methods in applied sciences (Springer)
short title: Comput Methods Appl Sci
ISSN: 1871-3033
ISSN (Online): 
IsoAbbr: Comput Methods Appl Sci
NlmId: 101521767
123:123
JrId: 37408
long title: Proceedings of the ... International Conference on Machine Learning. International Conference on Machine Learning
short title: Proc Int Conf Mach Learn
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Conf Mach Learn
NlmId: 101521827
123:123
JrId: 37409
long title: International journal of conflict and violence
short title: Int J Conf Violence
ISSN: 
ISSN (Online): 1864-1385
IsoAbbr: Int J Conf Violence
NlmId: 101522058
123:123
JrId: 37410
long title: Journal of quantitative linguistics
short title: J Quant Linguist
ISSN: 0929-6174
ISSN (Online): 1744-5035
IsoAbbr: J Quant Linguist
NlmId: 101522080
123:123
JrId: 37411
long title: Journal of computer-mediated communication : JCMC
short title: J Comput Mediat Commun
ISSN: 
ISSN (Online): 1083-6101
IsoAbbr: J Comput Mediat Commun
NlmId: 101522106
123:123
JrId: 37412
long title: Visualization and data analysis
short title: Vis Data Anal
ISSN: 
ISSN (Online): 
IsoAbbr: Vis Data Anal
NlmId: 101522116
123:123
JrId: 37413
long title: Journal of housing economics
short title: J Hous Econ
ISSN: 1051-1377
ISSN (Online): 1096-0791
IsoAbbr: J Hous Econ
NlmId: 101522119
123:123
JrId: 37414
long title: Report on social norms
short title: Rep Soc Norms
ISSN: 
ISSN (Online): 
IsoAbbr: Rep Soc Norms
NlmId: 101522160
123:123
JrId: 37416
long title: Proceedings / IEEE Symposium on Visual Analytics Science and Technology. IEEE Symposium on Visual Analytics Science and Technology
short title: Proc IEEE Symp Vis Anal Sci Technol
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Symp Vis Anal Sci Technol
NlmId: 101522139
123:123
JrId: 37417
long title: Proceedings of the ... Innovative Applications of Artificial Intelligence Conference / sponsored by the American Association for Artificial Intelligence. Innovative Applications of Artificial Intelligence Conference
short title: Proc Innov Appl Artif Intell Conf
ISSN: 2154-8080
ISSN (Online): 
IsoAbbr: Proc Innov Appl Artif Intell Conf
NlmId: 101522481
123:123
JrId: 37418
long title: International perspectives in victimology
short title: Int Perspect Vict
ISSN: 
ISSN (Online): 
IsoAbbr: Int Perspect Vict
NlmId: 101522484
123:123
JrId: 37419
long title: Proceedings of the VLDB Endowment International Conference on Very Large Data Bases
short title: Proceedings VLDB Endowment
ISSN: 
ISSN (Online): 2150-8097
IsoAbbr: Proceedings VLDB Endowment
NlmId: 101522483
123:123
JrId: 37420
long title: Proceedings / IEEE Workshop on Mobile Computing Systems and Applications. IEEE Workshop on Mobile Computing Systems and Applications
short title: Proc IEEE Workshop Mob Comput Syst Appl
ISSN: 1550-6193
ISSN (Online): 
IsoAbbr: Proc IEEE Workshop Mob Comput Syst Appl
NlmId: 101522485
123:123
JrId: 37421
long title: IEEE/NIH Life Science Systems and Applications Workshop. IEEE/NIH Life Science Systems and Applications Workshop
short title: IEEE NIH Life Sci Syst Appl Workshop
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE NIH Life Sci Syst Appl Workshop
NlmId: 101522486
123:123
JrId: 37422
long title: Proceedings of the ... International Conference on Automatic Face and Gesture Recognition. International Conference on Automatic Face and Gesture Recognition
short title: Proc Int Conf Autom Face Gesture Recognit
ISSN: 1541-5058
ISSN (Online): 
IsoAbbr: Proc Int Conf Autom Face Gesture Recognit
NlmId: 101522698
123:123
JrId: 37423
long title: International Work-Conference on the Interplay between Natural and Artificial Computation
short title: Int Work Conf Interp Nat Artif Comput
ISSN: 
ISSN (Online): 
IsoAbbr: Int Work Conf Interp Nat Artif Comput
NlmId: 101522700
123:123
JrId: 37424
long title: Proceedings / IEEE Workshop on Applications of Computer Vision. IEEE Workshop on Applications of Computer Vision
short title: Proc IEEE Workshop Appl Comput Vis
ISSN: 1550-5790
ISSN (Online): 
IsoAbbr: Proc IEEE Workshop Appl Comput Vis
NlmId: 101522869
123:123
JrId: 37425
long title: Proceedings / Annual IEEE International Symposium on Bioinformatics and Bioengineering (BIBE). IEEE International Symposium on Bioinformatics and Bioengineering
short title: Proc IEEE Int Symp Bioinformatics Bioeng
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Int Symp Bioinformatics Bioeng
NlmId: 101522833
123:123
JrId: 37426
long title: Partner abuse
short title: Partner Abuse
ISSN: 1946-6560
ISSN (Online): 1946-6579
IsoAbbr: Partner Abuse
NlmId: 101522769
123:123
JrId: 37427
long title: International Conference on Digital Signal Processing proceedings : DSP. International Conference on Digital Signal Processing
short title: Int Conf Digit Signal Process Proc
ISSN: 1546-1874
ISSN (Online): 
IsoAbbr: Int Conf Digit Signal Process Proc
NlmId: 101522893
123:123
JrId: 37429
long title: Medical physics : ... Mexican symposium. Mexican Symposium on Medical Physics
short title: Med Phys Mex Symp Med Phys
ISSN: 
ISSN (Online): 
IsoAbbr: Med Phys Mex Symp Med Phys
NlmId: 101523012
123:123
JrId: 37433
long title: Archiving ... . IS & T's Archiving Conference
short title: Archiving
ISSN: 
ISSN (Online): 
IsoAbbr: Archiving
NlmId: 101523221
123:123
JrId: 37434
long title: Proceedings of the ... International Driving Symposium on Human Factors in Driver Assessment, Training, and Vehicle Design
short title: Proc Int Driv Symp Hum Factors Driv Assess Train Veh Des
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Driv Symp Hum Factors Driv Assess Train Veh Des
NlmId: 101523224
123:123
JrId: 37436
long title: IEEE PhotonicsGlobal[at]Singapore
short title: IEEE PhotonicsGlob Singap
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE PhotonicsGlob Singap
NlmId: 101523298
123:123
JrId: 37437
long title: KDD : proceedings / International Conference on Knowledge Discovery & Data Mining. International Conference on Knowledge Discovery & Data Mining
short title: KDD
ISSN: 2154-817X
ISSN (Online): 
IsoAbbr: KDD
NlmId: 101523327
123:123
JrId: 37438
long title: Advances in database technology : proceedings. International Conference on Extending Database Technology
short title: Adv Database Technol
ISSN: 
ISSN (Online): 
IsoAbbr: Adv Database Technol
NlmId: 101523306
123:123
JrId: 37439
long title: EuroHaptics ... : proceedings. EuroHaptics
short title: Eurohaptics
ISSN: 
ISSN (Online): 
IsoAbbr: Eurohaptics
NlmId: 101523330
123:123
JrId: 37441
long title: Proceedings / Canadian Conference on Computer and Robot Vision. Canadian Conference on Computer and Robot Vision
short title: Proc Can Conf Comput Robot Vis
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Can Conf Comput Robot Vis
NlmId: 101523394
123:123
JrId: 37443
long title: Eurographics Workshop on Visual Computing for Biomedicine
short title: Eurographics Workshop Vis Comput Biomed
ISSN: 2070-5778
ISSN (Online): 2070-5786
IsoAbbr: Eurographics Workshop Vis Comput Biomed
NlmId: 101523440
123:123
JrId: 37446
long title: Proceedings of the ... ACM International Conference on Information & Knowledge Management. ACM International Conference on Information and Knowledge Management
short title: Proc ACM Int Conf Inf Knowl Manag
ISSN: 2155-0751
ISSN (Online): 
IsoAbbr: Proc ACM Int Conf Inf Knowl Manag
NlmId: 101523541
123:123
JrId: 37447
long title: Proceedings of the ... International Florida AI Research Society Conference. Florida AI Research Symposium
short title: Proc Int Fla AI Res Soc Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Fla AI Res Soc Conf
NlmId: 101523543
123:123
JrId: 37448
long title: Proceedings of the ... IEEE Swarm Intelligence Symposium. IEEE Swarm Intelligence Symposium
short title: Proc IEEE Swarm Intell Symp
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Swarm Intell Symp
NlmId: 101523545
123:123
JrId: 37449
long title: Proceedings / ACM-SIGMOD International Conference on Management of Data. ACM-Sigmod International Conference on Management of Data
short title: Proc ACM SIGMOD Int Conf Manag Data
ISSN: 0730-8078
ISSN (Online): 
IsoAbbr: Proc ACM SIGMOD Int Conf Manag Data
NlmId: 101523553
123:123
JrId: 37450
long title: Proceedings of the ... American Control Conference. American Control Conference
short title: Proc Am Control Conf
ISSN: 0743-1619
ISSN (Online): 
IsoAbbr: Proc Am Control Conf
NlmId: 101523557
123:123
JrId: 37451
long title: Proceedings of the ... Symposium on Applied Computing. Symposium on Applied Computing
short title: Proc Symp Appl Comput
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Symp Appl Comput
NlmId: 101523563
123:123
JrId: 37452
long title: Fluid dynamics research
short title: Fluid Dyn Res
ISSN: 0169-5983
ISSN (Online): 1873-7005
IsoAbbr: Fluid Dyn Res
NlmId: 101523571
123:123
JrId: 37453
long title: IEEE International Workshop on Biomedical Circuits & Systems
short title: IEEE Int Workshop Biomed Circuits Syst
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE Int Workshop Biomed Circuits Syst
NlmId: 101523584
123:123
JrId: 37455
long title: Proceedings / International Conference on Data Engineering. International Conference on Data Engineering
short title: Proc Int Conf Data Eng
ISSN: 1084-4627
ISSN (Online): 
IsoAbbr: Proc Int Conf Data Eng
NlmId: 101523653
123:123
JrId: 37456
long title: IEEE Conference on Information Visualization : an International Conference on Computer Visualization & Graphics, proceedings ... IEEE Conference on Information Visualization
short title: IEEE Conf Inf Vis
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE Conf Inf Vis
NlmId: 101523651
123:123
JrId: 37457
long title: Proceedings of the ... Asia-Pacific bioinformatics conference
short title: Proc Asia Pac Bioinform Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Asia Pac Bioinform Conf
NlmId: 101523703
123:123
JrId: 37458
long title: IJCAI : proceedings of the conference / sponsored by the International Joint Conferences on Artificial Intelligence
short title: IJCAI (U S)
ISSN: 1045-0823
ISSN (Online): 
IsoAbbr: IJCAI (U S)
NlmId: 101523961
123:123
JrId: 37461
long title: International Workshop on Databases and Expert Systems Applications : proceedings
short title: Int Workshop databases Expert Syst Appl
ISSN: 
ISSN (Online): 
IsoAbbr: Int Workshop databases Expert Syst Appl
NlmId: 101523980
123:123
JrId: 37465
long title: Proceedings APGV : ... Symposium on Applied Perception in Graphics and Visualization / sponsored by ACM SIGGRAPH. Symposium on Applied Perception in Graphics and Visualization
short title: Proc APGV
ISSN: 
ISSN (Online): 
IsoAbbr: Proc APGV
NlmId: 101524119
123:123
JrId: 37467
long title: Proceedings of SPIE
short title: Proc SPIE
ISSN: 1996-756X
ISSN (Online): 0277-786X
IsoAbbr: Proc SPIE
NlmId: 101524122
123:123
JrId: 37468
long title: Smart structures and materials. Nondestructive evaluation for health monitoring and diagnostics
short title: Smart Struct Mater Nondestruct Eval Health Monit Diagn
ISSN: 
ISSN (Online): 
IsoAbbr: Smart Struct Mater Nondestruct Eval Health Monit Diagn
NlmId: 101524123
123:123
JrId: 37469
long title: Nanotechnology, science and applications
short title: Nanotechnol Sci Appl
ISSN: 
ISSN (Online): 1177-8903
IsoAbbr: Nanotechnol Sci Appl
NlmId: 101524435
123:123
JrId: 37471
long title: Perspectives on language and literacy
short title: Perspect Lang Lit
ISSN: 1935-1291
ISSN (Online): 
IsoAbbr: Perspect Lang Lit
NlmId: 101524482
123:123
JrId: 37472
long title: International review of thrombosis
short title: Int Rev Thromb
ISSN: 1880-8549
ISSN (Online): 
IsoAbbr: Int Rev Thromb
NlmId: 101524488
123:123
JrId: 37473
long title: International journal of refractory metals & hard materials
short title: Int J Refract Metals Hard Mater
ISSN: 0958-0611
ISSN (Online): 
IsoAbbr: Int J Refract Metals Hard Mater
NlmId: 101524498
123:123
JrId: 37474
long title: Proceedings of the ... International Congress of Phonetic Sciences. International Congress of Phonetic Sciences
short title: Proc Int Congr Phon Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Congr Phon Sci
NlmId: 101524502
123:123
JrId: 37475
long title: The open genomics journal
short title: Open Genomics J
ISSN: 
ISSN (Online): 1875-693X
IsoAbbr: Open Genomics J
NlmId: 101524559
123:123
JrId: 37476
long title: International Conference on Bio-inspired Computing, Theories and Applications : [proceedings]. International Conference on Bio-inspired Computing, Theories and Applications
short title: Int Conf Bioinspired Comput Theor Appl
ISSN: 2150-3443
ISSN (Online): 2150-3451
IsoAbbr: Int Conf Bioinspired Comput Theor Appl
NlmId: 101524567
123:123
JrId: 37477
long title: The ... Midwest Symposium on Circuits and Systems conference proceedings : MWSCAS. Midwest Symposium on Circuits and Systems
short title: Conf Proc (Midwest Symp Circuits Syst)
ISSN: 1548-3746
ISSN (Online): 1558-3899
IsoAbbr: Conf Proc (Midwest Symp Circuits Syst)
NlmId: 101524580
123:123
JrId: 37479
long title: Semiotica
short title: Semiotica
ISSN: 0037-1998
ISSN (Online): 
IsoAbbr: Semiotica
NlmId: 101524673
123:123
JrId: 37480
long title: Methods report (RTI Press)
short title: Methods Rep RTI Press
ISSN: 
ISSN (Online): 
IsoAbbr: Methods Rep RTI Press
NlmId: 101524674
123:123
JrId: 37481
long title: The open translational medicine journal
short title: Open Transl Med J
ISSN: 
ISSN (Online): 1876-3995
IsoAbbr: Open Transl Med J
NlmId: 101524689
123:123
JrId: 37482
long title: The ... Yale Workshop on Adaptive and Learning Systems
short title: Yale Workshop Adapt Learn Syst
ISSN: 
ISSN (Online): 
IsoAbbr: Yale Workshop Adapt Learn Syst
NlmId: 101524692
123:123
JrId: 37483
long title: Macroeconomic dynamics
short title: Macroecon Dyn
ISSN: 1365-1005
ISSN (Online): 1469-8056
IsoAbbr: Macroecon Dyn
NlmId: 101524768
123:123
JrId: 37484
long title: Micro total analysis systems : proceedings of the ... [Mu] TAS International Conference on Miniaturized Chemical and Biochemical Analysis Systems. [Mu] TAS (Conference)
short title: Micro Total Anal Syst
ISSN: 1545-8288
ISSN (Online): 
IsoAbbr: Micro Total Anal Syst
NlmId: 101524773
123:123
JrId: 37486
long title: Polymer testing
short title: Polym Test
ISSN: 0142-9418
ISSN (Online): 1873-2348
IsoAbbr: Polym Test
NlmId: 101524786
123:123
JrId: 37487
long title: Orthopedic reviews
short title: Orthop Rev (Pavia)
ISSN: 2035-8164
ISSN (Online): 2035-8237
IsoAbbr: Orthop Rev (Pavia)
NlmId: 101524779
123:123
JrId: 37488
long title: Genetic and Evolutionary Computation Conference : [proceedings] / sponsored by ACM SIGEVO. Genetic and Evolutionary Computation Conference
short title: Genet Evol Comput Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Genet Evol Comput Conf
NlmId: 101524849
123:123
JrId: 37489
long title: Proceedings of the ... AAAI Conference on Artificial Intelligence. AAAI Conference on Artificial Intelligence
short title: Proc Conf AAAI Artif Intell
ISSN: 2159-5399
ISSN (Online): 
IsoAbbr: Proc Conf AAAI Artif Intell
NlmId: 101524790
123:123
JrId: 37490
long title: Child and family policy and practice review
short title: Child Fam Policy Pract Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Child Fam Policy Pract Rev
NlmId: 101524936
123:123
JrId: 37491
long title: Proceedings of the ... IEEE/ACM International Conference on Grid Computing. IEEE/ACM International Conference on Grid Computing
short title: Proc IEEE/ACM Int Conf Grid Computing
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE/ACM Int Conf Grid Computing
NlmId: 101525062
123:123
JrId: 37492
long title: Digest of technical papers / International Conference on Solid-State Sensors, Actuators and Microsystems. International Conference on Solid-State Sensors, Actuators, and Microsystems
short title: Dig Tech Papers
ISSN: 
ISSN (Online): 
IsoAbbr: Dig Tech Papers
NlmId: 101525070
123:123
JrId: 37493
long title: Proceedings of the USENIX ... annual Technical Conference. USENIX Technical Conference
short title: Proc USENIX Annu Tech Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Proc USENIX Annu Tech Conf
NlmId: 101525065
123:123
JrId: 37494
long title: Proceedings of the ... ASME Design Engineering Technical Conferences. ASME Design Engineering Technical Conferences
short title: Proc ASME Des Eng Tech Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Proc ASME Des Eng Tech Conf
NlmId: 101525072
123:123
JrId: 37495
long title: IEEE ... Workshop on Multimedia Signal Processing. IEEE Workshop on Multimedia Signal Processing
short title: IEEE Workshop Multimed Signal Proc
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE Workshop Multimed Signal Proc
NlmId: 101525130
123:123
JrId: 37496
long title: Proceedings of the ... IEEE International Symposium on Signal Processing and Information Technology. IEEE International Symposium on Signal Processing and Information Technology
short title: Proc IEEE Int Symp Signal Proc Inf Tech
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Int Symp Signal Proc Inf Tech
NlmId: 101525135
123:123
JrId: 37497
long title: CHI ... conference proceedings / Conference on Human Factors in Computing Systems. CHI Conference
short title: CHI Conf Proc
ISSN: 
ISSN (Online): 
IsoAbbr: CHI Conf Proc
NlmId: 101525139
123:123
JrId: 37498
long title: International journal of Alzheimer's disease
short title: Int J Alzheimers Dis
ISSN: 2090-8024
ISSN (Online): 2090-0252
IsoAbbr: Int J Alzheimers Dis
NlmId: 101525141
123:123
JrId: 37499
long title: Uncertainty in artificial intelligence : proceedings of the ... conference. Conference on Uncertainty in Artificial Intelligence
short title: Uncertain Artif Intell
ISSN: 1525-3384
ISSN (Online): 
IsoAbbr: Uncertain Artif Intell
NlmId: 101525189
123:123
JrId: 37501
long title: Proceedings. IEEE International Conference on Bioinformatics and Biomedicine
short title: Proceedings (IEEE Int Conf Bioinformatics Biomed)
ISSN: 2156-1125
ISSN (Online): 
IsoAbbr: Proceedings (IEEE Int Conf Bioinformatics Biomed)
NlmId: 101525347
123:123
JrId: 37502
long title: IEEE International Vacuum Electronics Conference International Vacuum Electronics Conference
short title: IEEE Int Vac Electron Conf
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE Int Vac Electron Conf
NlmId: 101525354
123:123
JrId: 37503
long title: WIT transactions on modelling and simulation
short title: WIT Trans Modelling Simul
ISSN: 1746-4064
ISSN (Online): 1743-355X
IsoAbbr: WIT Trans Modelling Simul
NlmId: 101525359
123:123
JrId: 37504
long title: Proceedings / IEEE ... Ultrasonics Symposium. IEEE Ultrasonics Symposium
short title: Proc IEEE Ultrason Symp
ISSN: 1051-0117
ISSN (Online): 
IsoAbbr: Proc IEEE Ultrason Symp
NlmId: 101525361
123:123
JrId: 37505
long title: Annual reports in computational chemistry
short title: Annu Rep Comput Chem
ISSN: 1574-1400
ISSN (Online): 1875-5232
IsoAbbr: Annu Rep Comput Chem
NlmId: 101525363
123:123
JrId: 37506
long title: Research management review
short title: Res Manag Rev
ISSN: 1068-4867
ISSN (Online): 
IsoAbbr: Res Manag Rev
NlmId: 101525391
123:123
JrId: 37507
long title: International Conference on Scientific and Statistical Database Management : [proceedings] / SSDBM. International Conference on Scientific and Statistical Database Management
short title: Int Conf Sci Stat Database Manag
ISSN: 1551-6393
ISSN (Online): 
IsoAbbr: Int Conf Sci Stat Database Manag
NlmId: 101525393
123:123
JrId: 37508
long title: Cell health and cytoskeleton
short title: Cell Health Cytoskelet
ISSN: 
ISSN (Online): 1179-1330
IsoAbbr: Cell Health Cytoskelet
NlmId: 101525397
123:123
JrId: 37510
long title: Optoelectronic materials and devices
short title: Optoelectron Mater Devices
ISSN: 
ISSN (Online): 
IsoAbbr: Optoelectron Mater Devices
NlmId: 101525406
123:123
JrId: 37511
long title: Applied and computational harmonic analysis
short title: Appl Comput Harmon Anal
ISSN: 1063-5203
ISSN (Online): 1096-603X
IsoAbbr: Appl Comput Harmon Anal
NlmId: 101525593
123:123
JrId: 37512
long title: Applied clay science
short title: Appl Clay Sci
ISSN: 0169-1317
ISSN (Online): 1872-9053
IsoAbbr: Appl Clay Sci
NlmId: 101525617
123:123
JrId: 37513
long title: Current trends in immunology
short title: Curr Trends Immunol
ISSN: 0972-4567
ISSN (Online): 
IsoAbbr: Curr Trends Immunol
NlmId: 101525702
123:123
JrId: 37514
long title: Educational evaluation and policy analysis
short title: Educ Eval Policy Anal
ISSN: 0162-3737
ISSN (Online): 1935-1062
IsoAbbr: Educ Eval Policy Anal
NlmId: 101525710
123:123
JrId: 37515
long title: International journal of molecular epidemiology and genetics
short title: Int J Mol Epidemiol Genet
ISSN: 
ISSN (Online): 1948-1756
IsoAbbr: Int J Mol Epidemiol Genet
NlmId: 101525762
123:123
JrId: 37516
long title: International journal of sports science & coaching
short title: Int J Sports Sci Coach
ISSN: 1747-9541
ISSN (Online): 
IsoAbbr: Int J Sports Sci Coach
NlmId: 101525766
123:123
JrId: 37519
long title: Governance (Oxford, England)
short title: Governance (Oxf)
ISSN: 0952-1895
ISSN (Online): 1468-0491
IsoAbbr: Governance (Oxf)
NlmId: 101525813
123:123
JrId: 37521
long title: Proceedings / sponsored by IEEE Computer Society Technical Committee on Pattern Analysis and Machine Intelligence. Workshop on Mathematical Methods in Biomedical Image Analysis
short title: Proc Workshop Math Methods Biomed Image Analysis
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Workshop Math Methods Biomed Image Analysis
NlmId: 101525825
123:123
JrId: 37522
long title: Journal of informetrics
short title: J Informetr
ISSN: 1751-1577
ISSN (Online): 1875-5879
IsoAbbr: J Informetr
NlmId: 101526006
123:123
JrId: 37523
long title: International journal of antennas and propagation
short title: Int J Antennas Propag
ISSN: 1687-5869
ISSN (Online): 1687-5877
IsoAbbr: Int J Antennas Propag
NlmId: 101525827
123:123
JrId: 37524
long title: Journal of physical oceanography
short title: J Phys Oceanogr
ISSN: 0022-3670
ISSN (Online): 1520-0485
IsoAbbr: J Phys Oceanogr
NlmId: 101526036
123:123
JrId: 37525
long title: Journal of research on educational effectiveness
short title: J Res Educ Eff
ISSN: 1934-5747
ISSN (Online): 1934-5739
IsoAbbr: J Res Educ Eff
NlmId: 101526285
123:123
JrId: 37526
long title: Language policy
short title: Lang Policy
ISSN: 1568-4555
ISSN (Online): 1573-1863
IsoAbbr: Lang Policy
NlmId: 101526288
123:123
JrId: 37527
long title: Laboratory phonology
short title: Lab Phonol
ISSN: 1868-6346
ISSN (Online): 1868-6354
IsoAbbr: Lab Phonol
NlmId: 101526902
123:123
JrId: 37528
long title: The California journal of emergency medicine / California Chapter of the American Academy of Emergency Medicine
short title: Cal J Emerg Med
ISSN: 1948-3384
ISSN (Online): 1948-3392
IsoAbbr: Cal J Emerg Med
NlmId: 101527253
123:123
JrId: 37529
long title: Criminology & criminal justice : the international journal of policy and practice
short title: Criminol Crim Justice
ISSN: 1748-8958
ISSN (Online): 1748-8966
IsoAbbr: Criminol Crim Justice
NlmId: 101527477
123:123
JrId: 37530
long title: Cellular reprogramming
short title: Cell Reprogram
ISSN: 2152-4971
ISSN (Online): 2152-4998
IsoAbbr: Cell Reprogram
NlmId: 101528176
123:123
JrId: 37531
long title: Briefings in functional genomics
short title: Brief Funct Genomics
ISSN: 2041-2649
ISSN (Online): 2041-2657
IsoAbbr: Brief Funct Genomics
NlmId: 101528229
123:123
JrId: 37533
long title: World neurosurgery
short title: World Neurosurg
ISSN: 1878-8750
ISSN (Online): 
IsoAbbr: World Neurosurg
NlmId: 101528275
123:123
JrId: 37534
long title: NASN school nurse (Print)
short title: NASN Sch Nurse
ISSN: 1942-602X
ISSN (Online): 1942-6038
IsoAbbr: NASN Sch Nurse
NlmId: 101528330
123:123
JrId: 37535
long title: Annals of burns and fire disasters
short title: Ann Burns Fire Disasters
ISSN: 1592-9558
ISSN (Online): 1592-9566
IsoAbbr: Ann Burns Fire Disasters
NlmId: 101251186
123:123
JrId: 37536
long title: Korean journal of urology
short title: Korean J Urol
ISSN: 2005-6737
ISSN (Online): 2005-6745
IsoAbbr: Korean J Urol
NlmId: 101499376
123:123
JrId: 37537
long title: Molecular syndromology
short title: Mol Syndromol
ISSN: 1661-8769
ISSN (Online): 1661-8777
IsoAbbr: Mol Syndromol
NlmId: 101525192
123:123
JrId: 37538
long title: Journal of hepato-biliary-pancreatic sciences
short title: J Hepatobiliary Pancreat Sci
ISSN: 1868-6974
ISSN (Online): 1868-6982
IsoAbbr: J Hepatobiliary Pancreat Sci
NlmId: 101528587
123:123
JrId: 37539
long title: Nature communications
short title: Nat Commun
ISSN: 
ISSN (Online): 2041-1723
IsoAbbr: Nat Commun
NlmId: 101528555
123:123
JrId: 37540
long title: Journal of physiotherapy
short title: J Physiother
ISSN: 1836-9553
ISSN (Online): 1836-9561
IsoAbbr: J Physiother
NlmId: 101528691
123:123
JrId: 37542
long title: Mycology
short title: 
ISSN: 2150-1203
ISSN (Online): 2150-1211
IsoAbbr: Mycology
NlmId: 101523848
123:123
JrId: 37544
long title: Journal of scientific and industrial research (New Delhi, India : 1942)
short title: J Sci Ind Res (1942)
ISSN: 0970-5740
ISSN (Online): 
IsoAbbr: J Sci Ind Res (1942)
NlmId: 101529274
123:123
JrId: 37550
long title: Contra Costa dental bulletin
short title: Contra Costa Dent Bull
ISSN: 0573-827X
ISSN (Online): 
IsoAbbr: Contra Costa Dent Bull
NlmId: 16410440R
123:123
JrId: 37551
long title: Advances in anesthesia
short title: Adv Anesth
ISSN: 0737-6146
ISSN (Online): 1878-0415
IsoAbbr: Adv Anesth
NlmId: 8409340
123:123
JrId: 37552
long title: The journal of multicultural nursing & health : official journal of the Center for the Study of Multiculturalism and Health Care, Inc
short title: J Multicult Nurs Health
ISSN: 1526-8233
ISSN (Online): 
IsoAbbr: J Multicult Nurs Health
NlmId: 9509701
123:123
JrId: 37553
long title: Human and ecological risk assessment : HERA
short title: Hum Ecol Risk Assess
ISSN: 1080-7039
ISSN (Online): 1549-7860
IsoAbbr: Hum Ecol Risk Assess
NlmId: 9513572
123:123
JrId: 37554
long title: Men and masculinities
short title: Men Masc
ISSN: 1097-184X
ISSN (Online): 1552-6828
IsoAbbr: Men Masc
NlmId: 100910415
123:123
JrId: 37555
long title: Atlas of genetics and cytogenetics in oncology and haematology
short title: Atlas Genet Cytogenet Oncol Haematol
ISSN: 
ISSN (Online): 1768-3262
IsoAbbr: Atlas Genet Cytogenet Oncol Haematol
NlmId: 100956732
123:123
JrId: 37556
long title: IEEE photonics technology letters : a publication of the IEEE Laser and Electro-optics Society
short title: IEEE Photonics Technol Lett
ISSN: 1041-1135
ISSN (Online): 
IsoAbbr: IEEE Photonics Technol Lett
NlmId: 101212023
123:123
JrId: 37557
long title: Molbank
short title: Molbank
ISSN: 
ISSN (Online): 1422-8599
IsoAbbr: Molbank
NlmId: 101243469
123:123
JrId: 37558
long title: Neurociencias
short title: Neurociencias
ISSN: 1807-1058
ISSN (Online): 
IsoAbbr: Neurociencias
NlmId: 101502410
123:123
JrId: 37559
long title: Bereavement care : for all those who help the bereaved
short title: Bereave Care
ISSN: 0268-2621
ISSN (Online): 1944-8279
IsoAbbr: Bereave Care
NlmId: 101515952
123:123
JrId: 37560
long title: Epigenomics
short title: Epigenomics
ISSN: 1750-1911
ISSN (Online): 1750-192X
IsoAbbr: Epigenomics
NlmId: 101519720
123:123
JrId: 37561
long title: Conference record / Asilomar Conference on Signals, Systems & Computers. Asilomar Conference on Signals, Systems & Computers
short title: Conf Rec Asilomar Conf Signals Syst Comput
ISSN: 1058-6393
ISSN (Online): 
IsoAbbr: Conf Rec Asilomar Conf Signals Syst Comput
NlmId: 101525444
123:123
JrId: 37562
long title: AER journal : research and practice in visual impairment and blindness
short title: AER J
ISSN: 1945-5569
ISSN (Online): 
IsoAbbr: AER J
NlmId: 101526687
123:123
JrId: 37563
long title: Cancers
short title: Cancers (Basel)
ISSN: 
ISSN (Online): 2072-6694
IsoAbbr: Cancers (Basel)
NlmId: 101526829
123:123
JrId: 37564
long title: International journal of interferon, cytokine and mediator research : IJIM
short title: Int J Infereron Cytokine Mediator Res
ISSN: 
ISSN (Online): 1179-139X
IsoAbbr: Int J Infereron Cytokine Mediator Res
NlmId: 101526749
123:123
JrId: 37566
long title: Concurrency and computation : practice & experience
short title: Concurr Comput
ISSN: 1532-0626
ISSN (Online): 1532-0634
IsoAbbr: Concurr Comput
NlmId: 101526872
123:123
JrId: 37567
long title: Journal of antivirals & antiretrovirals
short title: J Antivir Antiretrovir
ISSN: 
ISSN (Online): 1948-5964
IsoAbbr: J Antivir Antiretrovir
NlmId: 101526954
123:123
JrId: 37568
long title: Journal of cancer science & therapy
short title: J Cancer Sci Ther
ISSN: 
ISSN (Online): 1948-5956
IsoAbbr: J Cancer Sci Ther
NlmId: 101526958
123:123
JrId: 37569
long title: Journal of mechanics of materials and structures
short title: J Mech Mater Struct
ISSN: 1559-3959
ISSN (Online): 
IsoAbbr: J Mech Mater Struct
NlmId: 101526968
123:123
JrId: 37570
long title: Journal of religion & spirituality in social work
short title: J Relig Spiritual Soc Work
ISSN: 1542-6432
ISSN (Online): 1542-6440
IsoAbbr: J Relig Spiritual Soc Work
NlmId: 101526985
123:123
JrId: 37571
long title: JP journal of biostatistics
short title: JP J Biostat
ISSN: 
ISSN (Online): 0973-5143
IsoAbbr: JP J Biostat
NlmId: 101527004
123:123
JrId: 37572
long title: IEEE International Workshop on Genomic Signal Processing and Statistics : [proceedings]. IEEE International Workshop on Genomic Signal Processing and Statistics
short title: IEEE Int Workshop Genomic Signal Process Stat
ISSN: 2150-3001
ISSN (Online): 2150-301X
IsoAbbr: IEEE Int Workshop Genomic Signal Process Stat
NlmId: 101527086
123:123
JrId: 37573
long title: Proceedings ... International Joint Conference on Bioinformatics, Systems Biology and Intellgent Computing. International Joint Conference on Bioinformatics, Systems Biology and Intelligent Computing
short title: Proc Int Joint Conf Bioinforma Syst Biol Intell Comput
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Joint Conf Bioinforma Syst Biol Intell Comput
NlmId: 101527094
123:123
JrId: 37574
long title: Energy minimization methods in computer vision and pattern recognition. International Workshop on Energy Minimization Methods in Computer Vision and Pattern Recognition
short title: Energy Minimization Methods Comput Vis Pattern Recognit
ISSN: 
ISSN (Online): 
IsoAbbr: Energy Minimization Methods Comput Vis Pattern Recognit
NlmId: 101527180
123:123
JrId: 37576
long title: Medical innovation & business
short title: Med Innov Bus
ISSN: 1943-0701
ISSN (Online): 1944-0499
IsoAbbr: Med Innov Bus
NlmId: 101527642
123:123
JrId: 37579
long title: Mindfulness
short title: Mindfulness (N Y)
ISSN: 1868-8527
ISSN (Online): 1868-8535
IsoAbbr: Mindfulness (N Y)
NlmId: 101518348
123:123
JrId: 37582
long title: Standards in genomic sciences
short title: Stand Genomic Sci
ISSN: 
ISSN (Online): 1944-3277
IsoAbbr: Stand Genomic Sci
NlmId: 101530505
123:123
JrId: 37586
long title: Indian journal of anaesthesia
short title: Indian J Anaesth
ISSN: 0019-5049
ISSN (Online): 0976-2817
IsoAbbr: Indian J Anaesth
NlmId: 0013243
123:123
JrId: 37587
long title: Separation science and technology
short title: Sep Sci Technol
ISSN: 0149-6395
ISSN (Online): 1520-5754
IsoAbbr: Sep Sci Technol
NlmId: 7804235
123:123
JrId: 37588
long title: Indian journal of medical and paediatric oncology : official journal of Indian Society of Medical & Paediatric Oncology
short title: Indian J Med Paediatr Oncol
ISSN: 0971-5851
ISSN (Online): 0975-2129
IsoAbbr: Indian J Med Paediatr Oncol
NlmId: 9604571
123:123
JrId: 37589
long title: Sleep and hypnosis : an international journal of sleep, dream, and hypnosis
short title: Sleep Hypn
ISSN: 1302-1192
ISSN (Online): 
IsoAbbr: Sleep Hypn
NlmId: 100953639
123:123
JrId: 37590
long title: Slovenski veterinarski zbornik = Slovenian veterinary research
short title: Slov Vet Zb
ISSN: 1580-4003
ISSN (Online): 
IsoAbbr: Slov Vet Zb
NlmId: 100970096
123:123
JrId: 37591
long title: Stress and health : journal of the International Society for the Investigation of Stress
short title: Stress Health
ISSN: 1532-3005
ISSN (Online): 1532-2998
IsoAbbr: Stress Health
NlmId: 101089166
123:123
JrId: 37592
long title: Reviews in analgesia
short title: Rev Analg
ISSN: 1542-961X
ISSN (Online): 1555-3876
IsoAbbr: Rev Analg
NlmId: 101194724
123:123
JrId: 37593
long title: International journal of qualitative studies on health and well-being
short title: Int J Qual Stud Health Well-being
ISSN: 1748-2623
ISSN (Online): 1748-2631
IsoAbbr: Int J Qual Stud Health Well-being
NlmId: 101256506
123:123
JrId: 37594
long title: Core evidence
short title: Core Evid
ISSN: 1555-1741
ISSN (Online): 1555-175X
IsoAbbr: Core Evid
NlmId: 101256593
123:123
JrId: 37595
long title: Indian journal of palliative care
short title: Indian J Palliat Care
ISSN: 0973-1075
ISSN (Online): 1998-3735
IsoAbbr: Indian J Palliat Care
NlmId: 101261221
123:123
JrId: 37596
long title: GMS health technology assessment
short title: GMS Health Technol Assess
ISSN: 
ISSN (Online): 1861-8863
IsoAbbr: GMS Health Technol Assess
NlmId: 101276045
123:123
JrId: 37597
long title: Salud y drogas
short title: Salud Drogas
ISSN: 1578-5319
ISSN (Online): 1988-205X
IsoAbbr: Salud Drogas
NlmId: 101296295
123:123
JrId: 37598
long title: Pharmacognosy magazine
short title: Pharmacogn Mag
ISSN: 0973-1296
ISSN (Online): 0976-4062
IsoAbbr: Pharmacogn Mag
NlmId: 101300403
123:123
JrId: 37599
long title: Dermatology research and practice
short title: Dermatol Res Pract
ISSN: 1687-6105
ISSN (Online): 1687-6113
IsoAbbr: Dermatol Res Pract
NlmId: 101312803
123:123
JrId: 37600
long title: Journal of cardiovascular ultrasound
short title: J Cardiovasc Ultrasound
ISSN: 1975-4612
ISSN (Online): 2005-9655
IsoAbbr: J Cardiovasc Ultrasound
NlmId: 101477138
123:123
JrId: 37601
long title: Saudi journal of anaesthesia
short title: Saudi J Anaesth
ISSN: 1658-354X
ISSN (Online): 0975-3125
IsoAbbr: Saudi J Anaesth
NlmId: 101500601
123:123
JrId: 37602
long title: Korean journal of anesthesiology
short title: Korean J Anesthesiol
ISSN: 2005-6419
ISSN (Online): 2005-7563
IsoAbbr: Korean J Anesthesiol
NlmId: 101502451
123:123
JrId: 37603
long title: Therapeutic advances in medical oncology
short title: Ther Adv Med Oncol
ISSN: 1758-8340
ISSN (Online): 1758-8359
IsoAbbr: Ther Adv Med Oncol
NlmId: 101510808
123:123
JrId: 37604
long title: Oman journal of ophthalmology
short title: Oman J Ophthalmol
ISSN: 0974-620X
ISSN (Online): 0974-7842
IsoAbbr: Oman J Ophthalmol
NlmId: 101519430
123:123
JrId: 37605
long title: Frontiers in aging neuroscience
short title: Front Aging Neurosci
ISSN: 
ISSN (Online): 1663-4365
IsoAbbr: Front Aging Neurosci
NlmId: 101525824
123:123
JrId: 37606
long title: Journal of periodontal & implant science
short title: J Periodontal Implant Sci
ISSN: 2093-2278
ISSN (Online): 2093-2286
IsoAbbr: J Periodontal Implant Sci
NlmId: 101526931
123:123
JrId: 37607
long title: International journal of Ayurveda research
short title: Int J Ayurveda Res
ISSN: 0974-7788
ISSN (Online): 0974-925X
IsoAbbr: Int J Ayurveda Res
NlmId: 101527491
123:123
JrId: 37608
long title: Stem cell research & therapy
short title: Stem Cell Res Ther
ISSN: 
ISSN (Online): 1757-6512
IsoAbbr: Stem Cell Res Ther
NlmId: 101527581
123:123
JrId: 37609
long title: Science China. Life sciences
short title: Sci China Life Sci
ISSN: 1674-7305
ISSN (Online): 1869-1889
IsoAbbr: Sci China Life Sci
NlmId: 101529880
123:123
JrId: 37614
long title: Seeing and perceiving
short title: Seeing Perceiving
ISSN: 1878-4755
ISSN (Online): 1878-4763
IsoAbbr: Seeing Perceiving
NlmId: 101531524
123:123
JrId: 37616
long title: Korean diabetes journal
short title: Korean Diabetes J
ISSN: 1976-9180
ISSN (Online): 2093-2650
IsoAbbr: Korean Diabetes J
NlmId: 101477168
123:123
JrId: 37617
long title: The Korean journal of pain
short title: Korean J Pain
ISSN: 2005-9159
ISSN (Online): 2093-0569
IsoAbbr: Korean J Pain
NlmId: 101528125
123:123
JrId: 37618
long title: Journal of neurogastroenterology and motility
short title: J Neurogastroenterol Motil
ISSN: 2093-0879
ISSN (Online): 2093-0887
IsoAbbr: J Neurogastroenterol Motil
NlmId: 101530189
123:123
JrId: 37619
long title: The HUGO journal
short title: Hugo J
ISSN: 1877-6558
ISSN (Online): 1877-6566
IsoAbbr: Hugo J
NlmId: 101530565
123:123
JrId: 37620
long title: European annals of otorhinolaryngology, head and neck diseases
short title: Eur Ann Otorhinolaryngol Head Neck Dis
ISSN: 
ISSN (Online): 1879-7296
IsoAbbr: Eur Ann Otorhinolaryngol Head Neck Dis
NlmId: 101531465
123:123
JrId: 37621
long title: International journal of women's health
short title: Int J Womens Health
ISSN: 
ISSN (Online): 1179-1411
IsoAbbr: Int J Womens Health
NlmId: 101531698
123:123
JrId: 37622
long title: Clinical epidemiology
short title: Clin Epidemiol
ISSN: 
ISSN (Online): 1179-1349
IsoAbbr: Clin Epidemiol
NlmId: 101531700
123:123
JrId: 37623
long title: Aldrichimica acta
short title: Aldrichimica Acta
ISSN: 0002-5100
ISSN (Online): 
IsoAbbr: Aldrichimica Acta
NlmId: 0371157
123:123
JrId: 37624
long title: Salud mental (Mexico City, Mexico)
short title: Salud Ment (Mex)
ISSN: 0185-3325
ISSN (Online): 0186-761X
IsoAbbr: Salud Ment (Mex)
NlmId: 8406047
123:123
JrId: 37625
long title: Contemporary family therapy
short title: Contemp Fam Ther
ISSN: 0892-2764
ISSN (Online): 
IsoAbbr: Contemp Fam Ther
NlmId: 8709401
123:123
JrId: 37626
long title: Diabetes spectrum : a publication of the American Diabetes Association
short title: Diabetes Spectr
ISSN: 1040-9165
ISSN (Online): 1944-7353
IsoAbbr: Diabetes Spectr
NlmId: 8913432
123:123
JrId: 37628
long title: Current organic chemistry
short title: Curr Org Chem
ISSN: 1385-2728
ISSN (Online): 1875-5348
IsoAbbr: Curr Org Chem
NlmId: 9801726
123:123
JrId: 37629
long title: Thermochimica acta
short title: Thermochim Acta
ISSN: 0040-6031
ISSN (Online): 1872-762X
IsoAbbr: Thermochim Acta
NlmId: 9884360
123:123
JrId: 37630
long title: Environmental practice : journal of the National Association of Environmental Professionals
short title: Environ Pract
ISSN: 1466-0466
ISSN (Online): 1466-0474
IsoAbbr: Environ Pract
NlmId: 100959971
123:123
JrId: 37631
long title: Self and identity : the journal of the International Society for Self and Identity
short title: Self Identity
ISSN: 1529-8868
ISSN (Online): 1529-8876
IsoAbbr: Self Identity
NlmId: 101142172
123:123
JrId: 37632
long title: Academic journal of Xian Jiaotong University : AJXJTU = Xi'an jiao tong da xue xue bao (Yi wen ban)
short title: Acad J Xian Jiaotong Univ
ISSN: 1671-8267
ISSN (Online): 
IsoAbbr: Acad J Xian Jiaotong Univ
NlmId: 101161846
123:123
JrId: 37633
long title: Biophysical reviews and letters
short title: Biophys Rev Lett
ISSN: 1793-0480
ISSN (Online): 
IsoAbbr: Biophys Rev Lett
NlmId: 101279468
123:123
JrId: 37634
long title: American journal of hematology/oncology
short title: Am J Hematol Oncol
ISSN: 1939-6163
ISSN (Online): 
IsoAbbr: Am J Hematol Oncol
NlmId: 101290405
123:123
JrId: 37635
long title: Health psychology review
short title: Health Psychol Rev
ISSN: 1743-7199
ISSN (Online): 1743-7202
IsoAbbr: Health Psychol Rev
NlmId: 101299723
123:123
JrId: 37636
long title: SAJCH : the South African journal of child health
short title: SAJCH
ISSN: 1994-3032
ISSN (Online): 1999-7671
IsoAbbr: SAJCH
NlmId: 101316200
123:123
JrId: 37637
long title: Water quality, exposure, and health
short title: Water Qual Expo Health
ISSN: 1876-1658
ISSN (Online): 1876-1666
IsoAbbr: Water Qual Expo Health
NlmId: 101484022
123:123
JrId: 37638
long title: Solid-state electronics
short title: Solid State Electron
ISSN: 0038-1101
ISSN (Online): 
IsoAbbr: Solid State Electron
NlmId: 101508534
123:123
JrId: 37639
long title: Translational stroke research
short title: Transl Stroke Res
ISSN: 1868-4483
ISSN (Online): 1868-601X
IsoAbbr: Transl Stroke Res
NlmId: 101517297
123:123
JrId: 37640
long title: Cartilage
short title: Cartilage
ISSN: 1947-6035
ISSN (Online): 1947-6043
IsoAbbr: Cartilage
NlmId: 101518378
123:123
JrId: 37641
long title: ACS medicinal chemistry letters
short title: ACS Med Chem Lett
ISSN: 
ISSN (Online): 1948-5875
IsoAbbr: ACS Med Chem Lett
NlmId: 101521073
123:123
JrId: 37643
long title: World leisure journal
short title: World Leis J
ISSN: 1607-8055
ISSN (Online): 1026-1133
IsoAbbr: World Leis J
NlmId: 101526983
123:123
JrId: 37644
long title: Rhetoric Society quarterly
short title: Rhetor Soc Q
ISSN: 0277-3945
ISSN (Online): 
IsoAbbr: Rhetor Soc Q
NlmId: 101526755
123:123
JrId: 37645
long title: Wiley interdisciplinary reviews. Computational statistics
short title: Wiley Interdiscip Rev Comput Stat
ISSN: 1939-5108
ISSN (Online): 
IsoAbbr: Wiley Interdiscip Rev Comput Stat
NlmId: 101526762
123:123
JrId: 37646
long title: The American journal of pharmacy benefits
short title: Am J Pharm Benefits
ISSN: 1945-4481
ISSN (Online): 
IsoAbbr: Am J Pharm Benefits
NlmId: 101527002
123:123
JrId: 37647
long title: Proceedings / IEEE International Conference on Data Mining. IEEE International Conference on Data Mining
short title: Proc IEEE Int Conf Data Min
ISSN: 1550-4786
ISSN (Online): 
IsoAbbr: Proc IEEE Int Conf Data Min
NlmId: 101529961
123:123
JrId: 37649
long title: The open cancer journal
short title: Open Cancer J
ISSN: 
ISSN (Online): 1874-0790
IsoAbbr: Open Cancer J
NlmId: 101530219
123:123
JrId: 37650
long title: Stanford journal of law, science & policy
short title: Stanf J Law Sci Policy
ISSN: 
ISSN (Online): 
IsoAbbr: Stanf J Law Sci Policy
NlmId: 101530695
123:123
JrId: 37651
long title: Proceedings of the ... Congress on Evolutionary Computation. Congress on Evolutionary Computation
short title: Proc Congr Evol Comput
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Congr Evol Comput
NlmId: 101530697
123:123
JrId: 37652
long title: SIAM journal on imaging sciences
short title: SIAM J Imaging Sci
ISSN: 
ISSN (Online): 1936-4954
IsoAbbr: SIAM J Imaging Sci
NlmId: 101530763
123:123
JrId: 37653
long title: Proceedings of the ... IEEE Symposium on Computational Intelligence in Bioinformatics and Computational Biology. IEEE Symposium on Computational Intelligence in Bioinformatics and Computational Biology
short title: Proc IEEE Symp Comput Intell Bioinforma Comput Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Symp Comput Intell Bioinforma Comput Biol
NlmId: 101530701
123:123
JrId: 37654
long title: Public relations review
short title: Public Relat Rev
ISSN: 0363-8111
ISSN (Online): 1873-4537
IsoAbbr: Public Relat Rev
NlmId: 101530764
123:123
JrId: 37655
long title: MIDAS journal
short title: Midas J
ISSN: 
ISSN (Online): 
IsoAbbr: Midas J
NlmId: 101531429
123:123
JrId: 37656
long title: Toxins
short title: Toxins (Basel)
ISSN: 
ISSN (Online): 2072-6651
IsoAbbr: Toxins (Basel)
NlmId: 101530765
123:123
JrId: 37657
long title: American journal of education (Chicago, Ill.)
short title: Am J Educ (Chic Ill)
ISSN: 0195-6744
ISSN (Online): 1549-6511
IsoAbbr: Am J Educ (Chic Ill)
NlmId: 101531702
123:123
JrId: 37658
long title: Bulletin of the IACFS/ME
short title: Bull IACFS ME
ISSN: 
ISSN (Online): 
IsoAbbr: Bull IACFS ME
NlmId: 101531808
123:123
JrId: 37659
long title: The biochemist
short title: Biochem (Lond)
ISSN: 0954-982X
ISSN (Online): 
IsoAbbr: Biochem (Lond)
NlmId: 101531779
123:123
JrId: 37660
long title: Clinical medicine insights. Gastroenterology
short title: Clin Med Insights Gastroenterol
ISSN: 
ISSN (Online): 1179-5522
IsoAbbr: Clin Med Insights Gastroenterol
NlmId: 101531842
123:123
JrId: 37661
long title: Cardiovascular engineering and technology
short title: Cardiovasc Eng Technol
ISSN: 1869-408X
ISSN (Online): 1869-4098
IsoAbbr: Cardiovasc Eng Technol
NlmId: 101531846
123:123
JrId: 37662
long title: Clinical medicine insights. Case reports
short title: Clin Med Insights Case Rep
ISSN: 
ISSN (Online): 1179-5476
IsoAbbr: Clin Med Insights Case Rep
NlmId: 101531893
123:123
JrId: 37663
long title: Community development (Columbus, Ohio)
short title: Community Dev (Columb)
ISSN: 1557-5330
ISSN (Online): 1944-7485
IsoAbbr: Community Dev (Columb)
NlmId: 101531910
123:123
JrId: 37665
long title: Cyberpsychology, behavior and social networking
short title: Cyberpsychol Behav Soc Netw
ISSN: 2152-2715
ISSN (Online): 2152-2723
IsoAbbr: Cyberpsychol Behav Soc Netw
NlmId: 101528721
123:123
JrId: 37669
long title: Journal of visceral surgery
short title: J Visc Surg
ISSN: 
ISSN (Online): 1878-7886
IsoAbbr: J Visc Surg
NlmId: 101532664
123:123
JrId: 37671
long title: Gut microbes
short title: Gut Microbes
ISSN: 1949-0976
ISSN (Online): 1949-0984
IsoAbbr: Gut Microbes
NlmId: 101495343
123:123
JrId: 37672
long title: Self/nonself
short title: Self Nonself
ISSN: 1938-2030
ISSN (Online): 1938-2049
IsoAbbr: Self Nonself
NlmId: 101495364
123:123
JrId: 37673
long title: Nucleus (Austin, Tex.)
short title: Nucleus
ISSN: 1949-1034
ISSN (Online): 1949-1042
IsoAbbr: Nucleus
NlmId: 101518322
123:123
JrId: 37674
long title: Bioengineered bugs
short title: Bioeng Bugs
ISSN: 1949-1018
ISSN (Online): 1949-1026
IsoAbbr: Bioeng Bugs
NlmId: 101525147
123:123
JrId: 37675
long title: Virulence
short title: Virulence
ISSN: 2150-5594
ISSN (Online): 2150-5608
IsoAbbr: Virulence
NlmId: 101531386
123:123
JrId: 37676
long title: Case reports in ophthalmology
short title: Case Report Ophthalmol
ISSN: 
ISSN (Online): 1663-2699
IsoAbbr: Case Report Ophthalmol
NlmId: 101532006
123:123
JrId: 37680
long title: Annals of advances in automotive medicine / Annual Scientific Conference ... Association for the Advancement of Automotive Medicine. Association for the Advancement of Automotive Medicine. Scientific Conference
short title: Ann Adv Automot Med
ISSN: 1943-2461
ISSN (Online): 
IsoAbbr: Ann Adv Automot Med
NlmId: 101528485
123:123
JrId: 37681
long title: Animal cells and systems
short title: Animal Cells Syst (Seoul)
ISSN: 1976-8354
ISSN (Online): 2151-2485
IsoAbbr: Animal Cells Syst (Seoul)
NlmId: 101478641
123:123
JrId: 37682
long title: Symposium on geometry processing : [proceedings] / sponsored by the Eurographics Association in cooperation with ACM SIGGRAPH. Symposium on Geometry Processing
short title: Symp Geom Process
ISSN: 1727-8384
ISSN (Online): 
IsoAbbr: Symp Geom Process
NlmId: 101527497
123:123
JrId: 37684
long title: Journal of molecular catalysis. A, Chemical
short title: J Mol Catal A Chem
ISSN: 1381-1169
ISSN (Online): 
IsoAbbr: J Mol Catal A Chem
NlmId: 9503958
123:123
JrId: 37685
long title: Journal of otology
short title: J Otol
ISSN: 1672-2930
ISSN (Online): 
IsoAbbr: J Otol
NlmId: 101484080
123:123
JrId: 37686
long title: Journal of intelligent manufacturing
short title: J Intell Manuf
ISSN: 0956-5515
ISSN (Online): 1572-8145
IsoAbbr: J Intell Manuf
NlmId: 101530954
123:123
JrId: 37687
long title: Journal of marine systems : journal of the European Association of Marine Sciences and Techniques
short title: J Mar Syst
ISSN: 0924-7963
ISSN (Online): 1879-1573
IsoAbbr: J Mar Syst
NlmId: 101530957
123:123
JrId: 37688
long title: Journal of money, credit, and banking
short title: J Money Credit Bank
ISSN: 0022-2879
ISSN (Online): 1538-4616
IsoAbbr: J Money Credit Bank
NlmId: 101531081
123:123
JrId: 37689
long title: Journal of semantics
short title: J Semant
ISSN: 0167-5133
ISSN (Online): 1477-4593
IsoAbbr: J Semant
NlmId: 101531136
123:123
JrId: 37690
long title: Journal of park and recreation administration
short title: J Park Recreat Admi
ISSN: 
ISSN (Online): 
IsoAbbr: J Park Recreat Admi
NlmId: 101531156
123:123
JrId: 37691
long title: Elements (Quebec, Quebec)
short title: Elements (Que)
ISSN: 1811-5209
ISSN (Online): 1811-5217
IsoAbbr: Elements (Que)
NlmId: 101531927
123:123
JrId: 37692
long title: European journal of clinical & medical oncology
short title: European J Clin Med Oncol
ISSN: 1759-8958
ISSN (Online): 1759-8966
IsoAbbr: European J Clin Med Oncol
NlmId: 101531943
123:123
JrId: 37693
long title: Experimental and therapeutic medicine
short title: Exp Ther Med
ISSN: 1792-0981
ISSN (Online): 1792-1015
IsoAbbr: Exp Ther Med
NlmId: 101531947
123:123
JrId: 37696
long title: Illness, crises, and loss
short title: Illn Crises Loss
ISSN: 1054-1373
ISSN (Online): 
IsoAbbr: Illn Crises Loss
NlmId: 9107504
123:123
JrId: 37697
long title: Nigerian journal of pharmaceutical sciences
short title: Niger J Pharm Sci
ISSN: 0189-322X
ISSN (Online): 
IsoAbbr: Niger J Pharm Sci
NlmId: 9426472
123:123
JrId: 37698
long title: Macromolecular chemistry and physics
short title: Macromol Chem Phys
ISSN: 1022-1352
ISSN (Online): 1521-3935
IsoAbbr: Macromol Chem Phys
NlmId: 9888237
123:123
JrId: 37699
long title: Psychology of men & masculinity
short title: Psychol Men Masc
ISSN: 1524-9220
ISSN (Online): 1939-151X
IsoAbbr: Psychol Men Masc
NlmId: 100890582
123:123
JrId: 37701
long title: Phytochemistry reviews : proceedings of the Phytochemical Society of Europe
short title: Phytochem Rev
ISSN: 1568-7767
ISSN (Online): 1572-980X
IsoAbbr: Phytochem Rev
NlmId: 101198162
123:123
JrId: 37702
long title: Journal of veterinary behavior : clinical applications and research : official journal of : Australian Veterinary Behaviour Interest Group, International Working Dog Breeding Association
short title: J Vet Behav
ISSN: 1558-7878
ISSN (Online): 1878-7517
IsoAbbr: J Vet Behav
NlmId: 101261851
123:123
JrId: 37703
long title: Nanoscale research letters
short title: Nanoscale Res Lett
ISSN: 1931-7573
ISSN (Online): 1556-276X
IsoAbbr: Nanoscale Res Lett
NlmId: 101279750
123:123
JrId: 37704
long title: International journal on document analysis and recognition (Online)
short title: Int J Doc Anal Recognit
ISSN: 1433-2833
ISSN (Online): 1433-2825
IsoAbbr: Int J Doc Anal Recognit
NlmId: 101292826
123:123
JrId: 37705
long title: International journal of culture and mental health
short title: Int J Cult Ment Health
ISSN: 1754-2863
ISSN (Online): 1754-2871
IsoAbbr: Int J Cult Ment Health
NlmId: 101473248
123:123
JrId: 37706
long title: Language and cognition
short title: Lang Cogn
ISSN: 1866-9808
ISSN (Online): 1866-9859
IsoAbbr: Lang Cogn
NlmId: 101518784
123:123
JrId: 37707
long title: Journal of clinical research in pediatric endocrinology
short title: J Clin Res Pediatr Endocrinol
ISSN: 1308-5727
ISSN (Online): 1308-5735
IsoAbbr: J Clin Res Pediatr Endocrinol
NlmId: 101519456
123:123
JrId: 37708
long title: Summit on translational bioinformatics
short title: Summit on Translat Bioinforma
ISSN: 
ISSN (Online): 2153-6430
IsoAbbr: Summit on Translat Bioinforma
NlmId: 101528043
123:123
JrId: 37709
long title: Journal of the Optical Society of Korea
short title: J Opt Soc Korea
ISSN: 1226-4776
ISSN (Online): 
IsoAbbr: J Opt Soc Korea
NlmId: 101531166
123:123
JrId: 37710
long title: Learning disabilities (Weston, Mass.)
short title: Learn Disabil
ISSN: 1937-6928
ISSN (Online): 1937-6936
IsoAbbr: Learn Disabil
NlmId: 101531222
123:123
JrId: 37711
long title: Journalism & mass communication quarterly
short title: Journal Mass Commun Q
ISSN: 1077-6990
ISSN (Online): 
IsoAbbr: Journal Mass Commun Q
NlmId: 101531181
123:123
JrId: 37712
long title: North American journal of medicine & science
short title: N Am J Med Sci (Boston)
ISSN: 1946-9357
ISSN (Online): 2156-2342
IsoAbbr: N Am J Med Sci (Boston)
NlmId: 101531232
123:123
JrId: 37713
long title: Oncology letters
short title: Oncol Lett
ISSN: 1792-1074
ISSN (Online): 1792-1082
IsoAbbr: Oncol Lett
NlmId: 101531236
123:123
JrId: 37714
long title: Oceanography (Washington, D.C.)
short title: Oceanography (Wash D C)
ISSN: 1042-8275
ISSN (Online): 
IsoAbbr: Oceanography (Wash D C)
NlmId: 101531234
123:123
JrId: 37715
long title: Open Longevity Science
short title: Open Longev Sci
ISSN: 
ISSN (Online): 1876-326X
IsoAbbr: Open Longev Sci
NlmId: 101531238
123:123
JrId: 37716
long title: The open prostate cancer journal
short title: Open Prost Cancer J
ISSN: 
ISSN (Online): 1876-8229
IsoAbbr: Open Prost Cancer J
NlmId: 101531241
123:123
JrId: 37717
long title: Optimization methods & software
short title: Optim Methods Softw
ISSN: 1055-6788
ISSN (Online): 1029-4937
IsoAbbr: Optim Methods Softw
NlmId: 101531251
123:123
JrId: 37718
long title: Physics and chemistry of the earth (2002)
short title: Phys Chem Earth (2002)
ISSN: 1474-7065
ISSN (Online): 1873-5193
IsoAbbr: Phys Chem Earth (2002)
NlmId: 101531279
123:123
JrId: 37719
long title: Nano biomedicine and engineering
short title: Nano Biomed Eng
ISSN: 
ISSN (Online): 2150-5578
IsoAbbr: Nano Biomed Eng
NlmId: 101531283
123:123
JrId: 37720
long title: Political analysis : an annual publication of the Methodology Section of the American Political Science Association
short title: Polit Anal
ISSN: 1047-1987
ISSN (Online): 1476-4989
IsoAbbr: Polit Anal
NlmId: 101531325
123:123
JrId: 37721
long title: Polymer science. Series A, Chemistry, physics
short title: Polym Sci Ser A Chem Phys
ISSN: 1757-1820
ISSN (Online): 1555-6107
IsoAbbr: Polym Sci Ser A Chem Phys
NlmId: 101531328
123:123
JrId: 37722
long title: Procedia, social and behavioral sciences
short title: Procedia Soc Behav Sci
ISSN: 
ISSN (Online): 1877-0428
IsoAbbr: Procedia Soc Behav Sci
NlmId: 101531411
123:123
JrId: 37723
long title: Orthopedic research and reviews
short title: Orthop Res Rev
ISSN: 
ISSN (Online): 1179-1462
IsoAbbr: Orthop Res Rev
NlmId: 101531415
123:123
JrId: 37724
long title: Primary prevention insights
short title: Prim Prev Insights
ISSN: 
ISSN (Online): 1179-1748
IsoAbbr: Prim Prev Insights
NlmId: 101531636
123:123
JrId: 37725
long title: Far east journal of applied mathematics
short title: Far East J Appl Math
ISSN: 0972-0960
ISSN (Online): 
IsoAbbr: Far East J Appl Math
NlmId: 101531934
123:123
JrId: 37726
long title: Fiscal studies
short title: Fisc Stud
ISSN: 0143-5671
ISSN (Online): 1475-5890
IsoAbbr: Fisc Stud
NlmId: 101531940
123:123
JrId: 37727
long title: INFORMS journal on computing
short title: INFORMS J Comput
ISSN: 1091-9856
ISSN (Online): 
IsoAbbr: INFORMS J Comput
NlmId: 101531948
123:123
JrId: 37728
long title: Intermountain journal of sciences : IJS
short title: Intermt J Sci
ISSN: 1081-3519
ISSN (Online): 
IsoAbbr: Intermt J Sci
NlmId: 101532073
123:123
JrId: 37729
long title: International geology review
short title: Int Geol Rev
ISSN: 0020-6814
ISSN (Online): 1938-2839
IsoAbbr: Int Geol Rev
NlmId: 101532074
123:123
JrId: 37730
long title: International journal of biochemistry and molecular biology
short title: Int J Biochem Mol Biol
ISSN: 
ISSN (Online): 2152-4114
IsoAbbr: Int J Biochem Mol Biol
NlmId: 101532076
123:123
JrId: 37731
long title: International journal of education and development using information and communication technology
short title: Int J Educ Dev Using Inf Commun Technol
ISSN: 
ISSN (Online): 1814-0556
IsoAbbr: Int J Educ Dev Using Inf Commun Technol
NlmId: 101532081
123:123
JrId: 37732
long title: International journal of genetics and molecular biology
short title: Int J Genet Mol Biol
ISSN: 
ISSN (Online): 2006-9863
IsoAbbr: Int J Genet Mol Biol
NlmId: 101532090
123:123
JrId: 37733
long title: Journal of biomedical science and engineering
short title: J Biomed Sci Eng
ISSN: 1937-6871
ISSN (Online): 1937-688X
IsoAbbr: J Biomed Sci Eng
NlmId: 101532098
123:123
JrId: 37734
long title: International journal of thermophysics
short title: Int J Thermophys
ISSN: 0195-928X
ISSN (Online): 1572-9567
IsoAbbr: Int J Thermophys
NlmId: 101532093
123:123
JrId: 37735
long title: Journal of computational mathematics : an international journal on numerical methods, analysis and applications / edited by Editorial Committee of Journal of computational mathematics
short title: J Comput Math
ISSN: 0254-9409
ISSN (Online): 1991-7139
IsoAbbr: J Comput Math
NlmId: 101532100
123:123
JrId: 37736
long title: Journal of diversity in higher education
short title: J Divers High Educ
ISSN: 1938-8926
ISSN (Online): 1938-8934
IsoAbbr: J Divers High Educ
NlmId: 101532104
123:123
JrId: 37737
long title: Shi yan li xue = Journal of experimental mechanics / Zhongguo li xue xue hui, Zhongguo ke xue ji shu da xue zhu ban
short title: Shi Yan Li Xue
ISSN: 1001-4888
ISSN (Online): 
IsoAbbr: Shi Yan Li Xue
NlmId: 101532115
123:123
JrId: 37738
long title: Journal of eye movement research
short title: J Eye Mov Res
ISSN: 
ISSN (Online): 1995-8692
IsoAbbr: J Eye Mov Res
NlmId: 101532119
123:123
JrId: 37739
long title: FPGA / ACM/SIGDA International Symposium on Field Programmable Gate Arrays _ sponsored by ACM Special Interest Group on Design Automation (SIGDA) with support from Actel ... [et al.]. ACM International Symposium on Field-Programmable Ga...
short title: FPGA
ISSN: 
ISSN (Online): 
IsoAbbr: FPGA
NlmId: 101532462
123:123
JrId: 37740
long title: Revista internacional de ciencias del deporte
short title: Rev Int Cienc Deporte
ISSN: 
ISSN (Online): 1885-3137
IsoAbbr: Rev Int Cienc Deporte
NlmId: 101532704
123:123
JrId: 37741
long title: Robotics science and systems : online proceedings
short title: Robot Sci Syst
ISSN: 
ISSN (Online): 
IsoAbbr: Robot Sci Syst
NlmId: 101532711
123:123
JrId: 37743
long title: Science China. Chemistry
short title: Sci China Chem
ISSN: 1674-7291
ISSN (Online): 1862-2771
IsoAbbr: Sci China Chem
NlmId: 101532738
123:123
JrId: 37744
long title: WASA ... : International Conference on Wireless Algorithms, Systems, and Applications : proceedings. WASA
short title: WASA
ISSN: 
ISSN (Online): 
IsoAbbr: WASA
NlmId: 101532741
123:123
JrId: 37745
long title: Proceedings of the ... IEEE/RSJ International Conference on Intelligent Robots and Systems. IEEE/RSJ International Conference on Intelligent Robots and Systems
short title: Rep U S
ISSN: 2153-0858
ISSN (Online): 2153-0866
IsoAbbr: Rep U S
NlmId: 101532742
123:123
JrId: 37746
long title: Annual ORNL Biomedical Science and Engineering Center Conference ORNL Biomedical Science and Engineering Center Conference
short title: Annu ORNL Biomed Sci Eng Cent Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Annu ORNL Biomed Sci Eng Cent Conf
NlmId: 101532795
123:123
JrId: 37747
long title: Journal of plastic surgery and hand surgery
short title: J Plast Surg Hand Surg
ISSN: 2000-656X
ISSN (Online): 2000-6764
IsoAbbr: J Plast Surg Hand Surg
NlmId: 101534130
123:123
JrId: 37748
long title: The Behavior therapist / AABT
short title: Behav Ther (N Y N Y)
ISSN: 0278-8403
ISSN (Online): 
IsoAbbr: Behav Ther (N Y N Y)
NlmId: 8210642
123:123
JrId: 37749
long title: The Journal of supercomputing
short title: J Supercomput
ISSN: 0920-8542
ISSN (Online): 1573-0484
IsoAbbr: J Supercomput
NlmId: 9889997
123:123
JrId: 37750
long title: Techniques in gastrointestinal endoscopy
short title: Tech Gastrointest Endosc
ISSN: 1096-2883
ISSN (Online): 1558-5050
IsoAbbr: Tech Gastrointest Endosc
NlmId: 100889184
123:123
JrId: 37751
long title: The Internet journal of pediatrics and neonatology
short title: Internet J Pediatr Neonatol
ISSN: 
ISSN (Online): 1528-8374
IsoAbbr: Internet J Pediatr Neonatol
NlmId: 101158224
123:123
JrId: 37752
long title: Sequential analysis
short title: Seq Anal
ISSN: 0747-4946
ISSN (Online): 1532-4176
IsoAbbr: Seq Anal
NlmId: 101471708
123:123
JrId: 37753
long title: Surgical pathology clinics
short title: Surg Pathol Clin
ISSN: 1875-9181
ISSN (Online): 
IsoAbbr: Surg Pathol Clin
NlmId: 101491209
123:123
JrId: 37754
long title: The open allergy journal
short title: Open Allergy J
ISSN: 
ISSN (Online): 1874-8384
IsoAbbr: Open Allergy J
NlmId: 101532748
123:123
JrId: 37755
long title: The open geriatric medicine journal
short title: Open Geriatr Med J
ISSN: 
ISSN (Online): 1874-8279
IsoAbbr: Open Geriatr Med J
NlmId: 101532750
123:123
JrId: 37756
long title: The open nutrition journal
short title: Open Nutr J
ISSN: 
ISSN (Online): 1874-2882
IsoAbbr: Open Nutr J
NlmId: 101532751
123:123
JrId: 37757
long title: Qualitative report (Online)
short title: Qual Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Qual Rep
NlmId: 101532755
123:123
JrId: 37758
long title: US psychiatry
short title: US Psyc
ISSN: 1756-4735
ISSN (Online): 1756-4743
IsoAbbr: US Psyc
NlmId: 101532812
123:123
JrId: 37759
long title: Zeitschrift fur physikalische Chemie (Frankfurt am Main, Germany)
short title: Z Phys Chem (N F)
ISSN: 0942-9352
ISSN (Online): 
IsoAbbr: Z Phys Chem (N F)
NlmId: 1305675
123:123
JrId: 37761
long title: Residential treatment for children & youth
short title: Resid Treat Child Youth
ISSN: 0886-571X
ISSN (Online): 1541-0358
IsoAbbr: Resid Treat Child Youth
NlmId: 8805080
123:123
JrId: 37762
long title: Journal of psychotherapy integration
short title: J Psychother Integr
ISSN: 1053-0479
ISSN (Online): 1573-3696
IsoAbbr: J Psychother Integr
NlmId: 9110831
123:123
JrId: 37763
long title: Acta neuropsychiatrica : officieel wetenschappelijk orgaan van het IGBP (Interdisciplinair Genootschap voor Biologische Psychiatrie)
short title: Acta Neuropsychiatr
ISSN: 0924-2708
ISSN (Online): 1601-5215
IsoAbbr: Acta Neuropsychiatr
NlmId: 9612501
123:123
JrId: 37764
long title: Homicide studies
short title: Homicide Stud
ISSN: 1088-7679
ISSN (Online): 1552-6720
IsoAbbr: Homicide Stud
NlmId: 100890634
123:123
JrId: 37765
long title: Ground water monitoring & remediation
short title: Ground Water Monit Remediat
ISSN: 1069-3629
ISSN (Online): 1745-6592
IsoAbbr: Ground Water Monit Remediat
NlmId: 100911134
123:123
JrId: 37767
long title: President's Council on Physical Fitness and Sports research digest
short title: Pres Counc Phys Fit Sports Res Dig
ISSN: 
ISSN (Online): 
IsoAbbr: Pres Counc Phys Fit Sports Res Dig
NlmId: 101151729
123:123
JrId: 37769
long title: Sociological studies of children and youth
short title: Sociol Stud Child Youth
ISSN: 1537-4661
ISSN (Online): 
IsoAbbr: Sociol Stud Child Youth
NlmId: 101189491
123:123
JrId: 37771
long title: Pharmaceuticals (Basel, Switzerland)
short title: Pharmaceuticals (Basel)
ISSN: 
ISSN (Online): 1424-8247
IsoAbbr: Pharmaceuticals (Basel)
NlmId: 101238453
123:123
JrId: 37772
long title: Current enzyme inhibition
short title: Curr Enzym Inhib
ISSN: 1573-4080
ISSN (Online): 1875-6662
IsoAbbr: Curr Enzym Inhib
NlmId: 101239894
123:123
JrId: 37773
long title: Current cardiovascular risk reports
short title: Curr Cardiovasc Risk Rep
ISSN: 1932-9520
ISSN (Online): 1932-9563
IsoAbbr: Curr Cardiovasc Risk Rep
NlmId: 101463024
123:123
JrId: 37774
long title: Statistical analysis and data mining
short title: Stat Anal Data Min
ISSN: 1932-1864
ISSN (Online): 1932-1872
IsoAbbr: Stat Anal Data Min
NlmId: 101492808
123:123
JrId: 37775
long title: Genes & cancer
short title: Genes Cancer
ISSN: 1947-6019
ISSN (Online): 1947-6027
IsoAbbr: Genes Cancer
NlmId: 101516546
123:123
JrId: 37776
long title: AJOB neuroscience
short title: AJOB Neurosci
ISSN: 2150-7740
ISSN (Online): 2150-7759
IsoAbbr: AJOB Neurosci
NlmId: 101518076
123:123
JrId: 37777
long title: Hormones & cancer
short title: Horm Cancer
ISSN: 1868-8497
ISSN (Online): 1868-8500
IsoAbbr: Horm Cancer
NlmId: 101518427
123:123
JrId: 37778
long title: Advances and applications in statistics
short title: Adv Appl Stat
ISSN: 0972-3617
ISSN (Online): 
IsoAbbr: Adv Appl Stat
NlmId: 101528368
123:123
JrId: 37779
long title: Australian & New Zealand journal of statistics
short title: Aust N Z J Stat
ISSN: 1369-1473
ISSN (Online): 1467-842X
IsoAbbr: Aust N Z J Stat
NlmId: 101528540
123:123
JrId: 37780
long title: Applied environmental education and communication (Print)
short title: Appl Environ Educ Commun
ISSN: 1533-015X
ISSN (Online): 1533-0389
IsoAbbr: Appl Environ Educ Commun
NlmId: 101528525
123:123
JrId: 37781
long title: Calculus of variations and partial differential equations
short title: Calc Var Partial Differ Equ
ISSN: 0944-2669
ISSN (Online): 1432-0835
IsoAbbr: Calc Var Partial Differ Equ
NlmId: 101528586
123:123
JrId: 37782
long title: Community, work & family
short title: Community Work Fam
ISSN: 1366-8803
ISSN (Online): 1469-3615
IsoAbbr: Community Work Fam
NlmId: 101528771
123:123
JrId: 37783
long title: Computer animation and virtual worlds
short title: Comput Animat Virtual Worlds
ISSN: 1546-4261
ISSN (Online): 1546-427X
IsoAbbr: Comput Animat Virtual Worlds
NlmId: 101528823
123:123
JrId: 37785
long title: Digital signal processing
short title: Digit Signal Process
ISSN: 1051-2004
ISSN (Online): 1095-4333
IsoAbbr: Digit Signal Process
NlmId: 101529096
123:123
JrId: 37786
long title: Educational policy (Los Altos, Calif.)
short title: Educ Policy (Los Altos Calif)
ISSN: 0895-9048
ISSN (Online): 1552-3896
IsoAbbr: Educ Policy (Los Altos Calif)
NlmId: 101529102
123:123
JrId: 37787
long title: Focaal
short title: Focaal
ISSN: 0920-1297
ISSN (Online): 1558-5263
IsoAbbr: Focaal
NlmId: 101529109
123:123
JrId: 37789
long title: Genetics & epigenetics
short title: Genet Epigenet
ISSN: 
ISSN (Online): 1179-237X
IsoAbbr: Genet Epigenet
NlmId: 101529202
123:123
JrId: 37790
long title: Glycobiology insights
short title: Glycobiol Insights
ISSN: 
ISSN (Online): 1179-2515
IsoAbbr: Glycobiol Insights
NlmId: 101529205
123:123
JrId: 37792
long title: Proceedings / IEEE Virtual Reality Conference _ sponsored by IEEE Computer Society Technical Committee on Visualization and Graphics. IEEE Virtual Reality Conference
short title: Proc IEEE Virtual Real Conf
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Virtual Real Conf
NlmId: 101530287
123:123
JrId: 37793
long title: GROUP ... : ] proceedings of the International ACM SIGCHI Conference on Supporting Group Work. ACM SIGCHI International Conference on Supporting Group Work
short title: GROUP ACM SIGCHI Int Conf Support Group Work
ISSN: 
ISSN (Online): 
IsoAbbr: GROUP ACM SIGCHI Int Conf Support Group Work
NlmId: 101531697
123:123
JrId: 37794
long title: Pharmaceutical reviews
short title: Pharm Rev
ISSN: 
ISSN (Online): 1918-5561
IsoAbbr: Pharm Rev
NlmId: 101532875
123:123
JrId: 37795
long title: Sexuality & culture
short title: Sex Cult
ISSN: 1095-5143
ISSN (Online): 1936-4822
IsoAbbr: Sex Cult
NlmId: 101532877
123:123
JrId: 37796
long title: Statistical methods & applications
short title: Stat Methods Appt
ISSN: 1618-2510
ISSN (Online): 1613-981X
IsoAbbr: Stat Methods Appt
NlmId: 101532881
123:123
JrId: 37797
long title: The econometrics journal
short title: Econom J
ISSN: 1368-4221
ISSN (Online): 1368-423X
IsoAbbr: Econom J
NlmId: 101532883
123:123
JrId: 37798
long title: Washington State journal of public health practice
short title: Wash State J Public Health Pract
ISSN: 
ISSN (Online): 1934-6360
IsoAbbr: Wash State J Public Health Pract
NlmId: 101532954
123:123
JrId: 37799
long title: The open pediatric medicine journal
short title: Open Pediatr Med Journal
ISSN: 
ISSN (Online): 1874-3099
IsoAbbr: Open Pediatr Med Journal
NlmId: 101532952
123:123
JrId: 37800
long title: International journal of secure software engineering (Print)
short title: Int J Secur Softw Eng
ISSN: 1947-3036
ISSN (Online): 1947-3044
IsoAbbr: Int J Secur Softw Eng
NlmId: 101532958
123:123
JrId: 37801
long title: Internet mathematics
short title: Internet Math
ISSN: 1542-7951
ISSN (Online): 1944-9488
IsoAbbr: Internet Math
NlmId: 101532956
123:123
JrId: 37802
long title: The open enzyme inhibition journal
short title: Open Enzym Inhib J
ISSN: 
ISSN (Online): 1874-9402
IsoAbbr: Open Enzym Inhib J
NlmId: 101532961
123:123
JrId: 37803
long title: Oncotarget
short title: Oncotarget
ISSN: 
ISSN (Online): 1949-2553
IsoAbbr: Oncotarget
NlmId: 101532965
123:123
JrId: 37804
long title: Statistics
short title: Statistics (Ber)
ISSN: 0233-1888
ISSN (Online): 1029-4910
IsoAbbr: Statistics (Ber)
NlmId: 101533102
123:123
JrId: 37805
long title: Biomarkers in cancer
short title: Biomark Cancer
ISSN: 
ISSN (Online): 1179-299X
IsoAbbr: Biomark Cancer
NlmId: 101533144
123:123
JrId: 37806
long title: Journal of psychophysiology
short title: J Psychophysiol
ISSN: 0269-8803
ISSN (Online): 2151-2124
IsoAbbr: J Psychophysiol
NlmId: 8806593
123:123
JrId: 37807
long title: Reading psychology
short title: Read Psychol
ISSN: 0270-2711
ISSN (Online): 
IsoAbbr: Read Psychol
NlmId: 9882391
123:123
JrId: 37809
long title: Revista peruana de medicina experimental y salud publica
short title: Rev Peru Med Exp Salud Publica
ISSN: 1726-4634
ISSN (Online): 1726-4642
IsoAbbr: Rev Peru Med Exp Salud Publica
NlmId: 101227566
123:123
JrId: 37810
long title: Journal of the Mass Spectrometry Society of Japan
short title: J Mass Spectrom Soc Jpn
ISSN: 1340-8097
ISSN (Online): 1880-4225
IsoAbbr: J Mass Spectrom Soc Jpn
NlmId: 101295601
123:123
JrId: 37811
long title: Journal of breath research
short title: J Breath Res
ISSN: 1752-7155
ISSN (Online): 1752-7163
IsoAbbr: J Breath Res
NlmId: 101463871
123:123
JrId: 37812
long title: Respiratory medicine CME
short title: Respir Med CME
ISSN: 
ISSN (Online): 1755-0017
IsoAbbr: Respir Med CME
NlmId: 101501639
123:123
JrId: 37813
long title: Lower urinary tract symptoms
short title: Low Urin Tract Symptoms
ISSN: 1757-5664
ISSN (Online): 1757-5672
IsoAbbr: Low Urin Tract Symptoms
NlmId: 101506777
123:123
JrId: 37814
long title: mBio
short title: MBio
ISSN: 
ISSN (Online): 2150-7511
IsoAbbr: MBio
NlmId: 101519231
123:123
JrId: 37815
long title: Journal of intelligent information systems
short title: J Intell Inf Syst
ISSN: 0925-9902
ISSN (Online): 1573-7675
IsoAbbr: J Intell Inf Syst
NlmId: 101529504
123:123
JrId: 37816
long title: Journal of physics. Conference series
short title: J Phys Conf Ser
ISSN: 1742-6588
ISSN (Online): 1742-6596
IsoAbbr: J Phys Conf Ser
NlmId: 101529516
123:123
JrId: 37817
long title: Journal of the Mississippi Academy of Sciences. Mississippi Academy of Sciences
short title: J Miss Acad Sci
ISSN: 0076-9436
ISSN (Online): 
IsoAbbr: J Miss Acad Sci
NlmId: 101529526
123:123
JrId: 37818
long title: Learned publishing : journal of the Association of Learned and Professional Society Publishers
short title: Learn Publ
ISSN: 0953-1513
ISSN (Online): 1741-4857
IsoAbbr: Learn Publ
NlmId: 101529532
123:123
JrId: 37819
long title: Sankhya. Series A. (2008)
short title: Sankhya Ser A
ISSN: 0976-836X
ISSN (Online): 0972-7671
IsoAbbr: Sankhya Ser A
NlmId: 101529928
123:123
JrId: 37820
long title: Science in China. Series A, Mathematics / Chinese Academy of Sciences
short title: Sci China Ser A Math
ISSN: 1674-7283
ISSN (Online): 
IsoAbbr: Sci China Ser A Math
NlmId: 101529931
123:123
JrId: 37821
long title: IEICE transactions on information and systems
short title: IEICE Trans Inf Syst
ISSN: 0916-8532
ISSN (Online): 1745-1361
IsoAbbr: IEICE Trans Inf Syst
NlmId: 101530198
123:123
JrId: 37822
long title: International journal of autonomous and adaptive communications systems
short title: Int J Auton Adapt Commun Syst
ISSN: 1754-8632
ISSN (Online): 1754-8640
IsoAbbr: Int J Auton Adapt Commun Syst
NlmId: 101530204
123:123
JrId: 37824
long title: International journal of inorganic chemistry
short title: Int J Inorg Chem
ISSN: 2090-2026
ISSN (Online): 2090-2034
IsoAbbr: Int J Inorg Chem
NlmId: 101530224
123:123
JrId: 37825
long title: Electronic international journal of time use research
short title: Electron Int J Time Use Res
ISSN: 
ISSN (Online): 1860-9937
IsoAbbr: Electron Int J Time Use Res
NlmId: 101530228
123:123
JrId: 37826
long title: Journal of computer science and technology
short title: J Comput Sci Technol
ISSN: 1000-9000
ISSN (Online): 1860-4749
IsoAbbr: J Comput Sci Technol
NlmId: 101530317
123:123
JrId: 37827
long title: Journal of cognition and culture
short title: J Cogn Cult
ISSN: 1567-7095
ISSN (Online): 
IsoAbbr: J Cogn Cult
NlmId: 101530311
123:123
JrId: 37828
long title: Journal of experimental pharmacology
short title: J Exp Pharmacol
ISSN: 
ISSN (Online): 1179-1454
IsoAbbr: J Exp Pharmacol
NlmId: 101530345
123:123
JrId: 37830
long title: Materials chemistry and physics
short title: Mater Chem Phys
ISSN: 0254-0584
ISSN (Online): 
IsoAbbr: Mater Chem Phys
NlmId: 101530424
123:123
JrId: 37831
long title: Neurobehavioral HIV medicine
short title: Neurobehav HIV Med
ISSN: 
ISSN (Online): 1179-1497
IsoAbbr: Neurobehav HIV Med
NlmId: 101530425
123:123
JrId: 37832
long title: Open glycoscience
short title: Open Glycosci
ISSN: 
ISSN (Online): 1875-3981
IsoAbbr: Open Glycosci
NlmId: 101530458
123:123
JrId: 37833
long title: Proceedings in applied mathematics and mechanics
short title: Proc Appl Math Mech
ISSN: 1617-7061
ISSN (Online): 
IsoAbbr: Proc Appl Math Mech
NlmId: 101530533
123:123
JrId: 37834
long title: Pathology and laboratory medicine international : PLMI
short title: Pathol Lab Med Int
ISSN: 
ISSN (Online): 1179-2698
IsoAbbr: Pathol Lab Med Int
NlmId: 101530479
123:123
JrId: 37835
long title: Journal of biomedical semantics
short title: J Biomed Semantics
ISSN: 
ISSN (Online): 2041-1480
IsoAbbr: J Biomed Semantics
NlmId: 101531992
123:123
JrId: 37837
long title: Australian journal of primary health
short title: Aust J Prim Health
ISSN: 1448-7527
ISSN (Online): 1836-7399
IsoAbbr: Aust J Prim Health
NlmId: 101123037
123:123
JrId: 37838
long title: Biofabrication
short title: Biofabrication
ISSN: 1758-5082
ISSN (Online): 1758-5090
IsoAbbr: Biofabrication
NlmId: 101521964
123:123
JrId: 37839
long title: European respiratory review : an official journal of the European Respiratory Society
short title: Eur Respir Rev
ISSN: 0905-9180
ISSN (Online): 1600-0617
IsoAbbr: Eur Respir Rev
NlmId: 9111391
123:123
JrId: 37840
long title: Report on carcinogens background document for [substance name]
short title: Rep Carcinog Backgr Doc
ISSN: 2151-7746
ISSN (Online): 2151-3805
IsoAbbr: Rep Carcinog Backgr Doc
NlmId: 101519901
123:123
JrId: 37841
long title: International journal of evidence-based healthcare
short title: Int J Evid Based Healthc
ISSN: 1744-1595
ISSN (Online): 1744-1609
IsoAbbr: Int J Evid Based Healthc
NlmId: 101247063
123:123
JrId: 37842
long title: International journal of older people nursing
short title: Int J Older People Nurs
ISSN: 1748-3735
ISSN (Online): 1748-3743
IsoAbbr: Int J Older People Nurs
NlmId: 101267281
123:123
JrId: 37843
long title: International journal of oral science
short title: Int J Oral Sci
ISSN: 1674-2818
ISSN (Online): 2049-3169
IsoAbbr: Int J Oral Sci
NlmId: 101504351
123:123
JrId: 37844
long title: Journal of acupuncture and meridian studies
short title: J Acupunct Meridian Stud
ISSN: 2005-2901
ISSN (Online): 2093-8152
IsoAbbr: J Acupunct Meridian Stud
NlmId: 101490763
123:123
JrId: 37845
long title: Journal of applied biomaterials & biomechanics : JABB
short title: J Appl Biomater Biomech
ISSN: 1722-6899
ISSN (Online): 1724-6024
IsoAbbr: J Appl Biomater Biomech
NlmId: 101180437
123:123
JrId: 37846
long title: Journal of Nepal Health Research Council
short title: J Nepal Health Res Counc
ISSN: 1727-5482
ISSN (Online): 1999-6217
IsoAbbr: J Nepal Health Res Counc
NlmId: 101292936
123:123
JrId: 37847
long title: Journal of primary health care
short title: J Prim Health Care
ISSN: 1172-6164
ISSN (Online): 1172-6156
IsoAbbr: J Prim Health Care
NlmId: 101524060
123:123
JrId: 37848
long title: Nanoscale
short title: Nanoscale
ISSN: 2040-3364
ISSN (Online): 2040-3372
IsoAbbr: Nanoscale
NlmId: 101525249
123:123
JrId: 37849
long title: Neurosciences (Riyadh, Saudi Arabia)
short title: Neurosciences (Riyadh)
ISSN: 1319-6138
ISSN (Online): 
IsoAbbr: Neurosciences (Riyadh)
NlmId: 101252453
123:123
JrId: 37850
long title: Recent patents on food, nutrition & agriculture
short title: Recent Pat Food Nutr Agric
ISSN: 2212-7984
ISSN (Online): 1876-1429
IsoAbbr: Recent Pat Food Nutr Agric
NlmId: 101526178
123:123
JrId: 37851
long title: Revista brasileira de epidemiologia = Brazilian journal of epidemiology
short title: Rev Bras Epidemiol
ISSN: 1415-790X
ISSN (Online): 1980-5497
IsoAbbr: Rev Bras Epidemiol
NlmId: 100954576
123:123
JrId: 37852
long title: Evolutionary psychology : an international journal of evolutionary approaches to psychology and behavior
short title: Evol Psychol
ISSN: 
ISSN (Online): 1474-7049
IsoAbbr: Evol Psychol
NlmId: 101219668
123:123
JrId: 37859
long title: The Permanente journal
short title: Perm J
ISSN: 1552-5767
ISSN (Online): 1552-5775
IsoAbbr: Perm J
NlmId: 9800474
123:123
JrId: 37860
long title: The Journal of clinical and aesthetic dermatology
short title: J Clin Aesthet Dermatol
ISSN: 1941-2789
ISSN (Online): 
IsoAbbr: J Clin Aesthet Dermatol
NlmId: 101518173
123:123
JrId: 37861
long title: Journal of parasitology research
short title: J Parasitol Res
ISSN: 2090-0023
ISSN (Online): 2090-0031
IsoAbbr: J Parasitol Res
NlmId: 101526294
123:123
JrId: 37862
long title: Journal of obesity
short title: J Obes
ISSN: 2090-0708
ISSN (Online): 2090-0716
IsoAbbr: J Obes
NlmId: 101526295
123:123
JrId: 37863
long title: International journal of peptides
short title: Int J Pept
ISSN: 1687-9767
ISSN (Online): 1687-9775
IsoAbbr: Int J Pept
NlmId: 101526297
123:123
JrId: 37864
long title: Journal of nutrition and metabolism
short title: J Nutr Metab
ISSN: 2090-0724
ISSN (Online): 2090-0732
IsoAbbr: J Nutr Metab
NlmId: 101526296
123:123
JrId: 37865
long title: Journal of pathology informatics
short title: J Pathol Inform
ISSN: 2229-5089
ISSN (Online): 2153-3539
IsoAbbr: J Pathol Inform
NlmId: 101528849
123:123
JrId: 37866
long title: Stroke research and treatment
short title: Stroke Res Treat
ISSN: 2090-8105
ISSN (Online): 2042-0056
IsoAbbr: Stroke Res Treat
NlmId: 101529024
123:123
JrId: 37867
long title: Clinical and experimental gastroenterology
short title: Clin Exp Gastroenterol
ISSN: 
ISSN (Online): 1178-7023
IsoAbbr: Clin Exp Gastroenterol
NlmId: 101532800
123:123
JrId: 37868
long title: Journal of nucleic acids
short title: J Nucleic Acids
ISSN: 2090-0201
ISSN (Online): 2090-021X
IsoAbbr: J Nucleic Acids
NlmId: 101533042
123:123
JrId: 37869
long title: Anesthesiology research and practice
short title: Anesthesiol Res Pract
ISSN: 1687-6962
ISSN (Online): 1687-6970
IsoAbbr: Anesthesiol Res Pract
NlmId: 101532982
123:123
JrId: 37870
long title: Genome integrity
short title: Genome Integr
ISSN: 
ISSN (Online): 2041-9414
IsoAbbr: Genome Integr
NlmId: 101534214
123:123
JrId: 37871
long title: Molecular autism
short title: Mol Autism
ISSN: 
ISSN (Online): 2040-2392
IsoAbbr: Mol Autism
NlmId: 101534222
123:123
JrId: 37872
long title: International journal of trichology
short title: Int J Trichology
ISSN: 0974-7753
ISSN (Online): 0974-9241
IsoAbbr: Int J Trichology
NlmId: 101534370
123:123
JrId: 37873
long title: Surgical neurology international
short title: Surg Neurol Int
ISSN: 
ISSN (Online): 2152-7806
IsoAbbr: Surg Neurol Int
NlmId: 101535836
123:123
JrId: 37874
long title: Journal of population therapeutics and clinical pharmacology = Journal de la therapeutique des populations et de la pharamcologie clinique
short title: J Popul Ther Clin Pharmacol
ISSN: 
ISSN (Online): 1710-6222
IsoAbbr: J Popul Ther Clin Pharmacol
NlmId: 101530023
123:123
JrId: 37876
long title: Journal watch. AIDS clinical care
short title: J Watch AIDS Clin Care
ISSN: 
ISSN (Online): 
IsoAbbr: J Watch AIDS Clin Care
NlmId: 101536393
123:123
JrId: 37880
long title: Indian journal of nuclear medicine : IJNM : the official journal of the Society of Nuclear Medicine, India
short title: Indian J Nucl Med
ISSN: 0972-3919
ISSN (Online): 0974-0244
IsoAbbr: Indian J Nucl Med
NlmId: 8901274
123:123
JrId: 37881
long title: International journal of yoga
short title: Int J Yoga
ISSN: 
ISSN (Online): 0973-6131
IsoAbbr: Int J Yoga
NlmId: 101313247
123:123
JrId: 37882
long title: Urology annals
short title: Urol Ann
ISSN: 0974-7796
ISSN (Online): 0974-7834
IsoAbbr: Urol Ann
NlmId: 101510823
123:123
JrId: 37883
long title: BMJ case reports
short title: BMJ Case Rep
ISSN: 
ISSN (Online): 1757-790X
IsoAbbr: BMJ Case Rep
NlmId: 101526291
123:123
JrId: 37884
long title: Journal of allergy
short title: J Allergy (Cairo)
ISSN: 1687-9783
ISSN (Online): 1687-9791
IsoAbbr: J Allergy (Cairo)
NlmId: 101535174
123:123
JrId: 37885
long title: Journal of Cancer
short title: J Cancer
ISSN: 
ISSN (Online): 1837-9664
IsoAbbr: J Cancer
NlmId: 101535920
123:123
JrId: 37886
long title: JRSM short reports
short title: JRSM Short Rep
ISSN: 
ISSN (Online): 2042-5333
IsoAbbr: JRSM Short Rep
NlmId: 101536254
123:123
JrId: 37889
long title: Romanian biotechnological letters
short title: 
ISSN: 1224-5984
ISSN (Online): 
IsoAbbr: Rom Biotechnol Lett
NlmId: 101537003
123:123
JrId: 37890
long title: Journal of infection and public health
short title: J Infect Public Health
ISSN: 1876-0341
ISSN (Online): 1876-035X
IsoAbbr: J Infect Public Health
NlmId: 101487384
123:123
JrId: 37891
long title: African research & documentation
short title: Afr Res Doc
ISSN: 0305-862X
ISSN (Online): 
IsoAbbr: Afr Res Doc
NlmId: 7809601
123:123
JrId: 37892
long title: The Accounting historians journal
short title: Account Hist J
ISSN: 0148-4184
ISSN (Online): 
IsoAbbr: Account Hist J
NlmId: 101530801
123:123
JrId: 37893
long title: Arbeiderhistorie
short title: Arbeiderhistorie
ISSN: 0801-7778
ISSN (Online): 
IsoAbbr: Arbeiderhistorie
NlmId: 101530812
123:123
JrId: 37894
long title: American Baptist quarterly
short title: Am Baptist Q
ISSN: 0745-3698
ISSN (Online): 
IsoAbbr: Am Baptist Q
NlmId: 101530803
123:123
JrId: 37895
long title: Arbejderhistorie (1995)
short title: Arbejderhistorie
ISSN: 0107-8461
ISSN (Online): 
IsoAbbr: Arbejderhistorie
NlmId: 101530816
123:123
JrId: 37900
long title: Contemporary British history
short title: Contemp Br Hist
ISSN: 1361-9462
ISSN (Online): 1743-7997
IsoAbbr: Contemp Br Hist
NlmId: 101533364
123:123
JrId: 37901
long title: Critical Asian studies
short title: Crit Asian Stud
ISSN: 1467-2715
ISSN (Online): 1472-6033
IsoAbbr: Crit Asian Stud
NlmId: 101533367
123:123
JrId: 37902
long title: Cuadernos de historia contemporanea / Departamento de Historia Contemporanea
short title: Cuad Hist Contemp
ISSN: 0214-400X
ISSN (Online): 1988-2734
IsoAbbr: Cuad Hist Contemp
NlmId: 101533678
123:123
JrId: 37903
long title: East Asian history
short title: East Asian Hist (Canberra)
ISSN: 1036-6008
ISSN (Online): 
IsoAbbr: East Asian Hist (Canberra)
NlmId: 101533685
123:123
JrId: 37904
long title: The electronic journal of Australian and New Zealand history
short title: Electron J Aust N Z Hist
ISSN: 
ISSN (Online): 1324-2342
IsoAbbr: Electron J Aust N Z Hist
NlmId: 101533742
123:123
JrId: 37905
long title: Entreprises et histoire
short title: Entrep Hist
ISSN: 1161-2770
ISSN (Online): 2100-9864
IsoAbbr: Entrep Hist
NlmId: 101533743
123:123
JrId: 37906
long title: European review of history = Revue europeene d'histoire
short title: Eur Rev Hist
ISSN: 1350-7486
ISSN (Online): 1469-8293
IsoAbbr: Eur Rev Hist
NlmId: 101533744
123:123
JrId: 37907
long title: The European sports history review
short title: Eur Sport Hist Rev
ISSN: 1462-1495
ISSN (Online): 
IsoAbbr: Eur Sport Hist Rev
NlmId: 101533745
123:123
JrId: 37908
long title: Feit & fictie : tijdschrift voor de geschiedenis van de representatie
short title: Feit Fict
ISSN: 0929-2411
ISSN (Online): 
IsoAbbr: Feit Fict
NlmId: 101533746
123:123
JrId: 37909
long title: Gavroche
short title: Gavroche (Evreux)
ISSN: 0242-9705
ISSN (Online): 
IsoAbbr: Gavroche (Evreux)
NlmId: 101533747
123:123
JrId: 37911
long title: Historical geography
short title: Hist Geogr
ISSN: 1091-6458
ISSN (Online): 
IsoAbbr: Hist Geogr
NlmId: 101533790
123:123
JrId: 37912
long title: Historias : revista de la Direccion de Estudios Historicos del Instituto Nacional de Antiopologia e Historia
short title: Historias (Mex)
ISSN: 0187-6686
ISSN (Online): 
IsoAbbr: Historias (Mex)
NlmId: 101533797
123:123
JrId: 37913
long title: History now (Christchurch, N.Z.)
short title: Hist Now (Christch)
ISSN: 1173-3438
ISSN (Online): 
IsoAbbr: Hist Now (Christch)
NlmId: 101533820
123:123
JrId: 37915
long title: Human affairs (Bratislava, Slovakia)
short title: Hum Affairs (Tlacene Vyd)
ISSN: 1210-3055
ISSN (Online): 1337-401X
IsoAbbr: Hum Affairs (Tlacene Vyd)
NlmId: 101533835
123:123
JrId: 37917
long title: Istoricheskii arkhiv (Gosudarstvennaia arkhivnaia sluzhba Rossiiskoi Federatsii)
short title: Istor Arh (Mosk 1992)
ISSN: 0869-6322
ISSN (Online): 
IsoAbbr: Istor Arh (Mosk 1992)
NlmId: 101533838
123:123
JrId: 37918
long title: Journal of modern Italian studies
short title: J Mod Ital Stud
ISSN: 1354-571X
ISSN (Online): 1469-9583
IsoAbbr: J Mod Ital Stud
NlmId: 101533915
123:123
JrId: 37920
long title: Mains'l haul / Maritime Museum Association of San Diego
short title: Mainsl Haul
ISSN: 1540-3386
ISSN (Online): 
IsoAbbr: Mainsl Haul
NlmId: 101533940
123:123
JrId: 37921
long title: The Log of Mystic seaport
short title: Log Mystic Seapt
ISSN: 0024-5828
ISSN (Online): 
IsoAbbr: Log Mystic Seapt
NlmId: 101533935
123:123
JrId: 37922
long title: Media history
short title: Media Hist
ISSN: 1368-8804
ISSN (Online): 1469-9729
IsoAbbr: Media Hist
NlmId: 101533944
123:123
JrId: 37923
long title: Modern & contemporary France / ASM & CF
short title: Mod Contemp Fr
ISSN: 0963-9489
ISSN (Online): 1469-9869
IsoAbbr: Mod Contemp Fr
NlmId: 101534063
123:123
JrId: 37924
long title: Osterreich in Geschichte und Literatur mit Geographie
short title: Osterr Gesch Lit Geogr
ISSN: 1013-9966
ISSN (Online): 
IsoAbbr: Osterr Gesch Lit Geogr
NlmId: 101534092
123:123
JrId: 37925
long title: Past imperfect (Edmonton, Alta.)
short title: Past Imperfect
ISSN: 1192-1315
ISSN (Online): 
IsoAbbr: Past Imperfect
NlmId: 101534095
123:123
JrId: 37926
long title: Periplus : Jahrbuch fur aussereuropaische Geschichte
short title: Periplus
ISSN: 0941-6218
ISSN (Online): 
IsoAbbr: Periplus
NlmId: 101535488
123:123
JrId: 37927
long title: Planning history
short title: Plann Hist
ISSN: 0959-5805
ISSN (Online): 
IsoAbbr: Plann Hist
NlmId: 101535491
123:123
JrId: 37928
long title: Prispevki za novejso zgodovino / Institut za zgodovino delavskega gibanja
short title: Prispev Novejso Zgod
ISSN: 0353-0329
ISSN (Online): 
IsoAbbr: Prispev Novejso Zgod
NlmId: 101535495
123:123
JrId: 37929
long title: Revue d'histoire du theatre
short title: Rev Hist Theatre
ISSN: 1291-2530
ISSN (Online): 
IsoAbbr: Rev Hist Theatre
NlmId: 101535504
123:123
JrId: 37931
long title: Sino-Western cultural relations journal = Zhong Xi wen hua jiao liu shi za zhi
short title: Sino West Cult Relat J
ISSN: 1041-875X
ISSN (Online): 
IsoAbbr: Sino West Cult Relat J
NlmId: 101535524
123:123
JrId: 37932
long title: Shofar (West Lafayette, Ind.)
short title: Shofar (West Lafayette Indiana)
ISSN: 0882-8539
ISSN (Online): 1534-5165
IsoAbbr: Shofar (West Lafayette Indiana)
NlmId: 101535523
123:123
JrId: 37933
long title: Sozialwissenschaftliche Informationen
short title: Soz Wiss Inf
ISSN: 0932-3244
ISSN (Online): 
IsoAbbr: Soz Wiss Inf
NlmId: 101535526
123:123
JrId: 37934
long title: The sports historian
short title: Sports Hist
ISSN: 1351-5462
ISSN (Online): 
IsoAbbr: Sports Hist
NlmId: 101535535
123:123
JrId: 37935
long title: Studies in Latin American popular culture
short title: Stud Lat Am Pop Cult
ISSN: 0730-9139
ISSN (Online): 
IsoAbbr: Stud Lat Am Pop Cult
NlmId: 101535566
123:123
JrId: 37937
long title: Studies in Nepali history and society
short title: Stud Nepali Hist Soc
ISSN: 1025-5109
ISSN (Online): 
IsoAbbr: Stud Nepali Hist Soc
NlmId: 101535580
123:123
JrId: 37938
long title: Studies in the decorative arts
short title: Stud Decor Arts
ISSN: 1069-8825
ISSN (Online): 
IsoAbbr: Stud Decor Arts
NlmId: 101535581
123:123
JrId: 37939
long title: Textile history
short title: Text Hist
ISSN: 0040-4969
ISSN (Online): 1743-2952
IsoAbbr: Text Hist
NlmId: 101535583
123:123
JrId: 37941
long title: Victorian literature and culture
short title: Vic Lit Cult
ISSN: 1060-1503
ISSN (Online): 1470-1553
IsoAbbr: Vic Lit Cult
NlmId: 101535593
123:123
JrId: 37943
long title: Zbornik Odsjeka za povijesne znanosti Zavoda za povijesne i drustvene znanosti Hrvatske akademije znanosti i umjetnosti
short title: Zb Odsjeka Povij Znan Zovoda Povij Drus Znan Hrvat Akad Znan Umjet
ISSN: 1330-7134
ISSN (Online): 
IsoAbbr: Zb Odsjeka Povij Znan Zovoda Povij Drus Znan Hrvat Akad Znan Umjet
NlmId: 101535607
123:123
JrId: 37944
long title: Zbornik Matice srpske za istoriju / Matica srpska, Odeljenje za drustvene nauke = Proceedings in history / Matica Srpska, Department of Social Sciences
short title: Zb Matice Srp Istor
ISSN: 0352-5716
ISSN (Online): 
IsoAbbr: Zb Matice Srp Istor
NlmId: 101535603
123:123
JrId: 37946
long title: Russian studies in history
short title: Russ Stud Hist
ISSN: 1061-1983
ISSN (Online): 1558-0881
IsoAbbr: Russ Stud Hist
NlmId: 101535640
123:123
JrId: 37949
long title: Procesos historicos
short title: Process Hist
ISSN: 
ISSN (Online): 1690-4818
IsoAbbr: Process Hist
NlmId: 101535966
123:123
JrId: 37950
long title: Journal of food science and technology
short title: J Food Sci Technol
ISSN: 0022-1155
ISSN (Online): 0975-8402
IsoAbbr: J Food Sci Technol
NlmId: 0056471
123:123
JrId: 37952
long title: Indian journal of otolaryngology and head and neck surgery : official publication of the Association of Otolaryngologists of India
short title: Indian J Otolaryngol Head Neck Surg
ISSN: 2231-3796
ISSN (Online): 0973-7707
IsoAbbr: Indian J Otolaryngol Head Neck Surg
NlmId: 9422551
123:123
JrId: 37953
long title: Indian journal of hematology & blood transfusion : an official journal of Indian Society of Hematology and Blood Transfusion
short title: Indian J Hematol Blood Transfus
ISSN: 0971-4502
ISSN (Online): 0974-0449
IsoAbbr: Indian J Hematol Blood Transfus
NlmId: 9425818
123:123
JrId: 37954
long title: Journal of parasitic diseases : official organ of the Indian Society for Parasitology
short title: J Parasit Dis
ISSN: 0971-7196
ISSN (Online): 0975-0703
IsoAbbr: J Parasit Dis
NlmId: 9713059
123:123
JrId: 37955
long title: Journal of hand and microsurgery
short title: J Hand Microsurg
ISSN: 0974-3227
ISSN (Online): 0974-6897
IsoAbbr: J Hand Microsurg
NlmId: 101498171
123:123
JrId: 37956
long title: Cell death & disease
short title: Cell Death Dis
ISSN: 
ISSN (Online): 2041-4889
IsoAbbr: Cell Death Dis
NlmId: 101524092
123:123
JrId: 37957
long title: Enzyme research
short title: Enzyme Res
ISSN: 2090-0406
ISSN (Online): 2090-0414
IsoAbbr: Enzyme Res
NlmId: 101536666
123:123
JrId: 37958
long title: Journal of thyroid research
short title: J Thyroid Res
ISSN: 2090-8067
ISSN (Online): 2042-0072
IsoAbbr: J Thyroid Res
NlmId: 101536655
123:123
JrId: 37961
long title: In vitro toxicology
short title: In Vitro Toxicol
ISSN: 0888-319X
ISSN (Online): 
IsoAbbr: In Vitro Toxicol
NlmId: 8712257
123:123
JrId: 37966
long title: Aerztlicher Feldpostbrief
short title: Aerztlicher Feldpostbrief
ISSN: 
ISSN (Online): 
IsoAbbr: Aerztlicher Feldpostbrief
NlmId: 0000304
123:123
JrId: 37967
long title: Anales de medicina. Ateneo Ramon y Cajal, Mexico
short title: An Med Ateneo Ramon Cajal Mex
ISSN: 
ISSN (Online): 
IsoAbbr: An Med Ateneo Ramon Cajal Mex
NlmId: 0000745
123:123
JrId: 37968
long title: Actualidad medica peruana
short title: Actual Med Peru
ISSN: 1017-9666
ISSN (Online): 
IsoAbbr: Actual Med Peru
NlmId: 0370402
123:123
JrId: 37969
long title: Anales de la Catedra de Patologia y Clinica de la Tuberculosis
short title: An Catedra Patol Clin Tuberc
ISSN: 0301-8911
ISSN (Online): 
IsoAbbr: An Catedra Patol Clin Tuberc
NlmId: 0412664
123:123
JrId: 37970
long title: Anales del Instituto de Biologia
short title: An Inst Bio
ISSN: 
ISSN (Online): 
IsoAbbr: An Inst Bio
NlmId: 1246172
123:123
JrId: 37971
long title: Anales. Real Academia de Ciencias Medicas, Fisicas y Naturales de La Habana
short title: An Acad Cienc Medicas Fisicas Nat Habana
ISSN: 
ISSN (Online): 
IsoAbbr: An Acad Cienc Medicas Fisicas Nat Habana
NlmId: 14490060R
123:123
JrId: 37972
long title: Accion sindical. Numero cientifico
short title: Num Cient Accion Sind
ISSN: 0255-6405
ISSN (Online): 
IsoAbbr: Num Cient Accion Sind
NlmId: 14520250R
123:123
JrId: 37973
long title: Actas Ciba
short title: Actas Ciba (Rio J)
ISSN: 
ISSN (Online): 
IsoAbbr: Actas Ciba (Rio J)
NlmId: 14620070R
123:123
JrId: 37974
long title: Anadolu klinigi
short title: Anadolu Klinigi
ISSN: 
ISSN (Online): 
IsoAbbr: Anadolu Klinigi
NlmId: 14920030R
123:123
JrId: 37975
long title: Anales de cirugia
short title: An Cir (B Aires)
ISSN: 
ISSN (Online): 
IsoAbbr: An Cir (B Aires)
NlmId: 14920240R
123:123
JrId: 37976
long title: Anales. Universidad Nacional de Asuncion. Facultad de Ciencias Medicas
short title: An Univ Nac Asuncion
ISSN: 1816-8949
ISSN (Online): 
IsoAbbr: An Univ Nac Asuncion
NlmId: 15340670R
123:123
JrId: 37977
long title: Anales. Lima. Universidad de San Marcos. Facultad de Farmacia y Bioquimica
short title: An Lima
ISSN: 
ISSN (Online): 
IsoAbbr: An Lima
NlmId: 18330610R
123:123
JrId: 37978
long title: Anales. Nuevo Leon, Mexico. Universidad, Monterey. Instituto de Investigaciones Cientificas
short title: An Nuevo Leon Mex
ISSN: 0365-3072
ISSN (Online): 
IsoAbbr: An Nuevo Leon Mex
NlmId: 19230090R
123:123
JrId: 37979
long title: Anales. Sociedad Medico-Quirurgica del Guayas
short title: An Soc Med Quir Guayas
ISSN: 
ISSN (Online): 
IsoAbbr: An Soc Med Quir Guayas
NlmId: 20820200R
123:123
JrId: 37980
long title: Air Surgeon's bulletin. United States. Army Air Forces. Office of the Air Surgeon
short title: Air Surg Bull
ISSN: 0743-8885
ISSN (Online): 
IsoAbbr: Air Surg Bull
NlmId: 22410590R
123:123
JrId: 37982
long title: The Bengal public health journal
short title: Bengal Public Healh J
ISSN: 0365-9852
ISSN (Online): 
IsoAbbr: Bengal Public Healh J
NlmId: 0003102
123:123
JrId: 37983
long title: Bahia medica
short title: Bahia Med
ISSN: 
ISSN (Online): 
IsoAbbr: Bahia Med
NlmId: 0112506
123:123
JrId: 37984
long title: Archivos. Sociedad de Biologia de Montevideo
short title: Arch Soc Biol Montev
ISSN: 0365-6519
ISSN (Online): 
IsoAbbr: Arch Soc Biol Montev
NlmId: 0372626
123:123
JrId: 37985
long title: Soap and sanitary chemicals. Blue book and catalog ed
short title: Soap Sanit Chem Blue Book Cat Ed
ISSN: 
ISSN (Online): 
IsoAbbr: Soap Sanit Chem Blue Book Cat Ed
NlmId: 1300321
123:123
JrId: 37986
long title: Annales de l'Institut d'hydrologie et de climatologie
short title: Ann Inst Hydrol Climatol
ISSN: 0301-8601
ISSN (Online): 
IsoAbbr: Ann Inst Hydrol Climatol
NlmId: 7502517
123:123
JrId: 37987
long title: Archivos de neurologia y psiquiatria de Mexico : organo de la Sociedad mexicana de Neurologia y Psiquiatria
short title: Arch Neurol Psiquiatr Mex
ISSN: 
ISSN (Online): 
IsoAbbr: Arch Neurol Psiquiatr Mex
NlmId: 9429798
123:123
JrId: 37990
long title: Askeri veteriner mecmuasi
short title: Ask Vet Mecm
ISSN: 
ISSN (Online): 
IsoAbbr: Ask Vet Mecm
NlmId: 101535453
123:123
JrId: 37991
long title: Analecta medica
short title: Analecta Med
ISSN: 
ISSN (Online): 
IsoAbbr: Analecta Med
NlmId: 14920120R
123:123
JrId: 37992
long title: Arquivos da policia civil de Sao Paulo
short title: Arq Polic Civ Sao Paul
ISSN: 
ISSN (Online): 
IsoAbbr: Arq Polic Civ Sao Paul
NlmId: 15310530R
123:123
JrId: 37993
long title: Better health
short title: Better Health (Lond)
ISSN: 
ISSN (Online): 
IsoAbbr: Better Health (Lond)
NlmId: 15520400R
123:123
JrId: 37994
long title: Biologia medica
short title: Biol Med (Niteroi Braz)
ISSN: 0366-0583
ISSN (Online): 
IsoAbbr: Biol Med (Niteroi Braz)
NlmId: 15610100R
123:123
JrId: 37995
long title: Savasta erbaslar
short title: Savasta Erbaslar
ISSN: 
ISSN (Online): 
IsoAbbr: Savasta Erbaslar
NlmId: 20610690R
123:123
JrId: 37996
long title: Bulletin. American Cancer Society
short title: Bull Am Cancer Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Am Cancer Soc
NlmId: 0000670
123:123
JrId: 37997
long title: Boletin veterinario
short title: Bol Vet
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Vet
NlmId: 0002662
123:123
JrId: 37998
long title: Boletin. Colegio Medico de la Habana
short title: Bol Col Med La Habana (La Habana)
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Col Med La Habana (La Habana)
NlmId: 0005610
123:123
JrId: 37999
long title: Medical abstracts
short title: Med Abstr
ISSN: 
ISSN (Online): 
IsoAbbr: Med Abstr
NlmId: 0017241
123:123
JrId: 38000
long title: Boletin. Peru. Servicio Nacional de Proteccion Materno-Infantil
short title: Bol Serv Nac Prot Matern Infant Peru
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Serv Nac Prot Matern Infant Peru
NlmId: 0022164
123:123
JrId: 38001
long title: Boletin. Hospital-Sanatorio "El Peral", Santiago de Chile
short title: Bol Hosp Sanat Peral Santiago Chile
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Hosp Sanat Peral Santiago Chile
NlmId: 0025654
123:123
JrId: 38002
long title: Boletin. Ecuador. Departamento Medico del Seguro Social Ecuatoriano
short title: Bol Dep Med Seguro Social Ecuat
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Dep Med Seguro Social Ecuat
NlmId: 0041265
123:123
JrId: 38003
long title: Bulletin. Societe scientifique d'hygiene alimentaire et d'alimentation rationnelle
short title: Bull Soc Sci Hyg Aliment Aliment Ration Homme
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Sci Hyg Aliment Aliment Ration Homme
NlmId: 0046535
123:123
JrId: 38004
long title: Ciencia (Mexico City, Mexico)
short title: Cienc Cienc (Mex City Mex)
ISSN: 0185-075X
ISSN (Online): 
IsoAbbr: Cienc Cienc (Mex City Mex)
NlmId: 0372576
123:123
JrId: 38005
long title: Boletin de la Sociedad de Biologia de Concepcion
short title: Bol Soc Biol Concepc
ISSN: 0037-850X
ISSN (Online): 
IsoAbbr: Bol Soc Biol Concepc
NlmId: 7506929
123:123
JrId: 38006
long title: Doklady Akademii nauk Soiuza Sovetskikh Sotsialisticheskikh Respublik
short title: Dokl Akad Nauk Soiuza Sov Sotsialisticheskikh Resp
ISSN: 
ISSN (Online): 
IsoAbbr: Dokl Akad Nauk Soiuza Sov Sotsialisticheskikh Resp
NlmId: 7601047
123:123
JrId: 38008
long title: Boletin de la Sociedad Mutualista Medico-Farmaceutica de Guadalajara (1905)
short title: Bol Soc Mutual Med Farm Guadalaj
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Soc Mutual Med Farm Guadalaj
NlmId: 9430026
123:123
JrId: 38009
long title: Clinical risk
short title: Clin Risk
ISSN: 1356-2622
ISSN (Online): 1758-1028
IsoAbbr: Clin Risk
NlmId: 9512518
123:123
JrId: 38011
long title: Ultrasound (Leeds, England)
short title: Ultrasound
ISSN: 1742-271X
ISSN (Online): 1743-1344
IsoAbbr: Ultrasound
NlmId: 101244122
123:123
JrId: 38012
long title: Breast care (Basel, Switzerland)
short title: Breast Care (Basel)
ISSN: 1661-3791
ISSN (Online): 1661-3805
IsoAbbr: Breast Care (Basel)
NlmId: 101254060
123:123
JrId: 38017
long title: Boletin. Academia Nacional de Ciencias (Cordoba, Argentina)
short title: Bol Acad Nac Cienc
ISSN: 0325-2051
ISSN (Online): 
IsoAbbr: Bol Acad Nac Cienc
NlmId: 14490290R
123:123
JrId: 38018
long title: Bulletin. Augusta, Ga. University Hospital
short title: Bull Univ Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Univ Hosp
NlmId: 15420030R
123:123
JrId: 38019
long title: Boletin medico cientifico
short title: Bol Med Cient
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Med Cient
NlmId: 15640310R
123:123
JrId: 38020
long title: Boletin biologico
short title: Bol Biol
ISSN: 0366-1911
ISSN (Online): 
IsoAbbr: Bol Biol
NlmId: 15630180R
123:123
JrId: 38021
long title: Boletin de los hospitales
short title: Bol Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Hosp
NlmId: 15640010R
123:123
JrId: 38022
long title: Boletin medico-social
short title: Bol Med Soc
ISSN: 0716-3770
ISSN (Online): 
IsoAbbr: Bol Med Soc
NlmId: 15640420R
123:123
JrId: 38023
long title: Bulletin of allergy
short title: Bull Allergy
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Allergy
NlmId: 15830140R
123:123
JrId: 38024
long title: Certified milk
short title: Certif Milk
ISSN: 0009-0433
ISSN (Online): 
IsoAbbr: Certif Milk
NlmId: 16110520R
123:123
JrId: 38025
long title: Character and personality
short title: Character Pers
ISSN: 0730-6407
ISSN (Online): 
IsoAbbr: Character Pers
NlmId: 16120320R
123:123
JrId: 38026
long title: Chronica botanica
short title: Chron Bot
ISSN: 
ISSN (Online): 
IsoAbbr: Chron Bot
NlmId: 16210180R
123:123
JrId: 38027
long title: Boletin. Ciudad Trujillo. Hospital General Padre Billini
short title: Bol Ciudad Trujillo
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Ciudad Trujillo
NlmId: 16220620R
123:123
JrId: 38028
long title: Boletim. Colegio Brasileiro de Cirurgioes
short title: Bol Colegio Bras Cir
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Colegio Bras Cir
NlmId: 16310180R
123:123
JrId: 38029
long title: Bulletin [of the] Medical Society, County of Erie [and] the Buffalo Academy of Medicine. Medical Society of the County of Erie (N.Y.)
short title: Bull Med Soc Cty Erie Buffalo Acad Med
ISSN: 0164-5544
ISSN (Online): 
IsoAbbr: Bull Med Soc Cty Erie Buffalo Acad Med
NlmId: 18530550R
123:123
JrId: 38030
long title: Boletin. Universidad Nacional Autonoma de Mexico. Instituto de Quimica
short title: Bol Mex City Univ Nac
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Mex City Univ Nac
NlmId: 18650450R
123:123
JrId: 38031
long title: Bulletin. Missouri Society for Crippled Children
short title: Bull Mo Soc Crippl Child
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Mo Soc Crippl Child
NlmId: 18740200R
123:123
JrId: 38032
long title: Bulletin mensuel. Office international d'hygiene publique
short title: Bull Mens Off Int Hyg Publique
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Mens Off Int Hyg Publique
NlmId: 19320850R
123:123
JrId: 38033
long title: Boletin. Sociedad Cubana de Pediatria
short title: Bol Soc Cuba Pediatr
ISSN: 1017-9801
ISSN (Online): 
IsoAbbr: Bol Soc Cuba Pediatr
NlmId: 20810470R
123:123
JrId: 38034
long title: Boletim. Sociedade Brasileira de Medicina Veterinaria
short title: Bol Soc Bras Med Vet
ISSN: 
ISSN (Online): 
IsoAbbr: Bol Soc Bras Med Vet
NlmId: 20820390R
123:123
JrId: 38035
long title: Boletim. Sociedade Paulista de Medicina Veterinaria
short title: Bol Soc Paul Med Vet
ISSN: 0374-6615
ISSN (Online): 
IsoAbbr: Bol Soc Paul Med Vet
NlmId: 20820570R
123:123
JrId: 38036
long title: Monografia del Bollettino. Societa italiana di medicina e igiene tropicale. Sezione Eritrea
short title: Monogr Boll
ISSN: 
ISSN (Online): 
IsoAbbr: Monogr Boll
NlmId: 20820830R
123:123
JrId: 38037
long title: Bulletin. Society of Medical History of Chicago
short title: Bull Soc Med History Chic
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Soc Med History Chic
NlmId: 20910280R
123:123
JrId: 38038
long title: Bulletin. Tarrant County Medical Society
short title: Bull Tarrant Cty Med Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Bull Tarrant Cty Med Soc
NlmId: 21120010R
123:123
JrId: 38040
long title: Bulletin of war medicine
short title: Bull War Med
ISSN: 0366-4864
ISSN (Online): 
IsoAbbr: Bull War Med
NlmId: 58730080R
123:123
JrId: 38041
long title: Fachblatt fur schweizerisches Anstaltswesen. Revue suisse des etablissements hospitaliers
short title: Fachbl Schweiz Anst
ISSN: 
ISSN (Online): 
IsoAbbr: Fachbl Schweiz Anst
NlmId: 0034027
123:123
JrId: 38042
long title: The clinical bulletin. University Hospitals of Cleveland (Ohio)
short title: Clin Bull Univ Hosp Clevel (Ohio)
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Bull Univ Hosp Clevel (Ohio)
NlmId: 0154352
123:123
JrId: 38043
long title: The clinical bulletin of the School of Medicine of Western Reserve University and its associated hospitals. Western Reserve University. School of Medicine
short title: Clin Bull Sch Med West Reserve Univ Assoc Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Clin Bull Sch Med West Reserve Univ Assoc Hosp
NlmId: 0154702
123:123
JrId: 38044
long title: Gaceta medica centroamericana
short title: Gac Med Centroam
ISSN: 
ISSN (Online): 
IsoAbbr: Gac Med Centroam
NlmId: 0161145
123:123
JrId: 38045
long title: Gaceta medico-quirurgica de Bolivia
short title: Gac Med Quir Boliv
ISSN: 
ISSN (Online): 
IsoAbbr: Gac Med Quir Boliv
NlmId: 0376550
123:123
JrId: 38046
long title: Gynecologie (Paris, France : 1993)
short title: Gynecol Rev Gynecol
ISSN: 1250-3347
ISSN (Online): 
IsoAbbr: Gynecol Rev Gynecol
NlmId: 9418103
123:123
JrId: 38047
long title: Physics of plasmas
short title: Phys Plasmas
ISSN: 1070-664X
ISSN (Online): 1089-7674
IsoAbbr: Phys Plasmas
NlmId: 101183464
123:123
JrId: 38048
long title: Cirugia ortopedica y traumatologia
short title: Cir Ortop Traumatol
ISSN: 
ISSN (Online): 
IsoAbbr: Cir Ortop Traumatol
NlmId: 16220470R
123:123
JrId: 38049
long title: Clinica, higiene e hidrologia
short title: Clin Hig Hidrol
ISSN: 0366-6727
ISSN (Online): 
IsoAbbr: Clin Hig Hidrol
NlmId: 16230260R
123:123
JrId: 38050
long title: Cultura medica
short title: Cult Med (Rio J)
ISSN: 
ISSN (Online): 
IsoAbbr: Cult Med (Rio J)
NlmId: 16430620R
123:123
JrId: 38051
long title: La Cronica medica
short title: Cron Med
ISSN: 0011-1805
ISSN (Online): 
IsoAbbr: Cron Med
NlmId: 16430280R
123:123
JrId: 38052
long title: Dental health
short title: Dent Health
ISSN: 
ISSN (Online): 
IsoAbbr: 
NlmId: 16520350R
123:123
JrId: 38053
long title: Everybody's health
short title: Everybody's Health
ISSN: 
ISSN (Online): 
IsoAbbr: Everybody's Health
NlmId: 16830070R
123:123
JrId: 38054
long title: El Farmaceutico
short title: Farmaceutico
ISSN: 0014-8180
ISSN (Online): 
IsoAbbr: Farmaceutico
NlmId: 16920030R
123:123
JrId: 38055
long title: Farmacia y quimica
short title: Farm Quim
ISSN: 0367-2727
ISSN (Online): 
IsoAbbr: Farm Quim
NlmId: 16920300R
123:123
JrId: 38056
long title: Farmatsiia
short title: Farmatsiia (Mosk)
ISSN: 
ISSN (Online): 
IsoAbbr: Farmatsiia (Mosk)
NlmId: 16920470R
123:123
JrId: 38057
long title: Royal Melbourne Hospital clinical reports
short title: R Melb Hosp Clin Rep
ISSN: 
ISSN (Online): 
IsoAbbr: R Melb Hosp Clin Rep
NlmId: 20440740R
123:123
JrId: 38059
long title: Bibliografia mexicana de estadistica ... Mexico. Direccion General de Estadistica
short title: Bibliogr Mex Estad
ISSN: 
ISSN (Online): 
IsoAbbr: Bibliogr Mex Estad
NlmId: 59030730R
123:123
JrId: 38060
long title: Revista. Asociacion Colombiana de Medicos Veterinarios
short title: Rev Asoc Columb Med Vet
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Asoc Columb Med Vet
NlmId: 0002545
123:123
JrId: 38061
long title: Notes. Czechoslovak Medical Association in Great Britain
short title: Notes Czechoslov Med Assoc G B
ISSN: 
ISSN (Online): 
IsoAbbr: Notes Czechoslov Med Assoc G B
NlmId: 0006450
123:123
JrId: 38062
long title: International journal of sex-economy and orgone-research
short title: Int J Sex Econ Orgone Res
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Sex Econ Orgone Res
NlmId: 0013665
123:123
JrId: 38063
long title: Jornal dos clinicos
short title: J Clin
ISSN: 
ISSN (Online): 
IsoAbbr: J Clin
NlmId: 0013615
123:123
JrId: 38064
long title: La Juventud medica
short title: Juv Med
ISSN: 
ISSN (Online): 
IsoAbbr: Juv Med
NlmId: 0014405
123:123
JrId: 38065
long title: Medico-surgical suggestions
short title: Med Surg Suggest
ISSN: 
ISSN (Online): 
IsoAbbr: Med Surg Suggest
NlmId: 0016621
123:123
JrId: 38066
long title: Revista cubana de medicina sovietica
short title: Rev Cuba Med Sov
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cuba Med Sov
NlmId: 0023662
123:123
JrId: 38067
long title: Zhonghua yi xue za zhi
short title: Zhonghua Yi Xue Za Zhi
ISSN: 
ISSN (Online): 
IsoAbbr: Zhonghua Yi Xue Za Zhi
NlmId: 0031651
123:123
JrId: 38068
long title: Revista odontologica
short title: Rev Odontol (Trujillo)
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Odontol (Trujillo)
NlmId: 0037177
123:123
JrId: 38069
long title: Revista medica latino-americana
short title: Rev Med Latinoam
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Latinoam
NlmId: 0037035
123:123
JrId: 38071
long title: Report of the New York State Veterinary College at Cornell University. New York State Veterinary College
short title: Rep N Y State Vet Coll Cornell Univ
ISSN: 
ISSN (Online): 
IsoAbbr: Rep N Y State Vet Coll Cornell Univ
NlmId: 0067643
123:123
JrId: 38072
long title: New Mexico health officer
short title: N M Health Off
ISSN: 
ISSN (Online): 
IsoAbbr: N M Health Off
NlmId: 0142426
123:123
JrId: 38073
long title: Revue belge des sciences medicales
short title: Rev Belge Sci Med
ISSN: 0370-3827
ISSN (Online): 
IsoAbbr: Rev Belge Sci Med
NlmId: 0235614
123:123
JrId: 38074
long title: Rassegna italiana d'ottalmologia
short title: Rass Ital Ottalmol
ISSN: 0300-0672
ISSN (Online): 
IsoAbbr: Rass Ital Ottalmol
NlmId: 0347236
123:123
JrId: 38075
long title: Pennsylvania's health : official journal of the Pennsylvania State Dept. of Health
short title: Pa Health
ISSN: 
ISSN (Online): 
IsoAbbr: Pa Health
NlmId: 0401210
123:123
JrId: 38076
long title: Monterrey medico
short title: Monterrey Med
ISSN: 
ISSN (Online): 
IsoAbbr: Monterrey Med
NlmId: 0413537
123:123
JrId: 38077
long title: Revista de medicina legal de Colombia
short title: Rev Med Leg Colomb
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Leg Colomb
NlmId: 0413733
123:123
JrId: 38078
long title: Monthly bulletin of the Ministry of Health and the Emergency Public Health Laboratory Service
short title: Mon Bull Minist Health Emerg Public Health Lab Serv
ISSN: 
ISSN (Online): 
IsoAbbr: Mon Bull Minist Health Emerg Public Health Lab Serv
NlmId: 7502629
123:123
JrId: 38079
long title: Revista de la Sociedad Medico-Quirurgica del Zulia
short title: Rev Soc Med Quir Zulia
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Med Quir Zulia
NlmId: 7507474
123:123
JrId: 38080
long title: Homoeopathic herald
short title: Homeopath Her
ISSN: 0377-4902
ISSN (Online): 
IsoAbbr: Homeopath Her
NlmId: 7608498
123:123
JrId: 38081
long title: Industrial and engineering chemistry
short title: Ind Eng Chem
ISSN: 0019-7866
ISSN (Online): 
IsoAbbr: Ind Eng Chem
NlmId: 7701617
123:123
JrId: 38082
long title: News letter (AAF Rheumatic Fever Control Program (U.S.))
short title: News Lett AAF Rheum Fever Control Program
ISSN: 
ISSN (Online): 
IsoAbbr: News Lett AAF Rheum Fever Control Program
NlmId: 9426535
123:123
JrId: 38083
long title: The journal of military medicine in the Pacific
short title: J Mil Med Pac
ISSN: 
ISSN (Online): 
IsoAbbr: J Mil Med Pac
NlmId: 9426540
123:123
JrId: 38085
long title: The Johns Hopkins alumni magazine
short title: Johns Hopkins Alumni Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Johns Hopkins Alumni Mag
NlmId: 9428966
123:123
JrId: 38086
long title: Revista de la Sociedad Medica de Trujillo
short title: Rev Soc Med Trujillo
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Soc Med Trujillo
NlmId: 9429388
123:123
JrId: 38087
long title: Revista del Colegio Medico del Estado Falcon
short title: Rev Col Med Estado Falcon
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Col Med Estado Falcon
NlmId: 101483437
123:123
JrId: 38089
long title: El Progreso medico_ revista de la Asociacion Medica Latinoamericana
short title: Prog Med Rev Asoc Med Latinoam
ISSN: 
ISSN (Online): 
IsoAbbr: Prog Med Rev Asoc Med Latinoam
NlmId: 15330400R
123:123
JrId: 38090
long title: Revista. Caracas. Policlinica Caracas
short title: Rev Policlin Caracas
ISSN: 0375-1287
ISSN (Online): 
IsoAbbr: Rev Policlin Caracas
NlmId: 16040150R
123:123
JrId: 38091
long title: Journal. Council for Scientific and Industrial Research (Australia)
short title: J Counc Sci Ind Res
ISSN: 0368-1734
ISSN (Online): 
IsoAbbr: J Counc Sci Ind Res
NlmId: 16420690R
123:123
JrId: 38092
long title: Higiene y seguridad
short title: Higiene Y Seguridad (Mexico 1936)
ISSN: 0186-1069
ISSN (Online): 
IsoAbbr: Higiene Y Seguridad (Mexico 1936)
NlmId: 17340320R
123:123
JrId: 38093
long title: Hema
short title: Hema
ISSN: 
ISSN (Online): 
IsoAbbr: Hema
NlmId: 17330380R
123:123
JrId: 38094
long title: [Xin Zhong hua yi yao yue kan] [New China medical monthly]
short title: Xin Zhong Hua Yi Yao Yue Kan
ISSN: 
ISSN (Online): 
IsoAbbr: Xin Zhong Hua Yi Yao Yue Kan
NlmId: 17440050R
123:123
JrId: 38095
long title: Journal de physiologie et de pathologie generale
short title: J Physiol Pathol Gen
ISSN: 0368-3834
ISSN (Online): 
IsoAbbr: J Physiol Pathol Gen
NlmId: 17820180R
123:123
JrId: 38096
long title: Journal of cardio-respiratory diseases
short title: J Cardiorespir Dis
ISSN: 
ISSN (Online): 
IsoAbbr: J Cardiorespir Dis
NlmId: 17840080R
123:123
JrId: 38097
long title: The Journal of parenteral therapy
short title: J Parenter Ther
ISSN: 
ISSN (Online): 
IsoAbbr: J Parenter Ther
NlmId: 17930110R
123:123
JrId: 38098
long title: Laboratorio clinico
short title: Lab Clin
ISSN: 0368-7538
ISSN (Online): 
IsoAbbr: Lab Clin
NlmId: 18230090R
123:123
JrId: 38099
long title: Life and health
short title: Life Health
ISSN: 
ISSN (Online): 
IsoAbbr: Life Health
NlmId: 18320890R
123:123
JrId: 38100
long title: Lisboa medica
short title: Lisb Med
ISSN: 
ISSN (Online): 
IsoAbbr: Lisb Med
NlmId: 18330780R
123:123
JrId: 38101
long title: Journal. Louisiana. State University and Agricultural and Mechanical College. School of Medicine
short title: J La State Univ Agric Mech Coll
ISSN: 
ISSN (Online): 
IsoAbbr: J La State Univ Agric Mech Coll
NlmId: 18340660R
123:123
JrId: 38102
long title: El Mecanico dental
short title: Mec Dent
ISSN: 0328-7785
ISSN (Online): 
IsoAbbr: Mec Dent
NlmId: 18440070R
123:123
JrId: 38103
long title: The Medical bulletin
short title: Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull
NlmId: 18510360R
123:123
JrId: 38105
long title: The Middlesex veterinarian
short title: Middx Vet
ISSN: 
ISSN (Online): 
IsoAbbr: Middx Vet
NlmId: 18710570R
123:123
JrId: 38106
long title: Monatsschrift fur Geburtshulfe und Gynakologie
short title: Monatsschr Geburtshilfe Gynakol
ISSN: 1421-573X
ISSN (Online): 
IsoAbbr: Monatsschr Geburtshilfe Gynakol
NlmId: 18750380R
123:123
JrId: 38107
long title: Le Monde medical
short title: Monde Med
ISSN: 1131-2785
ISSN (Online): 
IsoAbbr: Monde Med
NlmId: 18750550R
123:123
JrId: 38108
long title: Odontologia
short title: Odontol (Habana)
ISSN: 
ISSN (Online): 
IsoAbbr: Odontol (Habana)
NlmId: 19320120R
123:123
JrId: 38109
long title: Journal. Ohio State Dental Society
short title: J Ohio State Dent Soc
ISSN: 1076-416X
ISSN (Online): 
IsoAbbr: J Ohio State Dent Soc
NlmId: 19330380R
123:123
JrId: 38110
long title: Phlebitis bulletin
short title: Phlebitis Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Phlebitis Bull
NlmId: 19620510R
123:123
JrId: 38111
long title: Prevencion social
short title: Prev Soc
ISSN: 
ISSN (Online): 
IsoAbbr: Prev Soc
NlmId: 19740200R
123:123
JrId: 38112
long title: Protesis
short title: Protesis (B Aires)
ISSN: 1666-1761
ISSN (Online): 
IsoAbbr: Protesis (B Aires)
NlmId: 19840430R
123:123
JrId: 38113
long title: Public health bulletin
short title: Public Health Bulletin (Wash D C)
ISSN: 1048-6348
ISSN (Online): 
IsoAbbr: Public Health Bulletin (Wash D C)
NlmId: 19920270R
123:123
JrId: 38114
long title: Publicaciones medicas
short title: Publ Med
ISSN: 
ISSN (Online): 
IsoAbbr: Publ Med
NlmId: 19930200R
123:123
JrId: 38115
long title: Revista. Red Cross. Colombia. Cruz Roja Nacional
short title: Rev Red Cross
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Red Cross
NlmId: 20030410R
123:123
JrId: 38116
long title: Resenha medica
short title: Resen Med
ISSN: 1806-1273
ISSN (Online): 
IsoAbbr: Resen Med
NlmId: 20130080R
123:123
JrId: 38117
long title: Revista alimentar
short title: Rev Aliment
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Aliment
NlmId: 20130390R
123:123
JrId: 38118
long title: Revista argentina de bronco-esofagologia
short title: Rev Argent Broncoesofagol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Argent Broncoesofagol
NlmId: 20130440R
123:123
JrId: 38119
long title: Revista argentina de dermatosifilologia
short title: Rev Argent Dermatosifilol
ISSN: 0370-3231
ISSN (Online): 
IsoAbbr: Rev Argent Dermatosifilol
NlmId: 20130450R
123:123
JrId: 38120
long title: Revista argentina de neurologia, psiquiatria y neurocirugia
short title: Rev Argent Neurol Psiquiatr Neurocir
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Argent Neurol Psiquiatr Neurocir
NlmId: 20130530R
123:123
JrId: 38121
long title: Revista brasileira de farmacia
short title: Rev Bras Farm
ISSN: 0370-372X
ISSN (Online): 
IsoAbbr: Rev Bras Farm
NlmId: 20140120R
123:123
JrId: 38122
long title: Revista chilena de urologia
short title: Rev Chil Urol
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Chil Urol
NlmId: 20140290R
123:123
JrId: 38123
long title: Revista cubana de tuberculosis
short title: Rev Cuba Tuberc
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Cuba Tuberc
NlmId: 20140520R
123:123
JrId: 38125
long title: Revista de medicina veterinaria
short title: Rev Med Vet (Bogota)
ISSN: 0375-1074
ISSN (Online): 
IsoAbbr: Rev Med Vet (Bogota)
NlmId: 20220030R
123:123
JrId: 38126
long title: Revista de medicina tropical y parasitologia, bacteriologia, clinica y laboratorio
short title: Rev Med Trop Parasitol Bacteriol Clin Lab
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Trop Parasitol Bacteriol Clin Lab
NlmId: 20220020R
123:123
JrId: 38127
long title: Revista espanola de cirugia
short title: Rev Esp Cir (Madr 1944)
ISSN: 1131-0936
ISSN (Online): 
IsoAbbr: Rev Esp Cir (Madr 1944)
NlmId: 20230210R
123:123
JrId: 38128
long title: Revista espanola de medicina y cirugia de guerra
short title: Rev Esp Med Cir Guerra
ISSN: 0212-3592
ISSN (Online): 
IsoAbbr: Rev Esp Med Cir Guerra
NlmId: 20230230R
123:123
JrId: 38129
long title: Revista medica de Pernambuco
short title: Rev Med Pernamb
ISSN: 0103-2208
ISSN (Online): 
IsoAbbr: Rev Med Pernamb
NlmId: 20240290R
123:123
JrId: 38130
long title: Revista farmaceutica peruana
short title: Rev Farm Peru
ISSN: 0482-6434
ISSN (Online): 
IsoAbbr: Rev Farm Peru
NlmId: 20230400R
123:123
JrId: 38131
long title: Revista medica del Hospital Britanico
short title: Rev Med Hosp Britanico
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Hosp Britanico
NlmId: 20240340R
123:123
JrId: 38132
long title: Revista medica del Paraguay
short title: Rev Med Parag
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Med Parag
NlmId: 20240410R
123:123
JrId: 38133
long title: Revista medica municipal
short title: Rev Med Munic
ISSN: 0370-6338
ISSN (Online): 
IsoAbbr: Rev Med Munic
NlmId: 20240490R
123:123
JrId: 38134
long title: Revista medico-quirurgica de patologia femenina
short title: Rev Med Quir Patol Fem
ISSN: 0370-6389
ISSN (Online): 
IsoAbbr: Rev Med Quir Patol Fem
NlmId: 20240610R
123:123
JrId: 38135
long title: Revista paulista de tisiologia e do torax
short title: Rev Paul Tisiol Torax
ISSN: 0370-6877
ISSN (Online): 
IsoAbbr: Rev Paul Tisiol Torax
NlmId: 20310330R
123:123
JrId: 38136
long title: Revista zootecnica
short title: Rev Zootec (B. Aires)
ISSN: 0375-1473
ISSN (Online): 
IsoAbbr: Rev Zootec (B. Aires)
NlmId: 20320100R
123:123
JrId: 38137
long title: S. E. M
short title: S E M
ISSN: 
ISSN (Online): 
IsoAbbr: S E M
NlmId: 20510460R
123:123
JrId: 38138
long title: The Saint George's Hospital gazette
short title: St Georg Hosp Gaz
ISSN: 0036-2840
ISSN (Online): 
IsoAbbr: St Georg Hosp Gaz
NlmId: 20520340R
123:123
JrId: 38139
long title: Journal. Second District Dental Society of the State of New York
short title: J Second Dist Dent Soc State N. Y.
ISSN: 
ISSN (Online): 
IsoAbbr: J Second Dist Dent Soc State N. Y.
NlmId: 20710130R
123:123
JrId: 38140
long title: Proceedings of the professional staff. Brooke General Hospital
short title: Proc Prof Staff
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Prof Staff
NlmId: 21410820R
123:123
JrId: 38141
long title: Medical bulletin. United States. Army. Mediterranean Theater of Operations
short title: Med Bull U S Army Mediterr Theater Oper
ISSN: 
ISSN (Online): 
IsoAbbr: Med Bull U S Army Mediterr Theater Oper
NlmId: 22230640R
123:123
JrId: 38142
long title: New Hampshire health news
short title: N H Health News
ISSN: 
ISSN (Online): 
IsoAbbr: N H Health News
NlmId: 22720450R
123:123
JrId: 38143
long title: Quarterly bulletin. New York (N.Y.). Dept. of Health
short title: Q Bull
ISSN: 0363-4175
ISSN (Online): 
IsoAbbr: Q Bull
NlmId: 22810130R
123:123
JrId: 38147
long title: Annual report. British Guiana. Mosquito Control Service
short title: Annu Rep British Guiana
ISSN: 
ISSN (Online): 
IsoAbbr: Annu Rep British Guiana
NlmId: 23010330R
123:123
JrId: 38148
long title: Memorias. Congreso Medico Peninsular
short title: Memorias Congreso Med Penins
ISSN: 
ISSN (Online): 
IsoAbbr: Memorias Congreso Med Penins
NlmId: 23920220R
123:123
JrId: 38149
long title: Proceedings of the Conference of Army Physicians, Central Mediterranean Forces, held at the Institute [sic] superiore di sanita, Rome, 29th January to 3rd February 1945. Conference of Army Physicians, Central Mediterranean Forces (1945 ...
short title: Proc Conf Army Physicians Cent Mediterr Forces
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Conf Army Physicians Cent Mediterr Forces
NlmId: 23720340R
123:123
JrId: 38150
long title: Proceedings of the Congress of C. M. F. Army Surgeons _ held at Eastman Dental Clinic, Viale Regina_ Marguerita, Rome. Congress of Central Mediterranean Forces Army Surgeons (1945 : Rome)
short title: Proc Congress C M F Army Surg
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Congress C M F Army Surg
NlmId: 23921270R
123:123
JrId: 38151
long title: Proceedings of annual meeting. Industrial Hygiene Foundation of America
short title: Proc Annu Meet
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Annu Meet
NlmId: 24110160R
123:123
JrId: 38152
long title: Proceedings of the Neuropsychiatric Conference of the Sixth Service Command. Neuropsychiatric Conference (Nov. 16-17, 1945 : Chicago)
short title: Proc Neuropsychiatr Conf Sixth Serv Command
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Neuropsychiatr Conf Sixth Serv Command
NlmId: 24720090R
123:123
JrId: 38153
long title: Hospital gauzette
short title: Hosp Gauzette
ISSN: 
ISSN (Online): 
IsoAbbr: Hosp Gauzette
NlmId: 52430360R
123:123
JrId: 38154
long title: The Pilot-Evanston Hospital
short title: Pilot Evanst Hosp
ISSN: 
ISSN (Online): 
IsoAbbr: Pilot Evanst Hosp
NlmId: 52511220R
123:123
JrId: 38155
long title: War medicine
short title: War Med (Chic 1941)
ISSN: 0096-5634
ISSN (Online): 
IsoAbbr: War Med (Chic 1941)
NlmId: 0031333
123:123
JrId: 38156
long title: Transactions bulletin. Industrial Hygiene Foundation of America
short title: Trans Bull Ind Hyg Found Am
ISSN: 0099-4618
ISSN (Online): 
IsoAbbr: Trans Bull Ind Hyg Found Am
NlmId: 0340111
123:123
JrId: 38158
long title: Resumenes de trabajos medicos venezolanos
short title: Resum Trab Med Venez
ISSN: 
ISSN (Online): 
IsoAbbr: Resum Trab Med Venez
NlmId: 0415002R
123:123
JrId: 38159
long title: War Department technical bulletin. TB MED
short title: War Dep Tech Bull TB Med
ISSN: 0743-3824
ISSN (Online): 
IsoAbbr: 
NlmId: 101174883
123:123
JrId: 38160
long title: Studies. Cincinnati. Institutum Divi Thomae
short title: Stud Inst Divi Thomae
ISSN: 0096-4328
ISSN (Online): 
IsoAbbr: Stud Inst Divi Thomae
NlmId: 16220180R
123:123
JrId: 38161
long title: Schweizerische Zeitschrift fur Zahnheilkunde. Journal suisse d'odontologie. Odontologia svizzera. Swiss journal of dental surgery
short title: Schweiz Z Zahnheilkd
ISSN: 
ISSN (Online): 
IsoAbbr: Schweiz Z Zahnheilkd
NlmId: 20630490R
123:123
JrId: 38162
long title: Scope
short title: Scope (Kalamazoo)
ISSN: 
ISSN (Online): 
IsoAbbr: Scope (Kalamazoo)
NlmId: 20640390R
123:123
JrId: 38163
long title: Semana medica espanola
short title: Sem Med Esp
ISSN: 1131-0049
ISSN (Online): 
IsoAbbr: Sem Med Esp
NlmId: 20710710R
123:123
JrId: 38164
long title: Social action
short title: Soc Action (New York N Y)
ISSN: 0037-7635
ISSN (Online): 
IsoAbbr: Soc Action (New York N Y)
NlmId: 20810050R
123:123
JrId: 38165
long title: Therapeutic problems of today
short title: Ther Probl Today
ISSN: 
ISSN (Online): 
IsoAbbr: Ther Probl Today
NlmId: 21140180R
123:123
JrId: 38166
long title: Terapia
short title: Terapia (Quito)
ISSN: 0040-3679
ISSN (Online): 
IsoAbbr: Terapia (Quito)
NlmId: 21130360R
123:123
JrId: 38167
long title: University of Toronto studies. Biological series
short title: Univ Tor Stud Biol Ser
ISSN: 0384-8973
ISSN (Online): 
IsoAbbr: Univ Tor Stud Biol Ser
NlmId: 21430210R
123:123
JrId: 38168
long title: Water works and sewerage
short title: Water Works Sewerage
ISSN: 0096-6312
ISSN (Online): 
IsoAbbr: Water Works Sewerage
NlmId: 21610630R
123:123
JrId: 38169
long title: Women in medicine_ official quarterly of American medical women's association, inc
short title: Women Med
ISSN: 
ISSN (Online): 
IsoAbbr: Women Med
NlmId: 21630380R
123:123
JrId: 38170
long title: Annual report of the Surgeon General, U. S. Navy ... relative to statistics of diseases and injuries in the United States Navy. United States. Navy Dept. Bureau of Medicine and Surgery
short title: Annu Rep Surg Gen U S Navy Chief Bur Med Surg Secr Navy Relat Stat Dis Inj U S Navy
ISSN: 0270-4897
ISSN (Online): 
IsoAbbr: Annu Rep Surg Gen U S Navy Chief Bur Med Surg Secr Navy Relat Stat Dis Inj U S Navy
NlmId: 22420230R
123:123
JrId: 38173
long title: Connection science
short title: Conn Sci
ISSN: 0954-0091
ISSN (Online): 1360-0494
IsoAbbr: Conn Sci
NlmId: 9012163
123:123
JrId: 38175
long title: Assistive technology research series
short title: Assist technol Res Ser
ISSN: 1383-813X
ISSN (Online): 1879-8071
IsoAbbr: Assist technol Res Ser
NlmId: 9516418
123:123
JrId: 38176
long title: Pneumon
short title: Pneumon
ISSN: 1450-6688
ISSN (Online): 
IsoAbbr: Pneumon
NlmId: 9608880
123:123
JrId: 38177
long title: Psychological science in the public interest : a journal of the American Psychological Society
short title: Psychol Sci Public Interest
ISSN: 1529-1006
ISSN (Online): 
IsoAbbr: Psychol Sci Public Interest
NlmId: 100940059
123:123
JrId: 38178
long title: Imaging decisions (Berlin, Germany)
short title: Imaging Decis (Berl)
ISSN: 1433-3317
ISSN (Online): 1617-0830
IsoAbbr: Imaging Decis (Berl)
NlmId: 101203155
123:123
JrId: 38179
long title: IEEE transactions on control systems technology : a publication of the IEEE Control Systems Society
short title: IEEE Trans Control Syst Technol
ISSN: 1063-6536
ISSN (Online): 1558-0865
IsoAbbr: IEEE Trans Control Syst Technol
NlmId: 101210710
123:123
JrId: 38180
long title: Journal of GLBT family studies
short title: J GLBT Fam Stud
ISSN: 1550-428X
ISSN (Online): 1550-4298
IsoAbbr: J GLBT Fam Stud
NlmId: 101280127
123:123
JrId: 38181
long title: Journal of health informatics in developing countries
short title: J Health Inform Dev Ctries
ISSN: 
ISSN (Online): 1178-4407
IsoAbbr: J Health Inform Dev Ctries
NlmId: 101479763
123:123
JrId: 38182
long title: Imaging in medicine
short title: Imaging Med
ISSN: 1755-5191
ISSN (Online): 1755-5205
IsoAbbr: Imaging Med
NlmId: 101485952
123:123
JrId: 38184
long title: Journal of nanotechnology in engineering and medicine
short title: J Nanotechnol Eng Med
ISSN: 1949-2944
ISSN (Online): 1949-2952
IsoAbbr: J Nanotechnol Eng Med
NlmId: 101528062
123:123
JrId: 38185
long title: Clinical medicine. Geriatrics
short title: Clin Med Geriatr
ISSN: 1178-217X
ISSN (Online): 
IsoAbbr: Clin Med Geriatr
NlmId: 101536107
123:123
JrId: 38186
long title: International journal for ion mobility spectrometry : official publication of the International Society for Ion Mobility Spectrometry
short title: Int J Ion Mobil Spectrom
ISSN: 1435-6163
ISSN (Online): 1865-4584
IsoAbbr: Int J Ion Mobil Spectrom
NlmId: 101536392
123:123
JrId: 38187
long title: GeoInformatica
short title: Geoinformatica
ISSN: 1384-6175
ISSN (Online): 1573-7624
IsoAbbr: Geoinformatica
NlmId: 101536121
123:123
JrId: 38190
long title: Conference on Lasers and Electro-optics : (CLEO). Conference on Lasers and Electro-optics
short title: Conf Lasers Electro Optics
ISSN: 
ISSN (Online): 
IsoAbbr: Conf Lasers Electro Optics
NlmId: 101536688
123:123
JrId: 38192
long title: International journal of early years education
short title: Int J Early Years Educ
ISSN: 0966-9760
ISSN (Online): 1469-8463
IsoAbbr: Int J Early Years Educ
NlmId: 101536714
123:123
JrId: 38193
long title: Journal of biotech research
short title: J Biotech Res
ISSN: 
ISSN (Online): 1944-3285
IsoAbbr: J Biotech Res
NlmId: 101536727
123:123
JrId: 38195
long title: Rivista di linguistica
short title: Riv Linguist
ISSN: 1120-2726
ISSN (Online): 
IsoAbbr: Riv Linguist
NlmId: 101536726
123:123
JrId: 38196
long title: Journal of dairying, foods & home sciences
short title: J Dairy Foods Home Sci
ISSN: 0971-4456
ISSN (Online): 0976-0563
IsoAbbr: J Dairy Foods Home Sci
NlmId: 101536730
123:123
JrId: 38197
long title: Journal of heat transfer
short title: J Heat Transfer
ISSN: 0022-1481
ISSN (Online): 1528-8943
IsoAbbr: J Heat Transfer
NlmId: 101536732
123:123
JrId: 38198
long title: Journal of nanotechnology
short title: J Nanotechnol
ISSN: 1687-9503
ISSN (Online): 1687-9511
IsoAbbr: J Nanotechnol
NlmId: 101536740
123:123
JrId: 38199
long title: Journal of sport behavior
short title: J Sport Behav
ISSN: 0162-7341
ISSN (Online): 
IsoAbbr: J Sport Behav
NlmId: 101536935
123:123
JrId: 38200
long title: Journal of signal transduction
short title: J Signal Transduct
ISSN: 2090-1739
ISSN (Online): 2090-1747
IsoAbbr: J Signal Transduct
NlmId: 101536934
123:123
JrId: 38201
long title: Journal of tribology
short title: J Tribol
ISSN: 0742-4787
ISSN (Online): 1528-8897
IsoAbbr: J Tribol
NlmId: 101536936
123:123
JrId: 38202
long title: Journal of youth studies
short title: J Youth Stud
ISSN: 1367-6261
ISSN (Online): 1469-9680
IsoAbbr: J Youth Stud
NlmId: 101536941
123:123
JrId: 38203
long title: Online journal of public health informatics
short title: Online J Public Health Inform
ISSN: 
ISSN (Online): 1947-2579
IsoAbbr: Online J Public Health Inform
NlmId: 101536954
123:123
JrId: 38204
long title: Newspaper research journal
short title: Newsp Res J
ISSN: 0739-5329
ISSN (Online): 
IsoAbbr: Newsp Res J
NlmId: 101536944
123:123
JrId: 38206
long title: AMIA Summits on Translational Science proceedings AMIA Summit on Translational Science
short title: AMIA Summits Transl Sci Proc
ISSN: 
ISSN (Online): 2153-4063
IsoAbbr: AMIA Summits Transl Sci Proc
NlmId: 101539486
123:123
JrId: 38207
long title: Updates in surgery
short title: Updates Surg
ISSN: 2038-131X
ISSN (Online): 2038-3312
IsoAbbr: Updates Surg
NlmId: 101539818
123:123
JrId: 38208
long title: Quality in ageing : policy, practice and research
short title: Qual Ageing
ISSN: 1471-7794
ISSN (Online): 2042-8766
IsoAbbr: Qual Ageing
NlmId: 100966167
123:123
JrId: 38209
long title: The open biology journal
short title: Open Biol J
ISSN: 
ISSN (Online): 1874-1967
IsoAbbr: Open Biol J
NlmId: 101537085
123:123
JrId: 38210
long title: Victims & offenders
short title: Vict Offender
ISSN: 1556-4886
ISSN (Online): 1556-4991
IsoAbbr: Vict Offender
NlmId: 101537086
123:123
JrId: 38211
long title: World journal of cardiology
short title: World J Cardiol
ISSN: 
ISSN (Online): 1949-8462
IsoAbbr: World J Cardiol
NlmId: 101537090
123:123
JrId: 38212
long title: The open conference proceedings journal
short title: Open Conf Proc J
ISSN: 
ISSN (Online): 2210-2892
IsoAbbr: Open Conf Proc J
NlmId: 101537206
123:123
JrId: 38214
long title: Journal de chimie physique et de physicochimie biologique
short title: J Chim Phys Physicochim Biol
ISSN: 0021-7689
ISSN (Online): 
IsoAbbr: J Chim Phys Physicochim Biol
NlmId: 0376570
123:123
JrId: 38215
long title: Mental health, religion & culture
short title: Ment Health Relig Cult
ISSN: 1367-4676
ISSN (Online): 1469-9737
IsoAbbr: Ment Health Relig Cult
NlmId: 9814576
123:123
JrId: 38216
long title: ACM transactions on mathematical software. Association for Computing Machinery
short title: ACM Trans Math Softw
ISSN: 0098-3500
ISSN (Online): 1557-7295
IsoAbbr: ACM Trans Math Softw
NlmId: 9881112
123:123
JrId: 38217
long title: Advances in life course research
short title: Adv Life Course Res
ISSN: 1569-4909
ISSN (Online): 1879-6974
IsoAbbr: Adv Life Course Res
NlmId: 100960029
123:123
JrId: 38218
long title: Current organic synthesis
short title: Curr Org Synth
ISSN: 1570-1794
ISSN (Online): 
IsoAbbr: Curr Org Synth
NlmId: 101208457
123:123
JrId: 38219
long title: Best practices in mental health
short title: Best Pract Ment Health
ISSN: 1553-555X
ISSN (Online): 
IsoAbbr: Best Pract Ment Health
NlmId: 101235283
123:123
JrId: 38220
long title: The Internet journal of nephrology
short title: Internet J Nephrol
ISSN: 
ISSN (Online): 1540-2665
IsoAbbr: Internet J Nephrol
NlmId: 101279606
123:123
JrId: 38221
long title: Creativity research journal
short title: Creat Res J
ISSN: 1040-0419
ISSN (Online): 1532-6934
IsoAbbr: Creat Res J
NlmId: 101279887
123:123
JrId: 38223
long title: Asian American journal of psychology
short title: Asian Am J Psychol
ISSN: 1948-1985
ISSN (Online): 1948-1993
IsoAbbr: Asian Am J Psychol
NlmId: 101518079
123:123
JrId: 38224
long title: Advanced powder technology : the international journal of the Society of Powder Technology, Japan
short title: Adv Powder Technol
ISSN: 0921-8831
ISSN (Online): 1568-5527
IsoAbbr: Adv Powder Technol
NlmId: 101535104
123:123
JrId: 38225
long title: Cell communication insights
short title: Cell Commun Insights
ISSN: 
ISSN (Online): 1179-5689
IsoAbbr: Cell Commun Insights
NlmId: 101535239
123:123
JrId: 38226
long title: BIOforum Europe : trends and techniques in life science research
short title: Bioforum Eur
ISSN: 1611-597X
ISSN (Online): 
IsoAbbr: Bioforum Eur
NlmId: 101535172
123:123
JrId: 38227
long title: Clinical medicine reviews in therapeutics
short title: Clin Med Rev Ther
ISSN: 
ISSN (Online): 1179-2558
IsoAbbr: Clin Med Rev Ther
NlmId: 101535328
123:123
JrId: 38228
long title: Frontiers of materials science in China
short title: Front Mater Sci China
ISSN: 1673-7377
ISSN (Online): 1673-7482
IsoAbbr: Front Mater Sci China
NlmId: 101537093
123:123
JrId: 38229
long title: Infectious disease reports
short title: Infect Dis Rep
ISSN: 2036-7430
ISSN (Online): 2036-7449
IsoAbbr: Infect Dis Rep
NlmId: 101537203
123:123
JrId: 38230
long title: IEEE Symposium on Computational Intelligence and Data Mining IEEE Symposium on Computational Intelligence and Data Mining
short title: IEEE Symp Comput Intell Data Min
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE Symp Comput Intell Data Min
NlmId: 101537218
123:123
JrId: 38231
long title: IPDPS ... / International Parallel and Distributed Processing Symposium. IPDPS (Conference)
short title: IPDPS
ISSN: 
ISSN (Online): 
IsoAbbr: IPDPS
NlmId: 101537221
123:123
JrId: 38232
long title: Drug discovery today. Technologies
short title: Drug Discov Today Technol
ISSN: 
ISSN (Online): 1740-6749
IsoAbbr: Drug Discov Today Technol
NlmId: 101235076
123:123
JrId: 38233
long title: E-journal of applied psychology : clinical and social issues
short title: E J Appl Psychol
ISSN: 
ISSN (Online): 1832-7931
IsoAbbr: E J Appl Psychol
NlmId: 101255828
123:123
JrId: 38234
long title: Evidence-based communication assessment and intervention
short title: Evid Based Commun Assess Interv
ISSN: 1748-9539
ISSN (Online): 1748-9547
IsoAbbr: Evid Based Commun Assess Interv
NlmId: 101535411
123:123
JrId: 38235
long title: Health outcomes research in medicine
short title: Health Outcomes Res Med
ISSN: 
ISSN (Online): 1877-1319
IsoAbbr: Health Outcomes Res Med
NlmId: 101535505
123:123
JrId: 38236
long title: Global journal of community psychology practice
short title: Glob J Community Psychol Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Glob J Community Psychol Pract
NlmId: 101535804
123:123
JrId: 38238
long title: Journal of early intervention
short title: J Early Interv
ISSN: 1053-8151
ISSN (Online): 2154-3992
IsoAbbr: J Early Interv
NlmId: 8910748
123:123
JrId: 38239
long title: Operative techniques in orthopaedics
short title: Oper Tech Orthop
ISSN: 1048-6666
ISSN (Online): 1558-3848
IsoAbbr: Oper Tech Orthop
NlmId: 9112393
123:123
JrId: 38240
long title: Infectious diseases in clinical practice (Baltimore, Md.)
short title: Infect Dis Clin Pract (Baltim Md)
ISSN: 1056-9103
ISSN (Online): 1536-9943
IsoAbbr: Infect Dis Clin Pract (Baltim Md)
NlmId: 9204234
123:123
JrId: 38241
long title: Journal of rheology
short title: J Rheol (N Y N Y)
ISSN: 0148-6055
ISSN (Online): 1520-8516
IsoAbbr: J Rheol (N Y N Y)
NlmId: 9884286
123:123
JrId: 38242
long title: Journal of language and social psychology
short title: J Lang Soc Psychol
ISSN: 0261-927X
ISSN (Online): 1552-6526
IsoAbbr: J Lang Soc Psychol
NlmId: 9888962
123:123
JrId: 38243
long title: Journal of the American Water Resources Association / AWRA
short title: J Am Water Resour Assoc
ISSN: 1093-474X
ISSN (Online): 1752-1688
IsoAbbr: J Am Water Resour Assoc
NlmId: 9891525
123:123
JrId: 38244
long title: Strength and conditioning journal
short title: Strength Cond J
ISSN: 1524-1602
ISSN (Online): 1533-4295
IsoAbbr: Strength Cond J
NlmId: 100888833
123:123
JrId: 38245
long title: IEEE antennas and wireless propagation letters
short title: IEEE Antennas Wirel Propag Lett
ISSN: 1536-1225
ISSN (Online): 1548-5757
IsoAbbr: IEEE Antennas Wirel Propag Lett
NlmId: 101210745
123:123
JrId: 38246
long title: IEEE transactions on automation science and engineering : a publication of the IEEE Robotics and Automation Society
short title: IEEE Trans Autom Sci Eng
ISSN: 1545-5955
ISSN (Online): 1558-3783
IsoAbbr: IEEE Trans Autom Sci Eng
NlmId: 101225105
123:123
JrId: 38247
long title: Sports health
short title: Sports Health
ISSN: 1941-7381
ISSN (Online): 1941-0921
IsoAbbr: Sports Health
NlmId: 101518422
123:123
JrId: 38248
long title: Human genomics and proteomics : HGP
short title: Hum Genomics Proteomics
ISSN: 
ISSN (Online): 1757-4242
IsoAbbr: Hum Genomics Proteomics
NlmId: 101520320
123:123
JrId: 38249
long title: International journal of health sciences
short title: Int J Health Sci (Qassim)
ISSN: 1658-3639
ISSN (Online): 
IsoAbbr: Int J Health Sci (Qassim)
NlmId: 101528042
123:123
JrId: 38250
long title: World journal of hepatology
short title: World J Hepatol
ISSN: 
ISSN (Online): 1948-5182
IsoAbbr: World J Hepatol
NlmId: 101532469
123:123
JrId: 38251
long title: World journal of gastrointestinal oncology
short title: World J Gastrointest Oncol
ISSN: 
ISSN (Online): 1948-5204
IsoAbbr: World J Gastrointest Oncol
NlmId: 101532470
123:123
JrId: 38252
long title: World journal of gastrointestinal surgery
short title: World J Gastrointest Surg
ISSN: 
ISSN (Online): 1948-9366
IsoAbbr: World J Gastrointest Surg
NlmId: 101532473
123:123
JrId: 38253
long title: World journal of gastrointestinal endoscopy
short title: World J Gastrointest Endosc
ISSN: 
ISSN (Online): 1948-5190
IsoAbbr: World J Gastrointest Endosc
NlmId: 101532474
123:123
JrId: 38254
long title: Pharmaceutics
short title: Pharmaceutics
ISSN: 
ISSN (Online): 1999-4923
IsoAbbr: Pharmaceutics
NlmId: 101534003
123:123
JrId: 38255
long title: International journal of bioelectromagnetism
short title: Int J Bioelectromagn
ISSN: 1456-7857
ISSN (Online): 1456-7865
IsoAbbr: Int J Bioelectromagn
NlmId: 101535670
123:123
JrId: 38256
long title: Conference proceedings / IEEE International Conference on Systems, Man, and Cybernetics. IEEE International Conference on Systems, Man, and Cybernetics
short title: Conf Proc IEEE Int Conf Syst Man Cybern
ISSN: 1062-922X
ISSN (Online): 
IsoAbbr: Conf Proc IEEE Int Conf Syst Man Cybern
NlmId: 101535544
123:123
JrId: 38257
long title: International journal of computer mathematics
short title: Int J Comput Math
ISSN: 0020-7160
ISSN (Online): 1029-0265
IsoAbbr: Int J Comput Math
NlmId: 101535681
123:123
JrId: 38258
long title: Stem cells international
short title: Stem Cells Int
ISSN: 1687-966X
ISSN (Online): 1687-9678
IsoAbbr: Stem Cells Int
NlmId: 101535822
123:123
JrId: 38259
long title: Journal of Hispanic higher education
short title: J Hispanic High Educ
ISSN: 1538-1927
ISSN (Online): 1552-5716
IsoAbbr: J Hispanic High Educ
NlmId: 101535831
123:123
JrId: 38260
long title: Microbiology research
short title: Microbiol Res (Pavia)
ISSN: 2036-7473
ISSN (Online): 2036-7481
IsoAbbr: Microbiol Res (Pavia)
NlmId: 101535908
123:123
JrId: 38261
long title: Nova economia (Belo Horizonte, Brazil)
short title: Nova Econ
ISSN: 0103-6351
ISSN (Online): 1980-5381
IsoAbbr: Nova Econ
NlmId: 101535919
123:123
JrId: 38262
long title: Open access journal of clinical trials
short title: Open Access J Clin Trials
ISSN: 
ISSN (Online): 1179-1519
IsoAbbr: Open Access J Clin Trials
NlmId: 101535922
123:123
JrId: 38263
long title: Quantitative economics
short title: Quant Econom
ISSN: 1759-7323
ISSN (Online): 1759-7331
IsoAbbr: Quant Econom
NlmId: 101535952
123:123
JrId: 38264
long title: Revista Argentina de ciencias del comportamiento
short title: Rev Argent Cienc Comport
ISSN: 
ISSN (Online): 1852-4206
IsoAbbr: Rev Argent Cienc Comport
NlmId: 101535965
123:123
JrId: 38266
long title: The open addiction journal
short title: Open Addict J
ISSN: 
ISSN (Online): 1874-9410
IsoAbbr: Open Addict J
NlmId: 101536071
123:123
JrId: 38267
long title: Transportation
short title: Transportation (Amst)
ISSN: 0049-4488
ISSN (Online): 1572-9435
IsoAbbr: Transportation (Amst)
NlmId: 101536081
123:123
JrId: 38268
long title: The open hypertension journal
short title: Open Hypertens J
ISSN: 
ISSN (Online): 1876-5262
IsoAbbr: Open Hypertens J
NlmId: 101536077
123:123
JrId: 38269
long title: Journal of cardiovascular disease research
short title: J Cardiovasc Dis Res
ISSN: 0975-3583
ISSN (Online): 0976-2833
IsoAbbr: J Cardiovasc Dis Res
NlmId: 101536738
123:123
JrId: 38270
long title: Journal of craniovertebral junction and spine
short title: J Craniovertebr Junction Spine
ISSN: 0974-8237
ISSN (Online): 0976-9285
IsoAbbr: J Craniovertebr Junction Spine
NlmId: 101536746
123:123
JrId: 38271
long title: Proceedings / Symposium on Haptic Interfaces for Virtual Environment and Teleoperator Systems. Symposium on Haptic Interfaces for Virtual Environment and Teleoperator Systems
short title: Proc Symp Haptic Interface Virtual Env Teleoperator Syst
ISSN: 1551-5435
ISSN (Online): 
IsoAbbr: Proc Symp Haptic Interface Virtual Env Teleoperator Syst
NlmId: 101536400
123:123
JrId: 38272
long title: The gastroenterology report
short title: Gastroenterol Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Gastroenterol Rep
NlmId: 101536402
123:123
JrId: 38273
long title: World journal of radiology
short title: World J Radiol
ISSN: 
ISSN (Online): 1949-8470
IsoAbbr: World J Radiol
NlmId: 101538184
123:123
JrId: 38274
long title: Journal of osteoporosis
short title: J Osteoporos
ISSN: 2090-8059
ISSN (Online): 2042-0064
IsoAbbr: J Osteoporos
NlmId: 101538878
123:123
JrId: 38275
long title: Journal of dental biomechanics
short title: J Dent Biomech
ISSN: 
ISSN (Online): 1758-7360
IsoAbbr: J Dent Biomech
NlmId: 101538879
123:123
JrId: 38276
long title: International journal of hypertension
short title: Int J Hypertens
ISSN: 2090-0384
ISSN (Online): 2090-0392
IsoAbbr: Int J Hypertens
NlmId: 101538881
123:123
JrId: 38277
long title: Diabetes therapy : research, treatment and education of diabetes and related disorders
short title: Diabetes Ther
ISSN: 1869-6953
ISSN (Online): 1869-6961
IsoAbbr: Diabetes Ther
NlmId: 101539025
123:123
JrId: 38278
long title: Critical care research and practice
short title: Crit Care Res Pract
ISSN: 2090-1305
ISSN (Online): 2090-1313
IsoAbbr: Crit Care Res Pract
NlmId: 101539357
123:123
JrId: 38279
long title: Parkinson's disease
short title: Parkinsons Dis
ISSN: 2090-8083
ISSN (Online): 2042-0080
IsoAbbr: Parkinsons Dis
NlmId: 101539877
123:123
JrId: 38281
long title: HDA now / Hawaii Dental Association
short title: HDA Now
ISSN: 
ISSN (Online): 
IsoAbbr: HDA Now
NlmId: 101540870
123:123
JrId: 38282
long title: Reviews of modern physics
short title: Rev Mod Phys
ISSN: 0034-6861
ISSN (Online): 1539-0756
IsoAbbr: Rev Mod Phys
NlmId: 0401307
123:123
JrId: 38283
long title: Progress in botany. Fortschritte der Botanik
short title: Prog Bot
ISSN: 0340-4773
ISSN (Online): 
IsoAbbr: Prog Bot
NlmId: 7709003
123:123
JrId: 38284
long title: Journal of family therapy
short title: J Fam Ther
ISSN: 0163-4445
ISSN (Online): 1467-6427
IsoAbbr: J Fam Ther
NlmId: 7908149
123:123
JrId: 38285
long title: Clinical research and regulatory affairs
short title: Clin Res Regul Aff
ISSN: 1060-1333
ISSN (Online): 1532-2521
IsoAbbr: Clin Res Regul Aff
NlmId: 9211145
123:123
JrId: 38286
long title: Biotropica
short title: Biotropica
ISSN: 0006-3606
ISSN (Online): 1744-7429
IsoAbbr: Biotropica
NlmId: 9882811
123:123
JrId: 38287
long title: Macromolecular symposia
short title: Macromol Symp
ISSN: 1022-1360
ISSN (Online): 1521-3900
IsoAbbr: Macromol Symp
NlmId: 9888296
123:123
JrId: 38288
long title: Current medical literature. Cardiology
short title: Curr Med Lit Cardiol
ISSN: 1354-0122
ISSN (Online): 
IsoAbbr: Curr Med Lit Cardiol
NlmId: 9892051
123:123
JrId: 38289
long title: Applied physics. A, Materials science & processing
short title: Appl Phys A Mater Sci Process
ISSN: 0947-8396
ISSN (Online): 1432-0630
IsoAbbr: Appl Phys A Mater Sci Process
NlmId: 100910681
123:123
JrId: 38290
long title: Cognition, technology & work (Online)
short title: Cogn Technol Work
ISSN: 1435-5558
ISSN (Online): 1435-5566
IsoAbbr: Cogn Technol Work
NlmId: 101123324
123:123
JrId: 38292
long title: Health sociology review : the journal of the Health Section of the Australian Sociological Association
short title: Health Sociol Rev
ISSN: 1446-1242
ISSN (Online): 
IsoAbbr: Health Sociol Rev
NlmId: 101156268
123:123
JrId: 38293
long title: Journal of family theory & review
short title: J Fam Theory Rev
ISSN: 1756-2570
ISSN (Online): 1756-2589
IsoAbbr: J Fam Theory Rev
NlmId: 101515944
123:123
JrId: 38294
long title: Social psychological and personality science
short title: Soc Psychol Personal Sci
ISSN: 1948-5506
ISSN (Online): 1948-5514
IsoAbbr: Soc Psychol Personal Sci
NlmId: 101535405
123:123
JrId: 38295
long title: Anemia
short title: Anemia
ISSN: 2090-1267
ISSN (Online): 2090-1275
IsoAbbr: Anemia
NlmId: 101536021
123:123
JrId: 38298
long title: Applied soft computing
short title: Appl Soft Comput
ISSN: 1568-4946
ISSN (Online): 1872-9681
IsoAbbr: Appl Soft Comput
NlmId: 101536968
123:123
JrId: 38299
long title: Chilean journal of statistics
short title: Chil J Stat
ISSN: 0718-7912
ISSN (Online): 0718-7920
IsoAbbr: Chil J Stat
NlmId: 101537033
123:123
JrId: 38301
long title: Discrete mathematics
short title: Discrete Math
ISSN: 0012-365X
ISSN (Online): 1872-681X
IsoAbbr: Discrete Math
NlmId: 101537075
123:123
JrId: 38302
long title: European infectious disease
short title: Eur Infect Dis
ISSN: 1755-1137
ISSN (Online): 1755-1145
IsoAbbr: Eur Infect Dis
NlmId: 101537082
123:123
JrId: 38303
long title: European neurological review
short title: Eur Neurol Rev
ISSN: 1758-3837
ISSN (Online): 1758-3845
IsoAbbr: Eur Neurol Rev
NlmId: 101537083
123:123
JrId: 38304
long title: IEEE nanotechnology magazine
short title: IEEE Nanotechnol Mag
ISSN: 1932-4510
ISSN (Online): 1942-7808
IsoAbbr: IEEE Nanotechnol Mag
NlmId: 101537143
123:123
JrId: 38305
long title: IEEE photonics journal
short title: IEEE Photonics J
ISSN: 
ISSN (Online): 1943-0655
IsoAbbr: IEEE Photonics J
NlmId: 101537226
123:123
JrId: 38306
long title: International journal of diabetes mellitus
short title: Int J Diabetes Mellit
ISSN: 1877-5934
ISSN (Online): 1877-5942
IsoAbbr: Int J Diabetes Mellit
NlmId: 101537239
123:123
JrId: 38307
long title: Proceedings / IEEE Southwest Symposium on Image Analysis and Interpretation. IEEE Southwest Symposium on Image Analysis and Interpretation
short title: Proc IEEE Southwest Symp Image Anal Interpret
ISSN: 1550-5782
ISSN (Online): 
IsoAbbr: Proc IEEE Southwest Symp Image Anal Interpret
NlmId: 101537391
123:123
JrId: 38308
long title: Journal of behavior analysis in health, sports, fitness and medicine
short title: J Behav Anal Health Sports Fit Med
ISSN: 
ISSN (Online): 1946-7079
IsoAbbr: J Behav Anal Health Sports Fit Med
NlmId: 101537410
123:123
JrId: 38309
long title: Journal of Scandinavian studies in criminology and crime prevention
short title: J Scand Stud Criminol Crime Prev
ISSN: 1404-3858
ISSN (Online): 1651-2340
IsoAbbr: J Scand Stud Criminol Crime Prev
NlmId: 101537413
123:123
JrId: 38310
long title: The Journal of West African languages
short title: J West Afr Lang
ISSN: 0022-5401
ISSN (Online): 
IsoAbbr: J West Afr Lang
NlmId: 101537414
123:123
JrId: 38311
long title: Journal of behavioral and neuroscience research
short title: J Behav Neurosci Res
ISSN: 
ISSN (Online): 
IsoAbbr: J Behav Neurosci Res
NlmId: 101537417
123:123
JrId: 38312
long title: Materials evaluation
short title: Mater Eval
ISSN: 0025-5327
ISSN (Online): 
IsoAbbr: Mater Eval
NlmId: 101537765
123:123
JrId: 38313
long title: Nature and science of sleep
short title: Nat Sci Sleep
ISSN: 
ISSN (Online): 1179-1608
IsoAbbr: Nat Sci Sleep
NlmId: 101537767
123:123
JrId: 38314
long title: Optimal control applications & methods
short title: Optim Control Appl Methods
ISSN: 0143-2087
ISSN (Online): 1099-1514
IsoAbbr: Optim Control Appl Methods
NlmId: 101537768
123:123
JrId: 38315
long title: Procedia in vaccinology
short title: Procedia Vaccinol
ISSN: 
ISSN (Online): 1877-282X
IsoAbbr: Procedia Vaccinol
NlmId: 101537770
123:123
JrId: 38316
long title: Procedia computer science
short title: Procedia Comput Sci
ISSN: 
ISSN (Online): 1877-0509
IsoAbbr: Procedia Comput Sci
NlmId: 101537771
123:123
JrId: 38317
long title: Proceedings of the Institute of Acoustics Institute of Acoustics (Great Britain)
short title: Proc Inst Acoust
ISSN: 1478-6095
ISSN (Online): 
IsoAbbr: Proc Inst Acoust
NlmId: 101537785
123:123
JrId: 38318
long title: Robotics and computer-integrated manufacturing
short title: Robot Comput Integr Manuf
ISSN: 0736-5845
ISSN (Online): 1879-2537
IsoAbbr: Robot Comput Integr Manuf
NlmId: 101538497
123:123
JrId: 38319
long title: The open drug discovery journal
short title: Open Drug Discov J
ISSN: 
ISSN (Online): 1877-3818
IsoAbbr: Open Drug Discov J
NlmId: 101538501
123:123
JrId: 38326
long title: IEEE pulse
short title: IEEE Pulse
ISSN: 2154-2287
ISSN (Online): 
IsoAbbr: IEEE Pulse
NlmId: 101541727
123:123
JrId: 38327
long title: Analytical cellular pathology (Amsterdam)
short title: Anal Cell Pathol (Amst)
ISSN: 2210-7177
ISSN (Online): 2210-7185
IsoAbbr: Anal Cell Pathol (Amst)
NlmId: 101541993
123:123
JrId: 38329
long title: Revista brasileira de educacao medica
short title: Rev Bras Educ Med
ISSN: 0100-5502
ISSN (Online): 1981-5271
IsoAbbr: Rev Bras Educ Med
NlmId: 7810148
123:123
JrId: 38330
long title: Journal of cytology / Indian Academy of Cytologists
short title: J Cytol
ISSN: 0970-9371
ISSN (Online): 0974-5165
IsoAbbr: J Cytol
NlmId: 8915204
123:123
JrId: 38331
long title: Arquivos de medicina : revista de ciencia e arte medicas
short title: Arq Med
ISSN: 0871-3413
ISSN (Online): 
IsoAbbr: Arq Med
NlmId: 9207847
123:123
JrId: 38332
long title: Advances in organ biology
short title: Adv Organ Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Adv Organ Biol
NlmId: 9713488
123:123
JrId: 38334
long title: Journal of applied polymer science
short title: J Appl Polym Sci
ISSN: 0021-8995
ISSN (Online): 1097-4628
IsoAbbr: J Appl Polym Sci
NlmId: 9891577
123:123
JrId: 38335
long title: Measurement in physical education and exercise science
short title: Meas Phys Educ Exerc Sci
ISSN: 1091-367X
ISSN (Online): 1532-7841
IsoAbbr: Meas Phys Educ Exerc Sci
NlmId: 100893864
123:123
JrId: 38336
long title: Clinical journal of women's health
short title: Clin J Womens Health
ISSN: 1527-0289
ISSN (Online): 
IsoAbbr: Clin J Womens Health
NlmId: 100901186
123:123
JrId: 38337
long title: The journal of pediatric pharmacology and therapeutics : JPPT : the official journal of PPAG
short title: J Pediatr Pharmacol Ther
ISSN: 1551-6776
ISSN (Online): 
IsoAbbr: J Pediatr Pharmacol Ther
NlmId: 101089851
123:123
JrId: 38338
long title: Microscopy and analysis (Americas ed.)
short title: Microsc Anal (Am Ed)
ISSN: 2043-0639
ISSN (Online): 
IsoAbbr: Microsc Anal (Am Ed)
NlmId: 101129623
123:123
JrId: 38339
long title: Toxicology international
short title: Toxicol Int
ISSN: 0971-6580
ISSN (Online): 0976-5131
IsoAbbr: Toxicol Int
NlmId: 101191279
123:123
JrId: 38340
long title: Drug discovery today. Biosilico
short title: Drug Discov Today Biosilico
ISSN: 1741-8364
ISSN (Online): 1878-0997
IsoAbbr: Drug Discov Today Biosilico
NlmId: 101223256
123:123
JrId: 38341
long title: The journal of the International Association of Medical Science Educators : JIAMSE
short title: J Int Assoc Med Sci Educ
ISSN: 
ISSN (Online): 1550-8897
IsoAbbr: J Int Assoc Med Sci Educ
NlmId: 101255422
123:123
JrId: 38342
long title: Haematologica reports
short title: Haematol Rep
ISSN: 1824-9337
ISSN (Online): 
IsoAbbr: Haematol Rep
NlmId: 101264943
123:123
JrId: 38343
long title: Journal of pediatric neurosciences
short title: J Pediatr Neurosci
ISSN: 1817-1745
ISSN (Online): 1998-3948
IsoAbbr: J Pediatr Neurosci
NlmId: 101273794
123:123
JrId: 38344
long title: Journal of food science education
short title: J Food Sci Educ
ISSN: 
ISSN (Online): 1541-4329
IsoAbbr: J Food Sci Educ
NlmId: 101305208
123:123
JrId: 38345
long title: Heart views : the official journal of the Gulf Heart Association
short title: Heart Views
ISSN: 1995-705X
ISSN (Online): 0976-5123
IsoAbbr: Heart Views
NlmId: 101316474
123:123
JrId: 38346
long title: Global health governance : the scholarly journal for the new health security paradigm
short title: Glob Health Gov
ISSN: 
ISSN (Online): 1939-2389
IsoAbbr: Glob Health Gov
NlmId: 101318458
123:123
JrId: 38347
long title: Analytical methods : advancing methods and applications
short title: Anal Methods
ISSN: 1759-9660
ISSN (Online): 1759-9679
IsoAbbr: Anal Methods
NlmId: 101519733
123:123
JrId: 38348
long title: The journal of advanced prosthodontics
short title: J Adv Prosthodont
ISSN: 2005-7806
ISSN (Online): 2005-7814
IsoAbbr: J Adv Prosthodont
NlmId: 101521064
123:123
JrId: 38349
long title: Protein & cell
short title: Protein Cell
ISSN: 1674-800X
ISSN (Online): 1674-8018
IsoAbbr: Protein Cell
NlmId: 101532368
123:123
JrId: 38350
long title: Psychological injury and law
short title: Psychol Inj Law
ISSN: 1938-971X
ISSN (Online): 1938-9728
IsoAbbr: Psychol Inj Law
NlmId: 101535954
123:123
JrId: 38351
long title: Journal of young pharmacists : JYP
short title: J Young Pharm
ISSN: 0975-1483
ISSN (Online): 0975-1505
IsoAbbr: J Young Pharm
NlmId: 101537066
123:123
JrId: 38352
long title: Acta mechanica Sinica = Li xue xue bao / the Chinese Society of Theoretical and Applied Mechanics
short title: Acta Mech Sin
ISSN: 0567-7718
ISSN (Online): 1614-3116
IsoAbbr: Acta Mech Sin
NlmId: 101537637
123:123
JrId: 38353
long title: Advanced engineering materials
short title: Adv Eng Mater
ISSN: 1438-1656
ISSN (Online): 1527-2648
IsoAbbr: Adv Eng Mater
NlmId: 101537646
123:123
JrId: 38354
long title: Advances in pharmacological sciences
short title: Adv Pharmacol Sci
ISSN: 1687-6334
ISSN (Online): 1687-6342
IsoAbbr: Adv Pharmacol Sci
NlmId: 101537654
123:123
JrId: 38355
long title: Annals of mathematics and artificial intelligence
short title: Ann Math Artif Intell
ISSN: 1012-2443
ISSN (Online): 1573-7470
IsoAbbr: Ann Math Artif Intell
NlmId: 101537673
123:123
JrId: 38356
long title: Annual review of economics
short title: Annu Rev Econom
ISSN: 1941-1383
ISSN (Online): 1941-1391
IsoAbbr: Annu Rev Econom
NlmId: 101537716
123:123
JrId: 38357
long title: Anuario de investigacion en adicciones
short title: Anu Investig Adicciones
ISSN: 1665-9104
ISSN (Online): 
IsoAbbr: Anu Investig Adicciones
NlmId: 101537724
123:123
JrId: 38358
long title: Applied clinical informatics
short title: Appl Clin Inform
ISSN: 
ISSN (Online): 1869-0327
IsoAbbr: Appl Clin Inform
NlmId: 101537732
123:123
JrId: 38359
long title: Clinical medicine insights. Circulatory, respiratory and pulmonary medicine
short title: Clin Med Insights Circ Respir Pulm Med
ISSN: 
ISSN (Online): 1179-5484
IsoAbbr: Clin Med Insights Circ Respir Pulm Med
NlmId: 101537753
123:123
JrId: 38360
long title: Cybernetics and systems
short title: Cybern Syst
ISSN: 0196-9722
ISSN (Online): 1087-6553
IsoAbbr: Cybern Syst
NlmId: 101537856
123:123
JrId: 38361
long title: Constraints : an international journal
short title: Constraints
ISSN: 1383-7133
ISSN (Online): 1572-9354
IsoAbbr: Constraints
NlmId: 101537904
123:123
JrId: 38362
long title: Episteme (Edinburgh)
short title: Episteme (Edinb)
ISSN: 1742-3600
ISSN (Online): 1750-0117
IsoAbbr: Episteme (Edinb)
NlmId: 101537927
123:123
JrId: 38363
long title: IEEE embedded systems letters
short title: IEEE Embed Syst Lett
ISSN: 1943-0663
ISSN (Online): 1943-0671
IsoAbbr: IEEE Embed Syst Lett
NlmId: 101538056
123:123
JrId: 38364
long title: Proceedings of the ... IEEE International Conference on Pervasive Computing and Communications. IEEE International Conference on Pervasive Computing and Communications
short title: Proc IEEE Int Conf Pervasive Comput Commun
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Int Conf Pervasive Comput Commun
NlmId: 101538073
123:123
JrId: 38365
long title: International journal of computational intelligence and applications
short title: Int J Comput Intell Appl
ISSN: 1469-0268
ISSN (Online): 1757-5885
IsoAbbr: Int J Comput Intell Appl
NlmId: 101538126
123:123
JrId: 38366
long title: International journal of inflammation
short title: Int J Inflam
ISSN: 2090-8040
ISSN (Online): 2042-0099
IsoAbbr: Int J Inflam
NlmId: 101538188
123:123
JrId: 38367
long title: International journal of proteomics
short title: Int J Proteomics
ISSN: 2090-2166
ISSN (Online): 2090-2174
IsoAbbr: Int J Proteomics
NlmId: 101538205
123:123
JrId: 38368
long title: Journal of ambient intelligence and humanized computing
short title: J Ambient Intell Humaniz Comput
ISSN: 1868-5137
ISSN (Online): 1868-5145
IsoAbbr: J Ambient Intell Humaniz Comput
NlmId: 101538212
123:123
JrId: 38369
long title: Journal of cleaner production
short title: J Clean Prod
ISSN: 0959-6526
ISSN (Online): 1879-1786
IsoAbbr: J Clean Prod
NlmId: 101538287
123:123
JrId: 38370
long title: Journal of computational and applied mathematics
short title: J Comput Appl Math
ISSN: 0377-0427
ISSN (Online): 1879-1778
IsoAbbr: J Comput Appl Math
NlmId: 101538565
123:123
JrId: 38371
long title: Journal of teacher education
short title: J Teach Educ
ISSN: 0022-4871
ISSN (Online): 1552-7816
IsoAbbr: J Teach Educ
NlmId: 101538627
123:123
JrId: 38372
long title: Mathematical geosciences
short title: Math Geosci
ISSN: 1874-8961
ISSN (Online): 1874-8953
IsoAbbr: Math Geosci
NlmId: 101538707
123:123
JrId: 38373
long title: Proceedings of the ... SIAM International Conference on Data Mining. SIAM International Conference on Data Mining
short title: Proc SIAM Int Conf Data Min
ISSN: 2167-0102
ISSN (Online): 2167-0099
IsoAbbr: Proc SIAM Int Conf Data Min
NlmId: 101538813
123:123
JrId: 38374
long title: Prevention in counseling psychology : theory, research, practice and training
short title: Prev Couns Psychol
ISSN: 
ISSN (Online): 
IsoAbbr: Prev Couns Psychol
NlmId: 101538868
123:123
JrId: 38375
long title: Provincial China
short title: Prov China
ISSN: 
ISSN (Online): 1836-7038
IsoAbbr: Prov China
NlmId: 101538816
123:123
JrId: 38376
long title: Sensing and instrumentation for food quality and safety
short title: Sens Instrum Food Qual Saf
ISSN: 1932-7587
ISSN (Online): 1932-9954
IsoAbbr: Sens Instrum Food Qual Saf
NlmId: 101538871
123:123
JrId: 38377
long title: The journal of research administration
short title: J Res Adm
ISSN: 1539-1590
ISSN (Online): 
IsoAbbr: J Res Adm
NlmId: 101538872
123:123
JrId: 38378
long title: The Open autoimmunity journal
short title: Open Autoimmun J
ISSN: 
ISSN (Online): 1876-8946
IsoAbbr: Open Autoimmun J
NlmId: 101538899
123:123
JrId: 38379
long title: Open surgical oncology journal (Online)
short title: Open Surg Oncol J
ISSN: 
ISSN (Online): 1876-5041
IsoAbbr: Open Surg Oncol J
NlmId: 101538900
123:123
JrId: 38380
long title: Oxford studies in ancient philosophy
short title: Oxf Stud Anc Philos
ISSN: 0265-7651
ISSN (Online): 
IsoAbbr: Oxf Stud Anc Philos
NlmId: 101539189
123:123
JrId: 38381
long title: Forced migration review
short title: Forced Migr Rev
ISSN: 1460-9819
ISSN (Online): 
IsoAbbr: Forced Migr Rev
NlmId: 101539224
123:123
JrId: 38383
long title: Journal of population ageing
short title: J Popul Ageing
ISSN: 1874-7884
ISSN (Online): 1874-7876
IsoAbbr: J Popul Ageing
NlmId: 101539229
123:123
JrId: 38384
long title: NDT & E international : independent nondestructive testing and evaluation
short title: NDT E Int
ISSN: 0963-8695
ISSN (Online): 1879-1174
IsoAbbr: NDT E Int
NlmId: 101541999
123:123
JrId: 38385
long title: Journal of ginseng research
short title: J Ginseng Res
ISSN: 1226-8453
ISSN (Online): 2093-4947
IsoAbbr: J Ginseng Res
NlmId: 100890690
123:123
JrId: 38387
long title: Studium (Rotterdam, Netherlands)
short title: Studium (Rotterdam)
ISSN: 1876-9055
ISSN (Online): 
IsoAbbr: Studium (Rotterdam)
NlmId: 101491727
123:123
JrId: 38388
long title: Childhood obesity (Print)
short title: Child Obes
ISSN: 2153-2168
ISSN (Online): 2153-2176
IsoAbbr: Child Obes
NlmId: 101542497
123:123
JrId: 38389
long title: Hirosaki igaku = Hirosaki medical journal
short title: Hirosaki Igaku
ISSN: 0439-1721
ISSN (Online): 
IsoAbbr: Hirosaki Igaku
NlmId: 9427269
123:123
JrId: 38390
long title: Advance for occupational therapy practitioners
short title: Adv Occup Ther Pract
ISSN: 1099-9507
ISSN (Online): 
IsoAbbr: Adv Occup Ther Pract
NlmId: 9892326
123:123
JrId: 38391
long title: Communication disorders quarterly
short title: Commun Disord Q
ISSN: 1525-7401
ISSN (Online): 1538-4837
IsoAbbr: Commun Disord Q
NlmId: 100958329
123:123
JrId: 38394
long title: Biomolecular concepts
short title: Biomol Concepts
ISSN: 1868-5021
ISSN (Online): 1868-503X
IsoAbbr: Biomol Concepts
NlmId: 101518829
123:123
JrId: 38395
long title: Artificial DNA, PNA & XNA
short title: Artif DNA PNA XNA
ISSN: 1949-095X
ISSN (Online): 1949-0968
IsoAbbr: Artif DNA PNA XNA
NlmId: 101524746
123:123
JrId: 38396
long title: Health
short title: Health (Irvine Calif)
ISSN: 1949-4998
ISSN (Online): 1949-5005
IsoAbbr: Health (Irvine Calif)
NlmId: 101537301
123:123
JrId: 38397
long title: Chimerism
short title: Chimerism
ISSN: 1938-1956
ISSN (Online): 1938-1964
IsoAbbr: Chimerism
NlmId: 101540510
123:123
JrId: 38398
long title: Acta mechanica
short title: Acta Mech
ISSN: 0001-5970
ISSN (Online): 1619-6937
IsoAbbr: Acta Mech
NlmId: 101540520
123:123
JrId: 38399
long title: Advance for physical therapy and rehab medicine
short title: Adv Phys Ther Rehab Med
ISSN: 
ISSN (Online): 
IsoAbbr: Adv Phys Ther Rehab Med
NlmId: 101540530
123:123
JrId: 38400
long title: Agro food industry hi-tech
short title: Agro Food Ind Hi Tech
ISSN: 1722-6996
ISSN (Online): 2035-4606
IsoAbbr: Agro Food Ind Hi Tech
NlmId: 101540536
123:123
JrId: 38401
long title: Aging and disease
short title: Aging Dis
ISSN: 
ISSN (Online): 2152-5250
IsoAbbr: Aging Dis
NlmId: 101540533
123:123
JrId: 38402
long title: Annals of gastroenterology & hepatology
short title: Ann Gastroentol Hepatol
ISSN: 
ISSN (Online): 
IsoAbbr: Ann Gastroentol Hepatol
NlmId: 101540538
123:123
JrId: 38403
long title: Asian Journal of Experimental Biological Sciences
short title: Asian J Exp Biol Sci
ISSN: 0975-5845
ISSN (Online): 
IsoAbbr: Asian J Exp Biol Sci
NlmId: 101540561
123:123
JrId: 38405
long title: Biomedical optics express
short title: Biomed Opt Express
ISSN: 
ISSN (Online): 2156-7085
IsoAbbr: Biomed Opt Express
NlmId: 101540630
123:123
JrId: 38406
long title: Cellular therapy and transplantation
short title: Cell Ther Transplant
ISSN: 1867-416X
ISSN (Online): 1866-8836
IsoAbbr: Cell Ther Transplant
NlmId: 101540634
123:123
JrId: 38407
long title: Cholesterol
short title: Cholesterol
ISSN: 2090-1283
ISSN (Online): 2090-1291
IsoAbbr: Cholesterol
NlmId: 101540641
123:123
JrId: 38408
long title: Communications in mathematical sciences
short title: Commun Math Sci
ISSN: 1539-6746
ISSN (Online): 1945-0796
IsoAbbr: Commun Math Sci
NlmId: 101540871
123:123
JrId: 38409
long title: Early childhood services (San Diego, Calif.)
short title: Early Child Serv (San Diego)
ISSN: 1559-9647
ISSN (Online): 
IsoAbbr: Early Child Serv (San Diego)
NlmId: 101540950
123:123
JrId: 38410
long title: Current trends in neurology
short title: Curr Trends Neurol
ISSN: 0972-8252
ISSN (Online): 
IsoAbbr: Curr Trends Neurol
NlmId: 101540872
123:123
JrId: 38411
long title: Frontiers in biology
short title: Front Biol
ISSN: 1674-7984
ISSN (Online): 1674-7992
IsoAbbr: Front Biol
NlmId: 101541748
123:123
JrId: 38412
long title: Group facilitation : a research & applications journal
short title: Group Facil
ISSN: 1534-5653
ISSN (Online): 1545-5947
IsoAbbr: Group Facil
NlmId: 101541757
123:123
JrId: 38413
long title: Heart international
short title: Heart Int
ISSN: 1826-1868
ISSN (Online): 2036-2579
IsoAbbr: Heart Int
NlmId: 101541778
123:123
JrId: 38414
long title: IEEE transactions on autonomous mental development
short title: IEEE Trans Auton Ment Dev
ISSN: 1943-0604
ISSN (Online): 1943-0612
IsoAbbr: IEEE Trans Auton Ment Dev
NlmId: 101541808
123:123
JrId: 38415
long title: Developmental cognitive neuroscience
short title: Dev Cogn Neurosci
ISSN: 1878-9293
ISSN (Online): 1878-9307
IsoAbbr: Dev Cogn Neurosci
NlmId: 101541838
123:123
JrId: 38417
long title: Anales. Sociedad Mexicana de Oftalmologia y Oto-rino-laringologia
short title: An Soc Mex Oftalmol Otorinolaringol
ISSN: 
ISSN (Online): 
IsoAbbr: An Soc Mex Oftalmol Otorinolaringol
NlmId: 0027065
123:123
JrId: 38418
long title: Tijeretazos sobre malaria
short title: Tijeretazos Malar
ISSN: 
ISSN (Online): 
IsoAbbr: Tijeretazos Malar
NlmId: 0312407
123:123
JrId: 38420
long title: Health and social welfare
short title: Health Soc Welf
ISSN: 
ISSN (Online): 
IsoAbbr: Health Soc Welf
NlmId: 17310190R
123:123
JrId: 38421
long title: Publicacoes medicas
short title: Publicacoes Med
ISSN: 
ISSN (Online): 
IsoAbbr: Publicacoes Med
NlmId: 19930220R
123:123
JrId: 38423
long title: Imagination, cognition and personality
short title: Imagin Cogn Pers
ISSN: 0276-2366
ISSN (Online): 1541-4477
IsoAbbr: Imagin Cogn Pers
NlmId: 8208719
123:123
JrId: 38424
long title: Reviews in medical microbiology : a journal of the Pathological Society of Great Britain and Ireland
short title: Rev Med Microbiol
ISSN: 0954-139X
ISSN (Online): 1473-5601
IsoAbbr: Rev Med Microbiol
NlmId: 9007564
123:123
JrId: 38425
long title: The Pezcoller Foundation journal : news from the Pezcoller Foundation world
short title: Pezcoller Found J
ISSN: 
ISSN (Online): 
IsoAbbr: Pezcoller Found J
NlmId: 9434193
123:123
JrId: 38427
long title: Nordisk alkohol- & narkotikatidskrift : NAT
short title: Nordisk Alkohol Nark
ISSN: 1455-0725
ISSN (Online): 1458-6126
IsoAbbr: Nordisk Alkohol Nark
NlmId: 100937320
123:123
JrId: 38428
long title: Scientia medica
short title: Sci Med (Porto Alegre)
ISSN: 1806-5562
ISSN (Online): 1980-6108
IsoAbbr: Sci Med (Porto Alegre)
NlmId: 101252045
123:123
JrId: 38429
long title: International journal of mental health and addiction
short title: Int J Ment Health Addict
ISSN: 1557-1874
ISSN (Online): 1557-1882
IsoAbbr: Int J Ment Health Addict
NlmId: 101256588
123:123
JrId: 38430
long title: Journal of library metadata
short title: J Libr Metadata
ISSN: 1938-6389
ISSN (Online): 1937-5034
IsoAbbr: J Libr Metadata
NlmId: 101314251
123:123
JrId: 38431
long title: Mediterranean journal of hematology and infectious diseases
short title: Mediterr J Hematol Infect Dis
ISSN: 
ISSN (Online): 2035-3006
IsoAbbr: Mediterr J Hematol Infect Dis
NlmId: 101530512
123:123
JrId: 38432
long title: World journal of stem cells
short title: World J Stem Cells
ISSN: 
ISSN (Online): 1948-0210
IsoAbbr: World J Stem Cells
NlmId: 101535826
123:123
JrId: 38433
long title: Wiley interdisciplinary reviews. RNA
short title: Wiley Interdiscip Rev RNA
ISSN: 1757-7004
ISSN (Online): 1757-7012
IsoAbbr: Wiley Interdiscip Rev RNA
NlmId: 101536955
123:123
JrId: 38434
long title: Therapeutic delivery
short title: Ther Deliv
ISSN: 2041-5990
ISSN (Online): 2041-6008
IsoAbbr: Ther Deliv
NlmId: 101538870
123:123
JrId: 38435
long title: Journal of college student retention : research, theory & practice
short title: J Coll Stud Ret
ISSN: 1521-0251
ISSN (Online): 1541-4167
IsoAbbr: J Coll Stud Ret
NlmId: 101540548
123:123
JrId: 38437
long title: Journal of computational science
short title: J Comput Sci
ISSN: 1877-7503
ISSN (Online): 
IsoAbbr: J Comput Sci
NlmId: 101540553
123:123
JrId: 38438
long title: Journal of geometric mechanics
short title: J Geom Mech
ISSN: 1941-4889
ISSN (Online): 1941-4897
IsoAbbr: J Geom Mech
NlmId: 101540563
123:123
JrId: 38439
long title: Mind & brain : the journal of psychiatry
short title: Mind Brain
ISSN: 2042-468X
ISSN (Online): 2042-4698
IsoAbbr: Mind Brain
NlmId: 101540651
123:123
JrId: 38440
long title: Open access bioinformatics
short title: Open Access Bioinformatics
ISSN: 
ISSN (Online): 1179-2701
IsoAbbr: Open Access Bioinformatics
NlmId: 101540978
123:123
JrId: 38441
long title: Journal of nephrology and renal transplantation
short title: J Nephrol Ren Transplant
ISSN: 1918-025X
ISSN (Online): 1918-0268
IsoAbbr: J Nephrol Ren Transplant
NlmId: 101540748
123:123
JrId: 38442
long title: Journal of non-crystalline solids
short title: J Non Cryst Solids
ISSN: 0022-3093
ISSN (Online): 1873-4812
IsoAbbr: J Non Cryst Solids
NlmId: 101540758
123:123
JrId: 38443
long title: Journal of optimization theory and applications
short title: J Optim Theory Appl
ISSN: 0022-3239
ISSN (Online): 1573-2878
IsoAbbr: J Optim Theory Appl
NlmId: 101540765
123:123
JrId: 38444
long title: Peer review : emerging trends and key debates in undergraduate education
short title: Peer Rev
ISSN: 1541-1389
ISSN (Online): 
IsoAbbr: Peer Rev
NlmId: 101541015
123:123
JrId: 38445
long title: Research letters in signal processing
short title: Res Lett Signal Process
ISSN: 1687-6911
ISSN (Online): 1687-692X
IsoAbbr: Res Lett Signal Process
NlmId: 101541031
123:123
JrId: 38446
long title: Sociological forum (Randolph, N.J.)
short title: Sociol Forum (Randolph N J)
ISSN: 0884-8971
ISSN (Online): 1573-7861
IsoAbbr: Sociol Forum (Randolph N J)
NlmId: 101541119
123:123
JrId: 38447
long title: Chemical educator (Boise, Idaho)
short title: Chem Educ
ISSN: 
ISSN (Online): 1430-4171
IsoAbbr: Chem Educ
NlmId: 101541128
123:123
JrId: 38448
long title: The Hedgehog review
short title: Hedgehog Rev
ISSN: 1527-9677
ISSN (Online): 
IsoAbbr: Hedgehog Rev
NlmId: 101541146
123:123
JrId: 38449
long title: Journal of coagulation disorders
short title: J Coagul Disord
ISSN: 2041-7969
ISSN (Online): 
IsoAbbr: J Coagul Disord
NlmId: 101541191
123:123
JrId: 38450
long title: Sight and life magazine
short title: Sight Life Mag
ISSN: 
ISSN (Online): 
IsoAbbr: Sight Life Mag
NlmId: 101541194
123:123
JrId: 38451
long title: The open pacing, electrophysiology & therapy journal
short title: Open Pacing Electrophysiol Ther J
ISSN: 
ISSN (Online): 1876-536X
IsoAbbr: Open Pacing Electrophysiol Ther J
NlmId: 101541204
123:123
JrId: 38452
long title: IEEE transactions on circuits and systems. II, Express briefs : a publication of the IEEE Circuits and Systems Society
short title: IEEE Trans Circuits Syst II Express Briefs
ISSN: 1549-7747
ISSN (Online): 1558-3791
IsoAbbr: IEEE Trans Circuits Syst II Express Briefs
NlmId: 101542815
123:123
JrId: 38453
long title: IETE journal of research
short title: IETE J Res
ISSN: 0377-2063
ISSN (Online): 
IsoAbbr: IETE J Res
NlmId: 101542816
123:123
JrId: 38454
long title: Journal of algebraic statistics
short title: J Algebr Stat
ISSN: 
ISSN (Online): 1309-3452
IsoAbbr: J Algebr Stat
NlmId: 101542941
123:123
JrId: 38455
long title: International journal of transport phenomena
short title: Int J Transp Phenom
ISSN: 1028-6578
ISSN (Online): 1540-0069
IsoAbbr: Int J Transp Phenom
NlmId: 101542817
123:123
JrId: 38456
long title: Journal of aggression, conflict and peace research
short title: J Aggress Confl Peace Res
ISSN: 1759-6599
ISSN (Online): 2042-8715
IsoAbbr: J Aggress Confl Peace Res
NlmId: 101542818
123:123
JrId: 38457
long title: International journal of polymer science
short title: Int J Polym Sci
ISSN: 1687-9422
ISSN (Online): 1687-9430
IsoAbbr: Int J Polym Sci
NlmId: 101543201
123:123
JrId: 38458
long title: Journal of clinical metabolism & diabetes
short title: J Clin Metab Diabetes
ISSN: 
ISSN (Online): 
IsoAbbr: J Clin Metab Diabetes
NlmId: 101543212
123:123
JrId: 38459
long title: In vivo
short title: In Vivo (Brooklyn)
ISSN: 
ISSN (Online): 
IsoAbbr: In Vivo (Brooklyn)
NlmId: 101543215
123:123
JrId: 38461
long title: Biologie aujourd'hui
short title: Biol Aujourdhui
ISSN: 2105-0678
ISSN (Online): 2105-0686
IsoAbbr: Biol Aujourdhui
NlmId: 101544020
123:123
JrId: 38465
long title: Interfaces
short title: Interfaces (Providence)
ISSN: 0092-2102
ISSN (Online): 1526-551X
IsoAbbr: Interfaces (Providence)
NlmId: 9879420
123:123
JrId: 38466
long title: Catalysis letters
short title: Catal Letters
ISSN: 1011-372X
ISSN (Online): 1572-879X
IsoAbbr: Catal Letters
NlmId: 9883221
123:123
JrId: 38467
long title: Biomolecules & therapeutics
short title: Biomol Ther (Seoul)
ISSN: 1976-9148
ISSN (Online): 2005-4483
IsoAbbr: Biomol Ther (Seoul)
NlmId: 101472832
123:123
JrId: 38468
long title: Annual review of applied linguistics
short title: Annu Rev Appl Linguist
ISSN: 0267-1905
ISSN (Online): 1471-6356
IsoAbbr: Annu Rev Appl Linguist
NlmId: 101508597
123:123
JrId: 38469
long title: Journal of cell death
short title: J Cell Death
ISSN: 
ISSN (Online): 1179-0660
IsoAbbr: J Cell Death
NlmId: 101534028
123:123
JrId: 38470
long title: Affective computing and intelligent interaction : International Conference, ACII ... proceedings. ACII (Conference)
short title: Affect Comput Intell Interact
ISSN: 
ISSN (Online): 
IsoAbbr: Affect Comput Intell Interact
NlmId: 101534188
123:123
JrId: 38471
long title: Geometric modeling and processing : GMP ... International Conference ... proceedings. Geometric Modeling and Processing (Conference)
short title: Geom Model Process
ISSN: 
ISSN (Online): 
IsoAbbr: Geom Model Process
NlmId: 101534227
123:123
JrId: 38472
long title: Hydrological processes
short title: Hydrol Process
ISSN: 0885-6087
ISSN (Online): 1099-1085
IsoAbbr: Hydrol Process
NlmId: 101534565
123:123
JrId: 38473
long title: Landscape ecology
short title: Landsc Ecol
ISSN: 0921-2973
ISSN (Online): 
IsoAbbr: Landsc Ecol
NlmId: 101534628
123:123
JrId: 38474
long title: Proceedings / The ... International Conference on Availability, Reliability and Security. International Conference on Availability, Reliability and Security
short title: Proc Int Conf Availab Reliab Secur
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Conf Availab Reliab Secur
NlmId: 101534777
123:123
JrId: 38475
long title: Proceedings / International Conference on Quality Software. International Conference on Quality Software
short title: Proc Int Conf Qual Softw
ISSN: 1550-6002
ISSN (Online): 
IsoAbbr: Proc Int Conf Qual Softw
NlmId: 101534779
123:123
JrId: 38476
long title: International Conference on Signal Processing & Communications (SPCOM) Conference on Signal Processing, and Communications
short title: Int Conf Signal Process Commun
ISSN: 
ISSN (Online): 
IsoAbbr: Int Conf Signal Process Commun
NlmId: 101535216
123:123
JrId: 38477
long title: Controlled release newsletter / Controlled Release Society
short title: Controll Release Newsl
ISSN: 
ISSN (Online): 
IsoAbbr: Controll Release Newsl
NlmId: 101534999
123:123
JrId: 38479
long title: Clinical medicine. Pathology
short title: Clin Med Pathol
ISSN: 
ISSN (Online): 1178-1181
IsoAbbr: Clin Med Pathol
NlmId: 101473729
123:123
JrId: 38481
long title: Acta naturae
short title: Acta Naturae
ISSN: 2075-8251
ISSN (Online): 
IsoAbbr: Acta Naturae
NlmId: 101525823
123:123
JrId: 38482
long title: Pathology research international
short title: Patholog Res Int
ISSN: 2090-8091
ISSN (Online): 2042-003X
IsoAbbr: Patholog Res Int
NlmId: 101526292
123:123
JrId: 38483
long title: Interdisciplinary toxicology
short title: Interdiscip Toxicol
ISSN: 1337-6853
ISSN (Online): 1337-9569
IsoAbbr: Interdiscip Toxicol
NlmId: 101528175
123:123
JrId: 38484
long title: Indian journal of surgical oncology
short title: Indian J Surg Oncol
ISSN: 0975-7651
ISSN (Online): 0976-6952
IsoAbbr: Indian J Surg Oncol
NlmId: 101532448
123:123
JrId: 38485
long title: AoB plants
short title: AoB Plants
ISSN: 
ISSN (Online): 2041-2851
IsoAbbr: AoB Plants
NlmId: 101539425
123:123
JrId: 38486
long title: Journal of pain research
short title: J Pain Res
ISSN: 
ISSN (Online): 1178-7090
IsoAbbr: J Pain Res
NlmId: 101540514
123:123
JrId: 38487
long title: Clinical medicine insights. Pathology
short title: Clin Med Insights Pathol
ISSN: 
ISSN (Online): 1179-5557
IsoAbbr: Clin Med Insights Pathol
NlmId: 101542736
123:123
JrId: 38488
long title: Clinical medicine insights. Arthritis and musculoskeletal disorders
short title: Clin Med Insights Arthritis Musculoskelet Disord
ISSN: 
ISSN (Online): 1179-5441
IsoAbbr: Clin Med Insights Arthritis Musculoskelet Disord
NlmId: 101542737
123:123
JrId: 38489
long title: Zhongguo yi miao he mian yi
short title: Zhongguo Yi Miao He Mian Yi
ISSN: 1006-916X
ISSN (Online): 
IsoAbbr: Zhongguo Ji Hua Mian Yi
NlmId: 101545586
123:123
JrId: 38490
long title: Johns Hopkins APL technical digest
short title: Johns Hopkins APL Tech Dig
ISSN: 0270-5214
ISSN (Online): 
IsoAbbr: Johns Hopkins APL Tech Dig
NlmId: 8403837
123:123
JrId: 38491
long title: Zeitschrift fur Gesundheitswissenschaften = Journal of public health
short title: Z Gesundh Wiss
ISSN: 0943-1853
ISSN (Online): 1613-2238
IsoAbbr: Z Gesundh Wiss
NlmId: 9425271
123:123
JrId: 38492
long title: Traumatology
short title: Traumatology (Tallahass Fla)
ISSN: 1534-7656
ISSN (Online): 1085-9373
IsoAbbr: Traumatology (Tallahass Fla)
NlmId: 9702512
123:123
JrId: 38493
long title: Journal of positive behavior interventions
short title: J Posit Behav Interv
ISSN: 1098-3007
ISSN (Online): 1538-4772
IsoAbbr: J Posit Behav Interv
NlmId: 9815762
123:123
JrId: 38494
long title: Journal of inclusion phenomena and macrocyclic chemistry
short title: J Incl Phenom Macrocycl Chem
ISSN: 1388-3127
ISSN (Online): 1573-1111
IsoAbbr: J Incl Phenom Macrocycl Chem
NlmId: 9815805
123:123
JrId: 38495
long title: Journal of scientific computing
short title: J Sci Comput
ISSN: 0885-7474
ISSN (Online): 1573-7691
IsoAbbr: J Sci Comput
NlmId: 9882378
123:123
JrId: 38497
long title: International journal of social research methodology
short title: Int J Soc Res Methodol
ISSN: 1364-5579
ISSN (Online): 1464-5300
IsoAbbr: Int J Soc Res Methodol
NlmId: 100888581
123:123
JrId: 38498
long title: International journal of human genetics
short title: Int J Hum Genet
ISSN: 0972-3757
ISSN (Online): 
IsoAbbr: Int J Hum Genet
NlmId: 101145872
123:123
JrId: 38499
long title: Self-care, dependent-care & nursing : the official journal of the International Orem Society
short title: Self Care Depend Care Nurs
ISSN: 
ISSN (Online): 
IsoAbbr: Self Care Depend Care Nurs
NlmId: 101172346
123:123
JrId: 38500
long title: Journal of sports science & medicine
short title: J Sports Sci Med
ISSN: 
ISSN (Online): 1303-2968
IsoAbbr: J Sports Sci Med
NlmId: 101174629
123:123
JrId: 38502
long title: Recent patents on biomedical engineering
short title: Recent Pat Biomed Eng
ISSN: 2211-3320
ISSN (Online): 1874-7647
IsoAbbr: Recent Pat Biomed Eng
NlmId: 101469714
123:123
JrId: 38503
long title: Personality and mental health
short title: Personal Ment Health
ISSN: 1932-8621
ISSN (Online): 1932-863X
IsoAbbr: Personal Ment Health
NlmId: 101473502
123:123
JrId: 38504
long title: Current orthopaedic practice
short title: Curr Orthop Pract
ISSN: 1940-7041
ISSN (Online): 1941-7551
IsoAbbr: Curr Orthop Pract
NlmId: 101475958
123:123
JrId: 38505
long title: Provincial medical & surgical journal
short title: Prov Med Surg J (1840)
ISSN: 
ISSN (Online): 
IsoAbbr: Prov Med Surg J (1840)
NlmId: 101484507
123:123
JrId: 38506
long title: Provincial medical journal and retrospect of the medical sciences
short title: Prov Med J Retrosp Med Sci
ISSN: 
ISSN (Online): 
IsoAbbr: Prov Med J Retrosp Med Sci
NlmId: 101484508
123:123
JrId: 38507
long title: Global journal of health science
short title: Glob J Health Sci
ISSN: 1916-9736
ISSN (Online): 1916-9744
IsoAbbr: Glob J Health Sci
NlmId: 101519495
123:123
JrId: 38508
long title: Female pelvic medicine & reconstructive surgery
short title: Female Pelvic Med Reconstr Surg
ISSN: 2151-8378
ISSN (Online): 1542-5983
IsoAbbr: Female Pelvic Med Reconstr Surg
NlmId: 101528690
123:123
JrId: 38509
long title: Statistical communications in infectious diseases
short title: Stat Commun Infect Dis
ISSN: 
ISSN (Online): 1948-4690
IsoAbbr: Stat Commun Infect Dis
NlmId: 101529978
123:123
JrId: 38510
long title: Test (Madrid, Spain)
short title: Test (Madr)
ISSN: 1133-0686
ISSN (Online): 1863-8260
IsoAbbr: Test (Madr)
NlmId: 101529983
123:123
JrId: 38511
long title: The open bioinformatics journal
short title: Open Bioinforma J
ISSN: 
ISSN (Online): 1875-0362
IsoAbbr: Open Bioinforma J
NlmId: 101529996
123:123
JrId: 38513
long title: Tipica
short title: Tipica
ISSN: 1900-5121
ISSN (Online): 
IsoAbbr: Tipica
NlmId: 101530102
123:123
JrId: 38514
long title: Conference proceedings. Ethnographic Praxis in Industry Conference
short title: Conf Proc Ethnogr Prax Ind Conf
ISSN: 1559-890X
ISSN (Online): 1559-8918
IsoAbbr: Conf Proc Ethnogr Prax Ind Conf
NlmId: 101530290
123:123
JrId: 38515
long title: International journal for numerical methods in biomedical engineering
short title: Int j numer method biomed eng
ISSN: 2040-7939
ISSN (Online): 2040-7947
IsoAbbr: Int j numer method biomed eng
NlmId: 101530293
123:123
JrId: 38516
long title: American journal of criminal justice : AJCJ
short title: Am J Crim Justice
ISSN: 1066-2316
ISSN (Online): 1936-1351
IsoAbbr: Am J Crim Justice
NlmId: 101533501
123:123
JrId: 38517
long title: Computational geometry : theory and applications
short title: Comput Geom
ISSN: 0925-7721
ISSN (Online): 1879-081X
IsoAbbr: Comput Geom
NlmId: 101533532
123:123
JrId: 38518
long title: Discrete & computational geometry
short title: Discrete Comput Geom
ISSN: 0179-5376
ISSN (Online): 1432-0444
IsoAbbr: Discrete Comput Geom
NlmId: 101533553
123:123
JrId: 38519
long title: Early years : an international journal of research and development
short title: Early Years (Stoke-on-Trent)
ISSN: 0957-5146
ISSN (Online): 1472-4421
IsoAbbr: Early Years (Stoke-on-Trent)
NlmId: 101533661
123:123
JrId: 38520
long title: European journal of mechanics. B, Fluids
short title: Eur J Mech B Fluids
ISSN: 0997-7546
ISSN (Online): 1873-7390
IsoAbbr: Eur J Mech B Fluids
NlmId: 101533682
123:123
JrId: 38521
long title: Electronics and communications in Japan = Denki Gakkai ronbunshi
short title: Electron Commun Jpn
ISSN: 1942-9533
ISSN (Online): 1942-9541
IsoAbbr: Electron Commun Jpn
NlmId: 101533671
123:123
JrId: 38525
long title: International journal of high throughput screening
short title: Int J High Throughput Screen
ISSN: 
ISSN (Online): 1179-1381
IsoAbbr: Int J High Throughput Screen
NlmId: 101533734
123:123
JrId: 38526
long title: Journal of police crisis negotiations : an international journal
short title: J Police Crisis Negot
ISSN: 1533-2586
ISSN (Online): 1533-2594
IsoAbbr: J Police Crisis Negot
NlmId: 101533770
123:123
JrId: 38527
long title: Journal of science teacher education
short title: J Sci Teacher Educ
ISSN: 1046-560X
ISSN (Online): 1573-1847
IsoAbbr: J Sci Teacher Educ
NlmId: 101533817
123:123
JrId: 38528
long title: Proceedings. IEEE/WIC/ACM International Conference on Web Intelligence and Intelligent Agent Technology
short title: Proc IEEE WIC ACM Int Conf Web Intell Intell Agent Technol
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE WIC ACM Int Conf Web Intell Intell Agent Technol
NlmId: 101534091
123:123
JrId: 38529
long title: Methodology and computing in applied probability
short title: Methodol Comput Appl Probab
ISSN: 1387-5841
ISSN (Online): 1573-7713
IsoAbbr: Methodol Comput Appl Probab
NlmId: 101534639
123:123
JrId: 38530
long title: Journal of geriatric oncology
short title: J Geriatr Oncol
ISSN: 1879-4068
ISSN (Online): 1879-4076
IsoAbbr: J Geriatr Oncol
NlmId: 101534770
123:123
JrId: 38531
long title: Economic analysis and policy
short title: Econ Anal Policy
ISSN: 0313-5926
ISSN (Online): 
IsoAbbr: Econ Anal Policy
NlmId: 101534797
123:123
JrId: 38533
long title: Signal transduction insights
short title: Sign Transduct Insights
ISSN: 
ISSN (Online): 1178-6434
IsoAbbr: Sign Transduct Insights
NlmId: 101535812
123:123
JrId: 38534
long title: Stem cells and cloning : advances and applications
short title: Stem Cells Cloning
ISSN: 
ISSN (Online): 1178-6957
IsoAbbr: Stem Cells Cloning
NlmId: 101535817
123:123
JrId: 38536
long title: The open dermatology journal
short title: Open Dermatol J
ISSN: 
ISSN (Online): 1874-3722
IsoAbbr: Open Dermatol J
NlmId: 101535825
123:123
JrId: 38537
long title: Independent practitioner (Lutterworth, England)
short title: Indep Pract
ISSN: 
ISSN (Online): 
IsoAbbr: Indep Pract
NlmId: 101535834
123:123
JrId: 38538
long title: Annual meeting & exhibition proceedings CD-ROM Air & Waste Management Association. Meeting
short title: Proc Air Waste Manage Assoc Meet
ISSN: 
ISSN (Online): 1052-6102
IsoAbbr: Proc Air Waste Manage Assoc Meet
NlmId: 101536016
123:123
JrId: 38539
long title: Psychology & neuroscience
short title: Psychol Neurosci
ISSN: 1984-3054
ISSN (Online): 1983-3288
IsoAbbr: Psychol Neurosci
NlmId: 101536018
123:123
JrId: 38540
long title: Proceedings of the ... International Workshop on Automation of Software Test. International Workshop on Automation of Software Test
short title: Proc Int Workshop Autom Softw Test
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Workshop Autom Softw Test
NlmId: 101536017
123:123
JrId: 38542
long title: Educational research_ a review for teachers and all concerned with progress in education
short title: Educ Res (Windsor)
ISSN: 0013-1881
ISSN (Online): 1469-5847
IsoAbbr: Educ Res (Windsor)
NlmId: 16710160R
123:123
JrId: 38545
long title: Annual review of marine science
short title: Ann Rev Mar Sci
ISSN: 1941-1405
ISSN (Online): 1941-0611
IsoAbbr: Ann Rev Mar Sci
NlmId: 101536246
123:123
JrId: 38546
long title: The clinical teacher
short title: Clin Teach
ISSN: 1743-4971
ISSN (Online): 1743-498X
IsoAbbr: Clin Teach
NlmId: 101227511
123:123
JrId: 38547
long title: Current topics in behavioral neurosciences
short title: Curr Top Behav Neurosci
ISSN: 1866-3370
ISSN (Online): 1866-3389
IsoAbbr: Curr Top Behav Neurosci
NlmId: 101535383
123:123
JrId: 38548
long title: Food science and technology international = Ciencia y tecnologia de los alimentos internacional
short title: Food Sci Technol Int
ISSN: 1082-0132
ISSN (Online): 1532-1738
IsoAbbr: Food Sci Technol Int
NlmId: 9889534
123:123
JrId: 38549
long title: Frontiers of medicine in China
short title: Front Med China
ISSN: 1673-7342
ISSN (Online): 1673-7458
IsoAbbr: Front Med China
NlmId: 101392716
123:123
JrId: 38550
long title: HERD
short title: HERD
ISSN: 1937-5867
ISSN (Online): 
IsoAbbr: HERD
NlmId: 101537529
123:123
JrId: 38551
long title: Health systems in transition
short title: Health Syst Transit
ISSN: 1817-6119
ISSN (Online): 1817-6127
IsoAbbr: Health Syst Transit
NlmId: 101492637
123:123
JrId: 38552
long title: Jornal brasileiro de nefrologia : 'orgao oficial de Sociedades Brasileira e Latino-Americana de Nefrologia
short title: J Bras Nefrol
ISSN: 0101-2800
ISSN (Online): 2175-8239
IsoAbbr: J Bras Nefrol
NlmId: 9426946
123:123
JrId: 38553
long title: Journal of Crohn's & colitis
short title: J Crohns Colitis
ISSN: 1873-9946
ISSN (Online): 1876-4479
IsoAbbr: J Crohns Colitis
NlmId: 101318676
123:123
JrId: 38554
long title: The journal of physician assistant education : the official journal of the Physician Assistant Education Association
short title: J Physician Assist Educ
ISSN: 1941-9430
ISSN (Online): 1941-9449
IsoAbbr: J Physician Assist Educ
NlmId: 101298201
123:123
JrId: 38555
long title: MD advisor : a journal for New Jersey medical community
short title: MD Advis
ISSN: 1937-0660
ISSN (Online): 1947-3613
IsoAbbr: MD Advis
NlmId: 101522608
123:123
JrId: 38556
long title: Medical ultrasonography
short title: Med Ultrason
ISSN: 1844-4172
ISSN (Online): 2066-8643
IsoAbbr: Med Ultrason
NlmId: 101522985
123:123
JrId: 38557
long title: Nepalese journal of ophthalmology : a biannual peer-reviewed academic journal of the Nepal Ophthalmic Society : NEPJOPH
short title: Nepal J Ophthalmol
ISSN: 2072-6805
ISSN (Online): 2091-0320
IsoAbbr: Nepal J Ophthalmol
NlmId: 101505288
123:123
JrId: 38558
long title: Revista brasileira de reumatologia
short title: Rev Bras Reumatol
ISSN: 0482-5004
ISSN (Online): 1809-4570
IsoAbbr: Rev Bras Reumatol
NlmId: 0404256
123:123
JrId: 38559
long title: Sexual & reproductive healthcare : official journal of the Swedish Association of Midwives
short title: Sex Reprod Healthc
ISSN: 1877-5756
ISSN (Online): 1877-5764
IsoAbbr: Sex Reprod Healthc
NlmId: 101530546
123:123
JrId: 38560
long title: Journal of evidence-based medicine
short title: J Evid Based Med
ISSN: 
ISSN (Online): 1756-5391
IsoAbbr: J Evid Based Med
NlmId: 101497477
123:123
JrId: 38561
long title: Journal of radiology case reports
short title: J Radiol Case Rep
ISSN: 
ISSN (Online): 1943-0922
IsoAbbr: J Radiol Case Rep
NlmId: 101494925
123:123
JrId: 38564
long title: Chemical science (Royal Society of Chemistry : 2010)
short title: Chem Sci
ISSN: 2041-6520
ISSN (Online): 2041-6539
IsoAbbr: Chem Sci
NlmId: 101545951
123:123
JrId: 38570
long title: BMJ quality & safety
short title: BMJ Qual Saf
ISSN: 2044-5415
ISSN (Online): 2044-5423
IsoAbbr: BMJ Qual Saf
NlmId: 101546984
123:123
JrId: 38571
long title: Korean journal of pediatrics
short title: Korean J Pediatr
ISSN: 1738-1061
ISSN (Online): 2092-7258
IsoAbbr: Korean J Pediatr
NlmId: 101215374
123:123
JrId: 38572
long title: Journal of oral and maxillofacial pathology : JOMFP
short title: J Oral Maxillofac Pathol
ISSN: 0973-029X
ISSN (Online): 1998-393X
IsoAbbr: J Oral Maxillofac Pathol
NlmId: 101227995
123:123
JrId: 38573
long title: The Korean journal of hematology
short title: Korean J Hematol
ISSN: 1738-7949
ISSN (Online): 2092-9129
IsoAbbr: Korean J Hematol
NlmId: 101486388
123:123
JrId: 38574
long title: Epidemiology and health
short title: Epidemiol Health
ISSN: 
ISSN (Online): 2092-7193
IsoAbbr: Epidemiol Health
NlmId: 101519472
123:123
JrId: 38575
long title: Rare tumors
short title: Rare Tumors
ISSN: 2036-3605
ISSN (Online): 2036-3613
IsoAbbr: Rare Tumors
NlmId: 101526926
123:123
JrId: 38576
long title: International neurourology journal
short title: Int Neurourol J
ISSN: 2093-4777
ISSN (Online): 2093-6931
IsoAbbr: Int Neurourol J
NlmId: 101534513
123:123
JrId: 38577
long title: Journal of pharmacy & bioallied sciences
short title: J Pharm Bioallied Sci
ISSN: 0976-4879
ISSN (Online): 0975-7406
IsoAbbr: J Pharm Bioallied Sci
NlmId: 101537209
123:123
JrId: 38578
long title: Hepatitis research and treatment
short title: Hepat Res Treat
ISSN: 2090-1364
ISSN (Online): 2090-1372
IsoAbbr: Hepat Res Treat
NlmId: 101542600
123:123
JrId: 38579
long title: International journal of vascular medicine
short title: Int J Vasc Med
ISSN: 2090-2824
ISSN (Online): 2090-2832
IsoAbbr: Int J Vasc Med
NlmId: 101542608
123:123
JrId: 38580
long title: Neurology research international
short title: Neurol Res Int
ISSN: 2090-1852
ISSN (Online): 2090-1860
IsoAbbr: Neurol Res Int
NlmId: 101543314
123:123
JrId: 38581
long title: Clinical, cosmetic and investigational dermatology
short title: Clin Cosmet Investig Dermatol
ISSN: 
ISSN (Online): 1178-7015
IsoAbbr: Clin Cosmet Investig Dermatol
NlmId: 101543449
123:123
JrId: 38582
long title: Journal of asthma and allergy
short title: J Asthma Allergy
ISSN: 
ISSN (Online): 1178-6965
IsoAbbr: J Asthma Allergy
NlmId: 101543450
123:123
JrId: 38583
long title: Journal of aging research
short title: J Aging Res
ISSN: 2090-2204
ISSN (Online): 2090-2212
IsoAbbr: J Aging Res
NlmId: 101543460
123:123
JrId: 38584
long title: Autoimmune diseases
short title: Autoimmune Dis
ISSN: 2090-0422
ISSN (Online): 2090-0430
IsoAbbr: Autoimmune Dis
NlmId: 101546750
123:123
JrId: 38585
long title: Depression research and treatment
short title: Depress Res Treat
ISSN: 2090-1321
ISSN (Online): 2090-133X
IsoAbbr: Depress Res Treat
NlmId: 101546752
123:123
JrId: 38586
long title: Biochemistry research international
short title: Biochem Res Int
ISSN: 2090-2247
ISSN (Online): 2090-2255
IsoAbbr: Biochem Res Int
NlmId: 101546751
123:123
JrId: 38587
long title: International journal of nephrology
short title: Int J Nephrol
ISSN: 2090-214X
ISSN (Online): 2090-2158
IsoAbbr: Int J Nephrol
NlmId: 101546753
123:123
JrId: 38588
long title: Journal of skin cancer
short title: J Skin Cancer
ISSN: 2090-2905
ISSN (Online): 2090-2913
IsoAbbr: J Skin Cancer
NlmId: 101546757
123:123
JrId: 38589
long title: Frontiers in neurology
short title: Front Neurol
ISSN: 
ISSN (Online): 1664-2295
IsoAbbr: Front Neurol
NlmId: 101546899
123:123
JrId: 38590
long title: Investigative genetics
short title: Investig Genet
ISSN: 
ISSN (Online): 2041-2223
IsoAbbr: Investig Genet
NlmId: 101546908
123:123
JrId: 38592
long title: European review of aging and physical activity : official journal of the European Group for Research into Elderly and Physical Activity
short title: Eur Rev Aging Phys Act
ISSN: 1813-7253
ISSN (Online): 1861-6909
IsoAbbr: Eur Rev Aging Phys Act
NlmId: 101284836
123:123
JrId: 38593
long title: Evidence-based child health : a Cochrane review journal
short title: Evid Based Child Health
ISSN: 
ISSN (Online): 1557-6272
IsoAbbr: Evid Based Child Health
NlmId: 101296879
123:123
JrId: 38594
long title: Journal of pest science
short title: J Pest Sci (2004)
ISSN: 1612-4758
ISSN (Online): 1612-4766
IsoAbbr: J Pest Sci (2004)
NlmId: 101312656
123:123
JrId: 38595
long title: Neuroethics
short title: Neuroethics
ISSN: 
ISSN (Online): 1874-5504
IsoAbbr: Neuroethics
NlmId: 101468977
123:123
JrId: 38596
long title: Evolutionary intelligence
short title: Evol Intell
ISSN: 1864-5909
ISSN (Online): 1864-5917
IsoAbbr: Evol Intell
NlmId: 101475575
123:123
JrId: 38597
long title: Current breast cancer reports
short title: Curr Breast Cancer Rep
ISSN: 1943-4588
ISSN (Online): 1943-4596
IsoAbbr: Curr Breast Cancer Rep
NlmId: 101498096
123:123
JrId: 38598
long title: The EPMA journal
short title: EPMA J
ISSN: 1878-5077
ISSN (Online): 1878-5085
IsoAbbr: EPMA J
NlmId: 101517307
123:123
JrId: 38599
long title: Critical ultrasound journal
short title: Crit Ultrasound J
ISSN: 2036-3176
ISSN (Online): 2036-7902
IsoAbbr: Crit Ultrasound J
NlmId: 101517925
123:123
JrId: 38600
long title: Frontline gastroenterology
short title: Frontline Gastroenterol
ISSN: 2041-4137
ISSN (Online): 2041-4145
IsoAbbr: Frontline Gastroenterol
NlmId: 101528589
123:123
JrId: 38601
long title: Nuclear medicine and molecular imaging
short title: Nucl Med Mol Imaging (2010)
ISSN: 1869-3474
ISSN (Online): 1869-3482
IsoAbbr: Nucl Med Mol Imaging (2010)
NlmId: 101530478
123:123
JrId: 38602
long title: Transcription
short title: Transcription
ISSN: 2154-1264
ISSN (Online): 2154-1272
IsoAbbr: Transcription
NlmId: 101530967
123:123
JrId: 38603
long title: EMS world
short title: EMS World
ISSN: 
ISSN (Online): 
IsoAbbr: EMS World
NlmId: 101547538
123:123
JrId: 38604
long title: Electrolyte & blood pressure : E & BP
short title: Electrolyte Blood Press
ISSN: 1738-5997
ISSN (Online): 2092-9935
IsoAbbr: Electrolyte Blood Press
NlmId: 101249217
123:123
JrId: 38605
long title: Journal of Indian Prosthodontic Society
short title: J Indian Prosthodont Soc
ISSN: 0972-4052
ISSN (Online): 1998-4057
IsoAbbr: J Indian Prosthodont Soc
NlmId: 101255941
123:123
JrId: 38607
long title: Anatomy & cell biology
short title: Anat Cell Biol
ISSN: 2093-3665
ISSN (Online): 2093-3673
IsoAbbr: Anat Cell Biol
NlmId: 101531987
123:123
JrId: 38608
long title: Journal of maxillofacial and oral surgery
short title: J Maxillofac Oral Surg
ISSN: 0972-8279
ISSN (Online): 0974-942X
IsoAbbr: J Maxillofac Oral Surg
NlmId: 101538309
123:123
JrId: 38609
long title: Craniomaxillofacial trauma & reconstruction
short title: Craniomaxillofac Trauma Reconstr
ISSN: 1943-3875
ISSN (Online): 1943-3883
IsoAbbr: Craniomaxillofac Trauma Reconstr
NlmId: 101541666
123:123
JrId: 38610
long title: Journal of the Korean Society of Coloproctology
short title: J Korean Soc Coloproctol
ISSN: 2093-7822
ISSN (Online): 2093-7830
IsoAbbr: J Korean Soc Coloproctol
NlmId: 101546077
123:123
JrId: 38611
long title: The primary care companion to CNS disorders
short title: Prim Care Companion CNS Disord
ISSN: 2155-7772
ISSN (Online): 2155-7780
IsoAbbr: Prim Care Companion CNS Disord
NlmId: 101547532
123:123
JrId: 38612
long title: Journal of forensic dental sciences
short title: J Forensic Dent Sci
ISSN: 0975-1475
ISSN (Online): 0975-2137
IsoAbbr: J Forensic Dent Sci
NlmId: 101547241
123:123
JrId: 38613
long title: Industrial psychiatry journal
short title: Ind Psychiatry J
ISSN: 0972-6748
ISSN (Online): 0976-2795
IsoAbbr: Ind Psychiatry J
NlmId: 101547239
123:123
JrId: 38618
long title: PhytoKeys
short title: PhytoKeys
ISSN: 1314-2011
ISSN (Online): 1314-2003
IsoAbbr: PhytoKeys
NlmId: 101548554
123:123
JrId: 38619
long title: Advances in inorganic chemistry
short title: Adv Inorg Chem
ISSN: 0898-8838
ISSN (Online): 1557-8917
IsoAbbr: Adv Inorg Chem
NlmId: 8801244
123:123
JrId: 38620
long title: Journal of public mental health
short title: J Public Ment Health
ISSN: 1746-5729
ISSN (Online): 2042-8731
IsoAbbr: J Public Ment Health
NlmId: 101252769
123:123
JrId: 38621
long title: Wiley interdisciplinary reviews. Cognitive science
short title: Wiley Interdiscip Rev Cogn Sci
ISSN: 1939-5078
ISSN (Online): 1939-5086
IsoAbbr: Wiley Interdiscip Rev Cogn Sci
NlmId: 101524169
123:123
JrId: 38622
long title: Evidence & policy : a journal of research, debate and practice
short title: Evid Policy
ISSN: 1744-2648
ISSN (Online): 1744-2656
IsoAbbr: Evid Policy
NlmId: 101544368
123:123
JrId: 38623
long title: The European physical journal. B
short title: Eur Phys J B
ISSN: 1434-6028
ISSN (Online): 1434-6036
IsoAbbr: Eur Phys J B
NlmId: 101544377
123:123
JrId: 38624
long title: Clinical research in cardiology supplements
short title: Clin Res Cardiol Suppl
ISSN: 1861-0706
ISSN (Online): 1861-0714
IsoAbbr: Clin Res Cardiol Suppl
NlmId: 101538987
123:123
JrId: 38627
long title: Frontiers in pharmacology
short title: Front Pharmacol
ISSN: 
ISSN (Online): 1663-9812
IsoAbbr: Front Pharmacol
NlmId: 101548923
123:123
JrId: 38628
long title: The Journal of agricultural science
short title: J Agric Sci
ISSN: 0021-8596
ISSN (Online): 
IsoAbbr: J Agric Sci
NlmId: 17830190R
123:123
JrId: 38629
long title: Medicare & medicaid research review
short title: Medicare Medicaid Res Rev
ISSN: 
ISSN (Online): 2159-0354
IsoAbbr: Medicare Medicaid Res Rev
NlmId: 101548901
123:123
JrId: 38630
long title: ACS combinatorial science
short title: ACS Comb Sci
ISSN: 2156-8952
ISSN (Online): 2156-8944
IsoAbbr: ACS Comb Sci
NlmId: 101540531
123:123
JrId: 38634
long title: International journal of surgery case reports
short title: Int J Surg Case Rep
ISSN: 
ISSN (Online): 2210-2612
IsoAbbr: Int J Surg Case Rep
NlmId: 101529872
123:123
JrId: 38635
long title: Advances in nutrition (Bethesda, Md.)
short title: Adv Nutr
ISSN: 2161-8313
ISSN (Online): 2156-5376
IsoAbbr: Adv Nutr
NlmId: 101540874
123:123
JrId: 38636
long title: Biology of sex differences
short title: Biol Sex Differ
ISSN: 
ISSN (Online): 2042-6410
IsoAbbr: Biol Sex Differ
NlmId: 101548963
123:123
JrId: 38638
long title: Innovations in clinical neuroscience
short title: Innov Clin Neurosci
ISSN: 2158-8333
ISSN (Online): 2158-8341
IsoAbbr: Innov Clin Neurosci
NlmId: 101549695
123:123
JrId: 38641
long title: Genetics research
short title: Genet Res (Camb)
ISSN: 0016-6723
ISSN (Online): 1469-5073
IsoAbbr: Genet Res (Camb)
NlmId: 101550220
123:123
JrId: 38642
long title: Integrative medicine insights
short title: Integr Med Insights
ISSN: 
ISSN (Online): 1177-3936
IsoAbbr: Integr Med Insights
NlmId: 101312780
123:123
JrId: 38643
long title: Mens sana monographs
short title: Mens Sana Monogr
ISSN: 0973-1229
ISSN (Online): 1998-4014
IsoAbbr: Mens Sana Monogr
NlmId: 101506580
123:123
JrId: 38644
long title: Frontiers in synaptic neuroscience
short title: Front Synaptic Neurosci
ISSN: 
ISSN (Online): 1663-3563
IsoAbbr: Front Synaptic Neurosci
NlmId: 101548972
123:123
JrId: 38645
long title: Frontiers in physiology
short title: Front Physiol
ISSN: 
ISSN (Online): 1664-042X
IsoAbbr: Front Physiol
NlmId: 101549006
123:123
JrId: 38646
long title: Advances and applications in bioinformatics and chemistry : AABC
short title: Adv Appl Bioinform Chem
ISSN: 
ISSN (Online): 1178-6949
IsoAbbr: Adv Appl Bioinform Chem
NlmId: 101550215
123:123
JrId: 38647
long title: Infection and drug resistance
short title: Infect Drug Resist
ISSN: 
ISSN (Online): 1178-6973
IsoAbbr: Infect Drug Resist
NlmId: 101550216
123:123
JrId: 38648
long title: International journal of nephrology and renovascular disease
short title: Int J Nephrol Renovasc Dis
ISSN: 
ISSN (Online): 1178-7058
IsoAbbr: Int J Nephrol Renovasc Dis
NlmId: 101550217
123:123
JrId: 38651
long title: Diving and hyperbaric medicine : the journal of the South Pacific Underwater Medicine Society
short title: Diving Hyperb Med
ISSN: 1833-3516
ISSN (Online): 
IsoAbbr: Diving Hyperb Med
NlmId: 101282742
123:123
JrId: 38652
long title: The International journal of risk & safety in medicine
short title: Int J Risk Saf Med
ISSN: 0924-6479
ISSN (Online): 1878-6847
IsoAbbr: Int J Risk Saf Med
NlmId: 9100907
123:123
JrId: 38653
long title: Drug, healthcare and patient safety
short title: Drug Healthc Patient Saf
ISSN: 
ISSN (Online): 1179-1365
IsoAbbr: Drug Healthc Patient Saf
NlmId: 101544775
123:123
JrId: 38654
long title: Frontiers in microbiology
short title: Front Microbiol
ISSN: 
ISSN (Online): 1664-302X
IsoAbbr: Front Microbiol
NlmId: 101548977
123:123
JrId: 38655
long title: Advance for NPs & PAs
short title: Adv NPs PAs
ISSN: 
ISSN (Online): 
IsoAbbr: Adv NPs PAs
NlmId: 101549550
123:123
JrId: 38656
long title: Frontiers in psychology
short title: Front Psychol
ISSN: 
ISSN (Online): 1664-1078
IsoAbbr: Front Psychol
NlmId: 101550902
123:123
JrId: 38657
long title: Realites. Edition Medecine
short title: Realites
ISSN: 0034-0944
ISSN (Online): 
IsoAbbr: Realites
NlmId: 0246306
123:123
JrId: 38658
long title: Baessler-Archiv_ Beitrage zur Volkerkunde
short title: Baessler Arch Beitr Volkerkd
ISSN: 0005-3856
ISSN (Online): 
IsoAbbr: Baessler Arch Beitr Volkerkd
NlmId: 0253653
123:123
JrId: 38659
long title: Les Journees scientifiques du Centre national de coordination des etudes et recherches sur la nutrition et l'alimentation
short title: Journ Sci Cent Nat Coord Etud Rech Nutr Aliment
ISSN: 0532-3606
ISSN (Online): 
IsoAbbr: Journ Sci Cent Nat Coord Etud Rech Nutr Aliment
NlmId: 7507226
123:123
JrId: 38660
long title: Memoirs and proceedings of the Manchester Literary & Philosophical Society. Manchester Literary and Philosophical Society
short title: Mem Proc Manch Lit Philos Soc
ISSN: 0076-3721
ISSN (Online): 
IsoAbbr: Mem Proc Manch Lit Philos Soc
NlmId: 9428619
123:123
JrId: 38661
long title: Deaconess Hospital Medical Bulletin
short title: Deaconess Hosp Med Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Deaconess Hosp Med Bull
NlmId: 9878016
123:123
JrId: 38662
long title: Les cahiers du Bazadais
short title: Cah Bazadais
ISSN: 
ISSN (Online): 
IsoAbbr: Cah Bazadais
NlmId: 101147131
123:123
JrId: 38664
long title: Current topics in surgical research
short title: Curr Top Surg Res
ISSN: 0070-2196
ISSN (Online): 
IsoAbbr: Curr Top Surg Res
NlmId: 0224707
123:123
JrId: 38665
long title: Diabetic nephropathy : DN
short title: Diabet Nephrop
ISSN: 0739-7380
ISSN (Online): 
IsoAbbr: Diabet Nephrop
NlmId: 8303448
123:123
JrId: 38667
long title: Federal practitioner : for the health care professionals of the VA, DoD, and PHS
short title: Fed Pract
ISSN: 1078-4497
ISSN (Online): 1945-337X
IsoAbbr: Fed Pract
NlmId: 9500574
123:123
JrId: 38668
long title: Future generations computer systems : FGCS
short title: Future Gener Comput Syst
ISSN: 0167-739X
ISSN (Online): 1872-7115
IsoAbbr: Future Gener Comput Syst
NlmId: 9881585
123:123
JrId: 38669
long title: Applied artificial intelligence : AAI
short title: Appl Artif Intell
ISSN: 0883-9514
ISSN (Online): 1087-6545
IsoAbbr: Appl Artif Intell
NlmId: 9882296
123:123
JrId: 38670
long title: Atmospheric chemistry and physics (Print)
short title: Atmos Chem Phys
ISSN: 1680-7316
ISSN (Online): 1680-7324
IsoAbbr: Atmos Chem Phys
NlmId: 101214388
123:123
JrId: 38671
long title: Electronic notes in theoretical computer science
short title: Electron Notes Theor Comput Sci
ISSN: 
ISSN (Online): 1571-0661
IsoAbbr: Electron Notes Theor Comput Sci
NlmId: 101237896
123:123
JrId: 38673
long title: Clinical epigenetics
short title: Clin Epigenetics
ISSN: 1868-7075
ISSN (Online): 1868-7083
IsoAbbr: Clin Epigenetics
NlmId: 101516977
123:123
JrId: 38674
long title: Cancer nanotechnology
short title: Cancer Nanotechnol
ISSN: 1868-6958
ISSN (Online): 1868-6966
IsoAbbr: Cancer Nanotechnol
NlmId: 101516978
123:123
JrId: 38675
long title: ChemCatChem
short title: ChemCatChem
ISSN: 1867-3880
ISSN (Online): 1867-3899
IsoAbbr: ChemCatChem
NlmId: 101520610
123:123
JrId: 38676
long title: Hormone molecular biology and clinical investigation
short title: Horm Mol Biol Clin Investig
ISSN: 1868-1883
ISSN (Online): 1868-1891
IsoAbbr: Horm Mol Biol Clin Investig
NlmId: 101538885
123:123
JrId: 38677
long title: Agricultural economics (Amsterdam, Netherlands)
short title: Agric Econ
ISSN: 0169-5150
ISSN (Online): 1574-0862
IsoAbbr: Agric Econ
NlmId: 101544386
123:123
JrId: 38678
long title: Cell medicine
short title: Cell Med
ISSN: 
ISSN (Online): 2155-1790
IsoAbbr: Cell Med
NlmId: 101544564
123:123
JrId: 38679
long title: Contributions to economic analysis & policy
short title: Contrib Econ Analysis Policy
ISSN: 
ISSN (Online): 1538-0645
IsoAbbr: Contrib Econ Analysis Policy
NlmId: 101544753
123:123
JrId: 38680
long title: Gender, work, and organization
short title: Gend Work Organ
ISSN: 0968-6673
ISSN (Online): 1468-0432
IsoAbbr: Gend Work Organ
NlmId: 101544781
123:123
JrId: 38681
long title: Harvard health policy review : a student publication of the Harvard Interfaculty Initiative in Health Policy
short title: Harvard Health Policy Rev
ISSN: 1533-774X
ISSN (Online): 1945-5070
IsoAbbr: Harvard Health Policy Rev
NlmId: 101544796
123:123
JrId: 38682
long title: Proceedings of the ... IEEE International Conference on Information Reuse and Integration. IEEE International Conference on Information Reuse and Integration
short title: Proc IEEE Int Conf Inf Reuse Integr
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Int Conf Inf Reuse Integr
NlmId: 101544822
123:123
JrId: 38683
long title: Proceedings / IEEE International Conference on Semantic Computing ... ICSC. IEEE International Conference on Semantic Computing
short title: Proc IEEE Int Conf Semant Comput
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Int Conf Semant Comput
NlmId: 101544842
123:123
JrId: 38684
long title: Hepatic medicine : evidence and research
short title: Hepat Med
ISSN: 
ISSN (Online): 1179-1535
IsoAbbr: Hepat Med
NlmId: 101544801
123:123
JrId: 38685
long title: Frontiers in psychiatry / Frontiers Research Foundation
short title: Front Psychiatry
ISSN: 
ISSN (Online): 1664-0640
IsoAbbr: Front Psychiatry
NlmId: 101545006
123:123
JrId: 38687
long title: Chiropractic & manual therapies
short title: Chiropr Man Therap
ISSN: 
ISSN (Online): 2045-709X
IsoAbbr: Chiropr Man Therap
NlmId: 101551481
123:123
JrId: 38688
long title: Spectroscopy letters_ an international journal for rapid communication
short title: Spectrosc Lett
ISSN: 0038-7010
ISSN (Online): 1532-2289
IsoAbbr: Spectrosc Lett
NlmId: 1276432
123:123
JrId: 38689
long title: Surgical research communications
short title: Surg Res Commun
ISSN: 0882-9233
ISSN (Online): 
IsoAbbr: Surg Res Commun
NlmId: 8809439
123:123
JrId: 38690
long title: Optical Materials
short title: Opt Mater (Amst)
ISSN: 0925-3467
ISSN (Online): 1873-1252
IsoAbbr: Opt Mater (Amst)
NlmId: 9885806
123:123
JrId: 38691
long title: Qualitative inquiry : QI
short title: Qual Inq
ISSN: 1077-8004
ISSN (Online): 1552-7565
IsoAbbr: Qual Inq
NlmId: 9888853
123:123
JrId: 38692
long title: ASHA leader / American Speech-Language-Hearing Association
short title: ASHA Lead
ISSN: 1085-9586
ISSN (Online): 
IsoAbbr: ASHA Lead
NlmId: 9890324
123:123
JrId: 38693
long title: Journal of ethnobiology
short title: J Ethnobiol
ISSN: 0278-0771
ISSN (Online): 
IsoAbbr: J Ethnobiol
NlmId: 9892383
123:123
JrId: 38694
long title: Qualitative research : QR
short title: Qual Res
ISSN: 1468-7941
ISSN (Online): 1741-3109
IsoAbbr: Qual Res
NlmId: 101134004
123:123
JrId: 38695
long title: Oral biosciences & medicine : OBM
short title: Oral Biosci Med
ISSN: 1742-3287
ISSN (Online): 
IsoAbbr: Oral Biosci Med
NlmId: 101225173
123:123
JrId: 38697
long title: Journal of LGBT Issues in counseling
short title: J LGBT Issues Couns
ISSN: 1553-8605
ISSN (Online): 1553-8338
IsoAbbr: J LGBT Issues Couns
NlmId: 101238595
123:123
JrId: 38698
long title: Transactions of the Japanese Society for Artificial Intelligence = Jinko Chino Gakkai ronbunshi
short title: Trans Jpn Soc Artif Intell
ISSN: 1346-0714
ISSN (Online): 1346-8030
IsoAbbr: Trans Jpn Soc Artif Intell
NlmId: 101301947
123:123
JrId: 38700
long title: Social medicine (Social Medicine Publication Group)
short title: Soc Med (Soc Med Publ Group)
ISSN: 
ISSN (Online): 1557-7112
IsoAbbr: Soc Med (Soc Med Publ Group)
NlmId: 101474372
123:123
JrId: 38701
long title: Journal of optometry
short title: J Optom
ISSN: 1888-4296
ISSN (Online): 1989-1342
IsoAbbr: J Optom
NlmId: 101482903
123:123
JrId: 38702
long title: Pharmaceutical outsourcing
short title: Pharm Outsourcing
ISSN: 1945-3337
ISSN (Online): 1945-3345
IsoAbbr: Pharm Outsourcing
NlmId: 101499960
123:123
JrId: 38703
long title: Therapeutic advances in musculoskeletal disease
short title: Ther Adv Musculoskelet Dis
ISSN: 1759-720X
ISSN (Online): 1759-7218
IsoAbbr: Ther Adv Musculoskelet Dis
NlmId: 101517322
123:123
JrId: 38704
long title: Journal of interventional oncology
short title: J Interv Oncol
ISSN: 1916-0518
ISSN (Online): 1916-0526
IsoAbbr: J Interv Oncol
NlmId: 101528376
123:123
JrId: 38705
long title: Journal of clinical medicine research
short title: J Clin Med Res
ISSN: 1918-3003
ISSN (Online): 1918-3011
IsoAbbr: J Clin Med Res
NlmId: 101538301
123:123
JrId: 38706
long title: Integrated computer-aided engineering
short title: Integr Comput Aided Eng
ISSN: 1069-2509
ISSN (Online): 1875-8835
IsoAbbr: Integr Comput Aided Eng
NlmId: 101544483
123:123
JrId: 38707
long title: International journal of head and neck surgery
short title: Int J Head Neck Surg
ISSN: 0975-7899
ISSN (Online): 0976-0539
IsoAbbr: Int J Head Neck Surg
NlmId: 101544568
123:123
JrId: 38708
long title: Journal of nucleic acids investigation
short title: J Nucleic Acids Investig
ISSN: 2036-7996
ISSN (Online): 2035-6005
IsoAbbr: J Nucleic Acids Investig
NlmId: 101544718
123:123
JrId: 38709
long title: Revue internationale du froid / Institut international du froid = International journal of refrigeration / International Institute of Refrigeration
short title: Int J Refrig
ISSN: 0140-7007
ISSN (Online): 1879-2081
IsoAbbr: Int J Refrig
NlmId: 101544778
123:123
JrId: 38710
long title: Mathematical and computer modelling of dynamical systems
short title: Math Comput Model Dyn Syst
ISSN: 1387-3954
ISSN (Online): 1744-5051
IsoAbbr: Math Comput Model Dyn Syst
NlmId: 101544784
123:123
JrId: 38711
long title: SORT (Barcelona)
short title: Sort (Barc)
ISSN: 1696-2281
ISSN (Online): 2013-8830
IsoAbbr: Sort (Barc)
NlmId: 101545062
123:123
JrId: 38712
long title: Technology and innovation
short title: Technol Innov
ISSN: 1949-8241
ISSN (Online): 
IsoAbbr: Technol Innov
NlmId: 101545118
123:123
JrId: 38713
long title: The international journal of diversity in organisations, communities and nations
short title: Int J Divers Organ Communities Nations
ISSN: 1447-9532
ISSN (Online): 
IsoAbbr: Int J Divers Organ Communities Nations
NlmId: 101545287
123:123
JrId: 38714
long title: Polymers
short title: Polymers (Basel)
ISSN: 
ISSN (Online): 2073-4360
IsoAbbr: Polymers (Basel)
NlmId: 101545357
123:123
JrId: 38715
long title: Vibrant
short title: Vibrant
ISSN: 1913-5122
ISSN (Online): 
IsoAbbr: Vibrant
NlmId: 101545401
123:123
JrId: 38716
long title: Practical neurology (Fort Washington, Pa.)
short title: Pract Neurol (Fort Wash Pa)
ISSN: 1540-1367
ISSN (Online): 
IsoAbbr: Pract Neurol (Fort Wash Pa)
NlmId: 101545459
123:123
JrId: 38717
long title: Translational neuroscience
short title: Transl Neurosci
ISSN: 2081-3856
ISSN (Online): 2081-6936
IsoAbbr: Transl Neurosci
NlmId: 101550327
123:123
JrId: 38726
long title: Therapeutic advances in urology
short title: Ther Adv Urol
ISSN: 1756-2872
ISSN (Online): 1756-2880
IsoAbbr: Ther Adv Urol
NlmId: 101487328
123:123
JrId: 38728
long title: Sultan Qaboos University medical journal
short title: Sultan Qaboos Univ Med J
ISSN: 2075-051X
ISSN (Online): 2075-0528
IsoAbbr: Sultan Qaboos Univ Med J
NlmId: 101519915
123:123
JrId: 38729
long title: International journal of therapeutic massage & bodywork
short title: Int J Ther Massage Bodywork
ISSN: 
ISSN (Online): 1916-257X
IsoAbbr: Int J Ther Massage Bodywork
NlmId: 101539415
123:123
JrId: 38730
long title: Journal of tissue engineering
short title: J Tissue Eng
ISSN: 
ISSN (Online): 2041-7314
IsoAbbr: J Tissue Eng
NlmId: 101550131
123:123
JrId: 38731
long title: Journal of laboratory physicians
short title: J Lab Physicians
ISSN: 0974-2727
ISSN (Online): 0974-7826
IsoAbbr: J Lab Physicians
NlmId: 101551511
123:123
JrId: 38732
long title: Herpesviridae
short title: Herpesviridae
ISSN: 
ISSN (Online): 2042-4280
IsoAbbr: Herpesviridae
NlmId: 101551529
123:123
JrId: 38733
long title: Perspectives in clinical research
short title: Perspect Clin Res
ISSN: 2229-3485
ISSN (Online): 2229-5488
IsoAbbr: Perspect Clin Res
NlmId: 101551517
123:123
JrId: 38734
long title: Beilstein journal of nanotechnology
short title: Beilstein J Nanotechnol
ISSN: 
ISSN (Online): 2190-4286
IsoAbbr: Beilstein J Nanotechnol
NlmId: 101551563
123:123
JrId: 38735
long title: Journal of pharmacology & pharmacotherapeutics
short title: J Pharmacol Pharmacother
ISSN: 0976-500X
ISSN (Online): 0976-5018
IsoAbbr: J Pharmacol Pharmacother
NlmId: 101552113
123:123
JrId: 38737
long title: Biotechnology research international
short title: Biotechnol Res Int
ISSN: 2090-3138
ISSN (Online): 2090-3146
IsoAbbr: Biotechnol Res Int
NlmId: 101552363
123:123
JrId: 38739
long title: Cellular oncology (Dordrecht)
short title: Cell Oncol (Dordr)
ISSN: 2211-3428
ISSN (Online): 2211-3436
IsoAbbr: Cell Oncol (Dordr)
NlmId: 101552938
123:123
JrId: 38742
long title: International journal of medicinal mushrooms
short title: Int J Med Mushrooms
ISSN: 1521-9437
ISSN (Online): 1940-4344
IsoAbbr: Int J Med Mushrooms
NlmId: 100886202
123:123
JrId: 38744
long title: Clinics and research in hepatology and gastroenterology
short title: Clin Res Hepatol Gastroenterol
ISSN: 2210-7401
ISSN (Online): 2210-741X
IsoAbbr: Clin Res Hepatol Gastroenterol
NlmId: 101553659
123:123
JrId: 38746
long title: Fluids and barriers of the CNS
short title: Fluids Barriers CNS
ISSN: 
ISSN (Online): 2045-8118
IsoAbbr: Fluids Barriers CNS
NlmId: 101553157
123:123
JrId: 38747
long title: Invertebrate survival journal : ISJ
short title: Invertebrate Surviv J
ISSN: 
ISSN (Online): 1824-307X
IsoAbbr: Invertebrate Surviv J
NlmId: 101233261
123:123
JrId: 38748
long title: International journal of sports physical therapy
short title: Int J Sports Phys Ther
ISSN: 
ISSN (Online): 2159-2896
IsoAbbr: Int J Sports Phys Ther
NlmId: 101553140
123:123
JrId: 38750
long title: Vascular cell
short title: Vasc Cell
ISSN: 
ISSN (Online): 2045-824X
IsoAbbr: 
NlmId: 101553155
123:123
JrId: 38752
long title: Cancer genetics
short title: Cancer Genet
ISSN: 2210-7762
ISSN (Online): 
IsoAbbr: Cancer Genet
NlmId: 101539150
123:123
JrId: 38753
long title: IEEE International Conference on Robotics and Automation : ICRA : [proceedings] IEEE International Conference on Robotics and Automation
short title: IEEE Int Conf Robot Autom
ISSN: 2152-4092
ISSN (Online): 
IsoAbbr: IEEE Int Conf Robot Autom
NlmId: 101518638
123:123
JrId: 38754
long title: Nursing children and young people
short title: Nurs Child Young People
ISSN: 2046-2336
ISSN (Online): 2046-2344
IsoAbbr: Nurs Child Young People
NlmId: 101554473
123:123
JrId: 38757
long title: International journal of clinical pharmacy
short title: Int J Clin Pharm
ISSN: 2210-7703
ISSN (Online): 2210-7711
IsoAbbr: Int J Clin Pharm
NlmId: 101554912
123:123
JrId: 38760
long title: Revue belge de medecine dentaire
short title: Rev Belge Med Dent (1984)
ISSN: 0775-0293
ISSN (Online): 
IsoAbbr: Rev Belge Med Dent (1984)
NlmId: 101555375
123:123
JrId: 38761
long title: BMC biophysics
short title: BMC Biophys
ISSN: 
ISSN (Online): 2046-1682
IsoAbbr: BMC Biophys
NlmId: 101555455
123:123
JrId: 38764
long title: Advances in health care management
short title: Adv Health Care Manag
ISSN: 1474-8231
ISSN (Online): 
IsoAbbr: Adv Health Care Manag
NlmId: 101090746
123:123
JrId: 38765
long title: Arab journal of gastroenterology : the official publication of the Pan-Arab Association of Gastroenterology
short title: Arab J Gastroenterol
ISSN: 1687-1979
ISSN (Online): 2090-2387
IsoAbbr: Arab J Gastroenterol
NlmId: 101298363
123:123
JrId: 38766
long title: Arab journal of nephrology and transplantation
short title: Arab J Nephrol Transplant
ISSN: 1858-554X
ISSN (Online): 
IsoAbbr: Arab J Nephrol Transplant
NlmId: 101530790
123:123
JrId: 38767
long title: Asian journal of endoscopic surgery
short title: Asian J Endosc Surg
ISSN: 1758-5902
ISSN (Online): 1758-5910
IsoAbbr: Asian J Endosc Surg
NlmId: 101506753
123:123
JrId: 38768
long title: Journal of injury & violence research
short title: J Inj Violence Res
ISSN: 2008-2053
ISSN (Online): 2008-4072
IsoAbbr: J Inj Violence Res
NlmId: 101535747
123:123
JrId: 38769
long title: Psychiatrike = Psychiatriki
short title: Psychiatrike
ISSN: 1105-2333
ISSN (Online): 
IsoAbbr: Psychiatrike
NlmId: 101534363
123:123
JrId: 38770
long title: Revista espanola de sanidad penitenciaria
short title: Rev Esp Sanid Penit
ISSN: 1575-0620
ISSN (Online): 
IsoAbbr: Rev Esp Sanid Penit
NlmId: 101284897
123:123
JrId: 38771
long title: The Synthesis project. Research synthesis report
short title: Synth Proj Res Synth Rep
ISSN: 2155-370X
ISSN (Online): 2155-3718
IsoAbbr: Synth Proj Res Synth Rep
NlmId: 101540513
123:123
JrId: 38772
long title: Turk patoloji dergisi
short title: Turk Patoloji Derg
ISSN: 1018-5615
ISSN (Online): 
IsoAbbr: Turk Patoloji Derg
NlmId: 9440471
123:123
JrId: 38773
long title: GMS Zeitschrift fur medizinische Ausbildung
short title: GMS Z Med Ausbild
ISSN: 1860-7446
ISSN (Online): 1860-3572
IsoAbbr: GMS Z Med Ausbild
NlmId: 101276035
123:123
JrId: 38777
long title: Chronic diseases and injuries in Canada
short title: Chronic Dis Inj Can
ISSN: 1925-6515
ISSN (Online): 1925-6523
IsoAbbr: Chronic Dis Inj Can
NlmId: 101556266
123:123
JrId: 38778
long title: Jornal da Sociedade Brasileira de Fonoaudiologia
short title: J Soc Bras Fonoaudiol
ISSN: 
ISSN (Online): 2179-6491
IsoAbbr: J Soc Bras Fonoaudiol
NlmId: 101556333
123:123
JrId: 38779
long title: Journal of research in medical sciences : the official journal of Isfahan University of Medical Sciences
short title: J Res Med Sci
ISSN: 1735-1995
ISSN (Online): 1735-7136
IsoAbbr: J Res Med Sci
NlmId: 101235599
123:123
JrId: 38780
long title: Dental research journal
short title: Dent Res J (Isfahan)
ISSN: 1735-3327
ISSN (Online): 2008-0255
IsoAbbr: Dent Res J (Isfahan)
NlmId: 101471186
123:123
JrId: 38781
long title: Interface focus
short title: Interface Focus
ISSN: 2042-8898
ISSN (Online): 2042-8901
IsoAbbr: Interface Focus
NlmId: 101531990
123:123
JrId: 38782
long title: International journal of preventive medicine
short title: Int J Prev Med
ISSN: 2008-7802
ISSN (Online): 2008-8213
IsoAbbr: Int J Prev Med
NlmId: 101535380
123:123
JrId: 38783
long title: World journal of biological chemistry
short title: World J Biol Chem
ISSN: 
ISSN (Online): 1949-8454
IsoAbbr: World J Biol Chem
NlmId: 101546471
123:123
JrId: 38784
long title: World journal of gastrointestinal pharmacology and therapeutics
short title: World J Gastrointest Pharmacol Ther
ISSN: 
ISSN (Online): 2150-5349
IsoAbbr: World J Gastrointest Pharmacol Ther
NlmId: 101547456
123:123
JrId: 38785
long title: World journal of gastrointestinal pathophysiology
short title: World J Gastrointest Pathophysiol
ISSN: 
ISSN (Online): 2150-5330
IsoAbbr: World J Gastrointest Pathophysiol
NlmId: 101547471
123:123
JrId: 38786
long title: World journal of diabetes
short title: World J Diabetes
ISSN: 
ISSN (Online): 1948-9358
IsoAbbr: World J Diabetes
NlmId: 101547524
123:123
JrId: 38787
long title: World journal of clinical oncology
short title: World J Clin Oncol
ISSN: 
ISSN (Online): 2218-4333
IsoAbbr: World J Clin Oncol
NlmId: 101549149
123:123
JrId: 38788
long title: Journal of oral microbiology
short title: J Oral Microbiol
ISSN: 
ISSN (Online): 2000-2297
IsoAbbr: J Oral Microbiol
NlmId: 101551049
123:123
JrId: 38789
long title: Pediatric reports
short title: Pediatr Rep
ISSN: 2036-749X
ISSN (Online): 2036-7503
IsoAbbr: Pediatr Rep
NlmId: 101551542
123:123
JrId: 38790
long title: Neurology international
short title: Neurol Int
ISSN: 2035-8385
ISSN (Online): 2035-8377
IsoAbbr: Neurol Int
NlmId: 101551564
123:123
JrId: 38791
long title: Journal of ophthalmic inflammation and infection
short title: J Ophthalmic Inflamm Infect
ISSN: 
ISSN (Online): 1869-5760
IsoAbbr: J Ophthalmic Inflamm Infect
NlmId: 101553216
123:123
JrId: 38792
long title: AIDS research and treatment
short title: AIDS Res Treat
ISSN: 2090-1240
ISSN (Online): 2090-1259
IsoAbbr: AIDS Res Treat
NlmId: 101553816
123:123
JrId: 38793
long title: International journal of molecular imaging
short title: Int J Mol Imaging
ISSN: 2090-1712
ISSN (Online): 2090-1720
IsoAbbr: Int J Mol Imaging
NlmId: 101553817
123:123
JrId: 38794
long title: Journal of drug delivery
short title: J Drug Deliv
ISSN: 2090-3014
ISSN (Online): 2090-3022
IsoAbbr: J Drug Deliv
NlmId: 101553818
123:123
JrId: 38795
long title: Journal of lipids
short title: J Lipids
ISSN: 2090-3030
ISSN (Online): 2090-3049
IsoAbbr: J Lipids
NlmId: 101553819
123:123
JrId: 38796
long title: Journal of pregnancy
short title: J Pregnancy
ISSN: 2090-2727
ISSN (Online): 2090-2735
IsoAbbr: J Pregnancy
NlmId: 101553823
123:123
JrId: 38797
long title: Indian journal of endocrinology and metabolism
short title: Indian J Endocrinol Metab
ISSN: 2230-8210
ISSN (Online): 2230-9500
IsoAbbr: Indian J Endocrinol Metab
NlmId: 101555690
123:123
JrId: 38798
long title: Diabetes & metabolism journal
short title: Diabetes Metab J
ISSN: 2233-6079
ISSN (Online): 2233-6087
IsoAbbr: Diabetes Metab J
NlmId: 101556588
123:123
JrId: 38799
long title: Journal of Bangladesh College of Physicians & Surgeons
short title: J Bangladesh Coll Phys Surg
ISSN: 1015-0870
ISSN (Online): 
IsoAbbr: J Bangladesh Coll Phys Surg
NlmId: 8711535
123:123
JrId: 38800
long title: Optics and photonics news
short title: Opt Photonics News
ISSN: 1047-6938
ISSN (Online): 1541-3721
IsoAbbr: Opt Photonics News
NlmId: 9012911
123:123
JrId: 38801
long title: Journal of vocational rehabilitation
short title: J Vocat Rehabil
ISSN: 1052-2263
ISSN (Online): 1878-6316
IsoAbbr: J Vocat Rehabil
NlmId: 9200437
123:123
JrId: 38802
long title: Therapeutic communities
short title: Ther Communities
ISSN: 0964-1866
ISSN (Online): 
IsoAbbr: Ther Communities
NlmId: 9303634
123:123
JrId: 38803
long title: Swiss journal of psychology : official publication of the Swiss Psychological Society Schweizerische Zeitschrift fur Psychologie = Revue suisse de psychologie
short title: Swiss J Psychol
ISSN: 1421-0185
ISSN (Online): 1662-0879
IsoAbbr: Swiss J Psychol
NlmId: 9437429
123:123
JrId: 38804
long title: Software: practice & experience
short title: Softw Pract Exp
ISSN: 0038-0644
ISSN (Online): 1097-024X
IsoAbbr: Softw Pract Exp
NlmId: 9877055
123:123
JrId: 38806
long title: Flavour and fragrance journal
short title: 
ISSN: 0882-5734
ISSN (Online): 
IsoAbbr: Flavour Fragr J
NlmId: 9882154
123:123
JrId: 38807
long title: East Asian science, technology, and medicine
short title: East Asian Sci Technol Med
ISSN: 1562-918X
ISSN (Online): 
IsoAbbr: East Asian Sci Technol Med
NlmId: 100958243
123:123
JrId: 38808
long title: Current psychosis & therapeutics reports
short title: Curr Psychos Ther Rep
ISSN: 1545-8083
ISSN (Online): 1545-8091
IsoAbbr: Curr Psychos Ther Rep
NlmId: 101189450
123:123
JrId: 38809
long title: Journal of women's health physical therapy
short title: J Womens Health Phys Therap
ISSN: 1556-6803
ISSN (Online): 2152-0887
IsoAbbr: J Womens Health Phys Therap
NlmId: 101252559
123:123
JrId: 38810
long title: Journal of organ dysfunction
short title: J Organ Dysfunct
ISSN: 1747-1060
ISSN (Online): 1747-1079
IsoAbbr: J Organ Dysfunct
NlmId: 101256321
123:123
JrId: 38811
long title: Bulletin for the history of chemistry / Division of the History of Chemistry of the American Chemical Society
short title: Bull Hist Chem
ISSN: 1053-4385
ISSN (Online): 
IsoAbbr: Bull Hist Chem
NlmId: 101273953
123:123
JrId: 38812
long title: Psychosis
short title: Psychosis
ISSN: 1752-2439
ISSN (Online): 1752-2447
IsoAbbr: Psychosis
NlmId: 101392498
123:123
JrId: 38813
long title: American journal of Chinese studies
short title: Am J Chin Stud
ISSN: 
ISSN (Online): 
IsoAbbr: Am J Chin Stud
NlmId: 101467416
123:123
JrId: 38814
long title: Social psychology of education : an international journal
short title: Soc Psychol Educ
ISSN: 1381-2890
ISSN (Online): 1573-1928
IsoAbbr: Soc Psychol Educ
NlmId: 101550788
123:123
JrId: 38815
long title: Journal of cachexia, sarcopenia and muscle
short title: J Cachexia Sarcopenia Muscle
ISSN: 2190-5991
ISSN (Online): 2190-6009
IsoAbbr: J Cachexia Sarcopenia Muscle
NlmId: 101552883
123:123
JrId: 38816
long title: American studies international
short title: Am Stud Int
ISSN: 0883-105X
ISSN (Online): 
IsoAbbr: Am Stud Int
NlmId: 101553407
123:123
JrId: 38818
long title: Asian agri-history
short title: Asian Agrihist
ISSN: 0971-7730
ISSN (Online): 
IsoAbbr: Asian Agrihist
NlmId: 101553409
123:123
JrId: 38819
long title: Aschkenas
short title: Aschkenas (Wien)
ISSN: 1016-4987
ISSN (Online): 
IsoAbbr: Aschkenas (Wien)
NlmId: 101553414
123:123
JrId: 38822
long title: The American journal of Islamic social sciences
short title: Am J Islam Soc Sci
ISSN: 0887-7653
ISSN (Online): 
IsoAbbr: Am J Islam Soc Sci
NlmId: 101553405
123:123
JrId: 38823
long title: Selected papers / the Consortium on Revolutionary Europe, 1750-1850. Consortium on Revolutionary Europe, 1750-1850
short title: Sel Pap Consort Revolut Eur 1759 1850
ISSN: 1092-0013
ISSN (Online): 
IsoAbbr: Sel Pap Consort Revolut Eur 1759 1850
NlmId: 101553777
123:123
JrId: 38824
long title: American literary history
short title: Am lit Hist
ISSN: 0896-7148
ISSN (Online): 1468-4365
IsoAbbr: 
NlmId: 101553406
123:123
JrId: 38826
long title: Dimensions (New York, N.Y.)
short title: Dimensions (N Y N Y)
ISSN: 0882-1240
ISSN (Online): 
IsoAbbr: Dimensions (N Y N Y)
NlmId: 101553788
123:123
JrId: 38828
long title: Bios (Leverkusen, Germany)
short title: Bios (Leverk)
ISSN: 0933-5315
ISSN (Online): 
IsoAbbr: Bios (Leverk)
NlmId: 101553427
123:123
JrId: 38829
long title: Blatter fur deutsche Landesgeschichte
short title: Bl Dtsch Landesgesch
ISSN: 0006-4408
ISSN (Online): 
IsoAbbr: Bl Dtsch Landesgesch
NlmId: 101553445
123:123
JrId: 38830
long title: Business and economic history : papers presented at the ... annual meeting of the Business History Conference. Business History Conference
short title: Bus Econ Hist
ISSN: 0894-6825
ISSN (Online): 
IsoAbbr: Bus Econ Hist
NlmId: 101553514
123:123
JrId: 38831
long title: Caribbean quarterly
short title: Caribb Q
ISSN: 0008-6495
ISSN (Online): 
IsoAbbr: Caribb Q
NlmId: 101553695
123:123
JrId: 38833
long title: Comparativ : Leipziger Beitrage zur Universalgeschichte und vergleichenden Gesellschaftsforschung
short title: Comparativ (Leipz)
ISSN: 0940-3566
ISSN (Online): 
IsoAbbr: Comparativ (Leipz)
NlmId: 101553701
123:123
JrId: 38834
long title: The European studies journal
short title: Eur Stud J
ISSN: 0894-6337
ISSN (Online): 
IsoAbbr: Eur Stud J
NlmId: 101554216
123:123
JrId: 38835
long title: Frontiers of medicine
short title: Front Med
ISSN: 2095-0217
ISSN (Online): 2095-0225
IsoAbbr: Front Med
NlmId: 101549428
123:123
JrId: 38836
long title: Carbohydrate chemistry
short title: Carbohydr Chem
ISSN: 2041-353X
ISSN (Online): 1465-1963
IsoAbbr: Carbohydr Chem
NlmId: 0242551
123:123
JrId: 38837
long title: Viewpoints on digestive diseases
short title: Viewp Dig Dis
ISSN: 0506-9920
ISSN (Online): 
IsoAbbr: Viewp Dig Dis
NlmId: 0245120
123:123
JrId: 38838
long title: Critical care / the Society of Critical Care Medicine
short title: Crit Care
ISSN: 0270-7462
ISSN (Online): 
IsoAbbr: Crit Care
NlmId: 8208625
123:123
JrId: 38839
long title: Current topics in membranes
short title: Curr Top Membr
ISSN: 1063-5823
ISSN (Online): 
IsoAbbr: Curr Top Membr
NlmId: 9212591
123:123
JrId: 38840
long title: Journal of musculoskeletal pain
short title: J Musculoskelet Pain
ISSN: 1058-2452
ISSN (Online): 1540-7012
IsoAbbr: J Musculoskelet Pain
NlmId: 9302330
123:123
JrId: 38841
long title: Proceedings of the Human Factors and Ergonomics Society ... Annual Meeting. Human Factors and Ergonomics Society. Meeting
short title: Proc Hum Factors Ergon Soc Annu Meet
ISSN: 1071-1813
ISSN (Online): 
IsoAbbr: Proc Hum Factors Ergon Soc Annu Meet
NlmId: 9420718
123:123
JrId: 38842
long title: Clinical immunotherapeutics
short title: Clin Immunother
ISSN: 1172-7039
ISSN (Online): 
IsoAbbr: Clin Immunother
NlmId: 9430791
123:123
JrId: 38843
long title: Physical therapy reviews : PTR
short title: Phys Ther Rev
ISSN: 1083-3196
ISSN (Online): 1743-288X
IsoAbbr: Phys Ther Rev
NlmId: 9708265
123:123
JrId: 38844
long title: Graft (Georgetown, Tex.)
short title: Graft (Georget Tex)
ISSN: 1522-1628
ISSN (Online): 
IsoAbbr: Graft (Georget Tex)
NlmId: 9815812
123:123
JrId: 38845
long title: Critical care and shock
short title: Crit Care Shock
ISSN: 1410-7767
ISSN (Online): 
IsoAbbr: Crit Care Shock
NlmId: 101084417
123:123
JrId: 38846
long title: Gene therapy and regulation
short title: Gene Ther Regul
ISSN: 1388-9532
ISSN (Online): 1568-5586
IsoAbbr: Gene Ther Regul
NlmId: 101088566
123:123
JrId: 38847
long title: Applied bionics and biomechanics
short title: Appl Bionics Biomech
ISSN: 1176-2322
ISSN (Online): 1754-2103
IsoAbbr: Appl Bionics Biomech
NlmId: 101208624
123:123
JrId: 38848
long title: American journal of environmental sciences
short title: Am J Environ Sci
ISSN: 1553-345X
ISSN (Online): 1558-3910
IsoAbbr: Am J Environ Sci
NlmId: 101244032
123:123
JrId: 38849
long title: Acoustics today
short title: Acoust Today
ISSN: 1557-0215
ISSN (Online): 1557-0223
IsoAbbr: Acoust Today
NlmId: 101280973
123:123
JrId: 38850
long title: Current bladder dysfunction reports
short title: Curr Bladder Dysfunct Rep
ISSN: 1931-7212
ISSN (Online): 1931-7220
IsoAbbr: Curr Bladder Dysfunct Rep
NlmId: 101299193
123:123
JrId: 38851
long title: Infant, child & adolescent nutrition
short title: Infant Child Adolesc Nutr
ISSN: 1941-4064
ISSN (Online): 1941-4072
IsoAbbr: Infant Child Adolesc Nutr
NlmId: 101475415
123:123
JrId: 38852
long title: Assessment for effective intervention : official journal of the Council for Educational Diagnostic Services
short title: Assess Eff Interv
ISSN: 1534-5084
ISSN (Online): 1938-7458
IsoAbbr: Assess Eff Interv
NlmId: 101486912
123:123
JrId: 38853
long title: Biopreservation and biobanking
short title: Biopreserv Biobank
ISSN: 1947-5535
ISSN (Online): 1947-5543
IsoAbbr: Biopreserv Biobank
NlmId: 101507284
123:123
JrId: 38854
long title: American journal of cancer research
short title: Am J Cancer Res
ISSN: 
ISSN (Online): 2156-6976
IsoAbbr: Am J Cancer Res
NlmId: 101549944
123:123
JrId: 38855
long title: Bulletin of the Chemical Society of Ethiopia
short title: Bull Chem Soc Ethiop
ISSN: 1011-3924
ISSN (Online): 1726-801X
IsoAbbr: Bull Chem Soc Ethiop
NlmId: 101549991
123:123
JrId: 38856
long title: Biochemistry Insights (Online)
short title: Biochem Insights
ISSN: 
ISSN (Online): 1178-6264
IsoAbbr: Biochem Insights
NlmId: 101549953
123:123
JrId: 38857
long title: Cardiac electrophysiology clinics
short title: Card Electrophysiol Clin
ISSN: 1877-9182
ISSN (Online): 1877-9190
IsoAbbr: Card Electrophysiol Clin
NlmId: 101549998
123:123
JrId: 38858
long title: Dental hypotheses
short title: Dent Hypotheses
ISSN: 
ISSN (Online): 2155-8213
IsoAbbr: Dent Hypotheses
NlmId: 101550002
123:123
JrId: 38859
long title: Digest of technical papers / IEEE International Solid-State Circuits Conference. IEEE International Solid-State Circuits Conference
short title: Dig Tech Pap IEEE Int Solid State Circuits Conf
ISSN: 0193-6530
ISSN (Online): 
IsoAbbr: Dig Tech Pap IEEE Int Solid State Circuits Conf
NlmId: 101550004
123:123
JrId: 38860
long title: Environmental fluid mechanics (Dordrecht, Netherlands : 2001)
short title: Environ Fluid Mech (Dordr)
ISSN: 1567-7419
ISSN (Online): 1573-1510
IsoAbbr: Environ Fluid Mech (Dordr)
NlmId: 101550034
123:123
JrId: 38863
long title: European journal of political economy
short title: Eur J Polit Econ
ISSN: 0176-2680
ISSN (Online): 1873-5703
IsoAbbr: Eur J Polit Econ
NlmId: 101550054
123:123
JrId: 38865
long title: Journal of engineering materials and technology
short title: J Eng Mater Technol
ISSN: 0094-4289
ISSN (Online): 1528-8889
IsoAbbr: J Eng Mater Technol
NlmId: 101550468
123:123
JrId: 38866
long title: Journal of Applied Computer Science Methods
short title: J Appl Comput Sci Methods
ISSN: 1689-9636
ISSN (Online): 
IsoAbbr: J Appl Comput Sci Methods
NlmId: 101550790
123:123
JrId: 38867
long title: Data & knowledge engineering
short title: Data Knowl Eng
ISSN: 0169-023X
ISSN (Online): 1872-6933
IsoAbbr: Data Knowl Eng
NlmId: 101550897
123:123
JrId: 38869
long title: Surface science reports
short title: Surf Sci Rep
ISSN: 0167-5729
ISSN (Online): 1879-274X
IsoAbbr: Surf Sci Rep
NlmId: 101550866
123:123
JrId: 38870
long title: Journal of blood medicine
short title: J Blood Med
ISSN: 
ISSN (Online): 1179-2736
IsoAbbr: J Blood Med
NlmId: 101550884
123:123
JrId: 38871
long title: Marketing letters
short title: Mark Lett
ISSN: 0923-0645
ISSN (Online): 1573-059X
IsoAbbr: Mark Lett
NlmId: 101550905
123:123
JrId: 38872
long title: Open access animal physiology
short title: Open Access Anim Physiol
ISSN: 
ISSN (Online): 1179-2779
IsoAbbr: Open Access Anim Physiol
NlmId: 101551288
123:123
JrId: 38873
long title: Journal of neuroparasitology
short title: J Neuroparasitology
ISSN: 2090-2344
ISSN (Online): 2090-2352
IsoAbbr: J Neuroparasitology
NlmId: 101551303
123:123
JrId: 38874
long title: Journal of medical cases
short title: J Med Cases
ISSN: 1923-4155
ISSN (Online): 1923-4163
IsoAbbr: J Med Cases
NlmId: 101551824
123:123
JrId: 38876
long title: Organic chemistry International
short title: Org Chem Int
ISSN: 2090-200X
ISSN (Online): 2090-2018
IsoAbbr: Org Chem Int
NlmId: 101551828
123:123
JrId: 38877
long title: Journal of fluids engineering
short title: J Fluids Eng
ISSN: 0098-2202
ISSN (Online): 1528-901X
IsoAbbr: J Fluids Eng
NlmId: 101551830
123:123
JrId: 38878
long title: Proceedings of the International Conference on Biomedical Engineering and Informatics. International Conference on Biomedical Engineering and Informatics
short title: Proc Int Conf Biomed Eng Inform
ISSN: 1948-2914
ISSN (Online): 1948-2922
IsoAbbr: Proc Int Conf Biomed Eng Inform
NlmId: 101552235
123:123
JrId: 38879
long title: Gastronomica : the journal of food and culture
short title: Gastronomica (Berkeley Calif)
ISSN: 1529-3262
ISSN (Online): 1533-8622
IsoAbbr: Gastronomica (Berkeley Calif)
NlmId: 101554255
123:123
JrId: 38880
long title: Geschichte und Gegenwart
short title: Gesch Ggw (Graz)
ISSN: 1017-1444
ISSN (Online): 
IsoAbbr: Gesch Ggw (Graz)
NlmId: 101554351
123:123
JrId: 38883
long title: Han'guk Kwahaksa Hakhoeji
short title: Hanguk Kwahaksa Hakhoeji
ISSN: 1229-7895
ISSN (Online): 
IsoAbbr: Hanguk Kwahaksa Hakhoeji
NlmId: 101554427
123:123
JrId: 38884
long title: Hispanic review
short title: Hisp Rev
ISSN: 0018-2176
ISSN (Online): 1553-0639
IsoAbbr: Hisp Rev
NlmId: 101554450
123:123
JrId: 38885
long title: History and technology
short title: Hist Technol
ISSN: 0734-1512
ISSN (Online): 1477-2620
IsoAbbr: Hist Technol
NlmId: 101554451
123:123
JrId: 38889
long title: Minerva pneumologica
short title: Minerva Pneumol
ISSN: 0026-4954
ISSN (Online): 1827-1723
IsoAbbr: Minerva Pneumol
NlmId: 0070205
123:123
JrId: 38891
long title: Nihon Shokaki Geka Gakkai zasshi
short title: Nihon Shokaki Geka Gakkai Zasshi
ISSN: 0386-9768
ISSN (Online): 1348-9372
IsoAbbr: Nihon Shokaki Geka Gakkai Zasshi
NlmId: 7505761
123:123
JrId: 38892
long title: Child & youth services
short title: Child Youth Serv
ISSN: 0145-935X
ISSN (Online): 1545-2298
IsoAbbr: Child Youth Serv
NlmId: 7801928
123:123
JrId: 38893
long title: The Journal of musculoskeletal medicine
short title: J Musculoskelet Med
ISSN: 0899-2517
ISSN (Online): 
IsoAbbr: J Musculoskelet Med
NlmId: 8608119
123:123
JrId: 38894
long title: Psychoanalytic psychotherapy
short title: Psychoanal Psychother
ISSN: 0266-8734
ISSN (Online): 1474-9734
IsoAbbr: Psychoanal Psychother
NlmId: 8912763
123:123
JrId: 38895
long title: Applied clinical trials
short title: Appl Clin Trials
ISSN: 1064-8542
ISSN (Online): 2150-623X
IsoAbbr: Appl Clin Trials
NlmId: 9212040
123:123
JrId: 38896
long title: Minerva biotecnologica
short title: Minerva Biotecnol
ISSN: 1120-4826
ISSN (Online): 1827-160X
IsoAbbr: Minerva Biotecnol
NlmId: 9425433
123:123
JrId: 38897
long title: Medicine (Abingdon, England : UK ed.)
short title: Medicine (Abingdon)
ISSN: 1357-3039
ISSN (Online): 
IsoAbbr: Medicine (Abingdon)
NlmId: 9508189
123:123
JrId: 38898
long title: South African family practice : official journal of the South African Academy of Family Practice/Primary Care
short title: S Afr Fam Pract (2004)
ISSN: 2078-6190
ISSN (Online): 2078-6204
IsoAbbr: S Afr Fam Pract (2004)
NlmId: 9701104
123:123
JrId: 38899
long title: Journal of maintenance in the addictions
short title: J Maint Addict
ISSN: 1091-1332
ISSN (Online): 1540-7624
IsoAbbr: J Maint Addict
NlmId: 9707735
123:123
JrId: 38900
long title: Foundations of science
short title: Found Sci
ISSN: 1233-1821
ISSN (Online): 1572-8471
IsoAbbr: Found Sci
NlmId: 9713492
123:123
JrId: 38901
long title: European polymer journal
short title: Eur Polym J
ISSN: 0014-3057
ISSN (Online): 1873-1945
IsoAbbr: Eur Polym J
NlmId: 9876024
123:123
JrId: 38902
long title: The Journal of systems and software
short title: J Syst Softw
ISSN: 0164-1212
ISSN (Online): 1873-1228
IsoAbbr: J Syst Softw
NlmId: 9882164
123:123
JrId: 38903
long title: The American journal of distance education
short title: Am J Distance Educ
ISSN: 0892-3647
ISSN (Online): 1538-9286
IsoAbbr: Am J Distance Educ
NlmId: 9883199
123:123
JrId: 38904
long title: Journal of hospital librarianship
short title: J Hosp Librariansh
ISSN: 1532-3269
ISSN (Online): 1532-3277
IsoAbbr: J Hosp Librariansh
NlmId: 100968290
123:123
JrId: 38905
long title: The electronic journal of human sexuality
short title: Electronic J Hum Sex
ISSN: 
ISSN (Online): 1545-5556
IsoAbbr: Electronic J Hum Sex
NlmId: 101086282
123:123
JrId: 38906
long title: Integrative medicine (Encinitas, Calif.)
short title: Integr Med (Encinitas)
ISSN: 1546-993X
ISSN (Online): 1945-7081
IsoAbbr: Integr Med (Encinitas)
NlmId: 101196303
123:123
JrId: 38907
long title: Journal of exercise science and fitness
short title: J Exerc Sci Fit
ISSN: 1728-869X
ISSN (Online): 
IsoAbbr: J Exerc Sci Fit
NlmId: 101198241
123:123
JrId: 38908
long title: Mini-reviews in organic chemistry
short title: Mini Rev Org Chem
ISSN: 1570-193X
ISSN (Online): 1875-6298
IsoAbbr: Mini Rev Org Chem
NlmId: 101208431
123:123
JrId: 38909
long title: IEEE intelligent systems
short title: IEEE Intell Syst
ISSN: 1541-1672
ISSN (Online): 1941-1294
IsoAbbr: IEEE Intell Syst
NlmId: 101213160
123:123
JrId: 38910
long title: Natural computing
short title: Nat Comput
ISSN: 1567-7818
ISSN (Online): 1572-9796
IsoAbbr: Nat Comput
NlmId: 101220059
123:123
JrId: 38911
long title: Vadose zone journal : VZJ
short title: Vadose Zone J
ISSN: 1539-1663
ISSN (Online): 
IsoAbbr: Vadose Zone J
NlmId: 101235416
123:123
JrId: 38912
long title: Journal of workplace behavioral health
short title: J Workplace Behav Health
ISSN: 1555-5240
ISSN (Online): 1555-5259
IsoAbbr: J Workplace Behav Health
NlmId: 101249829
123:123
JrId: 38913
long title: World heart journal
short title: World Heart J
ISSN: 1556-4002
ISSN (Online): 
IsoAbbr: World Heart J
NlmId: 101253269
123:123
JrId: 38914
long title: Journal of primary care & community health
short title: J Prim Care Community Health
ISSN: 2150-1319
ISSN (Online): 2150-1327
IsoAbbr: J Prim Care Community Health
NlmId: 101518419
123:123
JrId: 38916
long title: Forum on immunopathological diseases and therapeutics
short title: For Immunopathol Dis Therap
ISSN: 2151-8017
ISSN (Online): 2151-8025
IsoAbbr: For Immunopathol Dis Therap
NlmId: 101528082
123:123
JrId: 38917
long title: Therapeutic advances in chronic disease
short title: Ther Adv Chronic Dis
ISSN: 2040-6223
ISSN (Online): 2040-6231
IsoAbbr: Ther Adv Chronic Dis
NlmId: 101532140
123:123
JrId: 38918
long title: Dental press journal of orthodontics
short title: Dental Press J Orthod
ISSN: 2176-9451
ISSN (Online): 2177-6709
IsoAbbr: Dental Press J Orthod
NlmId: 101532240
123:123
JrId: 38919
long title: European geriatric medicine
short title: Eur Geriatr Med
ISSN: 1878-7649
ISSN (Online): 1878-7657
IsoAbbr: Eur Geriatr Med
NlmId: 101533694
123:123
JrId: 38920
long title: Physics procedia
short title: Phys Procedia
ISSN: 1875-3884
ISSN (Online): 1875-3892
IsoAbbr: Phys Procedia
NlmId: 101541430
123:123
JrId: 38921
long title: Journal of diabetes & metabolism
short title: J Diabetes Metab
ISSN: 
ISSN (Online): 2155-6156
IsoAbbr: J Diabetes Metab
NlmId: 101549907
123:123
JrId: 38922
long title: Journal of the Indian Society of Agricultural Statistics. Indian Society of Agricultural Statistics
short title: J Indian Soc Agric Stat
ISSN: 0019-6363
ISSN (Online): 
IsoAbbr: J Indian Soc Agric Stat
NlmId: 101550018
123:123
JrId: 38924
long title: Journal of testing and evaluation
short title: J Test Eval
ISSN: 0090-3973
ISSN (Online): 1945-7553
IsoAbbr: J Test Eval
NlmId: 101550009
123:123
JrId: 38925
long title: Evolution
short title: Evolution (N Y)
ISSN: 1936-6426
ISSN (Online): 1936-6434
IsoAbbr: Evolution (N Y)
NlmId: 101550060
123:123
JrId: 38926
long title: Journal of vaccines & vaccination
short title: J Vaccines Vaccin
ISSN: 
ISSN (Online): 2157-7560
IsoAbbr: J Vaccines Vaccin
NlmId: 101550070
123:123
JrId: 38928
long title: Nano communication networks
short title: Nano Commun Netw
ISSN: 1878-7789
ISSN (Online): 1878-7797
IsoAbbr: Nano Commun Netw
NlmId: 101550164
123:123
JrId: 38929
long title: High pressure research
short title: High Press Res
ISSN: 0895-7959
ISSN (Online): 1477-2299
IsoAbbr: High Press Res
NlmId: 101550174
123:123
JrId: 38930
long title: Nanoscience and nanotechnology letters (Print)
short title: Nanosci Nanotechnol Lett
ISSN: 1941-4900
ISSN (Online): 1941-4919
IsoAbbr: Nanosci Nanotechnol Lett
NlmId: 101550168
123:123
JrId: 38931
long title: History of geo- and space sciences
short title: Hist Geo Space Sci
ISSN: 2190-5010
ISSN (Online): 2190-5029
IsoAbbr: Hist Geo Space Sci
NlmId: 101550175
123:123
JrId: 38933
long title: Nutrition and metabolic insights
short title: Nutr Metab Insights
ISSN: 
ISSN (Online): 1178-6388
IsoAbbr: Nutr Metab Insights
NlmId: 101550186
123:123
JrId: 38934
long title: International journal for computational vision and biomechnanics
short title: Int J Comput Vis Biomech
ISSN: 0973-6778
ISSN (Online): 
IsoAbbr: Int J Comput Vis Biomech
NlmId: 101550180
123:123
JrId: 38935
long title: Journal of AIDS & clinical research
short title: J AIDS Clin Res
ISSN: 
ISSN (Online): 2155-6113
IsoAbbr: J AIDS Clin Res
NlmId: 101550222
123:123
JrId: 38936
long title: Psychology of violence
short title: Psychol Violence
ISSN: 2152-0828
ISSN (Online): 2152-081X
IsoAbbr: Psychol Violence
NlmId: 101550224
123:123
JrId: 38937
long title: Journal of applied economics
short title: J Appl Econ
ISSN: 1514-0326
ISSN (Online): 1667-6726
IsoAbbr: J Appl Econ
NlmId: 101550228
123:123
JrId: 38938
long title: Journal of applied remote sensing
short title: J Appl Remote Sens
ISSN: 
ISSN (Online): 1931-3195
IsoAbbr: J Appl Remote Sens
NlmId: 101550230
123:123
JrId: 38939
long title: Journal of bioanalysis & biomedicine
short title: J Bioanal Biomed
ISSN: 
ISSN (Online): 1948-593X
IsoAbbr: J Bioanal Biomed
NlmId: 101550236
123:123
JrId: 38940
long title: Journal of cell science & therapy
short title: J Cell Sci Ther
ISSN: 
ISSN (Online): 2157-7013
IsoAbbr: J Cell Sci Ther
NlmId: 101550241
123:123
JrId: 38941
long title: Journal of chemistry and chemical engineering
short title: J Chem Chem Eng
ISSN: 1934-7375
ISSN (Online): 
IsoAbbr: J Chem Chem Eng
NlmId: 101550242
123:123
JrId: 38942
long title: Journal of developmental entrepreneurship : JDE
short title: J Dev Entrep
ISSN: 1084-9467
ISSN (Online): 
IsoAbbr: J Dev Entrep
NlmId: 101550243
123:123
JrId: 38944
long title: Quality engineering
short title: Qual Eng
ISSN: 0898-2112
ISSN (Online): 1532-4222
IsoAbbr: Qual Eng
NlmId: 101550255
123:123
JrId: 38946
long title: Proceedings of the ... International Conference on Machine Learning and Applications. International Conference on Machine Learning and Applications
short title: Proc Int Conf Mach Learn Appl
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Conf Mach Learn Appl
NlmId: 101550260
123:123
JrId: 38947
long title: Remote sensing letters (Print)
short title: Remote Sens Lett
ISSN: 2150-704X
ISSN (Online): 2150-7058
IsoAbbr: Remote Sens Lett
NlmId: 101550266
123:123
JrId: 38948
long title: International forum of allergy & rhinology
short title: Int Forum Allergy Rhinol
ISSN: 2042-6976
ISSN (Online): 2042-6984
IsoAbbr: Int Forum Allergy Rhinol
NlmId: 101550261
123:123
JrId: 38949
long title: Surface & coatings technology
short title: Surf Coat Technol
ISSN: 0257-8972
ISSN (Online): 1879-3347
IsoAbbr: Surf Coat Technol
NlmId: 101550294
123:123
JrId: 38950
long title: The European journal of cardiovascular medicine
short title: Eur J Cardiovasc Med
ISSN: 2042-4884
ISSN (Online): 2042-4892
IsoAbbr: Eur J Cardiovasc Med
NlmId: 101550317
123:123
JrId: 38951
long title: The open nutraceuticals journal
short title: Open Nutraceuticals J
ISSN: 
ISSN (Online): 1876-3960
IsoAbbr: Open Nutraceuticals J
NlmId: 101550324
123:123
JrId: 38952
long title: WebmedCentral
short title: Webmedcentral
ISSN: 
ISSN (Online): 2046-1690
IsoAbbr: Webmedcentral
NlmId: 101550379
123:123
JrId: 38953
long title: The journal of equity in health
short title: J Equity Health
ISSN: 
ISSN (Online): 
IsoAbbr: J Equity Health
NlmId: 101550321
123:123
JrId: 38955
long title: Journal of biomedical research
short title: J Biomed Res
ISSN: 1674-8301
ISSN (Online): 
IsoAbbr: J Biomed Res
NlmId: 101551157
123:123
JrId: 38956
long title: The open parasitology journal
short title: Open Parasitol J
ISSN: 
ISSN (Online): 1874-4214
IsoAbbr: Open Parasitol J
NlmId: 101552240
123:123
JrId: 38957
long title: Topics in organometallic chemistry
short title: Top Organomet Chem
ISSN: 1436-6002
ISSN (Online): 1616-8534
IsoAbbr: Top Organomet Chem
NlmId: 101552265
123:123
JrId: 38958
long title: Theranostics
short title: Theranostics
ISSN: 
ISSN (Online): 1838-7640
IsoAbbr: Theranostics
NlmId: 101552395
123:123
JrId: 38959
long title: Continental shelf research
short title: Cont Shelf Res
ISSN: 0278-4343
ISSN (Online): 1873-6955
IsoAbbr: Cont Shelf Res
NlmId: 101552269
123:123
JrId: 38960
long title: European paediatrics review
short title: Eur Paediatr Rev
ISSN: 1757-1006
ISSN (Online): 1757-1014
IsoAbbr: Eur Paediatr Rev
NlmId: 101552455
123:123
JrId: 38961
long title: LSO working papers in linguistics
short title: LSO Work Pap Linguist
ISSN: 
ISSN (Online): 
IsoAbbr: LSO Work Pap Linguist
NlmId: 101552629
123:123
JrId: 38962
long title: Innovations in systems and software engineering
short title: Innov Syst Softw Eng
ISSN: 1614-5046
ISSN (Online): 1614-5054
IsoAbbr: Innov Syst Softw Eng
NlmId: 101552463
123:123
JrId: 38963
long title: European oncology
short title: Eur Oncol
ISSN: 1758-3853
ISSN (Online): 1758-3861
IsoAbbr: Eur Oncol
NlmId: 101552551
123:123
JrId: 38964
long title: Ulcers
short title: Ulcers
ISSN: 2090-1526
ISSN (Online): 2090-1534
IsoAbbr: Ulcers
NlmId: 101552557
123:123
JrId: 38965
long title: Geomorphology (Amsterdam, Netherlands)
short title: Geomorphology (Amst)
ISSN: 0169-555X
ISSN (Online): 1872-695X
IsoAbbr: Geomorphology (Amst)
NlmId: 101552567
123:123
JrId: 38966
long title: Microelectronic engineering
short title: Microelectron Eng
ISSN: 0167-9317
ISSN (Online): 1873-5568
IsoAbbr: Microelectron Eng
NlmId: 101552621
123:123
JrId: 38967
long title: Discrete and continuous dynamical systems. Series B
short title: Discrete Continuous Dyn Syst Ser B
ISSN: 1531-3492
ISSN (Online): 1553-524X
IsoAbbr: Discrete Continuous Dyn Syst Ser B
NlmId: 101552619
123:123
JrId: 38968
long title: Advances in bioscience and biotechnology (Print)
short title: Adv Biosci Biotechnol
ISSN: 2156-8456
ISSN (Online): 2156-8502
IsoAbbr: Adv Biosci Biotechnol
NlmId: 101553812
123:123
JrId: 38969
long title: Environmental justice (Print)
short title: Environ Justice
ISSN: 1939-4071
ISSN (Online): 1937-5174
IsoAbbr: Environ Justice
NlmId: 101554252
123:123
JrId: 38972
long title: Journal de mathematiques pures et appliquees
short title: J Math Pures Appl
ISSN: 0021-7824
ISSN (Online): 1776-3371
IsoAbbr: J Math Pures Appl
NlmId: 101555101
123:123
JrId: 38973
long title: Journal of cancer therapy
short title: J Cancer Ther
ISSN: 2151-1934
ISSN (Online): 2151-1942
IsoAbbr: J Cancer Ther
NlmId: 101555104
123:123
JrId: 38974
long title: Journal of online learning and teaching / MERLOT
short title: J Online Learn Teach
ISSN: 
ISSN (Online): 1558-9528
IsoAbbr: J Online Learn Teach
NlmId: 101555105
123:123
JrId: 38975
long title: Journal of statistics education : an international journal on the teaching and learning of statistics
short title: J Stat Educ
ISSN: 
ISSN (Online): 1069-1898
IsoAbbr: J Stat Educ
NlmId: 101555108
123:123
JrId: 38976
long title: Journal of sports economics
short title: J Sports Econom
ISSN: 1527-0025
ISSN (Online): 1552-7794
IsoAbbr: J Sports Econom
NlmId: 101555106
123:123
JrId: 38977
long title: The open cell signaling journal
short title: Open Cell Signal J
ISSN: 
ISSN (Online): 1876-3901
IsoAbbr: Open Cell Signal J
NlmId: 101555349
123:123
JrId: 38978
long title: [Kusuri no chishiki] Pharmaceutical review
short title: Kusuri No Chishiki
ISSN: 0287-6485
ISSN (Online): 
IsoAbbr: Kusuri No Chishiki
NlmId: 18220340R
123:123
JrId: 38979
long title: Proceedings. IBM Medical Symposium
short title: Proc IBM Med Symp
ISSN: 0536-1184
ISSN (Online): 
IsoAbbr: Proc IBM Med Symp
NlmId: 24110010R
123:123
JrId: 38981
long title: The American homeopath
short title: Am Homeopath
ISSN: 
ISSN (Online): 
IsoAbbr: Am Homeopath
NlmId: 100910907
123:123
JrId: 38983
long title: Binocular vision & strabology quarterly, Simms-Romano's
short title: Binocul Vis Strabolog Q Simms Romano
ISSN: 2160-5351
ISSN (Online): 2160-5904
IsoAbbr: Binocul Vis Strabolog Q Simms Romano
NlmId: 101556982
123:123
JrId: 38985
long title: Materials science & engineering. C, Materials for biological applications
short title: Mater Sci Eng C Mater Biol Appl
ISSN: 0928-4931
ISSN (Online): 1873-0191
IsoAbbr: Mater Sci Eng C Mater Biol Appl
NlmId: 101484109
123:123
JrId: 38986
long title: IEEE Symposium on Computational Intelligence in Bioinformatics and Computational Biology proceedings IEEE Symposium on Computational Intelligence in Bioinformatics and Computational Biology
short title: IEEE Symp Comput Intell Bioinforma Comput Biol Proc
ISSN: 
ISSN (Online): 
IsoAbbr: IEEE Symp Comput Intell Bioinforma Comput Biol Proc
NlmId: 101554435
123:123
JrId: 38987
long title: Springer series in biophysics
short title: Springer Ser Biophys
ISSN: 0932-2353
ISSN (Online): 1868-2561
IsoAbbr: Springer Ser Biophys
NlmId: 8807568
123:123
JrId: 38988
long title: Reading & writing quarterly : overcoming learning difficulties
short title: Read Writ Q
ISSN: 1057-3569
ISSN (Online): 1521-0693
IsoAbbr: Read Writ Q
NlmId: 9210260
123:123
JrId: 38989
long title: Research Evaluation
short title: Res Eval
ISSN: 0958-2029
ISSN (Online): 1471-5449
IsoAbbr: Res Eval
NlmId: 9884634
123:123
JrId: 38990
long title: Acoustical science and technology / edited by the Acoustical Society of Japan
short title: Acoust Sci Technol
ISSN: 1346-3969
ISSN (Online): 1347-5177
IsoAbbr: Acoust Sci Technol
NlmId: 101089134
123:123
JrId: 38992
long title: Clinical reviews in bone and mineral metabolism
short title: Clin Rev Bone Miner Metab
ISSN: 1534-8644
ISSN (Online): 1559-0119
IsoAbbr: Clin Rev Bone Miner Metab
NlmId: 101130733
123:123
JrId: 38993
long title: Eurohealth
short title: Eurohealth (Lond)
ISSN: 1356-1030
ISSN (Online): 
IsoAbbr: Eurohealth (Lond)
NlmId: 101260308
123:123
JrId: 38994
long title: International journal of consumer studies
short title: Int J Consum Stud
ISSN: 1470-6423
ISSN (Online): 1470-6431
IsoAbbr: Int J Consum Stud
NlmId: 101289797
123:123
JrId: 38995
long title: Journal of care services management
short title: J Care Serv Manag
ISSN: 1750-1679
ISSN (Online): 1750-1687
IsoAbbr: J Care Serv Manag
NlmId: 101312798
123:123
JrId: 38996
long title: African journal of midwifery and women's health
short title: Afr J Midwifery Womens Health
ISSN: 1759-7374
ISSN (Online): 
IsoAbbr: Afr J Midwifery Womens Health
NlmId: 101469213
123:123
JrId: 38997
long title: Journal of infection prevention
short title: J Infect Prev
ISSN: 1757-1774
ISSN (Online): 1757-1782
IsoAbbr: J Infect Prev
NlmId: 101469725
123:123
JrId: 38998
long title: e-SPEN, the European e-journal of clinical nutrition and metabolism
short title: E Spen Eur E J Clin Nutr Metab
ISSN: 
ISSN (Online): 1751-4991
IsoAbbr: E Spen Eur E J Clin Nutr Metab
NlmId: 101492304
123:123
JrId: 38999
long title: GeroPsych
short title: GeroPsych (Bern)
ISSN: 1662-9647
ISSN (Online): 1662-971X
IsoAbbr: GeroPsych (Bern)
NlmId: 101530396
123:123
JrId: 39000
long title: Therapeutic advances in endocrinology and metabolism
short title: Ther Adv Endocrinol Metab
ISSN: 2042-0188
ISSN (Online): 2042-0196
IsoAbbr: Ther Adv Endocrinol Metab
NlmId: 101532143
123:123
JrId: 39001
long title: Methods in ecology and evolution / British Ecological Society
short title: Methods Ecol Evol
ISSN: 
ISSN (Online): 2041-210X
IsoAbbr: Methods Ecol Evol
NlmId: 101539246
123:123
JrId: 39002
long title: Drug delivery and translational research
short title: Drug Deliv Transl Res
ISSN: 2190-393X
ISSN (Online): 2190-3948
IsoAbbr: Drug Deliv Transl Res
NlmId: 101540061
123:123
JrId: 39003
long title: Heart Asia
short title: Heart Asia
ISSN: 
ISSN (Online): 1759-1104
IsoAbbr: Heart Asia
NlmId: 101542742
123:123
JrId: 39004
long title: Patient related outcome measures
short title: Patient Relat Outcome Meas
ISSN: 
ISSN (Online): 1179-271X
IsoAbbr: Patient Relat Outcome Meas
NlmId: 101551170
123:123
JrId: 39005
long title: Mechatronics : the science of intelligent machines
short title: Mechatronics (Oxf)
ISSN: 0957-4158
ISSN (Online): 1873-4006
IsoAbbr: Mechatronics (Oxf)
NlmId: 101551281
123:123
JrId: 39006
long title: Advanced science letters
short title: Adv Sci Lett
ISSN: 1936-6612
ISSN (Online): 1936-7317
IsoAbbr: Adv Sci Lett
NlmId: 101551253
123:123
JrId: 39007
long title: ISPRS journal of photogrammetry and remote sensing : official publication of the International Society for Photogrammetry and Remote Sensing (ISPRS)
short title: ISPRS J Photogramm Remote Sens
ISSN: 0924-2716
ISSN (Online): 1872-8235
IsoAbbr: ISPRS J Photogramm Remote Sens
NlmId: 101551484
123:123
JrId: 39008
long title: The open obesity journal
short title: Open Obes J
ISSN: 
ISSN (Online): 1876-8237
IsoAbbr: Open Obes J
NlmId: 101551494
123:123
JrId: 39009
long title: Journal of community genetics
short title: J Community Genet
ISSN: 1868-310X
ISSN (Online): 1868-6001
IsoAbbr: J Community Genet
NlmId: 101551501
123:123
JrId: 39010
long title: Journal of transport and land use
short title: J Transp Land Use
ISSN: 
ISSN (Online): 1938-7849
IsoAbbr: J Transp Land Use
NlmId: 101551503
123:123
JrId: 39011
long title: Stem Cell Studies
short title: Stem Cell Stud
ISSN: 
ISSN (Online): 2038-9566
IsoAbbr: Stem Cell Stud
NlmId: 101551506
123:123
JrId: 39013
long title: Pregnancy hypertension
short title: Pregnancy Hypertens
ISSN: 2210-7789
ISSN (Online): 
IsoAbbr: Pregnancy Hypertens
NlmId: 101552483
123:123
JrId: 39014
long title: Journal of clinical bioinformatics
short title: J Clin Bioinforma
ISSN: 
ISSN (Online): 2043-9113
IsoAbbr: J Clin Bioinforma
NlmId: 101554637
123:123
JrId: 39015
long title: Atmospheric pollution research
short title: Atmos Pollut Res
ISSN: 
ISSN (Online): 1309-1042
IsoAbbr: Atmos Pollut Res
NlmId: 101554506
123:123
JrId: 39017
long title: Biofuels
short title: Biofuels
ISSN: 1759-7269
ISSN (Online): 1759-7277
IsoAbbr: Biofuels
NlmId: 101554569
123:123
JrId: 39018
long title: Clinical investigation
short title: Clin Investig (Lond)
ISSN: 2041-6792
ISSN (Online): 2041-6806
IsoAbbr: Clin Investig (Lond)
NlmId: 101554582
123:123
JrId: 39019
long title: Conference on Computer Vision and Pattern Recognition Workshops IEEE Computer Society Conference on Computer Vision and Pattern Recognition. Workshops
short title: Conf Comput Vis Pattern Recognit Workshops
ISSN: 
ISSN (Online): 
IsoAbbr: Conf Comput Vis Pattern Recognit Workshops
NlmId: 101554644
123:123
JrId: 39020
long title: ISM ... : ... IEEE International Symposium on Multimedia ... : proceedings. IEEE International Symposium on Multimedia
short title: ISM
ISSN: 
ISSN (Online): 
IsoAbbr: ISM
NlmId: 101554647
123:123
JrId: 39021
long title: OnLine journal of biological sciences
short title: Online J Biol Sci
ISSN: 
ISSN (Online): 1608-4217
IsoAbbr: Online J Biol Sci
NlmId: 101554657
123:123
JrId: 39022
long title: The international journal of soil, sediment and water : documenting the cutting edge of environmental stewardship
short title: Int J Soil Sediment Water
ISSN: 
ISSN (Online): 1940-3259
IsoAbbr: Int J Soil Sediment Water
NlmId: 101554658
123:123
JrId: 39023
long title: The open pathology journal
short title: Open Pathol J
ISSN: 
ISSN (Online): 1874-3757
IsoAbbr: Open Pathol J
NlmId: 101554662
123:123
JrId: 39024
long title: The R journal
short title: R J
ISSN: 
ISSN (Online): 2073-4859
IsoAbbr: R J
NlmId: 101554666
123:123
JrId: 39025
long title: Translational behavioral medicine
short title: Transl Behav Med
ISSN: 1869-6716
ISSN (Online): 1613-9860
IsoAbbr: Transl Behav Med
NlmId: 101554668
123:123
JrId: 39026
long title: Kyklos : international review for social sciences
short title: Kyklos (Oxford)
ISSN: 0023-5962
ISSN (Online): 1467-6435
IsoAbbr: Kyklos (Oxford)
NlmId: 101556673
123:123
JrId: 39027
long title: Organon F
short title: Organon F (Bratisl)
ISSN: 1335-0668
ISSN (Online): 
IsoAbbr: Organon F (Bratisl)
NlmId: 101556686
123:123
JrId: 39028
long title: Osterreichische Zeitschrift fur Pilzkunde
short title: Osterr Z Pilzkd
ISSN: 1021-2450
ISSN (Online): 
IsoAbbr: Osterr Z Pilzkd
NlmId: 101556695
123:123
JrId: 39029
long title: Communications in nonlinear science & numerical simulation
short title: Commun Nonlinear Sci Numer Simul
ISSN: 1007-5704
ISSN (Online): 1878-7274
IsoAbbr: Commun Nonlinear Sci Numer Simul
NlmId: 101556844
123:123
JrId: 39031
long title: Iranian journal of parasitology
short title: Iran J Parasitol
ISSN: 1735-7020
ISSN (Online): 2008-238X
IsoAbbr: Iran J Parasitol
NlmId: 101464309
123:123
JrId: 39032
long title: Topics in current genetics
short title: Top Curr Genet
ISSN: 1610-2096
ISSN (Online): 1610-6970
IsoAbbr: Top Curr Genet
NlmId: 101198252
123:123
JrId: 39033
long title: Freshwater reviews : a journal of the Freshwater Biological Association
short title: Freshw Rev
ISSN: 1755-084X
ISSN (Online): 
IsoAbbr: Freshw Rev
NlmId: 101554712
123:123
JrId: 39034
long title: Sexual and relationship therapy : journal of the British Association for Sexual and Relationship Therapy
short title: Sex Relation Ther
ISSN: 1468-1994
ISSN (Online): 1468-1749
IsoAbbr: Sex Relation Ther
NlmId: 100899955
123:123
JrId: 39035
long title: Japanese journal of applied physics. Part 1, Regular papers & short notes
short title: Jpn J Appl Phys Pt 1
ISSN: 0021-4922
ISSN (Online): 
IsoAbbr: Jpn J Appl Phys Pt 1
NlmId: 9888029
123:123
JrId: 39036
long title: Psychology of religion and spirituality
short title: Psycholog Relig Spiritual
ISSN: 1941-1022
ISSN (Online): 1943-1562
IsoAbbr: Psycholog Relig Spiritual
NlmId: 101527717
123:123
JrId: 39037
long title: Peace and conflict : journal of peace psychology : the journal of the Division of Peace Psychology of the American Psychological Association
short title: Peace Confl
ISSN: 1078-1919
ISSN (Online): 1532-7949
IsoAbbr: Peace Confl
NlmId: 9891725
123:123
JrId: 39039
long title: Proceedings of the ... International Symposium on High Performance Distributed Computing
short title: Proc Int Symp High Perform Distrib Comput
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Symp High Perform Distrib Comput
NlmId: 101527706
123:123
JrId: 39040
long title: Survey research methods
short title: Surv Res Methods
ISSN: 
ISSN (Online): 1864-3361
IsoAbbr: Surv Res Methods
NlmId: 101527490
123:123
JrId: 39041
long title: Journal of applied probability and statistics
short title: J Appl Probab Stat
ISSN: 1930-6792
ISSN (Online): 
IsoAbbr: J Appl Probab Stat
NlmId: 101519565
123:123
JrId: 39043
long title: Transplantation and clinical immunology : proceedings of the ... international course
short title: Transplant Clin Immunol
ISSN: 0168-7085
ISSN (Online): 
IsoAbbr: Transplant Clin Immunol
NlmId: 8610788
123:123
JrId: 39046
long title: Materials
short title: Materials (Basel)
ISSN: 
ISSN (Online): 1996-1944
IsoAbbr: Materials (Basel)
NlmId: 101555929
123:123
JrId: 39047
long title: Multimedia tools and applications
short title: Multimed Tools Appl
ISSN: 1380-7501
ISSN (Online): 1573-7721
IsoAbbr: Multimed Tools Appl
NlmId: 101555932
123:123
JrId: 39048
long title: Pain management
short title: Pain Manag
ISSN: 1758-1869
ISSN (Online): 1758-1877
IsoAbbr: Pain Manag
NlmId: 101555934
123:123
JrId: 39049
long title: Proceedings of the American Mathematical Society. American Mathematical Society
short title: Proc Am Math Soc
ISSN: 0002-9939
ISSN (Online): 1088-6826
IsoAbbr: Proc Am Math Soc
NlmId: 101556199
123:123
JrId: 39050
long title: Pulmonary circulation
short title: Pulm Circ
ISSN: 2045-8932
ISSN (Online): 2045-8940
IsoAbbr: Pulm Circ
NlmId: 101557243
123:123
JrId: 39052
long title: Journal of contemporary psychotherapy
short title: J Contemp Psychother
ISSN: 0022-0116
ISSN (Online): 1573-3564
IsoAbbr: J Contemp Psychother
NlmId: 0171675
123:123
JrId: 39053
long title: Analgesia (Elmsford, N.Y.)
short title: Analgesia (Elmsford N Y)
ISSN: 1071-569X
ISSN (Online): 
IsoAbbr: Analgesia (Elmsford N Y)
NlmId: 9500168
123:123
JrId: 39054
long title: Vacuum
short title: Vacuum
ISSN: 0042-207X
ISSN (Online): 1879-2715
IsoAbbr: Vacuum
NlmId: 21440110R
123:123
JrId: 39055
long title: Journal of venom research
short title: J Venom Res
ISSN: 
ISSN (Online): 2044-0324
IsoAbbr: J Venom Res
NlmId: 101551555
123:123
JrId: 39056
long title: IMA fungus
short title: IMA Fungus
ISSN: 2210-6340
ISSN (Online): 2210-6359
IsoAbbr: IMA Fungus
NlmId: 101557546
123:123
JrId: 39058
long title: Pharmacy practice
short title: Pharm Pract (Granada)
ISSN: 1885-642X
ISSN (Online): 1886-3655
IsoAbbr: Pharm Pract (Granada)
NlmId: 101530029
123:123
JrId: 39063
long title: Zeitschrift fur Psychologie
short title: Z Psychol
ISSN: 2190-8370
ISSN (Online): 2151-2604
IsoAbbr: Z Psychol
NlmId: 101313724
123:123
JrId: 39064
long title: Small GTPases
short title: Small GTPases
ISSN: 2154-1248
ISSN (Online): 2154-1256
IsoAbbr: Small GTPases
NlmId: 101530974
123:123
JrId: 39065
long title: Journal of interventional gastroenterology
short title: J Interv Gastroenterol
ISSN: 2154-1280
ISSN (Online): 2154-1299
IsoAbbr: J Interv Gastroenterol
NlmId: 101530990
123:123
JrId: 39067
long title: Cardiorenal medicine
short title: Cardiorenal Med
ISSN: 1664-3828
ISSN (Online): 1664-5502
IsoAbbr: Cardiorenal Med
NlmId: 101554863
123:123
JrId: 39068
long title: Bacteriophage
short title: Bacteriophage
ISSN: 2159-7073
ISSN (Online): 2159-7081
IsoAbbr: Bacteriophage
NlmId: 101556174
123:123
JrId: 39069
long title: Cellular logistics
short title: Cell Logist
ISSN: 2159-2780
ISSN (Online): 2159-2799
IsoAbbr: Cell Logist
NlmId: 101556177
123:123
JrId: 39070
long title: Journal of nutrition in gerontology and geriatrics
short title: J Nutr Gerontol Geriatr
ISSN: 2155-1197
ISSN (Online): 2155-1200
IsoAbbr: J Nutr Gerontol Geriatr
NlmId: 101558292
123:123
JrId: 39071
long title: Journal of anaesthesiology, clinical pharmacology
short title: J Anaesthesiol Clin Pharmacol
ISSN: 0970-9185
ISSN (Online): 
IsoAbbr: J Anaesthesiol Clin Pharmacol
NlmId: 9516972
123:123
JrId: 39072
long title: The Ochsner journal
short title: Ochsner J
ISSN: 1524-5012
ISSN (Online): 
IsoAbbr: Ochsner J
NlmId: 101125795
123:123
JrId: 39073
long title: Maedica
short title: Maedica (Buchar)
ISSN: 1841-9038
ISSN (Online): 2069-6116
IsoAbbr: Maedica (Buchar)
NlmId: 101526930
123:123
JrId: 39074
long title: Journal of Ayurveda and integrative medicine
short title: J Ayurveda Integr Med
ISSN: 0975-9476
ISSN (Online): 0976-2809
IsoAbbr: J Ayurveda Integr Med
NlmId: 101551404
123:123
JrId: 39075
long title: The British and Irish orthoptic journal
short title: Br Ir Orthopt J
ISSN: 1743-9868
ISSN (Online): 
IsoAbbr: Br Ir Orthopt J
NlmId: 101233819
123:123
JrId: 39076
long title: Journal of pediatric biochemistry
short title: J Pediatr Biochem
ISSN: 1879-5390
ISSN (Online): 1879-5404
IsoAbbr: J Pediatr Biochem
NlmId: 101531615
123:123
JrId: 39077
long title: Journal of optics (2010)
short title: J Opt
ISSN: 2040-8978
ISSN (Online): 2040-8986
IsoAbbr: J Opt
NlmId: 101542214
123:123
JrId: 39078
long title: International journal of chemistry
short title: Int J Chem
ISSN: 1916-9698
ISSN (Online): 
IsoAbbr: Int J Chem
NlmId: 101557963
123:123
JrId: 39079
long title: International journal of person centered medicine
short title: Int J Pers Cent Med
ISSN: 2043-7730
ISSN (Online): 2043-7749
IsoAbbr: Int J Pers Cent Med
NlmId: 101557971
123:123
JrId: 39080
long title: Journal of map & geography libraries
short title: J Map Geogr Libr
ISSN: 1542-0353
ISSN (Online): 1542-0361
IsoAbbr: J Map Geogr Libr
NlmId: 101557978
123:123
JrId: 39081
long title: LIA
short title: LIA
ISSN: 1879-7865
ISSN (Online): 1879-7873
IsoAbbr: LIA
NlmId: 101558040
123:123
JrId: 39082
long title: Journal of chemical and pharmaceutical research
short title: J Chem Pharm Res
ISSN: 
ISSN (Online): 0975-7384
IsoAbbr: J Chem Pharm Res
NlmId: 101557976
123:123
JrId: 39083
long title: Geriatrie et psychologie neuropsychiatrie du vieillissement
short title: Geriatr Psychol Neuropsychiatr Vieil
ISSN: 2115-8789
ISSN (Online): 2115-7863
IsoAbbr: Geriatr Psychol Neuropsychiatr Vieil
NlmId: 101553404
123:123
JrId: 39086
long title: Topics in stereochemistry
short title: Top Stereochem
ISSN: 0082-500X
ISSN (Online): 1935-1275
IsoAbbr: Top Stereochem
NlmId: 0235375
123:123
JrId: 39087
long title: VacciMonitor
short title: Vaccimonitor
ISSN: 1025-028X
ISSN (Online): 1025-0298
IsoAbbr: Vaccimonitor
NlmId: 101246807
123:123
JrId: 39088
long title: Oncology reviews
short title: Oncol Rev
ISSN: 1970-5565
ISSN (Online): 1970-5557
IsoAbbr: Oncol Rev
NlmId: 101519906
123:123
JrId: 39089
long title: Journal of evidence-based complementary & alternative medicine
short title: J Evid Based Complementary Altern Med
ISSN: 2156-5872
ISSN (Online): 2156-5899
IsoAbbr: J Evid Based Complementary Altern Med
NlmId: 101556804
123:123
JrId: 39090
long title: Journal of gastrointestinal oncology
short title: J Gastrointest Oncol
ISSN: 2078-6891
ISSN (Online): 2219-679X
IsoAbbr: J Gastrointest Oncol
NlmId: 101557751
123:123
JrId: 39091
long title: Revista de derecho y genoma humano = Law and the human genome review / Catedra de Derecho y Genoma Humano/Fundacion BBV-Diputacion Foral de Bizkaia
short title: Rev Derecho Genoma Hum
ISSN: 1134-7198
ISSN (Online): 
IsoAbbr: Rev Derecho Genoma Hum
NlmId: 101558644
123:123
JrId: 39096
long title: Theoretical issues in ergonomics
short title: Theor Issues Ergon
ISSN: 1463-922X
ISSN (Online): 1464-536X
IsoAbbr: Theor Issues Ergon
NlmId: 101163424
123:123
JrId: 39097
long title: US oncology
short title: US Oncol
ISSN: 1758-4027
ISSN (Online): 1758-4035
IsoAbbr: US Oncol
NlmId: 101553257
123:123
JrId: 39099
long title: Research and reports in biology
short title: Res Rep Biol
ISSN: 
ISSN (Online): 1179-7274
IsoAbbr: Res Rep Biol
NlmId: 101556207
123:123
JrId: 39100
long title: The VLDB journal : very large data bases : a publication of the VLDB Endowment
short title: VLDB J
ISSN: 1066-8888
ISSN (Online): 0949-877X
IsoAbbr: VLDB J
NlmId: 101556484
123:123
JrId: 39104
long title: Orthodontics : the art and practice of dentofacial enhancement
short title: Orthodontics (Chic.)
ISSN: 2160-2999
ISSN (Online): 2160-3006
IsoAbbr: Orthodontics (Chic.)
NlmId: 101559040
123:123
JrId: 39105
long title: Mycotoxin research
short title: Mycotoxin Res
ISSN: 0178-7888
ISSN (Online): 1867-1632
IsoAbbr: Mycotoxin Res
NlmId: 8807334
123:123
JrId: 39107
long title: Information display
short title: Inf Disp (1975)
ISSN: 0362-0972
ISSN (Online): 
IsoAbbr: Inf Disp (1975)
NlmId: 101558436
123:123
JrId: 39108
long title: Pulmonary medicine
short title: Pulm Med
ISSN: 2090-1836
ISSN (Online): 2090-1844
IsoAbbr: Pulm Med
NlmId: 101558762
123:123
JrId: 39109
long title: ISRN obstetrics and gynecology
short title: ISRN Obstet Gynecol
ISSN: 2090-4436
ISSN (Online): 2090-4444
IsoAbbr: ISRN Obstet Gynecol
NlmId: 101558763
123:123
JrId: 39111
long title: Current protocols in chemical biology
short title: Curr Protoc Chem Biol
ISSN: 
ISSN (Online): 2160-4762
IsoAbbr: Curr Protoc Chem Biol
NlmId: 101559235
123:123
JrId: 39113
long title: Acute medicine
short title: Acute Med
ISSN: 1747-4884
ISSN (Online): 1747-4892
IsoAbbr: Acute Med
NlmId: 101553725
123:123
JrId: 39114
long title: High blood pressure & cardiovascular prevention : the official journal of the Italian Society of Hypertension
short title: High Blood Press Cardiovasc Prev
ISSN: 1120-9879
ISSN (Online): 1179-1985
IsoAbbr: High Blood Press Cardiovasc Prev
NlmId: 9421087
123:123
JrId: 39119
long title: The open systems biology journal
short title: Open Syst Biol J
ISSN: 
ISSN (Online): 1876-3928
IsoAbbr: Open Syst Biol J
NlmId: 101554664
123:123
JrId: 39120
long title: Revista Mexicana de trastornos alimentarios = Mexican journal of eating disorders
short title: Rev Mex Trastor Aliment
ISSN: 
ISSN (Online): 
IsoAbbr: Rev Mex Trastor Aliment
NlmId: 101551960
123:123
JrId: 39121
long title: Journal of addiction research & therapy
short title: J Addict Res Ther
ISSN: 
ISSN (Online): 2155-6105
IsoAbbr: J Addict Res Ther
NlmId: 101550185
123:123
JrId: 39123
long title: Healthcare informatics research
short title: Healthc Inform Res
ISSN: 2093-3681
ISSN (Online): 2093-369X
IsoAbbr: Healthc Inform Res
NlmId: 101534553
123:123
JrId: 39129
long title: Topics in antiviral medicine
short title: Top Antivir Med
ISSN: 2161-5861
ISSN (Online): 2161-5853
IsoAbbr: Top Antivir Med
NlmId: 101560274
123:123
JrId: 39137
long title: Tropical medicine and health
short title: Trop Med Health
ISSN: 1348-8945
ISSN (Online): 1349-4147
IsoAbbr: Trop Med Health
NlmId: 101215093
123:123
JrId: 39138
long title: Research in pharmaceutical sciences
short title: Res Pharm Sci
ISSN: 1735-5362
ISSN (Online): 1735-9414
IsoAbbr: Res Pharm Sci
NlmId: 101516968
123:123
JrId: 39139
long title: Pharmacognosy research
short title: Pharmacognosy Res
ISSN: 0976-4836
ISSN (Online): 0974-8490
IsoAbbr: Pharmacognosy Res
NlmId: 101558769
123:123
JrId: 39140
long title: Iranian journal of nursing and midwifery research
short title: Iran J Nurs Midwifery Res
ISSN: 1735-9066
ISSN (Online): 2228-5504
IsoAbbr: Iran J Nurs Midwifery Res
NlmId: 101558775
123:123
JrId: 39141
long title: Hepatitis monthly
short title: Hepat Mon
ISSN: 1735-143X
ISSN (Online): 1735-3408
IsoAbbr: Hepat Mon
NlmId: 101277874
123:123
JrId: 39143
long title: Personnel psychology
short title: Pers Psychol
ISSN: 0031-5826
ISSN (Online): 1744-6570
IsoAbbr: Pers Psychol
NlmId: 0253023
123:123
JrId: 39144
long title: The Canadian journal of chemical engineering
short title: Can J Chem Eng
ISSN: 0008-4034
ISSN (Online): 1939-019X
IsoAbbr: Can J Chem Eng
NlmId: 7511877
123:123
JrId: 39146
long title: Journal of exercise physiology online / American Society of Exercise Physiologists
short title: J Exerc Physiol Online
ISSN: 
ISSN (Online): 1097-9751
IsoAbbr: J Exerc Physiol Online
NlmId: 9806209
123:123
JrId: 39147
long title: Journal of management
short title: J Manage
ISSN: 0149-2063
ISSN (Online): 1557-1211
IsoAbbr: J Manage
NlmId: 9880068
123:123
JrId: 39148
long title: Journal of radiology nursing
short title: J Radiol Nurs
ISSN: 1546-0843
ISSN (Online): 1555-9912
IsoAbbr: J Radiol Nurs
NlmId: 101189931
123:123
JrId: 39149
long title: Turk noroloji dergisi = Turkish journal of neurology
short title: Turk Noroloji Dergisi
ISSN: 1301-062X
ISSN (Online): 
IsoAbbr: Turk Noroloji Dergisi
NlmId: 101221656
123:123
JrId: 39151
long title: Journal of nursing and healthcare of chronic illness
short title: J Nurs Healthc Chronic Illn
ISSN: 1752-9816
ISSN (Online): 1752-9824
IsoAbbr: J Nurs Healthc Chronic Illn
NlmId: 101303407
123:123
JrId: 39152
long title: Wear : an international journal on the science and technology of friction lubrication and wear
short title: Wear
ISSN: 0043-1648
ISSN (Online): 1873-2577
IsoAbbr: Wear
NlmId: 101312638
123:123
JrId: 39153
long title: Journal of bronchology & interventional pulmonology
short title: J Bronchology Interv Pulmonol
ISSN: 1944-6586
ISSN (Online): 1948-8270
IsoAbbr: J Bronchology Interv Pulmonol
NlmId: 101496866
123:123
JrId: 39154
long title: MedChemComm
short title: Medchemcomm
ISSN: 2040-2503
ISSN (Online): 2040-2511
IsoAbbr: Medchemcomm
NlmId: 101531525
123:123
JrId: 39155
long title: Frontiers in endocrinology
short title: Front Endocrinol (Lausanne)
ISSN: 
ISSN (Online): 1664-2392
IsoAbbr: Front Endocrinol (Lausanne)
NlmId: 101555782
123:123
JrId: 39156
long title: CME journal. Geriatric medicine
short title: CME J Geriatr Med
ISSN: 1475-1453
ISSN (Online): 
IsoAbbr: CME J Geriatr Med
NlmId: 101128008
123:123
JrId: 39158
long title: Journal of laboratory automation
short title: J Lab Autom
ISSN: 
ISSN (Online): 2211-0682
IsoAbbr: J Lab Autom
NlmId: 101558509
123:123
JrId: 39159
long title: Nutrition bulletin / BNF
short title: Nutr Bull
ISSN: 1471-9827
ISSN (Online): 1467-3010
IsoAbbr: Nutr Bull
NlmId: 9315625
123:123
JrId: 39160
long title: Current trends in medicinal chemistry
short title: Curr Trends Med Chem
ISSN: 
ISSN (Online): 
IsoAbbr: Curr Trends Med Chem
NlmId: 101560236
123:123
JrId: 39161
long title: Language research
short title: Lang Res
ISSN: 0254-4474
ISSN (Online): 
IsoAbbr: Lang Res
NlmId: 101558276
123:123
JrId: 39162
long title: Work, employment & society : a journal of the British Sociological Association
short title: Work Employ Soc
ISSN: 0950-0170
ISSN (Online): 1469-8722
IsoAbbr: Work Employ Soc
NlmId: 101558297
123:123
JrId: 39163
long title: The insight journal
short title: Insight J
ISSN: 
ISSN (Online): 
IsoAbbr: Insight J
NlmId: 101558367
123:123
JrId: 39164
long title: Journal of biometrics & biostatistics
short title: J Biom Biostat
ISSN: 
ISSN (Online): 2155-6180
IsoAbbr: J Biom Biostat
NlmId: 101558406
123:123
JrId: 39165
long title: Journal of clinical & experimental ophthalmology
short title: J Clin Exp Ophthalmol
ISSN: 
ISSN (Online): 2155-9570
IsoAbbr: J Clin Exp Ophthalmol
NlmId: 101558412
123:123
JrId: 39166
long title: Journal of dentistry and oral hygiene
short title: J Dent Oral Hyg
ISSN: 
ISSN (Online): 2141-2472
IsoAbbr: J Dent Oral Hyg
NlmId: 101558489
123:123
JrId: 39167
long title: Journal of micro/nanolithography, MEMS, and MOEMS : JM3
short title: J Micro Nanolithogr MEMS MOEMS
ISSN: 1932-5150
ISSN (Online): 1932-5134
IsoAbbr: J Micro Nanolithogr MEMS MOEMS
NlmId: 101558516
123:123
JrId: 39168
long title: Journal of student affairs research and practice
short title: J Stud Aff Res Pract
ISSN: 1949-6591
ISSN (Online): 1949-6605
IsoAbbr: J Stud Aff Res Pract
NlmId: 101558561
123:123
JrId: 39169
long title: Journal of urban affairs
short title: J Urban Aff
ISSN: 0735-2166
ISSN (Online): 1467-9906
IsoAbbr: J Urban Aff
NlmId: 101558571
123:123
JrId: 39170
long title: Epidemiology and psychiatric sciences
short title: Epidemiol Psychiatr Sci
ISSN: 2045-7960
ISSN (Online): 
IsoAbbr: Epidemiol Psychiatr Sci
NlmId: 101561091
123:123
JrId: 39171
long title: Kyongbuk Uidae chapchi
short title: Gyenbug Uidai Jabji
ISSN: 0377-953X
ISSN (Online): 
IsoAbbr: Gyenbug Uidai Jabji
NlmId: 7604226
123:123
JrId: 39172
long title: Practical radiation oncology
short title: Pract Radiat Oncol
ISSN: 1879-8500
ISSN (Online): 
IsoAbbr: Pract Radiat Oncol
NlmId: 101558279
123:123
JrId: 39173
long title: Progress in materials science
short title: Prog Mater Sci
ISSN: 0079-6425
ISSN (Online): 1873-2208
IsoAbbr: Prog Mater Sci
NlmId: 101558282
123:123
JrId: 39174
long title: Recent advances & research updates
short title: Recent Adv Res Updat
ISSN: 0972-4699
ISSN (Online): 
IsoAbbr: Recent Adv Res Updat
NlmId: 101558288
123:123
JrId: 39175
long title: Semantics and pragmatics
short title: Semant Pragmat
ISSN: 
ISSN (Online): 1937-8912
IsoAbbr: Semant Pragmat
NlmId: 101558289
123:123
JrId: 39177
long title: Current topics in biochemical research
short title: Curr Top Biochem Res
ISSN: 0972-4583
ISSN (Online): 
IsoAbbr: Curr Top Biochem Res
NlmId: 101559021
123:123
JrId: 39178
long title: European journal of psychotraumatology
short title: Eur J Psychotraumatol
ISSN: 
ISSN (Online): 2000-8066
IsoAbbr: Eur J Psychotraumatol
NlmId: 101559025
123:123
JrId: 39179
long title: Research letters in biochemistry
short title: Res Lett Biochem
ISSN: 1687-6709
ISSN (Online): 1687-6717
IsoAbbr: Res Lett Biochem
NlmId: 101559041
123:123
JrId: 39181
long title: ASCILITE ... annual conference / Australian Society for Computers in Learning in Tertiary Education
short title: ASCILITE Annu Conf
ISSN: 
ISSN (Online): 
IsoAbbr: ASCILITE Annu Conf
NlmId: 101559142
123:123
JrId: 39182
long title: The open women's health journal
short title: Open Womens Health J
ISSN: 
ISSN (Online): 1874-2912
IsoAbbr: Open Womens Health J
NlmId: 101559261
123:123
JrId: 39183
long title: ISRN dentistry
short title: ISRN Dent
ISSN: 2090-4371
ISSN (Online): 2090-438X
IsoAbbr: ISRN Dent
NlmId: 101560640
123:123
JrId: 39184
long title: Frontiers in genetics
short title: Front Genet
ISSN: 
ISSN (Online): 1664-8021
IsoAbbr: Front Genet
NlmId: 101560621
123:123
JrId: 39185
long title: ISRN Organic Chemistry
short title: ISRN Org Chem
ISSN: 2090-5149
ISSN (Online): 2090-5157
IsoAbbr: ISRN Org Chem
NlmId: 101560651
123:123
JrId: 39186
long title: Journal of discrete algorithms (Amsterdam, Netherlands)
short title: J Discrete Algorithms (Amst)
ISSN: 1570-8667
ISSN (Online): 1570-8675
IsoAbbr: J Discrete Algorithms (Amst)
NlmId: 101560679
123:123
JrId: 39187
long title: Journal of surgical radiology
short title: J Surg Radiol
ISSN: 2156-213X
ISSN (Online): 2156-4566
IsoAbbr: J Surg Radiol
NlmId: 101560687
123:123
JrId: 39188
long title: Decision support systems and electronic commerce
short title: Decis Support Syst Electron Commer
ISSN: 
ISSN (Online): 
IsoAbbr: Decis Support Syst Electron Commer
NlmId: 101561059
123:123
JrId: 39190
long title: Dializ, transplantasyon ve yanik : Turkiye Organ Nakli ve Yanik Tedavi Vakfi, tip bilimleri dergisi = Dialysis, transplantation & burn : medical journal of the Turkish Transplantation and Burn Foundation
short title: Dializ Transplant Yanik
ISSN: 1300-2023
ISSN (Online): 
IsoAbbr: Dializ Transplant Yanik
NlmId: 8502826
123:123
JrId: 39191
long title: Fetal and maternal medicine review
short title: Fetal Matern Med Rev
ISSN: 0965-5395
ISSN (Online): 1469-5065
IsoAbbr: Fetal Matern Med Rev
NlmId: 9310647
123:123
JrId: 39192
long title: Journal of religion, spirituality & aging
short title: J Relig Spiritual Aging
ISSN: 1552-8030
ISSN (Online): 1552-8049
IsoAbbr: J Relig Spiritual Aging
NlmId: 101254465
123:123
JrId: 39193
long title: Journal of HIV AIDS surveillance & epidemiology
short title: J HIV AIDS Surveill Epidemiol
ISSN: 
ISSN (Online): 1930-6768
IsoAbbr: J HIV AIDS Surveill Epidemiol
NlmId: 101273947
123:123
JrId: 39194
long title: Salud colectiva
short title: Salud Colect
ISSN: 1669-2381
ISSN (Online): 
IsoAbbr: Salud Colect
NlmId: 101276038
123:123
JrId: 39197
long title: Journal of stem cells & regenerative medicine
short title: J Stem Cells Regen Med
ISSN: 
ISSN (Online): 0973-7154
IsoAbbr: J Stem Cells Regen Med
NlmId: 101552911
123:123
JrId: 39198
long title: Journal of biomaterials and nanobiotechnology
short title: J Biomater Nanobiotechnol
ISSN: 2158-7027
ISSN (Online): 2158-7043
IsoAbbr: J Biomater Nanobiotechnol
NlmId: 101558341
123:123
JrId: 39200
long title: Journal of the Society for Social Work and Research
short title: J Soc Social Work Res
ISSN: 
ISSN (Online): 1948-822X
IsoAbbr: J Soc Social Work Res
NlmId: 101558405
123:123
JrId: 39201
long title: Neuroscience and medicine
short title: Neurosci Med
ISSN: 2158-2912
ISSN (Online): 2158-2947
IsoAbbr: Neurosci Med
NlmId: 101558459
123:123
JrId: 39202
long title: Stigma research and action
short title: Stigma Res Action
ISSN: 
ISSN (Online): 2210-5174
IsoAbbr: Stigma Res Action
NlmId: 101558471
123:123
JrId: 39203
long title: Substance abuse and rehabilitation
short title: Subst Abuse Rehabil
ISSN: 
ISSN (Online): 1179-8467
IsoAbbr: Subst Abuse Rehabil
NlmId: 101558476
123:123
JrId: 39204
long title: Journal of integrated OMICS
short title: J Integr OMICS
ISSN: 
ISSN (Online): 2182-0287
IsoAbbr: J Integr OMICS
NlmId: 101558505
123:123
JrId: 39205
long title: ACM transactions on accessible computing
short title: ACM Trans Access Comput
ISSN: 1936-7228
ISSN (Online): 1936-7236
IsoAbbr: ACM Trans Access Comput
NlmId: 101559830
123:123
JrId: 39208
long title: Advances in mathematics
short title: Adv Math (N Y)
ISSN: 0001-8708
ISSN (Online): 1090-2082
IsoAbbr: Adv Math (N Y)
NlmId: 101559840
123:123
JrId: 39209
long title: Child development research
short title: Child Dev Res
ISSN: 2090-3987
ISSN (Online): 2090-3995
IsoAbbr: Child Dev Res
NlmId: 101560112
123:123
JrId: 39210
long title: Critical review (New York, N.Y.)
short title: Crit Rev (N Y)
ISSN: 0891-3811
ISSN (Online): 1933-8007
IsoAbbr: Crit Rev (N Y)
NlmId: 101560239
123:123
JrId: 39211
long title: CEUR workshop proceedings
short title: CEUR Workshop Proc
ISSN: 
ISSN (Online): 1613-0073
IsoAbbr: CEUR Workshop Proc
NlmId: 101560115
123:123
JrId: 39212
long title: Computational science & discovery
short title: Comput Sci Discov
ISSN: 
ISSN (Online): 1749-4699
IsoAbbr: Comput Sci Discov
NlmId: 101560163
123:123
JrId: 39213
long title: Du Bois review : social science research on race
short title: Du Bois Rev
ISSN: 1742-058X
ISSN (Online): 1742-0598
IsoAbbr: Du Bois Rev
NlmId: 101560184
123:123
JrId: 39214
long title: Current protocols in mouse biology
short title: Curr Protoc Mouse Biol
ISSN: 
ISSN (Online): 2161-2617
IsoAbbr: Curr Protoc Mouse Biol
NlmId: 101560384
123:123
JrId: 39215
long title: Proceedings of the ... IAPR International Conference on Pattern Recognition / sponsored by the International Association for Pattern Recognition in cooperation with the IEEE Computer Society ... [et al]. International Conference on Patt...
short title: Proc IAPR Int Conf Pattern Recogn
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IAPR Int Conf Pattern Recogn
NlmId: 101561330
123:123
JrId: 39219
long title: Bioethikos
short title: Bioethikos
ISSN: 1981-8254
ISSN (Online): 2175-3393
IsoAbbr: Bioethikos
NlmId: 101473251
123:123
JrId: 39220
long title: AJOB primary research
short title: AJOB Prim Res
ISSN: 2150-7716
ISSN (Online): 2150-7724
IsoAbbr: AJOB Prim Res
NlmId: 101520734
123:123
JrId: 39221
long title: The psychiatrist
short title: Psychiatrist
ISSN: 1758-3209
ISSN (Online): 1758-3217
IsoAbbr: Psychiatrist
NlmId: 101524675
123:123
JrId: 39222
long title: Cell & bioscience
short title: Cell Biosci
ISSN: 
ISSN (Online): 2045-3701
IsoAbbr: Cell Biosci
NlmId: 101561195
123:123
JrId: 39224
long title: AMB Express
short title: AMB Express
ISSN: 
ISSN (Online): 2191-0855
IsoAbbr: AMB Express
NlmId: 101561785
123:123
JrId: 39226
long title: Indian journal of psychological medicine
short title: Indian J Psychol Med
ISSN: 0253-7176
ISSN (Online): 0975-1564
IsoAbbr: Indian J Psychol Med
NlmId: 7910727
123:123
JrId: 39228
long title: Oman medical journal
short title: Oman Med J
ISSN: 1999-768X
ISSN (Online): 2070-5204
IsoAbbr: Oman Med J
NlmId: 101526350
123:123
JrId: 39229
long title: Molecular informatics
short title: Mol Inform
ISSN: 1868-1743
ISSN (Online): 1868-1751
IsoAbbr: Mol Inform
NlmId: 101529315
123:123
JrId: 39230
long title: International drug discovery
short title: Int Drug Discov
ISSN: 2150-4792
ISSN (Online): 2150-4806
IsoAbbr: Int Drug Discov
NlmId: 101530785
123:123
JrId: 39231
long title: Journal of neurosciences in rural practice
short title: J Neurosci Rural Pract
ISSN: 0976-3147
ISSN (Online): 0976-3155
IsoAbbr: J Neurosci Rural Pract
NlmId: 101533710
123:123
JrId: 39232
long title: Journal of participatory medicine
short title: J Particip Med
ISSN: 
ISSN (Online): 2152-7202
IsoAbbr: J Particip Med
NlmId: 101539422
123:123
JrId: 39233
long title: Pediatric allergy, immunology, and pulmonology
short title: Pediatr Allergy Immunol Pulmonol
ISSN: 2151-321X
ISSN (Online): 2151-3228
IsoAbbr: Pediatr Allergy Immunol Pulmonol
NlmId: 101549629
123:123
JrId: 39234
long title: Journal of mid-life health
short title: J Midlife Health
ISSN: 0976-7800
ISSN (Online): 0976-7819
IsoAbbr: J Midlife Health
NlmId: 101552746
123:123
JrId: 39237
long title: Tribology letters
short title: Tribol Lett
ISSN: 1023-8883
ISSN (Online): 1573-2711
IsoAbbr: Tribol Lett
NlmId: 9890477
123:123
JrId: 39238
long title: Clinical and applied immunology reviews
short title: Clin Appl Immunol Rev
ISSN: 1529-1049
ISSN (Online): 1878-5441
IsoAbbr: Clin Appl Immunol Rev
NlmId: 100940303
123:123
JrId: 39239
long title: Journal of research in nursing : JRN
short title: J Res Nurs
ISSN: 1744-9871
ISSN (Online): 1744-988X
IsoAbbr: J Res Nurs
NlmId: 101234311
123:123
JrId: 39241
long title: Food & function
short title: Food Funct
ISSN: 2042-6496
ISSN (Online): 2042-650X
IsoAbbr: Food Funct
NlmId: 101549033
123:123
JrId: 39242
long title: Journal of pension economics & finance
short title: J Pension Econ Financ
ISSN: 1474-7472
ISSN (Online): 1475-3022
IsoAbbr: J Pension Econ Financ
NlmId: 101560254
123:123
JrId: 39243
long title: Tydskrif vir studies in ekonomie en ekonometrie = Journal for studies in economics and econometrics
short title: Tydskr Stud Ekon Ekon
ISSN: 0379-6205
ISSN (Online): 
IsoAbbr: Tydskr Stud Ekon Ekon
NlmId: 101561749
123:123
JrId: 39244
long title: Journal of data mining in genomics & proteomics
short title: J Data Mining Genomics Proteomics
ISSN: 
ISSN (Online): 2153-0602
IsoAbbr: J Data Mining Genomics Proteomics
NlmId: 101560244
123:123
JrId: 39245
long title: Intervencion psicosocial
short title: Interv Psicosoc
ISSN: 1132-0559
ISSN (Online): 2173-4712
IsoAbbr: Interv Psicosoc
NlmId: 101560257
123:123
JrId: 39246
long title: Journal of AIDS and HIV research (Online)
short title: J AIDS HIV Res
ISSN: 
ISSN (Online): 2141-2359
IsoAbbr: J AIDS HIV Res
NlmId: 101560505
123:123
JrId: 39247
long title: Basal ganglia
short title: Basal Ganglia
ISSN: 
ISSN (Online): 2210-5336
IsoAbbr: Basal Ganglia
NlmId: 101561644
123:123
JrId: 39248
long title: City & society (Washington, D.C.)
short title: City Soc (Wash)
ISSN: 0893-0465
ISSN (Online): 1548-744X
IsoAbbr: City Soc (Wash)
NlmId: 101561710
123:123
JrId: 39249
long title: Environmental science & policy
short title: Environ Sci Policy
ISSN: 1462-9011
ISSN (Online): 1873-6416
IsoAbbr: Environ Sci Policy
NlmId: 101561733
123:123
JrId: 39250
long title: International journal of genomics and proteomics
short title: Int J Genomics Proteomics
ISSN: 0976-4887
ISSN (Online): 0976-4895
IsoAbbr: Int J Genomics Proteomics
NlmId: 101561746
123:123
JrId: 39252
long title: Computing in cardiology
short title: Comput Cardiol (2010)
ISSN: 
ISSN (Online): 
IsoAbbr: Comput Cardiol (2010)
NlmId: 101562329
123:123
JrId: 39253
long title: Progress in palliative care
short title: Prog Palliat Care
ISSN: 0969-9260
ISSN (Online): 1743-291X
IsoAbbr: Prog Palliat Care
NlmId: 9421815
123:123
JrId: 39254
long title: Bioarchitecture
short title: Bioarchitecture
ISSN: 1949-0992
ISSN (Online): 1949-100X
IsoAbbr: Bioarchitecture
NlmId: 101518332
123:123
JrId: 39255
long title: Spermatogenesis
short title: Spermatogenesis
ISSN: 2156-5554
ISSN (Online): 2156-5562
IsoAbbr: Spermatogenesis
NlmId: 101543545
123:123
JrId: 39256
long title: Revista espanola de patologia : publicacion oficial de la Sociedad Espanola de Anatomia Patologica y de la Sociedad Espanola de Citologia
short title: Rev Esp Patol
ISSN: 1699-8855
ISSN (Online): 1988-561X
IsoAbbr: Rev Esp Patol
NlmId: 100885154
123:123
JrId: 39257
long title: Genes
short title: Genes (Basel)
ISSN: 
ISSN (Online): 2073-4425
IsoAbbr: Genes (Basel)
NlmId: 101551097
123:123
JrId: 39258
long title: Neuropsychiatry
short title: Neuropsychiatry (London)
ISSN: 1758-2008
ISSN (Online): 1758-2016
IsoAbbr: Neuropsychiatry (London)
NlmId: 101558757
123:123
JrId: 39259
long title: Cancer discovery
short title: Cancer Discov
ISSN: 2159-8274
ISSN (Online): 2159-8290
IsoAbbr: Cancer Discov
NlmId: 101561693
123:123
JrId: 39260
long title: Journal of mechanisms and robotics
short title: J Mech Robot
ISSN: 1942-4302
ISSN (Online): 1942-4310
IsoAbbr: J Mech Robot
NlmId: 101562613
123:123
JrId: 39261
long title: International journal of South Asian studies
short title: Int J South Asian Stud (New Delhi)
ISSN: 
ISSN (Online): 
IsoAbbr: Int J South Asian Stud (New Delhi)
NlmId: 101562092
123:123
JrId: 39262
long title: ISRN nursing
short title: ISRN Nurs
ISSN: 2090-5483
ISSN (Online): 2090-5491
IsoAbbr: ISRN Nurs
NlmId: 101562314
123:123
JrId: 39264
long title: Journal of community engagement and scholarship
short title: J Community Engagem Scholarsh
ISSN: 1944-1207
ISSN (Online): 
IsoAbbr: J Community Engagem Scholarsh
NlmId: 101562342
123:123
JrId: 39265
long title: Journal of drug metabolism & toxicology
short title: J Drug Metab Toxicol
ISSN: 
ISSN (Online): 2157-7609
IsoAbbr: J Drug Metab Toxicol
NlmId: 101562345
123:123
JrId: 39266
long title: Asian population studies
short title: Asian Popul Stud
ISSN: 1744-1730
ISSN (Online): 1744-1749
IsoAbbr: Asian Popul Stud
NlmId: 101562542
123:123
JrId: 39267
long title: Journal of nanomedicine & nanotechnology
short title: J Nanomed Nanotechnol
ISSN: 
ISSN (Online): 2157-7439
IsoAbbr: J Nanomed Nanotechnol
NlmId: 101562615
123:123
JrId: 39268
long title: Machine vision and applications
short title: Mach Vis Appl
ISSN: 0932-8092
ISSN (Online): 1432-1769
IsoAbbr: Mach Vis Appl
NlmId: 101562623
123:123
JrId: 39270
long title: Progress in electromagnetics research B. Pier B
short title: Prog Electromagn Res B Pier B
ISSN: 
ISSN (Online): 1937-6472
IsoAbbr: Prog Electromagn Res B Pier B
NlmId: 101562652
123:123
JrId: 39272
long title: Research and reports in tropical medicine
short title: Res Rep Trop Med
ISSN: 
ISSN (Online): 1179-7282
IsoAbbr: Res Rep Trop Med
NlmId: 101562656
123:123
JrId: 39273
long title: Translational psychiatry
short title: Transl Psychiatry
ISSN: 
ISSN (Online): 2158-3188
IsoAbbr: Transl Psychiatry
NlmId: 101562664
123:123
JrId: 39275
long title: Nucleic acid therapeutics
short title: Nucleic Acid Ther
ISSN: 2159-3337
ISSN (Online): 2159-3345
IsoAbbr: Nucleic Acid Ther
NlmId: 101562758
123:123
JrId: 39277
long title: Medical mycology journal
short title: Med Mycol J
ISSN: 2185-6486
ISSN (Online): 1882-0476
IsoAbbr: Med Mycol J
NlmId: 101562838
123:123
JrId: 39281
long title: Journal of dermatological case reports
short title: J Dermatol Case Rep
ISSN: 
ISSN (Online): 1898-7249
IsoAbbr: J Dermatol Case Rep
NlmId: 101493700
123:123
JrId: 39283
long title: ClinicoEconomics and outcomes research : CEOR
short title: Clinicoecon Outcomes Res
ISSN: 
ISSN (Online): 1178-6981
IsoAbbr: Clinicoecon Outcomes Res
NlmId: 101560564
123:123
JrId: 39284
long title: Skeletal muscle
short title: Skelet Muscle
ISSN: 
ISSN (Online): 2044-5040
IsoAbbr: Skelet Muscle
NlmId: 101561193
123:123
JrId: 39285
long title: Archive of oncology / [Institute of Oncology Sremska Kamenica Yugoslavia]
short title: Arch Oncol
ISSN: 0354-7310
ISSN (Online): 1450-9520
IsoAbbr: Arch Oncol
NlmId: 9609308
123:123
JrId: 39286
long title: Journal of science education and technology
short title: J Sci Educ Technol
ISSN: 1059-0145
ISSN (Online): 1573-1839
IsoAbbr: J Sci Educ Technol
NlmId: 9885805
123:123
JrId: 39287
long title: Journal of women and minorities in science and engineering
short title: J Women Minor Sci Eng
ISSN: 1072-8325
ISSN (Online): 1940-431X
IsoAbbr: J Women Minor Sci Eng
NlmId: 9888048
123:123
JrId: 39288
long title: OTJR : occupation, participation and health
short title: OTJR (Thorofare N J)
ISSN: 1539-4492
ISSN (Online): 1938-2383
IsoAbbr: OTJR (Thorofare N J)
NlmId: 101144015
123:123
JrId: 39291
long title: Clinical ovarian cancer and other gynecologic malignancies
short title: Clin Ovarian Cancer Other Gynecol Malig
ISSN: 1941-4390
ISSN (Online): 1941-4404
IsoAbbr: Clin Ovarian Cancer Other Gynecol Malig
NlmId: 101478127
123:123
JrId: 39292
long title: Music and medicine
short title: Music Med
ISSN: 1943-8621
ISSN (Online): 1943-863X
IsoAbbr: Music Med
NlmId: 101516543
123:123
JrId: 39293
long title: Brain connectivity
short title: Brain Connect
ISSN: 2158-0014
ISSN (Online): 2158-0022
IsoAbbr: Brain Connect
NlmId: 101550313
123:123
JrId: 39294
long title: Mycobiology
short title: Mycobiology
ISSN: 1229-8093
ISSN (Online): 2092-9323
IsoAbbr: Mycobiology
NlmId: 100960027
123:123
JrId: 39295
long title: Asian Pacific journal of tropical medicine
short title: Asian Pac J Trop Med
ISSN: 1995-7645
ISSN (Online): 
IsoAbbr: Asian Pac J Trop Med
NlmId: 101533720
123:123
JrId: 39296
long title: East Asian archives of psychiatry : official journal of the Hong Kong College of Psychiatrists = Dong Ya jing shen ke xue zhi : Xianggang jing shen ke yi xue yuan qi kan
short title: East Asian Arch Psychiatry
ISSN: 2078-9947
ISSN (Online): 2224-7041
IsoAbbr: East Asian Arch Psychiatry
NlmId: 101536416
123:123
JrId: 39297
long title: International journal of yoga therapy
short title: Int J Yoga Therap
ISSN: 1531-2054
ISSN (Online): 
IsoAbbr: Int J Yoga Therap
NlmId: 100965420
123:123
JrId: 39298
long title: MSMR
short title: MSMR
ISSN: 2158-0111
ISSN (Online): 2152-8217
IsoAbbr: MSMR
NlmId: 101548156
123:123
JrId: 39299
long title: Orthopaedic surgery
short title: Orthop Surg
ISSN: 1757-7853
ISSN (Online): 1757-7861
IsoAbbr: Orthop Surg
NlmId: 101501666
123:123
JrId: 39300
long title: Recent patents on endocrine, metabolic & immune drug discovery
short title: Recent Pat Endocr Metab Immune Drug Discov
ISSN: 1872-2148
ISSN (Online): 1872-2148
IsoAbbr: Recent Pat Endocr Metab Immune Drug Discov
NlmId: 101299743
123:123
JrId: 39301
long title: Reumatologia clinica
short title: Reumatol Clin
ISSN: 1699-258X
ISSN (Online): 1885-1398
IsoAbbr: Reumatol Clin
NlmId: 101293923
123:123
JrId: 39304
long title: Current opinion in virology
short title: Curr Opin Virol
ISSN: 1879-6257
ISSN (Online): 1879-6265
IsoAbbr: Curr Opin Virol
NlmId: 101560941
123:123
JrId: 39305
long title: International journal of society systems science
short title: Int J Soc Syst Sci
ISSN: 1756-2511
ISSN (Online): 1756-252X
IsoAbbr: Int J Soc Syst Sci
NlmId: 101561026
123:123
JrId: 39306
long title: Canadian medical education journal
short title: Can Med Educ J
ISSN: 
ISSN (Online): 1923-1202
IsoAbbr: Can Med Educ J
NlmId: 101560935
123:123
JrId: 39307
long title: Journal of transportation engineering / American Society of Civil Engineers
short title: J Transp Eng
ISSN: 0733-947X
ISSN (Online): 1943-5436
IsoAbbr: J Transp Eng
NlmId: 101560934
123:123
JrId: 39308
long title: Journal of nanomaterials
short title: J Nanomater
ISSN: 1687-4110
ISSN (Online): 1687-4129
IsoAbbr: 
NlmId: 101561209
123:123
JrId: 39309
long title: Frontiers in immunology
short title: Front Immunol
ISSN: 
ISSN (Online): 1664-3224
IsoAbbr: Front Immunol
NlmId: 101560960
123:123
JrId: 39310
long title: Social psychology
short title: Soc Psychol (Gott)
ISSN: 1864-9335
ISSN (Online): 2151-2590
IsoAbbr: Soc Psychol (Gott)
NlmId: 101561456
123:123
JrId: 39311
long title: IET computers & digital techniques / IET
short title: IET Comput Digit Tech
ISSN: 1751-8601
ISSN (Online): 1751-861X
IsoAbbr: IET Comput Digit Tech
NlmId: 101560964
123:123
JrId: 39312
long title: International Conference on Pervasive Computing Technologies for Healthcare : [proceedings]. International Conference on Pervasive Computing Technologies for Healthcare
short title: Int Conf Pervasive Comput Technol Healthc
ISSN: 2153-1633
ISSN (Online): 2153-1641
IsoAbbr: Int Conf Pervasive Comput Technol Healthc
NlmId: 101560994
123:123
JrId: 39313
long title: Journal of advanced dielectrics
short title: J Adv Dielectr
ISSN: 2010-135X
ISSN (Online): 2010-1368
IsoAbbr: J Adv Dielectr
NlmId: 101561030
123:123
JrId: 39314
long title: Journal of biotechnology & biomaterials
short title: J Biotechnol Biomater
ISSN: 
ISSN (Online): 2155-952X
IsoAbbr: J Biotechnol Biomater
NlmId: 101561033
123:123
JrId: 39315
long title: Journal of clinical research & bioethics
short title: J Clin Res Bioeth
ISSN: 
ISSN (Online): 2155-9627
IsoAbbr: J Clin Res Bioeth
NlmId: 101561039
123:123
JrId: 39316
long title: DICTA : digital image computing : techniques and applications. Australian Pattern Recognition Society. Conference
short title: DICTA
ISSN: 
ISSN (Online): 
IsoAbbr: DICTA
NlmId: 101561207
123:123
JrId: 39317
long title: Nursing research and practice
short title: Nurs Res Pract
ISSN: 2090-1429
ISSN (Online): 2090-1437
IsoAbbr: Nurs Res Pract
NlmId: 101561211
123:123
JrId: 39318
long title: Chaeoe Hanin yon'gu = Studies of Koreans abroad
short title: Chaeoe Hanin Yon Gu
ISSN: 1226-3494
ISSN (Online): 
IsoAbbr: Chaeoe Hanin Yon Gu
NlmId: 101561458
123:123
JrId: 39320
long title: The international journal of structural changes in solids : mechanics and applications
short title: Int J Struct Changes Sol
ISSN: 
ISSN (Online): 
IsoAbbr: Int J Struct Changes Sol
NlmId: 101561591
123:123
JrId: 39321
long title: Xeno
short title: Xeno
ISSN: 
ISSN (Online): 
IsoAbbr: Xeno
NlmId: 101561597
123:123
JrId: 39330
long title: The female patient
short title: Female Patient (Parsippany)
ISSN: 0888-2398
ISSN (Online): 
IsoAbbr: Female Patient (Parsippany)
NlmId: 101471475
123:123
JrId: 39331
long title: The Arabidopsis book / American Society of Plant Biologists
short title: Arabidopsis Book
ISSN: 
ISSN (Online): 1543-8120
IsoAbbr: Arabidopsis Book
NlmId: 101214894
123:123
JrId: 39340
long title: The Malaysian journal of medical sciences : MJMS
short title: Malays J Med Sci
ISSN: 1394-195X
ISSN (Online): 2180-4303
IsoAbbr: Malays J Med Sci
NlmId: 101126308
123:123
JrId: 39341
long title: Nutrition & dietetics: the journal of the Dietitians Association of Australia
short title: Nutr Diet
ISSN: 1446-6368
ISSN (Online): 1747-0080
IsoAbbr: Nutr Diet
NlmId: 101143078
123:123
JrId: 39342
long title: Journal of cultural and evolutionary psychology
short title: J Cult Evol Psychol
ISSN: 1589-5254
ISSN (Online): 1589-7397
IsoAbbr: J Cult Evol Psychol
NlmId: 101207865
123:123
JrId: 39344
long title: The neuroradiology journal
short title: Neuroradiol J
ISSN: 1971-4009
ISSN (Online): 
IsoAbbr: Neuroradiol J
NlmId: 101295103
123:123
JrId: 39345
long title: Journal of breast cancer
short title: J Breast Cancer
ISSN: 1738-6756
ISSN (Online): 2092-9900
IsoAbbr: J Breast Cancer
NlmId: 101314183
123:123
JrId: 39346
long title: The journal of developmental processes
short title: J Dev Process
ISSN: 1944-4133
ISSN (Online): 1944-4141
IsoAbbr: J Dev Process
NlmId: 101465338
123:123
JrId: 39347
long title: Trastornos adictivos
short title: Trastor Adict
ISSN: 1575-0973
ISSN (Online): 1578-2638
IsoAbbr: Trastor Adict
NlmId: 101470751
123:123
JrId: 39348
long title: Neurodegenerative disease management
short title: Neurodegener Dis Manag
ISSN: 1758-2024
ISSN (Online): 1758-2032
IsoAbbr: Neurodegener Dis Manag
NlmId: 101517977
123:123
JrId: 39349
long title: Journal of prenatal medicine
short title: J Prenat Med
ISSN: 1971-3282
ISSN (Online): 1971-3290
IsoAbbr: J Prenat Med
NlmId: 101522906
123:123
JrId: 39350
long title: Hematology reports
short title: Hematol Rep
ISSN: 2038-8322
ISSN (Online): 2038-8330
IsoAbbr: Hematol Rep
NlmId: 101556723
123:123
JrId: 39351
long title: EJNMMI research
short title: EJNMMI Res
ISSN: 
ISSN (Online): 2191-219X
IsoAbbr: EJNMMI Res
NlmId: 101560946
123:123
JrId: 39352
long title: Laboratory animal research
short title: Lab Anim Res
ISSN: 1738-6055
ISSN (Online): 2233-7660
IsoAbbr: Lab Anim Res
NlmId: 101560684
123:123
JrId: 39354
long title: Integrated blood pressure control
short title: Integr Blood Press Control
ISSN: 
ISSN (Online): 1178-7104
IsoAbbr: Integr Blood Press Control
NlmId: 101562709
123:123
JrId: 39356
long title: Scientific reports
short title: Sci Rep
ISSN: 
ISSN (Online): 2045-2322
IsoAbbr: Sci Rep
NlmId: 101563288
123:123
JrId: 39357
long title: Open journal of hematology
short title: Open J Hematol
ISSN: 
ISSN (Online): 2075-907X
IsoAbbr: Open J Hematol
NlmId: 101564042
123:123
JrId: 39358
long title: Physics
short title: Physics (College Park Md)
ISSN: 
ISSN (Online): 1943-2879
IsoAbbr: Physics (College Park Md)
NlmId: 101564044
123:123
JrId: 39360
long title: Southwest journal of pulmonary & critical care
short title: Southwest J Pulm Crit Care
ISSN: 
ISSN (Online): 2160-6773
IsoAbbr: Southwest J Pulm Crit Care
NlmId: 101564087
123:123
JrId: 39361
long title: The international journal of multiphysics
short title: Int J Multiphys
ISSN: 1750-9548
ISSN (Online): 
IsoAbbr: Int J Multiphys
NlmId: 101564088
123:123
JrId: 39362
long title: US oncology & hematology
short title: US Oncol Hematol
ISSN: 2045-6344
ISSN (Online): 2045-6352
IsoAbbr: US Oncol Hematol
NlmId: 101564095
123:123
JrId: 39363
long title: World journal of oncology
short title: World J Oncol
ISSN: 1920-4531
ISSN (Online): 1920-454X
IsoAbbr: World J Oncol
NlmId: 101564097
123:123
JrId: 39364
long title: American journal of nuclear medicine and molecular imaging
short title: Am J Nucl Med Mol Imaging
ISSN: 
ISSN (Online): 2160-8407
IsoAbbr: Am J Nucl Med Mol Imaging
NlmId: 101564121
123:123
JrId: 39365
long title: Ecological informatics
short title: Ecol Inform
ISSN: 1574-9541
ISSN (Online): 1878-0512
IsoAbbr: Ecol Inform
NlmId: 101564129
123:123
JrId: 39366
long title: Education policy analysis archives
short title: Educ Policy Anal Arch
ISSN: 
ISSN (Online): 1068-2341
IsoAbbr: Educ Policy Anal Arch
NlmId: 101564132
123:123
JrId: 39367
long title: The international journal of transitional justice
short title: Int J Transit Justice
ISSN: 1752-7716
ISSN (Online): 1752-7724
IsoAbbr: Int J Transit Justice
NlmId: 101564202
123:123
JrId: 39368
long title: Frontiers of materials science
short title: Front Mater Sci
ISSN: 2095-025X
ISSN (Online): 2095-0268
IsoAbbr: Front Mater Sci
NlmId: 101564238
123:123
JrId: 39369
long title: Journal of youth development : bridging research and practice
short title: J Youth Dev
ISSN: 
ISSN (Online): 
IsoAbbr: J Youth Dev
NlmId: 101564249
123:123
JrId: 39370
long title: Journal of children's services
short title: J Child Serv
ISSN: 1746-6660
ISSN (Online): 2042-8677
IsoAbbr: J Child Serv
NlmId: 101564252
123:123
JrId: 39371
long title: Journal of clinical research best practices
short title: J Clin Res Best Pract
ISSN: 
ISSN (Online): 1557-5101
IsoAbbr: J Clin Res Best Pract
NlmId: 101564254
123:123
JrId: 39373
long title: Neural systems & circuits
short title: Neural Syst Circuits
ISSN: 
ISSN (Online): 2042-1001
IsoAbbr: Neural Syst Circuits
NlmId: 101564306
123:123
JrId: 39374
long title: Perspectives on fluency and fluency disorders
short title: Perspect Fluen Fluen Disord
ISSN: 1940-7599
ISSN (Online): 1940-7602
IsoAbbr: Perspect Fluen Fluen Disord
NlmId: 101564768
123:123
JrId: 39375
long title: Sex education
short title: Sex Educ
ISSN: 1468-1811
ISSN (Online): 1472-0825
IsoAbbr: Sex Educ
NlmId: 101564772
123:123
JrId: 39376
long title: Sexualidad, salud y sociedad : revista Latinoamericana
short title: Sex Salud Soc (Rio J)
ISSN: 
ISSN (Online): 1984-6487
IsoAbbr: Sex Salud Soc (Rio J)
NlmId: 101564774
123:123
JrId: 39377
long title: Medical gas research
short title: Med Gas Res
ISSN: 
ISSN (Online): 2045-9912
IsoAbbr: Med Gas Res
NlmId: 101564536
123:123
JrId: 39378
long title: Sign language and linguistics
short title: Sign Lang Linguist
ISSN: 1387-9316
ISSN (Online): 1569-996X
IsoAbbr: Sign Lang Linguist
NlmId: 101564781
123:123
JrId: 39382
long title: Canadian journal of linguistics. La revue canadienne de linguistique
short title: Can J Linguist
ISSN: 0008-4131
ISSN (Online): 1710-1115
IsoAbbr: Can J Linguist
NlmId: 101564954
123:123
JrId: 39383
long title: Impulse (Columbia, S.C.)
short title: Impulse (Columbia)
ISSN: 
ISSN (Online): 1934-3361
IsoAbbr: Impulse (Columbia)
NlmId: 101565017
123:123
JrId: 39384
long title: Proceedings of the ... IEEE Conference on Decision & Control / IEEE Control Systems Society. IEEE Conference on Decision & Control
short title: Proc IEEE Conf Decis Control
ISSN: 0743-1546
ISSN (Online): 
IsoAbbr: Proc IEEE Conf Decis Control
NlmId: 101564956
123:123
JrId: 39385
long title: Journal of flow chemistry
short title: J Flow Chem
ISSN: 2062-249X
ISSN (Online): 
IsoAbbr: J Flow Chem
NlmId: 101565145
123:123
JrId: 39386
long title: Motivational interviewing : training, research, implementation, practice
short title: Motiv Interviewing
ISSN: 
ISSN (Online): 2160-584X
IsoAbbr: Motiv Interviewing
NlmId: 101565155
123:123
JrId: 39389
long title: Ferroelectrics
short title: Ferroelectrics
ISSN: 0015-0193
ISSN (Online): 1563-5112
IsoAbbr: Ferroelectrics
NlmId: 101562981
123:123
JrId: 39390
long title: ZDM : the international journal on mathematics education
short title: ZDM
ISSN: 1863-9690
ISSN (Online): 1863-9704
IsoAbbr: ZDM
NlmId: 101563125
123:123
JrId: 39391
long title: ACS catalysis
short title: ACS Catal
ISSN: 
ISSN (Online): 2155-5435
IsoAbbr: ACS Catal
NlmId: 101562209
123:123
JrId: 39392
long title: Atmosphere
short title: Atmosphere (Basel)
ISSN: 
ISSN (Online): 2073-4433
IsoAbbr: Atmosphere (Basel)
NlmId: 101562250
123:123
JrId: 39393
long title: Diabetes management (London, England)
short title: Diabetes Manag (Lond)
ISSN: 1758-1907
ISSN (Online): 1758-1915
IsoAbbr: Diabetes Manag (Lond)
NlmId: 101562294
123:123
JrId: 39394
long title: Cities and the environment
short title: Cities Environ
ISSN: 
ISSN (Online): 1932-7048
IsoAbbr: Cities Environ
NlmId: 101562935
123:123
JrId: 39397
long title: Journal of addictions & offender counseling
short title: J Addict Offender Couns
ISSN: 1055-3835
ISSN (Online): 
IsoAbbr: J Addict Offender Couns
NlmId: 9200435
123:123
JrId: 39398
long title: Journal of cognitive psychology (Hove, England)
short title: J Cogn Psychol (Hove)
ISSN: 2044-5911
ISSN (Online): 2044-592X
IsoAbbr: J Cogn Psychol (Hove)
NlmId: 101558670
123:123
JrId: 39399
long title: The journal of applied research on children : informing policy for children at risk
short title: J Appl Res Child
ISSN: 
ISSN (Online): 2155-5834
IsoAbbr: J Appl Res Child
NlmId: 101563140
123:123
JrId: 39400
long title: Comptes rendus. Chimie (Print)
short title: C R Chim
ISSN: 1631-0748
ISSN (Online): 1878-1543
IsoAbbr: C R Chim
NlmId: 101139986
123:123
JrId: 39401
long title: Building and environment
short title: Build Environ
ISSN: 0360-1323
ISSN (Online): 1873-684X
IsoAbbr: Build Environ
NlmId: 101562928
123:123
JrId: 39402
long title: Written language and literacy
short title: Writ Lang Lit
ISSN: 1387-6732
ISSN (Online): 1570-6001
IsoAbbr: Writ Lang Lit
NlmId: 101563030
123:123
JrId: 39403
long title: Adansonia (Paris, France : 1997)
short title: Adansonia
ISSN: 1280-8571
ISSN (Online): 1639-4798
IsoAbbr: Adansonia
NlmId: 101562913
123:123
JrId: 39404
long title: Candollea
short title: Candollea
ISSN: 0373-2967
ISSN (Online): 
IsoAbbr: Candollea
NlmId: 101562934
123:123
JrId: 39405
long title: US gastroenterology & hepatology review
short title: US Gastroenterol Hepatol Rev
ISSN: 1758-3934
ISSN (Online): 1758-3942
IsoAbbr: US Gastroenterol Hepatol Rev
NlmId: 101563028
123:123
JrId: 39406
long title: International journal of population research
short title: Int J Popul Res
ISSN: 2090-4029
ISSN (Online): 2090-4037
IsoAbbr: Int J Popul Res
NlmId: 101563132
123:123
JrId: 39407
long title: International journal of social welfare
short title: Int J Soc Welf
ISSN: 1369-6866
ISSN (Online): 1468-2397
IsoAbbr: Int J Soc Welf
NlmId: 100885360
123:123
JrId: 39408
long title: Journal of sulphur chemistry
short title: J Sulphur Chem
ISSN: 1741-5993
ISSN (Online): 1741-6000
IsoAbbr: J Sulphur Chem
NlmId: 101563174
123:123
JrId: 39409
long title: Materials today (Kidlington, England)
short title: Mater Today (Kidlington)
ISSN: 1369-7021
ISSN (Online): 1873-4103
IsoAbbr: Mater Today (Kidlington)
NlmId: 101214868
123:123
JrId: 39410
long title: International journal of manpower
short title: Int J Manpow
ISSN: 0143-7720
ISSN (Online): 1758-6577
IsoAbbr: Int J Manpow
NlmId: 101563051
123:123
JrId: 39412
long title: Madagascar conservation and development
short title: Madag Conserv Dev
ISSN: 
ISSN (Online): 1662-2510
IsoAbbr: Madag Conserv Dev
NlmId: 101562811
123:123
JrId: 39413
long title: Journal of engineered fibers and fabrics
short title: J Eng Fiber Fabr
ISSN: 
ISSN (Online): 1558-9250
IsoAbbr: J Eng Fiber Fabr
NlmId: 101563165
123:123
JrId: 39415
long title: Macromolecular materials and engineering
short title: Macromol Mater Eng
ISSN: 1438-7492
ISSN (Online): 1439-2054
IsoAbbr: Macromol Mater Eng
NlmId: 101562806
123:123
JrId: 39416
long title: Advances in data analysis and classification
short title: Adv Data Anal Classif
ISSN: 1862-5347
ISSN (Online): 1862-5355
IsoAbbr: Adv Data Anal Classif
NlmId: 101562922
123:123
JrId: 39417
long title: Proceedings of the Human Factors and Ergonomics Society ... Annual Meeting Human Factors and Ergonomics Society. Meeting
short title: Proc Hum Fact Ergon Soc Annu Meet
ISSN: 
ISSN (Online): 1541-9312
IsoAbbr: Proc Hum Fact Ergon Soc Annu Meet
NlmId: 101563033
123:123
JrId: 39418
long title: Research policy
short title: Res Policy
ISSN: 0048-7333
ISSN (Online): 1873-7625
IsoAbbr: Res Policy
NlmId: 0333524
123:123
JrId: 39420
long title: Journal of clinical & cellular immunology
short title: J Clin Cell Immunol
ISSN: 
ISSN (Online): 2155-9899
IsoAbbr: J Clin Cell Immunol
NlmId: 101563152
123:123
JrId: 39421
long title: Disaster prevention and management
short title: Disaster Prev Manag
ISSN: 0965-3562
ISSN (Online): 1758-6100
IsoAbbr: Disaster Prev Manag
NlmId: 101523932
123:123
JrId: 39423
long title: IEEE security & privacy
short title: IEEE Secur Priv
ISSN: 1540-7993
ISSN (Online): 1558-4046
IsoAbbr: IEEE Secur Priv
NlmId: 101212343
123:123
JrId: 39424
long title: Anti-infective agents in medicinal chemistry
short title: Antiinfect Agents Med Chem
ISSN: 1871-5214
ISSN (Online): 1875-6018
IsoAbbr: Antiinfect Agents Med Chem
NlmId: 101269164
123:123
JrId: 39425
long title: Advances in orthopedics
short title: Adv Orthop
ISSN: 2090-3464
ISSN (Online): 2090-3472
IsoAbbr: Adv Orthop
NlmId: 101565129
123:123
JrId: 39426
long title: Advances in preventive medicine
short title: Adv Prev Med
ISSN: 2090-3480
ISSN (Online): 2090-3499
IsoAbbr: Adv Prev Med
NlmId: 101564961
123:123
JrId: 39427
long title: Annals of intensive care
short title: Ann Intensive Care
ISSN: 
ISSN (Online): 2110-5820
IsoAbbr: Ann Intensive Care
NlmId: 101562873
123:123
JrId: 39428
long title: Asian journal of neurosurgery
short title: Asian J Neurosurg
ISSN: 1793-5482
ISSN (Online): 2248-9614
IsoAbbr: Asian J Neurosurg
NlmId: 101564712
123:123
JrId: 39429
long title: Emerging health threats journal
short title: Emerg Health Threats J
ISSN: 
ISSN (Online): 1752-8550
IsoAbbr: Emerg Health Threats J
NlmId: 101484599
123:123
JrId: 39430
long title: International journal of hepatology
short title: Int J Hepatol
ISSN: 2090-3448
ISSN (Online): 2090-3456
IsoAbbr: Int J Hepatol
NlmId: 101564967
123:123
JrId: 39431
long title: ISRN gastroenterology
short title: ISRN Gastroenterol
ISSN: 2090-4398
ISSN (Online): 2090-4401
IsoAbbr: ISRN Gastroenterol
NlmId: 101563306
123:123
JrId: 39432
long title: Journal of clinical imaging science
short title: J Clin Imaging Sci
ISSN: 2156-7514
ISSN (Online): 2156-5597
IsoAbbr: J Clin Imaging Sci
NlmId: 101564708
123:123
JrId: 39433
long title: Journal of toxicologic pathology
short title: J Toxicol Pathol
ISSN: 0914-9198
ISSN (Online): 1881-915X
IsoAbbr: J Toxicol Pathol
NlmId: 9306408
123:123
JrId: 39436
long title: 3 Biotech
short title: 3 Biotech
ISSN: 
ISSN (Online): 2190-5738
IsoAbbr: 3 Biotech
NlmId: 101565857
123:123
JrId: 39439
long title: Oral radiology
short title: Oral Radiol
ISSN: 0911-6028
ISSN (Online): 1613-9674
IsoAbbr: Oral Radiol
NlmId: 8806621
123:123
JrId: 39440
long title: European journal of orthopaedic surgery & traumatology : orthopedie traumatologie
short title: Eur J Orthop Surg Traumatol
ISSN: 1633-8065
ISSN (Online): 
IsoAbbr: Eur J Orthop Surg Traumatol
NlmId: 9518037
123:123
JrId: 39442
long title: Journal of medical ultrasonics (2001)
short title: J Med Ultrason (2001)
ISSN: 1346-4523
ISSN (Online): 1613-2254
IsoAbbr: J Med Ultrason (2001)
NlmId: 101128385
123:123
JrId: 39443
long title: Acta ethologica
short title: Acta Ethol
ISSN: 0873-9749
ISSN (Online): 1437-9546
IsoAbbr: Acta Ethol
NlmId: 101227779
123:123
JrId: 39444
long title: European journal of trauma and emergency surgery : official publication of the European Trauma Society
short title: Eur J Trauma Emerg Surg
ISSN: 1863-9933
ISSN (Online): 1863-9941
IsoAbbr: Eur J Trauma Emerg Surg
NlmId: 101313350
123:123
JrId: 39445
long title: Oriental pharmacy and experimental medicine
short title: Orient Pharm Exp Med
ISSN: 1598-2386
ISSN (Online): 2211-1069
IsoAbbr: Orient Pharm Exp Med
NlmId: 101321622
123:123
JrId: 39446
long title: Mediterranean journal of nutrition and metabolism
short title: Med J Nutrition Metab
ISSN: 1973-798X
ISSN (Online): 1973-7998
IsoAbbr: Med J Nutrition Metab
NlmId: 101467144
123:123
JrId: 39447
long title: Clinical journal of gastroenterology
short title: Clin J Gastroenterol
ISSN: 1865-7257
ISSN (Online): 1865-7265
IsoAbbr: Clin J Gastroenterol
NlmId: 101477246
123:123
JrId: 39448
long title: Journal of surfactants and detergents
short title: J Surfactants Deterg
ISSN: 1097-3958
ISSN (Online): 1558-9293
IsoAbbr: J Surfactants Deterg
NlmId: 101527053
123:123
JrId: 39449
long title: European orthopaedics and traumatology
short title: Eur Orthop Traumatol
ISSN: 1867-4569
ISSN (Online): 1867-4577
IsoAbbr: Eur Orthop Traumatol
NlmId: 101532374
123:123
JrId: 39450
long title: Health and technology
short title: Health Technol (Berl)
ISSN: 2190-7188
ISSN (Online): 2190-7196
IsoAbbr: Health Technol (Berl)
NlmId: 101554994
123:123
JrId: 39451
long title: Mobile genetic elements
short title: Mob Genet Elements
ISSN: 2159-2543
ISSN (Online): 2159-256X
IsoAbbr: Mob Genet Elements
NlmId: 101564504
123:123
JrId: 39452
long title: Dementia and geriatric cognitive disorders extra
short title: Dement Geriatr Cogn Dis Extra
ISSN: 
ISSN (Online): 1664-5464
IsoAbbr: Dement Geriatr Cogn Dis Extra
NlmId: 101564825
123:123
JrId: 39455
long title: GM crops
short title: GM Crops
ISSN: 1938-1999
ISSN (Online): 1938-2006
IsoAbbr: GM Crops
NlmId: 101556751
123:123
JrId: 39456
long title: Ecology and evolution
short title: Ecol Evol
ISSN: 
ISSN (Online): 2045-7758
IsoAbbr: Ecol Evol
NlmId: 101566408
123:123
JrId: 39457
long title: Pesquisa brasileira em odontopediatria e clinica integrada
short title: Pesqui Bras Odontopediatria Clin Integr
ISSN: 1519-0501
ISSN (Online): 
IsoAbbr: Pesqui Bras Odontopediatria Clin Integr
NlmId: 101285472
123:123
JrId: 39458
long title: Journal of social, evolutionary & cultural psychology : JSEC
short title: J Soc Evol Cult Psychol
ISSN: 
ISSN (Online): 1933-5377
IsoAbbr: J Soc Evol Cult Psychol
NlmId: 101566339
123:123
JrId: 39459
long title: Nutrition & diabetes
short title: Nutr Diabetes
ISSN: 
ISSN (Online): 2044-4052
IsoAbbr: Nutr Diabetes
NlmId: 101566341
123:123
JrId: 39460
long title: Optometric Glaucoma Society e-journal
short title: Optom Glaucoma Soc E J
ISSN: 
ISSN (Online): 
IsoAbbr: Optom Glaucoma Soc E J
NlmId: 101566344
123:123
JrId: 39461
long title: Chemical sciences journal
short title: Chem Sci J
ISSN: 
ISSN (Online): 2150-3494
IsoAbbr: Chem Sci J
NlmId: 101566491
123:123
JrId: 39464
long title: Journal of bacteriology & parasitology
short title: J Bacteriol Parasitol
ISSN: 
ISSN (Online): 2155-9597
IsoAbbr: J Bacteriol Parasitol
NlmId: 101566336
123:123
JrId: 39465
long title: Culture and religion
short title: Cult Relig
ISSN: 1475-5610
ISSN (Online): 1475-5629
IsoAbbr: Cult Relig
NlmId: 101566556
123:123
JrId: 39466
long title: Journal of international women's studies
short title: J Int Womens Stud
ISSN: 
ISSN (Online): 1539-8706
IsoAbbr: J Int Womens Stud
NlmId: 101566337
123:123
JrId: 39468
long title: European journal of chemistry (Print)
short title: Eur J Chem
ISSN: 2153-2249
ISSN (Online): 2153-2257
IsoAbbr: Eur J Chem
NlmId: 101566592
123:123
JrId: 39469
long title: US obstetrics & gynaecology
short title: US Obstet Gynecol
ISSN: 1754-6168
ISSN (Online): 1754-6176
IsoAbbr: US Obstet Gynecol
NlmId: 101566349
123:123
JrId: 39470
long title: Balisage series on markup technologies
short title: Balisage Ser Markup Technol
ISSN: 
ISSN (Online): 1947-2609
IsoAbbr: Balisage Ser Markup Technol
NlmId: 101566482
123:123
JrId: 39471
long title: Die Unterrichtspraxis. Teaching German
short title: Unterrichtspraxis
ISSN: 0042-062X
ISSN (Online): 
IsoAbbr: Unterrichtspraxis
NlmId: 101566577
123:123
JrId: 39472
long title: G3 (Bethesda, Md.)
short title: G3 (Bethesda)
ISSN: 
ISSN (Online): 2160-1836
IsoAbbr: G3 (Bethesda)
NlmId: 101566598
123:123
JrId: 39474
long title: International urogynecology journal
short title: Int Urogynecol J
ISSN: 0937-3462
ISSN (Online): 1433-3023
IsoAbbr: Int Urogynecol J
NlmId: 101567041
123:123
JrId: 39475
long title: Mathematical models & methods in applied sciences : M3AS
short title: Math Models Methods Appl Sci
ISSN: 0218-2025
ISSN (Online): 1793-6314
IsoAbbr: Math Models Methods Appl Sci
NlmId: 101562814
123:123
JrId: 39477
long title: Sexuality, reproduction & menopause
short title: Sex Reprod Menopause
ISSN: 1546-2501
ISSN (Online): 
IsoAbbr: Sex Reprod Menopause
NlmId: 101193302
123:123
JrId: 39478
long title: Wiley interdisciplinary reviews. Climate change
short title: Wiley Interdiscip Rev Clim Change
ISSN: 1757-7780
ISSN (Online): 1757-7799
IsoAbbr: Wiley Interdiscip Rev Clim Change
NlmId: 101543806
123:123
JrId: 39479
long title: AIP advances
short title: AIP Adv
ISSN: 
ISSN (Online): 2158-3226
IsoAbbr: AIP Adv
NlmId: 101566109
123:123
JrId: 39480
long title: Journal of cultural economy
short title: J Cult Econ
ISSN: 1753-0350
ISSN (Online): 1753-0369
IsoAbbr: J Cult Econ
NlmId: 101566121
123:123
JrId: 39481
long title: Journal of medieval Iberian studies
short title: J Mediev Iber Stud
ISSN: 1754-6559
ISSN (Online): 1754-6567
IsoAbbr: J Mediev Iber Stud
NlmId: 101566127
123:123
JrId: 39482
long title: Visual culture in Britain
short title: Vis Cult Br
ISSN: 1471-4787
ISSN (Online): 1941-8361
IsoAbbr: Vis Cult Br
NlmId: 101566226
123:123
JrId: 39483
long title: The journal of Civil War medicine : official quarterly publication of the Society of Civil War Surgeons, Inc
short title: J Civ War Med
ISSN: 1545-4975
ISSN (Online): 
IsoAbbr: J Civ War Med
NlmId: 100969591
123:123
JrId: 39488
long title: Frontiers in plant science
short title: Front Plant Sci
ISSN: 
ISSN (Online): 1664-462X
IsoAbbr: Front Plant Sci
NlmId: 101568200
123:123
JrId: 39490
long title: ISRN veterinary science
short title: 
ISSN: 2090-4452
ISSN (Online): 2090-4460
IsoAbbr: ISRN Vet Sci
NlmId: 101568322
123:123
JrId: 39494
long title: Contexts (Berkeley, Calif.)
short title: Contexts (Berkeley Calif)
ISSN: 1536-5042
ISSN (Online): 
IsoAbbr: Contexts (Berkeley Calif)
NlmId: 101160225
123:123
JrId: 39495
long title: BioProcess international
short title: Bioprocess Int
ISSN: 1542-6319
ISSN (Online): 1945-7065
IsoAbbr: Bioprocess Int
NlmId: 101181310
123:123
JrId: 39496
long title: The open anthropology journal
short title: Open Anthropol J
ISSN: 
ISSN (Online): 1874-9127
IsoAbbr: Open Anthropol J
NlmId: 101567485
123:123
JrId: 39497
long title: Psychology, crime & law : PC & L
short title: Psychol Crime Law
ISSN: 1068-316X
ISSN (Online): 1477-2744
IsoAbbr: Psychol Crime Law
NlmId: 101567505
123:123
JrId: 39498
long title: Etnografica : revista do Centro de Estudos de Antropologia Social
short title: Etnografica
ISSN: 0873-6561
ISSN (Online): 
IsoAbbr: Etnografica
NlmId: 101567518
123:123
JrId: 39501
long title: Cancer reports
short title: Cancer Rep
ISSN: 
ISSN (Online): 
IsoAbbr: Cancer Rep
NlmId: 101567745
123:123
JrId: 39502
long title: Children, youth and environments
short title: Child Youth Environ
ISSN: 
ISSN (Online): 1546-2250
IsoAbbr: Child Youth Environ
NlmId: 101567768
123:123
JrId: 39503
long title: Education in science : the bulletin of the Association for Science Education
short title: Educ Sci
ISSN: 0013-1377
ISSN (Online): 
IsoAbbr: Educ Sci
NlmId: 101567837
123:123
JrId: 39504
long title: Wiley interdisciplinary reviews. Data mining and knowledge discovery
short title: Wiley Interdiscip Rev Data Min Knowl Discov
ISSN: 1942-4787
ISSN (Online): 1942-4795
IsoAbbr: Wiley Interdiscip Rev Data Min Knowl Discov
NlmId: 101567990
123:123
JrId: 39506
long title: Theory into practice
short title: Theory Pract
ISSN: 0040-5841
ISSN (Online): 1543-0421
IsoAbbr: Theory Pract
NlmId: 101567991
123:123
JrId: 39507
long title: Communications in theoretical physics
short title: Commun Theor Phys
ISSN: 0253-6102
ISSN (Online): 1572-9494
IsoAbbr: Commun Theor Phys
NlmId: 101568775
123:123
JrId: 39508
long title: Current opinion in solid state & materials science
short title: Curr Opin Solid State Mater Sci
ISSN: 1359-0286
ISSN (Online): 1879-0348
IsoAbbr: Curr Opin Solid State Mater Sci
NlmId: 101568837
123:123
JrId: 39509
long title: Frontiers in oncology
short title: Front Oncol
ISSN: 
ISSN (Online): 2234-943X
IsoAbbr: Front Oncol
NlmId: 101568867
123:123
JrId: 39510
long title: The gifted child quarterly
short title: Gift Child Q
ISSN: 0016-9862
ISSN (Online): 1934-9041
IsoAbbr: Gift Child Q
NlmId: 17130160R
123:123
JrId: 39513
long title: Disability studies quarterly : DSQ
short title: Disabil Stud Q
ISSN: 1041-5718
ISSN (Online): 2159-8371
IsoAbbr: Disabil Stud Q
NlmId: 100968231
123:123
JrId: 39514
long title: Online journal of health and allied sciences : OJHAS
short title: Online J Health Allied Sci
ISSN: 
ISSN (Online): 0972-5997
IsoAbbr: Online J Health Allied Sci
NlmId: 101214405
123:123
JrId: 39515
long title: NeuroQuantology : an interdisciplinary journal of neuroscience and quantum physics
short title: Neuroquantology
ISSN: 
ISSN (Online): 1303-5150
IsoAbbr: Neuroquantology
NlmId: 101234555
123:123
JrId: 39516
long title: International journal of computational models and algorithms in medicine
short title: Int J Comput Models Algorithms Med
ISSN: 1947-3133
ISSN (Online): 1947-3141
IsoAbbr: Int J Comput Models Algorithms Med
NlmId: 101531533
123:123
JrId: 39517
long title: Pain research and treatment
short title: Pain Res Treat
ISSN: 2090-1542
ISSN (Online): 2090-1550
IsoAbbr: Pain Res Treat
NlmId: 101566863
123:123
JrId: 39518
long title: Prostate cancer
short title: Prostate Cancer
ISSN: 2090-3111
ISSN (Online): 2090-312X
IsoAbbr: Prostate Cancer
NlmId: 101567074
123:123
JrId: 39521
long title: Proceedings of the ... International Cartographic conference = Actes de la ... Conference Cartographique Internationale. International Cartographic Conference
short title: Proc Int Cartogr Conf
ISSN: 1015-6763
ISSN (Online): 
IsoAbbr: Proc Int Cartogr Conf
NlmId: 101568876
123:123
JrId: 39522
long title: IEEE transactions on components, packaging, and manufacturing technology
short title: IEEE Trans Compon Packaging Manuf Technol
ISSN: 2156-3950
ISSN (Online): 2156-3985
IsoAbbr: IEEE Trans Compon Packaging Manuf Technol
NlmId: 101568904
123:123
JrId: 39523
long title: Hypothesis (University of Toronto. Dept. of Medical Biophysics)
short title: Hypothesis (Tor)
ISSN: 1710-338X
ISSN (Online): 1710-3398
IsoAbbr: Hypothesis (Tor)
NlmId: 101568901
123:123
JrId: 39524
long title: IEEE transactions on industrial informatics / a publication of the IEEE Industrial Electronics Society
short title: IEEE Trans Industr Inform
ISSN: 1551-3203
ISSN (Online): 1941-0050
IsoAbbr: IEEE Trans Industr Inform
NlmId: 101568906
123:123
JrId: 39525
long title: International journal of applied earth observation and geoinformation : ITC journal
short title: Int J Appl Earth Obs Geoinf
ISSN: 1569-8432
ISSN (Online): 1872-826X
IsoAbbr: Int J Appl Earth Obs Geoinf
NlmId: 101568907
123:123
JrId: 39526
long title: Ayu
short title: Ayu
ISSN: 0974-8520
ISSN (Online): 0976-9382
IsoAbbr: Ayu
NlmId: 7605807
123:123
JrId: 39527
long title: Archives of medical science : AMS
short title: Arch Med Sci
ISSN: 1734-1922
ISSN (Online): 1896-9151
IsoAbbr: Arch Med Sci
NlmId: 101258257
123:123
JrId: 39528
long title: BMJ open
short title: BMJ Open
ISSN: 
ISSN (Online): 2044-6055
IsoAbbr: BMJ Open
NlmId: 101552874
123:123
JrId: 39529
long title: Contemporary clinical dentistry
short title: Contemp Clin Dent
ISSN: 0976-237X
ISSN (Online): 0976-2361
IsoAbbr: Contemp Clin Dent
NlmId: 101552967
123:123
JrId: 39530
long title: Imaging science in dentistry
short title: Imaging Sci Dent
ISSN: 2233-7822
ISSN (Online): 2233-7830
IsoAbbr: Imaging Sci Dent
NlmId: 101559249
123:123
JrId: 39531
long title: Asia Pacific allergy
short title: Asia Pac Allergy
ISSN: 2233-8276
ISSN (Online): 2233-8268
IsoAbbr: Asia Pac Allergy
NlmId: 101561954
123:123
JrId: 39532
long title: Arthritis
short title: Arthritis
ISSN: 2090-1984
ISSN (Online): 2090-1992
IsoAbbr: Arthritis
NlmId: 101566207
123:123
JrId: 39533
long title: Bone marrow research
short title: Bone Marrow Res
ISSN: 2090-2999
ISSN (Online): 2090-3006
IsoAbbr: Bone Marrow Res
NlmId: 101566202
123:123
JrId: 39534
long title: International journal of surgical oncology
short title: Int J Surg Oncol
ISSN: 2090-1402
ISSN (Online): 2090-1410
IsoAbbr: Int J Surg Oncol
NlmId: 101566285
123:123
JrId: 39535
long title: ISRN cardiology
short title: ISRN Cardiol
ISSN: 2090-5580
ISSN (Online): 2090-5599
IsoAbbr: ISRN Cardiol
NlmId: 101566293
123:123
JrId: 39536
long title: Chemotherapy research and practice
short title: Chemother Res Pract
ISSN: 2090-2107
ISSN (Online): 2090-2115
IsoAbbr: Chemother Res Pract
NlmId: 101566606
123:123
JrId: 39537
long title: ISRN dermatology
short title: ISRN Dermatol
ISSN: 2090-4592
ISSN (Online): 2090-4606
IsoAbbr: ISRN Dermatol
NlmId: 101566611
123:123
JrId: 39538
long title: ISRN hematology
short title: ISRN Hematol
ISSN: 2090-441X
ISSN (Online): 2090-4428
IsoAbbr: ISRN Hematol
NlmId: 101567023
123:123
JrId: 39539
long title: ISRN oncology
short title: ISRN Oncol
ISSN: 2090-5661
ISSN (Online): 2090-567X
IsoAbbr: ISRN Oncol
NlmId: 101567026
123:123
JrId: 39540
long title: Emergency medicine international
short title: Emerg Med Int
ISSN: 2090-2840
ISSN (Online): 2090-2859
IsoAbbr: Emerg Med Int
NlmId: 101567070
123:123
JrId: 39541
long title: ISRN pediatrics
short title: ISRN Pediatr
ISSN: 2090-469X
ISSN (Online): 2090-4703
IsoAbbr: ISRN Pediatr
NlmId: 101568077
123:123
JrId: 39542
long title: International journal of breast cancer
short title: Int J Breast Cancer
ISSN: 2090-3170
ISSN (Online): 2090-3189
IsoAbbr: Int J Breast Cancer
NlmId: 101568103
123:123
JrId: 39543
long title: ISRN neurology
short title: ISRN Neurol
ISSN: 2090-5505
ISSN (Online): 2090-5513
IsoAbbr: ISRN Neurol
NlmId: 101568083
123:123
JrId: 39544
long title: International journal of family medicine
short title: Int J Family Med
ISSN: 2090-2042
ISSN (Online): 2090-2050
IsoAbbr: Int J Family Med
NlmId: 101568088
123:123
JrId: 39545
long title: ISRN endocrinology
short title: ISRN Endocrinol
ISSN: 2090-4630
ISSN (Online): 2090-4649
IsoAbbr: ISRN Endocrinol
NlmId: 101568096
123:123
JrId: 39546
long title: Blood cancer journal
short title: Blood Cancer J
ISSN: 
ISSN (Online): 2044-5385
IsoAbbr: Blood Cancer J
NlmId: 101568469
123:123
JrId: 39548
long title: Journal of dentistry (Tehran, Iran)
short title: J Dent (Tehran)
ISSN: 1735-2150
ISSN (Online): 2008-2185
IsoAbbr: J Dent (Tehran)
NlmId: 101233680
123:123
JrId: 39549
long title: The journal of Tehran Heart Center
short title: J Tehran Heart Cent
ISSN: 1735-5370
ISSN (Online): 2008-2371
IsoAbbr: J Tehran Heart Cent
NlmId: 101289255
123:123
JrId: 39550
long title: Journal of surgical technique and case report
short title: J Surg Tech Case Rep
ISSN: 2006-8808
ISSN (Online): 0976-2825
IsoAbbr: J Surg Tech Case Rep
NlmId: 101540507
123:123
JrId: 39551
long title: Journal of gastric cancer
short title: J Gastric Cancer
ISSN: 2093-582X
ISSN (Online): 2093-5641
IsoAbbr: J Gastric Cancer
NlmId: 101559430
123:123
JrId: 39552
long title: Molecular biology international
short title: Mol Biol Int
ISSN: 2090-2182
ISSN (Online): 2090-2190
IsoAbbr: Mol Biol Int
NlmId: 101562501
123:123
JrId: 39553
long title: Multiple sclerosis international
short title: Mult Scler Int
ISSN: 2090-2654
ISSN (Online): 2090-2662
IsoAbbr: Mult Scler Int
NlmId: 101566861
123:123
JrId: 39554
long title: ISRN surgery
short title: ISRN Surg
ISSN: 2090-5785
ISSN (Online): 2090-5793
IsoAbbr: ISRN Surg
NlmId: 101566866
123:123
JrId: 39555
long title: ISRN urology
short title: ISRN Urol
ISSN: 2090-5807
ISSN (Online): 2090-5815
IsoAbbr: ISRN Urol
NlmId: 101566868
123:123
JrId: 39556
long title: Minimally invasive surgery
short title: Minim Invasive Surg
ISSN: 2090-1445
ISSN (Online): 2090-1453
IsoAbbr: Minim Invasive Surg
NlmId: 101566870
123:123
JrId: 39557
long title: ISRN pharmacology
short title: ISRN Pharmacol
ISSN: 2090-5165
ISSN (Online): 2090-5173
IsoAbbr: ISRN Pharmacol
NlmId: 101567048
123:123
JrId: 39558
long title: Journal of amino acids
short title: J Amino Acids
ISSN: 2090-0104
ISSN (Online): 2090-0112
IsoAbbr: J Amino Acids
NlmId: 101568074
123:123
JrId: 39559
long title: Malaria research and treatment
short title: Malar Res Treat
ISSN: 2090-8075
ISSN (Online): 2044-4362
IsoAbbr: Malar Res Treat
NlmId: 101568072
123:123
JrId: 39560
long title: International journal of low radiation
short title: Int J Low Radiat
ISSN: 1477-6545
ISSN (Online): 1741-9190
IsoAbbr: Int J Low Radiat
NlmId: 101227130
123:123
JrId: 39561
long title: World journal of nuclear medicine
short title: World J Nucl Med
ISSN: 1450-1147
ISSN (Online): 1607-3312
IsoAbbr: World J Nucl Med
NlmId: 101286955
123:123
JrId: 39562
long title: European journal of pain supplements
short title: Eur J Pain Suppl
ISSN: 1754-3207
ISSN (Online): 1878-0075
IsoAbbr: Eur J Pain Suppl
NlmId: 101480802
123:123
JrId: 39563
long title: British journal of medical & surgical urology
short title: Br J Med Surg Urol
ISSN: 1875-9742
ISSN (Online): 
IsoAbbr: Br J Med Surg Urol
NlmId: 101484767
123:123
JrId: 39566
long title: Risk management and healthcare policy
short title: Risk Manag Healthc Policy
ISSN: 
ISSN (Online): 1179-1594
IsoAbbr: Risk Manag Healthc Policy
NlmId: 101566264
123:123
JrId: 39567
long title: Radiology research and practice
short title: Radiol Res Pract
ISSN: 2090-1941
ISSN (Online): 2090-195X
IsoAbbr: Radiol Res Pract
NlmId: 101566860
123:123
JrId: 39568
long title: Rehabilitation research and practice
short title: Rehabil Res Pract
ISSN: 2090-2867
ISSN (Online): 2090-2875
IsoAbbr: Rehabil Res Pract
NlmId: 101566862
123:123
JrId: 39569
long title: Thrombosis
short title: Thrombosis
ISSN: 2090-1488
ISSN (Online): 2090-1496
IsoAbbr: Thrombosis
NlmId: 101566937
123:123
JrId: 39573
long title: Women's health care : a practical journal for nurse practitioners
short title: Womens Health Care
ISSN: 
ISSN (Online): 
IsoAbbr: Womens Health Care
NlmId: 101229284
123:123
JrId: 39575
long title: Phoebe (Oneonta, N.Y.)
short title: Phoebe (Oneonta N Y)
ISSN: 1045-0904
ISSN (Online): 
IsoAbbr: Phoebe (Oneonta N Y)
NlmId: 101569096
123:123
JrId: 39576
long title: The Maryland family doctor / Maryland Academy of Family Physicians
short title: Md Fam Dr
ISSN: 
ISSN (Online): 
IsoAbbr: Md Fam Dr
NlmId: 101569109
123:123
JrId: 39577
long title: Journal of ADHD & related disorders
short title: J ADHD Relat Disord
ISSN: 1877-5365
ISSN (Online): 1877-5373
IsoAbbr: J ADHD Relat Disord
NlmId: 101569478
123:123
JrId: 39578
long title: Journal of neurology & neurophysiology
short title: J Neurol Neurophysiol
ISSN: 
ISSN (Online): 2155-9562
IsoAbbr: J Neurol Neurophysiol
NlmId: 101569484
123:123
JrId: 39579
long title: Tremor and other hyperkinetic movements (New York, N.Y.)
short title: Tremor Other Hyperkinet Mov (N Y)
ISSN: 
ISSN (Online): 2160-8288
IsoAbbr: Tremor Other Hyperkinet Mov (N Y)
NlmId: 101569493
123:123
JrId: 39580
long title: Open journal of preventive medicine
short title: Open J Prev Med
ISSN: 2162-2477
ISSN (Online): 2162-2485
IsoAbbr: Open J Prev Med
NlmId: 101569509
123:123
JrId: 39581
long title: Wiley interdisciplinary reviews. Membrane transport and signaling
short title: Wiley Interdiscip Rev Membr Transp Signal
ISSN: 
ISSN (Online): 2190-4618
IsoAbbr: Wiley Interdiscip Rev Membr Transp Signal
NlmId: 101569500
123:123
JrId: 39582
long title: American journal of blood research
short title: Am J Blood Res
ISSN: 
ISSN (Online): 2160-1992
IsoAbbr: Am J Blood Res
NlmId: 101569577
123:123
JrId: 39584
long title: American journal of cardiovascular disease
short title: Am J Cardiovasc Dis
ISSN: 
ISSN (Online): 2160-200X
IsoAbbr: Am J Cardiovasc Dis
NlmId: 101569582
123:123
JrId: 39585
long title: European journal of microbiology & immunology
short title: Eur J Microbiol Immunol (Bp)
ISSN: 2062-509X
ISSN (Online): 2062-8633
IsoAbbr: Eur J Microbiol Immunol (Bp)
NlmId: 101569896
123:123
JrId: 39586
long title: Industrial relations
short title: Ind Relat (Berkeley)
ISSN: 0019-8676
ISSN (Online): 1468-232X
IsoAbbr: Ind Relat (Berkeley)
NlmId: 101569972
123:123
JrId: 39587
long title: Material religion : the journal of objects, art and belief
short title: Mater Relig
ISSN: 1743-2200
ISSN (Online): 1751-8342
IsoAbbr: Mater Relig
NlmId: 101561481
123:123
JrId: 39588
long title: Mongolian journal of biological sciences
short title: Mong J Biol Sci
ISSN: 1684-3908
ISSN (Online): 
IsoAbbr: Mong J Biol Sci
NlmId: 101570363
123:123
JrId: 39591
long title: Theoretical biology forum
short title: Theor Biol Forum
ISSN: 0035-6050
ISSN (Online): 
IsoAbbr: Theor Biol Forum
NlmId: 101570881
123:123
JrId: 39596
long title: The British journal of occupational therapy
short title: Br J Occup Ther
ISSN: 0308-0226
ISSN (Online): 1477-6006
IsoAbbr: Br J Occup Ther
NlmId: 7708186
123:123
JrId: 39597
long title: Activities, adaptation & aging
short title: Act Adapt Aging
ISSN: 0192-4788
ISSN (Online): 1544-4368
IsoAbbr: Act Adapt Aging
NlmId: 8102770
123:123
JrId: 39598
long title: Annual review of materials research
short title: Annu Rev Mater Res
ISSN: 1531-7331
ISSN (Online): 1545-4118
IsoAbbr: Annu Rev Mater Res
NlmId: 101141239
123:123
JrId: 39600
long title: The Internet journal of mental health
short title: Internet J Ment Health
ISSN: 
ISSN (Online): 1531-2941
IsoAbbr: Internet J Ment Health
NlmId: 101158199
123:123
JrId: 39601
long title: Calcium binding proteins
short title: Calcium Bind Proteins
ISSN: 1554-8643
ISSN (Online): 1554-8651
IsoAbbr: Calcium Bind Proteins
NlmId: 101265228
123:123
JrId: 39603
long title: Advances in school mental health promotion
short title: Adv Sch Ment Health Promot
ISSN: 1754-730X
ISSN (Online): 
IsoAbbr: Adv Sch Ment Health Promot
NlmId: 101522515
123:123
JrId: 39604
long title: Computer communications
short title: Comput Commun
ISSN: 0140-3664
ISSN (Online): 1873-703X
IsoAbbr: Comput Commun
NlmId: 101570583
123:123
JrId: 39605
long title: Communications in statistics: Simulation and computation
short title: Commun Stat Simul Comput
ISSN: 0361-0918
ISSN (Online): 1532-4141
IsoAbbr: Commun Stat Simul Comput
NlmId: 101570578
123:123
JrId: 39606
long title: Journal of environmental protection
short title: J Environ Prot (Irvine, Calif)
ISSN: 2152-2197
ISSN (Online): 2152-2219
IsoAbbr: J Environ Prot (Irvine, Calif)
NlmId: 101570630
123:123
JrId: 39607
long title: International journal of design & nature and ecodynamics : a transdisciplinary journal relating to nature, science and the humanities
short title: Int J Des Nat Ecodyn
ISSN: 1755-7437
ISSN (Online): 1755-7445
IsoAbbr: Int J Des Nat Ecodyn
NlmId: 101570624
123:123
JrId: 39608
long title: Journal of functional biomaterials
short title: J Funct Biomater
ISSN: 
ISSN (Online): 2079-4983
IsoAbbr: J Funct Biomater
NlmId: 101570734
123:123
JrId: 39609
long title: Natural resource modeling
short title: Nat Resour Model
ISSN: 0890-8575
ISSN (Online): 1939-7445
IsoAbbr: Nat Resour Model
NlmId: 101570794
123:123
JrId: 39610
long title: Open access emergency medicine : OAEM
short title: Open Access Emerg Med
ISSN: 
ISSN (Online): 1179-1500
IsoAbbr: Open Access Emerg Med
NlmId: 101570796
123:123
JrId: 39611
long title: Procedia IUTAM
short title: Procedia IUTAM
ISSN: 
ISSN (Online): 2210-9838
IsoAbbr: Procedia IUTAM
NlmId: 101570878
123:123
JrId: 39612
long title: Practice (Birmingham, England)
short title: Practice (Birm)
ISSN: 0950-3153
ISSN (Online): 1742-4909
IsoAbbr: Practice (Birm)
NlmId: 101570800
123:123
JrId: 39613
long title: Proceedings of the ... International Symposium on Image and Signal Processing and Analysis. International Symposium on Image and Signal Processing and Analysis
short title: Proc Int Symp Image Signal Process Anal
ISSN: 1845-5921
ISSN (Online): 
IsoAbbr: Proc Int Symp Image Signal Process Anal
NlmId: 101570953
123:123
JrId: 39614
long title: PS, political science & politics
short title: PS Polit Sci Polit
ISSN: 1049-0965
ISSN (Online): 1537-5935
IsoAbbr: PS Polit Sci Polit
NlmId: 101570959
123:123
JrId: 39615
long title: British journal of medicine and medical research
short title: Br J Med Med Res
ISSN: 
ISSN (Online): 2231-0614
IsoAbbr: Br J Med Med Res
NlmId: 101570965
123:123
JrId: 39616
long title: Oncoimmunology
short title: Oncoimmunology
ISSN: 2162-4011
ISSN (Online): 2162-402X
IsoAbbr: Oncoimmunology
NlmId: 101570526
123:123
JrId: 39618
long title: Biomass & bioenergy
short title: Biomass Bioenergy
ISSN: 0961-9534
ISSN (Online): 1873-2909
IsoAbbr: Biomass Bioenergy
NlmId: 9885795
123:123
JrId: 39620
long title: Daru : journal of Faculty of Pharmacy, Tehran University of Medical Sciences
short title: Daru
ISSN: 1560-8115
ISSN (Online): 2008-2231
IsoAbbr: Daru
NlmId: 101125969
123:123
JrId: 39621
long title: Journal of the Korean Surgical Society
short title: J Korean Surg Soc
ISSN: 2233-7903
ISSN (Online): 2093-0488
IsoAbbr: J Korean Surg Soc
NlmId: 101564795
123:123
JrId: 39622
long title: ISRN rheumatology
short title: ISRN Rheumatol
ISSN: 2090-5467
ISSN (Online): 2090-5475
IsoAbbr: ISRN Rheumatol
NlmId: 101570649
123:123
JrId: 39623
long title: Brain and behavior
short title: Brain Behav
ISSN: 
ISSN (Online): 2162-3279
IsoAbbr: Brain Behav
NlmId: 101570837
123:123
JrId: 39624
long title: Pharmacognosy reviews
short title: Pharmacogn Rev
ISSN: 0973-7847
ISSN (Online): 0976-2787
IsoAbbr: Pharmacogn Rev
NlmId: 101570880
123:123
JrId: 39625
long title: Journal of natural science, biology, and medicine
short title: J Nat Sci Biol Med
ISSN: 0976-9668
ISSN (Online): 2229-7707
IsoAbbr: J Nat Sci Biol Med
NlmId: 101571070
123:123
JrId: 39626
long title: ISRN pharmaceutics
short title: ISRN Pharm
ISSN: 2090-6145
ISSN (Online): 2090-6153
IsoAbbr: ISRN Pharm
NlmId: 101571023
123:123
JrId: 39627
long title: Allergy & rhinology (Providence, R.I.)
short title: Allergy Rhinol (Providence)
ISSN: 2152-6575
ISSN (Online): 2152-6567
IsoAbbr: Allergy Rhinol (Providence)
NlmId: 101570968
123:123
JrId: 39628
long title: International journal of critical illness and injury science
short title: Int J Crit Illn Inj Sci
ISSN: 2229-5151
ISSN (Online): 2231-5004
IsoAbbr: Int J Crit Illn Inj Sci
NlmId: 101571136
123:123
JrId: 39629
long title: Cold Spring Harbor perspectives in medicine
short title: Cold Spring Harb Perspect Med
ISSN: 
ISSN (Online): 2157-1422
IsoAbbr: Cold Spring Harb Perspect Med
NlmId: 101571139
123:123
JrId: 39634
long title: Nano reviews
short title: Nano Rev
ISSN: 
ISSN (Online): 2000-5121
IsoAbbr: Nano Rev
NlmId: 101562678
123:123
JrId: 39636
long title: Pediatric obesity
short title: Pediatr Obes
ISSN: 2047-6302
ISSN (Online): 2047-6310
IsoAbbr: Pediatr Obes
NlmId: 101572033
123:123
JrId: 39639
long title: Language acquisition
short title: Lang Acquis
ISSN: 1048-9223
ISSN (Online): 1532-7817
IsoAbbr: Lang Acquis
NlmId: 9426343
123:123
JrId: 39640
long title: The journal of electronic publishing : JEP
short title: J Electron Publ
ISSN: 
ISSN (Online): 1080-2711
IsoAbbr: J Electron Publ
NlmId: 9806518
123:123
JrId: 39642
long title: The international electronic journal of health education
short title: Int Electron J Health Educ
ISSN: 
ISSN (Online): 1529-1944
IsoAbbr: Int Electron J Health Educ
NlmId: 101083500
123:123
JrId: 39643
long title: Journal of bionic engineering
short title: J Bionic Eng
ISSN: 1672-6529
ISSN (Online): 
IsoAbbr: J Bionic Eng
NlmId: 101284893
123:123
JrId: 39645
long title: Society and mental health
short title: Soc Ment Health
ISSN: 2156-8693
ISSN (Online): 2156-8731
IsoAbbr: Soc Ment Health
NlmId: 101564764
123:123
JrId: 39646
long title: Journal of Parkinson's disease
short title: J Parkinsons Dis
ISSN: 1877-7171
ISSN (Online): 1877-718X
IsoAbbr: J Parkinsons Dis
NlmId: 101567362
123:123
JrId: 39647
long title: Herzogia
short title: Herzogia
ISSN: 0018-0971
ISSN (Online): 
IsoAbbr: Herzogia
NlmId: 101570492
123:123
JrId: 39648
long title: Hladnikia
short title: Hladnikia (Ljubl)
ISSN: 1318-2293
ISSN (Online): 
IsoAbbr: Hladnikia (Ljubl)
NlmId: 101570486
123:123
JrId: 39649
long title: Basic and applied dryland research
short title: Basic Appl Dryland Res
ISSN: 
ISSN (Online): 1864-3191
IsoAbbr: Basic Appl Dryland Res
NlmId: 101570485
123:123
JrId: 39650
long title: Fritschiana : Veroffentlichungen aus dem Herbarium des Instituts fur Botanik der Karl-Franzens-Universitat Graz (GZU)
short title: Fritschiana (Graz)
ISSN: 1024-0306
ISSN (Online): 
IsoAbbr: Fritschiana (Graz)
NlmId: 101570490
123:123
JrId: 39652
long title: The journal of bioscience and medicine
short title: J Biosci Med
ISSN: 
ISSN (Online): 2161-2625
IsoAbbr: J Biosci Med
NlmId: 101572135
123:123
JrId: 39654
long title: Acta scientiarum polonorum. Technologia alimentaria
short title: Acta Sci Pol Technol Aliment
ISSN: 1644-0730
ISSN (Online): 1898-9594
IsoAbbr: Acta Sci Pol Technol Aliment
NlmId: 101295615
123:123
JrId: 39655
long title: Annual review of food science and technology
short title: Annu Rev Food Sci Technol
ISSN: 1941-1413
ISSN (Online): 1941-1421
IsoAbbr: Annu Rev Food Sci Technol
NlmId: 101561951
123:123
JrId: 39656
long title: Emergency medicine practice
short title: Emerg Med Pract
ISSN: 1524-1971
ISSN (Online): 1559-3908
IsoAbbr: Emerg Med Pract
NlmId: 100889097
123:123
JrId: 39657
long title: Journal of investigative and clinical dentistry
short title: J Investig Clin Dent
ISSN: 2041-1618
ISSN (Online): 2041-1626
IsoAbbr: J Investig Clin Dent
NlmId: 101524471
123:123
JrId: 39658
long title: Malaysian journal of nutrition
short title: Malays J Nutr
ISSN: 1394-035X
ISSN (Online): 
IsoAbbr: Malays J Nutr
NlmId: 101286655
123:123
JrId: 39659
long title: Biochemia medica : casopis Hrvatskoga drustva medicinskih biokemicara / HDMB
short title: Biochem Med (Zagreb)
ISSN: 1330-0962
ISSN (Online): 1846-7482
IsoAbbr: Biochem Med (Zagreb)
NlmId: 9610305
123:123
JrId: 39660
long title: Advances in biological regulation
short title: Adv Biol Regul
ISSN: 2212-4926
ISSN (Online): 2212-4934
IsoAbbr: Adv Biol Regul
NlmId: 101572336
123:123
JrId: 39661
long title: Images in paediatric cardiology
short title: Images Paediatr Cardiol
ISSN: 
ISSN (Online): 1729-441X
IsoAbbr: Images Paediatr Cardiol
NlmId: 101262439
123:123
JrId: 39662
long title: Experimental neurobiology
short title: Exp Neurobiol
ISSN: 1226-2560
ISSN (Online): 2093-8144
IsoAbbr: Exp Neurobiol
NlmId: 101278187
123:123
JrId: 39663
long title: North American journal of medical sciences
short title: N Am J Med Sci
ISSN: 2250-1541
ISSN (Online): 1947-2714
IsoAbbr: N Am J Med Sci
NlmId: 101521411
123:123
JrId: 39664
long title: Journal of advanced pharmaceutical technology & research
short title: J Adv Pharm Technol Res
ISSN: 2231-4040
ISSN (Online): 0976-2094
IsoAbbr: J Adv Pharm Technol Res
NlmId: 101537797
123:123
JrId: 39665
long title: Evidence-based spine-care journal
short title: Evid Based Spine Care J
ISSN: 1663-7976
ISSN (Online): 1869-4136
IsoAbbr: Evid Based Spine Care J
NlmId: 101546672
123:123
JrId: 39666
long title: Neurointervention
short title: Neurointervention
ISSN: 2093-9043
ISSN (Online): 2233-6273
IsoAbbr: Neurointervention
NlmId: 101561462
123:123
JrId: 39667
long title: Chonnam medical journal
short title: Chonnam Med J
ISSN: 2233-7385
ISSN (Online): 2233-7393
IsoAbbr: Chonnam Med J
NlmId: 101564659
123:123
JrId: 39668
long title: Environmental health and toxicology
short title: Environ Health Toxicol
ISSN: 
ISSN (Online): 2233-6567
IsoAbbr: Environ Health Toxicol
NlmId: 101570455
123:123
JrId: 39669
long title: Nephron extra
short title: Nephron Extra
ISSN: 
ISSN (Online): 1664-5529
IsoAbbr: Nephron Extra
NlmId: 101571879
123:123
JrId: 39670
long title: Family science
short title: Fam Sci
ISSN: 1942-4620
ISSN (Online): 1942-4639
IsoAbbr: Fam Sci
NlmId: 101572364
123:123
JrId: 39671
long title: Drug delivery letters
short title: Drug Deliv Lett
ISSN: 2210-3031
ISSN (Online): 2210-304X
IsoAbbr: Drug Deliv Lett
NlmId: 101572358
123:123
JrId: 39672
long title: International journal of information systems and change management
short title: Int J Inf Syst Change Manag
ISSN: 1479-3121
ISSN (Online): 1479-313X
IsoAbbr: Int J Inf Syst Change Manag
NlmId: 101572392
123:123
JrId: 39677
long title: Human vaccines & immunotherapeutics
short title: Hum Vaccin Immunother
ISSN: 2164-5515
ISSN (Online): 2164-554X
IsoAbbr: Hum Vaccin Immunother
NlmId: 101572652
123:123
JrId: 39678
long title: GM crops & food
short title: GM Crops Food
ISSN: 2164-5698
ISSN (Online): 2164-5701
IsoAbbr: GM Crops Food
NlmId: 101572655
123:123
JrId: 39683
long title: Links : a newsletter on gender for Oxfam GB staff and partners
short title: Links (Oxford)
ISSN: 
ISSN (Online): 
IsoAbbr: Links (Oxford)
NlmId: 101572830
123:123
JrId: 39684
long title: The Neurodiagnostic journal
short title: Neurodiagn J
ISSN: 2164-6821
ISSN (Online): 
IsoAbbr: Neurodiagn J
NlmId: 101573167
123:123
JrId: 39686
long title: Human gene therapy methods
short title: Hum Gene Ther Methods
ISSN: 1946-6536
ISSN (Online): 1946-6544
IsoAbbr: Hum Gene Ther Methods
NlmId: 101573202
123:123
JrId: 39687
long title: Cross-cultural research : official journal of the Society for Cross-Cultural Research / sponsored by the Human Relations Area Files, Inc
short title: Cross Cult Res
ISSN: 1069-3971
ISSN (Online): 1552-3578
IsoAbbr: Cross Cult Res
NlmId: 9415640
123:123
JrId: 39690
long title: Educational researcher (Washington, D.C. : 1972)
short title: Educ Res
ISSN: 0013-189X
ISSN (Online): 1935-102X
IsoAbbr: Educ Res
NlmId: 100971889
123:123
JrId: 39691
long title: Thinking & reasoning
short title: Think Reason
ISSN: 1354-6783
ISSN (Online): 1464-0708
IsoAbbr: Think Reason
NlmId: 101121516
123:123
JrId: 39692
long title: Footwear science
short title: Footwear Sci
ISSN: 1942-4280
ISSN (Online): 1942-4299
IsoAbbr: Footwear Sci
NlmId: 101559077
123:123
JrId: 39693
long title: Wood material science & engineering
short title: Wood Mater Sci Eng
ISSN: 1748-0272
ISSN (Online): 1748-0280
IsoAbbr: Wood Mater Sci Eng
NlmId: 101571963
123:123
JrId: 39694
long title: LC GC Europe
short title: LC GC Eur
ISSN: 1471-6577
ISSN (Online): 
IsoAbbr: LC GC Eur
NlmId: 101572491
123:123
JrId: 39696
long title: Remote sensing of environment
short title: Remote Sens Environ
ISSN: 0034-4257
ISSN (Online): 1879-0704
IsoAbbr: Remote Sens Environ
NlmId: 101572538
123:123
JrId: 39697
long title: Religion, brain & behavior
short title: Religion Brain Behav
ISSN: 2153-599X
ISSN (Online): 2153-5981
IsoAbbr: Religion Brain Behav
NlmId: 101572496
123:123
JrId: 39698
long title: Northwestern journal of law and social policy
short title: Northwest J Law Soc Policy
ISSN: 
ISSN (Online): 1557-2447
IsoAbbr: Northwest J Law Soc Policy
NlmId: 101572495
123:123
JrId: 39699
long title: European journal of preventive cardiology
short title: Eur J Prev Cardiol
ISSN: 2047-4873
ISSN (Online): 2047-4881
IsoAbbr: Eur J Prev Cardiol
NlmId: 101564430
123:123
JrId: 39703
long title: Cell reports
short title: Cell Rep
ISSN: 
ISSN (Online): 2211-1247
IsoAbbr: Cell Rep
NlmId: 101573691
123:123
JrId: 39704
long title: European heart journal cardiovascular Imaging
short title: Eur Heart J Cardiovasc Imaging
ISSN: 2047-2404
ISSN (Online): 2047-2412
IsoAbbr: Eur Heart J Cardiovasc Imaging
NlmId: 101573788
123:123
JrId: 39705
long title: Journal of the Academy of Nutrition and Dietetics
short title: J Acad Nutr Diet
ISSN: 2212-2672
ISSN (Online): 
IsoAbbr: J Acad Nutr Diet
NlmId: 101573920
123:123
JrId: 39706
long title: International journal of multiple research approaches
short title: Int J Mult Res Approaches
ISSN: 1834-0806
ISSN (Online): 1834-0814
IsoAbbr: Int J Mult Res Approaches
NlmId: 101477550
123:123
JrId: 39707
long title: Dipendenze patologiche
short title: Dipend Patologiche
ISSN: 1970-1101
ISSN (Online): 
IsoAbbr: Dipend Patologiche
NlmId: 101522992
123:123
JrId: 39708
long title: Journal of healthcare engineering
short title: J Healthc Eng
ISSN: 2040-2295
ISSN (Online): 2040-2309
IsoAbbr: J Healthc Eng
NlmId: 101528166
123:123
JrId: 39709
long title: Focus
short title: Focus (Madison)
ISSN: 0195-5705
ISSN (Online): 
IsoAbbr: Focus (Madison)
NlmId: 101571685
123:123
JrId: 39710
long title: Journal of human capital
short title: J Hum Cap
ISSN: 1932-8575
ISSN (Online): 1932-8664
IsoAbbr: J Hum Cap
NlmId: 101571548
123:123
JrId: 39711
long title: Industrial and organizational psychology
short title: Ind Organ Psychol
ISSN: 1754-9426
ISSN (Online): 1754-9434
IsoAbbr: Ind Organ Psychol
NlmId: 101571688
123:123
JrId: 39712
long title: International journal of clinical medicine
short title: Int J Clin Med
ISSN: 2158-284X
ISSN (Online): 2158-2882
IsoAbbr: Int J Clin Med
NlmId: 101571689
123:123
JrId: 39714
long title: International journal of statistics and management system
short title: Int J Stat Manag Syst
ISSN: 0973-7359
ISSN (Online): 
IsoAbbr: Int J Stat Manag Syst
NlmId: 101571692
123:123
JrId: 39716
long title: Libertas mathematica / Academia Romano-Americana de Stiinte si Arte
short title: Lib Math
ISSN: 0278-5307
ISSN (Online): 
IsoAbbr: Lib Math
NlmId: 101571861
123:123
JrId: 39717
long title: Open journal of neuroscience
short title: Open J Neurosci
ISSN: 
ISSN (Online): 2075-9088
IsoAbbr: Open J Neurosci
NlmId: 101571889
123:123
JrId: 39718
long title: European neurological journal
short title: Eur Neurol J
ISSN: 2041-8000
ISSN (Online): 
IsoAbbr: Eur Neurol J
NlmId: 101571909
123:123
JrId: 39719
long title: Topological methods in nonlinear analysis
short title: Topol Methods Nonlinear Anal
ISSN: 1230-3429
ISSN (Online): 
IsoAbbr: Topol Methods Nonlinear Anal
NlmId: 101571915
123:123
JrId: 39720
long title: Proceedings of the ... International Conference on Information Technology: New Generations. International Conference on Information Technology: New Generations
short title: Proc Int Conf Inf Technol New Gener
ISSN: 
ISSN (Online): 
IsoAbbr: Proc Int Conf Inf Technol New Gener
NlmId: 101571907
123:123
JrId: 39721
long title: Proceedings of ... International Joint Conference on Neural Networks / co-sponsored by Japanese Neural Network Society (JNNS) ... [et al.]. International Joint Conference on Neural Networks
short title: Proc Int Jt Conf Neural Netw
ISSN: 2161-4393
ISSN (Online): 2161-4407
IsoAbbr: Proc Int Jt Conf Neural Netw
NlmId: 101571911
123:123
JrId: 39722
long title: Language assessment quarterly
short title: Lang Assess Q
ISSN: 1543-4303
ISSN (Online): 1543-4311
IsoAbbr: Lang Assess Q
NlmId: 101572466
123:123
JrId: 39723
long title: Journal of probability and statistics
short title: J Probab Stat
ISSN: 1687-952X
ISSN (Online): 1687-9538
IsoAbbr: J Probab Stat
NlmId: 101572473
123:123
JrId: 39724
long title: Journal of wine research / the Institute of Masters of Wine
short title: J Wine Res
ISSN: 0957-1264
ISSN (Online): 1469-9672
IsoAbbr: J Wine Res
NlmId: 101572476
123:123
JrId: 39731
long title: Genetics research international
short title: Genet Res Int
ISSN: 2090-3154
ISSN (Online): 2090-3162
IsoAbbr: Genet Res Int
NlmId: 101571472
123:123
JrId: 39737
long title: Journal of ophthalmic & vision research
short title: J Ophthalmic Vis Res
ISSN: 2008-2010
ISSN (Online): 2008-322X
IsoAbbr: J Ophthalmic Vis Res
NlmId: 101497643
123:123
JrId: 39738
long title: Iranian journal of microbiology
short title: Iran J Microbiol
ISSN: 2008-3289
ISSN (Online): 2008-4447
IsoAbbr: Iran J Microbiol
NlmId: 101518404
123:123
JrId: 39740
long title: Insights into imaging
short title: Insights Imaging
ISSN: 
ISSN (Online): 1869-4101
IsoAbbr: Insights Imaging
NlmId: 101532453
123:123
JrId: 39741
long title: Journal of thoracic disease
short title: J Thorac Dis
ISSN: 2072-1439
ISSN (Online): 2077-6624
IsoAbbr: J Thorac Dis
NlmId: 101533916
123:123
JrId: 39742
long title: Organic and medicinal chemistry letters
short title: Org Med Chem Lett
ISSN: 
ISSN (Online): 2191-2858
IsoAbbr: Org Med Chem Lett
NlmId: 101553172
123:123
JrId: 39743
long title: International journal of ophthalmology
short title: Int J Ophthalmol
ISSN: 2222-3959
ISSN (Online): 2227-4898
IsoAbbr: Int J Ophthalmol
NlmId: 101553860
123:123
JrId: 39745
long title: The Korean journal of thoracic and cardiovascular surgery
short title: Korean J Thorac Cardiovasc Surg
ISSN: 2233-601X
ISSN (Online): 2093-6516
IsoAbbr: Korean J Thorac Cardiovasc Surg
NlmId: 101563922
123:123
JrId: 39746
long title: Clinical pharmacology : advances and applications
short title: Clin Pharmacol
ISSN: 
ISSN (Online): 1179-1438
IsoAbbr: Clin Pharmacol
NlmId: 101564865
123:123
JrId: 39747
long title: Anatomy research international
short title: Anat Res Int
ISSN: 2090-2743
ISSN (Online): 2090-2751
IsoAbbr: Anat Res Int
NlmId: 101571232
123:123
JrId: 39748
long title: Journal of pathogens
short title: J Pathog
ISSN: 2090-3057
ISSN (Online): 2090-3065
IsoAbbr: J Pathog
NlmId: 101571433
123:123
JrId: 39749
long title: Journal of mathematical neuroscience
short title: J Math Neurosci
ISSN: 
ISSN (Online): 2190-8567
IsoAbbr: J Math Neurosci
NlmId: 101572469
123:123
JrId: 39750
long title: Case reports in dentistry
short title: Case Rep Dent
ISSN: 2090-6447
ISSN (Online): 2090-6455
IsoAbbr: Case Rep Dent
NlmId: 101573242
123:123
JrId: 39751
long title: Case reports in infectious diseases
short title: Case Rep Infect Dis
ISSN: 2090-6625
ISSN (Online): 2090-6633
IsoAbbr: Case Rep Infect Dis
NlmId: 101573243
123:123
JrId: 39752
long title: Cell biology international reports
short title: Cell Biol Int Rep (2010)
ISSN: 
ISSN (Online): 2041-5346
IsoAbbr: Cell Biol Int Rep (2010)
NlmId: 101574535
123:123
JrId: 39753
long title: Diagnostic and interventional imaging
short title: Diagn Interv Imaging
ISSN: 
ISSN (Online): 2211-5684
IsoAbbr: Diagn Interv Imaging
NlmId: 101568499
123:123
JrId: 39756
long title: Language
short title: Language (Baltim)
ISSN: 0097-8507
ISSN (Online): 1535-0665
IsoAbbr: Language (Baltim)
NlmId: 0216416
123:123
JrId: 39758
long title: The South African journal of psychiatry : SAJP : the journal of the Society of Psychiatrists of South Africa
short title: S Afr J Psychiatr
ISSN: 1608-9685
ISSN (Online): 
IsoAbbr: S Afr J Psychiatr
NlmId: 100958626
123:123
JrId: 39759
long title: International journal of nanoscience
short title: Int J Nanosci
ISSN: 0219-581X
ISSN (Online): 1793-5350
IsoAbbr: Int J Nanosci
NlmId: 101160013
123:123
JrId: 39760
long title: Journal of pelvic medicine & surgery
short title: J Pelvic Med Surg
ISSN: 1542-5983
ISSN (Online): 1542-5991
IsoAbbr: J Pelvic Med Surg
NlmId: 101163201
123:123
JrId: 39761
long title: International journal of therapy and rehabilitation
short title: Int J Ther Rehabil
ISSN: 1741-1645
ISSN (Online): 1759-779X
IsoAbbr: Int J Ther Rehabil
NlmId: 101176690
123:123
JrId: 39762
long title: Revista brasileira de hematologia e hemoterapia
short title: Rev Bras Hematol Hemoter
ISSN: 1516-8484
ISSN (Online): 1806-0870
IsoAbbr: Rev Bras Hematol Hemoter
NlmId: 101220159
123:123
JrId: 39764
long title: European journal of soil science
short title: Eur J Soil Sci
ISSN: 1351-0754
ISSN (Online): 1365-2389
IsoAbbr: Eur J Soil Sci
NlmId: 101286282
123:123
JrId: 39765
long title: Inflammation and regeneration
short title: Inflamm Regen
ISSN: 1880-9693
ISSN (Online): 1880-8190
IsoAbbr: Inflamm Regen
NlmId: 101479577
123:123
JrId: 39767
long title: European journal of integrative medicine
short title: Eur J Integr Med
ISSN: 1876-3820
ISSN (Online): 1876-3839
IsoAbbr: Eur J Integr Med
NlmId: 101518381
123:123
JrId: 39768
long title: Journal of diabetes investigation
short title: J Diabetes Investig
ISSN: 2040-1116
ISSN (Online): 2040-1124
IsoAbbr: J Diabetes Investig
NlmId: 101520702
123:123
JrId: 39769
long title: Wiley interdisciplinary reviews. Computational molecular science
short title: Wiley Interdiscip Rev Comput Mol Sci
ISSN: 1759-0876
ISSN (Online): 1759-0884
IsoAbbr: Wiley Interdiscip Rev Comput Mol Sci
NlmId: 101564639
123:123
JrId: 39770
long title: Journal of clinical & experimental cardiology
short title: J Clin Exp Cardiolog
ISSN: 
ISSN (Online): 2155-9880
IsoAbbr: J Clin Exp Cardiolog
NlmId: 101574126
123:123
JrId: 39771
long title: Journal of clinical and experimental hepatology
short title: J Clin Exp Hepatol
ISSN: 0973-6883
ISSN (Online): 
IsoAbbr: J Clin Exp Hepatol
NlmId: 101574137
123:123
JrId: 39772
long title: Journal of clinical & experimental dermatology research
short title: J Clin Exp Dermatol Res
ISSN: 
ISSN (Online): 2155-9554
IsoAbbr: J Clin Exp Dermatol Res
NlmId: 101574132
123:123
JrId: 39773
long title: Journal of genetic syndrome & gene therapy
short title: J Genet Syndr Gene Ther
ISSN: 
ISSN (Online): 2157-7412
IsoAbbr: J Genet Syndr Gene Ther
NlmId: 101574143
123:123
JrId: 39774
long title: Journal of tissue science & engineering
short title: J Tissue Sci Eng
ISSN: 
ISSN (Online): 2157-7552
IsoAbbr: J Tissue Sci Eng
NlmId: 101574212
123:123
JrId: 39776
long title: The open family studies journal
short title: Open Fam Stud J
ISSN: 
ISSN (Online): 1874-9224
IsoAbbr: Open Fam Stud J
NlmId: 101574271
123:123
JrId: 39777
long title: Smart structures and systems
short title: Smart Struct Syst
ISSN: 1738-1584
ISSN (Online): 1738-1991
IsoAbbr: Smart Struct Syst
NlmId: 101574227
123:123
JrId: 39778
long title: Nonlinear processes in geophysics
short title: Nonlinear Process Geophys
ISSN: 1023-5809
ISSN (Online): 1607-7946
IsoAbbr: Nonlinear Process Geophys
NlmId: 101574217
123:123
JrId: 39779
long title: Translational biomedicine
short title: Transl Biomed
ISSN: 
ISSN (Online): 2172-0479
IsoAbbr: Transl Biomed
NlmId: 101574282
123:123
JrId: 39780
long title: Journal of linguistics
short title: J Linguist
ISSN: 0022-2267
ISSN (Online): 1469-7742
IsoAbbr: J Linguist
NlmId: 101574580
123:123
JrId: 39781
long title: Rural mental health
short title: Rural Ment Health
ISSN: 
ISSN (Online): 
IsoAbbr: Rural Ment Health
NlmId: 101574587
123:123
JrId: 39782
long title: Journal of manufacturing processes
short title: J Manuf Process
ISSN: 1526-6125
ISSN (Online): 1878-6642
IsoAbbr: J Manuf Process
NlmId: 101574585
123:123
JrId: 39783
long title: Journal of time series analysis / a journal sponsored by the Bernoulli Society for Mathematical Statistics and Probability
short title: J Time Ser Anal
ISSN: 0143-9782
ISSN (Online): 1467-9892
IsoAbbr: J Time Ser Anal
NlmId: 101574749
123:123
JrId: 39784
long title: ACS macro letters
short title: ACS Macro Lett
ISSN: 
ISSN (Online): 2161-1653
IsoAbbr: ACS Macro Lett
NlmId: 101574672
123:123
JrId: 39785
long title: Annals of GIS
short title: Ann GIS
ISSN: 1947-5683
ISSN (Online): 1947-5691
IsoAbbr: Ann GIS
NlmId: 101574676
123:123
JrId: 39786
long title: Computational & theoretical chemistry
short title: Comput Theor Chem
ISSN: 2210-271X
ISSN (Online): 
IsoAbbr: Comput Theor Chem
NlmId: 101574747
123:123
JrId: 39787
long title: Adult basic education and literacy journal
short title: Adult Basic Educ Lit J
ISSN: 1934-2322
ISSN (Online): 
IsoAbbr: Adult Basic Educ Lit J
NlmId: 101574754
123:123
JrId: 39788
long title: American journal of neuroprotection and neuroregeneration
short title: Am J Neuroprot Neuroregen
ISSN: 1947-2951
ISSN (Online): 1947-296X
IsoAbbr: Am J Neuroprot Neuroregen
NlmId: 101574757
123:123
JrId: 39789
long title: Journal of adolescent & adult literacy : a journal from the International Reading Association
short title: J Adolesc Adult Lit
ISSN: 1081-3004
ISSN (Online): 1936-2706
IsoAbbr: J Adolesc Adult Lit
NlmId: 101574768
123:123
JrId: 39790
long title: Innovations in pharmacy
short title: Inov Pharm
ISSN: 
ISSN (Online): 2155-0417
IsoAbbr: Inov Pharm
NlmId: 101574764
123:123
JrId: 39791
long title: Proceedings of the ... IEEE Conference on Nanotechnology / co-sponsored by IEEE Robotics and Automation Society (RAS) ... [et al.]. IEEE Conference on Nanotechnology
short title: Proc IEEE Conf Nanotechnol
ISSN: 1944-9399
ISSN (Online): 1944-9380
IsoAbbr: Proc IEEE Conf Nanotechnol
NlmId: 101574827
123:123
JrId: 39792
long title: Ageing research
short title: Ageing Res
ISSN: 2036-7384
ISSN (Online): 2036-7376
IsoAbbr: Ageing Res
NlmId: 101574769
123:123
JrId: 39793
long title: Journal of educational and psychological consultation : the official journal of the Association for Educational and Psychological Consultants
short title: J Educ Psychol Consult
ISSN: 1047-4412
ISSN (Online): 1532-768X
IsoAbbr: J Educ Psychol Consult
NlmId: 101574894
123:123
JrId: 39795
long title: Natural language & linguistic theory
short title: Nat Lang Linguist Theory
ISSN: 0167-806X
ISSN (Online): 1573-0859
IsoAbbr: Nat Lang Linguist Theory
NlmId: 101574935
123:123
JrId: 39796
long title: The innovation journal : the public sector innovation journal
short title: Innov J
ISSN: 
ISSN (Online): 1715-3816
IsoAbbr: Innov J
NlmId: 101574938
123:123
JrId: 39797
long title: The open inflammation journal
short title: Open Inflamm J
ISSN: 
ISSN (Online): 1875-0419
IsoAbbr: Open Inflamm J
NlmId: 101574940
123:123
JrId: 39798
long title: Transactions of the Philological Society. Philological Society (Great Britain)
short title: Trans Philol Soc
ISSN: 0079-1636
ISSN (Online): 1467-968X
IsoAbbr: Trans Philol Soc
NlmId: 101574945
123:123
JrId: 39799
long title: ACS synthetic biology
short title: ACS Synth Biol
ISSN: 
ISSN (Online): 2161-5063
IsoAbbr: ACS Synth Biol
NlmId: 101575075
123:123
JrId: 39800
long title: Council on Undergraduate Research quarterly
short title: Counc Undergrad Res Q
ISSN: 1072-5830
ISSN (Online): 
IsoAbbr: Counc Undergrad Res Q
NlmId: 101575092
123:123
JrId: 39806
long title: Indian journal of science and technology
short title: Indian J Sci Technol
ISSN: 0974-6846
ISSN (Online): 0974-5645
IsoAbbr: Indian J Sci Technol
NlmId: 101572479
123:123
JrId: 39807
long title: International journal of applied mechanics
short title: Int J Appl Mech
ISSN: 1758-8251
ISSN (Online): 1758-826X
IsoAbbr: Int J Appl Mech
NlmId: 101575131
123:123
JrId: 39809
long title: Journal of bioterrorism & biodefense
short title: J Bioterror Biodef
ISSN: 
ISSN (Online): 2157-2526
IsoAbbr: J Bioterror Biodef
NlmId: 101575135
123:123
JrId: 39811
long title: Notices of the American Mathematical Society. American Mathematical Society
short title: Not Am Math Soc
ISSN: 0002-9920
ISSN (Online): 1088-9477
IsoAbbr: Not Am Math Soc
NlmId: 101575292
123:123
JrId: 39812
long title: Journal of the European Ceramic Society
short title: J Eur Ceram Soc
ISSN: 0955-2219
ISSN (Online): 1873-619X
IsoAbbr: J Eur Ceram Soc
NlmId: 101575290
123:123
JrId: 39816
long title: AI & society
short title: AI Soc
ISSN: 0951-5666
ISSN (Online): 1435-5655
IsoAbbr: AI Soc
NlmId: 9883157
123:123
JrId: 39817
long title: Mind & language
short title: Mind Lang
ISSN: 0268-1064
ISSN (Online): 1468-0017
IsoAbbr: Mind Lang
NlmId: 101240183
123:123
JrId: 39818
long title: Medizinische Klinik, Intensivmedizin und Notfallmedizin
short title: Med Klin Intensivmed Notfmed
ISSN: 2193-6218
ISSN (Online): 2193-6226
IsoAbbr: Med Klin Intensivmed Notfmed
NlmId: 101575086
123:123
JrId: 39819
long title: Pathobiology of aging & age related diseases
short title: Pathobiol Aging Age Relat Dis
ISSN: 
ISSN (Online): 2001-0001
IsoAbbr: Pathobiol Aging Age Relat Dis
NlmId: 101575310
123:123
JrId: 39820
long title: Perspectives (American Probation and Parole Association)
short title: Perspect (Am Probat Parole Assoc)
ISSN: 0821-1507
ISSN (Online): 
IsoAbbr: Perspect (Am Probat Parole Assoc)
NlmId: 101575352
123:123
JrId: 39822
long title: International journal of environment and waste management
short title: Int J Environ Waste Manag
ISSN: 1478-9876
ISSN (Online): 1478-9868
IsoAbbr: Int J Environ Waste Manag
NlmId: 101574950
123:123
JrId: 39824
long title: Workplace health & safety
short title: Workplace Health Saf
ISSN: 2165-0799
ISSN (Online): 2165-0969
IsoAbbr: Workplace Health Saf
NlmId: 101575677
123:123
JrId: 39825
long title: Annals of laboratory medicine
short title: Ann Lab Med
ISSN: 2234-3806
ISSN (Online): 2234-3814
IsoAbbr: Ann Lab Med
NlmId: 101571172
123:123
JrId: 39826
long title: ARYA atherosclerosis
short title: ARYA Atheroscler
ISSN: 1735-3955
ISSN (Online): 2251-6638
IsoAbbr: ARYA Atheroscler
NlmId: 101487337
123:123
JrId: 39827
long title: Australasian epidemiologist / Australasian Epidemiological Association
short title: Australas epidemiol
ISSN: 1327-8835
ISSN (Online): 
IsoAbbr: Australas epidemiol
NlmId: 101489913
123:123
JrId: 39828
long title: Clinical and experimental reproductive medicine
short title: Clin Exp Reprod Med
ISSN: 2233-8233
ISSN (Online): 2233-8241
IsoAbbr: Clin Exp Reprod Med
NlmId: 101563916
123:123
JrId: 39832
long title: Danish medical journal
short title: Dan Med J
ISSN: 
ISSN (Online): 2245-1919
IsoAbbr: Dan Med J
NlmId: 101576205
123:123
JrId: 39836
long title: Food hydrocolloids
short title: Food Hydrocoll
ISSN: 0268-005X
ISSN (Online): 1873-7137
IsoAbbr: Food Hydrocoll
NlmId: 8701770
123:123
JrId: 39837
long title: Medical hypotheses and research : MHR
short title: Med Hypotheses Res
ISSN: 1545-6129
ISSN (Online): 
IsoAbbr: Med Hypotheses Res
NlmId: 101189157
123:123
JrId: 39838
long title: World journal for pediatric & congenital heart surgery
short title: World J Pediatr Congenit Heart Surg
ISSN: 2150-1351
ISSN (Online): 2150-136X
IsoAbbr: World J Pediatr Congenit Heart Surg
NlmId: 101518415
123:123
JrId: 39839
long title: Journal of pharmaceutical health services research: an official journal of the Royal Pharmaceutical Society of Great Britain
short title: J Pharm Health Serv Res
ISSN: 1759-8885
ISSN (Online): 1759-8893
IsoAbbr: J Pharm Health Serv Res
NlmId: 101522005
123:123
JrId: 39840
long title: Psychology of well-being
short title: Psychol Well Being
ISSN: 
ISSN (Online): 2211-1522
IsoAbbr: Psychol Well Being
NlmId: 101553122
123:123
JrId: 39841
long title: US neurology
short title: US Neurol
ISSN: 1758-4000
ISSN (Online): 1758-4019
IsoAbbr: US Neurol
NlmId: 101574795
123:123
JrId: 39843
long title: Italian studies
short title: Ital Stud
ISSN: 0075-1634
ISSN (Online): 1748-6181
IsoAbbr: Ital Stud
NlmId: 101576323
123:123
JrId: 39844
long title: Influenza research and treatment
short title: Influenza Res Treat
ISSN: 2090-1380
ISSN (Online): 2090-1399
IsoAbbr: Influenza Res Treat
NlmId: 101576388
123:123
JrId: 39845
long title: Journal of individual psychology (1998)
short title: J Individ Psychol (1998)
ISSN: 1522-2527
ISSN (Online): 
IsoAbbr: J Individ Psychol (1998)
NlmId: 9810584
123:123
JrId: 39847
long title: i-Perception
short title: Iperception
ISSN: 
ISSN (Online): 2041-6695
IsoAbbr: Iperception
NlmId: 101574031
123:123
JrId: 39848
long title: The Open bone journal
short title: Open Bone J
ISSN: 
ISSN (Online): 1876-5254
IsoAbbr: Open Bone J
NlmId: 101576414
123:123
JrId: 39853
long title: Journal of chiropractic humanities
short title: J Chiropr Humanit
ISSN: 
ISSN (Online): 1556-3499
IsoAbbr: J Chiropr Humanit
NlmId: 100890625
123:123
JrId: 39861
long title: International journal for parasitology, drugs and drug resistance
short title: Int J Parasitol Drugs Drug Resist
ISSN: 
ISSN (Online): 2211-3207
IsoAbbr: Int J Parasitol Drugs Drug Resist
NlmId: 101576715
123:123
JrId: 39863
long title: Oral surgery, oral medicine, oral pathology and oral radiology
short title: Oral Surg Oral Med Oral Pathol Oral Radiol
ISSN: 2212-4403
ISSN (Online): 2212-4411
IsoAbbr: Oral Surg Oral Med Oral Pathol Oral Radiol
NlmId: 101576782
123:123
JrId: 39866
long title: A.M.A. archives of general psychiatry
short title: AMA Arch Gen Psychiatry
ISSN: 0375-8532
ISSN (Online): 
IsoAbbr: AMA Arch Gen Psychiatry
NlmId: 14470060R
123:123
JrId: 39882
long title: Nestle Nutrition Institute workshop series
short title: Nestle Nutr Inst Workshop Ser
ISSN: 1664-2147
ISSN (Online): 1664-2155
IsoAbbr: Nestle Nutr Inst Workshop Ser
NlmId: 101577268
123:123
JrId: 39886
long title: On the state of the public health. Great Britain. Ministry of Health
short title: On State public health (1921)
ISSN: 
ISSN (Online): 
IsoAbbr: On State public health (1921)
NlmId: 7504485
123:123
JrId: 39889
long title: Iranian Red Crescent medical journal
short title: Iran Red Crescent Med J
ISSN: 2074-1804
ISSN (Online): 2074-1812
IsoAbbr: Iran Red Crescent Med J
NlmId: 101319850
123:123
JrId: 39890
long title: Asian journal of sports medicine
short title: Asian J Sports Med
ISSN: 2008-000X
ISSN (Online): 2008-7209
IsoAbbr: Asian J Sports Med
NlmId: 101528850
123:123
JrId: 39891
long title: The Australasian medical journal
short title: Australas Med J
ISSN: 
ISSN (Online): 1836-1935
IsoAbbr: Australas Med J
NlmId: 101558564
123:123
JrId: 39892
long title: Diabetic foot & ankle
short title: Diabet Foot Ankle
ISSN: 
ISSN (Online): 2000-625X
IsoAbbr: Diabet Foot Ankle
NlmId: 101575215
123:123
JrId: 39893
long title: Journal of analytical methods in chemistry
short title: J Anal Methods Chem
ISSN: 2090-8865
ISSN (Online): 2090-8873
IsoAbbr: J Anal Methods Chem
NlmId: 101575377
123:123
JrId: 39894
long title: Clinical and translational allergy
short title: Clin Transl Allergy
ISSN: 
ISSN (Online): 2045-7022
IsoAbbr: Clin Transl Allergy
NlmId: 101576043
123:123
JrId: 39895
long title: World journal of orthopedics
short title: World J Orthop
ISSN: 
ISSN (Online): 2218-5836
IsoAbbr: World J Orthop
NlmId: 101576349
123:123
JrId: 39896
long title: Tuberculosis research and treatment
short title: Tuberc Res Treat
ISSN: 2090-150X
ISSN (Online): 2090-1518
IsoAbbr: Tuberc Res Treat
NlmId: 101576351
123:123
JrId: 39897
long title: Case reports in obstetrics and gynecology
short title: Case Rep Obstet Gynecol
ISSN: 2090-6684
ISSN (Online): 2090-6692
IsoAbbr: Case Rep Obstet Gynecol
NlmId: 101576454
123:123
JrId: 39901
long title: The journal of trauma and acute care surgery
short title: J Trauma Acute Care Surg
ISSN: 2163-0755
ISSN (Online): 2163-0763
IsoAbbr: J Trauma Acute Care Surg
NlmId: 101570622
123:123
JrId: 39903
long title: Journal of experimental and clinical medicine
short title: J Exp Clin Med
ISSN: 1878-3317
ISSN (Online): 1878-3325
IsoAbbr: J Exp Clin Med
NlmId: 101541523
123:123
JrId: 39904
long title: Journal of instrumentation : an IOP and SISSA journal
short title: J Instrum
ISSN: 
ISSN (Online): 1748-0221
IsoAbbr: J Instrum
NlmId: 101576370
123:123
JrId: 39905
long title: Philosophical explorations : an international journal for the philosophy of mind and action
short title: Philos Explor
ISSN: 1386-9795
ISSN (Online): 1741-5918
IsoAbbr: Philos Explor
NlmId: 101576375
123:123
JrId: 39910
long title: Cerebrovascular diseases extra
short title: Cerebrovasc Dis Extra
ISSN: 
ISSN (Online): 1664-5456
IsoAbbr: Cerebrovasc Dis Extra
NlmId: 101577885
123:123
JrId: 39911
long title: Clinical sarcoma research
short title: Clin Sarcoma Res
ISSN: 
ISSN (Online): 2045-3329
IsoAbbr: Clin Sarcoma Res
NlmId: 101577890
123:123
JrId: 39912
long title: Wiley interdisciplinary reviews. Developmental biology
short title: Wiley Interdiscip Rev Dev Biol
ISSN: 1759-7684
ISSN (Online): 1759-7692
IsoAbbr: Wiley Interdiscip Rev Dev Biol
NlmId: 101576624
123:123
JrId: 39915
long title: Behavioral sciences
short title: Behav Sci (Basel)
ISSN: 
ISSN (Online): 2076-328X
IsoAbbr: Behav Sci (Basel)
NlmId: 101576826
123:123
JrId: 39918
long title: Proceedings / IEEE Workshop on Automatic Speech Recognition and Understanding. IEEE Workshop on Automatic Speech Recognition and Understanding
short title: Proc IEEE Workshop Autom Speech Recognit Underst
ISSN: 
ISSN (Online): 
IsoAbbr: Proc IEEE Workshop Autom Speech Recognit Underst
NlmId: 101576941
123:123
JrId: 39919
long title: Journal of applied research in memory and cognition
short title: J Appl Res Mem Cogn
ISSN: 2211-3681
ISSN (Online): 
IsoAbbr: J Appl Res Mem Cogn
NlmId: 101576946
123:123
JrId: 39921
long title: Membranes
short title: Membranes (Basel)
ISSN: 
ISSN (Online): 2077-0375
IsoAbbr: Membranes (Basel)
NlmId: 101577807
123:123
JrId: 39922
long title: Journal of teaching in physical education : JTPE
short title: J Teach Phys Educ
ISSN: 0273-5024
ISSN (Online): 1543-2769
IsoAbbr: J Teach Phys Educ
NlmId: 101577800
123:123
JrId: 39923
long title: Microbial informatics and experimentation
short title: Microb Inform Exp
ISSN: 
ISSN (Online): 2042-5783
IsoAbbr: Microb Inform Exp
NlmId: 101577812
123:123
JrId: 39924
long title: Museum history journal
short title: Mus Hist J
ISSN: 1936-9816
ISSN (Online): 1936-9824
IsoAbbr: Mus Hist J
NlmId: 101577896
123:123
JrId: 39926
long title: Quantitative imaging in medicine and surgery
short title: Quant Imaging Med Surg
ISSN: 2223-4292
ISSN (Online): 2223-4306
IsoAbbr: Quant Imaging Med Surg
NlmId: 101577942
123:123
JrId: 39927
long title: Research in higher education
short title: Res High Educ
ISSN: 0361-0365
ISSN (Online): 1573-188X
IsoAbbr: Res High Educ
NlmId: 101577947
123:123
JrId: 39938
long title: Hawai'i journal of medicine & public health : a journal of Asia Pacific Medicine & Public Health
short title: Hawaii J Med Public Health
ISSN: 2165-8218
ISSN (Online): 2165-8242
IsoAbbr: Hawaii J Med Public Health
NlmId: 101579076
123:123
JrId: 39943
long title: Journal of child and adolescent mental health
short title: J Child Adolesc Ment Health
ISSN: 1728-0583
ISSN (Online): 1728-0591
IsoAbbr: J Child Adolesc Ment Health
NlmId: 101242019
123:123
JrId: 39945
long title: Advances in engineering software (Barking, London, England : 1992)
short title: Adv Eng Softw
ISSN: 0965-9978
ISSN (Online): 1873-5339
IsoAbbr: Adv Eng Softw
NlmId: 101578276
123:123
JrId: 39946
long title: Electronic commerce research and applications
short title: Electron Commer Res Appl
ISSN: 1567-4223
ISSN (Online): 1873-7846
IsoAbbr: Electron Commer Res Appl
NlmId: 101578285
123:123
JrId: 39947
long title: ISRN anesthesiology
short title: ISRN Anesthesiol
ISSN: 2090-5548
ISSN (Online): 2090-5556
IsoAbbr: ISRN Anesthesiol
NlmId: 101578287
123:123
JrId: 39948
long title: Current obesity reports
short title: Curr Obes Rep
ISSN: 
ISSN (Online): 2162-4968
IsoAbbr: Curr Obes Rep
NlmId: 101578283
123:123
JrId: 39949
long title: Journal of LGBT youth
short title: J LGBT Youth
ISSN: 1936-1653
ISSN (Online): 1936-1661
IsoAbbr: J LGBT Youth
NlmId: 101578684
123:123
JrId: 39951
long title: Metabolites
short title: Metabolites
ISSN: 
ISSN (Online): 2218-1989
IsoAbbr: Metabolites
NlmId: 101578790
123:123
JrId: 39953
long title: Physica. B, Condensed matter
short title: Physica B Condens Matter
ISSN: 0921-4526
ISSN (Online): 1873-2135
IsoAbbr: Physica B Condens Matter
NlmId: 101578793
123:123
JrId: 39955
long title: American journal of stem cells
short title: Am J Stem Cells
ISSN: 
ISSN (Online): 2160-4150
IsoAbbr: Am J Stem Cells
NlmId: 101578936
123:123
JrId: 39956
long title: Revista electronica de investigacion psicoeducativa : REIPE = Electronic journal of research in educational psychology / Universidad de Almeria, Espana, Servicio de Publicaciones y Editorial EOS
short title: Rev Electron Investig Psicoeduc Psigopedag
ISSN: 1699-5880
ISSN (Online): 1696-2095
IsoAbbr: Rev Electron Investig Psicoeduc Psigopedag
NlmId: 101578940
123:123
JrId: 39957
long title: Aquatic biosystems
short title: Aquat Biosyst
ISSN: 
ISSN (Online): 2046-9063
IsoAbbr: Aquat Biosyst
NlmId: 101578913
123:123
JrId: 39958
long title: Profiles of drug substances, excipients, and related methodology
short title: Profiles Drug Subst Excip Relat Methodol
ISSN: 1871-5125
ISSN (Online): 
IsoAbbr: Profiles Drug Subst Excip Relat Methodol
NlmId: 101197857
123:123
JrId: 39959
long title: Cardiovascular intervention and therapeutics
short title: Cardiovasc Interv Ther
ISSN: 1868-4300
ISSN (Online): 1868-4297
IsoAbbr: Cardiovasc Interv Ther
NlmId: 101522043
123:123
JrId: 39960
long title: Oral health and dental management
short title: Oral Health Dent Manag
ISSN: 2247-2452
ISSN (Online): 
IsoAbbr: Oral Health Dent Manag
NlmId: 101568098
123:123
JrId: 39961
long title: Annual review of chemical and biomolecular engineering
short title: Annu Rev Chem Biomol Eng
ISSN: 1947-5438
ISSN (Online): 1947-5446
IsoAbbr: Annu Rev Chem Biomol Eng
NlmId: 101574034
123:123
JrId: 39962
long title: Arquivos brasileiros de cirurgia digestiva : ABCD = Brazilian archives of digestive surgery
short title: Arq Bras Cir Dig
ISSN: 0102-6720
ISSN (Online): 
IsoAbbr: Arq Bras Cir Dig
NlmId: 9100283
123:123
JrId: 39964
long title: Research in computational molecular biology : ... Annual International Conference, RECOMB ... : proceedings. International Conference on Research in Computational Molecular Biology
short title: Res Comput Mol Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Res Comput Mol Biol
NlmId: 101561258
123:123
JrId: 39967
long title: Ancient science of life
short title: Anc Sci Life
ISSN: 0257-7941
ISSN (Online): 2249-9547
IsoAbbr: Anc Sci Life
NlmId: 8307589
123:123
JrId: 39968
long title: Korean journal of family medicine
short title: Korean J Fam Med
ISSN: 2005-6443
ISSN (Online): 2092-6715
IsoAbbr: Korean J Fam Med
NlmId: 101502902
123:123
JrId: 39969
long title: Journal of gynecological endoscopy and surgery
short title: J Gynecol Endosc Surg
ISSN: 0974-1216
ISSN (Online): 0974-7818
IsoAbbr: J Gynecol Endosc Surg
NlmId: 101536715
123:123
JrId: 39970
long title: Medical devices (Auckland, N.Z.)
short title: Med Devices (Auckl)
ISSN: 
ISSN (Online): 1179-1470
IsoAbbr: Med Devices (Auckl)
NlmId: 101566041
123:123
JrId: 39971
long title: Local and regional anesthesia
short title: Local Reg Anesth
ISSN: 
ISSN (Online): 1178-7112
IsoAbbr: Local Reg Anesth
NlmId: 101566276
123:123
JrId: 39972
long title: Annals of rehabilitation medicine
short title: Ann Rehabil Med
ISSN: 2234-0645
ISSN (Online): 2234-0653
IsoAbbr: Ann Rehabil Med
NlmId: 101573065
123:123
JrId: 39973
long title: Knee surgery & related research
short title: Knee Surg Relat Res
ISSN: 2234-0726
ISSN (Online): 2234-2451
IsoAbbr: Knee Surg Relat Res
NlmId: 101575761
123:123
JrId: 39974
long title: Journal of medical signals and sensors
short title: J Med Signals Sens
ISSN: 
ISSN (Online): 2228-7477
IsoAbbr: J Med Signals Sens
NlmId: 101577416
123:123
JrId: 39975
long title: National journal of maxillofacial surgery
short title: Natl J Maxillofac Surg
ISSN: 0975-5950
ISSN (Online): 2229-3418
IsoAbbr: Natl J Maxillofac Surg
NlmId: 101578767
123:123
JrId: 39976
long title: Plastic surgery international
short title: Plast Surg Int
ISSN: 2090-1461
ISSN (Online): 2090-147X
IsoAbbr: Plast Surg Int
NlmId: 101578808
123:123
JrId: 39979
long title: Bulletin. Health Organisation
short title: Health Organ Bull
ISSN: 
ISSN (Online): 
IsoAbbr: Health Organ Bull
NlmId: 18310020R
123:123
JrId: 39980
long title: Psychodynamic psychiatry
short title: Psychodyn Psychiatry
ISSN: 2162-2590
ISSN (Online): 2162-2604
IsoAbbr: Psychodyn Psychiatry
NlmId: 101580621
123:123
JrId: 39982
long title: FEBS open bio
short title: FEBS Open Bio
ISSN: 
ISSN (Online): 2211-5463
IsoAbbr: FEBS Open Bio
NlmId: 101580716
123:123
JrId: 39984
long title: Journal of neurological surgery. Part A, Central European neurosurgery
short title: J Neurol Surg A Cent Eur Neurosurg
ISSN: 2193-6315
ISSN (Online): 2193-6323
IsoAbbr: J Neurol Surg A Cent Eur Neurosurg
NlmId: 101580767
123:123
JrId: 39988
long title: Respiratory investigation
short title: Respir Investig
ISSN: 2212-5345
ISSN (Online): 
IsoAbbr: Respir Investig
NlmId: 101581124
123:123
JrId: 39994
long title: California journal of politics and policy
short title: Calif J Politics Policy
ISSN: 
ISSN (Online): 1944-4370
IsoAbbr: Calif J Politics Policy
NlmId: 101580373
123:123
JrId: 39995
long title: International journal of nursing knowledge
short title: Int J Nurs Knowl
ISSN: 2047-3087
ISSN (Online): 
IsoAbbr: Int J Nurs Knowl
NlmId: 101582422
123:123
JrId: 40000
long title: Paediatrics and international child health
short title: Paediatr Int Child Health
ISSN: 2046-9047
ISSN (Online): 2046-9055
IsoAbbr: Paediatr Int Child Health
NlmId: 101582666
123:123
JrId: 40001
long title: Einstein (Sao Paulo, Brazil)
short title: Einstein (Sao Paulo)
ISSN: 1679-4508
ISSN (Online): 
IsoAbbr: Einstein (Sao Paulo)
NlmId: 101281800
123:123
JrId: 40004
long title: Pathogens and global health
short title: Pathog Glob Health
ISSN: 2047-7724
ISSN (Online): 2047-7732
IsoAbbr: Pathog Glob Health
NlmId: 101583421
123:123
JrId: 40005
long title: International journal of MS care
short title: Int J MS Care
ISSN: 1537-2073
ISSN (Online): 
IsoAbbr: Int J MS Care
NlmId: 101132980
123:123
JrId: 40006
long title: Qualitative research in psychology
short title: Qual Res Psychol
ISSN: 1478-0887
ISSN (Online): 1478-0895
IsoAbbr: Qual Res Psychol
NlmId: 101197452
123:123
JrId: 40008
long title: Focus on alternative and complementary therapies : FACT / Dept. of Complementary Medicine, Postgraduate Medical School, University of Exeter
short title: Focus Altern Complement Ther
ISSN: 1465-3753
ISSN (Online): 2042-7166
IsoAbbr: Focus Altern Complement Ther
NlmId: 9806970
123:123
JrId: 40011
long title: Iranian journal of pediatrics
short title: Iran J Pediatr
ISSN: 2008-2142
ISSN (Online): 2008-2150
IsoAbbr: Iran J Pediatr
NlmId: 101274724
123:123
JrId: 40012
long title: Asia-Pacific psychiatry : official journal of the Pacific Rim College of Psychiatrists
short title: Asia Pac Psychiatry
ISSN: 1758-5864
ISSN (Online): 1758-5872
IsoAbbr: Asia Pac Psychiatry
NlmId: 101506757
123:123
JrId: 40013
long title: International journal of polymeric materials
short title: Int J Polym Mater
ISSN: 0091-4037
ISSN (Online): 1563-535X
IsoAbbr: Int J Polym Mater
NlmId: 101471714
123:123
JrId: 40014
long title: Humana.mente
short title: Humanamente
ISSN: 
ISSN (Online): 1972-1293
IsoAbbr: Humanamente
NlmId: 101580365
123:123
JrId: 40015
long title: Medicinal and aromatic plant science and biotechnology
short title: Med Aromat Plant Sci Biotechnol
ISSN: 1752-3389
ISSN (Online): 
IsoAbbr: Med Aromat Plant Sci Biotechnol
NlmId: 101580367
123:123
JrId: 40016
long title: Comprehensive Physiology
short title: Compr Physiol
ISSN: 
ISSN (Online): 2040-4603
IsoAbbr: Compr Physiol
NlmId: 101574442
123:123
JrId: 40018
long title: Global journal of surgery
short title: Glob j Surg
ISSN: 0976-5522
ISSN (Online): 0976-6022
IsoAbbr: Glob j Surg
NlmId: 101579248
123:123
JrId: 40019
long title: IRAL, International review of applied linguistics in language teaching : Revue internationale de linguistique appliquee enseignement des langues. Internationale Zeitschrift fur angewandte Linguistik in der Spracherziehung
short title: IRAL Int Rev Appl Linguist Lang Teach
ISSN: 0019-042X
ISSN (Online): 1613-4141
IsoAbbr: IRAL Int Rev Appl Linguist Lang Teach
NlmId: 101579188
123:123
JrId: 40021
long title: Current obstetrics and gynecology reports
short title: Curr Obstet Gynecol Rep
ISSN: 
ISSN (Online): 2161-3303
IsoAbbr: Curr Obstet Gynecol Rep
NlmId: 101579335
123:123
JrId: 40023
long title: Bioengineered
short title: Bioengineered
ISSN: 2165-5979
ISSN (Online): 2165-5987
IsoAbbr: Bioengineered
NlmId: 101581063
123:123
JrId: 40025
long title: Esophagus : official journal of the Japan Esophageal Society
short title: Esophagus
ISSN: 1612-9059
ISSN (Online): 1612-9067
IsoAbbr: Esophagus
NlmId: 101206627
123:123
JrId: 40026
long title: Journal of visualization / the Visualization Society of Japan
short title: J Vis (Tokyo)
ISSN: 1343-8875
ISSN (Online): 1875-8975
IsoAbbr: J Vis (Tokyo)
NlmId: 101207301
123:123
JrId: 40027
long title: Journal of constructivist psychology
short title: J Constr Psychol
ISSN: 1072-0537
ISSN (Online): 
IsoAbbr: J Constr Psychol
NlmId: 9431620
123:123
JrId: 40028
long title: Toxin reviews
short title: Toxin Rev
ISSN: 1556-9543
ISSN (Online): 1556-9551
IsoAbbr: Toxin Rev
NlmId: 101253386
123:123
JrId: 40029
long title: Journal of echocardiography
short title: J Echocardiogr
ISSN: 1349-0222
ISSN (Online): 1880-344X
IsoAbbr: J Echocardiogr
NlmId: 101263153
123:123
JrId: 40031
long title: International review of sport and exercise psychology
short title: Int Rev Sport Exerc Psychol
ISSN: 1750-984X
ISSN (Online): 1750-9858
IsoAbbr: Int Rev Sport Exerc Psychol
NlmId: 101477270
123:123
JrId: 40032
long title: Food digestion
short title: Food Dig
ISSN: 1869-1978
ISSN (Online): 1869-1986
IsoAbbr: Food Dig
NlmId: 101520731
123:123
JrId: 40036
long title: International journal of stomatology & occlusion medicine
short title: Int J Stomatol Occlusion Med
ISSN: 1867-2221
ISSN (Online): 1867-223X
IsoAbbr: Int J Stomatol Occlusion Med
NlmId: 101564628
123:123
JrId: 40037
long title: Clinical kidney journal
short title: Clin Kidney J
ISSN: 2048-8505
ISSN (Online): 2048-8513
IsoAbbr: Clin Kidney J
NlmId: 101579321
123:123
JrId: 40038
long title: Journal of food engineering
short title: J Food Eng
ISSN: 0260-8774
ISSN (Online): 
IsoAbbr: J Food Eng
NlmId: 9883952
123:123
JrId: 40039
long title: Remedial and special education : RASE
short title: Remedial Spec Educ
ISSN: 0741-9325
ISSN (Online): 1538-4756
IsoAbbr: Remedial Spec Educ
NlmId: 8411394
123:123
JrId: 40041
long title: Advances in dual diagnosis
short title: Adv Dual Diagn
ISSN: 1757-0972
ISSN (Online): 2042-8324
IsoAbbr: Adv Dual Diagn
NlmId: 101480351
123:123
JrId: 40043
long title: Social movement studies
short title: Soc Mov Stud
ISSN: 1474-2837
ISSN (Online): 1474-2829
IsoAbbr: Soc Mov Stud
NlmId: 101580844
123:123
JrId: 40045
long title: Communication quarterly
short title: Commun Q
ISSN: 0146-3373
ISSN (Online): 1746-4102
IsoAbbr: Commun Q
NlmId: 101580483
123:123
JrId: 40047
long title: Journal of hematological malignancies
short title: J Hematol Malig
ISSN: 1925-4024
ISSN (Online): 1925-4032
IsoAbbr: J Hematol Malig
NlmId: 101580947
123:123
JrId: 40049
long title: Journal of community medicine & health education
short title: J Community Med Health Educ
ISSN: 
ISSN (Online): 2161-0711
IsoAbbr: J Community Med Health Educ
NlmId: 101580953
123:123
JrId: 40050
long title: Cognition, brain, behavior : an interdisciplinary journal
short title: Cogn Brain Behav
ISSN: 2247-9228
ISSN (Online): 
IsoAbbr: Cogn Brain Behav
NlmId: 101580963
123:123
JrId: 40052
long title: Education
short title: Education (Chula Vista)
ISSN: 0013-1172
ISSN (Online): 
IsoAbbr: Education (Chula Vista)
NlmId: 101580442
123:123
JrId: 40053
long title: Journal of sports medicine & doping studies
short title: J Sports Med Doping Stud
ISSN: 
ISSN (Online): 2161-0673
IsoAbbr: J Sports Med Doping Stud
NlmId: 101580885
123:123
JrId: 40057
long title: World Journal of Cardiovascular Diseases
short title: World J Cardiovasc Dis
ISSN: 2164-5329
ISSN (Online): 2164-5337
IsoAbbr: World J Cardiovasc Dis
NlmId: 101581256
123:123
JrId: 40058
long title: Journal of comparative effectiveness research
short title: J Comp Eff Res
ISSN: 2042-6305
ISSN (Online): 2042-6313
IsoAbbr: J Comp Eff Res
NlmId: 101577308
123:123
JrId: 40059
long title: Multiple sclerosis and related disorders
short title: Mult Scler Relat Disord
ISSN: 
ISSN (Online): 2211-0356
IsoAbbr: Mult Scler Relat Disord
NlmId: 101580247
123:123
JrId: 40065
long title: Journal of military and veterans' health
short title: J Mil Veterans Health
ISSN: 1835-1271
ISSN (Online): 
IsoAbbr: J Mil Veterans Health
NlmId: 101477548
123:123
JrId: 40066
long title: VB news
short title: VB News
ISSN: 
ISSN (Online): 
IsoAbbr: VB News
NlmId: 101581980
123:123
JrId: 40068
long title: World journal of AIDS
short title: World J AIDS
ISSN: 2160-8814
ISSN (Online): 2160-8822
IsoAbbr: World J AIDS
NlmId: 101579273
123:123
JrId: 40069
long title: Journal of glycomics & lipidomics
short title: J Glycomics Lipidomics
ISSN: 
ISSN (Online): 2153-0637
IsoAbbr: J Glycomics Lipidomics
NlmId: 101579212
123:123
JrId: 40070
long title: Proceedings of the ... Annual Boston University Conference on Language Development. Boston University Conference on Language Development
short title: Proc Annu Boston Univ Conf Lang Dev
ISSN: 1080-692X
ISSN (Online): 
IsoAbbr: Proc Annu Boston Univ Conf Lang Dev
NlmId: 101579217
123:123
JrId: 40071
long title: Understanding complex systems
short title: Underst Complex Syst
ISSN: 1860-0832
ISSN (Online): 
IsoAbbr: Underst Complex Syst
NlmId: 101579218
123:123
JrId: 40072
long title: Intervention in school and clinic
short title: Interv Sch Clin
ISSN: 1053-4512
ISSN (Online): 1538-4810
IsoAbbr: Interv Sch Clin
NlmId: 9425913
123:123
JrId: 40073
long title: Continuum (Minneapolis, Minn.)
short title: Continuum (Minneap Minn)
ISSN: 1080-2371
ISSN (Online): 1538-6899
IsoAbbr: Continuum (Minneap Minn)
NlmId: 9509333
123:123
JrId: 40074
long title: Journal of bisexuality
short title: J Bisex
ISSN: 1529-9716
ISSN (Online): 1529-9724
IsoAbbr: J Bisex
NlmId: 100969626
123:123
JrId: 40075
long title: Applied psychology. Health and well-being
short title: Appl Psychol Health Well Being
ISSN: 1758-0846
ISSN (Online): 1758-0854
IsoAbbr: Appl Psychol Health Well Being
NlmId: 101502957
123:123
JrId: 40076
long title: Journal of the Dermatology Nurses' Association
short title: J Dermatol Nurses Assoc
ISSN: 1945-760X
ISSN (Online): 1945-7618
IsoAbbr: J Dermatol Nurses Assoc
NlmId: 101519494
123:123
JrId: 40077
long title: Advanced healthcare materials
short title: Adv Healthc Mater
ISSN: 2192-2640
ISSN (Online): 2192-2659
IsoAbbr: Adv Healthc Mater
NlmId: 101581613
123:123
JrId: 40079
long title: International journal of burns and trauma
short title: Int J Burns Trauma
ISSN: 
ISSN (Online): 2160-2026
IsoAbbr: Int J Burns Trauma
NlmId: 101581623
123:123
JrId: 40080
long title: RSC advances
short title: RSC Adv
ISSN: 
ISSN (Online): 2046-2069
IsoAbbr: RSC Adv
NlmId: 101581657
123:123
JrId: 40082
long title: Translational gastrointestinal cancer
short title: Transl Gastrointest Cancer
ISSN: 2224-476X
ISSN (Online): 2224-4778
IsoAbbr: Transl Gastrointest Cancer
NlmId: 101581925
123:123
JrId: 40083
long title: SRS bulletin
short title: SRS Bull
ISSN: 
ISSN (Online): 
IsoAbbr: SRS Bull
NlmId: 101582220
123:123
JrId: 40084
long title: Computational molecular bioscience
short title: Comput Mol Biosci
ISSN: 2165-3445
ISSN (Online): 2165-3453
IsoAbbr: Comput Mol Biosci
NlmId: 101582229
123:123
JrId: 40086
long title: Stem cells translational medicine
short title: Stem Cells Transl Med
ISSN: 2157-6564
ISSN (Online): 2157-6580
IsoAbbr: Stem Cells Transl Med
NlmId: 101578022
123:123
JrId: 40088
long title: Journal of geriatric cardiology : JGC
short title: J Geriatr Cardiol
ISSN: 1671-5411
ISSN (Online): 
IsoAbbr: J Geriatr Cardiol
NlmId: 101237881
123:123
JrId: 40091
long title: Case reports in radiology
short title: Case Rep Radiol
ISSN: 2090-6862
ISSN (Online): 2090-6870
IsoAbbr: Case Rep Radiol
NlmId: 101580187
123:123
JrId: 40092
long title: Case reports in surgery
short title: Case Rep Surg
ISSN: 2090-6900
ISSN (Online): 2090-6919
IsoAbbr: Case Rep Surg
NlmId: 101580191
123:123
JrId: 40093
long title: Case reports in urology
short title: Case Rep Urol
ISSN: 2090-696X
ISSN (Online): 2090-6978
IsoAbbr: Case Rep Urol
NlmId: 101580193
123:123
JrId: 40094
long title: Case reports in gastrointestinal medicine
short title: Case Rep Gastrointest Med
ISSN: 2090-6528
ISSN (Online): 2090-6536
IsoAbbr: Case Rep Gastrointest Med
NlmId: 101580185
123:123
JrId: 40095
long title: Systematic reviews
short title: Syst Rev
ISSN: 
ISSN (Online): 2046-4053
IsoAbbr: Syst Rev
NlmId: 101580575
123:123
JrId: 40096
long title: Case reports in ophthalmological medicine
short title: Case Rep Ophthalmol Med
ISSN: 2090-6722
ISSN (Online): 2090-6730
IsoAbbr: Case Rep Ophthalmol Med
NlmId: 101581018
123:123
JrId: 40097
long title: Case reports in anesthesiology
short title: Case Rep Anesthesiol
ISSN: 2090-6382
ISSN (Online): 2090-6390
IsoAbbr: Case Rep Anesthesiol
NlmId: 101581025
123:123
JrId: 40098
long title: Case reports in pediatrics
short title: Case Rep Pediatr
ISSN: 2090-6803
ISSN (Online): 2090-6811
IsoAbbr: Case Rep Pediatr
NlmId: 101581030
123:123
JrId: 40099
long title: Case reports in oncological medicine
short title: Case Rep Oncol Med
ISSN: 2090-6706
ISSN (Online): 2090-6714
IsoAbbr: Case Rep Oncol Med
NlmId: 101581035
123:123
JrId: 40100
long title: Open biology
short title: Open Biol
ISSN: 
ISSN (Online): 2046-2441
IsoAbbr: Open Biol
NlmId: 101580419
123:123
JrId: 40103
long title: Clinical endoscopy
short title: Clin Endosc
ISSN: 2234-2400
ISSN (Online): 2234-2443
IsoAbbr: Clin Endosc
NlmId: 101576886
123:123
JrId: 40105
long title: International journal of parallel programming
short title: Int J Parallel Program
ISSN: 0885-7458
ISSN (Online): 1573-7640
IsoAbbr: Int J Parallel Program
NlmId: 9882464
123:123
JrId: 40110
long title: BioSocieties
short title: Biosocieties
ISSN: 1745-8552
ISSN (Online): 1745-8560
IsoAbbr: Biosocieties
NlmId: 101475169
123:123
JrId: 40112
long title: Quaderni di statistica
short title: Quad Stat
ISSN: 1594-3739
ISSN (Online): 2037-6901
IsoAbbr: Quad Stat
NlmId: 101583055
123:123
JrId: 40115
long title: Cluster computing
short title: Cluster Comput
ISSN: 1386-7857
ISSN (Online): 1573-7543
IsoAbbr: Cluster Comput
NlmId: 101580721
123:123
JrId: 40116
long title: Journal of public health research
short title: J Public health Res
ISSN: 2279-9028
ISSN (Online): 2279-9036
IsoAbbr: J Public health Res
NlmId: 101580775
123:123
JrId: 40122
long title: Photonics letters of Poland
short title: Photonics Lett Pol
ISSN: 
ISSN (Online): 2080-2242
IsoAbbr: Photonics Lett Pol
NlmId: 101582729
123:123
JrId: 40124
long title: IIE transactions on healthcare systems engineering
short title: IIE Trans Healthc Syst Eng
ISSN: 1948-8300
ISSN (Online): 1948-8319
IsoAbbr: IIE Trans Healthc Syst Eng
NlmId: 101521990
123:123
JrId: 40128
long title: The open drug metabolism journal
short title: Open Drug Metab J
ISSN: 
ISSN (Online): 1874-0731
IsoAbbr: Open Drug Metab J
NlmId: 101580517
123:123
JrId: 40129
long title: International journal of comparative and applied criminal justice
short title: Int J Comp Appl Crim Justice
ISSN: 0192-4036
ISSN (Online): 2157-6475
IsoAbbr: Int J Comp Appl Crim Justice
NlmId: 101580613
123:123
JrId: 40130
long title: Journal of infrared, millimeter and terahertz waves
short title: J Infrared Millim Terahertz Waves
ISSN: 1866-6892
ISSN (Online): 1866-6906
IsoAbbr: J Infrared Millim Terahertz Waves
NlmId: 101581142
123:123
JrId: 40131
long title: The international journal of alcohol and drug research
short title: Int J Alcohol Drug Res
ISSN: 
ISSN (Online): 1925-7066
IsoAbbr: Int J Alcohol Drug Res
NlmId: 101581196
123:123
JrId: 40132
long title: The Journal of applied poultry research
short title: J Appl Poult Res
ISSN: 1056-6171
ISSN (Online): 1537-0437
IsoAbbr: J Appl Poult Res
NlmId: 101581209
123:123
JrId: 40134
long title: Vigo international journal of applied linguistics
short title: Vigo Int J Appl Linguist
ISSN: 1697-0381
ISSN (Online): 
IsoAbbr: Vigo Int J Appl Linguist
NlmId: 101582387
123:123
JrId: 40136
long title: Food and nutrition sciences (Print)
short title: Food Nutr Sci
ISSN: 2157-944X
ISSN (Online): 2157-9458
IsoAbbr: Food Nutr Sci
NlmId: 101582394
123:123
JrId: 40137
long title: Phronesis
short title: Phronesis
ISSN: 0031-8868
ISSN (Online): 1568-5284
IsoAbbr: Phronesis
NlmId: 101582396
123:123
JrId: 40138
long title: Structural chemistry
short title: Struct Chem
ISSN: 1040-0400
ISSN (Online): 1572-9001
IsoAbbr: Struct Chem
NlmId: 101582397
123:123
JrId: 40142
long title: Translational andrology and urology
short title: Transl Androl Urol
ISSN: 2223-4683
ISSN (Online): 2223-4691
IsoAbbr: Transl Androl Urol
NlmId: 101581119
123:123
JrId: 40143
long title: Journal of animal science and biotechnology
short title: J Anim Sci Biotechnol
ISSN: 1674-9782
ISSN (Online): 2049-1891
IsoAbbr: J Anim Sci Biotechnol
NlmId: 101581293
123:123
JrId: 40144
long title: Review of philosophy and psychology
short title: Rev Philos Psychol
ISSN: 1878-5158
ISSN (Online): 1878-5166
IsoAbbr: Rev Philos Psychol
NlmId: 101569796
123:123
JrId: 40145
long title: Nano LIFE
short title: Nano Life
ISSN: 1793-9844
ISSN (Online): 1793-9852
IsoAbbr: Nano Life
NlmId: 101571142
123:123
JrId: 40202
long title: Journal of nutrition & food sciences
short title: J Nutr Food Sci
ISSN: 
ISSN (Online): 2155-9600
IsoAbbr: J Nutr Food Sci
NlmId: 101583310
123:123
JrId: 40204
long title: Tutorials in quantitative methods for psychology
short title: Tutor Quant Methods Psychol
ISSN: 
ISSN (Online): 1913-4126
IsoAbbr: Tutor Quant Methods Psychol
NlmId: 101583322
123:123
JrId: 40211
long title: i-Manager's journal on nursing
short title: Imanagers J Nurs
ISSN: 2231-4504
ISSN (Online): 2249-0736
IsoAbbr: Imanagers J Nurs
NlmId: 101582550
123:123
JrId: 40257
long title: International journal of research in nursing
short title: Int J Res Nurs
ISSN: 1949-0194
ISSN (Online): 1949-0208
IsoAbbr: Int J Res Nurs
NlmId: 101580216
123:123
JrId: 40258
long title: International journal of current chemistry
short title: Int J Curr Chem
ISSN: 0976-0784
ISSN (Online): 
IsoAbbr: Int J Curr Chem
NlmId: 101580391
123:123
JrId: 40262
long title: Actualizaciones en osteologia
short title: Actual osteol
ISSN: 1669-8975
ISSN (Online): 1669-8983
IsoAbbr: Actual osteol
NlmId: 101483225
123:123
JrId: 40264
long title: Journal of obesity & weight loss therapy
short title: J Obes Weight Loss Ther
ISSN: 
ISSN (Online): 2165-7904
IsoAbbr: J Obes Weight Loss Ther
NlmId: 101583236
123:123
JrId: 40271
long title: Recent patents on regenerative medicine
short title: Rec Pat Regen Med
ISSN: 2210-2965
ISSN (Online): 2210-2973
IsoAbbr: Rec Pat Regen Med
NlmId: 101571385
123:123
JrId: 40272
long title: Journal of spine
short title: J Spine
ISSN: 
ISSN (Online): 2165-7939
IsoAbbr: J Spine
NlmId: 101580296
123:123
JrId: 40276
long title: Applied neuropsychology. Adult
short title: Appl Neuropsychol Adult
ISSN: 0908-4282
ISSN (Online): 1532-4826
IsoAbbr: Appl Neuropsychol Adult
NlmId: 101584082
123:123
JrId: 40277
long title: Journal of hydrodynamics. Ser. B
short title: J Hydrodynam B
ISSN: 1001-6058
ISSN (Online): 1878-0342
IsoAbbr: J Hydrodynam B
NlmId: 101584097
123:123
JrId: 40280
long title: Advances in optoelectronics
short title: Adv Optoelectron
ISSN: 1687-563X
ISSN (Online): 1687-5648
IsoAbbr: Adv Optoelectron
NlmId: 101583714
123:123
JrId: 40282
long title: Biology open
short title: Biol Open
ISSN: 
ISSN (Online): 2046-6390
IsoAbbr: Biol Open
NlmId: 101578018
123:123
JrId: 40283
long title: Trends in biomaterials & artificial organs
short title: Trends Biomater Artif Organs
ISSN: 0971-1198
ISSN (Online): 
IsoAbbr: Trends Biomater Artif Organs
NlmId: 9616731
123:123
JrId: 40285
long title: The Visual computer
short title: Vis Comput
ISSN: 0178-2789
ISSN (Online): 1432-2315
IsoAbbr: Vis Comput
NlmId: 101584127
123:123
JrId: 40287
long title: The application of clinical genetics
short title: Appl Clin Genet
ISSN: 
ISSN (Online): 1178-704X
IsoAbbr: Appl Clin Genet
NlmId: 101579789
123:123
JrId: 40290
long title: Allergy & clinical immunology international : official organ of the International Association of Allergology and Clinical Immunology
short title: Allergy Clin Immunol Int
ISSN: 1097-1424
ISSN (Online): 
IsoAbbr: Allergy Clin Immunol Int
NlmId: 9715776
123:123
JrId: 40291
long title: Educational technology research and development : ETR & D
short title: Educ Technol Res Dev
ISSN: 1042-1629
ISSN (Online): 1556-6501
IsoAbbr: Educ Technol Res Dev
NlmId: 9884865
123:123
JrId: 40293
long title: Leisure (Waterloo, Ont.)
short title: Leisure (Waterloo)
ISSN: 1492-7713
ISSN (Online): 2151-2221
IsoAbbr: Leisure (Waterloo)
NlmId: 101584298
123:123
JrId: 40295
long title: Symmetry
short title: Symmetry (Basel)
ISSN: 
ISSN (Online): 2073-8994
IsoAbbr: Symmetry (Basel)
NlmId: 101580302
123:123
JrId: 40299
long title: Journal of obsessive-compulsive and related disorders
short title: J Obsessive Compuls Relat Disord
ISSN: 
ISSN (Online): 
IsoAbbr: J Obsessive Compuls Relat Disord
NlmId: 101580381
123:123
JrId: 40303
long title: Journal of the American Heart Association
short title: J Am Heart Assoc
ISSN: 
ISSN (Online): 2047-9980
IsoAbbr: J Am Heart Assoc
NlmId: 101580524
123:123
JrId: 40308
long title: The British journal of visual impairment
short title: Br J Vis Impair
ISSN: 0264-6196
ISSN (Online): 1744-5809
IsoAbbr: Br J Vis Impair
NlmId: 8607460
123:123
JrId: 40311
long title: Arts & health
short title: Arts Health
ISSN: 1753-3015
ISSN (Online): 1753-3023
IsoAbbr: Arts Health
NlmId: 101476585
123:123
JrId: 40312
long title: Dairy science & technology
short title: Dairy Sci Technol
ISSN: 1958-5586
ISSN (Online): 1958-5594
IsoAbbr: Dairy Sci Technol
NlmId: 101472163
123:123
JrId: 40316
long title: Journal of health behavior and public health
short title: J Health Behav Public Health
ISSN: 
ISSN (Online): 
IsoAbbr: J Health Behav Public Health
NlmId: 101584328
123:123
JrId: 40317
long title: Virtual and physical prototyping
short title: Virtual Phys Prototyp
ISSN: 1745-2759
ISSN (Online): 1745-2767
IsoAbbr: Virtual Phys Prototyp
NlmId: 101584330
123:123
JrId: 40319
long title: Laser physics letters
short title: Laser Phys Lett
ISSN: 1612-2011
ISSN (Online): 1612-202X
IsoAbbr: Laser Phys Lett
NlmId: 101584822
123:123
JrId: 40325
long title: Revista espanola de medicina nuclear e imagen molecular
short title: Rev Esp Med Nucl Imagen Mol
ISSN: 2253-654X
ISSN (Online): 2253-8070
IsoAbbr: Rev Esp Med Nucl Imagen Mol
NlmId: 101585329
123:123
JrId: 40327
long title: Radiology and oncology
short title: Radiol Oncol
ISSN: 1318-2099
ISSN (Online): 1581-3207
IsoAbbr: Radiol Oncol
NlmId: 9317213
123:123
JrId: 40328
long title: Archives of public health = Archives belges de sante publique
short title: Arch Public Health
ISSN: 0778-7367
ISSN (Online): 2049-3258
IsoAbbr: Arch Public Health
NlmId: 9208826
123:123
JrId: 40330
long title: Iranian journal of psychiatry
short title: Iran J Psychiatry
ISSN: 1735-4587
ISSN (Online): 2008-2215
IsoAbbr: Iran J Psychiatry
NlmId: 101302041
123:123
JrId: 40332
long title: Health economics review
short title: Health Econ Rev
ISSN: 
ISSN (Online): 2191-1991
IsoAbbr: Health Econ Rev
NlmId: 101583209
123:123
JrId: 40333
long title: Case reports in genetics
short title: Case Rep Genet
ISSN: 2090-6544
ISSN (Online): 2090-6552
IsoAbbr: Case Rep Genet
NlmId: 101583302
123:123
JrId: 40334
long title: Case reports in psychiatry
short title: Case Rep Psychiatry
ISSN: 2090-682X
ISSN (Online): 2090-6838
IsoAbbr: Case Rep Psychiatry
NlmId: 101583308
123:123
JrId: 40335
long title: Polish journal of radiology / Polish Medical Society of Radiology
short title: Pol J Radiol
ISSN: 1733-134X
ISSN (Online): 1899-0967
IsoAbbr: Pol J Radiol
NlmId: 101175532
123:123
JrId: 40336
long title: Biology of mood & anxiety disorders
short title: Biol Mood Anxiety Disord
ISSN: 
ISSN (Online): 2045-5380
IsoAbbr: Biol Mood Anxiety Disord
NlmId: 101580606
123:123
JrId: 40337
long title: APSP journal of case reports
short title: APSP J Case Rep
ISSN: 
ISSN (Online): 2218-8185
IsoAbbr: APSP J Case Rep
NlmId: 101570795
123:123
JrId: 40338
long title: Journal of dental research, dental clinics, dental prospects
short title: J Dent Res Dent Clin Dent Prospects
ISSN: 2008-210X
ISSN (Online): 2008-2118
IsoAbbr: J Dent Res Dent Clin Dent Prospects
NlmId: 101576035
123:123
JrId: 40339
long title: Archives of plastic surgery
short title: Arch Plast Surg
ISSN: 2234-6163
ISSN (Online): 2234-6171
IsoAbbr: Arch Plast Surg
NlmId: 101577999
123:123
JrId: 40340
long title: Journal of social work (London, England)
short title: J Soc Work (Lond)
ISSN: 1468-0173
ISSN (Online): 1741-296X
IsoAbbr: J Soc Work (Lond)
NlmId: 101157298
123:123
JrId: 40342
long title: Cilia
short title: Cilia
ISSN: 
ISSN (Online): 2046-2530
IsoAbbr: Cilia
NlmId: 101585639
123:123
JrId: 40347
long title: Annals of palliative medicine
short title: Ann Palliat Med
ISSN: 2224-5820
ISSN (Online): 2224-5839
IsoAbbr: Ann Palliat Med
NlmId: 101585484
123:123
JrId: 40348
long title: Multidimensional systems and signal processing
short title: Multidimens Syst Signal Process
ISSN: 0923-6082
ISSN (Online): 1573-0824
IsoAbbr: Multidimens Syst Signal Process
NlmId: 101585492
123:123
JrId: 40350
long title: Computational and structural biotechnology journal
short title: Comput Struct Biotechnol J
ISSN: 
ISSN (Online): 2001-0370
IsoAbbr: Comput Struct Biotechnol J
NlmId: 101585369
123:123
JrId: 40351
long title: Journal of vacuum science and technology. B, Nanotechnology & microelectronics : materials, processing, measurement, & phenomena : JVST B
short title: J Vac Sci Technol B Nanotechnol Microelectron
ISSN: 2166-2746
ISSN (Online): 2166-2754
IsoAbbr: J Vac Sci Technol B Nanotechnol Microelectron
NlmId: 101585681
123:123
JrId: 40352
long title: Journal of biomedical graphics and computing
short title: J Biomed Graph Comput
ISSN: 1925-4008
ISSN (Online): 1925-4016
IsoAbbr: J Biomed Graph Comput
NlmId: 101585682
123:123
JrId: 40357
long title: American journal of neurodegenerative disease
short title: Am J Neurodegener Dis
ISSN: 
ISSN (Online): 2165-591X
IsoAbbr: Am J Neurodegener Dis
NlmId: 101585753
123:123
JrId: 40358
long title: Pancreatic disorders & therapy
short title: Pancreat Disord Ther
ISSN: 
ISSN (Online): 2165-7092
IsoAbbr: Pancreat Disord Ther
NlmId: 101585754
123:123
JrId: 40360
long title: Clinical obesity
short title: Clin Obes
ISSN: 1758-8103
ISSN (Online): 1758-8111
IsoAbbr: Clin Obes
NlmId: 101560587
123:123
JrId: 40362
long title: Journal of catalysis
short title: J Catal
ISSN: 0021-9517
ISSN (Online): 1090-2694
IsoAbbr: J Catal
NlmId: 0374756
123:123
JrId: 40365
long title: Applied mathematics research express : AMRX
short title: Appl Math Res Express
ISSN: 1687-1200
ISSN (Online): 1687-1197
IsoAbbr: Appl Math Res Express
NlmId: 101585628
123:123
JrId: 40367
long title: Healthcare philanthropy
short title: Healthc Philanthr
ISSN: 2162-2493
ISSN (Online): 2162-2507
IsoAbbr: Healthc Philanthr
NlmId: 101585961
123:123
JrId: 40371
long title: ORNAC journal
short title: ORNAC J
ISSN: 1927-6141
ISSN (Online): 
IsoAbbr: ORNAC J
NlmId: 101586012
123:123
JrId: 40377
long title: Sheng Wu Wu Li Hsueh Bao
short title: Sheng Wu Wu Li Hsueh Bao
ISSN: 1000-6737
ISSN (Online): 
IsoAbbr: Sheng Wu Wu Li Hsueh Bao
NlmId: 9884714
123:123
JrId: 40382
long title: Translational cancer research
short title: Transl Cancer Res
ISSN: 2218-676X
ISSN (Online): 2219-6803
IsoAbbr: Transl Cancer Res
NlmId: 101585958
123:123
JrId: 40385
long title: Cell & developmental biology
short title: Cell Dev Biol
ISSN: 
ISSN (Online): 
IsoAbbr: Cell Dev Biol
NlmId: 101586308
123:123
JrId: 40389
long title: Journal of applied biomaterials & functional materials
short title: J Appl Biomater Function Mater
ISSN: 
ISSN (Online): 2280-8000
IsoAbbr: J Appl Biomater Function Mater
NlmId: 101586617
123:123
JrId: 40391
long title: Journal of family & community medicine
short title: J Family Community Med
ISSN: 1319-1683
ISSN (Online): 2229-340X
IsoAbbr: J Family Community Med
NlmId: 100911100
123:123
JrId: 40394
long title: International journal of forensic mental health
short title: Int J Forensic Ment Health
ISSN: 1499-9013
ISSN (Online): 1932-9903
IsoAbbr: Int J Forensic Ment Health
NlmId: 101155398
123:123
JrId: 40395
long title: American journal of sexuality education
short title: Am J Sex Educ
ISSN: 1554-6128
ISSN (Online): 1554-6136
IsoAbbr: Am J Sex Educ
NlmId: 101224106
123:123
JrId: 40396
long title: Atlantic journal of communication
short title: Atl J Commun
ISSN: 1545-6870
ISSN (Online): 1545-6889
IsoAbbr: Atl J Commun
NlmId: 101586294
123:123
JrId: 40397
long title: Journal of stem cell research & therapy
short title: J Stem Cell Res Ther
ISSN: 
ISSN (Online): 2157-7633
IsoAbbr: J Stem Cell Res Ther
NlmId: 101586297
123:123
JrId: 40399
long title: Journal of steroids & hormonal science
short title: J Steroids Horm Sci
ISSN: 
ISSN (Online): 2157-7536
IsoAbbr: J Steroids Horm Sci
NlmId: 101586306
123:123
JrId: 40409
long title: Clinical and molecular hepatology
short title: Clin Mol Hepatol
ISSN: 2287-2728
ISSN (Online): 2287-285X
IsoAbbr: Clin Mol Hepatol
NlmId: 101586730
123:123
JrId: 40412
long title: Australasian emergency nursing journal : AENJ
short title: Australas Emerg Nurs J
ISSN: 1574-6267
ISSN (Online): 
IsoAbbr: Australas Emerg Nurs J
NlmId: 101270281
123:123
JrId: 40413
long title: Journal of research in health sciences
short title: J Res Health Sci
ISSN: 2228-7795
ISSN (Online): 2228-7809
IsoAbbr: J Res Health Sci
NlmId: 101480094
123:123
JrId: 40414
long title: Revista de psiquiatria y salud mental
short title: Rev Psiquiatr Salud Ment
ISSN: 1888-9891
ISSN (Online): 1989-4600
IsoAbbr: Rev Psiquiatr Salud Ment
NlmId: 101528851
123:123
JrId: 40416
long title: Semergen / Sociedad Espanola de Medicina Rural y Generalista
short title: Semergen
ISSN: 1138-3593
ISSN (Online): 1578-8865
IsoAbbr: Semergen
NlmId: 9610769
123:123
JrId: 40423
long title: Psychoanalytic dialogues
short title: Psychoanal Dialogues
ISSN: 1048-1885
ISSN (Online): 1940-9222
IsoAbbr: Psychoanal Dialogues
NlmId: 9101499
123:123
JrId: 40430
long title: Current nutrition reports
short title: Curr Nutr Rep
ISSN: 
ISSN (Online): 2161-3311
IsoAbbr: Curr Nutr Rep
NlmId: 101587480
123:123
JrId: 40433
long title: Brain disorders & therapy
short title: Brain Disord Ther
ISSN: 
ISSN (Online): 
IsoAbbr: Brain Disord Ther
NlmId: 101587502
123:123
JrId: 40434
long title: Discrete and continuous dynamical systems. Series A
short title: Discrete Contin Dyn Syst Ser A
ISSN: 1078-0947
ISSN (Online): 1553-5231
IsoAbbr: Discrete Contin Dyn Syst Ser A
NlmId: 101587507
123:123
JrId: 40437
long title: Journal of Alzheimer's Disease and Parkinsonism
short title: J Alzheimers Dis Parkinsonism
ISSN: 
ISSN (Online): 2161-0460
IsoAbbr: J Alzheimers Dis Parkinsonism
NlmId: 101587593
123:123
JrId: 40441
long title: Journal of fertilization in vitro
short title: J Fertili In Vitro
ISSN: 
ISSN (Online): 2165-7491
IsoAbbr: J Fertili In Vitro
NlmId: 101586942
123:123
JrId: 40443
long title: Advances in genomics and genetics
short title: Adv Genomics Genet
ISSN: 
ISSN (Online): 1179-9870
IsoAbbr: Adv Genomics Genet
NlmId: 101586945
123:123
JrId: 40446
long title: Revista espanola de cardiologia
short title: Rev Esp Cardiol (Engl)
ISSN: 
ISSN (Online): 1885-5857
IsoAbbr: Rev Esp Cardiol (Engl)
NlmId: 101587954
123:123
JrId: 40449
long title: Safety and health at work
short title: Saf Health Work
ISSN: 2093-7911
ISSN (Online): 2093-7997
IsoAbbr: Saf Health Work
NlmId: 101542940
123:123
JrId: 40450
long title: American journal of clinical and experimental immunology
short title: Am J Clin Exp Immunol
ISSN: 
ISSN (Online): 2164-7712
IsoAbbr: Am J Clin Exp Immunol
NlmId: 101587157
123:123
JrId: 40453
long title: Journal of natural history museum
short title: J Nat Hist Mus
ISSN: 0259-0964
ISSN (Online): 
IsoAbbr: J Nat Hist Mus
NlmId: 101588000
123:123
JrId: 40457
long title: Eye and brain
short title: Eye Brain
ISSN: 
ISSN (Online): 1179-2744
IsoAbbr: Eye Brain
NlmId: 101587774
123:123
JrId: 40460
long title: Journal of public health in Africa
short title: J Public Health Africa
ISSN: 2038-9922
ISSN (Online): 2038-9930
IsoAbbr: J Public Health Africa
NlmId: 101586943
123:123
JrId: 40461
long title: Current physical chemistry
short title: Curr Phys Chem
ISSN: 1877-9468
ISSN (Online): 1877-9476
IsoAbbr: Curr Phys Chem
NlmId: 101574540
123:123
JrId: 40469
long title: CADTH technology overviews
short title: CADTH Technol Overv
ISSN: 
ISSN (Online): 1481-4501
IsoAbbr: CADTH Technol Overv
NlmId: 101566385
123:123
JrId: 40470
long title: Case reports in endocrinology
short title: Case Report Endocrinol
ISSN: 2090-6501
ISSN (Online): 2090-651X
IsoAbbr: Case Report Endocrinol
NlmId: 101576457
123:123
JrId: 40471
long title: Autism research and treatment
short title: Autism Res Treat
ISSN: 2090-1925
ISSN (Online): 2090-1933
IsoAbbr: Autism Res Treat
NlmId: 101576459
123:123
JrId: 40472
long title: Case reports in hematology
short title: Case Report Hematol
ISSN: 2090-6560
ISSN (Online): 2090-6579
IsoAbbr: Case Report Hematol
NlmId: 101576456
123:123
JrId: 40473
long title: Case reports in rheumatology
short title: Case Report Rheumatol
ISSN: 2090-6889
ISSN (Online): 2090-6897
IsoAbbr: Case Report Rheumatol
NlmId: 101585353
123:123
JrId: 40474
long title: Case reports in pulmonology
short title: Case Rep Pulmonol
ISSN: 2090-6846
ISSN (Online): 2090-6854
IsoAbbr: Case Rep Pulmonol
NlmId: 101585355
123:123
JrId: 40475
long title: Case reports in vascular medicine
short title: Case Report Vasc Med
ISSN: 2090-6986
ISSN (Online): 2090-6994
IsoAbbr: Case Report Vasc Med
NlmId: 101585357
123:123
JrId: 40476
long title: Frontiers in cellular and infection microbiology
short title: Front Cell Infect Microbiol
ISSN: 
ISSN (Online): 2235-2988
IsoAbbr: Front Cell Infect Microbiol
NlmId: 101585359
123:123
JrId: 40477
long title: International journal of pharmaceutical investigation
short title: Int J Pharm Investig
ISSN: 2230-973X
ISSN (Online): 2230-9713
IsoAbbr: Int J Pharm Investig
NlmId: 101580610
123:123
JrId: 40478
long title: Antimicrobial resistance and infection control
short title: Antimicrob Resist Infect Control
ISSN: 
ISSN (Online): 2047-2994
IsoAbbr: Antimicrob Resist Infect Control
NlmId: 101585411
123:123
JrId: 40479
long title: Infection ecology & epidemiology
short title: Infect Ecol Epidemiol
ISSN: 
ISSN (Online): 2000-8686
IsoAbbr: Infect Ecol Epidemiol
NlmId: 101579795
123:123
JrId: 40480
long title: Clinical medicine insights. Endocrinology and diabetes
short title: Clin Med Insights Endocrinol Diabetes
ISSN: 
ISSN (Online): 1179-5514
IsoAbbr: Clin Med Insights Endocrinol Diabetes
NlmId: 101578235
123:123
JrId: 40485
long title: Epilepsy research and treatment
short title: Epilepsy Res Treat
ISSN: 2090-1348
ISSN (Online): 2090-1356
IsoAbbr: Epilepsy Res Treat
NlmId: 101576602
123:123
JrId: 40486
long title: Case reports in otolaryngology
short title: Case Report Otolaryngol
ISSN: 2090-6765
ISSN (Online): 2090-6773
IsoAbbr: Case Report Otolaryngol
NlmId: 101576603
123:123
JrId: 40487
long title: Case reports in pathology
short title: Case Report Pathol
ISSN: 2090-6781
ISSN (Online): 2090-679X
IsoAbbr: Case Report Pathol
NlmId: 101576609
123:123
JrId: 40492
long title: International journal of optics
short title: Int J Opt
ISSN: 1687-9384
ISSN (Online): 1687-9392
IsoAbbr: Int J Opt
NlmId: 101588650
123:123
JrId: 40494
long title: Global heart
short title: Glob Heart
ISSN: 2211-8160
ISSN (Online): 2211-8179
IsoAbbr: Glob Heart
NlmId: 101584391
123:123
JrId: 40500
long title: Biology : open access journal
short title: Biology (Basel)
ISSN: 
ISSN (Online): 2079-7737
IsoAbbr: Biology (Basel)
NlmId: 101587988
123:123
JrId: 40506
long title: Korean journal of pathology
short title: Korean J Pathol
ISSN: 1738-1843
ISSN (Online): 2092-8920
IsoAbbr: Korean J Pathol
NlmId: 101275976
123:123
JrId: 40507
long title: Iranian endodontic journal
short title: Iran Endod J
ISSN: 1735-7497
ISSN (Online): 2008-2746
IsoAbbr: Iran Endod J
NlmId: 101497347
123:123
JrId: 40508
long title: Multidisciplinary respiratory medicine
short title: Multidiscip Respir Med
ISSN: 1828-695X
ISSN (Online): 2049-6958
IsoAbbr: Multidiscip Respir Med
NlmId: 101477642
123:123
JrId: 40510
long title: Schizophrenia research and treatment
short title: Schizophr Res Treatment
ISSN: 2090-2085
ISSN (Online): 2090-2093
IsoAbbr: Schizophr Res Treatment
NlmId: 101576450
123:123
JrId: 40511
long title: Israel journal of health policy research
short title: Isr J Health Policy Res
ISSN: 
ISSN (Online): 2045-4015
IsoAbbr: Isr J Health Policy Res
NlmId: 101584158
123:123
JrId: 40512
long title: MicrobiologyOpen
short title: Microbiologyopen
ISSN: 
ISSN (Online): 2045-8827
IsoAbbr: Microbiologyopen
NlmId: 101588314
123:123
JrId: 40515
long title: Radiation oncology journal
short title: Radiat Oncol J
ISSN: 2234-1900
ISSN (Online): 2234-3164
IsoAbbr: Radiat Oncol J
NlmId: 101577577
123:123
JrId: 40517
long title: African journal of drug and alcohol studies
short title: Afr J Drug Alcohol Stud
ISSN: 1531-4065
ISSN (Online): 
IsoAbbr: Afr J Drug Alcohol Stud
NlmId: 100967158
123:123
JrId: 40519
long title: Organic electronics
short title: Org Electron
ISSN: 1566-1199
ISSN (Online): 1878-5530
IsoAbbr: Org Electron
NlmId: 101588591
123:123
JrId: 40520
long title: Current applied physics : the official journal of the Korean Physical Society
short title: Curr Appl Phys
ISSN: 1567-1739
ISSN (Online): 1878-1675
IsoAbbr: Curr Appl Phys
NlmId: 101588603
123:123
JrId: 40522
long title: Case reports in neurological medicine
short title: Case Report Neurol Med
ISSN: 2090-6668
ISSN (Online): 2090-6676
IsoAbbr: Case Report Neurol Med
NlmId: 101576451
123:123
JrId: 40524
long title: Adipocyte
short title: Adipocyte
ISSN: 2162-3945
ISSN (Online): 2162-397X
IsoAbbr: Adipocyte
NlmId: 101567863
123:123
JrId: 40525
long title: Population, space and place
short title: Popul Space Place
ISSN: 1544-8444
ISSN (Online): 1544-8452
IsoAbbr: Popul Space Place
NlmId: 101588931
123:123
JrId: 40527
long title: Medecine et sante tropicales
short title: Med Sante Trop
ISSN: 2261-3684
ISSN (Online): 2261-2211
IsoAbbr: Med Sante Trop
NlmId: 101581406
123:123
JrId: 40528
long title: Iranian journal of medical sciences
short title: Iran J Med Sci
ISSN: 0253-0716
ISSN (Online): 1735-3688
IsoAbbr: Iran J Med Sci
NlmId: 8104374
123:123
JrId: 40531
long title: Southern med review
short title: South Med Rev
ISSN: 
ISSN (Online): 1174-2704
IsoAbbr: South Med Rev
NlmId: 101571840
123:123
JrId: 40533
long title: IT professional
short title: IT Prof
ISSN: 1520-9202
ISSN (Online): 1941-045X
IsoAbbr: IT Prof
NlmId: 101213162
123:123
JrId: 40538
long title: BIO-complexity
short title: BIOcomplexity
ISSN: 
ISSN (Online): 2151-7444
IsoAbbr: BIOcomplexity
NlmId: 101589674
123:123
JrId: 40544
long title: Current respiratory care reports
short title: Curr Respir Care Rep
ISSN: 
ISSN (Online): 2161-332X
IsoAbbr: Curr Respir Care Rep
NlmId: 101587973
123:123
JrId: 40546
long title: Degenerative neurological and neuromuscular disease
short title: Degener Neurol Neuromuscul Dis
ISSN: 
ISSN (Online): 1179-9900
IsoAbbr: Degener Neurol Neuromuscul Dis
NlmId: 101587980
123:123
JrId: 40548
long title: Journal of the Institute of Agriculture and Animal Science
short title: J Inst Agric Anim Sci
ISSN: 1018-6182
ISSN (Online): 
IsoAbbr: J Inst Agric Anim Sci
NlmId: 101587993
123:123
JrId: 40549
long title: Banko janakari
short title: Banko Janakari
ISSN: 1016-0582
ISSN (Online): 1996-8612
IsoAbbr: Banko Janakari
NlmId: 101588001
123:123
JrId: 40550
long title: Oncology & hematology review
short title: Oncol Hematol Rev
ISSN: 
ISSN (Online): 
IsoAbbr: Oncol Hematol Rev
NlmId: 101586931
123:123
JrId: 40559
long title: BMC pharmacology & toxicology
short title: BMC Pharmacol Toxicol
ISSN: 
ISSN (Online): 2050-6511
IsoAbbr: BMC Pharmacol Toxicol
NlmId: 101590449
123:123
JrId: 40562
long title: Journal of medical and biological engineering
short title: J Med Biol Eng
ISSN: 1609-0985
ISSN (Online): 
IsoAbbr: J Med Biol Eng
NlmId: 101123071
123:123
JrId: 40567
long title: Journal on data semantics
short title: J Data Semant
ISSN: 1861-2032
ISSN (Online): 1861-2040
IsoAbbr: J Data Semant
NlmId: 101590591
123:123
JrId: 40569
long title: Journal of terrorism research
short title: J Terror Res
ISSN: 
ISSN (Online): 2049-7040
IsoAbbr: J Terror Res
NlmId: 101589948
123:123
JrId: 40572
long title: Electronic journal of combinatorics
short title: Electron J Comb
ISSN: 
ISSN (Online): 1077-8926
IsoAbbr: Electron J Comb
NlmId: 101589964
123:123
JrId: 40573
long title: Journal of Huntington's disease
short title: J Huntingtons Dis
ISSN: 1879-6397
ISSN (Online): 1879-6400
IsoAbbr: J Huntingtons Dis
NlmId: 101589965
123:123
JrId: 40579
long title: Arbeiten aus dem Paul-Ehrlich-Institut (Bundesinstitut fur Impfstoffe und biomedizinische Arzneimittel) Langen/Hessen
short title: Arb Paul Ehrlich Inst Bundesinstitut Impfstoffe Biomed Arzneim Langen Hess
ISSN: 
ISSN (Online): 
IsoAbbr: Arb Paul Ehrlich Inst Bundesinstitut Impfstoffe Biomed Arzneim Langen Hess
NlmId: 101590917
123:123
JrId: 40580
long title: The international journal of occupational and environmental medicine
short title: Int J Occup Environ Med
ISSN: 2008-6520
ISSN (Online): 2008-6814
IsoAbbr: Int J Occup Environ Med
NlmId: 101535763
123:123
JrId: 40587
long title: Dermatology and therapy
short title: Dermatol Ther (Heidelb)
ISSN: 
ISSN (Online): 2190-9172
IsoAbbr: Dermatol Ther (Heidelb)
NlmId: 101590450
123:123
JrId: 40588
long title: eLife
short title: elife
ISSN: 
ISSN (Online): 2050-084X
IsoAbbr: elife
NlmId: 101579614
123:123
JrId: 40607
long title: Adolescent psychiatry
short title: Adolesc Psychiatry (Hilversum)
ISSN: 2210-6766
ISSN (Online): 2210-6774
IsoAbbr: Adolesc Psychiatry (Hilversum)
NlmId: 101574825
123:123
JrId: 40614
long title: SMPTE motion imaging journal
short title: SMPTE Motion Imaging J
ISSN: 1545-0279
ISSN (Online): 2160-2492
IsoAbbr: SMPTE Motion Imaging J
NlmId: 101160560
123:123
JrId: 40625
long title: Computers & operations research
short title: Comput Oper Res
ISSN: 0305-0548
ISSN (Online): 1873-765X
IsoAbbr: Comput Oper Res
NlmId: 101590913
123:123
JrId: 40627
long title: Architectural science review
short title: Archit Sci Rev
ISSN: 0003-8628
ISSN (Online): 
IsoAbbr: Archit Sci Rev
NlmId: 101592082
123:123
JrId: 40634
long title: International journal of pharmaceutical compounding
short title: Int J Pharm Compd
ISSN: 1092-4221
ISSN (Online): 1943-5223
IsoAbbr: Int J Pharm Compd
NlmId: 9706294
123:123
JrId: 40644
long title: BioNanoScience
short title: Bionanoscience
ISSN: 2191-1630
ISSN (Online): 2191-1649
IsoAbbr: Bionanoscience
NlmId: 101590778
123:123
JrId: 40654
long title: Journal of yoga & physical therapy
short title: J Yoga Phys Ther
ISSN: 
ISSN (Online): 2157-7595
IsoAbbr: J Yoga Phys Ther
NlmId: 101592543
123:123
JrId: 40659
long title: Genomics & informatics
short title: Genomics Inform
ISSN: 1598-866X
ISSN (Online): 2234-0742
IsoAbbr: Genomics Inform
NlmId: 101223836
123:123
JrId: 40661
long title: Korean journal of orthodontics
short title: Korean J Orthod
ISSN: 2234-7518
ISSN (Online): 2005-372X
IsoAbbr: Korean J Orthod
NlmId: 101582382
123:123
JrId: 40672
long title: Indian dermatology online journal
short title: Indian Dermatol Online J
ISSN: 2229-5178
ISSN (Online): 2249-5673
IsoAbbr: Indian Dermatol Online J
NlmId: 101586880
123:123
JrId: 40675
long title: Tuberculosis and respiratory diseases
short title: Tuberc Respir Dis (Seoul)
ISSN: 1738-3536
ISSN (Online): 2005-6184
IsoAbbr: Tuberc Respir Dis (Seoul)
NlmId: 101479418
123:123
JrId: 40680
long title: Annals of parasitology
short title: Ann Parasitol
ISSN: 2299-0631
ISSN (Online): 
IsoAbbr: Ann Parasitol
NlmId: 101593588
123:123
JrId: 40711
long title: Journal of broadcasting & electronic media
short title: J Broadcast Electron Media
ISSN: 0883-8151
ISSN (Online): 1550-6878
IsoAbbr: J Broadcast Electron Media
NlmId: 101594232
123:123
JrId: 40714
long title: Alcohol research : current reviews
short title: Alcohol Res
ISSN: 2168-3492
ISSN (Online): 2169-4796
IsoAbbr: Alcohol Res
NlmId: 101594475
123:123
JrId: 40725
long title: Journal of American culture (Malden, Mass. : 2003)
short title: J Am Cult (Malden)
ISSN: 1542-7331
ISSN (Online): 1542-734X
IsoAbbr: J Am Cult (Malden)
NlmId: 101594682

